A new entropy-variable-based discretization method for minimum entropy moment approximations of linear kinetic equations

In this contribution we derive and analyze a new numerical method for kinetic equations based on a variable transformation of the moment approximation. Classical minimum-entropy moment closures are a class of reduced models for kinetic equations that conserve many of the fundamental physical properties of solutions. However, their practical use is limited by their high computational cost, as an optimization problem has to be solved for every cell in the space-time grid. In addition, implementation of numerical solvers for these models is hampered by the fact that the optimization problems are only well-defined if the moment vectors stay within the realizable set. For the same reason, further reducing these models by, e.g., reduced-basis methods is not a simple task. Our new method overcomes these disadvantages of classical approaches. The transformation is performed on the semi-discretized level which makes them applicable to a wide range of kinetic schemes and replaces the nonlinear optimization problems by inversion of the positive-definite Hessian matrix. As a result, the new scheme gets rid of the realizability-related problems. Moreover, a discrete entropy law can be enforced by modifying the time stepping scheme. Our numerical experiments demonstrate that our new method is often several times faster than the standard optimization-based scheme.

==> Images/Results/checkerboard_masslumped_error.txt <==
n E1 Einf
6 3.0586754978657313 1.6496887537105343
18 1.2726744616810213 0.7424725800788599
66 0.37094056680838616 0.22039213640301014
258 0.09696850717656028 0.05740190813469015
1026 0.024542072771149514 0.01448325845340026


==> Images/Results/checkerboard_masslumped_timings_tol_0.01.txt <==
n ref new speedup
6 474.8311152 4.906702767 96.77193377057071
18 794.170388171 9.34819004 84.95445479529425
66 3299.793432781 25.212023923 130.8817349554678
258 16379.791446676 95.896518569 170.8069457692598
1026 74586.782002156 426.859218283 174.73391415130763


==> Images/Results/checkerboard_timesteps_tol_0.01_hfm18.txt <==
t dt
0.0 1.67984789038269e-06
1.67984789038269e-06 1.42416638288317e-06
3.10401427326586e-06 7.12083191441584e-06
1.02248461876817e-05 1.796759348461e-05
2.81924396722917e-05 3.3574424637775e-05
6.17668643100667e-05 6.44159589719166e-05
0.000126182823281983 0.000121890969933055
0.000248073793215038 0.000228669065262193
0.000476742858477231 0.000424823793758537
0.000901566652235768 0.000750080567502197
0.00165164721973796 0.00127841568068237
0.00293006290042034 0.00222999644378983
0.00516005934421017 0.00309639912997114
0.00825645847418131 0.0054473446491128
0.0137038031232941 0.00674952307244472
0.0204533261957388 0.0105509194330677
0.0310042456288065 0.0104681046401474
0.0414723502689539 0.0132614774110791
0.0547338276800331 0.0194648281683453
0.0741986558483784 0.0163326384200464
0.0905312942684248 0.0168642644132716
0.107395558681696 0.0230146052701201
0.130410163951816 0.0286321084555022
0.159042272407319 0.0232261321444268
0.182268404551745 0.0209163209345665
0.203184725486312 0.0246277295693662
0.227812455055678 0.0352296284749089
0.263042083530587 0.0348914495027182
0.297933533033305 0.0281866023507735
0.326120135384079 0.0248758708399837
0.350996006224062 0.0276985469679427
0.378694553192005 0.0369254059517246
0.41561995914373 0.0408394518658712
0.456459411009601 0.0414102930778785
0.497869704087479 0.0256872311756145
0.523556935263094 0.0307165987688737
0.554273534031968 0.0517020340868184
0.605975568118786 0.0536163717227829
0.659591939841569 0.0293828952768992
0.688974835118468 0.0371226443530015
0.72609747947147 0.03772970404137
0.76382718351284 0.0358269123570278
0.799654095869867 0.0333823180712386
0.833036413941106 0.0367907468566139
0.86982716079772 0.0437394694191594
0.913566630216879 0.0448067891587194
0.958373419375599 0.0395484015785488
0.997921820954147 0.0362111697962652
1.03413299075041 0.0439681115728845
1.0781011023233 0.0345656067468036
1.1126667090701 0.0451634878947811
1.15783019696488 0.0429605492515854
1.20079074621647 0.0392957164724084
1.24008646268888 0.0494559237396334
1.28954238642851 0.0722114868262301
1.36175387325474 0.0376659247761755
1.39941979803091 0.0504151794062442
1.44983497743716 0.0658411838745367
1.5156761613117 0.0530057044602201
1.56868186577192 0.0482789917717728
1.61696085754369 0.0549040132891482
1.67186487083284 0.051415490614403
1.72328036144724 0.0440139024165227
1.76729426386376 0.0494433767455841
1.81673764060935 0.0567389851726647
1.87347662578201 0.0509561138049318
1.92443273958694 0.0497845542002457
1.97421729378719 0.051240434479249
2.02545772826644 0.0499932264030666
2.0754509546695 0.04751456896466
2.12296552363416 0.0436743370163781
2.16663986065054 0.0457143638129734
2.21235422446352 0.0467010097427334
2.25905523420625 0.0502138157429479
2.3092690499492 0.0499080640066565
2.35917711395585 0.0566978136401254
2.41587492759598 0.0663550843596276
2.48223001195561 0.052912436725561
2.53514244868117 0.0521943887831439
2.58733683746431 0.0613489277870739
2.64868576525139 0.0596837564409886
2.70836952169237 0.0541703112721646
2.76253983296454 0.0539504054206255
2.81649023838516 0.0680906060495481
2.88458084443471 0.0731371766172925
2.957718021052 0.0646757065245766
3.02239372757658 0.0542010144475555
3.07659474202414 0.0665335112022206


==> Images/Results/checkerboard_timesteps_tol_0.01_hfm258.txt <==
t dt
0.0 1.67984205528027e-06
1.67984205528027e-06 1.42416395067493e-06
3.10400600595519e-06 7.12081975337463e-06
1.02248257593298e-05 1.79674377031288e-05
2.81922634624586e-05 3.35741809784172e-05
6.17664444408758e-05 6.44155482078914e-05
0.000126181992648767 0.000121890419758889
0.000248072412407656 0.000228668799202984
0.00047674121161064 0.000424825911524124
0.000901567123134764 0.000762078353873349
0.00166364547700811 0.0013090155203646
0.00297266099737271 0.00226875905371805
0.00524142005109076 0.00350048542095762
0.00874190547204838 0.00571323889790505
0.0144551443699534 0.00724633086400786
0.0217014752339613 0.0114577670197128
0.0331592422536741 0.0123026533707489
0.045461895624423 0.0138400580795496
0.0593019537039727 0.0175091955071775
0.0768111492111501 0.0235127832593999
0.10032393247055 0.0206497815597573
0.120973714030307 0.0220416052404953
0.143015319270803 0.0271628103260917
0.170178129596894 0.0311671726569023
0.201345302253797 0.0289926209994739
0.230337923253271 0.0242940511409437
0.254631974394214 0.0239321430445117
0.278564117438726 0.02851048855979
0.307074605998516 0.036537505491198
0.343612111489714 0.0386689758824534
0.382281087372168 0.0360877224044096
0.418368809776577 0.0354227971850306
0.453791606961608 0.0332979345161094
0.487089541477717 0.0325794420675274
0.519668983545244 0.034813928758834
0.554482912304078 0.0379059846678197
0.592388896971898 0.0328700528986594
0.625258949870558 0.038893976811113
0.664152926681671 0.0352804593734125
0.699433386055083 0.0291022657292017
0.728535651784285 0.0300924363027965
0.758628088087081 0.0400736592269621
0.798701747314043 0.043315201589366
0.842016948903409 0.0401236236042115
0.882140572507621 0.0325577265660287
0.91469829907365 0.0357405300065509
0.9504388290802 0.0458466379382345
0.996285467018435 0.0324062626198724
1.02869172963831 0.0409095998980509
1.06960132953636 0.0411951521331811
1.11079648166954 0.037051931012583
1.14784841268212 0.0336875845145061
1.18153599719663 0.0402979617763275
1.22183395897296 0.063483094542166
1.28531705351512 0.0564764848522329
1.34179353836735 0.0491912458844314
1.39098478425179 0.0557212968601759
1.44670608111196 0.0528290401036857
1.49953512121565 0.033850774797554
1.5333858960132 0.0420011747864813
1.57538707079968 0.0452694599027358
1.62065653070242 0.0429071020870207
1.66356363278944 0.0390088416669305
1.70257247445637 0.0376074478024356
1.74017992225881 0.0487302886484782
1.78891021090728 0.0513795049232347
1.84028971583052 0.0502296271905114
1.89051934302103 0.0408563459890298
1.93137568901006 0.0398950811110529
1.97127077012111 0.0372843591777215
2.00855512929883 0.0444620632940532
2.05301719259289 0.0504091066821754
2.10342629927506 0.0412895127161398
2.1447158119912 0.0503969882845445
2.19511280027575 0.0529249296107275
2.24803772988647 0.0481257484547273
2.2961634783412 0.0823318389339944
2.3784953172752 0.0470106598030506
2.42550597707825 0.0637151515194829
2.48922112859773 0.0727509712590867
2.56197209985682 0.0622698845868101
2.62424198444363 0.0781102287116554
2.70235221315528 0.0502560281281082
2.75260824128339 0.0617438590141444
2.81435210029754 0.0574904731699798
2.87184257346752 0.0626454724689548
2.93448804593647 0.0542657365386896
2.98875378247516 0.0619831103532128
3.05073689282837 0.0459646759202993
3.09670156874867 0.0553644625783256
3.152066031327 0.0470208580074497


==> Images/Results/checkerboard_timesteps_tol_0.01_hfm6.txt <==
t dt
0.0 1.67985649704845e-06
1.67985649704845e-06 1.4241699702061e-06
3.10402646725455e-06 7.12084985103048e-06
1.0224876318285e-05 1.79678158142823e-05
2.81926921325673e-05 3.35747616904598e-05
6.17674538230272e-05 6.44164940346313e-05
0.000126183947857659 0.000121891545061765
0.000248075492919424 0.000228668664456235
0.000476744157375659 0.000424818001853356
0.000901562159229015 0.000657215068098988
0.001558777227328 0.00114740870765343
0.00270618593498143 0.00199699312687618
0.00470317906185761 0.00290352608687294
0.00760670514873055 0.00473934073876436
0.0123460458874949 0.00725456625385937
0.0196006121413543 0.00839389460306827
0.0279945067444225 0.0106264875242637
0.0386209942686863 0.0150441471188302
0.0536651413875165 0.0153887341633241
0.0690538755508406 0.0196716341645542
0.0887255097153948 0.0204169622981199
0.109142472013515 0.0216198330869277
0.130762305100442 0.0267898401696041
0.157552145270046 0.0296754365174175
0.187227581787464 0.0261477847100363
0.2133753664975 0.0276217716742765
0.240997138171777 0.0336038726381861
0.274601010809963 0.0272713578584815
0.301872368668444 0.031398246693233
0.333270615361677 0.0326305336677367
0.365901149029414 0.0329572944625775
0.398858443491991 0.0339764846074033
0.432834928099395 0.0369826093546398
0.469817537454034 0.0409558925038739
0.510773429957908 0.0439468786283426
0.554720308586251 0.0417242706114821
0.596444579197733 0.028579276607552
0.625023855805285 0.0336587171979725
0.658682573003257 0.0546083273714959
0.713290900374753 0.0658113799641363
0.77910228033889 0.0356689343754519
0.814771214714342 0.049377928889849
0.864149143604191 0.0472233618179699
0.91137250542216 0.0384707149607236
0.949843220382884 0.0354596503683731
0.985302870751257 0.0389373067490935
1.02424017750035 0.0570669946962364
1.08130717219659 0.0338378266678059
1.11514499886439 0.0451556482869684
1.16030064715136 0.0603782099287796
1.22067885708014 0.0444147591644514
1.26509361624459 0.043752762957726
1.30884637920232 0.0514982962323052
1.36034467543462 0.0575213542455188
1.41786602968014 0.0608185748226617
1.4786846045028 0.0543281157285169
1.53301272023132 0.0379379124125041
1.57095063264383 0.0483977631596574
1.61934839580348 0.0604404705121801
1.67978886631566 0.0535581920479937
1.73334705836366 0.0609279132394736
1.79427497160313 0.0410501442950542
1.83532511589818 0.0484745212456706
1.88379963714385 0.0678090471621405
1.951608684306 0.0471865660505398
1.99879525035653 0.0550780012915765
2.05387325164811 0.0718850941872241
2.12575834583534 0.0722355862130094
2.19799393204835 0.0605043920871293
2.25849832413547 0.0532202574990015
2.31171858163448 0.0744194981110482
2.38613807974552 0.0544099866599352
2.44054806640546 0.0693192940779668
2.50986736048343 0.0598810890758796
2.56974844955931 0.0482912703490602
2.61803971990837 0.0444787102616163
2.66251843016998 0.0388854100739322
2.70140384024391 0.0474605854557431
2.74886442569966 0.0682152972000175
2.81707972289967 0.0715947795145241
2.8886745024142 0.0576240379368889
2.94629854035109 0.0486742492128483
2.99497278956394 0.063161799580283
3.05813458914422 0.0799747641719651


==> Images/Results/checkerboard_timesteps_tol_0.01_hfm66.txt <==
t dt
0.0 1.67984354574865e-06
1.67984354574865e-06 1.42416457194466e-06
3.10400811769331e-06 7.12082285972329e-06
1.02248309774166e-05 1.79674810487713e-05
2.81923120261879e-05 3.35742538601897e-05
6.17665658863777e-05 6.44156869886261e-05
0.000126182252875004 0.000121890674303153
0.000248072927178156 0.000228669255703552
0.000476742182881709 0.000424826697288487
0.000901568880170196 0.000760155982886998
0.00166172486305719 0.00130900826389872
0.00297073312695591 0.00226767829238374
0.00523841141933965 0.00347305875744423
0.00871147017678388 0.00566569889813356
0.0143771690749174 0.00716448029281166
0.0215416493677291 0.0110990989427657
0.0326407483104948 0.0120002990962995
0.0446410474067943 0.0137829398690466
0.0584239872758409 0.0172580270812214
0.0756820143570624 0.0221677626014428
0.0978497769585052 0.0198377079876929
0.117687484946198 0.0208273417802923
0.13851482672649 0.0266462982022224
0.165161124928713 0.0318963424374654
0.197057467366178 0.0278535600210664
0.224911027387245 0.0260547382687705
0.250965765656015 0.0263130700290064
0.277278835685021 0.0298188054136271
0.307097641098649 0.0350050703392649
0.342102711437913 0.03650260698028
0.378605318418193 0.0357987742687001
0.414404092686893 0.0357014582786944
0.450105550965588 0.0382332347074183
0.488338785673006 0.0387379731427852
0.527076758815792 0.0318013251049098
0.558878083920701 0.0294256478587542
0.588303731779455 0.0373270966230055
0.625630828402461 0.0415576723893549
0.667188500791816 0.035469470228791
0.702657971020607 0.0299378427070692
0.732595813727676 0.0304760788037802
0.763071892531456 0.0349856319965638
0.79805752452802 0.0381444370186009
0.836201961546621 0.0391061972314309
0.875308158778052 0.0378169837247534
0.913125142502805 0.0366684587394018
0.949793601242207 0.0410464085641666
0.990840009806374 0.0420204214228722
1.03286043122925 0.0436929585181147
1.07655338974736 0.0376959614975656
1.11424935124493 0.0301970720384548
1.14444642328338 0.0291452073469084
1.17359163063029 0.0371000225845332
1.21069165321482 0.0654451290029602
1.27613678221778 0.0341628770595221
1.31029965927731 0.0467798359600486
1.35707949523735 0.064235889141787
1.42131538437914 0.0513661552160169
1.47268153959516 0.0630077256766859
1.53568926527184 0.0382611380891535
1.573950403361 0.0578282395011842
1.63177864286218 0.0364053084458905
1.66818395130807 0.0434760558852628
1.71166000719333 0.041618804983438
1.75327881217677 0.0360034001859933
1.78928221236277 0.0359727276616932
1.82525494002446 0.0416168171633896
1.86687175718785 0.0484148011618438
1.91528655834969 0.0511890247513431
1.96647558310104 0.0498920637639249
2.01636764686496 0.0529894102431837
2.06935705710814 0.042974859361711
2.11233191646986 0.0350045313343046
2.14733644780416 0.0386088521146006
2.18594529991876 0.0675869857429155
2.25353228566168 0.0385450728533595
2.29207735851504 0.051133683322781
2.34321104183782 0.0654540850389932
2.40866512687681 0.041285761163788
2.4499508880406 0.0532946161845816
2.50324550422518 0.0756250926608227
2.578870596886 0.0598312040501974
2.6387018009362 0.0762327812866936
2.71493458222289 0.0672278890707035
2.7821624712936 0.0572521036644646
2.83941457495806 0.0973238450163938
2.93673841997446 0.0607941712188465
2.9975325911933 0.0794481431242415
3.07698073431754 0.0286277911766684
3.10560852549421 0.058688810761918


==> Images/Results/checkerboard_timesteps_tol_0.01_m1.txt <==
t dt
0.0 1.63255193092225e-06
1.63255193092225e-06 1.40630769813647e-06
3.03885962905871e-06 7.03153849068234e-06
1.0070398119741e-05 1.6364062134517e-05
2.64344602542581e-05 3.05598772075727e-05
5.69943374618308e-05 5.806623890342e-05
0.000115060576365251 0.000108916516465996
0.000223977092831246 0.000202437349081708
0.000426414441912954 0.000372471192157978
0.000798885634070932 0.000453226468824904
0.00125211210289584 0.000624078020716736
0.00187619012361257 0.000939786306083048
0.00281597642969562 0.00161542658930243
0.00443140301899805 0.00324312109700124
0.0076745241159993 0.00342740699473491
0.0111019311107342 0.00357216446090492
0.0146740955716391 0.006261703139873
0.0209357987115121 0.00735707641219778
0.0282928751237099 0.00706622120153102
0.0353590963252409 0.00942897375250645
0.0447880700777474 0.0117789759166752
0.0565670459944225 0.00972916102200652
0.0662962070164291 0.0118651339517613
0.0781613409681904 0.0132581028838236
0.0914194438520139 0.0139294213447914
0.105348865196805 0.0160488772330906
0.121397742429896 0.0149856303357026
0.136383372765599 0.0185214844299045
0.154904857195503 0.0164527817061019
0.171357638901605 0.0201604011584406
0.191518040060045 0.01820871474416
0.209726754804205 0.0213484547332515
0.231075209537457 0.02020015794612
0.251275367483577 0.0219746659716106
0.273250033455188 0.0226861626469757
0.295936196102163 0.0208639969225958
0.316800193024759 0.024503382679404
0.341303575704163 0.0215413785067776
0.362844954210941 0.0269583623179561
0.389803316528897 0.0225706844939071
0.412374001022804 0.0296110980282215
0.441985099051025 0.0272406644098377
0.469225763460863 0.030708270090376
0.499934033551239 0.0267648310521532
0.526698864603392 0.0349585607999725
0.561657425403365 0.0333521802845306
0.595009605687895 0.0365867785119523
0.631596384199848 0.0343104394105984
0.665906823610446 0.0408086751447418
0.706715498755188 0.0370021091015641
0.743717607856752 0.0384006406628947
0.782118248519647 0.0480364736214132
0.83015472214106 0.0340236595709434
0.864178381712003 0.0396108647395528
0.903789246451556 0.0398492557377853
0.943638502189342 0.040058948752426
0.983697450941768 0.0419879973939691
1.02568544833574 0.0423768006799834
1.06806224901572 0.0418442006753929
1.10990644969111 0.0460327456935586
1.15593919538467 0.0427363412993253
1.198675536684 0.0425618336022167
1.24123737028621 0.0447205592619649
1.28595792954818 0.0452637489609023
1.33122167850908 0.0499962852152185
1.3812179637243 0.049472774160931
1.43069073788523 0.0475139635996314
1.47820470148486 0.0472686552967504
1.52547335678161 0.050527154247613
1.57600051102922 0.0470027854298817
1.62300329645911 0.0542913152124558
1.67729461167156 0.0588686157568542
1.73616322742842 0.0554714147445024
1.79163464217292 0.0522713517587339
1.84390599393165 0.0461507222546834
1.89005671618634 0.0526971676718631
1.9427538838582 0.0559797867640249
1.99873367062222 0.0534170022848045
2.05215067290703 0.0483257402107521
2.10047641311778 0.0453452569761198
2.1458216700939 0.0554720230327588
2.20129369312666 0.0628136411920672
2.26410733431873 0.0545482931638664
2.31865562748259 0.0500816471718252
2.36873727465442 0.0501074065394956
2.41884468119391 0.058534803337466
2.47737948453138 0.0592454720884964
2.53662495661988 0.0554722131320265
2.5920971697519 0.0510903314017606
2.64318750115366 0.0546467099559947
2.69783421110966 0.0596111866588571
2.75744539776852 0.061255748279306
2.81870114604782 0.0537790939954757
2.8724802400433 0.0507702549421128
2.92325049498541 0.0584897214094607
2.98174021639487 0.0610818805192608
3.04282209691413 0.0565059474591796
3.09932804437331 0.0556464366007884


==> Images/Results/checkerboard_timesteps_tol_0.01_m2.txt <==
t dt
0.0 1.63255194709573e-06
1.63255194709573e-06 1.40630770894017e-06
3.0388596560359e-06 7.03153854470083e-06
1.00703982007367e-05 1.6364062564499e-05
2.64344607652357e-05 3.05598779379605e-05
5.69943387031963e-05 5.80662402881268e-05
0.000115060578991323 0.000108916519012914
0.000223977098004238 0.000202437353668435
0.000426414451672673 0.000283159294466498
0.000709573746139171 0.000313998215177699
0.00102357196131687 0.000405559950116417
0.00142913191143329 0.000683129342212766
0.00211226125364605 0.0010676936328638
0.00317995488650985 0.00172562611768101
0.00490558100419085 0.00223199807418028
0.00713757907837113 0.00247351125829204
0.00961109033666317 0.00331179746778782
0.012922887804451 0.00440238966559973
0.0173252774700507 0.00446019554751564
0.0217854730175664 0.00593469977052485
0.0277201727880912 0.0058761184167952
0.0335962912048864 0.00969332609730764
0.0432896173021941 0.00946185933500244
0.0527514766371965 0.010544159328819
0.0632956359660155 0.00997640262038041
0.0732720385863959 0.0114990321901962
0.0847710707765921 0.0141666423268206
0.0989377131034127 0.0161653126292196
0.115103025732632 0.0151071191495903
0.130210144882223 0.019923934521562
0.150134079403785 0.0189656543046377
0.169099733708422 0.0215438848301983
0.190643618538621 0.0213280509659359
0.211971669504557 0.0206981690958277
0.232669838600384 0.0223159795379419
0.254985818138326 0.0199126288611302
0.274898446999456 0.0231641618224678
0.298062608821924 0.0222931430675438
0.320355751889468 0.0261395630052298
0.346495314894698 0.0239606955909192
0.370456010485617 0.0287016239926668
0.399157634478284 0.025580430063126
0.42473806454141 0.033037225190234
0.457775289731644 0.0264860843128389
0.484261374044483 0.0339131721181364
0.518174546162619 0.0347782556223294
0.552952801784948 0.0368129672714746
0.589765769056423 0.034134515254762
0.623900284311185 0.0374570343621591
0.661357318673344 0.0408310225368428
0.702188341210187 0.0355110307559114
0.737699371966098 0.0381748978606238
0.775874269826722 0.0365899058486329
0.812464175675355 0.0363162880690508
0.848780463744406 0.0372173084053065
0.885997772149712 0.0349536029335535
0.920951375083266 0.0368842151279975
0.957835590211263 0.0425997555158788
1.00043534572714 0.0438451819132554
1.0442805276404 0.0411331646748883
1.08541369231529 0.0453205115096391
1.13073420382492 0.0396366845832319
1.17037088840816 0.0455388537037699
1.21590974211193 0.0560100352350017
1.27191977734693 0.0497287047991435
1.32164848214607 0.0469872983544464
1.36863578050052 0.0418368416632073
1.41047262216373 0.0392239536726736
1.4496965758364 0.0473486388234081
1.49704521465981 0.0470851704907368
1.54413038515054 0.0453634757313538
1.5894938608819 0.0474974620653923
1.63699132294729 0.0414386582914707
1.67842998123876 0.0361604679963813
1.71459044923514 0.0442762079628525
1.75886665719799 0.0432464937881145
1.80211315098611 0.0437716149507844
1.84588476593689 0.0492786657137161
1.89516343165061 0.0427962834793405
1.93795971512995 0.0440040748128277
1.98196378994278 0.0510223750258197
2.0329861649686 0.0455372050238309
2.07852336999243 0.049306413540456
2.12782978353288 0.0476963616682682
2.17552614520115 0.0571968276590292
2.23272297286018 0.0544223387569756
2.28714531161716 0.0569144178704711
2.34405972948763 0.0544621561781425
2.39852188566577 0.0635365703173014
2.46205845598307 0.0588477111948874
2.52090616717796 0.0753317432300495
2.59623791040801 0.0724379779320922
2.6686758883401 0.0676808382120973
2.7363567265522 0.0547772104257223
2.79113393697792 0.0657410557553295
2.85687499273325 0.063178870402264
2.92005386313551 0.0399558095407544
2.96000967267627 0.0466539020861894
3.00666357476246 0.059979686702344
3.0666432614648 0.064194680885965
3.13083794235077 0.0587208695518906


==> Images/Results/checkerboard_timesteps_tol_0.01_m3.txt <==
t dt
0.0 1.63255196411536e-06
1.63255196411536e-06 1.40630771536711e-06
3.03885967948247e-06 7.03153857683556e-06
1.0070398256318e-05 1.63640629952944e-05
2.64344612516124e-05 3.05598786588272e-05
5.69943399104396e-05 5.80662416579486e-05
0.000115060581568388 0.000108916521539059
0.000223977103107447 0.000202437358289509
0.000426414461396956 0.000287524397562115
0.00071393885895907 0.000423045489573484
0.00113698434853255 0.000640068504848849
0.0017770528533814 0.000879452882700602
0.00265650573608201 0.00140094069310543
0.00405744642918744 0.00150793825371197
0.00556538468289941 0.00154004638016271
0.00710543106306212 0.00222215885094911
0.00932758991401122 0.00323978606319639
0.0125673759772076 0.0040396631265687
0.0166070391037763 0.00585953552512734
0.0224665746289036 0.00480328314927875
0.0272698577781824 0.00784284010148362
0.035112697879666 0.00846356091269307
0.0435762587923591 0.0121480639761627
0.0557243227685218 0.0116144559696061
0.0673387787381279 0.0118252149641627
0.0791639937022906 0.015342017788661
0.0945060114909516 0.0164853216097471
0.110991333100699 0.0156000458203287
0.126591378921027 0.0153940153297849
0.141985394250812 0.017538392699483
0.159523786950295 0.0186636426778748
0.17818742962817 0.0158417511839418
0.194029180812112 0.0187099171519527
0.212739097964065 0.0178197562649749
0.23055885422904 0.0188792008175233
0.249438055046563 0.0203506936892791
0.269788748735842 0.0212290368139794
0.291017785549821 0.021219382309535
0.312237167859356 0.0221298537717752
0.334367021631132 0.0236409017452392
0.358007923376371 0.0196263807776871
0.377634304154058 0.0252043290733347
0.402838633227393 0.0288649778027164
0.431703611030109 0.0248735824064896
0.456577193436598 0.0257627390350379
0.482339932471636 0.0261622480813343
0.508502180552971 0.0313594230010606
0.539861603554031 0.0293581973118494
0.569219800865881 0.0304277311360746
0.599647532001955 0.0276970751250546
0.62734460712701 0.0317554772575059
0.659100084384516 0.029254776165432
0.688354860549948 0.0233440331986646
0.711698893748612 0.0234705626556013
0.735169456404214 0.0282313464296202
0.763400802833834 0.0321664342639186
0.795567237097752 0.0376391524973737
0.833206389595126 0.0390268840461585
0.872233273641285 0.0484997184040104
0.920732992045295 0.0396865365308928
0.960419528576188 0.03190596331115
0.992325491887338 0.053926470093786
1.04625196198112 0.0513909419624954
1.09764290394362 0.0280903028008218
1.12573320674444 0.0399889007225009
1.16572210746694 0.0394738982588587
1.2051960057258 0.0516729728186878
1.25686897854449 0.0453624883064708
1.30223146685096 0.0443679251208743
1.34659939197183 0.050450129617031
1.39704952158886 0.0460485287015558
1.44309805029042 0.0462819573376677
1.48938000762809 0.0435963363623416
1.53297634399043 0.0435534332266962
1.57652977721713 0.0475283615811862
1.62405813879831 0.0420024999158302
1.66606063871414 0.0347475233281101
1.70080816204225 0.0365571061612237
1.73736526820348 0.0463406211255672
1.78370588932904 0.0580426587252129
1.84174854805426 0.0579343875229712
1.89968293557723 0.0515660288558877
1.95124896443312 0.0518187969939294
2.00306776142704 0.0481016607639168
2.05116942219096 0.0420303793736898
2.09319980156465 0.0409719144600259
2.13417171602468 0.050881180377995
2.18505289640267 0.0633224818677431
2.24837537827042 0.0567868912887642
2.30516226955918 0.0503361785847696
2.35549844814395 0.0521745000106879
2.40767294815464 0.0573129922495076
2.46498594040414 0.0587721727230152
2.52375811312716 0.0530041138071837
2.57676222693434 0.0478388990105515
2.6246011259449 0.0525874162831079
2.677188542228 0.062192664405695
2.7393812066337 0.0607117578530822
2.80009296448678 0.0528649798371943
2.85295794432397 0.0504487317679645
2.90340667609194 0.0549671479938279
2.95837382408577 0.0603695731907858
3.01874339727655 0.0585385175090999
3.07728191478565 0.0531562309003134
3.13043814568597 0.0531799442379636


==> Images/Results/checkerboard_timesteps_tol_0.01_m4.txt <==
t dt
0.0 1.63255197586353e-06
1.63255197586353e-06 1.40630772003628e-06
3.03885969589981e-06 7.03153860018139e-06
1.00703982960812e-05 1.63640632936859e-05
2.6434461589767e-05 3.05598791586731e-05
5.69943407484402e-05 5.80662426076214e-05
0.000115060583356062 0.000108916523290169
0.00022397710664623 0.000202437361491071
0.000426414468137301 0.000306721362455272
0.000733135830592573 0.000386957919944367
0.00112009375053694 0.000528081669233128
0.00164817541977007 0.00101793201710856
0.00266610743687863 0.00183544301681182
0.00450155045369045 0.00220895904001729
0.00671050949370774 0.00284660270291174
0.00955711219661948 0.00368046131026571
0.0132375735068852 0.00466670637450602
0.0179042798813912 0.00521120803036851
0.0231154879117597 0.00760684242997092
0.0307223303417306 0.00753432361123785
0.0382566539529685 0.00845642874358643
0.0467130826965549 0.0101718613603686
0.0568849440569235 0.0110231832246412
0.0679081272815647 0.0119482149819407
0.0798563422635054 0.0132423417329189
0.0930986839964243 0.011440118763905
0.104538802760329 0.0128683412753838
0.117407144035713 0.0136554994637375
0.131062643499451 0.0115156826589112
0.142578326158362 0.0121789676294963
0.154757293787858 0.011914897567741
0.166672191355599 0.015367306953597
0.182039498309196 0.0179800805749805
0.200019578884177 0.0145284849245738
0.21454806380875 0.0162014749361561
0.230749538744907 0.0180891683937748
0.248838707138681 0.015187387394831
0.264026094533512 0.016553221038341
0.280579315571853 0.0137350625539214
0.294314378125775 0.0186511554324525
0.312965533558227 0.0156636234076761
0.328629156965903 0.0166530674077727
0.345282224373676 0.018874485492422
0.364156709866098 0.0197999050490536
0.383956614915152 0.0178874106158401
0.401844025530992 0.015986131095869
0.417830156626861 0.0206240695124592
0.43845422613932 0.0214251958385264
0.459879421977846 0.022678988451862
0.482558410429708 0.0205827997621129
0.503141210191821 0.015133563411924
0.518274773603745 0.0169061594653351
0.53518093306908 0.0161173258074443
0.551298258876525 0.02363551386645
0.574933772742975 0.0269446978728711
0.601878470615846 0.0310120826329083
0.632890553248754 0.0307712479543463
0.6636618012031 0.0127209628161391
0.676382764019239 0.0168228041601964
0.693205568179436 0.0161206822554357
0.709326250434872 0.0217840661888244
0.731110316623696 0.0295887871886998
0.760699103812396 0.0322708664418643
0.79296997025426 0.0389203526115536
0.831890322865814 0.0428799907923456
0.874770313658159 0.0454657562761147
0.920236069934274 0.0490984688357957
0.96933453877007 0.0394978080374876
1.00883234680756 0.0446178178275296
1.05345016463509 0.0363006919985455
1.08975085663363 0.0360265755790173
1.12577743221265 0.0349205222686861
1.16069795448134 0.0360536612137184
1.19675161569505 0.0425538879449282
1.23930550363998 0.0484715557217105
1.28777705936169 0.0440248605380979
1.33180191989979 0.0464783672255632
1.37828028712535 0.0525766818649497
1.4308569689903 0.0562018289894573
1.48705879797976 0.0337719793721073
1.52083077735187 0.0456346006807653
1.56646537803263 0.0411501687620831
1.60761554679472 0.0440374967702067
1.65165304356492 0.0432411725383364
1.69489421610326 0.0410555203410358
1.7359497364443 0.0490407135811941
1.78499045002549 0.0445791292531751
1.82956957927866 0.0469779160263075
1.87654749530497 0.049929171719073
1.92647666702405 0.0433863032222108
1.96986297024626 0.0448862682814707
2.01474923852773 0.0363460918412592
2.05109533036899 0.0471768415518438
2.09827217192083 0.0429252608035203
2.14119743272435 0.0550951038043413
2.19629253652869 0.0456788475365891
2.24197138406528 0.0454553529998337
2.28742673706511 0.042216742354461
2.32964347941958 0.055183160643187
2.38482664006276 0.0473201722549677
2.43214681231773 0.0562544124491355
2.48840122476687 0.0579626815190258
2.54636390628589 0.0629532923636927
2.60931719864958 0.0735752731004983
2.68289247175008 0.0641077702612562
2.74700024201134 0.0779470344182671
2.82494727642961 0.0809364556093725
2.90588373203898 0.0369953626815553
2.94287909472053 0.0568233183238037
2.99970241304434 0.07005462158804
3.06975703463238 0.0433556996317149
3.11311273426409 0.0512919897914989


==> Images/Results/checkerboard_timesteps_tol_0.01_m5.txt <==
t dt
0.0 1.63255198496887e-06
1.63255198496887e-06 1.40630772347564e-06
3.03885970844451e-06 7.03153861737821e-06
1.00703983258227e-05 1.63640635241607e-05
2.64344618499834e-05 3.0559879544339e-05
5.69943413943224e-05 5.80662433404826e-05
0.000115060584734805 0.000108916524641697
0.000223977109376502 0.000202437363964123
0.000426414473340625 0.000301027724559177
0.000727442197899802 0.000414486339778506
0.00114192853767831 0.000653500531776818
0.00179542906945512 0.000886980846002095
0.00268240991545722 0.00136581784691281
0.00404822776237003 0.00222795702418785
0.00627618478655788 0.00281709825631397
0.00909328304287185 0.00401282358542822
0.0131061066283001 0.00516518213818252
0.0182712887664826 0.00714033247226813
0.0254116212387507 0.00797183557976685
0.0333834568185176 0.0104590257413901
0.0438424825599077 0.0138252046831601
0.0576676872430678 0.01529641885146
0.0729641060945278 0.0139883228562665
0.0869524289507943 0.0206283033373461
0.10758073228814 0.0170600371035644
0.124640769391705 0.0208106620032509
0.145451431394956 0.0170629669714191
0.162514398366375 0.0147957816318811
0.177310179998256 0.0142013439472806
0.191511523945536 0.0139078956703227
0.205419419615859 0.0133513838611031
0.218770803476962 0.0133501099326909
0.232120913409653 0.0143555357890493
0.246476449198702 0.0126320379576905
0.259108487156393 0.0164135421504447
0.275522029306838 0.0161533853949621
0.2916754147018 0.0139241628387557
0.305599577540556 0.0117218314892892
0.317321409029845 0.0116360244508966
0.328957433480741 0.0133105960478834
0.342268029528625 0.0154835906706667
0.357751620199291 0.0141836452816213
0.371935265480913 0.0124352105837503
0.384370476064663 0.0115318639054503
0.395902339970113 0.0128639257479239
0.408766265718037 0.0155766168354161
0.424342882553453 0.0126453254855503
0.436988208039004 0.01205971193451
0.449047919973514 0.0127440445110987
0.461791964484612 0.0183977072669728
0.480189671751585 0.0151566072765547
0.49534627902814 0.0125902721865085
0.507936551214648 0.0121126312525549
0.520049182467203 0.0171771211102843
0.537226303577488 0.0163177914813665
0.553544095058854 0.0120149597927787
0.565559054851633 0.0129298775454999
0.578488932397133 0.0168664893770291
0.595355421774162 0.0229008473172406
0.618256269091402 0.0142948561639654
0.632551125255368 0.00853881700899408
0.641089942264362 0.00577068229442977
0.646860624558791 0.00439532151974659
0.651255946078538 0.00449523716246346
0.655751183241002 0.00393031037475253
0.659681493615754 0.00395523716922664
0.663636730784981 0.00995130530746161
0.673588036092442 0.00857254977051805
0.68216058586296 0.0112746157594677
0.693435201622428 0.0122453133058074
0.705680514928235 0.0107537160528739
0.716434230981109 0.00970369665679708
0.726137927637906 0.00817472037577929
0.734312648013686 0.0131669697866163
0.747479617800302 0.0287591301350545
0.776238747935356 0.0360176131521357
0.812256361087492 0.0390569379581251
0.851313299045617 0.0378022060664909
0.889115505112108 0.0461942595321566
0.935309764644265 0.0184899195385082
0.953799684182773 0.016556148747121
0.970355832929894 0.0167323889386256
0.987088221868519 0.0194410447639907
1.00652926663251 0.019065914378224
1.02559518101073 0.0187424041962535
1.04433758520699 0.0289111238879815
1.07324870909497 0.0346626221762509
1.10791133127122 0.0426398665800774
1.1505511978513 0.0416874938937398
1.19223869174504 0.042376075731441
1.23461476747648 0.0216756236596393
1.25629039113612 0.0114782285672479
1.26776861970337 0.0120669307994714
1.27983555050284 0.0136245395655242
1.29346009006836 0.0146323566103783
1.30809244667874 0.0149652220001995
1.32305766867894 0.0154704989988453
1.33852816767778 0.0190986383855712
1.35762680606336 0.0322774755521124
1.38990428161547 0.0502575024522249
1.44016178406769 0.0430701222721547
1.48323190633985 0.0536472360750671
1.53687914241491 0.0526445169523957
1.58952365936731 0.0490189197207378
1.63854257908805 0.0555086946587838
1.69405127374683 0.055675197166619
1.74972647091345 0.0346582095501108
1.78438468046356 0.0425432125524215
1.82692789301598 0.0482899337229652
1.87521782673895 0.0423294605066608
1.91754728724561 0.041355926706296
1.9589032139519 0.0451842073122916
2.0040874212642 0.0488620193670434
2.05294944063124 0.0510818104958899
2.10403125112713 0.0544329957752261
2.15846424690236 0.0496793037696421
2.208143550672 0.0428990929426477
2.25104264361465 0.0381218065475281
2.28916445016217 0.0461353762780249
2.3352998264402 0.0696896147999294
2.40498944124013 0.0650199137652638
2.47000935500539 0.0601096050162374
2.53011896002163 0.0559613919031505
2.58608035192478 0.0567637883643091
2.64284414028909 0.0526778455286427
2.69552198581773 0.0543047688676282
2.74982675468536 0.0624676447122669
2.81229439939763 0.0618627918159785
2.8741571912136 0.0580861516341942
2.9322433428478 0.0525244720236822
2.98476781487148 0.0543064142791713
3.03907422915065 0.0628896322451586
3.10196386139581 0.0665917580442931


==> Images/Results/checkerboard_timesteps_tol_0.01_m6.txt <==
t dt
0.0 1.63255199178296e-06
1.63255199178296e-06 1.40630772609593e-06
3.0388597178789e-06 7.03153863047967e-06
1.00703983483586e-05 1.6364063696844e-05
2.64344620452025e-05 3.0559879833407e-05
5.69943418786095e-05 5.80662438897445e-05
0.000115060585768354 0.000108916525654582
0.000223977111422936 0.000202437365817011
0.000426414477239947 0.000306240693934024
0.00073265517117397 0.000401638322275052
0.00113429349344902 0.000586808916956107
0.00172110241040513 0.00104922631821815
0.00277032872862328 0.00170143122613148
0.00447175995475476 0.00220619264103848
0.00667795259579324 0.0032967848442926
0.00997473744008584 0.00451411134680399
0.0144888487868898 0.00591824637096217
0.020407095157852 0.00703159839808142
0.0274386935559334 0.0103341110464551
0.0377728046023885 0.0119723646582566
0.0497451692606451 0.0124667563448925
0.0622119256055376 0.0171332075496007
0.0793451331551382 0.0166524291796379
0.0959975623347762 0.017594120238571
0.113591682573347 0.0217993709101128
0.13539105348346 0.022356480121971
0.157747533605431 0.0206743953719919
0.178421928977423 0.0186179171674226
0.197039846144845 0.0212793599150571
0.218319206059903 0.0266138538430739
0.244933059902976 0.0234211407477957
0.268354200650772 0.0209689794034423
0.289323180054215 0.0145583496679087
0.303881529722123 0.0133846218842855
0.317266151606409 0.0144213641861777
0.331687515792586 0.0121979345453955
0.343885450337982 0.014486038483154
0.358371488821136 0.0121963762702348
0.370567865091371 0.0143055956587044
0.384873460750075 0.0142551478550813
0.399128608605156 0.0137681053359388
0.412896713941095 0.0120833398512809
0.424980053792376 0.014659740559404
0.43963979435178 0.0137208417529004
0.453360636104681 0.0109206944020694
0.46428133050675 0.0124737823484026
0.476755112855153 0.0107549830176372
0.48751009587279 0.0102105739007611
0.497720669773551 0.0133493663895533
0.511070036163104 0.0137099882129637
0.524780024376068 0.0137455036816074
0.538525528057675 0.0128662086539385
0.551391736711614 0.015077858773967
0.566469595485581 0.010344693116851
0.576814288602432 0.0095842517572016
0.586398540359633 0.0188567617073951
0.605255302067028 0.0152980078385397
0.620553309905568 0.013818781534201
0.634372091439769 0.0174171078163699
0.651789199256139 0.0196350153930306
0.671424214649169 0.0212711001957813
0.692695314844951 0.0193496816711661
0.712044996516117 0.0245909624460736
0.73663595896219 0.0235730767830686
0.760209035745259 0.0243981409156555
0.784607176660915 0.0250857159576076
0.809692892618522 0.0344686813848261
0.844161574003348 0.030832354900611
0.874993928903959 0.0284170196276405
0.9034109485316 0.0338294879656712
0.937240436497271 0.0300411742947646
0.967281610792035 0.0315762741413086
0.998857884933344 0.0306830911088641
1.02954097604221 0.0332269274557064
1.06276790349791 0.0342275341832498
1.09699543768116 0.0346489095526694
1.13164434723383 0.0384311035202051
1.17007545075404 0.0380729925979827
1.20814844335202 0.0349639776902295
1.24311242104225 0.0332915248310965
1.27640394587335 0.0404120435606395
1.31681598943399 0.0341032570645436
1.35091924649853 0.0441302107680506
1.39504945726658 0.0367333740758835
1.43178283134246 0.0400084714017825
1.47179130274425 0.0401947676786802
1.51198607042293 0.0433428750744355
1.55532894549736 0.0473899732415812
1.60271891873894 0.0503824402673078
1.65310135900625 0.0501215756565452
1.7032229346628 0.0577429671916106
1.76096590185441 0.059442874103873
1.82040877595828 0.0428181967136424
1.86322697267192 0.0534420743207164
1.91666904699264 0.0532045179803699
1.96987356497301 0.0343408206287333
2.00421438560174 0.0400083579380314
2.04422274353977 0.0476992890737522
2.09192203261353 0.0483388506591322
2.14026088327266 0.0508986064415426
2.1911594897142 0.0415224143109799
2.23268190402518 0.0530295052128801
2.28571140923806 0.048940406372863
2.33465181561092 0.0528462517830865
2.38749806739401 0.0581892236823348
2.44568729107635 0.0505341021095222
2.49622139318587 0.060769504731122
2.55699089791699 0.0508614385000524
2.60785233641704 0.0591079790875186
2.66696031550456 0.0559507173614315
2.72291103286599 0.0651716397157904
2.78808267258178 0.0631238648061514
2.85120653738793 0.0583789156643156
2.90958545305225 0.0538844861358633
2.96346993918811 0.0572191245271495
3.02068906371526 0.0666420775434065
3.08733114125867 0.0727273117443508


==> Images/Results/checkerboard_timesteps_tol_0.01_m7.txt <==
t dt
0.0 1.63255199715536e-06
1.63255199715536e-06 1.40630772812552e-06
3.03885972528088e-06 7.03153864062761e-06
1.00703983659085e-05 1.63640638328323e-05
2.64344621987408e-05 3.05598800609612e-05
5.6994342259702e-05 5.80662443221601e-05
0.000115060586581862 0.000108916526452012
0.000223977113033874 0.000202437367276213
0.000426414480310087 0.000302851447186411
0.000729265927496499 0.000412577712599583
0.00114184364009608 0.000657980986471912
0.00179982462656799 0.000975594203237701
0.0027754188298057 0.00143987405211965
0.00421529288192535 0.00218194991644367
0.00639724279836902 0.00311683209992652
0.00951407489829554 0.00423572801595767
0.0137498029142532 0.00667132954199632
0.0204211324562495 0.00778120370327135
0.0282023361595209 0.0098510028197524
0.0380533389792733 0.0129254446058904
0.0509787835851636 0.0118249517110566
0.0628037352962202 0.00970589656149244
0.0725096318577127 0.0101108310620759
0.0826204629197885 0.00945851430110266
0.0920789772208912 0.0103527513240919
0.102431728544983 0.0130399795837913
0.115471708128774 0.0117692437311279
0.127240951859902 0.0139929928230059
0.141233944682908 0.0145912288840877
0.155825173566996 0.0153913749932816
0.171216548560277 0.0166109183818193
0.187827466942097 0.0137250878596358
0.201552554801733 0.0142836855527927
0.215836240354525 0.0180159060440032
0.233852146398528 0.0194183962537296
0.253270542652258 0.0156065906447562
0.268877133297014 0.0185517686110535
0.287428901908068 0.0149165753055875
0.302345477213655 0.015668484112181
0.318013961325836 0.0149849510147498
0.332998912340586 0.0149533151104051
0.347952227450991 0.015719649142197
0.363671876593188 0.0142775462384964
0.377949422831685 0.0130804787656344
0.391029901597319 0.013085235385393
0.404115136982712 0.0124523912922199
0.416567528274932 0.00785719096594005
0.424424719240872 0.00719895526319762
0.43162367450407 0.00660732857318123
0.438231003077251 0.00922717221878344
0.447458175296034 0.0101103209624095
0.457568496258444 0.00897974406980207
0.466548240328246 0.00923182747881536
0.475780067807061 0.0134499520143467
0.489230019821408 0.0112207818932162
0.500450801714624 0.00900619758689297
0.509456999301517 0.0103899080181873
0.519846907319704 0.00887171135771064
0.528718618677415 0.00819410637688088
0.536912725054296 0.0102682447644665
0.547180969818762 0.00986194528211749
0.55704291510088 0.0083216053167446
0.565364520417625 0.00795183108923475
0.573316351506859 0.0107979097645708
0.58411426127143 0.0108544627531766
0.594968724024607 0.0180150558605375
0.612983779885144 0.0197726913497629
0.632756471234907 0.0189896549584041
0.651746126193311 0.0120521469379003
0.663798273131211 0.0124356499506645
0.676233923081876 0.0114504672013487
0.687684390283225 0.0145816293880805
0.702266019671305 0.0211769494369531
0.723442969108258 0.0193903250505032
0.742833294158761 0.019568225441561
0.762401519600322 0.0208302480799247
0.783231767680247 0.0167572668299965
0.799989034510244 0.0230621817196423
0.823051216229886 0.022498297823955
0.845549514053841 0.0128440283657345
0.858393542419575 0.0119545699852478
0.870348112404823 0.0102152387319913
0.880563351136814 0.0180695436559753
0.89863289479279 0.0257051620309472
0.924338056823737 0.0381121540386891
0.962450210862426 0.0306056152904925
0.993055826152918 0.0335592882305975
1.02661511438352 0.0312296269336438
1.05784474131716 0.0268635342823763
1.08470827559954 0.0229589383917004
1.10766721399124 0.0201400087438214
1.12780722273506 0.0251228980197814
1.15293012075484 0.0205043434526805
1.17343446420752 0.0244916487126619
1.19792611292018 0.0236528157897687
1.22157892870995 0.0291709223544918
1.25074985106444 0.032201372751674
1.28295122381612 0.0311395026643596
1.31409072648048 0.0189390318983534
1.33302975837883 0.0254347704292356
1.35846452880806 0.0266926205024807
1.38515714931055 0.0269840400657415
1.41214118937629 0.0293738106750009
1.44151500005129 0.0439495437179628
1.48546454376925 0.042417984081947
1.5278825278512 0.0423121737483587
1.57019470159956 0.0412768891627634
1.61147159076232 0.0493781766600168
1.66084976742234 0.0480029271286807
1.70885269455102 0.0477352459048215
1.75658794045584 0.0510174118519444
1.80760535230778 0.0467547970420015
1.85436014934978 0.0518904262591577
1.90625057560894 0.0426842188189353
1.94893479442788 0.0378113307832118
1.98674612521109 0.042001395986722
2.02874752119781 0.0399167563102165
2.06866427750803 0.0423198950620081
2.11098417257004 0.0421796664715832
2.15316383904162 0.0466177971436994
2.19978163618532 0.0464264185929555
2.24620805477827 0.0499670440721174
2.29617509885039 0.0472681545625144
2.34344325341291 0.0548557927255224
2.39829904613843 0.0462692355322317
2.44456828167066 0.0491591452439979
2.49372742691466 0.0558014314093875
2.54952885832405 0.0628778657889193
2.61240672411297 0.0664334635312951
2.67884018764426 0.081535519342788
2.76037570698705 0.0812417674427769
2.84161747442983 0.0659422490209551
2.90755972345078 0.0534792988973519
2.96103902234813 0.0500659433561686
3.0111049657043 0.0591018277705976
3.0702067934749 0.0587824040023921
3.12898919747729 0.0609679183944679


==> Images/Results/checkerboard_timesteps_tol_0.01_pmm128.txt <==
t dt
0.0 1.67993455952148e-06
1.67993455952148e-06 1.42420251152905e-06
3.10413707105053e-06 7.12101255764526e-06
1.02251496286958e-05 1.7970144520617e-05
2.81952941493128e-05 3.35787534313606e-05
6.17740475806734e-05 6.44243157283543e-05
0.000126198363309028 0.000114970351924661
0.000241168715233689 0.000205225859547879
0.000446394574781568 0.000200209577198094
0.000646604151979662 0.000322721564283115
0.000969325716262777 0.000470432551033692
0.00143975826729647 0.00061927603940557
0.00205903430670204 0.000919434414357931
0.00297846872105997 0.00108523032557274
0.00406369904663271 0.00133317956992139
0.0053968786165541 0.00125928257815108
0.00665616119470518 0.00137803108003937
0.00803419227474456 0.0019935892941386
0.0100277815688832 0.00213046174679401
0.0121582433156772 0.00319578699771135
0.0153540303133885 0.00312581924852966
0.0184798495619182 0.00308118001992517
0.0215610295818433 0.00300515663950983
0.0245661862213532 0.00309915967121836
0.0276653458925715 0.00342291519557932
0.0310882610881509 0.00417662241729306
0.0352648835054439 0.00383046303492024
0.0390953465403642 0.00535877186225751
0.0444541184026217 0.00625737890422974
0.0507114973068514 0.00591907408860997
0.0566305713954614 0.00707428106826938
0.0637048524637308 0.00595248830015603
0.0696573407638868 0.00610855975005237
0.0757659005139392 0.00746611332256084
0.0832320138365 0.00684993774711317
0.0900819515836132 0.00780661880295092
0.0978885703865641 0.00782051739121476
0.105709087777779 0.00980852355926168
0.11551761133704 0.00884691237906867
0.124364523716109 0.00953503854669992
0.133899562262809 0.00978327622153615
0.143682838484345 0.00870529477066535
0.152388133255011 0.0108445401141617
0.163232673369172 0.00978679907516715
0.173019472444339 0.0118315816917102
0.18485105413605 0.0121235105504633
0.196974564686513 0.0103763438648082
0.207350908551321 0.0120839712105326
0.219434879761854 0.0130673448964567
0.23250222465831 0.0127552329096945
0.245257457568005 0.014060552496641
0.259318010064646 0.0134275208101441
0.27274553087479 0.0122741715145478
0.285019702389338 0.0154205119353592
0.300440214324697 0.0142231764852331
0.31466339080993 0.0137161385919429
0.328379529401873 0.0162576664033168
0.34463719580519 0.0164150768544065
0.361052272659596 0.0146944358541904
0.375746708513787 0.0137605734010366
0.389507281914823 0.0174987151393076
0.407005997054131 0.0162687104520431
0.423274707506174 0.0168398918938573
0.440114599400031 0.0182912196603138
0.458405819060345 0.018061564368378
0.476467383428723 0.0196546182940985
0.496122001722822 0.0184934059303835
0.514615407653205 0.0184176226485973
0.533033030301802 0.0204402956486073
0.55347332595041 0.0164172031225644
0.569890529072974 0.0187681699621957
0.58865869903517 0.0207663484628958
0.609425047498066 0.0192236725751651
0.628648720073231 0.0200169455338002
0.648665665607031 0.0226964067628078
0.671362072369839 0.0208205082418163
0.692182580611655 0.0211449135950083
0.713327494206663 0.0245093563691085
0.737836850575772 0.0245059892728693
0.762342839848641 0.024838107971501
0.787180947820142 0.0261131623934549
0.813294110213597 0.0272863322844046
0.840580442498002 0.0284709354960241
0.869051377994026 0.0287504722712451
0.897801850265271 0.0277183064389534
0.925520156704224 0.0279493708550091
0.953469527559233 0.0289666722697485
0.982436199828982 0.0280432040380401
1.01047940386702 0.0283506081688552
1.03883001203588 0.0284096079905366
1.06723962002641 0.0309140240478087
1.09815364407422 0.0297836608948469
1.12793730496907 0.0302078587626265
1.1581451637317 0.0303072597586038
1.1884524234903 0.0292414254207521
1.21769384891105 0.0311054324745122
1.24879928138556 0.0302733987645217
1.27907268015009 0.0326942230550683
1.31176690320515 0.0310334822427685
1.34280038544792 0.0317070696730569
1.37450745512098 0.0330085403616564
1.40751599548264 0.0331485862792777
1.44066458176191 0.0301271824978521
1.47079176425977 0.0340730933310302
1.5048648575908 0.0318670250786273
1.53673188266942 0.0349179497539846
1.57164983242341 0.0298535187376951
1.6015033511611 0.0395227518636301
1.64102610302473 0.0350410688805823
1.67606717190532 0.0307761668664949
1.70684333877181 0.0368194086512858
1.7436627474231 0.0430186504277478
1.78668139785084 0.0335188385262784
1.82020023637712 0.0398016882903208
1.86000192466744 0.0444881466780713
1.90449007134551 0.0421493923277971
1.94663946367331 0.0450877633156571
1.99172722698897 0.0444470764161661
2.03617430340513 0.0492143647019868
2.08538866810712 0.050208065626294
2.13559673373341 0.0478131168676499
2.18340985060106 0.0500831717325185
2.23349302233358 0.0539533375385627
2.28744635987215 0.0516581396904168
2.33910449956256 0.0546361250983184
2.39374062466088 0.0547603119126376
2.44850093657352 0.0602213601936807
2.5087222967672 0.0532602875298914
2.56198258429709 0.0618120174172771
2.62379460171437 0.0618419875535148
2.68563658926788 0.0651336101242242
2.75077019939211 0.0650747891347841
2.81584498852689 0.0680729665971697
2.88391795512406 0.0371973174073218
2.92111527253138 0.0548489848980379
2.97596425742942 0.0735803817798945
3.04954463920931 0.0681437250227113
3.11768836423203 0.0600440718392626


==> Images/Results/checkerboard_timesteps_tol_0.01_pmm32.txt <==
t dt
0.0 1.67993456057259e-06
1.67993456057259e-06 1.42420251168799e-06
3.10413707226058e-06 7.12101255843997e-06
1.02251496307005e-05 1.79701445648759e-05
2.81952941955764e-05 3.35787535414378e-05
6.17740477370142e-05 6.44243164233308e-05
0.000126198364160345 0.000121906733373949
0.000248105097534294 0.000228698861992448
0.000476803959526742 0.000298476793843162
0.000775280753369903 0.000368611592697835
0.00114389234606774 0.000568871425538616
0.00171276377160635 0.00100032570457032
0.00271308947617668 0.00142958256760349
0.00414267204378017 0.00148385656009216
0.00562652860387233 0.00195621308254841
0.00758274168642074 0.00305648891912241
0.0106392306055432 0.00374451836639415
0.0143837489719373 0.00449750785647068
0.018881256828408 0.00437603119242386
0.0232572880208318 0.00607863058268004
0.0293359186035119 0.00844783960446264
0.0377837582079745 0.00776177035455512
0.0455455285625296 0.00864737714719078
0.0541929057097204 0.0104500974667335
0.0646430031764539 0.0115398814031833
0.0761828845796373 0.0117798366100183
0.0879627211896555 0.0135084270274776
0.101471148217133 0.0142042250071731
0.115675373224306 0.0152556275571544
0.130931000781461 0.0162788139123886
0.147209814693849 0.0166157452574348
0.163825559951284 0.0183033913342932
0.182128951285577 0.0179966097525796
0.200125561038157 0.0200165401660613
0.220142101204218 0.0195587260406363
0.239700827244855 0.0214397934413057
0.26114062068616 0.0215429505971977
0.282683571283358 0.022152086077068
0.304835657360426 0.0227385721092727
0.327574229469699 0.0211382859155285
0.348712515385227 0.0236683580314493
0.372380873416676 0.0241127259257751
0.396493599342452 0.0258682685943286
0.42236186793678 0.0266982345123088
0.449060102449089 0.0256821728739279
0.474742275323017 0.027229320046997
0.501971595370014 0.0296077770051273
0.531579372375141 0.0267556609401574
0.558335033315299 0.0308712204765904
0.589206253791889 0.0256281920586111
0.6148344458505 0.0310201423514077
0.645854588201908 0.0303133166449968
0.676167904846905 0.031123355178083
0.707291260024988 0.030087600302419
0.737378860327407 0.0320063806744251
0.769385241001832 0.0328946044116812
0.802279845413513 0.035009964387407
0.83728980980092 0.0363762077302642
0.873666017531184 0.0381361072564303
0.911802124787614 0.0363517441409934
0.948153868928608 0.0412367641295035
0.989390633058111 0.0356896985059365
1.02508033156405 0.0326610582887642
1.05774138985281 0.0343986578260242
1.09214004767884 0.0369947618975643
1.1291348095764 0.0420033317947308
1.17113814137113 0.0439454952610048
1.21508363663214 0.0410674399360216
1.25615107656816 0.033458599403308
1.28960967597147 0.0407140149883292
1.33032369095979 0.0409958700474552
1.37131956100725 0.039350443466768
1.41067000447402 0.0385977288511281
1.44926773332515 0.041102298576785
1.49037003190193 0.0392126175069131
1.52958264940884 0.038674221785163
1.56825687119401 0.0394274600145028
1.60768433120851 0.0415276683959804
1.64921199960449 0.0418406581218395
1.69105265772633 0.0392865519195281
1.73033920964586 0.0432281458939704
1.77356735553983 0.0420215288041745
1.815588884344 0.0428659965931362
1.85845488093714 0.0486012847783784
1.90705616571552 0.0436838972026533
1.95074006291817 0.0498673183612885
2.00060738127946 0.0473857163104105
2.04799309758987 0.0329302893595943
2.08092338694946 0.0359123872953484
2.11683577424481 0.0491587282205299
2.16599450246534 0.0562320214679035
2.22222652393325 0.041940780951871
2.26416730488512 0.0427371340084156
2.30690443889353 0.0666594242391107
2.37356386313264 0.0501506248786603
2.4237144880113 0.0566620214003806
2.48037650941168 0.0472845468887317
2.52766105630042 0.0842444718643524
2.61190552816477 0.0834381733243432
2.69534370148911 0.0711956061593657
2.76653930764848 0.0592025082043427
2.82574181585282 0.0595995883082653
2.88534140416108 0.0517277551311811
2.93706915929227 0.0505412667812746
2.98761042607354 0.0521969680957955
3.03980739416934 0.0519624138750136
3.09176980804435 0.0593556752446757


==> Images/Results/checkerboard_timesteps_tol_0.01_pmm512.txt <==
t dt
0.0 1.67993455915847e-06
1.67993455915847e-06 1.42420251145934e-06
3.10413707061782e-06 7.12101255729672e-06
1.02251496279145e-05 1.7970144503683e-05
2.81952941315976e-05 3.35787533823174e-05
6.1774047513915e-05 6.44243153801432e-05
0.000126198362894058 9.82937093850181e-05
0.000224492072279076 0.00011364268086219
0.000338134753141266 0.000167442213158101
0.000505576966299367 0.000199215312913933
0.0007047922792133 0.000267320408928063
0.000972112688141363 0.000461202313984
0.00143331500212536 0.000603719179364489
0.00203703418148985 0.0006225349902722
0.00265956917176205 0.000803755433729092
0.00346332460549114 0.00104206860541988
0.00450539321091102 0.0011546824444138
0.00566007565532482 0.00128012942289213
0.00694020507821695 0.00115840411790779
0.00809860919612474 0.00120680816569551
0.00930541736182024 0.00123737450383129
0.0105427918656515 0.00183360844954053
0.0123764003151921 0.00226805365409798
0.01464445396929 0.00224021533012726
0.0168846692994173 0.00192742963113121
0.0188120989305485 0.00243678002041539
0.0212488789509639 0.00294328014900977
0.0241921590999737 0.00329659882593241
0.0274887579259061 0.00306211702166012
0.0305508749475662 0.00285737837796344
0.0334082533255297 0.00357064346123691
0.0369788967867666 0.00321390682680999
0.0401928036135766 0.00343856179552302
0.0436313654090996 0.00360979482116575
0.0472411602302653 0.00307694782756768
0.050318108057833 0.00402272779711392
0.0543408358549469 0.00327407786098061
0.0576149137159276 0.00454338200281615
0.0621582957187437 0.00348893557883428
0.065647231297578 0.00355151463874583
0.0691987459363238 0.00356686773089853
0.0727656136672223 0.00422801097300345
0.0769936246402258 0.00539566219469568
0.0823892868349215 0.00475918287852028
0.0871484697134418 0.00466383750399624
0.091812307217438 0.00436985061089014
0.0961821578283281 0.00507480927384207
0.10125696710217 0.0049034659121047
0.106160433014275 0.00501731119482768
0.111177744209103 0.00513615965102402
0.116313903860127 0.00544678533271373
0.12176068919284 0.00570301024514032
0.127463699437981 0.00539649314120017
0.132860192579181 0.00560564366540684
0.138465836244588 0.00641546626294327
0.144881302507531 0.00728513783192567
0.152166440339457 0.00613964930705801
0.158306089646515 0.00653772934026037
0.164843818986775 0.00654449754020781
0.171388316526983 0.00597537848401638
0.177363695010999 0.00693986759806551
0.184303562609065 0.00583024737314292
0.190133809982208 0.00645121117117873
0.196585021153386 0.00772720914405566
0.204312230297442 0.00622338420609955
0.210535614503542 0.00690309187105986
0.217438706374601 0.00656451260379
0.224003218978391 0.0074859016484809
0.231489120626872 0.00674266060778385
0.238231781234656 0.00711577831182007
0.245347559546476 0.00684664051987406
0.25219420006635 0.00754000298873712
0.259734203055087 0.00721533205054634
0.266949535105634 0.00770513160536322
0.274654666710997 0.00774400702073318
0.28239867373173 0.00821151774595518
0.290610191477685 0.00786199568770536
0.298472187165391 0.00798448338689259
0.306456670552283 0.00739409414855671
0.31385076470084 0.00772890136575932
0.321579666066599 0.00816041987386742
0.329740085940467 0.00829540729530744
0.338035493235774 0.00864674185815416
0.346682235093928 0.00905731741131546
0.355739552505244 0.00901946573761107
0.364759018242855 0.00948728519932493
0.37424630344218 0.0083377828832324
0.382584086325412 0.00889128426388209
0.391475370589294 0.00949485900338269
0.400970229592677 0.00917836900750647
0.410148598600183 0.0100494759966672
0.420198074596851 0.0101921679779331
0.430390242574784 0.00936319429603233
0.439753436870816 0.00898206325886885
0.448735500129685 0.0102959725334676
0.459031472663153 0.0105138046727813
0.469545277335934 0.0115130826647078
0.481058360000642 0.0110002620670616
0.492058622067703 0.00998954171793966
0.502048163785643 0.0111703062057119
0.513218469991355 0.0112290735434305
0.524447543534785 0.0107532325681411
0.535200776102926 0.0109781981811553
0.546178974284082 0.012223311670802
0.558402285954884 0.0119231481903199
0.570325434145204 0.0113153111118813
0.581640745257085 0.0112211030064012
0.592861848263486 0.0122299055989883
0.605091753862475 0.0123632428903272
0.617454996752802 0.0130499172274432
0.630504913980245 0.0117577873322182
0.642262701312463 0.013054143498402
0.655316844810865 0.0133951948953348
0.6687120397062 0.0136050476507442
0.682317087356944 0.0129471561216513
0.695264243478596 0.0131143895404419
0.708378633019037 0.0132852315621891
0.721663864581227 0.0132126752055583
0.734876539786785 0.0145014994858012
0.749378039272586 0.0133794076057578
0.762757446878344 0.0154452979884798
0.778202744866824 0.0144056712420908
0.792608416108914 0.0148205730556048
0.807428989164519 0.0149100575435606
0.82233904670808 0.0157443087687053
0.838083355476785 0.0148269371614306
0.852910292638216 0.0165356133826523
0.869445906020868 0.0164711716403138
0.885917077661182 0.0154998026371476
0.901416880298329 0.0156551610949181
0.917072041393247 0.016758614235064
0.933830655628311 0.0168209217831747
0.950651577411486 0.0152512897773196
0.965902867188806 0.0171187448259751
0.983021612014781 0.0161165247111887
0.99913813672597 0.0156246391640539
1.01476277589002 0.0164375328929749
1.031200308783 0.018528826491943
1.04972913527494 0.0181074342268894
1.06783656950183 0.0186730976272683
1.0865096671291 0.0188372071243003
1.1053468742534 0.0178901036639085
1.12323697791731 0.0200829256239641
1.14331990354127 0.0191723715683636
1.16249227510964 0.0175773570563976
1.18006963216603 0.0189033254454512
1.19897295761148 0.0217297651932685
1.22070272280475 0.0204505262362355
1.24115324904099 0.0189048561402614
1.26005810518125 0.0209140974743367
1.28097220265559 0.0217027327978776
1.30267493545346 0.021532130131648
1.32420706558511 0.0220358815209763
1.34624294710609 0.0203275846975106
1.3665705318036 0.0219560085467801
1.38852654035038 0.0222732370710935
1.41079977742147 0.0237192617923911
1.43451903921386 0.0239209957529423
1.45844003496681 0.0226168436646754
1.48105687863148 0.02521168006365
1.50626855869513 0.0236751916330146
1.52994375032815 0.0251756287451099
1.55511937907326 0.0248526574835383
1.57997203655679 0.025953805260463
1.60592584181726 0.0260795149451596
1.63200535676242 0.0266213679027411
1.65862672466516 0.0257870959367835
1.68441382060194 0.0271423761988486
1.71155619680079 0.0256689417145844
1.73722513851537 0.0269536792134503
1.76417881772882 0.02538102495695
1.78955984268577 0.0277511561791176
1.81731099886489 0.0274299040222542
1.84474090288715 0.0308043628845675
1.87554526577171 0.0301065118895242
1.90565177766124 0.0306337928424446
1.93628557050368 0.0309845097438516
1.96727008024753 0.0289135332845555
1.99618361353209 0.0307133312836578
2.02689694481575 0.0295636086470835
2.05646055346283 0.0312371158049481
2.08769766926778 0.0313345794922351
2.11903224876001 0.032537071361777
2.15156932012179 0.0352139991534344
2.18678331927523 0.0363017343267234
2.22308505360195 0.035040325970815
2.25812537957276 0.0356851307591951
2.29381051033196 0.0385802775436629
2.33239078787562 0.0394315725244403
2.37182236040006 0.0379197033825745
2.40974206378264 0.0373682119737069
2.44711027575634 0.0380649328872739
2.48517520864362 0.0393086414331795
2.5244838500768 0.0417112810579527
2.56619513113475 0.0415995088549008
2.60779463998965 0.0439993484638833
2.65179398845353 0.0428391499373382
2.69463313839087 0.0442896111751332
2.73892274956601 0.0454940090359779
2.78441675860198 0.0465474222967919
2.83096418089878 0.0463283596325987
2.87729254053137 0.047476572684232
2.92476911321561 0.0503836729276823
2.97515278614329 0.048714581689667
3.02386736783296 0.0505471134965354
3.07441448132949 0.0515089148540613
3.12592339618355 0.0539132993844281


==> Images/Results/checkerboard_timesteptimes_ref_hfm18.txt <==
t steptime
0.0 3.396541299
0.0519615242270003 5.154173963
0.103923048454001 5.790812737
0.155884572681001 6.483296736
0.207846096908001 7.014225108
0.259807621135001 7.336094994
0.311769145362002 7.541763229
0.363730669589002 7.84804494
0.415692193816002 8.143592783
0.467653718043003 8.303395653
0.519615242270003 8.563237461
0.571576766497003 8.629889244
0.623538290724003 8.728282457
0.675499814951004 8.830196814
0.727461339178004 8.919790827
0.779422863405004 8.924709059
0.831384387632005 8.938821132
0.883345911859005 9.098649972
0.935307436086005 9.184965653
0.987268960313005 9.137532704
1.03923048454001 9.188606126
1.09119200876701 9.252907593
1.14315353299401 9.338791104
1.19511505722101 9.2981903
1.24707658144801 9.347094671
1.29903810567501 9.34685413
1.35099962990201 9.431488355
1.40296115412901 9.432097239
1.45492267835601 9.457722653
1.50688420258301 9.502058803
1.55884572681001 9.489780674
1.61080725103701 9.577777277
1.66276877526401 9.526641201
1.71473029949101 9.515108882
1.76669182371801 9.499672132
1.81865334794501 9.446891931
1.87061487217201 9.532430665
1.92257639639901 9.526610853
1.97453792062601 9.564441082
2.02649944485301 9.629603061
2.07846096908001 9.708273972
2.13042249330701 9.772893952
2.18238401753401 9.816953533
2.23434554176101 9.816778675
2.28630706598801 9.859391925
2.33826859021501 9.884199731
2.39023011444201 9.907453613
2.44219163866901 9.919555372
2.49415316289601 9.926838129
2.54611468712301 9.963998664
2.59807621135001 9.993525563
2.65003773557701 10.052529457
2.70199925980401 10.034458032
2.75396078403101 10.046877786
2.80592230825801 10.016491609
2.85788383248502 10.031246331
2.90984535671202 10.122877318
2.96180688093902 10.04109158
3.01376840516602 10.038857279
3.06572992939302 10.007985975
3.11769145362002 10.03611097
3.16965297784702 10.090065807


==> Images/Results/checkerboard_timesteptimes_ref_hfm258.txt <==
t steptime
0.0 52.877375899
0.0519615242270003 86.668052423
0.103923048454001 101.074757201
0.155884572681001 114.336054013
0.207846096908001 125.42424822
0.259807621135001 133.443084414
0.311769145362002 139.705610345
0.363730669589002 145.082974722
0.415692193816002 148.143763282
0.467653718043003 150.708143901
0.519615242270003 154.761139979
0.571576766497003 155.867332065
0.623538290724003 158.552257409
0.675499814951004 159.466756346
0.727461339178004 161.603981505
0.779422863405004 161.782676569
0.831384387632005 164.129992381
0.883345911859005 165.01751475
0.935307436086005 165.730168513
0.987268960313005 166.746626973
1.03923048454001 166.859273546
1.09119200876701 167.668924341
1.14315353299401 168.329595382
1.19511505722101 169.340620636
1.24707658144801 169.099038396
1.29903810567501 168.644110394
1.35099962990201 170.317196925
1.40296115412901 169.709453893
1.45492267835601 170.929868373
1.50688420258301 170.833929387
1.55884572681001 171.09453545
1.61080725103701 171.77308196
1.66276877526401 171.054998811
1.71473029949101 171.986223447
1.76669182371801 172.429203971
1.81865334794501 172.991719859
1.87061487217201 174.603155401
1.92257639639901 175.011649954
1.97453792062601 176.037044248
2.02649944485301 176.625375001
2.07846096908001 177.924928649
2.13042249330701 178.011595316
2.18238401753401 178.599335409
2.23434554176101 180.104567536
2.28630706598801 179.713670881
2.33826859021501 180.542975203
2.39023011444201 180.633214629
2.44219163866901 180.587743237
2.49415316289601 181.372651962
2.54611468712301 181.591092898
2.59807621135001 182.144774813
2.65003773557701 180.848771984
2.70199925980401 180.89770506
2.75396078403101 180.574390536
2.80592230825801 180.389577121
2.85788383248502 181.146630308
2.90984535671202 180.156139371
2.96180688093902 180.66178849
3.01376840516602 179.989896424
3.06572992939302 179.593103403
3.11769145362002 180.401787638
3.16965297784702 179.386007148


==> Images/Results/checkerboard_timesteptimes_ref_hfm6.txt <==
t steptime
0.0 2.071740329
0.0519615242270003 3.236215001
0.103923048454001 3.719557807
0.155884572681001 4.022315537
0.207846096908001 4.355247249
0.259807621135001 4.524413797
0.311769145362002 4.610011206
0.363730669589002 4.706396481
0.415692193816002 4.848936751
0.467653718043003 4.98561589
0.519615242270003 5.058132347
0.571576766497003 5.259320888
0.623538290724003 5.314530633
0.675499814951004 5.339728701
0.727461339178004 5.363486528
0.779422863405004 5.380151664
0.831384387632005 5.45925126
0.883345911859005 5.413992911
0.935307436086005 5.429282075
0.987268960313005 5.415464742
1.03923048454001 5.439314317
1.09119200876701 5.465829519
1.14315353299401 5.477519785
1.19511505722101 5.499736766
1.24707658144801 5.52069508
1.29903810567501 5.543514695
1.35099962990201 5.560105048
1.40296115412901 5.57812298
1.45492267835601 5.585309343
1.50688420258301 5.628359348
1.55884572681001 5.621449348
1.61080725103701 5.646056665
1.66276877526401 5.647797439
1.71473029949101 5.671727298
1.76669182371801 5.661063942
1.81865334794501 5.675664125
1.87061487217201 5.683775714
1.92257639639901 5.686159423
1.97453792062601 5.697523855
2.02649944485301 5.701846896
2.07846096908001 5.718451112
2.13042249330701 5.724731051
2.18238401753401 5.744675216
2.23434554176101 5.758843713
2.28630706598801 5.757274241
2.33826859021501 5.783353034
2.39023011444201 5.827703179
2.44219163866901 5.80062669
2.49415316289601 5.841968601
2.54611468712301 5.842486984
2.59807621135001 5.86372695
2.65003773557701 5.850299805
2.70199925980401 5.879903679
2.75396078403101 5.880441703
2.80592230825801 5.873010736
2.85788383248502 5.895851416
2.90984535671202 5.91601602
2.96180688093902 5.910116685
3.01376840516602 5.91550395
3.06572992939302 5.929800163
3.11769145362002 5.929073333
3.16965297784702 5.90298228


==> Images/Results/checkerboard_timesteptimes_ref_hfm66.txt <==
t steptime
0.0 12.955649437
0.0519615242270003 20.983008092
0.103923048454001 24.414039483
0.155884572681001 27.305592757
0.207846096908001 29.864300507
0.259807621135001 31.528349649
0.311769145362002 33.458946124
0.363730669589002 34.583163608
0.415692193816002 35.459053716
0.467653718043003 36.08396674
0.519615242270003 37.011249818
0.571576766497003 37.28382945
0.623538290724003 37.843962979
0.675499814951004 38.319150406
0.727461339178004 38.439344938
0.779422863405004 39.018750098
0.831384387632005 39.057189523
0.883345911859005 39.256533697
0.935307436086005 39.607784191
0.987268960313005 39.654250367
1.03923048454001 39.852923781
1.09119200876701 40.19377144
1.14315353299401 40.017514832
1.19511505722101 40.107716421
1.24707658144801 40.368205148
1.29903810567501 40.303193052
1.35099962990201 40.401747513
1.40296115412901 40.724435406
1.45492267835601 40.438729297
1.50688420258301 40.665308774
1.55884572681001 40.851562578
1.61080725103701 40.720785694
1.66276877526401 40.827515078
1.71473029949101 40.943512815
1.76669182371801 40.725717195
1.81865334794501 40.977739253
1.87061487217201 41.338838309
1.92257639639901 41.275327578
1.97453792062601 41.588539453
2.02649944485301 41.741718485
2.07846096908001 41.826685976
2.13042249330701 42.171361804
2.18238401753401 42.236047774
2.23434554176101 42.378474574
2.28630706598801 42.728831465
2.33826859021501 42.645629548
2.39023011444201 42.652958799
2.44219163866901 42.922302009
2.49415316289601 42.813462674
2.54611468712301 42.791228225
2.59807621135001 43.007222224
2.65003773557701 42.842697646
2.70199925980401 42.790123311
2.75396078403101 42.92549405
2.80592230825801 42.753715074
2.85788383248502 42.825821705
2.90984535671202 42.971330125
2.96180688093902 42.665210545
3.01376840516602 42.752494533
3.06572992939302 42.844827221
3.11769145362002 42.577012452
3.16965297784702 42.959927132


==> Images/Results/checkerboard_timesteptimes_ref_m1.txt <==
t steptime
0.0 1.308458672
0.0519615242270003 2.63997925
0.103923048454001 3.453322253
0.155884572681001 3.991614738
0.207846096908001 4.39744784
0.259807621135001 4.615205887
0.311769145362002 4.802939117
0.363730669589002 4.928092604
0.415692193816002 5.02207075
0.467653718043003 5.142839519
0.519615242270003 5.243017921
0.571576766497003 5.32735582
0.623538290724003 5.40520223
0.675499814951004 5.42633664
0.727461339178004 5.472289123
0.779422863405004 5.503887681
0.831384387632005 5.527107776
0.883345911859005 5.571712715
0.935307436086005 5.585335313
0.987268960313005 5.693782449
1.03923048454001 5.719329948
1.09119200876701 5.872303086
1.14315353299401 5.816719161
1.19511505722101 5.900720082
1.24707658144801 5.904400246
1.29903810567501 5.946562977
1.35099962990201 5.998117574
1.40296115412901 5.950575302
1.45492267835601 5.850086386
1.50688420258301 5.90599703
1.55884572681001 5.952094682
1.61080725103701 5.969474835
1.66276877526401 5.933162828
1.71473029949101 6.098164342
1.76669182371801 6.003057898
1.81865334794501 5.999709604
1.87061487217201 6.008522177
1.92257639639901 6.013116199
1.97453792062601 6.018504053
2.02649944485301 6.024254069
2.07846096908001 6.032857501
2.13042249330701 6.057743514
2.18238401753401 6.08416745
2.23434554176101 6.094417172
2.28630706598801 6.111619707
2.33826859021501 6.121224367
2.39023011444201 6.159971784
2.44219163866901 6.175277194
2.49415316289601 6.195290676
2.54611468712301 6.190812866
2.59807621135001 6.195624716
2.65003773557701 6.202491908
2.70199925980401 6.204336152
2.75396078403101 6.208272871
2.80592230825801 6.216282191
2.85788383248502 6.266800278
2.90984535671202 6.239151102
2.96180688093902 6.256997799
3.01376840516602 6.256638157
3.06572992939302 6.259881629
3.11769145362002 6.254597872
3.16965297784702 6.215236645


==> Images/Results/checkerboard_timesteptimes_ref_m2.txt <==
t steptime
0.0 2.707125828
0.0519615242270003 6.650107667
0.103923048454001 9.13475063
0.155884572681001 11.079049152
0.207846096908001 12.291626409
0.259807621135001 12.671676807
0.311769145362002 13.269525025
0.363730669589002 13.562116115
0.415692193816002 13.988386926
0.467653718043003 14.371257576
0.519615242270003 14.822545699
0.571576766497003 15.387699056
0.623538290724003 15.10240435
0.675499814951004 15.312661213
0.727461339178004 15.938276633
0.779422863405004 16.161840096
0.831384387632005 16.708114641
0.883345911859005 17.091210621
0.935307436086005 17.492326241
0.987268960313005 17.517874415
1.03923048454001 17.27868397
1.09119200876701 17.348069325
1.14315353299401 17.829298922
1.19511505722101 18.176277757
1.24707658144801 18.394032264
1.29903810567501 18.448489423
1.35099962990201 18.610156071
1.40296115412901 19.072367092
1.45492267835601 18.626063676
1.50688420258301 17.923932328
1.55884572681001 19.035267642
1.61080725103701 18.255747351
1.66276877526401 18.487733626
1.71473029949101 17.895409872
1.76669182371801 17.590834058
1.81865334794501 17.633165133
1.87061487217201 17.676508014
1.92257639639901 17.951661834
1.97453792062601 17.902706748
2.02649944485301 18.112841917
2.07846096908001 18.873940868
2.13042249330701 18.272917366
2.18238401753401 18.53481521
2.23434554176101 18.48302562
2.28630706598801 18.860585566
2.33826859021501 18.619728213
2.39023011444201 19.117185954
2.44219163866901 19.250149155
2.49415316289601 19.024857711
2.54611468712301 18.745701843
2.59807621135001 18.864410056
2.65003773557701 18.734209414
2.70199925980401 18.804106988
2.75396078403101 18.932702766
2.80592230825801 19.023398606
2.85788383248502 18.795357465
2.90984535671202 19.089159634
2.96180688093902 19.142030282
3.01376840516602 18.937081093
3.06572992939302 19.026552054
3.11769145362002 18.945302929
3.16965297784702 19.068880409


==> Images/Results/checkerboard_timesteptimes_ref_m3.txt <==
t steptime
0.0 5.071068335
0.0519615242270003 13.240960865
0.103923048454001 18.37725815
0.155884572681001 22.434506942
0.207846096908001 25.855196793
0.259807621135001 27.079681011
0.311769145362002 29.080082745
0.363730669589002 30.681312353
0.415692193816002 31.308696084
0.467653718043003 33.395828138
0.519615242270003 33.403440462
0.571576766497003 33.893969082
0.623538290724003 34.329113764
0.675499814951004 36.987297851
0.727461339178004 38.473752439
0.779422863405004 38.071625059
0.831384387632005 39.110193421
0.883345911859005 40.447257972
0.935307436086005 41.805523777
0.987268960313005 42.534235188
1.03923048454001 42.387416039
1.09119200876701 44.14796804
1.14315353299401 45.054185662
1.19511505722101 47.21858696
1.24707658144801 47.59034445
1.29903810567501 48.206041049
1.35099962990201 49.454337028
1.40296115412901 49.746430754
1.45492267835601 48.593059384
1.50688420258301 50.635429755
1.55884572681001 50.318585606
1.61080725103701 48.937782381
1.66276877526401 49.371878295
1.71473029949101 48.892966807
1.76669182371801 48.329546261
1.81865334794501 48.51212628
1.87061487217201 48.558567954
1.92257639639901 48.853709368
1.97453792062601 48.566892695
2.02649944485301 49.513263682
2.07846096908001 49.923920341
2.13042249330701 50.268742494
2.18238401753401 49.9263615
2.23434554176101 48.991370998
2.28630706598801 48.97680167
2.33826859021501 50.04822147
2.39023011444201 48.686123501
2.44219163866901 49.941831405
2.49415316289601 49.472578649
2.54611468712301 49.195642694
2.59807621135001 49.718862933
2.65003773557701 50.637305412
2.70199925980401 49.604881588
2.75396078403101 50.510736093
2.80592230825801 49.3452416
2.85788383248502 49.978823322
2.90984535671202 50.630676671
2.96180688093902 49.64389477
3.01376840516602 49.491884471
3.06572992939302 49.795623675
3.11769145362002 49.691801076
3.16965297784702 52.261256639


==> Images/Results/checkerboard_timesteptimes_ref_m4.txt <==
t steptime
0.0 10.712108755
0.0519615242270003 27.48352646
0.103923048454001 37.96831422
0.155884572681001 47.540556606
0.207846096908001 57.439817429
0.259807621135001 63.60740786
0.311769145362002 70.658653971
0.363730669589002 77.836759514
0.415692193816002 79.716608842
0.467653718043003 88.354167727
0.519615242270003 88.794870142
0.571576766497003 94.067563698
0.623538290724003 94.326833696
0.675499814951004 99.101293795
0.727461339178004 101.899437388
0.779422863405004 104.995282678
0.831384387632005 108.119812368
0.883345911859005 110.956219254
0.935307436086005 116.813234874
0.987268960313005 117.371319007
1.03923048454001 121.229121675
1.09119200876701 123.120779886
1.14315353299401 129.557555443
1.19511505722101 129.357483967
1.24707658144801 135.403608431
1.29903810567501 139.342016348
1.35099962990201 140.58833413
1.40296115412901 143.41332007
1.45492267835601 143.736245664
1.50688420258301 146.170828365
1.55884572681001 147.303868005
1.61080725103701 149.424968263
1.66276877526401 149.8643425
1.71473029949101 151.269503058
1.76669182371801 149.233347445
1.81865334794501 147.894137112
1.87061487217201 150.720023661
1.92257639639901 148.051953563
1.97453792062601 149.231411202
2.02649944485301 149.338810608
2.07846096908001 151.64258108
2.13042249330701 150.456492445
2.18238401753401 152.600029141
2.23434554176101 153.170997151
2.28630706598801 152.523793547
2.33826859021501 155.910373571
2.39023011444201 153.9539813
2.44219163866901 154.395609455
2.49415316289601 155.892214855
2.54611468712301 154.664314952
2.59807621135001 155.182257249
2.65003773557701 157.269130666
2.70199925980401 154.911602956
2.75396078403101 156.536529832
2.80592230825801 156.396470518
2.85788383248502 155.327277305
2.90984535671202 156.943038161
2.96180688093902 156.909511287
3.01376840516602 158.30244465
3.06572992939302 158.429482442
3.11769145362002 157.353735457
3.16965297784702 158.074540382


==> Images/Results/checkerboard_timesteptimes_ref_m5.txt <==
t steptime
0.0 21.039668085
0.0519615242270003 57.271739689
0.103923048454001 82.127952429
0.155884572681001 111.660436093
0.207846096908001 136.948514098
0.259807621135001 147.962794018
0.311769145362002 162.080811655
0.363730669589002 174.6221216
0.415692193816002 181.741914717
0.467653718043003 193.530459679
0.519615242270003 199.965569734
0.571576766497003 211.913553212
0.623538290724003 215.479137569
0.675499814951004 225.035574833
0.727461339178004 232.813215607
0.779422863405004 235.965503824
0.831384387632005 241.984973294
0.883345911859005 249.831859436
0.935307436086005 260.92359483
0.987268960313005 268.119166953
1.03923048454001 277.239065075
1.09119200876701 281.737679172
1.14315353299401 295.384207401
1.19511505722101 296.677363748
1.24707658144801 307.332664299
1.29903810567501 311.411803942
1.35099962990201 322.664120996
1.40296115412901 328.256396888
1.45492267835601 328.110444479
1.50688420258301 337.460013614
1.55884572681001 337.733460231
1.61080725103701 340.656066918
1.66276877526401 347.596240029
1.71473029949101 348.391579348
1.76669182371801 351.354006388
1.81865334794501 355.737401282
1.87061487217201 354.375166913
1.92257639639901 352.854939158
1.97453792062601 358.394654034
2.02649944485301 357.186248402
2.07846096908001 363.243996331
2.13042249330701 364.617280678
2.18238401753401 365.539965622
2.23434554176101 370.61865217
2.28630706598801 373.848284891
2.33826859021501 373.452052813
2.39023011444201 376.925394957
2.44219163866901 379.49492366
2.49415316289601 376.850545089
2.54611468712301 381.652865951
2.59807621135001 380.298195839
2.65003773557701 382.858364939
2.70199925980401 381.215673925
2.75396078403101 386.512463248
2.80592230825801 386.024503125
2.85788383248502 386.537990962
2.90984535671202 390.179888414
2.96180688093902 390.334385024
3.01376840516602 390.193097388
3.06572992939302 391.584385446
3.11769145362002 392.550572283
3.16965297784702 393.85543462


==> Images/Results/checkerboard_timesteptimes_ref_m6.txt <==
t steptime
0.0 46.599594151
0.0519615242270003 145.96213238
0.103923048454001 231.004912742
0.155884572681001 320.861629236
0.207846096908001 392.442772655
0.259807621135001 422.505432631
0.311769145362002 462.092535434
0.363730669589002 490.80542187
0.415692193816002 515.853351359
0.467653718043003 540.253861352
0.519615242270003 565.148739006
0.571576766497003 587.910804805
0.623538290724003 604.90972694
0.675499814951004 633.476456053
0.727461339178004 644.071421607
0.779422863405004 666.328747964
0.831384387632005 676.694893846
0.883345911859005 685.05579239
0.935307436086005 711.916756712
0.987268960313005 722.078772322
1.03923048454001 750.562590793
1.09119200876701 779.941396139
1.14315353299401 782.903911404
1.19511505722101 803.081236661
1.24707658144801 831.121013024
1.29903810567501 850.880474366
1.35099962990201 874.796948201
1.40296115412901 886.028156867
1.45492267835601 908.465610753
1.50688420258301 924.520199765
1.55884572681001 932.940446609
1.61080725103701 944.095360334
1.66276877526401 958.628147013
1.71473029949101 974.632825348
1.76669182371801 980.677002517
1.81865334794501 993.233061821
1.87061487217201 1007.844068974
1.92257639639901 1008.651024964
1.97453792062601 1014.924945792
2.02649944485301 1022.637141266
2.07846096908001 1034.268514218
2.13042249330701 1050.840241249
2.18238401753401 1057.030413929
2.23434554176101 1064.57399414
2.28630706598801 1088.171932262
2.33826859021501 1088.622028319
2.39023011444201 1093.680270517
2.44219163866901 1095.367924463
2.49415316289601 1105.838110525
2.54611468712301 1111.11151387
2.59807621135001 1115.728933732
2.65003773557701 1126.054448806
2.70199925980401 1128.792266356
2.75396078403101 1134.403542827
2.80592230825801 1143.304303562
2.85788383248502 1146.109852642
2.90984535671202 1149.992305551
2.96180688093902 1154.070347932
3.01376840516602 1157.111274502
3.06572992939302 1165.950081461
3.11769145362002 1167.96311736
3.16965297784702 1170.249407816


==> Images/Results/checkerboard_timesteptimes_ref_pmm128.txt <==
t steptime
0.0 7.948274216
0.0519615242270003 13.371790391
0.103923048454001 12.728253047
0.155884572681001 14.765768576
0.207846096908001 15.764938339
0.259807621135001 16.616345785
0.311769145362002 17.046213592
0.363730669589002 17.540847261
0.415692193816002 18.425735689
0.467653718043003 19.044502159
0.519615242270003 19.56275698
0.571576766497003 19.833192669
0.623538290724003 20.280316199
0.675499814951004 20.615003191
0.727461339178004 21.010807911
0.779422863405004 21.421747501
0.831384387632005 21.627045491
0.883345911859005 21.978239413
0.935307436086005 22.63020373
0.987268960313005 23.223325137
1.03923048454001 23.8324027
1.09119200876701 24.231355989
1.14315353299401 25.090763908
1.19511505722101 24.843129719
1.24707658144801 25.30037845
1.29903810567501 25.445315993
1.35099962990201 25.616260245
1.40296115412901 25.447522726
1.45492267835601 25.54056668
1.50688420258301 25.618963296
1.55884572681001 25.465648492
1.61080725103701 25.682762553
1.66276877526401 25.651823622
1.71473029949101 25.71299712
1.76669182371801 25.296623785
1.81865334794501 24.904052296
1.87061487217201 24.379107132
1.92257639639901 24.536226596
1.97453792062601 24.660230618
2.02649944485301 24.552012855
2.07846096908001 24.430023435
2.13042249330701 24.523301416
2.18238401753401 24.443688261
2.23434554176101 24.597932847
2.28630706598801 24.557290137
2.33826859021501 24.69861084
2.39023011444201 24.852319095
2.44219163866901 24.611074524
2.49415316289601 24.598699181
2.54611468712301 24.63623609
2.59807621135001 24.666107897
2.65003773557701 24.583102577
2.70199925980401 24.457584187
2.75396078403101 24.323556548
2.80592230825801 24.28842471
2.85788383248502 24.354424847
2.90984535671202 24.207926369
2.96180688093902 24.488323644
3.01376840516602 24.329054383
3.06572992939302 24.168679719
3.11769145362002 23.918474792
3.16965297784702 23.530958173


==> Images/Results/checkerboard_timesteptimes_ref_pmm32.txt <==
t steptime
0.0 3.635561802
0.0519615242270003 6.579978759
0.103923048454001 7.288476561
0.155884572681001 8.544906512
0.207846096908001 9.255687847
0.259807621135001 9.651178207
0.311769145362002 10.167300999
0.363730669589002 10.635532395
0.415692193816002 10.973795631
0.467653718043003 11.49596348
0.519615242270003 11.544912914
0.571576766497003 11.859159402
0.623538290724003 12.230225512
0.675499814951004 12.2883218
0.727461339178004 13.126900167
0.779422863405004 12.860166168
0.831384387632005 12.973801143
0.883345911859005 13.352632939
0.935307436086005 13.432882521
0.987268960313005 13.653337088
1.03923048454001 13.902207085
1.09119200876701 14.252286168
1.14315353299401 14.457220307
1.19511505722101 14.55101951
1.24707658144801 14.836743035
1.29903810567501 15.009620982
1.35099962990201 15.157599965
1.40296115412901 15.179206315
1.45492267835601 15.395388189
1.50688420258301 15.436652091
1.55884572681001 15.407159
1.61080725103701 15.366421736
1.66276877526401 15.526867947
1.71473029949101 15.539196943
1.76669182371801 15.267025506
1.81865334794501 15.081986303
1.87061487217201 14.973961226
1.92257639639901 14.965704598
1.97453792062601 14.766919331
2.02649944485301 14.937835099
2.07846096908001 14.960065088
2.13042249330701 14.974396449
2.18238401753401 14.91191774
2.23434554176101 15.039730826
2.28630706598801 14.937113119
2.33826859021501 15.01859163
2.39023011444201 15.073583429
2.44219163866901 15.080723165
2.49415316289601 15.01820785
2.54611468712301 14.91179342
2.59807621135001 15.025299428
2.65003773557701 14.91553763
2.70199925980401 14.993829316
2.75396078403101 14.960432691
2.80592230825801 14.850055377
2.85788383248502 14.780245359
2.90984535671202 14.938041306
2.96180688093902 14.883094994
3.01376840516602 14.802210216
3.06572992939302 14.733705828
3.11769145362002 14.701807955
3.16965297784702 14.155923092


==> Images/Results/checkerboard_timesteptimes_ref_pmm512.txt <==
t steptime
0.0 31.268993151
0.0519615242270003 57.280974727
0.103923048454001 51.967454494
0.155884572681001 62.150776402
0.207846096908001 64.410669575
0.259807621135001 68.715316359
0.311769145362002 73.268090294
0.363730669589002 77.73190027
0.415692193816002 79.881749758
0.467653718043003 83.000139448
0.519615242270003 84.703939388
0.571576766497003 85.389760691
0.623538290724003 87.943438927
0.675499814951004 88.754014299
0.727461339178004 91.036525287
0.779422863405004 91.548524492
0.831384387632005 93.49089937
0.883345911859005 95.167054566
0.935307436086005 97.450104341
0.987268960313005 101.280823845
1.03923048454001 104.313830903
1.09119200876701 104.219899097
1.14315353299401 106.129703183
1.19511505722101 105.609500984
1.24707658144801 105.23201482
1.29903810567501 106.664687591
1.35099962990201 106.373940564
1.40296115412901 106.946299694
1.45492267835601 107.357110482
1.50688420258301 106.274398897
1.55884572681001 106.162825501
1.61080725103701 105.524312631
1.66276877526401 107.331819996
1.71473029949101 104.677547344
1.76669182371801 101.855886276
1.81865334794501 101.102615777
1.87061487217201 101.538181859
1.92257639639901 103.033282628
1.97453792062601 102.294905545
2.02649944485301 102.468185453
2.07846096908001 102.033669737
2.13042249330701 101.534026838
2.18238401753401 102.124624131
2.23434554176101 101.526516403
2.28630706598801 101.430527741
2.33826859021501 101.175951718
2.39023011444201 102.350505194
2.44219163866901 101.750730536
2.49415316289601 102.299978895
2.54611468712301 102.726904817
2.59807621135001 102.37104852
2.65003773557701 101.957239638
2.70199925980401 102.630522578
2.75396078403101 102.178107294
2.80592230825801 102.823133398
2.85788383248502 101.900460253
2.90984535671202 101.914493164
2.96180688093902 101.290409736
3.01376840516602 100.730276288
3.06572992939302 100.354675099
3.11769145362002 99.807318899
3.16965297784702 98.538403595


==> Images/Results/checkerboard_timesteptimes_tol_0.01_hfm18.txt <==
t steptime
0.0 27.539142615
1.67984789038269e-06 3.647409259
3.10401427326586e-06 3.601343786
1.02248461876817e-05 3.630440869
2.81924396722917e-05 3.602219214
6.17668643100667e-05 3.612177195
0.000126182823281983 3.610152728
0.000248073793215038 3.600427008
0.000476742858477231 3.602697439
0.000901566652235768 3.608260401
0.00165164721973796 3.597643745
0.00293006290042034 3.614724819
0.00516005934421017 3.60184992
0.00825645847418131 3.618942842
0.0137038031232941 3.607320188
0.0204533261957388 3.608856522
0.0310042456288065 3.606928243
0.0414723502689539 3.607923899
0.0547338276800331 3.608080093
0.0741986558483784 3.611964131
0.0905312942684248 3.612815425
0.107395558681696 3.613963262
0.130410163951816 3.610980237
0.159042272407319 3.635363257
0.182268404551745 3.651369444
0.203184725486312 3.632354623
0.227812455055678 3.622803487
0.263042083530587 3.627025084
0.297933533033305 3.614103185
0.326120135384079 3.608830533
0.350996006224062 3.606205141
0.378694553192005 3.604594004
0.41561995914373 3.608565949
0.456459411009601 3.600278377
0.497869704087479 7.19254775
0.523556935263094 3.606038832
0.554273534031968 3.602790294
0.605975568118786 3.603890801
0.659591939841569 7.197505141
0.688974835118468 3.607658951
0.72609747947147 3.656611461
0.76382718351284 3.611534706
0.799654095869867 3.610491155
0.833036413941106 3.614504202
0.86982716079772 3.615685544
0.913566630216879 3.604346974
0.958373419375599 3.613392
0.997921820954147 3.616653158
1.03413299075041 3.622820793
1.0781011023233 7.206869415
1.1126667090701 3.639446917
1.15783019696488 3.618170533
1.20079074621647 3.61720472
1.24008646268888 3.620873279
1.28954238642851 3.624506096
1.36175387325474 7.300606976
1.39941979803091 3.619925304
1.44983497743716 3.635396288
1.5156761613117 7.254637675
1.56868186577192 7.260006146
1.61696085754369 3.636472456
1.67186487083284 3.658412217
1.72328036144724 3.626059357
1.76729426386376 3.646628598
1.81673764060935 3.624858118
1.87347662578201 3.662478228
1.92443273958694 3.642584343
1.97421729378719 3.639627011
2.02545772826644 3.656924843
2.0754509546695 3.681065384
2.12296552363416 3.650365699
2.16663986065054 3.612153196
2.21235422446352 3.63028721
2.25905523420625 3.68827982
2.3092690499492 3.649778897
2.35917711395585 3.645451673
2.41587492759598 3.62120497
2.48223001195561 7.238164284
2.53514244868117 7.198078052
2.58733683746431 3.610635537
2.64868576525139 3.618731643
2.70836952169237 3.611813099
2.76253983296454 3.60979754
2.81649023838516 3.694582272
2.88458084443471 3.608345249
2.957718021052 3.604569309
3.02239372757658 3.6087179
3.07659474202414 3.608292136
3.14312825322636 3.615511734


==> Images/Results/checkerboard_timesteptimes_tol_0.01_hfm258.txt <==
t steptime
0.0 467.705098666
1.67984205528027e-06 62.15213112
3.10400600595519e-06 61.977910746
1.02248257593298e-05 62.403577429
2.81922634624586e-05 62.121242093
6.17664444408758e-05 61.792831541
0.000126181992648767 62.267970011
0.000248072412407656 62.863995478
0.00047674121161064 62.710932305
0.000901567123134764 62.081981848
0.00166364547700811 63.942767083
0.00297266099737271 62.470894438
0.00524142005109076 61.596036293
0.00874190547204838 61.995672765
0.0144551443699534 62.03343647
0.0217014752339613 61.930521766
0.0331592422536741 61.769209306
0.045461895624423 62.084540336
0.0593019537039727 62.178169597
0.0768111492111501 62.02752012
0.10032393247055 62.2179707
0.120973714030307 62.288487226
0.143015319270803 62.270389504
0.170178129596894 62.100758422
0.201345302253797 63.602134449
0.230337923253271 62.240087415
0.254631974394214 61.833685296
0.278564117438726 61.759344919
0.307074605998516 61.680244442
0.343612111489714 61.837886063
0.382281087372168 62.239419789
0.418368809776577 62.33103632
0.453791606961608 61.966595202
0.487089541477717 62.106514162
0.519668983545244 61.968377902
0.554482912304078 123.388226914
0.592388896971898 123.18025568
0.625258949870558 61.806266952
0.664152926681671 62.134820793
0.699433386055083 62.839784434
0.728535651784285 62.31257904
0.758628088087081 61.966106157
0.798701747314043 62.030812402
0.842016948903409 61.725168963
0.882140572507621 61.83955588
0.91469829907365 61.838056049
0.9504388290802 62.22886264
0.996285467018435 123.57410289
1.02869172963831 62.199126713
1.06960132953636 62.186369859
1.11079648166954 61.948557879
1.14784841268212 62.190527148
1.18153599719663 61.890831703
1.22183395897296 62.146487199
1.28531705351512 123.628842398
1.34179353836735 124.989058178
1.39098478425179 61.804024776
1.44670608111196 62.003726204
1.49953512121565 123.549388389
1.5333858960132 62.075477402
1.57538707079968 62.299233838
1.62065653070242 61.754871273
1.66356363278944 61.981125351
1.70257247445637 61.573075061
1.74017992225881 61.953777884
1.78891021090728 61.838595599
1.84028971583052 61.906147402
1.89051934302103 61.950975111
1.93137568901006 61.921767297
1.97127077012111 61.986363884
2.00855512929883 61.95345774
2.05301719259289 124.706285745
2.10342629927506 123.672293676
2.1447158119912 61.652967261
2.19511280027575 61.747968689
2.24803772988647 61.926318896
2.2961634783412 61.586510409
2.3784953172752 123.63165573
2.42550597707825 61.888174853
2.48922112859773 61.689225971
2.56197209985682 62.271068489
2.62424198444363 61.711902229
2.70235221315528 123.221033806
2.75260824128339 61.698611959
2.81435210029754 61.891509024
2.87184257346752 61.634748259
2.93448804593647 62.260950016
2.98875378247516 62.750878687
3.05073689282837 123.300523052
3.09670156874867 62.055686347
3.152066031327 61.707688675
3.19908688933445 61.759731843


==> Images/Results/checkerboard_timesteptimes_tol_0.01_hfm6.txt <==
t steptime
0.0 16.245168767
1.67985649704845e-06 2.12610902
3.10402646725455e-06 2.000066643
1.0224876318285e-05 1.980307429
2.81926921325673e-05 2.032977317
6.17674538230272e-05 1.99589887
0.000126183947857659 2.062756
0.000248075492919424 2.007055402
0.000476744157375659 1.991581163
0.000901562159229015 1.977020285
0.001558777227328 2.049405177
0.00270618593498143 1.998729725
0.00470317906185761 1.985582513
0.00760670514873055 2.012747802
0.0123460458874949 2.008747906
0.0196006121413543 1.987646453
0.0279945067444225 1.979604995
0.0386209942686863 2.003697122
0.0536651413875165 2.017510652
0.0690538755508406 1.981303229
0.0887255097153948 1.999832997
0.109142472013515 2.011267682
0.130762305100442 2.096868898
0.157552145270046 2.048763592
0.187227581787464 1.987608232
0.2133753664975 1.984937803
0.240997138171777 1.977228665
0.274601010809963 3.955744477
0.301872368668444 1.984521947
0.333270615361677 1.983182734
0.365901149029414 1.985317677
0.398858443491991 1.9827924
0.432834928099395 1.988379739
0.469817537454034 1.982812322
0.510773429957908 1.974971984
0.554720308586251 1.984969785
0.596444579197733 3.963637093
0.625023855805285 1.983998513
0.658682573003257 1.986672866
0.713290900374753 1.989000492
0.77910228033889 3.963570012
0.814771214714342 1.986212961
0.864149143604191 1.979447542
0.91137250542216 1.988369108
0.949843220382884 1.987455388
0.985302870751257 1.983135157
1.02424017750035 1.980888791
1.08130717219659 3.964406176
1.11514499886439 1.982030539
1.16030064715136 1.988650159
1.22067885708014 3.969851439
1.26509361624459 4.006792177
1.30884637920232 1.981206149
1.36034467543462 1.999321722
1.41786602968014 1.993735521
1.4786846045028 1.9955561
1.53301272023132 3.973157043
1.57095063264383 1.992322334
1.61934839580348 1.992794314
1.67978886631566 3.969999152
1.73334705836366 2.010140978
1.79427497160313 3.980917783
1.83532511589818 2.016803464
1.88379963714385 1.986483029
1.951608684306 3.986767168
1.99879525035653 1.988373083
2.05387325164811 1.994176402
2.12575834583534 1.996303144
2.19799393204835 1.982499183
2.25849832413547 1.994312392
2.31171858163448 1.986432122
2.38613807974552 3.98444691
2.44054806640546 1.987660664
2.50986736048343 1.983995436
2.56974844955931 2.009540678
2.61803971990837 1.978275221
2.66251843016998 1.998814665
2.70140384024391 2.0013934
2.74886442569966 1.980810299
2.81707972289967 1.980776374
2.8886745024142 2.010762464
2.94629854035109 1.98446061
2.99497278956394 1.992057063
3.05813458914422 2.030917409
3.13810935331618 1.981608845


==> Images/Results/checkerboard_timesteptimes_tol_0.01_hfm66.txt <==
t steptime
0.0 112.68760104
1.67984354574865e-06 14.789667033
3.10400811769331e-06 14.955276073
1.02248309774166e-05 14.932893138
2.81923120261879e-05 14.494483663
6.17665658863777e-05 14.569762028
0.000126182252875004 14.519266984
0.000248072927178156 14.482742777
0.000476742182881709 14.490984743
0.000901568880170196 14.660917306
0.00166172486305719 14.660168227
0.00297073312695591 14.56244184
0.00523841141933965 14.590775049
0.00871147017678388 14.494574525
0.0143771690749174 14.434714133
0.0215416493677291 14.588943592
0.0326407483104948 14.670172462
0.0446410474067943 14.567622157
0.0584239872758409 14.939831584
0.0756820143570624 14.676784078
0.0978497769585052 14.602569961
0.117687484946198 14.545567378
0.13851482672649 14.500851677
0.165161124928713 14.470072613
0.197057467366178 14.530903642
0.224911027387245 14.561786232
0.250965765656015 14.500988742
0.277278835685021 14.532514409
0.307097641098649 14.464444843
0.342102711437913 14.563767884
0.378605318418193 14.649424368
0.414404092686893 14.611633489
0.450105550965588 14.501259309
0.488338785673006 14.718716967
0.527076758815792 14.583965487
0.558878083920701 14.626784954
0.588303731779455 14.778729971
0.625630828402461 15.002722561
0.667188500791816 14.562379408
0.702657971020607 14.508977057
0.732595813727676 14.654226831
0.763071892531456 14.553579975
0.79805752452802 14.681992652
0.836201961546621 14.544704647
0.875308158778052 14.503722202
0.913125142502805 14.568342117
0.949793601242207 14.593834643
0.990840009806374 14.645450288
1.03286043122925 14.584899109
1.07655338974736 14.525247725
1.11424935124493 14.585226337
1.14444642328338 14.515117618
1.17359163063029 14.507776932
1.21069165321482 14.762619586
1.27613678221778 29.086514517
1.31029965927731 14.509527797
1.35707949523735 29.562117003
1.42131538437914 28.9350766
1.47268153959516 14.579594183
1.53568926527184 28.972111841
1.573950403361 14.47932001
1.63177864286218 28.849610065
1.66818395130807 14.426996121
1.71166000719333 14.472563991
1.75327881217677 14.539861426
1.78928221236277 14.455155066
1.82525494002446 14.674624831
1.86687175718785 14.612247501
1.91528655834969 14.465464503
1.96647558310104 14.441132142
2.01636764686496 14.614078343
2.06935705710814 14.472163708
2.11233191646986 14.576390303
2.14733644780416 14.726574736
2.18594529991876 14.738514194
2.25353228566168 28.959895916
2.29207735851504 14.560951903
2.34321104183782 14.481210069
2.40866512687681 29.079996451
2.4499508880406 14.563662574
2.50324550422518 14.512493991
2.578870596886 28.958745164
2.6387018009362 14.554724187
2.71493458222289 14.56454059
2.7821624712936 14.498947273
2.83941457495806 14.50251559
2.93673841997446 29.08719975
2.9975325911933 14.522955147
3.07698073431754 28.972685458
3.10560852549421 15.068273746
3.16429733625613 14.631906777


==> Images/Results/checkerboard_timesteptimes_tol_0.01_m1.txt <==
t steptime
0.0 10.243700857
1.63255193092225e-06 1.325270432
3.03885962905871e-06 1.329801936
1.0070398119741e-05 1.326430684
2.64344602542581e-05 1.327884247
5.69943374618308e-05 1.329655195
0.000115060576365251 1.325900884
0.000223977092831246 1.337042924
0.000426414441912954 1.320237318
0.000798885634070932 1.34180283
0.00125211210289584 1.332086305
0.00187619012361257 1.328841173
0.00281597642969562 1.332570885
0.00443140301899805 1.328011782
0.0076745241159993 1.325549752
0.0111019311107342 1.330996359
0.0146740955716391 1.357779845
0.0209357987115121 1.331599066
0.0282928751237099 1.333708044
0.0353590963252409 1.334954078
0.0447880700777474 1.327803952
0.0565670459944225 1.336074207
0.0662962070164291 2.655953012
0.0781613409681904 1.332870192
0.0914194438520139 1.332555827
0.105348865196805 1.330611206
0.121397742429896 1.340613262
0.136383372765599 1.329853729
0.154904857195503 1.331357802
0.171357638901605 1.337363938
0.191518040060045 1.324702605
0.209726754804205 1.335760976
0.231075209537457 1.336198208
0.251275367483577 1.328441327
0.273250033455188 1.338907127
0.295936196102163 1.32356842
0.316800193024759 1.325228862
0.341303575704163 1.336767701
0.362844954210941 1.329791303
0.389803316528897 1.337729576
0.412374001022804 1.318135909
0.441985099051025 1.326384573
0.469225763460863 1.329658819
0.499934033551239 1.339738429
0.526698864603392 1.341150062
0.561657425403365 1.347406413
0.595009605687895 1.327609144
0.631596384199848 1.356248274
0.665906823610446 1.32228465
0.706715498755188 1.342061425
0.743717607856752 1.324323382
0.782118248519647 1.364101291
0.83015472214106 2.656835529
0.864178381712003 1.322292718
0.903789246451556 1.3614896
0.943638502189342 1.337927025
0.983697450941768 1.343839168
1.02568544833574 1.333658551
1.06806224901572 1.327595759
1.10990644969111 1.32266869
1.15593919538467 1.337406819
1.198675536684 1.331485198
1.24123737028621 1.339830375
1.28595792954818 1.333990446
1.33122167850908 1.333641071
1.3812179637243 1.337074083
1.43069073788523 1.33509634
1.47820470148486 1.335819894
1.52547335678161 1.324150583
1.57600051102922 2.668464619
1.62300329645911 1.327445832
1.67729461167156 1.332788985
1.73616322742842 1.34412861
1.79163464217292 1.323561491
1.84390599393165 1.329761911
1.89005671618634 1.3378795
1.9427538838582 1.332331958
1.99873367062222 1.355227956
2.05215067290703 1.332426464
2.10047641311778 1.34453985
2.1458216700939 1.33341112
2.20129369312666 1.351637139
2.26410733431873 1.34622279
2.31865562748259 1.372760618
2.36873727465442 1.334772754
2.41884468119391 1.332376436
2.47737948453138 1.329830022
2.53662495661988 1.331037084
2.5920971697519 1.348527127
2.64318750115366 1.32857422
2.69783421110966 1.358487386
2.75744539776852 1.325976465
2.81870114604782 1.340055273
2.8724802400433 1.335024451
2.92325049498541 1.342354265
2.98174021639487 1.331156446
3.04282209691413 1.341261631
3.09932804437331 1.345852715
3.1549744809741 1.339645141


==> Images/Results/checkerboard_timesteptimes_tol_0.01_m2.txt <==
t steptime
0.0 22.631284954
1.63255194709573e-06 3.095622093
3.0388596560359e-06 2.988588626
1.00703982007367e-05 2.991774821
2.64344607652357e-05 2.982489837
5.69943387031963e-05 2.975788409
0.000115060578991323 2.964512837
0.000223977098004238 2.970044772
0.000426414451672673 2.975507501
0.000709573746139171 3.000423327
0.00102357196131687 2.989664334
0.00142913191143329 2.983163068
0.00211226125364605 3.000267511
0.00317995488650985 2.981404857
0.00490558100419085 2.98982973
0.00713757907837113 2.985278312
0.00961109033666317 2.984244047
0.012922887804451 2.981733117
0.0173252774700507 3.08337232
0.0217854730175664 2.996811401
0.0277201727880912 2.98842069
0.0335962912048864 2.990191
0.0432896173021941 2.989533919
0.0527514766371965 2.984392211
0.0632956359660155 3.008388061
0.0732720385863959 2.999839047
0.0847710707765921 2.983494577
0.0989377131034127 2.985223124
0.115103025732632 2.977258295
0.130210144882223 2.980817947
0.150134079403785 2.973062536
0.169099733708422 2.979966222
0.190643618538621 2.968320799
0.211971669504557 3.008774938
0.232669838600384 2.990808822
0.254985818138326 2.974282929
0.274898446999456 2.994713697
0.298062608821924 2.986900637
0.320355751889468 2.986810174
0.346495314894698 2.990068142
0.370456010485617 3.02567935
0.399157634478284 2.985011597
0.42473806454141 2.986719771
0.457775289731644 2.978239711
0.484261374044483 2.991919229
0.518174546162619 2.99077316
0.552952801784948 2.97638875
0.589765769056423 2.988376256
0.623900284311185 2.982422959
0.661357318673344 2.998584903
0.702188341210187 2.984567663
0.737699371966098 2.990589379
0.775874269826722 2.975461729
0.812464175675355 2.963781993
0.848780463744406 2.989195809
0.885997772149712 2.986620632
0.920951375083266 2.997733876
0.957835590211263 2.990191416
1.00043534572714 3.028914013
1.0442805276404 2.994685322
1.08541369231529 2.976052306
1.13073420382492 2.995055896
1.17037088840816 3.005744364
1.21590974211193 2.986431821
1.27191977734693 3.000956502
1.32164848214607 2.989729313
1.36863578050052 3.001240059
1.41047262216373 2.978626279
1.4496965758364 2.984334229
1.49704521465981 2.997270119
1.54413038515054 2.981959553
1.5894938608819 2.98766494
1.63699132294729 2.987431219
1.67842998123876 2.986043771
1.71459044923514 2.981136247
1.75886665719799 2.991348987
1.80211315098611 2.976119526
1.84588476593689 2.99130824
1.89516343165061 3.032344471
1.93795971512995 2.989180376
1.98196378994278 2.982070897
2.0329861649686 2.977114006
2.07852336999243 2.99044049
2.12782978353288 2.997166523
2.17552614520115 2.97624619
2.23272297286018 2.995544372
2.28714531161716 2.96471287
2.34405972948763 2.996112881
2.39852188566577 2.97076254
2.46205845598307 2.988886241
2.52090616717796 2.98417498
2.59623791040801 2.995948602
2.6686758883401 5.952513889
2.7363567265522 5.967202676
2.79113393697792 2.974898419
2.85687499273325 2.994060143
2.92005386313551 5.951449808
2.96000967267627 2.986459181
3.00666357476246 3.049373146
3.0666432614648 2.975843323
3.13083794235077 3.031911719
3.18955881190266 3.055376812


==> Images/Results/checkerboard_timesteptimes_tol_0.01_m3.txt <==
t steptime
0.0 46.596990589
1.63255196411536e-06 6.119925635
3.03885967948247e-06 6.070247046
1.0070398256318e-05 6.103173617
2.64344612516124e-05 6.127158084
5.69943399104396e-05 6.189769692
0.000115060581568388 6.221281699
0.000223977103107447 6.1541516
0.000426414461396956 6.170838175
0.00071393885895907 6.1156245
0.00113698434853255 6.147302542
0.0017770528533814 6.176029515
0.00265650573608201 6.154640536
0.00405744642918744 12.261904232
0.00556538468289941 6.173882346
0.00710543106306212 6.159523322
0.00932758991401122 6.123787961
0.0125673759772076 6.281244636
0.0166070391037763 6.295883148
0.0224665746289036 6.228631641
0.0272698577781824 6.20175897
0.035112697879666 6.163765987
0.0435762587923591 6.168488554
0.0557243227685218 6.202720158
0.0673387787381279 6.187346067
0.0791639937022906 6.143611286
0.0945060114909516 6.148725132
0.110991333100699 6.209636692
0.126591378921027 6.207325697
0.141985394250812 6.113196314
0.159523786950295 6.124798107
0.17818742962817 6.187628862
0.194029180812112 6.145236692
0.212739097964065 6.184778156
0.23055885422904 6.190257296
0.249438055046563 6.153655072
0.269788748735842 6.166772595
0.291017785549821 6.183245569
0.312237167859356 6.214611086
0.334367021631132 6.171555676
0.358007923376371 6.191696987
0.377634304154058 6.149267839
0.402838633227393 6.176117678
0.431703611030109 6.172618506
0.456577193436598 6.189689381
0.482339932471636 6.196313092
0.508502180552971 6.170843436
0.539861603554031 6.164702602
0.569219800865881 6.287877911
0.599647532001955 6.123600926
0.62734460712701 6.128678786
0.659100084384516 12.297443748
0.688354860549948 12.263848738
0.711698893748612 6.192558554
0.735169456404214 6.16856664
0.763400802833834 6.134308049
0.795567237097752 6.167697389
0.833206389595126 6.190904172
0.872233273641285 6.25054822
0.920732992045295 6.158490689
0.960419528576188 6.157823602
0.992325491887338 6.181751853
1.04625196198112 6.185781643
1.09764290394362 12.32840943
1.12573320674444 6.166014309
1.16572210746694 6.186372961
1.2051960057258 6.231437209
1.25686897854449 6.248578924
1.30223146685096 6.214676701
1.34659939197183 6.20110091
1.39704952158886 6.266659296
1.44309805029042 6.237364212
1.48938000762809 6.204592485
1.53297634399043 6.233976615
1.57652977721713 6.194521778
1.62405813879831 6.182225863
1.66606063871414 6.143824102
1.70080816204225 6.17650144
1.73736526820348 6.164806863
1.78370588932904 6.147400047
1.84174854805426 6.132479331
1.89968293557723 6.102597841
1.95124896443312 6.127280203
2.00306776142704 6.160779397
2.05116942219096 6.142426704
2.09319980156465 6.157355471
2.13417171602468 6.091612024
2.18505289640267 6.195334237
2.24837537827042 6.194772692
2.30516226955918 6.167444624
2.35549844814395 6.113888905
2.40767294815464 6.149740053
2.46498594040414 6.221337027
2.52375811312716 6.220482916
2.57676222693434 6.206707914
2.6246011259449 6.173406204
2.677188542228 6.179669186
2.7393812066337 6.168524997
2.80009296448678 6.107056019
2.85295794432397 6.20367012
2.90340667609194 6.154333783
2.95837382408577 6.168990241
3.01874339727655 6.180744791
3.07728191478565 6.166101859
3.13043814568597 6.168361205
3.18361808992393 6.137084712


==> Images/Results/checkerboard_timesteptimes_tol_0.01_m4.txt <==
t steptime
0.0 85.096934163
1.63255197586353e-06 11.195882117
3.03885969589981e-06 11.367786218
1.00703982960812e-05 11.170662942
2.6434461589767e-05 11.173638497
5.69943407484402e-05 11.141554654
0.000115060583356062 11.172144829
0.00022397710664623 11.185203543
0.000426414468137301 11.200381159
0.000733135830592573 11.183622216
0.00112009375053694 11.174810597
0.00164817541977007 11.208902554
0.00266610743687863 11.214559405
0.00450155045369045 11.306091665
0.00671050949370774 11.324509923
0.00955711219661948 11.214510781
0.0132375735068852 11.262648163
0.0179042798813912 11.284274184
0.0231154879117597 11.282537857
0.0307223303417306 11.262307361
0.0382566539529685 11.228573284
0.0467130826965549 11.226567386
0.0568849440569235 11.227391663
0.0679081272815647 11.228684519
0.0798563422635054 11.213796401
0.0930986839964243 22.587391096
0.104538802760329 11.282874999
0.117407144035713 11.263183801
0.131062643499451 22.538518141
0.142578326158362 11.250613736
0.154757293787858 11.312744341
0.166672191355599 11.318101186
0.182039498309196 11.407702741
0.200019578884177 11.260378486
0.21454806380875 11.27492701
0.230749538744907 11.285057211
0.248838707138681 11.30412772
0.264026094533512 11.295285733
0.280579315571853 11.328109474
0.294314378125775 11.387992548
0.312965533558227 11.353540986
0.328629156965903 11.311449739
0.345282224373676 11.260995182
0.364156709866098 11.221160122
0.383956614915152 11.248940666
0.401844025530992 11.281857558
0.417830156626861 11.448610367
0.43845422613932 11.419760111
0.459879421977846 11.252563979
0.482558410429708 11.284281972
0.503141210191821 22.509113123
0.518274773603745 11.235786411
0.53518093306908 11.385661251
0.551298258876525 11.317334264
0.574933772742975 11.292943799
0.601878470615846 11.239999891
0.632890553248754 11.228826859
0.6636618012031 22.458723549
0.676382764019239 11.234188663
0.693205568179436 11.279128537
0.709326250434872 11.27603571
0.731110316623696 11.237249299
0.760699103812396 11.228592755
0.79296997025426 11.311587545
0.831890322865814 11.242406347
0.874770313658159 11.150046482
0.920236069934274 11.344088244
0.96933453877007 22.495494707
1.00883234680756 11.22633027
1.05345016463509 11.264540339
1.08975085663363 11.279992015
1.12577743221265 11.260276654
1.16069795448134 11.381459867
1.19675161569505 11.268805781
1.23930550363998 11.260271196
1.28777705936169 11.24685192
1.33180191989979 11.210476244
1.37828028712535 11.272776658
1.4308569689903 11.268241544
1.48705879797976 22.653585457
1.52083077735187 11.274116981
1.56646537803263 11.2761501
1.60761554679472 11.260476455
1.65165304356492 11.312836427
1.69489421610326 11.236750614
1.7359497364443 11.369399946
1.78499045002549 11.279107118
1.82956957927866 11.203864857
1.87654749530497 11.196642202
1.92647666702405 11.204322055
1.96986297024626 11.254318243
2.01474923852773 11.263467737
2.05109533036899 11.414482334
2.09827217192083 11.287663119
2.14119743272435 11.26471623
2.19629253652869 11.237997081
2.24197138406528 11.308537188
2.28742673706511 11.289396338
2.32964347941958 11.311208088
2.38482664006276 11.22101987
2.43214681231773 11.415616195
2.48840122476687 11.247169884
2.54636390628589 11.240364917
2.60931719864958 11.271168136
2.68289247175008 11.304058262
2.74700024201134 11.286407364
2.82494727642961 11.326656845
2.90588373203898 22.723847402
2.94287909472053 11.288757333
2.99970241304434 11.212584789
3.06975703463238 22.521388383
3.11311273426409 11.327145864
3.16440472405559 11.480649707


==> Images/Results/checkerboard_timesteptimes_tol_0.01_m5.txt <==
t steptime
0.0 143.861678066
1.63255198496887e-06 19.58918417
3.03885970844451e-06 19.588720162
1.00703983258227e-05 19.658890557
2.64344618499834e-05 19.763326719
5.69943413943224e-05 19.767454999
0.000115060584734805 19.818466869
0.000223977109376502 19.769653112
0.000426414473340625 19.803898932
0.000727442197899802 19.834993131
0.00114192853767831 19.839014568
0.00179542906945512 19.812329996
0.00268240991545722 19.79552367
0.00404822776237003 19.803945907
0.00627618478655788 19.828731014
0.00909328304287185 19.794343287
0.0131061066283001 19.816020586
0.0182712887664826 19.809117835
0.0254116212387507 19.78785293
0.0333834568185176 19.777846718
0.0438424825599077 19.846805921
0.0576676872430678 19.782757371
0.0729641060945278 19.777130624
0.0869524289507943 19.835564446
0.10758073228814 19.802482511
0.124640769391705 19.849215144
0.145451431394956 19.800096266
0.162514398366375 20.095984022
0.177310179998256 39.659380046
0.191511523945536 19.883642847
0.205419419615859 19.807138763
0.218770803476962 39.532553742
0.232120913409653 19.784276352
0.246476449198702 19.793036635
0.259108487156393 19.763491856
0.275522029306838 19.803093086
0.2916754147018 19.783623317
0.305599577540556 19.797858898
0.317321409029845 19.799322325
0.328957433480741 19.765697489
0.342268029528625 19.786271286
0.357751620199291 19.830193908
0.371935265480913 39.826264248
0.384370476064663 19.812890572
0.395902339970113 19.790038593
0.408766265718037 19.815157002
0.424342882553453 19.781556022
0.436988208039004 19.80233935
0.449047919973514 19.781039368
0.461791964484612 19.811145511
0.480189671751585 19.78982013
0.49534627902814 19.790154297
0.507936551214648 19.788409707
0.520049182467203 19.779767146
0.537226303577488 19.782909317
0.553544095058854 39.571236276
0.565559054851633 19.912957862
0.578488932397133 19.79693064
0.595355421774162 19.87797964
0.618256269091402 39.593541959
0.632551125255368 39.53414234
0.641089942264362 39.530098772
0.646860624558791 39.535356107
0.651255946078538 19.784941844
0.655751183241002 39.516134281
0.659681493615754 19.795897934
0.663636730784981 19.775925241
0.673588036092442 19.782545747
0.68216058586296 39.541010557
0.693435201622428 19.868720662
0.705680514928235 19.939534791
0.716434230981109 19.884502168
0.726137927637906 19.779015237
0.734312648013686 19.785242907
0.747479617800302 19.762932082
0.776238747935356 19.792817121
0.812256361087492 19.807941407
0.851313299045617 19.838437196
0.889115505112108 19.810988917
0.935309764644265 39.530758143
0.953799684182773 39.544646936
0.970355832929894 19.799680823
0.987088221868519 19.916340251
1.00652926663251 19.957438161
1.02559518101073 20.052422796
1.04433758520699 19.834499139
1.07324870909497 19.885540583
1.10791133127122 19.851899563
1.1505511978513 19.807977355
1.19223869174504 19.804444363
1.23461476747648 39.581921273
1.25629039113612 39.617890273
1.26776861970337 39.568221601
1.27983555050284 19.782698574
1.29346009006836 19.794324949
1.30809244667874 39.515570948
1.32305766867894 19.854428132
1.33852816767778 19.825430345
1.35762680606336 39.760848022
1.38990428161547 19.840468758
1.44016178406769 19.878054503
1.48323190633985 19.841105142
1.53687914241491 19.839193804
1.58952365936731 19.773100791
1.63854257908805 19.813436512
1.69405127374683 19.809170015
1.74972647091345 39.549119969
1.78438468046356 19.781834666
1.82692789301598 19.776599472
1.87521782673895 19.802770661
1.91754728724561 19.809920326
1.9589032139519 19.829331321
2.0040874212642 19.813682284
2.05294944063124 19.777592943
2.10403125112713 19.789795606
2.15846424690236 19.829013172
2.208143550672 19.826106038
2.25104264361465 19.961648762
2.28916445016217 19.866592779
2.3352998264402 19.814541214
2.40498944124013 19.749798451
2.47000935500539 19.761046907
2.53011896002163 19.79897922
2.58608035192478 19.790298032
2.64284414028909 19.772072729
2.69552198581773 19.769779487
2.74982675468536 19.80276524
2.81229439939763 19.797759116
2.8741571912136 19.797058204
2.9322433428478 19.768801988
2.98476781487148 19.777893528
3.03907422915065 19.823229778
3.10196386139581 19.820002221
3.1685556194401 19.889888997


==> Images/Results/checkerboard_timesteptimes_tol_0.01_m6.txt <==
t steptime
0.0 277.573740178
1.63255199178296e-06 37.919106748
3.0388597178789e-06 37.816880058
1.00703983483586e-05 37.855829587
2.64344620452025e-05 38.070260479
5.69943418786095e-05 37.827226045
0.000115060585768354 37.792056778
0.000223977111422936 37.817677858
0.000426414477239947 37.837228262
0.00073265517117397 37.768202771
0.00113429349344902 37.845104853
0.00172110241040513 38.08504363
0.00277032872862328 38.083437045
0.00447175995475476 37.788256532
0.00667795259579324 37.957132324
0.00997473744008584 37.760111887
0.0144888487868898 37.821844469
0.020407095157852 37.787555297
0.0274386935559334 37.773254608
0.0377728046023885 37.881914677
0.0497451692606451 37.915073571
0.0622119256055376 37.945515448
0.0793451331551382 38.098723611
0.0959975623347762 37.855045873
0.113591682573347 37.807594983
0.13539105348346 37.922876371
0.157747533605431 37.77893882
0.178421928977423 37.802733506
0.197039846144845 37.806934138
0.218319206059903 37.856717928
0.244933059902976 38.017498462
0.268354200650772 37.974739262
0.289323180054215 75.73181692
0.303881529722123 37.757863313
0.317266151606409 37.791162491
0.331687515792586 75.459777731
0.343885450337982 37.780061697
0.358371488821136 37.803923093
0.370567865091371 37.850497687
0.384873460750075 37.921256713
0.399128608605156 37.922169181
0.412896713941095 37.929310775
0.424980053792376 37.77670498
0.43963979435178 37.768672068
0.453360636104681 75.532011893
0.46428133050675 37.718719667
0.476755112855153 37.877520833
0.48751009587279 37.963206309
0.497720669773551 38.097120386
0.511070036163104 37.774747986
0.524780024376068 37.875335722
0.538525528057675 37.702536618
0.551391736711614 37.770308889
0.566469595485581 75.509730559
0.576814288602432 37.788649342
0.586398540359633 37.866625007
0.605255302067028 75.933420377
0.620553309905568 37.850614083
0.634372091439769 37.891329689
0.651789199256139 37.738295309
0.671424214649169 37.767826465
0.692695314844951 37.755650288
0.712044996516117 37.821991331
0.73663595896219 37.825874426
0.760209035745259 38.032504432
0.784607176660915 37.815403261
0.809692892618522 37.86419165
0.844161574003348 37.872896339
0.874993928903959 75.527952683
0.9034109485316 37.76074097
0.937240436497271 37.732282773
0.967281610792035 37.939132073
0.998857884933344 37.846659375
1.02954097604221 38.023663955
1.06276790349791 37.802106774
1.09699543768116 37.895871891
1.13164434723383 37.817711495
1.17007545075404 37.773629058
1.20814844335202 37.84125396
1.24311242104225 37.801765337
1.27640394587335 37.819158615
1.31681598943399 75.823610516
1.35091924649853 37.773136694
1.39504945726658 37.868457539
1.43178283134246 37.75489001
1.47179130274425 37.734665542
1.51198607042293 37.833088972
1.55532894549736 37.792136628
1.60271891873894 37.810860274
1.65310135900625 37.82937158
1.7032229346628 37.918906677
1.76096590185441 37.709916884
1.82040877595828 75.746236419
1.86322697267192 37.779785819
1.91666904699264 37.815485407
1.96987356497301 75.581603688
2.00421438560174 37.947728919
2.04422274353977 37.987178579
2.09192203261353 37.823060224
2.14026088327266 37.863402807
2.1911594897142 75.716536843
2.23268190402518 37.866349799
2.28571140923806 37.793080533
2.33465181561092 37.869568035
2.38749806739401 37.888156023
2.44568729107635 38.033716817
2.49622139318587 37.803767497
2.55699089791699 75.667231303
2.60785233641704 37.746497171
2.66696031550456 75.513192803
2.72291103286599 37.91905159
2.78808267258178 37.883430371
2.85120653738793 37.85528876
2.90958545305225 38.059756252
2.96346993918811 37.862517619
3.02068906371526 37.870308596
3.08733114125867 37.767798703
3.16005845300302 37.752071401


==> Images/Results/checkerboard_timesteptimes_tol_0.01_m7.txt <==
t steptime
0.0 434.955219666
1.63255199715536e-06 59.189738641
3.03885972528088e-06 59.030795646
1.00703983659085e-05 59.166539438
2.64344621987408e-05 59.585053696
5.6994342259702e-05 59.296812882
0.000115060586581862 59.070058248
0.000223977113033874 59.10600259
0.000426414480310087 59.061807888
0.000729265927496499 59.083359522
0.00114184364009608 59.402181409
0.00179982462656799 59.168912675
0.0027754188298057 58.963889007
0.00421529288192535 59.066622404
0.00639724279836902 59.370173048
0.00951407489829554 59.425046643
0.0137498029142532 59.214986839
0.0204211324562495 58.930499613
0.0282023361595209 59.04632745
0.0380533389792733 59.082890489
0.0509787835851636 59.295011468
0.0628037352962202 118.284419267
0.0725096318577127 117.951144802
0.0826204629197885 59.265205531
0.0920789772208912 59.40857186
0.102431728544983 59.035476561
0.115471708128774 59.014843788
0.127240951859902 59.014433602
0.141233944682908 59.232648231
0.155825173566996 59.295402288
0.171216548560277 59.361937499
0.187827466942097 59.157669383
0.201552554801733 58.951937266
0.215836240354525 58.929181015
0.233852146398528 59.134271903
0.253270542652258 59.443977649
0.268877133297014 59.209218872
0.287428901908068 59.105989841
0.302345477213655 59.158362908
0.318013961325836 58.96783096
0.332998912340586 59.162795183
0.347952227450991 59.543278871
0.363671876593188 59.095679757
0.377949422831685 59.097506419
0.391029901597319 58.937637546
0.404115136982712 59.085894822
0.416567528274932 118.33649537
0.424424719240872 59.06257909
0.43162367450407 59.102807742
0.438231003077251 59.066678889
0.447458175296034 59.160751055
0.457568496258444 59.236543832
0.466548240328246 59.069646617
0.475780067807061 58.87320626
0.489230019821408 58.985942765
0.500450801714624 118.146891623
0.509456999301517 59.437904154
0.519846907319704 59.20180459
0.528718618677415 59.061465317
0.536912725054296 58.960138364
0.547180969818762 59.211742772
0.55704291510088 118.656677262
0.565364520417625 59.03362318
0.573316351506859 59.09538174
0.58411426127143 59.143650221
0.594968724024607 59.254488123
0.612983779885144 59.421536159
0.632756471234907 59.11345379
0.651746126193311 117.872679987
0.663798273131211 59.250231849
0.676233923081876 59.327543847
0.687684390283225 59.303976054
0.702266019671305 59.161609204
0.723442969108258 59.075239994
0.742833294158761 59.077920758
0.762401519600322 59.342155623
0.783231767680247 59.571557243
0.799989034510244 59.335600551
0.823051216229886 59.102333715
0.845549514053841 117.985781364
0.858393542419575 118.740705733
0.870348112404823 59.227617296
0.880563351136814 118.021858356
0.89863289479279 59.131571508
0.924338056823737 59.199359814
0.962450210862426 59.288140627
0.993055826152918 59.170535574
1.02661511438352 59.089311165
1.05784474131716 118.116034751
1.08470827559954 118.316325962
1.10766721399124 118.019053092
1.12780722273506 59.052299331
1.15293012075484 59.17287734
1.17343446420752 59.328444351
1.19792611292018 59.230287412
1.22157892870995 59.113137859
1.25074985106444 59.085119127
1.28295122381612 58.93604829
1.31409072648048 118.277609244
1.33302975837883 59.073039552
1.35846452880806 58.921268138
1.38515714931055 58.965464076
1.41214118937629 59.367195722
1.44151500005129 59.464840143
1.48546454376925 59.148299301
1.5278825278512 59.187328906
1.57019470159956 58.981210806
1.61147159076232 58.934148673
1.66084976742234 59.139187391
1.70885269455102 59.422572419
1.75658794045584 59.128736816
1.80760535230778 59.030033166
1.85436014934978 59.044415907
1.90625057560894 59.109614667
1.94893479442788 59.199029923
1.98674612521109 59.391215139
2.02874752119781 59.286224051
2.06866427750803 59.026125681
2.11098417257004 59.005551485
2.15316383904162 59.455769825
2.19978163618532 59.474564983
2.24620805477827 59.101241595
2.29617509885039 59.030770557
2.34344325341291 58.986799522
2.39829904613843 59.100582555
2.44456828167066 59.248373911
2.49372742691466 59.518538392
2.54952885832405 59.23373297
2.61240672411297 58.915750702
2.67884018764426 58.90757449
2.76037570698705 59.0565908
2.84161747442983 59.037934936
2.90755972345078 59.244712959
2.96103902234813 59.092273155
3.0111049657043 58.984409292
3.0702067934749 58.949442874
3.12898919747729 59.156632569
3.18995711587176 59.485948664


==> Images/Results/checkerboard_timesteptimes_tol_0.01_pmm128.txt <==
t steptime
0.0 70.064489211
1.67993455952148e-06 9.850212508
3.10413707105053e-06 9.743891913
1.02251496286958e-05 9.727741985
2.81952941493128e-05 9.733236693
6.17740475806734e-05 9.741549717
0.000126198363309028 9.777530935
0.000241168715233689 9.775996961
0.000446394574781568 9.708535146
0.000646604151979662 9.778792043
0.000969325716262777 9.787560626
0.00143975826729647 9.72227564
0.00205903430670204 9.724240465
0.00297846872105997 9.762384763
0.00406369904663271 9.784410406
0.0053968786165541 9.86337322
0.00665616119470518 9.779094389
0.00803419227474456 9.751214374
0.0100277815688832 9.840049271
0.0121582433156772 9.769693665
0.0153540303133885 9.717261093
0.0184798495619182 9.731370168
0.0215610295818433 19.343122787
0.0245661862213532 9.825412767
0.0276653458925715 9.797332082
0.0310882610881509 9.767278504
0.0352648835054439 9.892532488
0.0390953465403642 9.724667275
0.0444541184026217 9.760546162
0.0507114973068514 9.762582622
0.0566305713954614 9.756501883
0.0637048524637308 9.741517047
0.0696573407638868 9.81839103
0.0757659005139392 9.815125611
0.0832320138365 9.881351581
0.0900819515836132 9.762894737
0.0978885703865641 9.715910079
0.105709087777779 9.784327851
0.11551761133704 9.79014747
0.124364523716109 9.825909172
0.133899562262809 9.713282477
0.143682838484345 9.718577887
0.152388133255011 9.732664054
0.163232673369172 9.755159817
0.173019472444339 9.817454961
0.18485105413605 9.799505549
0.196974564686513 9.730082727
0.207350908551321 9.754683809
0.219434879761854 9.724214047
0.23250222465831 9.775069544
0.245257457568005 9.743129396
0.259318010064646 9.771420544
0.27274553087479 9.759855533
0.285019702389338 9.767443277
0.300440214324697 9.754812635
0.31466339080993 9.776438257
0.328379529401873 9.765560604
0.34463719580519 9.966456596
0.361052272659596 9.719314554
0.375746708513787 9.783125721
0.389507281914823 9.792799991
0.407005997054131 9.7332906
0.423274707506174 9.756900132
0.440114599400031 9.739952316
0.458405819060345 9.748000723
0.476467383428723 9.811414109
0.496122001722822 9.785573883
0.514615407653205 9.771707692
0.533033030301802 9.765380966
0.55347332595041 9.793071826
0.569890529072974 9.792719793
0.58865869903517 9.737612059
0.609425047498066 9.711505847
0.628648720073231 9.753714428
0.648665665607031 9.803999733
0.671362072369839 9.936940604
0.692182580611655 9.749379714
0.713327494206663 9.787987399
0.737836850575772 9.834290489
0.762342839848641 9.785860956
0.787180947820142 9.740986738
0.813294110213597 9.767928067
0.840580442498002 9.821616663
0.869051377994026 9.76591228
0.897801850265271 9.777690233
0.925520156704224 9.811498169
0.953469527559233 9.759278816
0.982436199828982 9.761698979
1.01047940386702 9.740635414
1.03883001203588 9.711014094
1.06723962002641 9.785103584
1.09815364407422 9.704100748
1.12793730496907 9.720000545
1.1581451637317 9.733295066
1.1884524234903 9.748235994
1.21769384891105 10.01401905
1.24879928138556 10.082314378
1.27907268015009 9.832981726
1.31176690320515 9.827026954
1.34280038544792 9.754691459
1.37450745512098 9.717939635
1.40751599548264 9.756827226
1.44066458176191 9.790460092
1.47079176425977 9.807074024
1.5048648575908 9.759913836
1.53673188266942 9.875615806
1.57164983242341 19.484581532
1.6015033511611 9.834610034
1.64102610302473 9.809472587
1.67606717190532 19.655222731
1.70684333877181 10.127230581
1.7436627474231 9.624254685
1.78668139785084 19.230055545
1.82020023637712 9.661897189
1.86000192466744 9.646535638
1.90449007134551 9.674001144
1.94663946367331 9.641171704
1.99172722698897 9.6934313
2.03617430340513 9.682165333
2.08538866810712 9.64715516
2.13559673373341 9.664201176
2.18340985060106 9.656891671
2.23349302233358 9.740486702
2.28744635987215 9.689053236
2.33910449956256 9.739311631
2.39374062466088 9.884463865
2.44850093657352 10.024849343
2.5087222967672 9.671054964
2.56198258429709 9.709824218
2.62379460171437 9.732752389
2.68563658926788 9.642813323
2.75077019939211 9.679744076
2.81584498852689 9.721986752
2.88391795512406 19.245038404
2.92111527253138 9.695065092
2.97596425742942 9.66432098
3.04954463920931 9.673250192
3.11768836423203 9.665615954
3.17773243607129 9.73802623


==> Images/Results/checkerboard_timesteptimes_tol_0.01_pmm32.txt <==
t steptime
0.0 30.407823884
1.67993456057259e-06 4.096924911
3.10413707226058e-06 4.09328784
1.02251496307005e-05 4.099072331
2.81952941955764e-05 4.10524596
6.17740477370142e-05 4.09701433
0.000126198364160345 4.131727513
0.000248105097534294 4.098050086
0.000476803959526742 4.10417427
0.000775280753369903 4.120895908
0.00114389234606774 4.108314616
0.00171276377160635 4.121566173
0.00271308947617668 4.10103431
0.00414267204378017 4.101488977
0.00562652860387233 4.102469995
0.00758274168642074 4.113567766
0.0106392306055432 4.097745423
0.0143837489719373 4.094795175
0.018881256828408 4.123065052
0.0232572880208318 4.110207625
0.0293359186035119 4.120527108
0.0377837582079745 4.093979105
0.0455455285625296 4.104569133
0.0541929057097204 4.147089148
0.0646430031764539 4.31661481
0.0761828845796373 4.151605496
0.0879627211896555 4.155124145
0.101471148217133 4.104785185
0.115675373224306 4.098682565
0.130931000781461 4.100180066
0.147209814693849 4.096866483
0.163825559951284 4.099912318
0.182128951285577 4.110271544
0.200125561038157 4.109114672
0.220142101204218 4.110634279
0.239700827244855 4.098587399
0.26114062068616 4.105555636
0.282683571283358 4.099611438
0.304835657360426 4.102504231
0.327574229469699 4.102594657
0.348712515385227 4.100233256
0.372380873416676 4.094032127
0.396493599342452 4.096064932
0.42236186793678 4.097327531
0.449060102449089 4.142940985
0.474742275323017 4.328611568
0.501971595370014 4.117267147
0.531579372375141 4.131343517
0.558335033315299 4.095326366
0.589206253791889 4.087526457
0.6148344458505 4.095358959
0.645854588201908 4.114502389
0.676167904846905 4.075608836
0.707291260024988 4.07542675
0.737378860327407 4.087886535
0.769385241001832 4.078723161
0.802279845413513 4.080886906
0.83728980980092 4.087033475
0.873666017531184 4.101596283
0.911802124787614 4.086683372
0.948153868928608 4.080720029
0.989390633058111 4.100836875
1.02508033156405 4.103338638
1.05774138985281 4.091101333
1.09214004767884 4.086955831
1.1291348095764 4.088299001
1.17113814137113 4.203338254
1.21508363663214 4.231651106
1.25615107656816 4.086090111
1.28960967597147 4.082837975
1.33032369095979 4.065984024
1.37131956100725 4.076424439
1.41067000447402 4.068954828
1.44926773332515 4.065671743
1.49037003190193 4.070615303
1.52958264940884 4.069522686
1.56825687119401 4.051899832
1.60768433120851 4.07482501
1.64921199960449 4.059732137
1.69105265772633 4.05347298
1.73033920964586 4.065025523
1.77356735553983 4.065423246
1.815588884344 4.061079703
1.85845488093714 4.059899706
1.90705616571552 4.059587843
1.95074006291817 4.069914018
2.00060738127946 4.066223501
2.04799309758987 8.091255061
2.08092338694946 4.11752425
2.11683577424481 4.183678848
2.16599450246534 4.123480491
2.22222652393325 8.10686293
2.26416730488512 4.057306405
2.30690443889353 4.066240813
2.37356386313264 8.067352131
2.4237144880113 4.06692323
2.48037650941168 4.035171954
2.52766105630042 4.053099068
2.61190552816477 4.06532219
2.69534370148911 4.066005174
2.76653930764848 4.062751717
2.82574181585282 4.062686031
2.88534140416108 4.061172225
2.93706915929227 4.048438681
2.98761042607354 4.052632946
3.03980739416934 8.064708537
3.09176980804435 4.086016113
3.15112548328903 4.091025911


==> Images/Results/checkerboard_timesteptimes_tol_0.01_pmm512.txt <==
t steptime
0.0 283.788431948
1.67993455915847e-06 39.88257815
3.10413707061782e-06 39.170728112
1.02251496279145e-05 38.858165562
2.81952941315976e-05 38.425652904
6.1774047513915e-05 38.322731376
0.000126198362894058 38.62275897
0.000224492072279076 38.459359759
0.000338134753141266 38.641651828
0.000505576966299367 38.250616808
0.0007047922792133 37.969211493
0.000972112688141363 38.49656045
0.00143331500212536 38.413124986
0.00203703418148985 38.630749912
0.00265956917176205 39.291359601
0.00346332460549114 39.750182073
0.00450539321091102 38.731493482
0.00566007565532482 38.182489188
0.00694020507821695 38.650609954
0.00809860919612474 38.398977561
0.00930541736182024 38.46555388
0.0105427918656515 38.53892538
0.0123764003151921 38.444635532
0.01464445396929 38.17808211
0.0168846692994173 38.534241847
0.0188120989305485 38.494783866
0.0212488789509639 38.382697745
0.0241921590999737 39.439818765
0.0274887579259061 39.248617257
0.0305508749475662 39.387714794
0.0334082533255297 38.893760991
0.0369788967867666 38.62517107
0.0401928036135766 38.369930664
0.0436313654090996 38.8533938
0.0472411602302653 76.646989784
0.050318108057833 38.528596527
0.0543408358549469 38.249117417
0.0576149137159276 38.625361658
0.0621582957187437 76.095565613
0.065647231297578 76.836119595
0.0691987459363238 39.641976648
0.0727656136672223 39.216795604
0.0769936246402258 38.215167418
0.0823892868349215 38.502082732
0.0871484697134418 38.255817312
0.091812307217438 38.171662371
0.0961821578283281 38.275107694
0.10125696710217 38.40891108
0.106160433014275 38.371715922
0.111177744209103 38.371864235
0.116313903860127 38.134086712
0.12176068919284 38.629696631
0.127463699437981 38.1140263
0.132860192579181 38.555895177
0.138465836244588 39.367886825
0.144881302507531 39.363185223
0.152166440339457 39.013973769
0.158306089646515 38.362925285
0.164843818986775 38.50347164
0.171388316526983 38.54273904
0.177363695010999 38.652729833
0.184303562609065 38.284556758
0.190133809982208 38.828025658
0.196585021153386 38.472794316
0.204312230297442 38.195363105
0.210535614503542 38.609371333
0.217438706374601 38.71667849
0.224003218978391 38.375701205
0.231489120626872 39.305421772
0.238231781234656 39.761768331
0.245347559546476 39.571813078
0.25219420006635 39.362960276
0.259734203055087 38.342687195
0.266949535105634 38.429718195
0.274654666710997 38.597508226
0.28239867373173 38.41858469
0.290610191477685 38.59383058
0.298472187165391 38.233061468
0.306456670552283 38.305770563
0.31385076470084 38.351874423
0.321579666066599 38.217116469
0.329740085940467 38.428074424
0.338035493235774 38.216111481
0.346682235093928 39.343000289
0.355739552505244 39.303749577
0.364759018242855 39.333778428
0.37424630344218 38.721844616
0.382584086325412 38.203118162
0.391475370589294 38.328258235
0.400970229592677 38.761094622
0.410148598600183 38.332532617
0.420198074596851 38.054494037
0.430390242574784 38.43217975
0.439753436870816 38.36610278
0.448735500129685 38.255762914
0.459031472663153 38.584797358
0.469545277335934 38.26173701
0.481058360000642 38.330246434
0.492058622067703 38.551211902
0.502048163785643 38.797544771
0.513218469991355 39.42582389
0.524447543534785 38.704470811
0.535200776102926 38.988638302
0.546178974284082 38.757840099
0.558402285954884 38.436101197
0.570325434145204 38.109370146
0.581640745257085 38.490837673
0.592861848263486 38.471355992
0.605091753862475 38.268662344
0.617454996752802 38.894338658
0.630504913980245 38.40447424
0.642262701312463 38.362094252
0.655316844810865 38.632144013
0.6687120397062 38.213529731
0.682317087356944 38.456874015
0.695264243478596 38.997968158
0.708378633019037 38.887578458
0.721663864581227 39.371773912
0.734876539786785 39.218525142
0.749378039272586 38.350279382
0.762757446878344 38.323880544
0.778202744866824 38.351432148
0.792608416108914 38.05504557
0.807428989164519 38.460516053
0.82233904670808 38.21925321
0.838083355476785 38.098730427
0.852910292638216 38.09040126
0.869445906020868 38.178392868
0.885917077661182 38.117673657
0.901416880298329 38.227380053
0.917072041393247 38.334444669
0.933830655628311 38.623702386
0.950651577411486 39.095580511
0.965902867188806 39.009097183
0.983021612014781 39.391088269
0.99913813672597 38.751936437
1.01476277589002 38.497611297
1.031200308783 38.231820242
1.04972913527494 38.329095554
1.06783656950183 38.466696608
1.0865096671291 38.493102255
1.1053468742534 38.220307879
1.12323697791731 38.183550277
1.14331990354127 38.552099619
1.16249227510964 38.364761537
1.18006963216603 37.983249335
1.19897295761148 38.72057531
1.22070272280475 39.257791383
1.24115324904099 38.620661872
1.26005810518125 38.991315058
1.28097220265559 38.843677284
1.30267493545346 38.313349659
1.32420706558511 38.239024978
1.34624294710609 38.182698871
1.3665705318036 38.421570296
1.38852654035038 38.35232014
1.41079977742147 38.363830601
1.43451903921386 38.506610885
1.45844003496681 38.702663748
1.48105687863148 38.459500295
1.50626855869513 38.840762777
1.52994375032815 38.53309464
1.55511937907326 38.444789999
1.57997203655679 38.790230378
1.60592584181726 39.465130462
1.63200535676242 39.672567898
1.65862672466516 39.080319649
1.68441382060194 38.232729742
1.71155619680079 38.770228181
1.73722513851537 38.497146939
1.76417881772882 38.550541862
1.78955984268577 38.223330236
1.81731099886489 38.584915091
1.84474090288715 38.690345015
1.87554526577171 38.099464829
1.90565177766124 38.215671814
1.93628557050368 38.494230518
1.96727008024753 38.128830527
1.99618361353209 38.146102138
2.02689694481575 38.714377031
2.05646055346283 39.271492903
2.08769766926778 39.327456971
2.11903224876001 39.225008733
2.15156932012179 38.20739154
2.18678331927523 38.142812126
2.22308505360195 38.083527605
2.25812537957276 38.877375674
2.29381051033196 38.535632667
2.33239078787562 38.22308077
2.37182236040006 38.660483055
2.40974206378264 38.385015589
2.44711027575634 38.206228024
2.48517520864362 38.451522502
2.5244838500768 38.397020939
2.56619513113475 38.503706017
2.60779463998965 39.279756185
2.65179398845353 39.175570545
2.69463313839087 39.092864046
2.73892274956601 38.4033765
2.78441675860198 38.34185505
2.83096418089878 38.268977225
2.87729254053137 38.328768295
2.92476911321561 38.101065
2.97515278614329 38.255445835
3.02386736783296 38.519878165
3.07441448132949 38.552469653
3.12592339618355 38.529743088
3.17983669556798 38.493276145


==> Images/Results/checkerboard_timings_tol_0.01_hfm.txt <==
n ref new
6 335.05220392399997 205.804056938
18 563.9612407699998 375.16174281
66 2425.275776548 1570.5247675130001
258 10201.733858301002 6793.9115119200005


==> Images/Results/checkerboard_timings_tol_0.01_m.txt <==
n ref new
4 349.94256432799995 145.06740230700007
9 1048.6559213250002 333.67717908500003
16 2675.212701852999 719.362880526
25 7858.861856082001 1437.901248430999
36 18579.961001047002 3134.700367900001
49 52845.774144105 5159.827755821998


==> Images/Results/checkerboard_timings_tol_0.01_pmm.txt <==
n ref new
32 843.2280490909998 484.92074249600023
128 1404.5092457240007 1466.0392065259998
512 5897.001623381002 8386.113206617001


==> Images/Results/planesource_convergence_hfm10.txt <==
tau E1 Einf
0.1 0.0037113278236033864 0.004553729309010102
0.01 0.0012110761662335805 0.0014926918368500797
0.001 0.00029284476760547593 0.0003744349176200146
0.0001 2.9048525424105734e-05 4.053635165002234e-05
1e-05 2.552072292015679e-06 3.619886249861537e-06
1e-06 2.4847255710038533e-07 3.5313096002909106e-07


==> Images/Results/planesource_convergence_hfm2.txt <==
tau E1 Einf
0.1 0.004492740259294186 0.008157378724130027
0.01 0.0010252774459998549 0.0018640224089399027
0.001 0.000165139543918348 0.00029210779286037436
0.0001 1.8570044314977764e-05 3.249880217026657e-05
1e-05 1.910485918348015e-06 3.347184780011503e-06
1e-06 1.932495619914005e-07 3.3883416028501756e-07


==> Images/Results/planesource_convergence_hfm50.txt <==
tau E1 Einf
0.1 0.0032843733423080466 0.00401858928170995
0.01 0.0012169363598572391 0.0014865787948599163
0.001 0.0002811053131327449 0.0003481733624199901
0.0001 2.73783356473581e-05 3.8059342990059974e-05
1e-05 2.2289528707482186e-06 3.294266930131684e-06
1e-06 2.1176520786018814e-07 3.1734716010589636e-07


==> Images/Results/planesource_convergence_m1.txt <==
tau E1 Einf
0.1 0.0061607173000763835 0.011512061843329757
0.01 0.0005775137632108306 0.0010419427388699276
0.001 9.485956191210084e-05 0.0001711542401601207
0.0001 8.614859262345962e-06 1.5490921930094714e-05
1e-05 8.539798507211968e-07 1.534827799964944e-06
1e-06 8.411880421347491e-08 1.5118961016469257e-07


==> Images/Results/planesource_convergence_m10.txt <==
tau E1 Einf
0.1 0.0019534418064210673 0.002378678335350104
0.01 0.0007082688748292708 0.0008650592278498515
0.001 5.399304215193213e-05 6.965492139010543e-05
0.0001 3.6749831979262995e-06 5.311084469994398e-06
1e-05 3.478735727820208e-07 5.112455201405908e-07
1e-06 3.445647288934781e-08 5.046202034009184e-08


==> Images/Results/planesource_convergence_m50.txt <==
tau E1 Einf
0.1 0.00217991858858338 0.0026487747367800463
0.01 0.0008689413383598131 0.0010566314835700474
0.001 0.00010433948618412215 0.00013462853703005706
0.0001 5.412859656375816e-06 8.335789059898957e-06
1e-05 4.845543496985651e-07 7.444240399667734e-07
1e-06 4.710575928646069e-08 7.22499200467297e-08


==> Images/Results/planesource_convergence_pmm10.txt <==
tau E1 Einf
0.1 0.0015807486517423266 0.002026710889259986
0.01 0.00044746106840433994 0.0006157420119499157
0.001 3.266430744286442e-05 5.0180607999994464e-05
0.0001 2.8418258723645167e-06 4.511787899952324e-06
1e-05 2.701367254956857e-07 4.3352027989662645e-07
1e-06 2.653916843349391e-08 4.269073006213375e-08


==> Images/Results/planesource_convergence_pmm2.txt <==
tau E1 Einf
0.1 0.006210513081008799 0.011599935917470106
0.01 0.0005794836676708818 0.0010452625487000766
0.001 9.495066426026396e-05 0.00017127377038006486
0.0001 8.622712804325694e-06 1.550102177994006e-05
1e-05 8.546405161605874e-07 1.5356007398992233e-06
1e-06 8.418189373761396e-08 1.5126238972484884e-07


==> Images/Results/planesource_convergence_pmm50.txt <==
tau E1 Einf
0.1 0.0012069814465253772 0.0014670873155500086
0.01 0.00030287471199628063 0.0003693855199300433
0.001 1.9381545149460987e-05 2.4199391509993617e-05
0.0001 1.670442128569088e-06 2.107674150098049e-06
1e-05 1.5795317679135735e-07 2.0017712998310344e-07
1e-06 1.5431234916580522e-08 1.9591230193682918e-08


==> Images/Results/planesource_fv_convergence_hfm10.txt <==
dt E1 Einf
0.009 0.004485301270937937 0.009510977243063046
0.001 5.5182450979706664e-05 0.00011817065519603709
0.0001 5.509078165033694e-07 1.1783495720285586e-06
1e-05 5.533685103675587e-09 1.1849542014275016e-08


==> Images/Results/planesource_fv_convergence_hfm2.txt <==
dt E1 Einf
0.009 0.018948158769021048 0.04520684999104008
0.001 0.000228969230971042 0.0005502968229302851
0.0001 2.279329069396677e-06 5.466128440101414e-06
1e-05 2.281387663974672e-08 5.4766999824096274e-08


==> Images/Results/planesource_fv_convergence_hfm50.txt <==
dt E1 Einf
0.009 0.0037425922129086147 0.009917832642510005
0.001 4.5971072178620933e-05 0.00012234595120397262
0.0001 4.582366665132295e-07 1.219349360037647e-06
1e-05 4.550279154520897e-09 1.17610260419454e-08


==> Images/Results/planesource_fv_convergence_m1.txt <==
dt E1 Einf
0.009 0.018956387260000273 0.04522467516577011
0.001 0.00022906276418993446 0.0005504944601799622
0.0001 2.2802610496352286e-06 5.467898609889943e-06
1e-05 2.2819020194615296e-08 5.4693280127082744e-08


==> Images/Results/planesource_fv_convergence_m10.txt <==
dt E1 Einf
0.009 0.004728743545435797 0.009943303407140003
0.001 5.744985141829428e-05 0.0001223807611500094
0.0001 5.726577505663927e-07 1.2195438300333095e-06
1e-05 5.738678142621077e-09 1.2187525988416326e-08


==> Images/Results/planesource_fv_convergence_m50.txt <==
dt E1 Einf
0.009 0.0037439279276464503 0.009918104509328063
0.001 4.598902362084506e-05 0.0001223497695620468
0.0001 4.5841924484440064e-07 1.219515739059318e-06
1e-05 4.617209523004139e-09 1.2187812092889772e-08


==> Images/Results/planesource_fv_convergence_pmm10.txt <==
dt E1 Einf
0.009 0.005441554383377211 0.009994778470957977
0.001 6.770687264261399e-05 0.00012113052489604037
0.0001 6.751810442512882e-07 1.2059572330191948e-06
1e-05 6.768779743855708e-09 1.2093935963797264e-08


==> Images/Results/planesource_fv_convergence_pmm2.txt <==
dt E1 Einf
0.009 0.018948158781678222 0.04520684984511991
0.001 0.00022896924216204994 0.0005502967174000339
0.0001 2.279340887409079e-06 5.465960160044858e-06
1e-05 2.2807272225272073e-08 5.466805985676615e-08


==> Images/Results/planesource_fv_convergence_pmm50.txt <==
dt E1 Einf
0.009 0.003739943434027848 0.009913964929940011
0.001 4.59359414492169e-05 0.00012229988236200917
0.0001 4.5790597492577864e-07 1.2190427820524263e-06
1e-05 4.699975109413977e-09 1.2478100996915487e-08


==> Images/Results/planesource_masslumped_error.txt <==
n E1 Einf
10 0.2379981042840889 0.42043471743587
20 0.1148312579200339 0.27092577828728004
30 0.05605743116228917 0.24588304472743983
40 0.03279885646317984 0.23329308003549998
50 0.021909979694691557 0.22567296556729
60 0.015761704383887572 0.2120221060729901
70 0.011900487936915796 0.20383107704583003
80 0.009339395665253493 0.19191947942433996
90 0.007455299729119104 0.17396602848117015
100 0.006235675857851487 0.1706540340226299
200 0.0016892723324195178 0.1263692700494301
300 0.0007314835478323176 0.06604272656415011
400 0.0003970697155044763 0.03891184361115996
500 0.00024625569370555754 0.02554701807237003


==> Images/Results/planesource_masslumped_timings_tol_0.001.txt <==
n ref new speedup
10 20.294568959 0.507668423 39.9760316764866
20 33.362606972 0.786796419 42.40309966636999
30 46.713372163 1.099789581 42.47482697601588
40 61.58801894 1.371323912 44.91135784993152
50 73.861239962 1.660522442 44.48072371309752
60 87.743566476 2.017180115 43.498131784825766
70 100.974501112 2.279771525 44.29150026865082
80 114.699279342 2.614582292 43.86906455113404
90 128.258063495 2.918011895 43.95392072073784
100 142.705856664 3.333765866 42.8062024749281
200 301.208222048 6.565247025 45.87919097347293
400 587.159739952 13.16248504 44.6085779522375
300 442.468276621 9.674212593 45.73687753576535
500 729.445643495 17.660969238 41.30269599957728


==> Images/Results/planesource_timesteps_convergence_averaged_tol_0.0001_m10.txt <==
t dt
1.56e-13 1.562e-13
4.40686502319823e-12 9.827704018229329e-13
1.31992163677658e-11 2.035229978785332e-12
3.16222394786977e-11 4.284666485002504e-12
7.12464089420765e-11 9.269993237505842e-12
1.59120171382603e-10 2.068542030396292e-11
3.59703866583213e-10 4.7405288206513635e-11
7.89028519537973e-10 9.851455736941761e-11
1.67008328419144e-09 2.062274766415002e-10
3.7975450537893e-09 5.218107403480598e-10
9.23212489056986e-09 1.2627833337387968e-09
1.97647523015979e-08 2.3396273364898444e-09
3.90901833857398e-08 4.18868116905217e-09
6.6614477908484e-08 6.164987340835662e-09
1.18246206888757e-07 1.1902354216237182e-08
2.2851524420161e-07 2.60612749230385e-08
4.18987055542932e-07 3.641242909493386e-08
5.17165206288651e-07 1.625348013545084e-08
5.56012353761863e-07 7.1415908796799185e-09
5.901202325253e-07 6.617263930603015e-09
6.24024995315712e-07 7.42774078977852e-09
6.80361417062598e-07 1.2651949464385924e-08
8.5434029512812e-07 4.2416634727373904e-08
1.17260356564673e-06 6.938099468297668e-08
1.68761015364803e-06 1.1424339671682678e-07
2.5664746173648e-06 1.9704760060608978e-07
4.19322368477918e-06 3.728443829166485e-07
7.06802658570445e-06 6.266234023229117e-07
1.17842782137873e-05 1.0453921985012432e-06
1.89818597758459e-05 1.458592495886164e-06
2.57221660218907e-05 1.4129152622796138e-06
3.75501137301869e-05 2.627862675718082e-06
4.79430556867171e-05 1.7569521195589159e-06
5.29146886936284e-05 8.65495962212453e-07
5.62990820792259e-05 6.76045068535682e-07
6.01306999269639e-05 7.655225397371741e-07
6.48429657261608e-05 1.0831279347670376e-06
7.47359920257468e-05 2.293347479409304e-06
9.43156583160398e-05 4.3926256820185855e-06
0.00012556903585075 6.627049131229996e-06
0.000167486889912892 9.07470499130445e-06
0.000219813300342738 1.0569379207960641e-05
0.000291303622248855 1.4893107589080158e-05
0.000365372756330731 1.5413480315091062e-05
0.000463681012577477 2.121067533500614e-05
0.000596143747883 2.7083050889738622e-05
0.000742318360083556 2.967845046172886e-05
0.000913372063784585 3.579234077096778e-05
0.00112653934254647 4.34398812135626e-05
0.00134327858913656 4.45224769432807e-05
0.00163552045634625 5.98085627382233e-05
0.00191209276667885 5.71470888945729e-05
0.00228945382968775 7.579346637748047e-05
0.00264438726931972 7.546185616826102e-05
0.00307559589747219 8.456826651846765e-05
0.00352998203360733 9.389993737664719e-05
0.00398717179798727 9.231890886792715e-05
0.00450406010141722 0.00010362009194655661
0.00504586083602525 0.0001110017778426684
0.00561212552947959 0.00011473208308681961
0.00622307679086558 0.00012308390653762103
0.0068862837406566 0.0001336413668132822
0.00758671032322467 0.00014357058788373178
0.00831817170843881 0.0001490736851637322
0.00910298393019135 0.00015725580845948198
0.00993863327093922 0.0001676457976533758
0.0108180051342999 0.0001774008833015636
0.0117421583499744 0.0001869736149686946
0.0127134750633051 0.00019678256246988702
0.0137301466282285 0.00020618991128912222
0.0147927976445277 0.00021540412622878539
0.0159072179273622 0.00022542591804262878
0.0170755486782944 0.00023578220695271538
0.0182987988467243 0.00024610330425453976
0.0195735517750285 0.0002566060995411292
0.0208998531744986 0.0002664097421876908
0.0222805254068256 0.0002779271829863304
0.023715742598661 0.0002893265890864494
0.0252119954361608 0.000302086949235719
0.0267743060824969 0.0003158317605220768
0.0284087926820353 0.0003322262274434466
0.0301183236650453 0.0003406456968527338
0.0318678238878855 0.0003528363372123724
0.0336847760117533 0.0003666937353503374
0.0355607449823639 0.000376853320016175
0.0374964669692789 0.00039080861398112406
0.0395001541821626 0.0004021311546784382
0.041575812745221 0.00041827869213279065
0.0437088754049637 0.0004295328786878194
0.0459158449735628 0.00044291586560929865
0.0481802646092689 0.0004573054478046108
0.0505169114663823 0.0004691069378006846
0.0529234821311953 0.0004832373810454922
0.0553964431814619 0.0004980414786009188
0.0579389071814087 0.0005127297547657064
0.0605545241297174 0.0005253627373181656
0.0632462058081793 0.0005403274853715396
0.066006176521077 0.0005545687131286082
0.0688420793497722 0.0005700669412505863
0.0717520726466421 0.0005850109462605334
0.0747366983688475 0.0005999860667852334
0.0777978926766758 0.0006153583926018358
0.0809387780582066 0.0006314605673008785
0.0841567272971086 0.0006472427719915032
0.0874520824633247 0.0006634485153223792
0.0908299114207684 0.0006783053194285605
0.0942961762693522 0.0006954385700182529
0.0978343676193293 0.0007108817440311942
0.101458974211284 0.0007303106381036607
0.105175509615397 0.0007448584504836616
0.108965894626896 0.0007616159790561473
0.112841679442106 0.0007792485614941166
0.116809224781388 0.0007961411787641351
0.120860374307464 0.000814542880504049
0.125002411146928 0.0008316721242059023
0.129236171906768 0.0008498753976820863
0.133565221992279 0.0008712455546259846
0.137985873715668 0.0008866411920087334
0.142502964114309 0.0009064650612491572
0.14710668929478 0.0009247988138140426
0.151809469197821 0.0009450588920433481
0.156608019786703 0.0009642437998413963
0.161504015768866 0.0009835085233352646
0.166500452058364 0.0010032421782633682
0.171598519782793 0.001023220256422862
0.17680161627456 0.00104402651862777
0.182104899727572 0.001064214976085198
0.187510974627823 0.001085471777039186
0.193017910216396 0.0011066766973084942
0.198635302404713 0.00112758175030713
0.20436521152387 0.001149621819688176
0.210181747064672 0.001166793980537204
0.216096551216961 0.001188516825002986
0.222116710838017 0.001206290588580704
0.228225473564124 0.001225508567410204
0.23443207581235 0.001245949410747986
0.240740892529228 0.001266707302215218
0.247151564909093 0.001285752628723192
0.253662070421347 0.001305721724730826
0.26027270002243 0.001326089830715034
0.266983582534154 0.0013464248936776598
0.273794932136612 0.001366869427516964
0.280709731214377 0.0013869742472549381
0.287730885654666 0.001407564573099698
0.294860348522313 0.001429683394174346
0.302093570404737 0.0014514125891858202
0.309422602348005 0.001470484000106202
0.316872689290351 0.001493364906642656
0.324421506315278 0.0015154987896627801
0.332081452221347 0.0015349338755719722
0.339846838164875 0.001558896317156684
0.347731963639569 0.001580056140622126
0.355708314045721 0.001599929653608248
0.36381275275066 0.001626531420310302
0.372036084068214 0.001648100245011232
0.380352118576468 0.001667314941124158
0.388775346236147 0.001689139324946174
0.397312567500377 0.0017120625242421782
0.405965243752769 0.001735137235841838
0.414732502022747 0.0017580129411568922
0.423613948072764 0.0017808938456797103
0.432612433628779 0.00180454956374013
0.441737543359805 0.0018305094667268322
0.450996147914601 0.00185600318939445
0.460352233357721 0.0018754233790660938
0.469827477521108 0.0019008608557938103
0.479436541480315 0.001925658339824678
0.489149008446419 0.0019481044052542858
0.49899675998911 0.001778070929588078
0.50796643081248 0.0019937570014974164
0.518040959956843 0.0020202445481238064
0.52823060376371 0.002043710792280402
0.538549310641927 0.002067813313213512
0.54899302629848 0.002093389506257038
0.559560832809684 0.002118464788829746
0.570252819386239 0.00214340339018403
0.581070110134086 0.0021685509783464577
0.592011801769038 0.002193636042041766
0.603081440409575 0.0022197127245234738
0.614280814580706 0.00224461364580684
0.625606427034593 0.002269603767488768
0.637057833783426 0.00229604115688984
0.648643583092441 0.002321940151100388
0.660350980160004 0.0023468155569826782
0.672066057486292 0.002297519161724832
0.682481702038358 0.002082623012920782
0.693193522776912 0.0021440607473646863
0.704100749027657 0.00218798142145206
0.715151965801436 0.002222825654415352
0.725994689789365 0.002172158884717832
0.73706801229612 0.00221996456598432
0.748028048414218 0.0021646359740026882
0.75895367363229 0.0021943639120683197
0.770046760517129 0.002231600355135448
0.781210840776978 0.00223389912075325
0.792543176752753 0.002263176969905098
0.803391636359715 0.00214643995392429
0.814236828452915 0.0021815214790513763
0.825365818448677 0.002235439827148124
0.836511603121789 0.002234272607546902
0.847720352221476 0.00223069846308336
0.858735080312403 0.0022033188047621637
0.869836759302808 0.002220186283319338
0.880971819465377 0.002235921050772974
0.892097465470306 0.0022227042904596097
0.903230313210322 0.002226595624942908
0.914321673578533 0.002220541983746754
0.925515554171036 0.0022317242295834838
0.93668948909939 0.00223873448878846
0.947825781998764 0.0022255428343413222
0.959028132314022 0.002243669728546294
0.971089350346071 0.0024620067531155518
0.983812004222486 0.002597706384869994
0.997570151012368 0.0026760909479303105


==> Images/Results/planesource_timesteps_convergence_averaged_tol_0.001_m10.txt <==
t dt
1.56e-13 1.562e-13
1.04053998483002e-11 2.8446376333904416e-12
5.47151239335122e-11 1.1874596019235901e-11
2.53907482042558e-10 5.444118738388578e-11
1.1462825473521e-09 2.359136766658504e-10
5.33097796191252e-09 1.2061677855328002e-09
2.43589978209356e-08 5.192034081817427e-09
8.08087398346516e-08 1.3480047132361548e-08
2.71876851320059e-07 5.2383907480651494e-08
5.17237445378263e-07 3.421863285887272e-08
5.92862909885248e-07 1.4432225948436579e-08
6.84803369937912e-07 2.261082745068332e-08
1.18490988607528e-06 1.2859234837873517e-07
2.57649720897854e-06 3.450424691247694e-07
7.02313418828888e-06 1.0975835590096365e-06
1.93318540422816e-05 2.733419170251926e-06
3.88123218288793e-05 4.242675796411408e-06
5.25678835226723e-05 2.096794921009274e-06
6.01891952641158e-05 1.639859518516014e-06
7.5861388028021e-05 4.081397421308233e-06
0.00013161925736825 1.3167048984994573e-05
0.000237332912230201 2.366799840578986e-05
0.000405884125402638 3.679604011254584e-05
0.00068620370743265 6.077605949885219e-05
0.00108663929991024 8.693598667257491e-05
0.00165471659051192 0.00012065479353192248
0.00242931928486539 0.00015938919710199858
0.00338309934423907 0.00020486538704506322
0.00453019394462083 0.00023101116892361141
0.00585079346942341 0.00027709558812686886
0.00740836868911105 0.0003230153798405714
0.00922448780489533 0.0003714060334664936
0.0112913514531817 0.00042464183678323056
0.0135925155788277 0.0004729333781921874
0.0162139514661929 0.0005272035624018154
0.019032115614008 0.0005760606517411998
0.0221453991321768 0.0006342071421098563
0.0255202911266271 0.0006867274954370165
0.0292265050735463 0.0007532570845408432
0.0332072392084675 0.0008092742762040632
0.037480021657487 0.0008638292181694862
0.0420606317559012 0.0009279170164009004
0.0469251366425555 0.0009853504203223746
0.0521062115646617 0.0010511495442562622
0.0576183488278807 0.001114813732589482
0.0634555920823113 0.001181461816638886
0.0696308867968158 0.0012486366496600402
0.0761862433826091 0.001323143772968952
0.0830724101608307 0.00139531035063314
0.090398040975813 0.0014789784233356319
0.0980492824806938 0.001544522166232168
0.106085197446054 0.0016244276090417898
0.114578724474542 0.001714489233222494
0.123386535811376 0.0017653048458788922
0.132121760053026 0.00174886306152875
0.140854441658054 0.001741066911425404
0.149945177761619 0.00186341997490444
0.159290260178925 0.0017852366405777362
0.167976013249975 0.0017925420138047662
0.177381813142369 0.0018498966276689244
0.186134302188131 0.001816513844682796
0.195826880567843 0.001878232662806984
0.204924410677444 0.001864301836567708
0.214391863626028 0.0018327485224797122
0.223707207670316 0.00196478313529385
0.233072062742047 0.0018161825315649058
0.242966209490998 0.0019937448704009783
0.252044754700848 0.0018405326751852978
0.262226681654916 0.002028674441724386
0.271597605736537 0.00187471219685966
0.281563591893136 0.001933808211630296
0.291307200346112 0.0020117945104829262
0.300997125780739 0.0018909541350861539
0.310975216554821 0.002065209966506422
0.320648541846455 0.001922771284600612
0.331066328940061 0.002060344113606686
0.340632033945044 0.00195579539769063
0.351148948555997 0.002064478817170496
0.361005557852853 0.0019895841188186784
0.371203902109563 0.00199030765760667
0.381388004093147 0.0020794726224988218
0.391399588442692 0.0019702039136483543
0.401781999313654 0.002139473783031272
0.411801803791097 0.0020000097977745
0.422491416432041 0.0021038659192772298
0.432530994923451 0.002043872738868018
0.443300932354246 0.002075151198865162
0.45344689681558 0.002093299752095454
0.463719458998751 0.002023152398639862
0.474251122133465 0.0021438052851479017
0.484401895290482 0.0020420202504636423
0.495268149040938 0.002181300792443902
0.504408401937462 0.0017945615657755064
0.514922450911604 0.0021382259909026803
0.525171525055666 0.0020337820289504137
0.535988430037849 0.002181416581966082
0.546316684966936 0.0020700013278757818
0.557329282667516 0.002201929452436042
0.56773055189967 0.002080282214886918
0.578725126924262 0.002158656281615716
0.589236410681789 0.002125485801943944
0.600070503956562 0.00211389954771537
0.610756921962042 0.002182866383417446
0.621402998471068 0.002102478845667772
0.632330387230468 0.00222543048436598
0.642901838430844 0.00211074235662101
0.654010953621209 0.0022410512834306296
0.664638031395454 0.0021222383061378558
0.675851341689494 0.00220506250457767
0.686476058765027 0.002152033943555834
0.697629993811675 0.002173844505617264
0.708357797119388 0.002193731962502124
0.719291743652945 0.002154898331495746
0.730237291422911 0.0022337983063876
0.74105140784173 0.002149849678853526
0.752223414945555 0.002259476456550686
0.763013819634152 0.002158426003673646
0.774352715571255 0.002274388779484858
0.785163505492123 0.0021581693574892064
0.796557760015478 0.002239511747311624
0.807387050532806 0.00218624231553673
0.818596102433547 0.00219723450887728
0.829583805264065 0.002229719085703474
0.840605397905919 0.00218484302040457
0.85181216128742 0.002272140899666034
0.862733237667434 0.0021891170970822164
0.874122293343256 0.002295380210854444
0.885072661116248 0.0021871826900658224
0.896559151750418 0.0022776938506602036
0.90751612920281 0.0022062569421199122
0.918902521108347 0.002245989709509818
0.929950572357872 0.0022393212775808882
0.941270471164104 0.002220484667126106
0.952446358392407 0.0022753629796291057
0.963684792036103 0.00236813888147998
0.977150053326445 0.002665628461675404
0.992781603190031 0.00325408339017089


==> Images/Results/planesource_timesteps_convergence_averaged_tol_0.01_m10.txt <==
t dt
1.56e-13 1.562e-13
3.11685695206816e-11 1.0745753672538193e-11
4.88213909041984e-10 1.5804460630015602e-10
7.49585579335163e-09 2.4754372925952597e-09
8.48653999402808e-08 2.2997457990791962e-08
5.00601956248225e-07 8.213770958771083e-08
6.75665882589633e-07 3.8610157677121685e-08
2.04511869246316e-06 4.1509090079081783e-07
1.29153567004903e-05 3.371574488552098e-06
4.69801307262744e-05 6.100394328616972e-06
6.26079577335195e-05 3.576259742762892e-06
0.000165408673157629 3.127672123232322e-05
0.000571898097099312 0.00010414487116001842
0.00167456631168585 0.0002376911859210466
0.00341944452031302 0.0003729100830424774
0.00589049281476777 0.0005179653863659072
0.00892950837317813 0.0006576926551857454
0.0127475202000793 0.000790080645308343
0.0172961237068001 0.0009293491136486146
0.0225547698453766 0.001095202415483608
0.0279624784136344 0.0010954066006312608
0.034384608925116 0.0012304888005990687
0.0409242298394337 0.0013560558848700539
0.0469009853581055 0.001230386301908848
0.0542225950406844 0.0014457156442236802
0.0613713980849918 0.001451350044001984
0.0683501344186203 0.001426454128778044
0.0761993759460663 0.0015421821263431439
0.0839407858716197 0.001607922101709654
0.0917119763731968 0.00151730954021098
0.100341068788095 0.0017549161350013539
0.108186428116223 0.0015994145118555102
0.116370546628293 0.0015830484085037299
0.125293300170995 0.001796425230239388
0.133531811646261 0.0016859417511799698
0.142122459355354 0.0016686238999538542
0.151307593616903 0.001864309328726326
0.159784472399239 0.00173086245638535
0.168908195012807 0.001752386798962674
0.178172621527255 0.0019108952049521999
0.18685022405979 0.0017584869666693536
0.196577107820791 0.0019007506501059
0.205669058169206 0.001862337916818662
0.215037073621916 0.0018198170606468819
0.224606760313489 0.0019820422736533264
0.233790888385554 0.0018339701601643402
0.24389619106157 0.0019910766458862117
0.253262831225719 0.0019132435550626502
0.263022393581849 0.0018832919306725582
0.272787998810761 0.002018079518127424
0.282257270031986 0.0018910601957302941
0.292562538408413 0.002057937596093506
0.302160780874782 0.001948713482319376
0.312422662222039 0.001976260452198438
0.322282555587644 0.002025408965493102
0.332197071124802 0.00195244071245778
0.342475014633257 0.002096820226475144
0.352316870307501 0.001978987305355622
0.362893916033481 0.00209497665448681
0.372805368093604 0.0020037386744865817
0.38335645388721 0.0020452845145619318
0.393462412791692 0.002064672727530206
0.403702221221472 0.002016466813028678
0.41414533201199 0.002136646728773286
0.424234344786395 0.002028325149607232
0.434984566933108 0.002153786019963242
0.445154443199746 0.0020477870558863777
0.455975161169036 0.002109956159700782
0.466275078445031 0.0020970397358679098
0.476936336560187 0.00208208641221807
0.487447580428056 0.0021407788854270983
0.497923570475786 0.00206830725790813
0.50556368288305 0.001557986661257394
0.515846143775679 0.002071423642062308
0.526414176407732 0.00212345345218376
0.537124989383528 0.002093827339241612
0.547802102197673 0.002167478526395034
0.558396623387757 0.002096567431866164
0.569277406791048 0.002204298061289006
0.579830438039005 0.0021050192349584282
0.590878654807003 0.002228141351237152
0.601475527345124 0.0021146357974407984
0.612627584954464 0.002215888285992136
0.623245611446248 0.002138386686511682
0.634370585234172 0.0021957385561705623
0.645073191701684 0.002167557844433038
0.656135563388727 0.00216793157640195
0.666966499670187 0.0022030079454123564
0.677955943898793 0.002163415241818012
0.688934548257347 0.00223322155589924
0.699835368710803 0.0021638238379979155
0.710963841911518 0.002251138259438546
0.721797009231359 0.00216780609134216
0.733043882026867 0.0022621658200694603
0.743912654190528 0.0021731743559206
0.755237426054993 0.002264569877378088
0.766156901713227 0.0021835081621064496
0.777522020129078 0.0022546339701944177
0.78847546621575 0.0022008357381878016
0.799828088651855 0.0022418846825374575
0.810836870524827 0.002223202769851604
0.82212958276994 0.002226562532801138
0.833225617519918 0.0022476881435302956
0.844436978086593 0.002218243319063784
0.855640110960737 0.002265652334274596
0.866787354352422 0.002214795053696104
0.878092019973169 0.002280961571643042
0.889249116679148 0.002225897254328024
0.900629356325214 0.002288985390014334
0.91178291210571 0.00223291229325041
0.923224787411346 0.0022961941423042124
0.93441355589941 0.002236804315476218
0.945896349042217 0.002301068204339056
0.957112195928356 0.0022931620735663523
0.96922093901827 0.00247002953090823
0.982364702174604 0.002680464962932644
0.998491580717791 0.002905260033344522


==> Images/Results/planesource_timesteps_convergence_averaged_tol_0.1_m10.txt <==
t dt
1.56e-13 1.562e-13
9.81479150064849e-11 4.8535062750130355e-11
1.01751266237744e-08 4.98990075542063e-09
4.94138516536323e-07 1.7065812067622172e-07
7.72056362719128e-06 3.070918443801287e-06
5.79237191239952e-05 9.54690989110298e-06
0.000279776653929351 6.643600300156719e-05
0.0011626086964347 0.0002236673756229308
0.00288028222452632 0.0003532643045856866
0.00596469038879822 0.000667215789002117
0.00912946792067358 0.0005717535480984564
0.0126710367811602 0.0009101836947835744
0.0175920928569309 0.0009340725031713532
0.0222038727896908 0.0009226257673948631
0.0275384471218576 0.0009879571358995067
0.033259857946801 0.0013650026875506737
0.0400747248558408 0.0012504825974732625
0.0466143333696449 0.0013778984611939559
0.05316035817815 0.001185109268597651
0.0602750615850185 0.0013865066178388114
0.066782917715434 0.0015454533315872835
0.0740818740721902 0.0014392961124831643
0.0816564961200653 0.001385570393496513
0.0889196335439903 0.001475065564727718
0.0970153160995414 0.0015359553256138413
0.105023654452466 0.0018257492705986763
0.115240638016505 0.0017522502549541818
0.122384055469518 0.00167319465156556
0.130732792759658 0.0017344036377414471
0.138325501146851 0.0015241372830873882
0.145540941699455 0.0013635172668332574
0.155466574698892 0.0018902805744682664
0.163874007432661 0.0019955293729297797
0.173488795693828 0.0020473859570131836
0.184228561267044 0.001837340925041084
0.19281231451038 0.0016139577936097218
0.201771352009178 0.0018300392473799142
0.209689993610725 0.001881032913480928
0.219307275823547 0.0015280887649901404
0.228073808593635 0.001960299977612827
0.238295083936118 0.0018802743961336358
0.24814432394652 0.002263039345058088
0.259198408804556 0.0019285893083946458
0.268160350532254 0.001865507472119826
0.277922667202334 0.002015878417425888
0.288406137650608 0.001970082420319218
0.29760580901016 0.0020129831530646238
0.308022732714696 0.0019600462310228064
0.318149111734719 0.00198459916702118
0.327781716808018 0.002172638137410432
0.33840430224508 0.0018775954276536717
0.348098309927825 0.002194255982054278
0.358576471590008 0.0018419370449621283
0.368365086013422 0.002374816116206412
0.378911523192738 0.0016028039361415478
0.387561816742126 0.0020741805466746198
0.39779056088399 0.0017331319269342526
0.407773746329259 0.0022259316037573883
0.418245858135811 0.001996839995179598
0.429005147691272 0.002241926470382834
0.43911944099646 0.0019121219017263279
0.448804777960513 0.001774193458436073
0.457463681937011 0.002109559440343258
0.467463082835396 0.0016036910580710865
0.476282179783223 0.0019516498566677601
0.48548975772725 0.0017291071628493175
0.492717073208238 0.0016136583351244065
0.5025034887716 0.0017164878569709886
0.511227616608431 0.00200636152824921
0.521837196204735 0.001932011096831342
0.531627879473247 0.0021720104423574
0.540947622866335 0.0019286784802332712
0.551063572723231 0.0016993980681322754
0.560227747434298 0.002154471223200702
0.571077949787867 0.002050717363219944
0.583110772735396 0.002232904612413882
0.592888726515136 0.002386655279259504
0.606090072493755 0.002323521538274534
0.615782353400775 0.00215213574022579
0.627139173625742 0.0019827422672347352
0.637655971488505 0.0020220509298121735
0.647444096308682 0.0023908213908285358
0.657564360358823 0.00179441333035252
0.666531213225471 0.002054162486306466
0.679114639310337 0.0022009293770773658
0.687430165953172 0.0019406779386982906
0.697092516114258 0.0016115208129702588
0.706316253307718 0.002057541269396486
0.716214979065444 0.001784996458346998
0.724396631591267 0.0019217361170244002
0.735178868521227 0.001958067582022574
0.746894982947772 0.00224022238943453
0.757452217389491 0.0022372430433833623
0.769181205906491 0.0024313294159255304
0.78098599420107 0.0021496532960288235
0.793108875089079 0.0025937066155661955
0.80499478562494 0.002215821684271424
0.81446280488667 0.002209073589715714
0.826834344686234 0.002097743769197474
0.837759278997268 0.002351947441623554
0.847700938343579 0.001825548047540758
0.858535029314944 0.0024584690806242863
0.870688809600523 0.00211571803777311
0.880492179079439 0.002402707352487662
0.891331569443578 0.0016896140719493441
0.900458320392193 0.002045895643198888
0.910518811276876 0.0018557008409648419
0.918884177001227 0.0020541559162805
0.929026317452948 0.0016263159174841478
0.938442988847455 0.001965357345896112
0.949842511246026 0.00238277255031779
0.960578086494253 0.00259890100802799
0.97664590853028 0.002855994647851254
0.988278687407206 0.002339737633641002


==> Images/Results/planesource_timesteps_convergence_averaged_tol_1e-05_m10.txt <==
t dt
1.56e-13 9.145210370834279e-14
1.880976555227e-12 3.695817014554328e-13
4.34494266871631e-12 5.295330458873304e-13
7.86954383121662e-12 7.573182401659865e-13
1.29239348703566e-11 1.0871434155351604e-12
2.02124145264523e-11 1.5695852052275202e-12
3.07906063138036e-11 2.281216379568174e-12
4.62559841987305e-11 3.340326715465882e-12
6.90475782040329e-11 4.930824940391966e-12
1.02916456670781e-10 7.33952779265256e-12
1.5365901600092e-10 1.1013302561264708e-11
2.30245704816184e-10 1.6644696785028002e-11
3.46540374342265e-10 2.52758765974327e-11
5.16212825512385e-10 3.6263824678729904e-11
7.53739381826464e-10 5.089414692511318e-11
1.09169647207008e-09 7.274301108157282e-11
1.58633896549734e-09 1.0728008389749755e-10
2.34566943156458e-09 1.669158869865384e-10
3.61748779702624e-09 2.8339967851517156e-10
5.73615855002339e-09 4.61916435113975e-10
8.80308158641511e-09 6.564058312492639e-10
1.33822145887309e-08 9.716246495002425e-10
1.86438754448077e-08 1.0927297149970222e-09
2.68242067628352e-08 1.7806485965034782e-09
3.61617977364612e-08 1.8670363084207336e-09
4.68349606183506e-08 2.23669972116432e-09
6.06554545490084e-08 2.928103709734892e-09
7.93643191441954e-08 3.991688932540572e-09
1.05543433815087e-07 5.62105995306683e-09
1.43371680903684e-07 8.17690235285458e-09
2.00013373246466e-07 1.2343589173377118e-08
2.86835392899535e-07 1.845427237309306e-08
3.74119732673062e-07 1.635634927160098e-08
4.39171287992966e-07 1.2242976070614579e-08
4.85292225599929e-07 8.51518289061889e-09
5.15565338388922e-07 5.550382671694154e-09
5.35542667118259e-07 3.7183376939540987e-09
5.50854127593142e-07 3.030559059336538e-09
5.68769488975155e-07 3.603352436197278e-09
5.84090044794011e-07 3.0184101855381778e-09
5.98337064137053e-07 2.79405268205388e-09
6.13936919555267e-07 3.35235114944689e-09
6.35203342912974e-07 4.366425939790419e-09
6.60837699762188e-07 5.582330795389122e-09
7.00786756198502e-07 8.978201024742943e-09
7.9654348071738e-07 2.1887276439134942e-08
9.22575883450363e-07 2.5611350818697322e-08
1.07192499686118e-06 3.123210709916438e-08
1.26024684039577e-06 3.953218952962516e-08
1.50135892314008e-06 5.073956430020106e-08
1.81264795294855e-06 6.555671712939438e-08
2.21822191065886e-06 8.570553499122962e-08
2.75719171296009e-06 1.144625989428858e-07
3.49538454754989e-06 1.5783418137941722e-07
4.53312715526468e-06 2.206572895855882e-07
5.837387850152e-06 2.698239922034496e-07
7.43104956589934e-06 3.3462667321820297e-07
9.49704182403606e-06 4.3418175621830866e-07
1.21397628626705e-05 5.514223989765776e-07
1.53038627476402e-05 6.525088641501994e-07
1.90558555264132e-05 7.559409938333623e-07
2.21837946621566e-05 6.009183927159796e-07
2.53951562306673e-05 6.78511988998737e-07
3.04280371333931e-05 1.0935048389393146e-06
3.66526094001772e-05 1.27453713143356e-06
4.35274855700616e-05 1.3265137075573381e-06
4.77719419064531e-05 7.49452218135156e-07
5.04482887805496e-05 4.931135863276754e-07
5.25149719251456e-05 4.0566700357331106e-07
5.41086330297275e-05 3.03739048813468e-07
5.56810981100397e-05 3.239294934437496e-07
5.74710228650664e-05 4.011833417855404e-07
5.93208045592108e-05 3.205049661114346e-07
6.0978534252487e-05 3.4698375917847003e-07
6.31960054651072e-05 4.7600937128407096e-07
6.64060665970402e-05 6.930805210592946e-07
7.10984553800874e-05 1.0103434935911926e-06
7.77943017686359e-05 1.431169415709134e-06
8.69518943692864e-05 1.9377692682631217e-06
9.88018871961853e-05 2.4760810898436298e-06
0.000113145263744378 2.955527738828232e-06
0.000129371470572825 3.302363075034304e-06
0.000147324270701844 3.7349505156788914e-06
0.000170210769293712 4.727866622043945e-06
0.000193943673949769 4.739210191169986e-06
0.00021870975756141 5.047516690562652e-06
0.000249822117268664 6.635451346852674e-06
0.000285424802444397 6.9478227142624775e-06
0.00031799815600992 6.551989937327512e-06
0.000353081013148689 7.2018885768713696e-06
0.000394440347573208 8.58669945755019e-06
0.000441344904638772 9.590330920854443e-06
0.000499078314786891 1.1950147765289582e-05
0.000560339541234325 1.22458419340839e-05
0.000622728526084488 1.257834301888634e-05
0.000689706596804748 1.3725268032196757e-05
0.000759364118498906 1.387915254398782e-05
0.000835765318024753 1.605880030296394e-05
0.000922562713342372 1.736947016477928e-05
0.00102105761816002 2.0064463358843678e-05
0.00112003553874089 1.961559924968448e-05
0.00121444796800248 1.899594890311222e-05
0.00131787927625955 2.108775910374588e-05
0.00143570804379441 2.49174189925129e-05
0.00157992471867948 2.851486285873428e-05
0.00170422963564881 2.436118769589306e-05
0.00182950726893449 2.549218108391292e-05
0.00197437029898673 3.0737268291156964e-05
0.00216123194454178 3.697941177579276e-05
0.0023152224355827 3.010150626110466e-05
0.0024688693357316 3.14504872299277e-05
0.00265270280991412 3.830830368640868e-05
0.00286349649033521 4.12845151523581e-05
0.00304127645817737 3.539046158273692e-05
0.00322816558083073 3.8379405824725244e-05
0.00344941318486099 4.5305839107801174e-05
0.00365967131206055 4.0775886549390996e-05
0.00386378163777306 4.138560445779558e-05
0.00408786397598899 4.625841022012462e-05
0.00432963123328251 4.732625479462832e-05
0.00455467947983262 4.555182142022252e-05
0.00479540609669908 4.877679733758798e-05
0.00505677142464542 5.219249514571039e-05
0.00530493469411897 4.9781317156462615e-05
0.00556986382183148 5.368185569910463e-05
0.0058501890289053 5.628510950954458e-05
0.0061226767201474 5.4451491811374894e-05
0.0064139989379653 5.9397900295517235e-05
0.00671915925389862 6.086431033867673e-05
0.00701542718933984 5.928491920585112e-05
0.00733404516854741 6.546597634915529e-05
0.00767030219645856 6.62842959142119e-05
0.00799052302129918 6.443113551460759e-05
0.008339809484804 7.120954362879838e-05
0.00869592228178353 7.034283759517717e-05
0.00904297053974587 7.034080485356773e-05
0.00942384531621241 7.716202387602834e-05
0.00979703273246509 7.376178048151067e-05
0.0101772900122276 7.760777051878768e-05
0.0105876904879709 8.149947362238061e-05
0.0109798568260132 7.884550464317436e-05
0.0114024794555351 8.648034646520407e-05
0.011828987627846 8.382834266421238e-05
0.0122545159875246 8.66886013318751e-05
0.0127176312881034 9.201034746704856e-05
0.0131581694462 8.870432551713184e-05
0.0136367643247121 9.694471386308255e-05
0.0141048830044889 9.288980557208087e-05
0.0145875982941058 9.883773697194373e-05
0.0150916632330918 9.929472825428805e-05
0.0155867936198056 0.00010048486215356777
0.0161188005534323 0.00010589407689610599
0.0166324094048481 0.00010361059705733781
0.0171851896374836 0.00011095710489095001
0.0177219108850694 0.0001075670841535426
0.0182902290163158 0.00011480169777032759
0.0188529413767363 0.00011216859620702962
0.0194379272345866 0.00011817306253597758
0.0200249857132833 0.000117086925373878
0.0206293092013794 0.00012201243770193197
0.0212405601359173 0.0001220154358011624
0.0218663693781444 0.00012629852687385837
0.0225019276287028 0.00012693950342879462
0.0231504228141791 0.0001309353723011664
0.0238105721100556 0.0001318134077960708
0.0244846773348591 0.0001363917593804756
0.0251693741005043 0.00013646717539035578
0.0258733515795887 0.0001421276392910446
0.0265811750829749 0.0001414558055269926
0.0273175306314393 0.0001478433114528122
0.0280489626120311 0.0001470730505162044
0.0288166334618555 0.0001533556434012156
0.0295776958577863 0.00015426051514232819
0.0303633164495673 0.0001562537871950128
0.0311598372544952 0.00016034042472664039
0.0319592701776416 0.00016030728686517001
0.0327808496681658 0.00016445113004103662
0.0336087273867562 0.00016675980202920582
0.0344486147292901 0.0001679887790151414
0.0353054967070613 0.00017171081771016222
0.0361717242191496 0.00017445680490945658
0.0370510825115991 0.00017627588296009058
0.0379474731260009 0.0001792264107637066
0.0388560583774316 0.00018273572519382158
0.0397742626328049 0.000184641194800043
0.0407124993295839 0.0001872854519046374
0.0416674319596064 0.00019165445988525922
0.0426278770823982 0.0001936161058111884
0.043604482209265 0.0001950714430559764
0.0445999152555643 0.0001992724094862302
0.045606922310017 0.00020233325992933542
0.0466212478314746 0.0002043414228271964
0.0476552352258367 0.00020633900719934338
0.0487056840182326 0.0002103872449603074
0.049768578776253 0.0002134474205524208
0.0508402835473945 0.000215686405589813
0.0519287105680569 0.00021767989000455644
0.0530356146150833 0.00022151903709769597
0.0541564318697438 0.00022476593626398356
0.055289588279302 0.00022760535299050401
0.0564339005647517 0.000230131428092766
0.0575961848394467 0.0002324317417916476
0.0587761008266281 0.00023617649607855518
0.059971310294198 0.00023955894309424082
0.0611807168406708 0.0002426481548555888
0.0624033003693565 0.0002454834081366414
0.0636385609650984 0.00024815994190950826
0.0648911873831125 0.0002508125263842822
0.0661604991779376 0.00025407485890035564
0.0674460248751732 0.0002575224210273514
0.0687480267237078 0.00026097210204024046
0.0700645664924987 0.00026399498017757537
0.0713965761952913 0.0002671754534431754
0.0727438663606585 0.00027029405632645324
0.0741066689143319 0.0002734324937167902
0.0754848839252418 0.00027653530036739064
0.0768799573109467 0.0002799051986086216
0.0782928407996795 0.0002829516515436518
0.0797215401584719 0.00028619282967608576
0.0811668377220843 0.0002895750334755664
0.0826292260788303 0.000293042592244488
0.0841089598087731 0.0002965504386395138
0.085604998822541 0.0002998401528873808
0.0871176550086733 0.00030318767852419257
0.0886471652617715 0.000306580037853395
0.0901937229717995 0.0003100106496408122
0.0917575265005937 0.0003134827979449276
0.0933388308533307 0.0003170103749474332
0.0949380054522309 0.0003206192902578156
0.0965542447099602 0.00032407486560102536
0.0981876900029572 0.000327571533692046
0.0998389109705184 0.0003312002640079992
0.101508823870248 0.00033470878952877555
0.103197127098313 0.00033812830096511203
0.104903770277511 0.0003418140375833878
0.106627408170345 0.0003452406058042824
0.108368894201473 0.0003488645137574769
0.110128059712533 0.00035248529145936417
0.111905333774185 0.000356226536814269
0.113700724207259 0.00036001296081210197
0.115515846634449 0.0003641813448214434
0.117349846114458 0.000367841541563174
0.119205334404663 0.00037136653184776996
0.121077246475313 0.00037480469636260523
0.122966901483092 0.00037857944346778396
0.124875735051795 0.00038272567251011063
0.126804262468624 0.00038708139029662277
0.128753933381035 0.000390544655305059
0.130722643783515 0.00039402457961257894
0.132708631648769 0.000397851571092739
0.134713661332244 0.00040217576118553946
0.136740357795322 0.00040663727832313543
0.138789472600665 0.0004099231322607736
0.140854876266311 0.0004136912932456766
0.142939284234889 0.0004182088053039376
0.14504688755884 0.0004224240728353404
0.147174936843556 0.00042583467843867567
0.149320780507423 0.00043018148565434483
0.151489387269699 0.0004352149600132532
0.15368037989554 0.00043821569933540056
0.155887883697883 0.00044244797686609366
0.158119151436912 0.0004477439354832587
0.160372642626555 0.00045073283286957194
0.162644003303159 0.00045548322343126363
0.164939509732579 0.00046005415566014693
0.167255769997669 0.0004636359144447828
0.169590604560017 0.00046891999563764924
0.171953061844723 0.0004723380736689424
0.174332154066702 0.0004770781199979809
0.176737752995046 0.0004818623031940392
0.179161082937891 0.0004854163061204156
0.181610188770031 0.0004911001545151306
0.184080381948979 0.000494460116464759
0.186572476490625 0.0004999596797612512
0.189089440987836 0.0005036581413509656
0.191627006195822 0.00050908801962422
0.194189901510737 0.0005128865560982828
0.196775146028689 0.0005184581386140245
0.199383044379471 0.0005221676313090203
0.202018220225408 0.0005280960127838043
0.204672193708473 0.0005319645735337539
0.207350512646187 0.0005361848968308237
0.210048440138265 0.0005406231026216341
0.212767286971146 0.00054466175680469
0.215508617603896 0.0005488473461160272
0.218271646332659 0.0005535317678605862
0.221054674296796 0.0005580678979422479
0.223862238892237 0.0005618059156815901
0.226690401143922 0.0005662681041096778
0.229537596142664 0.0005706063493064518
0.232405641258259 0.0005749319710643512
0.23529873384237 0.0005788421518392218
0.238211503314319 0.000583241471542034
0.241144496881886 0.0005876547469931195
0.244098798346264 0.0005922108638175894
0.247075088926505 0.0005959122394640479
0.250073959298356 0.0006002683151328821
0.253094310857403 0.0006048342659087914
0.256136186522662 0.0006093477546425178
0.259198235958401 0.0006135388221337272
0.262282251283971 0.0006180548284557139
0.265389272848124 0.0006221277777087454
0.268519115580042 0.0006265501729683738
0.271670148796797 0.000630918107607774
0.274843477653926 0.000635475523774772
0.278039406929833 0.0006400662228442844
0.281257527157749 0.0006445520050582437
0.28449744515026 0.0006489387923062836
0.287759320913633 0.0006533440416449636
0.291043816203283 0.0006578704398093063
0.294351297746897 0.0006624604919846106
0.297681875829564 0.0006670657111158953
0.301034967640199 0.0006715506920491748
0.304410826686756 0.0006760843589019346
0.307809669280456 0.0006806615457365503
0.311231738190081 0.0006852897570239142
0.314676633770508 0.0006898432049261098
0.318144321823956 0.0006943967143310138
0.321635120932103 0.0006990228216381263
0.325149620880172 0.0007037782592891306
0.328686337201223 0.0007082480094798945
0.332246178866309 0.0007129184966563247
0.335830376477561 0.0007178561008981022
0.339437739651056 0.0007225793692761265
0.343068024697562 0.000727282109611774
0.346722195267629 0.0007318141204213486
0.350401336074082 0.0007364680820620606
0.354104397113091 0.0007413683916037036
0.357829585420492 0.0007459416943991884
0.361579478391115 0.0007510751600971367
0.365352832073481 0.0007560145894046422
0.369150464969845 0.0007603615679665104
0.372974318492436 0.0007654180105290137
0.376819619173169 0.0007699765338030582
0.380690357594957 0.0007754038831828635
0.384584025780549 0.0007798987595884626
0.388505725917202 0.0007849020944001847
0.392448335177862 0.0007894762594688546
0.396416896136196 0.0007951610524901531
0.400410031391918 0.0007993218060138833
0.404427793513973 0.0008043340162182163
0.408470723036652 0.000809957676489358
0.412537417753948 0.0008141843619207283
0.41662962096332 0.0008192165107800261
0.420747409302239 0.0008250675476289811
0.424890536977417 0.000829218057306679
0.429056516419971 0.0008341964824998915
0.433247603474426 0.0008395549046462638
0.437467436853571 0.000844552589605428
0.441711379666641 0.0008503463166098001
0.445981786910903 0.0008545970163758252
0.450274599753943 0.0008598431958652212
0.454593575082472 0.0008646282690662963
0.458937167099349 0.0008698325142756749
0.46330670415547 0.0008748847465080686
0.46770172239509 0.0008800719209742108
0.47212278759368 0.000885188570484428
0.476569401009241 0.0008904834171001239
0.481043000989737 0.0008955682534975155
0.485541944931539 0.0009012085375101387
0.490070271482266 0.0009062730012344746
0.494623253849173 0.0009121506223412056
0.499202946915403 0.0008923397471964549
0.503684529769801 0.0009217438198808414
0.508313698973625 0.0009268545489486444
0.512970514760217 0.0009322047212730626
0.517654127038211 0.0009382284391904842
0.522364040770637 0.0009427190205589473
0.527099585453744 0.0009480676677934913
0.531862827332409 0.0009541259124272256
0.536652271918781 0.0009587235177714303
0.541469256012969 0.0009642680393956774
0.546312056759549 0.0009698487604869542
0.551181014281998 0.0009751966542037515
0.556079716629952 0.000980377984183209
0.56100346289744 0.0009857390289659674
0.565954526925115 0.0009914734803087182
0.570932111303808 0.000996984336294864
0.575938088776074 0.0010020089201234592
0.580972184680306 0.001007681357578506
0.586031946659496 0.001012998651840374
0.591119129227439 0.001018620399379506
0.596234246182891 0.001024306155788058
0.601376216645844 0.00102974343659966
0.606546341007493 0.0010351052727383438
0.611744713827514 0.001040569168107994
0.616971339051039 0.0010463016109175118
0.622225023218997 0.001051771076554678
0.627506627674355 0.00105739528592368
0.632815943517328 0.0010629628411671578
0.638152912828626 0.0010685082598884058
0.643517854329141 0.00107411034736499
0.648910934553279 0.001079741373689252
0.654332241399798 0.001085388600828796
0.659781859331798 0.0010910543544151439
0.665259945951166 0.001096756380771354
0.670766637736075 0.0011024936770513579
0.676301057320762 0.001108066011121768
0.681863649579065 0.0011137429352807901
0.687455250489909 0.001119607243269298
0.693074802396579 0.001125282999690584
0.698723578098856 0.00113084926512802
0.704401746401395 0.001136540209250512
0.710108057679782 0.0011422426361060042
0.715844080011127 0.001148294294353568
0.721608021953783 0.001154030540995166
0.727400297290317 0.0011599006283149478
0.73322144200205 0.00116546583027769
0.739073484141661 0.0011712315244152842
0.744954358311639 0.00117723496327159
0.750862774827427 0.00118305291493632
0.756800079173512 0.00118895854619573
0.762769329637108 0.0011945811571273401
0.768768122943794 0.001200875436300036
0.774793533523521 0.001206692343354592
0.78084969170001 0.0012121334095420617
0.786936061938968 0.0012182842004726901
0.793049902540851 0.00122441150070831
0.79919518607534 0.0012298999935487762
0.805371627542838 0.00123641794837104
0.811574844891731 0.0012422748746475161
0.817809984581249 0.0012477220266177698
0.824072836118975 0.0012541550704808402
0.830367039805776 0.00125973358816332
0.83669196167602 0.0012662939249925198
0.843044718125625 0.0012717399538348501
0.849430365374666 0.001278282158730122
0.855843189657681 0.0012838583191622619
0.862289193852617 0.001290335678769442
0.868762643745642 0.0012959295756467479
0.875268879931165 0.001302530605658298
0.881803973914764 0.001308069865340968
0.888369545571685 0.0013147501331027382
0.894967133211085 0.0013202640992250362
0.901593146217226 0.001326824621194524
0.908252932703109 0.0013329183199884318
0.91494055426217 0.0013386822672950421
0.921659054300929 0.001345507933749194
0.928411441048605 0.0013511465349905119
0.935191322301103 0.001357217116305472
0.942002576947529 0.0013639834755922481
0.948848120726404 0.0013699371663386819
0.955722399575925 0.001375983126125056
0.962628852502035 0.0013830349673873779
0.9695806817623 0.001392771499434718
0.976577014290792 0.00139904191899866
0.983554807869216 0.0014054108166955419
0.991308599405495 0.0015850421248651658
0.999495405914544 0.0014146886022231686


==> Images/Results/planesource_timesteps_convergence_averaged_tol_1e-06_m10.txt <==
t dt
1.56e-13 5.91665491774322e-14
9.04362997094291e-13 1.5480427096012761e-13
1.79144694798009e-12 1.836081728712194e-13
2.8454931099132e-12 2.1827110458804862e-13
4.09836870558506e-12 2.592671016358404e-13
5.58422683629126e-12 3.07515133579477e-13
7.3480737351345e-12 3.651285667254388e-13
9.44431897357584e-12 4.340423887883942e-13
1.1938726691104e-11 5.166207742873382e-13
1.49109610448607e-11 6.157593886606862e-13
1.84577456321375e-11 7.35013824461045e-13
2.26967910850101e-11 8.787602505084395e-13
2.77716824332314e-11 1.0523960745031799e-12
3.38579639479568e-11 1.2625902308386401e-12
4.11707156309053e-11 1.5175948344508258e-12
4.99739837473465e-11 1.827632345316464e-12
6.05925088192078e-11 2.2053749768190445e-12
7.3426288886998e-11 2.666535759634332e-12
8.89686233107037e-11 3.230593259728082e-12
1.07828402223855e-10 3.921674406394306e-12
1.30757539802451e-10 4.769622709024515e-12
1.5868460615301e-10 5.811284775229254e-12
1.92755930894677e-10 7.092063080898663e-12
2.34385829680957e-10 8.667820986941319e-12
2.85318337709075e-10 1.0607307341887274e-11
3.47696867939173e-10 1.296596242698398e-11
4.21984538530459e-10 1.533480950952788e-11
5.09060881898753e-10 1.7981921634595362e-11
6.11363925559483e-10 2.11383304641992e-11
7.31947378536609e-10 2.49350097544954e-11
8.74705143066926e-10 2.955097591778988e-11
1.04469129408461e-09 3.523429467618286e-11
1.24859687437155e-09 4.233692857928092e-11
1.49549880600913e-09 5.13759954568814e-11
1.7981169439532e-09 6.315019492414964e-11
2.17512110530321e-09 7.898643312542141e-11
2.65594829748747e-09 1.0135171528791265e-10
3.28927196260194e-09 1.337175362208786e-10
4.10377140666285e-09 1.708394385401796e-10
5.1349593023749e-09 2.15289491973197e-10
6.37886330140111e-09 2.566792288717192e-10
7.8303080655395e-09 2.9980606310843943e-10
9.55162539324232e-09 3.5754146096241356e-10
1.16983680180911e-08 4.553527938087268e-10
1.41427846796877e-08 4.791963124838772e-10
1.65209434228565e-08 4.82146513537468e-10
1.92130338089471e-08 5.626496147320349e-10
2.29369069665156e-08 7.970001059439938e-10
2.74472526355479e-08 8.967391351258914e-10
3.16564344111167e-08 8.397256334683885e-10
3.59907536572824e-08 8.792481402460925e-10
4.07101361619926e-08 9.63336837311367e-10
4.59764148647172e-08 1.0787253310949859e-09
5.19411321035095e-08 1.2247158886395538e-09
5.87701738546968e-08 1.404821877262484e-09
6.66580696154472e-08 1.6252870658006103e-09
7.58410480276857e-08 1.8950058784576344e-09
8.66120427271693e-08 2.226004184726414e-09
9.93397812084257e-08 2.634340873221926e-09
1.14494280618332e-07 3.1414998621112835e-09
1.32682044080208e-07 3.776504148997068e-09
1.54696601549886e-07 4.579322235340748e-09
1.81596961163492e-07 5.6073499902524665e-09
2.14854273932257e-07 6.952550256355204e-09
2.56379405091802e-07 8.573461831614707e-09
3.01554095741992e-07 8.933305283083418e-09
3.41265123217188e-07 7.727757111992483e-09
3.76440554641813e-07 6.8785588241386605e-09
4.07749782263801e-07 6.106611556341756e-09
4.35134301132616e-07 5.31809911634643e-09
4.585684231738e-07 4.53188970664912e-09
4.78241785223225e-07 3.7925745067119805e-09
4.94543009436814e-07 3.136998703744284e-09
5.07974041058016e-07 2.584240339240658e-09
5.19069856252411e-07 2.13842515789028e-09
5.28351097503068e-07 1.795676722290384e-09
5.36313789733687e-07 1.551610937993776e-09
5.43464654434119e-07 1.411584083276268e-09
5.50460662523803e-07 1.4157751866040221e-09
5.59246645038229e-07 1.854213673974006e-09
5.68041151828731e-07 1.6608151737503081e-09
5.75187997084672e-07 1.41805234997529e-09
5.82186924709456e-07 1.3960714443326981e-09
5.89042118306934e-07 1.36166993591511e-09
5.95597580690345e-07 1.2950349801239998e-09
6.01964665078278e-07 1.2975994392945021e-09
6.0936564488696e-07 1.5316283373964342e-09
6.18158880560028e-07 1.8218665782014898e-09
6.28345783410233e-07 2.0615755933515297e-09
6.38705828462909e-07 2.080632928210176e-09
6.502800363849e-07 2.418958564922748e-09
6.64806394420641e-07 3.0486578740333342e-09
6.82697221678205e-07 3.6974399710685805e-09
7.06150428804598e-07 5.11834305564937e-09
7.43578553578522e-07 8.459936125620436e-09
8.04569301479846e-07 1.2239257254464641e-08
8.60858786250549e-07 1.1346828031629398e-08
9.20928014172655e-07 1.222905300229548e-08
9.87016755033877e-07 1.3492632898856242e-08
1.0604781494782e-06 1.5016793176733403e-08
1.14255397748164e-06 1.679065750720286e-08
1.2345707270899e-06 1.8835708666019002e-08
1.33803260233312e-06 2.1190364944163502e-08
1.45468955092734e-06 2.3906472582465383e-08
1.5864848010793e-06 2.700633791969082e-08
1.73532050162529e-06 3.0509844446695983e-08
1.90391345651623e-06 3.4585140875634636e-08
2.09562838973469e-06 3.9361968806150116e-08
2.31463827171638e-06 4.501199450110695e-08
2.56622037056405e-06 5.1771299152713575e-08
2.85721354195337e-06 5.997631855169384e-08
3.19677460304737e-06 7.013236270356423e-08
3.59607505433727e-06 8.248122828871697e-08
4.06611401561528e-06 9.720373844667004e-08
4.61460272265008e-06 1.119102606728768e-07
5.20559793606676e-06 1.199602341443708e-07
5.84692152110135e-06 1.306593527703148e-07
6.55489737009253e-06 1.4469193138466503e-07
7.34857786782034e-06 1.6270921286248162e-07
8.25286511091589e-06 1.860055892831572e-07
9.2681539274701e-06 2.066879658479478e-07
1.04003321131099e-05 2.3279866638677398e-07
1.16841286340172e-05 2.60796732255895e-07
1.30592357121254e-05 2.7937975270183043e-07
1.45592102641141e-05 3.047360890490536e-07
1.61531253826478e-05 3.229243520229898e-07
1.79013241574672e-05 3.591785337476946e-07
1.96155032536805e-05 3.250515376362592e-07
2.10165499956956e-05 2.758974419440536e-07
2.23729478355708e-05 2.7263417484693355e-07
2.3808776010733e-05 2.931825474755458e-07
2.54483088634484e-05 3.4017413292004424e-07
2.75389940808674e-05 4.507761966558562e-07
3.02989612699503e-05 5.574023031807727e-07
3.31155566427595e-05 5.662489424050692e-07
3.60715827900828e-05 6.006452560577884e-07
3.92923422588702e-05 6.565179221637444e-07
4.24970955961061e-05 6.162658255358766e-07
4.50093406813828e-05 4.737888458197304e-07
4.68471783956388e-05 3.449925370751486e-07
4.82810556952337e-05 2.81761590863244e-07
4.9554119775526e-05 2.43613828712361e-07
5.05789500498194e-05 1.9817499705369458e-07
5.15418349102701e-05 1.9420765106132176e-07
5.24854601944269e-05 1.835331570892748e-07
5.32858039083586e-05 1.547535203092844e-07
5.39643350869298e-05 1.33346961615133e-07
5.46571998624996e-05 1.413745719441296e-07
5.54127032451529e-05 1.531164824399616e-07
5.62093418713534e-05 1.606014523118992e-07
5.70624602218922e-05 1.778848269364296e-07
5.80841241225793e-05 1.9715849211451278e-07
5.8833239606276e-05 1.453069083623954e-07
5.95403644281274e-05 1.422487860415648e-07
6.02939134775274e-05 1.53888674354172e-07
6.11451686689582e-05 1.752169121758762e-07
6.21379215862196e-05 2.0526544627133338e-07
6.33168994331107e-05 2.443757852846526e-07
6.4730290459983e-05 2.93280240503997e-07
6.64300866751573e-05 3.5271892773466584e-07
6.84711242838122e-05 4.2319879528555503e-07
7.09092450916408e-05 5.048329514406308e-07
7.37989390631063e-05 5.972485783731189e-07
7.71906435004445e-05 6.995167650124468e-07
8.11274990660052e-05 8.100272562507951e-07
8.56411248217142e-05 9.262796489443693e-07
9.07464179913349e-05 1.0447150621690427e-06
9.64366472841408e-05 1.1608607570540562e-06
0.00010268130930858 1.269984302876248e-06
0.000109428668371336 1.3680514920753481e-06
0.000116612244126851 1.452414342195218e-06
0.0001241580180483 1.5218091163759001e-06
0.000131989228333901 1.5757946855769882e-06
0.000140115089227978 1.6519945023859082e-06
0.000149217963885749 1.8679419025745822e-06
0.000159555688986555 2.120166659042922e-06
0.000170940355440302 2.2812381292112682e-06
0.000181970801843387 2.18526051449184e-06
0.000192863329369284 2.197351194304844e-06
0.000204219473936342 2.282934690690826e-06
0.000215924661570002 2.3696675265493e-06
0.000228872286266354 2.695242200157592e-06
0.000244479195562589 3.1926636736675617e-06
0.000261492767487686 3.406040628921414e-06
0.000277600701821968 3.1639465381142516e-06
0.000292669317709962 3.000020133645198e-06
0.000307664566963919 3.00905406853829e-06
0.000323066130840828 3.105178391603914e-06
0.000339221985913669 3.2693795183872436e-06
0.000356478573280676 3.504760472005124e-06
0.000375261989705464 3.830730953205689e-06
0.000396034708459217 4.2035933878192195e-06
0.000417306317668155 4.2758683245488815e-06
0.000439695805455518 4.560187364875744e-06
0.000465068069744407 5.272583731811526e-06
0.000493554332610291 5.678759855445411e-06
0.000521793667952154 5.647951673234233e-06
0.000550082200803968 5.659870894962376e-06
0.00057836252207946 5.667398815348928e-06
0.000607479538885869 5.8521477456455985e-06
0.00063697399726839 5.933160665558086e-06
0.000667969532935211 6.290104369231537e-06
0.000700897401821919 6.571207483044015e-06
0.000732669774380405 6.3397462010725634e-06
0.000764824056083334 6.487600061181662e-06
0.000799116451483577 6.9934337724366615e-06
0.000838064727411579 7.962833164944442e-06
0.00087788386376713 7.898703776970928e-06
0.000917734751989337 8.066787044173415e-06
0.00096208902960979 9.10350713561167e-06
0.00100866849991804 9.245761209692366e-06
0.00105429875935228 9.125774976067084e-06
0.00109998406927685 9.097709880872377e-06
0.00114373411530626 8.684875236049145e-06
0.00118700136713872 8.68814007995506e-06
0.00123188931345915 9.088997761973176e-06
0.00128023503061651 9.768177169427123e-06
0.00132972117741198 9.956326347413678e-06
0.00138239816432611 1.078905421217688e-05
0.00144408274486559 1.2683424353110462e-05
0.0015111626625665 1.3487491339358561e-05
0.00157601403053514 1.2705272665663339e-05
0.00163423553244877 1.1436764009484221e-05
0.00168963467554171 1.107402068759334e-05
0.00174579549932875 1.131332762669464e-05
0.00180456046464169 1.185082928677242e-05
0.00186584513522368 1.2424099372889981e-05
0.00193371335283729 1.40410231887774e-05
0.00201449519213203 1.6576124344147e-05
0.0021029078255191 1.764329894347118e-05
0.00218227131371279 1.5353180684609642e-05
0.0022524631263308 1.386702318918602e-05
0.0023206170746653 1.365644557118706e-05
0.00239031930788199 1.4047508579642038e-05
0.00246364886889163 1.4893895479844618e-05
0.00254423253555622 1.651480484218996e-05
0.00263475031967403 1.838650611486146e-05
0.00273310822713802 2.0011393742824778e-05
0.00282950002392212 1.8641359579203022e-05
0.00291331095513606 1.653762323386606e-05
0.00299411063651129 1.616513541271624e-05
0.00307641281493866 1.6576625524734642e-05
0.00316235034378637 1.73917559825964e-05
0.00325474276174847 1.8835006573522378e-05
0.00335647183952552 2.064865982859436e-05
0.00346377295248989 2.128090367791212e-05
0.00356070215304738 1.904526925960856e-05
0.00365255571263503 1.8323359381554122e-05
0.00374503517722822 1.862442255415674e-05
0.00384071855796505 1.9243035372986e-05
0.00393993298322809 2.0046615113429763e-05
0.00404555782197492 2.147516320314108e-05
0.00416080298832476 2.319123123142052e-05
0.00427022145973927 2.14597789905575e-05
0.00437322604716199 2.0523246020066962e-05
0.00447623428101518 2.0709667121835043e-05
0.00458352910756251 2.1615000021933097e-05
0.00469338073736945 2.20893879819954e-05
0.00480728765507402 2.3012164422790263e-05
0.00492840412015848 2.4524899988711998e-05
0.0050482834779955 2.3565456747199702e-05
0.00516207639485663 2.269112822310812e-05
0.00527614349596294 2.293407174878604e-05
0.00539508920182027 2.410800843222972e-05
0.00551950741901524 2.486680585563956e-05
0.00564478303039719 2.52272209390657e-05
0.00577556589100283 2.629881684297502e-05
0.0059036566485722 2.534328143684194e-05
0.00602796463388948 2.4855112500823122e-05
0.00615397954839808 2.5381177857127002e-05
0.00628648514955648 2.6900871882006798e-05
0.00642726443990631 2.8171770232024603e-05
0.00656642684260783 2.7892327600101262e-05
0.00670764587714853 2.810966656571282e-05
0.0068437313485345 2.7114607302219203e-05
0.00697941147637866 2.723756232630198e-05
0.00711951134148526 2.831726124273208e-05
0.00726964527434112 3.062046973183104e-05
0.00742760541776128 3.141156652476907e-05
0.0075815846950916 3.056965906954884e-05
0.00772925782155823 2.938834634152018e-05
0.00787563595927372 2.9349221946629816e-05
0.00802575001034984 3.0290414706523082e-05
0.00818496578399481 3.23797665389793e-05
0.00835264889647313 3.350729501350006e-05
0.00851938825169848 3.308479121118734e-05
0.00867795061224231 3.1564895503804056e-05
0.00883534644690054 3.156056849454126e-05
0.00899671009091219 3.255222729814998e-05
0.00916752842715291 3.460540852834648e-05
0.00934490945878375 3.55957860543247e-05
0.00952230775120003 3.508405759781474e-05
0.00969107607290282 3.3666364624991996e-05
0.00985987615797993 3.38838365294562e-05
0.0100337717197234 3.5111448314221e-05
0.0102176505215242 3.7116121638605196e-05
0.0104086738820233 3.83052137330611e-05
0.0105933457559893 3.649958881362545e-05
0.010772436368489 3.581934118164518e-05
0.0109535998141417 3.6436008913885914e-05
0.0111420456025987 3.812882291008716e-05
0.0113416251422076 4.035540097709952e-05
0.0115443065441587 4.0025491599358996e-05
0.011735470081219 3.8072076007224824e-05
0.0119260616724891 3.823618889266019e-05
0.0121216557392098 3.945019097137052e-05
0.0123282992943479 4.194847847292844e-05
0.0125459575920725 4.325195889964154e-05
0.012750571169647 4.057385160560732e-05
0.0129516250568402 4.027506213586792e-05
0.0131563424715534 4.1216902200082566e-05
0.0133704054540921 4.3361448129092625e-05
0.0135986920070209 4.56912883909461e-05
0.0138165528459816 4.30957082896381e-05
0.0140284388796992 4.2415829306297035e-05
0.0142433805971418 4.323753138378778e-05
0.0144669965802313 4.5238409178802714e-05
0.0147054232710596 4.7841283122178376e-05
0.0149351002440443 4.541245482371922e-05
0.0151579115700177 4.46038719502211e-05
0.0153838800341966 4.544891495667968e-05
0.0156187312286488 4.749821684841444e-05
0.0158678213775707 4.990467306847857e-05
0.0161074750006657 4.74481084722348e-05
0.0163413253453616 4.68428712742021e-05
0.0165791322491942 4.7852997642210226e-05
0.0168269225444089 5.01462530661974e-05
0.0170865773392684 5.177318452784884e-05
0.017334867174583 4.929769834484162e-05
0.0175801563248215 4.918794652945007e-05
0.0178309142786959 5.051424592020546e-05
0.0180938342502963 5.304818694325012e-05
0.0183592069246664 5.27453178744078e-05
0.0186159613755198 5.118291324319929e-05
0.0188735430419825 5.1728737101151685e-05
0.0191388902421626 5.354692792715808e-05
0.019413713391508 5.4968346074069446e-05
0.0196856947072377 5.411394324723217e-05
0.0199524239557348 5.344357110406324e-05
0.0202238265019637 5.460987326192326e-05
0.0205052298361765 5.6522011675839466e-05
0.0207884739895575 5.667468785067264e-05
0.0210678846096698 5.565313068115088e-05
0.0213475098659385 5.615198563513388e-05
0.0216353872248528 5.7931739393115526e-05
0.0219279231776429 5.8613028229451406e-05
0.0222214335951589 5.842233788088633e-05
0.0225105868650022 5.7985128067328424e-05
0.022805981376087 5.946576354194685e-05
0.0231079105624924 6.051223600701809e-05
0.0234143494464504 6.115281184613004e-05
0.0237142850303894 5.9990203724967546e-05
0.0240186502293367 6.122042627118376e-05
0.0243301080539383 6.24981028875269e-05
0.0246487672300272 6.372445975100495e-05
0.02496043577445 6.219681973263903e-05
0.0252747544147154 6.31805222020284e-05
0.0255965055819151 6.46516991383277e-05
0.0259277765686315 6.627364287916664e-05
0.0262511339959952 6.446334153419251e-05
0.0265761560516955 6.530585384516109e-05
0.0269095129573771 6.71180982523903e-05
0.0272541215254839 6.882349632551906e-05
0.02758849318152 6.667238274936901e-05
0.0279249342266219 6.761592593168795e-05
0.0282722342885442 7.013547055108232e-05
0.0286294905505938 7.103084762392018e-05
0.0289742613447839 6.884297240290612e-05
0.0293229948215957 7.014105465486182e-05
0.0296853253262564 7.292409979606691e-05
0.0300468560909516 7.190190285166848e-05
0.0304021606798022 7.111357923342631e-05
0.0307642029194259 7.28916473180112e-05
0.0311369314366196 7.447884128841868e-05
0.0315033556421224 7.313981107987913e-05
0.0318702597575335 7.365224653464928e-05
0.0322470283297646 7.577175559035174e-05
0.0326248779301477 7.527045137048754e-05
0.0330001702961412 7.516625895857768e-05
0.0333805271590377 7.645395977879063e-05
0.0337685215989773 7.750827582286099e-05
0.0341524345530871 7.68279853249979e-05
0.0345398805279298 7.770577984738678e-05
0.0349348472718593 7.917412371934621e-05
0.0353282924251963 7.858366854380418e-05
0.0357241531787542 7.937583698026297e-05
0.0361251793424556 8.05710325197537e-05
0.0365288977880444 8.050859911935627e-05
0.0369319602417193 8.090067257226534e-05
0.0373419943574158 8.217631182511824e-05
0.0377548172095385 8.246613985799418e-05
0.0381658515385512 8.23915975563051e-05
0.0385857460002647 8.418866473463902e-05
0.0390072909759767 8.428456753106546e-05
0.0394268129157419 8.401202332714047e-05
0.0398545947285919 8.613638102453362e-05
0.0402872188643542 8.620720650715344e-05
0.0407154680518572 8.570540330908819e-05
0.041150631468337 8.767119136376156e-05
0.0415942220455453 8.838715565907639e-05
0.0420312543168906 8.74332276600362e-05
0.0424744917736041 8.925651433879416e-05
0.0429267812217368 9.017554151083171e-05
0.043372560433197 8.917453476959781e-05
0.043824391567587 9.097248070752174e-05
0.0442851329043285 9.186624764827776e-05
0.0447395993888617 9.092444868728696e-05
0.0452005172573465 9.281365509391413e-05
0.0456694996703052 9.346914590281027e-05
0.0461326287694278 9.269000185760749e-05
0.0466031750434094 9.479112959558644e-05
0.0470802872512484 9.50048090787035e-05
0.0475521455497371 9.449013284821932e-05
0.048032995051677 9.674630140470588e-05
0.0485173446449837 9.650372531400454e-05
0.0489981442206063 9.635479617559379e-05
0.049489689887014 9.872471912874101e-05
0.0499810856018757 9.80050379507884e-05
0.0504712444566068 9.832805311776789e-05
0.0509731411618915 0.00010060026269393839
0.0514717371643245 9.955568225081959e-05
0.0519719503353456 0.00010047003143124813
0.052483307638507 0.00010226184030689379
0.0529895378845578 0.000101211592730135
0.0535008704513777 0.0001028625644868724
0.05402031186319 0.00010360352410409079
0.0545349317968956 0.00010304176055342241
0.0550589554989034 0.0001052895187558508
0.0555846006868976 0.00010483934026596779
0.0561087744375007 0.00010513657352141359
0.0566442654772057 0.00010726848676798398
0.0571763052666394 0.0001063020109841826
0.057711741160987 0.00010761819513251639
0.058256445333087 0.0001087501450628
0.0587963594888775 0.00010808548607904181
0.0593455265282513 0.00011029783577127602
0.0598960145159828 0.00010983388261885381
0.0604458573857314 0.00011032157016866138
0.0610069057942981 0.0001122780208613578
0.0615636868994274 0.0001113320280133044
0.0621263573974035 0.00011316493376640219
0.062695026841628 0.00011337665485310919
0.0632606838774843 0.00011338640635939099
0.0638372161843567 0.000115505815634744
0.0644109516989319 0.0001146597453955652
0.0649890109784708 0.0001162189163632284
0.0655744635406302 0.000116784250114275
0.0661565204346386 0.0001166391155351976
0.0667492618148591 0.00011877096497684419
0.0673395537962035 0.0001179697674304356
0.0679343298371593 0.00011958412889904099
0.0685360622651212 0.00012001095842689102
0.0691348676962505 0.0001200328100194112
0.0697444088246046 0.00012205531584080578
0.0703508561743554 0.0001212631180671908
0.0709637638626916 0.00012312845514594162
0.0715806979123863 0.000123099208308362
0.0721968917530793 0.00012363366641078902
0.0728233085275107 0.00012525546872706482
0.0734459734933099 0.00012463944736840318
0.0740780101229766 0.0001267538361121442
0.0747096157200717 0.00012617840291651
0.0753447284843162 0.0001276406056598854
0.0759869897660229 0.00012813399521262862
0.0766269238871948 0.000128315262213561
0.0772773776530786 0.00013013687032297242
0.0779243708124792 0.0001294815893937182
0.0785804555423663 0.0001315672808918014
0.0792362407585626 0.0001310260096565882
0.0798962332966977 0.0001326062730273304
0.0805621429209093 0.00013286275069341761
0.0812270114127443 0.0001333977498981496
0.0819017378781623 0.0001348630506946416
0.0825731332101305 0.0001344866391334348
0.083254777186924 0.0001365036195072328
0.0839339601776492 0.00013585633781947802
0.0846213433508885 0.00013786952854148818
0.0853092679230913 0.0001374395333244696
0.0860015369399569 0.0001390314503396164
0.0866988968355663 0.00013918200063855942
0.0873965438312501 0.000140053788234765
0.0881027652249636 0.000141037462898512
0.0888067858190139 0.0001411600377514584
0.0895208897492262 0.0001428039728714878
0.0902320280612929 0.00014243864892320922
0.0909534129981825 0.00014441965918663742
0.0916722096999827 0.0001438453194163522
0.0924004572351251 0.00014592588162079098
0.0931272854378427 0.0001453439239424406
0.0938619132674817 0.00014731355901476839
0.0945970093329684 0.0001469049869246558
0.0953383139913598 0.0001487409739318882
0.0960817983596414 0.0001485044472103124
0.0968293599476933 0.00015006571182304922
0.0975812568220053 0.0001501229192556344
0.0983354927367721 0.0001514583297433984
0.0990957563530447 0.0001517444921402316
0.0998569913960731 0.0001528857570683378
0.100625436731364 0.00015335655675200702
0.101393921871145 0.00015429454212171479
0.102170121736524 0.00015495008135858022
0.102946051909454 0.0001557601340457904
0.103729980999572 0.00015651951435990578
0.104513521818771 0.000157276728299725
0.105305135126703 0.00015806150643587357
0.106096441966749 0.0001588426843458838
0.106895690950875 0.00015957560974246818
0.107694928947794 0.0001604607668449412
0.108501778103471 0.000161064317598104
0.109309143707739 0.00016211993504665578
0.110123495260004 0.0001625332285608874
0.110939238751542 0.0001637514078215016
0.111760638241938 0.0001639913070277766
0.112585082806822 0.0001654345125746778
0.11341346059772 0.00016545172819769181
0.114246856644205 0.0001671534585838892
0.115082217655717 0.0001669317383777322
0.115924236129266 0.0001687903231389738
0.11676668253818 0.0001684538226006478
0.117617559199811 0.00017045765746103223
0.118467323769323 0.0001700462844753424
0.119326610982165 0.0001720168778861354
0.120184086098333 0.00017174439905086138
0.121051462258937 0.0001734909059804066
0.121917236783892 0.000173592103704613
0.122792355334318 0.0001748715828083956
0.12366726431854 0.0001756434823202572
0.124549476175856 0.00017609547203521102
0.125434662785547 0.00017755204509165
0.126322738421378 0.0001774567467066824
0.127217748561968 0.00017934511353489478
0.128112492580455 0.0001790182717013166
0.129016633163659 0.0001809733353817232
0.129919196553929 0.0001808546633429766
0.130831523550346 0.0001823819167912854
0.131743476604415 0.0001830541202570798
0.132662744875685 0.00018350898690544222
0.133585721297582 0.0001850575960686696
0.134510449910185 0.0001848829584791742
0.135443392450045 0.0001868156877269656
0.136375320772518 0.0001866644378359804
0.137316929118336 0.0001882766854971804
0.138258406344029 0.0001889504127009752
0.139206933582722 0.0001893774157346594
0.140159861440591 0.00019099658846102402
0.141113762213985 0.0001908188829146688
0.142076904480436 0.0001927534024118818
0.143038947709404 0.0001928951981012722
0.144009673631747 0.0001939349903721164
0.144983489926 0.0001952586873251996
0.145959645680788 0.0001951604243347742
0.146944000774231 0.0001970588977095616
0.147927642236845 0.000197159782892535
0.148920261865886 0.00019835042587652762
0.14991584416725 0.0001996103902579544
0.150913782001278 0.00019953671955013583
0.15192016169222 0.00020143220373831081
0.152926010641376 0.0002017001562966064
0.153940148772462 0.00020258366461419543
0.154958338386262 0.00020404844798816438
0.15597771293387 0.0002039880047354232
0.157006211453909 0.000205731486500415
0.158035482478989 0.00020645918269297157
0.159070450733404 0.00020677095220718403
0.160112101785545 0.00020857182574236842
0.161153680967095 0.00020876927931247818
0.162203872549651 0.0002098438287840088
0.163258100255909 0.00021124553450844699
0.16431354111802 0.000211265518619714
0.165378097707538 0.000212886306854666
0.166445045734591 0.0002139051091499766
0.167515169519195 0.0002139922152014886
0.168593772143253 0.00021581613283334382
0.169673289699038 0.00021649708888657042
0.170758379533398 0.00021683569381250378
0.171850665291686 0.0002186324867520508
0.172943596940589 0.00021922677227320962
0.174043573617598 0.00021971849657224338
0.175149700662424 0.00022144441009241484
0.17625657004776 0.0002220139775341982
0.177371028563041 0.00022259386015362038
0.178491292972661 0.000224282756152338
0.179612465238525 0.000224884003915244
0.180741181812828 0.000225444662517046
0.181875825802612 0.00022713867772378957
0.183011672779334 0.00022778821738387423
0.184154208289871 0.0002282825190610622
0.185303581411085 0.00023003471567220458
0.186454651626343 0.00023077536108075084
0.187610817396952 0.00023115061529226642
0.188774734116937 0.0002328636316203712
0.189941775787514 0.0002338867394717112
0.191111742011346 0.000234128008812029
0.19229028909132 0.0002356784593190912
0.193472936170057 0.0002368966876762166
0.194657406576842 0.0002373353937752312
0.195849948270455 0.0002383321031567976
0.197048236732786 0.0002398856575142444
0.198248698038553 0.0002406542358539872
0.199454730360922 0.0002411368402197702
0.200668284744897 0.0002427682219549108
0.201885764348499 0.0002438965735020074
0.203105745331438 0.000244398823641051
0.204333743010711 0.0002454495020839388
0.205567286412602 0.0002469156414579492
0.206803797238358 0.00024765653215887677
0.208044024837789 0.0002483024586631884
0.209290604249797 0.0002492936125947782
0.210541841502008 0.00025044196032981703
0.211797253755865 0.0002513018995737688
0.213056314086426 0.00025218581170198035
0.214320845006686 0.00025295305851375384
0.21558993971518 0.0002539367584085214
0.216864552603801 0.0002550527454398694
0.218143118206578 0.0002560109824967376
0.219425585121276 0.0002568000467915596
0.220712741264913 0.0002575421415967778
0.222005868331066 0.00025864414601781414
0.223303946334499 0.000259793858279586
0.224605739258078 0.0002606821377336848
0.225910623327282 0.0002614349447195604
0.227221434485182 0.00026206374669593684
0.22853752505269 0.0002632587964824212
0.229858089429237 0.00026429306401541783
0.23118249150645 0.0002651879334479704
0.232510155887587 0.00026595791121211817
0.233843241291555 0.00026661515773755776
0.235182024588902 0.0002677788189618632
0.236525553964661 0.0002688524187445374
0.237873125854365 0.0002697734374550832
0.239224237803117 0.00027058518552391177
0.240579463360125 0.00027130011791200723
0.241940425415799 0.00027216183098616403
0.24330650315216 0.00027329911136199424
0.244677165377262 0.000274317754154013
0.246051951846081 0.00027523526534552624
0.247430465744181 0.00027606572917168064
0.248813539946063 0.00027682188870421516
0.250202181983745 0.0002777230840744114
0.251595916620774 0.0002788369455850964
0.252994352016951 0.00027986211651954436
0.254397167813587 0.0002808152688764256
0.255804108405093 0.0002817109177939978
0.257214946150064 0.0002825547066709908
0.25863151333978 0.000283293588045951
0.260053135354811 0.000284379472545643
0.261479539103359 0.0002854088835571596
0.2629105255999 0.00028639106324205557
0.264345965278548 0.00028734128694700043
0.265785797075005 0.0002882740971274018
0.267229619207479 0.000289121147280418
0.268678858742199 0.0002899176338943458
0.270133142620816 0.0002909101014871204
0.271592430427517 0.00029196941532439987
0.273056760782356 0.00029303019370608183
0.274525519186996 0.00029396270091881
0.275998706779273 0.0002948911226635726
0.277476527635329 0.00029585631087403403
0.278958485926095 0.000296718022970044
0.280445612751084 0.000297590489012655
0.281937871971702 0.0002985104386278662
0.2834354259524 0.000299613375637898
0.28493759873077 0.0003005759244891288
0.286444769191548 0.0003016102996535932
0.28795653517041 0.00030256051040443335
0.289473016350299 0.0003035314903752494
0.290994117859027 0.000304480659408818
0.292519778669182 0.0003054144088906518
0.294050031107779 0.0003063524653168164
0.295585497740646 0.000307275795089524
0.297126043873465 0.0003081944724923938
0.298671595412036 0.00030922338567797677
0.300222208778797 0.00031026046480264665
0.301777603763738 0.0003112385573850202
0.303338203152144 0.0003122988288680006
0.304903348202234 0.0003132249134094582
0.306473455660934 0.0003142323853577544
0.308048414209576 0.0003152156925118868
0.309628055046203 0.0003161635633233862
0.311212712497571 0.000317176644724359
0.312802130439618 0.0003181366149033086
0.314396261789098 0.0003190860900615936
0.315995372069157 0.0003200875971785584
0.317599691686196 0.00032108230842168336
0.319209156302172 0.00032202047772354964
0.320823456036319 0.0003229996744267132
0.322442775007105 0.0003240143824436944
0.32406726823056 0.00032505883155472057
0.325696830395787 0.00032608089464231484
0.327331220237733 0.0003270534677258842
0.32897056262751 0.0003280500918773866
0.330614960653031 0.00032906646229185024
0.332264496993672 0.0003300985554206028
0.333919212111618 0.0003311379851984134
0.335578785215672 0.0003321125064869486
0.337243287655505 0.0003331007331213578
0.338912776892943 0.0003340999394658778
0.340587297853058 0.0003351076721944912
0.342266884318989 0.00033612175817092317
0.343951560349534 0.00033714030830333554
0.345641341703592 0.000338161718343873
0.347336237257849 0.00033918466706834796
0.349036250407201 0.0003402081124906886
0.350741380441197 0.00034123128687404134
0.35245162389205 0.00034225369093761424
0.354166975853259 0.00034327508800320583
0.355887431270206 0.0003442954985124454
0.357612986207152 0.00034531519553091346
0.359343639097589 0.0003463347017849614
0.361079391987559 0.00034735478866113664
0.362820251784415 0.00034837647785729644
0.364566231526372 0.0003494010462461438
0.366317351691321 0.0003504300344905018
0.368073641567304 0.0003514652603980036
0.369835140711054 0.00035250883760245915
0.371601900525849 0.0003535632008937208
0.373373985996849 0.00035463113928498323
0.37515121091799 0.0003556624136495646
0.376933496609232 0.0003566785971672206
0.378720917331558 0.00035771039243030403
0.380513565463729 0.0003587615211813514
0.382311553748739 0.000359836170886686
0.384115017933842 0.000360939077374803
0.385923519835627 0.0003619551873196276
0.387737199963617 0.0003630006607793062
0.389556225807013 0.0003640810744417646
0.391380794449924 0.00036509855809031605
0.393210612595407 0.00036611319027450367
0.395045692355708 0.0003671712322395006
0.396886192022518 0.00036826196081391074
0.398731633274651 0.00036925787814666764
0.40058228073759 0.00037030851751052116
0.402438440719822 0.0003714218492841334
0.404299591004855 0.0003724323506753824
0.406165996959645 0.00037349761654222643
0.408038001101241 0.0003746333729037726
0.409915036119318 0.00037565760230271904
0.411797519735979 0.00037676778795112483
0.413685514184585 0.00037789302661270317
0.415578818842362 0.00037898081560166233
0.417477955861683 0.00037996592735540017
0.419382455702937 0.0003810295498258942
0.421292093235026 0.0003820754383827286
0.423206887253461 0.0003831273860759596
0.425127055211841 0.0003842257454384886
0.427052369794655 0.00038528144295223843
0.428983263808381 0.0003864269124428712
0.430919382431046 0.00038750483849379295
0.43286127150013 0.000388696151202332
0.434808566066228 0.0003897575055413446
0.436761828523601 0.0003907528529307618
0.438720313067123 0.0003918262886261352
0.440683880844356 0.0003928747983213512
0.442652708254478 0.0003939629785029598
0.444626977089654 0.000395091717673179
0.446606568275507 0.0003962013576348826
0.448592109894173 0.00039744235377732386
0.450583083209283 0.0003984746216852562
0.452580138250409 0.0003995029670025384
0.454582133407138 0.0004005320008295966
0.456589584010574 0.00040166907384401056
0.458602133883936 0.0004027406507282464
0.460620162661047 0.0004038942667302206
0.462644200537779 0.0004051613118307186
0.46467383899459 0.00040615786644809473
0.466709594834214 0.0004072436676018954
0.468750147170216 0.0004082567783033226
0.470795882757704 0.0004093547127346866
0.472847262003772 0.0004105521202364142
0.474904307356761 0.00041176263813292566
0.476967185472935 0.0004128390772059334
0.479036307616858 0.0004139064599032984
0.481110277115044 0.0004149416358893654
0.483189378333899 0.0004160428510338778
0.485274059933247 0.0004172430978908662
0.487364798026873 0.00041854979486874184
0.489461795461612 0.00041949903327017605
0.491563888941763 0.0004205303500375384
0.493671168169526 0.0004216506705305716
0.495784063297448 0.00042286828043633037
0.497902881557882 0.00042416004924814677
0.5 0.00041955972422448817
0.502130218649679 0.000426159024106565
0.504265669537147 0.00042727983011624243
0.506406705718373 0.0004285046165547797
0.508553843362904 0.000429847682031917
0.510707332869767 0.0004307848635264714
0.51286582228847 0.000431815361042233
0.515029441791201 0.0004329526663094888
0.517198725579363 0.0004342125056308022
0.519374289561021 0.0004354113411679206
0.521556030176776 0.0004364123027574874
0.523742738818907 0.00043752281087732056
0.52593496982935 0.00043876169891805524
0.528133374879516 0.0004400967879775096
0.530338527580288 0.0004410607902830796
0.532548466517983 0.0004421435195621753
0.534763798369551 0.000443367043723814
0.536985243541294 0.0004447380928165864
0.539213529825694 0.00044567495505493684
0.541446486559302 0.0004467462218354378
0.543684805515873 0.00044797754174586
0.54592931066853 0.0004493061241155872
0.548180377003582 0.00045024246117036085
0.550436148031496 0.0004513359534015736
0.552697437134306 0.00045261660895660837
0.554965212853157 0.0004538410926644682
0.557238975818399 0.00045482128126843525
0.559517719361773 0.00045599016447626505
0.561802425177362 0.00045738364540233505
0.564094261821569 0.0004584553608996932
0.566391190161005 0.0004595282804902536
0.56869335945885 0.00046077613570885673
0.571001954579082 0.0004620342065714234
0.57331662594932 0.0004629951931563937
0.575636291644068 0.00046419383436659985
0.57796219785239 0.0004656662631520224
0.580295208286055 0.00046659651740201604
0.582632649255812 0.0004676853425214066
0.584975823773139 0.00046906998406700244
0.587326285892546 0.0004702048336660742
0.589681806245185 0.00047125506381572784
0.59204266067722 0.00047256666722409336
0.594410498862075 0.0004737581473769812
0.596784038896747 0.00047483052881842956
0.599162718335487 0.000476112842222747
0.601548242160398 0.0004773284563986454
0.603939589663412 0.0004783817397835394
0.606336101857179 0.00047968201028531914
0.608739519122961 0.0004808981385131574
0.611148768992406 0.00048197144519743923
0.613563106958638 0.0004832730277241416
0.615984654562178 0.00048447415982959334
0.618411467434644 0.0004855147971659558
0.620843731823687 0.0004869098954310558
0.62328351541849 0.00048803025064340645
0.625727922837567 0.0004890887965811494
0.62817845228396 0.0004905959010003218
0.630636142234882 0.0004915255285658518
0.633098488095549 0.0004927598960594935
0.635567643464292 0.0004941719333979679
0.638042933655924 0.000495130316390127
0.640523371738079 0.0004964947081491978
0.643011209517513 0.0004977175273567503
0.645503934858495 0.000498734078192858
0.648002731691591 0.0005002387335792262
0.6505086245885 0.0005011736546565856
0.653019491440489 0.0005025184034543707
0.655537299797588 0.0005037965824242847
0.658060632501427 0.0005048174767142181
0.660589658654843 0.0005063149977631599
0.663126071772428 0.0005072598523396545
0.665667381393985 0.0005086161269471053
0.668215779636046 0.0005098901856987407
0.670769395143789 0.000510903929610845
0.673329213530299 0.0005124056733084872
0.675895898409706 0.0005133626681808114
0.678467614031122 0.0005147867414689054
0.68104678796186 0.000515916808548439
0.68363077535179 0.0005170875340725003
0.686221924216836 0.0005185074320988935
0.688818678656322 0.0005195043365865311
0.69142144328197 0.000520996584211183
0.694031177862091 0.0005219786576541631
0.696645924252004 0.0005234475225082024
0.699268238278728 0.0005244720007864572
0.701895619241737 0.000525858692611214
0.704530315004387 0.000527085823992043
0.70716986226951 0.0005281909938482958
0.709816731305056 0.0005296342943046514
0.712468915670439 0.0005306317515446593
0.715127989129039 0.0005321678617125587
0.717793098335565 0.0005331434597254625
0.720464069791471 0.0005346211006879184
0.723142078591372 0.0005356627574692578
0.725825258108144 0.0005371189577607728
0.728515842417015 0.0005381297386552021
0.73121142249154 0.000539639284359709
0.733914657968362 0.00054062425382934
0.736622745444347 0.0005421617377855504
0.739338617373642 0.0005431325562229694
0.742059261466324 0.0005446609573590392
0.744787639306813 0.0005456464211643996
0.747520859253002 0.0005471797268524698
0.750261838363312 0.0005481633528687188
0.753007651170301 0.0005497035450714135
0.755761265063523 0.0005506861235002662
0.758519712862677 0.0005522019927459057
0.761285853331755 0.0005532229347462534
0.764057031248608 0.0005547067816250176
0.76683576081556 0.0005557880057196728
0.769619847423198 0.0005572344745087784
0.772410796203416 0.0005582961518883114
0.775208083587871 0.0005598077214642696
0.778011224061811 0.0005608173293003764
0.780821726734121 0.0005623706771742256
0.78363732579848 0.0005634123208106643
0.78646047887779 0.0005648066222396596
0.789288988103428 0.000566120436859984
0.792124789792107 0.0005672273848658096
0.794965891564471 0.0005687514026253679
0.797814861548534 0.0005697757848568217
0.800669032760923 0.0005712479811078861
0.80352995732734 0.0005723227503090049
0.806398049013621 0.00057390059588584
0.809271241811767 0.0005749608025056396
0.812151871175345 0.000576260678518761
0.815037981361541 0.0005777608654577208
0.817931974111853 0.0005787688521528011
0.820831232224046 0.0005802469502943013
0.823736976999757 0.000581332645764885
0.82665017213823 0.000582865775573614
0.829568674187228 0.0005841440369770592
0.832494589972089 0.0005852220945309682
0.835425977381885 0.0005867034179477286
0.838364257529772 0.000587807921725957
0.841309872109718 0.000589358242459088
0.844260841927281 0.0005906589461188608
0.847219306122077 0.0005917162509304744
0.850183397636069 0.0005932030013096298
0.8531538619327 0.0005943271492055016
0.85613163325199 0.0005957242227119398
0.859114974626012 0.0005971645156617929
0.86210606383462 0.0005982671344519762
0.865103980950511 0.0005998607701263932
0.868107069328497 0.000601065594062338
0.871117759183982 0.0006021720484098855
0.874134388994254 0.0006036772135763566
0.877157052012367 0.0006048598948917791
0.880187127265827 0.0006061184795575071
0.883223074865546 0.0006075865796552491
0.886265603153256 0.000608756289553978
0.889315377587046 0.0006100983229599375
0.892370978018024 0.000611537607385035
0.895433398434036 0.0006127024801034261
0.898502968060789 0.0006140708853099889
0.901578387828822 0.0006154989902659682
0.904660614199901 0.0006166771945673619
0.907750010287112 0.0006180255714505012
0.910845402975486 0.0006194700197984232
0.91394738620993 0.0006206903981540656
0.917056729108425 0.0006219819204832595
0.920172394255065 0.0006234811510883343
0.923294276484632 0.0006247846123765947
0.926423938101727 0.0006259912922878883
0.929560494697201 0.0006275969123395376
0.932702569637985 0.0006288994262163398
0.935852090803027 0.0006299848287448157
0.939008163975787 0.0006314185999032951
0.942170139822469 0.0006327937961020397
0.945338860939227 0.0006340532224743667
0.948515069578023 0.000635346689556607
0.951698317582212 0.0006369478693103522
0.954887414723748 0.0006382923324459826
0.958084029121109 0.0006394663301170174
0.961288090827156 0.0006410430647859342
0.964500489512185 0.0006429682486725878
0.96772355852737 0.0006452733551437266
0.97096026038732 0.0006475899809422515
0.974204731163179 0.0006489345292634098
0.977445231944765 0.0006475478423214792
0.980665885087245 0.0006436504444712551
0.983927142792615 0.0006589778799957777
0.98748350842251 0.0007239829666998816
0.991202087498006 0.0007458380589080565
0.994981389925941 0.000758567189664885
0.998805682564547 0.0007637692656993102


==> Images/Results/planesource_timesteps_convergence_tol_0.0001_hfm10.txt <==
t dt
0.0 3.38052013993308e-11
3.38052013993308e-11 3.19779688520808e-11
6.57831702514116e-11 4.04075509928629e-11
1.06190721244275e-10 4.98701517637652e-11
1.5606087300804e-10 6.1612199458417e-11
2.17673072466457e-10 7.6056105804915e-11
2.93729178271372e-10 9.38124019514994e-11
3.87541580222871e-10 1.15615466823747e-10
5.03157047046618e-10 1.42358293065211e-10
6.45515340111829e-10 1.75124333254709e-10
8.20639673366537e-10 2.15226491433792e-10
1.03586616480033e-09 2.64253728276236e-10
1.30011989307657e-09 3.24126788266292e-10
1.62424668134286e-09 3.97164703455691e-10
2.02141138479855e-09 4.86163998139336e-10
2.50757538293788e-09 5.94492834221703e-10
3.10206821715959e-09 7.2620271113853e-10
3.82827092829812e-09 8.86160768844977e-10
4.71443169714309e-09 1.08020623971711e-09
5.7946379368602e-09 1.31533515862183e-09
7.10997309548203e-09 1.59991807562179e-09
8.70989117110382e-09 1.94395623006475e-09
1.06538474011686e-08 2.35938244575867e-09
1.30132298469272e-08 2.86041390127347e-09
1.58736437482007e-08 3.46396492362024e-09
1.93376086718209e-08 4.1901290543364e-09
2.35277377261573e-08 5.06274085359847e-09
2.85904785797558e-08 6.11002925001831e-09
3.47005078297741e-08 7.36537572050879e-09
4.20658835502829e-08 8.86819219766943e-09
5.09340757479523e-08 1.06649353423255e-08
6.15990110902778e-08 1.28102756711532e-08
7.44092867614311e-08 1.53684419698558e-08
8.97777287312869e-08 1.84147634307484e-08
1.08192492162035e-07 2.20374340022586e-08
1.30229926164294e-07 2.63395254974722e-08
1.56569451661766e-07 3.14412780305564e-08
1.88010729692322e-07 3.74826982738317e-08
2.25493427966154e-07 4.46264977728043e-08
2.70119925738959e-07 5.30614050156544e-08
3.23181330754613e-07 6.30058860055701e-08
3.86187216760183e-07 7.47123085852009e-08
4.60899525345384e-07 8.84715855151331e-08
5.49371110860517e-07 1.04618330141287e-07
6.53989441001804e-07 1.23536556106585e-07
7.77525997108389e-07 1.45665948749604e-07
9.23191945857993e-07 1.71508730204144e-07
1.09470067606214e-06 2.016371324677e-07
1.29633780852984e-06 2.36701482383957e-07
1.53303929091379e-06 2.77438889162068e-07
1.81047818007586e-06 3.2468250824506e-07
2.13516068832092e-06 3.79371334486278e-07
2.5145320228072e-06 4.42560452106521e-07
2.95709247491372e-06 5.15431638262773e-07
3.4725241131765e-06 5.99304180554092e-07
4.07182829373059e-06 6.956457258011e-07
4.76747401953169e-06 8.06082927505922e-07
5.57355694703761e-06 9.32411601598654e-07
6.50596854863626e-06 1.07660603439599e-06
7.58257458303226e-06 1.24082701215603e-06
8.82340159518828e-06 1.42742805839963e-06
1.02508296535879e-05 1.63895927297789e-06
1.18897889265658e-05 1.87816806586761e-06
1.37679569924334e-05 2.14799596932211e-06
1.59159529617555e-05 2.45157059533966e-06
1.83675235570952e-05 2.79219168219334e-06
2.11597152392885e-05 3.17331004688553e-06
2.43330252861741e-05 3.59849813141326e-06
2.79315234175873e-05 4.07141070268041e-06
3.20029341202677e-05 4.59573414016313e-06
3.65986682604309e-05 5.17512262500544e-06
4.17737908854363e-05 5.8131194353388e-06
4.75869103207751e-05 6.51306146241737e-06
5.40999717831925e-05 7.27796499750709e-06
6.13779367806996e-05 8.11039080357029e-06
6.94883275842699e-05 9.01228648056936e-06
7.85006140648392e-05 9.98480415763749e-06
8.84854182224767e-05 1.10280916010855e-05
9.95135098235622e-05 1.21410549042353e-05
0.000111654564727797 1.33210910100203e-05
0.000124975655737818 1.45637883742421e-05
0.00013953944411206 1.5862594050652e-05
0.000155402038162712 1.72084452679427e-05
0.000172610483430655 1.85893630116404e-05
0.000191199846442295 1.99900039446622e-05
0.000211189850386957 2.20914027887418e-05
0.000233281253175699 2.47961492980753e-05
0.000258077402473774 2.65587280553091e-05
0.000284636130529083 3.02450157375085e-05
0.000314881146266592 3.37456944281036e-05
0.000348626840694695 3.6204346546436e-05
0.000384831187241131 4.05293232672759e-05
0.000425360510508407 4.6116752548593e-05
0.000471477263057 5.17704203526233e-05
0.000523247683409624 5.57559862339995e-05
0.000579003669643623 5.98560289738262e-05
0.000638859698617449 6.75942341200336e-05
0.000706453932737483 7.69018511603103e-05
0.000783355783897793 8.75661641222763e-05
0.000870921948020069 9.90010007476161e-05
0.000969922948767686 0.000107283039645194
0.00107720598841288 0.000115971006275226
0.00119317699468811 0.000124819040740655
0.00131799603542876 0.000133730076303102
0.00145172611173186 0.000142576329777563
0.00159430244150943 0.000151204126290464
0.00174550656779989 0.000159430303642147
0.00190493687144204 0.000167038414812334
0.00207197528625437 0.00017377404222593
0.0022457493284803 0.000190074424736411
0.00243582375321671 0.000214442698407869
0.00265026645162458 0.000222602623571829
0.00287286907519641 0.000242776513642111
0.00311564558883852 0.00027481754782607
0.00339046313666459 0.00029805565456309
0.00368851879122768 0.000309786165829945
0.00399830495705763 0.00033793815659392
0.00433624311365155 0.000372557321128439
0.00470880043477999 0.00038633927176497
0.00509513970654496 0.000398307410447477
0.00549344711699243 0.000407090113876309
0.00590053723086874 0.000438797507090556
0.0063393347379593 0.000486815062657599
0.0068261498006169 0.000507152436041692
0.00733330223665859 0.000531781916388968
0.00786508415304756 0.000602176404997082
0.00846726055804464 0.000625881744941251
0.00909314230298589 0.000615823183536059
0.00970896548652195 0.000671599394064732
0.0103805648805867 0.000691610018578094
0.0110721748991648 0.000725026127297319
0.0117972010264621 0.00073099426837458
0.0125281952948367 0.000863326481707409
0.0133915217765441 0.000897795851830628
0.0142893176283747 0.000836195604161745
0.0151255132325365 0.000896901754473667
0.0160224149870101 0.00101980299444644
0.0170422179814566 0.000960685689385241
0.0180029036708418 0.000970281013216458
0.0189731846840583 0.00114744509823367
0.0201206297822919 0.00109292573932961
0.0212135555216216 0.00107010829610331
0.0222836638177249 0.00123221709130821
0.0235158809090331 0.0012093771418699
0.024725258050903 0.00117682050342393
0.0259020785543269 0.00133324502525116
0.0272353235795781 0.00131164545710647
0.0285469690366845 0.00128799769201512
0.0298349667286996 0.00145801125503577
0.0312929779837354 0.00140326242183236
0.0326962404055678 0.0014075529382566
0.0341037933438244 0.00158144314503146
0.0356852364888558 0.0014946846865297
0.0371799211753855 0.00154564746850165
0.0387255686438872 0.00169729902912802
0.0404228676730152 0.0016010815711456
0.0420239492441608 0.00172259690598488
0.0437465461501457 0.00171709376113145
0.0454636399112771 0.00172189838453854
0.0471855382958157 0.0019397138532977
0.0491252521491134 0.00180712442403747
0.0509323765731508 0.00191261617120079
0.0528449927443516 0.00191280421983944
0.0547577969641911 0.0019312652370392
0.0566890622012303 0.00209278799112528
0.0587818501923556 0.00200569278813272
0.0607875429804883 0.00215826860192983
0.0629458115824181 0.00209094117549101
0.0650367527579091 0.00217649918257682
0.0672132519404859 0.00220106429982802
0.069414316240314 0.00222579869130271
0.0716401149316167 0.00233752351932821
0.0739776384509449 0.00229758302929005
0.0762752214802349 0.00248298666430715
0.0787582081445421 0.00237926002593384
0.0811374681704759 0.00254890137379927
0.0836863695442752 0.00245710215457869
0.0861434716988539 0.00260536048226281
0.0887488321811167 0.00253780312065031
0.091286635301767 0.00267096405342357
0.0939575993551906 0.00262048505871793
0.0965780844139085 0.00274429798188973
0.0993223823957982 0.00270271100249525
0.102025093398293 0.00282401802200008
0.104849111420294 0.0027830873331197
0.107632198753413 0.00290972582976147
0.110541924583175 0.00286151758152151
0.113403442164696 0.00300207607182094
0.116405518236517 0.00293922390457446
0.119344742141092 0.00310286899605773
0.122447611137149 0.00301884005187771
0.125466451189027 0.00321539147621841
0.128681842665245 0.00310478051273719
0.131786623177983 0.00326537273683669
0.135051995914819 0.00319919260810719
0.138251188522927 0.00328900832240733
0.141540196845334 0.00330177504189454
0.144841971887228 0.00332716395202377
0.148169135839252 0.00341638509148879
0.151585520930741 0.00338133043809442
0.154966851368835 0.00350957953488041
0.158476430903716 0.00345804292956211
0.161934473833278 0.00360465909610558
0.165539132929383 0.0035604748463146
0.169099607775698 0.00362600665035136
0.172725614426049 0.00368270646049536
0.176408320886545 0.00366141181696266
0.180069732703508 0.00372806679533311
0.183797799498841 0.00374475663142417
0.187542556130265 0.00379695759512821
0.191339513725393 0.0038659285330522
0.195205442258445 0.00387243068132807
0.199077872939773 0.00393840657426406
0.203016279514037 0.00394508142070161
0.206961360934739 0.00396130943550315
0.210922670370242 0.00407579737787894
0.214998467748121 0.00403174223269174
0.219030209980813 0.00414494453245763
0.22317515451327 0.00415979416830271
0.227334948681573 0.00413342531182203
0.231468373993395 0.0043234674447318
0.235791841438127 0.00419114303774963
0.239982984475877 0.00430445389914209
0.244287438375019 0.00433149327337952
0.248618931648398 0.0042869553776978
0.252905887026096 0.00451758154295525
0.257423468569051 0.00436159474956161
0.261785063318613 0.00442612136664709
0.26621118468526 0.00454287780584699
0.270754062491107 0.00443561782943009
0.275189680320537 0.004589053177252
0.279778733497789 0.0045598442048081
0.284338577702597 0.00453963152288652
0.288878209225484 0.00475878814178764
0.293636997367271 0.00461557465680847
0.29825257202408 0.00465585792140906
0.302908429945489 0.00483984568209483
0.307748275627584 0.00469066577353937
0.312438941401123 0.00477298755211281
0.317211928953236 0.00488326026029841
0.322095189213534 0.00477577846075421
0.326870967674288 0.00488539262504922
0.331756360299338 0.00494740440029731
0.336703764699635 0.00486559045337211
0.341569355153007 0.00498778863691932
0.346557143789926 0.00502796425842283
0.351585108048349 0.00495654768782241
0.356541655736172 0.0050775727096075
0.361619228445779 0.00512293182077862
0.366742160266558 0.00504779746794944
0.371789957734507 0.00515504205616608
0.376944999790673 0.00523338864770421
0.382178388438377 0.00514144441939714
0.387319832857774 0.00522303516496243
0.392542868022737 0.00536456749788461
0.397907435520622 0.00524309547885445
0.403150530999476 0.00528691321523756
0.408437444214714 0.00547780586994155
0.413915250084655 0.00536177264462449
0.41927702272928 0.00535655187362524
0.424633574602905 0.00549453196642687
0.430128106569332 0.0055053795047692
0.435633486074101 0.00544390342242047
0.441077389496521 0.0055221876887987
0.44659957718532 0.00569004823354593
0.452289625418866 0.00556366563423845
0.457853291053104 0.00557152554798535
0.46342481660109 0.00570096163984959
0.469125778240939 0.00573238683314233
0.474858165074082 0.00566295671021076
0.480521121784292 0.00571381854521363
0.486234940329506 0.00587196723727475
0.492106907566781 0.00581741969897427


==> Images/Results/planesource_timesteps_convergence_tol_0.0001_hfm2.txt <==
t dt
0.0 5.61399299734053e-11
5.61399299734053e-11 5.31281726943086e-11
1.09268102667714e-10 6.48798205787476e-11
1.74147923246461e-10 7.7946958373304e-11
2.52094881619765e-10 9.37718083910823e-11
3.45866690010848e-10 1.12827625198781e-10
4.58694315209629e-10 1.35776389728571e-10
5.944707049382e-10 1.6341206881477e-10
7.5788277375297e-10 1.96699460681042e-10
9.54582234434013e-10 2.3681482753204e-10
1.19139706196605e-09 2.85196090755386e-10
1.47659315272144e-09 3.43602409385131e-10
1.82019556210657e-09 4.14183255908581e-10
2.23437881801515e-09 4.99557262736201e-10
2.73393608075135e-09 6.02901777425387e-10
3.33683785817674e-09 7.28055004291874e-10
4.06489286246861e-09 8.79633606232041e-10
4.94452646870065e-09 1.06316955475425e-09
6.00769602345491e-09 1.28527080264082e-09
7.29296682609573e-09 1.55381100765089e-09
8.84677783374661e-09 1.87815406022148e-09
1.07249318939681e-08 2.26941958536106e-09
1.29943514793292e-08 2.74079596031855e-09
1.57351474396477e-08 3.30790781217914e-09
1.90430552518268e-08 3.98924553407914e-09
2.3032300785906e-08 4.80666514977605e-09
2.7838965935682e-08 5.78596787701904e-09
3.36249338127011e-08 6.95756995641313e-09
4.05825037691142e-08 8.35727466764061e-09
4.89397784367548e-08 1.00271598923359e-08
5.89669383290907e-08 1.20165960569162e-08
7.09835343860069e-08 1.43834107677257e-08
8.53669451537326e-08 1.71952179094368e-08
1.02562163063169e-07 2.05309303909159e-08
1.23093093454085e-07 2.4482477057701e-08
1.47575570511786e-07 2.91567455022766e-08
1.76732316014063e-07 3.46777735343206e-08
2.11410089548383e-07 4.11892128418599e-08
2.52599302390243e-07 4.88570887974674e-08
3.01456391187711e-07 5.78728803075802e-08
3.59329271495291e-07 6.84569429527484e-08
4.27786214448039e-07 8.08622972478819e-08
5.08648511695921e-07 9.53788014814102e-08
6.04027313177331e-07 1.12337725063397e-07
7.16365038240729e-07 1.32116733377102e-07
8.48481771617831e-07 1.55145288526142e-07
1.00362706014397e-06 1.81910461775779e-07
1.18553752191975e-06 2.12963142601681e-07
1.39850066452143e-06 2.48924615698702e-07
1.64742528022013e-06 2.90493460679808e-07
1.93791874089994e-06 3.38452709116657e-07
2.2763714500166e-06 3.93677169601964e-07
2.67004861961856e-06 4.57140803229911e-07
3.12718942284847e-06 5.29923998840022e-07
3.6571134216885e-06 6.13220559199322e-07
4.27033398088782e-06 7.08344165557514e-07
4.97867814644533e-06 8.16734038505387e-07
5.79541218495072e-06 9.39959457375962e-07
6.73537164232668e-06 1.07972273873925e-06
7.81509438106593e-06 1.23786020647927e-06
9.0529545875452e-06 1.41634061215808e-06
1.04692951997033e-05 1.61726038496821e-06
1.20865555846715e-05 1.84283500653768e-06
1.39293905912092e-05 2.09538571810106e-06
1.60247763093102e-05 2.37732067733436e-06
1.84020969866446e-05 2.69110959149421e-06
2.10932065781388e-05 3.03925076402259e-06
2.41324573421614e-05 3.42422940717906e-06
2.75566867493405e-05 3.84846599473119e-06
3.14051527440717e-05 4.31425336159317e-06
3.57194061056648e-05 4.82368120287379e-06
4.05430873085386e-05 5.37854658769445e-06
4.59216338962331e-05 5.98024908536582e-06
5.19018829815989e-05 6.62966910503998e-06
5.85315520866389e-05 7.32702807247409e-06
6.5858580159113e-05 8.07172910764859e-06
7.39303092667616e-05 8.86217690959285e-06
8.27924861763544e-05 9.69557558306222e-06
9.24880617594166e-05 1.05677031158497e-05
0.000103055764875266 1.14726610735859e-05
0.000114528425948852 1.24025977139711e-05
0.000126931023662823 1.33474019556702e-05
0.000140278425618494 1.45851256317448e-05
0.000154863551250238 1.66054755745409e-05
0.000171469026824779 1.889878645992e-05
0.000190367813284699 2.15343120410598e-05
0.000211902125325759 2.45669603040643e-05
0.000236469085629823 2.7711080099484e-05
0.000264180165729307 3.00398373313684e-05
0.000294220003060676 3.40229509442622e-05
0.000328242954004938 3.98638776196131e-05
0.000368106831624551 4.70478356990107e-05
0.000415154667323562 5.18532841255017e-05
0.000467007951449063 5.71310308636227e-05
0.000524138982312686 5.78823281672954e-05
0.000582021310479982 5.21779962918992e-05
0.000634199306771881 5.34642674309936e-05
0.000687663574202874 6.06794952450945e-05
0.000748343069447969 7.96637068207094e-05
0.000828006776268678 8.93257490561929e-05
0.000917332525324871 9.49115636329298e-05
0.0010122440889578 9.21170926793145e-05
0.00110436118163712 9.87546012548669e-05
0.00120311578289198 0.000111072949015856
0.00131418873190784 0.000120975256772609
0.00143516398868045 0.000116527297655717
0.00155169128633617 0.000103265516071046
0.00165495680240721 0.00010482534207004
0.00175978214447725 0.000116340616090997
0.00187612276056825 0.000143476631202299
0.00201959939177055 0.000186787421759785
0.00220638681353033 0.000210576780433731
0.00241696359396406 0.000187521982175034
0.0026044855761391 0.000193910193238487
0.00279839576937758 0.00020516859537462
0.0030035643647522 0.000167279358393853
0.00317084372314606 0.000162860435457624
0.00333370415860368 0.000174079034258041
0.00350778319286172 0.000200897814693577
0.0037086810075553 0.000264652615229107
0.00397333362278441 0.000298663131369302
0.00427199675415371 0.000312389923220551
0.00458438667737426 0.000298067927530499
0.00488245460490476 0.000248074451728228
0.00513052905663299 0.000226784358145056
0.00535731341477804 0.00023271764029083
0.00559003105506887 0.000255429793426179
0.00584546084849505 0.000303448444753912
0.00614890929324896 0.00038310626019298
0.00653201555344194 0.00045428874183681
0.00698630429527875 0.000310478346086443
0.0072967826413652 0.000315706094425264
0.00761248873579046 0.000293810925352468
0.00790629966114293 0.00029888270404126
0.00820518236518419 0.000323555799511788
0.00852873816469598 0.000375131701278795
0.00890386986597477 0.000484244449855632
0.0093881143158304 0.000446051122510368
0.00983416543834077 0.000469650433593651
0.0103038158719344 0.000375797705754177
0.0106796135776886 0.000360335531257811
0.0110399491089464 0.000374923115476746
0.0114148722244232 0.000412928738676274
0.0118278009630994 0.000491452441050708
0.0123192534041501 0.000712335044225875
0.013031588448376 0.000441457448717137
0.0134730458970932 0.000445138614087962
0.0139181845111811 0.00042663883847526
0.0143448233496564 0.000437861617442024
0.0147826849670984 0.00047469604166263
0.015257381008761 0.000550902867203702
0.0158082838759647 0.000739009031770752
0.0165472929077355 0.000508762030539625
0.0170560549382751 0.000511708208372531
0.0175677631466476 0.000492092608033607
0.0180598557546812 0.000504940844162781
0.018564796598844 0.000546786678880172
0.0191115832777242 0.00063406291687004
0.0197456461945942 0.000647229021578189
0.0203928752161724 0.000663478740773048
0.0210563539569455 0.000572862835067851
0.0216292167920133 0.000556856014454505
0.0221860728064678 0.00057814067391341
0.0227642134803812 0.00063392633012814
0.0233981398105094 0.00075163547266671
0.0241497752831761 0.000661000300275535
0.0248107755834516 0.000667550127009342
0.025478325710461 0.000622961390103185
0.0261012871005642 0.000625993105745738
0.0267272802063099 0.000664737140261155
0.027392017346571 0.000750292652792284
0.0281423099993633 0.000943718306578439
0.0290860283059418 0.000762264642243875
0.0298482929481856 0.000687066374155725
0.0305353593223414 0.000687874541449543
0.0312232338637909 0.000728988246666175
0.0319522221104571 0.000821188044654806
0.0327734101551119 0.000805329052317196
0.0335787392074291 0.000814062757127352
0.0343928019645564 0.000750314406840177
0.0351431163713966 0.00074808940968171
0.0358912057810783 0.000789785861350563
0.0366809916424289 0.000885733161146437
0.0375667248035753 0.00105631546564866
0.038623040269224 0.000857511141102415
0.0394805514103264 0.000804765608219496
0.0402853170185459 0.00082046782964605
0.0411057848481919 0.000884602061604702
0.0419903869097966 0.00102298301780992
0.0430133699276066 0.000984850239118126
0.0439982201667247 0.000879735102468877
0.0448779552691936 0.000866794894070806
0.0457447501632644 0.000908285795925298
0.0466530359591897 0.00101009032373374
0.0476631262829234 0.00112902836411088
0.0487921546470343 0.00096460578005036
0.0497567604270847 0.000924056022354383
0.050680816449439 0.000951740997175933
0.051632557446615 0.00103819061570527
0.0526707480623202 0.00122423168344506
0.0538949797457653 0.00104046815870165
0.0549354479044669 0.000984176519611084
0.055919624424078 0.00100682622646111
0.0569264506505391 0.00109130058623787
0.058017751236777 0.00127393943904582
0.0592916906758228 0.00109921123577945
0.0603909019116023 0.00104334741671441
0.0614342493283167 0.0010694015508615
0.0625036508791782 0.00116210196008073
0.0636657528392589 0.00131790830124127
0.0649836611405002 0.00114408281589492
0.0661277439563951 0.00110237162965946
0.0672301155860546 0.00114127606007682
0.0683713916461314 0.00125426291824307
0.0696256545643745 0.00131141327681094
0.0709370678411854 0.0011819832953293
0.0721190511365147 0.00116540357929605
0.0732844547158107 0.00122580120759234
0.0745102559234031 0.00137329355824718
0.0758835494816503 0.00130511840037134
0.0771886678820216 0.001223651446315
0.0784123193283366 0.00124074319428412
0.0796530625226207 0.0013367242822011
0.0809897868048218 0.00146644650013499
0.0824562333049568 0.00130901689631191
0.0837652502012687 0.00128202101201528
0.085047271213284 0.00134410560886932
0.0863913768221533 0.00150165078134082
0.0878930276034941 0.00140664993073229
0.0892996775342264 0.00133857091017588
0.0906382484444023 0.00137303546721191
0.0920112839116142 0.00149810105552648
0.0935093849671407 0.00150973017251164
0.0950191151396524 0.00140429529385829
0.0964234104335106 0.00141537622742335
0.097838786660934 0.00151988483165357
0.0993586714925876 0.00160730139361501
0.100965972886203 0.00147189563493997
0.102437868521143 0.00146706396793898
0.103904932489082 0.00156192874771689
0.105466861236798 0.00168485726690902
0.107151718503707 0.00153475760603321
0.108686476109741 0.00152442379838241
0.110210899908123 0.00161987430701779
0.111830774215141 0.00173729168138082
0.113568065896522 0.00159069133962307
0.115158757236145 0.00158613001918395
0.116744887255329 0.00169195817397648
0.118436845429305 0.00176913876276796
0.120205984192073 0.00164174947333963
0.121847733665413 0.00165349274310015
0.123501226408513 0.00178000205333785
0.125281228461851 0.00178867707975271
0.127069905541603 0.00169249770070343
0.128762403242307 0.00173068222506145
0.130493085467368 0.00189097132596399
0.132384056793332 0.00180443356325768
0.13418849035659 0.00174994341329832
0.135938433769888 0.00182670961358918
0.137765143383478 0.00199220542577047
0.139757348809248 0.0018262099109794
0.141583558720227 0.00182523327134106
0.143408791991569 0.00195706504892593
0.145365857040494 0.00194959797065907
0.147315455011154 0.00186604855487786
0.149181503566031 0.00192815557604192
0.151109659142073 0.00212736516251678
0.15323702430459 0.00194554650815702
0.155182570812747 0.0019430751114421
0.157125645924189 0.00208561709995304
0.159211263024142 0.0020494137105846
0.161260676734727 0.00198325419145922
0.163243930926186 0.00207005453683445
0.16531398546302 0.00218143536947948
0.1674954208325 0.00204643586470105
0.169541856697201 0.00208409883437362
0.171625955531575 0.00227924083024267
0.173905196361817 0.00212308999099567
0.176028286352813 0.00211809907483143
0.178146385427644 0.00227486580780007
0.180421251235444 0.00220495805450952
0.182626209289954 0.00216273187228487
0.184788941162239 0.00228756612771635
0.187076507289955 0.00229108745043561
0.189367594740391 0.00221546661255797
0.191583061352949 0.00231548109493546
0.193898542447884 0.00237481045695815
0.196273352904842 0.00227270053246237
0.198546053437305 0.00235593678172664
0.200901990219031 0.00244993008645843
0.20335192030549 0.00233113971798863
0.205683060023478 0.0024064702849248
0.208089530308403 0.00251278694408402
0.210602317252487 0.00238885370974699
0.212991170962234 0.00246556392483944
0.215456734887074 0.00256291810776152
0.218019652994835 0.00244559539447894
0.220465248389314 0.00253300019068663
0.222998248580001 0.00260234698999307
0.225600595569994 0.00250260413985459
0.228103199709848 0.00261005923729602
0.230713258947144 0.00263447798947482
0.233347736936619 0.00256239216294053
0.23591012909956 0.00269990233752412
0.238610031437084 0.00266346127711792
0.241273492714202 0.00262895741755374
0.243902450131756 0.00280860344763673
0.246711053579392 0.00269439651401412
0.249405450093406 0.00270885913039882
0.252114309223805 0.00290101119299149
0.255015320416797 0.00273393508789192
0.257749255504689 0.00281086431908765
0.260560119823776 0.00287460326537132
0.263434723089148 0.00278905897840468
0.266223782067552 0.00293846814429186
0.269162250211844 0.00287424627500324
0.272036496486848 0.00287088452490928
0.274907381011757 0.0030731102029511
0.277980491214708 0.00290230287239022
0.280882794087098 0.00299337343907895
0.283876167526177 0.00301935278510086
0.286895520311278 0.00296556957753731
0.289861089888815 0.00316374883127595
0.293024838720091 0.00302021817346035
0.296045056893552 0.00308257040920182
0.299127627302753 0.00314787410820601
0.302275501410959 0.00307359523574742
0.305349096646707 0.00326473442457779
0.308613831071285 0.00313168983091922
0.311745520902204 0.00319755783782711
0.314943078740031 0.00324840455151513
0.318191483291546 0.00318947071879176
0.321380954010338 0.00340850024230868
0.324789454252647 0.00323679091586004
0.328026245168507 0.00334291021227871
0.331369155380785 0.00332570719740917
0.334694862578194 0.00332210884765844
0.338016971425853 0.00346384903428644
0.341480820460139 0.00334619225182459
0.344827012711964 0.0035295605056471
0.348356573217611 0.00340525743290622
0.351761830650517 0.00349260597632014
0.355254436626837 0.00349379537083683
0.358748231997674 0.0034879172262121
0.362236149223886 0.00361368940288622
0.365849838626773 0.00351397538864071
0.369363814015413 0.00373327153934262
0.373097085554756 0.00356401020764641
0.376661095762402 0.00370797478851662
0.380369070550919 0.00362838267997861
0.383997453230898 0.00370134512956334
0.387698798360461 0.00370918194949669
0.391407980309958 0.0037134202596706
0.395121400569628 0.00380344801178439
0.398924848581413 0.00374217740880021
0.402667025990213 0.00390574522361082
0.406572771213824 0.00378394400680018
0.410356715220624 0.00400921957978378
0.414365934800408 0.00383429554778392
0.418200230348191 0.00402630409045798
0.422226534438649 0.00388739148431768
0.426113925922967 0.00404508808859355
0.430159014011561 0.00394340676119362
0.434102420772754 0.0040712783817332
0.438173699154488 0.00400119955042444
0.442174898704912 0.00410425283741512
0.446279151542327 0.00405940735565749
0.450338558897985 0.00414329263946269
0.454481851537447 0.00411678014207614
0.458598631679523 0.00418773958438421
0.462786371263908 0.00417234212452361
0.466958713388431 0.00423712530319114
0.471195838691622 0.00422550868436553
0.475421347375988 0.00429127971315657
0.479712627089144 0.00427615018070033
0.483988777269845 0.00435042686249328
0.488339204132338 0.00432460793569998
0.492663812068038 0.00441527971236567


==> Images/Results/planesource_timesteps_convergence_tol_0.0001_hfm50.txt <==
t dt
0.0 3.36827706881153e-11
3.36827706881153e-11 3.18150289324447e-11
6.549779962056e-11 4.02805350887067e-11
1.05778334709267e-10 4.97617154759037e-11
1.5554005018517e-10 6.15200662221205e-11
2.17060116407291e-10 7.59765326414307e-11
2.93036649048722e-10 9.37419399309466e-11
3.86778588979668e-10 1.15550599013009e-10
5.02329187992677e-10 1.42295327589796e-10
6.44624515582473e-10 1.75059403230089e-10
8.19683918812562e-10 2.15155706072364e-10
1.03483962488493e-09 2.64173451130586e-10
1.29901307601551e-09 3.24033996468904e-10
1.62304707248442e-09 3.97057380966438e-10
2.02010445345085e-09 4.8604153351878e-10
2.50614598696963e-09 5.9435641931965e-10
3.10050240628928e-09 7.26055761676855e-10
3.82655816796614e-09 8.86009404941932e-10
4.71256757290807e-09 1.08005987191695e-09
5.79262744482502e-09 1.31520722455922e-09
7.10783466938424e-09 1.59982696681429e-09
8.70766163619853e-09 1.94392644094668e-09
1.06515880771452e-08 2.35944597052502e-09
1.30110340476702e-08 2.86061190307013e-09
1.58716459507404e-08 3.46434970915826e-09
1.93359956598986e-08 4.19076641053301e-09
2.35267620704316e-08 5.06371284279675e-09
2.85904749132284e-08 6.11143761254126e-09
3.47019125257696e-08 7.36734608855465e-09
4.20692586143243e-08 8.87087936951349e-09
5.09401379838378e-08 1.06685298959204e-08
6.16086678797582e-08 1.28150122109294e-08
7.44236800906876e-08 1.53746093129681e-08
8.97982894036557e-08 1.84227170599703e-08
1.08221006463626e-07 2.20476111542052e-08
1.30268617617831e-07 2.63524633174587e-08
1.5662108093529e-07 3.14576353109755e-08
1.88078716246265e-07 3.75032813951728e-08
2.25581997641438e-07 4.46522915799986e-08
2.70234289221437e-07 5.30936094924969e-08
3.23327898713934e-07 6.30459597474528e-08
3.86373858461387e-07 7.47620202207174e-08
4.61135878682104e-07 8.85330743979962e-08
5.496689530801e-07 1.04694177807474e-07
6.54363130887574e-07 1.23629870199257e-07
7.77993001086831e-07 1.45780461325796e-07
9.23773462412626e-07 1.71648912571016e-07
1.09542237498364e-06 2.01808328953913e-07
1.29723070393756e-06 2.36910065707592e-07
1.53414076964515e-06 2.77692440344941e-07
1.81183320999009e-06 3.24990024313442e-07
2.13682323430353e-06 3.79743467463786e-07
2.51656670176732e-06 4.43009783127132e-07
2.95957648489445e-06 5.15972990867181e-07
3.47554947576163e-06 5.99954977489905e-07
4.07550445325153e-06 6.96426393849996e-07
4.77193084710153e-06 8.07017354967006e-07
5.57894820206854e-06 9.3352765318036e-07
6.5124758552489e-06 1.07793612823439e-06
7.59041198348328e-06 1.24240876356292e-06
8.8328207470462e-06 1.42930499487351e-06
1.02621257419197e-05 1.64118162460431e-06
1.1903307366524e-05 1.88079363489942e-06
1.37841010014234e-05 2.1510910820612e-06
1.59351920834847e-05 2.45521113857362e-06
1.83904032220583e-05 2.79646422508512e-06
2.11868674471434e-05 3.17831304687857e-06
2.4365180494022e-05 3.6043432185906e-06
2.79695237126126e-05 4.07822403080098e-06
3.20477477434135e-05 4.60365778573699e-06
3.66514055291505e-05 5.18431601065805e-06
4.18357215398086e-05 5.82376075113705e-06
4.76594822909457e-05 6.52534905759849e-06
5.41848313485441e-05 7.29211871162355e-06
6.14769500601677e-05 8.12665319911722e-06
6.96036032592849e-05 9.03092392882525e-06
7.86345271881102e-05 1.00061077189723e-05
8.86406349070825e-05 1.10523776304623e-05
9.96930125375449e-05 1.21686653040488e-05
0.000111861677841594 1.3352393044391e-05
0.000125214070885985 1.45991739534459e-05
0.000139813244839431 1.59024783904404e-05
0.000155715723229871 1.72532648307701e-05
0.000172968988060641 1.86395726463404e-05
0.000191608560706981 2.00460731646249e-05
0.000211654633871606 2.18299783855286e-05
0.000233484612257135 2.41667223546524e-05
0.000257651334611787 2.66722551788755e-05
0.000284323589790663 2.93403557088597e-05
0.000313663945499522 3.25004954161048e-05
0.000346164440915627 3.58241503813635e-05
0.000381988591296991 3.98035762175848e-05
0.000421792167514576 4.37172683181221e-05
0.000465509435832698 4.81359940192442e-05
0.000513645429851942 5.31440276254346e-05
0.000566789457477377 5.88794307251532e-05
0.00062566888820253 6.55249517401055e-05
0.000691193839942635 7.22702108513328e-05
0.000763464050793968 7.87311937596342e-05
0.000842195244553602 8.85443379499682e-05
0.000930739582503571 9.6957112261438e-05
0.00102769669476501 0.000108011225828345
0.00113570792059335 0.00011830440642027
0.00125401232701362 0.000129510310636175
0.0013835226376498 0.000138355307164618
0.00152187794481442 0.000147166854410375
0.00166904479922479 0.000155676247474174
0.00182472104669896 0.000163689156094551
0.00198841020279352 0.000170971657775962
0.00215938186056948 0.000177982892495743
0.00233736475306522 0.000192813945881799
0.00253017869894702 0.000210471598302443
0.00274065029724946 0.000227512081138729
0.00296816237838819 0.000246641269974471
0.00321480364836266 0.000265682940162038
0.0034804865885247 0.000290622131746266
0.00377110872027097 0.000317010500512887
0.00408811922078386 0.000342816297216004
0.00443093551799986 0.00037217692361754
0.0048031124416174 0.000390803528125095
0.00519391596974249 0.000402126760686758
0.00559604273042925 0.000410292631177188
0.00600633536160644 0.000436609034848213
0.00644294439645465 0.000469238681121102
0.00691218307757576 0.00050414423684518
0.00741632731442094 0.000544352098104002
0.00796067941252494 0.00057688064962953
0.00853756006215447 0.000619766893611657
0.00915732695576613 0.000667241026930749
0.00982456798269687 0.000674155831729568
0.0104987238144264 0.000703813916896651
0.0112025377313231 0.00073629027211864
0.0119388280034417 0.000799488568747665
0.0127383165721894 0.000849945967198758
0.0135882625393882 0.00089574954730473
0.0144840120866929 0.000955796138921337
0.0154398082256142 0.000950940523996529
0.0163907487496108 0.00101413385093608
0.0174048826005468 0.00108740083471037
0.0184922834352572 0.00113774750568488
0.0196300309409421 0.00117848158166577
0.0208085125226079 0.00122499864795294
0.0220335111705608 0.00128551638033773
0.0233190275508985 0.00130090052709001
0.0246199280779885 0.00136290417777408
0.0259828322557626 0.00144279251344061
0.0274256247692032 0.00145621613017664
0.0288818408993799 0.00153482641358991
0.0304166673129698 0.00153222116790485
0.0319488884808746 0.00159502060051705
0.0335439090813917 0.00166964314723889
0.0352135522286306 0.00169619463216624
0.0369097468607968 0.00178409866473082
0.0386938455255276 0.0017662345845631
0.0404600801100907 0.00184079083186348
0.0423008709419542 0.00186072303199843
0.0441615939739526 0.00193842043487179
0.0461000144088244 0.00198353902567297
0.0480835534344974 0.00205020700153596
0.0501337604360333 0.00211541139664366
0.052249171832677 0.00212890747405322
0.0543780793067302 0.0022100223463476
0.0565881016530778 0.00221166106443099
0.0587997627175088 0.00229305109016138
0.0610928138076702 0.00229987377829798
0.0633926875859682 0.00238506791800524
0.0657777555039734 0.00239340430341191
0.0681711598073853 0.00248253946175814
0.0706536992691435 0.00249102765848349
0.0731447269276269 0.0025824615152048
0.0757271884428317 0.00259333707524054
0.0783205255180723 0.00268355238002223
0.0810040778980945 0.00270304966757592
0.0837071275656704 0.0027867777540789
0.0864939053197493 0.00282530501287123
0.0893192103326206 0.00285490596525819
0.0921741162978787 0.00296241202575807
0.0951365283236368 0.0029207682547658
0.0980572965784026 0.00309480624105347
0.101152102819456 0.00301171095443643
0.104163813773892 0.00317467156019689
0.107338485334089 0.00313672381220657
0.110475209146296 0.0032311795598791
0.113706388706175 0.003297732126507
0.117004120832682 0.00326350661662507
0.120267627449307 0.00350038245286718
0.123768009902174 0.00336393503380687
0.127131944935981 0.00349858710129205
0.130630532037273 0.00354254017549908
0.134173072212772 0.00350789506772838
0.137680967280501 0.00378277906572659
0.141463746346227 0.00362822045527449
0.145091966801502 0.00369403273739254
0.148785999538894 0.00385719087683763
0.152643190415732 0.003753958078664
0.156397148494396 0.00389349282658171
0.160290641320978 0.00396159085408623
0.164252232175064 0.0038991927977217
0.168151424972786 0.00407718137653564
0.172228606349321 0.00409093467500675
0.176319541024328 0.00404872754647068
0.180368268570799 0.00422982745138293
0.184598096022182 0.00424323263989987
0.188841328662082 0.00419741487548169
0.193038743537563 0.00435188249490421
0.197390626032467 0.00442011296890471
0.201810739001372 0.00435000170055526
0.206160740701927 0.00445558576701476
0.210616326468942 0.00462894859957648
0.215245275068519 0.00452098424446252
0.219766259312981 0.00456101154614354
0.224327270859125 0.00475811522431565
0.22908538608344 0.00473793799898853
0.233823324082429 0.00469855065302024
0.238521874735449 0.00479552233599939
0.243317397071449 0.00498010791387755
0.248297504985326 0.00490219573923354
0.25319970072456 0.00489774092615566
0.258097441650715 0.00500775488197119
0.263105196532686 0.0051815068216956
0.268286703354382 0.0051054158752924
0.273392119229674 0.00509923944740251
0.278491358677077 0.00518744422793748
0.283678802905014 0.00536930789598477
0.289048110800999 0.00534954956760953
0.294397660368609 0.00531367210237358
0.299711332470982 0.00535669108514075
0.305068023556123 0.0054748090497447
0.310542832605868 0.00565812819237349
0.316200960798241 0.00557764424110233
0.321778605039344 0.00556424892214927
0.327342853961493 0.00560731131250027
0.332950165273993 0.00570751597606139
0.338657681250055 0.00586012267189523
0.34451780392195 0.00587742361718574
0.350395227539136 0.00584511480030181
0.356240342339437 0.00585959226324675
0.362099934602684 0.00591498192598702
0.368014916528671 0.00600951804592462
0.374024434574596 0.00613898247369036
0.380163417048286 0.00621225602646071
0.386375673074747 0.00618099693483334
0.39255667000958 0.00618456856642875
0.398741238576009 0.00621385838819991
0.404955096964209 0.00626818109724303
0.411223278061452 0.00634548146545612
0.417568759526908 0.00644318206350436
0.424011941590412 0.00655724044157065
0.430569182031983 0.00661612113434988
0.437185303166333 0.00660808249818314
0.443793385664516 0.00661939900019493
0.450412784664711 0.00664286445589485
0.457055649120606 0.00667773300146507
0.463733382122071 0.00672295740594335
0.470456339528014 0.00677777422814945
0.477234113756164 0.0068411644328864
0.48407527818905 0.00691159979574664
0.490986877984797 0.00698710089505096


==> Images/Results/planesource_timesteps_convergence_tol_0.0001_m1.txt <==
t dt
0.0 2.54033820944338e-11
2.54033820944338e-11 2.43054676622991e-11
4.97088497567329e-11 2.77563528505268e-11
7.74652026072597e-11 3.15375463987399e-11
1.09002749006e-10 3.5877665715528e-11
1.44880414721528e-10 4.0855968844889e-11
1.85736383566417e-10 4.65700063713512e-11
2.32306389937768e-10 5.31311284046112e-11
2.85437518342379e-10 6.06667848050654e-11
3.46104303147444e-10 6.93231122551746e-11
4.15427415402619e-10 7.9268340270375e-11
4.94695755672994e-10 9.06973839916996e-11
5.85393139664693e-10 1.0383810477252e-10
6.89231244437213e-10 1.18959805282991e-10
8.08191049720204e-10 1.36384588820405e-10
9.44575638540609e-10 1.56502267518204e-10
1.10107790605881e-09 1.79789595667259e-10
1.28086750172607e-09 2.06834800472423e-10
1.4877023021985e-09 2.38368757899947e-10
1.72607106009844e-09 2.75304780696385e-10
2.00137584079483e-09 3.18789904377312e-10
2.32016574517214e-09 3.7027184344323e-10
2.69043758861537e-09 4.31587565087952e-10
3.12202515370332e-09 5.0508190996056e-10
3.62710706366388e-09 5.93768246170686e-10
4.22087530983457e-09 7.01548357599113e-10
4.92242366743368e-09 8.33516555046467e-10
5.75594022248015e-09 9.96384801394192e-10
6.75232502387434e-09 1.19908377452464e-09
7.95140879839898e-09 1.45362303927256e-09
9.40503183767154e-09 1.7763381638128e-09
1.11813700014843e-08 2.1897243838383e-09
1.33710943853226e-08 2.72517376032625e-09
1.60962681456489e-08 3.42712826839395e-09
1.95233964140429e-08 4.35949360477499e-09
2.38828900188178e-08 5.61573602249557e-09
2.94986260413134e-08 7.24455674043068e-09
3.67431827817441e-08 8.82240646045522e-09
4.55655892421993e-08 1.07727729009849e-08
5.63383621431843e-08 1.31367424117836e-08
6.94751045549679e-08 1.60024856301491e-08
8.54775901851169e-08 1.94722882126978e-08
1.04949878397815e-07 2.36686713888941e-08
1.28618549786709e-07 2.8737856037938e-08
1.57356405824647e-07 3.4854131700644e-08
1.92210537525291e-07 4.22249455759829e-08
2.34435483101274e-07 5.10968506555439e-08
2.85532333756818e-07 6.17624419924549e-08
3.47294775749273e-07 7.45684291463793e-08
4.21863204895652e-07 8.99250112634476e-08
5.117882161591e-07 1.0831674149595e-07
6.2010495765505e-07 1.30315089265617e-07
7.50420046920666e-07 1.56592932213472e-07
9.07012979134138e-07 1.8794123436106e-07
1.0949542134952e-06 2.25288192817812e-07
1.32024240631301e-06 2.597467043258e-07
1.57998911063881e-06 2.75284865858098e-07
1.85527397649691e-06 2.99547016319944e-07
2.15482099281685e-06 3.36139299203999e-07
2.49096029202085e-06 3.88972417774496e-07
2.87993270979535e-06 4.66326258624556e-07
3.3462589684199e-06 5.85747241133984e-07
3.93200620955389e-06 7.74116062687887e-07
4.70612227224177e-06 9.12707091204558e-07
5.61882936344633e-06 1.0817432256451e-06
6.70057258909143e-06 1.27978575413514e-06
7.98035834322657e-06 1.28257080275202e-06
9.26292914597859e-06 1.2769228240025e-06
1.05398519699811e-05 1.32799662803221e-06
1.18678485980133e-05 1.41859526091382e-06
1.32864438589271e-05 1.5437658772202e-06
1.48302097361473e-05 1.70514300796791e-06
1.65353527441152e-05 1.90805328188967e-06
1.84434060260049e-05 2.16112900378144e-06
2.06045350297863e-05 2.47685399450077e-06
2.30813890242871e-05 2.8727901639051e-06
2.59541791881922e-05 3.37362217071129e-06
2.93278013589035e-05 4.01441403784891e-06
3.33422153967524e-05 4.84581895414784e-06
3.81880343509002e-05 5.94258862788671e-06
4.4130622978787e-05 7.17197561881301e-06
5.13025985976e-05 6.55065655657211e-06
5.78532551541721e-05 6.51619195700968e-06
6.43694471111818e-05 6.97211736458266e-06
7.13415644757644e-05 7.74476346723545e-06
7.90863279429999e-05 8.77788749549888e-06
8.78642154384987e-05 9.94749776661697e-06
9.78117132051157e-05 1.09982196498215e-05
0.000108809932854937 1.1814633145368e-05
0.000120624566000305 1.27129707542052e-05
0.00013333753675451 1.42825050593068e-05
0.000147620041813817 1.77224841030867e-05
0.000165342525916904 1.95359787976e-05
0.000184878504714504 2.0609575495498e-05
0.000205488080210002 2.06489574301358e-05
0.000226137037640138 2.08532458566393e-05
0.000246990283496777 2.21893789598736e-05
0.000269179662456651 2.42855705173025e-05
0.000293465232973953 2.71145176119648e-05
0.000320579750585918 3.06977203433436e-05
0.000351277470929261 3.25708811872416e-05
0.000383848352116503 3.60054187676876e-05
0.000419853770884191 4.02727181019065e-05
0.000460126488986097 4.25442992066722e-05
0.000502670788192769 4.15167466831498e-05
0.000544187534875919 4.02030030143233e-05
0.000584390537890242 4.05802939878763e-05
0.000624970831878119 4.31414014977628e-05
0.000668112233375882 4.87899923475475e-05
0.000716902225723429 6.07425438163559e-05
0.000777644769539785 8.04056324525714e-05
0.000858050401992356 8.36266803398888e-05
0.000941677082332245 7.38634290873332e-05
0.00101554051141958 7.54811026184655e-05
0.00109102161403804 8.13276844156845e-05
0.00117234929845373 8.70471300609123e-05
0.00125939642851464 8.36922109788648e-05
0.00134308863949351 8.29036400790221e-05
0.00142599227957253 8.49756329529075e-05
0.00151096791252543 8.1636847070255e-05
0.00159260475959569 8.31301292961682e-05
0.00167573488889186 8.93024639167484e-05
0.00176503735280861 0.000101750998478127
0.00186678835128673 0.000127709040254312
0.00199449739154105 0.000153722505897846
0.00214821989743889 0.000141606285657175
0.00228982618309607 0.000131263348216619
0.00242108953131269 0.000126487336141567
0.00254757686745425 0.00012643840514793
0.00267401527260218 0.000131275756471897
0.00280529102907408 0.000142800893375209
0.00294809192244929 0.000133091822037961
0.00308118374448725 0.000132040478084226
0.00321322422257148 0.000138420074308058
0.00335164429687953 0.000152349171723069
0.0035039934686026 0.0001784943901254
0.003682487858728 0.00018363683359031
0.00386612469231831 0.000176034303942944
0.00404215899626126 0.000173369219785615
0.00421552821604687 0.000176956587703292
0.00439248480375017 0.000188270789322252
0.00458075559307242 0.00021157016444433
0.00479232575751675 0.00019855368297052
0.00499087944048727 0.000187016227067214
0.00517789566755448 0.000188969934470427
0.00536686560202491 0.000200274125232464
0.00556713972725737 0.000222137963874697
0.00578927769113207 0.000224639409823968
0.00601391710095604 0.000224041851629398
0.00623795895258544 0.000231245050591144
0.00646920400317658 0.000249474814645619
0.0067186788178222 0.000285512936629215
0.00700419175445141 0.000291426062831763
0.00729561781728318 0.000252740579590827
0.007548358396874 0.000244328266632685
0.00779268666350669 0.000251007621601117
0.00804369428510781 0.00026887445555912
0.00831256874066693 0.000276255455276219
0.00858882419594315 0.000287439929856809
0.00887626412579996 0.000313131105661381
0.00918939523146134 0.000363076376534748
0.00955247160799608 0.000382098930986173
0.00993457053898226 0.000336458063454202
0.0102710286024365 0.000306412419081809
0.0105774410215183 0.000304688545441574
0.0108821295669598 0.000317496743238749
0.0111996263101986 0.000341310935860654
0.0115409372460592 0.000372485996609037
0.0119134232426683 0.000433439682745557
0.0123468629254138 0.000430049442976227
0.0127769123683901 0.0004017532878283
0.0131786656562184 0.000383460924740537
0.0135621265809589 0.000364313087673951
0.0139264396686329 0.000364737806118736
0.0142911774747516 0.000380909115408685
0.0146720865901603 0.000413430263618594
0.0150855168537789 0.000471971207926989
0.0155574880617059 0.000465123516308546
0.0160226115780144 0.000441146411814715
0.0164637579898291 0.000428940040666076
0.0168926980304952 0.000431770836356704
0.0173244688668519 0.000420707436904302
0.0177451763037562 0.00042881283379745
0.0181739891375537 0.000454042552642658
0.0186280316901963 0.000501092884575142
0.0191291245747715 0.00049640837835636
0.0196255329531278 0.000480237880652094
0.0201057708337799 0.000478101574300381
0.0205838724080803 0.00049511707464726
0.0210789894827275 0.000479738555778413
0.021558728038506 0.000482314925996761
0.0220410429645027 0.000504419359536954
0.0225454623240397 0.000544831901681865
0.0230902942257215 0.00052931104672977
0.0236196052724513 0.000525122446582129
0.0241447277190334 0.00054130935073246
0.0246860370697659 0.00056038315638975
0.0252464202261556 0.000536337325768069
0.0257827575519237 0.00053976611413486
0.0263225236660586 0.000565154814026128
0.0268876784800847 0.000572748026805103
0.0274604265068898 0.000572153607795866
0.0280325801146857 0.000592926778931026
0.0286255068936167 0.000649545751213639
0.0292750526448303 0.000604425457711024
0.0298794781025414 0.000590476428488182
0.0304699545310295 0.000604733974848949
0.0310746885058785 0.000614845857423566
0.0316895343633021 0.000623013118254279
0.0323125474815563 0.000658929577384825
0.0329714770589412 0.000746552599994205
0.0337180296589354 0.000669013243811423
0.0343870429027468 0.000645315879530415
0.0350323587822772 0.000656480488194154
0.0356888392704714 0.000662763598399759
0.0363516028688711 0.00069155295243674
0.0370431558213078 0.000766976029286682
0.0378101318505945 0.000771909229721689
0.0385820410803162 0.000715978734096889
0.0392980198144131 0.000699200634210374
0.0399972204486235 0.000705330626584327
0.0407025510752078 0.000734504827785051
0.0414370559029929 0.000812676162613536
0.0422497320656064 0.00081302071335998
0.0430627527789664 0.000771367295161282
0.0438341200741277 0.000748016536792402
0.0445821366109201 0.000749719725155885
0.0453318563360759 0.000784870939883991
0.0461167272759599 0.000855464724178102
0.046972192000138 0.000845389189181392
0.0478175811893194 0.00080597039221022
0.0486235515815296 0.000787018475378102
0.0494105700569077 0.000795651544679611
0.0502062216015874 0.000825284992155031
0.0510315065937424 0.000881175446376108
0.0519126820401185 0.000872766513064813
0.0527854485531833 0.000838434257452061
0.0536238828106354 0.000826343800119223
0.0544502266107546 0.00084538085286855
0.0552956074636231 0.000869274616552965
0.0561648820801761 0.000917910562764259
0.0570827926429404 0.000897700403829003
0.0579804930467694 0.000870065611799377
0.0588505586585687 0.000868369986710062
0.0597189286452788 0.000903668782008136
0.0606225974272869 0.000917975801979629
0.0615405732292666 0.000959191792621415
0.062499765021888 0.000921281638568775
0.0634210466604568 0.000903646570933296
0.0643246932313901 0.000918157559766562
0.0652428507911566 0.000961749847516241
0.0662046006386729 0.000970393332595844
0.0671749939712687 0.000972799874951992
0.0681477938462207 0.000945333510810997
0.0690931273570317 0.000944464292516881
0.0700375916495486 0.000984117150652866
0.0710217088002014 0.00101211729581209
0.0720338260960135 0.00102669287701815
0.0730605189730317 0.000989689608699099
0.0740502085817308 0.0009775066427024
0.0750277152244332 0.00100246275674228
0.0760301779811755 0.00108222955236479
0.0771124075335402 0.00106373041725734
0.0781761379507976 0.0010319918274094
0.079208129778207 0.00101305371565484
0.0802211834938618 0.00102919677073186
0.0812503802645937 0.00109951656566986
0.0823498968302636 0.00111955539917477
0.0834694522294383 0.00107360093657053
0.0845430531660089 0.0010488880072065
0.0855919411732154 0.00105968808699481
0.0866516292602102 0.00112278839648695
0.0877744176566971 0.00116408893857949
0.0889385065952766 0.00111151402326767
0.0900500206185443 0.00108374456088109
0.0911337651794254 0.00109222865478354
0.0922259938342089 0.00115314983991813
0.093379143674127 0.00119956373603138
0.0945787074101584 0.00114561468360137
0.0957243220937598 0.00111720404929089
0.0968415261430507 0.00112614296974593
0.0979676691127966 0.00118932402520063
0.0991569931379973 0.00123005193485472
0.100387045072852 0.00117621280649321
0.101563257879345 0.00114933528938081
0.102712593168726 0.00116153151347006
0.103874124682196 0.00123156887651883
0.105105693558715 0.00125584180643615
0.106361535365151 0.00120367004128087
0.107565205406432 0.00118062328607654
0.108745828692508 0.0011991752870318
0.10994500397954 0.00128150629708261
0.111226510276623 0.00127748642227418
0.112503996698897 0.00122861608276953
0.113732612781667 0.00121203447161956
0.114944647253286 0.00124079072638109
0.116185437979667 0.00134292698067882
0.117528364960346 0.00129578335812849
0.118824148318475 0.0012520298120868
0.120076178130561 0.00124533334664927
0.121321511477211 0.00128984178471509
0.122611353261926 0.00137472565205117
0.123986078913977 0.0013110449978087
0.125297123911786 0.00127608971626999
0.126573213628056 0.0012828393441167
0.127856052972172 0.00134968398157427
0.129205736953747 0.00138046489298224
0.130586201846729 0.00132525273041307
0.131911454577142 0.00130289211153318
0.133214346688675 0.00132742682247512
0.13454177351115 0.00142609043291666
0.135967863944067 0.00138624392262148
0.137354107866688 0.00134103935167602
0.138695147218364 0.00133536991866854
0.140030517137033 0.00138535143168017
0.141415868568713 0.00145529803680813
0.142871166605521 0.00139223759323719
0.144263404198758 0.00136175833746274
0.145625162536221 0.00137783551887008
0.147002998055091 0.00146433311984261
0.148467331174934 0.00145038763076438
0.149917718805698 0.00140099653300992
0.151318715338708 0.00139093820691416
0.152709653545622 0.00143682963535594
0.154146483180978 0.00151563574996429
0.155662118930942 0.0014495980321091
0.157111716963052 0.00141775306326485
0.158529470026316 0.00143439400575504
0.159963864032071 0.0015245179151378
0.161488381947209 0.00150248442149165
0.162990866368701 0.00145389402018301
0.164444760388884 0.001447391774897
0.165892152163781 0.00150114030744867
0.16739329247123 0.00156029874345263
0.168953591214682 0.00149697251561646
0.170450563730299 0.00147088060663351
0.171921444336932 0.00149755080460079
0.173418995141533 0.00160809530222321
0.175027090443756 0.00154345137784917
0.176570541821605 0.00150132010744667
0.178071861929052 0.00150744053344816
0.1795793024625 0.00158370912531736
0.181163011587817 0.00159114803689064
0.182754159624708 0.00153677663629008
0.184290936260998 0.00152510842599113
0.185816044686989 0.00157471075877415
0.187390755445763 0.00164217517618736
0.189032930621951 0.00157558910829354
0.190608519730244 0.0015487779497757
0.19215729768002 0.00157794099530635
0.193735238675326 0.00169351961336758
0.195428758288694 0.00161541912076997
0.197044177409464 0.00157608031999774
0.198620257729462 0.00158979626977869
0.20021005399924 0.00168249797317043
0.201892551972411 0.00165420481631452
0.203546756788725 0.00160569329738809
0.205152450086113 0.00160596322498021
0.206758413311094 0.00167756020217936
0.208435973513273 0.00169420006896192
0.210130173582235 0.00163690369412977
0.211767077276365 0.00162559056027724
0.213392667836642 0.0016804292614631
0.215073097098105 0.00173403967764014
0.216807136775745 0.00166860541906213
0.218475742194807 0.00164762955935114
0.220123371754158 0.00168949025544389
0.221812862009602 0.00177237219004766
0.22358523419965 0.00169976833458936
0.225285002534239 0.00167102992800657
0.226956032462246 0.00170316845010443
0.22865920091235 0.00180817631072271
0.230467377223073 0.00172959893903006
0.232196976162103 0.00169492517445526
0.233891901336558 0.00172014861243897
0.235612049948997 0.00183906414053138
0.237451114089529 0.00175757657430856
0.239208690663837 0.00171871051345256
0.24092740117729 0.00173939010157735
0.242666791278867 0.00185132800688942
0.244518119285757 0.00178347188640439
0.246301591172161 0.00174212435976134
0.248043715531922 0.0017597660591075
0.24980348159103 0.00186746204247178
0.251670943633502 0.0018079365937401
0.253478880227242 0.00176501370140937
0.255243893928651 0.00178115849715328
0.257025052425804 0.00188736689097431
0.258912419316779 0.00183071933041887
0.260743138647198 0.00178725074529549
0.262530389392493 0.00180354066516068
0.264333930057654 0.00191112485789019
0.266245054915544 0.00185167488452817
0.268096729800072 0.00180880691553193
0.269905536715604 0.0018270223184752
0.271732559034079 0.00193909335730287
0.273671652391382 0.00187076487883449
0.275542417270217 0.00182976969933873
0.277372186969555 0.00185190206751279
0.279224089037068 0.00197203951071439
0.281196128547783 0.00188806196033493
0.283084190508117 0.00185037180270417
0.284934562310822 0.00187875359248571
0.286813315903307 0.00198721123675833
0.288800527140066 0.00190356768847828
0.290704094828544 0.00187102014386267
0.292575114972407 0.00190753121267091
0.294482646185077 0.00199696369953771
0.296479609884615 0.00191815041379268
0.298397760298408 0.00189211242275051
0.300289872721158 0.00193870120666689
0.302228573927825 0.00200525569367619
0.304233829621501 0.00193224258560304
0.306166072207104 0.00191410010872963
0.308080172315834 0.00197311362519248
0.310053285941027 0.00201233831091155
0.312065624251938 0.00194618036708694
0.314011804619025 0.00193758644177962
0.315949391060805 0.00201203308941981
0.317961424150224 0.00201848338613626
0.319979907536361 0.00196040018435205
0.321940307720713 0.00196345075326303
0.323903758473976 0.00205743598989736
0.325961194463873 0.00202404254917708
0.32798523701305 0.00197554182926835
0.329960778842319 0.00199307784199627
0.331953856684315 0.002112618491603
0.334066475175918 0.00202957285913716
0.336096048035055 0.00199266477827472
0.33808871281333 0.00202884697347476
0.340117559786805 0.00211564411675803
0.342233203903563 0.00203531551126615
0.344268519414829 0.00201313885635811
0.346281658271187 0.00207140134145331
0.34835305961264 0.00211033248538178
0.350463392098022 0.00204314293381384
0.352506535031836 0.00203801974905646
0.354544554780892 0.0021230813829176
0.35666763616381 0.00210676997071388
0.358774406134524 0.00205397127470282
0.360828377409227 0.00206914537498197
0.362897522784209 0.00218875083945224
0.365086273623661 0.00210543338902867
0.367191707012689 0.0020692127116384
0.369260919724328 0.00211014040273707
0.371371060127065 0.00218454961593881
0.373555609743004 0.00210658799574451
0.375662197738748 0.00209087885393915
0.377753076592687 0.00216270360650963
0.379915780199197 0.00217231910708849
0.382088099306285 0.00211248810396343
0.384200587410249 0.00212077446089336
0.386321361871142 0.00223171371857944
0.388553075589722 0.0021645387653886
0.39071761435511 0.00212478037698578
0.392842394732096 0.00216289773454571
0.395005292466642 0.00224180404640415
0.397247096513046 0.00216166323467807
0.399408759747724 0.00214602695879677
0.401554786706521 0.0022209248205136
0.403775711527034 0.00222353015967574
0.40599924168671 0.00216538139172316
0.408164623078433 0.00217870643914353
0.410343329517577 0.00230121168393247
0.412644541201509 0.00221228108392234
0.414856822285432 0.00217851569413779
0.417035337979569 0.00222869776586627
0.419264035745436 0.00228086845085926
0.421544904196295 0.0022081373521237
0.423753041548419 0.00220422486076446
0.425957266409183 0.00230021728610216
0.428257483695285 0.0022609218658894
0.430518405561175 0.00221430035721329
0.432732705918388 0.00224663055984681
0.434979336478235 0.00233511784711611
0.437314454325351 0.0022506323420209
0.439565086667372 0.00223418268004688
0.441799269347419 0.00231268244935693
0.444111951796776 0.00230688739098634
0.446418839187762 0.0022509035583535
0.448669742746116 0.00227170439125376
0.450941447137369 0.00238330969410182
0.453324756831471 0.00229063402287538
0.455615390854346 0.0022663809598767
0.457881771814223 0.00233517805556863
0.460216949869792 0.00234793431618349
0.462564884185975 0.0022864175993053
0.464851301785281 0.00230145417911234
0.467152755964393 0.00242389474664372
0.469576650711037 0.0023268796343566
0.471903530345393 0.00229936085597139
0.474202891201365 0.00236525987544703
0.476568151076812 0.00238312328260418
0.478951274359416 0.00231993392394839
0.481271208283364 0.00233448198162365
0.483605690264988 0.00245658315332586
0.486062273418314 0.00235905711043832
0.488421330528752 0.00233256664713386
0.490753897175886 0.00240178083129078
0.493155678007177 0.0024125270062784
0.495568205013455 0.00235141996179955


==> Images/Results/planesource_timesteps_convergence_tol_0.0001_m10.txt <==
t dt
0.0 1.86885053725445e-11
1.86885053725445e-11 1.76769896463196e-11
3.63654950188641e-11 2.06134088399497e-11
5.69789038588138e-11 2.38233453672415e-11
8.08022492260553e-11 2.75903369878517e-11
1.08392586213907e-10 3.19245528678714e-11
1.40317139081778e-10 3.68806528535283e-11
1.77197791935307e-10 4.26397214550333e-11
2.1983751339034e-10 4.93348356007659e-11
2.69172348991106e-10 5.71273003088231e-11
3.26299649299929e-10 6.62078062751223e-11
3.92507455575051e-10 7.68024085769629e-11
4.69309864152014e-10 8.91794860643069e-11
5.58489350216321e-10 1.03658118205014e-10
6.62147468421334e-10 1.20618143043142e-10
7.82765611464476e-10 1.40512222390733e-10
9.23277833855209e-10 1.63880297758813e-10
1.08715813161402e-09 1.91366884196055e-10
1.27852501581008e-09 2.2374171723325e-10
1.50226673304333e-09 2.61924338839585e-10
1.76419107188291e-09 3.07013279213825e-10
2.07120435109674e-09 3.60320559575416e-10
2.43152491067215e-09 4.23412306690544e-10
2.8549372173627e-09 4.98156344011869e-10
3.35309356137457e-09 5.86777747525853e-10
3.93987130890042e-09 6.91923626734652e-10
4.63179493563507e-09 8.16739008930043e-10
5.44853394456512e-09 9.64956983983742e-10
6.41349092854886e-09 1.14100860181991e-09
7.55449953036876e-09 1.35016170437763e-09
8.90466123474639e-09 1.59744783747149e-09
1.05021090722179e-08 1.82358099902887e-09
1.23256900712468e-08 2.08699914845617e-09
1.44126892197029e-08 2.3920783920677e-09
1.68047676117706e-08 2.74752531188314e-09
1.95522929236538e-08 3.164409042489e-09
2.27167019661428e-08 3.65706891153583e-09
2.63737708776786e-08 4.24428191251643e-09
3.0618052790195e-08 4.95104980956946e-09
3.55691025997645e-08 5.81142935337924e-09
4.13805319531437e-08 6.87324266039727e-09
4.8253774613541e-08 8.20643561528831e-09
5.64602102288293e-08 9.91921528653488e-09
6.63794255153642e-08 1.21929754834484e-08
7.85724009988126e-08 1.53616545767079e-08
9.39340555755205e-08 1.87702083156416e-08
1.12704263891162e-07 2.28091076251801e-08
1.35513371516342e-07 2.72526071047843e-08
1.62765978621126e-07 3.07583973574996e-08
1.93524375978626e-07 3.51104469411589e-08
2.28634822919785e-07 4.06026478221665e-08
2.69237470741951e-07 4.88631187512408e-08
3.18100589493192e-07 5.95268700735611e-08
3.77627459566753e-07 5.50596665829196e-08
4.32687126149673e-07 5.85150079822952e-08
4.91202134131968e-07 6.93633464951908e-08
5.60565480627159e-07 9.82987925740771e-08
6.58864273201236e-07 1.08489264516416e-07
7.67353537717652e-07 1.00676429567722e-07
8.68029967285374e-07 1.02291477219288e-07
9.70321444504663e-07 1.09911671029556e-07
1.08023311553422e-06 1.20565788466015e-07
1.20079890400023e-06 1.33839554257721e-07
1.33463845825795e-06 1.49825308604001e-07
1.48446376686196e-06 1.68834832243924e-07
1.65329859910588e-06 1.91340721373064e-07
1.84463932047894e-06 2.17972481095458e-07
2.0626118015744e-06 2.49536362494592e-07
2.31214816406899e-06 2.8705137457789e-07
2.59919953864688e-06 3.31800771904636e-07
2.93100031055152e-06 3.85401334889595e-07
3.31640164544111e-06 4.4989522616772e-07
3.76629687160884e-06 5.26986926502174e-07
4.29328379811101e-06 5.82765803343677e-07
4.87604960145469e-06 6.60575985341144e-07
5.53662558679583e-06 7.83421053120825e-07
6.32004663991666e-06 9.18605456790524e-07
7.23865209670718e-06 1.04170977524682e-06
8.280361871954e-06 1.1867561293634e-06
9.4671180013174e-06 1.35639290964698e-06
1.08235109109644e-05 1.40843088728959e-06
1.2231941798254e-05 1.40296588700453e-06
1.36349076852585e-05 1.40243153639839e-06
1.50373392216569e-05 1.36886668031308e-06
1.640620590197e-05 1.28686405906516e-06
1.76930699610351e-05 1.18575125762912e-06
1.88788212186643e-05 1.13008034834431e-06
2.00089015670086e-05 1.29599413454509e-06
2.13048957015537e-05 7.95068109621839e-07
2.20999638111755e-05 8.12197470324387e-07
2.29121612814999e-05 7.71612453380848e-07
2.36837737348807e-05 8.17476265430426e-07
2.45012500003112e-05 9.3548584161093e-07
2.54367358419221e-05 1.19526299464482e-06
2.66319988365669e-05 1.26850607347215e-06
2.79005049100391e-05 1.35016781238722e-06
2.92506727224263e-05 1.15697692870225e-06
3.04076496511285e-05 1.09481512962987e-06
3.15024647807584e-05 1.07429258324676e-06
3.25767573640051e-05 1.06990572149027e-06
3.36466630854954e-05 1.07756130636571e-06
3.47242243918611e-05 1.1043862792839e-06
3.5828610671145e-05 1.17218370546807e-06
3.70007943766131e-05 1.33179695401463e-06
3.83325913306277e-05 1.74245459329736e-06
4.00750459239251e-05 3.02769272202377e-06
4.31027386459489e-05 2.54762288356217e-06
4.5650361529511e-05 2.43205024785316e-06
4.80824117773642e-05 2.74479991506701e-06
5.08272116924312e-05 3.18162800684892e-06
5.40088396992801e-05 3.70921825303401e-06
5.77180579523141e-05 4.31832306873557e-06
6.20363810210497e-05 4.99617905516053e-06
6.70325600762102e-05 5.72225653276043e-06
7.27548166089706e-05 6.46194598625734e-06
7.9216762595228e-05 7.15944507845851e-06
8.63762076736865e-05 7.74403364705623e-06
9.41202413207427e-05 8.1624367776765e-06
0.000102282678098419 8.41264229096781e-06
0.000110695320389387 8.53525597228624e-06
0.000119230576361673 8.57490607840016e-06
0.000127805482440073 8.55746212535247e-06
0.000136362944565426 9.38105460502329e-06
0.000145743999170449 1.04085425316269e-05
0.000156152541702076 1.15290180634711e-05
0.000167681559765547 1.27598890164284e-05
0.000180441448781976 1.38496826539059e-05
0.000194291131435882 1.30088740066867e-05
0.000207300005442568 1.28922053214787e-05
0.000220192210764047 1.34753354482289e-05
0.000233667546212276 1.48552894025605e-05
0.000248522835614836 1.7392145752331e-05
0.000265914981367167 2.26513229043385e-05
0.000288566304271506 2.35264040418082e-05
0.000312092708313314 2.53825527333606e-05
0.000337475261046675 2.37500827906745e-05
0.000361225343837349 2.3975721834631e-05
0.00038520106567198 2.49544383343219e-05
0.000410155504006302 2.63314825890392e-05
0.000436486986595341 2.80068672559302e-05
0.000464493853851272 2.99493008013823e-05
0.000494443154652654 3.21634331342103e-05
0.000526606587786864 3.46913116505686e-05
0.000561297899437433 3.7634760611392e-05
0.000598932660048825 4.12062496023853e-05
0.00064013890965121 4.58400227591949e-05
0.000685978932410405 4.83174155749289e-05
0.000734296347985334 4.98967516077225e-05
0.000784193099593056 5.36593269306478e-05
0.000837852426523704 6.00265733188933e-05
0.000897878999842597 7.09596643579914e-05
0.000968838664200589 7.31956922456841e-05
0.00104203435644627 7.54253169653042e-05
0.00111745967341158 7.51434975121245e-05
0.0011926031709237 7.76301616625863e-05
0.00127023333258629 7.98441010771618e-05
0.00135007743366345 8.08891216617176e-05
0.00143096655532517 8.28119635368446e-05
0.00151377851886201 8.76699900071719e-05
0.00160144850886918 9.33376861172499e-05
0.00169478619498643 9.98501465304321e-05
0.00179463634151687 0.000107702816149601
0.00190233915766647 0.000109459501704641
0.00201179865937111 0.000108790268125309
0.00212058892749642 0.000113033666380663
0.00223362259387708 0.000122768253723063
0.00235639084760014 0.000138466856860421
0.00249485770446056 0.000143013073084877
0.00263787077754544 0.000133593222664263
0.0027714640002097 0.000135437469933689
0.00290690147014339 0.000145473048725158
0.00305237451886855 0.000166440839881216
0.00321881535874977 0.000169324536052503
0.00338813989480227 0.000166866415162716
0.00355500630996498 0.00016807570226296
0.00372308201222795 0.000172478955876424
0.00389556096810437 0.000180440199150352
0.00407600116725472 0.000189219308784701
0.00426522047603942 0.000193847944825882
0.0044590684208653 0.00019875712105336
0.00465782554191866 0.00019326353945775
0.00485108908137641 0.000198266243229343
0.00504935532460576 0.000212669055457901
0.00526202438006366 0.000239197467790737
0.00550122184785439 0.00023288468358706
0.00573410653144146 0.000245979475525158
0.00598008600696661 0.000290616134214146
0.00627070214118076 0.000293874094514437
0.0065645762356952 0.000285250813146267
0.00684982704884146 0.000271797963985324
0.00712162501282679 0.00025918772806001
0.0073808127408868 0.000262195406346295
0.00764300814723309 0.000276238516713462
0.00791924666394655 0.000286846257182212
0.00820609292112877 0.00030061942199452
0.00850671234312328 0.000341631703770512
0.0088483440468938 0.000391482823112737
0.00923982687000653 0.000416451884310774
0.00965627875431731 0.000361374841512504
0.0100176535958298 0.00033141478257933
0.0103490683784091 0.000329660503969542
0.0106787288823787 0.000342094330505498
0.0110208232128842 0.00035360774243606
0.0113744309553202 0.000388678625858686
0.0117631095811789 0.000477562064183283
0.0122406716453622 0.000522374031942716
0.0127630456773049 0.000485782860424559
0.0132488285377295 0.000414753686733355
0.0136635822244628 0.000400595842281212
0.014064178066744 0.000403875881883639
0.0144680539486277 0.000427964880596081
0.0148960188292238 0.000470214175776055
0.0153662330049998 0.00054346716000275
0.0159097001650026 0.000600126603557237
0.0165098267685598 0.000515933573930641
0.0170257603424905 0.000465426879955423
0.0174911872224459 0.000460290035735983
0.0179514772581819 0.00048069671875412
0.018432173976936 0.000506280553533423
0.0189384545304694 0.000549744425893642
0.019488198956363 0.00062785587744435
0.0201160548338074 0.000579506037942973
0.0206955608717504 0.000526620231450584
0.0212221811032009 0.000518265162221017
0.021740446265422 0.000536727470621799
0.0222771737360438 0.000559696409880963
0.0228368701459247 0.000589359816477871
0.0234262299624026 0.000641147444214545
0.0240673774066171 0.000630949328058297
0.0246983267346754 0.000585002159960797
0.0252833288946362 0.000577774219194666
0.0258611031138309 0.000597615398242473
0.0264587185120734 0.000623947510330527
0.0270826660224039 0.000645503923318647
0.0277281699457225 0.000686310825871476
0.028414480771594 0.000672942723480537
0.0290874234950746 0.000639859879092514
0.0297272833741671 0.000640164603319248
0.0303674479774863 0.000667159788488361
0.0310346077659747 0.000713035225843602
0.0317476429918183 0.000713613236019734
0.032461256227838 0.000751453806165023
0.033212710034003 0.00071115652226825
0.0339238665562713 0.000696463148392823
0.0346203297046641 0.000711670531244772
0.0353320002359089 0.000755239527209331
0.0360872397631182 0.000802198347295512
0.0368894381104137 0.000801751241455309
0.037691189351869 0.000778523064306297
0.0384697124161753 0.000756981104124752
0.0392266935203001 0.000766966087486384
0.0399936596077865 0.00080565902103016
0.0407993186288166 0.000883293715969527
0.0416826123447862 0.000875644325656408
0.0425582566704426 0.00083826043096386
0.0433965171014064 0.000817171634419725
0.0442136887358262 0.000829247582179091
0.0450429363180052 0.000871419841480449
0.0459143561594857 0.000925586450517655
0.0468399426100033 0.000940505632308489
0.0477804482423118 0.000890874137674293
0.0486713223799861 0.000877822011432364
0.0495491443914185 0.000897977981189057
0.0504471223726076 0.000950713057608335
0.0513978354302159 0.000983126759565947
0.0523809621897818 0.000986316275532738
0.0533672784653146 0.00094158686182159
0.0543088653271362 0.0009434517676443
0.0552523170947805 0.000978264826755309
0.0562305819215358 0.00103157690825794
0.0572621588297937 0.00108502887095069
0.0583471877007444 0.0010116220912926
0.059358809792037 0.000999081336679932
0.0603578911287169 0.00102326274548071
0.0613811538741976 0.00108336294708874
0.0624645168212864 0.001145107342141
0.0636096241634274 0.00108379343768079
0.0646934176011082 0.0010586323159753
0.0657520499170835 0.001077386562436
0.0668294364795195 0.00113239010125995
0.0679618265807794 0.0012207643513843
0.0691825909321637 0.00115135533107788
0.0703339462632416 0.00111890045725519
0.0714528467204968 0.00113802906659278
0.0725908757870896 0.0011950973260084
0.073785973113098 0.00130616163239446
0.0750921347454924 0.0012067359927986
0.076298870738291 0.00117948328065551
0.0774783540189466 0.00120571338460002
0.0786840674035466 0.00127265976091874
0.0799567271644653 0.0013383156615657
0.081295042826031 0.001251328343247
0.082546371169278 0.00124273152633009
0.0837891026956081 0.00128173154815651
0.0850708342437646 0.00136630540920552
0.0864371396529701 0.00136152483843795
0.0877986644914081 0.00129772807826894
0.089096392569677 0.00131380690114032
0.0904101994708173 0.00137243966722989
0.0917826391380472 0.00142978302693709
0.0932124221649843 0.00138496502064844
0.0945973871856328 0.00136026995986436
0.0959576571454971 0.00140007034599211
0.0973577274914892 0.00148599820614397
0.0988437256976332 0.0014414716455679
0.100285197343201 0.00141336092091861
0.10169855826412 0.0014396887241357
0.103138246988255 0.00151189572957061
0.104650142717826 0.00148999479510969
0.106140137512936 0.00149140354231157
0.107631541055247 0.00148760260149749
0.109119143656745 0.00154881089906883
0.110667954555814 0.00153795000791291
0.112205904563727 0.00155880135789628
0.113764705921623 0.00153938015362558
0.115304086075248 0.00159500743290528
0.116899093508154 0.00158633487081837
0.118485428378972 0.00161722731557613
0.120102655694548 0.00159507195298233
0.12169772764753 0.0016485336889159
0.123346261336446 0.00163732014972652
0.124983581486173 0.00168368322790428
0.126667264714077 0.00166179708750114
0.128329061801578 0.00168982426038509
0.130018886061963 0.00169340762026587
0.131712293682229 0.00176322982146452
0.133475523503694 0.00172787606931408
0.135203399573008 0.00173252074305064
0.136935920316059 0.00176083419756243
0.138696754513621 0.00182013398360146
0.140516888497222 0.00179355902081004
0.142310447518032 0.00178702026770126
0.144097467785734 0.00184786853393096
0.145945336319665 0.00187270052613878
0.147818036845803 0.00183184815254979
0.149649884998353 0.00185905143140965
0.151508936429763 0.00196230800473772
0.153471244434501 0.00188922211553593
0.155360466550037 0.00188840207464415
0.157248868624681 0.00196267717854157
0.159211545803222 0.00195172771648766
0.16116327351971 0.00192842782665804
0.163091701346368 0.00197563192893061
0.165067333275299 0.00202157240050622
0.167088905675805 0.00197657510708141
0.169065480782886 0.00200171265942296
0.171067193442309 0.00209472228016059
0.17316191572247 0.00202951624960428
0.175191431972074 0.00203700198106197
0.177228433953136 0.00212402253479792
0.179352456487934 0.00208298453467204
0.181435441022606 0.00207739831985981
0.183512839342466 0.00214827187538191
0.185661111217848 0.00213714413524785
0.187798255353095 0.00212114941585627
0.189919404768952 0.00217987604564862
0.1920992808146 0.00219087399865313
0.194290154813253 0.00216695055893603
0.196457105372189 0.0022172570410702
0.19867436241326 0.00224274445790381
0.200917106871164 0.00221374388485111
0.203130850756015 0.0022592108747577
0.205390061630772 0.00229186243889746
0.20768192406967 0.00226086799316724
0.209942792062837 0.00230498744004433
0.212247779502881 0.00233792582091942
0.214585705323801 0.00230809038511054
0.216893795708911 0.00235431864995967
0.219248114358871 0.00238116904041403
0.221629283399285 0.00235559137025152
0.223984874769536 0.00240743684094696
0.226392311610483 0.00242226029822574
0.228814571908709 0.00240394501241105
0.23121851692112 0.00246512822463203
0.233683645145752 0.00246221375519678
0.236145858900949 0.00245414217769651
0.238600001078646 0.00252887659514676
0.241128877673792 0.00250237051999129
0.243631248193784 0.00250770670387699
0.246138954897661 0.00260118747964151
0.248740142377302 0.00254450313989329
0.251284645517195 0.0025669889133847
0.25385163443058 0.0026247336224819
0.256476368053062 0.00258874710181558
0.259065115154878 0.00263346901215625
0.261698584167034 0.00265252634809917
0.264351110515133 0.0026389258471693
0.266990036362302 0.00271065633189492
0.269700692694197 0.00268648376639122
0.272387176460588 0.00269798789038748
0.275085164350976 0.00276929184449784
0.277854456195474 0.00272810356534769
0.280582559760821 0.0027698281619463
0.283352387922768 0.00278935987200317
0.286141747794771 0.00277948667615934
0.28892123447093 0.00285901089666057
0.291780245367591 0.0028222984580299
0.294602543825621 0.00284670651194279
0.297449250337564 0.00289031755771523
0.300339567895279 0.00286846836572676
0.303208036261006 0.00293510217625295
0.306143138437259 0.00291585242980159
0.30905899086706 0.00293370711541366
0.311992697982474 0.00298454748167185
0.314977245464146 0.00296013802262623
0.317937383486772 0.00302543295768709
0.320962816444459 0.00300704652172749
0.323969862966187 0.00302820144112853
0.326998064407315 0.00307096396240684
0.330069028369722 0.00305374238585278
0.333122770755575 0.00310549793202746
0.336228268687602 0.0030960247615608
0.339324293449163 0.00313090703395365
0.342455200483117 0.00315260416609524
0.345607804649212 0.00315185102533435
0.348759655674546 0.0031897100645868
0.351949365739133 0.00318708201081142
0.355136447749944 0.00323238817136061
0.358368835921305 0.0032344947716135
0.361603330692918 0.00326059612440809
0.364863926817327 0.00328487288538619
0.368148799702713 0.0032875292749468
0.37143632897766 0.00331244621801043
0.37474877519567 0.00332385945666896
0.378072634652339 0.0033497829420591
0.381422417594398 0.0033686587025054
0.384791076296903 0.00340709195141488
0.388198168248318 0.00341902831607279
0.391617196564391 0.00343390979374663
0.395051106358138 0.00344460346113117
0.398495709819269 0.00346679679196261
0.401962506611232 0.00347408352097103
0.405436590132203 0.00350536135931209
0.408941951491515 0.00350913030998045
0.412451081801495 0.00354843332445997
0.415999515125955 0.00356810162867551
0.419567616754631 0.00359525797964506
0.423162874734276 0.00362631793977927
0.426789192674055 0.00362602591819155
0.430415218592246 0.00366488960047168
0.434080108192718 0.00365583880544759
0.437735946998166 0.00370120301754407
0.44143715001571 0.00368730341763564
0.445124453433345 0.00373991012660634
0.448864363559952 0.00372023107589956
0.452584594635851 0.00378045687513853
0.45636505151099 0.0037543716396326
0.460119423150622 0.00382235945745789
0.46394178260808 0.00378951885102163
0.467731301459102 0.0038652181039769
0.471596519563079 0.00383281021138996
0.475429329774469 0.00390896525387882
0.479338295028348 0.00387681009888716
0.483215105127235 0.00395317004071936
0.487168275167954 0.00391937411450165
0.491087649282456 0.00399514295871287
0.495082792241169 0.00396055064623075


==> Images/Results/planesource_timesteps_convergence_tol_0.0001_m50.txt <==
t dt
0.0 1.86879276048418e-11
1.86879276048418e-11 1.76764605722825e-11
3.63643881771243e-11 2.06125586414353e-11
5.69769468185596e-11 2.38221739425032e-11
8.07991207610628e-11 2.75889523852287e-11
1.08388073146292e-10 3.1924439689539e-11
1.40312512835831e-10 3.68811771893065e-11
1.77193690025137e-10 4.2641495518266e-11
2.19835185543403e-10 4.93385890931747e-11
2.69173774636578e-10 5.71338389031849e-11
3.26307613539763e-10 6.6217771834764e-11
3.92525385374527e-10 7.6815841922177e-11
4.69341227296704e-10 8.91951204188114e-11
5.58536347715515e-10 1.03672331627368e-10
6.62208679342883e-10 1.20623499046376e-10
7.82832178389259e-10 1.40495536605708e-10
9.23327714994967e-10 1.63820190956495e-10
1.08714790595146e-09 1.91230828385345e-10
1.27837873433681e-09 2.23482666456638e-10
1.50186140079345e-09 2.61477179622649e-10
1.7633385804161e-09 3.06291563797894e-10
2.06963014421399e-09 3.59214332091652e-10
2.42884447630564e-09 4.21788338670462e-10
2.8506328149761e-09 4.95862798788183e-10
3.34649561376429e-09 5.83656203543597e-10
3.93015181730788e-09 6.8783243776818e-10
4.61798425507606e-09 8.11592927622368e-10
5.42957718269843e-09 9.5878831112863e-10
6.38836549382706e-09 1.13405399122722e-09
7.52241948505428e-09 1.34297505768785e-09
8.86539454274213e-09 1.59228751398929e-09
1.04576820567314e-08 1.89012457151173e-09
1.23478066282431e-08 2.24631900454521e-09
1.45941256327884e-08 2.67277518654008e-09
1.72669008193284e-08 3.18392741059749e-09
2.04508282299259e-08 3.79730440192882e-09
2.42481326318547e-08 4.52842489237382e-09
2.87765575242286e-08 5.40363112129815e-09
3.41801886455267e-08 6.45615526052964e-09
4.06363439060564e-08 7.7232194231882e-09
4.83595633292446e-08 9.25036890568687e-09
5.76099322349314e-08 1.10930541640574e-08
6.87029863989888e-08 1.33187893396391e-08
8.20217757386279e-08 1.60097311815339e-08
9.80315069201618e-08 1.92657672545563e-08
1.17297274174718e-07 2.32082033002274e-08
1.40505477474946e-07 2.79841834924743e-08
1.6848966096742e-07 3.19511727144359e-08
2.00440833681856e-07 3.53330742033105e-08
2.35773907885166e-07 3.94854719860403e-08
2.75259379871206e-07 4.43561884968661e-08
3.19615568368073e-07 5.00042346194899e-08
3.69619802987563e-07 5.65368320119844e-08
4.26156634999547e-07 6.41012595412109e-08
4.90257894540758e-07 7.28860016053139e-08
5.63143896146072e-07 8.31265514987606e-08
6.46270447644832e-07 9.51145755534522e-08
7.41385023198284e-07 1.09210128971718e-07
8.50595152170003e-07 1.25856504213666e-07
9.76451656383669e-07 1.45596010329678e-07
1.12204766671335e-06 1.69081313407412e-07
1.29112898012076e-06 1.97068196037145e-07
1.4881971761579e-06 2.30357680901851e-07
1.71855485705975e-06 2.67400528575044e-07
1.9859553856348e-06 3.14926179549074e-07
2.30088156518387e-06 3.65898315735188e-07
2.66677988091906e-06 4.21980185673077e-07
3.08876006659214e-06 4.74114876102354e-07
3.56287494269449e-06 5.0830384154356e-07
4.07117878423805e-06 5.53273341128807e-07
4.62445212536686e-06 6.24475155953196e-07
5.24892728132005e-06 7.26115139781028e-07
5.97504242110108e-06 8.1518441709288e-07
6.79022683819396e-06 8.69691728474269e-07
7.65991856666823e-06 9.11756437798849e-07
8.57167500446708e-06 9.7419426528892e-07
9.545869269756e-06 1.05441755644433e-06
1.06002868262003e-05 1.15276075393081e-06
1.17530475801311e-05 1.27163877692547e-06
1.30246863570566e-05 1.41557393751911e-06
1.44402602945757e-05 1.59202089885257e-06
1.60322811934283e-05 1.81318369544533e-06
1.78454648888736e-05 2.073760717781e-06
1.99192256066546e-05 2.17852839238051e-06
2.20977539990351e-05 2.29153991710545e-06
2.43892939161406e-05 2.41954806867912e-06
2.68088419848197e-05 2.56876865791093e-06
2.93776106427306e-05 2.74583069199241e-06
3.2123441334723e-05 2.95831111126846e-06
3.50817524459915e-05 3.21572819851382e-06
3.82974806445053e-05 3.53101042225034e-06
4.18284910667557e-05 3.92287980755839e-06
4.57513708743141e-05 4.42024023488742e-06
5.01716111092015e-05 5.07135788266473e-06
5.52429689918662e-05 5.96624965064652e-06
6.12092186425127e-05 7.30480336085104e-06
6.85140220033638e-05 7.94331618760641e-06
7.64573381909702e-05 8.33976335689244e-06
8.47971015478626e-05 9.15941789381252e-06
9.39565194416751e-05 1.03507751224856e-05
0.000104307294564161 1.09640500282401e-05
0.000115271344592401 1.18407072277952e-05
0.000127112051820196 1.29806680113921e-05
0.000140092719831588 1.44173228546824e-05
0.000154510042686271 1.62295192856314e-05
0.000170739561971902 1.69377397053089e-05
0.000187677301677211 1.73814050246956e-05
0.000205058706701907 1.82846252203339e-05
0.00022334333192224 1.99899631388633e-05
0.000243333295061104 2.20143052199542e-05
0.000265347600281058 2.44093621218123e-05
0.00028975696240287 2.69362442502573e-05
0.000316693206653128 2.88569274889431e-05
0.000345550134142071 3.05893944051218e-05
0.000376139528547193 3.2289645714586e-05
0.000408429174261778 3.42081719110438e-05
0.000442637346172822 3.62929466716099e-05
0.000478930292844432 3.90285418941462e-05
0.000517958834738578 4.34842209854708e-05
0.000561443055724049 4.85359711111371e-05
0.000609979026835186 5.02294199865126e-05
0.000660208446821699 5.43966719611439e-05
0.000714605118782843 5.98833768015497e-05
0.000774488495584392 6.23147701385102e-05
0.000836803265722903 6.63389488670163e-05
0.000903142214589919 7.18691553917178e-05
0.000975011369981637 7.35696221758212e-05
0.00104858099215746 7.6434848522687e-05
0.00112501584068014 8.02141687101272e-05
0.00120523000939027 8.63077969915657e-05
0.00129153780638184 8.73709096276978e-05
0.00137890871600954 9.38006903470951e-05
0.00147270940635663 0.000103743927363113
0.00157645333371974 0.000109098983806664
0.00168555231752641 0.000115234814629092
0.0018007871321555 0.000122739725658594
0.00192352685781409 0.00012909569884425
0.00205262255665834 0.00012955413509265
0.00218217669175099 0.000137448939880192
0.00231962563163119 0.0001413606793151
0.00246098631094629 0.000151081230408342
0.00261206754135463 0.000160926208159297
0.00277299374951393 0.000166966659562196
0.00293996040907612 0.000173937738948082
0.0031138981480242 0.000187577101865224
0.00330147524988943 0.000190475302963261
0.00349195055285269 0.000196940465109454
0.00368889101796214 0.000200899738262195
0.00388979075622434 0.00021257741496758
0.00410236817119192 0.000220282581851512
0.00432265075304343 0.000235911688725954
0.00455856244176938 0.000241652453478664
0.00480021489524805 0.000259291055125719
0.00505950595037377 0.000263389971511094
0.00532289592188486 0.000266147875392243
0.0055890437972771 0.000274517539104585
0.00586356133638169 0.00028619069406077
0.00614975203044246 0.000299218624556849
0.00644897065499931 0.00031322522425148
0.00676219587925079 0.000328658490190632
0.00709085436944142 0.000338409794499828
0.00742926416394125 0.000339403885162152
0.0077686680491034 0.000350372300111983
0.00811904034921538 0.000360992418813192
0.00848003276802857 0.000379855057583825
0.0088598878256124 0.000393278995679018
0.00925316682129142 0.000410070827674076
0.00966323764896549 0.000415712154987085
0.0100789498039526 0.000420411281542107
0.0104993610854947 0.000433980235591669
0.0109333413210864 0.000449146734893052
0.0113824880559794 0.000470870716833147
0.0118533587728126 0.000488628819502243
0.0123419875923148 0.000493488089734821
0.0128354756820496 0.000506093251484853
0.0133415689335345 0.000510617251628727
0.0138521861851632 0.000535622090231489
0.0143878082753947 0.000551635319116275
0.014939443594511 0.000575586264415834
0.0155150298589268 0.000574041362844778
0.0160890712217716 0.000589839254234312
0.0166789104760059 0.000597676613520119
0.017276587089526 0.000628005811867471
0.0179045929013935 0.000645327389780444
0.0185499202911739 0.000663715136202208
0.0192136354273761 0.000658588204652603
0.0198722236320287 0.000677160914985228
0.020549384547014 0.000696228192467019
0.021245612739481 0.000724836370434429
0.0219704491099154 0.000737277350051446
0.0227077264599668 0.000737486476996681
0.0234452129369635 0.000761936487617006
0.0242071494245805 0.000776543384082751
0.0249836928086633 0.000808009301532857
0.0257917021101961 0.000815296425120371
0.0266069985353165 0.000819751420236353
0.0274267499555529 0.000845648230208766
0.0282723981857616 0.00086452261272916
0.0291369207984908 0.000893057430413176
0.030029978228904 0.000898606304177065
0.030928584533081 0.000905010051380951
0.031833594584462 0.000941658913105498
0.0327752534975675 0.000960467628348174
0.0337357211259157 0.000968343137881555
0.0347040642637972 0.000985944494084443
0.0356900087578817 0.000999932361973726
0.0366899411198554 0.00103288131596849
0.0377228224358239 0.00105115031000187
0.0387739727458257 0.00105752595911076
0.0398314987049365 0.0010718323462219
0.0409033310511584 0.00111563854470354
0.042018969595862 0.00113582079664429
0.0431547903925062 0.00112972570014206
0.0442845160926483 0.00115093513831923
0.0454354512309675 0.00118722168221783
0.0466226729131854 0.00121080171075326
0.0478334746239386 0.0012057915153816
0.0490392661393202 0.00123253936516533
0.0502718055044855 0.00126753769862893
0.0515393432031145 0.00128718960533057
0.052826532808445 0.00128565210891332
0.0541121849173584 0.00131537183072141
0.0554275567480798 0.00134791627620426
0.056775473024284 0.00135676124217746
0.0581322342664615 0.00137095556036278
0.0595031898268243 0.00140097599893836
0.0609041658257626 0.00141820228789942
0.0623223681136621 0.00142939630846577
0.0637517644221278 0.0014668036990166
0.0652185681211444 0.00149322062254379
0.0667117887436882 0.00150474116709675
0.068216529910785 0.0015141723853934
0.0697307022961784 0.00155724342547419
0.0712879457216525 0.00156086561907909
0.0728488113407316 0.00158073908497667
0.0744295504257083 0.00161838207032127
0.0760479324960296 0.00163336907742362
0.0776813015734532 0.00165799490139825
0.0793392964748515 0.00167234625533053
0.081011642730182 0.00171461045586746
0.0827262531860495 0.00171340531776661
0.0844396585038161 0.00173594032967443
0.0861755988334905 0.00178121138984778
0.0879568102233383 0.00177602265545683
0.0897328328787951 0.00180606835594957
0.0915389012347447 0.00184381976554759
0.0933827210002923 0.00184279771327342
0.0952255187135657 0.00187926615372379
0.0971047848672895 0.00190861257366548
0.099013397440955 0.00191150287438627
0.100924900315341 0.00195308432410983
0.102877984639451 0.00197430510897416
0.104852289748425 0.00198089540506039
0.106833185153486 0.00202623886484216
0.108859424018328 0.00204127299950774
0.110900697017835 0.00205110940909022
0.112951806426926 0.00209864389845766
0.115050450325383 0.0021113109713407
0.117161761296724 0.00212349569633987
0.119285256993064 0.00217126091853284
0.121456517911597 0.00218750252992951
0.123644020441526 0.00220056199912493
0.125844582440651 0.00223481197977909
0.12807939442043 0.00225811790817117
0.130337512328601 0.00228485108866739
0.132622363417269 0.00229694466404071
0.13491930808131 0.00232232437735588
0.137241632458665 0.00237980368307663
0.139621436141742 0.00237436271525395
0.141995798856996 0.0023981189156369
0.144393917772633 0.00242595152005483
0.146819869292688 0.002460226276056
0.149280095568744 0.00248993081896204
0.151770026387706 0.00249324249652653
0.154263268884232 0.00252596412338988
0.156789233007622 0.00255563067943643
0.159344863687059 0.00258997785956698
0.161934841546626 0.00261607013773091
0.164550911684357 0.00261982787575148
0.167170739560108 0.00265818646995048
0.169828926030059 0.00267931943809022
0.172508245468149 0.0027252489918427
0.175233494459991 0.00274419445042563
0.177977688910417 0.00275342722900465
0.180731116139422 0.00279097625793497
0.183522092397357 0.00280264648314328
0.1863247388805 0.00285246367883324
0.189177202559333 0.00287036462817652
0.19204756718751 0.0029028087349637
0.194950375922473 0.00292261566133621
0.19787299158381 0.00294017676726312
0.200813168351073 0.00296923949546309
0.203782407846536 0.00299011572353598
0.206772523570072 0.00302789813828103
0.209800421708353 0.00305039919021819
0.212850820898571 0.00309513692761836
0.215945957826189 0.00311791876915815
0.219063876595348 0.00314860855230112
0.222212485147649 0.0031672794990285
0.225379764646677 0.00319351602942769
0.228573280676105 0.00321382142381792
0.231787102099923 0.00324370720382357
0.235030809303746 0.00326497625883995
0.238295785562586 0.0032979562085916
0.241593741771178 0.00331930444150555
0.244913046212684 0.00335496623913783
0.248268012451821 0.00337552058752794
0.251643533039349 0.00341358614484006
0.255057119184189 0.00343260656524103
0.25848972574943 0.0034728986406844
0.261962624390115 0.00348987558928937
0.265452499979404 0.00353226805058092
0.268984768029985 0.0035469911998922
0.272531759229877 0.00359135214239275
0.27612311137227 0.00360395138885386
0.279727062761124 0.00365008826210163
0.283377151023226 0.00366105401921738
0.287038205042443 0.00370440285169048
0.290742607894133 0.00371887448252307
0.294461482376656 0.00375949825613933
0.298220980632796 0.00377811530072428
0.30199909593352 0.00381718972300466
0.305816285656525 0.00383977293024064
0.309656058586765 0.00387900932712156
0.313535067913887 0.00390517943569365
0.317440247349581 0.00394694703286083
0.321387194382441 0.00397613634236866
0.32536333072481 0.00400407130484181
0.329367402029652 0.00402980866041529
0.333397210690067 0.0040534595989029
0.33745067028897 0.00408016781008457
0.341530838099055 0.00411027141116698
0.345641109510222 0.00414126679468976
0.349782376304911 0.00417597041497619
0.353958346719888 0.00421572940289373
0.358174076122781 0.00424733132243129
0.362421407445213 0.00427594592320836
0.366697353368421 0.00429174378329979
0.370989097151721 0.00432867628215819
0.375317773433879 0.00435578107020371
0.379673554504083 0.00439704716014173
0.384070601664224 0.0044417931432195
0.388512394807444 0.00444991572095496
0.392962310528399 0.00448992135633324
0.397452231884732 0.00450895439289311
0.401961186277625 0.00455431966469174
0.406515505942317 0.00457734097718494
0.411092846919502 0.00460627541060431
0.415699122330106 0.00465041774990117
0.420349540080007 0.00467033059650354
0.425019870676511 0.00471896932666349
0.429738840003174 0.00472159397537951
0.434460433978554 0.00476241405081564
0.439222848029369 0.00480987572530978
0.444032723754679 0.00484532244514722
0.448878046199826 0.00486410129626579
0.453742147496092 0.00488960047153019
0.458631747967622 0.00493207451886635
0.463563822486489 0.00497108319080064
0.468534905677289 0.00499727230776877
0.473532177985058 0.00502611147434685
0.478558289459405 0.00506089459705751
0.483619184056462 0.00509481115804639
0.488713995214509 0.00512428127470033
0.493838276489209 0.00517410566138657


==> Images/Results/planesource_timesteps_convergence_tol_0.0001_pmm10.txt <==
t dt
0.0 1.06014776792487e-11
1.06014776792487e-11 9.47957896484412e-12
2.00810566440929e-11 1.06885530855107e-11
3.07696097296036e-11 1.19759350104695e-11
4.27455447400731e-11 1.34507352864803e-11
5.61962800265534e-11 1.51430616220376e-11
7.13393416485909e-11 1.70930960798085e-11
8.84324377283994e-11 1.93495107226886e-11
1.07781948451088e-10 2.19717690539796e-11
1.29753717505068e-10 2.50329184696178e-11
1.54786635974685e-10 2.86232171034239e-11
1.83409853078109e-10 3.28548689612036e-11
2.16264722039313e-10 3.78682530420837e-11
2.54132975081397e-10 4.38401826743507e-11
2.97973157755747e-10 4.97700426868588e-11
3.47743200442606e-10 5.64960030634644e-11
4.04239203506071e-10 6.43468982796615e-11
4.68586101785732e-10 7.35447328324864e-11
5.42130834618218e-10 8.43735640817131e-11
6.26504398699932e-10 9.7187929868799e-11
7.2369232856873e-10 1.12433801237789e-10
8.3612612980652e-10 1.30676079991586e-10
9.66802209798106e-10 1.52635641566019e-10
1.11943785136412e-09 1.79239663958352e-10
1.29867751532248e-09 2.11690677979548e-10
1.51036819330202e-09 2.51562286446347e-10
1.76193047974837e-09 2.9821570657531e-10
2.06014618632368e-09 3.37281747053169e-10
2.39742793337685e-09 3.82231460224685e-10
2.77965939360154e-09 4.3336872524825e-10
3.21302811884979e-09 4.9161926631385e-10
3.70464738516364e-09 5.58046578100049e-10
4.26269396326368e-09 6.33910931321936e-10
4.89660489458562e-09 7.20719044237304e-10
5.61732393882292e-09 8.20288117226514e-10
6.43761205604944e-09 9.34826461606315e-10
7.37243851765575e-09 1.06703486467174e-09
8.43947338232749e-09 1.22023442084075e-09
9.65970780316824e-09 1.39852891568974e-09
1.1058236718858e-08 1.60701312589736e-09
1.26652498447553e-08 1.85204288424857e-09
1.45172927290039e-08 2.14158893086675e-09
1.66588816598707e-08 2.48570519743961e-09
1.91445868573103e-08 2.89715444637269e-09
2.20417413036829e-08 3.39225194432566e-09
2.54339932480086e-08 3.9920139014802e-09
2.94260071494888e-08 4.72373611121814e-09
3.4149743260707e-08 5.62318643801547e-09
3.97729296987224e-08 6.73768348126293e-09
4.65106131799854e-08 8.13047068704379e-09
5.46410838670291e-08 9.88700975680474e-09
6.45280936238339e-08 1.2124158730473e-08
7.66522523543069e-08 1.50037529076686e-08
9.16560052619755e-08 1.875301779333e-08
1.10409023055306e-07 2.35519229300255e-08
1.33960945985331e-07 2.82994049778373e-08
1.62260350963168e-07 3.40569198193323e-08
1.963172707825e-07 4.09293896018322e-08
2.37246660384333e-07 4.91296055768032e-08
2.86376265961136e-07 5.89003781915507e-08
3.45276644152687e-07 7.05267428149654e-08
4.15803386967652e-07 8.43420421278708e-08
5.00145429095523e-07 1.00735461017436e-07
6.00880890112959e-07 1.20160538780682e-07
7.21041428893641e-07 1.2419062088261e-07
8.45232049776251e-07 1.30076892122273e-07
9.75308941898524e-07 1.40546940124634e-07
1.11585588202316e-06 1.56782213497165e-07
1.27263809552032e-06 1.82228856696139e-07
1.45486695221646e-06 2.09810614653617e-07
1.66467756687008e-06 2.23871524875432e-07
1.88854909174551e-06 2.43085758235538e-07
2.13163484998105e-06 2.70173854034964e-07
2.40180870401601e-06 3.09388987627933e-07
2.71119769164395e-06 3.33322457007634e-07
3.04452014865158e-06 3.55182418928922e-07
3.3997025675805e-06 3.8767494766944e-07
3.78737751524994e-06 4.30104116864138e-07
4.21748163211408e-06 4.83641389809332e-07
4.70112302192341e-06 5.50539552040818e-07
5.25166257396423e-06 6.24430315765763e-07
5.87609288972999e-06 6.58872150380385e-07
6.53496504011038e-06 7.12218443628824e-07
7.2471834837392e-06 7.82052986809133e-07
8.02923647054834e-06 8.69603571711647e-07
8.89884004225998e-06 9.77846338879855e-07
9.87668638113984e-06 1.11136521742288e-06
1.09880515985627e-05 1.27664836622352e-06
1.22646999647862e-05 1.48271733023486e-06
1.37474172950211e-05 1.74215832969291e-06
1.5489575624714e-05 2.07275027564321e-06
1.75623259003572e-05 2.50005249148685e-06
2.00623783918441e-05 3.06160662243782e-06
2.31239850142819e-05 3.81395679094894e-06
2.69379418052308e-05 3.47863919895738e-06
3.04165810041882e-05 3.07093917655405e-06
3.34875201807423e-05 3.00813895601791e-06
3.64956591367602e-05 3.1030120607314e-06
3.95986711974916e-05 3.31182476667144e-06
4.2910495964163e-05 3.65837059230176e-06
4.65688665564648e-05 4.23087489628166e-06
5.07997414527464e-05 5.31696348036872e-06
5.61167049331151e-05 5.34391860256046e-06
6.14606235356756e-05 5.29217033214629e-06
6.67527938678219e-05 5.42594648569669e-06
7.21787403535186e-05 5.71881854675545e-06
7.7897558900274e-05 6.18009357873145e-06
8.40776524790055e-05 6.86915473523848e-06
9.0946807214244e-05 7.93580367293116e-06
9.88826108871751e-05 8.8519825040315e-06
0.000107734593391207 9.98402211317599e-06
0.000117718615504383 1.14380697602787e-05
0.000129156685264661 1.31288627835245e-05
0.000142285548048186 1.33014152808499e-05
0.000155586963329036 1.36027065670084e-05
0.000169189669896044 1.44567182280357e-05
0.00018364638812408 1.57207926462893e-05
0.000199367180770369 1.46001375907537e-05
0.000213967318361123 1.39512679772994e-05
0.000227918586338422 1.40617420933908e-05
0.000241980328431813 1.46930917523969e-05
0.00025667342018421 1.58545348230048e-05
0.000272527955007215 1.77713675312296e-05
0.000290299322538444 2.11211188715304e-05
0.000311420441409975 2.73230762077186e-05
0.000338743517617693 3.01927658681783e-05
0.000368936283485872 2.68522199265727e-05
0.000395788503412444 2.54608868352577e-05
0.000421249390247702 2.5587813469444e-05
0.000446837203717146 2.65580338705873e-05
0.000473395237587733 2.82623332258189e-05
0.000501657570813552 3.08559253815031e-05
0.000532513496195056 3.47964675189093e-05
0.000567309963713965 4.13007399611731e-05
0.000608610703675138 4.18766761706875e-05
0.000650487379845825 3.63970047257717e-05
0.000686884384571597 3.47333328885585e-05
0.000721617717460156 3.50534574426985e-05
0.000756671174902854 3.66140443503352e-05
0.000793285219253189 3.94631854914171e-05
0.000832748404744606 4.41779639353678e-05
0.000876926368679974 5.24858193251819e-05
0.000929412188005156 5.47887297488805e-05
0.000984200917754037 5.4836813269371e-05
0.00103903773102341 5.61720306704889e-05
0.0010952097616939 5.94689648128423e-05
0.00115467872650674 6.6386703862563e-05
0.0012210654303693 6.56486906578257e-05
0.00128671412102713 6.46686015190233e-05
0.00135138272254615 6.58973431175649e-05
0.00141728006566372 6.89115356895865e-05
0.0014861916013533 6.50700275609934e-05
0.0015512616289143 6.40043088166541e-05
0.00161526593773095 6.5439629343243e-05
0.00168070556707419 6.8990306540523e-05
0.00174969587361472 7.5076018869091e-05
0.00182477189248381 8.4412688257171e-05
0.00190918458074098 8.51159037015434e-05
0.00199430048444252 8.75151769285018e-05
0.00208181566137102 9.29541633516275e-05
0.00217476982472265 0.000104163962365604
0.00227893378708825 0.000132537928174359
0.00241147171526261 0.000132547244272227
0.00254401895953484 0.000119282943284451
0.00266330190281929 0.000104050897770914
0.00276735280059021 0.000100043638037405
0.00286739643862761 0.000101097742855999
0.00296849418148361 0.000105433830933142
0.00307392801241675 0.000113249409743584
0.00318717742216033 0.000118904839657309
0.00330608226181764 0.00012301562468309
0.00342909788650073 0.000131422100305809
0.00356051998680654 0.000140784276122392
0.00370130426292893 0.000148638019109435
0.00384994228203837 0.000162419675902846
0.00401236195794122 0.000170977938077083
0.0041833398960183 0.000150905119407834
0.00433424501542613 0.000141910634187481
0.00447615564961361 0.000141258095685796
0.00461741374529941 0.000145460328169557
0.00476287407346897 0.000154061594527984
0.00491693566799695 0.000159189777256737
0.00507612544525369 0.000169141893099572
0.00524526733835326 0.000188845964058202
0.00543411330241146 0.000189051833663158
0.00562316513607462 0.000190945548970397
0.00581411068504502 0.000196426615526697
0.00601053730057171 0.000197790411847609
0.00620832771241932 0.000189636002046066
0.00639796371446539 0.000185391685147723
0.00658335539961311 0.000187880243100345
0.00677123564271346 0.000194032151808028
0.00696526779452149 0.000203181386095219
0.0071684491806167 0.000220754399652121
0.00738920358026883 0.000257263185058633
0.00764646676532746 0.000253095289643538
0.007899562054971 0.00024253441205114
0.00814209646702214 0.000233815708004739
0.00837591217502688 0.000228458779207646
0.00860437095423452 0.000226542389009466
0.00883091334324399 0.000228408452190704
0.0090593217954347 0.000234973429487388
0.00929429522492208 0.000248341696045961
0.00954263692096805 0.000271022801548924
0.00981365972251697 0.000297413455831312
0.0101110731783483 0.00028466911918679
0.0103957422975351 0.000273953651100108
0.0106696959486352 0.000267003730357543
0.0109366996789927 0.000263843135362901
0.0112005428143556 0.000264744318905373
0.011465287133261 0.000270504314805846
0.0117357914480668 0.000282922924423382
0.0120187143724902 0.000300678716083913
0.0123193930885741 0.000322800951558989
0.0126421940401331 0.000322754839088496
0.0129649488792216 0.000311773285842905
0.0132767221650645 0.000304265994111366
0.0135809881591759 0.000300877731328456
0.0138818658905043 0.000301951865894099
0.0141838177563984 0.000308360856944045
0.0144921786133425 0.000322027681195371
0.0148142062945379 0.000342066602065472
0.0151562728966033 0.000359482147713103
0.0155157550443164 0.000356990196737937
0.0158727452410544 0.000346356927454416
0.0162191021685088 0.00033965176113038
0.0165587539296392 0.00033748557796822
0.0168962395076074 0.000340380502757606
0.017236620010365 0.000349534943149819
0.0175861549535148 0.000367526435860017
0.0179536813893748 0.000390870682207697
0.0183445520715825 0.000400188986875067
0.0187447410584576 0.000387361002516184
0.0191321020609738 0.000378355564172839
0.0195104576251466 0.000374150145568174
0.0198846077707148 0.000375121747871199
0.020259729518586 0.000382204067330864
0.0206419335859169 0.00039740115418006
0.0210393347400969 0.000425082505293552
0.0214644172453905 0.000439710779412988
0.0219041280248035 0.000425494026161965
0.0223296220509654 0.000415329451145583
0.022744951502111 0.000410299439788826
0.0231552509418998 0.000410746967896496
0.0235659979097963 0.000417567364584815
0.0239835652743811 0.000432682609375968
0.0244162478837571 0.000460187871238979
0.0248764357549961 0.000474704082044561
0.0253511398370406 0.000460156767916295
0.0258112966049569 0.000450050629840555
0.0262613472347975 0.000445442976313098
0.0267067902111106 0.000446748149648904
0.0271535383607595 0.000455000498442001
0.0276085388592015 0.000472381908463509
0.028080920767665 0.000503523237146824
0.0285844440048118 0.000505388215017923
0.0290898322198297 0.000491498115188043
0.0295813303350178 0.000482802697486553
0.0300641330325043 0.00048004184702796
0.0305441748795323 0.000483828068462105
0.0310280029479944 0.000495560423485064
0.0315235633714795 0.00051812619637151
0.032041689567851 0.000549245541031519
0.0325909351088825 0.000532491781530553
0.0331234268904131 0.000520567976584104
0.0336439948669972 0.000514824668649863
0.034158819535647 0.000515640628338671
0.0346744601639857 0.000524035078880823
0.0351984952428665 0.000542163788270477
0.035740659031137 0.000574484332599385
0.0363151433637364 0.000571168654789625
0.036886312018526 0.000557314908173268
0.0374436269266993 0.000549536258235375
0.0379931631849346 0.000548506071917198
0.0385416692568518 0.000555069272392441
0.0390967385292443 0.000571060582922919
0.0396677991121672 0.000600218161047044
0.0402680172732142 0.00060709672707721
0.0408751140002915 0.000592109564596955
0.0414672235648884 0.000583281409661555
0.04205050497455 0.000581498425732812
0.0426320034002828 0.0005875581420397
0.0432195615423225 0.000603220005038462
0.0438227815473609 0.000632051466610387
0.0444548330139713 0.000639761134054497
0.0450945941480258 0.000624469542273672
0.0457190636902995 0.000615684049729063
0.0463347477400285 0.000614318176358078
0.0469490659163866 0.000621238324662797
0.0475703042410494 0.000638337242405895
0.0482086414834553 0.000669436262283789
0.0488780777457391 0.000669071362298436
0.0495471491080375 0.000654459477663989
0.0502016085857015 0.000646918111489627
0.0508485266971912 0.00064726495717413
0.0514957916543653 0.000656570734420592
0.0521523623887859 0.000677099765023156
0.052829462153809 0.000713413277956059
0.0535428754317651 0.000695486476328904
0.054238361908094 0.000682654622477388
0.0549210165305714 0.000677737285253292
0.0555987538158247 0.00068135357328832
0.056280107389113 0.000694969597839405
0.0569750769869524 0.000721581801717879
0.0576966587886703 0.000736621296580238
0.0584332800852505 0.000719824343723888
0.0591531044289744 0.000710459400114084
0.0598635638290885 0.000709572890876855
0.0605731367199653 0.000718158381914291
0.0612912951018796 0.00073837036274599
0.0620296654646256 0.00077451666038804
0.0628041821250137 0.000756762528111721
0.0635609446531254 0.000743870602627846
0.0643048152557532 0.000739574356909846
0.0650443896126631 0.000744619819278792
0.0657890094319419 0.000760689549135449
0.0665496989810773 0.00079118457171659
0.0673408835527939 0.000792283872197877
0.0681331674249918 0.000776982395067723
0.0689101498200595 0.000770119086715604
0.0696802689067751 0.0007726652110599
0.070452934117835 0.000786031356385599
0.0712389654742206 0.000813121440056952
0.0720520869142775 0.000826033132643593
0.0728781200469211 0.000808976169749146
0.0736870962166703 0.000800444519012412
0.0744875407356827 0.000801525415048601
0.0752890661507313 0.000813493576867791
0.0761025597275991 0.000839024857287334
0.0769415845848864 0.000857352157079024
0.0777989367419654 0.000839337051458014
0.0786382737934235 0.000830086673622675
0.0794683604670461 0.000830741250446529
0.0802991017174927 0.00084255550284769
0.0811416572203404 0.00086818404240809
0.0820098412627484 0.00088598308016324
0.0828958243429117 0.000867889403740553
0.0837637137466522 0.000858907929132807
0.084622621675785 0.000860198988718352
0.0854828206645034 0.000873109183796024
0.0863559298482994 0.000900462355433449
0.0872563922037329 0.000912004201337225
0.0881683964050701 0.000894759905044584
0.0890631563101147 0.000887080714319166
0.0899502370244339 0.000890132912733876
0.0908403699371677 0.000905477631301426
0.0917458475684692 0.000936319673879099
0.0926821672423483 0.000935764178225598
0.0936179314205739 0.000920345019377042
0.0945382764399509 0.000915086008550483
0.0954533624485014 0.000921158471472743
0.0963745209199741 0.00094049203616041
0.0973150129561345 0.000976953987991428
0.098291966944126 0.000957863271238004
0.099249830215364 0.000945332145120975
0.100195162360485 0.000943783017313588
0.101138945377799 0.000954406238375018
0.102093351616174 0.000979723349903376
0.103073074966077 0.000997771747065297
0.104070846713142 0.000979122660310615
0.105049969373453 0.000970896229590456
0.106020865603043 0.00097436330469887
0.106995228907742 0.000991201311999295
0.107986430219741 0.00102484666184282
0.109011276881584 0.00101480401993929
0.110026080901524 0.00100090743991825
0.111026988341442 0.000998390809395687
0.112025379150837 0.00100857257426047
0.113033951725098 0.00103394773371262
0.114067899458811 0.00105130613728713
0.115119205596098 0.0010325863013334
0.116151791897431 0.0010249403352799
0.117176732232711 0.0010297045254226
0.118206436758134 0.00104874609672448
0.119255182854858 0.00108584908614081
0.120341031940999 0.00106475891430401
0.121405790855303 0.00105286106012507
0.122458651915428 0.00105331032240931
0.123511962237837 0.00106757147766706
0.124579533715504 0.00109871457916098
0.125678248294665 0.00109654990046844
0.126774798195134 0.00108133550201945
0.127856133697153 0.00107825588087273
0.128934389578026 0.00108877941327646
0.130023168991302 0.00111549701240892
0.131138666003711 0.00112762361745504
0.132266289621166 0.00110969732040442
0.133375986941571 0.00110388856746852
0.134479875509039 0.00111166146641549
0.135591536975455 0.00113529368512151
0.136726830660576 0.00115736776589929
0.137884198426476 0.00113741195486314
0.139021610381339 0.00112968766672453
0.140151298048063 0.00113565561534349
0.141286953663407 0.00115741010349423
0.142444363766901 0.00118537718518955
0.14362974095209 0.00116412327714635
0.144793864229237 0.0011553031656631
0.1459491673949 0.00116038288454492
0.147109550279445 0.00118138285181496
0.14829093313126 0.00121145004826622
0.149502383179526 0.0011896553424452
0.150692038521971 0.00118056081812202
0.151872599340093 0.00118565310766908
0.153058252447762 0.00120697844252875
0.154265230890291 0.00123556107224632
0.155500791962537 0.00121399430132666
0.156714786263864 0.00120545017756625
0.15792023644143 0.0012114571176289
0.159131693559059 0.00123418550669931
0.160365879065759 0.00125782825366766
0.161623707319426 0.00123726559630425
0.16286097291573 0.00123011039463683
0.164091083310367 0.00123796040944946
0.165329043719817 0.00126321557142916
0.166592259291246 0.0012784854900112
0.167870744781257 0.00125971813947545
0.169130462920733 0.00125482565931605
0.170385288580049 0.00126551111963462
0.171650799699683 0.00129452704646548
0.172945326746149 0.00129787001895075
0.1742431967651 0.00128172492350971
0.175524921688609 0.00128004122688082
0.17680496291549 0.00129467607219235
0.178099638987682 0.00132889126710818
0.179428530254791 0.00131643313078149
0.180744963385572 0.00130381072508786
0.18204877411066 0.00130641456470782
0.183355188675368 0.00132632597856989
0.184681514653938 0.00135727566057769
0.186038790314515 0.00133477872333376
0.187373569037849 0.00132672426166393
0.188700293299513 0.00133479771950854
0.190035091019022 0.00136152140646529
0.191396612425487 0.00137117734565547
0.192767789771142 0.00135366899036712
0.194121458761509 0.00135135170478594
0.195472810466295 0.001366173431804
0.196838983898099 0.00140148025769003
0.198240464155789 0.00138567890583261
0.199626143061622 0.00137413200794085
0.201000275069563 0.00137884058838161
0.202379115657944 0.0014021340849521
0.203781249742897 0.00142151899329554
0.205202768736192 0.00140168306105355
0.206604451797246 0.00139738471742826
0.208001836514674 0.00141055531068571
0.20941239182536 0.00144438180390705
0.210856773629267 0.0014327057069915
0.212289479336258 0.00142042020758367
0.213709899543842 0.0014248532299074
0.215134752773749 0.00144841221417597
0.216583164987925 0.00146632406455977
0.218049489052485 0.00144683525289786
0.219496324305383 0.00144349075273754
0.22093981505812 0.00145833367781042
0.222398148735931 0.00149480152578172
0.223892950261712 0.00147558533180876
0.225368535593521 0.00146537546533162
0.226833911058853 0.001472761463477
0.22830667252233 0.0015004187014719
0.229807091223802 0.00150589098510021
0.231312982208902 0.00148960354627189
0.232802585755174 0.00149036880786885
0.234292954563043 0.00151051474823063
0.235803469311273 0.00153725617700969
0.237340725488283 0.00151543237876324
0.238856157867046 0.00151039027124962
0.240366548138296 0.00152418750434805
0.241890735642644 0.00156020752805234
0.243450943170696 0.0015421284297986
0.244993071600495 0.00153206512817067
0.246525136728666 0.00154045727523111
0.248065594003897 0.00157018477470848
0.249635778778605 0.00156923993848223
0.251205018717087 0.00155481866957639
0.252759837386664 0.0015585187917079
0.254318356178372 0.00158295811194151
0.255901314290313 0.00159642974874496
0.257497744039058 0.0015781862605017
0.25907593029956 0.00157789867831576
0.260653828977876 0.00159798219904835
0.262251811176924 0.00162323911698763
0.263875050293912 0.00160174259254824
0.26547679288646 0.00159816326264358
0.267074956149103 0.00161476295667488
0.268689719105778 0.00164928931100934
0.270339008416788 0.00162513158649306
0.271964140003281 0.0016189459183302
0.273583085921611 0.00163288305518822
0.275215968976799 0.00167047291395143
0.276886441890751 0.00164808413700145
0.278534526027752 0.00163995626426681
0.280174482292019 0.00165196018038705
0.281826442472406 0.00168746465267704
0.283513907125083 0.00167046453562039
0.285184371660703 0.00166100043906689
0.28684537209977 0.00167172819313159
0.288517100292902 0.00170596201979139
0.290223062312693 0.00169218949073941
0.291915251803433 0.00168195978505999
0.293597211588493 0.0016920767001915
0.295289288288684 0.00172585031056734
0.297015138599251 0.00171317752273138
0.298728316121983 0.00170277195502897
0.300431088077012 0.00171295679325271
0.302144044870264 0.00174708918308956
0.303891134053354 0.00173340598740649
0.305624540040761 0.00172343452212076
0.307347974562881 0.00173438679859029
0.309082361361472 0.00176972160940447
0.310852082970876 0.00175291050463985
0.312604993475516 0.00174400768881183
0.314349001164328 0.00175645882729268
0.31610545999162 0.00179388534915089
0.317899345340771 0.00177178539963024
0.319671130740402 0.00176461896623448
0.321435749706636 0.00177934881215783
0.323215098518794 0.00181496954099919
0.325030068059793 0.00179018601699804
0.326820254076791 0.00178545491788967
0.328605708994681 0.00180325066260379
0.330408959657285 0.00183048211269353
0.332239441769978 0.00180834300021664
0.334047784770195 0.00180674322515213
0.335854527995347 0.0018283860908818
0.337682914086229 0.00184543050469833
0.339528344590927 0.00182654571307415
0.341354890304001 0.00182878403484143
0.343183674338843 0.00185514248993439
0.345038816828777 0.00186007486875834
0.346898891697535 0.00184510201722103
0.348743993714756 0.00185196603501927
0.350595959749776 0.00188404080065769
0.352480000550433 0.00187473077433431
0.354354731324768 0.00186440358275388
0.356219134907521 0.00187680362417185
0.358095938531693 0.00191579238827005
0.360011730919963 0.00188979804607731
0.361901528966041 0.00188496715720718
0.363786496123248 0.00190399816330375
0.365690494286552 0.0019261531084832
0.367616647395035 0.00190573225787834
0.369522379652913 0.0019073174269277
0.371429697079841 0.00193399448042458
0.373363691560265 0.0019372311472133
0.375300922707479 0.00192316618087148
0.37722408888835 0.0019320976677515
0.379156186556102 0.00196771151194784
0.381123898068049 0.00194956899049682
0.383073467058546 0.00194273670264937
0.385016203761196 0.00196020952824956
0.386976413289445 0.00198502407211605
0.388961437361561 0.00196376976824711
0.390925207129808 0.00196520797733001
0.392890415107138 0.00199251323785177
0.39488292834499 0.00199361345102971
0.39687654179602 0.00198057002631835
0.398857111822338 0.00199143183449975
0.400848543656838 0.00203015792340842
0.402878701580246 0.00200470577813147
0.404883407358378 0.00200090375652478
0.406884311114903 0.00202268526902051
0.408906996383923 0.00203624264431735
0.41094323902824 0.00201903911174862
0.412962278139989 0.00202573103470967
0.414988009174699 0.00206000077299982
0.417048009947699 0.00204457636991461
0.419092586317613 0.0020376710065886
0.421130257324202 0.00205634064601912
0.423186597970221 0.00207650109786374
0.425263099068085 0.00205704639127056
0.427320145459355 0.00206173917614941
0.429381884635505 0.00209416964144704
0.431476054276952 0.00208269565954514
0.433558749936497 0.0020747137756703
0.435633463712167 0.00209264503760214
0.437726108749769 0.00211380999643377
0.439839918746203 0.00209407135737364
0.441933990103577 0.00209895132815126
0.444032941431728 0.00213212245477286
0.446165063886501 0.00211878049709489
0.448283844383596 0.00211179543831631
0.450395639821912 0.00213138531866403
0.452527025140576 0.00214813171234486
0.454675156852921 0.00213013346959778
0.456805290322519 0.00213744900793638
0.458942739330455 0.00217401987174556
0.461116759202201 0.00215308036522363
0.463269839567424 0.00214925546766585
0.46541909503509 0.00217303056042716
0.467592125595517 0.00217991577799121
0.469772041373509 0.00216578711564173
0.47193782848915 0.00217794950746402
0.474115777996614 0.002210156355262
0.476325934351876 0.00218634990567147
0.478512284257548 0.00218798195303727
0.480700266210585 0.00221863007119378
0.482918896281779 0.00221019181119783
0.485129088092977 0.0022021573714072
0.487331245464384 0.00222178394428743
0.489553029408671 0.00223692430252824
0.491789953711199 0.00221985622074714
0.494009809931947 0.00222945102243668
0.496239260954383 0.00226598348107941


==> Images/Results/planesource_timesteps_convergence_tol_0.0001_pmm2.txt <==
t dt
0.0 2.538309539273e-11
2.538309539273e-11 2.42855030320117e-11
4.96685984247418e-11 2.77328343135033e-11
7.7401432738245e-11 3.15098999985869e-11
1.08911332736832e-10 3.5845070710373e-11
1.44756403447205e-10 4.08174391890614e-11
1.85573842636266e-10 4.65243638855422e-11
2.32098206521808e-10 5.30769830662031e-11
2.85175189588012e-10 6.06025233524518e-11
3.45777712940463e-10 6.92469011981708e-11
4.15024614138634e-10 7.91781500703948e-11
4.94202764209029e-10 9.05910408714975e-11
5.84793805080526e-10 1.03713374863279e-10
6.88507179943805e-10 1.18814512802619e-10
8.07321692746424e-10 1.36216766729505e-10
9.43538459475929e-10 1.56310337400461e-10
1.09984879687639e-09 1.79572575382617e-10
1.27942137225901e-09 2.06592544795989e-10
1.486013917055e-09 2.38102249013649e-10
1.72411616606864e-09 2.75016501283241e-10
1.99913266735189e-09 3.18484345579596e-10
2.31761701293148e-09 3.69956223807313e-10
2.6875732367388e-09 4.31272867931562e-10
3.11884610467036e-09 5.04784391323264e-10
3.62363049599362e-09 5.93511632954448e-10
4.21714212894807e-09 7.01367059954175e-10
4.91850918890225e-09 8.33460380459133e-10
5.75196956936138e-09 9.96525915402277e-10
6.74849548476366e-09 1.19952706265313e-09
7.94802254741679e-09 1.45452168430255e-09
9.40254423171933e-09 1.77791732930667e-09
1.1180461561026e-08 2.19231768140097e-09
1.3372779242427e-08 2.72928019361865e-09
1.61020594360456e-08 3.43350253474724e-09
1.95355619707929e-08 4.36929174283939e-09
2.39048537136322e-08 5.63075474298063e-09
2.95356084566129e-08 7.24620644099927e-09
3.67818148976121e-08 8.82543675022424e-09
4.56072516478364e-08 1.07759065899331e-08
5.63831582377695e-08 1.31400146155142e-08
6.95231728532837e-08 1.6005779729428e-08
8.55289525827117e-08 1.94754438731511e-08
1.05004396455863e-07 2.36714572838706e-08
1.28675853739733e-07 2.87399486791154e-08
1.57415802418849e-07 3.48550874437053e-08
1.92270889862554e-07 4.22241653866196e-08
2.34495055249174e-07 5.10935358537425e-08
2.85588591102916e-07 6.17555389148974e-08
3.47344130017814e-07 7.45565602263436e-08
4.21900690244157e-07 8.99063895214145e-08
5.11807079765572e-07 1.08289064819167e-07
6.20096144584739e-07 1.30275410154154e-07
7.50371554738893e-07 1.56537497833706e-07
9.06909052572599e-07 1.87865290751511e-07
1.09477434332411e-06 2.25185745985228e-07
1.31996008930934e-06 2.59697079249979e-07
1.57965716855932e-06 2.75228966152054e-07
1.85488613471137e-06 2.99473538492306e-07
2.15435967320368e-06 3.36039814488533e-07
2.49039948769221e-06 3.88833921320014e-07
2.87923340901222e-06 4.66129483592014e-07
3.34536289260424e-06 5.85475833155548e-07
3.93083872575979e-06 7.73630638811905e-07
4.70446936457169e-06 9.12088921549868e-07
5.61655828612156e-06 1.08094689961631e-06
6.69750518573786e-06 1.27876802022098e-06
7.97627320595884e-06 1.27939167375747e-06
9.25566487971631e-06 1.27469707377007e-06
1.05303619534864e-05 1.3262478277723e-06
1.18566097812587e-05 1.41705157953805e-06
1.32736613607967e-05 1.54231648237124e-06
1.4815977843168e-05 1.70373405308841e-06
1.65197118962564e-05 1.90665765334915e-06
1.84263695496055e-05 2.15973665544887e-06
2.05861062050544e-05 2.47546993289126e-06
2.30615761379457e-05 2.87143706697229e-06
2.5933013204918e-05 3.37234763114616e-06
2.93053608360641e-05 4.01330430234027e-06
3.33186651384044e-05 4.84502337806882e-06
3.81636885164732e-05 5.9423631743635e-06
4.41060516908367e-05 7.1780674873284e-06
5.12841191781651e-05 6.55174449950007e-06
5.78358636776652e-05 6.5142775343331e-06
6.43501412119983e-05 6.96840023355183e-06
7.13185414455501e-05 7.73901137369822e-06
7.90575528192483e-05 8.7697647906468e-06
8.78273176098951e-05 9.93788647771861e-06
9.77652040876137e-05 1.09903694634853e-05
0.000108755573551099 1.1811634321689e-05
0.000120567207872788 1.2715159952398e-05
0.000133282367825186 1.42906062536408e-05
0.000147572974078827 1.77454047212017e-05
0.000165318378800029 1.95371550026113e-05
0.00018485553380264 2.06105896564904e-05
0.00020546612345913 2.06359521256053e-05
0.000226102075584736 2.08481347389237e-05
0.000246950210323659 2.21882196846631e-05
0.000269138430008322 2.4287226284716e-05
0.000293425656293038 2.71190840796342e-05
0.000320544740372673 3.06913301917256e-05
0.000351236070564398 3.25530198870589e-05
0.000383789090451457 3.59728199118691e-05
0.000419761910363326 4.02253432979424e-05
0.000459987253661269 4.25055164244762e-05
0.000502492770085745 4.15063567728854e-05
0.00054399912685863 4.02073751103368e-05
0.000584206501968967 4.05881691992565e-05
0.000624794671168223 4.31501889954197e-05
0.000667944860163643 4.88011613289195e-05
0.000716746021492563 6.06994978949552e-05
0.000777445519387518 8.02940861693115e-05
0.000857739605556829 8.36050305843855e-05
0.000941344636141215 7.3852366114086e-05
0.0010151970022553 7.54651337052521e-05
0.00109066213596055 8.13083339699646e-05
0.00117197046993052 8.70862356398289e-05
0.00125905670557035 8.37177624114706e-05
0.00134277446798182 8.29127697584455e-05
0.00142568723774026 8.49973627180817e-05
0.00151068460045834 8.16565171703743e-05
0.00159234111762872 8.31449648239926e-05
0.00167548608245271 8.93142037430635e-05
0.00176480028619577 0.00010176265950656
0.00186656294570233 0.000127729268965302
0.00199429221466764 0.000153786790270708
0.00214807900493834 0.000141658558721521
0.00228973756365987 0.000131298395454487
0.00242103595911435 0.000126509763182386
0.00254754572229674 0.000126450184047526
0.00267399590634426 0.000131275656142663
0.00280527156248693 0.000142783648577285
0.00294805521106421 0.000133114135960351
0.00308116934702456 0.000132070804410231
0.00321324015143479 0.000138458849553003
0.0033516990009878 0.00015240481966713
0.00350410382065493 0.000178590610561472
0.0036826944312164 0.00018367339667783
0.00386636782789423 0.000176060045121128
0.00404242787301536 0.000173389032732683
0.00421581690574804 0.000176970648563982
0.00439278755431202 0.000188277552556012
0.00458106510686803 0.000211565837233208
0.00479263094410124 0.000198547654855527
0.00499117859895677 0.000187046071042783
0.00517822466999955 0.000189020932243896
0.00536724560224345 0.000200349406533409
0.00556759500877686 0.000222254518750895
0.00578984952752775 0.000224668107221415
0.00601451763474917 0.000224064415836081
0.00623858205058525 0.000231265743882495
0.00646984779446774 0.000249492663275252
0.00671934045774299 0.000285525908580135
0.00700486636632313 0.00029130134276342
0.00729616770908655 0.000252744038857031
0.00754891174794358 0.000244377628619135
0.00779328937656272 0.00025108503098852
0.00804437440755124 0.00026898775265707
0.00831336216020831 0.000276282822304407
0.00858964498251271 0.000287459577272187
0.0088771045597849 0.000313141082786917
0.00919024564257182 0.000363064869338708
0.00955331051191053 0.000382139055179314
0.00993544956708984 0.0003364054197024
0.0102718549867922 0.0003064489476028
0.010578303934395 0.000304766762393842
0.0108830706967889 0.000317610948942394
0.0112006816457313 0.000341334070096955
0.0115420157158282 0.000372492332114228
0.0119145080479425 0.000433405654518129
0.0123479137024606 0.000430092286001213
0.0127780059884618 0.000401799914053137
0.0131798059025149 0.000383502872844028
0.013563308775359 0.000364372099197498
0.0139276808745565 0.000364842458984124
0.0142925233335406 0.000381057677275089
0.0146735810108157 0.0004136403150026
0.0150872213258183 0.000472296198214299
0.0155595175240326 0.000465157614738562
0.0160246751387711 0.000441168703614444
0.0164658438423856 0.000428977711855099
0.0168948215542407 0.000431826613288079
0.0173266481675288 0.00042080621582684
0.0177474543833556 0.000428984702828864
0.0181764390861845 0.000454294259795791
0.0186307333459803 0.000501469004576634
0.0191322023505569 0.000496425205360163
0.0196286275559171 0.000480262529393259
0.0201088900853103 0.000478170099703855
0.0205870601850142 0.000495241761720696
0.0210823019467349 0.00047981999565981
0.0215621219423947 0.000482509288180796
0.0220446312305755 0.000504722578667084
0.0225493538092425 0.000544814806067854
0.0230941686153104 0.000529323115418569
0.023623491730729 0.000525198336581053
0.02414869006731 0.000541466560744196
0.0246901566280542 0.000560274319146304
0.0252504309472005 0.000536433171277587
0.0257868641184781 0.000539996734343352
0.0263268608528215 0.000565510778197455
0.0268923716310189 0.000572791277702307
0.0274651629087212 0.000572256014482528
0.0280374189232037 0.000593144017360303
0.0286305629405641 0.000649949971467618
0.0292805129120317 0.000604397122815083
0.0298849100348468 0.000590661205839445
0.0304755712406862 0.000605084300921841
0.031080655541608 0.000614920728275378
0.0316955762698834 0.000623199501712236
0.0323187757715957 0.00065931886208155
0.0329780946336772 0.000747327350822632
0.0337254219844998 0.000668862139357411
0.0343942841238573 0.000645484737362974
0.0350397688612202 0.000656882302771156
0.0356966511639914 0.000662971898942472
0.0363596230629339 0.000692003576597619
0.0370516266395315 0.000767912073232427
0.0378195387127639 0.000771607938751012
0.0385911466515149 0.000715809397884603
0.0393069560493995 0.000699438411725497
0.040006394461125 0.000705547864186314
0.0407119423253113 0.000735031412283109
0.0414469737375944 0.000813800916341533
0.042260774653936 0.000812660340989642
0.0430734349949256 0.000771116558762872
0.0438445515536885 0.000747996193556702
0.0445925477472452 0.000749979918520699
0.0453425276657659 0.000785537964701945
0.0461280656304678 0.000856647466054068
0.0469847130965219 0.000845008802454736
0.0478297218989766 0.000805728331440812
0.0486354502304174 0.000787052572652412
0.0494225028030699 0.00079603754786265
0.0502185403509325 0.000825965794802425
0.0510445061457349 0.000882318830227535
0.0519268249759625 0.000872382237306581
0.052799207213269 0.000838232015009082
0.0536374392282781 0.000826479294507341
0.0544639185227855 0.000845973578634943
0.0553098921014204 0.000869931240854267
0.0561798233422747 0.000919074869678725
0.0570988982119534 0.000897350328241551
0.057996248540195 0.000869955435242945
0.0588662039754379 0.000868694122480975
0.0597348980979189 0.000904634811028278
0.0606395329089471 0.000918662609157518
0.0615581955181047 0.000958564062246553
0.0625167595803512 0.000920941334339711
0.0634377009146909 0.000903724894468124
0.0643414258091591 0.000918784262335124
0.0652602100714942 0.00096188940145802
0.0662220994729522 0.000971110413965659
0.0671932098869178 0.000972359160864584
0.0681655690477824 0.000945212839503409
0.0691107818872858 0.000944844163627566
0.0700556260509134 0.000985244964702945
0.0710408710156163 0.00101235493261501
0.0720532259482314 0.00102606013060659
0.0730792860788379 0.000989405759120112
0.0740686918379581 0.000977708852696737
0.0750464006906548 0.00100333629265949
0.0760497369833143 0.00108189278314609
0.0771316297664604 0.00106415046456776
0.0781957802310281 0.00103167665776059
0.0792274568887887 0.0010131475333572
0.0802406044221459 0.00102992795171291
0.0812705323738589 0.00110133061066461
0.0823718629845235 0.00111958006925585
0.0834914430537793 0.00107313468030988
0.0845645777340892 0.0010488974073316
0.0856134751414208 0.0010603852509706
0.0866738603923914 0.00112461214152215
0.0877984725339136 0.00116313111200599
0.0889616036459196 0.00111092585058711
0.0900725294965067 0.00108371030233497
0.0911562397988416 0.0010929038390674
0.092249143637909 0.00115496518532558
0.0934041088232346 0.0011985603944519
0.0946026692176865 0.00114500630866633
0.0957476755263528 0.00111717135945957
0.0968648468858124 0.00112684862608511
0.0979916955118975 0.00119122315211327
0.0991829186640108 0.00122903976684312
0.100411958430854 0.0011756155564311
0.101587573987285 0.00114934444770604
0.102736918434991 0.00116233079979255
0.103899249234784 0.00123367637417055
0.105132925608954 0.00125484591630787
0.106387771525262 0.00120310979815766
0.10759088132342 0.00118071978809732
0.108771601111517 0.0012001540688062
0.109971755180323 0.0012840107104498
0.111255765890773 0.00127652695889841
0.112532292849671 0.00122812149762195
0.113760414347293 0.00121228399250466
0.114972698339798 0.00124208824578302
0.116214786585581 0.00134616246115227
0.117560949046733 0.00129488998616204
0.118855839032895 0.0012516506812498
0.120107489714145 0.00124585824620097
0.121353347960346 0.00129173044179983
0.122645078402146 0.00137317477404662
0.124018253176193 0.00131011992046836
0.125328373096661 0.00127595368186694
0.126604326778528 0.00128369854867921
0.127888025327207 0.00135214951752666
0.129240174844734 0.00137916310829136
0.130619337953025 0.00132455717424396
0.131943895127269 0.00130306166990048
0.13324695679717 0.00132878244354446
0.134575739240714 0.00142958408148045
0.136005323322194 0.00138518138235404
0.137390504704548 0.00134061401838463
0.138731118722933 0.00133600819108596
0.140067126914019 0.00138761442897719
0.141454741342996 0.00145360149008642
0.142908342833083 0.00139128225758568
0.144299625090668 0.00136175457580586
0.145661379666474 0.00137908144326408
0.147040461109738 0.00146772351869409
0.148508184628432 0.00144908539297846
0.149957270021411 0.00140042947297017
0.151357699494381 0.00139150793707805
0.152749207431459 0.00143909562097789
0.154188303052437 0.00151376788124299
0.15570207093368 0.00144855678498949
0.157150627718669 0.00141774163080594
0.158568369349475 0.00143573359933842
0.160004102948814 0.00152818782782395
0.161532290776638 0.00150113916049608
0.163033429937134 0.00145336242098778
0.164486792358122 0.00144812225181334
0.165934914609935 0.00150380133836404
0.167438715948299 0.00155840091642012
0.168997116864719 0.00149597881472649
0.170493095679446 0.00147105404023771
0.171964149719683 0.00149931817913395
0.173463467898817 0.00161277803733226
0.175076245936149 0.00154221520676626
0.176618461142916 0.00150101486914501
0.178119476012061 0.00150869518336151
0.179628171195422 0.00158753995279456
0.181215711148217 0.00158929602775357
0.18280500717597 0.00153597114440619
0.184340978320377 0.00152580145162152
0.185866779771998 0.00157763963814744
0.187444419410146 0.00163985188589121
0.189084271296037 0.00157438721955905
0.190658658515596 0.0015489837391878
0.192207642254784 0.00158007750241737
0.193787719757201 0.00169091962083584
0.195478639378037 0.00161396889215176
0.197092608270189 0.0015759315334771
0.198668539803666 0.00159131649712232
0.200259856300788 0.00168686427888617
0.201946720579674 0.00165260220980885
0.203599322789483 0.00160518644270096
0.205204509232184 0.00160712178672232
0.206811631018906 0.00168138550588915
0.208493016524795 0.00169216118741119
0.210185177712207 0.00163605459388732
0.211821232306094 0.0016263859025441
0.213447618208638 0.00168369753571271
0.215131315744351 0.00173167315739391
0.216862988901745 0.00166748874992446
0.218530477651669 0.00164811073802993
0.220178588389699 0.00169225452693597
0.221870842916635 0.00176980194893462
0.22364064486557 0.00169847407295942
0.225339118938529 0.00167127039507563
0.227010389333605 0.00170551612542466
0.228715905459029 0.0018055193953781
0.230521424854407 0.00172821413004608
0.232249638984454 0.00169500278773968
0.233944641772193 0.00172217613353235
0.235666817905726 0.00183816821046503
0.237504986116191 0.00175618687165474
0.239261172987845 0.00171868743574729
0.240979860423593 0.00174124736472505
0.242721107788318 0.00185652564432725
0.244577633432645 0.00178206738769602
0.246359700820341 0.00174200176394089
0.248101702584282 0.00176169819047225
0.249863400774754 0.0018730121581932
0.251736412932947 0.00180629241532884
0.253542705348276 0.00176480494019496
0.255307510288471 0.0017832092264305
0.257090719514902 0.00189336731162377
0.258984086826525 0.00182886658220875
0.260812953408734 0.00178699551341942
0.262599948922154 0.0018057810680736
0.264405729990227 0.00191773350301185
0.266323463493239 0.00184965133524565
0.268173114828485 0.00180855944645117
0.269981674274936 0.00182955848257758
0.271811232757514 0.00194655312847176
0.273757785885985 0.00186861611002755
0.275626401996013 0.00182960468395939
0.277456006679972 0.00185489213290093
0.279310898812873 0.00197110418836988
0.281282003001243 0.00188578128377793
0.283167784285021 0.0018504045920717
0.285018188877093 0.00188205270326661
0.286900241580359 0.0019830047734236
0.288883246353783 0.00190146263626818
0.290784708990051 0.00187131104502424
0.292656020035075 0.00191111380919014
0.294567133844265 0.00199313544819695
0.296560269292462 0.00191634921223926
0.298476618504702 0.00189270379247526
0.300369322297177 0.00194269160323213
0.302312013900409 0.00200176226099491
0.304313776161404 0.00193073988950096
0.306244516050905 0.00191504699604394
0.308159563046949 0.00197768233511069
0.31013724538206 0.00200914635288107
0.312146391734941 0.00194498754109517
0.314091379276036 0.00193897857062638
0.316030357846662 0.00201743343160963
0.318047791278272 0.00201557635889443
0.320063367637166 0.0019595570980539
0.32202292473522 0.00196543899279734
0.323988363728017 0.00206407319839113
0.326052436926409 0.00202143375733472
0.328073870683743 0.00197514010124534
0.330049010784989 0.0019959273273077
0.332044938112296 0.00211759967875509
0.334162537791051 0.00202731992797394
0.336189857719025 0.00199289540784711
0.338182753126872 0.0020328976244367
0.340215650751309 0.0021112763324048
0.342326927083714 0.00203338205291288
0.344360309136627 0.00201409479291754
0.346374403929544 0.00207657842567987
0.348450982355224 0.00210662022520484
0.350557602580429 0.0020418462405415
0.352599448820971 0.00203984410716794
0.354639292928139 0.00212985001919653
0.356769142947335 0.00210365430364745
0.358872797250982 0.00205338110277848
0.360926178353761 0.00207215344827698
0.362998331802038 0.00219551279510689
0.365193844597145 0.00210297200709522
0.36729681660424 0.00206957590895017
0.36936639251319 0.00211491197005763
0.371481304483248 0.00217983887119079
0.373661143354439 0.00210466710514293
0.375765810459582 0.00209234730017624
0.377858157759758 0.0021693016423924
0.38002745940215 0.00216851587738076
0.382195975279531 0.00211151504231
0.384307490321841 0.00212365180192159
0.386431142123763 0.00224110077213478
0.388672242895897 0.00216164675723965
0.390833889653137 0.00212499336962397
0.392958883022761 0.00216793759387483
0.395126820616636 0.00223654270654058
0.397363363323176 0.00215953165843345
0.39952289498161 0.00214767450079979
0.40167056948241 0.0022283148225431
0.403898884304953 0.00221944958124748
0.4061183338862 0.00216448714792588
0.408282821034126 0.0021822013115747
0.410465022345701 0.00230368253895213
0.412768704884653 0.00220940096824593
0.414978105852899 0.00217919424397039
0.417157300096869 0.0022347386066343
0.419392038703504 0.00227581419572902
0.421667852899233 0.00220641707200928
0.423874269971242 0.00220672434629939
0.426080994317541 0.00230949153475279
0.428390485852294 0.00225724924079147
0.430647735093086 0.00221416986800683
0.432861904961092 0.00225174328354346
0.435113648244636 0.00232918050385174
0.437442828748488 0.00224823565809664
0.439691064406584 0.00223600631473988
0.441927070721324 0.00232093078980971
0.444248001511134 0.00230256819618468
0.446550569707318 0.00225020752979871
0.448800777237117 0.00227607481549617
0.451076852052613 0.00237694414588201
0.453453796198495 0.00228787395678344
0.455741670155279 0.00226776323931959
0.458009433394598 0.00234266943136158
0.46035210282596 0.00234336038853801
0.462695463214498 0.0022854548011191
0.464980918015617 0.00230538591973524
0.467286303935352 0.00241747640311503
0.469703780338467 0.00232404052954112
0.472027820868008 0.00230056872413241
0.474328389592141 0.00237236592210375
0.476700755514245 0.00237859605247992
0.479079351566724 0.00231896784783477
0.481398319414559 0.00233830318149867
0.483736622596058 0.00245035451550208
0.48618697711156 0.00235634941901294
0.488543326530573 0.0023338490364681
0.490877175567041 0.00240891559262623
0.493286091159667 0.00240823938622795
0.495694330545895 0.00235066127379542


==> Images/Results/planesource_timesteps_convergence_tol_0.0001_pmm50.txt <==
t dt
0.0 9.63303830493684e-12
9.63303830493684e-12 8.4249036988347e-12
1.80579420037715e-11 9.53417855294071e-12
2.75921205567123e-11 1.07099078872637e-11
3.8302028443976e-11 1.20650601261627e-11
5.03670885701387e-11 1.36290487335957e-11
6.39961373037344e-11 1.54419407699335e-11
7.9438078073668e-11 1.75526084648607e-11
9.69906865385287e-11 2.00212284896176e-11
1.17011915028146e-10 2.29223281412813e-11
1.39934243169428e-10 2.63487830707275e-11
1.66283026240155e-10 3.02928502242195e-11
1.96575876464375e-10 3.47443285924483e-11
2.31320205056823e-10 3.97858116744323e-11
2.71106016731255e-10 4.54812856801101e-11
3.16587302411365e-10 5.19134071107805e-11
3.68500709522146e-10 5.92103862760283e-11
4.27711095798174e-10 6.75344670409425e-11
4.95245562839117e-10 7.68006646665867e-11
5.72046227505703e-10 8.75527632798331e-11
6.59598990785537e-10 9.94279028267359e-11
7.59026893612272e-10 1.13059132216452e-10
8.72086025828725e-10 1.29019944371404e-10
1.00110597020013e-09 1.46121238475964e-10
1.14722720867609e-09 1.65771266677258e-10
1.31299847535335e-09 1.88697709696569e-10
1.50169618504992e-09 2.15560135571175e-10
1.71725632062109e-09 2.46541750002598e-10
1.96379807062369e-09 2.77871990967263e-10
2.24167006159095e-09 3.14242224482073e-10
2.55591228607303e-09 3.56426484168353e-10
2.91233877024138e-09 4.05580438767605e-10
3.31791920900899e-09 4.63119733024562e-10
3.78103894203355e-09 5.30800339815151e-10
4.3118392818487e-09 6.10813503910059e-10
4.92265278575876e-09 7.05911702122647e-10
5.62856448788141e-09 8.1957645957436e-10
6.44814094745577e-09 9.56243888277278e-10
7.40438483573304e-09 1.12161056300684e-09
8.52599539873988e-09 1.32305235826813e-09
9.84904775700801e-09 1.55939112040274e-09
1.14084388774108e-08 1.76129879086421e-09
1.3169737668275e-08 1.99284533789088e-09
1.51625830061658e-08 2.2557712134768e-09
1.74183542196426e-08 2.55475202060848e-09
1.99731062402511e-08 2.89518025523665e-09
2.28682864954878e-08 3.28345396141199e-09
2.61517404568998e-08 3.7272274584057e-09
2.98789679153055e-08 4.23573174028155e-09
3.4114699655587e-08 4.82017625407061e-09
3.89348759096576e-08 5.49425304767969e-09
4.44291289573373e-08 6.27477230867383e-09
5.07039012660111e-08 7.18246991365726e-09
5.78863711796684e-08 8.24304355483687e-09
6.61294147345053e-08 9.48849579609087e-09
7.56179105305961e-08 1.09588924268271e-08
8.65768029574233e-08 1.27046865028555e-08
9.92814894602787e-08 1.47898182807806e-08
1.14071307741059e-07 1.72958876949773e-08
1.31367195436037e-07 2.03278225808021e-08
1.51695018016839e-07 2.40216533976264e-08
1.75716671414465e-07 2.85552865191033e-08
2.04271957933568e-07 3.41635954859501e-08
2.38435553419519e-07 4.11598075294679e-08
2.79595360948986e-07 4.99661903110352e-08
3.29561551260022e-07 6.11586739591537e-08
3.90720225219175e-07 7.553267258878e-08
4.66252897807955e-07 9.36827632785584e-08
5.59935661086514e-07 1.07275492999203e-07
6.67211154085716e-07 1.11264835579568e-07
7.78475989665284e-07 1.18580871986499e-07
8.97056861651783e-07 1.30735821251213e-07
1.027792682903e-06 1.4542981483855e-07
1.17322249774155e-06 1.61684985074759e-07
1.3349074828163e-06 1.79649583084923e-07
1.51455706590123e-06 1.99229868392548e-07
1.71378693429378e-06 2.20606032741554e-07
1.93439296703533e-06 2.44859675424003e-07
2.17925264245933e-06 2.71579916894397e-07
2.45083255935373e-06 2.94867403043454e-07
2.74569996239718e-06 3.20172667110189e-07
3.06587262950737e-06 3.52711302191278e-07
3.41858393169865e-06 3.88486136028936e-07
3.80707006772759e-06 4.27779435808279e-07
4.23484950353587e-06 4.7097272907235e-07
4.70582223260822e-06 5.19029128846795e-07
5.22485136145501e-06 5.72009593672244e-07
5.79686095512725e-06 6.27881599847093e-07
6.42474255497435e-06 6.93725468345251e-07
7.1184680233196e-06 7.60586186147749e-07
7.87905420946735e-06 8.42545362338481e-07
8.72159957180583e-06 9.20465990204072e-07
9.6420655620099e-06 1.01954986205604e-06
1.06616154240659e-05 1.1211312182496e-06
1.17827466423155e-05 1.22655809390387e-06
1.30093047362194e-05 1.35928971647953e-06
1.43685944526989e-05 1.52294254303025e-06
1.58915369957292e-05 1.650601261647e-06
1.75421382573762e-05 1.80306141111078e-06
1.9345199668487e-05 1.99406553349911e-06
2.13392652019861e-05 2.22899966636186e-06
2.3568264868348e-05 2.51680274982105e-06
2.6085067618169e-05 2.60930738027763e-06
2.86943749984466e-05 2.60248359969173e-06
3.12968585981384e-05 2.69561809940668e-06
3.3992476697545e-05 2.8867005432726e-06
3.68791772408176e-05 3.09624324133897e-06
3.99754204821566e-05 3.3073156951717e-06
4.32827361773283e-05 3.53157089735033e-06
4.68143070746786e-05 3.78539136396819e-06
5.05996984386468e-05 4.06627301286911e-06
5.46659714515159e-05 4.32494479670193e-06
5.89909162482179e-05 4.68512092695738e-06
6.36760371751753e-05 4.94959183196711e-06
6.86256290071424e-05 5.35998439689022e-06
7.39856134040326e-05 5.67411257240399e-06
7.96597259764366e-05 6.07814640827039e-06
8.5737872384707e-05 6.61992113192875e-06
9.23577935166357e-05 6.93992450458086e-06
9.92977180212166e-05 7.43770919335466e-06
0.000106735427214571 8.18964063237371e-06
0.000114925067846945 8.63480241701272e-06
0.000123559870263958 9.08024149234405e-06
0.000132640111756302 9.75981744222082e-06
0.000142399929198523 1.07663079387305e-05
0.000153166237137253 1.20406546610095e-05
0.000165206891798263 1.23430002208886e-05
0.000177549892019151 1.20311569944523e-05
0.000189581049013603 1.19271120975981e-05
0.000201508161111202 1.23055185142922e-05
0.000213813679625494 1.29981279837723e-05
0.000226811807609266 1.36909534689129e-05
0.000240502761078179 1.43554623526835e-05
0.000254858223430863 1.52798858595824e-05
0.000270138109290445 1.59139206603927e-05
0.000286052029950838 1.69328123180426e-05
0.00030298484226888 1.76307907151844e-05
0.000320615632984065 1.88897885531692e-05
0.000339505421537234 1.95477838760743e-05
0.000359053205413308 2.07369782702566e-05
0.000379790183683565 2.18735156629774e-05
0.000401663699346542 2.27734661457021e-05
0.000424437165492244 2.43532814141226e-05
0.000448790446906367 2.56594590012581e-05
0.000474449905907625 2.65676376876639e-05
0.000501017543595289 2.82114078279432e-05
0.000529228951423232 3.08500697411391e-05
0.000560079021164371 3.02676102706203e-05
0.000590346631434991 2.93806334099844e-05
0.000619727264844976 2.97689484190898e-05
0.000649496213264066 3.12512897057733e-05
0.000680747502969839 3.23094130874082e-05
0.000713056916057247 3.41139614468591e-05
0.000747170877504106 3.51293471679979e-05
0.000782300224672104 3.70487610350249e-05
0.000819348985707129 3.82510750065663e-05
0.000857600060713695 4.00205069639043e-05
0.0008976205676776 4.19832143880252e-05
0.000939603782065625 4.32565859587662e-05
0.000982860368024391 4.58540784257593e-05
0.00102871444645015 4.74751442404826e-05
0.00107618959069063 4.90316812696317e-05
0.00112522127196026 5.20892514314495e-05
0.00117731052339171 5.43854722271701e-05
0.00123169599561888 5.56126349348284e-05
0.00128730863055371 5.41707642381771e-05
0.00134147939479189 5.37728756626438e-05
0.00139525227045453 5.53785272862256e-05
0.00145063079774076 5.78579119230897e-05
0.00150848870966385 5.9337630258395e-05
0.00156782633992224 6.27368996236047e-05
0.00163056323954585 6.37608405094109e-05
0.00169432408005526 6.64860491302337e-05
0.00176081012918549 6.92926970373547e-05
0.00183010282622285 7.08039286854273e-05
0.00190090675490827 7.44787407350673e-05
0.00197538549564334 7.71582877006987e-05
0.00205254378334404 7.8741299250892e-05
0.00213128508259493 8.26838622668998e-05
0.00221396894486183 8.72863993870214e-05
0.00230125534424885 8.53720066764798e-05
0.00238662735092533 8.30596159307411e-05
0.00246968696685608 8.40993990649254e-05
0.002553786365921 8.81000820358459e-05
0.00264188644795685 8.98524670444416e-05
0.00273173891500129 9.25135391752549e-05
0.00282425245417654 9.78639289671193e-05
0.00292211638314366 9.83897029998739e-05
0.00302050608614354 0.000101826565911684
0.00312233265205522 0.000107969237145178
0.0032303018892004 0.000108175779980696
0.0033384776691811 0.000111518544346528
0.00344999621352762 0.000118587433236619
0.00356858364676424 0.000120075293325397
0.00368865894008964 0.000118430858428628
0.00380708979851827 0.000115822962203361
0.00392291276072163 0.000117580363678739
0.00404049312440037 0.000123401749078736
0.0041638948734791 0.000125210269189921
0.00428910514266903 0.000127788787838655
0.00441689393050768 0.000134516816481225
0.00455141074698891 0.0001366687602764
0.00468807950726531 0.000138700722690604
0.00482678022995591 0.000145082520338662
0.00497186275029457 0.000151377112150402
0.00512323986244497 0.000151249637142452
0.00527448949958743 0.000155594631891157
0.00543008413147858 0.000152791398672794
0.00558287553015138 0.000150975842198677
0.00573385137235005 0.000154489652629056
0.00588834102497911 0.000163321886607328
0.00605166291158644 0.000163369829040021
0.00621503274062646 0.000166156637379012
0.00638118937800547 0.000174355554940631
0.0065555449329461 0.000179049219656058
0.00673459415260216 0.00017924890078656
0.00691384305338872 0.000184902710896915
0.00709874576428563 0.000196172392506758
0.00729491815679239 0.000197469633965421
0.00749238779075781 0.000188862861887458
0.00768125065264527 0.000188045475886685
0.00786929612853196 0.000193878972709225
0.00806317510124118 0.000206524105999907
0.00826969920724109 0.000203276267412559
0.00847297547465365 0.00020615087547469
0.00867912635012834 0.000215813165738632
0.00889493951586697 0.00022486389920828
0.00911980341507525 0.000222229562010592
0.00934203297708584 0.00022636586927177
0.00956839884635761 0.000233021092700817
0.00980141993905843 0.000226305384113624
0.0100277253231721 0.000225645637963637
0.0102533709611357 0.000232638943917353
0.010486009905053 0.000247741467288134
0.0107337513723412 0.000244482727357973
0.0109782340996991 0.000245635379904572
0.0112238694796037 0.000254705738728908
0.0114785752183326 0.000266987691400393
0.011745562909733 0.000267510596834959
0.012013073506568 0.000264933783940842
0.0122780072905088 0.000265127663567377
0.0125431349540762 0.000262865086282576
0.0128060000403588 0.000268040358896298
0.0130740403992551 0.000282052546956637
0.0133560929462117 0.000283353050192133
0.0136394459964038 0.000285027212694866
0.0139244732090987 0.000289722063626869
0.0142141952727256 0.000301039318565301
0.0145152345912909 0.000297272190296795
0.0148125067815877 0.00029643536999241
0.0151089421515801 0.000299863624398835
0.0154088057759789 0.000301056525515045
0.015709862301494 0.000308079518162696
0.0160179418196567 0.000316367717057624
0.0163343095367143 0.000318903270965
0.0166532128076793 0.000326103532296813
0.0169793163399761 0.000329877808759969
0.0173091941487361 0.000328298412488687
0.0176374925612248 0.000327764076543554
0.0179652566377683 0.000331714471154936
0.0182969711089232 0.000338983076943536
0.0186359541858668 0.00034183723199989
0.0189777914178667 0.000350049054808854
0.0193278404726755 0.000351629903080281
0.0196794703757558 0.000357832942826305
0.0200373033185821 0.000361506249670361
0.0203988095682525 0.000358440823935138
0.0207572503921876 0.000359345242666869
0.0211165956348545 0.000365454097590315
0.0214820497324448 0.000377531907473821
0.0218595816399186 0.000378952395625471
0.0222385340355441 0.000383211195079851
0.0226217452306239 0.000384925449940333
0.0230066706805643 0.000391758394115319
0.0233984290746796 0.000389444566435873
0.0237878736411155 0.00038862009633275
0.0241764937374482 0.000392720412386373
0.0245692141498346 0.000403223769014014
0.0249724379188486 0.000414800136724924
0.0253872380555735 0.000417393324206267
0.0258046313797798 0.000415888469916863
0.0262205198496967 0.000419039530415457
0.0266395593801121 0.000419595956603196
0.0270591553367153 0.000418084081457375
0.0274772394181727 0.000421463518303184
0.0278987029364759 0.000431176703580467
0.0283298796400563 0.000447916178004659
0.028777795818061 0.000451695790284727
0.0292294916083457 0.000448032245899679
0.0296775238542454 0.000448892808648384
0.0301264166628938 0.000448573646023727
0.0305749903089175 0.000447232098204459
0.031022222407122 0.000451081023768148
0.0314733034308901 0.000461587483767618
0.0319348909146577 0.000481472504384522
0.0324163634190423 0.000483498643081189
0.0328998620621234 0.000479887271274334
0.0333797493333978 0.000479564745465669
0.0338593140788635 0.000476444535062108
0.0343357586139256 0.000476262855835011
0.0348120214697606 0.0004818356558261
0.0352938571255867 0.000494795503385858
0.0357886526289725 0.00051843414630008
0.0363070867752726 0.000516385399298699
0.0368234721745713 0.000510849167115123
0.0373343213416864 0.000506968735374246
0.0378412900770607 0.000503816206309334
0.03834510628337 0.000506090825538071
0.0388511971089081 0.00051493960967449
0.0393661367185826 0.000532539032937916
0.0398986757515205 0.000555435352232162
0.0404541111037526 0.000545825871792749
0.0409999369755454 0.000537509631566256
0.0415374466071117 0.000532083669839196
0.0420695302769508 0.000532116008368703
0.0426016462853195 0.000538417582419098
0.0431400638677386 0.000552636983894576
0.0436927008516332 0.000578179689645428
0.0442708805412786 0.000579356980154299
0.0448502375214329 0.000567152625628132
0.0454173901470611 0.000560132764946459
0.0459775229120075 0.000558707866794161
0.0465362307788017 0.000563491663637952
0.0470997224424397 0.000575867977805187
0.0476755904202448 0.000598672393764788
0.0482742628140096 0.000608572093597914
0.0488828349076075 0.000595381131556663
0.0494782160391642 0.000587455994831169
0.0500656720339954 0.000585271090595695
0.0506509431245911 0.000589373605807566
0.0512403167303986 0.000601037431401149
0.0518413541617998 0.000622867196432745
0.0524642213582325 0.000635527932270426
0.0530997492905029 0.000621947053808363
0.0537216963443113 0.000613794640172191
0.0543354909844835 0.000611560683612935
0.0549470516680964 0.000615796331328402
0.0555628479994248 0.000627785545791835
0.0561906335452167 0.000650143522170857
0.0568407770673875 0.000660146169656445
0.057500923237044 0.000646826873094142
0.0581477501101381 0.000639151896509631
0.0587869020066477 0.000637604155765376
0.0594245061624131 0.000642808238760145
0.0600673144011733 0.000656173096779097
0.0607234874979524 0.000680338399571379
0.0614038258975237 0.000682611111352326
0.0620864370088761 0.000670234307551794
0.0627566713164279 0.0006637745785802
0.0634204458950081 0.000663701068488496
0.0640841469634966 0.000670790891678985
0.0647549378551755 0.000686714043627453
0.065441651898803 0.00070572918490727
0.0661473810837103 0.000703371825188271
0.0668507529088985 0.000692685580252692
0.0675434384891512 0.00068817517588964
0.0682316136650409 0.000690397013742974
0.0689220106787838 0.000700378976896643
0.0696223896556805 0.000718072476534915
0.0703404621322154 0.000732919043684594
0.0710733811759 0.000723087176706793
0.0717964683526068 0.00071480680585382
0.0725112751584606 0.000713077861360099
0.0732243530198207 0.000718588274811261
0.073942941294632 0.000732763917356947
0.0746757052119889 0.000746131651035213
0.0754218368630241 0.000753992100622663
0.0761758289636468 0.000742580151242648
0.0769184091148895 0.000737537785794177
0.0776559469006836 0.000739507537591957
0.0783954544382756 0.000749494344664912
0.0791449487829405 0.000766792028103017
0.0799117408110435 0.000775121863935852
0.0806868626749794 0.000770548730581565
0.0814574114055609 0.000762872610240173
0.0822202840158011 0.000762045342626133
0.0829823293584273 0.000768905088839889
0.0837512344472671 0.000785041106225959
0.0845362755534931 0.000794797282096923
0.08533107283559 0.000798175320563746
0.0861292481561538 0.000788389042342475
0.0869176371984963 0.00078539603876153
0.0877030332372578 0.000789948922998543
0.0884929821602563 0.000803343088736706
0.089296325248993 0.0008185507345281
0.0901148759835211 0.000823903602197859
0.090938779585719 0.000813523411933045
0.091752302997652 0.000808992434881894
0.0925612954325339 0.000811975018958202
0.0933732704514921 0.000823601043616005
0.0941968714951081 0.000844830692541468
0.0950417021876496 0.000846027945093708
0.0958877301327433 0.000837883772700678
0.096725613905444 0.000832442778348236
0.0975580566837922 0.000834538184854899
0.0983925948686471 0.000845242246755708
0.0992378371154028 0.000866645912241692
0.100104483027645 0.000870177951532159
0.100974660979177 0.000861340147770263
0.101836001126947 0.000855536745651041
0.102691537872598 0.000857384308558712
0.103548922181157 0.00086792903961203
0.104416851220769 0.000889221232028104
0.105306072452797 0.000895478037008159
0.106201550489805 0.000883799945306902
0.107085350435112 0.000878213945840821
0.107963564380953 0.000880467826558551
0.108844032207511 0.00089162175547959
0.109735653962991 0.000913797138697768
0.110649451101689 0.000917479333748922
0.111566930435438 0.000905314165454961
0.112472244600893 0.000900567423171412
0.113372812024064 0.000903885276084646
0.114276697300149 0.000916425895232605
0.115193123195381 0.000940496463748467
0.11613361965913 0.000937032580998592
0.117070652240128 0.000926102690194721
0.117996754930323 0.000922828471217785
0.118919583401541 0.000927905419576728
0.119847488821117 0.000942676337054868
0.120790165158172 0.00096977131852655
0.121759936476699 0.000955595994911318
0.12271553247161 0.000946502808041746
0.123662035279652 0.000945382192996845
0.124607417472649 0.000953008472088774
0.125560425944738 0.000971008859808289
0.126531434804546 0.000987855936718118
0.127519290741264 0.000973624154677464
0.128492914895941 0.000967036287931356
0.129459951183873 0.000968733566988923
0.130428684750862 0.000979723563712377
0.131408408314574 0.00100204622245317
0.132410454537027 0.00100308184617118
0.133413536383198 0.000991692237579594
0.134405228620778 0.000988274529329322
0.135393503150107 0.000993564674054044
0.136387067824161 0.00100892389695255
0.137395991721114 0.00103406978631476
0.138430061507429 0.00101836689250035
0.139448428399929 0.00101046567750665
0.140458894077436 0.00101099402022131
0.141469888097657 0.00102086183041623
0.142490749928073 0.00104194421409842
0.143532694142172 0.00104623882057099
0.144578932962743 0.00103445051440154
0.145613383477144 0.00103082870357274
0.146644212180717 0.00103612757596004
0.147680339756677 0.00105170648861055
0.148732046245288 0.00107475264835677
0.149806798893644 0.00105949393638445
0.150866292830029 0.00105228489195964
0.151918577721988 0.00105378547374609
0.152972363195734 0.00106499660584839
0.154037359801583 0.00108794015836852
0.155125299959951 0.00108498043001109
0.156210280389962 0.00107472406489026
0.157285004454853 0.00107298874192576
0.158357993196779 0.00108061773693183
0.15943861093371 0.00109920929244972
0.16053782022616 0.0011105233508551
0.161648343577015 0.00109764370488672
0.162745987281902 0.00109317630926714
0.163839163591169 0.00109787825327796
0.164937041844447 0.00111304694326093
0.166050088787708 0.00113567766147335
0.167185766449181 0.00112058996407554
0.168306356413257 0.00111388521671389
0.169420241629971 0.00111625939009515
0.170536501020066 0.00112879622692695
0.171665297246993 0.00115364957401905
0.172818946821012 0.00114322015419443
0.173962166975206 0.00113475702264096
0.175096923997847 0.00113530729255746
0.176232231290405 0.00114584411291781
0.177378075403322 0.00116827167481595
0.178546347078138 0.00116533833318316
0.179711685411322 0.00115553981247334
0.180867225223795 0.00115471969744153
0.182021944921236 0.00116380086019623
0.183185745781433 0.00118451856154509
0.184370264342978 0.00118677570402209
0.185557040047 0.00117604110795507
0.186733081154955 0.00117430004245998
0.187907381197415 0.00118244587607927
0.189089827073494 0.00120211007323596
0.19029193714673 0.00120739790984006
0.19149933505657 0.00119613388934961
0.19269546894592 0.00119391799252422
0.193889386938444 0.00120163254001947
0.195091019478464 0.00122086096528148
0.196311880443745 0.0012271399185615
0.197539020362306 0.00121575711868327
0.19875477748099 0.00121351068531387
0.199968288166304 0.00122128947248285
0.201189577638786 0.00124067968875128
0.202430257327538 0.00124600047058508
0.203676257798123 0.00123491241788277
0.204911170216006 0.00123308112588001
0.206144251341886 0.00124142006001778
0.207385671401903 0.00126156772024073
0.208647239122144 0.00126403550940139
0.209911274631546 0.00125366015729842
0.211164934788844 0.00125269671369767
0.212417631502542 0.00126210331525278
0.213679734817794 0.00128362255505325
0.214963357372848 0.00128135307299123
0.216244710445839 0.00127211748999793
0.217516827935837 0.00127249059426141
0.218789318530098 0.00128349906727896
0.220072817597377 0.00130704782104127
0.221379865418418 0.00129811179444441
0.222677977212863 0.00129046071626695
0.22396843792913 0.00129266863860909
0.225261106567739 0.00130586098615736
0.226566967553896 0.00132949657474025
0.227896464128637 0.00131453086155789
0.229210994990194 0.0013089358011931
0.230519930791388 0.00131350509389846
0.231833435885286 0.00132951657074191
0.233162952456028 0.00134355232929293
0.234506504785321 0.00133089520184996
0.235837399987171 0.00132784280972564
0.237165242796896 0.00133529018795781
0.238500532984854 0.00135477190840679
0.239855304893261 0.00135747055851909
0.24121277545178 0.00134754599099809
0.242560321442778 0.0013475299013155
0.243907851344094 0.00135845593227154
0.245266307276365 0.00138219451256708
0.246648501788932 0.00137156870661747
0.24802007049555 0.00136485690331492
0.249384927398865 0.00136845686881191
0.250753384267677 0.00138359438593447
0.252136978653611 0.00139907410667381
0.253536052760285 0.00138625751463959
0.254922310274925 0.00138330276824833
0.256305613043173 0.00139112473264921
0.257696737775822 0.00141128368799349
0.259108021463816 0.00141090162254094
0.260518923086356 0.00140202074038467
0.261920943826741 0.00140340423611219
0.263324348062853 0.00141617032642491
0.264740518389278 0.00143817059734926
0.266178688986627 0.00142382853693307
0.267602517523561 0.00141942670218789
0.269021944225748 0.00142583208953476
0.270447776315283 0.00144447346921847
0.271892249784502 0.0014480393634686
0.27334028914797 0.00143839567541515
0.274778684823385 0.00143911811168041
0.276217802935066 0.00145130152264451
0.27766910445771 0.00147417745063536
0.279143281908346 0.00145968626315278
0.280602968171498 0.0014552978768252
0.282058266048324 0.00146188857555289
0.283520154623877 0.00148089922364638
0.285001053847523 0.00148273240946986
0.286483786256993 0.00147372138231539
0.287957507639308 0.0014752997687845
0.289432807408093 0.0014886139534591
0.290921421361552 0.00150715765630601
0.292428579017858 0.00149388838816075
0.293922467406019 0.00149096438427747
0.295413431790296 0.0014993288201177
0.296912760610414 0.00152057262265509
0.298433333233069 0.00151532173287393
0.299948654965943 0.00150834858808738
0.30145700355403 0.00151232343425969
0.30296932698829 0.00152852872801605
0.304497855716306 0.00153769665486485
0.306035552371171 0.00152704159325852
0.307562593964429 0.00152708366464817
0.309089677629077 0.00153890569385251
0.31062858332293 0.00156066804817417
0.312189251371104 0.00154666262938373
0.313735914000488 0.00154320370124503
0.315279117701733 0.00155122420405896
0.316830341905792 0.00157227642322151
0.318402618329013 0.00156687647373511
0.319969494802748 0.00156030628746233
0.321529801090211 0.00156496331357183
0.323094764403782 0.00158217861116841
0.324676943014951 0.00158747258346318
0.326264415598414 0.00157811175359596
0.32784252735201 0.00157979524682422
0.329422322598834 0.00159369702498959
0.331016019623824 0.0016082087965997
0.332624228420423 0.00159636459626103
0.334220593016685 0.00159544966168861
0.335816042678373 0.00160651677733947
0.337422559455713 0.00162884924501656
0.339051408700729 0.00161483224269854
0.340666240943428 0.00161168156011172
0.342277922503539 0.00162035685102437
0.343898279354564 0.00164245558515669
0.34554073493972 0.00163332481381999
0.34717405975354 0.0016282754420282
0.348802335195569 0.00163492159358763
0.350437256789156 0.00165472232620928
0.352091979115366 0.00165172897678417
0.35374370809215 0.0016450759748811
0.355388784067031 0.00165002735229111
0.357038811419322 0.00166794447050674
0.358706755889829 0.00166992696333272
0.360376682853161 0.00166195556162283
0.362038638414784 0.0016655390311209
0.363704177445905 0.00168196534445328
0.365386142790358 0.00168781365721964
0.367073956447578 0.00167880985183786
0.368752766299416 0.00168134578245322
0.370434112081869 0.00169665671566599
0.372130768797535 0.00170530965053729
0.373836078448072 0.0016955592947168
0.375531637742789 0.00169736242838355
0.377229000171173 0.00171191967915611
0.378940919850329 0.00172236117318689
0.380663281023516 0.00171214930967841
0.382375430333194 0.00171352969424483
0.384088960027439 0.00172768461234297
0.385816644639782 0.00173893905422677
0.387555583694009 0.00172854959552182
0.389284133289531 0.00172981372710007
0.391013947016631 0.00174391063797594
0.392757857654607 0.00175503712622653
0.394512894780833 0.00174475298756689
0.3962576477684 0.0017462053020771
0.398003853070477 0.0017605849965626
0.39976443806704 0.00177067046351451
0.401535108530554 0.00176077423595778
0.403295882766512 0.00176271907277006
0.405058601839282 0.00177772269445987
0.406836324533742 0.00178587377096204
0.408622198304704 0.0017766490190681
0.410398847323772 0.00177939321748345
0.412178240541256 0.00179536678211998
0.413973607323376 0.0018007002014569
0.415774307524832 0.0017924335029701
0.417566741027803 0.00179628978780943
0.419363030815612 0.00181358963206967
0.421176620447682 0.00181522087653243
0.422991841324214 0.00180820472302849
0.424800046047243 0.00181349611340529
0.426613542160648 0.00183249564463398
0.428446037805282 0.00182952536674509
0.430275563172027 0.00182406212576108
0.432099625297788 0.00183112767313443
0.433930752970922 0.00185222594676768
0.43578297891769 0.00184372345207623
0.437626702369766 0.00184013067902751
0.439466833048794 0.00184933299520301
0.441316166043997 0.00187136775707463
0.443187533801072 0.00185794826899656
0.445045482070068 0.00185656175344398
0.446902043823512 0.00186828511326283
0.448770328936775 0.00188345396937426
0.450653782906149 0.00187235159783212
0.452526134503981 0.00187350853383932
0.454399643037821 0.00188811982689133
0.456287762864712 0.00189561797055798
0.45818338083527 0.00188712171898732
0.460070502554257 0.00189115879194808
0.461961661346205 0.00190907041397252
0.463870731760178 0.00190802013651197
0.46577875189669 0.00190244709128626
0.467681198987976 0.00190974247920655
0.469590941467183 0.00193142957696917
0.471522371044152 0.00192085124551257
0.473443222289664 0.00191855811144918
0.475361780401114 0.00192954751223438
0.477291327913348 0.00194549778981366
0.479236825703162 0.00193433042182786
0.48117115612499 0.0019357014346275
0.483106857559617 0.00195082430657923
0.485057681866196 0.00195618805123467
0.487013869917431 0.001948716666904
0.488962586584335 0.00195414596012958
0.490916732544464 0.00197389778479579
0.49289063032926 0.00196771257657436
0.494858342905835 0.00196429493457986
0.496822637840414 0.0019742387045338


==> Images/Results/planesource_timesteps_convergence_tol_0.001_hfm10.txt <==
t dt
0.0 1.08057563123659e-10
1.08057563123659e-10 9.3883528623046e-11
2.01941091746705e-10 1.49654931790239e-10
3.51596023536944e-10 2.18855868155192e-10
5.70451891692136e-10 3.21967400774214e-10
8.9241929246635e-10 4.71843008175005e-10
1.36426230064136e-09 6.89456101131572e-10
2.05371840177293e-09 1.00427032356042e-09
3.05798872533335e-09 1.45815193804406e-09
4.51614066337741e-09 2.11025793266743e-09
6.62639859604483e-09 3.04384861254817e-09
9.670247208593e-09 4.37560729059268e-09
1.40458544991857e-08 6.26834121032457e-09
2.03141957095103e-08 8.94818932824016e-09
2.92623850377504e-08 1.27277942210609e-08
4.19901792588113e-08 1.80373020108749e-08
6.00274812696862e-08 2.54655518664736e-08
8.54930331361598e-08 3.58144151996774e-08
1.21307448335837e-07 5.01699425874746e-08
1.71477390923312e-07 6.99947599810101e-08
2.41472150904322e-07 9.72470010188327e-08
3.38719151923155e-07 1.3453192468297e-07
4.73251076606125e-07 1.85293165123317e-07
6.58544241729443e-07 2.54051160121686e-07
9.12595401851129e-07 3.4669650784236e-07
1.25929190969349e-06 4.70845525049157e-07
1.73013743474265e-06 6.36263732975693e-07
2.36640116771834e-06 8.55359856712227e-07
3.22176102443057e-06 1.14374751288771e-06
4.36550853731828e-06 1.52086322902045e-06
5.88637176633873e-06 2.01061675787657e-06
7.8969885242153e-06 2.64203162552221e-06
1.05390201497375e-05 3.4498091577309e-06
1.39888293074684e-05 4.47471649774306e-06
1.84635458052115e-05 5.76365709388147e-06
2.42272028990929e-05 7.36922985321319e-06
3.15964327523061e-05 9.34852034531459e-06
4.09449530976207e-05 1.17607945642837e-05
5.27057476619044e-05 1.46636835008336e-05
6.73694311627381e-05 1.81073573834058e-05
8.54767885461438e-05 2.21260960547676e-05
0.000107602884600911 2.67265654747379e-05
0.000134329450075649 3.18719964597538e-05
0.000166201446535403 3.74612879530588e-05
0.000203662734488462 4.368311340905e-05
0.000247345847897512 5.37089463835221e-05
0.000301054794281034 6.75773640490797e-05
0.000368632158330114 7.94411530275454e-05
0.000448073311357659 0.000102537083987743
0.000550610395345402 0.00011986129930647
0.000670471694651872 0.000149527486987616
0.000819999181639489 0.000192716339984056
0.00101271552162354 0.000229619394658851
0.0012423349162824 0.00026617374938228
0.00150850866566468 0.000303334412886121
0.0018118430785508 0.000338364601662799
0.00215020768021359 0.000369430745372087
0.00251963842558568 0.000455889775226021
0.0029755282008117 0.000534837207276869
0.00351036540808857 0.000633117553356293
0.00414348296144487 0.000745206917373146
0.00488868987881801 0.000818456129799854
0.00570714600861787 0.000862767606759442
0.00656991361537731 0.0010764949148858
0.0076464085302631 0.00119823872816272
0.00884464725842582 0.0013797771575685
0.0102244244159943 0.0014052102084582
0.0116296346244525 0.00179104981704078
0.0134206844414933 0.00162573962462021
0.0150464240661135 0.00200387990621676
0.0170503039723303 0.00201799324196188
0.0190682972142921 0.00203197853854605
0.0211002757528382 0.00259162704117878
0.023691902794017 0.0021322810818794
0.0258241838758964 0.00259055656468458
0.0284147404405809 0.00291017085816499
0.0313249112987459 0.00248915674738219
0.0338140680461281 0.00287808066889432
0.0366921487150224 0.00326169245797405
0.0399538411729965 0.00296885147097335
0.0429226926439698 0.00306190836342715
0.045984601007397 0.00367362588324883
0.0496582268906458 0.00369163834569533
0.0533498652363411 0.00333280193871264
0.0566826671750538 0.00353428502089738
0.0602169521959512 0.00407919688726887
0.06429614908322 0.00430623020820067
0.0686023792914207 0.00387018727829772
0.0724725665697184 0.00386499614286767
0.0763375627125861 0.00424014562552125
0.0805777083381073 0.00466622383267152
0.0852439321707789 0.00489336349477802
0.0901372956655569 0.00446271368728447
0.0946000093528414 0.00436969853725028
0.0989697078900916 0.00465237383122938
0.103622081721321 0.00500138157081856
0.10862346329214 0.00526931377861114
0.113892777070751 0.00560088834857971
0.11949366541933 0.00529324074594673
0.124786906165277 0.00503522191912181
0.129822128084399 0.00517027374273197
0.134992401827131 0.00551906039145273
0.140511462218584 0.00578787427157114
0.146299336490155 0.00596390036565931
0.152263236855814 0.00617824498673967
0.158441481842554 0.00650951469579868
0.164950996538352 0.00665678777562025
0.171607784313973 0.00607384748173512
0.177681631795708 0.00572377257185925
0.183405404367567 0.00605101315011625
0.189456417517683 0.00680276067273483
0.196259178190418 0.00749681672448451
0.203755994914903 0.00735439418825959
0.211110389103162 0.00710989953701974
0.218220288640182 0.00708438227160034
0.225304670911782 0.0072497537866368
0.232554424698419 0.00769273687253965
0.240247161570959 0.00676413243215641
0.247011294003115 0.00567088187195849
0.252682175875074 0.00580552058124599
0.25848769645632 0.00692113205255705
0.265408828508877 0.00791275113954387
0.273321579648421 0.00848926897550974
0.28181084862393 0.00695855129585543
0.288769399919786 0.00758314464446743
0.296352544564253 0.00734893510329153
0.303701479667545 0.00643425793399104
0.310135737601536 0.00639654914080046
0.316532286742336 0.00729328768305527
0.323825574425391 0.00820228882412109
0.332027863249513 0.00871489112048583
0.340742754369998 0.00934191662500401
0.350084670995002 0.00750306948315725
0.35758774047816 0.00628518387224727
0.363872924350407 0.00690525324855078
0.370778177598958 0.00774905579266128
0.378527233391619 0.00812940228224172
0.386656635673861 0.00837713720041982
0.395033772874281 0.00891347481303569
0.403947247687316 0.00707013359197564
0.411017381279292 0.00786879001219302
0.418886171291485 0.00776530562181504
0.4266514769133 0.00784334097006114
0.434494817883361 0.00830397794005749
0.442798795823419 0.00803523012288519
0.450834025946304 0.00803105203070164
0.458865077977005 0.00856602621291153
0.467431104189917 0.0093170232860926
0.476748127476009 0.00816850153684207
0.484916629012852 0.00887512564273463


==> Images/Results/planesource_timesteps_convergence_tol_0.001_hfm2.txt <==
t dt
0.0 6.10351562500001e-10
6.10351562500001e-10 5.00039840955393e-10
1.11039140345539e-09 7.59293236150659e-10
1.86968463960605e-09 1.07067373464006e-09
2.94035837424611e-09 1.52361936415921e-09
4.46397773840532e-09 2.17002131553031e-09
6.63399905393563e-09 3.09312768499341e-09
9.72712673892904e-09 4.40726632489758e-09
1.41343930638266e-08 6.2708106136965e-09
2.04052036775231e-08 8.90198861952762e-09
2.93071922970507e-08 1.26004661996943e-08
4.19076584967451e-08 1.77760391635396e-08
5.96836976602847e-08 2.4986450431205e-08
8.46701480914896e-08 3.4986816136021e-08
1.19656964227511e-07 4.87937153958294e-08
1.6845067962334e-07 6.77675899011069e-08
2.36218269524447e-07 9.37176880981014e-08
3.29935957622548e-07 1.29034321402162e-07
4.5897027902471e-07 1.76853588015994e-07
6.35823867040704e-07 2.4125982649187e-07
8.77083693532574e-07 3.27530688362456e-07
1.20461438189503e-06 4.42428593719713e-07
1.64704297561474e-06 5.94540090753668e-07
2.24158306636841e-06 7.94660808070443e-07
3.03624387443885e-06 1.05621767601568e-06
4.09246155045453e-06 1.39571118554661e-06
5.48817273600114e-06 1.83314782043473e-06
7.32132055643587e-06 2.3924155234463e-06
9.71373607988217e-06 3.1015321917154e-06
1.28152682715976e-05 3.99266785193844e-06
1.6807936123536e-05 5.10180465183242e-06
2.19097407753684e-05 6.4678548001704e-06
2.83775955755388e-05 8.13100529535933e-06
3.65086008708982e-05 1.0130000570754e-05
4.66386014416522e-05 1.24980114740961e-05
5.91366129157482e-05 1.52566724742482e-05
7.43932853899964e-05 1.84077972700632e-05
9.28010826600596e-05 2.19221958888756e-05
0.000114723278548935 2.57248787554889e-05
0.000140448157304424 3.03192835955045e-05
0.000170767440899929 3.91419722063515e-05
0.00020990941310628 5.04580535458278e-05
0.000260367466652108 6.5348759337049e-05
0.000325716225989157 8.50197092380263e-05
0.000410735935227183 0.00010630123239201
0.000517037167619194 0.00012817214279795
0.000645209310417144 0.000113687805127444
0.000758897115544588 0.000152852395675666
0.000911749511220254 0.000199759920203752
0.00111150943142401 0.000226589111027037
0.00133809854245104 0.000253733077912953
0.001591831620364 0.00022923236279072
0.00182106398315472 0.00024920141790702
0.00207026540106174 0.000408544362858463
0.0024788097639202 0.000410857241717074
0.00288966700563727 0.000357339908143011
0.00324700691378028 0.000351269909358983
0.00359827682313927 0.000430111842830778
0.00402838866597004 0.000587191584248363
0.00461558025021841 0.000503003287971878
0.00511858353819029 0.000506216208125211
0.0056247997463155 0.000524616488592729
0.00614941623490823 0.000754090620378892
0.00690350685528712 0.000663552861692312
0.00756705971697943 0.000666994702484069
0.0082340544194635 0.000667076339046118
0.00890113075850962 0.000917244952890519
0.00981837571140014 0.000803805057643592
0.0106221807690437 0.000795813615711989
0.0114179943847557 0.000841457486519392
0.0122594518712751 0.00120227532198509
0.0134617271932602 0.00117379847076221
0.0146355256640224 0.000949782427996156
0.0155853080920186 0.00123350377877502
0.0168188118707936 0.00108896370823028
0.0179077755790239 0.00107290142366398
0.0189806770026878 0.0012261120052791
0.0202067890079669 0.00124809015295975
0.0214548791609267 0.00124029357980911
0.0226951727407358 0.00128973621113983
0.0239849089518756 0.00142122497122881
0.0254061339231044 0.00142475800271311
0.0268308919258175 0.00140614242633829
0.0282370343521558 0.00187577364470293
0.0301128079968588 0.00156531437255682
0.0316781223694156 0.00160214337828831
0.0332802657477039 0.0020637756633691
0.035344041411073 0.001654079235774
0.036998120646847 0.00190317099998039
0.0389012916468274 0.00193441315303327
0.0408357047998606 0.001807273967372
0.0426429787672326 0.00235286113410126
0.0449958399013339 0.00193678236346624
0.0469326222648001 0.00215065519516476
0.0490832774599649 0.00218041921209892
0.0512636966720638 0.0020961715885507
0.0533598682606145 0.00258974509893473
0.0559496133595493 0.00219129140497143
0.0581409047645207 0.0026196768046876
0.0607605815692083 0.00233454118077816
0.0630951227499864 0.00255963063984984
0.0656547533898363 0.00252471071916169
0.068179464108998 0.00256487404158174
0.0707443381505797 0.00276800734377903
0.0735123454943587 0.00263424683270452
0.0761465923270633 0.00301289081332189
0.0791594831403851 0.00274738884739165
0.0819068719877768 0.00319079979475932
0.0850976717825361 0.00287967515578816
0.0879773469383243 0.00329206492209954
0.0912694118604238 0.00302161298677558
0.0942910248471994 0.00335230380658913
0.0976433286537885 0.00317706838515706
0.100820397038946 0.0033997094083773
0.104220106447323 0.00335596979584798
0.107576076243171 0.00345021099001722
0.111026287233188 0.00357669300930515
0.114602980242493 0.00351909550781204
0.118122075750305 0.00387899828235724
0.122001074032662 0.003635213074312
0.125636287106974 0.0041686482420264
0.129804935349001 0.0038524777117309
0.133657413060732 0.00396129710478439
0.137618710165516 0.0041973025134005
0.141816012678917 0.00402348654279086
0.145839499221708 0.00449511239854107
0.150334611620249 0.00429680229086347
0.154631413911112 0.00429406226500477
0.158925476176117 0.00485724853011347
0.16378272470623 0.00451879142062857
0.168301516126859 0.0045668523301609
0.17286836845702 0.00511904756683809
0.177987416023858 0.00480419226302642
0.182791608286884 0.00480817582066843
0.187599784107553 0.00530205705213774
0.19290184115969 0.00516830889626321
0.198070150055954 0.00507247128341353
0.203142621339367 0.00530620038135561
0.208448821720723 0.00568361882136059
0.214132440542083 0.0054705016440707
0.219602942186154 0.00545367868358087
0.225056620869735 0.00571597750243844
0.230772598372173 0.00612971178286667
0.23690231015504 0.00565476009317678
0.242557070248217 0.00583709577359172
0.248394166021809 0.00599956718965827
0.254393733211467 0.00637505313887863
0.260768786350345 0.00629330784928866
0.267062094199634 0.00588070021715884
0.272942794416793 0.00597641144298904
0.278919205859782 0.00635613349449448
0.285275339354276 0.00675285356886706
0.292028192923144 0.00710050117561229
0.299128694098756 0.00633556715803933
0.305464261256795 0.00602499745229604
0.311489258709091 0.00623349661475449
0.317722755323846 0.00660321701864999
0.324325972342496 0.00685494716219431
0.33118091950469 0.00718502028671157
0.338365939791402 0.00719020029595053
0.345556140087352 0.00657144604162375
0.352127586128976 0.00638655999190673
0.358514146120883 0.00662478773225131
0.365138933853134 0.00691396523661702
0.372052899089751 0.00709288210994219
0.379145781199693 0.00733319984566147
0.386478981045355 0.00768193650339348
0.394160917548748 0.00732379551088477
0.401484713059633 0.0068463722388268
0.40833108529846 0.00680926724210356
0.415140352540563 0.00708030146399294
0.422220654004556 0.00729267141655671
0.429513325421113 0.00738506933323858
0.436898394754351 0.00751776033866944
0.444416155093021 0.00773858801669316
0.452154743109714 0.00802281584707797
0.460177558956792 0.00796107350353947
0.468138632460331 0.00745272491933332
0.475591357379665 0.00725678201652332
0.482848139396188 0.00744828147852413
0.490296420874712 0.00772346059657388


==> Images/Results/planesource_timesteps_convergence_tol_0.001_hfm50.txt <==
t dt
0.0 1.08424249350994e-10
1.08424249350994e-10 9.39787868017878e-11
2.02403036152782e-10 1.50107544301793e-10
3.52510580454575e-10 2.19573463909195e-10
5.7208404436377e-10 3.2307199516355e-10
8.95156039527319e-10 4.73475058051474e-10
1.36863109757879e-09 6.91835178971235e-10
2.06046627655003e-09 1.00772719003268e-09
3.0681934665827e-09 1.46317935701706e-09
4.53137282359976e-09 2.11757679768675e-09
6.64894962128651e-09 3.05449885099227e-09
9.70344847227878e-09 4.3910742330566e-09
1.40945227053354e-08 6.29072996107545e-09
2.03852526664108e-08 8.98046200720783e-09
2.93657146736187e-08 1.27740901973498e-08
4.21398048709685e-08 1.81033711671856e-08
6.02431760381541e-08 2.55593442125736e-08
8.58025202507277e-08 3.59468826815187e-08
1.21749402932246e-07 5.03561198423518e-08
1.72105522774598e-07 7.02552044581344e-08
2.42360727232733e-07 9.76096930688858e-08
3.39970420301618e-07 1.35034754465466e-07
4.75005174767085e-07 1.85987163285353e-07
6.60992338052438e-07 2.55004661603893e-07
9.15996999656331e-07 3.48000471687049e-07
1.26399747134338e-06 4.72620265753421e-07
1.7366177370968e-06 6.38667347193258e-07
2.37528508429006e-06 8.58598647249972e-07
3.23388373154003e-06 1.14808871146075e-06
4.38197244300078e-06 1.52665028808456e-06
5.90862273108534e-06 2.01828740377993e-06
7.92691013486527e-06 2.65213872046998e-06
1.05790488553352e-05 3.46304418724484e-06
1.40420930425801e-05 4.49193516646657e-06
1.85340282090467e-05 5.78590605379631e-06
2.4319934262843e-05 7.39777295172435e-06
3.17177072145673e-05 9.38486176981695e-06
4.11025689843843e-05 1.18066946173118e-05
5.29092636016961e-05 1.47211609679129e-05
6.76304245696091e-05 1.81786711974869e-05
8.58090957670959e-05 2.22136971129124e-05
0.000108022792880008 2.6833006399884e-05
0.000134855799279892 3.19997838827769e-05
0.000166855583162669 3.76126587315511e-05
0.00020446824189422 4.38502212577867e-05
0.000248318463152007 5.35653788933024e-05
0.000301883842045309 6.48009666056253e-05
0.000366684808650935 7.85742390634413e-05
0.000445259047714376 9.64750423905801e-05
0.000541734090104956 0.000117490904802877
0.000659224994907833 0.000141142798433788
0.000800367793341621 0.000174360760587396
0.000974728553929017 0.000214139766519328
0.00118886832044835 0.000259082607906466
0.00144795092835481 0.000295785034550245
0.00174373596290506 0.000331828702032725
0.00207556466493778 0.000362989124020729
0.00243855378895851 0.000420824233232269
0.00285937802219078 0.000493308677923273
0.00335268670011405 0.000582087500431999
0.00393477420054605 0.00068038022610929
0.00461515442665534 0.000797892420144898
0.00541304684680024 0.000849580648188251
0.00626262749498849 0.000952115213877722
0.00721474270886621 0.00109710081317156
0.00831184352203777 0.00127930133663672
0.00959114485867449 0.00140891348622248
0.011000058344897 0.00154330599047543
0.0125433643353724 0.00176696029362238
0.0143103246289948 0.0019880265283194
0.0162983511573142 0.00189298114718844
0.0181913323045026 0.00213456477749681
0.0203258970819994 0.00231484758207467
0.0226407446640741 0.00225043039886619
0.0248911750629403 0.00256296800318485
0.0274541430661251 0.0026385910541667
0.0300927341202918 0.00265610750653272
0.0327488416268246 0.0028535590429297
0.0356024006697543 0.00311233118833539
0.0387147318580896 0.00308055104877199
0.0417952829068616 0.00311823197664087
0.0449135148835025 0.00355979824204467
0.0484733131255472 0.00349123720028282
0.05196455032583 0.00369505538582159
0.0556596057116516 0.00362672663214279
0.0592863323437944 0.00394870884487913
0.0632350411886735 0.00416193818339333
0.0673969793720668 0.0042073653577805
0.0716043447298473 0.00438425742699309
0.0759886021568404 0.00435531100022739
0.0803439131570678 0.0045586350536919
0.0849025482107597 0.00486611158112131
0.089768659791881 0.00503212437678145
0.0948007841686625 0.00513709245316649
0.099937876621829 0.00538312525777892
0.105321001879608 0.00550057913485178
0.11082158101446 0.00545394888862213
0.116275529903082 0.00557930635938728
0.121854836262469 0.0059293206609301
0.127784156923399 0.00644007089986957
0.134224227823269 0.00657382607680722
0.140798053900076 0.00647950024761224
0.147277554147688 0.00607553322836238
0.153353087376051 0.00527392007298378
0.158627007449034 0.0051650179084648
0.163792025357499 0.00581809701859069
0.16961012237609 0.00651056044481287
0.176120682820903 0.00685289309289537
0.182973575913798 0.00729518163232183
0.19026875754612 0.00760156174618566
0.197870319292306 0.00616064644746008
0.204030965739766 0.00543690798923629
0.209467873729002 0.00624860033867409
0.215716474067676 0.0075112061923981
0.223227680260074 0.00738501536841468
0.230612695628489 0.00737450252461567
0.237987198153105 0.00806372521605729
0.246050923369162 0.00699336799929745
0.253044291368459 0.00561632606084913
0.258660617429308 0.00585554664582064
0.264516164075129 0.00747183419375252
0.271987998268882 0.00912025785218016
0.281108256121062 0.00855233424649494
0.289660590367557 0.00773343990050269
0.297394030268059 0.00618679884964305
0.303580829117702 0.00600406832792727
0.30958489744563 0.00657581363999087
0.316160711085621 0.00770417760976973
0.32386488869539 0.00866689992245745
0.332531788617848 0.00958311966352368
0.342114908281371 0.00600838214094884
0.34812329042232 0.0070284664868522
0.355151756909172 0.00812942066075076
0.363281177569923 0.00744702465761008
0.370728202227533 0.00718712521937901
0.377915327446912 0.00800379042014023
0.385919117867053 0.00949458686829522
0.395413704735348 0.00671727485310448
0.402130979588452 0.0077730704618158
0.409904050050268 0.00822110422219661
0.418125154272465 0.00793018733690928
0.426055341609374 0.00738002116419256
0.433435362773566 0.00776875370070115
0.441204116474268 0.00892155615569392
0.450125672629962 0.0101493114704558
0.460274984100417 0.00675196823618265
0.4670269523366 0.00787723340875915
0.474904185745359 0.00858045069550768
0.483484636440867 0.00833538074375388
0.491820017184621 0.00770634131889726


==> Images/Results/planesource_timesteps_convergence_tol_0.001_m1.txt <==
t dt
0.0 7.23889268890968e-11
7.23889268890968e-11 6.24082908618708e-11
1.34797217750968e-10 8.23700205830012e-11
2.17167238333969e-10 1.0613036218312e-10
3.23297600517089e-10 1.37358600037946e-10
4.60656200555035e-10 1.78176472997364e-10
6.38832673552398e-10 2.31580755807174e-10
8.70413429359573e-10 3.01629603806075e-10
1.17204303316565e-09 3.94072354005668e-10
1.56611538717132e-09 5.17362362619868e-10
2.08347774979118e-09 6.84252503244527e-10
2.76773025303571e-09 9.1431645630822e-10
3.68204670934393e-09 1.23808981356674e-09
4.92013652291067e-09 1.70417217987838e-09
6.62430870278904e-09 2.39186022260358e-09
9.01616892539262e-09 3.43439385688947e-09
1.24505627822821e-08 5.06332131440668e-09
1.75138840966888e-08 7.69674870234469e-09
2.52106327990335e-08 1.21234069562634e-08
3.73340397552969e-08 1.82706995737671e-08
5.5604739329064e-08 2.63535444535599e-08
8.19582837826239e-08 3.80429161738468e-08
1.20001199956471e-07 5.47072598591001e-08
1.74708459815571e-07 7.84035020768728e-08
2.53111961892444e-07 1.11967900313648e-07
3.65079862206092e-07 1.59326698540298e-07
5.2440656074639e-07 2.25883906758757e-07
7.50290467505147e-07 3.1904113591235e-07
1.0693316034175e-06 4.48883374915952e-07
1.51821497833345e-06 6.29077725830674e-07
2.14729270416412e-06 7.82889665182151e-07
2.93018236934627e-06 1.08641297357636e-06
4.01659534292264e-06 1.61435307262874e-06
5.63094841555138e-06 2.21132376839741e-06
7.84227218394878e-06 2.94064927034778e-06
1.07829214542966e-05 2.96181437117807e-06
1.37447358254746e-05 3.37709426409909e-06
1.71218300895737e-05 4.16530834571406e-06
2.12871384352878e-05 5.38897670954528e-06
2.66761151448331e-05 7.28452495035747e-06
3.39606400951905e-05 1.03181391078704e-05
4.42787792030609e-05 1.54326090898512e-05
5.97113882929122e-05 1.89612167580042e-05
7.86726050509163e-05 2.32896966044928e-05
0.000101962301655409 2.77173176422901e-05
0.000129679619297699 2.88230124444356e-05
0.000158502631742135 4.04691179136689e-05
0.000198971749655804 4.28347380884277e-05
0.000241806487744231 4.81524561658676e-05
0.000289958943910099 5.72002374324907e-05
0.00034715918134259 7.41351318000141e-05
0.000421294313142604 0.000102772607261046
0.00052406692040365 0.000104478087348528
0.000628545007752179 9.06964690213443e-05
0.000719241476773523 0.000116031849307042
0.000835273326080565 0.000163467720182937
0.000998741046263503 0.000175549269295833
0.00117429031555934 0.000198882011201626
0.00137317232676096 0.000181760834828577
0.00155493316158954 0.000179549271502221
0.00173448243309176 0.000195905184106085
0.00193038761719784 0.000282945981222636
0.00221333359842048 0.000324036262883156
0.00253736986130364 0.000287323179172578
0.00282469304047621 0.000290136114108587
0.0031148291545848 0.000287586675199103
0.0034024158297839 0.000322745452462487
0.00372516128224639 0.00042112952366772
0.00414629080591411 0.000399349983354405
0.00454564078926852 0.000412694745016669
0.00495833553428519 0.000425073532172539
0.00538340906645772 0.000420440894282804
0.00580384996074053 0.000516656496776477
0.00632050645751701 0.000522342078103641
0.00684284853562065 0.000587038857669951
0.0074298873932906 0.000561694636957672
0.00799158203024827 0.000551728204946406
0.00854331023519468 0.000639096348893124
0.0091824065840878 0.000724622323444157
0.00990702890753196 0.000819649000961329
0.0107266779084933 0.000670470027809025
0.0113971479363023 0.000751051542149433
0.0121481994784517 0.000945514486950726
0.0130937139654025 0.000941096341068443
0.0140348103064709 0.000800001137814874
0.0148348114442858 0.000887439269094606
0.0157222507133804 0.0010847545950736
0.016807005308454 0.00103340278565804
0.017840408094112 0.000929743783118189
0.0187701518772302 0.00106308337679742
0.0198332352540276 0.00117874517085643
0.0210119804248841 0.0011091366116206
0.0221211170365047 0.00107724532310332
0.023198362359608 0.00126309349949153
0.0244614558590995 0.00130650973920913
0.0257679655983087 0.00118331871441562
0.0269512843127243 0.00128974692530473
0.028241031238029 0.00151216720902494
0.0297531984470539 0.00129848995533699
0.0310516884023909 0.00135185559277176
0.0324035439951627 0.00164317795410232
0.034046721949265 0.00141811666971021
0.0354648386189752 0.00144648957679688
0.0369113281957721 0.00173351237424185
0.0386448405700139 0.00154409494955365
0.0401889355195676 0.00155752010595981
0.0417464556255274 0.00183172320004788
0.0435781788255753 0.00166430861763809
0.0452424874432134 0.00167893035004293
0.0469214177932563 0.00193351341937333
0.0488549312126296 0.00178744064572955
0.0506423718583592 0.00181434915487946
0.0524567210132386 0.00197670016880404
0.0544334211820427 0.00194423006598028
0.056377651248023 0.00197632387788755
0.0583539751259105 0.00208747478824143
0.0604414499141519 0.00202365508045517
0.0624651049946071 0.00214546005219586
0.064610565046803 0.00218298249689347
0.0667935475436964 0.00214892466764225
0.0689424722113387 0.00228819789585381
0.0712306701071925 0.00228223604862851
0.073512906155821 0.00232622154377981
0.0758391276996008 0.00244869277780923
0.0782878204774101 0.00237952930323
0.0806673497806401 0.00259686676455316
0.0832642165451932 0.00247046538915546
0.0857346819343487 0.00264472904668406
0.0883794109810327 0.0025551917419297
0.0909346027229624 0.00265126468890073
0.0935858674118632 0.00265296024388419
0.0962388276557474 0.00267603965108187
0.0989148673068292 0.00275846188607055
0.1016733291929 0.0027147390550325
0.104388068247932 0.00286481337034481
0.107252881618277 0.0027624668705478
0.110015348488825 0.0029666417029905
0.112981990191815 0.00281560959248235
0.115797599784298 0.00306037907262163
0.118857978856919 0.00287169061686557
0.121729669473785 0.00314423917420463
0.12487390864799 0.00292915887135184
0.127803067519341 0.00321785575110579
0.131020923270447 0.0029871679251191
0.134008091195566 0.00328179175258364
0.13728988294815 0.00304537555196245
0.140335258500112 0.00333709327647546
0.143672351776588 0.00310378552765402
0.146776137304242 0.00338496699916482
0.150161104303407 0.00316264009356404
0.153323744396971 0.00342658712071133
0.156750331517682 0.0032223620636307
0.159972693581313 0.00346300370517628
0.163435697286489 0.00328354225623971
0.166719239542729 0.00349511837713388
0.170214357919863 0.00334697088074256
0.173561328800605 0.0035237011492013
0.177085029949806 0.0034137205520937
0.1804987505019 0.00354943438365171
0.184048184885552 0.0034853062934626
0.187533491179014 0.00357298382274704
0.191106475001762 0.00356398409354878
0.19467045909531 0.00359511600928514
0.198265575104595 0.00365333393583897
0.201918909040434 0.00361692090394653
0.205535829944381 0.00375949870273923
0.20929532864712 0.00364030650725493
0.212935635154375 0.00389415412570792
0.216829789280083 0.00366929812275414
0.220499087402837 0.00403816063648274
0.22453724803932 0.00371500669396574
0.228252254733286 0.00398666260579359
0.232238917339079 0.00378894995886227
0.236027867297942 0.00395436219652019
0.239982229494462 0.00388326375212276
0.243865493246584 0.00393594173318016
0.247801434979765 0.00400465115709085
0.251806086136855 0.00393069806921018
0.255736784206066 0.00417135232598189
0.259908136532048 0.00394346443391358
0.263851600965961 0.00428735944750818
0.268138960413469 0.00399494029886506
0.272133900712334 0.0042078767432014
0.276341777455536 0.00409416566397421
0.28043594311951 0.00415985076497601
0.284595793884486 0.00423845790782401
0.28883425179231 0.00413867779513527
0.292972929587445 0.00445871994866804
0.297431649536113 0.00415366143437223
0.301585310970485 0.00442715610575354
0.306012467076239 0.00423982000236797
0.310252287078607 0.00434647055758194
0.314598757636189 0.00438998147721912
0.318988739113408 0.00430665922024444
0.323295398333653 0.00463580428949201
0.327931202623145 0.00431716576438071
0.332248368387525 0.00456558368661204
0.336813952074137 0.00442160543238231
0.34123555750652 0.0044775927434709
0.34571315024999 0.00461434281305687
0.350327493063047 0.00444419751641478
0.354771690579462 0.00477425260007359
0.359545943179536 0.00449629244654709
0.364042235626083 0.00464072990730652
0.368682965533389 0.00466207079263703
0.373345036326026 0.00457552429555595
0.377920560621582 0.00494225039275482
0.382862811014337 0.00459438880200581
0.387457199816343 0.00477598334321766
0.392233183159561 0.0047547814959612
0.396987964655522 0.00469246915298024
0.401680433808502 0.00506026773484293
0.406740701543345 0.00470423385210559
0.411444935395451 0.00487912439483705
0.416324059790288 0.0048796689967684
0.421203728787056 0.00479269785075009
0.425996426637806 0.00513415848147335
0.431130585119279 0.00482434154661341
0.435954926665893 0.00495598801305214
0.440910914678945 0.00503793394692876
0.445948848625874 0.00488338582426885
0.450832234450143 0.00517376130678527
0.456005995756928 0.00496271149878373
0.460968707255712 0.00501538076952675
0.465984088025238 0.0052482573138175
0.471232345339056 0.00497857113613356
0.476210916475189 0.00518709302190755
0.481398009497097 0.00514248894291678
0.486540498440014 0.00506879145018407
0.491609289890198 0.00538702508899884


==> Images/Results/planesource_timesteps_convergence_tol_0.001_m10.txt <==
t dt
0.0 4.85328440150259e-11
4.85328440150259e-11 4.46169388744309e-11
9.31497828894568e-11 6.1091356491125e-11
1.54241139380582e-10 8.07069193175877e-11
2.34948058698169e-10 1.06798278988053e-10
3.41746337686222e-10 1.41712964371173e-10
4.83459302057395e-10 1.88617745479312e-10
6.72077047536707e-10 2.51904959380221e-10
9.23982006916928e-10 3.37683613618303e-10
1.26166562053523e-09 4.54479383127474e-10
1.71614500366271e-09 6.14214974331592e-10
2.3303599779943e-09 8.3357329391921e-10
3.16393327191351e-09 1.13587035437764e-09
4.29980362629115e-09 1.55359230496638e-09
5.85339593125753e-09 2.13180752292392e-09
7.98520345418145e-09 2.93287246148909e-09
1.09180759156705e-08 3.92307593335225e-09
1.48411518490228e-08 5.0864057468151e-09
1.99275575958379e-08 6.65432424455519e-09
2.65818818403931e-08 8.8020265243715e-09
3.53839083647646e-08 1.18348582316724e-08
4.7218766596437e-08 1.62890568148968e-08
6.35078234113338e-08 2.32283772008845e-08
8.67362006122183e-08 3.52096080407404e-08
1.21945808652959e-07 5.06098553516907e-08
1.7255566400465e-07 6.62116642608503e-08
2.387673282655e-07 8.60870386361915e-08
3.24854366901691e-07 1.30193564407283e-07
4.55047931308975e-07 1.24909113552431e-07
5.79957044861406e-07 1.97081456812221e-07
7.77038501673628e-07 2.37756301533353e-07
1.01479480320698e-06 2.41446056148786e-07
1.25624085935577e-06 2.93111043988754e-07
1.54935190334452e-06 3.68155869368668e-07
1.91750777271319e-06 4.72048366408579e-07
2.38955613912177e-06 6.15789750956342e-07
3.00534589007811e-06 8.16623045856915e-07
3.82196893593502e-06 1.10092913368367e-06
4.9228980696187e-06 1.40681987364645e-06
6.32971794326515e-06 1.72150846633517e-06
8.05122640960031e-06 2.41448756681878e-06
1.04657139764191e-05 3.06914542968713e-06
1.35348594061062e-05 3.47485306879811e-06
1.70097124749043e-05 2.98255325197323e-06
1.99922657268776e-05 2.09039891374426e-06
2.20826646406218e-05 1.78116709328406e-06
2.38638317339059e-05 1.74476416989527e-06
2.56085959038012e-05 2.31434310451373e-06
2.79229390083149e-05 2.52022249250636e-06
3.04431615008212e-05 2.50681609920112e-06
3.29499776000224e-05 2.39637692265856e-06
3.53463545226809e-05 2.47913471982005e-06
3.7825489242501e-05 3.05085081836771e-06
4.08763400608687e-05 6.25602551559759e-06
4.71323655764663e-05 9.4135198888347e-06
5.6545885465301e-05 1.30099563125254e-05
6.95558417778264e-05 1.52994710509218e-05
8.48553128287482e-05 1.86156896909665e-05
0.000103471002519715 2.36890767639239e-05
0.000127160079283639 2.41467638984164e-05
0.000151306843182055 2.62308450494748e-05
0.00017753768823153 3.12330986705377e-05
0.000208770786902068 2.85284043548145e-05
0.000237299191256882 3.15089629765021e-05
0.000268808154233384 4.59998460783211e-05
0.000314808000311705 5.54658033484866e-05
0.000370273803660192 5.33647084220481e-05
0.00042363851208224 5.82160251196151e-05
0.000481854537201855 6.65869546123092e-05
0.000548441491814164 7.75610719239964e-05
0.000626002563738161 9.24027412171411e-05
0.000718405304955302 0.000107794259469285
0.000826199564424587 0.000123476408924502
0.000949675973349089 0.000163511525361042
0.00111318749871013 0.000187705009193547
0.00130089250790368 0.000181411620625949
0.00148230412852963 0.000191676450612563
0.00167398057914219 0.000215477978414552
0.00188945855755674 0.000249940911877237
0.00213939946943398 0.000250543846028086
0.00238994331546207 0.000300600851778898
0.00269054416724096 0.000303892925222354
0.00299443709246332 0.000331727260558682
0.003326164353022 0.000382048281331042
0.00370821263435304 0.000383252903131932
0.00409146553748497 0.000422001394229426
0.0045134669317144 0.000455018115886165
0.00496848504760056 0.000454780679894509
0.00542326572749507 0.000531634304696395
0.00595490003219147 0.000594118858106165
0.00654901889029763 0.000688075065173325
0.00723709395547096 0.000620801686212211
0.00785789564168317 0.000646130355882469
0.00850402599756564 0.000726623078834976
0.00923064907640062 0.000980623145907661
0.0102112722223083 0.000835173475187951
0.0110464456974962 0.000811654874791628
0.0118581005722879 0.00103634519760347
0.0128944457698913 0.00119680934170282
0.0140912551115941 0.00100083137767668
0.0150920864892708 0.00109265434053456
0.0161847408298054 0.00138060407420369
0.0175653449040091 0.00115629946062
0.0187216443646291 0.00120762487750234
0.0199292692421314 0.00150745847892679
0.0214367277210582 0.00129881842796724
0.0227355461490254 0.00135560644201363
0.0240911525910391 0.00153002648698894
0.025621179078028 0.00141624017007478
0.0270374192481028 0.00150646159913529
0.0285438808472381 0.001600863235677
0.0301447440829151 0.00155767065188964
0.0317024147348047 0.00167066492516271
0.0333730796599674 0.00169135123222611
0.0350644308921935 0.00172785945604515
0.0367922903482387 0.00188248244806418
0.0386747727963029 0.0018219856185789
0.0404967584148818 0.00197518123161024
0.042471939646492 0.00201686950000998
0.044488809146502 0.00200375357425591
0.0464925627207579 0.00219066490191095
0.0486832276226689 0.00211059295517076
0.0507938205778396 0.00228834501447373
0.0530821655923134 0.00225614573205582
0.0553383113243692 0.00232742720444364
0.0576657385288128 0.00247993726399251
0.0601456757928053 0.0024295985022522
0.0625752742950575 0.00274107902987234
0.0653163533249299 0.00256918224548643
0.0678855355704163 0.00290303093454623
0.0707885665049625 0.00269691820956343
0.073485484714526 0.00300326112930745
0.0764887458438334 0.00281721149740633
0.0793059573412398 0.00312589422095793
0.0824318515621977 0.00294696174578237
0.0853788133079801 0.00318136157478761
0.0885601748827677 0.00306946298485952
0.0916296378676272 0.00320464257832274
0.09483428044595 0.00318965394351062
0.0980239343894606 0.00326787774689158
0.101291812136352 0.00332303526491807
0.10461484740127 0.003366567970527
0.107981415371797 0.00347566407909428
0.111457079450892 0.00351309954135235
0.114970178992244 0.0036132459127331
0.118583424904977 0.00373381195790465
0.122317236862882 0.00367237970069565
0.125989616563577 0.00383438472043766
0.129824001284015 0.00382923110402816
0.133653232388043 0.0038954982614515
0.137548730649495 0.00409259482934964
0.141641325478844 0.00399465581614448
0.145635981294989 0.00412896024389471
0.149764941538883 0.00423010856735783
0.153995050106241 0.00418438041638558
0.158179430522627 0.00434479945383707
0.162524229976464 0.0044122781460271
0.166936508122491 0.00438517276105088
0.171321680883542 0.00453253605329577
0.175854216936838 0.00462986727624536
0.180484084213083 0.00459426557845671
0.18507834979154 0.004702581805238
0.189780931596778 0.00486969283347154
0.194650624430249 0.00482599291196769
0.199476617342217 0.00487862901942645
0.204355246361643 0.00500052750899587
0.209355773870639 0.0050987179353142
0.214454491805953 0.00509347445864898
0.219547966264602 0.0051789454458091
0.224726911710412 0.0052606859795592
0.229987597689971 0.00538017869289938
0.23536777638287 0.00539034121936814
0.240758117602238 0.00546773925604624
0.246225856858284 0.00552085657298309
0.251746713431268 0.00564704120984248
0.25739375464111 0.00571706549611034
0.26311082013722 0.0057654570236898
0.26887627716091 0.00582864638023354
0.274704923541144 0.00586776864657308
0.280572692187717 0.00597743753773413
0.286550129725451 0.0061227576998673
0.292672887425318 0.00616882622843589
0.298841713653754 0.00624205410623463
0.305083767759989 0.00626374876273337
0.311347516522722 0.00630738177845952
0.317654898301182 0.00638156653539396
0.324036464836576 0.00653273172052022
0.330569196557096 0.00668014873856822
0.337249345295664 0.0067544735289267
0.344003818824591 0.00682848330853379
0.350832302133125 0.00686694444989983
0.357699246583024 0.00690818252901979
0.364607429112044 0.00695879369907359
0.371566222811118 0.00701675908442772
0.378582981895546 0.00707999265255708
0.385662974548103 0.0071611146807322
0.392824089228835 0.00726631751698404
0.400090406745819 0.00736661673432547
0.407457023480144 0.00746389524370125
0.414920918723846 0.00755821227232086
0.422479130996166 0.00764970481390043
0.430128835810067 0.00773839737281857
0.437867233182885 0.0078243386186059
0.445691571801491 0.00790771322345738
0.453599285024949 0.00798887456261517
0.461588159587564 0.00806830817041941
0.469656467757983 0.0081465681345675
0.477803035892551 0.00822422119608143
0.486027257088632 0.00830181421806884


==> Images/Results/planesource_timesteps_convergence_tol_0.001_m50.txt <==
t dt
0.0 4.85297988857127e-11
4.85297988857127e-11 4.46148840490736e-11
9.31446829347863e-11 6.10880428265776e-11
1.54232725761364e-10 8.07070636380335e-11
2.34939789399397e-10 1.06803978559643e-10
3.41743767959041e-10 1.41729447177801e-10
4.83473215136841e-10 1.88643610511461e-10
6.72116825648302e-10 2.5191264800004e-10
9.24029473648342e-10 3.37580636916548e-10
1.26161011056489e-09 4.54045082717819e-10
1.71565519328271e-09 6.13013976694947e-10
2.32866916997766e-09 8.30867013687956e-10
3.15953618366561e-09 1.13059595619888e-09
4.2901321398645e-09 1.5445744339599e-09
5.8347065738244e-09 2.11851609638058e-09
7.95322267020498e-09 2.91714480832197e-09
1.08703674785269e-08 4.03236269006154e-09
1.49027301685885e-08 5.59511987365553e-09
2.0497850042244e-08 7.79281886781637e-09
2.82906689100604e-08 1.08687528814956e-08
3.9159421791556e-08 1.52067316831066e-08
5.43661534746626e-08 2.1361897245127e-08
7.57280507197896e-08 3.0125015525866e-08
1.05853066245656e-07 4.26392689367229e-08
1.48492335182379e-07 6.05505685570027e-08
2.09042903739381e-07 7.70148453638398e-08
2.86057749103221e-07 9.57524081068573e-08
3.81810157210078e-07 1.21145060490059e-07
5.02955217700137e-07 1.54831608644724e-07
6.57786826344861e-07 1.99944545953411e-07
8.57731372298273e-07 2.61148790524079e-07
1.11888016282235e-06 3.45181196209176e-07
1.46406135903153e-06 4.58973590127556e-07
1.92303494915908e-06 6.1716063169281e-07
2.54019558085189e-06 8.11641038290481e-07
3.35183661914237e-06 1.05388208561966e-06
4.40571870476203e-06 1.22782912526063e-06
5.63354783002266e-06 1.60470997938068e-06
7.23825780940334e-06 1.94034218743958e-06
9.17859999684292e-06 2.16868729881927e-06
1.13472872956622e-05 2.57199466517639e-06
1.39192819608386e-05 3.16455343169106e-06
1.70838353925296e-05 4.05548865017285e-06
2.11393240427025e-05 4.85404209407719e-06
2.59933661367797e-05 5.39579016896842e-06
3.13891563057481e-05 6.15776393910012e-06
3.75469202448482e-05 7.27815726498614e-06
4.48250775098344e-05 8.97836108330497e-06
5.38034385931393e-05 1.17551720649916e-05
6.55586106581309e-05 1.76184711744911e-05
8.3177081832622e-05 2.0209769335129e-05
0.000103386851167751 2.39673448194121e-05
0.000127354195987163 2.849761989882e-05
0.000155851815885983 3.6093594246029e-05
0.000191945410132012 4.0699935547536e-05
0.000232645345679548 4.72691105814283e-05
0.000279914456260976 5.74160127759016e-05
0.000337330469036878 6.53081886527041e-05
0.000402638657689582 7.25997643916243e-05
0.000475238422081206 8.23764005519446e-05
0.000557614822633151 0.000102343933956576
0.000659958756589727 0.00012307260923688
0.000783031365826607 0.000147473636364334
0.000930505002190942 0.000170971328897442
0.00110147633108838 0.000188498916734194
0.00128997524782258 0.000209077133493793
0.00149905238131637 0.000245788489432128
0.0017448408707485 0.00028575947859729
0.00203060034934579 0.000314586266116256
0.00234518661546204 0.000349079394445924
0.00269426600990797 0.000392244274712348
0.00308651028462032 0.00044467990513957
0.00353119018975989 0.000486677237920379
0.00401786742768027 0.000539673979544311
0.00455754140722458 0.000594164319071276
0.00515170572629585 0.000653647293877203
0.00580535302017306 0.000707998041027066
0.00651335106120012 0.000779530051840024
0.00729288111304015 0.000854751120985456
0.0081476322340256 0.000917062249617765
0.00906469448364337 0.000990948970253551
0.0100556434538969 0.00104862616091617
0.0111042696148131 0.00114341983555852
0.0122476894503716 0.00121674426302761
0.0134644337133992 0.00129395975635916
0.0147583934697584 0.00140063290182559
0.016159026371584 0.00142445715869011
0.0175834835302741 0.00154316544236162
0.0191266489726357 0.00158726805142735
0.020713917024063 0.00170011204654451
0.0224140290706076 0.00171339659878902
0.0241274256693966 0.00184286867981423
0.0259702943492108 0.00186060560121356
0.0278308999504244 0.00198461996585612
0.0298155199162805 0.00202108316941071
0.0318366030856912 0.0021449368034555
0.0339815398891467 0.00218088918684663
0.0361624290759933 0.00231569341310037
0.0384781224890937 0.0023378189108345
0.0408159413999282 0.0024506340824135
0.0432665754823417 0.00250431540087658
0.0457708908832183 0.0025963853932288
0.0483672762764471 0.0026789209473386
0.0510461972237857 0.00273511027305631
0.053781307496842 0.00287218136335778
0.0566534888601998 0.00288683585318213
0.0595403247133819 0.00300064458012019
0.0625409692935021 0.00310010243296987
0.065641071726472 0.00314606846604767
0.0687871401925196 0.00328310395402868
0.0720702441465483 0.00332720977053815
0.0753974539170865 0.00340079103685453
0.078798244953941 0.00356028253924331
0.0823585274931843 0.00361136241539616
0.0859698899085805 0.00367806238269441
0.0896479522912749 0.00381877628309896
0.0934667285743738 0.0038718612231924
0.0973385897975662 0.00395201387111759
0.101290603668684 0.00405379254830946
0.105344396216993 0.00417973859103074
0.109524134808024 0.00421412147079714
0.113738256278821 0.00430165785304996
0.118039914131871 0.00445257085074432
0.122492484982615 0.00452117267167392
0.127013657654289 0.00462292496594605
0.131636582620235 0.00467881935652822
0.136315401976764 0.00481697955983175
0.141132381536595 0.00493536139380532
0.146067742930401 0.0050345736057095
0.15110231653611 0.00507532981467619
0.156177646350786 0.00520505475317741
0.161382701103964 0.00529513809445222
0.166677839198416 0.00543054170021717
0.172108380898633 0.00557419376224799
0.177682574660881 0.00562425333679166
0.183306827997673 0.00571020578029868
0.189017033777971 0.00583380756664297
0.194850841344614 0.00593993972767649
0.200790781072291 0.00602783702959909
0.20681861810189 0.00614509196176126
0.212963710063651 0.00627595884323323
0.219239668906885 0.00641486296566293
0.225654531872547 0.00652473429267089
0.232179266165218 0.00663243034300591
0.238811696508224 0.00674788110894826
0.245559577617173 0.0068655456142315
0.252425123231404 0.00698383759287198
0.259408960824276 0.00710192522428268
0.266510886048559 0.00722010828765015
0.273730994336209 0.00733949620972493
0.281070490545934 0.00746190498981447
0.288532395535748 0.00758985464856509
0.296122250184313 0.00772670611934365
0.303848956303657 0.00783348248504937
0.311682438788706 0.00794241000656852
0.319624848795275 0.00806333339235662
0.327688182187631 0.0081980642835249
0.335886246471156 0.00835121031527049
0.344237456786427 0.00843545421421191
0.352672911000639 0.0085464327523076
0.361219343752946 0.00869807964711357
0.36991742340006 0.00888947146672493
0.378806894866785 0.00867920891261961
0.387486103779404 0.00841242977526809
0.395898533554672 0.00823361972894502
0.404132153283618 0.00770618706883947
0.411838340352457 0.00747663595541265
0.41931497630787 0.0078301379037578
0.427145114211627 0.00836685639487468
0.435511970606502 0.00864977638405014
0.444161746990552 0.00873562494013704
0.452897371930689 0.0087338055982872
0.461631177528976 0.0083644178600275
0.469995595389004 0.00816149873586618
0.47815709412487 0.00828820271552636
0.486445296840397 0.00801026372783911


==> Images/Results/planesource_timesteps_convergence_tol_0.001_pmm10.txt <==
t dt
0.0 2.58715313211759e-11
2.58715313211759e-11 2.30945827196719e-11
4.89661140408478e-11 2.96258761097428e-11
7.85919901505906e-11 3.74138845329692e-11
1.1600587468356e-10 4.78065234115244e-11
1.63812398095084e-10 6.18006244762194e-11
2.25613022571303e-10 8.09628756196346e-11
3.06575898190938e-10 1.05733583701774e-10
4.12309481892712e-10 1.35349415057919e-10
5.4765889695063e-10 1.75710097757602e-10
7.23368994708232e-10 2.31200071238858e-10
9.54569065947089e-10 3.08939979595936e-10
1.26350904554303e-09 4.20059104646999e-10
1.68356815019002e-09 5.82470983348359e-10
2.26603913353838e-09 7.61539882385253e-10
3.02757901592364e-09 9.71501370068768e-10
3.99908038599241e-09 1.24348306018264e-09
5.24256344617505e-09 1.59549245812117e-09
6.83805590429622e-09 2.05484807599017e-09
8.89290398028639e-09 2.66111001419273e-09
1.15540139944791e-08 3.47291152492916e-09
1.50269255194083e-08 4.57849443297581e-09
1.96054199523841e-08 6.11284709799942e-09
2.57182670503835e-08 8.28655122835218e-09
3.40048182787357e-08 1.14358846435557e-08
4.54407029222914e-08 1.61125750127055e-08
6.15532779349969e-08 2.32500780376714e-08
8.48033559726683e-08 3.44834927615777e-08
1.19286848734246e-07 5.18513029996909e-08
1.71138151733937e-07 7.29457284872425e-08
2.44083880221179e-07 1.02869204276336e-07
3.46953084497515e-07 1.44411056085193e-07
4.91364140582708e-07 2.01930866963925e-07
6.93295007546633e-07 2.81200790149269e-07
9.74495797695902e-07 3.21046330982905e-07
1.29554212867881e-06 4.06404380427764e-07
1.70194650910657e-06 5.09517642157433e-07
2.211464151264e-06 6.15814109097171e-07
2.82727826036118e-06 7.17957620615185e-07
3.54523588097636e-06 8.42694969105573e-07
4.38793085008193e-06 1.05512227049554e-06
5.44305312057747e-06 1.34804540185456e-06
6.79109852243204e-06 1.54600983836953e-06
8.33710836080157e-06 1.89526733598228e-06
1.02323756967838e-05 2.42082207404443e-06
1.26531977708283e-05 3.21387014522922e-06
1.58670679160575e-05 4.44623623887494e-06
2.03133041549324e-05 6.45037114351588e-06
2.67636752984483e-05 8.42994445570688e-06
3.51936197541552e-05 7.48419337166762e-06
4.26778131258228e-05 7.99187172818421e-06
5.0669684854007e-05 1.11126569390808e-05
6.17823417930878e-05 1.24237050792532e-05
7.4206046872341e-05 1.3156569549837e-05
8.7362616422178e-05 1.58785067738169e-05
0.000103241123195995 1.9904189180265e-05
0.00012314531237626 2.59955830155935e-05
0.000149140895391853 2.91634401761317e-05
0.000178304335567985 3.25543976860385e-05
0.000210858733254024 3.39746341189857e-05
0.000244833367373009 3.36178598566943e-05
0.000278451227229704 4.02927325667953e-05
0.000318743959796499 6.24318170367036e-05
0.000381175776833203 6.6662900288515e-05
0.000447838677121718 6.19091480362968e-05
0.000509747825158014 6.95616802661189e-05
0.000579309505424133 9.3497952576585e-05
0.000672807458000718 8.86272965173495e-05
0.000761434754518068 8.39680632773017e-05
0.000845402817795369 9.94422822431242e-05
0.000944845100038494 0.000122357999050305
0.0010672030990888 0.000125160178758071
0.00119236327784687 0.00014733873595132
0.00133970201379819 0.000152565580380379
0.00149226759417857 0.000158186981357539
0.00165045457553611 0.000153224919931883
0.00180367949546799 0.000177685083018519
0.00198136457848651 0.000193398838054998
0.00217476341654151 0.000217945595057258
0.00239270901159876 0.000295289143127497
0.00268799815472626 0.000271307746713729
0.00295930590143999 0.000244119286681633
0.00320342518812162 0.000269432119001447
0.00347285730712307 0.000295046132588104
0.00376790343971117 0.00032902275132881
0.00409692619103998 0.00038474128961106
0.00448166748065104 0.000343531817979705
0.00482519929863075 0.00035663796586971
0.00518183726450046 0.00039421522706444
0.0055760524915649 0.00042668726855826
0.00600273976012316 0.000450908540336016
0.00645364830045918 0.000442685008338035
0.00689633330879721 0.000455412546676078
0.00735174585547329 0.000537910999656049
0.00788965685512934 0.000557439258431153
0.00844709611356049 0.00053360104033121
0.0089806971538917 0.000537133953593342
0.00951783110748504 0.000600585581175072
0.0101184166886601 0.000643811980464742
0.0107622286691249 0.000617912591703081
0.0113801412608279 0.000621384808385462
0.0120015260692134 0.000682415147434063
0.0126839412166475 0.000724750269454898
0.0134086914861024 0.00069899361121521
0.0141076850973176 0.000708476273598304
0.0148161613709159 0.00078695090704408
0.01560311227796 0.000798970592319371
0.0164020828702793 0.000778053246074024
0.0171801361163533 0.000802123596294742
0.0179822597126481 0.000904802662903712
0.0188870623755518 0.000868528173217343
0.0197555905487691 0.000859887164885505
0.0206154777136546 0.000912396216640277
0.0215278739302949 0.000971788774314655
0.0224996627046096 0.000936665329983139
0.0234363280345927 0.000952170251935918
0.0243884982865286 0.00105461299859511
0.0254431112851238 0.00102380542481444
0.0264669167099382 0.00101346670098816
0.0274803834109264 0.00107199968321426
0.0285523830941406 0.00111948390055917
0.0296718669946998 0.00108530522160262
0.0307571722163024 0.00111426922225639
0.0318714414385588 0.00122169935576279
0.0330931407943216 0.0011631707077659
0.0342563115020875 0.00117113061802001
0.0354274421201075 0.0012717611401428
0.0366992032602503 0.00124251523200455
0.0379417184922549 0.0012340388458928
0.0391757573381477 0.00131126125854711
0.0404870185966948 0.00132339910523145
0.0418104177019262 0.00130031155723721
0.0431107292591634 0.00136135809690537
0.0444720873560688 0.00140303992158082
0.0458751272776496 0.00136805388554697
0.0472431811631966 0.00141908656915996
0.0486622677323565 0.0014786415814127
0.0501409093137692 0.00143569417374693
0.0515766034875162 0.00148241521847674
0.0530590187059929 0.00154861499385865
0.0546076336998515 0.00150238066920835
0.0561100143690599 0.00155040854457092
0.0576604229136308 0.00161250112033476
0.0592729240339656 0.00156804777490301
0.0608409718088686 0.00162325423755144
0.06246422604642 0.00167073197929553
0.0641349580257155 0.00163340846429014
0.0657683664900057 0.00170238067171256
0.0674707471617182 0.00172443502852366
0.0691951821902419 0.00170003789147439
0.0708952200817163 0.00179089630215809
0.0726861163838744 0.00177544376986174
0.0744615601537361 0.00177075694451937
0.0762323170982555 0.00189481050182453
0.07812712760008 0.00182673665731924
0.0799538642573993 0.00185076052778664
0.0818046247851859 0.00194204569225741
0.0837466704774433 0.00188329609540132
0.0856299665728446 0.00194480981422864
0.0875747763870733 0.00197236074007313
0.0895471371271464 0.00194953443707567
0.0914966715642221 0.00206128784235897
0.093557959406581 0.00201035137936159
0.0955683107859426 0.00203326875185073
0.0976015795377934 0.00211665094428868
0.099718230482082 0.00206357281693919
0.101781803299021 0.00214465315405264
0.103926456453074 0.00213714394019338
0.106063600393267 0.00213948297659528
0.108203083369863 0.00224685675090031
0.110449940120763 0.00217977554960634
0.112629715670369 0.00225207267339623
0.114881788343765 0.0022543086993122
0.117136097043078 0.0022547171203563
0.119390814163434 0.00235726181187808
0.121748075975312 0.00229396510306584
0.124042041078378 0.00237861292208398
0.126420654000462 0.00236056520087597
0.128781219201338 0.00237870157156242
0.1311599207729 0.00244990161000695
0.133609822382907 0.00240913530007329
0.13601895768298 0.00253008367719388
0.138549041360174 0.00246192775583973
0.141010969116014 0.00252110673267385
0.143532075848688 0.00253259045326114
0.146064666301949 0.00253683889618672
0.148601505198136 0.00261696456171582
0.151218469759852 0.00257249917236656
0.153790968932218 0.00270009427051387
0.156491063202732 0.00262251219833773
0.15911357540107 0.00269996905574754
0.161813544456817 0.0026835163854901
0.164497060842307 0.00271579491905183
0.167212855761359 0.00275280812535241
0.169965663886712 0.00274502603471105
0.172710689921423 0.00282745499144238
0.175538144912865 0.00278458173289035
0.178322726645755 0.00290431553816462
0.18122704218392 0.00283128392752397
0.184058326111444 0.00294072457497441
0.186999050686418 0.00288267759967369
0.189881728286092 0.00296222034473798
0.19284394863083 0.00293719806534332
0.195781146696173 0.00299047408613075
0.198771620782304 0.00299350528820873
0.201765126070513 0.00302431046884683
0.20478943653936 0.00305041989485885
0.207839856434219 0.00306254760840309
0.210902404042622 0.0031068632742169
0.214009267316839 0.00310409722619147
0.21711336454303 0.00316195357755909
0.220275318120589 0.00314804813922624
0.223423366259815 0.00321505193016129
0.226638418189977 0.00319371223662552
0.229832130426602 0.00326576885892851
0.233097899285531 0.00324063888333434
0.236338538168865 0.00331394505933954
0.239652483228204 0.00328860955636283
0.242941092784567 0.00335961988783334
0.246300712672401 0.00333762450506552
0.249638337177466 0.0034029985252625
0.253041335702729 0.00338789158189606
0.256429227284625 0.00344442589069663
0.259873653175321 0.00343982580500097
0.263313478980322 0.00348437318292774
0.26679785216325 0.00349406783734793
0.270291920000598 0.00352344216734128
0.273815362167939 0.00355153146251858
0.277366893630458 0.00356239369459405
0.280929287325052 0.00361349586784852
0.2845427831929 0.00360221156413786
0.288144994757038 0.00368177132924552
0.291826766086284 0.00364422334378638
0.29547098943007 0.00375899429531555
0.299229983725386 0.00369032263976075
0.302920306365147 0.00378832936289468
0.306708635728041 0.00374295608975864
0.3104515918178 0.00380942921807787
0.314261021035878 0.00380327314039292
0.318064294176271 0.00383531597980898
0.32189961015608 0.00387353684393239
0.325773147000012 0.00386751845170762
0.32964066545172 0.00395747379489507
0.333598139246615 0.00390855282122349
0.337506692067838 0.0040066924216931
0.341513384489531 0.00396233525835754
0.345475719747889 0.00401844967527609
0.349494169423165 0.00403163046614661
0.353525799889312 0.00404162066528984
0.357567420554602 0.00412015305787167
0.361687573612473 0.00407900470477464
0.365766578317248 0.00417193228868289
0.369938510605931 0.00413570820617801
0.374074218812109 0.0041791815193844
0.378253400331493 0.00421585114832906
0.382469251479822 0.00420457066834292
0.386673822148165 0.00431383190013279
0.390987654048298 0.00425296004444353
0.395240614092741 0.00430934506172821
0.39954995915447 0.00433106468288257
0.403881023837352 0.00432836374471011
0.408209387582062 0.00443715671825789
0.41264654430032 0.00437598953241597
0.417022533832736 0.00442793059665555
0.421450464429392 0.00446046332499169
0.425910927754383 0.00444836447200051
0.430359292226384 0.00454243744416812
0.434901729670552 0.00450512087124491
0.439406850541797 0.004537509790375
0.443944360332172 0.00460728907514389
0.448551649407316 0.00456964608037688
0.453121295487693 0.00463580539569635
0.457757100883389 0.00464850529608359
0.462405606179473 0.00464642587096388
0.467052032050436 0.00473790774186365
0.4717899397923 0.00470476947998014
0.47649470927228 0.00472932190666399
0.481224031178944 0.00482317675772757
0.486047207936672 0.00477075011719397
0.490817958053866 0.0048138798098836


==> Images/Results/planesource_timesteps_convergence_tol_0.001_pmm2.txt <==
t dt
0.0 7.23303303662588e-11
7.23303303662588e-11 6.23532677114729e-11
1.34683598077732e-10 8.22930179883538e-11
2.16976616066085e-10 1.06023472439649e-10
3.23000088505734e-10 1.37209590099618e-10
4.60209678605352e-10 1.77969690278517e-10
6.3817936888387e-10 2.31298081143809e-10
8.69477450027679e-10 3.01253123600923e-10
1.1707305736286e-09 3.93588671218536e-10
1.56431924484714e-09 5.16768196432612e-10
2.08108744127975e-09 6.83562232258723e-10
2.76464967353847e-09 9.13574869992227e-10
3.6782245435307e-09 1.23739723018095e-09
4.91562177371165e-09 1.70373545186815e-09
6.61935722557979e-09 2.39209647677436e-09
9.01145370235415e-09 3.43614420629094e-09
1.24475979086451e-08 5.06830285532294e-09
1.7515900763968e-08 7.70854562958695e-09
2.5224446393555e-08 1.21497423746399e-08
3.73741887681949e-08 1.82729815392467e-08
5.56471703074416e-08 2.63602652768564e-08
8.2007435584298e-08 3.80490564760232e-08
1.20056492060321e-07 5.47121294099472e-08
1.74768621470268e-07 7.84044738123553e-08
2.53173095282624e-07 1.11960538939934e-07
3.65133634222557e-07 1.59303483879485e-07
5.24437118102043e-07 2.2583251424054e-07
7.50269632342582e-07 3.1894182756993e-07
1.06921145991251e-06 4.48705137819615e-07
1.51791659773213e-06 6.28772609376091e-07
2.14668920710822e-06 7.82523342461107e-07
2.92921254956932e-06 1.08567280049999e-06
4.01488535006932e-06 1.61317249879827e-06
5.62805784886759e-06 2.20948352440511e-06
7.83754137327269e-06 2.93082922314353e-06
1.07683705964162e-05 2.95599132949372e-06
1.37243619259099e-05 3.37229691469162e-06
1.70966588406016e-05 4.15979062194687e-06
2.12564494625484e-05 5.38213436102528e-06
2.66385838235737e-05 7.27566340780612e-06
3.39142472313798e-05 1.03062355546458e-05
4.42204827860256e-05 1.54160405485071e-05
5.96365233345327e-05 1.89491187705887e-05
7.85856421051215e-05 2.32433697351102e-05
0.000101829011840232 2.76835452305048e-05
0.000129512557070736 2.8819946424719e-05
0.000158332503495455 4.04732754888753e-05
0.000198805778984331 4.28133275544961e-05
0.000241619106538827 4.81258151980547e-05
0.000289744921736882 5.71636550279298e-05
0.000346908576764811 7.408511423309e-05
0.000420993690997901 0.000102701429222142
0.000523695120220043 0.000104549767058726
0.00062824488727877 9.07134773379277e-05
0.000718958364616697 0.000115950704499923
0.00083490906911662 0.000163274314043766
0.000998183383160386 0.000175482202946992
0.00117366558610738 0.000198776204937463
0.00137244179104484 0.000181825175402476
0.00155426696644732 0.000179623748790491
0.00173389071523781 0.000195848609908334
0.00192973932514614 0.000282669241647218
0.00221240856679336 0.000324460161172966
0.00253686872796633 0.00028750417328968
0.00282437290125601 0.000290086777342308
0.00311445967859831 0.000287648078395251
0.00340210775699356 0.000322765259640952
0.00372487301663452 0.000421278106029791
0.00414615112266431 0.000399441689175807
0.00454559281184011 0.000412659890963392
0.00495825270280351 0.000425151380905225
0.00538340408370873 0.000420530117609635
0.00580393420131837 0.000516759374327063
0.00632069357564543 0.000522368195885547
0.00684306177153098 0.000586967327441744
0.00743002909897272 0.000561766431796499
0.00799179553076922 0.000551859106813958
0.00854365463758318 0.000639130339805095
0.00918278497738827 0.000724511353696421
0.00990729633108469 0.000819717298054032
0.0107270136291387 0.000670614827973192
0.0113976284571119 0.000751269956968797
0.0121488984140807 0.000945287893941111
0.0130941863080218 0.000941304498064898
0.0140354908060867 0.00080018950641951
0.0148356803125062 0.000887731035709968
0.0157234113482162 0.00108497067191855
0.0168083820201347 0.00103346421466157
0.0178418462347963 0.000930000621865383
0.0187718468566617 0.00106357079355311
0.0198354176502148 0.00117906009189852
0.0210144777421133 0.00110923792411399
0.0221237156662273 0.00107768941269078
0.0232014050789181 0.00126335012010556
0.0244647551990237 0.00130633274483549
0.0257710879438592 0.00118358132903513
0.0269546692728943 0.00129048636468319
0.0282451556375775 0.00151308377881997
0.0297582394163974 0.00129863215682589
0.0310568715732233 0.00135268663985581
0.0324095582130791 0.00164463320625122
0.0340541914193304 0.00141802791330272
0.0354722193326331 0.00144737645010344
0.0369195957827365 0.00173594064268472
0.0386555364254212 0.00154374624048015
0.0401992826659014 0.00155850362988441
0.0417577862957858 0.0018348545779131
0.0435926408736989 0.00166397561157965
0.0452566164852785 0.00168020396338028
0.0469368204486588 0.00193269568876254
0.0488695161374214 0.00178837111334846
0.0506578872507698 0.00181605021766909
0.0524739374684389 0.00197672425294771
0.0544506617213866 0.00194614505988731
0.0563968067812739 0.00197899694259873
0.0583758037238727 0.00208914854079918
0.0604649522646718 0.00202376535415916
0.062488717618831 0.00214542157561734
0.0646341391944484 0.00218426663223874
0.0668184058266871 0.00215085190404644
0.0689692577307335 0.00229141996292029
0.0712606776936538 0.00228095568495205
0.0735416333786059 0.00232749491045813
0.075869128289064 0.00245045717492876
0.0783195854639927 0.00238172711793188
0.0807013125819246 0.00259562256546444
0.0832969351473891 0.00247013779277382
0.0857670729401629 0.00265071949768607
0.088417792437849 0.00255377969189132
0.0909715721297403 0.00265630279023877
0.0936278749199791 0.00265022687468095
0.09627810179466 0.00267992900540665
0.0989580308000667 0.00275473333506099
0.101712764135128 0.00271766861227597
0.104430432747404 0.00286048266029538
0.107290915407699 0.00276466507777346
0.110055580485472 0.00296208927455196
0.113017669760024 0.00281728977998224
0.115834959540007 0.00305591097289317
0.1188908705129 0.0028730290409878
0.121763899553888 0.00314006148070446
0.124903961034592 0.00293028970840733
0.127834250742999 0.00321407971963015
0.13104833046263 0.0029881876459387
0.134036518108568 0.00327845518208226
0.137314973290651 0.00304635123660019
0.140361324527251 0.00333418555874308
0.143695510085994 0.00310476385394652
0.14680027393994 0.00338245063389086
0.150182724573831 0.00316365537518937
0.153346379949021 0.00342441321964762
0.156770793168668 0.00322344289113686
0.159994236059805 0.00346112182452745
0.163455357884332 0.00328471704987918
0.166740074934212 0.00349348213964315
0.170233557073855 0.00334827313214796
0.173581830206003 0.0035222712782581
0.177104101484261 0.0034151949599636
0.180519296444224 0.00354818060740767
0.184067477051632 0.0034870177605681
0.1875544948122 0.00357188705691392
0.191126381869114 0.00356603337070326
0.194692415239817 0.00359417272425324
0.198286587964071 0.00365588846902909
0.2019424764331 0.003616153571881
0.205558630004981 0.00376286110024133
0.209321491105222 0.0036397907608484
0.21296128186607 0.00389893760057256
0.216860219466643 0.00366924275869423
0.220529462225337 0.00403472603087265
0.22456418825621 0.00371612923993911
0.228280317496149 0.0039841639753571
0.232264481471506 0.00379069797569422
0.2360551794472 0.00395250323424886
0.240007682681449 0.00388571463311492
0.243893397314564 0.00393459763583415
0.247827994950398 0.00400814206001104
0.251836137010409 0.00392988462922265
0.255766021639632 0.00417671314782567
0.259942734787458 0.00394345453024316
0.263886189317701 0.00428368880132005
0.268169878119021 0.00399659370064889
0.27216647181967 0.00420535595183234
0.276371827771502 0.0040969239905875
0.28046875176209 0.00415818123706175
0.284626932999151 0.00424277187287436
0.288869704872026 0.00413787826024633
0.293007583132272 0.00446606283566823
0.29747364596794 0.00415431447161757
0.301627960439558 0.00442314965601958
0.306051110095577 0.00424282778139845
0.310293937876976 0.00434391601423401
0.31463785389121 0.00439521709566499
0.319033070986875 0.00430544329092672
0.323338514277802 0.00464526227656562
0.327983776554367 0.00431812353085846
0.332301900085226 0.00456066230144712
0.336862562386673 0.00442599980213816
0.341288562188811 0.00447469750400452
0.345763259692816 0.00462253102049501
0.350385790713311 0.00444348055656188
0.354829271269872 0.00476789874050374
0.359597170010376 0.00449964852037376
0.36409681853075 0.00463690784051203
0.368733726371262 0.00466888362019539
0.373402609991457 0.00457398047108298
0.37797659046254 0.00493568248483528
0.382912272947376 0.00459710675365039
0.387509379701026 0.00477212910824689
0.392281508809273 0.00476081533011578
0.397042324139389 0.00469092153011589
0.401733245669505 0.00505423166231973
0.406787477331824 0.00470685917832799
0.411494336510152 0.00487572075649928
0.416370057266652 0.0048856793394077
0.421255736606059 0.00479161538249285
0.426047351988552 0.00512881885026619
0.431176170838818 0.00482738281395242
0.436003553652771 0.00495316137070439
0.440956715023475 0.00504482656509374
0.446001541588569 0.00488307508762188
0.450884616676191 0.00516896595268701
0.456053582628878 0.00496684502016914
0.461020427649047 0.00501316241652383
0.466033590065571 0.00525764885602705
0.471291238921598 0.00497962765637196
0.47627086657797 0.00518262338050169
0.481453489958471 0.00514929465629693
0.486602784614768 0.00506751119785309
0.491670295812621 0.0053808785066763


==> Images/Results/planesource_timesteps_convergence_tol_0.001_pmm50.txt <==
t dt
0.0 2.37298635619072e-11
2.37298635619072e-11 2.06330558628622e-11
4.43629194247694e-11 2.6712453896132e-11
7.10753733209013e-11 3.39530643583511e-11
1.05028437679252e-10 4.37346507701022e-11
1.48763088449355e-10 5.70640608943027e-11
2.05827149343657e-10 7.45438528503953e-11
2.80371002194053e-10 9.67176930649052e-11
3.77088695258958e-10 1.25025423769482e-10
5.02114119028439e-10 1.6095355879862e-10
6.63067677827059e-10 2.0704888596495e-10
8.70116563792009e-10 2.65937485516597e-10
1.13605404930861e-09 3.40211134095207e-10
1.47626518340381e-09 4.37646708247382e-10
1.9139118916512e-09 5.64559366845702e-10
2.4784712584969e-09 7.16399629296524e-10
3.19487088779342e-09 9.20531644112464e-10
4.11540253190589e-09 1.1974670652872e-09
5.31286959719309e-09 1.57978551594678e-09
6.89265511313986e-09 2.11747538477096e-09
9.01013049791082e-09 2.88933323825734e-09
1.18994637361682e-08 3.8188972509503e-09
1.57183609871185e-08 4.85262592525342e-09
2.05709869123719e-08 6.1906371531607e-09
2.67616240655326e-08 7.9162297179531e-09
3.46778537834857e-08 1.01606315608434e-08
4.48384853443291e-08 1.31125503894273e-08
5.79510357337564e-08 1.70501720026096e-08
7.5001207736366e-08 2.23898129989269e-08
9.73910207352929e-08 2.97646329495739e-08
1.27155653684867e-07 4.01561743286111e-08
1.67311828013478e-07 5.51210237089947e-08
2.22432851722472e-07 7.7193346803226e-08
2.99626198525699e-07 1.10623507861581e-07
4.1024970638728e-07 1.62783975144978e-07
5.73033681532258e-07 2.32951137561351e-07
8.05984819093609e-07 2.76695808985984e-07
1.08268062807959e-06 3.37090043673113e-07
1.41977067175271e-06 4.18262855383473e-07
1.83803352713618e-06 5.16174742966239e-07
2.35420827010242e-06 6.09096109886551e-07
2.96330437998897e-06 7.16414303508178e-07
3.67971868349715e-06 8.71804798370166e-07
4.55152348186731e-06 1.05594323270265e-06
5.60746671456996e-06 1.28099184105543e-06
6.88845855562539e-06 1.54942321511165e-06
8.43788177073704e-06 1.87887970944172e-06
1.03167614801788e-05 2.29719887515616e-06
1.26139603553349e-05 2.75460138156273e-06
1.53685617368977e-05 3.40385335877832e-06
1.8772415095676e-05 4.04721516988442e-06
2.28196302655604e-05 5.04510482936002e-06
2.78647350949204e-05 6.01198926932824e-06
3.38767243642487e-05 6.42868632134393e-06
4.03054106855926e-05 7.37784381972528e-06
4.76832545053179e-05 8.55278666457085e-06
5.62360411698887e-05 9.82704324789623e-06
6.6063084417785e-05 1.1321557295329e-05
7.7384641713114e-05 1.30551264905875e-05
9.04397682037015e-05 1.52636092963661e-05
0.000105703377500068 1.76007013238009e-05
0.000123304078823869 2.01649952607286e-05
0.000143469074084597 2.36597236648638e-05
0.000167128797749461 2.79671432571287e-05
0.00019509594100659 2.78348918427211e-05
0.000222930832849311 3.00987732655816e-05
0.000253029606114892 3.35355282502726e-05
0.000286565134365165 3.76573832254999e-05
0.000324222517590665 4.2205916268379e-05
0.000366428433859044 4.69768695421227e-05
0.000413405303401167 5.20880574947384e-05
0.000465493360895905 5.88074617472343e-05
0.000524300822643139 6.6240742151091e-05
0.00059054156479423 6.8855399138002e-05
0.000659396963932232 7.11921235037449e-05
0.000730589087435977 7.83140857780436e-05
0.000808903173214021 8.6336519323364e-05
0.000895239692537385 9.44895348670152e-05
0.0009897292274044 0.000102528947816054
0.00109225817522045 0.000111278264968331
0.00120353644018878 0.000124318623384596
0.00132785506357338 0.000125390419541245
0.00145324548311463 0.000131381313705707
0.00158462679682033 0.000141767692640557
0.00172639448946089 0.000152367782637863
0.00187876227209875 0.0001633754682369
0.00204213774033565 0.000177356904956136
0.00221949464529179 0.000197608606684774
0.00241710325197656 0.000194099881035253
0.00261120313301182 0.000205190208964808
0.00281639334197662 0.000217397115925054
0.00303379045790168 0.000230103010402742
0.00326389346830442 0.000247374548389036
0.00351126801669346 0.000273091408960688
0.00378435942565414 0.000273475584216771
0.00405783500987091 0.000279609799262965
0.00433744480913388 0.000293073918558673
0.00463051872769255 0.000314063939985571
0.00494458266767812 0.000341307460299179
0.0052858901279773 0.000353077128201114
0.00563896725617842 0.000350764332211214
0.00598973158838963 0.000380846466284737
0.00637057805467437 0.000391266294588862
0.00676184434926323 0.000411261838395606
0.00717310618765884 0.000450732796022128
0.00762383898368096 0.000438845619276806
0.00806268460295777 0.000462125793338672
0.00852481039629644 0.000473801917020478
0.00899861231331692 0.00051748024007075
0.00951609255338767 0.000530178346889636
0.0100462709002773 0.000522926766802187
0.0105691976670795 0.000566955905511391
0.0111361535725909 0.00057195105089164
0.0117081046234825 0.000607917131141287
0.0123160217546238 0.000612754089564365
0.0129287758441882 0.000621904250554571
0.0135506800947428 0.000656280682047359
0.0142069607767901 0.000678477007025314
0.0148854377838154 0.000680321215386089
0.0155657589992015 0.000695350718906772
0.0162611097181083 0.00072513590751398
0.0169862456256223 0.000744150006445862
0.0177303956320681 0.000748151674444935
0.0184785473065131 0.000777856773318653
0.0192564040798317 0.000796367415363846
0.0200527714951956 0.00080683843365508
0.0208596099288506 0.000818226560970056
0.0216778364898207 0.000861959750621916
0.0225397962404426 0.000868291728975236
0.0234080879694178 0.000868670116047107
0.024276758085465 0.000894427631228557
0.0251711857166935 0.00093112900102303
0.0261023147177165 0.000940364580901349
0.0270426792986179 0.000933673754123475
0.0279763530527414 0.000983360811232807
0.0289597138639742 0.000996378675715131
0.0299560925396893 0.000993787982723805
0.0309498805224131 0.00100674479142291
0.031956625313836 0.00107147173869239
0.0330280970525284 0.00106241997590083
0.0340905170284293 0.00105288397159439
0.0351434010000236 0.00109920509925566
0.0362426060992793 0.0011346285356569
0.0373772346349362 0.00111231215769771
0.0384895467926339 0.00112845024091173
0.0396179970335456 0.00122688037296895
0.0408448774065146 0.00117977160589943
0.042024649012414 0.0011732336100024
0.0431978826224164 0.00123951190858185
0.0444373945309983 0.0012527907281948
0.0456901852591931 0.00122559695548375
0.0469157822146768 0.00126599375486249
0.0481817759695393 0.00132854933948201
0.0495103253090213 0.00128299018632473
0.050793315495346 0.00130416109073775
0.0520974765860838 0.00140325400626031
0.0535007305923441 0.00134253623844106
0.0548432668307852 0.00134964978903063
0.0561929166198158 0.00144461339761294
0.0576375300174287 0.00140261350587562
0.0590401435233044 0.00139858019564468
0.060438723718949 0.00147815340429148
0.0619168771232405 0.00146208283946342
0.0633789599627039 0.00144935395502364
0.0648283139177276 0.00151845694294276
0.0663467708606703 0.00151972518956873
0.0678664960502391 0.0015011076554327
0.0693676037056718 0.00156416347124076
0.0709317671769125 0.00157470137719326
0.0725064685541058 0.00155322475023796
0.0740596933043437 0.00161440936581049
0.0756741026701542 0.00162661223951573
0.07730071490967 0.00160544992003372
0.0789061648297037 0.00166869125979873
0.0805748560895024 0.00167548988114878
0.0822503459706512 0.00165794139886041
0.0839082873695116 0.00172387233337401
0.0856321597028856 0.00172184451617639
0.087354004219062 0.00171125791429942
0.0890652621333614 0.00177940657180962
0.090844668705171 0.00176652052212154
0.0926111892272925 0.00176640445776434
0.0943775936850569 0.001834615091412
0.0962122087764689 0.00181068697750417
0.0980228957539731 0.00182491370824676
0.0998478094622198 0.00188921759799692
0.101737027060217 0.00185589171962884
0.103592918779846 0.00188907656917611
0.105481995349022 0.00193704737489103
0.107419042723913 0.0019042527257754
0.109323295449688 0.00196208565968471
0.111285381109373 0.00196841181155881
0.113253792920932 0.0019584521491171
0.115212245070049 0.00204821260921844
0.117260457679267 0.00200377893973637
0.119264236619004 0.00202247190617785
0.121286708525181 0.0020866290202674
0.123373337545449 0.0020470957195988
0.125420433265048 0.00210035299838955
0.127520786263437 0.00210921801535239
0.12963000427879 0.0021017351127117
0.131731739391501 0.0021987901714489
0.13393052956295 0.00214161395763123
0.136072143520581 0.00217375798195359
0.138245901502535 0.00221105844228216
0.140456959944817 0.00218927858157834
0.142646238526395 0.0022689914407393
0.144915229967135 0.00223542421848773
0.147150654185623 0.00225751821045933
0.149408172396082 0.00230556200271559
0.151713734398797 0.00227892426125773
0.153992658660055 0.00235441140432194
0.156347070064377 0.00232526316090357
0.158672333225281 0.002348269522528
0.161020602747809 0.00239123656932644
0.163411839317135 0.00236938131623867
0.165781220633374 0.00245329022075816
0.168234510854132 0.00241130574731769
0.17064581660145 0.00244650550372082
0.17309232210517 0.00246949569030574
0.175561817795476 0.00246266372619783
0.178024481521674 0.00254033387250463
0.180564815394179 0.00249691550712582
0.183061730901305 0.00255608417828645
0.185617815079591 0.00254489189648319
0.188162706976074 0.00256415882381259
0.190726865799887 0.00260372554322754
0.193330591343114 0.00258820357293563
0.19591879491605 0.00267069231173925
0.198589487227789 0.00262460165280798
0.201214088880597 0.00268328282547226
0.203897371706069 0.00267028251566144
0.206567654221731 0.00269545710395529
0.209263111325686 0.0027232302116746
0.211986341537361 0.00271897100972894
0.21470531254709 0.00278160656379446
0.217486919110884 0.00275144233956037
0.220238361450445 0.00283289332916259
0.223071254779607 0.00279049331161716
0.225861748091224 0.00284392624986004
0.228705674341084 0.00283440480412455
0.231540079145209 0.00286286440538009
0.234402943550589 0.00288197278607051
0.237284916336659 0.00288843536376415
0.240173351700424 0.00293209475954118
0.243105446459965 0.00291926465909262
0.246024711119057 0.00298362612262476
0.249008337241682 0.00295401370041399
0.251962350942096 0.00303549696875814
0.254997847910854 0.00299147026975625
0.257989318180611 0.00306052002255529
0.261049838203166 0.0030306558103959
0.264080494013562 0.00308459969403527
0.267165093707597 0.00307091868597122
0.270236012393568 0.00311184513210139
0.27334785752567 0.00311178307457206
0.276459640600242 0.00314169829670771
0.279601338896949 0.00315281272869194
0.282754151625641 0.00317364216616573
0.285927793791807 0.00319362629785221
0.289121420089659 0.00320722792904228
0.292328648018702 0.00323391451485943
0.295562562533561 0.00324208897662364
0.298804651510185 0.00327344761764044
0.302078099127825 0.00327794672153821
0.305356045849363 0.00331207617518328
0.308668122024546 0.00331461118299869
0.311982733207545 0.00334972764351819
0.315332460851063 0.00335197862761351
0.318684439478677 0.0033864006774013
0.322070840156078 0.00339002820873338
0.325460868364812 0.00342215892579674
0.328883027290608 0.00342881928767373
0.332311846578282 0.00345712574860382
0.335768972326886 0.00346849094271509
0.339237463269601 0.00349148105864007
0.342728944328241 0.00350926514332721
0.346238209471568 0.00352546140242808
0.349763670873996 0.00355145526645495
0.353315126140451 0.00355936447733422
0.356874490617785 0.00359548216961384
0.360469972787399 0.00359355966421878
0.364063532451618 0.0036419011322362
0.367705433583854 0.00362850695093666
0.371333940534791 0.0036914449823501
0.375025385517141 0.00366478814162223
0.378690173658763 0.00373375781023656
0.382423931469 0.0037030802170429
0.386127011686043 0.00375757487160135
0.389884586557644 0.00374397358448742
0.393628560142131 0.0037829879537092
0.397411548095841 0.00378812814233848
0.401199676238179 0.00381048304851053
0.40501015928669 0.00383642467014598
0.408846583956836 0.00384070339857953
0.412687287355415 0.00389004287108742
0.416577330226503 0.0038745164748186
0.420451846701321 0.00394209204485039
0.424393938746172 0.00391306086191472
0.428306999608086 0.00396032811449487
0.432267327722581 0.00395734215950035
0.436224669882082 0.00398324949620955
0.440207919378291 0.00400850555954146
0.444216424937833 0.00401158623194901
0.448228011169782 0.00406824689767495
0.452296258067456 0.00404653614832636
0.456342794215783 0.00410075003582458
0.460443544251607 0.00408953602234582
0.464533080273953 0.00411930584360829
0.468652386117562 0.00414203075963495
0.472794416877196 0.00414585084989386
0.47694026772709 0.00420609316612182
0.481146360893212 0.00418181821105167
0.485328179104264 0.00422791647224865
0.489556095576512 0.00422891132053553
0.493785006897048 0.00424758465898911


==> Images/Results/planesource_timesteps_convergence_tol_0.01_hfm10.txt <==
t dt
0.0 4.8119794869492e-10
4.8119794869492e-10 5.31719575925414e-10
1.01291752462033e-09 1.3284663615523e-09
2.34138388617263e-09 2.50239350267632e-09
4.84377738884895e-09 4.82179589228664e-09
9.66557328113559e-09 9.15739246573537e-09
1.8822965746871e-08 1.72460260458643e-08
3.60689917927352e-08 3.20188556986487e-08
6.8087847491384e-08 5.87168163417405e-08
1.26804663833125e-07 1.06270340657883e-07
2.33075004491007e-07 1.90238890218077e-07
4.23313894709085e-07 3.36513750212773e-07
7.59827644921858e-07 5.87825093725619e-07
1.34765273864748e-06 1.01320148125243e-06
2.36085421989991e-06 1.72170371886927e-06
4.08255793876918e-06 2.88126644326317e-06
6.96382438203235e-06 4.74280753474233e-06
1.17066319167747e-05 7.6677960608413e-06
1.9374427977616e-05 1.21533946120356e-05
3.15278225896516e-05 1.88417073207302e-05
5.03695299103819e-05 2.8486712744927e-05
7.88562426553089e-05 4.18316925327451e-05
0.000120687935188054 5.93175664655225e-05
0.000180005501653577 8.04894703251518e-05
0.000260494971978728 0.000114292057329322
0.00037478702930805 0.000166412694379155
0.000541199723687204 0.000242024450160416
0.000783224173847621 0.000371711564190841
0.00115493573803846 0.000472541756830442
0.0016274774948689 0.000650299115313305
0.00227777661018221 0.000818277814674959
0.00309605442485717 0.000998377127733585
0.00409443155259075 0.00132925479856023
0.00542368635115098 0.00132421038535249
0.00674789673650348 0.0015540718361749
0.00830196857267838 0.00178739987455267
0.010089368447231 0.00240955924298322
0.0124989276902143 0.00235891305267415
0.0148578407428884 0.00256549374057829
0.0174233344834667 0.00239854087819241
0.0198218753616591 0.00289517519254188
0.022717050554201 0.00296042895984783
0.0256774795140488 0.00320550642648584
0.0288829859405347 0.00368276618660982
0.0325657521271445 0.00402897107263507
0.0365947231997796 0.00375660331542861
0.0403513265152082 0.003362517603685
0.0437138441188932 0.00353994992899403
0.0472537940478872 0.00463406042267444
0.0518878544705616 0.00627807137814218
0.0581659258487038 0.00536245520069644
0.0635283810494002 0.00488764059163631
0.0684160216410366 0.00429288739512285
0.0727089090361594 0.00353422048892643
0.0762431295250858 0.00404408348141373
0.0802872130064996 0.00567657519092363
0.0859637881974232 0.00635303863060071
0.0923168268280239 0.00438889287545985
0.0967057197034838 0.00510258360721543
0.101808303310699 0.00503510692318317
0.106843410233882 0.00521929027591462
0.112062700509797 0.00591947158623043
0.117982172096027 0.00665011359090879
0.124632285686936 0.00689858657005245
0.131530872256989 0.00682922599097998
0.138360098247969 0.005083593133162
0.143443691381131 0.00585437285951265
0.149298064240643 0.00596350953408725
0.155261573774731 0.00567773921321469
0.160939312987945 0.00601269007199173
0.166952003059937 0.00664929212427257
0.173601295184209 0.00711759878483536
0.180718893969045 0.00732754148202132
0.188046435451066 0.00774511945637699
0.195791554907443 0.00565945215853826
0.201451007065981 0.00634971566289668
0.207800722728878 0.00642877428053646
0.214229497009415 0.00674688267340307
0.220976379682818 0.00709976783376171
0.228076147516579 0.00735866292471639
0.235434810441296 0.00756816715724743
0.243002977598543 0.00752288162944283
0.250525859227986 0.0079227319094456
0.258448591137432 0.00618611399957811
0.26463470513701 0.00723871878917683
0.271873423926187 0.00714383466518618
0.279017258591373 0.00685561379951035
0.285872872390883 0.00732924386559906
0.293202116256482 0.0080555376761116
0.301257653932594 0.00837598219063235
0.309633636123226 0.00811752150317156
0.317751157626398 0.00796369460979228
0.32571485223619 0.0084639055479565
0.334178757784146 0.00692165782802926
0.341100415612176 0.00630787397787617
0.347408289590052 0.00678328307349991
0.354191572663552 0.00847937267440562
0.362670945337957 0.00948607243613498
0.372157017774092 0.00874688746862066
0.380903905242713 0.00766104233709112
0.388564947579804 0.00793103343907138
0.396495981018876 0.00743939409344123
0.403935375112317 0.00719646666948925
0.411131841781806 0.00743240518347109
0.418564246965277 0.00840656785938231
0.42697081482466 0.00922565921290069
0.43619647403756 0.00901164567647717
0.445208119714037 0.00838347651737741
0.453591596231415 0.00879624149086081
0.462387837722276 0.0081619927921702
0.470549830514446 0.00715334269214994
0.477703173206596 0.00734439020191853
0.485047563408514 0.00842153026772738


==> Images/Results/planesource_timesteps_convergence_tol_0.01_hfm2.txt <==
t dt
0.0 6.41783375818973e-10
6.41783375818973e-10 1.05005104374452e-09
1.69183441956349e-09 2.12554752192434e-09
3.81738194148783e-09 3.89303856190104e-09
7.71042050338887e-09 7.24446188733663e-09
1.49548823907255e-08 1.34288073133157e-08
2.83836897040412e-08 2.47346616422847e-08
5.31183513463259e-08 4.5141847900217e-08
9.82601992465429e-08 8.15268861552846e-08
1.79787085401828e-07 1.45584039452034e-07
3.25371124853861e-07 2.56871804833962e-07
5.82242929687823e-07 4.47503233095857e-07
1.02974616278368e-06 7.69137387402567e-07
1.79888355018625e-06 1.30298245542188e-06
3.10186600560813e-06 2.17335817358911e-06
5.27522417919724e-06 3.56472016246424e-06
8.83994434166148e-06 5.74047661556701e-06
1.45804209572285e-05 9.05872950728407e-06
2.36391504645126e-05 1.39742304703774e-05
3.761338093489e-05 2.10059688472505e-05
5.86193497821405e-05 3.06340358344837e-05
8.92533856166242e-05 4.30646287246603e-05
0.000132318014341284 5.77593715134943e-05
0.000190077385854779 9.16334013042128e-05
0.000281710787158992 0.000146424542208098
0.000428135329367089 0.00022325399511604
0.00065138932448313 0.000257202097262987
0.000908591421746117 0.00040838956471644
0.00131698098646256 0.000452031080698284
0.00176901206716084 0.0004294885379201
0.00219850060508094 0.000799579285103505
0.00299807989018445 0.000779116269809624
0.00377719615999407 0.000788429660130936
0.00456562582012501 0.0010964349870904
0.0056620608072154 0.00105952807537643
0.00672158888259183 0.00166605894355569
0.00838764782614752 0.00139583147496401
0.00978347930111153 0.00178386706610924
0.0115673463672208 0.00178474557874181
0.0133520919459626 0.00222005623829523
0.0155721481842578 0.00204325509961554
0.0176154032838734 0.00203534152718626
0.0196507448110596 0.00232390553219742
0.021974650343257 0.00258854747892453
0.0245631978221816 0.00305831263222307
0.0276215104544046 0.00280723437730273
0.0304287448317074 0.00256031900175842
0.0329890638334658 0.00314957523560603
0.0361386390690718 0.0035620377524267
0.0397006768214985 0.0032033762695079
0.0429040530910064 0.00346285719145113
0.0463669102824576 0.00415830918500015
0.0505252194674577 0.00369427241162198
0.0542194918790797 0.00353897964081604
0.0577584715198957 0.00417892273725606
0.0619373942571518 0.00491171300125787
0.0668491072584096 0.00418958170688376
0.0710386889652934 0.0038655529702751
0.0749042419355685 0.00426235370073908
0.0791665956363076 0.00526387075472881
0.0844304663910364 0.00530372873610164
0.089734195127138 0.00461125757768732
0.0943454527048253 0.00430689048309465
0.09865234318792 0.00477363731491692
0.103425980502837 0.00595430092733392
0.109380281430171 0.00627344562285645
0.115653727053027 0.00525453905622969
0.120908266109257 0.00448052518395509
0.125388791293212 0.00478370668156471
0.130172497974777 0.00638971022200608
0.136562208196783 0.00602180371475918
0.142584011911542 0.00540261806194019
0.147986629973482 0.00603837567210798
0.15402500564559 0.00582617548610103
0.159851181131691 0.00563818491355245
0.165489366045244 0.0061867474898765
0.17167611353512 0.007484867991708
0.179160981526828 0.00646341486908183
0.18562439639591 0.00584656597230938
0.191470962368219 0.00667499398484888
0.198145956353068 0.00596009995707975
0.204106056310148 0.00554148443164961
0.209647540741798 0.00634270153346127
0.215990242275259 0.00833901386614976
0.224329256141409 0.00870389224591174
0.23303314838732 0.00477637154616262
0.237809519933483 0.00611528053520404
0.243924800468687 0.00687462678945108
0.250799427258138 0.00735228722646127
0.258151714484599 0.00790129080210421
0.266053005286704 0.00635561554884174
0.272408620835545 0.00714946797755376
0.279558088813099 0.00639555506856392
0.285953643881663 0.00626497364964417
0.292218617531307 0.00735469296272834
0.299573310494036 0.00884963171942743
0.308422942213463 0.00908277134060499
0.317505713554068 0.00814072309086606
0.325646436644934 0.00722491885702446
0.332871355501959 0.0076995147783791
0.340570870280338 0.00906396248101687
0.349634832761354 0.00550982579934818
0.355144658560703 0.00661512028643711
0.36175977884714 0.00853321490383375
0.370292993750974 0.00890713784276692
0.37920013159374 0.00701729052093679
0.386217422114677 0.00796480066232311
0.394182222777 0.00720133648468071
0.401383559261681 0.00668848758908699
0.408072046850768 0.00762877465297319
0.415700821503741 0.00939173969275192
0.425092561196493 0.0100491962396395
0.435141757436133 0.00943726488332807
0.444579022319461 0.00838987005733875
0.452968892376799 0.00790882013717171
0.460877712513971 0.00694538078199756
0.467823093295969 0.0066413813940636
0.474464474690032 0.00769306388475899
0.482157538574791 0.00937963683270386


==> Images/Results/planesource_timesteps_convergence_tol_0.01_hfm50.txt <==
t dt
0.0 4.8000800074761e-10
4.8000800074761e-10 5.27782856967014e-10
1.00779085771462e-09 1.32291417918965e-09
2.33070503690428e-09 2.49055681230441e-09
4.82126184920868e-09 4.80688582411779e-09
9.62814767332647e-09 9.13985539773566e-09
1.87680030710621e-08 1.71960756310139e-08
3.5964078702076e-08 3.19505761528404e-08
6.79146548549164e-08 5.85919321283918e-08
1.26506586983308e-07 1.06073875937588e-07
2.32580462920896e-07 1.8990711856124e-07
4.22487581482136e-07 3.35970947199438e-07
7.58458528681575e-07 5.86955997777638e-07
1.34541452645921e-06 1.01184872233363e-06
2.35726324879284e-06 1.71966904555129e-06
4.07693229434413e-06 2.87833748147978e-06
6.95526977582391e-06 4.73883697627031e-06
1.16941067520942e-05 7.66288391425037e-06
1.93569906663446e-05 1.21482574109694e-05
3.1505248077314e-05 1.88383693870449e-05
5.03436174643588e-05 2.84897162338352e-05
7.8833333698194e-05 4.18500689206499e-05
0.000120683402618844 5.93679387501618e-05
0.000180051341369006 8.0600869752712e-05
0.000260652211121718 0.00011454344722192
0.000375195658343638 0.000165515972419984
0.000540711630763622 0.000239410876784408
0.000780122507548029 0.000343856832257086
0.00112397933980512 0.000495458639774224
0.00161943797957934 0.000644816730131067
0.00226425470971041 0.00079741993610528
0.00306167464581569 0.00101619944441299
0.00407787409022868 0.00133029832835742
0.00540817241858609 0.00138629146707765
0.00679446388566374 0.00154333167779123
0.00833779556345497 0.00224806521891448
0.0105858607823695 0.00227341239700107
0.0128592731793705 0.00230528785995273
0.0151645610393233 0.00270085336069637
0.0178654144000196 0.00279311507413895
0.0206585294741586 0.00237287406823807
0.0230314035423966 0.00234481277295059
0.0253762163153472 0.00300638415974596
0.0283826004750932 0.00397492072411837
0.0323575211992116 0.00402762462684919
0.0363851458260607 0.00357191108229676
0.0399570569083575 0.00335650544371218
0.0433135623520697 0.00398020786535472
0.0472937702174244 0.00409533346091569
0.0513891036783401 0.00406739045050835
0.0554564941288484 0.0043209657178977
0.0597774598467461 0.00472721534310232
0.0645046751898485 0.00492294706809602
0.0694276222579445 0.0048863046224182
0.0743139268803627 0.00488163251818174
0.0791955593985444 0.00503040223330012
0.0842259616318446 0.00521913813972437
0.0894450997715689 0.00530899008051681
0.0947540898520857 0.00533416363574923
0.100088253487835 0.00542027787781687
0.105508531365652 0.00560203453807542
0.111110565903727 0.00579556538528658
0.116906131289014 0.00592427825682532
0.122830409545839 0.0060171491617822
0.128847558707621 0.00615002801135101
0.134997586718972 0.00633893130428698
0.141336518023259 0.00653229634497845
0.147868814368238 0.00669834285142883
0.154567157219667 0.00689187653197105
0.161459033751638 0.00690356502005241
0.16836259877169 0.00703458978717757
0.175397188558868 0.00699430483906467
0.182391493397932 0.00566735186855954
0.188058845266492 0.00525096258503351
0.193309807851525 0.00603807719220085
0.199347885043726 0.00727691443284808
0.206624799476574 0.00768698072282792
0.214311780199402 0.00745793114213017
0.221769711341532 0.00761948114102162
0.229389192482554 0.00705485338028789
0.236444045862842 0.00605601786456747
0.242500063727409 0.00578750040313985
0.248287564130549 0.00672129550471514
0.255008859635264 0.00798493617035033
0.262993795805615 0.00794399567928297
0.270937791484898 0.00744138071069586
0.278379172195593 0.00790854795491808
0.286287720150512 0.00820109657542374
0.294488816725935 0.00679000257798352
0.301278819303919 0.00597242029885688
0.307251239602776 0.00684312458541159
0.314094364188187 0.00823682640495277
0.32233119059314 0.00858127680931473
0.330912467402455 0.00804103198862345
0.338953499391078 0.00827492268717714
0.347228422078255 0.00801547923168922
0.355243901309945 0.00696150473665236
0.362205406046597 0.00656005708207773
0.368765463128675 0.00758086331945282
0.376346326448127 0.00868617988268942
0.385032506330817 0.00864373370745402
0.393676240038271 0.00819752248425022
0.401873762522521 0.00875167298857578
0.410625435511097 0.00858899727537788
0.419214432786475 0.00736042833106195
0.426574861117537 0.00678678139706436
0.433361642514601 0.00774045953909523
0.441102102053696 0.00903508118951116
0.450137183243207 0.00897204950599462
0.459109232749202 0.00861582146987002
0.467725054219072 0.00890895422858646
0.476634008447659 0.00864004919268466
0.485274057640343 0.00779181920820331


==> Images/Results/planesource_timesteps_convergence_tol_0.01_m1.txt <==
t dt
0.0 6.93482308513308e-10
6.93482308513308e-10 5.60088393027776e-10
1.25357070154108e-09 1.47855686347342e-09
2.73212756501451e-09 2.4128717236687e-09
5.1449992886832e-09 4.31336532936587e-09
9.45836461804907e-09 8.15482043708777e-09
1.76131850551368e-08 1.66881124129163e-08
3.43012974680531e-08 3.49156492638906e-08
6.92169467319437e-08 6.56582749981296e-08
1.34875221730073e-07 1.23907768844074e-07
2.58782990574147e-07 2.3122289522372e-07
4.90005885797867e-07 4.27345880791848e-07
9.17351766589716e-07 7.81699736297141e-07
1.69905150288686e-06 1.41455276258496e-06
3.11360426547181e-06 2.53094106861497e-06
5.64454533408678e-06 4.45227122811011e-06
1.00968165621969e-05 7.03415988832204e-06
1.71309764505189e-05 9.02708995910846e-06
2.61580664096274e-05 1.50643064856722e-05
4.12223728952996e-05 2.6892378492311e-05
6.81147513876105e-05 4.01888560324846e-05
0.000108303607420095 7.22291104703183e-05
0.000180532717890413 7.62351259148122e-05
0.000256767843805226 0.000104501539162901
0.000361269382968127 0.000157539645221869
0.000518809028189996 0.000236216644433148
0.000755025672623144 0.000196630125946605
0.000951655798569749 0.000331089040671932
0.00128274483924168 0.000342972544965188
0.00162571738420687 0.000373963029521528
0.0019996804137284 0.000458211296249326
0.00245789170997772 0.000558191163624108
0.00301608287360183 0.000609024323356473
0.0036251071969583 0.000641562641642507
0.00426666983860081 0.000841562895381694
0.0051082327339825 0.000843314128342474
0.00595154686232498 0.000872594731466849
0.00682414159379183 0.00118528007049163
0.00800942166428346 0.000990283752662747
0.0089997054169462 0.00130882570477317
0.0103085311217194 0.0012924699192446
0.011601001040964 0.00131500045622545
0.0129160014971894 0.00168715715445004
0.0146031586516395 0.00140009337893702
0.0160032520305765 0.00156324333730222
0.0175664953678787 0.00171556712117162
0.0192820624890503 0.00206188454244025
0.0213439470314906 0.00181795284237074
0.0231618998738613 0.00236131435020804
0.0255232142240694 0.00198187437462382
0.0275050885986932 0.00212056065203841
0.0296256492507316 0.00233485143496217
0.0319605006856938 0.00286845825275538
0.0348289589384491 0.00237300494821982
0.037201963886669 0.00291495799978717
0.0401169218864561 0.00267958872947065
0.0427965106159268 0.00291052786393135
0.0457070384798581 0.00320413410142226
0.0489111725812804 0.00300147292847134
0.0519126455097517 0.00349551435830398
0.0554081598680557 0.0033121513133659
0.0587203111814216 0.00341517165838935
0.062135482839811 0.00376131232500816
0.0658967951648191 0.00367608576563886
0.069572880930458 0.00375842483959005
0.073331305770048 0.00393210830196639
0.0772634140720144 0.0041553749856502
0.0814187890576646 0.00424533540805829
0.0856641244657229 0.00401374734003649
0.0896778718057594 0.00478400305661644
0.0944618748623758 0.00457829751395379
0.0990401723763296 0.00442376738330036
0.10346393975963 0.00460376261931732
0.108067702378947 0.00531141077456842
0.113379113153516 0.00515406617164389
0.11853317932516 0.00497421845708741
0.123507397782247 0.00496789439533977
0.128475292177587 0.00570120802856349
0.13417650020615 0.00582468483988803
0.140001185046038 0.00563907713595344
0.145640262181992 0.00509106272664124
0.150731324908633 0.00534922991799844
0.156080554826631 0.00665728938125888
0.16273784420789 0.00655108659918144
0.169288930807072 0.00504539293063614
0.174334323737708 0.00575546366655413
0.180089787404262 0.00693018006033479
0.187019967464597 0.00725969533963694
0.194279662804234 0.00581761817763389
0.200097280981868 0.00512976817840842
0.205227049160276 0.00606261504684859
0.211289664207125 0.0060999811085486
0.217389645315673 0.00667104497228114
0.224060690287954 0.00706093955825516
0.23112162984621 0.00559084061864434
0.236712470464854 0.00631669219438299
0.243029162659237 0.00614525640186256
0.249174419061099 0.00642212845284315
0.255596547513943 0.00696280743659323
0.262559354950536 0.0074199142855266
0.269979269236062 0.00766187045645868
0.277641139692521 0.00687048859980764
0.284511628292329 0.00585071057129884
0.290362338863628 0.0059936235644573
0.296355962428085 0.00709218838166043
0.303448150809745 0.00756551064160573
0.311013661451351 0.0074178548641406
0.318431516315492 0.00759235925513977
0.326023875570631 0.00812665891322872
0.33415053448386 0.00711257485419138
0.341263109338051 0.00761983181308473
0.348882941151136 0.00694902241474885
0.355831963565885 0.00661006100976095
0.362442024575646 0.00716841176789387
0.36961043634354 0.00815490912285644
0.377765345466396 0.00847358211937745
0.386238927585774 0.00799884022279029
0.394237767808564 0.00744317609403764
0.401680943902602 0.00742280272286779
0.409103746625469 0.00795895111525463
0.417062697740724 0.00850501617483197
0.425567713915556 0.0086210039965606
0.434188717912117 0.00848471230200576
0.442673430214122 0.00846786940759901
0.451141299621721 0.00885125278256044
0.459992552404282 0.0099483617080878
0.46994091411237 0.00715538440234376
0.477096298514713 0.00804877640073368
0.485145074915447 0.00717806475578746
0.492323139671235 0.00665303141084165


==> Images/Results/planesource_timesteps_convergence_tol_0.01_m10.txt <==
t dt
0.0 2.9882393881105e-10
2.9882393881105e-10 2.57548163238819e-10
5.56372102049869e-10 4.854967801461e-10
1.04186888219597e-09 8.09149881281675e-10
1.85101876347764e-09 1.38459413143298e-09
3.23561289491063e-09 2.39489566289572e-09
5.63050855780635e-09 4.18823895724511e-09
9.81874751505147e-09 7.37373146064001e-09
1.71924789756915e-08 1.1905494490274e-08
2.90979734659655e-08 1.95774889282713e-08
4.86754623942368e-08 3.38532995404924e-08
8.25287619347292e-08 6.46031626624317e-08
1.47131924597161e-07 1.22812891277102e-07
2.69944815874263e-07 1.94821587906482e-07
4.64766403780745e-07 2.65258265826413e-07
7.30024669607158e-07 5.42134306782286e-07
1.27215897638944e-06 6.1936940063126e-07
1.8915283770207e-06 9.47297796048027e-07
2.83882617306873e-06 1.5404782952216e-06
4.37930446829034e-06 2.55106900391934e-06
6.93037347220968e-06 3.57765470477119e-06
1.05080281769809e-05 6.53507229640485e-06
1.70431004733857e-05 5.8653942331113e-06
2.2908494706497e-05 1.053238806591e-05
3.3440882772407e-05 8.9360817293356e-06
4.23769645017426e-05 9.16812678869008e-06
5.15450912904327e-05 2.07526745872491e-05
7.22977658776818e-05 2.41356514403245e-05
9.64334173180063e-05 4.06190722351889e-05
0.000137052489553195 4.86903759913642e-05
0.000185742865544559 7.77881581864666e-05
0.000263531023731026 7.34940312693318e-05
0.000337025055000358 0.000130881443596782
0.00046790649859714 0.000146031849185458
0.000613938347782598 0.000203068473250357
0.000817006821032954 0.000274502888525339
0.00109150970955829 0.000372536182021799
0.00146404589158009 0.000487734341552826
0.00195178023313292 0.000644401688676254
0.00259618192180917 0.000812401614018262
0.00340858353582743 0.000867345873074311
0.00427592940890175 0.00118797611217116
0.00546390552107291 0.00112364774660724
0.00658755326768015 0.00145831696104223
0.00804587022872238 0.00162081631312008
0.00966668654184246 0.00155872288161303
0.0112254094234555 0.00202193656852523
0.0132473459919807 0.00178951951251202
0.0150368655044927 0.00236801101774812
0.0174048765222409 0.00232799389251208
0.0197328704147529 0.00215243098696408
0.021885301401717 0.00302542521739456
0.0249107266191116 0.00252216374864292
0.0274328903677545 0.00274021234611689
0.0301731027138714 0.00351020196623509
0.0336833046801065 0.0030008099698769
0.0366841146499834 0.00307386044976753
0.0397579750997509 0.00396747257613685
0.0437254476758878 0.00382342146998714
0.0475488691458749 0.00341809490555326
0.0509669640514282 0.003940378865122
0.0549073429165502 0.00422897960602165
0.0591363225225718 0.00459504065805606
0.0637313631806279 0.00418420214297577
0.0679155653236036 0.00445489433299317
0.0723704596565968 0.00496540169965791
0.0773358613562547 0.00498804673037758
0.0823239080866323 0.0051266512283235
0.0874505593149558 0.00529132057427645
0.0927418798892322 0.00527730649742304
0.0980191863866553 0.00550655836233535
0.103525744748991 0.00582265977030336
0.109348404519294 0.0061044825578437
0.115452887077138 0.00598086781337649
0.121433754890514 0.00525856389707265
0.126692318787587 0.00516893157753305
0.13186125036512 0.00574333570185302
0.137604586066973 0.00644779724669177
0.144052383313665 0.00675535594223012
0.150807739255895 0.00688597379620837
0.157693713052103 0.00725722478304789
0.164950937835151 0.00718135023641611
0.172132288071567 0.00618550464609941
0.178317792717667 0.00502229232485526
0.183340085042522 0.00535873213835803
0.18869881718088 0.00707102104182903
0.195769838222709 0.00791449449729262
0.203684332720001 0.00745268424161612
0.211137016961618 0.00735754518681705
0.218494562148435 0.00641959138067527
0.22491415352911 0.00554050565077324
0.230454659179883 0.00550941250975389
0.235964071689637 0.00695345371927563
0.242917525408913 0.00891633158596615
0.251833856994879 0.00927641752010714
0.261110274514986 0.00542498960375705
0.266535264118743 0.00680027910992419
0.273335543228667 0.00715163801771957
0.280487181246387 0.00686145483583897
0.287348636082226 0.00721534293420432
0.29456397901643 0.00842976003851898
0.302993739054949 0.00747983339308972
0.310473572448039 0.00822584052926093
0.3186994129773 0.00699060919399791
0.325690022171298 0.00609906948734848
0.331789091658646 0.00683919094913135
0.338628282607777 0.00822504663320587
0.346853329240983 0.00922373901739638
0.35607706825838 0.00974388885323571
0.365820957111615 0.00611293656962008
0.371933893681236 0.00685289883391744
0.378786792515153 0.0079418883993569
0.38672868091451 0.00861269589390903
0.395341376808419 0.00796330222083744
0.403304679029256 0.00783306609141955
0.411137745120676 0.00923477968565163
0.420372524806327 0.00862395691450658
0.428996481720834 0.00691967031913306
0.435916152039967 0.00644749675907156
0.442363648799039 0.00789640704864625
0.450260055847685 0.00936447128578888
0.459624527133474 0.00934871852031672
0.468973245653791 0.00912741234206351
0.478100657995854 0.00816210275680874
0.486262760752663 0.00705330535200356


==> Images/Results/planesource_timesteps_convergence_tol_0.01_m50.txt <==
t dt
0.0 2.98770633977978e-10
2.98770633977978e-10 2.57505179177174e-10
5.56275813155152e-10 4.85462132587744e-10
1.0417379457429e-09 8.08618737307974e-10
1.85035668305087e-09 1.38147054062125e-09
3.23182722367212e-09 2.38366922422323e-09
5.61549644789535e-09 4.160527016749e-09
9.77602346464436e-09 7.34238073275121e-09
1.71184041973956e-08 1.30410838696947e-08
3.01594880670902e-08 2.33857029809675e-08
5.35451910480577e-08 4.23963310924123e-08
9.594152214047e-08 7.76936260202832e-08
1.73635148160753e-07 1.437670570909e-07
3.17402205251653e-07 2.18517816786317e-07
5.3592002203797e-07 3.37682991788553e-07
8.73603013826523e-07 5.40541075122139e-07
1.41414408894866e-06 8.81859201179712e-07
2.29600329012838e-06 1.46150051293848e-06
3.75750380306685e-06 2.37500920238699e-06
6.13251300545385e-06 3.46239951043001e-06
9.59491251588385e-06 4.81802321477479e-06
1.44129357306586e-05 6.70684372073817e-06
2.11197794513968e-05 1.08102594522201e-05
3.19300389036169e-05 1.3512001780454e-05
4.54420406840709e-05 1.93722426552421e-05
6.4814283339313e-05 3.59205065397595e-05
0.000100734789879073 5.33801793814799e-05
0.000154114969260552 7.71603388056725e-05
0.000231275308066225 0.000124090174469555
0.00035536548253578 0.000163147970492861
0.000518513453028641 0.000212046172005964
0.000730559625034605 0.000325707031019381
0.00105626665605399 0.000360637337016993
0.00141690399307098 0.000573450995636226
0.0019903549887072 0.000567560989559226
0.00255791597826643 0.000924338335316153
0.00348225431358258 0.00076586358814025
0.00424811790172283 0.00126414477347557
0.00551226267519841 0.00103608605581348
0.00654834873101188 0.00148669544499971
0.0080350441760116 0.00151517764019115
0.00955022181620274 0.00160413207601426
0.011154353892217 0.00198483488981371
0.0131391887820307 0.00202519007172058
0.0151643788537513 0.00208571391351909
0.0172500927672704 0.00242909924360306
0.0196791920108735 0.00259763530977476
0.0222768273206482 0.00253248061152156
0.0248093079321698 0.00283945645485384
0.0276487643870236 0.00316167945632765
0.0308104438433513 0.00317820148700859
0.0339886453303599 0.00326166270555433
0.0372503080359142 0.00347341872522998
0.0407237267611442 0.00377473797043218
0.0444984647315763 0.0040338108791963
0.0485322756107726 0.00402404879004593
0.0525563244008186 0.00405157326387599
0.0566078976646946 0.00427014597010719
0.0608780436348018 0.00454548711491938
0.0654235307497211 0.00480840302552355
0.0702319337752447 0.0050048510039439
0.0752367847791886 0.00517135276766298
0.0804081375468516 0.00526468722532434
0.0856728247721759 0.00517223044695779
0.0908450552191337 0.00502420412501026
0.095869259344144 0.00511382410002885
0.100983083444173 0.00552767816386932
0.106510761608042 0.0059945899054022
0.112505351513444 0.00573692855174553
0.11824228006519 0.00540453239679053
0.12364681246198 0.00563570693066122
0.129282519392642 0.00623563948238026
0.135518158875022 0.00660696909814488
0.142125127973167 0.00659773402781935
0.148722862000986 0.00650176254185458
0.155224624542841 0.00646833788669154
0.161692962429532 0.00649495134699117
0.168187913776523 0.00604655130138723
0.174234465077911 0.00577150587463029
0.180005970952541 0.00620167680702372
0.186207647759565 0.00706252830242143
0.193270176061986 0.00753896577164503
0.200809141833631 0.00687374934958634
0.207682891183217 0.00634591402162974
0.214028805204847 0.00685137548326259
0.22088018068811 0.00775074790890892
0.228630928597019 0.00811151564133607
0.236742444238355 0.00739556612286813
0.244138010361223 0.00601191802541172
0.250149928386635 0.00581814147467945
0.255968069861314 0.00704491530002881
0.263012985161343 0.00882869308750143
0.271841678248844 0.00855011634787977
0.280391794596724 0.00712921548543711
0.287521010082161 0.00696707424941236
0.294488084331574 0.00763065697734335
0.302118741308917 0.00692724361497193
0.309045984923889 0.00664393232622608
0.315689917250115 0.00713194332571769
0.322821860575833 0.00835073874943306
0.331172599325266 0.00884132623633008
0.340013925561596 0.00806576635206127
0.348079691913657 0.00752916082671105
0.355608852740368 0.00851891226440342
0.364127765004771 0.00761255542534428
0.371740320430116 0.00679039257257427
0.37853071300269 0.00693278672945063
0.385463499732141 0.00827312716562571
0.393736626897766 0.00938051288885033
0.403117139786617 0.00871260419202232
0.411829743978639 0.00785705058432213
0.419686794562961 0.00865039769457956
0.428337192257541 0.00813319963938787
0.436470391896928 0.00726524634569917
0.443735638242628 0.00719425767509893
0.450929895917727 0.00836444690996118
0.459294342827688 0.00935408212106845
0.468648424948756 0.00885353958056856
0.477501964529325 0.00833142002455514
0.48583338455388 0.00892198624372847


==> Images/Results/planesource_timesteps_convergence_tol_0.01_pmm10.txt <==
t dt
0.0 8.79945619625337e-11
8.79945619625337e-11 7.42165941109689e-11
1.62211156073503e-10 1.26792302749652e-10
2.89003458823155e-10 2.06410673153094e-10
4.95414131976249e-10 3.23330303718249e-10
8.18744435694498e-10 5.29547132912617e-10
1.34829156860711e-09 9.07929895435572e-10
2.25622146404269e-09 1.57277877863774e-09
3.82900024268042e-09 2.44821604592898e-09
6.27721628860941e-09 3.86598637160964e-09
1.01432026602191e-08 6.18074057877471e-09
1.63239432389938e-08 1.01300473576007e-08
2.64539905965944e-08 1.72446480314463e-08
4.36986386280407e-08 3.08901704964086e-08
7.45888091244493e-08 5.90405350892866e-08
1.33629344213736e-07 1.16732422245656e-07
2.50361766459392e-07 2.11604274479798e-07
4.6196604093919e-07 3.83254205872086e-07
8.45220246811276e-07 6.8540070768884e-07
1.53062095450012e-06 1.21141682634423e-06
2.74203778084434e-06 1.35540435406734e-06
4.09744213491168e-06 1.97116576336983e-06
6.06860789828152e-06 2.9304301005021e-06
8.99903799878362e-06 4.24671666625534e-06
1.3245754665039e-05 7.10831887657816e-06
2.03540735416171e-05 1.28804050025516e-05
3.32344785441688e-05 1.78923849143973e-05
5.11268634585661e-05 3.03724281020505e-05
8.14992915606166e-05 3.00905646385774e-05
0.000111589856199194 4.72826770599638e-05
0.000158872533259158 6.24582937936678e-05
0.000221330827052826 8.61837029229763e-05
0.000307514529975802 0.000113737003236379
0.000421251533212181 0.000142316887294048
0.000563568420506229 0.000173746871856074
0.000737315292362303 0.000240406184685999
0.000977721477048302 0.000268528554892165
0.00124625003194047 0.00032628274064917
0.00157253277258964 0.000490810052811422
0.00206334282540106 0.000524253494369858
0.00258759631977092 0.000692145629405445
0.00327974194917636 0.000777067792100381
0.00405680974127674 0.000895476608775906
0.00495228635005265 0.00104654659288146
0.00599883294293411 0.00115014244106168
0.00714897538399578 0.00114449260531848
0.00829346798931426 0.0013531746991305
0.00964664268844476 0.00141128120324396
0.0110579238916887 0.00167235840169462
0.0127302822933833 0.00144224502294069
0.014172527316324 0.00157809681838719
0.0157506241347112 0.00170634139050219
0.0174569655252134 0.00206930181478521
0.0195262673399986 0.0018826507274354
0.021408918067434 0.00205307709020441
0.0234619951576384 0.00225983070812244
0.0257218258657609 0.00211633486213297
0.0278381607278938 0.002492552368975
0.0303307130968688 0.00235433403675532
0.0326850471336242 0.00245278691570069
0.0351378340493248 0.00289747798206682
0.0380353120313917 0.00256128759980552
0.0405965996311972 0.00276384800342476
0.043360447634622 0.00308074275163788
0.0464411903862598 0.00283888888683087
0.0492800792730907 0.00304870458895393
0.0523287838620446 0.00337979803242234
0.055708581894467 0.00312913087978399
0.058837712774251 0.00329118529731048
0.0621288980715615 0.00363526122967287
0.0657641593012343 0.00348245737104131
0.0692466166722756 0.00353033781575203
0.0727769544880277 0.00378190963160947
0.0765588641196371 0.00398508673426124
0.0805439508538984 0.00384343179548259
0.084387382649381 0.00396530782771849
0.0883526904770995 0.00418519226186551
0.092537882738965 0.00445388123481564
0.0969917639737806 0.00433692140501129
0.101328685378792 0.00442125318944988
0.105749938568242 0.00456307312827524
0.110313011696517 0.0047246083510604
0.115037620047577 0.00490698681117
0.119944606858747 0.00509618906542201
0.125040795924169 0.00519940145658877
0.130240197380758 0.00532952693152333
0.135569724312282 0.00543898230790423
0.141008706620186 0.00550577763962311
0.146514484259809 0.00553177949179717
0.152046263751606 0.00553985474720771
0.157586118498814 0.00556734533301811
0.163153463831832 0.00564079049694957
0.168794254328781 0.00576032883229847
0.17455458316108 0.00590787591284804
0.180462459073928 0.00606387687599386
0.186526335949922 0.00621664726217697
0.192742983212099 0.00636369633596238
0.199106679548061 0.00650945689965388
0.205616136447715 0.00666245495745014
0.212278591405165 0.00671489993508857
0.218993491340254 0.0066694732389767
0.22566296457923 0.00664578800096759
0.232308752580198 0.00671320588126413
0.239021958461462 0.00690920931154261
0.245931167773005 0.00724351319072036
0.253174680963725 0.00764825123275445
0.26082293219648 0.00768029542497966
0.268503227621459 0.00762541754772987
0.276128645169189 0.00654227595001258
0.282670921119202 0.00602681380213138
0.288697734921333 0.00655327512835462
0.295251010049688 0.0069933812450115
0.302244391294699 0.00724218491782994
0.309486576212529 0.00750088508056266
0.316987461293092 0.00781715386564224
0.324804615158734 0.00826967003371352
0.333074285192448 0.00852557256189773
0.341599857754345 0.00760072389039124
0.349200581644737 0.00662455994325632
0.355825141587993 0.00683540738333185
0.362660548971325 0.00778804771969356
0.370448596691018 0.00800555841700551
0.378454155108024 0.00818647492486086
0.386640630032885 0.00851536105745646
0.395155991090341 0.0092163963623639
0.404372387452705 0.00741082340559751
0.411783210858302 0.00611661381646576
0.417899824674768 0.00685536113820115
0.424755185812969 0.0086057640998369
0.433360949912806 0.00893528724125035
0.442296237154057 0.00891157283893614
0.451207809992993 0.00907380544577666
0.460281615438769 0.00753685982124157
0.467818475260011 0.00632973532539845
0.474148210585409 0.00709729412391768
0.481245504709327 0.00854200177708496
0.489787506486412 0.00936534307553381


==> Images/Results/planesource_timesteps_convergence_tol_0.01_pmm2.txt <==
t dt
0.0 6.93585511240673e-10
6.93585511240673e-10 5.60052360336885e-10
1.25363787157756e-09 1.48080907897485e-09
2.73444695055241e-09 2.41804239812305e-09
5.15248934867546e-09 4.32747182846105e-09
9.47996117713651e-09 8.19299493256641e-09
1.76729561097029e-08 1.67964219356209e-08
3.44693780453238e-08 3.50272369500605e-08
6.94966149953842e-08 6.58830915512052e-08
1.35379706546589e-07 1.24305113125816e-07
2.59684819672405e-07 2.31926600647841e-07
4.91611420320246e-07 4.28569990418477e-07
9.20181410738723e-07 7.83793561744884e-07
1.70397497248361e-06 1.41806592388927e-06
3.12204089637288e-06 2.53670821875282e-06
5.65874911512569e-06 4.46234610394945e-06
1.01210952190751e-05 7.01338361728658e-06
1.71344788363617e-05 9.02358358047659e-06
2.61580624168383e-05 1.50733153428715e-05
4.12313777597098e-05 2.68922618908929e-05
6.81236396506027e-05 4.02241248011398e-05
0.000108347764451743 7.22782371654443e-05
0.000180626001617187 7.63989474825771e-05
0.000257024949099764 0.000104589911484454
0.000361614860584218 0.00015773671929209
0.000519351579876307 0.000237542505750019
0.000756894085626326 0.000196566971878616
0.000953461057504943 0.000333339751946805
0.00128680080945175 0.000343940323283833
0.00163074113273558 0.000373766411045001
0.00200450754378058 0.000460066583597694
0.00246457412737828 0.000560449150435683
0.00302502327781396 0.000608635500384389
0.00363365877819835 0.000643341391651877
0.00427700016985022 0.000847415364681166
0.00512441553453139 0.000840817994186551
0.00596523352871794 0.000877303283010937
0.00684253681172888 0.00118472807802999
0.00802726488975887 0.000990032123129996
0.00901729701288887 0.00131977545117756
0.0103370724640664 0.00128432399699264
0.0116213964610591 0.00132488519828615
0.0129462816593452 0.0016794776746961
0.0146257593340413 0.0014056811438313
0.0160314404778726 0.00156702908842061
0.0175984695662932 0.00171501664401537
0.0193134862103086 0.00208365954619298
0.0213971457565016 0.00180992803647504
0.0232070737929766 0.00240437512322278
0.0256114489161994 0.00196682966854341
0.0275782785847428 0.00209539913562176
0.0296736777203645 0.00234119743127374
0.0320148751516383 0.00290117402614086
0.0349160491777791 0.00236834457261003
0.0372843937503892 0.00286586492208798
0.0401502586724772 0.00270421258664282
0.04285447125912 0.00291240742228334
0.0457668786814033 0.00323174330721661
0.0489986219886199 0.00299513224432879
0.0519937542329487 0.00346345960240177
0.0554572138353505 0.00333688969836689
0.0587941035337174 0.0034146779112709
0.0622087814449883 0.00373509368203181
0.0659438751270201 0.00369702846485368
0.0696409035918738 0.00378215804518385
0.0734230616370576 0.00389577710884392
0.0773188387459015 0.00417658224687277
0.0814954209927743 0.00424884544209198
0.0857442664348663 0.00401241879510026
0.0897566852299666 0.00481370326919716
0.0945703884991637 0.00457344582929871
0.0991438343284624 0.00443508019811174
0.103578914526574 0.00457755154456587
0.10815646607114 0.0053493905987136
0.113505856669854 0.00515385878188522
0.118659715451739 0.0049937738751646
0.123653489326903 0.00494189078517765
0.128595380112081 0.00565216475088921
0.13424754486297 0.00587464583458263
0.140122190697553 0.00566307068964496
0.145785261387198 0.00511654323718004
0.150901804624378 0.00530486409980559
0.156206668724184 0.00654886167823036
0.162755530402414 0.00660701915349451
0.169362549555908 0.00648177968448554
0.175844329240394 0.00519682048608602
0.18104114972648 0.00462856097054105
0.185669710697021 0.00653080287326572
0.192200513570287 0.00531085032991685
0.197511363900204 0.00690074900078935
0.204412112900993 0.00607271180946498
0.210484824710458 0.00673933495470302
0.217224159665161 0.00699568285921174
0.224219842524373 0.00573119812017007
0.229951040644543 0.00638796478632146
0.236339005430864 0.00599927835270288
0.242338283783567 0.00614468654092881
0.248482970324496 0.00670508112305314
0.255188051447549 0.00715167993680217
0.262339731384351 0.00749927326955215
0.269839004653903 0.00619146423251273
0.276030468886416 0.00674178404817175
0.282772252934588 0.00653901554170285
0.289311268476291 0.0066016546200806
0.295912923096371 0.00691252134023813
0.302825444436609 0.00716069799298525
0.309986142429595 0.00733633697407922
0.317322479403674 0.00762679831671456
0.324949277720388 0.00811603687702428
0.333065314597413 0.00685991131431102
0.339925225911724 0.00744130167480248
0.347366527586526 0.00703091876409239
0.354397446350619 0.00685453293555327
0.361251979286172 0.00725840816596719
0.368510387452139 0.00782194911739077
0.37633233656953 0.00795541465367693
0.384287751223207 0.00777741395839564
0.392065165181602 0.00769495764092331
0.399760122822526 0.00788031325651753
0.407640436079043 0.00821843463830092
0.415858870717344 0.00855576508087129
0.424414635798215 0.00900632634366068
0.433420962141876 0.0102892245440193
0.443710186685895 0.00570851284599097
0.449418699531886 0.00698439570096295
0.456403095232849 0.00879918495501029
0.46520228018786 0.00813116647465228
0.473333446662512 0.00820284983884158
0.481536296501353 0.0091495071100526
0.490685803611406 0.00760398479491461


==> Images/Results/planesource_timesteps_convergence_tol_0.01_pmm50.txt <==
t dt
0.0 8.26526587761594e-11
8.26526587761594e-11 6.8407945984987e-11
1.51060604761146e-10 1.19815841991928e-10
2.70876446753075e-10 1.90691062046702e-10
4.61567508799776e-10 3.03127705049973e-10
7.64695213849749e-10 4.78398285126697e-10
1.24309349897645e-09 7.52064905637439e-10
1.99515840461388e-09 1.19767596593876e-09
3.19283437055264e-09 1.86160488154977e-09
5.05443925210241e-09 3.01562188721953e-09
8.07006113932195e-09 5.10467837578442e-09
1.31747395151064e-08 8.61417263799662e-09
2.1788912153103e-08 1.33685242285575e-08
3.51574363816604e-08 2.1029588341101e-08
5.61870247227615e-08 3.35641282216382e-08
8.97511529443997e-08 5.50311373197339e-08
1.44782290264134e-07 9.38637634887124e-08
2.38646053752846e-07 1.68660741222745e-07
4.07306794975591e-07 3.23706367290987e-07
7.31013162266578e-07 5.91801108933761e-07
1.32281427120034e-06 1.04178878936288e-06
2.36460306056322e-06 1.16950688547998e-06
3.5341099460432e-06 1.69355764540928e-06
5.22766759145249e-06 2.45053605122266e-06
7.67820364267515e-06 3.53382637011968e-06
1.12120300127948e-05 5.08694699149552e-06
1.62989770042903e-05 7.35811933384112e-06
2.36570963381315e-05 1.08537365106146e-05
3.45108328487461e-05 1.53656270511395e-05
4.98764598998856e-05 2.25197259094975e-05
7.23961858093831e-05 2.83743337713052e-05
0.000100770519580688 3.89394521343515e-05
0.00013970997171504 5.29925413445399e-05
0.00019270251305958 7.31610736517845e-05
0.000265863586711364 9.40946752431423e-05
0.000359958261954507 0.000120370605317394
0.000480328867271901 0.000146386450478958
0.000626715317750859 0.000181720544015586
0.000808435861766445 0.000224502185740376
0.00103293804750682 0.000276401999656367
0.00130934004716319 0.000343736347263689
0.00165307639442688 0.000414010964947048
0.00206708735937393 0.000501417233755926
0.00256850459312985 0.000626607562025939
0.00319511215515579 0.000656138763312269
0.00385125091846806 0.000861771675447154
0.00471302259391521 0.000719895592249036
0.00543291818616425 0.000998280210538995
0.00643119839670324 0.000982906926625451
0.0074141053233287 0.00113552329505471
0.0085496286183834 0.00123112846393068
0.00978075708231408 0.00122103950621022
0.0110017965885243 0.00135803744599661
0.0123598340345209 0.00136604848779396
0.0137258825223149 0.00147174466545681
0.0151976271877717 0.00153412795014981
0.0167317551379215 0.0015816893196694
0.0183134444575909 0.00169997779284098
0.0200134222504319 0.00169778354732807
0.0217112057977599 0.00183864658049914
0.0235498523782591 0.00183249379164898
0.025382346169908 0.00197691562051696
0.027359261790425 0.00199655883481147
0.0293558206252365 0.00212074091849421
0.0314765615437307 0.00222557174110318
0.0337021332848339 0.0022099487409415
0.0359120820257754 0.00241030738181975
0.0383223894075951 0.00234192948057476
0.0406643188881699 0.00253063078681262
0.0431949496749825 0.00259446318583672
0.0457894128608192 0.00258004590657833
0.0483694587673975 0.00284603108858259
0.0512154898559801 0.00275562932688575
0.0539711191828659 0.00284223373127499
0.0568133529141409 0.00311444743749599
0.0599278003516369 0.00297982724049278
0.0629076275921296 0.0030853925283962
0.0659930201205258 0.00333031264111517
0.069323332761641 0.00324047257600263
0.0725638053376436 0.00331219881703509
0.0758760041546787 0.00350886026626941
0.0793848644209481 0.00354640190899691
0.082931266329945 0.00354500342432442
0.0864762697542694 0.00367781786215684
0.0901540876164263 0.0038134969276102
0.0939675845440365 0.00383636484994779
0.0978039493939843 0.00388016877558563
0.10168411816957 0.00401015339442479
0.105694271563995 0.00417354378832246
0.109867815352317 0.00419445278279159
0.114062268135109 0.00422242696388029
0.118284695098989 0.00431092778153734
0.122595622880526 0.0044493718337032
0.12704499471423 0.00462673289842739
0.131671727612657 0.00462311627657498
0.136294843889232 0.00465816429765213
0.140953008186884 0.00472241280219658
0.145675420989081 0.00482149832313571
0.150496919312216 0.00494947935182287
0.155446398664039 0.00509611711782198
0.160542515781861 0.0051789693727849
0.165721485154646 0.00520686415200524
0.170928349306651 0.00525473847757167
0.176183087784223 0.00531668515409609
0.181499772938319 0.0053950171209995
0.186894790059319 0.00548632650197787
0.192381116561296 0.00558654693702298
0.197967663498319 0.00569196802186343
0.203659631520183 0.0057994930938878
0.209459124614071 0.00590659502851818
0.215365719642589 0.00601130792109942
0.221377027563688 0.00611225315169248
0.227489280715381 0.00620863336377297
0.233697914079154 0.00630016693030619
0.23999808100946 0.0063869782839856
0.246385059293445 0.00646947448025979
0.252854533773705 0.00654823370127335
0.259402767474979 0.00662392050775396
0.266026687982732 0.00669723247041547
0.272723920453148 0.00676887556838532
0.279492796021533 0.00683956198157786
0.286332358003111 0.00691002340677106
0.293242381409882 0.00698103490041615
0.300223416310298 0.0070534473323767
0.307276863642675 0.00712822993491544
0.31440509357759 0.00720652789710346
0.321611621474694 0.00728974398850771
0.328901365463202 0.00737965911426164
0.336281024577463 0.00747861703199609
0.343759641609459 0.00758981821473273
0.351349459824192 0.00771780788480101
0.359067267708993 0.00782775869347293
0.366895026402466 0.00786320249118909
0.374758228893655 0.00791520180167602
0.382673430695331 0.00798804562546458
0.390661476320796 0.00808182390021746
0.398743300221013 0.00820044914988053
0.406943749370894 0.00835152906310243
0.415295278433996 0.00839707313640053
0.423692351570397 0.00843828175825366
0.43213063332865 0.00851565817147883
0.440646291500129 0.00863110994441467
0.449277401444544 0.00879210076540133
0.458069502209945 0.00882478378364997
0.466894285993595 0.00887036292371636
0.475764648917312 0.00896572014345217
0.484730369060764 0.00911337788340338


==> Images/Results/planesource_timesteps_convergence_tol_0.1_hfm10.txt <==
t dt
0.0 1.24848022689596e-09
1.24848022689596e-09 1.15844273982492e-09
2.40692296672088e-09 5.79221369912458e-09
8.19913666584545e-09 1.73338930414001e-08
2.55330297072455e-08 5.01011925423839e-08
7.56342222496294e-08 1.42007519454809e-07
2.17641741704438e-07 3.84084394467741e-07
6.01726136172179e-07 1.01393797716881e-06
1.61566411334099e-06 2.56509548317709e-06
4.18075959651808e-06 6.21345714728559e-06
1.03942167438037e-05 1.43752163958032e-05
2.47694331396068e-05 3.12164714311531e-05
5.59859045707599e-05 6.36702518040255e-05
0.000119656156374785 0.00011921441624224
0.000238870572617025 0.000213976236039867
0.000452846808656892 0.000431187801991804
0.000884034610648696 0.000689288372046101
0.0015733229826948 0.00065845092996128
0.00223177391265608 0.000829801031720764
0.00306157494437684 0.00118160399194604
0.00424317893632288 0.00166567868866544
0.00590885762498831 0.000654812684520569
0.00656367030950888 0.00110852532327299
0.00767219563278187 0.00327510114192503
0.0109472967747069 0.00142085190738235
0.0123681486820893 0.00438188332084183
0.0167500320029311 0.00184962159895753
0.0185996536018886 0.00301945812800612
0.0216191117298947 0.00268980636266017
0.0243089180925549 0.00401244724960425
0.0283213653421592 0.00167776055958734
0.0299991259017465 0.00339051020634418
0.0333896361080907 0.00349123752179103
0.0368808736298817 0.00349464758169299
0.0403755212115747 0.00452308690418244
0.0448986081157571 0.00665015811065136
0.0515487662264085 0.00349427438683888
0.0550430406132474 0.00603617422097175
0.0610792148342191 0.00271785325463166
0.0637970680888508 0.00535525569565957
0.0691523237845104 0.0030962952947033
0.0722486190792137 0.00364087116793603
0.0758894902471497 0.00589213452550983
0.0817816247726595 0.00491055028739079
0.0866921750600503 0.00430773116491021
0.0909999062249605 0.00708486478664421
0.0980847710116047 0.00406611311634439
0.102150884127949 0.00448000068290905
0.106630884810858 0.00703212912409231
0.11366301393495 0.00437292089137145
0.118035934826322 0.00691745573450008
0.124953390560822 0.00463102891320694
0.129584419474029 0.00663372040595853
0.136218139879987 0.0049069635699922
0.14112510344998 0.00550793041279657
0.146633033862776 0.00709300655091529
0.153726040413692 0.00710900760016922
0.160835048013861 0.00519184777136334
0.166026895785224 0.00498267066107626
0.1710095664463 0.00979564411353661
0.180805210559837 0.00663163510886369
0.187436845668701 0.00521815681357937
0.19265500248228 0.0053591315558766
0.198014134038157 0.00696596880416459
0.204980102842321 0.00596568161301338
0.210945784455335 0.00736022683364758
0.218306011288982 0.00781199207545312
0.226118003364435 0.00697015182516901
0.233088155189604 0.00650434055492651
0.239592495744531 0.00524116769174433
0.244833663436275 0.0099514440147514
0.254785107451027 0.00742344188224166
0.262208549333268 0.00560688201017938
0.267815431343448 0.00637603788379685
0.274191469227245 0.00725634342965554
0.2814478126569 0.00690008175543606
0.288347894412336 0.00641877114988342
0.29476666556222 0.00719598828121136
0.301962653843431 0.00883565867989847
0.310798312523329 0.00978600719462344
0.320584319717953 0.00656819776635396
0.327152517484307 0.00564317185768196
0.332795689341989 0.00963838550632261
0.342434074848311 0.00797699679761375
0.350411071645925 0.00636022004755279
0.356771291693478 0.00852263733453889
0.365293929028017 0.00813523004104091
0.373429159069058 0.00588091767222311
0.379310076741281 0.00909968692199954
0.38840976366328 0.00759741117923444
0.396007174842515 0.00690343923738629
0.402910614079901 0.00780992084902281
0.410720534928924 0.00846069672738077
0.419181231656305 0.00819169505811663
0.427372926714421 0.00774261608093149
0.435115542795353 0.00649241049260182
0.441607953287955 0.0101473894119718
0.451755342699926 0.00824736369736414
0.460002706397291 0.00878252000635102
0.468785226403642 0.00838090520485138
0.477166131608493 0.00761022811124577


==> Images/Results/planesource_timesteps_convergence_tol_0.1_hfm2.txt <==
t dt
0.0 1.38268036835016e-09
1.38268036835016e-09 1.58430655946092e-09
2.96698692781108e-09 7.92153279730458e-09
1.08885197251157e-08 3.96076639865229e-08
5.04961837116386e-08 1.03816678614047e-07
1.54312862325685e-07 3.03616676658311e-07
4.57929538983996e-07 7.8366703554408e-07
1.24159657452808e-06 1.94547694715609e-06
3.18707352168417e-06 4.64431755837605e-06
7.83139108006022e-06 1.0592474975105e-05
1.84238660551652e-05 2.28979063076353e-05
4.13217723628005e-05 4.6326111464306e-05
8.76478838271065e-05 8.57601303732165e-05
0.000173408014200323 0.000143050658360868
0.000316458672561191 0.000349730158852179
0.00066618883141337 0.000430083197039378
0.00109627202845275 0.000308146275625453
0.0014044183040782 0.000339006606878349
0.00174342491095655 0.0007398220606346
0.00248324697159115 0.000761779001836839
0.00324502597342799 0.00229843526131726
0.00554346123474525 0.00109386563937382
0.00663732687411906 0.00156804065572282
0.00820536752984189 0.00317946659871895
0.0113848341285608 0.00190944785875716
0.013294281987318 0.00233467938008838
0.0156289613674064 0.00199443146264123
0.0176233928300476 0.00285325492773634
0.020476647757784 0.00124503744918486
0.0217216852069688 0.00417972819577718
0.025901413402746 0.00176252028385748
0.0276639336866035 0.00249155005782286
0.0301554837444263 0.00503038973968697
0.0351858734841133 0.00377760496477546
0.0389634784488888 0.00558232081634908
0.0445457992652378 0.00216164094000627
0.0467074402052441 0.00618084759746543
0.0528882878027095 0.00289923198556115
0.0557875197882707 0.00441292427275322
0.0602004440610239 0.00337234775831549
0.0635727918193394 0.00629963399701384
0.0698724258163533 0.00306920558876579
0.0729416314051191 0.00505470785828765
0.0779963392634067 0.00649560293896617
0.0844919422023729 0.00515434938871174
0.0896462915910846 0.00395031606279564
0.0935966076538803 0.00700745963800332
0.100604067291884 0.00416184446297682
0.10476591175486 0.00857801119263276
0.113343922947493 0.0038310154425129
0.117174938390006 0.00631631652078074
0.123491254910787 0.0035519010736131
0.1270431559844 0.00665771745546189
0.133700873439862 0.00416280974345492
0.137863683183317 0.00526851483146988
0.143132198014787 0.00569958752400821
0.148831785538795 0.00663899053989459
0.155470776078689 0.00555265352793073
0.16102342960662 0.00484211598421615
0.165865545590836 0.00653519612817246
0.172400741719009 0.00613695082834551
0.178537692547354 0.00642863287536407
0.184966325422718 0.00733335875717636
0.192299684179895 0.00684129803205416
0.199140982211949 0.00570685554995119
0.2048478377619 0.00627271208541689
0.211120549847317 0.00651697729199744
0.217637527139314 0.00742765629060069
0.225065183429915 0.00628352166002218
0.231348705089937 0.0079590181362508
0.239307723226188 0.00645270261767693
0.245760425843865 0.00514243818695367
0.250902864030819 0.0118909870616377
0.262793851092456 0.00702555238528271
0.269819403477739 0.00537013929753286
0.275189542775272 0.00800893634331084
0.283198479118583 0.00708364216517126
0.290282121283754 0.00612430549486378
0.296406426778618 0.00672850592174173
0.303134932700359 0.00889070428049968
0.312025636980859 0.00991830450296229
0.321943941483821 0.00799398561614757
0.329937927099969 0.00601192344930409
0.335949850549273 0.00572056140357529
0.341670411952848 0.00772092591923616
0.349391337872084 0.00783283707609441
0.357224174948179 0.00731286666853836
0.364537041616717 0.0115884225764769
0.376125464193194 0.00662940342812918
0.382754867621323 0.00421336078673438
0.386968228408058 0.0112529574758396
0.398221185883897 0.00691278617344997
0.405133972057347 0.00446823694243005
0.409602208999777 0.0122738444438182
0.421876053443596 0.00630595984052145
0.428182013284117 0.00359417684346894
0.431776190127586 0.00810679697797518
0.439882987105561 0.00620507949530228
0.446088066600863 0.00720815354711746
0.453296220147981 0.00707403468603085
0.460370254834012 0.00835582745178311
0.468726082285795 0.0115022687527785
0.480228351038573 0.00641407022698884


==> Images/Results/planesource_timesteps_convergence_tol_0.1_hfm50.txt <==
t dt
0.0 1.09756906990668e-09
1.09756906990668e-09 1.12246669381034e-09
2.22003576371702e-09 5.61233346905171e-09
7.83236923276873e-09 1.67912605317674e-08
2.46236297645361e-08 4.91332183110885e-08
7.37568480756246e-08 1.38856791072745e-07
2.1261363914837e-07 3.78997928731627e-07
5.91611567879997e-07 9.96587047784988e-07
1.58819861566499e-06 2.51688032568715e-06
4.10507894135213e-06 6.07767566540251e-06
1.01827546067546e-05 1.39577978675709e-05
2.41405524743256e-05 3.04271017019365e-05
5.45676541762621e-05 6.22256605779543e-05
0.000116793314754216 0.000116987614258616
0.000233780929012833 0.000206937349758749
0.000440718278771582 0.000397393340245146
0.000838111619016728 0.00066839644685014
0.00150650806586687 0.000399390230134047
0.00190589829600092 0.000833721045616155
0.00273961934161707 0.00152439233259796
0.00426401167421503 0.000448790147958085
0.00471280182217311 0.00161730517353421
0.00633010699570732 0.00117172158802025
0.00750182858372757 0.00175710906278937
0.00925893764651694 0.00290081347749379
0.0121597511240107 0.00122476787968595
0.0133845190036967 0.00295288102731609
0.0163374000310128 0.00134734827757393
0.0176847483085867 0.00341980132157029
0.021104549630157 0.00178602803270217
0.0228905776628592 0.0051699717916891
0.0280605494545483 0.00167214249266734
0.0297326919472156 0.00258304560001223
0.0323157375472278 0.00461461646989892
0.0369303540171268 0.00211305854081977
0.0390434125579465 0.00411345122053253
0.0431568637784791 0.00272171230972724
0.0458785760882063 0.00805112165932331
0.0539296977475296 0.00349984004312657
0.0574295377906562 0.00521813939208771
0.0626476771827439 0.0018522770679359
0.0644999542506798 0.00391159555477
0.0684115498054498 0.00523693762910902
0.0736484874345588 0.00226845915833276
0.0759169465928916 0.00562211876866468
0.0815390653615563 0.00309502844880905
0.0846340938103653 0.00779465779344325
0.0924287516038085 0.0035359804308919
0.0959647320347004 0.00508875573572889
0.101053487770429 0.00339793319541373
0.104451420965843 0.0090229682457557
0.113474389211599 0.00383145138188802
0.117305840593487 0.00731406494388268
0.124619905537369 0.00329743485827953
0.127917340395649 0.00869179294679856
0.136609133342448 0.00372708784784117
0.140336221190289 0.00750198774214423
0.147838208932433 0.00350296528871959
0.151341174221153 0.00686291057145088
0.158204084792603 0.00429144918811024
0.162495533980714 0.00821162471520524
0.170707158695919 0.00499436604895663
0.175701524744876 0.00624698672686419
0.18194851147174 0.00444204314642994
0.18639055461817 0.0105404431384202
0.19693099775659 0.00508385656890762
0.202014854325497 0.0068350093576416
0.208849863683139 0.00494130287900509
0.213791166562144 0.00766083362392284
0.221452000186067 0.00595076128444402
0.227402761470511 0.00576619077458337
0.233168952245094 0.00652080885008915
0.239689761095184 0.0070254002410583
0.246715161336242 0.00726148220135622
0.253976643537598 0.0066650112366433
0.260641654774241 0.00723440736636144
0.267876062140603 0.00870143225662398
0.276577494397227 0.00683623752718352
0.28341373192441 0.00598174771332242
0.289395479637733 0.00880045001578582
0.298195929653519 0.00635522530483453
0.304551154958353 0.00725605333798485
0.311807208296338 0.00767623704084059
0.319483445337179 0.00830437582615112
0.32778782116333 0.00786745421192495
0.335655275375255 0.00659574474454483
0.342251020119799 0.00674356367336453
0.348994583793164 0.00731869324869581
0.35631327704186 0.00954628811741485
0.365859565159275 0.00896298599228637
0.374822551151561 0.00744740767677296
0.382269958828334 0.00707071158326839
0.389340670411602 0.00712773934080717
0.39646840975241 0.00708682310146876
0.403555232853878 0.0082808201470969
0.411836053000975 0.00982978174540642
0.421665834746382 0.0082945207332676
0.429960355479649 0.00850422114920809
0.438464576628857 0.00719363571315163
0.445658212342009 0.00774409042128302
0.453402302763292 0.00798100441413344
0.461383307177425 0.00736151865255889
0.468744825829984 0.00833689196348699
0.477081717793471 0.0124573755948923


==> Images/Results/planesource_timesteps_convergence_tol_0.1_m1.txt <==
t dt
0.0 3.0517578125e-09
3.0517578125e-09 2.95766361538881e-09
6.00942142788882e-09 1.47883180769441e-08
2.07977395048329e-08 4.64528504728119e-08
6.72505899776448e-08 1.16818713255021e-07
1.84069303232665e-07 3.98462431178118e-07
5.82531734410783e-07 1.06502089397178e-06
1.64755262838256e-06 2.45973904081907e-06
4.10729166920163e-06 5.59436532013912e-06
9.70165698934075e-06 1.48925207960452e-05
2.45941777853859e-05 3.16208031980317e-05
5.62149809834177e-05 6.68215898325585e-05
0.000123036570815976 9.86262496084535e-05
0.00022166282042443 0.000231579558751214
0.000453242379175644 0.000264874812190254
0.000718117191365898 0.000300868936273108
0.00101898612763901 0.000805165503157634
0.00182415163079664 0.000792855086616306
0.00261700671741295 0.000935262485704012
0.00355226920311696 0.000979511510532996
0.00453178071364995 0.0012943674336701
0.00582614814732006 0.00167884627308105
0.00750499442040111 0.00180486594938454
0.00930986036978565 0.00169397212523766
0.0110038324950233 0.00184566541143566
0.012849497906459 0.00203562887958241
0.0148851267860414 0.00324815139652961
0.018133278182571 0.00296667834547799
0.021099956528049 0.00286953049230237
0.0239694870203514 0.00253594786259625
0.0265054348829476 0.00285179984846736
0.029357234731415 0.00287549403242883
0.0322327287638438 0.00304525709361452
0.0352779858574583 0.00360806945922399
0.0388860553166823 0.0048265268307052
0.0437125821473875 0.002656453753946
0.0463690359013335 0.004884681855052
0.0512537177563855 0.00357941196816849
0.054833129724554 0.00470086020813822
0.0595339899326922 0.00509320752173465
0.0646271974544269 0.00362409319527729
0.0682512906497042 0.00435818804867218
0.0726094786983763 0.00413509269733897
0.0767445713957153 0.00396557586800201
0.0807101472637173 0.00502058465328769
0.085730731917005 0.00680737249578306
0.0925381044127881 0.00742466551239447
0.0999627699251825 0.00287527589301755
0.1028380458182 0.00612731089868784
0.108965356716888 0.00591893176242815
0.114884288479316 0.00556878053356759
0.120453069012884 0.00362590054851886
0.124078969561403 0.00429305243241941
0.128372021993822 0.00560597001018035
0.133977992004002 0.00723244841700536
0.141210440421008 0.00525833342398912
0.146468773844997 0.00644247257831848
0.152911246423315 0.00588505751183597
0.158796303935151 0.00542576443506242
0.164222068370214 0.00588579770251819
0.170107866072732 0.00714467922267088
0.177252545295403 0.0079835565804717
0.185236101875874 0.00761038085850927
0.192846482734384 0.00687547195350089
0.199721954687885 0.00712532200114233
0.206847276689027 0.00605311249737481
0.212900389186402 0.0077523480965778
0.220652737282979 0.00624254765693039
0.22689528493991 0.00507196223751702
0.231967247177427 0.00597432618104051
0.237941573358467 0.00950165579907979
0.247443229157547 0.00612137904089623
0.253564608198443 0.00837752640973563
0.261942134608179 0.00817369889416476
0.270115833502344 0.00713444641307137
0.277250279915415 0.00696237898382556
0.284212658899241 0.00807768450660708
0.292290343405848 0.00974071103185224
0.3020310544377 0.00762608958930913
0.309657144027009 0.00626523682161937
0.315922380848629 0.00809071487152672
0.324013095720155 0.00745663000880185
0.331469725728957 0.00655172104037589
0.338021446769333 0.00714135220141185
0.345162798970745 0.00933486024374196
0.354497659214487 0.0113561260305172
0.365853785245004 0.00490648045952038
0.370760265704524 0.00749287339080995
0.378253139095334 0.00889126505376874
0.387144404149103 0.0100756923713774
0.397220096520481 0.00501184635838787
0.402231942878868 0.00802564654693962
0.410257589425808 0.00881243596244562
0.419070025388254 0.00817334025881977
0.427243365647073 0.00842067593480398
0.435664041581877 0.00703226523213708
0.442696306814014 0.00856069537475386
0.451257002188768 0.00811946910951778
0.459376471298286 0.00729126810614856
0.466667739404435 0.00734122756513617
0.474008966969571 0.00894720822875183
0.482956175198323 0.0111739785112337


==> Images/Results/planesource_timesteps_convergence_tol_0.1_m10.txt <==
t dt
0.0 1.27467250425243e-09
1.27467250425243e-09 1.15660198659565e-09
2.43127449084808e-09 4.79826713143977e-09
7.22954162228785e-09 1.01216324189587e-08
1.73511740412465e-08 2.32982745531839e-08
4.06494485944305e-08 5.94574524269874e-08
1.00106901021418e-07 1.37620238388978e-07
2.37727139410396e-07 3.25426827837705e-07
5.63153967248102e-07 6.18908422703897e-07
1.182062389952e-06 1.39402526192865e-06
2.57608765188065e-06 2.81620755531772e-06
5.39229520719836e-06 6.1337262974576e-06
1.1526021504656e-05 8.97327570247135e-06
2.04992972071273e-05 1.67309919071932e-05
3.72302891143205e-05 2.65542226329422e-05
6.37845117472627e-05 3.10144164542565e-05
9.47989282015192e-05 6.01144919095457e-05
0.000154913420111065 8.87005696381551e-05
0.00024361398974922 0.000147037629769794
0.000390651619519014 0.000327690172648596
0.000718341792167611 0.000403645745609266
0.00112198753777688 0.000346687151172502
0.00146867468894938 0.000923368666763851
0.00239204335571323 0.0010075156916246
0.00339955904733783 0.00097628408128631
0.00437584312862414 0.000992608806259324
0.00536845193488347 0.00136438668376058
0.00673283861864405 0.00218183537550847
0.00891467399415252 0.00191958760297419
0.0108342615971267 0.0024272126192202
0.0132614742163469 0.00255776455004168
0.0158192387663886 0.00280581925054812
0.0186250580169367 0.00270451221845744
0.0213295702353941 0.00275022199539454
0.0240797922307887 0.00309629343707675
0.0271760856678654 0.00343050421897092
0.0306065898868364 0.00348437130570741
0.0340909611925438 0.00368059840169718
0.0377715595942409 0.0042732193286069
0.0420447789228478 0.00492972844849815
0.046974507371346 0.00354686401656544
0.0505213713879114 0.00577861129364763
0.0562999826815591 0.00561015665819633
0.0619101393397554 0.00426275118649334
0.0661728905262487 0.00555207459433585
0.0717249651205846 0.00563366437761939
0.077358629498204 0.00460865519078009
0.0819672846889841 0.00419509295556743
0.0861623776445515 0.00516312554102137
0.0913255031855729 0.00725064307427613
0.098576146259849 0.00211999499739947
0.100696141257248 0.00597156212172142
0.10666770337897 0.00330255016084849
0.109970253539818 0.00851350621838984
0.118483759758208 0.00332172780034894
0.121805487558557 0.00809258053532661
0.129898068093884 0.00371722053407521
0.133615288627959 0.00602361862000739
0.139638907247966 0.00562987604925592
0.145268783297222 0.00582176869182015
0.151090551989042 0.00578506557311253
0.156875617562155 0.00789699968975726
0.164772617251912 0.00636649183569819
0.17113910908761 0.00613875896754467
0.177277868055155 0.00808341152040968
0.185361279575565 0.00352688931378906
0.188888168889354 0.00627089027484667
0.195159059164201 0.00847423416703623
0.203633293331237 0.00383487350853598
0.207468166839773 0.0104387920350653
0.217906958874838 0.00465330800757759
0.222560266882416 0.00741643771962466
0.22997670460204 0.00910501583466404
0.239081720436704 0.00302577262583889
0.242107493062543 0.00909634201434205
0.251203835076885 0.00656853478552975
0.257772369862415 0.00817642567967081
0.265948795542086 0.00623866112957963
0.272187456671665 0.00738159618647943
0.279569052858145 0.00741771669909987
0.286986769557245 0.0066436427201854
0.29363041227743 0.00691108824281812
0.300541500520248 0.00787383428571359
0.308415334805962 0.00943996730621063
0.317855302112172 0.00353845301470891
0.321393755126881 0.0115839183577454
0.332977673484627 0.00522363165407878
0.338201305138706 0.00760625748894143
0.345807562627647 0.00355478367998054
0.349362346307628 0.010721864754113
0.360084211061741 0.00423655538864608
0.364320766450387 0.0114923751344756
0.375813141584862 0.00446888151370715
0.380282023098569 0.0121888536157708
0.39247087671434 0.0053265914685111
0.397797468182851 0.00843938511596347
0.406236853298815 0.00639432600936221
0.412631179308177 0.010231315265044
0.422862494573221 0.00625916209182671
0.429121656665048 0.0118079642911592
0.440929620956207 0.00654128551436391
0.447470906470571 0.0117654773255273
0.459236383796098 0.00567397621827825
0.464910360014376 0.011091344847234
0.47600170486161 0.00725875200762865
0.483260456869239 0.0100464588770911


==> Images/Results/planesource_timesteps_convergence_tol_0.1_m50.txt <==
t dt
0.0 1.27428249122277e-09
1.27428249122277e-09 1.15484337833177e-09
2.42912586955454e-09 4.30326623032928e-09
6.73239209988382e-09 9.59239731871476e-09
1.63247894185986e-08 2.27411390805009e-08
3.90659284990995e-08 5.53361030404387e-08
9.44020315395383e-08 1.34705453618475e-07
2.29107485158013e-07 3.37533038189253e-07
5.66640523347267e-07 7.90588738473197e-07
1.35722926182046e-06 1.76195219686381e-06
3.11918145868427e-06 3.88783527989013e-06
7.0070167385744e-06 7.548812218351e-06
1.45558289569254e-05 1.44212240615977e-05
2.89770530185231e-05 2.97523990295108e-05
5.87294520480339e-05 6.60447071254622e-05
0.000124774159173496 0.000100199389917073
0.000224973549090569 0.000180324921908891
0.00040529847099946 0.000316085320306069
0.000721383791305529 0.000388442819935948
0.00110982661124148 0.000535607939299607
0.00164543455054108 0.000944252152791898
0.00258968670333298 0.0011378475637711
0.00372753426710408 0.00102702792933471
0.0047545621964388 0.000918322132644185
0.00567288432908298 0.000878891008887942
0.00655177533797092 0.00210618334228226
0.00865795868025318 0.0024623934263827
0.0111203521066359 0.0024662375632276
0.0135865896698635 0.00205536237900634
0.0156419520488698 0.00199000598261875
0.0176319580314886 0.00251614096132998
0.0201480989928186 0.00366273194564253
0.0238108309384611 0.00423596909245238
0.0280468000309135 0.00358900118434249
0.0316358012152559 0.00300644948464036
0.0346422506998963 0.00320576856599668
0.037848019265893 0.00411844381887077
0.0419664630847638 0.00491259623063216
0.0468790593153959 0.00219306168569649
0.0490721210010924 0.0050966886874144
0.0541688096885068 0.00523452700839421
0.059403336696901 0.0043266049876755
0.0637299416845765 0.00200936794993225
0.0657393096345088 0.00556637463992124
0.07130568427443 0.00553931424775233
0.0768449985221823 0.00180782089880789
0.0786528194209902 0.00526622119337584
0.0839190406143661 0.00619745091060238
0.0901164915249685 0.00197166913713881
0.0920881606621073 0.00605421215384889
0.0981423728159562 0.00495847468354053
0.103100847499497 0.00577850846521595
0.108879355964713 0.00612142517232878
0.115000781137041 0.00585778028652792
0.120858561423569 0.00576121922550188
0.126619780649071 0.0064261981567242
0.133045978805795 0.00482205576360645
0.137868034569402 0.00791587732655792
0.14578391189596 0.00373479353883717
0.149518705434797 0.00203163000599613
0.151550335440793 0.00232603979070935
0.153876375231502 0.0106285957329374
0.16450497096444 0.00217562697907519
0.166680597943515 0.0092922777975642
0.175972875741079 0.00555070849930511
0.181523584240384 0.00915604324514771
0.190679627485532 0.00394847958521203
0.194628107070744 0.00484982332518299
0.199477930395927 0.00266545576407782
0.202143386160005 0.00354178845742508
0.20568517461743 0.00565508600826238
0.211340260625692 0.00670569857921918
0.218045959204912 0.00856707363505703
0.226613032839969 0.0078956685369636
0.234508701376932 0.00683267081067354
0.241341372187606 0.00650674982374415
0.24784812201135 0.0116757213762306
0.25952384338758 0.0047583071606043
0.264282150548185 0.0105266739164758
0.274808824464661 0.00381448977128839
0.278623314235949 0.00804492969758425
0.286668243933533 0.00614968661250273
0.292817930546036 0.0114571967889702
0.304275127335006 0.00493518280783972
0.309210310142846 0.00815810292140221
0.317368413064248 0.00368006643065119
0.321048479494899 0.00893814763237867
0.329986627127278 0.00579271095690032
0.335779338084178 0.0120018676872136
0.347781205771392 0.00455946488038661
0.352340670651778 0.0104872344527584
0.362827905104537 0.00384807486441649
0.366675979968953 0.0114845567471339
0.378160536716087 0.00471843023135836
0.382878966947446 0.00665757958970069
0.389536546537146 0.00899848626091005
0.398535032798056 0.00270871214505487
0.401243744943111 0.007910842151518
0.409154587094629 0.00717869993149275
0.416333287026122 0.00988552875594687
0.426218815782069 0.00424568518374667
0.430464500965815 0.00932576106286801
0.439790262028683 0.0126386525503446
0.452428914579028 0.00536744490156997
0.457796359480598 0.010055455811565
0.467851815292163 0.00526343350800835
0.473115248800171 0.0114969923153065
0.484612241115478 0.00450038250769306


==> Images/Results/planesource_timesteps_convergence_tol_0.1_pmm10.txt <==
t dt
0.0 1.15357093074702e-09
1.15357093074702e-09 1.04014760284183e-09
2.19371853358885e-09 3.33341098228214e-09
5.52712951587099e-09 7.03649764039436e-09
1.25636271562654e-08 1.42922539777883e-08
2.68558811340537e-08 3.22348831124978e-08
5.90907642465515e-08 8.27217223818082e-08
1.4181248662836e-07 1.50273563432145e-07
2.92086050060504e-07 2.96581191524057e-07
5.88667241584561e-07 6.29519346617927e-07
1.21818658820249e-06 1.49265933814294e-06
2.71084592634543e-06 2.8562849692724e-06
5.56713089561783e-06 5.16287510753018e-06
1.0730006003148e-05 1.11787999386297e-05
2.19088059417777e-05 2.37428448323346e-05
4.56516507741123e-05 4.13582081367946e-05
8.70098589109069e-05 5.925300166273e-05
0.000146262860573637 9.9955243731541e-05
0.000246218104305178 0.000175292723137954
0.000421510827443132 0.000228831165843486
0.000650341993286618 0.000281676246986767
0.000932018240273385 0.000499497942021822
0.00143151618229521 0.000618088318658982
0.00204960450095419 0.000719450022185138
0.00276905452313933 0.000807512870592662
0.00357656739373199 0.00109216108788521
0.0046687284816172 0.00168223228856188
0.00635096077017908 0.00155978419169714
0.00791074496187622 0.00132931777004576
0.00924006273192198 0.00161927783492495
0.0108593405668469 0.00218158279893251
0.0130409233657794 0.00257927447174055
0.01562019783752 0.00247871542636693
0.0180989132638869 0.00301411596910105
0.021113029232988 0.00398354400508272
0.0250965732380707 0.00406099423249987
0.0291575674705706 0.00429786716619427
0.0334554346367648 0.0018415026369889
0.0352969372737537 0.00314929479284434
0.0384462320665981 0.00331933823354521
0.0417655703001433 0.0047874191538362
0.0465529894539795 0.00300953064413214
0.0495625200981116 0.00349663643288541
0.053059156530997 0.00519952834417441
0.0582586848751714 0.00618385627646129
0.0644425411516327 0.00263171800806766
0.0670742591597004 0.00408668064358745
0.0711609398032878 0.00614349385217857
0.0773044336554664 0.00355995678384424
0.0808643904393106 0.00474027205552865
0.0856046624948393 0.00526266705292929
0.0908673295477686 0.00516287368489927
0.0960302032326679 0.00523351307391392
0.101263716306582 0.00604733533653269
0.107311051643114 0.00778465169905955
0.115095703342174 0.00301574232767258
0.118111445669847 0.0053456923067687
0.123457137976615 0.00734057421781614
0.130797712194431 0.00379530404167494
0.134593016236106 0.00479963336713249
0.139392649603239 0.00601376379821247
0.145406413401451 0.00724176729018977
0.152648180691641 0.00769404231687017
0.160342223008511 0.00339728181609199
0.163739504824603 0.00578445072812488
0.169523955552728 0.00804501840559715
0.177568973958325 0.00422802818862938
0.181797002146955 0.00616946645305424
0.187966468600009 0.00703010102802438
0.194996569628033 0.00715284040265946
0.202149410030693 0.00703799086732146
0.209187400898014 0.00554555528928778
0.214732956187302 0.00656119664075939
0.221294152828061 0.00627249120078051
0.227566644028842 0.00617249808126597
0.233739142110108 0.0070495393244117
0.24078868143452 0.0080722231253358
0.248860904559855 0.00867055234468949
0.257531456904545 0.00659786590389762
0.264129322808442 0.00759640050640112
0.271725723314844 0.00711402567219737
0.278839748987041 0.00569520779705622
0.284534956784097 0.00616224837597658
0.290697205160074 0.00850551888854377
0.299202724048618 0.0106725895135657
0.309875313562183 0.00516329106677972
0.315038604628963 0.00814867420448078
0.323187278833444 0.0090168118187349
0.332204090652179 0.00775099258855268
0.339955083240731 0.00738001732406858
0.3473351005648 0.00780565811917018
0.35514075868397 0.00661236478025813
0.361753123464228 0.00580149081587285
0.367554614280101 0.00656860648267088
0.374123220762772 0.00861500396486589
0.382738224727638 0.0104560871839808
0.393194311911619 0.00798384784012145
0.40117815975174 0.00715628169375275
0.408334441445493 0.00823119595320317
0.416565637398696 0.00820617544588013
0.424771812844576 0.00823183253637207
0.433003645380948 0.00828143614201029
0.441285081522958 0.00879234979044757
0.450077431313406 0.00760608606478453
0.45768351737819 0.00876111757139508
0.466444634949586 0.00798857385654502
0.474433208806131 0.00690648146690295
0.481339690273033 0.00767251594878354
0.489012206221817 0.00919627925434078


==> Images/Results/planesource_timesteps_convergence_tol_0.1_pmm2.txt <==
t dt
0.0 3.0517578125e-09
3.0517578125e-09 2.95764593573696e-09
6.00940374823696e-09 1.47882296786848e-08
2.07976334269217e-08 4.6267426312897e-08
6.70650597398187e-08 1.16443431415598e-07
1.83508491155417e-07 3.98335186129934e-07
5.81843677285351e-07 1.06030587383346e-06
1.64214955111881e-06 2.4464371101761e-06
4.08858666129491e-06 5.57076611021416e-06
9.65935277150908e-06 1.48286228266341e-05
2.44879755981432e-05 3.15179839478463e-05
5.60059595459894e-05 6.65064814388285e-05
0.000122512440984818 9.83253753606054e-05
0.000220837816345423 0.000230549973383358
0.000451387789728781 0.000263984123367201
0.000715371913095982 0.000300997883436146
0.00101636979653213 0.000817390710175139
0.00183376050670727 0.000795561893067247
0.00262932239977451 0.000938728688950238
0.00356805108872475 0.000982899608574816
0.00455095069729957 0.0012804948240813
0.00583144552138087 0.00170510634641899
0.00753655186779986 0.00182949610112445
0.00936604796892431 0.00166571579742612
0.0110317637663504 0.00181995148525312
0.0128517152516035 0.00202188913434415
0.0148736043859477 0.00325965481483565
0.0181332592007833 0.0029469122583448
0.0210801714591281 0.0028592459626858
0.0239394174218139 0.00261967475153152
0.0265590921733455 0.00301175709087916
0.0295708492642246 0.00290154969048881
0.0324723989547134 0.00291827525574008
0.0353906742104535 0.00335616990440362
0.0387468441148571 0.0044724217365075
0.0432192658513646 0.00456312824271892
0.0477823940940835 0.0028352658255324
0.0506176599196159 0.0044739409247565
0.0550916008443725 0.00508984480973442
0.0601814456541069 0.0045377901274104
0.0647192357815173 0.00468254694891197
0.0694017827304293 0.00347230905014511
0.0728740917805744 0.00441630879442056
0.0772904005749949 0.00474628327834619
0.0820366838533411 0.00486667124259442
0.0869033550959355 0.00530726069849512
0.0922106157944306 0.00614862706848988
0.0983592428629205 0.00679316704095897
0.10515240990388 0.00338493661218502
0.108537346516065 0.0066356068226938
0.115172953338758 0.00624334979770093
0.121416303136459 0.00506187733846806
0.126478180474927 0.00547020107139713
0.131948381546324 0.00446973996864528
0.13641812151497 0.00553971219985127
0.141957833714821 0.00605129128423371
0.148009124999055 0.00630515023522179
0.154314275234277 0.00660029685979456
0.160914572094071 0.00703111189280703
0.167945683986878 0.00738362315357998
0.175329307140458 0.00485994997721572
0.180189257117674 0.00605178757803768
0.186241044695711 0.00630238374736564
0.192543428443077 0.00641838185905926
0.198961810302136 0.00686610882357031
0.205827919125707 0.00749575783634745
0.213323676962054 0.00785519602339316
0.221178872985447 0.0078177030769254
0.228996576062373 0.00740325685729906
0.236399832919672 0.00780179894320727
0.244201631862879 0.00544759465997778
0.249649226522857 0.00821346773422044
0.257862694257077 0.00576316359400181
0.263625857851079 0.00676924372264075
0.27039510157372 0.00864532476248931
0.279040426336209 0.01055466659728
0.289595092933489 0.00442744667185457
0.294022539605344 0.00648326782626072
0.300505807431604 0.0077871180966296
0.308292925528234 0.00907003634124609
0.31736296186948 0.00561754414327887
0.322980506012759 0.00747672169187813
0.330457227704637 0.00764557077914032
0.338102798483777 0.00672938736690977
0.344832185850687 0.00703124175788743
0.351863427608575 0.00901912251380945
0.360882550122384 0.00847324657017283
0.369355796692557 0.00736397791140186
0.376719774603959 0.00902334788370396
0.385743122487663 0.00850759228467696
0.39425071477234 0.0072938595690927
0.401544574341432 0.00691007459179089
0.408454648933223 0.00842383765605085
0.416878486589274 0.0109765718856637
0.427855058474938 0.0114321702064195
0.439287228681357 0.00534353369151336
0.444630762372871 0.00929920819931284
0.453929970572184 0.00881156548626006
0.462741536058444 0.00776875698731736
0.470510293045761 0.00783555575634311
0.478345848802104 0.00975727776416121
0.488103126566265 0.00735706353097065


==> Images/Results/planesource_timesteps_convergence_tol_0.1_pmm50.txt <==
t dt
0.0 1.14428994327025e-09
1.14428994327025e-09 9.91791672480205e-10
2.13608161575046e-09 2.76467502934323e-09
4.90075664509369e-09 5.71039132500795e-09
1.06111479701016e-08 1.15945056953211e-08
2.22056536654227e-08 2.3544385499306e-08
4.57500391647288e-08 4.74991383821589e-08
9.32491775468876e-08 9.46036041133482e-08
1.87852781660236e-07 1.87545186565354e-07
3.7539796822559e-07 3.70387010785569e-07
7.45784979011159e-07 7.29904917783864e-07
1.47568989679502e-06 1.52759832206481e-06
3.00328821885983e-06 3.03881780130882e-06
6.04210602016865e-06 5.38579193280393e-06
1.14278979529726e-05 1.00511105040726e-05
2.14790084570451e-05 1.93819004707969e-05
4.08609089278421e-05 3.62593489507138e-05
7.71202578785559e-05 5.17010527137932e-05
0.000128821310592349 8.99519407044602e-05
0.000218773251296809 0.000146619688041439
0.000365392939338248 0.000199226584956004
0.000564619524294252 0.00025831672265167
0.000822936246945922 0.000430334078357113
0.00125327032530304 0.000572026632226217
0.00182529695752925 0.000590550017874344
0.0024158469754036 0.000691088831815375
0.00310693580721897 0.00101777791837784
0.00412471372559681 0.00124306806208813
0.00536778178768494 0.00115079322070882
0.00651857500839376 0.00136706717845313
0.0078856421868469 0.00193104828890953
0.00981669047575643 0.00171563243163743
0.0115323229073939 0.00180229224143805
0.0133346151488319 0.00241578707465805
0.01575040222349 0.0023242923142732
0.0180746945377632 0.00225949363897833
0.0203341881767415 0.00278211433721838
0.0231163025139599 0.00296591418420249
0.0260822166981623 0.00322928767756858
0.0293115043757309 0.00294029375133539
0.0322517981270663 0.00318962048744379
0.0354414186145101 0.00393156826273678
0.0393729868772469 0.0041902042038943
0.0435631910811412 0.00423303257845658
0.0477962236595978 0.00357675277103048
0.0513729764306282 0.00357696110272182
0.0549499375333501 0.00442638591953116
0.0593763234528812 0.00546643342950219
0.0648427568823834 0.006161242790751
0.0710039996731344 0.00346608266885871
0.0744700823419931 0.00452125597738901
0.0789913383193821 0.00551138241439486
0.084502720733777 0.0059273883226669
0.0904301090564439 0.00602250732687565
0.0964526163833195 0.00361776054917977
0.100070376932499 0.00472211067296546
0.104792487605465 0.00537423437118559
0.11016672197665 0.00599644264161821
0.116163164618269 0.00695451437328627
0.123117678991555 0.00457497334788928
0.127692652339444 0.00505914921227581
0.13275180155172 0.00567306428033133
0.138424865832051 0.00621331498913899
0.14463818082119 0.00661169544402911
0.151249876265219 0.00664745054785838
0.157897326813078 0.00673312703983608
0.164630453852914 0.00531180599826049
0.169942259851174 0.00635577755053887
0.176298037401713 0.00641557817086599
0.182713615572579 0.00607341512679029
0.18878703069937 0.00619486062723189
0.194981891326601 0.00695982107347387
0.201941712400075 0.00779796287400344
0.209739675274079 0.00808999065954294
0.217829665933622 0.00773930026147509
0.225568966195097 0.0051678239397462
0.230736790134843 0.00608076452194853
0.236817554656791 0.00702846306987512
0.243846017726667 0.00741613000049068
0.251262147727157 0.00765458526811374
0.258916732995271 0.00769933257034777
0.266616065565619 0.00837857585466784
0.274994641420287 0.00684972543120105
0.281844366851488 0.00562915752138636
0.287473524372874 0.00573808904886486
0.293211613421739 0.00711393550247573
0.300325548924215 0.00885331866319139
0.309178867587406 0.00988166909822214
0.319060536685628 0.00612847643793692
0.325189013123565 0.00727410940413158
0.332463122527697 0.00764188502075424
0.340105007548451 0.00729347228801547
0.347398479836466 0.0075043086236799
0.354902788460146 0.00818467579453376
0.36308746425468 0.00895194457767168
0.372039408832352 0.00690051550280272
0.378939924335154 0.0080655522365027
0.387005476571657 0.00803911427096934
0.395044590842626 0.00713961815316356
0.40218420899579 0.00741368917380093
0.409597898169591 0.00842419064748586
0.418022088817077 0.00945547833961635
0.427477567156693 0.00976077748575914
0.437238344642452 0.0067501300517717
0.443988474694224 0.00764481062967585
0.4516332853239 0.0080984743279685
0.459731759651868 0.00804740286443594
0.467779162516304 0.00837405547194885
0.476153217988253 0.00873533013221768
0.484888548120471 0.0090236262460546


==> Images/Results/planesource_timesteps_convergence_tol_1e-05_hfm10.txt <==
t dt
0.0 1.41907204174638e-11
1.41907204174638e-11 1.34823190289963e-11
2.76730394464601e-11 1.51292121042896e-11
4.28022515507497e-11 1.68535144282285e-11
5.96557659789783e-11 1.87781546484944e-11
7.84339206274727e-11 2.09198592696952e-11
9.93537798971679e-11 2.33024985283562e-11
1.22656278425524e-10 2.59522224319683e-11
1.48608500857492e-10 2.88979515285483e-11
1.77506452386041e-10 3.21716519435346e-11
2.09678104329575e-10 3.58086478520518e-11
2.45486752181627e-10 3.98479624808592e-11
2.85334714662486e-10 4.4332690882854e-11
3.2966740554534e-10 4.93104075913023e-11
3.78977813136642e-10 5.4833612606857e-11
4.33811425743499e-10 6.09602195307357e-11
4.94771645274235e-10 6.77540900031301e-11
5.62525735277365e-10 7.52856189069144e-11
6.3781135418428e-10 8.36323751403985e-11
7.21443729324678e-10 9.28798031079108e-11
8.14323532432589e-10 1.03121990423531e-10
9.17445522856119e-10 1.1446250773066e-10
1.03190803058678e-09 1.2701532691546e-10
1.15892335750224e-09 1.40905824489753e-10
1.29982918199199e-09 1.56271877473296e-10
1.45610105946529e-09 1.7326505951878e-10
1.62936611898407e-09 1.92051945808986e-10
1.82141806479305e-09 2.12815535843855e-10
2.03423360063691e-09 2.3575680389096e-10
2.26999040452787e-09 2.61096387944885e-10
2.53108679247275e-09 2.89076428419177e-10
2.82016322089193e-09 3.19962569230729e-10
3.14012579012266e-09 3.54046134395116e-10
3.49417192451777e-09 3.91646494759596e-10
3.88581841927737e-09 4.33113640146735e-10
4.3189320594241e-09 4.78830973584896e-10
4.797763033009e-09 5.2921834542579e-10
5.32698137843479e-09 5.84735346619915e-10
5.91171672505471e-09 6.45884881236651e-10
6.55760160629136e-09 7.13217040640324e-10
7.27081864693168e-09 7.87333302096566e-10
8.05815194902825e-09 8.68891077526204e-10
8.92704302655445e-09 9.58608638397635e-10
9.88565166495208e-09 1.05727044566617e-09
1.09429221106183e-08 1.16573291482184e-09
1.21086550254401e-08 1.2849306483586e-09
1.33935856737987e-08 1.41588316962182e-09
1.48094688434205e-08 1.55970219523481e-09
1.63691710386553e-08 1.71759948317204e-09
1.80867705218274e-08 1.89089529956704e-09
1.99776658213944e-08 2.08102754529769e-09
2.20586933666921e-08 2.28956159005682e-09
2.43482549567489e-08 2.51820086173827e-09
2.68664558184872e-08 2.76879824236305e-09
2.96352540608502e-08 3.04336832554604e-09
3.26786223863963e-08 3.34410059139581e-09
3.60227229777921e-08 3.67337356139808e-09
3.96960965391902e-08 4.0337699930871e-09
4.37298665322773e-08 4.42809318614211e-09
4.81579597184194e-08 4.85938446508103e-09
5.30173441835004e-08 5.33094191361877e-09
5.83482860971192e-08 5.84634043909e-09
6.41946265362092e-08 6.40945324321187e-09
7.06040797794211e-08 7.02447478370366e-09
7.76285545631247e-08 7.69594531651697e-09
8.53244998796417e-08 8.42877710142367e-09
9.37532769810654e-08 9.22828237034904e-09
1.02981559351414e-07 1.01002031516387e-08
1.13081762503053e-07 1.10507430494236e-08
1.24132505552477e-07 1.2086601078769e-08
1.36219106631246e-07 1.32150076656316e-08
1.49434114296877e-07 1.44437629125082e-08
1.63877877209386e-07 1.57812772436862e-08
1.79659154453072e-07 1.72366145399011e-08
1.96895768992973e-07 1.88195378713938e-08
2.15715306864367e-07 2.054055795109e-08
2.36255864815457e-07 2.24109844125311e-08
2.58666849227988e-07 2.44429800307381e-08
2.83109829258726e-07 2.6649618003864e-08
3.0975944726259e-07 2.90449423973484e-08
3.38804389659938e-07 3.16440318669239e-08
3.70448421526862e-07 3.44630667692651e-08
4.04911488296127e-07 3.75193997491997e-08
4.42430888045327e-07 4.08316299209476e-08
4.83262517966275e-07 4.44196807060817e-08
5.27682198672357e-07 4.83048814428231e-08
5.7598708011518e-07 5.25100528006133e-08
6.28497132915793e-07 5.70595961007964e-08
6.85556729016589e-07 6.19795865623982e-08
7.47536315578987e-07 6.72978705060679e-08
8.14834186085055e-07 7.30441665694701e-08
8.87878352654525e-07 7.92501708687349e-08
9.6712852352326e-07 8.59496661415312e-08
1.05307818966479e-06 9.31786347800229e-08
1.14625682444481e-06 1.00975375701968e-07
1.24723220014678e-06 1.09380624935541e-07
1.35661282508232e-06 1.18437679794871e-07
1.47505050487719e-06 1.28192526438237e-07
1.60324303131543e-06 1.38693970646293e-07
1.74193700196172e-06 1.49993771480731e-07
1.89193077344246e-06 1.62146777596458e-07
2.05407755103891e-06 1.75211065770256e-07
2.22928861680917e-06 1.89248081289052e-07
2.41853669809822e-06 2.04322779653842e-07
2.62285947775206e-06 2.20503769100237e-07
2.8433632468523e-06 2.37863453317811e-07
3.08122670017011e-06 2.56478173623213e-07
3.33770487379332e-06 2.7642834983019e-07
3.61413322362351e-06 2.97798619013252e-07
3.91193184263677e-06 3.20677971110739e-07
4.2326098137475e-06 3.45159880347339e-07
4.57776969409484e-06 3.71342431359429e-07
4.94911212545427e-06 3.99328438648742e-07
5.34844056410301e-06 4.2922555813803e-07
5.77766612224105e-06 4.61146389082867e-07
6.23881251132391e-06 4.95208564958441e-07
6.73402107628235e-06 5.31534831358854e-07
7.26555590764121e-06 5.70253109086763e-07
7.83580901672797e-06 6.11496540356503e-07
8.44730555708447e-06 6.55403515864229e-07
9.1027090729487e-06 7.02117680522314e-07
9.80482675347102e-06 7.51787915081798e-07
1.05566146685528e-05 8.04568291217437e-07
1.13611829597703e-05 8.60617997070696e-07
1.22218009568409e-05 9.20101230345752e-07
1.31419021871867e-05 9.83187055671395e-07
1.41250892428581e-05 1.05004922300242e-06
1.51751384658605e-05 1.12086594351835e-06
1.62960044093789e-05 1.19581961917066e-06
1.74918240285495e-05 1.27509652225745e-06
1.8766920550807e-05 1.35888642112773e-06
2.01258069719347e-05 1.4473821473218e-06
2.15731891192565e-05 1.54077910048458e-06
2.31139682197411e-05 1.63927468626663e-06
2.47532429060077e-05 1.74306768265874e-06
2.64963105886664e-05 1.85235753045877e-06
2.83486681191252e-05 1.96734354224974e-06
3.0316011661375e-05 2.08822402602116e-06
3.24042356873961e-05 2.21519531773031e-06
3.46194310051264e-05 2.34845071832819e-06
3.69678817234546e-05 2.48817932961075e-06
3.94560610530654e-05 2.63456478448707e-06
4.20906258375524e-05 2.78778386629163e-06
4.48784097038441e-05 2.94800501250661e-06
4.78264147163507e-05 3.11538669751924e-06
5.09418014138699e-05 3.29007569044097e-06
5.42318771043109e-05 3.47220518302625e-06
5.77040822873371e-05 3.66189278313546e-06
6.13659750704726e-05 3.85923837040352e-06
6.52252134408761e-05 4.06432180913125e-06
6.92895352500074e-05 4.27720051617193e-06
7.35667357661793e-05 4.49790687952634e-06
7.80646426457056e-05 4.72644552552468e-06
8.27910881712303e-05 4.96279043161079e-06
8.77538786028411e-05 5.20688188301181e-06
9.29607604858529e-05 5.45862327205903e-06
9.8419383757912e-05 5.7178777381767e-06
0.000104137261496089 5.98446464832302e-06
0.000110121726144412 6.25815591815818e-06
0.00011637988206257 6.53867217190577e-06
0.000122918554234476 6.82567874439317e-06
0.000129744232978869 7.11878152181343e-06
0.000136863014500682 7.4175226253438e-06
0.000144280537126026 7.72137593458351e-06
0.00015200191306061 8.02974245248374e-06
0.000160031655513093 8.34194550893098e-06
0.000168373601022024 8.65722580067576e-06
0.0001770308268227 8.97473626244384e-06
0.000186005563085144 9.29353676026553e-06
0.000195299099845409 9.61258859531208e-06
0.000204911688440721 1.00528274382369e-05
0.000214964515878958 1.07077936017923e-05
0.000225672309480751 1.14044842049182e-05
0.000237076793685669 1.18701162545697e-05
0.000248946909940239 1.22783856923208e-05
0.000261225295632559 1.2788149019393e-05
0.000274013444651952 1.3621899090065e-05
0.000287635343742017 1.45076757690329e-05
0.00030214301951105 1.54551662526817e-05
0.000317598185763732 1.60763660950638e-05
0.000333674551858796 1.66441668372624e-05
0.000350318718696058 1.72133265704557e-05
0.000367532045266514 1.80620733529598e-05
0.000385594118619474 1.92382254115926e-05
0.000404832344031066 2.04905592618442e-05
0.00042532290329291 2.18302457698569e-05
0.000447153149062767 2.32639031505961e-05
0.000470417052213363 2.44845813631653e-05
0.000494901633576529 2.53996835348934e-05
0.000520301317111422 2.63275176274349e-05
0.000546628834738857 2.72585816728902e-05
0.000573887416411747 2.81899392998887e-05
0.000602077355711636 2.96007987123517e-05
0.000631678154423987 3.15282347593856e-05
0.000663206389183373 3.35809577934428e-05
0.000696787346976816 3.57768935521489e-05
0.000732564240528965 3.8126902999793e-05
0.000770691143528758 4.06428796842703e-05
0.000811334023213028 4.33376676472598e-05
0.000854671690860288 4.62251459779577e-05
0.000900896836838245 4.81418945901119e-05
0.000949038731428357 5.00744979491663e-05
0.000999113229377524 5.2034696101975e-05
0.0010511479254795 5.40179963519251e-05
0.00110516592183142 5.60197702989892e-05
0.00116118569213041 5.80348807578831e-05
0.0012192205728883 6.00576626043883e-05
0.00127927823549268 6.20818954844031e-05
0.00134136013097709 6.41007760226919e-05
0.00140546090699978 6.61068892599987e-05
0.00147156779625978 6.80921791574665e-05
0.00153965997541724 7.00479179691037e-05
0.00160970789338635 7.19646741587289e-05
0.00168167256754508 7.38322784560435e-05
0.00175550484600112 7.56397874853027e-05
0.00183114463348642 7.73754442259716e-05
0.00190852007771239 7.90266342931597e-05
0.00198754671200555 8.05798367118392e-05
0.00206812654871739 8.20205674036747e-05
0.00215014711612107 8.3696370578329e-05
0.0022338434866994 8.89654938656963e-05
0.00232280898056509 9.44904503514563e-05
0.00241729943091655 0.000100345505561525
0.00251764493647808 0.000102757996815063
0.00262040293329314 0.000104646016310956
0.00272504894960409 0.000106382556100602
0.0028314315057047 0.000111991727742242
0.00294342323344694 0.000118622393815751
0.00306204562726269 0.000124642605080184
0.00318668823234287 0.000134068892283395
0.00332075712462627 0.000139284807909649
0.00346004193253592 0.000142129895714292
0.00360217182825021 0.000144828047153731
0.00374699987540394 0.000147314213288645
0.00389431408869258 0.000152971247961913
0.0040472853366545 0.000162547455852269
0.00420983279250677 0.000170262470368679
0.00438009526287545 0.000162501750607525
0.00454259701348297 0.000162137041937313
0.00470473405542028 0.000168040668335067
0.00487277472375535 0.000179884693600763
0.00505265941735611 0.000187500998340527
0.00524016041569664 0.000189622236968327
0.00542978265266497 0.000191450625583746
0.00562123327824871 0.0001928671931185
0.00581410047136721 0.000201348365421693
0.0060154488367889 0.000213811182819255
0.00622926001960816 0.00021161877034851
0.00644087878995667 0.000207813131833722
0.00664869192179039 0.000212040188222797
0.00686073211001319 0.000223574036653924
0.00708430614666711 0.000243476789790388
0.0073277829364575 0.000250200030850256
0.00757798296730776 0.000265835808589861
0.00784381877589762 0.000261046005521828
0.00810486478141944 0.000262694912208576
0.00836755969362802 0.000265265429499034
0.00863282512312705 0.000256152842455274
0.00888897796558233 0.000257559564489056
0.00914653753007138 0.000267979942650195
0.00941451747272158 0.000287657690846713
0.00970217516356829 0.000316125729763846
0.0100183008933321 0.00031641064762051
0.0103347115409526 0.000322706310387665
0.0106574178513403 0.000320379380727672
0.010977797232068 0.000310910772248714
0.0112887080043167 0.00030388202326556
0.0115925900275823 0.000308601746107451
0.0119011917736897 0.000323521803273868
0.0122247135769636 0.00034987649146006
0.0125745900684236 0.000392788519737104
0.0129673785881607 0.000405863486914626
0.0133732420750754 0.000391915567971256
0.0137651576430466 0.000362558795406939
0.0141277164384536 0.000352585876703914
0.0144803023151575 0.000357272703580835
0.0148375750187383 0.000373573952860623
0.0152111489715989 0.000402688913535723
0.0156138378851347 0.000450162865652148
0.0160640007507868 0.000481408767488611
0.0165454095182754 0.000432572557764038
0.0169779820760395 0.000405727668778514
0.017383709744818 0.000401527844515211
0.0177852375893332 0.000411697320148755
0.0181969349094819 0.000434789927728459
0.0186317248372104 0.000473752867787798
0.0191054777049982 0.000509754677365451
0.0196152323823636 0.000499008073080033
0.0201142404554437 0.000461028717106264
0.0205752691725499 0.000449500374554458
0.0210247695471044 0.000455507376857666
0.0214802769239621 0.000475581157969489
0.0219558580819316 0.000511317388594071
0.0224671754705256 0.000569582673802307
0.0230367581443279 0.000553666680383491
0.0235904248247114 0.000510985991828942
0.0241014108165404 0.000497658362719118
0.0245990691792595 0.00050349754858942
0.0251025667278489 0.000524565736662482
0.0256271324645114 0.000562394633534087
0.0261895270980455 0.000608872588616106
0.0267983996866616 0.000591162501166284
0.0273895621878279 0.000554679922311818
0.0279442421101397 0.000545196037264033
0.0284894381474037 0.000554622555303218
0.0290440607027069 0.000580266943961634
0.0296243276466686 0.000624719020419745
0.0302490466670883 0.000658520371242499
0.0309075670383308 0.000620174560600785
0.0315277415989316 0.000595333600703027
0.0321230751996346 0.000594541513564807
0.0327176167131994 0.000611789011188704
0.0333294057243881 0.00064675958851147
0.0339761653128996 0.000688486420790972
0.0346646517336906 0.000685620482120321
0.0353502722158109 0.000648703527740653
0.0359989757435515 0.00063936210972906
0.0366383378532806 0.000650708856315394
0.037289046709596 0.00068022411620542
0.0379692708258014 0.000730969366067171
0.0387002401918686 0.000744383447667345
0.0394446236395359 0.000699743823680341
0.0401443674632163 0.000685692877709369
0.0408300603409256 0.000694449568852451
0.0415245099097781 0.000722278173849848
0.0422467880836279 0.000771396641076611
0.0430181847247045 0.000790452311974338
0.0438086370366789 0.000745542210683082
0.044554179247362 0.000731574584492271
0.0452857538318542 0.000741166864693756
0.046026920696548 0.000770648870790758
0.0467975695673388 0.000822394761007463
0.0476199643283462 0.000825301586943852
0.0484452659152901 0.000786401339942115
0.0492316672552322 0.000777235316091513
0.0500089025713237 0.000791193841423255
0.050800096412747 0.000825816675978004
0.051625913088725 0.000884641823396443
0.0525105549121214 0.000853507737604752
0.0533640626497262 0.000825140577965738
0.0541892032276919 0.00082487394515772
0.0550140771728496 0.000846884776844342
0.055860961949694 0.00089081985436168
0.0567517818040556 0.000926947527422524
0.0576787293314782 0.000880521345199012
0.0585592506766772 0.000866490302734974
0.0594257409794121 0.000878187555147424
0.0603039285345596 0.000911933889869375
0.0612158624244289 0.000970331642392222
0.0621861940668212 0.000937190680180275
0.0631233847470014 0.000912199279396756
0.0640355840263982 0.000915623886644558
0.0649512079130427 0.000942278784647251
0.06589348669769 0.000992519858948805
0.0668860065566388 0.000991738726759725
0.0678777452833985 0.000958980575856781
0.0688367258592553 0.000956270128818609
0.0697929959880739 0.000978252116843908
0.0707712481049178 0.00102374677235831
0.0717949948772761 0.00104182805867259
0.0728368229359487 0.00100440358501118
0.0738412265209599 0.000998440732524067
0.074839667253484 0.0010183747065715
0.0758580419600555 0.00106217816546534
0.0769202201255208 0.00108507057621395
0.0780052907017348 0.00104709891998237
0.0790523896217172 0.00104119871057656
0.0800935883322937 0.00106179874441003
0.0811553870767037 0.00110676055087903
0.0822621476275828 0.00112145279488594
0.0833836004224687 0.00108713329507479
0.0844707337175435 0.00108459153438767
0.0855553252519312 0.00110854698105719
0.0866638722329884 0.00115744994627357
0.0878213221792619 0.00115282774783797
0.0889741499270999 0.00112576093379468
0.0900999108608946 0.00112961233512962
0.0912295231960242 0.00115960150354511
0.0923891246995693 0.00121539292047323
0.0936045176200425 0.00118213974882319
0.0947866573688657 0.00116516815820564
0.0959518255270714 0.00117823127448524
0.0971300568015566 0.00121712352863113
0.0983471803301877 0.00125049841639312
0.0995976787465809 0.00121216408577585
0.100809842832357 0.00120820377119252
0.102018046603549 0.00123272214765574
0.103250768751205 0.00128330799549699
0.104534076746702 0.00126658943302696
0.105800666179729 0.00124655618663505
0.107047222366364 0.00125789143546408
0.108305113801828 0.00129612854823005
0.109601242350058 0.00132718527650324
0.110928427626561 0.00129094278528978
0.112219370411851 0.0012898157583483
0.113509186170199 0.00131779097637494
0.114826977146574 0.00137258685993247
0.116199564006507 0.0013381692328402
0.117537733239347 0.0013261779863619
0.118863911225709 0.00134558700048899
0.120209498226198 0.00139226468793722
0.121601762914135 0.0013861156242993
0.122987878538434 0.00136505042663664
0.124352928965071 0.00137719299517667
0.125730121960248 0.00141762181723137
0.127147743777479 0.00143391801456041
0.12858166179204 0.00140501140695359
0.129986673198993 0.00141149259372118
0.131398165792714 0.00144751404190331
0.132845679834618 0.00147944080132141
0.134325120635939 0.00144474292799643
0.135769863563935 0.00144750579388086
0.137217369357816 0.00148098204145937
0.138698351399276 0.00152116595445756
0.140219517353733 0.00148336171215737
0.141702879065891 0.00148456587305325
0.143187444938944 0.00151736124272917
0.144704806181673 0.00155844356987364
0.146263249751547 0.00152052139595987
0.147783771147507 0.00152238690167917
0.149306158049186 0.0015563273538588
0.150862485403045 0.00159146591972347
0.152453951322768 0.00155637570376053
0.154010327026529 0.00156034878866518
0.155570675815194 0.00159154055657972
0.157162216371773 0.00162113270186056
0.158783349073634 0.00159151872103892
0.160374867794673 0.0015907975262203
0.161965665320893 0.00161777522290464
0.163583440543798 0.00164901702299352
0.165232457566791 0.00162676950643755
0.166859227073229 0.00162088247012286
0.168480109543352 0.00164608796012471
0.170126197503476 0.00167641783931638
0.171802615342793 0.00166286642421589
0.173465481767009 0.00165042394338633
0.175115905710395 0.00167630254885627
0.176792208259251 0.00170437742835545
0.178496585687607 0.00170067168254592
0.180197257370153 0.00167952462626628
0.181876781996419 0.00170868886850171
0.183585470864921 0.00173403547046607
0.185319506335387 0.00172910499269772
0.187048611328084 0.00170821725850607
0.188756828586591 0.00174355336753185
0.190500381954122 0.00176667478535863
0.192267056739481 0.00175167654993553
0.194018733289417 0.00173726374035689
0.195755997029773 0.00178179637298381
0.197537793402757 0.00180345091945615
0.199341244322213 0.00177335160527714
0.201114595927491 0.00176783854824694
0.202882434475738 0.00182519965747995
0.204707634133217 0.00184267467170716
0.206550308804925 0.00179513924540361
0.208345448050328 0.00180157662442175
0.21014702467475 0.00186838058045721
0.212015405255207 0.00185308306937591
0.213868488324583 0.00181795715920098
0.215686445483784 0.00183990103108679
0.217526346514871 0.00190822560630093
0.219434572121172 0.00186461095157855
0.22129918307275 0.00184420481994089
0.223143387892691 0.00188515331358322
0.225028541206274 0.00193600898111047
0.226964550187385 0.00187859540907349
0.228843145596458 0.0018758539898864
0.230718999586345 0.00194045516255116
0.232659454748896 0.00193623599406492
0.234595690742961 0.0018965760146642
0.236492266757625 0.00191517695708381
0.238407443714709 0.00200958126497738
0.240417024979686 0.00194094217061347
0.2423579671503 0.00192153696852425
0.244279504118824 0.00196647955293031
0.246245983671754 0.0020035885259325
0.248249572197687 0.00195112228522847
0.250200694482915 0.00195605083805769
0.252156745320973 0.00203251082981429
0.254189256150787 0.00199943760260436
0.256188693753392 0.0019702638475467
0.258158957600938 0.00200367113476155
0.2601626287357 0.0020640707804733
0.262226699516173 0.00200381091841531
0.264230510434589 0.00200142999517133
0.26623194042976 0.00206941840859727
0.268301358838357 0.00205232888364597
0.270353687722003 0.00201893650652192
0.272372624228525 0.0020482756507767
0.274420899879302 0.00211483749951997
0.276535737378822 0.00205247253102119
0.278588209909843 0.00204915469693655
0.280637364606779 0.00211705169889131
0.282754416305671 0.0020981945972294
0.2848526109029 0.00206634177594984
0.28691895267885 0.00209872806177256
0.289017680740623 0.0021555172189184
0.291173197959541 0.0020969253154703
0.293270123275011 0.00209901165379056
0.295369134928802 0.00217492244886688
0.297544057377669 0.00213768782708972
0.299681745204758 0.00211325818516669
0.301795003389925 0.00215595800659251
0.303950961396518 0.00218757550361369
0.306138536900131 0.00213871495971051
0.308277251859842 0.00215286652940954
0.310430118389251 0.00224546884676432
0.312675587236016 0.00217308108109705
0.314848668317113 0.00216246937651239
0.317011137693625 0.00222397157124118
0.319235109264866 0.00221379700754173
0.321448906272408 0.00218115309821676
0.323630059370625 0.00221537791458809
0.325845437285213 0.00226148790944552
0.328106925194658 0.00220770187647007
0.330314627071128 0.00221816348450818
0.332532790555637 0.00230752938535132
0.334840319940988 0.00224011478440048
0.337080434725388 0.00222982529012284
0.339310260015511 0.00229311871860556
0.341603378734117 0.002276711900983
0.3438800906351 0.00224781810179331
0.346127908736893 0.00228817573509301
0.348416084471986 0.0023178562990831
0.350733940771069 0.00227126030943587
0.353005201080505 0.00229148843403413
0.355296689514539 0.00236203334752821
0.357658722862067 0.002298824891738
0.359957547753805 0.00230148936831713
0.362259037122123 0.00238256488303705
0.36464160200516 0.00232901458056084
0.36697061658572 0.00231626125108935
0.36928687783681 0.00237818330986508
0.371665061146675 0.00236139953631445
0.374026460682989 0.00233461513979127
0.376361075822781 0.00237958094971229
0.378740656772493 0.00239577470515702
0.38113643147765 0.00235590530644496
0.383492336784095 0.00238599071776822
0.385878327501863 0.00243120103937773
0.388309528541241 0.00237934057390309
0.390688869115144 0.00239652427537633
0.39308539339052 0.00246671789317316
0.395552111283693 0.00240410138471385
0.397956212668407 0.0024102797569239
0.400366492425331 0.00249814900189494
0.402864641427226 0.00242942139069859
0.405294062817925 0.00242637633046821
0.407720439148393 0.00250304103585817
0.410223480184251 0.00245477086273563
0.412678251046987 0.00244386244293286
0.41512211348992 0.00251084739672405
0.417632960886644 0.00248028607893734
0.420113246965581 0.00246244796917961
0.422575694934761 0.0025212440405771
0.425096938975338 0.00250559345402747
0.427602532429365 0.00248183265129924
0.430084365080664 0.00253390352996935
0.432618268610634 0.00253035476485906
0.435148623375493 0.00250173895379577
0.437650362329289 0.00254852148442473
0.440198883813713 0.00255428721380173
0.442753171027515 0.0025219312081363
0.445275102235651 0.00256483650695614
0.447839938742608 0.00257717580123627
0.450417114543844 0.00254222809774745
0.452959342641591 0.00258264384082302
0.455541986482414 0.00259887827399574
0.45814086475641 0.00256250908909593
0.460703373845506 0.00260180378536235
0.463305177630868 0.00261932416406486
0.465924501794933 0.00258271634220077
0.468507218137134 0.00262224660607988
0.471129464743214 0.00263850997501617
0.47376797471823 0.00260285401783178
0.476370828736062 0.00264397597977722
0.479014804715839 0.00265649267749987
0.481671297393339 0.00262298696815564
0.484294284361495 0.00266707313571052
0.486961357497205 0.00267338353429869
0.489634741031504 0.00264324074708631
0.49227798177859 0.00269170399585363
0.494969685774444 0.00268934407351446


==> Images/Results/planesource_timesteps_convergence_tol_1e-05_hfm2.txt <==
t dt
0.0 2.30089625913783e-11
2.30089625913783e-11 2.26629863303653e-11
4.56719489217437e-11 2.49490188035344e-11
7.0620967725278e-11 2.7363040455365e-11
9.7984008180643e-11 3.00195059718537e-11
1.28003514152497e-10 3.29383118552668e-11
1.60941826007764e-10 3.61451890515379e-11
1.97087015059301e-10 3.96682095945192e-11
2.36755224653821e-10 4.35381780789396e-11
2.8029340273276e-10 4.7788911724781e-11
3.28082314457541e-10 5.24575632677249e-11
3.80539877725266e-10 5.75849866479591e-11
4.38124864373225e-10 6.32161515791916e-11
5.01341015952417e-10 6.94006127828026e-11
5.7074162873522e-10 7.61930394090644e-11
6.46934668144284e-10 8.36538094574071e-11
7.30588477601691e-10 9.18496731096438e-11
8.22438150711335e-10 1.00854487725746e-10
9.23292638437081e-10 1.10750026070094e-10
1.03404266450718e-09 1.21626858395632e-10
1.15566952290281e-09 1.33585308241985e-10
1.28925483114479e-09 1.46736481599881e-10
1.43599131274467e-09 1.6120336944024e-10
1.59719468218491e-09 1.77122024404476e-10
1.77431670658939e-09 1.94642813786799e-10
1.96895952037619e-09 2.13931752665935e-10
2.18289127304212e-09 2.35171922875191e-10
2.41806319591731e-09 2.58564985596337e-10
2.67662818151365e-09 2.84332797352064e-10
2.96096097886571e-09 3.12719141152133e-10
3.27368012001785e-09 3.43991586325692e-10
3.61767170634354e-09 3.78443492646231e-10
3.99611519898977e-09 4.1639617541675e-10
4.41251137440652e-09 4.58201250293909e-10
4.87071262470043e-09 5.0424317745007e-10
5.3749558021505e-09 5.5494202624463e-10
5.92989782839513e-09 6.10756482043597e-10
6.54065431043873e-09 6.7218711833991e-10
7.21284142877864e-09 7.39779957367526e-10
7.95262138614616e-09 8.1413034306979e-10
8.76675172921595e-09 8.95887151355394e-10
9.66263888057134e-09 9.85757361803986e-10
1.06483962423753e-08 1.0845110172289e-09
1.17329072596042e-08 1.1929865964235e-09
1.29258938560277e-08 1.3120968276193e-09
1.4237990683647e-08 1.4428349706897e-09
1.56808256543367e-08 1.58628159749884e-09
1.72671072518356e-08 1.74361190154952e-09
1.90107191533851e-08 1.91610356977165e-09
2.09268227231567e-08 2.10514525138795e-09
2.30319679745447e-08 2.31224566092533e-09
2.534421363547e-08 2.5390433552128e-09
2.78832569906828e-08 2.78731722501691e-09
3.06705742156997e-08 3.0589977477097e-09
3.37295719634094e-08 3.35617904553294e-09
3.70857510089424e-08 3.6811318008546e-09
4.0766882809797e-08 4.03631707891014e-09
4.48031998887071e-08 4.42440111256511e-09
4.92276010012722e-08 4.84827110768552e-09
5.40758721089577e-08 5.31105212508624e-09
5.9386924234044e-08 5.81612510370131e-09
6.52030493377453e-08 6.36714608707638e-09
7.15701954248217e-08 6.96806671909892e-09
7.85382621439206e-08 7.62315607827782e-09
8.61614182221984e-08 8.33702391860794e-09
9.44984421408063e-08 9.11464539045416e-09
1.03613087531261e-07 9.96138731313707e-09
1.13574474844398e-07 1.08830360761972e-08
1.24457510920595e-07 1.18858272423807e-08
1.36343338162975e-07 1.29764769323511e-08
1.49319815095327e-07 1.41622150648393e-08
1.63482030160166e-07 1.54508205345933e-08
1.78932850694759e-07 1.68506583995711e-08
1.9578350909433e-07 1.83707191635017e-08
2.14154228257832e-07 2.00206602153004e-08
2.34174888473132e-07 2.1810849518632e-08
2.55985737991764e-07 2.3752411603117e-08
2.79738149594881e-07 2.58572759424245e-08
3.05595425537306e-07 2.81382277733904e-08
3.33733653310696e-07 3.0608961422748e-08
3.64342614733444e-07 3.32841361930081e-08
3.97626750926452e-07 3.61794348533442e-08
4.33806185779797e-07 3.93116247846966e-08
4.73117810564493e-07 4.26986217949073e-08
5.15816432359401e-07 4.63595566418626e-08
5.62175989001263e-07 5.03148442527547e-08
6.12490833254018e-07 5.45862556605298e-08
6.67077088914548e-07 5.91969926141747e-08
7.26274081528722e-07 6.41717648345458e-08
7.90445846363268e-07 6.95368698633362e-08
8.59982716226605e-07 7.53202754266356e-08
9.3530299165324e-07 8.15517042157305e-08
1.01685469586897e-06 8.82627209383484e-08
1.10511741680732e-06 9.54868215326228e-08
1.20060423833994e-06 1.03259524300385e-07
1.30386376264033e-06 1.11618462804034e-07
1.41548222544436e-06 1.20603480220052e-07
1.53608570566441e-06 1.30256724889907e-07
1.66634243055432e-06 1.40622746708714e-07
1.80696517726303e-06 1.51748594014401e-07
1.95871377127743e-06 1.6368391045394e-07
2.12239768173137e-06 1.76481031484633e-07
2.29887871321601e-06 1.90195079802188e-07
2.4890737930182e-06 2.0488405924918e-07
2.69395785226737e-06 2.20608946434085e-07
2.91456679870146e-06 2.37433779376791e-07
3.15200057807825e-06 2.55425742349716e-07
3.40742632042797e-06 2.74655246068091e-07
3.68208156649606e-06 2.95196002224902e-07
3.97727756872096e-06 3.17125091341283e-07
4.29440266006224e-06 3.40523022823953e-07
4.6349256828862e-06 3.6547378596113e-07
5.00039946884733e-06 3.92064890555066e-07
5.39246435940239e-06 4.20387395773705e-07
5.8128517551761e-06 4.5053592569968e-07
6.26338768087578e-06 4.8260866989891e-07
6.74599635077469e-06 5.16707367357829e-07
7.26270371813252e-06 5.52937271862046e-07
7.81564098999456e-06 5.91407096852944e-07
8.40704808684751e-06 6.32228937768048e-07
9.03927702461556e-06 6.7551816949033e-07
9.71479519410589e-06 7.21393316853538e-07
1.04361885109594e-05 7.69975895521344e-07
1.12061644064808e-05 8.21390220776964e-07
1.20275546272577e-05 8.75763181709089e-07
1.29033178089668e-05 9.33223977772271e-07
1.38365417867391e-05 9.93903815013534e-07
1.48304456017526e-05 1.05793555892894e-06
1.58883811606816e-05 1.12545334087049e-06
1.7013834501552e-05 1.19659211479588e-06
1.82104266163479e-05 1.2714871612404e-06
1.94819137775883e-05 1.35027353502324e-06
2.08321873126116e-05 1.4330854532835e-06
2.22652727658951e-05 1.52005562067963e-06
2.37853283865747e-05 1.61131448787049e-06
2.53966428744452e-05 1.70698944027508e-06
2.71036323147203e-05 1.80720391302713e-06
2.89108362277474e-05 1.91207642926696e-06
3.08229126570144e-05 2.02171955787814e-06
3.28446322148925e-05 2.13623878748979e-06
3.49808710023823e-05 2.25573131329115e-06
3.72366023156735e-05 2.38028473376076e-06
3.96168870494342e-05 2.50997565391554e-06
4.21268627033498e-05 2.6448681921895e-06
4.47717308955393e-05 2.78501238866587e-06
4.75567432842051e-05 2.93044251102535e-06
5.04871857952305e-05 3.08117525762379e-06
5.35683610528543e-05 3.23720785357195e-06
5.68055689064262e-05 3.39851603999077e-06
6.0204084946417e-05 3.56505195311805e-06
6.3769136899535e-05 3.73674189357301e-06
6.75058787931081e-05 3.91348398349317e-06
7.14193627766012e-05 4.09514571181621e-06
7.55145084884174e-05 4.28156136676411e-06
7.97960698551815e-05 4.47252935517556e-06
8.42685992103571e-05 4.66780940879958e-06
8.89364086191567e-05 4.86711967751867e-06
9.38035282966754e-05 5.07013370888238e-06
9.88736620055577e-05 5.2764773139724e-06
0.00010415013931953 5.48572531836495e-06
0.000109635864637895 5.69739819646886e-06
0.000115333262834364 5.91095858627722e-06
0.000121244221420641 6.12580767972953e-06
0.000127370029100371 6.34128148170568e-06
0.000133711310582076 6.55664692684892e-06
0.000140267957508925 6.90804473762287e-06
0.000147176002246548 7.35813236176459e-06
0.000154534134608313 7.83800321984068e-06
0.000162372137828153 8.35142961722741e-06
0.000170723567445381 8.90097421377008e-06
0.000179624541659151 9.48943488306881e-06
0.00018911397654222 1.01198345769418e-05
0.000199233811119162 1.07954413202771e-05
0.000210029252439439 1.1519789339252e-05
0.000221549041778691 1.22967020607756e-05
0.000233845743839466 1.2633275452763e-05
0.000246479019292229 1.30886211901107e-05
0.00025956764048234 1.37184069937021e-05
0.000273286047476042 1.45137671785436e-05
0.000287799814654586 1.54820433535519e-05
0.000303281858008137 1.66428935145566e-05
0.000319924751522694 1.80280585767418e-05
0.000337952810099436 1.96838513387977e-05
0.000357636661438234 2.16765644715872e-05
0.000379313225909821 2.28803067512765e-05
0.000402193532661097 2.40180700982077e-05
0.000426211602759305 2.51955579999379e-05
0.000451407160759243 2.64097734007612e-05
0.000477816934160004 2.76601539331176e-05
0.000505477088093122 2.68052014278394e-05
0.000532282289520961 2.50782904391695e-05
0.000557360579960131 2.421975870583e-05
0.00058158033866596 2.40110063415951e-05
0.000605591345007556 2.43330877201713e-05
0.000629924432727727 2.5180342267985e-05
0.000655104774995712 2.66481023270547e-05
0.000681752877322767 2.89886467229749e-05
0.000710741524045742 3.28278487485774e-05
0.000743569372794319 3.91819440348962e-05
0.000782751316829215 4.05907780696891e-05
0.000823342094898904 4.21199710633827e-05
0.000865462065962287 4.36582777464638e-05
0.000909120343708751 4.13310219780695e-05
0.00095045136568682 4.06501026056248e-05
0.000991101468292445 4.11665171779709e-05
0.00103226798547042 4.23884931550065e-05
0.00107465647862542 4.41526823881557e-05
0.00111880916101358 4.64126313222505e-05
0.00116522179233583 4.91762756222396e-05
0.00121439806795807 5.24876775471645e-05
0.00126688574550523 5.60227269688853e-05
0.00132290847247412 5.73620921696016e-05
0.00138027056464372 5.59727448461863e-05
0.00143624330948991 5.0983768183007e-05
0.00148722707767291 4.84668096227118e-05
0.00153569388729562 4.75174533443088e-05
0.00158321134063993 4.76448436120979e-05
0.00163085618425203 4.86943741724845e-05
0.00167955055842452 5.06951983998427e-05
0.00173024575682436 5.3853912162841e-05
0.0017840996689872 5.86675321217437e-05
0.00184276720110894 6.63248756794592e-05
0.0019090920767884 8.04481778139202e-05
0.00198954025460232 8.57128215896493e-05
0.00207525307619197 8.6616318090325e-05
0.0021618693942823 8.94461024083158e-05
0.00225131549669061 8.39149564319486e-05
0.00233523045312256 8.20615598830535e-05
0.00241729201300562 8.26993815949336e-05
0.00249999139460055 8.47510875793592e-05
0.00258474248217991 8.78528855292207e-05
0.00267259536770913 9.18886563867723e-05
0.0027644840240959 9.15263708050121e-05
0.00285601039490091 8.20568283992524e-05
0.00293806722330017 7.73076154500248e-05
0.00301537483875019 7.53338779035387e-05
0.00309070871665373 7.50799214156297e-05
0.00316578863806936 7.61751213098719e-05
0.00324196375937923 7.85496043978169e-05
0.00332051336377705 8.2349683028206e-05
0.00340286304680525 8.79896962514358e-05
0.00349085274305669 9.63827968027291e-05
0.00358723553985942 0.000109711767083147
0.00369694730694257 0.000132501068087585
0.00382944837503015 0.000140443434727002
0.00396989180975715 0.000147850997882068
0.00411774280763922 0.000143634721201681
0.0042613775288409 0.000133495403709043
0.00439487293254994 0.000130904703755322
0.00452577763630527 0.000131926038053473
0.00465770367435874 0.000128684298794398
0.00478638797315314 0.000114956312910344
0.00490134428606348 0.000108248786184246
0.00500959307224773 0.000105385194166645
0.00511497826641437 0.00010481548822153
0.0052197937546359 0.000105984162406166
0.00532577791704207 0.000108740159444605
0.00543451807648667 0.000113191401698915
0.00554770947818559 0.00011972316516395
0.00566743264334954 0.000129169641835012
0.00579660228518455 0.000143345388168157
0.00593994767335271 0.000166956057385155
0.00610690373073786 0.000184918352310866
0.00629182208304873 0.000197190343371512
0.00648901242642024 0.000225574775695648
0.00671458720211589 0.000194835069397035
0.00690942227151292 0.000184035409343527
0.00709345768085645 0.000157303316086135
0.00725076099694259 0.000143989745454938
0.00739475074239752 0.000138056935149764
0.00753280767754729 0.000135757546783104
0.00766856522433039 0.000135847305104881
0.00780441252943527 0.000137881866698876
0.00794229439613415 0.000141786708743506
0.00808408110487766 0.000147767038249048
0.0082318481431267 0.000156364180427729
0.00838821232355443 0.000168695387643811
0.00855690771119824 0.000187167721460578
0.00874407543265882 0.000218055658448716
0.00896213109110754 0.000248063885216867
0.0092101949763244 0.000294220573656117
0.00950441554998052 0.000209351936973408
0.00971376748695393 0.000214758251034871
0.0099285257379888 0.000188053524632229
0.010116579262621 0.000174903359609511
0.0102914826222305 0.000168871912182519
0.0104603545344131 0.000166624305828059
0.0106269788402411 0.000166985464234856
0.010793964304476 0.000169531984165678
0.0109634962886417 0.000174221661621407
0.0111377179502631 0.000181318762167801
0.0113190367124309 0.000191467732141574
0.0115105044445724 0.000205969160010146
0.0117164736045826 0.000227580630813043
0.0119440542353956 0.000263329032244567
0.0122073832676402 0.000327498507415513
0.0125348817750557 0.000257233452495542
0.0127921152275512 0.000263743025540781
0.013055858253092 0.000226814378774044
0.0132826726318661 0.000209234624205013
0.0134919072560711 0.000201100936490955
0.013693008192562 0.000197667035094939
0.013890675227657 0.000197339369617103
0.0140880145972741 0.000199527182923847
0.0142875417801979 0.000204105554264347
0.0144916473344623 0.000211288208483939
0.0147029355429462 0.000221669184488928
0.0149246047274351 0.000236447519560901
0.015161052246996 0.000258063787995512
0.0154191160349916 0.000292218886484147
0.0157113349214757 0.000357038488478076
0.0160683734099538 0.000278160965856459
0.0163465343758102 0.000283063599002149
0.0166295979748124 0.000253327022891836
0.0168829249977042 0.000237907357472369
0.0171208323551766 0.00023047584086744
0.017351308196044 0.000227541765935742
0.0175788499619798 0.000227803356247734
0.0178066533182275 0.000230790149606432
0.0180374434678339 0.000236476926247352
0.0182739203940813 0.000245205701777449
0.0185191260958587 0.000257775349124233
0.018776901444983 0.000275760899035902
0.0190526623440189 0.000302407054410213
0.0193550693984291 0.000345588623520387
0.0197006580219495 0.000406064618713785
0.0201067226406633 0.000326898870220549
0.0204336215108838 0.000285973395874058
0.0207195949067579 0.000268781801858313
0.0209883767086162 0.000260541678417138
0.0212489183870333 0.000257197603013754
0.0215061159900471 0.0002573648658597
0.0217634808559068 0.000260551016863471
0.0220240318727702 0.000266744692131092
0.0222907765649013 0.000276336545257173
0.0225671131101585 0.000290220539481173
0.0228573336496397 0.000310144986971444
0.0231674786366111 0.000339685869517556
0.0235071645061287 0.000387437812842005
0.0238946023189707 0.000400373838727316
0.024294976157698 0.000337510490091331
0.0246324866477893 0.000308324904217347
0.0249408115520067 0.000294581262898998
0.0252353928149057 0.000287987715122732
0.0255233805300284 0.000285922368793428
0.0258093028988218 0.000287410790098566
0.0260967136889204 0.000292178103664065
0.0263888917925845 0.000300409105511089
0.0266893008980956 0.000312751528793925
0.0270020524268895 0.00033052229216237
0.0273325747190519 0.00035629383022813
0.02768886854928 0.000395586727146934
0.0280844552764269 0.00044433154591024
0.0285287868223372 0.000375393087590666
0.0289041799099278 0.000341355890674884
0.0292455358006027 0.000325249531463858
0.0295707853320666 0.000317345875984733
0.0298881312080513 0.000314546698408236
0.0302026779064595 0.000315705278980022
0.0305183831854396 0.000320478070779075
0.0308388612562186 0.000329031109769437
0.0311678923659881 0.000342025886288416
0.0315099182522765 0.000360820011992627
0.0318707382642691 0.000388048160055747
0.0322587864243249 0.000429273205346307
0.0326880596296712 0.000448858861200263
0.0331369184908714 0.000394103128434824
0.0335310216193063 0.000365539755049149
0.0338965613743554 0.000351256772428755
0.0342478181467842 0.000344442322168651
0.0345922604689528 0.000342676022522756
0.0349349364914756 0.000345053516443322
0.0352799900079189 0.000351392732701184
0.0356313827406201 0.000362035499079517
0.0359934182396996 0.000377900346991695
0.0363713185866913 0.000400793862659383
0.0367721124493507 0.00043426831059005
0.0372063807599407 0.000486186290837743
0.0376925670507785 0.000438422137250882
0.0381309891880293 0.000401874332555317
0.0385328635205847 0.000383243403834064
0.0389161069244187 0.000373948230327732
0.0392900551547465 0.000370612148064748
0.0396606673028112 0.000371954668921055
0.0400326219717323 0.000377609101229942
0.0404102310729622 0.000387800510501162
0.0407980315834634 0.000403339688365139
0.0412013712718285 0.000425871787792564
0.0416272430596211 0.000458589219621275
0.0420858322792423 0.000508273235295033
0.0425941055145374 0.000465034739366132
0.0430591402539035 0.000429149750100834
0.0434882900040043 0.000410461263066497
0.0438987512670708 0.000401212381082524
0.0442999636481534 0.000398177538898241
0.0446981411870516 0.000400128511412684
0.0450982696984643 0.000406754432733108
0.0455050241311974 0.000418368472196238
0.0459233926033936 0.000435931874955128
0.0463593244783488 0.000461364337664412
0.0468206888160132 0.00049841612513673
0.0473191049411499 0.000526762390438795
0.0478458673315887 0.000476390174380569
0.0483222575059693 0.000447870695960131
0.0487701282019294 0.000433194632748795
0.0492033228346782 0.000426635136179461
0.0496299579708576 0.000425985715854683
0.0500559436867123 0.000430466325826955
0.0504864100125393 0.000440076664111361
0.0509264866766506 0.000455466942630734
0.0513819536192814 0.000478099463018865
0.0518600530823002 0.0005108108978411
0.0523708639801413 0.000559369850653102
0.0529302338307944 0.000514354667414973
0.0534445884982094 0.000480703093113137
0.0539252915913225 0.000463022741910732
0.0543883143332333 0.000454726514904265
0.0548430408481375 0.000453043845863225
0.0552960846940008 0.000456951448604419
0.0557530361426052 0.000466327320218965
0.0562193634628242 0.000481749071117052
0.0567011125339412 0.000504617572949078
0.0572057301068903 0.000537672985076365
0.0577434030919666 0.000586423904175956
0.0583298269961426 0.000538388235747327
0.0588682152318899 0.000505870029396059
0.059374085261286 0.000488909271321824
0.0598629945326078 0.000481319569109067
0.0603443141017169 0.000480550201298091
0.060824864303015 0.00048569536555747
0.0613105596685724 0.000496750193286198
0.0618073098618586 0.000514460995675076
0.0623217708575337 0.000540516681004392
0.0628622875385381 0.000578215740168121
0.0634405032787062 0.000595990546389126
0.0640364938250954 0.000550903056381007
0.0645873968814764 0.000524937772301868
0.0651123346537782 0.000511904085331974
0.0656242387391102 0.000507333024109687
0.0661315717632199 0.000509461542527245
0.0666410333057471 0.000517804884109025
0.0671588381898561 0.000532720060752574
0.0676915582506087 0.000555419121090916
0.0682469773716996 0.000588371632205593
0.0688353490039052 0.000636462121628346
0.0694718111255336 0.000590062453808899
0.0700618735793425 0.00055809782158261
0.0706199714009251 0.000541578093677057
0.0711615494946021 0.000534857177875604
0.0716964066724777 0.000535563431410958
0.0722319701038887 0.000542923000006462
0.0727748931038952 0.000557117887825154
0.0733320109917203 0.000579210125144499
0.0739112211168648 0.000611466434845407
0.0745226875517102 0.000658355738997441
0.0751810432907077 0.000618465615278357
0.075799508905986 0.000585652490352701
0.0763851613963387 0.000568586104197932
0.0769537475005367 0.000561800065594524
0.0775155475661312 0.000562856250582794
0.078078403816714 0.000570972035830355
0.0786493758525443 0.000586375028331021
0.0792357508808753 0.000610240533486836
0.0798459914143622 0.000645065004152975
0.0804910564185151 0.000685620732328767
0.0811766771508439 0.000636256183598229
0.0818129333344421 0.000607147411363572
0.0824200807458057 0.000592811922934618
0.0830128926687403 0.000588343152261504
0.0836012358210018 0.000591802052532906
0.0841930378735347 0.000602715576370421
0.0847957534499052 0.000621620187585958
0.0854173736374911 0.000650135132808686
0.0860675087702998 0.000691554970408852
0.0867590637407087 0.000685866424321259
0.0874449301650299 0.000646935439911722
0.0880918656049416 0.000625510913310067
0.0887173765182517 0.000616364471775013
0.0893337409900267 0.000616308890576957
0.0899500498806037 0.000624225673769123
0.0905742755543728 0.000640206278711944
0.0912144818330847 0.000665404430829972
0.0918798862639147 0.000702389423806054
0.0925822756877208 0.000728723089110703
0.0933109987768315 0.00068299596595768
0.0939939947427892 0.000656658889142355
0.0946506536319315 0.000644571092588363
0.0952952247245199 0.00064259589782525
0.0959378206223451 0.000649172407107484
0.0965869930294526 0.000664148558969597
0.0972511415884222 0.000688493385308633
0.0979396349737309 0.000724557866946752
0.0986641928406776 0.000759361876055935
0.0994235547167335 0.000711731085152227
0.100135285801886 0.000684134523023236
0.100819420324909 0.00067153401367034
0.101490954338579 0.000669579432765406
0.102160533771345 0.000676631151561261
0.102837164922906 0.000692540774509879
0.103529705697416 0.00071835374986487
0.104248059447281 0.000756601069162302
0.105004660516443 0.000777129045317948
0.105781789561761 0.000732773135746496
0.106514562697508 0.000707793785387881
0.107222356482895 0.000697246773424232
0.10791960325632 0.000697358330391938
0.108616961586712 0.000706801043449996
0.109323762630162 0.000725697585556807
0.110049460215718 0.000755457663169644
0.110804917878888 0.000799242438449556
0.111604160317338 0.000785329252626445
0.112389489569964 0.000748241439183911
0.113137731009148 0.00072908404612108
0.113866815055269 0.000723006433263111
0.114589821488532 0.00072732025299017
0.115317141741522 0.000741330816225833
0.116058472557748 0.000765725792214002
0.116824198349962 0.000802683452062692
0.117626881802025 0.000836242651400306
0.118463124453425 0.000788844752947002
0.119251969206372 0.000762009094025153
0.120013978300397 0.00075091739703608
0.120764895697433 0.000751498559799111
0.121516394257232 0.000762343114893605
0.122278737372126 0.000783648666121932
0.123062386038248 0.000817073368895075
0.123879459407143 0.000866317911655213
0.124745777318798 0.000825124121242972
0.125570901440041 0.000793338275735031
0.126364239715776 0.000779011504613746
0.12714325122039 0.00077746922905842
0.127920720449448 0.000786814379303188
0.128707534828752 0.000806969244511844
0.129514504073263 0.000839376245693222
0.130353880318957 0.000887464614446674
0.131241344933403 0.000854793889626889
0.13209613882303 0.000821395577562046
0.132917534400592 0.000806100867257141
0.133723635267849 0.000804257267805724
0.134527892535655 0.000813823863945708
0.135341716399601 0.000834690176895519
0.136176406576496 0.000868353101796593
0.137044759678293 0.000918406497228962
0.137963166175522 0.000877236532988889
0.138840402708511 0.000845492786657366
0.139685895495168 0.000831897999595637
0.140517793494764 0.000831874627199903
0.141349668121964 0.00084364513172193
0.142193313253686 0.000867356768181268
0.143060670021867 0.000904880066460939
0.143965550088328 0.000942097957940888
0.144907648046269 0.000893464537932088
0.145801112584201 0.000866774810111322
0.146667887394312 0.000857350127476777
0.147525237521789 0.000861251760461329
0.14838648928225 0.000877323190735116
0.149263812472985 0.000906272409090787
0.150170084882076 0.00095074670311927
0.151120831585195 0.000945486890586724
0.152066318475782 0.000906388389943577
0.152972706865726 0.000887550319334273
0.15386025718506 0.000884358079439254
0.154744615264499 0.000894234330778676
0.155638849595278 0.000916913933345441
0.156555763528623 0.000954017231867738
0.157509780760491 0.000997713897728279
0.158507494658219 0.000947261838549541
0.159454756496769 0.000919796128110366
0.160374552624879 0.000910673006867589
0.161285225631747 0.000915855165776548
0.162201080797523 0.000934243152680339
0.163135323950204 0.000966774481505273
0.164102098431709 0.00101659892456609
0.165118697356275 0.000985696948837994
0.166104394305113 0.000951940815640295
0.167056335120753 0.000938227393350788
0.167994562514104 0.000940088923065514
0.16893465143717 0.000955759295588892
0.169890410732759 0.000985719788855684
0.170876130521614 0.00103263688899757
0.171908767410612 0.00101975261672515
0.172928520027337 0.000982158529486258
0.173910678556823 0.000965685627429775
0.174876364184253 0.000965821552254539
0.175842185736508 0.000980391095317991
0.176822576831826 0.00100965057319015
0.177832227405016 0.00105610534493835
0.178888332749954 0.00104786241617905
0.179936195166133 0.00100920931603861
0.180945404482172 0.000992271001755479
0.181937675483927 0.000992543629243987
0.182930219113171 0.00100779213643396
0.183938011249605 0.00103831605542745
0.184976327305033 0.00108678195201524
0.186063109257048 0.00106957944383261
0.187132688700881 0.00103287514768759
0.188165563848568 0.00101795830858081
0.189183522157149 0.00102038944248566
0.190203911599635 0.00103825751549812
0.191242169115133 0.0010722055223001
0.192314374637433 0.00112543209529882
0.193439806732732 0.00108578215006066
0.194525588882792 0.00105394361960801
0.1955795325024 0.00104353702822459
0.196623069530625 0.00105028884440988
0.197673358375035 0.00107297944171719
0.198746337816752 0.00111294135872779
0.19985927917548 0.001147536540112
0.201006815715592 0.00109855910317247
0.202105374818764 0.00107444730903114
0.203179822127795 0.00107062807082258
0.204250450198618 0.00108376007844212
0.20533421027706 0.00111361865034315
0.206447828927403 0.00116262789967091
0.207610456827074 0.00114837625504655
0.208758833082121 0.00111097542644696
0.209869808508568 0.00109677656192126
0.210966585070489 0.0011014112221653
0.212067996292654 0.00112312977729693
0.213191126069951 0.00116301244870447
0.214354138518656 0.00120060964811911
0.215554748166775 0.00115065236851798
0.216705400535293 0.00112655953762109
0.217831960072914 0.00112377191425899
0.218955731987173 0.00113899260287978
0.220094724590053 0.00117220766469327
0.221266932254746 0.00122631466291162
0.222493246917658 0.00119043856931723
0.223683685486975 0.00115798893253209
0.224841674419507 0.00114889700427504
0.225990571423782 0.0011590219661418
0.227149593389924 0.00118743236398993
0.228337025753914 0.00123618441585096
0.229573210169765 0.00122837570643607
0.230801585876201 0.00118946451671123
0.231991050392912 0.00117535070903653
0.233166401101948 0.00118171720869636
0.234348118310645 0.00120689725135242
0.235555015561997 0.00125237593737689
0.236807391499374 0.00126281827962523
0.238070209778999 0.00121945256011936
0.239289662339119 0.00120206251807782
0.240491724857197 0.00120624881664648
0.241697973673843 0.00122986261260485
0.242927836286448 0.00127408545667966
0.244201921743128 0.00129229276021804
0.245494214503346 0.00124693879085219
0.246741153294198 0.00122834509773921
0.247969498391937 0.00123209421466966
0.249201592606607 0.00125587519760167
0.250457467804208 0.00130084714058504
0.251758314944793 0.00131629235289075
0.253074607297684 0.00127160181506418
0.254346209112748 0.00125401619619418
0.255600225308942 0.00125915850850661
0.256859383817449 0.00128490662759808
0.258144290445047 0.00133269640518765
0.259476986850235 0.00133520284374387
0.260812189693979 0.00129377705828027
0.262105966752259 0.00127940423640047
0.263385370988659 0.00128782489030412
0.264673195878963 0.00131745348033212
0.265990649359296 0.00137033046483294
0.267360979824129 0.00135006557387724
0.268711045398006 0.0013143473662243
0.27002539276423 0.0013053403424148
0.271330733106645 0.00131902681951546
0.27264975992616 0.00135469423801212
0.274004454164172 0.00141538107010944
0.275419835234282 0.00136238711786072
0.276782222352143 0.00133471103182638
0.278116933383969 0.00133325569678643
0.279450189080755 0.00135446175127332
0.280804650832029 0.00139884955634767
0.282203500388376 0.00142083312296159
0.283624333511338 0.00137433680037779
0.284998670311716 0.00135710080706978
0.286355771118786 0.00136481995872771
0.287720591077513 0.00139556671152717
0.28911615778904 0.00145144518746734
0.290567602976508 0.00142187678794497
0.291989479764453 0.00138876098921163
0.293378240753664 0.00138353042009094
0.294761771173755 0.00140243577791012
0.296164206951665 0.00144549722451411
0.29760970417618 0.00147509882974406
0.299084803005924 0.00142649994540476
0.300511302951328 0.00140844117338753
0.301919744124716 0.00141662475046724
0.303336368875183 0.00144907287949923
0.304785441754682 0.00150810410383386
0.306293545858516 0.00146787827775008
0.307761424136266 0.00143774079185806
0.309199164928124 0.00143618444682171
0.310635349374946 0.00145974198564087
0.312095091360587 0.001509139264974
0.313604230625561 0.00151095814723036
0.315115188772791 0.00146994770872629
0.316585136481517 0.00145935409631537
0.318044490577833 0.00147521846204499
0.319519709039878 0.00151685626341322
0.321036565303291 0.00155418854260368
0.322590753845895 0.00150336377002149
0.324094117615916 0.00148486215733538
0.325578979773252 0.00149442649890151
0.327073406272153 0.00153014400701689
0.32860355027917 0.00159480016659549
0.330198350445766 0.00153625807707523
0.331734608522841 0.0015114202672929
0.333246028790134 0.00151625379085048
0.334762282580984 0.00154785944304017
0.336310142024024 0.00160824701169675
0.337918389035721 0.00156741283404121
0.339485801869762 0.00153817527888876
0.341023977148651 0.00153955959273646
0.342563536741387 0.00156842088138471
0.344131957622772 0.00162624193015854
0.345758199552931 0.00159649345182625
0.347354693004757 0.00156447711773109
0.348919170122488 0.00156389775102073
0.350483067873509 0.00159149740475502
0.352074565278264 0.0016484931469908
0.353723058425255 0.00162288044134159
0.355345938866596 0.00158991210801909
0.356935850974615 0.00158901453268272
0.358524865507298 0.00161693831394911
0.360141803821247 0.00167491796220253
0.36181672178345 0.00164633864271875
0.363463060426168 0.00161437059192835
0.365077431018097 0.00161491238970689
0.366692343407804 0.00164484971807305
0.368337193125877 0.00170574124799379
0.37004293437387 0.00166702103005427
0.371709955403925 0.00163807100649358
0.373348026410418 0.00164189685554764
0.374989923265966 0.00167567060462445
0.37666559387059 0.0017416126121744
0.378407206482765 0.00168544248113803
0.380092648963903 0.00166157833940174
0.381754227303305 0.00167063848290458
0.383424865786209 0.00171028478053912
0.385135150566748 0.00175585902431182
0.38689100959106 0.00170254577262078
0.388593555363681 0.00168585059799033
0.390279405961671 0.00170177653703423
0.391981182498705 0.0017491670292467
0.393730349527952 0.00176360320808563
0.395493952736038 0.00171979822749245
0.39721375096353 0.0017119043234058
0.398925655286936 0.00173639273198134
0.400662048018917 0.00179366764964282
0.40245571566856 0.00177123138011256
0.404226947048673 0.00173850862481846
0.405965455673491 0.00174109451024116
0.407706550183732 0.00177620359457575
0.409482753778308 0.00183887800460527
0.411321631782913 0.00178017118164899
0.413101802964562 0.00176033503182538
0.414862137996388 0.00177533054644504
0.416637468542833 0.0018236748407031
0.418461143383536 0.00183479256838232
0.420295935951918 0.00179232553398016
0.422088261485898 0.0017872044906764
0.423875465976575 0.0018161753349164
0.425691641311491 0.00188036468229429
0.427572005993785 0.00183556971669735
0.429407575710483 0.00181019738983598
0.431217773100319 0.00182124875359285
0.433039021853912 0.00186679358462209
0.434905815438534 0.00188820924323182
0.436794024681765 0.00184276033009309
0.438636785011858 0.00183604153331415
0.440472826545173 0.00186477581558252
0.442337602360755 0.00192645727651196
0.444264059637267 0.00188319387303165
0.446147253510299 0.00185902699220356
0.448006280502502 0.00187229346532956
0.449878573967832 0.00191743276884578
0.451796006736678 0.0019298565394599
0.453725863276138 0.00188880340671701
0.455614666682855 0.00188702001416626
0.457501686697021 0.00191570162178075
0.459417388318802 0.00198174312661643
0.461399131445418 0.00192394583678841
0.463323077282206 0.00190775427147862
0.465230831553685 0.00192031147306853
0.467151143026753 0.00197466034469651
0.46912580337145 0.00196278356087796
0.471088586932328 0.00193309619545646
0.473021683127784 0.00192920144075243
0.474950884568537 0.00197032882319151
0.476921213391728 0.00200508230401947
0.478926295695748 0.00196225239016771
0.480888548085916 0.00194169620751503
0.482830244293431 0.00197062007619446
0.484800864369625 0.00204945624521658
0.486850320614842 0.00199411491920246
0.488844435534044 0.00195676989909674
0.490801205433141 0.00197488722972572
0.492776092662867 0.00204787808374259
0.494823970746609 0.00202759884685546
0.496851569593465 0.00197371233561529


==> Images/Results/planesource_timesteps_convergence_tol_1e-05_hfm50.txt <==
t dt
0.0 1.41161099925007e-11
1.41161099925007e-11 1.33936701480679e-11
2.75097801405686e-11 1.504951902444e-11
4.25592991650087e-11 1.67801122210244e-11
5.9339411386033e-11 1.87106500781211e-11
7.80500614641541e-11 2.08577058864739e-11
9.8907767350628e-11 2.32451627241607e-11
1.22152930074789e-10 2.58991818994581e-11
1.48052111974247e-10 2.88486983667045e-11
1.76900810340951e-10 3.21256914825522e-11
2.09026501823504e-10 3.57654946362632e-11
2.44791996459767e-10 3.98071344720145e-11
2.84599130931781e-10 4.42937030536579e-11
3.28892833985439e-10 4.92727659700641e-11
3.78165599955503e-10 5.47968096799384e-11
4.32962409635441e-10 6.09237316866005e-11
4.93886141322042e-10 6.77173774282982e-11
5.6160351875034e-10 7.52481280966553e-11
6.36851646846995e-10 8.35935439677118e-11
7.20445190814707e-10 9.28390681983337e-11
8.13284259013041e-10 1.03078796463615e-10
9.16363055476656e-10 1.14416318237958e-10
1.03077937371461e-09 1.26965636025144e-10
1.15774500973976e-09 1.40852169353429e-10
1.29859717909319e-09 1.5621385082599e-10
1.45481102991918e-09 1.73202322271251e-10
1.62801335219043e-09 1.91984239468777e-10
1.81999759165921e-09 2.12742694748853e-10
2.03274028640806e-09 2.35678767458246e-10
2.2684190538663e-09 2.61013212979763e-10
2.52943226684607e-09 2.88988301934455e-10
2.81842056878052e-09 3.19869821996125e-10
3.13829039077665e-09 3.53949255686193e-10
3.49223964646284e-09 3.91546148602737e-10
3.88378579506558e-09 4.33010683534104e-10
4.31679647859968e-09 4.78726476882633e-10
4.79552295548232e-09 5.29113615608264e-10
5.32463657109058e-09 5.84631953155814e-10
5.90926852424639e-09 6.45784685433877e-10
6.55505320968027e-09 7.13122228162107e-10
7.26817543784238e-09 7.87246419317838e-10
8.05542185716022e-09 8.68815071528396e-10
8.92423692868861e-09 9.58546900994191e-10
9.8827838296828e-09 1.05722686149822e-09
1.0940010691181e-08 1.16571191375972e-09
1.21057226049407e-08 1.28493726242102e-09
1.33906598673618e-08 1.41592309501316e-09
1.48065829623749e-08 1.5597818594795e-09
1.63663648218544e-08 1.71772611875362e-09
1.80840909406081e-08 1.89107702389319e-09
1.99751679645012e-08 2.08127344906085e-09
2.20564414135621e-08 2.28988183485035e-09
2.43463232484124e-08 2.51860678829869e-09
2.68649300367111e-08 2.7693024916973e-09
2.96342325284084e-08 3.04398497410833e-09
3.26782175025168e-08 3.3448453030994e-09
3.60230628056162e-08 3.67426375809793e-09
3.96973265637141e-08 4.0348250467954e-09
4.37321516105095e-08 4.42933463303173e-09
4.81614862435412e-08 4.86083624592892e-09
5.30223224894702e-08 5.33263064244898e-09
5.83549531319191e-08 5.8482957001241e-09
6.42032488320432e-08 6.41170792295621e-09
7.06149567549994e-08 7.02706543539204e-09
7.76420221903915e-08 7.69891256431752e-09
8.5340934754709e-08 8.43216608428874e-09
9.37731008389977e-08 9.23214322984424e-09
1.03005244068842e-07 1.01045915669856e-08
1.13109835635828e-07 1.10557208226815e-08
1.24165556458509e-07 1.20922367766827e-08
1.36257793235192e-07 1.32213773189833e-08
1.49479170554175e-07 1.44509507810341e-08
1.63930121335209e-07 1.57893766504514e-08
1.79719497985661e-07 1.72457287802365e-08
1.96965226765897e-07 1.88297812056259e-08
2.15795007971523e-07 2.05520566835261e-08
2.36347064655049e-07 2.24238780675426e-08
2.58770942722592e-07 2.44574226317473e-08
2.83228365354339e-07 2.66657794643102e-08
3.09894144818649e-07 2.90630100314932e-08
3.38957154850142e-07 3.16642120347441e-08
3.70621366884886e-07 3.44855866530203e-08
4.05106953537907e-07 3.75445092920739e-08
4.42651462829981e-07 4.08596039173945e-08
4.83511066747375e-07 4.44508210783798e-08
5.27961887825755e-07 4.83395196899929e-08
5.76301407515748e-07 5.25485526631932e-08
6.28849960178941e-07 5.71023564316938e-08
6.85952316610635e-07 6.20270444272935e-08
7.47979361037928e-07 6.73505045415667e-08
8.15329865579495e-07 7.31025005855135e-08
8.88432366165009e-07 7.93147777492259e-08
9.67747143914235e-07 8.60211720340669e-08
1.0537683159483e-06 9.3257723612266e-08
1.14702603956057e-06 1.0106279402418e-07
1.24808883358475e-06 1.09477187137699e-07
1.35756602072245e-06 1.18544273692689e-07
1.47611029441514e-06 1.28310119278258e-07
1.60442041369339e-06 1.38823615524839e-07
1.74324402921823e-06 1.50136614228767e-07
1.893380643447e-06 1.62304064141271e-07
2.05568470758827e-06 1.75384150003284e-07
2.23106885759155e-06 1.89438433442302e-07
2.42050729103386e-06 2.04531995284784e-07
2.62503928631864e-06 2.20733578619792e-07
2.84577286493843e-06 2.38115732167256e-07
3.08388859710569e-06 2.56754953059327e-07
3.34064355016502e-06 2.76731828440008e-07
3.61737537860502e-06 2.98131174874335e-07
3.91550655347936e-06 3.210421747292e-07
4.23654872820856e-06 3.45558508337844e-07
4.5821072365464e-06 3.71778480919053e-07
4.95388571746546e-06 3.99805142860795e-07
5.35369086032625e-06 4.29746402102194e-07
5.78343726242844e-06 4.61715126951391e-07
6.24515238937983e-06 4.95829237842606e-07
6.74098162722244e-06 5.32211786167938e-07
7.27319341339038e-06 5.70991018327515e-07
7.84418443171789e-06 6.12300422884603e-07
8.4564848546025e-06 6.56278758646666e-07
9.11276361324916e-06 7.03070061372171e-07
9.81583367462133e-06 7.52823626433365e-07
1.05686573010547e-05 8.05693964972184e-07
1.13743512660269e-05 8.61840730398833e-07
1.22361919964257e-05 9.21428612605527e-07
1.31576206090312e-05 9.84627196347838e-07
1.41422478053791e-05 1.05161078074553e-06
1.51938585861246e-05 1.12255815601255e-06
1.63164167421372e-05 1.19765233427726e-06
1.75140690764144e-05 1.27708023006926e-06
1.87911493064837e-05 1.36103228671025e-06
2.01521815931939e-05 1.44970204471733e-06
2.16018836379113e-05 1.54328564722393e-06
2.31451692851352e-05 1.64198127860976e-06
2.4787150563745e-05 1.74598853156059e-06
2.65331390953055e-05 1.85550769758523e-06
2.83886467928908e-05 1.9707389763924e-06
3.03593857692832e-05 2.09188159957664e-06
3.24512673688598e-05 2.21913286282717e-06
3.4670400231687e-05 2.3526870625127e-06
3.70230872941997e-05 2.49273433105301e-06
3.95158216252527e-05 2.63945936623186e-06
4.21552809914845e-05 2.79304004957147e-06
4.4948321041056e-05 2.95364594849997e-06
4.7901966989556e-05 3.12143669785299e-06
5.1023403687409e-05 3.29656025574347e-06
5.43199639431524e-05 3.47915102914748e-06
5.77991149722999e-05 3.66932786522018e-06
6.14684428375201e-05 3.86719190366517e-06
6.53356347411853e-05 4.07282428674986e-06
6.94084590279351e-05 4.28628372306856e-06
7.36947427510037e-05 4.50760390215079e-06
7.82023466531545e-05 4.73679075686219e-06
8.29391374100167e-05 4.97381957071633e-06
8.7912956980733e-05 5.2186319289845e-06
9.31315889097175e-05 5.47113251160002e-06
9.86027214213175e-05 5.73118572568696e-06
0.000104333907147004 5.99861217925829e-06
0.000110332519326263 6.27318499299399e-06
0.000116605704319257 6.55462595245601e-06
0.000123160330271713 6.84260149926036e-06
0.000130002931770973 7.13671856297796e-06
0.000137139650333951 7.43652023300525e-06
0.000144576170566956 7.74148127100606e-06
0.000152317651837962 8.05100346389878e-06
0.000160368655301861 8.36441081485238e-06
0.000168733066116714 8.68094457051231e-06
0.000177414010687226 8.99975807863309e-06
0.000186413768765859 9.31991146816431e-06
0.000195733680234023 9.64036613973085e-06
0.000205374046373754 1.00686160990531e-05
0.000215442662472807 1.05781696470403e-05
0.000226020832119848 1.10883272331849e-05
0.000237109159353033 1.16314262630583e-05
0.000248740585616091 1.22103299642175e-05
0.000260950915580308 1.28289970741731e-05
0.000273779912654481 1.34517406051264e-05
0.000287231653259608 1.40782397688573e-05
0.000301309893028465 1.47161527052203e-05
0.000316026045733685 1.54644009400051e-05
0.000331490446673691 1.63199091463021e-05
0.000347810355819993 1.70657682601351e-05
0.000364876124080128 1.78200594060184e-05
0.000382696183486146 1.88695502416719e-05
0.000401565733727818 1.96735686822687e-05
0.000421239302410087 2.06843891498268e-05
0.000441923691559914 2.17400054202816e-05
0.000463663696980195 2.27281431525429e-05
0.000486391840132738 2.39669802779204e-05
0.000510358820410659 2.50483958769745e-05
0.000535407216287633 2.63486785914484e-05
0.000561755894879081 2.77050562117621e-05
0.000589460951090844 2.88676644886487e-05
0.000618328615579492 3.07496698136516e-05
0.000649078285393144 3.18033585788613e-05
0.000680881643972005 3.35578403532923e-05
0.000714439484325297 3.55346404899511e-05
0.000749974124815248 3.67240627321692e-05
0.000786698187547418 3.87968548141009e-05
0.000825495042361519 4.13203494664501e-05
0.000866815391827969 4.27343794239309e-05
0.0009095497712519 4.4545682232974e-05
0.000954095453484874 4.74495810658892e-05
0.00100154503455076 5.02301850603036e-05
0.00105177521961107 5.19463791584428e-05
0.00110372159876951 5.39530907963263e-05
0.00115767468956584 5.74724704984123e-05
0.00121514716006425 6.00071886400344e-05
0.00127515434870428 6.20305842762195e-05
0.0013371849329805 6.40600420121091e-05
0.00140124497499261 6.60777482860379e-05
0.00146732272327865 6.8075929516041e-05
0.00153539865279469 7.00459329664336e-05
0.00160544458576112 7.19784092596455e-05
0.00167742299502077 7.38632745467259e-05
0.00175128626956749 7.5689674606859e-05
0.00182697594417435 7.74459458186408e-05
0.00190442188999299 7.91195721480542e-05
0.00198354146214105 8.06971368614418e-05
0.00206423859900249 8.21642672772329e-05
0.00214640286627972 8.35055702666423e-05
0.00222990843654637 8.6971092613245e-05
0.00231687952915961 9.06470035453628e-05
0.00240752653270497 9.45908867230488e-05
0.00250211741942802 9.83824283522037e-05
0.00260049984778023 0.000101696378597567
0.00270219622637779 0.000105026565082967
0.00280722279146076 0.00011008562170399
0.00291730841316475 0.000114932471400703
0.00303224088456545 0.000118246804468495
0.00315048768903395 0.000123466756617502
0.00327395444565145 0.000129058046599159
0.00340301249225061 0.000132222260096287
0.0035352347523469 0.000139702247765731
0.00367493700011263 0.000143676985237144
0.00381861398534977 0.000150377255973645
0.00396899124132342 0.000155704047229114
0.00412469528855253 0.000162398095300379
0.00428709338385291 0.000168208007900076
0.00445530139175299 0.000174386761085688
0.00462968815283867 0.000180973862685698
0.00481066201552437 0.000184566386915446
0.00499522840243982 0.000187240177498058
0.00518246857993788 0.000189604002961031
0.00537207258289891 0.000191611888653681
0.00556368447155259 0.000193225676453755
0.00575691014800634 0.000196948129707473
0.00595385827771382 0.00020249035391982
0.00615634863163364 0.000211169529409323
0.00636751816104296 0.000220500043953596
0.00658801820499656 0.000226169416542113
0.00681418762153867 0.000232064384027422
0.00704625200556609 0.000243308866467248
0.00728956087203334 0.000250988382585606
0.00754054925461894 0.000257088330308349
0.00779763758492729 0.000270749448850033
0.00806838703377733 0.000276259802076708
0.00834464683585403 0.000279865690767637
0.00862451252662167 0.000281524669335537
0.00890603719595721 0.000291357936090402
0.00919739513204761 0.000300356790674238
0.00949775192272185 0.0003091885915856
0.00980694051430745 0.000317656575049302
0.0101245970893568 0.000318087557618954
0.0104426846469757 0.000327782452584383
0.0107704670995601 0.000334399452481742
0.0111048665520418 0.000336291245577312
0.0114411577976191 0.000347697527883668
0.0117888553255028 0.000356530413294925
0.0121453857387977 0.000366706450319872
0.0125120921891176 0.000380099079638269
0.0128921912687559 0.000389588044368469
0.0132817793131243 0.00039866320502489
0.0136804425181492 0.000390863905528545
0.0140713064236778 0.000397533923274332
0.0144688403469521 0.000408627722736526
0.0148774680696886 0.000423060600758876
0.0153005286704475 0.000431847621518392
0.0157323762919659 0.000444557055046341
0.0161769333470122 0.000456837207322514
0.0166337705543348 0.000446904050400254
0.017080674604735 0.000453648591654484
0.0175343231963895 0.00046598947955436
0.0180003126759439 0.000480398882928389
0.0184807115588723 0.000490028686797559
0.0189707402456698 0.000506603711100002
0.0194773439567698 0.000507588269742714
0.0199849322265125 0.000503189247719286
0.0204881214742318 0.00051613902429386
0.0210042604985257 0.000526761989029893
0.0215310224875556 0.000545018481424171
0.0220760409689797 0.000553538319663577
0.0226295792886433 0.000570039233209926
0.0231996185218532 0.000558206817151639
0.0237578253390049 0.000566153043707674
0.0243239783827126 0.000580851996612596
0.0249048303793251 0.000595181075237718
0.0255000114545629 0.000607234428732597
0.0261072458832955 0.000624967333770358
0.0267322132170658 0.000613249613695747
0.0273454628307616 0.000620732726806241
0.0279661955575678 0.000637594143901994
0.0286037897014698 0.000650435236469254
0.0292542249379391 0.000665403956799203
0.0299196288947383 0.000679089830598769
0.030598718725337 0.00066750548242294
0.03126622420776 0.000679773911635377
0.0319459981193954 0.000694807246895422
0.0326408053662908 0.000710812878923546
0.0333516182452143 0.000724662577013136
0.0340762808222275 0.000724527426758755
0.0348008082489862 0.000723720848142116
0.0355245290971283 0.00074622866566018
0.0362707577627885 0.000754361914480509
0.037025119677269 0.000778406736687613
0.0378035264139566 0.000785512063458486
0.0385890384774151 0.000774276611649203
0.0393633150890643 0.00078934915315382
0.0401526642422181 0.000805819703365202
0.0409584839455833 0.000821160988815565
0.0417796449343989 0.000840241117300409
0.0426198860516993 0.000826614119023916
0.0434465001707232 0.000837376744399428
0.0442838769151227 0.000860884184038028
0.0451447610991607 0.000869950976927626
0.0460147120760883 0.000900369682801825
0.0469150817588901 0.000878631922209638
0.0477937136810998 0.000889051398667259
0.048682765079767 0.000915665109869017
0.049598430189636 0.00092232327757178
0.0505207534672078 0.000948062223206693
0.0514688156904145 0.000929070435676323
0.0523978861260909 0.000944000883203592
0.0533418870092944 0.000968481841093387
0.0543103688503878 0.000976973547418989
0.0552873423978068 0.000989357017015554
0.0562766994148224 0.000979986442262839
0.0572566858570852 0.0010037507893822
0.0582604366464674 0.00102007719479055
0.059280513841258 0.00103464441178258
0.0603151582530405 0.00103052775006964
0.0613456860031102 0.00103504949645371
0.0623807354995639 0.0010716924301214
0.0634524279296853 0.00107327538681852
0.0645257033165038 0.00109299163046633
0.0656186949469701 0.00107736542972749
0.0666960603766976 0.00109963918858526
0.0677956995652829 0.00112473502580611
0.068920434591089 0.00113163890367067
0.0700520734947597 0.00112577636218643
0.0711778498569461 0.00113519805995887
0.072313047916905 0.00117909329800064
0.0734921412149056 0.00117461038368471
0.0746667515985903 0.00117816357924453
0.0758449151778349 0.00117625170500524
0.0770211668828401 0.00121233910649473
0.0782335059893348 0.00122306787883453
0.0794565738681694 0.00123138215600664
0.080687956024176 0.00122016181566473
0.0819081178398407 0.00125069724504251
0.0831588150848832 0.00127495813579106
0.0844337732206743 0.00127979881388643
0.0857135720345607 0.0012651221354364
0.0869786941699971 0.00129304789813345
0.0882717420681306 0.00132720050854172
0.0895989425766723 0.00132477339230993
0.0909237159689822 0.00131022291048911
0.0922339388794713 0.001338767370593
0.0935727062500643 0.00137748211194789
0.0949501883620122 0.00137100974651939
0.0963211981085316 0.00135554904580156
0.0976767471543332 0.00138803569119794
0.0990647828455311 0.00142452288874782
0.100489305734279 0.00140944141061922
0.101898747144898 0.001401541207254
0.103300288352152 0.00144135607686739
0.10474164442902 0.0014685223212182
0.106210166750238 0.00144648865129963
0.107656655401537 0.00144987105882386
0.109106526460361 0.00150017321578315
0.110606699676144 0.00151056560204595
0.11211726527819 0.00148482959862512
0.113602094876815 0.00150282542521405
0.115104920302029 0.00156688744657005
0.1166718077486 0.00154715626035826
0.118218964008958 0.00152763842009321
0.119746602429051 0.00156354603042158
0.121310148459473 0.00161950959619413
0.122929658055667 0.0015731556439088
0.124502813699576 0.00157823923668915
0.126081052936265 0.00163499293011216
0.127716045866377 0.00163960228569415
0.129355648152071 0.00160938768572555
0.130965035837797 0.00164037438793292
0.132605410225729 0.00172055186265569
0.134325962088385 0.00165578286604565
0.135981744954431 0.00165984483444584
0.137641589788877 0.00171909200752526
0.139360681796402 0.00171578065773329
0.141076462454135 0.00169044359773043
0.142766906051866 0.00172790591606484
0.14449481196793 0.00179108051739067
0.146285892485321 0.00173147896917562
0.148017371454497 0.00174706812803656
0.149764439582533 0.00181880588173034
0.151583245464264 0.00178037076894453
0.153363616233208 0.00177395384886838
0.155137570082077 0.00182891465021378
0.15696648473229 0.00183714849473396
0.158803633227024 0.00180734173984169
0.160610974966866 0.00184587730326717
0.162456852270133 0.00190005087100853
0.164356903141142 0.0018458580464986
0.16620276118764 0.00186905084754977
0.16807181203519 0.00195172246902018
0.17002353450421 0.00188743201686123
0.171910966521071 0.00189686577910216
0.173807832300174 0.00196934760344823
0.175777179903622 0.00193077434703643
0.177707954250658 0.00192753224890126
0.179635486499559 0.00199081206598628
0.181626298565546 0.00197527714110371
0.183601575706649 0.00196039734359046
0.18556197305024 0.0020158186207664
0.187577791671006 0.00201953478580852
0.189597326456815 0.0019947072687147
0.19159203372553 0.00204394103410115
0.193635974759631 0.00206224934536558
0.195698224104996 0.00202976715162171
0.197727991256618 0.00207473937003311
0.199802730626651 0.00210242308203255
0.201905153708684 0.00206504657825952
0.203970200286943 0.0021078508123883
0.206078051099331 0.0021394730083282
0.20821752410766 0.00210023772547877
0.210317761833138 0.00214305135187432
0.212460813185013 0.0021732521883777
0.21463406537339 0.00213526947552623
0.216769334848917 0.00218029029855088
0.218949625147468 0.00220399906509985
0.221153624212567 0.00217029498461322
0.223323919197181 0.00221970857447011
0.225543627771651 0.00223225541832302
0.227775883189974 0.00220567412371178
0.229981557313686 0.00226165541624811
0.232243212729934 0.00225879198375335
0.234502004713687 0.00224196900064352
0.236743973714331 0.00230671804692167
0.239050691761252 0.00228456868784497
0.241335260449097 0.00227996670637131
0.243615227155469 0.00235577899660862
0.245971006152077 0.00231074571515667
0.248281751867234 0.00232074313310127
0.250602495000335 0.00239560166509261
0.252998096665428 0.00233876511748902
0.255336861782917 0.00236537605126969
0.257702237834186 0.00242055605494916
0.260122793889136 0.00236995111490696
0.262492745004043 0.00241485454111471
0.264907599545157 0.00243038120809131
0.267337980753249 0.00240537742942132
0.26974335818267 0.00247013181102741
0.272213489993697 0.00244570840989721
0.274659198403595 0.00244655731554498
0.27710575571914 0.00253311522683811
0.279638870945978 0.00246784995426316
0.282106720900241 0.002495625754492
0.284602346654733 0.00254128142173755
0.28714362807647 0.00249834544724654
0.289641973523717 0.00255336367750444
0.292195337201221 0.00254550713784024
0.294740844339062 0.00253812121766447
0.297278965556726 0.00262163177423107
0.299900597330957 0.00256211209305909
0.302462709424016 0.0025894032522846
0.305052112676301 0.00263121501662111
0.307683327692922 0.00259212467932146
0.310275452372243 0.00265335363185012
0.312928806004093 0.00263229887039987
0.315561104874493 0.00263600736940454
0.318197112243898 0.00271767562035977
0.320914787864258 0.00265177188947947
0.323566559753737 0.00269625827588025
0.326262818029617 0.00270307354457519
0.328965891574193 0.00268943581100075
0.331655327385193 0.00277364302387396
0.334428970409067 0.00271298088008326
0.337141951289151 0.00274661748279887
0.339888568771949 0.00277013705254177
0.342658705824491 0.00274616810325435
0.345404873927746 0.00282437217712973
0.348229246104875 0.00277319533050115
0.351002441435376 0.00280238986789337
0.35380483130327 0.00283093687612747
0.356635768179397 0.00280452180190641
0.359440289981304 0.00288294820258839
0.362323238183892 0.00283113559442202
0.365154373778314 0.00286294226863878
0.368017316046953 0.00288475881407589
0.370902074861029 0.00286432389182462
0.373766398752853 0.00294954308540367
0.376715941838257 0.00288723616471591
0.379603178002973 0.00292896127823438
0.382532139281207 0.00293298854468934
0.385465127825897 0.00292685950847023
0.388391987334367 0.00300386395838593
0.391395851292753 0.00294365911382145
0.394339510406574 0.00300201008270159
0.397341520489276 0.0029792027469642
0.40032072323624 0.00299462222655502
0.403315345462795 0.00303552712683783
0.406350872589633 0.00300353247227511
0.409354405061908 0.00308467607070712
0.412439081132615 0.00302806154533799
0.415467142677953 0.00307127138075192
0.418538414058705 0.00306895116493538
0.42160736522364 0.00307126684335586
0.424678632066996 0.00312695175981287
0.427805583826809 0.00308477663535016
0.430890360462159 0.00316096305897921
0.434051323521138 0.0031109256649317
0.43716224918607 0.0031523509752503
0.44031460016132 0.00315029905981613
0.443464899221137 0.00315467661509299
0.44661957583623 0.00320300633228886
0.449822582168518 0.00316785995179617
0.452990442120315 0.00325214875380228
0.456242590874117 0.00319096085953263
0.459433551733649 0.00324486128812125
0.462678413021771 0.00322392404945235
0.465902337071223 0.003245938972057
0.46914827604328 0.00326678663875107
0.472415062682031 0.00325544518599057
0.475670507868022 0.00331887234825048
0.478989380216272 0.00327282913285276
0.482262209349125 0.00335227656516029
0.485614485914285 0.00329717566838653
0.488911661582672 0.00335070060019273
0.492262362182864 0.00332837884932052
0.495590741032185 0.00335515031864073


==> Images/Results/planesource_timesteps_convergence_tol_1e-05_m1.txt <==
t dt
0.0 1.12362747561808e-11
1.12362747561808e-11 1.06319438943688e-11
2.18682186505495e-11 1.13328666611132e-11
3.32010853116627e-11 1.20576551753035e-11
4.52587404869662e-11 1.2832436997997e-11
5.80911774849631e-11 1.3660476876339e-11
7.17516543613022e-11 1.45457136263481e-11
8.62973679876502e-11 1.54923543081707e-11
1.01789722295821e-10 1.65049000355056e-11
1.18294622331327e-10 1.75881649984121e-11
1.35882787329739e-10 1.87472968908248e-11
1.54630084220563e-10 1.99877988284196e-11
1.74617883048983e-10 2.13155530704434e-11
1.95933436119426e-10 2.27368469486078e-11
2.18670283068034e-10 2.42584015136635e-11
2.42928684581698e-10 2.58874035495567e-11
2.68816088131254e-10 2.76315417442546e-11
2.96447629875509e-10 2.949904797719e-11
3.25946677852699e-10 3.14987448562433e-11
3.57445422708942e-10 3.36401008297383e-11
3.91085523538681e-10 3.59332943646871e-11
4.27018817903368e-10 3.83892888837743e-11
4.65408106787142e-10 4.101992028978e-11
5.06428027076922e-10 4.38379990774437e-11
5.50266026154366e-10 4.68574291284761e-11
5.97123455282842e-10 5.00933454214226e-11
6.47216800704265e-10 5.3562272974439e-11
7.00779073678704e-10 5.72823094361866e-11
7.5806138311489e-10 6.12733339330646e-11
8.19334717047955e-10 6.55572449231482e-11
8.84891961971103e-10 7.0158230163135e-11
9.55050192134238e-10 7.51030722920672e-11
1.03015326442631e-09 8.04214941318353e-11
1.11057475855814e-09 8.61465486096509e-11
1.19672130716779e-09 9.23150591713256e-11
1.28903636633912e-09 9.89681178487152e-11
1.38800448418783e-09 1.06151649650297e-10
1.49415613383813e-09 1.13917053781427e-10
1.60807318761956e-09 1.22321934352379e-10
1.73039512197194e-09 1.31430935856011e-10
1.86182605782795e-09 1.41316701659702e-10
2.00314275948765e-09 1.52060977399217e-10
2.15520373688687e-09 1.6375588538106e-10
2.31895962226793e-09 1.7650540129371e-10
2.49546502356164e-09 1.90427070556897e-10
2.68589209411853e-09 2.05654009215153e-10
2.89154610333369e-09 2.22337243308636e-10
3.11388334664232e-09 2.40648451770958e-10
3.35453179841328e-09 2.60783191618712e-10
3.61531499003199e-09 2.82964701036995e-10
3.89827969106899e-09 3.07448397005891e-10
4.20572808807488e-09 3.34527210022832e-10
4.54025529809771e-09 3.64537931127216e-10
4.90479322922492e-09 3.9786878723178e-10
5.3026620164567e-09 4.3496851197779e-10
5.7376305284345e-09 4.76357244524571e-10
6.21398777295907e-09 5.22639670680577e-10
6.73662744363964e-09 5.74520926291103e-10
7.31114836993075e-09 6.32825917026518e-10
7.94397428695726e-09 6.98522882280361e-10
8.64249716923762e-09 7.72752254779479e-10
9.4152494240171e-09 8.56862159309729e-10
1.02721115833268e-08 9.5245227543572e-10
1.12245638587626e-08 1.06142829009091e-09
1.22859921488535e-08 1.18606983053328e-09
1.34720619793867e-08 1.32911565097114e-09
1.48011776303579e-08 1.49387103094733e-09
1.62950486613052e-08 1.68434394146636e-09
1.79793926027716e-08 1.9054187056525e-09
1.98848113084241e-08 2.16307885404137e-09
2.20478901624654e-08 2.46469497449043e-09
2.45125851369559e-08 2.81939906376816e-09
2.7331984200724e-08 3.23857488959342e-09
3.05705590903174e-08 3.59454485653552e-09
3.4165103946853e-08 3.97897140940799e-09
3.81440753562609e-08 4.4035824530332e-09
4.25476578092941e-08 4.87202829266694e-09
4.74196861019611e-08 5.38870088171136e-09
5.28083869836725e-08 5.95839429001282e-09
5.87667812736853e-08 6.58635889897939e-09
6.53531401726647e-08 7.27834218418016e-09
7.26314823568448e-08 8.04063368533655e-09
8.06721160421814e-08 8.88011370944097e-09
8.95522297516223e-08 9.80430610234137e-09
9.93565358539637e-08 1.08214354025025e-08
1.10177971256466e-07 1.19404887264302e-08
1.22118459982896e-07 1.3171282733044e-08
1.3528974271594e-07 1.45245360669467e-08
1.49814278782887e-07 1.60119476754151e-08
1.65826226458302e-07 1.76462814467386e-08
1.83472507905041e-07 1.94414576209425e-08
2.02913965525983e-07 2.14126514732117e-08
2.24326616999195e-07 2.35763997831981e-08
2.47903016782393e-07 2.59507156464751e-08
2.73853732428868e-07 2.8555212208809e-08
3.02408944637677e-07 3.14112359497405e-08
3.33820180587418e-07 3.4542010155883e-08
3.68362190743301e-07 3.79727892879646e-08
4.06334980031265e-07 4.1731024955983e-08
4.48066004987248e-07 4.58465442813421e-08
4.9391254926859e-07 5.03517414406518e-08
5.44264290709242e-07 5.52817832501744e-08
5.99546073959417e-07 6.06748296557804e-08
6.60220903615197e-07 6.65722700992292e-08
7.26793173714426e-07 7.30189766892874e-08
7.99812150403714e-07 8.00635752310488e-08
8.79875725634762e-07 8.7758735147817e-08
9.67634460782579e-07 9.61614794063478e-08
1.06379594018893e-06 1.05333515617522e-07
1.16912945580645e-06 1.1284181497238e-07
1.28197127077883e-06 1.15063116191245e-07
1.39703438697007e-06 1.17984248426789e-07
1.51501863539686e-06 1.2180756000302e-07
1.63682619539988e-06 1.26551874046524e-07
1.76337806944641e-06 1.32280790750061e-07
1.89565886019647e-06 1.39105011677057e-07
2.03476387187353e-06 1.47185809189769e-07
2.18194968106329e-06 1.56745589333114e-07
2.33869527039641e-06 1.68086748136493e-07
2.5067820185329e-06 1.81622426342214e-07
2.68840444487511e-06 1.97926689231496e-07
2.88633113410661e-06 2.17819451136053e-07
3.10415058524266e-06 2.42519362751482e-07
3.34666994799415e-06 2.73944637032579e-07
3.62061458502672e-06 3.1538411086358e-07
3.9359986958903e-06 3.70436894437174e-07
4.30643559032748e-06 4.02641827747872e-07
4.70907741807535e-06 4.38586008352679e-07
5.14766342642803e-06 4.77522786804585e-07
5.62518621323261e-06 5.19725195595172e-07
6.14491140882779e-06 5.65446516596307e-07
6.71035792542409e-06 6.09913688983786e-07
7.32027161440788e-06 5.86483508284638e-07
7.90675512269252e-06 5.76518871987168e-07
8.48327399467969e-06 5.76070552983368e-07
9.05934454766305e-06 5.81836672280683e-07
9.64118121994374e-06 5.92341352031562e-07
1.02335225719753e-05 6.06866713269056e-07
1.08403892852444e-05 6.25058352583299e-07
1.14654476378277e-05 6.46769436221003e-07
1.21122170740487e-05 6.71989857990889e-07
1.27842069320395e-05 7.00811391328595e-07
1.34850183233681e-05 7.33410432508332e-07
1.42184287558765e-05 7.70040511522483e-07
1.4988469267399e-05 8.11030968794807e-07
1.57995002361938e-05 8.56790094260691e-07
1.66562903304545e-05 9.07811983133974e-07
1.75641023135884e-05 9.64686912288662e-07
1.85287892258771e-05 1.02811541119305e-06
1.95569046370701e-05 1.09892650177077e-06
2.06558311388409e-05 1.17810087569073e-06
2.18339320145316e-05 1.26680010435252e-06
2.31007321188842e-05 1.36640337750831e-06
2.44671354963925e-05 1.47855378165237e-06
2.59456892780448e-05 1.60521681236749e-06
2.75509060904123e-05 1.74875473872904e-06
2.92996608291414e-05 1.91202170683487e-06
3.12116825359762e-05 2.09848623357676e-06
3.3310168769553e-05 2.31239022280783e-06
3.56225589923608e-05 2.55895716807485e-06
3.81815161604357e-05 2.84466729419691e-06
4.10261834546326e-05 3.17541652072891e-06
4.42015999753615e-05 2.94006981104473e-06
4.71416697864062e-05 2.81035625501806e-06
4.99520260414243e-05 2.77255743269857e-06
5.27245834741229e-05 2.78658651700577e-06
5.55111699911286e-05 2.8364381261623e-06
5.83476081172909e-05 2.91583762149273e-06
6.12634457387837e-05 3.02237581566171e-06
6.42858215544454e-05 3.15544374743587e-06
6.74412653018813e-05 3.3152112475749e-06
7.07564765494562e-05 3.5018156442226e-06
7.42582921936788e-05 3.71442545923588e-06
7.79727176529146e-05 3.95004796674035e-06
8.1922765619655e-05 4.20224880144258e-06
8.61250144210976e-05 4.46052328277719e-06
9.05855377038748e-05 4.71168217775404e-06
9.52972198816288e-05 4.94424314074245e-06
0.000100241463022371 5.15443434499402e-06
0.000105395897367365 5.34989703842948e-06
0.000110745794405795 5.54867087661176e-06
0.000116294465282406 5.77578704870148e-06
0.000122070252331108 6.0620358736998e-06
0.000128132288204808 6.44844795629308e-06
0.000134580736161101 7.00137198919383e-06
0.000141582108150295 7.85729135322285e-06
0.000149439399503518 9.06174479954227e-06
0.00015850114430306 9.16004991529587e-06
0.000167661194218356 9.3589081277811e-06
0.000177020102346137 9.65538863715932e-06
0.000186675490983296 9.7817393741183e-06
0.000196457230357414 9.3740334544656e-06
0.00020583126381188 9.27461118325204e-06
0.000215105874995132 9.35487968102632e-06
0.000224460754676158 9.54937192898597e-06
0.000234010126605144 9.83167748596141e-06
0.000243841804091106 1.01905276868766e-05
0.000254032331777982 1.06219596212954e-05
0.000264654291399278 1.11263202784942e-05
0.000275780611677772 1.17069835860155e-05
0.000287487595263787 1.23698118358363e-05
0.000299857407099624 1.31230027604608e-05
0.000312980409860084 1.32562149950109e-05
0.000326236624855095 1.34571174962155e-05
0.000339693742351311 1.38500916254794e-05
0.00035354383397679 1.44131060889116e-05
0.000367956940065702 1.51259903936612e-05
0.000383082930459363 1.59604061923847e-05
0.000399043336651748 1.68603621357831e-05
0.000415903698787531 1.7724713812939e-05
0.00043362841260047 1.84136138359807e-05
0.000452042026436451 1.88072610250062e-05
0.000470849287461457 1.88898844014177e-05
0.000489739171862874 1.87636624570189e-05
0.000508502834319893 1.85728750926167e-05
0.00052707570941251 1.84321758524817e-05
0.000545507885264992 1.84108519627022e-05
0.000563918737227694 1.85486058892498e-05
0.000582467343116944 1.88744741726974e-05
0.000601341817289641 1.94212494128303e-05
0.000620763066702471 2.02382628760048e-05
0.000641001329578476 2.14090679318107e-05
0.000662410397510287 2.30870762287714e-05
0.000685497473739058 2.55878972141134e-05
0.000711085370953172 2.97046637064188e-05
0.000740790034659591 3.53840056282031e-05
0.000776174040287794 4.93619634925777e-05
0.000825536003780371 3.99679270002485e-05
0.00086550393078062 3.42417923381957e-05
0.000899745723118816 3.29646712216212e-05
0.000932710394340437 3.28901640158999e-05
0.000965600558356337 3.3357620773003e-05
0.00099895817912934 3.41917770154887e-05
0.00103314995614483 3.53249432437449e-05
0.00106847489938857 3.67307472271854e-05
0.00110520564661576 3.84044010596611e-05
0.00114361004767542 4.02379154552684e-05
0.00118384796313069 3.94051599329641e-05
0.00122325312306365 3.88031529674836e-05
0.00126205627603114 3.84733430849096e-05
0.00130052961911605 3.84163369351057e-05
0.00133894595605115 3.86475536953948e-05
0.00137759350974655 3.92011587563229e-05
0.00141679466850287 3.86241157904367e-05
0.0014554187842933 3.78524237313677e-05
0.00149327120802467 3.75677994415115e-05
0.00153083900746618 3.77340596979825e-05
0.00156857306716417 3.83340111766766e-05
0.00160690707834084 3.93862254824214e-05
0.00164629330382326 4.09516508516848e-05
0.00168724495467495 4.31524448166799e-05
0.00173039739949163 4.6216933561563e-05
0.00177661433305319 5.0592291429764e-05
0.00182720662448296 5.72802134154274e-05
0.00188448683789838 6.92292892696439e-05
0.00195371612716803 7.04375577148959e-05
0.00202415368488292 6.72559030626142e-05
0.00209140958794554 6.4518752920114e-05
0.00215592834086565 6.23518724824378e-05
0.00221828021334809 6.06791613504842e-05
0.00227895937469857 5.94440928689267e-05
0.0023384034675675 5.86134185567716e-05
0.00239701688612427 5.81743053886385e-05
0.00245519119151291 5.81337172313711e-05
0.00251332490874428 5.85205148517504e-05
0.00257184542359603 5.93911732048867e-05
0.00263123659680092 6.08413089915743e-05
0.00269207790579249 6.30279737169687e-05
0.00275510587950946 6.62143766923668e-05
0.00282132025620183 6.36450990577484e-05
0.00288496535525958 6.16718686799553e-05
0.00294663722393953 6.07427582080333e-05
0.00300737998214757 6.06351762790089e-05
0.00306801515842658 6.12338679388669e-05
0.00312924902636544 6.25051817165506e-05
0.00319175420808199 6.44814512792938e-05
0.00325623565936129 6.72667753776486e-05
0.00332350243473894 7.10666795800534e-05
0.00339456911431899 7.62621614716064e-05
0.0034708312757906 8.35965054058073e-05
0.0035544277811964 8.57434635753378e-05
0.00364017124477174 8.35353697299094e-05
0.00372370661450165 8.17536830150678e-05
0.00380546029751672 8.05088629043686e-05
0.00388596916042109 7.9786138700505e-05
0.00396575529912159 7.95907889074034e-05
0.00404534608802899 7.99546013537437e-05
0.00412530068938274 8.09424312109262e-05
0.00420624312059366 8.26648682108967e-05
0.00428890798880456 8.53019732188072e-05
0.00437420996202337 8.91489021020179e-05
0.00446335886412539 9.47093756737884e-05
0.00455806823979917 0.00010290667830834
0.00466097491810751 9.53424726501823e-05
0.0047563173907577 9.01544309909217e-05
0.00484647182174862 8.73734707122502e-05
0.00493384529246087 8.6141971702771e-05
0.00501998726416364 8.6049036263158e-05
0.0051060363004268 8.69077379286613e-05
0.00519294403835546 8.86544937348983e-05
0.00528159853209036 9.13165778582295e-05
0.00537291510994859 9.50126616498211e-05
0.00546792777159841 9.99824992462067e-05
0.00556791027084461 0.000104165317783147
0.00567207558862776 0.000102908874351837
0.0057749844629796 0.000102171354277906
0.0058771558172575 0.000102107016770305
0.00597926283402781 0.000102769443843593
0.0060820322778714 0.000104253409028205
0.00618628568689961 0.000106715697237286
0.0062930013841369 0.000110408895926504
0.0064034102800634 0.000115745772185864
0.00651915605224926 0.000123430229873628
0.00664258628212289 0.000134748636964061
0.00677733491908695 0.000152295474497616
0.00692963039358457 0.000133870762754493
0.00706350115633906 0.000122505854249043
0.0071860070105881 0.000116724822161331
0.00730273183274944 0.000113801171373106
0.00741653300412254 0.000112674088856376
0.00752920709297892 0.000112888427374144
0.00764209552035306 0.000114241567576099
0.00775633708792916 0.000116673530025226
0.00787301061795439 0.000120233372690816
0.0079932439906452 0.000124898873580598
0.0081181428642258 0.000125027131798533
0.00824316999602434 0.00012596993478661
0.00836913993081095 0.000127938605538644
0.00849707853634959 0.000131138187527607
0.0086282167238772 0.00013589566805789
0.00876411239193509 0.000142744515780001
0.00890685690771509 0.000152593635699477
0.00905945054341457 0.000167098105599637
0.0092265486490142 0.000182505702259753
0.00940905435127396 0.000174916181565319
0.00958397053283928 0.000167668782867137
0.00975163931570641 0.000158910311357481
0.0099105496270639 0.00014874365783406
0.010059293284898 0.000143225938400939
0.0102025192232989 0.000140545540969912
0.0103430647642688 0.000139765448531114
0.0104828302127999 0.000140460738555379
0.0106232909513553 0.000142450282534699
0.01076574123389 0.000145703365037836
0.0109114445989278 0.000150314104656876
0.0110617587035847 0.000153987534092815
0.0112157462376775 0.000159128504485756
0.0113748747421633 0.000166577477265693
0.011541452219429 0.000177283678659853
0.0117187358980888 0.000192944202034214
0.011911680100123 0.000206640242798962
0.012118320342922 0.000198353517863272
0.0123166738607853 0.000190610152994745
0.01250728401378 0.000184251494881217
0.0126915355086612 0.000179175321207643
0.0128707108298689 0.000175281028395853
0.0130459918582647 0.000172507086229009
0.0132184989444937 0.000170832048522115
0.0133893309930159 0.000168462725648079
0.0135577937186639 0.000167006759429255
0.0137248004780932 0.000167313674058832
0.013892114152152 0.000169135638321147
0.0140612497904732 0.000172396679994282
0.0142336464704675 0.000177166911178744
0.0144108133816462 0.000183665870626272
0.0145944792522725 0.000192311033144016
0.0147867902854165 0.000203839673213944
0.0149906299586304 0.000219596354341497
0.0152102263129719 0.000216888776571325
0.0154271150895433 0.000209652616440106
0.0156367677059834 0.000203629100852256
0.0158403968068356 0.000198939947197226
0.0160393367540328 0.00019552306826952
0.0162348598223024 0.000193351634344708
0.0164282114566471 0.00019244562427764
0.0166206570809247 0.000192880612782511
0.0168135376937072 0.000194804078382396
0.0170083417720896 0.000194793499773973
0.0172031352718636 0.000193801115238999
0.0173969363871026 0.000194643873335581
0.0175915802604382 0.000197146433205604
0.0177887266936438 0.000201285715347038
0.0179900124089908 0.000207199739223357
0.0181972121482142 0.000215207497348404
0.0184124196455626 0.000225885654780524
0.0186383053003431 0.000232690746569805
0.0188709960469129 0.000226552292058113
0.019097548338971 0.000221357072787693
0.0193189054117587 0.000217551309484999
0.0195364567212437 0.000215129962869579
0.0197515866841133 0.00021412313224508
0.0199657098163584 0.000214623259791904
0.0201803330761503 0.000216805468641533
0.0203971385447918 0.000220963185218855
0.0206181017300107 0.000225616188641318
0.020843717918652 0.000221705198887035
0.021065423117539 0.000220262746009568
0.0212856858635486 0.000220938153569602
0.0215066240171182 0.000223480949026409
0.0217301049661446 0.000227857558370681
0.0219579625245153 0.000234215794817709
0.022192178319333 0.000242903495225981
0.022435081814559 0.000246191305490464
0.0226812731200494 0.000241413474699268
0.0229226865947487 0.000237839812678652
0.0231605264074273 0.000235783295050276
0.0233963097024776 0.000235318580379368
0.023631628282857 0.000236589219085358
0.0238682175019423 0.000239846306511488
0.0241080638084538 0.000245502432867011
0.0243535662413208 0.000254232232622363
0.0246077984739432 0.000255080644562187
0.0248628791185054 0.00024926488823795
0.0251121440067433 0.000246570535996677
0.02535871454274 0.000246403405155351
0.0256051179478954 0.000248378867721927
0.0258534968156173 0.000252388663874589
0.0261058854794919 0.000258533213826979
0.0263644186933189 0.000262785469527543
0.0266272041628464 0.000259034330835551
0.026886238493682 0.000256640852400534
0.0271428793460825 0.000255964444658267
0.0273988437907408 0.000257167908245452
0.0276560116989862 0.000260523227064261
0.0279165349260505 0.000266478572473735
0.0281830134985242 0.000275770187503472
0.0284587836860277 0.000289647765354606
0.0287484314513823 0.000287856467331489
0.0290362879187138 0.000278556678099809
0.0293148445968136 0.000273530660322487
0.0295883752571361 0.000271737049670311
0.0298601123068064 0.000272500916236761
0.0301326132230431 0.000275552553371627
0.0304081657764148 0.000280884332399804
0.0306890501088146 0.000277943576939371
0.0309669936857539 0.000276259841919563
0.0312432535276735 0.000276496540201568
0.0315197500678751 0.000278899614122016
0.0317986496819971 0.000283858718450745
0.0320825084004478 0.000292013612766176
0.032374522013214 0.000304436306479321
0.0326789583196933 0.000323022236852576
0.0330019805565459 0.00032746451189212
0.033329445068438 0.000311910137985085
0.0336413552064231 0.00030268530629755
0.0339440405127207 0.000298086064154145
0.0342421265768748 0.000296786246881542
0.0345389128237564 0.000298186315156422
0.0348370991389128 0.000297410210105273
0.0351345093490181 0.000295857378312446
0.0354303667273305 0.000296327986997487
0.035726694714328 0.000299163527239012
0.036025858241567 0.000304816677053711
0.0363306749186207 0.00031403166152522
0.0366447065801459 0.000328069692880523
0.0369727762730265 0.000349204545593681
0.0373219808186201 0.000360341602108438
0.0376823224207286 0.000348220722842622
0.0380305431435712 0.000337504894327642
0.0383680480378989 0.000328037485572477
0.0386960855234713 0.000322372897927708
0.039018458421399 0.000317873451459004
0.039336331872858 0.000315395535547329
0.0396517274084054 0.000315087670086414
0.0399668150784918 0.000317192012395358
0.0402840070908871 0.000322121085994033
0.0406061281768812 0.000330557376300613
0.0409366855531818 0.000343648728928847
0.0412803342821106 0.000363430617875179
0.0416437648999858 0.000382461879264747
0.0420262267792506 0.00036972048499948
0.04239594726425 0.0003582320458852
0.0427541793101352 0.00034899213839583
0.0431031714485311 0.000341925331352108
0.0434450967798832 0.000336988734702961
0.0437820855145861 0.000334216476650129
0.0441163019912363 0.000333736509257193
0.0444500385004935 0.000335800977156957
0.0447858394776504 0.000340842093932649
0.0451266815715831 0.000349576770363136
0.0454762583419462 0.000363214009686134
0.0458394723516323 0.000383905489583074
0.0462233778412154 0.000400483879397268
0.0466238617206127 0.000387418691472704
0.0470112804120854 0.000375781058475101
0.0473870614705605 0.00036648302415199
0.0477535444947125 0.000359456782568523
0.048113001277281 0.000354675164406476
0.0484676764416875 0.000352194880394311
0.0488198713220818 0.000352177067066513
0.0491720483891483 0.000354924387934166
0.0495269727770825 0.000360949421762455
0.0498879221988449 0.000371104429649081
0.050259026628494 0.000386520957271609
0.0506455475857656 0.000399062768754354
0.05104461035452 0.000414580221535989
0.051459190576056 0.000401837379770279
0.0518610279558262 0.00039062477531096
0.0522516527311372 0.000381814504644425
0.0526334672357816 0.000375365325569476
0.0530088325613511 0.000371285722554479
0.0533801182839056 0.000369679361703419
0.053749797645609 0.000370773492010406
0.0541205711376194 0.000374970012329668
0.0544955411499491 0.000382940502915016
0.0548784816528641 0.000395811650460436
0.0552742933033245 0.00040386046545817
0.0556781537687827 0.000414082798523959
0.0560922365673067 0.000425710653725558
0.0565179472210322 0.000413715090868375
0.0569316623119006 0.000403438871985424
0.057335101183886 0.000395625644555379
0.0577307268284414 0.000390275808789359
0.0581210026372308 0.000387456318388524
0.0585084589556193 0.000387348959020108
0.0588958079146394 0.000390293219016721
0.0592861011336561 0.000396864256913216
0.0596829653905693 0.000408021922279076
0.0600909873128484 0.000419152485916774
0.0605101397987652 0.000424249788358494
0.0609343895871237 0.000433123664497782
0.0613675132516214 0.000434470866218951
0.0618019841178404 0.000423562724081465
0.0622255468419219 0.000414780571694188
0.062640327413616 0.00040855104310044
0.0630488784567165 0.000404935536557485
0.063453813993274 0.000404095057978057
0.063857909051252 0.000406342872791131
0.0642642519240432 0.00041221634214426
0.0646764682661874 0.000422612374715791
0.0650990806409032 0.000439060935390993
0.0655381415762942 0.00044221347766043
0.0659803550539547 0.000446747413412059
0.0664271024673667 0.000452701955193688
0.0668798044225604 0.000441386692488125
0.0673211911150485 0.000432142151072991
0.0677533332661215 0.000425548264307913
0.0681788815304294 0.000421671973465472
0.0686005535038949 0.000420679510514855
0.0690212330144098 0.000422895024072382
0.0694441280384821 0.000428875320801453
0.0698730033592836 0.000439550836786752
0.0703125541960703 0.000456510871510419
0.0707690650675807 0.000465031362947996
0.0712340964305287 0.000465972881191482
0.0717000693117202 0.000468091461124252
0.0721681607728445 0.000456661629144295
0.0726248224019888 0.000447512628195059
0.0730723350301838 0.000441120180389139
0.073513455210573 0.000437570333508636
0.0739510255440816 0.0004370629887486
0.0743880885328302 0.000439973700890177
0.0748280622337204 0.000446941369041372
0.0752750036027617 0.000459035941935192
0.0757340395446969 0.000478104306930944
0.0762121438516279 0.000490293037737215
0.0767024368893651 0.000488308678031141
0.0771907455673962 0.000480553975956269
0.0776712995433525 0.000469439782668721
0.0781407393260212 0.000461007813856429
0.0786017471398777 0.000455456071796768
0.0790572032116744 0.000452911822403505
0.0795101150340779 0.000453646399743947
0.0799637614338219 0.000458142978501676
0.0804219044123236 0.000467213683893244
0.0808891180962168 0.000482230249442326
0.0813713483456591 0.000505619881283868
0.081876968226943 0.000515873266450522
0.0823928414933935 0.000503223517759722
0.0828960650111532 0.000490304956561357
0.0833863699677146 0.00048028866391113
0.0838666586316257 0.000473237710343198
0.0843398963419689 0.00046922759731132
0.0848091239392802 0.000468469207583511
0.0852775931468637 0.000471361560122072
0.0857489547069858 0.000478585221221596
0.0862275399282074 0.0004912823277142
0.0867188222559216 0.000511429305803311
0.0872302515617249 0.000539859732090867
0.0877701112938158 0.00052378447151873
0.0882938957653345 0.000509535511381857
0.0888034312767164 0.000498374417217728
0.0893018056939341 0.00049027608896377
0.0897920817828979 0.000485285805970975
0.0902773675888688 0.000483582558485185
0.090760950147354 0.000485524289147032
0.0912464744365011 0.000491730828338656
0.0917382052648397 0.000503242346375825
0.0922414476112155 0.000521841396413351
0.0927632890076289 0.000550777497062828
0.0933140665046917 0.000541773844482257
0.093855840349174 0.000526921540524176
0.0943827618896982 0.000515028959349659
0.0948977908490478 0.000506287880851517
0.0954040787298993 0.000500738584507374
0.0959048173144067 0.000498549444348237
0.0964033667587549 0.000500067261778637
0.0969034340205336 0.000505897831508703
0.0974093318520423 0.000517059175065869
0.0979263910271081 0.000535291085994502
0.0984616821131026 0.000563744840796799
0.0990254269538994 0.000557388023541455
0.0995828149774409 0.00054222827360584
0.100125043251047 0.000530030347883509
0.10065507359893 0.000521072760339158
0.101176146359269 0.000515402700924258
0.101691549060194 0.000513198265542532
0.102204747325736 0.000514823417814904
0.102719570743551 0.000520912959442365
0.103240483702993 0.000532534525356168
0.10377301822835 0.000551517324615279
0.104324535552965 0.000581189481840728
0.104905725034806 0.000570567389708334
0.105476292424514 0.000555356357500813
0.106031648782015 0.000543307315378713
0.106574956097394 0.00053459055138074
0.107109546648774 0.000529271850697211
0.107638818499471 0.000527561561329041
0.1081663800608 0.000529872523875523
0.108696252584676 0.000536917311305113
0.109233169895981 0.000549895516776822
0.109783065412758 0.000570879862296183
0.110353945275054 0.000598386498314334
0.110952331773368 0.00058132763364013
0.111533659407009 0.000566468405797142
0.112100127812806 0.000555033208750667
0.112655161021556 0.000547028811881632
0.113202189833438 0.000542557822193457
0.113744747655632 0.000541889542615645
0.114286637198247 0.000545524718814997
0.114832161917062 0.000554316250395611
0.115386478167458 0.000569706035107586
0.115956184202565 0.000594227676290485
0.116550411878856 0.000606423104261244
0.117156834983117 0.000589869130076922
0.117746704113194 0.000576000111768378
0.118322704224962 0.00056562873334214
0.118888332958305 0.000558799850122006
0.119447132808427 0.000555681741517803
0.120002814549944 0.000556635867807913
0.120559450417752 0.000562302259585956
0.121121752677338 0.000573761594218934
0.121695514271557 0.00059286243152435
0.122288376703081 0.000622948377706188
0.122911325080788 0.000612434881514381
0.123523759962302 0.000596654633029835
0.124120414595332 0.000584262103983605
0.124704676699315 0.00057546618017916
0.125280142879495 0.000570368148298513
0.125850511027793 0.000569235739480077
0.126419746767273 0.000572574181731958
0.126992320949005 0.000581248184210106
0.127573569133215 0.000596720769649547
0.128170289902865 0.000621558575365174
0.12879184847823 0.000633537621695497
0.129425386099925 0.000616582310136855
0.130041968410062 0.000602477189504795
0.130644445599567 0.000592037112982108
0.131236482712549 0.000585326864948507
0.131821809577498 0.000582548519619317
0.132404358097117 0.000584117650339943
0.132988475747457 0.000590762274337979
0.133579238021795 0.000603712523184685
0.13418295054498 0.000625089458364117
0.134808040003344 0.000653121685808482
0.135461161689152 0.000635136249208944
0.136096297938361 0.000619670256562889
0.136715968194924 0.000607954929081036
0.137323923124005 0.00060002873880969
0.137923951862815 0.000596050742150321
0.138520002604965 0.000596381237831396
0.139116383842797 0.000601667919163058
0.13971805176196 0.000613009204127863
0.140331060966087 0.000632282985313161
0.140963343951401 0.000662872354567405
0.141626216305968 0.000651884540993418
0.142278100846961 0.000635615446239946
0.142913716293201 0.000622971354835036
0.143536687648036 0.000614182862462142
0.144150870510499 0.000609389313581533
0.14476025982408 0.000608920575131954
0.145369180399212 0.000613382386885641
0.145982562786098 0.000623806867490151
0.146606369653588 0.000641952291094515
0.147248321944682 0.00067095424929714
0.147919276193979 0.000666872624104665
0.148586148818084 0.000650131663620461
0.149236280481705 0.000636900364172692
0.149873180845877 0.000627597572368997
0.150500778418246 0.000622357950637137
0.151123136368883 0.000621501956177419
0.151744638325061 0.000625624734200492
0.152370263059261 0.000635743506918881
0.15300600656618 0.000653590007889899
0.15365959657407 0.000682242139008933
0.154341838713079 0.000680058938699606
0.155021897651779 0.000663065979132036
0.155684963630911 0.000649605698875502
0.156334569329786 0.000640153968195414
0.156974723297982 0.000634852480350724
0.157609575778332 0.000634033034087502
0.15824360881242 0.000638310652270108
0.15888191946469 0.000648736720979232
0.159530656185669 0.000667103652230887
0.1601977598379 0.000696605653401718
0.160894365491302 0.000691380246309578
0.161585745737611 0.000674376864177375
0.162260122601789 0.000661061537083881
0.162921184138873 0.000651842545859359
0.163573026684732 0.000646881665814833
0.164219908350547 0.000646544325861436
0.164866452676408 0.000651498356390485
0.165517951032799 0.000662882762698062
0.166180833795497 0.000682646641675962
0.166863480437173 0.000714294637697768
0.167577775074871 0.000700866804878321
0.168278641879749 0.000684107544407305
0.168962749424156 0.000671331483511732
0.169634080907668 0.00066275263628134
0.170296833543949 0.000658568324951607
0.170955401868901 0.00065920399913596
0.171614605868037 0.000665420480052225
0.172280026348089 0.000678511663013133
0.172958538011102 0.000700708377733496
0.173659246388836 0.000727680678512437
0.174386927067348 0.000708591505329108
0.175095518572677 0.000692521784317437
0.175788040356995 0.000680672809415624
0.17646871316641 0.000673138619798807
0.177141851786209 0.000670175533729378
0.177812027319939 0.00067230050014971
0.178484327820088 0.000680417385075262
0.179164745205163 0.000696062875000185
0.179860808080164 0.000721921871211948
0.180582729951376 0.000733151772522309
0.181315881723898 0.000714820238339557
0.182030701962237 0.000699968310961567
0.182730670273199 0.000689426703850153
0.183420096977049 0.000683345021923363
0.184103441998973 0.000682069086139059
0.184785511085112 0.00068624761287183
0.185471758697983 0.000696995152437426
0.186168753850421 0.000716216861610763
0.186884970712032 0.000747314594994053
0.187632285307026 0.000737243387304037
0.18836952869433 0.000719912452456474
0.189089441146786 0.000706687132084177
0.18979612827887 0.000697896085800364
0.190494024364671 0.000693766057718861
0.19118779042239 0.000694770489376125
0.191882560911766 0.00070175189903874
0.192584312810805 0.000716145554415763
0.19330045836522 0.000740441343023595
0.194040899708244 0.000759165686830066
0.194800065395074 0.000740077607084554
0.195540143002158 0.000724431655622388
0.196264574657781 0.000713241163490977
0.196977815821272 0.000706653863758774
0.197684469685031 0.000705014997666238
0.198389484682697 0.000708979142183091
0.19909846382488 0.000719674900727102
0.199818138725607 0.00073903294788653
0.200557171673494 0.000770498068009176
0.201327669741503 0.000759673974802778
0.202087343716306 0.000742126350764087
0.20282947006707 0.000728844724663974
0.203558314791734 0.000720160464883614
0.204278475256617 0.000716329282295423
0.204994804538913 0.000717872691823614
0.205712677230736 0.000725712663858834
0.206438389894595 0.000741421686088102
0.207179811580683 0.000767745077768004
0.207947556658451 0.000778396237932843
0.208725952896384 0.000759499990746311
0.20948545288713 0.000744387911085228
0.210229840798216 0.000733896233016767
0.210963737031232 0.000728220338800005
0.211691957370032 0.000727783622427854
0.21241974099246 0.000733362192719272
0.213153103185179 0.000746286268503474
0.213899389453683 0.000768849356896112
0.214668238810579 0.000796179741874843
0.215464418552454 0.000776070442820436
0.216240488995274 0.000759420548344814
0.216999909543619 0.000747441761048784
0.217747351304668 0.00074028340607919
0.218487634710747 0.000738298621360541
0.219225933332108 0.000742163604416009
0.219968096936524 0.000753048739261636
0.220721145675785 0.000772960053280609
0.221494105729066 0.000805481502162288
0.222299587231228 0.000791462993320026
0.223091050224548 0.000773733840677743
0.223864784065226 0.000760562400793557
0.22462534646602 0.00075223777692218
0.225377584242942 0.000749068070730972
0.226126652313673 0.000751661973726228
0.226878314287399 0.000761085301665484
0.227639399589064 0.000779161316958126
0.228418560906023 0.000809111006188798
0.229227671912211 0.000805657464658786
0.23003332937687 0.000787211700119717
0.23082054107699 0.000773115212867481
0.231593656289857 0.000763905873159156
0.232357562163017 0.000759865399904675
0.233117427562921 0.000761559206905371
0.233878986769827 0.0007699882286623
0.234648974998489 0.000786865027481172
0.23543584002597 0.000815195007023411
0.236251035032993 0.000818656990323078
0.237069692023317 0.000799672178907066
0.237869364202224 0.000784929979571969
0.238654294181796 0.000775129244270733
0.239429423426066 0.000770537925324091
0.24019996135139 0.000771699959947153
0.240971661311338 0.000779585961127394
0.241751247272465 0.000795858213714926
0.24254710548618 0.000823424876398758
0.243370530362579 0.000830329917064665
0.244200860279643 0.000811005147713488
0.245011865427357 0.000795906284912693
0.245807771712269 0.000785813614921838
0.246593585327191 0.00078099382229876
0.24737457914949 0.000781989958892385
0.248156569108382 0.000789774158884163
0.248946343267267 0.000806012814913287
0.24975235608218 0.000833620605697274
0.250585976687877 0.000840622051325097
0.251426598739202 0.000821169146146641
0.252247767885349 0.000806008042140463
0.253053775927489 0.000795927040598614
0.253849702968088 0.000791204362824
0.254640907330912 0.000792402697173412
0.255433310028085 0.00080052720909801
0.256233837237183 0.000817301915381054
0.257051139152564 0.000845749557983226
0.257896888710548 0.000849538905217768
0.258746427615765 0.000830176635509298
0.259576604251275 0.000815252781642799
0.260391857032918 0.000805493367624075
0.261197350400542 0.000801201824252333
0.261998552224794 0.000802982286997891
0.262801534511792 0.000811906814626645
0.263613441326418 0.000829815282955771
0.264443256609374 0.000859950691473967
0.265303207300848 0.000857127280238134
0.266160334581086 0.000838079098222511
0.266998413679309 0.000823701340481477
0.26782211501979 0.000814586775732513
0.268636701795523 0.000811079442168845
0.269447781237692 0.000813849872704765
0.270261631110397 0.000824076788327274
0.271085707898724 0.000843786218362792
0.271929494117087 0.000876581279896995
0.272806075396984 0.000863460366422397
0.273669535763406 0.000844955974924669
0.274514491738331 0.000831452448110325
0.275345944186441 0.000823332710921363
0.276169276897362 0.000820999948363084
0.276990276845725 0.000825222042827896
0.277815498888553 0.000837335542481376
0.278652834431035 0.000859646527157852
0.279512480958193 0.000890245736855425
0.280402726695048 0.000868619148235108
0.281271345843283 0.000851012975504725
0.282122358818788 0.000838714723125818
0.282961073541914 0.000831949155841889
0.283793022697756 0.000831204017513287
0.284624226715269 0.000837382920973681
0.285461609636243 0.000852046485600994
0.286313656121844 0.000877908325568852
0.287191564447412 0.000893408422619626
0.288084972870032 0.000872781737532585
0.288957754607565 0.000856580454856434
0.289814335062421 0.000845794488551459
0.290660129550972 0.000840724472691549
0.291500854023664 0.000841976296383802
0.292342830320048 0.000850635940773375
0.293193466260821 0.00086857279610485
0.294062039056926 0.000899080627370851
0.294961119684297 0.000895724862195653
0.295856844546493 0.00087630301288761
0.29673314755938 0.000861827246607777
0.297594974805988 0.000852911843955807
0.298447886649944 0.000849956139206336
0.29929784278915 0.000853724088970342
0.300151566878121 0.000865553030646931
0.301017119908767 0.000887752334571966
0.301904872243339 0.000919391452576984
0.302824263695916 0.000897299272635741
0.303721562968552 0.000879407429172716
0.304600970397725 0.000867026767344727
0.30546799716507 0.000860407285829479
0.306328404450899 0.000860081948449396
0.307188486399348 0.000867031469174419
0.308055517868523 0.00088295059916358
0.308938468467686 0.000910801007338896
0.309849269475025 0.000918647145789343
0.310767916620815 0.000898244876632858
0.311666161497448 0.000882644289728955
0.312548805787177 0.000872698532507809
0.313421504319684 0.000868779067174587
0.314290283386859 0.000871607995766983
0.315161891382626 0.000882461029542501
0.316044352412168 0.000903540364534651
0.316947892776703 0.000938782670926667
0.31788667544763 0.000917661235281992
0.318804336682912 0.000899144629738475
0.31970348131265 0.000886224011425336
0.320589705324076 0.000879182046054266
0.32146888737013 0.000878550586967591
0.322347437957097 0.000885313443466181
0.323232751400564 0.000901174355841135
0.324133925756405 0.000929111053657434
0.325063036810062 0.000936997120502022
0.326000033930564 0.000916389638956265
0.32691642356952 0.000900711323442476
0.327817134892963 0.000890828028777301
0.32870796292174 0.000887135671833
0.329595098593573 0.0008903982346111
0.330485496828184 0.000901962985418647
0.331387459813603 0.0009241602765113
0.332311620090114 0.000956442078703572
0.333268062168818 0.000933813914091478
0.334201876082909 0.000915635593420901
0.33511751167633 0.000903234944511466
0.336020746620842 0.000896899043353278
0.336917645664195 0.000897226415173988
0.337814872079369 0.000905309133556745
0.338720181212926 0.000923036662881298
0.339643217875807 0.000953735033624872
0.340596952909432 0.000950877030990757
0.341547829940423 0.000930867350942212
0.342478697291365 0.000916173263297305
0.343394870554662 0.000907467596032511
0.344302338150695 0.000905227969917482
0.345207566120612 0.000910351772837963
0.34611791789345 0.000924406183861997
0.347042324077312 0.000950117668053832
0.347992441745366 0.000967732721713464
0.348960174467079 0.000946078011925705
0.349906252479005 0.000929318429240919
0.350835570908246 0.000918518654100402
0.351754089562346 0.000914060816577109
0.352668150378924 0.000916692884183031
0.353584843263107 0.000927744452165507
0.354512587715272 0.000949517854271829
0.355462105569544 0.000984051331911879
0.356446156901456 0.000960887490830038
0.357407044392286 0.000942319954552675
0.358349364346839 0.000929720799435862
0.359279085146274 0.000923396074050197
0.360202481220325 0.00092398035057812
0.361126461570903 0.000932629558144818
0.362059091129048 0.000951346809874834
0.363010437938922 0.000983672391228046
0.36399411033015 0.000974988504296265
0.364969098834447 0.000955153561187717
0.365924252395634 0.000940965422172601
0.366865217817807 0.000933011754918577
0.367798229572726 0.000931844555599006
0.368730074128325 0.000938485486454881
0.369668559614779 0.000954713015949866
0.370623272630729 0.000983642982000995
0.37160691561273 0.000988565965302231
0.372595481578033 0.00096762576029794
0.37356310733833 0.000952060753228848
0.374515168091559 0.000942719096030921
0.37545788718759 0.000940088413182741
0.376397975600773 0.000945087933817219
0.37734306353459 0.000959329442091329
0.378302392976682 0.000985622320928877
0.37928801529761 0.00100143935955193
0.380289454657162 0.000979539662839046
0.381268994320001 0.000962824894235984
0.382231819214237 0.000952345272366758
0.383184164486604 0.000948539440464222
0.384132703927068 0.000952251282736877
0.385084955209805 0.000964973129921574
0.386049928339727 0.000989299690357676
0.387039228030084 0.00101343718564917
0.388052665215734 0.000990744602459346
0.389043409818193 0.000973115795486904
0.39001652561368 0.000961750874990622
0.39097827648867 0.000957053496130664
0.391935329984801 0.000959815618976541
0.392895145603778 0.000971449387948835
0.393866594991727 0.000994408150217033
0.394861003141944 0.00102444617281838
0.395885449314762 0.0010011405385862
0.396886589853348 0.00098283597842327
0.397869425831771 0.000970836359715866
0.398840262191487 0.000965523281854846
0.399805785473342 0.000967657482551792
0.400773442955894 0.000978604521922952
0.401752047477817 0.00100073712656648
0.402752784604383 0.00103440669233207
0.403787191296715 0.00101067450351275
0.404797865800228 0.000991930628741991
0.40578979642897 0.000979541886855304
0.406769338315825 0.000973879991647273
0.407743218307473 0.00097569327494137
0.408718911582414 0.00098633054944866
0.409705242131863 0.00100813663630631
0.410713378768169 0.00104330370115684
0.411756682469326 0.00101933303520997
0.412776015504536 0.00100038176042227
0.413776397264958 0.000987843174283719
0.414764240439242 0.00098209079447583
0.415746331233718 0.00098387822820765
0.416730209461925 0.000994565233912621
0.417724774695838 0.00101651708959852
0.418741291785436 0.00105115597516004
0.419792447760596 0.00102713308591145
0.420819580846508 0.00100820082996253
0.42182778167647 0.000995745715303677
0.422823527391774 0.000990154565353029
0.423813681957127 0.000992203527759371
0.424805885484886 0.00100329033873116
0.425809175823618 0.00102584796751451
0.426835023791132 0.00105800561994655
0.427893029411079 0.00103411320211606
0.428927142613195 0.0010154215447159
0.429942564157911 0.00100327912052904
0.43094584327844 0.000998097711400307
0.43194394098984 0.00100069360846812
0.432944634598308 0.00101253039673356
0.433957164995042 0.00103615803311474
0.434993323028156 0.00106390905282953
0.436057232080986 0.00104032607116927
0.437097558152155 0.00102209397936006
0.438119652131515 0.00101049277154267
0.439130144903058 0.00100597141628746
0.440136116319345 0.00100940516392602
0.441145521483271 0.00102235386486659
0.442167875348138 0.00104753944434565
0.443215414792484 0.00106893003271198
0.444284344825196 0.00104583300414911
0.445330177829345 0.00102828066766312
0.446358458497008 0.00101745360230199
0.44737591209931 0.00101385133555784
0.448389763434868 0.00101842922158941
0.449408192656457 0.00103287851417842
0.450441071170636 0.00106015846230333
0.451501229632939 0.00107313495238599
0.452574364585325 0.0010507006457968
0.453625065231122 0.0010340551523933
0.454659120383515 0.00102424674712468
0.45568336713064 0.00102184083570534
0.456705207966345 0.00102789789904239
0.457733105865387 0.00104428351449993
0.458777389379887 0.00107427676359117
0.459851666143478 0.00107659052153182
0.46092825666501 0.00105500020180674
0.461983256866817 0.00103950361412863
0.463022760480946 0.00103098011046692
0.464053740591413 0.0010300794380533
0.465083820029466 0.00103799842037425
0.46612181844984 0.00105683233722885
0.467178650787069 0.00109029047421049
0.46826894126128 0.00107936420251445
0.469348305463794 0.00105880982409224
0.470407115287886 0.00104473079612172
0.471451846084008 0.00103779484814527
0.472489640932153 0.00103875956267781
0.473528400494831 0.0010489992154617
0.474577399710293 0.00107091431690036
0.475648314027193 0.00110628566043832
0.476754599687631 0.00108152602451514
0.477836125712147 0.00106225778436904
0.478898383496516 0.00104989352196738
0.479948277018483 0.00104488841305999
0.480993165431543 0.00104813943131667
0.48204130486286 0.00106125356419859
0.483102558427058 0.00108704207097316
0.484189600498031 0.00110648148543779
0.485296081983469 0.00108314873401451
0.486379230717484 0.00106569408416913
0.487444924801653 0.00105528931331502
0.488500214114968 0.0010525056590012
0.489552719773969 0.00105842091453309
0.490611140688502 0.00107493782403442
0.491686078512536 0.00110540571089639
0.492791484223433 0.00110636922381631
0.493897853447249 0.00108462251507672
0.494982475962326 0.00106923153366088
0.496051707495987 0.00106108322364651
0.497112790719633 0.00106089172203772
0.498173682441671 0.00106996439384882


==> Images/Results/planesource_timesteps_convergence_tol_1e-05_m10.txt <==
t dt
0.0 8.47375552568011e-12
8.47375552568011e-12 7.72525955329878e-12
1.61990150789789e-11 8.32548492871346e-12
2.45245000076923e-11 8.93630489115635e-12
3.34608048988487e-11 9.59637012910257e-12
4.30571750279513e-11 1.03090388599023e-11
5.33662138878536e-11 1.10790237411449e-11
6.44452376289985e-11 1.19114817759577e-11
7.63567194049562e-11 1.28120910342856e-11
8.91688104392418e-11 1.3763805472598e-11
1.0293261591184e-10 1.47774014244532e-11
1.17710017336293e-10 1.58685315108357e-11
1.33578548847129e-10 1.70431625154259e-11
1.50621711362554e-10 1.83080442384155e-11
1.6892975560097e-10 1.96704979483002e-11
1.8860025354927e-10 2.11384757538206e-11
2.09738729303091e-10 2.27206184941614e-11
2.32459347797252e-10 2.44263194938495e-11
2.56885667291102e-10 2.62657945593671e-11
2.83151461850469e-10 2.82501588227118e-11
3.11401620673181e-10 3.03915110807485e-11
3.41793131753929e-10 3.27030263401407e-11
3.7449615809407e-10 3.5199057338322e-11
4.09695215432392e-10 3.78952458826272e-11
4.47590461315019e-10 4.08086449317757e-11
4.88399106246795e-10 4.39578524178628e-11
5.32356958664657e-10 4.73631579090154e-11
5.79720116573673e-10 5.10467033083309e-11
6.30766819882004e-10 5.50326588722121e-11
6.85799478754216e-10 5.93474159786716e-11
7.45146894732887e-10 6.40197981359571e-11
8.09166692868844e-10 6.90812919006338e-11
8.78247984769478e-10 7.45662994343688e-11
9.52814284203847e-10 8.05124146215911e-11
1.03332669882544e-09 8.6960724724765e-11
1.1202874235502e-09 9.39561397562347e-11
1.21424356330644e-09 1.01547751803519e-10
1.31579131510996e-09 1.09789226738659e-10
1.42558054184862e-09 1.18739230808803e-10
1.54431977265742e-09 1.28461894746164e-10
1.67278166740358e-09 1.39027318174737e-10
1.81180898557832e-09 1.50512117126903e-10
1.96232110270522e-09 1.63000017683574e-10
2.1253211203888e-09 1.76582498801674e-10
2.30190361919047e-09 1.91359487579247e-10
2.49326310676972e-09 2.0744011046524e-10
2.70070321723496e-09 2.24943504219902e-10
2.92564672145486e-09 2.43999691041183e-10
3.16964641249604e-09 2.64750523074359e-10
3.4343969355704e-09 2.8735070293914e-10
3.72174763850954e-09 3.1196888873098e-10
4.03371652724052e-09 3.38788894788512e-10
4.37250542202903e-09 3.68011003306632e-10
4.74051642533567e-09 3.99853407001485e-10
5.14036983233715e-09 4.34553809259798e-10
5.57492364159695e-09 4.72371216505619e-10
6.04729485810257e-09 5.13587966533527e-10
6.5608828246361e-09 5.58512046871057e-10
7.11939487150715e-09 6.07479768186303e-10
7.72687463969346e-09 6.6085886817446e-10
8.38773350786792e-09 7.19052129980114e-10
9.10678563784803e-09 7.70219039214197e-10
9.87700467706223e-09 8.22666305779656e-10
1.06996709828419e-08 8.78995426659717e-10
1.15786664095016e-08 9.39489184482135e-10
1.25181555939837e-08 1.00452933628582e-09
1.35226849302695e-08 1.07454801930152e-09
1.45972329495711e-08 1.15003568665207e-09
1.57472686362231e-08 1.23154908498268e-09
1.69788177212058e-08 1.31972085448303e-09
1.82985385756889e-08 1.41527109724156e-09
1.97138096729304e-08 1.51902140667022e-09
2.12328310796006e-08 1.6319120020281e-09
2.28647430816287e-08 1.75502282108994e-09
2.46197659027187e-08 1.88959971154028e-09
2.65093656142589e-08 2.03708726973012e-09
2.85464528839891e-08 2.19917046383708e-09
3.07456233478262e-08 2.37782803799418e-09
3.31234513858203e-08 2.57540198345974e-09
3.56988533692801e-08 2.79468933299425e-09
3.84935427022743e-08 3.03906562352663e-09
4.1532608325801e-08 3.31265434792139e-09
4.48452626737223e-08 3.62056499822311e-09
4.84658276719455e-08 3.96923655853599e-09
5.24350642304814e-08 4.36694890723005e-09
5.68020131377115e-08 4.82461278177373e-09
6.16266259194852e-08 5.35704490834676e-09
6.6983670827832e-08 5.98513929013698e-09
7.2968810117969e-08 6.73981850172801e-09
7.9708628619697e-08 7.56201164342005e-09
8.7270640263117e-08 8.3287079138554e-09
9.55993481769724e-08 9.18545099358101e-09
1.04784799170553e-07 1.01369866216069e-08
1.1492178579216e-07 1.11891514068719e-08
1.26110937199032e-07 1.22260972109592e-08
1.38337034409991e-07 1.31128631386735e-08
1.51449897548665e-07 1.39363763716188e-08
1.65386273920284e-07 1.48465760395569e-08
1.80232849959841e-07 1.58522936765621e-08
1.96085143636403e-07 1.69751119762359e-08
2.13060255612639e-07 1.82502347037577e-08
2.31310490316396e-07 1.97350796323793e-08
2.51045569948776e-07 2.15243223298205e-08
2.72569892278596e-07 2.41331564416907e-08
2.96703048720287e-07 2.76586842679097e-08
3.24361732988196e-07 2.62470036159369e-08
3.50608736604133e-07 2.53761958858412e-08
3.75984932489975e-07 2.54297896784039e-08
4.01414722168378e-07 2.61524744200714e-08
4.2756719658845e-07 2.75310698377723e-08
4.55098266426222e-07 2.97221625341434e-08
4.84820428960366e-07 3.31321291847869e-08
5.17952558145152e-07 3.88143480465801e-08
5.56766906191733e-07 4.75907775543545e-08
6.04357683746087e-07 4.8374431267748e-08
6.52732115013835e-07 5.07768969699185e-08
7.03509011983753e-07 4.65380183981219e-08
7.50047030381875e-07 4.53912581945456e-08
7.95438288576421e-07 4.57129948357479e-08
8.41151283412169e-07 4.67436799753339e-08
8.87894963387503e-07 4.8238153255188e-08
9.36133116642691e-07 5.00935510202583e-08
9.86226667662949e-07 5.22614077336298e-08
1.03848807539658e-06 5.47195819772435e-08
1.09320765737382e-06 5.74607699150948e-08
1.15066842728892e-06 6.04871196851548e-08
1.21115554697407e-06 6.38074925586546e-08
1.27496303953273e-06 6.743601701171e-08
1.34239905654444e-06 7.13913345693711e-08
1.41379039111381e-06 7.56962480041363e-08
1.48948663911794e-06 8.03776284592139e-08
1.56986426757716e-06 8.54664963663328e-08
1.65533076394349e-06 9.099823954584e-08
1.74632900348933e-06 9.70129432641963e-08
1.84334194675353e-06 1.03555822906436e-07
1.94689776965996e-06 1.10677759004044e-07
2.05757552866401e-06 1.18435936470847e-07
2.17601146513485e-06 1.26894597483944e-07
2.3029060626188e-06 1.36125919713118e-07
2.43903198233192e-06 1.46211037882473e-07
2.58524302021439e-06 1.57241233187954e-07
2.74248425340234e-06 1.69319317714668e-07
2.91180357111701e-06 1.82561262589752e-07
3.09436483370676e-06 1.97098129024772e-07
3.29146296273153e-06 2.13078405083762e-07
3.5045413678153e-06 2.30670904574259e-07
3.73521227238955e-06 2.45312774402402e-07
3.98052504679196e-06 2.57227736830232e-07
4.23775278362219e-06 2.70966380512404e-07
4.50871916413459e-06 2.86672624680088e-07
4.79539178881468e-06 3.05132504657022e-07
5.1005242934717e-06 3.30278314233527e-07
5.43080260770523e-06 3.60158092988784e-07
5.79096070069401e-06 3.96227148015808e-07
6.18718784870982e-06 4.24140520989436e-07
6.61132836969926e-06 4.50008460496819e-07
7.06133683019608e-06 4.79390829991425e-07
7.5407276601875e-06 5.1242465563196e-07
8.05315231581946e-06 5.47389348875115e-07
8.60054166469458e-06 5.83911859710152e-07
9.18445352440473e-06 6.14206963533093e-07
9.79866048793782e-06 6.07568255192305e-07
1.04062287431301e-05 6.07080705212451e-07
1.10133094483426e-05 6.11747691125334e-07
1.16250571394679e-05 6.18790300457701e-07
1.22438474399256e-05 6.26172338435619e-07
1.28700197783612e-05 6.32121694921591e-07
1.35021414732828e-05 6.34971229390794e-07
1.41371127026736e-05 6.33288747694321e-07
1.47704014503679e-05 6.26181641550392e-07
1.53965830919183e-05 6.13620022697981e-07
1.60102031146163e-05 5.9658234237323e-07
1.66067854569895e-05 5.76925788407812e-07
1.71837112453974e-05 5.57097852099609e-07
1.7740809097497e-05 5.39960276210821e-07
1.82807693737078e-05 5.29064019497212e-07
1.8809833393205e-05 5.30036786332004e-07
1.9339870179537e-05 5.5604858519499e-07
1.9895918764732e-05 6.6398142994419e-07
2.05599001946762e-05 4.5518499604195e-07
2.10150851907181e-05 4.90670652850391e-07
2.15057558435685e-05 4.10159902627705e-07
2.19159157461962e-05 3.73215492870785e-07
2.2289131239067e-05 3.59178699850352e-07
2.26483099389174e-05 3.56689414554226e-07
2.30049993534716e-05 3.62177002276953e-07
2.33671763557485e-05 3.74546791178645e-07
2.37417231469272e-05 3.940045180177e-07
2.41357276649449e-05 4.22075672928105e-07
2.4557803337873e-05 4.62566764050908e-07
2.50203701019239e-05 5.25047146657264e-07
2.55454172485812e-05 6.41272704782725e-07
2.61866899533639e-05 9.12825747190908e-07
2.70995157005548e-05 5.97049608497166e-07
2.7696565309052e-05 6.04259843159396e-07
2.83008251522114e-05 5.57242282573028e-07
2.88580674347844e-05 5.30992322022821e-07
2.93890597568072e-05 5.15530753373391e-07
2.99045905101806e-05 5.05745227984617e-07
3.04103357381652e-05 4.99407388482915e-07
3.09097431266481e-05 4.95364872366495e-07
3.14051079990146e-05 4.92962231735099e-07
3.18980702307497e-05 4.91829294666246e-07
3.2389899525416e-05 4.91800758556467e-07
3.28817002839724e-05 4.92898953307009e-07
3.33745992372794e-05 4.95350910669542e-07
3.3869950147949e-05 4.99629007042322e-07
3.43695791549913e-05 5.06521655779902e-07
3.48761008107712e-05 5.17239111259143e-07
3.53933399220304e-05 5.33610428796675e-07
3.5926950350827e-05 5.58485268802482e-07
3.64854356196295e-05 5.96658751501558e-07
3.70820943711311e-05 6.57323581116467e-07
3.77394179522475e-05 7.62225904095785e-07
3.85016438563433e-05 9.88413311128222e-07
3.94900571674715e-05 1.07732523526987e-06
4.05673824027414e-05 1.06615932200551e-06
4.16335417247469e-05 9.58783901412689e-07
4.25923256261596e-05 9.49429819657544e-07
4.35417554458171e-05 9.78567147250955e-07
4.45203225930681e-05 1.02632618648989e-06
4.5546648779558e-05 1.08745463662251e-06
4.66341034161805e-05 1.15995946674546e-06
4.7794062882926e-05 1.24290176919638e-06
4.90369646521223e-05 1.33574907522778e-06
5.03727137273501e-05 1.43809536511609e-06
5.18108090924662e-05 1.54950854840405e-06
5.33603176408703e-05 1.66944077705859e-06
5.50297584179288e-05 1.79717778143778e-06
5.68269361993666e-05 1.93181440380637e-06
5.8758750603173e-05 2.07225461889683e-06
6.08310052220698e-05 2.21722003026338e-06
6.30482252523332e-05 2.36525709930787e-06
6.54134823516411e-05 2.51473400025378e-06
6.79282163518948e-05 2.66383764984551e-06
7.05920540017404e-05 2.8105734679248e-06
7.34026274696652e-05 2.95280280339304e-06
7.63554302730582e-05 3.08833946716792e-06
7.94437697402261e-05 3.21510594126875e-06
8.26588756814949e-05 3.3313346964228e-06
8.59902103779177e-05 3.43575866278674e-06
8.94259690407044e-05 3.5277352672996e-06
9.2953704308004e-05 3.60726183993817e-06
9.65609661479422e-05 3.67487771929585e-06
0.000100235843867238 3.73149558978859e-06
0.000103967339457027 3.77821156513403e-06
0.000107745551022161 3.81613526757089e-06
0.000111561686289732 3.84626824460962e-06
0.000115407954534341 3.86943551747642e-06
0.000119277390051818 3.8862571381131e-06
0.000123163647189931 3.8971469783278e-06
0.000127060794168258 3.90232884455507e-06
0.000130963123012814 4.01676745858768e-06
0.000134979890471401 4.22838114423836e-06
0.00013920827161564 4.44837686027437e-06
0.000143656648475914 4.67694102376568e-06
0.00014833358949968 4.91502855698773e-06
0.000153248618056667 5.1636491674104e-06
0.000158412267224078 5.42386326899873e-06
0.000163836130493076 5.69678617064079e-06
0.000169532916663717 5.9835922922298e-06
0.000175516508955947 6.28551855136946e-06
0.000181802027507316 6.17830290602425e-06
0.000187980330413341 6.01139094987626e-06
0.000193991721363217 5.9226883960538e-06
0.000199914409759271 5.90350570922481e-06
0.000205817915468496 5.9485651266297e-06
0.000211766480595125 6.05822400241479e-06
0.00021782470459754 6.23820957753185e-06
0.000224062914175072 6.5007980598993e-06
0.000230563712234971 6.86814560762179e-06
0.000237431857842593 7.35216383858611e-06
0.000244784021681179 8.02395020808276e-06
0.000252807971889262 9.04858451841061e-06
0.000261856556407673 1.04331091996246e-05
0.000272289665607297 1.05402513198617e-05
0.000282829916927159 1.07138419992326e-05
0.000293543758926391 1.10863066318819e-05
0.000304630065558273 1.15126836168208e-05
0.000316142749175094 1.10957490274705e-05
0.000327238498202565 1.08667095974497e-05
0.000338105207800014 1.08350980464074e-05
0.000348940305846422 1.09165283475645e-05
0.000359856834193986 1.10725575915892e-05
0.000370929391785575 1.12835992626054e-05
0.000382212991048181 1.15385099114602e-05
0.000393751500959641 1.18305207238965e-05
0.000405582021683538 1.2155383736776e-05
0.000417737405420314 1.25104414671454e-05
0.000430247846887459 1.28941382460942e-05
0.000443141985133553 1.33057721341896e-05
0.000456447757267743 1.37453966653698e-05
0.000470193153933112 1.42138329963426e-05
0.000484406986929455 1.47127811731285e-05
0.000499119768102584 1.52450323816076e-05
0.000514364800484191 1.58148022806809e-05
0.000530179602764872 1.64282179043373e-05
0.000546607820669209 1.70940190981938e-05
0.000563701839767403 1.78245786034172e-05
0.00058152641837082 1.86374269389532e-05
0.000600163845309774 1.95576482487123e-05
0.000619721493558486 2.06218647001493e-05
0.000640343358258635 2.18853580422791e-05
0.000662228716300914 2.21455310431772e-05
0.000684374247344091 2.21881274088306e-05
0.000706562374752922 2.24939133904834e-05
0.000729056288143405 2.30272587630056e-05
0.000752083546906411 2.37795389617346e-05
0.000775863085868146 2.4766970827977e-05
0.000800630056696122 2.6031357632673e-05
0.000826661414328795 2.76501177042287e-05
0.000854311532033024 2.97618714413464e-05
0.000884073403474371 3.22582109662548e-05
0.000916331614440625 3.23165508815695e-05
0.000948648165322195 3.29007616029769e-05
0.000981548926925172 3.39985776188279e-05
0.001015547504544 3.36406915482889e-05
0.00104918819609229 3.35399355910558e-05
0.00108272813168334 3.3655153851075e-05
0.00111638328553442 3.3920566328621e-05
0.00115030385186304 3.42951754151292e-05
0.00118459902727817 3.50392772738371e-05
0.00121963830455201 3.66235051829479e-05
0.00125626180973495 3.65595748863239e-05
0.00129282138462128 3.71068452798949e-05
0.00132992822990117 3.70759930511564e-05
0.00136700422295233 3.70311269326072e-05
0.00140403534988494 3.73950225022669e-05
0.0014414303723872 3.83876172064802e-05
0.00147981798959368 3.94711137198017e-05
0.00151928910331349 4.06356500159573e-05
0.00155992475332944 4.18792220228787e-05
0.00160180397535232 4.32058732027484e-05
0.00164500984855507 4.46276562469341e-05
0.001689637504802 4.61671290384719e-05
0.00173580463384048 4.78605933858572e-05
0.00178366522722633 4.97626999151874e-05
0.00183342792714152 5.09214108676947e-05
0.00188434933800922 5.00079290756121e-05
0.00193435726708483 4.97064536512084e-05
0.00198406372073604 4.98827209503037e-05
0.00203394644168634 5.04437448621016e-05
0.00208439018654844 5.13999535039755e-05
0.00213579014005242 5.3176380715227e-05
0.00218896652076764 5.54155036125828e-05
0.00224438202438023 5.82270274674999e-05
0.00230260905184773 6.17973241366141e-05
0.00236440637598434 6.50398907307624e-05
0.0024294462667151 6.56734789404442e-05
0.00249511974565555 6.34494699943427e-05
0.00255856921564989 6.14217483150514e-05
0.00261999096396494 6.07278547456796e-05
0.00268071881871062 6.09658599340865e-05
0.00274168467864471 6.19666574816894e-05
0.0028036513361264 6.3707606243549e-05
0.00286735894236995 6.62775186561377e-05
0.00293363646102608 6.99013625471467e-05
0.00300353782357323 7.50425923092364e-05
0.00307858041588247 7.8689369251021e-05
0.00315726978513349 7.73374825056267e-05
0.00323460726763911 7.65137748236088e-05
0.00331112104246272 7.61789598810887e-05
0.00338730000234381 7.62217253527896e-05
0.0034635217276966 7.65812145659803e-05
0.00354010294226258 7.7230330535998e-05
0.00361733327279858 7.81668525696198e-05
0.0036955001253682 7.94103436249145e-05
0.00377491046899311 8.10030200749937e-05
0.00385591348906811 8.30145862009194e-05
0.00393892807526903 8.55526876091964e-05
0.00402448076287822 8.65247217146645e-05
0.00411100548459289 8.72211928737472e-05
0.00419822667746664 8.84424436092429e-05
0.00428666912107588 9.01867177129742e-05
0.00437685583878885 9.16513915593175e-05
0.00446850723034817 8.91132341512249e-05
0.00455762046449939 8.80481434298563e-05
0.00464566860792925 8.8129665033652e-05
0.0047337982729629 8.91337989617905e-05
0.00482293207192469 9.09935076858316e-05
0.00491392557961053 9.37513007935613e-05
0.00500767688040409 9.75596165229836e-05
0.00510523649692707 0.000102725602853689
0.00520796209978076 0.000109505578519538
0.0053174676783003 0.000106707444741367
0.00542417512304166 0.000105993822190846
0.00553016894523251 0.000107265489921891
0.0056374344351544 0.000110537682761979
0.00574797211791638 0.000116316775125523
0.0058642888930419 0.000126005419620317
0.00599029431266222 0.000136305200856616
0.00612659951351883 0.000134238054681115
0.00626083756819995 0.0001298319569052
0.00639066952510515 0.000128141328390739
0.00651881085349589 0.000127815912515183
0.00664662676601107 0.000128510449232112
0.00677513721524318 0.000122981367866037
0.00689811858310922 0.000119314815000602
0.00701743339810982 0.000117718439098708
0.00713515183720853 0.000117536987020339
0.00725268882422887 0.000118463396930827
0.0073711522211597 0.000120381510184173
0.00749153373134387 0.00012329538953325
0.00761482912087712 0.000127314774845875
0.00774214389572299 0.000130773600009095
0.00787291749573209 0.000130978260736791
0.00800389575646888 0.000133040880410514
0.00813693663687939 0.000137163303843773
0.00827409994072316 0.000143878491829226
0.00841797843255239 0.000154481813998465
0.00857246024655086 0.000171120984222349
0.00874358123077321 0.000175305672049917
0.00891888690282312 0.000178748294799191
0.00909763519762231 0.000184320150004111
0.00928195534762642 0.000179944428521531
0.00946189977614795 0.000169110427077762
0.00963101020322572 0.000157080941152169
0.00978809114437789 0.000151665925261518
0.0099397570696394 0.000149239978894315
0.0100889970485337 0.000148600375071239
0.010237597423605 0.000149305406347263
0.0103869028299522 0.000151168761458752
0.010538071591411 0.000154148062366375
0.0106922196537773 0.000156403029125112
0.0108486226829025 0.000158823579503455
0.0110074462624059 0.00016330234756889
0.0111707486099748 0.000170316377739187
0.011341064987714 0.0001809105515077
0.0115219755392217 0.000197468218722615
0.0117194437579443 0.000219541439950623
0.0119389851978949 0.00022845236075129
0.0121674375586462 0.000232015903413347
0.0123994534620596 0.000231817463930237
0.0126312709259898 0.000217369141409866
0.0128486400673997 0.000199698189272965
0.0130483382566726 0.0001886754320502
0.0132370136887228 0.00018277985196215
0.013419793540685 0.00018102642646247
0.0136008199671475 0.000181056530317849
0.0137818764974653 0.000181719256821391
0.0139635957542867 0.000183501331054161
0.0141470970853409 0.000187299429565314
0.0143343965149062 0.000193376046134922
0.0145277725610411 0.000201366057001861
0.014729138618043 0.000210460073029534
0.0149395986910725 0.000222470451716414
0.0151620691427889 0.000238878081123885
0.0154009472239128 0.000262753737367855
0.0156637009612806 0.000276377222648559
0.0159400781839292 0.00026363237867259
0.0162037105626018 0.000244720018685612
0.0164484305812874 0.000225235841159044
0.0166736664224464 0.000214989358917353
0.0168886557813638 0.000209795927120656
0.0170984517084845 0.00020775255316749
0.0173062042616519 0.000208084645228502
0.0175142889068804 0.000210507404679917
0.0177247963115604 0.000215033186324161
0.0179398294978845 0.000220056333186478
0.018159885831071 0.000225050204080292
0.0183849360351513 0.000231649917304353
0.0186165859524556 0.000240207427475908
0.0188567933799316 0.000251306109876893
0.0191080994898084 0.000265957427741628
0.0193740569175501 0.000286029774689785
0.0196600866922399 0.00029162868083062
0.0199517153730705 0.000261979225490988
0.0202136945985615 0.000246735360279141
0.0204604299588406 0.000238800492794335
0.0206992304516349 0.000234954187537585
0.0209341846391725 0.00023393267346579
0.0211681173126383 0.000235205061094611
0.0214033223737329 0.000238606297621048
0.021641928671354 0.000244231841498732
0.0218861605128527 0.000249284065693589
0.0221354445785463 0.0002528822135308
0.0223883267920771 0.000258012431889716
0.0226463392239668 0.000264864169137148
0.022911203393104 0.000273742602845285
0.0231849459959492 0.000285179987450861
0.0234701259834001 0.00030008034917826
0.0237702063325784 0.000295236174951852
0.0240654425075302 0.00027715390785952
0.0243425964153897 0.000267372705577357
0.0246099691209671 0.000262348421941504
0.0248723175429086 0.000260508307255674
0.0251328258501643 0.000261163087161035
0.0253939889373253 0.000264045887556845
0.0256580348248822 0.000269161893612834
0.025927196718495 0.000276763348067887
0.0262039600665629 0.000284092752729228
0.0264880528192921 0.000283684235255446
0.0267717370545476 0.000288082152897044
0.0270598192074446 0.000294301301200925
0.0273541205086455 0.000302487767545979
0.0276566082761915 0.000313022077829368
0.0279696303540209 0.000318919528117802
0.0282885498821387 0.000302181589283607
0.0285907314714223 0.000293143128263051
0.0288838745996853 0.000288586840581397
0.0291724614402667 0.000287157442809663
0.0294596188830764 0.000288249513662221
0.0297478683967386 0.000291637677027797
0.0300395060737664 0.000297356383300172
0.0303368624570666 0.00030568600344068
0.0306425484605073 0.000317221709600516
0.0309597701701078 0.000323203949696712
0.0312829741198045 0.000321926010063305
0.0316049001298678 0.000322261549437604
0.0319271616793054 0.000328621198795398
0.0322557828781008 0.000337718179542407
0.0325935010576432 0.000333306502435987
0.0329268075600792 0.000322208060641636
0.0332490156207208 0.000316409262876445
0.0335654248835973 0.000314123081945394
0.0338795479655427 0.000314580819165441
0.0341941287847081 0.000317460811132037
0.0345115895958401 0.000322722730288748
0.0348343123261289 0.000330567882381492
0.0351648802085104 0.00034147818839317
0.0355063583969036 0.000356352110370135
0.0358627105072737 0.000364160007986915
0.0362268705152606 0.000362458712992369
0.036589329228253 0.000362667777241525
0.0369519970054945 0.000364880580251872
0.0373168775857464 0.000356493903350836
0.0376733714890972 0.000346853454912603
0.0380202249440098 0.000342242378354034
0.0383624673223638 0.000340931557149069
0.0387033988795129 0.000342316465837069
0.03904571534535 0.000346175601235015
0.039391890946585 0.000352548850073258
0.0397444397966582 0.000361724309024059
0.0401061641056823 0.000374301321044483
0.0404804654267268 0.000391364147357216
0.040871829574084 0.000397807273089048
0.0412696368471731 0.000393386586120002
0.0416630234332931 0.000393969572964331
0.0420569930062574 0.000387871933691203
0.0424448649399486 0.000375080495516998
0.0428199454354656 0.000369711059572046
0.0431896564950376 0.000367945137576096
0.0435576016326137 0.000369036743632921
0.0439266383762466 0.000372714131277281
0.0442993525075239 0.000378981824788219
0.0446783343323122 0.000388094237399849
0.045066428569712 0.000400605183710339
0.0454670337534223 0.000417515820026832
0.0458845495734492 0.000416823182475116
0.0463013727559243 0.000417604953376612
0.0467189777093009 0.000423594607049521
0.0471425723163504 0.000412597777637743
0.0475551700939882 0.000400359882410615
0.0479555299763988 0.000395947822329168
0.0483514777987279 0.0003950281131707
0.0487465059118986 0.000396960728645251
0.0491434666405439 0.000401554214852284
0.0495450208553962 0.000408885070072252
0.0499539059254684 0.000419291665583047
0.0503731975910515 0.000433445565624452
0.0508066431566759 0.000439845873514413
0.0512464890301903 0.000442757027767541
0.0516892460579579 0.000450894658396946
0.0521401407163548 0.000447764828380159
0.052587905544735 0.000431591258894025
0.053019496803629 0.000423988454992773
0.0534434852586218 0.000422034449227049
0.0538655197078488 0.000423206428206483
0.0542887261360553 0.000427168380957695
0.054715894517013 0.000433920597483288
0.0551498151144963 0.000443726787878684
0.055593541902375 0.000457159804331957
0.0560507017067069 0.000464859052870888
0.0565155607595778 0.000471698589525169
0.056987259349103 0.000484394364019775
0.0574716537131228 0.000475946518376906
0.0579476002314997 0.000459327738247952
0.0584069279697476 0.000450674052863553
0.0588576020226112 0.000449049888420838
0.059306651911032 0.000450641445160195
0.0597572933561922 0.00045511175182826
0.0602124051080205 0.000462494145745909
0.0606748992537664 0.000473095476598845
0.0611479947303652 0.000487550334781511
0.0616355450651467 0.000496067056024421
0.0621316121211712 0.000509476346501775
0.0626410884676729 0.000517272773053484
0.0631583612407264 0.000496658022153155
0.0636550192628796 0.000481836605031431
0.064136855867911 0.000476379679125726
0.0646132355470367 0.000476539907743713
0.0650897754547804 0.000479811100336329
0.0655695865551168 0.000486048506276654
0.0660556350613934 0.00049543571665933
0.0665510707780528 0.00050845722035382
0.0670595279984066 0.000524468178174645
0.0675839961765812 0.000541134908314124
0.0681251310848953 0.000551127572064611
0.0686762586569599 0.000528632378605841
0.0692048910355658 0.000512371258332932
0.0697172622938987 0.000503472441340285
0.070220734735239 0.000503342378526241
0.0707240771137653 0.000506521057293636
0.0712305981710589 0.000512767544222592
0.0717433657152815 0.000522249875103604
0.0722656155903851 0.000535442912449978
0.0728010585028351 0.00055322226406062
0.0733542807668957 0.000577093501316857
0.0739313742682125 0.000575908524625852
0.0745072827928384 0.000554134373440344
0.0750614171662787 0.000538561443098788
0.0755999786093775 0.000529933255387487
0.076129911864765 0.00053076211530921
0.0766606739800742 0.000534953150176914
0.0771956271302511 0.000542335142390216
0.0777379622726413 0.000553164593501538
0.0782911268661429 0.000568031194351525
0.0788591580604944 0.000587980887648705
0.0794471389481431 0.000614802118036905
0.08006194106618 0.000593433083125543
0.0806553741493056 0.00057440980638945
0.081229783955695 0.000561193416822386
0.0817909773725174 0.000556742021751785
0.0823477193942692 0.00055972485736385
0.082907444251633 0.000566065328435046
0.0834735095800681 0.000575825066824405
0.0840493346468925 0.000589466361061084
0.0846388010079536 0.000607855006283389
0.085246656014237 0.000632467953068796
0.0858791239673058 0.000626706288195826
0.0865058302555016 0.000606808603491962
0.0871126388589936 0.000592260376033018
0.0877048992350266 0.000583207878744085
0.0882881071137707 0.000585885568333166
0.0888739926821038 0.000592120481025675
0.0894661131631295 0.000601855320792153
0.0900679684839217 0.000615528251594168
0.0906834967355158 0.000633978275020781
0.0913174750105366 0.000654313050268627
0.0919717880608052 0.000637727475841456
0.0926095155366467 0.000628081931302699
0.0932375974679494 0.000620553177754496
0.0938581506457039 0.000610745740302482
0.0944688963860064 0.00061305298513091
0.0950819493711373 0.000620013048748007
0.0957019624198853 0.000630644670107304
0.0963326070899926 0.00064542991633011
0.0969780370063227 0.000665297998739689
0.0976433350050624 0.000661046626564957
0.0983043816316273 0.000651239187263
0.0989556208188903 0.000647790730107825
0.0996034115489982 0.000646541003098412
0.100249952552097 0.000637743587918082
0.100887696140015 0.000641519001504472
0.101529215141519 0.000650084138552374
0.102179299280072 0.000662576088497202
0.102841875368569 0.000679631862960393
0.103521507231529 0.00068204371308698
0.104203550944616 0.000673183544781072
0.104876734489397 0.000670444785977423
0.105547179275375 0.000673613150998563
0.106220792426373 0.000671044437256466
0.10689183686363 0.000665172711308957
0.107557009574939 0.000672340141828255
0.108229349716767 0.000683546575699992
0.108912896292467 0.000699118249167895
0.109612014541635 0.000701236819096328
0.110313251360731 0.000694319417832389
0.111007570778563 0.000693375971122056
0.111700946749686 0.000698336787793747
0.112399283537479 0.000703259001254861
0.113102542538734 0.000695212396921581
0.113797754935656 0.000696694446153138
0.114494449381809 0.000707436942566913
0.115201886324376 0.000722633738440788
0.115924520062817 0.000719642254146074
0.116644162316963 0.000715627990154951
0.117359790307118 0.000717567615337864
0.118077357922455 0.000725498066489803
0.118802855988945 0.00073368180129378
0.119536537790239 0.000725472213895253
0.120262010004134 0.000722741214453779
0.120984751218588 0.000733952580834087
0.121718703799422 0.000744687829272621
0.122463391628695 0.00073878381457094
0.123202175443266 0.000738695756545858
0.123940871199812 0.000744645337363172
0.124685516537175 0.00075693400556143
0.125442450542736 0.000762203464395698
0.126204654007132 0.000754635785371992
0.126959289792504 0.000750716669251015
0.127710006461755 0.000763434145069669
0.128473440606825 0.000761647166455786
0.12923508777328 0.000760674581584036
0.129995762354864 0.000765710186707369
0.130761472541572 0.000777076043580761
0.131538548585152 0.000795675007613604
0.132334223592766 0.000789343082548751
0.133123566675315 0.000783246334234935
0.13390681300955 0.000781652610279781
0.13468846561983 0.000783788856188834
0.135472254476018 0.000783028323346827
0.136255282799365 0.000788265999846414
0.137043548799212 0.00079993300218695
0.137843481801399 0.000818963557389015
0.138662445358788 0.000823346104985204
0.139485791463773 0.000815998981409257
0.140301790445182 0.000811674001121592
0.141113464446304 0.000805561727565483
0.141919026173869 0.000805838353897596
0.142724864527767 0.000812404657426005
0.143537269185193 0.000825623734040132
0.144362892919233 0.000846606326375645
0.145209499245608 0.000855923601300136
0.146065422846909 0.000842217696941377
0.14690764054385 0.000831081043552805
0.147738721587403 0.000827119409392823
0.148565840996796 0.000829658428903955
0.1493954994257 0.00083863045695999
0.15023412988266 0.000854657014215167
0.151088786896875 0.000879196485775292
0.15196798338265 0.000873466137852192
0.152841449520502 0.000858112737945397
0.153699562258448 0.000850454806951122
0.154550017065399 0.000849687126566902
0.155399704191966 0.000855386646488991
0.156255090838455 0.000867828492376304
0.157122919330831 0.000888025863067374
0.158010945193898 0.000904135086892295
0.158915080280791 0.000885482057504589
0.159800562338295 0.000874706548604077
0.160675268886899 0.000871276187755321
0.161546545074655 0.000874474309549271
0.162421019384204 0.000884318111854337
0.163305337496058 0.00090153145048399
0.164206868946542 0.000927715262374283
0.165134584208916 0.0009119913196481
0.166046575528564 0.000898957778571867
0.166945533307136 0.000893556578094873
0.167839089885231 0.000894979695960651
0.168734069581192 0.000903065577919184
0.169637135159111 0.0009183555091886
0.1705554906683 0.000942203375195699
0.171497694043495 0.000936919967680412
0.172434614011176 0.00092260324202044
0.173357217253196 0.000915933260467412
0.174273150513664 0.000916257329062338
0.175189407842726 0.000923311350182744
0.176112719192909 0.000937536436955233
0.177050255629864 0.000960160427813575
0.178010416057678 0.000960051721583648
0.178970467779261 0.000945214302106937
0.179915682081368 0.00093804097022655
0.180853723051595 0.000937974160416763
0.181791697212011 0.000944722364392508
0.182736419576404 0.000958704579404598
0.183695124155809 0.000981124839099955
0.184676248994909 0.000981183983384252
0.185657432978293 0.000966634571402367
0.186624067549695 0.000959748506868281
0.187583816056563 0.000960013374608651
0.188543829431172 0.000967187811786771
0.189511017242959 0.000981745834023852
0.190492763076983 0.00100496463092344
0.191497727707906 0.00100045226257898
0.192498179970485 0.00098697907647984
0.193485159046965 0.000981159710356128
0.194466318757321 0.000982485025779013
0.1954488037831 0.000990839645454085
0.196439643428554 0.0010068316186956
0.19744647504725 0.00103191475859097
0.198478389805841 0.00101826767297292
0.199496657478814 0.00100659970395906
0.200503257182773 0.0010026036005181
0.201505860783291 0.0010057373138782
0.202511598097169 0.00101608502764689
0.203527683124816 0.00103447589169969
0.204562159016516 0.00105197909195945
0.205614138108475 0.00103514559721646
0.206649283705692 0.00102611253478747
0.207675396240479 0.0010246258807788
0.208700022121258 0.00103030495825287
0.209730327079511 0.00104350811648823
0.210773835195999 0.00106538583436067
0.21183922103036 0.00106528123520339
0.212904502265563 0.00105191402295447
0.213956416288517 0.00104625085028175
0.215002667138799 0.00104794673033391
0.216050613869133 0.00105697281087981
0.217107586680013 0.00107404595286469
0.218181632632878 0.00109625480727112
0.219277887440149 0.00107899345181096
0.22035688089196 0.00106959572596869
0.221426476617928 0.0010679075160242
0.222494384133953 0.00107356194375212
0.223567946077705 0.00108694501372144
0.224654891091426 0.00110925217205695
0.225764143263483 0.00110616167607955
0.226870304939563 0.00109384637922689
0.227964151318789 0.00108928119422501
0.229053432513014 0.00109218379794638
0.230145616310961 0.00110268229942925
0.23124829861039 0.00112167693147244
0.232369975541863 0.00113301038921821
0.233502985931081 0.00111830542039704
0.234621291351478 0.00111140050261901
0.235732691854097 0.00111214600306467
0.236844837857161 0.00112046948995885
0.23796530734712 0.00113706220748229
0.239102369554603 0.00115890186113074
0.240261271415733 0.00114236311704068
0.241403634532774 0.00113371938909147
0.242537353921865 0.00113291477092087
0.243670268692786 0.00113973425072987
0.244810002943516 0.00115473298934675
0.245964735932863 0.00117933016927738
0.24714406610214 0.00116553832590566
0.248309604428046 0.00115586063085179
0.249465465058898 0.0011540958893677
0.250619560948265 0.00116002851506748
0.251779589463333 0.00117414344619035
0.252953732909523 0.00119777765132984
0.254151510560853 0.00118767396313358
0.255339184523987 0.00117760452475589
0.256516789048743 0.00117546492270395
0.257692253971446 0.00118110635376502
0.258873360325211 0.00119500483719808
0.26006836516241 0.00121849081222896
0.261286855974639 0.0012087494046688
0.262495605379307 0.0011988600415803
0.263694465420888 0.00119694523371303
0.264891410654601 0.00120290384575709
0.266094314500358 0.00121726353481196
0.26731157803517 0.00124142321884396
0.268553001254014 0.00122881035643314
0.269781811610447 0.0012196772158461
0.271001488826293 0.0012185974554342
0.272220086281727 0.00122550293961019
0.273445589221337 0.00124103560360692
0.274686624824944 0.00126380040785906
0.275950425232803 0.0012480206095674
0.277198445842371 0.00124025372310377
0.278438699565475 0.00124061632439266
0.279679315889867 0.00124911875858086
0.280928434648448 0.00126658355832065
0.282195018206769 0.00128040585705677
0.283475424063825 0.00126665697517591
0.284742081039001 0.00126091771938347
0.286002998758385 0.00126331103183606
0.287266309790221 0.00127407526949628
0.288540385059717 0.00129428574096846
0.289834670800686 0.00129647562944113
0.291131146430127 0.00128524263130774
0.292416389061435 0.00128209210123765
0.293698481162672 0.00128714822024194
0.294985629382914 0.00130093603001236
0.296286565412926 0.00132487063892416
0.297611436051851 0.0013125516568507
0.298923987708701 0.0013043056220666
0.300228293330768 0.00130434792439275
0.301532641255161 0.00131280304283109
0.302845444297992 0.00133055446041249
0.304175998758404 0.00134170234448385
0.305517701102888 0.00132905011955945
0.306846751222448 0.00132453232259036
0.308171283545038 0.00132837982968584
0.309499663374724 0.00134104398459718
0.310840707359321 0.00136386316468698
0.312204570524008 0.00135539518272591
0.313559965706734 0.00134686015792397
0.314906825864658 0.00134668865111821
0.316253514515776 0.00135511070219631
0.317608625217972 0.00137305307313773
0.31898167829111 0.00138259757127072
0.320364275862381 0.00137063361523689
0.321734909477618 0.00136690671341919
0.323101816191037 0.00137172462485506
0.324473540815892 0.00138568194309163
0.325859222758984 0.00140590806463914
0.327265130823623 0.00139515940385636
0.328660290227479 0.00138839898968058
0.33004868921716 0.00139017670309103
0.331438865920251 0.00140088891919818
0.332839754839449 0.00142174091116672
0.334261495750616 0.00141987296243416
0.33568136871305 0.00141063742392706
0.337092006136977 0.00140986848936352
0.33850187462634 0.00141794589833421
0.339919820524675 0.00143583462415941
0.341355655148834 0.00144444440352106
0.342800099552355 0.00143319453603181
0.344233294088387 0.00143035058696313
0.34566364467535 0.00143634282511112
0.347099987500461 0.00145195490502709
0.348551942405488 0.00146319136523579
0.350015133770724 0.00145564284652457
0.351470776617249 0.00145126966783388
0.352922046285082 0.00145567363252611
0.354377719917609 0.00146960135373632
0.355847321271345 0.00148151529865172
0.357328836569997 0.0014778209599143
0.358806657529911 0.00147237125179717
0.360279028781708 0.00147567031352853
0.361754699095236 0.00148847039601071
0.363243169491247 0.00149996452388799
0.364743134015135 0.00149955350148945
0.366242687516625 0.00149347564499553
0.36773616316162 0.00149614852362614
0.369232311685246 0.00150835843669708
0.370740670121943 0.00151848573791365
0.372259155859857 0.00152073429874863
0.373779890158606 0.001514479904497
0.375294370063103 0.00151700308208618
0.376811373145189 0.00152915118107172
0.378340524326261 0.00153709700157262
0.379877621327833 0.00154133658652289
0.381418957914356 0.00153535643488042
0.382954314349236 0.00153820712005343
0.38449252146929 0.0015508233382956
0.386043344807585 0.00155588363600441
0.38759922844359 0.00156140738757582
0.389160635831166 0.00155614986457483
0.39071678569574 0.00155981134888047
0.392276597044621 0.00157344023429738
0.393850037278918 0.00157499247827508
0.395425029757193 0.00158106131430244
0.397006091071496 0.00157697505706564
0.398583066128561 0.00158194609899648
0.400165012227558 0.00159716419422252
0.40176217642178 0.00159462735270462
0.403356803774485 0.00160047676898983
0.404957280543475 0.00159801906405362
0.406555299607529 0.00160482911613344
0.408160128723662 0.0016219620969334
0.409782090820595 0.00161504335073509
0.41139713417133 0.00161989854148464
0.413017032712815 0.00161954946929219
0.414636582182107 0.00162878019006498
0.416265362372172 0.00163579431440553
0.417901156686578 0.00163633208844003
0.419537488775018 0.00163966153238372
0.421177150307402 0.00164187974127451
0.422819030048676 0.00165411651452778
0.424473146563204 0.00164939799869594
0.4261225445619 0.00165892359750964
0.427781468159409 0.00166011327695999
0.429441581436369 0.00166542114716904
0.431107002583538 0.00168135794174196
0.43278836052528 0.00166930251372831
0.434457663039009 0.00168230569159843
0.436139968730607 0.00168169348567794
0.437821662216285 0.00169076990562596
0.439512432121911 0.00169334159498858
0.4412057737169 0.00169222644094595
0.442898000157846 0.00170156473242062
0.444599564890266 0.00170484309129372
0.44630440798156 0.00171848509761322
0.448022893079173 0.00170478104043954
0.449727674119613 0.00171728830016366
0.451444962419776 0.00172249656888416
0.453167458988661 0.00173030927070026
0.454897768259361 0.00173415653341866
0.456631924792779 0.00172747380391287
0.458359398596692 0.00174290650226833
0.460102305098961 0.0017457345461237
0.461848039645084 0.00175894837997604
0.46360698802506 0.00174384973810202
0.465350837763162 0.00175386298299605
0.467104700746159 0.00176374049999011
0.468868441246149 0.00177200567559418
0.470640446921743 0.00177155713526369
0.472412004057006 0.00176467237070628
0.474176676427713 0.00178363632919439
0.475960312756907 0.0017878181756647
0.477748130932572 0.00179984271523532
0.479547973647807 0.00178025879366986
0.481328232441477 0.00179319048793032
0.483121422929407 0.00180554401672368
0.484926966946131 0.00181598949158421
0.486742956437715 0.00180598413995573
0.488548940577671 0.00180435851698687
0.490353299094658 0.00182485764126736
0.492178156735925 0.00183165430308871
0.494009811039014 0.00183189850024674
0.495841709539261 0.00181677638309675
0.497658485922357 0.00183601771260823


==> Images/Results/planesource_timesteps_convergence_tol_1e-05_m50.txt <==
t dt
0.0 8.47351968318382e-12
8.47351968318382e-12 7.72506236279524e-12
1.61985820459791e-11 8.32522419573176e-12
2.45238062417108e-11 8.93597668672052e-12
3.34597829284313e-11 9.59596605553897e-12
4.30557489839703e-11 1.03085536064154e-11
5.33643025903857e-11 1.10784576865338e-11
6.44427602769195e-11 1.19108453279676e-11
7.63536056048871e-11 1.28114110323698e-11
8.91650166372569e-11 1.37636923336193e-11
1.02928708970876e-10 1.47773732879671e-11
1.17706082258843e-10 1.58686466742248e-11
1.33574728933068e-10 1.70434770287754e-11
1.50618205961844e-10 1.83086260570379e-11
1.68926832018881e-10 1.96714264568781e-11
1.88598258475759e-10 2.11398406278443e-11
2.09738099103604e-10 2.2722517196717e-11
2.32460616300321e-10 2.44288530336931e-11
2.56889469334014e-10 2.62690610910367e-11
2.83158530425051e-10 2.8254244636551e-11
3.11412775061602e-10 3.03964784986421e-11
3.41809253560244e-10 3.27088980193436e-11
3.74518151579587e-10 3.52057964584623e-11
4.0972394803805e-10 3.79027316862991e-11
4.47626679724349e-10 4.08166430788631e-11
4.88443322803212e-10 4.39659796217406e-11
5.32409302424952e-10 4.7370840341542e-11
5.79780142766494e-10 5.10531282737228e-11
6.30833271040217e-10 5.50367193429782e-11
6.85869990383195e-10 5.93476476236522e-11
7.45217638006847e-10 6.40143086402929e-11
8.0923194664714e-10 6.90676825184295e-11
8.7829962916557e-10 7.45415789894368e-11
9.52841208155007e-10 8.04729064648222e-11
1.03331411461983e-09 8.69019676123178e-11
1.12021608223215e-09 9.38727841346821e-11
1.21408886636683e-09 1.01433453716151e-10
1.31552232008298e-09 1.09636542410343e-10
1.42515886249332e-09 1.18539516068506e-10
1.54369837856183e-09 1.28205214800567e-10
1.6719035933624e-09 1.38702374818422e-10
1.81060596818082e-09 1.50106202484577e-10
1.96071217066539e-09 1.62499005865957e-10
2.12321117653135e-09 1.75970889607906e-10
2.29918206613926e-09 1.9062051954679e-10
2.48980258568605e-09 2.06555964135252e-10
2.6963585498213e-09 2.23895620418557e-10
2.92025417023986e-09 2.42769233268946e-10
3.1630234035088e-09 2.63319017208274e-10
3.42634242071708e-09 2.85700891585017e-10
3.71204331230209e-09 3.10085840611893e-10
4.02212915291399e-09 3.36661411488142e-10
4.35879056440213e-09 3.65633365028268e-10
4.7244239294304e-09 3.97227495281226e-10
5.12165142471162e-09 4.31691636422842e-10
5.55334306113446e-09 4.69297877457055e-10
6.02264093859152e-09 5.10345008125412e-10
6.53298594671693e-09 5.55161222068237e-10
7.08814716878517e-09 6.04107106878565e-10
7.69225427566373e-09 6.57578954159366e-10
8.3498332298231e-09 7.16012427084185e-10
9.06584565690729e-09 7.7988662746543e-10
9.84573228437272e-09 8.49728608847774e-10
1.06954608932205e-08 9.26118388306957e-10
1.16215792815274e-08 1.00969451458955e-09
1.2631273796117e-08 1.10116025629001e-09
1.3732434052407e-08 1.2012904807293e-09
1.49337245331363e-08 1.31093929982619e-09
1.62446638329625e-08 1.43104856680129e-09
1.76757123997638e-08 1.56265731475011e-09
1.92383697145139e-08 1.70691223587974e-09
2.09452819503936e-08 1.86507930821356e-09
2.28103612586072e-08 2.03652727897885e-09
2.4846888537586e-08 2.22445836753354e-09
2.70713469051196e-08 2.43053393725831e-09
2.95018808423779e-08 2.65658073087038e-09
3.21584615732483e-08 2.90461630326739e-09
3.50630778765157e-08 3.17686892572102e-09
3.82399468022367e-08 3.47579981695432e-09
4.1715746619191e-08 3.80412763911169e-09
4.55198742583027e-08 4.16485548054087e-09
4.96847297388436e-08 4.56130054698829e-09
5.42460302858318e-08 4.99712680657322e-09
5.92431570924051e-08 5.47638083207434e-09
6.47195379244794e-08 6.00353110282928e-09
7.07230690273087e-08 6.58351104726352e-09
7.73065800745722e-08 7.22176611613602e-09
8.45283461907082e-08 7.92430522736711e-09
9.24526514180754e-08 8.69775696737057e-09
1.01150408385446e-07 9.54943104516225e-09
1.10699839430608e-07 1.04873856406364e-08
1.21187225071245e-07 1.1520501517555e-08
1.327077265888e-07 1.26585641007164e-08
1.45366290689516e-07 1.36397974730069e-08
1.59006088162523e-07 1.44927658855211e-08
1.73498854048044e-07 1.51909724046369e-08
1.88689826452681e-07 1.59809289713291e-08
2.0467075542401e-07 1.68520470990814e-08
2.21522802523091e-07 1.78012972957021e-08
2.39324099818793e-07 1.8828800563417e-08
2.5815290038221e-07 1.99367599894485e-08
2.78089660371659e-07 2.11289154751042e-08
2.99218575846763e-07 2.24102652125591e-08
3.21628841059322e-07 2.37869297399388e-08
3.45415770799261e-07 2.52660992347633e-08
3.70681870034024e-07 2.68560338463738e-08
3.97537903880398e-07 2.85661014623084e-08
4.26104005342707e-07 3.04068446180468e-08
4.56510849960753e-07 3.23900724274352e-08
4.88900922388189e-07 3.45289759569026e-08
5.23429898345091e-07 3.68382666695778e-08
5.60268165014669e-07 3.93343383979065e-08
5.99602503412575e-07 4.20354537302463e-08
6.41637957142822e-07 4.4961955222726e-08
6.86599912365548e-07 4.81365013599193e-08
7.34736413725467e-07 5.15843247963594e-08
7.86320738521826e-07 5.53335079696718e-08
8.41654246491498e-07 5.94152644202297e-08
9.01069510911728e-07 6.38642061223345e-08
9.64933717034062e-07 6.8718561069199e-08
1.03365227810326e-06 7.40202845803546e-08
1.10767256268362e-06 7.98149724633655e-08
1.18748753514698e-06 8.61514370861037e-08
1.27363897223309e-06 9.30807463827552e-08
1.36671971861584e-06 1.00654453986398e-07
1.46737417260224e-06 1.08921697425223e-07
1.57629587002746e-06 1.17924873351256e-07
1.69422074337872e-06 1.2699762950287e-07
1.82121837288159e-06 1.38209211807973e-07
1.95942758468956e-06 1.49487494762504e-07
2.10891507945206e-06 1.61518208723699e-07
2.27043328817576e-06 1.74224806288532e-07
2.4446580944643e-06 1.87586316725369e-07
2.63224441118966e-06 2.01677065155764e-07
2.83392147634543e-06 2.14612251206888e-07
3.04853372755232e-06 2.19395609470441e-07
3.26792933702276e-06 2.26304516134885e-07
3.49423385315764e-06 2.3500085574801e-07
3.72923470890565e-06 2.45351213470951e-07
3.9745859223766e-06 2.57348591185279e-07
4.23193451356188e-06 2.71074747009531e-07
4.50300926057141e-06 2.86688809414248e-07
4.78969806998566e-06 3.04726596699633e-07
5.09442466668529e-06 3.29414114243236e-07
5.42383878092853e-06 3.56736472530235e-07
5.78057525345876e-06 3.77517651323064e-07
6.15809290478183e-06 3.91692623120907e-07
6.54978552790274e-06 3.97054925318599e-07
6.94684045322133e-06 4.05159577357242e-07
7.35200003057858e-06 4.15604118406292e-07
7.76760414898487e-06 4.2809999454445e-07
8.19570414352932e-06 4.42498477466135e-07
8.63820262099545e-06 4.58738973058491e-07
9.09694159405394e-06 4.76823069518857e-07
9.5737646635728e-06 4.96801837020033e-07
1.00705665005928e-05 5.18770723081323e-07
1.05893372236742e-05 5.42869361250924e-07
1.11322065849251e-05 5.69285214330442e-07
1.17014917992555e-05 5.98260943493304e-07
1.22997527427488e-05 6.30105639359149e-07
1.2929858382108e-05 6.65211030693154e-07
1.35950694128011e-05 7.04074357968006e-07
1.42991437707691e-05 7.47330560221949e-07
1.50464743309911e-05 7.95798131760496e-07
1.58422724627516e-05 8.50545871729607e-07
1.66928183344812e-05 9.12992338361647e-07
1.76058106728428e-05 9.54181598445291e-07
1.85599922712881e-05 9.77413897355372e-07
1.95374061686435e-05 1.00128635894096e-06
2.05386925275845e-05 1.02603956047615e-06
2.15647320880606e-05 1.05194657533253e-06
2.26166786633931e-05 1.07931239528796e-06
2.36959910586811e-05 1.10845646891277e-06
2.48044475275939e-05 1.13970601430682e-06
2.59441535419007e-05 1.17339650541197e-06
2.71175500473127e-05 1.20987703942139e-06
2.8327427086734e-05 1.24951793984715e-06
2.95769450265812e-05 1.29272148399631e-06
3.08696665105775e-05 1.33993403576377e-06
3.22096005463413e-05 1.39166103264267e-06
3.36012615789839e-05 1.44848494539255e-06
3.50497465243765e-05 1.51108825553418e-06
3.65608347799107e-05 1.58028268035788e-06
3.81411174602685e-05 1.65704803863566e-06
3.97981654989042e-05 1.74258508537561e-06
4.15407505842798e-05 1.8383903655394e-06
4.33791409498192e-05 1.94636389045067e-06
4.53255048402699e-05 2.06896894033397e-06
4.73944737806039e-05 2.2094826396e-06
4.96039564202039e-05 2.37239858317759e-06
5.19763550033815e-05 2.56411785563047e-06
5.45404728590119e-05 2.79420965623632e-06
5.73346825152483e-05 3.07791938394732e-06
6.04126018991956e-05 3.44174603130919e-06
6.38543479305048e-05 3.59240723606367e-06
6.74467551665684e-05 3.59811118852554e-06
7.1044866355094e-05 3.65911563299132e-06
7.47039819880853e-05 3.76672061031351e-06
7.84707025983988e-05 3.91600451997281e-06
8.23867071183716e-05 4.10721057368312e-06
8.64939176920547e-05 4.34437221674915e-06
9.08382899088039e-05 4.6353379369026e-06
9.54736278457065e-05 4.80979912070909e-06
0.000100283426966416 4.94529432273292e-06
0.000105228721289149 5.10924426240028e-06
0.000110337965551549 5.29999126317695e-06
0.000115637956814726 5.51714188674754e-06
0.000121155098701473 5.76140127003148e-06
0.000126916499971505 6.03439252447028e-06
0.000132950892495975 6.33862723349181e-06
0.000139289519729467 6.67759041516324e-06
0.00014596711014463 7.05594071651799e-06
0.000153023050861148 7.47985792194612e-06
0.000160502908783094 7.60032171378232e-06
0.000168103230496877 7.67363319453091e-06
0.000175776863691407 7.7673873123131e-06
0.000183544251003721 7.88114450071091e-06
0.000191425395504431 8.01394329247729e-06
0.000199439338796909 8.1653435448928e-06
0.000207604682341802 8.51504220804529e-06
0.000216119724549847 8.89347477766448e-06
0.000225013199327511 9.30247027775197e-06
0.000234315669605263 9.74508509459198e-06
0.000244060754699855 1.02246816721757e-05
0.000254285436372031 1.07449622538778e-05
0.000265030398625909 1.13100136080487e-05
0.000276340412233957 1.19243566403452e-05
0.000288264768874303 1.24860979297301e-05
0.000300750866804033 1.29045778501359e-05
0.000313655444654169 1.33494883813856e-05
0.000327004933035554 1.38033573074696e-05
0.000340808290343024 1.41458191203402e-05
0.000354954109463364 1.45133009619673e-05
0.000369467410425331 1.490396732352e-05
0.000384371377748851 1.53170319516195e-05
0.000399688409700471 1.55338796518036e-05
0.000415222289352274 1.57989205222842e-05
0.000431021209874559 1.62148128563962e-05
0.000447236022730955 1.67702127757156e-05
0.00046400623550667 1.74643977510053e-05
0.000481470633257676 1.83062749096768e-05
0.000499776908167353 1.93137649852424e-05
0.000519090673152595 2.04475096929797e-05
0.000539538182845575 2.15625134740656e-05
0.00056110069631964 2.22269463220727e-05
0.000583327642641713 2.2487482670703e-05
0.000605815125312416 2.29000421589226e-05
0.000628715167471339 2.36258070393646e-05
0.000652340974510703 2.46678481228469e-05
0.00067700882263355 2.59112764410508e-05
0.000702920099074601 2.70597831606975e-05
0.000729979882235298 2.75087614974437e-05
0.000757488643732742 2.77275943487131e-05
0.000785216238081455 2.83123166361848e-05
0.00081352855471764 2.92646878270701e-05
0.00084279324254471 3.06131554892333e-05
0.000873406398033943 3.2035550142564e-05
0.000905441948176507 3.23792528836693e-05
0.000937821201060177 3.26959006977168e-05
0.000970517101757894 3.35254263433996e-05
0.00100404252810129 3.4150699385308e-05
0.0010381932274866 3.43708341123113e-05
0.00107256406159891 3.50054150905805e-05
0.00110756947668949 3.60185368258705e-05
0.00114358801351536 3.74012718673929e-05
0.00118098928538276 3.89550954140366e-05
0.00121994438079679 3.89946129052461e-05
0.00125893899370204 3.92682054107338e-05
0.00129820719911277 3.97599717939818e-05
0.00133796717090675 4.11741746352342e-05
0.00137914134554199 4.28782026565887e-05
0.00142201954819858 4.48868754173559e-05
0.00146690642361593 4.72374328890251e-05
0.00151414385650496 4.88418365779184e-05
0.00156298569308288 4.91411720557096e-05
0.00161212686513859 5.0141556404629e-05
0.00166226842154322 5.14797772411857e-05
0.0017137481987844 5.25979349888434e-05
0.00176634613377324 5.43270614937229e-05
0.00182067319526697 5.6728772739345e-05
0.00187740196800631 5.78152075330664e-05
0.00193521717553938 5.77550056282576e-05
0.00199297218116764 5.77810597125756e-05
0.00205075324088021 5.8639088679943e-05
0.00210939232956015 6.02457712289996e-05
0.00216963810078915 6.1609267637895e-05
0.00223124736842705 6.21558234998791e-05
0.00229340319192693 6.3317988283898e-05
0.00235672118021083 6.50587338025758e-05
0.0024217799140134 6.73637322549173e-05
0.00248914364626832 7.02656342120319e-05
0.00255940928048035 7.19958654734774e-05
0.00263140514595383 7.3977756407876e-05
0.0027053829023617 7.46961057424204e-05
0.00278007900810412 7.56849339168332e-05
0.00285576394202096 7.68020118822136e-05
0.00293256595390317 7.88779825294294e-05
0.0030114439364326 8.18231396866464e-05
0.00309326707611925 8.40653918472267e-05
0.00317733246796647 8.5808144059065e-05
0.00326314061202554 8.5602874712195e-05
0.00334874348673773 8.67880321325082e-05
0.00343553151887024 8.82540759571902e-05
0.00352378559482743 8.82635256891498e-05
0.00361204912051658 8.93594173238055e-05
0.00370140853784039 9.14546236172773e-05
0.00379286316145766 9.4522838218536e-05
0.0038873859996762 9.53185205596748e-05
0.00398270452023588 9.67134948703219e-05
0.0040794180151062 9.89154689352291e-05
0.00417833348404143 0.000101877886064854
0.00428021137010628 0.00010560839741694
0.00438581976752322 0.000106311680661667
0.00449213144818489 0.000107564672481397
0.00459969612066628 0.000110185749905759
0.00470988187057204 0.00011426084951734
0.00482414272008938 0.000118818192000922
0.0049429609120903 0.00011897863838386
0.00506193955047417 0.000117479919215922
0.00517941946969009 0.000117925111553902
0.00529734458124399 0.00012005915756433
0.00541740373880832 0.000122435304644242
0.00553983904345256 0.000122914357862055
0.00566275340131462 0.000124677393129313
0.00578743079444393 0.000127656139032841
0.00591508693347677 0.000131830834993588
0.00604691776847036 0.000132962549907307
0.00617988031837766 0.000134859289946916
0.00631473960832458 0.000137763640282156
0.00645250324860674 0.000140660101893137
0.00659316335049987 0.000143499901366348
0.00673666325186622 0.000147956734495152
0.00688461998636138 0.000149693419287125
0.0070343134056485 0.000151747972443197
0.0071860613780917 0.000152952339647769
0.00733901371773947 0.000151781644984233
0.0074907953627237 0.000152736402589505
0.0076435317653132 0.000155602850068001
0.0077991346153812 0.000159550050700182
0.00795868466608139 0.000160306869400153
0.00811899153548154 0.000162552156212429
0.00828154369169397 0.000166233579416592
0.00844777727111056 0.00017058478003578
0.00861836205114634 0.000174001592571628
0.00879236364371797 0.00017533846514421
0.00896770210886218 0.000178687965424568
0.00914639007428675 0.000183169255660934
0.00932955932994768 0.000186105739567337
0.00951566506951502 0.000185468228303746
0.00970113329781876 0.000187736540047516
0.00988886983786628 0.000188124913380346
0.0100769947512466 0.000188409677282679
0.0102654044285293 0.000190897777239593
0.0104563022057689 0.00019545287652025
0.0106517550822891 0.000198935532478987
0.0108506906147681 0.000200761166373417
0.0110514517811416 0.000204234162423495
0.011255685943565 0.000209307054228
0.011464992997793 0.000215030689928284
0.0116800236877213 0.000219118851127551
0.0118991425388489 0.000219341804057052
0.0121184843429059 0.000221639859319407
0.0123401242022253 0.000220483334148907
0.0125606075363742 0.000222552873771815
0.0127831604101461 0.000225917260181399
0.0130090776703275 0.000225769376948184
0.0132348470472756 0.000228068582715651
0.0134629156299913 0.000232680529674047
0.0136955961596653 0.000239335709894523
0.0139349318695599 0.000240829420389225
0.0141757612899491 0.000244169475709704
0.0144199307656588 0.000249327845112536
0.0146692586107713 0.000253675287099319
0.0149229338978706 0.000259746018708499
0.0151826799165791 0.000258479275416797
0.0154411591919959 0.000256387966217785
0.0156975471582137 0.000257997789582273
0.015955544947796 0.000262971238906126
0.0162185161867021 0.000264117950060983
0.0164826341367631 0.0002660215505922
0.0167486556873553 0.000270465600663264
0.0170191212880186 0.000277368995102447
0.017296490283121 0.000281656813818295
0.0175781470969393 0.000284654324181553
0.0178628014211209 0.000289627667540583
0.0181524290886615 0.000291959838253942
0.0184443889269154 0.000296482473421718
0.0187408714003371 0.000293315750698699
0.0190341871510358 0.000293560918166864
0.0193277480692027 0.000297501363603385
0.0196252494328061 0.000303388769678432
0.0199286382024845 0.000304201589790337
0.0202328397922748 0.000307781135428251
0.0205406209277031 0.000314046200136615
0.0208546671278397 0.000322975552947272
0.021177642680787 0.000325001750554318
0.0215026444313413 0.000329161089761506
0.0218318055211028 0.00032915241552448
0.0221609579366273 0.000332598269049786
0.0224935562056771 0.000330004740088488
0.0228235609457655 0.000331532452388271
0.0231550933981538 0.00033686536319601
0.0234919587613498 0.000343049769606013
0.0238350085309558 0.000344714869251266
0.0241797234002071 0.000349280684820246
0.0245290040850274 0.00035668538645103
0.0248856894714784 0.000362423003089174
0.0252481124745676 0.000365134073956165
0.0256132465485237 0.000364078945754619
0.0259773254942783 0.000368308077153236
0.0263456335714316 0.00036740780726193
0.0267130413786935 0.000368625092482467
0.027081666471176 0.00037383891405362
0.0274555053852296 0.000382921050745143
0.0278384264359747 0.000384402388033294
0.028222828824008 0.000388736613670891
0.0286115654376789 0.00039610500823789
0.0290076704459168 0.000400609937113785
0.0294082803830306 0.000399160873947716
0.0298074412569783 0.000400598271463843
0.0302080395284422 0.000406308522674925
0.0306143480511171 0.000405044075906531
0.0310193921270236 0.000408099002619306
0.0314274911296429 0.000415262387387829
0.0318427535170308 0.000423409422758672
0.0322661629397894 0.000425939186228218
0.0326921021260176 0.000431657858381891
0.0331237599843995 0.000439720423837405
0.0335634804082369 0.000434681877442069
0.033998162285679 0.000435669507647282
0.0344338317933263 0.000442374330799174
0.0348762061241255 0.000442690950131939
0.0353188970742574 0.000445431876677872
0.0357643289509353 0.00045245364693822
0.0362167825978735 0.000463589434059556
0.0366803720319331 0.000465626948105413
0.0371459989800385 0.000471021109380525
0.037617020089419 0.000472673506368517
0.0380896935957875 0.000469718439974326
0.0385594120357618 0.000472840685273519
0.0390322527210354 0.000481279521201506
0.0395135322422369 0.000480942001558905
0.0399944742437958 0.00048517616151344
0.0404796504053092 0.000493834581660601
0.0409734849869698 0.000503866897402659
0.0414773518843725 0.000506873578619942
0.0419842254629924 0.000510371077062247
0.0424945965400547 0.000505362891132997
0.0429999594311877 0.000506883696538415
0.0435068431277261 0.000514429711770141
0.0440212728394962 0.000518310683625391
0.0445395835231216 0.000521312504774532
0.0450608960278961 0.000528884187281923
0.0455897802151781 0.000540980900445737
0.0461307611156238 0.000540626394171316
0.0466713875097951 0.000545389729796437
0.0472167772395915 0.000540707578253096
0.0477574848178446 0.000542663601483899
0.0483001484193285 0.000550784469606183
0.0488509328889347 0.000556108719883525
0.0494070416088183 0.000559343073892398
0.0499663846827106 0.000567286531325582
0.0505336712140362 0.000574603293956789
0.051108274507993 0.000574912160138956
0.051683186668132 0.000578242472215949
0.0522614291403479 0.000576074669818871
0.0528375038101668 0.000580415683438276
0.0534179194936051 0.000590963518754573
0.0540088830123596 0.000594351863809022
0.0546032348761687 0.000599264786259567
0.0552024996624282 0.000609017144698152
0.0558115168071264 0.000607160064155507
0.0564186768712819 0.000612861537736453
0.0570315384090183 0.000611413518763703
0.0576429519277821 0.000613566734654425
0.0582565186624365 0.000622139310318813
0.0588786579727553 0.000631315193979461
0.0595099731667347 0.000634402711052325
0.0601443758777871 0.000642482583958842
0.0607868584617459 0.000640212446316666
0.0614270709080626 0.000645409432342652
0.0620724803404052 0.000646816176096197
0.0627192965165014 0.000648404157761402
0.0633677006742628 0.000656555762033604
0.0640242564362964 0.000668707369083553
0.06469296380538 0.000671151008024412
0.0653641148134044 0.000675507486981478
0.0660396223003859 0.00067359243865078
0.0667132147390367 0.000680311661765183
0.0673935264008018 0.000681815774978847
0.0680753421757807 0.000684439871408571
0.0687597820471893 0.000693734365268631
0.0694535164124579 0.000705857615806324
0.0701593740282642 0.000708935106530993
0.0708683091347952 0.00070673267221584
0.071575041807011 0.000708244197477555
0.0722832860044886 0.000718482302291482
0.0730017683067801 0.000717125814943812
0.0737188941217239 0.000722320855711173
0.0744412149774351 0.000734312847408454
0.0751755278248435 0.000743156737949509
0.075918684562793 0.000741750389911066
0.0766604349527041 0.000739537564033052
0.0773999725167371 0.000746413765990771
0.0781463862827279 0.000751891602933249
0.0788982778856611 0.000754269650968209
0.0796525475366294 0.000763590534484833
0.0804161380711142 0.000775586929916127
0.0811917250010303 0.000776427758791137
0.0819681527598215 0.000772091740553673
0.0827402445003751 0.000777179398069622
0.0835174238984448 0.000787238257765352
0.0843046621562101 0.000787950372339681
0.0850926125285498 0.000795819162858583
0.0858884316914084 0.000806449491251955
0.0866948811826603 0.000809523162105827
0.0875044043447661 0.00080483990204046
0.0883092442468066 0.000809739855596773
0.0891189841024034 0.000822097243825543
0.0899410813462289 0.000822416824898735
0.0907634981711277 0.000830058329278946
0.0915935565004066 0.000837820377302024
0.0924313768777086 0.000840908308535163
0.0932722851862438 0.000837615602260357
0.0941099007885041 0.000843903981497588
0.0949538047700017 0.000856198089999348
0.0958100028600011 0.000857425089095054
0.0966674279490961 0.000866056810558991
0.0975334847596551 0.000870570675882418
0.0984040554355375 0.000871382736807254
0.0992754381723448 0.000871070584508529
0.100146508756853 0.000880262174289537
0.101026770931143 0.000890002931372252
0.101916773862515 0.000893381335434428
0.10281015519795 0.000898552415393823
0.103708707613343 0.000906254894667441
0.104614962508011 0.000902485133612253
0.105517447641623 0.000906528035316013
0.106423975676939 0.00092008647855717
0.107344062155496 0.00092459143027541
0.108268653585772 0.000929467795808376
0.10919812138158 0.00093242958385203
0.110130550965432 0.000935935595351879
0.111066486560784 0.000936024472644755
0.112002511033429 0.00094585082235639
0.112948361855785 0.000957960401160898
0.113906322256946 0.000961354034345443
0.114867676291291 0.000960996738361021
0.115828673029652 0.00097001071634158
0.116798683745994 0.000967221207205802
0.1177659049532 0.000974504032832431
0.118740408986032 0.000991531293738532
0.119731940279771 0.000992844313644947
0.120724784593416 0.000990732625745017
0.121715517219161 0.00100123614646627
0.122716753365627 0.000999015189920869
0.123715768555548 0.00100498522899787
0.124720753784546 0.0010208286096426
0.125741582394188 0.00102323059163281
0.126764812985821 0.00102097326255096
0.127785786248372 0.00103145594210203
0.128817242190474 0.00103087547334489
0.129848117663819 0.00103668273194902
0.130884800395768 0.00105247848923259
0.131937278885001 0.00105259567950695
0.132989874564508 0.00105166141378194
0.13404153597829 0.001063555205399
0.135105091183689 0.00106274439535801
0.136167835579047 0.0010695160145271
0.137237351593574 0.00108640713557117
0.138323758729145 0.00108141702086965
0.139405175750014 0.00108324458437061
0.140488420334385 0.00109655733601736
0.141584977670402 0.00109490979467378
0.142679887465076 0.00110378981517235
0.143783677280249 0.00111811037315567
0.144901787653404 0.00111059674786739
0.146012384401272 0.00111659502595529
0.147128979427227 0.00112628095159465
0.148255260378822 0.00112795713193607
0.149383217510758 0.00114008722959236
0.15052330474035 0.00114311050072773
0.151666415241078 0.00114136569496586
0.152807780936044 0.00115287842547624
0.15396065936152 0.00115692224012848
0.155117581601648 0.00116289074951684
0.156280472351165 0.0011779349639776
0.157458407315143 0.00117035545706977
0.158628762772212 0.00117546048661543
0.159804223258828 0.00118922255556498
0.160993445814393 0.00118973329604197
0.162183179110435 0.0012010309269584
0.163384210037393 0.00120174189945223
0.164585951936845 0.00120150853425077
0.165787460471096 0.00121475604464484
0.167002216515741 0.00121907723405861
0.1682212937498 0.00122607494930814
0.169447368699108 0.00123441964055253
0.17068178833966 0.00122970692416792
0.171911495263828 0.00123888751703953
0.173150382780868 0.00124995483855202
0.17440033761942 0.00125342673261212
0.175653764352032 0.00126403199687745
0.176917796348909 0.00125897121901385
0.178176767567923 0.00126515762476458
0.179441925192688 0.0012815010373887
0.180723426230077 0.00128221998660221
0.182005646216679 0.00128994564975089
0.18329559186643 0.00128853957828983
0.184584131444719 0.00129281010389173
0.185876941548611 0.00130922494147488
0.187186166490086 0.00131172220123481
0.188497888691321 0.00131706719463483
0.189814955885956 0.00131799305889166
0.191132948944847 0.00132135618165101
0.192454305126498 0.00133860675555567
0.193792911882054 0.00133950371181408
0.195132415593868 0.00134513335680455
0.196477548950673 0.00134709191110973
0.197824640861782 0.00135057562342657
0.199175216485209 0.0013680745583699
0.200543291043579 0.00136704630643906
0.201910337350018 0.00137420536820607
0.203284542718224 0.00137584997753919
0.204660392695763 0.00138047487126137
0.206040867567025 0.00139922983394072
0.207440097400965 0.00139470543941731
0.208834802840383 0.00140460783744998
0.210239410677833 0.00140451381604334
0.211643924493876 0.00141129706111033
0.213055221554986 0.00142688664075604
0.214482108195742 0.00142298431011727
0.21590509250586 0.00143685993648875
0.217341952442348 0.0014335500912439
0.218775502533592 0.001443458175619
0.220218960709211 0.00145131759140671
0.221670278300618 0.00145265708608106
0.223122935386699 0.00146421200497328
0.224587147391672 0.00146348031896011
0.226050627710632 0.00147748102653475
0.227528108737167 0.00147714543967318
0.22900525417684 0.00148472668693242
0.230489980863773 0.00149071956952886
0.231980700433302 0.00149511719145567
0.233475817624757 0.00150872418336873
0.234984541808126 0.00150544580332057
0.236489987611447 0.00152035276859733
0.238010340380044 0.00151909733498636
0.23952943771503 0.00152945524934411
0.241058892964374 0.00153204502903473
0.242590937993409 0.00153743098423619
0.244128368977645 0.00154802725451685
0.245676396232162 0.00155024980873386
0.247226646040896 0.00156141767642894
0.248788063717325 0.00155976454643141
0.250347828263756 0.00157467301514093
0.251922501278897 0.00157537199637351
0.253497873275271 0.00158543324471202
0.255083306519983 0.00158600859610689
0.25666931511609 0.00159327176690792
0.258262586882998 0.00160375474901039
0.259866341632008 0.00160724548771521
0.261473587119723 0.00161514264812923
0.263088729767852 0.00161545479666462
0.264704184564517 0.00163439061731134
0.266338575181828 0.001632007983504
0.267970583165332 0.0016451017892921
0.269615684954625 0.0016402446879361
0.271255929642561 0.00165344034082531
0.272909369983386 0.00165872454469802
0.274568094528084 0.00166692274334148
0.276235017271425 0.00166665506996533
0.277901672341391 0.00167308029282387
0.279574752634215 0.00168685482863434
0.281261607462849 0.00169070124219678
0.282952308705046 0.00169414886653111
0.284646457571577 0.0016982513537154
0.286344708925292 0.00170964622918687
0.288054355154479 0.00171582160992307
0.289770176764402 0.00172213757580829
0.291492314340211 0.00172282750361512
0.293215141843826 0.00173209034198398
0.29494723218581 0.00174185763421403
0.296689089820024 0.00175014363254433
0.298439233452568 0.00174821167286757
0.300187445125436 0.00176374630976115
0.301951191435197 0.00176733802309281
0.30371852945829 0.00177772198870821
0.305496251446998 0.00177410407675158
0.307270355523749 0.00179023004931689
0.309060585573066 0.00179255982937291
0.310853145402439 0.00180467422792116
0.31265781963036 0.00180025680774004
0.3144580764381 0.00181578493393394
0.316273861372034 0.00181794135888419
0.318091802730919 0.00183091170438669
0.319922714435305 0.00182656725523822
0.321749281690544 0.00184231020114899
0.323591591891693 0.00184353061268316
0.325435122504376 0.00185644931893491
0.327291571823311 0.00185304571496404
0.329144617538275 0.00186981273563665
0.331014430273911 0.00186947663221699
0.332883906906128 0.00188141498176777
0.334765321887896 0.00187980317669568
0.336645125064592 0.00189529437400596
0.338540419438598 0.00189599679717624
0.340436416235774 0.00190605524939112
0.342342471485165 0.0019070312162956
0.344249502701461 0.00191929088590435
0.346168793587365 0.00192343303825409
0.348092226625619 0.00193068801627556
0.350022914641895 0.00193500525763
0.351957919899525 0.00194312488939066
0.353901044788915 0.00195223596672116
0.355853280755636 0.00195569606700571
0.357808976822642 0.00196230000422861
0.359771276826871 0.00196800304157073
0.361739279868441 0.00198295897785929
0.363722238846301 0.00198154192766718
0.365703780773968 0.00198632795759258
0.36769010873156 0.00199452122980818
0.369684629961369 0.00201088854013397
0.371695518501503 0.00200870322031937
0.373704221721822 0.00201063361498652
0.375714855336809 0.00202304420352833
0.377737899540337 0.00203341345422232
0.379771312994559 0.00203769739709949
0.381809010391659 0.0020355103097392
0.383844520701398 0.00205102399980653
0.385895544701204 0.0020578562862415
0.387953400987446 0.00206920692088053
0.390022607908326 0.00206134783740766
0.392083955745734 0.00208066325310152
0.394164618998836 0.0020849028768457
0.396249521875681 0.0020921125781185
0.3983416344538 0.00208849208409977
0.4004301265379 0.00210882194888774
0.402538948486787 0.00211524086254771
0.404654189349335 0.00211540876509359
0.406769598114429 0.00211758534520164
0.40888718345963 0.00213398990754584
0.411021173367176 0.00214186697007592
0.413163040337252 0.00213540341272287
0.415298443749975 0.00214916738082324
0.417447611130798 0.00216350193632776
0.419611113067126 0.00216546778725915
0.421776580854385 0.00215771864745509
0.42393429950184 0.00218364932390438
0.426117948825744 0.00219057803654674
0.428308526862291 0.00219258804236133
0.430501114904653 0.00218953553845034
0.432690650443103 0.00221323340542919
0.434903883848532 0.0022144793015465
0.437118363150079 0.00221194611354093
0.439330309263619 0.00222549039678178
0.441555799660401 0.00223823406251887
0.44379403372292 0.00224680160033198
0.446040835323252 0.00223446009698934
0.448275295420241 0.00226445979355233
0.450539755213794 0.00226447061003846
0.452804225823832 0.0022654823382716
0.455069708162104 0.00227056942648851
0.457340277588592 0.00228603657272732
0.45962631416132 0.00229594517698113
0.461922259338301 0.00228798270353607
0.464210242041837 0.00231112326182476
0.466521365303662 0.00231695662973486
0.468838321933397 0.00231759610544009
0.471155918038837 0.00231977488525452
0.473475692924091 0.00233608085091591
0.475811773775007 0.00234387371234949
0.478155647487357 0.00234160952996403
0.480497257017321 0.00235795722802362
0.482855214245344 0.00236345542397082
0.485218669669315 0.00236925907939509
0.48758792874871 0.00237435784141533
0.489962286590125 0.00238499301403126
0.492347279604157 0.00239386979729342
0.49474114940145 0.00239699502295106
0.497138144424401 0.0024081916578835


==> Images/Results/planesource_timesteps_convergence_tol_1e-05_pmm10.txt <==
t dt
0.0 4.9207700415796e-12
4.9207700415796e-12 4.18375189550716e-12
9.10452193708677e-12 4.43368572866239e-12
1.35382076657492e-11 4.68183853443962e-12
1.82200462001888e-11 4.94633746594547e-12
2.31663836661342e-11 5.22820577820018e-12
2.83945894443344e-11 5.52889009898466e-12
3.39234795433191e-11 5.84996777944224e-12
3.97734473227613e-11 6.19316756295938e-12
4.59666148857207e-11 6.56038656403988e-12
5.25270014497606e-11 6.95370949447361e-12
5.94807109442342e-11 7.37543033883187e-12
6.68561412830661e-11 7.82807683929194e-12
7.4684218122358e-11 8.31443819846617e-12
8.29986563208242e-11 8.83759648315244e-12
9.18362528039766e-11 9.40096228200082e-12
1.01237215085977e-10 1.00083152706368e-11
1.11245530356614e-10 1.06638504422359e-11
1.2190938079885e-10 1.13722308948102e-11
1.3328161169366e-10 1.21386482215327e-11
1.45420259915193e-10 1.29688917333797e-11
1.58389151648573e-10 1.38694279708362e-11
1.72258579619409e-10 1.48474922162179e-11
1.87106071835627e-10 1.59111940493947e-11
2.03017265885022e-10 1.70696393657694e-11
2.20086905250791e-10 1.83330717416051e-11
2.38419976992396e-10 1.97130365989338e-11
2.5813301359133e-10 2.11080189756859e-11
2.79241032567016e-10 2.2427388929496e-11
3.01668421496512e-10 2.38510123534776e-11
3.2551943384999e-10 2.53845425196994e-11
3.50903976369689e-10 2.70384463959705e-11
3.77942422765659e-10 2.8824255405868e-11
4.06766678171527e-10 3.07547978227192e-11
4.37521475994247e-10 3.28443648055916e-11
4.70365840799838e-10 3.51089031283171e-11
5.05474743928155e-10 3.75662366539578e-11
5.43040980582113e-10 4.02363214519101e-11
5.83277302034023e-10 4.31415402895318e-11
6.26418842323555e-10 4.6307043335525e-11
6.7272588565908e-10 4.97611432191413e-11
7.22487028878221e-10 5.3535774200234e-11
7.76022803078455e-10 5.76670271453796e-11
8.33689830223835e-10 6.21957743780224e-11
8.95885604601857e-10 6.71684013883499e-11
9.63054005990207e-10 7.26376659585537e-11
1.03569167194876e-09 7.86637096606043e-11
1.11435538160937e-09 8.53152521493426e-11
1.19967063375871e-09 9.26710054050081e-11
1.29234163916372e-09 1.00821353579892e-10
1.39316299274361e-09 1.09870354551736e-10
1.50303334729534e-09 1.199381326532e-10
1.62297147994854e-09 1.31163748667874e-10
1.75413522861642e-09 1.40284289282101e-10
1.89441951789852e-09 1.49088252075863e-10
2.04350776997438e-09 1.58481954441495e-10
2.20198972441588e-09 1.68488375075596e-10
2.37047809949147e-09 1.7914979712126e-10
2.54962789661273e-09 1.90511348196007e-10
2.74013924480874e-09 2.02621655847228e-10
2.94276090065597e-09 2.15533231192701e-10
3.15829413184867e-09 2.29302913857634e-10
3.3875970457063e-09 2.43992378600337e-10
3.63158942430664e-09 2.59668710713439e-10
3.89125813502008e-09 2.76405057743942e-10
4.16766319276402e-09 2.94281365524771e-10
4.46194455828879e-09 3.1338520770191e-10
4.7753297659907e-09 3.33812718614491e-10
5.10914248460519e-09 3.55669641277651e-10
5.46481212588284e-09 3.79072503574427e-10
5.84388462945727e-09 4.0414993855503e-10
6.2480345680123e-09 4.31044167178497e-10
6.6790787351908e-09 4.59912665482459e-10
7.13899140067326e-09 4.9093004233831e-10
7.62992144301157e-09 5.24290158686661e-10
8.15421160169823e-09 5.60208525029622e-10
8.71442012672785e-09 5.98925020769065e-10
9.31334514749692e-09 6.40706986975154e-10
9.95405213447207e-09 6.85852753328942e-10
1.0639904887801e-08 7.3469567152231e-10
1.13746005593233e-08 7.8760873992366e-10
1.2162209299247e-08 8.45009920614266e-10
1.30072192198612e-08 9.07368267840977e-10
1.39145874877022e-08 9.75211010119123e-10
1.48897984978214e-08 1.04913175469434e-09
1.59389302525157e-08 1.12980001604048e-09
1.70687302685562e-08 1.21797230986831e-09
1.82867025784245e-08 1.31450510278363e-09
1.96012076812081e-08 1.42036996659341e-09
2.10215776478015e-08 1.53667135978779e-09
2.25582490075893e-08 1.66466754785296e-09
2.42229165554423e-08 1.80579528573652e-09
2.60287118411788e-08 1.96169902206902e-09
2.79904108632478e-08 2.13426555785516e-09
3.0124676421103e-08 2.32566530489024e-09
3.24503417259932e-08 2.53840155763071e-09
3.49887432836239e-08 2.77536953205532e-09
3.77641128156792e-08 3.03992735087035e-09
4.08040401665496e-08 3.33598169908595e-09
4.41400218656355e-08 3.66809156812852e-09
4.78081134337641e-08 4.04159439488609e-09
5.18497078286501e-08 4.46276005039049e-09
5.63124678790406e-08 4.9389796171446e-09
6.12514474961852e-08 5.47899782924335e-09
6.67304453254286e-08 6.09320058015285e-09
7.28236459055814e-08 6.7939722442093e-09
7.96176181497907e-08 7.59614197177254e-09
8.72137601215633e-08 8.51754401928388e-09
9.57313041408471e-08 9.57972508287494e-09
1.05311029223722e-07 1.08071842795289e-08
1.16118213503251e-07 1.18631246960448e-08
1.27981338199296e-07 1.30306546106489e-08
1.41011992809945e-07 1.43079722009025e-08
1.55319965010847e-07 1.57054252833311e-08
1.71025390294178e-07 1.72337508942355e-08
1.88259141188414e-07 1.89046105043819e-08
2.07163751692796e-07 2.07306421746654e-08
2.27894393867461e-07 2.27255369492356e-08
2.50619930816697e-07 2.49041197308093e-08
2.75524050547506e-07 2.72824357285942e-08
3.028064862761e-07 2.98778427536352e-08
3.32684329029735e-07 3.27091096963621e-08
3.65393438726098e-07 3.57965215209309e-08
4.01189960247028e-07 3.91619911123949e-08
4.40351951359423e-07 4.28291783456013e-08
4.83181129705025e-07 4.6823616730331e-08
5.30004746435356e-07 5.11728480081125e-08
5.81177594443468e-07 5.39066003284459e-08
6.35084194771914e-07 5.44188759712833e-08
6.89503070743198e-07 5.52332499977834e-08
7.44736320740981e-07 5.64147583035391e-08
8.0115107904452e-07 5.79616011601633e-08
8.59112680204683e-07 5.9894303991218e-08
9.19006984195901e-07 6.22568334625735e-08
9.81263817658475e-07 6.51202425015158e-08
1.04638406015999e-06 6.85919817633824e-08
1.11497604192337e-06 7.28339972098319e-08
1.18781003913321e-06 7.80974555719825e-08
1.26590749470519e-06 8.47936438955913e-08
1.35070113860078e-06 9.30282336563482e-08
1.44372937225713e-06 9.55077809354944e-08
1.53923715319262e-06 9.83535592417226e-08
1.63759071243434e-06 1.01709604668722e-07
1.73930031710307e-06 1.05636946725305e-07
1.84493726382837e-06 1.10221388106919e-07
1.95515865193529e-06 1.15583144430672e-07
2.07074179636596e-06 1.21890900581498e-07
2.19263269694746e-06 1.29385850855165e-07
2.32201854780263e-06 1.38424492652397e-07
2.46044304045502e-06 1.49559930020035e-07
2.61000297047506e-06 1.5338042142703e-07
2.76338339190209e-06 1.57082262015721e-07
2.92046565391781e-06 1.6211794095197e-07
3.08258359486978e-06 1.68303859951017e-07
3.2508874548208e-06 1.75571494249644e-07
3.42645894907044e-06 1.83914772741384e-07
3.61037372181182e-06 1.93369586459479e-07
3.8037433082713e-06 2.04004298435783e-07
4.00774760670709e-06 2.15915773094963e-07
4.22366337980205e-06 2.29228566271309e-07
4.45289194607336e-06 2.44096223531913e-07
4.69698816960527e-06 2.60704241178641e-07
4.95769241078391e-06 2.79274566876314e-07
5.23696697766023e-06 2.90518349742017e-07
5.52748532740224e-06 2.97629496104632e-07
5.82511482350688e-06 3.06911490340495e-07
6.13202631384737e-06 3.18089917300952e-07
6.45011623114832e-06 3.31065549042006e-07
6.78118178019033e-06 3.45830376912983e-07
7.12701215710331e-06 3.62439177801194e-07
7.48945133490451e-06 3.8099571097804e-07
7.87044704588255e-06 4.01646562701077e-07
8.27209360858362e-06 4.24579452525868e-07
8.69667306110949e-06 4.50024514162264e-07
9.14669757527176e-06 4.78257875500204e-07
9.62495545077196e-06 5.09607297531116e-07
1.01345627483031e-05 5.44459900070217e-07
1.06790226483733e-05 5.83272200428488e-07
1.12622948488018e-05 6.26582869719607e-07
1.18888777185214e-05 6.75028800866084e-07
1.25639065193875e-05 7.29365308139419e-07
1.32932718275269e-05 7.90491565316779e-07
1.40837633928437e-05 8.59482768443395e-07
1.49432461612871e-05 9.37631021257562e-07
1.58808771825446e-05 1.02649764462862e-06
1.69073748271732e-05 1.12798058946882e-06
1.80353554166421e-05 1.24440200930688e-06
1.9279757425949e-05 1.37862301072462e-06
2.06583804366736e-05 1.53419542786303e-06
2.21925758645366e-05 1.71556459924769e-06
2.39081404637843e-05 1.70960199328057e-06
2.56177424570649e-05 1.52284545480058e-06
2.71405879118654e-05 1.42523070048786e-06
2.85658186123533e-05 1.37736772799221e-06
2.99431863403455e-05 1.3546365715502e-06
3.12978229118957e-05 1.34791322829119e-06
3.26457361401869e-05 1.35331000063851e-06
3.39990461408254e-05 1.36905614857001e-06
3.53681022893954e-05 1.39450767751348e-06
3.67626099669089e-05 1.42978984164502e-06
3.81923998085539e-05 1.47569960359571e-06
3.96680994121496e-05 1.533770301257e-06
4.12018697134066e-05 1.60650243443865e-06
4.28083721478453e-05 1.69784908463015e-06
4.45062212324754e-05 1.81419666149305e-06
4.63204178939685e-05 1.96647734072755e-06
4.8286895234696e-05 2.17532656413358e-06
5.04622217988296e-05 2.47022904366924e-06
5.29324508424989e-05 2.41716687694926e-06
5.53496177194481e-05 2.38070728204175e-06
5.77303250014899e-05 2.36927874034113e-06
6.0099603741831e-05 2.37705066144491e-06
6.24766544032759e-05 2.40069305257742e-06
6.48773474558533e-05 2.43862266575296e-06
6.73159701216063e-05 2.49035559475057e-06
6.98063257163569e-05 2.55623178156319e-06
7.23625574979201e-05 2.63734028216157e-06
7.49998977800816e-05 2.73558363454267e-06
7.77354814146243e-05 2.85388302406994e-06
8.05893644386942e-05 2.99657998316996e-06
8.35859444218642e-05 3.17017383289653e-06
8.67561182547607e-05 3.38471283231065e-06
9.01408310870714e-05 3.65661237157962e-06
9.3797443458651e-05 3.88089229920376e-06
9.76783357578548e-05 4.08945070788352e-06
0.000101767786465738 4.32655406196176e-06
0.0001060943405277 4.59481702033351e-06
0.000110689157548034 4.89812099221208e-06
0.000115587278540246 5.2412572251357e-06
0.000120828535765381 5.6301018474552e-06
0.000126458637612837 6.07184825671438e-06
0.000132530485869551 6.22182818429432e-06
0.000138752314053845 6.10647871246635e-06
0.000144858792766312 6.11484178682761e-06
0.000150973634553139 6.20270045990495e-06
0.000157176335013044 6.34770953681189e-06
0.000163524044549856 6.5398718412414e-06
0.000170063916391097 6.77483871893723e-06
0.000176838755110035 7.05134647855211e-06
0.000183890101588587 7.04390185898211e-06
0.000190934003447569 6.66645777812383e-06
0.000197600461225693 6.43950996901164e-06
0.000204039971194704 6.32081185796047e-06
0.000210360783052665 6.27455309064951e-06
0.000216635336143314 6.28346472544751e-06
0.000222918800868762 6.33932373290374e-06
0.000229258124601666 6.4389056775283e-06
0.000235697030279194 6.58242311950398e-06
0.000242279453398698 6.77307471656467e-06
0.000249052528115263 7.01730123535741e-06
0.00025606982935062 7.32576396723882e-06
0.000263395593317859 7.71542168881391e-06
0.000271111015006673 8.213730197653e-06
0.000279324745204326 8.86766127434428e-06
0.00028819240647867 9.76558911741765e-06
0.000297957995596088 1.11019072242468e-05
0.000309059902820334 1.24372580434959e-05
0.00032149716086383 1.30030104613354e-05
0.000334500171325166 1.33093476911571e-05
0.000347809519016323 1.23853444309244e-05
0.000360194863447247 1.18375435418326e-05
0.00037203240698908 1.15512150358594e-05
0.000383583622024939 1.14194539911945e-05
0.000395003076016134 1.13938214465605e-05
0.000406396897462694 1.14508605102226e-05
0.000417847757972917 1.15787605367416e-05
0.000429426518509658 1.1772272767191e-05
0.000441198791276849 1.20305951095982e-05
0.000453229386386448 1.23565716419087e-05
0.000465585958028356 1.27566600423397e-05
0.000478342618070696 1.32415415910821e-05
0.000491584159661778 1.38275086375841e-05
0.000505411668299362 1.45390755695273e-05
0.000519950743868889 1.54138517250387e-05
0.000535364595593928 1.65121293519314e-05
0.00055187672494586 1.79375909750708e-05
0.00056981431592093 1.98887107282549e-05
0.000589703026649185 1.94383124063199e-05
0.000609141339055505 1.76157063331377e-05
0.000626757045388643 1.66023672281112e-05
0.000643359412616754 1.60536225327904e-05
0.000659413035149544 1.57621072402152e-05
0.000675175142389759 1.5642085674335e-05
0.000690817228064094 1.56538385999488e-05
0.000706471066664043 1.57781978861437e-05
0.000722249264550187 1.6007516104944e-05
0.000738256780655131 1.63421838079921e-05
0.000754598964463123 1.67896272893579e-05
0.000771388591752481 1.73649236066256e-05
0.000788753515359107 1.80930895741834e-05
0.00080684660493329 1.90139176849815e-05
0.000825860522618271 2.0191707500815e-05
0.000846052230119086 2.17360228423492e-05
0.000867788252961436 2.38515488555627e-05
0.000891639801816998 2.52311735909986e-05
0.000916870975407997 2.51067290907735e-05
0.00094197770449877 2.50673514031111e-05
0.000967045055901881 2.51432702699938e-05
0.000992188326171875 2.53471248051706e-05
0.00101753545097705 2.5699035502763e-05
0.00104323448647981 2.62308371691649e-05
0.00106946532364897 2.69935526782414e-05
0.00109645887632722 2.80725480079121e-05
0.00112453142433513 2.96217398418152e-05
0.00115415316417694 3.05514766399562e-05
0.0011847046408169 2.9718257918638e-05
0.00121442289873554 2.92249492127529e-05
0.00124364784794829 2.90349162751585e-05
0.00127268276422345 2.90718908248801e-05
0.00130175465504833 2.92941358996227e-05
0.00133104879094795 2.96804429099587e-05
0.00136072923385791 3.02223865583333e-05
0.00139095162041624 3.09209939902446e-05
0.00142187261440649 3.0305422840557e-05
0.00145217803724704 2.94809157745049e-05
0.00148165895302155 2.9025030347084e-05
0.00151068398336863 2.88531949095157e-05
0.00153953717827815 2.89068757641961e-05
0.00156844405404235 2.91570748205127e-05
0.00159760112886286 2.95930835469394e-05
0.0016271942124098 3.02176287549034e-05
0.0016574118411647 3.10457244873651e-05
0.00168845756565207 3.21062035055867e-05
0.00172056376915765 3.34462586354724e-05
0.00175401002779312 3.51407751277308e-05
0.00178915080292086 3.73110704976176e-05
0.00182646187341847 3.8635560554582e-05
0.00186509743397305 3.87543765461506e-05
0.00190385181051921 3.90381846010659e-05
0.00194288999512027 3.95304253049166e-05
0.00198242042042519 4.02729693158451e-05
0.00202269338974103 4.1331004582407e-05
0.00206402439432344 4.28102767105783e-05
0.00210683467103402 4.48935686499967e-05
0.00215172823968402 4.79296446574686e-05
0.00219965788434148 5.26978341705617e-05
0.00225235571851205 6.0458843722736e-05
0.00231281456223478 5.96653912233026e-05
0.00237247995345808 5.9763926679425e-05
0.00243224388013751 6.06504232393686e-05
0.00249289430337688 5.39979765625803e-05
0.00254689227993946 4.95973487733782e-05
0.00259648962871284 4.72732525748394e-05
0.00264376288128768 4.59784911832252e-05
0.0026897413724709 4.52920937581867e-05
0.00273503346622909 4.50331531384619e-05
0.00278006661936755 4.51133691140983e-05
0.00282517998848165 4.54894210363414e-05
0.00287066940951799 4.61449613853708e-05
0.00291681437090336 4.70835223959237e-05
0.00296389789329928 4.83268131821598e-05
0.00301222470648144 4.99168968292648e-05
0.00306214160331071 5.19226984809766e-05
0.00311406430179168 5.38762947787252e-05
0.00316794059657041 5.43448324693283e-05
0.00322228542903974 5.50770553596723e-05
0.00327736248439941 5.61502771124171e-05
0.00333351276151183 5.76543776157806e-05
0.00339116713912761 5.97335713503675e-05
0.00345090071047797 6.2634967485847e-05
0.00351353567796382 6.43535792725022e-05
0.00357788925723632 6.57380210255103e-05
0.00364362727826183 6.75577663032494e-05
0.00371118504456508 6.99382682808789e-05
0.00378112331284596 7.30788241224971e-05
0.00385420213696846 7.73195782565108e-05
0.00393152171522497 7.89689308160718e-05
0.00401049064604104 7.44825203391516e-05
0.00408497316638019 6.92854371353777e-05
0.00415425860351557 6.63023632121949e-05
0.00422056096672777 6.46135070757869e-05
0.00428517447380355 6.37232261200853e-05
0.00434889769992364 6.3403168151345e-05
0.00441230086807498 6.35393120442573e-05
0.00447584018011924 6.40752217940462e-05
0.00453991540191329 6.49897035915885e-05
0.00460490510550488 6.62879183527276e-05
0.0046711930238576 6.7999354271102e-05
0.0047391923781287 7.01808545429563e-05
0.00480937323267166 7.11943125112627e-05
0.00488056754518292 7.24557320756144e-05
0.00495302327725854 7.42162280634521e-05
0.00502723950532199 7.66297331865299e-05
0.00510386923850852 7.99486292427972e-05
0.00518381786775132 8.46257375877002e-05
0.00526844360533902 8.6390901959631e-05
0.00535483450729865 8.6285499398686e-05
0.00544112000669733 8.64284392110836e-05
0.00552754844590842 8.68689916435044e-05
0.00561441743755192 8.76359469106042e-05
0.00570205338446253 8.87704546298799e-05
0.00579082383909241 9.03314579080358e-05
0.00588115529700044 9.13079984666261e-05
0.00597246329546707 8.97835027310161e-05
0.00606224679819808 8.72537449011039e-05
0.00614950054309919 8.50699757464085e-05
0.0062345705188456 8.38720743071464e-05
0.00631844259315274 8.34140069939931e-05
0.00640185660014674 8.35447686592023e-05
0.00648540136880594 8.41870751892425e-05
0.00656958844399518 8.53094377496883e-05
0.00665489788174487 8.6914072982438e-05
0.00674181195472731 8.83575260066522e-05
0.00683016948073396 9.00188164588653e-05
0.00692018829719283 9.23013839605399e-05
0.00701248968115337 9.540162096078e-05
0.00710789130211415 9.96394775190905e-05
0.00720753077963324 0.000105589239087323
0.00731312001872056 0.000114419710316575
0.00742753972903713 0.000117124684358265
0.0075446644133954 0.00011562157630191
0.00766028598969731 0.000114164548099316
0.00777445053779663 0.000111583336150124
0.00788603387394675 0.000109333695844719
0.00799536756979147 0.000107429860676195
0.00810279743046767 0.000105855689545099
0.00820865312001277 0.000104600371837037
0.0083132534918498 0.000103659207875804
0.00841691269972561 0.000103033874300367
0.00851994657402597 0.000102733101723873
0.00862267967574985 0.000102773918186592
0.00872545359393644 0.000103183697018159
0.0088286372909546 0.000104003429253655
0.00893264072020825 0.000105292975005094
0.00903793369521335 0.0001071397017247
0.00914507339693805 0.000109673282842741
0.00925474667978079 0.000113092516573922
0.00936783919635471 0.000117717706611071
0.00948555690296578 0.000122766878761034
0.00960832378172682 0.000128902265419991
0.00973722604714681 0.000136696481451318
0.00987392252859813 0.000133454188492609
0.0100073767170907 0.000130386346063019
0.0101377630631538 0.000127732209175398
0.0102654952723292 0.000125471133693155
0.0103909664060223 0.000123583278063637
0.0105145496840859 0.000122055386742487
0.0106366050708284 0.000120880748347405
0.0107574858191758 0.000120059371942687
0.0108775451911185 0.000119598579128888
0.0109971437702474 0.000119514128329329
0.0111166578985767 0.000119832074853251
0.01123648997343 0.000120591720808895
0.0113570816942389 0.000121850276521798
0.0114789319707607 0.000123690359979222
0.0116026223307399 0.000126232473261212
0.0117288548040011 0.000129656772672313
0.0118585115766734 0.000133619172931426
0.0119921307496049 0.00013711280193873
0.0121292435515436 0.000141475103859993
0.0122707186554036 0.000146914043526357
0.0124176326989299 0.000150547345207044
0.012568180044137 0.000147454226660664
0.0127156342707976 0.000144648821084456
0.0128602830918821 0.000142265022077662
0.0130025481139598 0.000140287622061697
0.0131428357360215 0.000138704921893964
0.0132815406579154 0.00013751212234642
0.0134190527802618 0.000136711725858991
0.0135557645061208 0.000136314322489012
0.0136920788286098 0.000136339971147988
0.0138284187997578 0.00013682041883523
0.0139652392185931 0.000137802572757455
0.0141030417913505 0.000139353950675622
0.0142423957420261 0.000141571421350517
0.0143839671633767 0.000144595725250406
0.0145285628886271 0.0001486368022405
0.0146771996908676 0.00015349439380735
0.0148306940846749 0.000156349285500778
0.0149870433701757 0.000159981540123786
0.0151470249102995 0.000164547136859092
0.0153115720471586 0.000165337961610799
0.0154769100087694 0.000162326869728766
0.0156392368784981 0.000159688504645475
0.0157989253831436 0.000157492748844088
0.0159564181319877 0.00015572877645489
0.0161121469084426 0.000154391270550231
0.0162665381789928 0.000153482589340574
0.0164200207683334 0.000153013596266013
0.0165730343645994 0.000153005053637026
0.0167260394182364 0.000153489850347819
0.0168795292685842 0.000154516462703778
0.017034045731288 0.000156154336834942
0.017190200068123 0.000158502419838818
0.0173487024879618 0.000161703127897805
0.0175104056158596 0.000165966270572639
0.0176763718864322 0.000171612527364233
0.0178479844137965 0.000176171562473957
0.0180241559762704 0.000178900608454704
0.0182030565847251 0.000182443413468384
0.0183854999981935 0.000180995395433068
0.0185664953936266 0.000177963844344685
0.0187444592379713 0.00017537865432155
0.0189198378922928 0.000173265039410648
0.0190931029317035 0.000171614988125778
0.0192647179198292 0.000170427611604794
0.019435145531434 0.000169710567486617
0.0196048560989206 0.000169481231952298
0.0197743373308729 0.000169768591693248
0.0199441059225662 0.00017061618774411
0.0201147221103103 0.00017208664933901
0.0202868087596493 0.000174268753259296
0.0204610775129086 0.000177288697973618
0.0206383662108822 0.000181328797326942
0.0208196950082092 0.00018666006633385
0.021006355074543 0.000193702837671287
0.0212000579122143 0.000198886460353709
0.021398944372568 0.000201240447899869
0.0216001848204679 0.000197649720831824
0.0217978345412997 0.000194438319527325
0.021992272860827 0.000191745464869704
0.0221840183256967 0.000189558300446764
0.0223735766261435 0.000187869085712884
0.0225614457118564 0.000186678488807148
0.0227481242006635 0.000185996360273317
0.0229341205609368 0.000185843041078361
0.0231199636020152 0.000186251466212995
0.0233062150682282 0.000187270410371898
0.0234934854786001 0.000188969461132726
0.0236824549397328 0.000191446735115806
0.0238739016748486 0.000194841165816387
0.024068742840665 0.000199352823477759
0.0242680956641428 0.000205278234169946
0.0244733738983127 0.000213075861607574
0.0246864497599203 0.000219723745554038
0.0249061735054743 0.000215734063479079
0.0251219075689534 0.000212132386769206
0.0253340399557226 0.000209091112287363
0.02554313106801 0.000206594536128736
0.0257497256041387 0.000204632006603011
0.0259543576107417 0.000203201594829789
0.0261575592055715 0.000202310739820206
0.0263598699453917 0.000201977395401712
0.0265618473407934 0.000202231917015758
0.0267640792578092 0.000203119985378015
0.0269671992431872 0.000204707063975461
0.0271719063071627 0.000207085239334967
0.0273789915464976 0.000210383940856364
0.027589375487354 0.000214787298908587
0.0278041627862626 0.00022056351746937
0.028024726303732 0.0002281174945589
0.0282528437982909 0.000235912192942737
0.0284887559912336 0.00023178717313252
0.0287205431643661 0.000228068182102022
0.0289486113464681 0.000224940849076466
0.0291735521955446 0.00022239023913515
0.0293959424346798 0.000220406829864263
0.029616349264544 0.000218990329023304
0.0298353395935673 0.000218150427435457
0.0300534900210028 0.000217908095481962
0.0302713981164847 0.000218297678652095
0.0304896957951368 0.000219370117973704
0.0307090659131105 0.000221197839113138
0.0309302637522237 0.000223882236974091
0.0311541459891978 0.000227565388868268
0.031381711378066 0.000232449004525115
0.0316141603825911 0.00023882647386777
0.0318529868564589 0.000247140255867074
0.032100127112326 0.000249844260544929
0.0323499713728709 0.000245782374977042
0.032595753747848 0.000242237087065068
0.032837990834913 0.000239307046538834
0.0330772978814519 0.000236980636473606
0.0333142785179255 0.000235253802689086
0.0335495323206146 0.000234132556144301
0.0337836648767589 0.000233634078245202
0.0340172989550041 0.000233788522066685
0.0342510874770708 0.000234641810661025
0.0344857292877318 0.000236259878491951
0.0347219891662237 0.000238735104482287
0.034960724270706 0.000242196228408377
0.0352029204991144 0.000246824068194507
0.0354497445673089 0.000252877408641817
0.0357026219759507 0.000260737830222841
0.0359633598061736 0.000266008126805834
0.0362293679329794 0.000261779830155623
0.036491147763135 0.000258063877964197
0.0367492116410992 0.000254996171737721
0.0370042078128369 0.000252565297324462
0.0372567731101614 0.000250767315780391
0.0375075404259418 0.000249608809929427
0.0377571492358712 0.000249108041978511
0.0380062572778497 0.000249296822079218
0.0382555540999289 0.00025022340160557
0.0385057775015345 0.000251956844543383
0.0387577343460779 0.000254593634201379
0.0390123279802793 0.000258267815829342
0.0392705957961086 0.000263166994308365
0.039533762790417 0.000269558530403078
0.0398033213208201 0.000277834575579857
0.0400811558963999 0.000280157446918452
0.0403613133433184 0.000275953449681997
0.0406372667930004 0.000272335727220211
0.0409096025202206 0.000269393528934732
0.0411789960491553 0.00026711825524292
0.0414461143043982 0.000265510216687482
0.0417116245210857 0.000264581088757715
0.0419762056098434 0.000264355374003068
0.0422405609838465 0.000264872702864322
0.0425054336867108 0.000266191338038338
0.0427716250247492 0.000268393441952913
0.0430400184667021 0.000271593046893777
0.0433116115135958 0.00027594835482526
0.0435875598684211 0.000281681303540151
0.0438692411719612 0.000289109980960668
0.0441583511529219 0.000296939391331159
0.0444552905442531 0.000292447263674004
0.0447477378079271 0.000288501156996052
0.0450362389649231 0.000285266308143017
0.0453215052730662 0.000282732400424707
0.0456042376734909 0.000280897252296208
0.0458851349257871 0.000279770243296849
0.0461649051690839 0.000279373661249672
0.0464442788303336 0.000279744834561131
0.0467240236648947 0.000280939396064356
0.0470049630609591 0.000283036180702427
0.0472879992416615 0.000286144591524965
0.0475741438331865 0.000290415861112589
0.047864559694299 0.000296060742544292
0.0481606204368433 0.000303378352825174
0.0484639987896685 0.000311894159252579
0.0487758929489211 0.000307291429673475
0.0490831843785946 0.000303260224136609
0.0493864446027312 0.000299970898186339
0.0496864155009175 0.000297413906086668
0.0499838294070042 0.000295588329897676
0.0502794177369019 0.000294505365234224
0.0505739231021361 0.000294189785105494
0.0508681128872416 0.000294682236060405
0.051162795123302 0.000296042732133623
0.0514588378554356 0.000298355881375147
0.0517571937368108 0.00030173873267128
0.052058932469482 0.000306352758981728
0.0523652852284638 0.000312422668497924
0.0526777078969617 0.000320267056967429
0.0529979749539291 0.000325016820639867
0.053322991774569 0.000320504589060538
0.0536434963636295 0.000316642854286056
0.0539601392179156 0.000313549235309663
0.0542736884532252 0.000311217900449027
0.0545849063536743 0.000309653170855566
0.0548945595245298 0.000308872457890863
0.0552034319824207 0.000308908100173939
0.0555123400825946 0.000309810185471231
0.0558221502680659 0.000311650790109991
0.0561338010581759 0.000314530302486051
0.0564483313606619 0.000318586944106104
0.056766918304768 0.000324011411050319
0.0570909297158183 0.000331070096786662
0.057421999812605 0.00034014345758808
0.0577621432701931 0.000336517069899785
0.0580986603400928 0.000332306625541609
0.0584309669656345 0.000328882880448142
0.0587598498460826 0.00032625353652188
0.0590861033826045 0.000324419907631849
0.0594105232902363 0.000323396247950559
0.0597339195381869 0.000323211635223228
0.0600571311734101 0.000323912550106539
0.0603810437235167 0.00032556676314139
0.060706610486658 0.0003282691195793
0.0610348796062373 0.000332150193815826
0.0613670298000532 0.000337389467710612
0.0617044192677638 0.000344235961601636
0.0620486552293654 0.00035304175619634
0.0624016969855618 0.000351080024017481
0.0627527770095792 0.000346749948300146
0.0630995269578794 0.000343214455611642
0.063442741413491 0.000340504052596112
0.0637832454660871 0.00033862060428005
0.0641218660703672 0.000337579060795602
0.0644594451311628 0.000337409687451259
0.0647968548186141 0.000338160721210222
0.0651350155398243 0.000339902359370349
0.0654749178991946 0.000342732683611098
0.0658176505828057 0.000346786502435121
0.0661644370852408 0.00035224878081486
0.0665166858660557 0.000359375599565548
0.0668760614656212 0.000368528084215077
0.0672445895498363 0.000364183045787161
0.0676087725956235 0.000359917153611884
0.0679686897492354 0.000356504383579004
0.0683251941328144 0.000353946885313267
0.0686791410181276 0.000352250044890764
0.0690313910630184 0.000351433588184364
0.0693828246512028 0.000351533682287278
0.06973435833349 0.000352605986350127
0.0700869643198402 0.00035473020573532
0.0704416945255755 0.000358016841550291
0.0707997113671258 0.000362617280279323
0.0711623286474051 0.000368739178087904
0.071531067825493 0.000376670615117485
0.0719077384406105 0.000380644144335431
0.0722883825849459 0.000375923440539805
0.0726643060254857 0.000371986987939511
0.0730362930134252 0.000368936986837427
0.0734052300002627 0.000366773879751345
0.073772003880014 0.000365510907311022
0.074137514787325 0.000365177153214208
0.0745026919405392 0.000365820123364121
0.0748685120639034 0.000367509610306858
0.0752360216742102 0.00037034341635281
0.075606365090563 0.000374455844016034
0.0759808209345791 0.000380030476129528
0.0763608514107086 0.000387319889997226
0.0767481713007058 0.000395907605134636
0.0771440789058404 0.0003908792326748
0.0775349581385153 0.00038661643794117
0.0779215745764564 0.000383271652886321
0.0783048462293428 0.000380842847220342
0.0786856890765631 0.000379340352164422
0.0790650294287275 0.000378790346978912
0.0794438197757064 0.000379237260735067
0.0798230570364415 0.000380747383249696
0.0802038044196912 0.000383414214987409
0.0805872186346786 0.000387366376269113
0.0809745850109477 0.000392779437807473
0.0813673644487552 0.000399894010932794
0.081767258459688 0.000409044280867854
0.0821763027405558 0.000404612200034277
0.0825809149405901 0.00040023871042253
0.0829811536510126 0.000396804200067402
0.08337795785108 0.000394315321860965
0.083772273172941 0.000392782989769983
0.084165056162711 0.000392234312572589
0.0845572904752836 0.000392715160199003
0.0849500056354826 0.000394293862186883
0.0853442994976695 0.00039706667652596
0.0857413661741954 0.000401165861037243
0.0861425320352327 0.000406771724296123
0.0865493037595288 0.000414131012742738
0.0869634347722715 0.000422237498073509
0.087385672270345 0.000417119967349222
0.0878027922376942 0.00041283433042365
0.0882156265681179 0.000409523896336933
0.0886251504644548 0.000407189780880661
0.0890323402453355 0.000405846768195353
0.0894381870135308 0.000405526847876506
0.0898437138614073 0.000406281982948475
0.0902499958443558 0.000408188234150917
0.0906581840785067 0.000411351839210437
0.0910695359177172 0.000415918184561202
0.0914854541022784 0.000422085229111987
0.0919075393313904 0.00043012406470162
0.092337663396092 0.000433380665837786
0.0927710440619298 0.00042850082207333
0.0931995448840031 0.00042453194101752
0.0936240768250206 0.000421565915607016
0.0940456427406276 0.000419609927543236
0.0944652526681709 0.000418686551710216
0.0948839392198811 0.000418837080146298
0.0953027763000274 0.000420124888470342
0.0957229011884977 0.000422640408155089
0.0961455415966528 0.000426508435247961
0.0965720500319008 0.000431898948549479
0.0970039489804503 0.00043904341029473
0.097442992390745 0.000448259994983376
0.0978912523857284 0.000443430367141
0.0983346827528694 0.000438984594872726
0.0987736673477421 0.00043556594229867
0.0992092332900408 0.000433182138714159
0.0996424154287549 0.000431850053702832
0.100074265482458 0.000431604726924487
0.100505870209382 0.000432502392400362
0.100938372601783 0.000434624875797936
0.101372997477581 0.000438086054857439
0.101811083532438 0.000443041369704902
0.102254124902143 0.000449702019722418
0.102703826921865 0.000458356655746986
0.103162183577612 0.000457387219418659
0.103619570797031 0.00045268213752897
0.10407225293456 0.000448989668518251
0.104521242603078 0.0004463589139955
0.104967601517074 0.000444804604233784
0.105412406121307 0.00044435917384144
0.105856765295149 0.000445076109280716
0.10630184140443 0.000447034133148724
0.106748875537578 0.000450343344044932
0.107199218881623 0.00045515423082212
0.107654373112445 0.000461671064400782
0.108116044176846 0.000470172223988734
0.108586216400835 0.000470302632617908
0.109056519033453 0.000465495390769027
0.109522014424222 0.000461717236033882
0.109983731660256 0.000459029031654392
0.11044276069191 0.000457446082086619
0.110900206773997 0.00045700171219353
0.11135720848619 0.000457750787098227
0.111814959273288 0.000459773980599499
0.112274733253888 0.000463184029684516
0.112737917283572 0.000468134905483217
0.113206052189056 0.000474835418284465
0.11368088760734 0.000483569832967315
0.114164457440307 0.000482144307246618
0.114646601747554 0.000477403622341173
0.115124005369895 0.000473736054177953
0.115597741424073 0.000471188085685409
0.116068929509759 0.000469778477780961
0.11653870798754 0.000469545057937219
0.117008253045477 0.000470548326733659
0.11747880137221 0.000472876112590723
0.117951677484801 0.000476650379287864
0.118428327864089 0.000482037208389709
0.118910365072479 0.000489261633244322
0.119399626705723 0.000498473443863731
0.119898100149587 0.000492980044377064
0.120391080193964 0.000488484889418824
0.120879565083383 0.00048513362182267
0.121364698705205 0.000482934730727372
0.121847633435933 0.000481913663753606
0.122329547099686 0.000482116797400692
0.122811663897087 0.000483615120321781
0.123295279017409 0.000486509641309056
0.123781788658718 0.000490939289958215
0.124272727948676 0.0004970925283905
0.124769820477067 0.000505224700656344
0.125275045177723 0.00050804759769339
0.125783092775416 0.000502959258122213
0.126286052033539 0.000498956721064419
0.126785008754603 0.000496127634238887
0.127281136388842 0.000494489366050123
0.127775625754892 0.000494078413374191
0.128269704168266 0.000494954353012298
0.128764658521278 0.000497204404147948
0.129261862925426 0.000500950088633542
0.12976281301406 0.000506356965493442
0.130269169979553 0.000513649022814162
0.130782819002368 0.000522416761162832
0.13130523576353 0.000516866498091618
0.131822102261622 0.000512375155583464
0.132334477417206 0.000509082631897102
0.132843560049103 0.000507000870240999
0.133350560919344 0.000506160040808603
0.133856720960152 0.000506612667033848
0.134363333627186 0.000508437704019265
0.134871771331205 0.000511746502368148
0.135383517833574 0.000516691504575841
0.135900209338149 0.000523479024153313
0.136423688362303 0.000532388358069843
0.136956076720373 0.000530008954560773
0.137486085674933 0.000525224411266156
0.138011310086199 0.000521631946880034
0.138532942033079 0.000519273756553778
0.139052215789633 0.000518177051692253
0.139570392841325 0.000518390893682427
0.140088783735008 0.000519990376928961
0.140608774111937 0.000523082275930775
0.141131856387868 0.000527813266965345
0.141659669654833 0.000534381969379497
0.142194051624213 0.000543056861216939
0.142737108485429 0.000542319255652586
0.143279427741082 0.000537393055605744
0.143816820796688 0.000533669406422208
0.14435049020311 0.000531206162818804
0.144881696365929 0.000530030297466334
0.145411726663395 0.000530190765242927
0.145941917428638 0.000531762831818653
0.146473680260457 0.000534853713619366
0.147008533974076 0.000539610780558832
0.147548144754635 0.00054623355193306
0.148094378306568 0.000554991507966671
0.148649369814535 0.000553756490603434
0.149203126305138 0.000548842058620169
0.149751968363758 0.000545161920949122
0.150297130284707 0.000542770679032704
0.15083990096374 0.000541697791335265
0.151381598755075 0.000541995478434234
0.15192359423351 0.000543743202858661
0.152467337436368 0.00054705359969791
0.153014391036066 0.000552081095016857
0.153566472131083 0.000559034510817558
0.154125506641901 0.000568195795013167
0.154693702436914 0.000564345996864358
0.155258048433778 0.000559603673845333
0.155817652107623 0.000556148406544178
0.156373800514168 0.000554013743130256
0.156927814257298 0.000553234559027337
0.157481048816325 0.000553869964858624
0.158034918781184 0.000556007983616998
0.158590926764801 0.000559772103914442
0.159150698868715 0.000565330802575726
0.159716029671291 0.000572911498646473
0.160288941169937 0.000579770806213523
0.160868711976151 0.000574176941098266
0.161442888917249 0.000569796034730973
0.16201268495198 0.000566750256601249
0.162579435208581 0.000565061736417849
0.163144496944999 0.000564774250696266
0.163709271195696 0.000565957852889166
0.164275229048585 0.000568714102493862
0.164843943151079 0.000573183655913583
0.165417126806992 0.000579557309137923
0.16599668411613 0.000588092250121432
0.166584776366252 0.000588528378598097
0.16717330474485 0.00058341587981344
0.167756720624663 0.000579601246034621
0.168336321870698 0.000577155941034185
0.168913477811732 0.000576112664357534
0.169489590476089 0.000576528246197058
0.170066118722286 0.000578488540150886
0.170644607262437 0.000582114769561572
0.171226722031999 0.000587572729283595
0.171814294761283 0.00059508621976736
0.17240938098105 0.00060245136480947
0.173011832345859 0.000596750078560348
0.17360858242442 0.000592310931421685
0.174200893355841 0.00058925989089573
0.174790153246737 0.000587621628597667
0.175377774875335 0.000587443511175876
0.175965218386511 0.000588800446020059
0.176554018832531 0.000591800429158224
0.177145819261689 0.00059659258615118
0.17774241184784 0.000603378859166522
0.178345790707007 0.000612431201157252
0.178958221908164 0.000609587044845797
0.17956780895301 0.00060469531801512
0.180172504271025 0.000601185482150864
0.180773689753176 0.000599105195918263
0.181372794949094 0.000598495720243476
0.181971290669337 0.000599424810492336
0.18257071547983 0.000601992030586377
0.183172707510416 0.000606336094229906
0.183779043604646 0.000612645507482232
0.184391689112128 0.000621174146493706
0.185012863258622 0.00062181727223063
0.185634680530853 0.000616621013310211
0.186251301544163 0.000612799291275285
0.186864100835438 0.000610427958240819
0.187474528793679 0.000609544941638555
0.188084073735317 0.000610214125526842
0.188694287860844 0.000612530682542148
0.189306818543386 0.000616628058445265
0.189923446601832 0.000622688083702956
0.190546134685535 0.000630955729686556
0.191177090415221 0.0006333636612663
0.191810454076488 0.000627996608109852
0.192438450684597 0.000624013866463172
0.193062464551061 0.000621505373855296
0.193683969924916 0.000620508213163958
0.19430447813808 0.000621085476126344
0.194925563614206 0.000623331667884513
0.195548895282091 0.000627379624129954
0.196176274906221 0.000633410517152582
0.196809685423373 0.00064166843825693
0.19745135386163 0.00064418313021382
0.198095536991844 0.000638784204211477
0.198734321196055 0.000634794494919859
0.199369115690975 0.000632305471030517
0.200001421162006 0.000631355864820913
0.200632777026827 0.000632011008927785
0.201264788035755 0.000634368381056981
0.201899156416811 0.00063856472542392
0.202537721142235 0.000644786349994138
0.20318250749223 0.000653284131771215
0.203835791624001 0.000654283133554066
0.204490074757555 0.000648995176019533
0.205139069933574 0.000645155919899919
0.205784225853474 0.000642846713447464
0.206427072566922 0.000642110530479384
0.207069183097401 0.000643018090229279
0.20771220118763 0.000645673631012217
0.208357874818643 0.000650222521914462
0.209008097340557 0.000656862269238895
0.209664959609796 0.000665858575529818
0.210330818185326 0.000663715710632949
0.210994533895959 0.000658685675800831
0.21165321957176 0.000655159328230543
0.21230837889999 0.000653196499695236
0.212961575399685 0.00065284722030855
0.213614422619994 0.000654191047603577
0.214268613667598 0.000657343192006646
0.214925956859604 0.000662462954567784
0.215588419814172 0.000669765939063737
0.216258185753236 0.000678619636219008
0.216936805389455 0.000672573707687567
0.217609379097142 0.000667960030983988
0.218277339128126 0.000664915535065719
0.218942254663192 0.000663474131014695
0.219605728794207 0.000663696151834578
0.220269424946041 0.000665673976141808
0.220935098922183 0.000669538743645815
0.221604637665829 0.000675470049842938
0.222280107715672 0.000683710012557032
0.222963817728229 0.000686497765306836
0.223650315493536 0.000680989575823481
0.224331305069359 0.000676990363432267
0.225008295432791 0.00067459668066909
0.225682892113461 0.000673854155530075
0.226356746268991 0.000674837447256642
0.227031583716247 0.000677656373000093
0.227709240089247 0.000682463888847299
0.228391703978095 0.00068946761666937
0.229081171594764 0.000698946642358858
0.229780118237123 0.000693985294827392
0.23047410353195 0.00068917057678416
0.231163274108734 0.000685962782738342
0.231849236891473 0.000684406327026754
0.2325336432185 0.000684562255616247
0.233218205474116 0.00068652428600598
0.233904729760122 0.000690425689290764
0.234595155449413 0.000696449097120699
0.235291604546533 0.000704840712343287
0.235996445258877 0.000706738916271322
0.236703184175148 0.000701275899099555
0.237404460074247 0.000697380151689
0.238101840225936 0.000695144049107503
0.238796984275044 0.000694618497497822
0.239491602772542 0.000695885037565654
0.240187487810107 0.000699062348771109
0.240886550158878 0.000704314872670813
0.241590865031549 0.000711865266946734
0.242302730298496 0.000719130597972915
0.243021860896469 0.000713131042932145
0.243734991939401 0.000708677695745448
0.244443669635146 0.000705898352875234
0.245149567988022 0.000704836378196131
0.245854404366218 0.000705564487491913
0.24655996885371 0.000708191001932184
0.247268159855642 0.000712867677975948
0.247981027533618 0.000719800999175971
0.248700828532794 0.0007292685812519
0.249430097114046 0.000724599825085321
0.250154696939131 0.000719731608892368
0.250874428548023 0.000716542302841982
0.251590970850865 0.000715083363153711
0.252306054214019 0.000715421672523551
0.253021475886543 0.00071765874698825
0.253739134633531 0.000721938173152047
0.254461072806683 0.000728456176479588
0.255189528983163 0.000737476934764335
0.255927005917927 0.000735604627301437
0.256662610545228 0.000730458707744413
0.257393069252973 0.00072698946825656
0.258120058721229 0.000725268196837849
0.258845326918067 0.000725358587344252
0.259570685505411 0.000727358455771106
0.260298043961182 0.000731407091064298
0.261029451052247 0.000737695445022427
0.261767146497269 0.000746480873637027
0.262513627370906 0.00074610154513212
0.263259728916038 0.00074079752992893
0.264000526445967 0.000737180901399229
0.264737707347367 0.00073533378319016
0.265473041130557 0.000735319067573701
0.26620836019813 0.000737233819275715
0.266945594017406 0.000741216660139946
0.267686810677546 0.00074745788261728
0.268434268560163 0.000756214069832602
0.269190482629996 0.000756058839824748
0.269946541469821 0.000750719858363561
0.270697261328184 0.000747090782058816
0.271444352110243 0.000745256385003097
0.272189608495246 0.000745281141860713
0.272934889637107 0.00074726427973081
0.273682153916838 0.000751347319799472
0.274433501236637 0.000757724402420242
0.275191225639057 0.000766657212986297
0.275957882852044 0.00076547690112632
0.27672335975317 0.00076022913700402
0.277483588890174 0.000756725314351361
0.278240314204525 0.00075504518935049
0.278995359393876 0.000755257278665166
0.279750616672541 0.000757465974345388
0.280508082646886 0.000761819378825061
0.281269902025712 0.000768520141782067
0.282038422167494 0.00077784113622889
0.282816263303722 0.00077438558531784
0.28359064888904 0.000769358610278691
0.284360007499319 0.000766121699374912
0.285126129198694 0.000764742142250565
0.285890871340944 0.00076529512977525
0.28665616647072 0.000767893455675468
0.287424059926395 0.000772695808595468
0.288196755734991 0.000779918459901331
0.288976674194892 0.000789213104440337
0.289765887299332 0.000782842341635808
0.290548729640968 0.000778173599960105
0.291326903240928 0.000775349970239146
0.292102253211167 0.000774423326412774
0.29287667653758 0.000775478475588448
0.293652155013169 0.000778640239015854
0.294430795252184 0.000784082442386567
0.295214877694571 0.000792040867223196
0.296006918561794 0.000796841761271069
0.296803760323065 0.000790931585220931
0.297594691908286 0.000786784597889641
0.298381476506176 0.000784519174540314
0.299165995680716 0.000784197837306132
0.299950193518022 0.000785918436033454
0.300736111954056 0.000789821849926685
0.301525933803983 0.000796102194837487
0.30232203599882 0.000805021548967321
0.303127057547787 0.00080410407141783
0.303931161619205 0.000798788189180009
0.304729949808385 0.000795310897146615
0.305525260705532 0.000793758963446691
0.306319019668979 0.000794208652420229
0.307113228321399 0.000796774749877525
0.307910003071276 0.000801619127123778
0.3087116221984 0.000808962622655585
0.309520584821056 0.000817480367786054
0.310338065188842 0.000811129512135901
0.311149194700978 0.000806559036658573
0.311955753737636 0.000803909371227761
0.312759663108864 0.000803239243713518
0.313562902352577 0.000804642480360887
0.314367544832938 0.000808255617973147
0.315175800450911 0.000814267754708852
0.31599006820562 0.000822934745453724
0.316813002951074 0.000823578577940323
0.317636581529014 0.000818074848994979
0.318454656378009 0.000814443243463192
0.319269099621473 0.000812781992598204
0.320081881614071 0.000813168172290957
0.320895049786362 0.000815718032821027
0.321710767819183 0.000820595741647541
0.32253136356083 0.000828025414610795
0.323359388975441 0.000836002683661023
0.324195391659102 0.000829672804066511
0.325025064463169 0.000825175312731675
0.3258502397759 0.000822649060723682
0.326672888836624 0.000822157516655171
0.327495046353279 0.000823800733073246
0.328318847086352 0.000827723336291292
0.329146570422644 0.00083412498211199
0.329980695404756 0.000843275428876865
0.330823970833632 0.000841183267206448
0.331665154100839 0.000835961578340713
0.33250111567918 0.000832685445349967
0.33333380112453 0.000831440793932146
0.334165241918462 0.000832314944618343
0.33499755686308 0.000835437148428874
0.335832994011509 0.000840988116722383
0.336673982128231 0.000849213400305736
0.337523195528537 0.000852507983893973
0.338375703512431 0.00084667497534574
0.339222378487777 0.000842761502466641
0.340065139990243 0.000840883610759865
0.340906023601003 0.000841118659094882
0.341747142260098 0.000843583983198573
0.342590726243297 0.000848445837544775
0.343439172080842 0.000855931547451224
0.344295103628293 0.00086354403462098
0.345158647662914 0.000857201554657547
0.346015849217571 0.000852765240078215
0.346868614457649 0.000850374275426933
0.347718988733076 0.000850098456715503
0.348569087189792 0.000852046247556503
0.349421133437348 0.000856373308121697
0.35027750674547 0.000863293786316651
0.351140800531787 0.000873096606913874
0.352013897138701 0.000867451293428909
0.35288134843213 0.000862612569208306
0.353743961001338 0.000859825785157474
0.354603786786495 0.000859162685520309
0.355462949472016 0.000860725598279147
0.356323675070295 0.000864662934964378
0.357188338005259 0.000871179962469321
0.358059517967729 0.000880554253506741
0.358940072221235 0.000877368489749614
0.359817440710985 0.000872247560493902
0.360689688271479 0.000869177532124419
0.361558865803603 0.000868244757076419
0.36242711056068 0.000869547895311787
0.363296658455992 0.000873231048619434
0.364169889504611 0.000879494324945067
0.365049383829556 0.000888608804410706
0.365937992633967 0.000886924015692251
0.366824916649659 0.000881625059320732
0.36770654170898 0.000878385844580998
0.368584927553561 0.00087730196935546
0.369462229522916 0.000878470679603915
0.37034070020252 0.000882034566692639
0.371222734769213 0.000888192088008231
0.372110926857221 0.000897212365707987
0.373008139222929 0.00089609038006106
0.37390422960299 0.000890719838778089
0.374794949441768 0.00088742701346234
0.37568237645523 0.000886311817766093
0.376568688272996 0.000887472314225206
0.377456160587222 0.000891052330672649
0.378347212917894 0.000897252097213349
0.379244465015108 0.000906343178379097
0.380150808193487 0.000904859759515706
0.381055667953003 0.000899526122408963
0.381955194075412 0.00089629701788594
0.382851491093297 0.000895272065135352
0.383746763158433 0.000896552407357262
0.38464331556579 0.000900285891082176
0.385543601456872 0.000906677984976313
0.386450279441849 0.000916007149325895
0.387366286591174 0.000913242793281879
0.388279529384456 0.000908056776522955
0.389187586160979 0.000905011131115252
0.390092597292094 0.000904200775098934
0.390996798067193 0.000905732296014089
0.391902530363207 0.00090976047367922
0.392812290836887 0.000916499663067567
0.393728790499954 0.000926239928451597
0.394655030428406 0.000921267581289296
0.395576298009695 0.000916342775536789
0.396492640785232 0.000913603888310426
0.397406244673542 0.000913136815377298
0.39831938148892 0.000915056132625014
0.399234437621545 0.000919526716908036
0.400153964338453 0.000926775804965157
0.401080740143418 0.000935599753340793
0.402016339896759 0.000928978710978691
0.402945318607737 0.000924438926250542
0.403869757533988 0.000922131805301228
0.404791889339289 0.000922139401261432
0.405714028740551 0.000924587094826746
0.406638615835377 0.00092965332824872
0.407568269163626 0.000937582655430028
0.408505851819056 0.00094260187324733
0.409448453692303 0.000936443193695651
0.410384896885999 0.000932421084274693
0.411317317970274 0.000930670881465594
0.412247988851739 0.00093128594368116
0.41317927479542 0.000934405592893908
0.414113680388314 0.000940225683315053
0.415053906071629 0.000949013081286025
0.416002919152915 0.000949333211555727
0.416952252364471 0.000943752012475273
0.417896004376946 0.000940373528087752
0.418836377905034 0.000939313194198843
0.419775691099233 0.000940678503420913
0.420716369602654 0.000944626290196118
0.42166099589285 0.000951374399382468
0.422612370292232 0.0009612180502187
0.423573588342451 0.0009558825895167
0.424529470931968 0.000951000932010795
0.425480471863979 0.000948401627684551
0.426428873491663 0.000948176053310542
0.427377049544974 0.000950449205871392
0.428327498750845 0.0009553997670404
0.429282898517886 0.000963273225788426
0.430246171743674 0.000968581395449732
0.431214753139124 0.000962352579656948
0.432177105718781 0.000958325998377499
0.433135431717158 0.0009566415713773
0.434092073288535 0.000957397996002994
0.435049471284538 0.000960741861607421
0.436010213146146 0.00096687875937894
0.436977091905525 0.000976088555161677
0.437953180460686 0.000974207889114071
0.438927388349801 0.000968890180006839
0.439896278529807 0.000965865344789636
0.440862143874597 0.00096524357223675
0.441827387446834 0.000967144967167705
0.442794532414002 0.000971742605058966
0.44376627501906 0.000979275355672529
0.444745550374733 0.00098640763440063
0.445731958009134 0.000979918883520992
0.446711876892655 0.000975661451234139
0.447687538343889 0.000973785064850853
0.44866132340874 0.000974387678424403
0.449635711087164 0.000977615503591234
0.450613326590755 0.000983674164218589
0.451597000754974 0.000992843953550976
0.452589844708525 0.0009912294805109
0.453581074189036 0.000985871977145365
0.454566946166181 0.000982850196582195
0.455549796362763 0.00098227864804237
0.456532075010806 0.000984281255558496
0.457516356266364 0.000989036279970775
0.458505392546335 0.00099678955845271
0.459502182104788 0.00100270391068651
0.460504886015474 0.000996353018440625
0.461501239033915 0.000992288977408868
0.462493528011324 0.000990658697344372
0.463484186708668 0.000991567412045002
0.464475754120713 0.000995170705559188
0.465470924826272 0.00100168631129728
0.466472611137569 0.00101141038743695
0.467484021525006 0.00100695915641792
0.468490980681424 0.0010019682995244
0.469492948980949 0.00099938778497764
0.470492336765926 0.000999323631771852
0.471491660397698 0.00100191266051164
0.47249357305821 0.00100734957699341
0.473500922635203 0.00101590141220133
0.474516824047405 0.00101758479685804
0.475534408844263 0.00101178127607864
0.476546190120341 0.00100834866081757
0.477554538781159 0.0010074194506227
0.478561958231782 0.00100911490282336
0.479571073134605 0.00101361071351454
0.480584683848119 0.00102115018547034
0.48160583403359 0.001028148736459
0.482633982770049 0.00102161965718997
0.483655602427239 0.00101743457894761
0.484673037006186 0.0010157479851113
0.485688784991298 0.00101666822889209
0.48670545322019 0.00102035547724976
0.487725808697439 0.00102703389619505
0.488752842593634 0.0010370084571018
0.489789851050736 0.00103138684782336
0.49082123789856 0.00102655534842162
0.491847793246981 0.0010242146900191
0.492872007937 0.00102447163346458
0.493896479570465 0.00102747384556121
0.494923953416026 0.00103343021196744
0.495957383627994 0.00104262639321609
0.49700001002121 0.00104101422699703
0.498041024248207 0.00103564368060671


==> Images/Results/planesource_timesteps_convergence_tol_1e-05_pmm2.txt <==
t dt
0.0 1.12279527201213e-11
1.12279527201213e-11 1.06234444155255e-11
2.18513971356468e-11 1.13236781190084e-11
3.31750752546552e-11 1.20477219185462e-11
4.52227971732014e-11 1.28216914794419e-11
5.80444886526434e-11 1.36488446376765e-11
7.16933332903198e-11 1.4533112622424e-11
8.62264459127438e-11 1.54786942629845e-11
1.01705140175728e-10 1.64900817809133e-11
1.18195221956642e-10 1.75720798098271e-11
1.35767301766469e-10 1.87298258351807e-11
1.54497127601649e-10 1.99688121459919e-11
1.74465939747641e-10 2.12949096160873e-11
1.95760849363729e-10 2.27143937229833e-11
2.18475243086712e-10 2.42339733209223e-11
2.42709216407634e-10 2.58608228212687e-11
2.68570039228903e-10 2.76026185734422e-11
2.96172657802345e-10 2.94675804111641e-11
3.25640238213509e-10 3.14645194957572e-11
3.57104757709266e-10 3.36028937811294e-11
3.90707651490396e-10 3.58928725915034e-11
4.26600524081899e-10 3.83454119920298e-11
4.64945936073929e-10 4.09723427799319e-11
5.05918278853861e-10 4.37864730801524e-11
5.49704751934013e-10 4.68017076368079e-11
5.96506459570821e-10 5.00331860117565e-11
6.46539645582578e-10 5.3497442002659e-11
7.00037087585237e-10 5.72125867060906e-11
7.57249674291327e-10 6.11985178058939e-11
8.18448192097221e-10 6.54771578667572e-11
8.83925349963978e-10 7.00727247492751e-11
9.53998074713253e-10 7.50120376672853e-11
1.02901011238054e-09 8.03248630412223e-11
1.10933497542176e-09 8.60443050649641e-11
1.19537928048672e-09 9.22072469411891e-11
1.28758652742791e-09 9.88548499834038e-11
1.38644137741132e-09 1.06033119327122e-10
1.49247449673844e-09 1.13793546825395e-10
1.60626804356383e-09 1.22193843894631e-10
1.72846188745847e-09 1.31298779636617e-10
1.85976066709508e-09 1.41181142645528e-10
2.00094180974061e-09 1.51922848452965e-10
2.15286465819358e-09 1.6361621892884e-10
2.31648087712242e-09 1.76365465064225e-10
2.49284634218664e-09 1.90288410717532e-10
2.68313475290417e-09 2.05518502512759e-10
2.88865325541693e-09 2.22207160144759e-10
3.11086041556169e-09 2.40526532561668e-10
3.35138694812336e-09 2.60672739400886e-10
3.61205968752424e-09 2.82869693893831e-10
3.89492938141808e-09 3.07373624758876e-10
4.20230300617695e-09 3.34478440734066e-10
4.53678144691102e-09 3.64522114385662e-10
4.90130356129668e-09 3.97894302880579e-10
5.29919786417726e-09 4.35045475254755e-10
5.73424333943201e-09 4.76497881374859e-10
6.21074122080687e-09 5.22858780957817e-10
6.73360000176469e-09 5.74836457035763e-10
7.30843645880045e-09 6.33259674549499e-10
7.94169613334995e-09 6.99101419830541e-10
8.64079755318049e-09 7.73507983257122e-10
9.41430553643761e-09 8.57834742761028e-10
1.02721402791986e-08 9.53690391714341e-10
1.1225830670913e-08 1.0629918620466e-09
1.22888225329596e-08 1.18803286690837e-09
1.3476855399868e-08 1.33156988127202e-09
1.480842528114e-08 1.49693058043926e-09
1.63053558615792e-08 1.6881513767477e-09
1.79935072383269e-08 1.91015289750274e-09
1.99036601358297e-08 2.16896526565835e-09
2.2072625401488e-08 2.47201920996895e-09
2.4544644611457e-08 2.8285248296235e-09
2.73731694410805e-08 3.24996797753337e-09
3.06231374186138e-08 3.59716829840923e-09
3.42203057170231e-08 3.98220350736548e-09
3.82025092243886e-08 4.40703575777415e-09
4.26095449821627e-08 4.87573191573676e-09
4.74852768978995e-08 5.39266597758211e-09
5.28779428754816e-08 5.96263238703643e-09
5.8840575262518e-08 6.59088092745415e-09
6.54314561899722e-08 7.28315828402582e-09
7.2714614473998e-08 8.0457529345768e-09
8.07603674085748e-08 8.8855438073918e-09
8.96459112159666e-08 9.8100529983718e-09
9.94559642143384e-08 1.08275028670835e-08
1.10283467081422e-07 1.1946877852662e-08
1.22230344934084e-07 1.31779913646839e-08
1.35408336298768e-07 1.45315581403985e-08
1.49939894439166e-07 1.60192724694272e-08
1.65959166908593e-07 1.76538927240635e-08
1.83613059632657e-07 1.94493326510341e-08
2.03062392283691e-07 2.14207599256439e-08
2.24483152209335e-07 2.35847024676985e-08
2.48067854677034e-07 2.59591630910137e-08
2.74027017768047e-07 2.85637430559542e-08
3.02590760824001e-07 3.14197751449615e-08
3.34010535968963e-07 3.4550466906345e-08
3.68561002875308e-07 3.7981054776002e-08
4.0654205765131e-07 4.17389697653942e-08
4.48281027416704e-07 4.585401552158e-08
4.94135042938284e-07 5.03585595175344e-08
5.44493602455819e-07 5.52877382638525e-08
5.99781340719671e-07 6.06796773818656e-08
6.60461018101537e-07 6.65757275033963e-08
7.27036745604933e-07 7.30207169346614e-08
8.00057462539594e-07 8.0063222117895e-08
8.80120684657489e-07 8.7755856951924e-08
9.67876541609413e-07 9.61555820288928e-08
1.06403212363831e-06 1.0532403498367e-07
1.16935615862198e-06 1.12833104709506e-07
1.28218926333148e-06 1.15056209730316e-07
1.3972454730618e-06 1.1797890570168e-07
1.51522437876348e-06 1.21803409010774e-07
1.63702778777425e-06 1.26548662520521e-07
1.76357645029477e-06 1.32278346157947e-07
1.89585479645272e-06 1.39103216159763e-07
2.03495801261248e-06 1.47184596491874e-07
2.18214260910436e-06 1.56744965773517e-07
2.33888757487787e-06 1.68086853013555e-07
2.50697442789143e-06 1.81623671400129e-07
2.68859809929156e-06 1.97930070427824e-07
2.88652816971938e-06 2.17827257648731e-07
3.10435542736811e-06 2.42536859603782e-07
3.3468922869719e-06 2.73984335380449e-07
3.62087662235234e-06 3.15477774203241e-07
3.93635439655559e-06 3.70334987763482e-07
4.30668938431907e-06 4.02525161829587e-07
4.70921454614865e-06 4.38444418545057e-07
5.14765896469371e-06 4.77353041660896e-07
5.62501200635461e-06 5.19523371776579e-07
6.14453537813119e-06 5.65208245475515e-07
6.7097436236067e-06 6.07782868698253e-07
7.31752649230495e-06 5.84870576830542e-07
7.9023970691355e-06 5.75263027732397e-07
8.47766009686789e-06 5.75023039050146e-07
9.05268313591804e-06 5.80924420993048e-07
9.63360755691109e-06 5.91523133827885e-07
1.0225130690739e-05 6.06116530773752e-07
1.08312472215127e-05 6.24358720112779e-07
1.14556059416255e-05 6.46108127338941e-07
1.21017140689644e-05 6.71358133003213e-07
1.27730722019677e-05 7.00202957162081e-07
1.34732751591297e-05 7.32820805237766e-07
1.42060959643675e-05 7.6946661917478e-07
1.49755625835423e-05 8.10470907785798e-07
1.57860334913281e-05 8.56242991714852e-07
1.66422764830429e-05 9.07277938304685e-07
1.75495544213476e-05 9.64167002600357e-07
1.8513721423948e-05 1.02761175707828e-06
1.95413331810263e-05 1.09844239058037e-06
2.06397755716066e-05 1.17764095024375e-06
2.18174165218504e-05 1.26637062697555e-06
2.30837871488259e-05 1.36601258660885e-06
2.44497997354348e-05 1.47821236550886e-06
2.59280121009436e-05 1.60493853427556e-06
2.75329506352192e-05 1.74855726138571e-06
2.92815078966049e-05 1.9119276825478e-06
3.11934355791527e-05 2.09852475204207e-06
3.32919603311948e-05 2.31259874733439e-06
3.56045590785292e-05 2.55938414359445e-06
3.81639432221236e-05 2.84537569100328e-06
4.10093189131269e-05 3.17751685260759e-06
4.41868357657345e-05 2.94096381412986e-06
4.71277995798644e-05 2.81051329723908e-06
4.99383128771034e-05 2.77233160591024e-06
5.27106444830137e-05 2.78608475967594e-06
5.54967292426896e-05 2.83568516562608e-06
5.83324144083157e-05 2.91482597426653e-06
6.12472403825822e-05 3.02107942667784e-06
6.426831980926e-05 3.15382304981471e-06
6.74221428590748e-05 3.31321706680482e-06
7.07353599258796e-05 3.49939586780078e-06
7.42347557936803e-05 3.71153862608876e-06
7.79462944197691e-05 3.94668830357629e-06
8.18929827233454e-05 4.19848411953403e-06
8.60914668428794e-05 4.45653532559e-06
9.05480021684694e-05 4.70777905871734e-06
9.52557812271868e-05 4.94080808632279e-06
0.00010019658931351 5.15181812252155e-06
0.000105348407436031 5.34832724252222e-06
0.000110696734678553 5.54824783687652e-06
0.00011624498251543 5.77656058954769e-06
0.000122021543104978 6.06411789803833e-06
0.000128085661003016 6.45215749071608e-06
0.000134537818493732 7.0075166594246e-06
0.000141545335153157 7.86803859631247e-06
0.000149413373749469 9.06282608683225e-06
0.000158476199836301 9.16107018999085e-06
0.000167637270026292 9.35961509914153e-06
0.000176996885125434 9.65572381500968e-06
0.000186652608940443 9.77023191739019e-06
0.000196422840857834 9.36728242538243e-06
0.000205790123283216 9.27039646517347e-06
0.000215060519748389 9.35199824198709e-06
0.000224412517990376 9.54735846269229e-06
0.000233959876453069 9.83032229189835e-06
0.000243790198744967 1.01897313904473e-05
0.000253979930135414 1.06216814440684e-05
0.000264601611579483 1.11265562643961e-05
0.000275728167843879 1.17077568509572e-05
0.000287435924694836 1.23711685603227e-05
0.000299807093255159 1.31250114238662e-05
0.000312932104679025 1.32538136883895e-05
0.000326185918367414 1.34527131230836e-05
0.000339638631490498 1.38437045146618e-05
0.00035348233600516 1.4404450973074e-05
0.000367886786978234 1.51146858576634e-05
0.000383001472835897 1.59461429565379e-05
0.000398947615792435 1.68432379999134e-05
0.000415790853792349 1.77057494126605e-05
0.000433496603205009 1.83950646884144e-05
0.000451891667893424 1.8791939992044e-05
0.000470683607885468 1.8879580819048e-05
0.000489563188704516 1.87583261226316e-05
0.000508321514827147 1.8571306476485e-05
0.000526892821303632 1.84330395791227e-05
0.000545325860882755 1.8413148490417e-05
0.000563739009373172 1.85517134293277e-05
0.0005822907228025 1.88780585132176e-05
0.000601168781315717 1.94251819191821e-05
0.000620593963234899 2.02425828168263e-05
0.000640836546051726 2.141400292042e-05
0.000662250548972146 2.30931662867823e-05
0.000685343715258928 2.55964142656986e-05
0.000710940129524627 2.97193324901768e-05
0.000740659462014803 3.53356289898857e-05
0.000775995091004689 4.92961252255e-05
0.000825291216230189 3.99531045236161e-05
0.000865244320753805 3.42372182152337e-05
0.000899481538969039 3.2959976849476e-05
0.000932441515818515 3.28850720791054e-05
0.00096532658789762 3.33522341769975e-05
0.000998678822074618 3.418614494722e-05
0.00103286496702184 3.53190913818112e-05
0.00106818405840365 3.67246921885978e-05
0.00110490875059225 3.83981567139394e-05
0.00114330690730619 4.02537313937804e-05
0.00118356063869997 3.94185105856292e-05
0.0012229791492856 3.88136626295295e-05
0.00126179281191513 3.84811253458152e-05
0.00130027393726094 3.84213675378438e-05
0.00133869530479878 3.86496467244037e-05
0.00137734495152319 3.9199924998282e-05
0.00141654487652147 3.86316769942945e-05
0.00145517655351576 3.78607849429845e-05
0.00149303733845875 3.75761069461207e-05
0.00153061344540487 3.77420750935008e-05
0.00156835552049837 3.83417318644171e-05
0.00160669725236279 3.9393792247298e-05
0.00164609104461009 4.09593326929004e-05
0.00168705037730299 4.31606834100548e-05
0.00173021106071304 4.62264830615621e-05
0.0017764375437746 5.06046073758894e-05
0.00182704215115049 5.72987528184492e-05
0.00188434090396894 6.92660426878847e-05
0.00195360694665683 7.04627056546304e-05
0.00202406965231146 6.7277287626544e-05
0.002091346939938 6.45372178612607e-05
0.00215588415779926 6.23679086380141e-05
0.00221825206643727 6.06931150335596e-05
0.00227894518147083 5.9456199190989e-05
0.00233840138066182 5.86238219566206e-05
0.00239702520261844 5.81830697731622e-05
0.00245520827239161 5.81408263033583e-05
0.00251334909869496 5.85258612920845e-05
0.00257187495998705 5.93945321887594e-05
0.00263126949217581 6.08422854947747e-05
0.00269211177767058 6.30258997937077e-05
0.00275513767746429 6.62081016046144e-05
0.00282134577906891 6.36486750414268e-05
0.00288499445411033 6.16801023439504e-05
0.00294667455645428 6.07538757825269e-05
0.00300742843223681 6.06485670954577e-05
0.00306807699933227 6.1249498208699e-05
0.00312932649754097 6.2523402989113e-05
0.00319184990053008 6.45029850585135e-05
0.00325635288558859 6.72928296176956e-05
0.00332364571520629 7.10992573583843e-05
0.00339474497256467 7.63047933357159e-05
0.00347104976590039 8.36561808321968e-05
0.00355470594673259 8.57575959120407e-05
0.00364046354264463 8.35473226207258e-05
0.00372401086526535 8.17648901841896e-05
0.00380577575544954 8.05194299876005e-05
0.00388629518543714 7.97961120698288e-05
0.00396609129750697 7.96001896898044e-05
0.00404569148719678 7.99634240441471e-05
0.00412565491124092 8.09506377190578e-05
0.00420660554895998 8.26723758298731e-05
0.00428927792478985 8.53086319699029e-05
0.00437458655675976 8.91544518406391e-05
0.00446374100860039 9.47133618043269e-05
0.00455845437040472 0.000102908278252784
0.0046613626486575 9.53239843729147e-05
0.00475668663303042 9.01518429232457e-05
0.00484683847595367 8.73805501956698e-05
0.00493421902614934 8.61555146030096e-05
0.00502037454075235 8.60678607312541e-05
0.0051064424014836 8.69316471448782e-05
0.00519337404862848 8.86839367430761e-05
0.00528205798537155 9.13526041987639e-05
0.00537341058957032 9.50570772459757e-05
0.00546846766681629 0.000100038291128238
0.00556850595794453 0.00010417736931015
0.00567268332725468 0.000102919927426766
0.00577560325468145 0.000102182419898966
0.00587778567458041 0.000102118132575434
0.00597990380715585 0.000102780626345359
0.00608268443350121 0.000104264670842404
0.00618694910434361 0.000106727045139269
0.00629367614948288 0.000110420326720228
0.00640409647620311 0.000115757265541494
0.0065198537417446 0.000123441738102515
0.00664329547984712 0.00013476008466587
0.00677805556451299 0.00015230688838463
0.00693036245289762 0.000133808559809958
0.00706417101270757 0.000122484334277537
0.00718665534698511 0.000116724283613922
0.00730337963059903 0.000113812340722166
0.0074171919713212 0.000112693574739135
0.00752988554606033 0.000112915021940499
0.00764280056800083 0.000114275144360738
0.00775707571236157 0.000116714712078507
0.00787379042444008 0.000120283512457778
0.00799407393689786 0.000124912300379707
0.00811898623727756 0.000125039928509055
0.00824402616578662 0.000125982666591197
0.00837000883237782 0.000127951206791169
0.00849796003916898 0.000131150523469739
0.00862911056263872 0.000135907494214038
0.00876501805685276 0.000142755380332709
0.00890777343718547 0.000152602665002491
0.00906037610218796 0.000167103489908547
0.00922747959209651 0.000182520390404933
0.00940999998250144 0.000174931322052392
0.00958493130455383 0.000167683900124051
0.00975261520467788 0.000158864343683811
0.0099114795483617 0.000148730846078925
0.0100602103944406 0.00014323286432105
0.0102034432587617 0.000140564771367315
0.010344008030129 0.000139794069520836
0.0104838020996498 0.000140497747891239
0.0106242998475411 0.000142495725037348
0.0107667955725784 0.000145758081102729
0.0109125536536811 0.000150379769207062
0.0110629334228882 0.000154003142269471
0.0112169365651577 0.000159144022801476
0.0113760805879591 0.000166592374642907
0.0115426729626021 0.000177296886179724
0.0117199698487818 0.000192953334758844
0.0119129231835406 0.000206652397668619
0.0121195755812092 0.000198366709097173
0.0123179422903064 0.000190624112447769
0.0125085664027542 0.000184266092144333
0.0126928324948985 0.000179190474534963
0.0128720229694335 0.000175296686238508
0.013047319655672 0.000172523214709609
0.0132198428703816 0.000170848619996981
0.0133906914903786 0.000168483391266767
0.0135591748816453 0.000167040311680655
0.013726215193326 0.000167358355704117
0.0138935735490301 0.000169190963398579
0.0140627645124287 0.000172463209031905
0.0142352277214606 0.000177246188484806
0.0144124739099454 0.000183760657303932
0.0145962345672493 0.000192425933207852
0.0147886605004572 0.000203982539147704
0.0149926430396049 0.000219781650098949
0.0152124246897038 0.000216885640145103
0.0154293103298489 0.000209647459869892
0.0156389577897188 0.000203628888833112
0.0158425866785519 0.000198944582057426
0.0160415312606094 0.000195532344392997
0.0162370636050024 0.000193365492580474
0.0164304290975828 0.000192464163623555
0.0166228932612064 0.000192904107424326
0.0168157973686307 0.000194833013104189
0.0170106303817349 0.000194820778584916
0.0172054511603198 0.000193847547156755
0.0173992987074766 0.000194707306489712
0.0175940060139663 0.000197226303422358
0.0177912323173887 0.000201383034807154
0.0179926153521958 0.000207317112551935
0.0181999324647477 0.000215349602942586
0.0184152820676903 0.000226060440027559
0.0186413425077179 0.000232675392576575
0.0188740179002945 0.000226538814156308
0.0191005567144508 0.000221352095607622
0.0193219088100584 0.000217554755853454
0.0195394635659119 0.000215141795658369
0.0197546053615702 0.000214143615274128
0.0199687489768443 0.00021465301959956
0.0201834019964439 0.00021684559734147
0.0204002475937854 0.000221015422702856
0.0206212630164882 0.000225611422653883
0.0208468744391421 0.000221732490713649
0.0210686069298558 0.000220316317549317
0.0212889232474051 0.0002210140226472
0.0215099372700523 0.000223578003361932
0.0217335152734142 0.000227976810331045
0.0219614920837453 0.00023436032817127
0.0221958524119165 0.000243079021496559
0.0224389314334131 0.000246175882591328
0.0226851073160044 0.000241403689873082
0.0229265110058775 0.000237842082834759
0.0231643530887123 0.000235798009887231
0.0234001510985995 0.000235346427592232
0.0236354975261917 0.000236631510980068
0.0238721290371718 0.00023990521816302
0.0241120342553348 0.000245581419406102
0.0243576156747409 0.000254336802910936
0.0246119524776518 0.00025504914450058
0.0248670016221524 0.000249279021501621
0.025116280643654 0.000246621114386985
0.025362901758041 0.000246483348820919
0.0256093851068619 0.000248485501668007
0.02585787060853 0.000252522269312262
0.0261103928778422 0.000258696655428744
0.026369089533271 0.000262771599301119
0.0266318611325721 0.000259030571072987
0.0268908917036451 0.000256653422643841
0.0271475451262889 0.000255994450253703
0.0274035395765426 0.000257217145712424
0.027660756722255 0.000260594684638217
0.0279213514068932 0.000266577040220747
0.028187928447114 0.000275903400675995
0.02846383184779 0.000289828721160456
0.0287536605689504 0.000287766106320589
0.029041426675271 0.000278535672943185
0.0293199623482142 0.000273563004819782
0.029593525353034 0.000271809018683424
0.0298653343717174 0.000272606440258253
0.0301379408119757 0.000275690032482302
0.030413630844458 0.000281055467163463
0.0306946863116214 0.000277948295139506
0.030972634606761 0.000276281645561464
0.0312489162523224 0.00027654228230833
0.0315254585346307 0.000278972664182371
0.0318044311988131 0.000283964370220846
0.032088395569034 0.000292160426706001
0.03238055599574 0.000304638552976778
0.0326851945487167 0.00032330525461702
0.0330084998033338 0.000327241353797925
0.0333357411571317 0.000311808203535235
0.0336475493606669 0.000302672189463722
0.0339502215501306 0.000298131476268904
0.0342483530263996 0.000296876373231159
0.0345452293996307 0.000298315471309603
0.0348435448709403 0.000297413475466315
0.0351409583464066 0.000295883042761594
0.0354368413891682 0.000296382580831705
0.0357332239699999 0.000299251379024203
0.0360324753490241 0.000304944680586208
0.0363374200296103 0.000314211069717887
0.0366516310993282 0.000328319587912995
0.0369799506872412 0.000349559748523954
0.0373295104357652 0.000360199461486798
0.037689709897252 0.000348093332875389
0.0380378032301274 0.000337408045873343
0.0383752112760007 0.000328019460162322
0.038703230736163 0.000322333874847511
0.0390255646110105 0.000317861136817984
0.0393434257478285 0.000315412355226598
0.0396588381030551 0.000315135946367344
0.0399739740494225 0.000317275826785305
0.0402912498762078 0.000322247172536499
0.0406134970487443 0.000330736728885429
0.0409442337776297 0.000343899832160592
0.0412881336097903 0.000363786640331491
0.0416519202501218 0.000382303039094653
0.0420342232892164 0.000369579080813479
0.0424038023700299 0.000358123990643886
0.0427619263606738 0.000348915843135602
0.0431108422038094 0.000341879595761067
0.0434527217995705 0.000336973389337049
0.0437896951889075 0.000334232519158495
0.044123927708066 0.000333786370922767
0.0444577140789888 0.000335889026860598
0.0447936031058494 0.000340975563143508
0.0451345786689929 0.000349767501764799
0.0454843461707577 0.000363481993254835
0.0458478281640125 0.000384286797683365
0.0462321149616959 0.000400318593796427
0.0466324335554923 0.000387272233202142
0.0470197057886945 0.000375670102455201
0.0473953758911497 0.000366406082314093
0.0477617819734637 0.000359412821656042
0.0481211947951198 0.000354664286587294
0.0484758590817071 0.000352218504277786
0.0488280775859849 0.000352238270401872
0.0491803158563867 0.000355028546896615
0.0495353444032834 0.000361105391241982
0.0498964497945253 0.000371326813228553
0.0502677766077539 0.000386794540667877
0.0506545711484218 0.0003993987475394
0.0510539698959612 0.00041441249597041
0.0514683823919316 0.000401692167791283
0.0518700745597229 0.000390517291223847
0.0522605918509467 0.000381743536524841
0.0526423353874715 0.000375330289530487
0.053017665677002 0.000371287337553513
0.0533889530145555 0.000369719923153334
0.0537586729377089 0.000370857373890844
0.0541295303115997 0.000375104593577793
0.0545046349051775 0.000383137905973201
0.0548877728111507 0.000396092201826152
0.0552838650129769 0.000404114846033566
0.0556879798590104 0.00041439848580931
0.0561023783448198 0.000425544265544562
0.0565279226103643 0.00041357483248113
0.0569414974428454 0.000403339486915251
0.0573448369297607 0.000395566498945541
0.0577404034287062 0.000390257131161383
0.0581306605598676 0.000387479948959582
0.0585181405088272 0.000387418809379343
0.0589055593182065 0.000390416100794531
0.0592959754190011 0.000397051421427743
0.0596930268404288 0.000408292054256258
0.0601013188946851 0.000419341559019452
0.0605206604537045 0.000424497838228177
0.0609451582919327 0.000433436124399661
0.0613785944163324 0.000434312769856646
0.061812907186189 0.000423435022750577
0.0622363422089396 0.00041469819079072
0.0626510403997303 0.000408514409083489
0.0630595548088138 0.000404946343099807
0.0634645011519136 0.000404157211317822
0.0638686583632314 0.000406463345588522
0.06427512170882 0.000412406730386945
0.0646875284392069 0.000422891896137232
0.0651104203353441 0.000439462660159297
0.0655498829955034 0.000442405472828234
0.0659922884683317 0.000447008802665802
0.0664392972709975 0.000452515896102503
0.0668918131671 0.000441237561603727
0.0673330507287037 0.000432043995765978
0.0677650947244697 0.000425501466466264
0.0681905961909359 0.000421678427838501
0.0686122746187744 0.000420743606307939
0.0690330182250824 0.000423024609245952
0.0694560428343283 0.000429083469614097
0.0698851263039424 0.000439859263612459
0.0703249855675549 0.00045695704998146
0.0707819426175363 0.000465163453184353
0.0712471060707207 0.000466184636374753
0.0717132907070954 0.000467889762246813
0.0721811804693422 0.000456503094098093
0.0726376835634403 0.000447410353691914
0.0730850939171322 0.000441074898760579
0.0735261688158928 0.000437584630409802
0.0739637534463026 0.000437142380997877
0.0744008958273005 0.000440127846787145
0.0748410236740876 0.000447186310051527
0.0752882099841392 0.000459398498005866
0.075747608482145 0.00047863145819544
0.0762262399403405 0.000490367308296336
0.0767166072486368 0.000488477671685447
0.0772050849203223 0.000480347434858613
0.0776854323551809 0.000469283223758366
0.0781547155789392 0.000460913727766634
0.0786156293067059 0.000455426136395524
0.0790710554431014 0.000452950112095008
0.0795240055551964 0.000453760703847794
0.0799777662590442 0.000458346535709288
0.0804361127947535 0.000467528460138394
0.0809036412548919 0.000482693576423892
0.0813863348313158 0.000506299340717922
0.0818926341720337 0.000515898656718694
0.0824085328287524 0.000502956842801136
0.0829114896715535 0.000490098461318355
0.0834015881328719 0.000480151341016193
0.0838817394738881 0.000473170186435956
0.084354909660324 0.000469233009632405
0.0848241426699564 0.000468554312659569
0.085292696982616 0.000471538228345746
0.0857642352109618 0.000478873230445874
0.0862431084414076 0.000491714867068665
0.0867348233084763 0.000512064793542093
0.0872468881020184 0.000539506378732701
0.0877863944807511 0.000523478607383849
0.088309873088135 0.000509303572987498
0.0888191766611225 0.00049821447147775
0.0893173911326002 0.000490187794223872
0.0898075789268241 0.000485271615570891
0.090292850542395 0.000483648429682278
0.0907764989720773 0.000485681004495895
0.0912621799765732 0.000491996475703257
0.0917541764522764 0.000503647142630501
0.0922578235949069 0.000522437821150723
0.0927802614160576 0.000551664275755546
0.0933319256918132 0.000541456470744021
0.0938733821625572 0.000526648694595287
0.0944000308571525 0.000514835550797043
0.0949148664079495 0.00050617436522731
0.0954210407731768 0.000500707388498201
0.095921748161675 0.000498606786528352
0.0964203549482034 0.000500224581409876
0.0969205795296133 0.000506174413415749
0.097426753943029 0.000517487236228446
0.0979442411792575 0.00053592639003224
0.0984801675692897 0.000564691557011796
0.0990448591263015 0.000557032560747865
0.0996018916870493 0.000541923310401763
0.100143814997451 0.000529813195046419
0.100673628192498 0.000520943960112022
0.10119457215261 0.000515365056171843
0.101709937208781 0.000513258826757591
0.102223196035539 0.000514995106096775
0.102738191141636 0.000521217559604427
0.10325940870124 0.000533008509588662
0.103792417210829 0.000552224076863785
0.104344641287693 0.000582248169684414
0.104926889457377 0.000570182673687254
0.105497072131064 0.000555027390789593
0.106052099521854 0.000543075530751903
0.106595175052606 0.000534457112368604
0.107129632164974 0.000529240579829415
0.107658872744804 0.000527641240776627
0.10818651398558 0.00053007890876879
0.108716592894349 0.000537276866933293
0.109253869761283 0.000550452778444708
0.109804322539727 0.000571713185136113
0.110376035724863 0.000597905856056732
0.11097394158092 0.000580915424604477
0.111554857005525 0.000566158438240958
0.112121015443766 0.000554823831511426
0.112675839275277 0.000546920961335573
0.113222760236613 0.000542556725557198
0.11376531696217 0.000542006031295966
0.114307322993466 0.000545777675842696
0.114853100669308 0.000554737278638919
0.115407837947947 0.000570348857964856
0.115978186805912 0.000595188961904977
0.116573375767817 0.000605960719837281
0.117179336487654 0.000589474933629232
0.117768811421284 0.000575712260736179
0.11834452368202 0.00056544703586718
0.118909970717887 0.000558727017199249
0.119468697735086 0.000555725470062157
0.120024423205148 0.000556810649412676
0.120581233854561 0.000562632744385479
0.121143866598947 0.000574289126254148
0.121718155725201 0.00059365868693014
0.122311814412131 0.000624147258598863
0.12293596167073 0.000611987037085657
0.123547948707815 0.000596276036154475
0.12414422474397 0.000583999192924065
0.124728223936894 0.000575321102065471
0.125303545038959 0.000570346612659944
0.125873891651619 0.000569349834723234
0.126443241486343 0.000572845166679902
0.127016086653022 0.000581711746314763
0.127597798399337 0.000597437597663679
0.128195235997001 0.000622637704202882
0.128817873701204 0.000633008422683635
0.129450882123887 0.000616133460614666
0.130067015584502 0.000602151197980717
0.130669166782483 0.00059183428632967
0.131261001068812 0.000585251104399775
0.131846252173212 0.000582609777090732
0.132428861950303 0.000584334253381502
0.133013196203685 0.000591165279871636
0.133604361483556 0.000604354276404803
0.134208715759961 0.000626061791196754
0.134834777551158 0.000652540588285202
0.135487318139443 0.000634643245629205
0.136121961385072 0.000619303849759788
0.136741265234832 0.000607714031214924
0.137348979266047 0.000599915905081094
0.137948895171128 0.000596074327001147
0.138544969498129 0.000596557399865734
0.139141526897995 0.000602024386455856
0.139743551284451 0.000613592589203103
0.140357143873654 0.000633173990672761
0.140990317864326 0.000664221080565441
0.141654538944892 0.000651371265166885
0.142305910210059 0.000635186290348891
0.142941096500408 0.000622678085100749
0.143563774585508 0.000614028880408719
0.144177803465917 0.00060938265707074
0.144787186122988 0.000609077357210725
0.145396263480199 0.000613730573037055
0.146009994053236 0.000624393496851181
0.146634387550087 0.000642858307672061
0.147277245857759 0.000672328302365059
0.147949574160124 0.000666299659567878
0.148615873819692 0.000649652440654334
0.149265526260346 0.000636567815224066
0.14990209407557 0.000627414827772444
0.150529508903343 0.000622333146964972
0.151151842050308 0.000621651769584965
0.151773493819893 0.000625978292727921
0.152399472112621 0.000636349865177172
0.153035821977798 0.000654533440740721
0.153690355418538 0.000683676773315059
0.154374032191853 0.000679441012281558
0.155053473204135 0.000662550076060685
0.155716023280196 0.00064924705480705
0.156365270335003 0.000639955988196599
0.157005226323199 0.000634824048673817
0.157640050371873 0.000634192284781421
0.158274242656655 0.000638689241233022
0.158912931897888 0.000649388012565345
0.159562319910453 0.000668119529252649
0.160230439439706 0.000698154775950162
0.160928594215656 0.000690729142139164
0.161619323357795 0.000673835310152497
0.162293158667947 0.00066068896923875
0.162953847637186 0.000651643353918743
0.163605490991105 0.000646866370369289
0.164252357361474 0.000646733803490933
0.164899091164965 0.000651928800751324
0.165551019965717 0.000663615256540047
0.166214635222257 0.000683787032236745
0.166898422254493 0.000716039543412122
0.167614461797905 0.000700190870573726
0.168314652668479 0.000683548795440104
0.168998201463919 0.000670956492050616
0.16966915795597 0.000662567752322972
0.170331725708293 0.000658587002048206
0.170990312710341 0.000659451819284599
0.171649764529626 0.000665941341052557
0.172315705870678 0.000679379861668388
0.172995085732347 0.000702054212204345
0.173697139944551 0.000726840193288117
0.174423980137839 0.000707887196808376
0.175131867334647 0.000692005804101019
0.175823873138748 0.000680345680147426
0.176504218818896 0.000673007205354205
0.17717722602425 0.000670256515023163
0.177847482539273 0.000672624329020391
0.178520106868294 0.000681035826546492
0.17920114269484 0.000697064123948319
0.179898206818788 0.000723463582603023
0.180621670401391 0.000732351308101594
0.181354021709493 0.000714155331838754
0.182068177041332 0.00069949812904005
0.182767675170372 0.000689154639345742
0.183456829809718 0.000683281573071652
0.184140111382789 0.000682236165848803
0.184822347548638 0.000686683764280961
0.185509031312919 0.000697765607510538
0.18620679692043 0.000717434263032102
0.186924231183462 0.00074918631473929
0.187673417498201 0.000736476409499457
0.1884098939077 0.000719283563390704
0.189129177471091 0.000706267438000203
0.189835444909091 0.000697693293736504
0.190533138202828 0.00069379644140586
0.191226934644234 0.000695064669436679
0.19192199931367 0.000702362370519507
0.19262436168419 0.000717161537227341
0.193341523221417 0.000742020672660159
0.194083543894077 0.000758256851852126
0.19484180074593 0.000739323782819822
0.195581124528749 0.000723893278854858
0.196305017807604 0.000712921318465332
0.19701793912607 0.000706563610024304
0.197724502736094 0.000705177895809345
0.198429680631903 0.000709436885200406
0.199139117517104 0.000720498197203655
0.199859615714307 0.000740343930013121
0.20059995964432 0.000772521368370916
0.201372481012691 0.000758840802657638
0.202131321815349 0.000741447470527066
0.202872769285876 0.000728396761178734
0.203601166047055 0.000719952813248618
0.204321118860303 0.000716381256732862
0.205037500117036 0.000718220136853803
0.20575572025389 0.000726416910533296
0.206482137164423 0.000742587390526259
0.20722472455495 0.000769559065490163
0.20799428362044 0.000777434157558825
0.208771717777999 0.000758708529717274
0.209530426307716 0.000743836071075508
0.210274262378791 0.0007335897920746
0.211007852170866 0.000728174619521221
0.211736026790387 0.000728029126799785
0.212464055917187 0.000733952019592505
0.213198007936779 0.000747310635091171
0.213945318571871 0.000770466213375469
0.214715784785246 0.000795130573358148
0.215510915358604 0.000775202966926405
0.216286118325531 0.00075879613823575
0.217044914463766 0.000747063208296518
0.217791977672063 0.000740162735590485
0.218532140407653 0.000738461924979419
0.219270602332633 0.000742657322182602
0.220013259654815 0.000753951849202572
0.220767211504018 0.000774409220702495
0.221541620724721 0.000807728514695162
0.222349349239416 0.00079055604860409
0.22313990528802 0.000773003250394863
0.223912908538415 0.00076009283057158
0.224673001368986 0.000752041744587863
0.225425043113574 0.000749170191777184
0.226174213305351 0.000752106997220187
0.226926320302571 0.000761949624534582
0.227688269927106 0.000780576301311082
0.228468846228417 0.000811315020160167
0.229280161248577 0.000804646905710446
0.230084808154288 0.00078639342686014
0.230871201581148 0.000772572422198811
0.231643774003347 0.000763649707357205
0.232407423710704 0.000759919376418824
0.233167343087123 0.000761967003018923
0.233929310090142 0.000770824760014556
0.234700134850156 0.000788258696492363
0.235488393546648 0.000817376632991342
0.23630577017964 0.000817567577528368
0.237123337757168 0.000798788175103532
0.237922125932272 0.000784333722284121
0.238706459654556 0.000774831081832185
0.239481290736388 0.000770560954894258
0.240251851691282 0.000772087731060828
0.241023939422343 0.000780413452781832
0.241804352875125 0.000797253794964388
0.242601606670089 0.000825618240724328
0.243427224910814 0.000829184365935263
0.244256409276749 0.000810075818705029
0.245066485095454 0.000795275854784393
0.245861760950238 0.00078549236317692
0.246647253313415 0.000781005294256091
0.247428258607671 0.000782378803398877
0.24821063741107 0.000790617385001454
0.249001254796072 0.000807442311001334
0.249808697107073 0.000835872239995466
0.250644569347068 0.000839439201941453
0.25148400854901 0.00082021181964579
0.252304220368656 0.000805360982184707
0.25310958135084 0.000795601308337843
0.253905182659178 0.000791225016156205
0.254696407675334 0.000792817033702125
0.255489224709037 0.000801416764685195
0.256290641473722 0.000818806550674031
0.257109448024396 0.000848120246095844
0.257957568270492 0.000848333019223508
0.258805901289715 0.000829205076094036
0.259635106365809 0.000814604663273329
0.260449711029082 0.000805181543661811
0.261254892572744 0.00080125419974822
0.262056146772493 0.000803450823308613
0.262859597595801 0.000812880881177475
0.263672478476979 0.0008314486539041
0.264503927130883 0.000862521398369122
0.265366448529252 0.00085590824960905
0.266222356778861 0.000837103907427318
0.267059460686288 0.000823066558924875
0.267882527245213 0.00081430832625719
0.26869683557147 0.000811189855831903
0.269508025427302 0.000814408557644077
0.270322433984946 0.000825185622592174
0.271147619607538 0.000845621449058934
0.271993241056597 0.000879465588236562
0.272872706644834 0.000862234703114845
0.273734941347949 0.000843985833763011
0.274578927181712 0.000830846172006919
0.275409773353719 0.000823111058658526
0.276232884412377 0.000821202647616832
0.277054087059994 0.000825920093593962
0.277880007153588 0.000838650468378699
0.278718657621967 0.000861790457374295
0.279580448079341 0.000888722484016139
0.280469170563357 0.000867378448311661
0.281336549011669 0.000850134760898581
0.282186683772567 0.000838206408199611
0.283024890180767 0.000831833846968951
0.283856724027736 0.000831528410572256
0.284688252438308 0.000838228972198218
0.285526481410506 0.000853554599826483
0.286380036010333 0.000880326983790415
0.287260362994123 0.000891973231780117
0.288152336225903 0.000871626493988825
0.289023962719892 0.000855795506018727
0.289879758225911 0.000845392668972939
0.290725150894884 0.000840735966738267
0.291565886861622 0.000842458296009099
0.292408345157631 0.000851687369219656
0.293260032526851 0.000870364088257139
0.294130396615108 0.000901919576471234
0.295032316191579 0.00089436493882903
0.295926681130408 0.00087522659489483
0.296801907725303 0.000861140627731513
0.297663048353035 0.000852635413861165
0.298515683766896 0.000850130534885574
0.299365814301781 0.000854422693552335
0.300220236995334 0.000866901803072134
0.301087138798406 0.000889971006073389
0.301977109804479 0.0009177806564198
0.302894890460899 0.000895994496099672
0.303790884956999 0.000878490807449754
0.304669375764448 0.000866507236113282
0.305535883000562 0.000860311193611899
0.306396194194174 0.000860461766345593
0.307256655960519 0.000867979074388592
0.308124635034908 0.000884623860424494
0.309009258895332 0.000913481323826455
0.309922740219159 0.000917179753947638
0.310839919973106 0.000897078687157806
0.311736998660264 0.000881879196910018
0.312618877857174 0.00087235252953565
0.31349123038671 0.000868890432579754
0.314360120819289 0.000872247095687408
0.315232367914977 0.000883749067300048
0.316116116982277 0.000905688025399695
0.317021805007677 0.000938761757664213
0.317960566765341 0.000916310711495259
0.318876877476836 0.000898162593958582
0.319775040070795 0.000885657350105818
0.320660697420901 0.000879058474458496
0.321539755895359 0.000878924079565018
0.322418679974924 0.000886278825990103
0.323304958800914 0.000902894724560684
0.324207853525475 0.00093187699332832
0.325139730518803 0.000935473172454303
0.326075203691257 0.000915184131571145
0.326990387822829 0.000899927135791657
0.32789031495862 0.000890485009254324
0.328780799967875 0.000887275531211693
0.329668075499086 0.000891097274745383
0.330559172773832 0.000903352683163339
0.331462525456995 0.00092646998455585
0.332388995441551 0.000954734777436121
0.333343730218987 0.000932441407431298
0.334276171626418 0.000914682694856679
0.335190854321275 0.000902712910360447
0.336093567231635 0.0008968388407138
0.336990406072349 0.000897688589464452
0.337888094661814 0.000906399420038803
0.338794494081852 0.00092493754712285
0.339719431628975 0.000956775136129672
0.340676206765105 0.000949390444543878
0.341625597209649 0.000929709020569264
0.342555306230218 0.000915456408595471
0.343470762638814 0.000907218184849848
0.344377980823663 0.000905496720411806
0.345283477544075 0.000911229405534917
0.34619470694961 0.000926048899755411
0.347120755849366 0.000952801156826107
0.348073557006192 0.000966061901480568
0.349039618907672 0.000944754419321186
0.349984373326993 0.00092844120014455
0.350912814527138 0.000918106453295876
0.351830920980434 0.000914155242795496
0.352745076223229 0.000917371142221513
0.353662447365451 0.000929140076289467
0.35459158744174 0.000951863555816689
0.355543450997557 0.000982255224109357
0.356525706221666 0.000959449553141134
0.357485155774807 0.000941325782700158
0.358426481557508 0.000929182805558264
0.359355664363066 0.00092334802022926
0.360279012383295 0.000924487934731059
0.361203500318026 0.000933807535495123
0.362137307853521 0.000953393795099345
0.363090701648621 0.00098694797596978
0.36407764962459 0.0009734791339072
0.365051128758498 0.000953994074501774
0.366005122832999 0.000940277854728342
0.366945400687728 0.000932827861095314
0.367878228548823 0.000932224323620942
0.368810452872444 0.000939535075626241
0.36974998794807 0.000956615667570787
0.370706603615641 0.000986725806891657
0.371693329422533 0.000986898370602156
0.372680227793135 0.000966328267623117
0.373646556060758 0.000951247699593083
0.374597803760351 0.000942417724804993
0.375540221485156 0.00094035335103616
0.376480574836192 0.000946017500960956
0.377426592337153 0.000961093384750092
0.378387685721903 0.000988520695880531
0.379376206417784 0.00099965303346053
0.380375859451244 0.00097813811292822
0.381353997564172 0.000961915013620076
0.382315912577793 0.000951950448039828
0.383267863025832 0.000948709701589206
0.384216572727422 0.00095307828558224
0.385169651013004 0.000966615438269006
0.386136266451273 0.000992035790343441
0.387128302241616 0.00101157102231038
0.388139873263927 0.000989272816981812
0.389129146080908 0.000972138680165785
0.390101284761074 0.000961288790073996
0.391062573551148 0.000957152836590414
0.392019726387739 0.000960562781136573
0.392980289168875 0.000972994254051672
0.393953283422927 0.000997012931415409
0.394950296354342 0.00102253534421351
0.395972831698556 0.000999629412626652
0.396972461111182 0.000981819470882711
0.397954280582065 0.000970332710600027
0.398924613292665 0.000965576312055966
0.399890189604721 0.000968349843611204
0.400858539448332 0.000980079977936682
0.401838619426269 0.00100324667242315
0.402841866098692 0.00103248077451776
0.40387434687321 0.00100915032809472
0.404883497201305 0.000990899184728615
0.405874396386033 0.000979020214502293
0.406853416600536 0.000973910435867039
0.407827327036403 0.000976356312696594
0.408803683349099 0.000987766418929624
0.409791449768029 0.00101059001722761
0.410802039785256 0.00104138590374074
0.411843425688997 0.00101781681163012
0.412861242500627 0.000999355752055619
0.413860598252683 0.000987324126902276
0.414847922379585 0.000982120692950758
0.415830043072536 0.000984536995138958
0.416814580067675 0.000995992240140947
0.417810572307816 0.00101895561633266
0.418829527924149 0.00104926319877918
0.419878791122928 0.00102564058895514
0.420904431711883 0.00100719657639361
0.421911628288276 0.000995247046771888
0.422906875335048 0.000990204253990736
0.423897079589039 0.000992882651022867
0.424889962240062 0.00100474022445919
0.425894702464521 0.00102831569176112
0.426923018156282 0.00105614905182889
0.427979167208111 0.00103265554031121
0.429011822748422 0.00101445185163236
0.430026274600055 0.00100281623557237
0.431029090835627 0.000998186417379962
0.432027277253007 0.00100141801843138
0.433028695271439 0.00101403695174144
0.43404273222318 0.00103870344661307
0.435081435669793 0.0010620950613011
0.436143530731094 0.00103891054252785
0.437182441273622 0.00102116902139907
0.438203610295021 0.00101007968665833
0.439213689981679 0.00100611837635122
0.440219808358031 0.00101020150473215
0.441230009862763 0.00102395488439141
0.442253964747154 0.00105021853022035
0.443304183277375 0.00106716120222395
0.444371344479598 0.00104446412462041
0.445415808604219 0.00102740913244241
0.446443217736661 0.00101710428745274
0.447460322024114 0.0010140774594604
0.448474399483574 0.00101932804731237
0.449493727530887 0.0010346189240962
0.450528346454983 0.0010630395907241
0.451591386045707 0.0010714111933446
0.452662797239052 0.00104938132174509
0.453712178560797 0.00103324567417412
0.454745424234971 0.00102397694685706
0.455769401181828 0.00102217110977943
0.456791572291607 0.00102893699604874
0.457820509287656 0.00104622025243692
0.458866729540093 0.00107744851360386
0.459944178053697 0.00107491029625474
0.461019088349952 0.00105373313492769
0.462072821484879 0.00103876667708035
0.46311158816196 0.00103080994631429
0.464142398108274 0.00103054654539388
0.465172944653668 0.00103922800665846
0.466212172660326 0.00105904222258478
0.467271214882911 0.00109387459806397
0.468365089480975 0.00107772606082569
0.469442815541801 0.00105759941670866
0.470500414958509 0.00104408154207321
0.471544496500583 0.00103775286763621
0.472582249368219 0.00103940972479878
0.473621659093018 0.00105049056890124
0.474672149661919 0.00107350744923719
0.475745657111156 0.001104225991846
0.476849883103002 0.00107991972526972
0.477929802828272 0.00106119801079614
0.478991000839068 0.00104940270705279
0.480040403546121 0.00104501915567832
0.481085422701799 0.00104899005359889
0.482134412755398 0.0010629955779056
0.483197408333303 0.00108997803676043
0.484287386370064 0.00110456345351883
0.485391949823583 0.00108168008817077
0.486473629911753 0.00106478185256201
0.487538411764315 0.00105496479543552
0.488593376559751 0.00105283361509592
0.489646210174847 0.00105951858943585
0.490705728764283 0.00107700925408765
0.49178273801837 0.00110881586421428
0.492891553882585 0.00110457314640765
0.493996127028992 0.00108328135065825
0.495079408379651 0.00106847144059935
0.49614787982025 0.00106094720259461
0.497208827022845 0.00106146149598042
0.498270288518825 0.00107138466385976


==> Images/Results/planesource_timesteps_convergence_tol_1e-05_pmm50.txt <==
t dt
0.0 3.72948622323203e-12
3.72948622323203e-12 3.68536602230589e-12
7.41485224553791e-12 3.89827130638893e-12
1.13131235519268e-11 4.12062036271246e-12
1.54337439146393e-11 4.35804231428528e-12
1.97917862289246e-11 4.61172339354083e-12
2.44035096224654e-11 4.88305619444861e-12
2.9286565816914e-11 5.17356838830864e-12
3.44601342052227e-11 5.48494006141057e-12
3.99450742666332e-11 5.81902142705608e-12
4.57640956936893e-11 6.17785290453048e-12
5.19419485982198e-11 6.56368787233234e-12
5.85056364705521e-11 6.97901845890584e-12
6.5484654929458e-11 7.42660488614165e-12
7.29112598155996e-11 7.90950888219494e-12
8.08207686977946e-11 8.43113180309307e-12
8.92519005008876e-11 8.99525822050559e-12
9.82471587213932e-11 9.60610584372443e-12
1.07853264565118e-10 1.02683828178939e-11
1.18121647383012e-10 1.09873536296649e-11
1.29109001012677e-10 1.17689150535307e-11
1.40877916066207e-10 1.26168532499527e-11
1.5349476931616e-10 1.35157593247985e-11
1.67010528640958e-10 1.44666854778797e-11
1.81477214118838e-10 1.54791117007056e-11
1.96956325819544e-10 1.6560481355357e-11
2.13516807174901e-10 1.76947990616934e-11
2.31211606236594e-10 1.89183097726352e-11
2.50129916009229e-10 2.01948217693673e-11
2.70324737778597e-10 2.15792983917755e-11
2.91904036170372e-10 2.3016807656916e-11
3.14920843827288e-10 2.45672709752611e-11
3.39488114802549e-10 2.62204572577639e-11
3.65708572060313e-10 2.79428070926079e-11
3.93651379152921e-10 2.98064373900218e-11
4.23457816542943e-10 3.18192504417398e-11
4.55277066984683e-10 3.38674043760411e-11
4.89144471360724e-10 3.6080816181801e-11
5.25225287542525e-10 3.84726118595211e-11
5.63697899402046e-10 4.1060383547975e-11
6.04758282950021e-10 4.36879900838204e-11
6.48446273033841e-10 4.64820779154761e-11
6.94928350949317e-10 4.94966867191098e-11
7.44425037668427e-10 5.27521263639521e-11
7.97177164032379e-10 5.62718785927346e-11
8.53449042625114e-10 6.00820831189551e-11
9.13531125744069e-10 6.3829285066435e-11
9.77360410810504e-10 6.7829097563419e-11
1.04518950837392e-09 7.21361859219069e-11
1.11732569429583e-09 7.6778693070132e-11
1.19410438736596e-09 8.17885508059951e-11
1.27589293817196e-09 8.72012280295103e-11
1.36309416620147e-09 9.30562021488119e-11
1.45615036835028e-09 9.93974823760323e-11
1.55554785072631e-09 1.06274210950111e-10
1.66182206167642e-09 1.13405203406364e-10
1.77522726508279e-09 1.2021636127345e-10
1.89544362635624e-09 1.27537747488273e-10
2.02298137384451e-09 1.3539744736949e-10
2.158378821214e-09 1.43844494957837e-10
2.30222331617184e-09 1.52932717328232e-10
2.45515603350007e-09 1.62721707497232e-10
2.6178777409973e-09 1.73277530297168e-10
2.79115527129447e-09 1.84673535749366e-10
2.97582880704384e-09 1.96991287943349e-10
3.17282009498719e-09 2.10321628197938e-10
3.38314172318512e-09 2.2476589423546e-10
3.60790761742058e-09 2.40437321186447e-10
3.84834493860703e-09 2.57462654840652e-10
4.10580759344768e-09 2.75984013310156e-10
4.38179160675784e-09 2.96161040073083e-10
4.67795264683092e-09 3.18173399735792e-10
4.99612604656671e-09 3.42223677736506e-10
5.33834972430322e-09 3.68540757502368e-10
5.70689048180559e-09 3.97383763590883e-10
6.10427424539647e-09 4.29046677292426e-10
6.5333209226889e-09 4.63863753854421e-10
6.99718467654332e-09 5.02215897796719e-10
7.49940057434004e-09 5.44538187205034e-10
8.04393876154507e-09 5.91328779833297e-10
8.63526754137837e-09 6.43159486862159e-10
9.27842702824053e-09 7.00688365884194e-10
9.97911539412472e-09 7.43910588818597e-10
1.07230259829433e-08 7.90100564111786e-10
1.15131265470551e-08 8.39239789979161e-10
1.23523663370343e-08 8.91532438958894e-10
1.32438987759932e-08 9.47193771893636e-10
1.41910925478868e-08 1.00645559461234e-09
1.51975481424991e-08 1.0695680005642e-09
1.62671161430633e-08 1.13680143542758e-09
1.74039175784909e-08 1.20844903803719e-09
1.86123666165281e-08 1.28482929169681e-09
1.98971959082249e-08 1.36628901791015e-09
2.12634849261351e-08 1.4532067497528e-09
2.27166916758879e-08 1.54599652591792e-09
2.42626882018058e-08 1.64511214956073e-09
2.59078003513665e-08 1.75105196486413e-09
2.76588523162306e-08 1.8643642104596e-09
2.95232165266902e-08 1.98565301984437e-09
3.15088695465346e-08 2.11558515128706e-09
3.36244546978217e-08 2.25489754322508e-09
3.58793522410467e-08 2.40440581172019e-09
3.82837580527669e-08 2.56501382422462e-09
4.08487718769916e-08 2.73772451104617e-09
4.35864963880377e-08 2.92365210439642e-09
4.65101484924341e-08 3.12403602860945e-09
4.96341845210436e-08 3.34025670582566e-09
5.29744412268693e-08 3.57385358782246e-09
5.65482948146917e-08 3.82654578147941e-09
6.03748405961711e-08 4.10025570077716e-09
6.44750962969483e-08 4.39713625792193e-09
6.88722325548702e-08 4.71960219898702e-09
7.35918347538572e-08 5.07036630544832e-09
7.86622010593055e-08 5.4524813189455e-09
8.4114682378251e-08 5.86938860947172e-09
8.99840709877228e-08 6.32497481432306e-09
9.63090458020458e-08 6.82363791519268e-09
1.03132683717238e-07 7.37036452334831e-09
1.10503048240587e-07 7.97082051001459e-09
1.18473868750601e-07 8.63145757208551e-09
1.27105326322687e-07 9.3596388837129e-09
1.364649652064e-07 1.01637876747452e-08
1.46628752881145e-07 1.1053563441759e-08
1.57682316322904e-07 1.20400715731541e-08
1.69722387896058e-07 1.31361135183457e-08
1.82858501414404e-07 1.43564863291226e-08
1.97214987743526e-07 1.57183425528331e-08
2.1293333029636e-07 1.72416241685909e-08
2.3017495446495e-07 1.89495877481973e-08
2.49124542213148e-07 2.08694424577326e-08
2.6999398467088e-07 2.30331282661771e-08
2.93027112937058e-07 2.54782691086388e-08
3.18505382045696e-07 2.82493454448007e-08
3.46754727490497e-07 3.13991432115426e-08
3.7815387070204e-07 3.49905528202543e-08
4.13144423522294e-07 3.90988137823801e-08
4.52243237304674e-07 4.36308969613435e-08
4.95874134266018e-07 4.74224492721376e-08
5.43296583538155e-07 4.7909604653032e-08
5.91206188191187e-07 4.86346398621712e-08
6.39840828053358e-07 4.97074164507386e-08
6.89548244504097e-07 5.11297346309348e-08
7.40677979135032e-07 5.29252750253926e-08
7.93603254160425e-07 5.51427434774396e-08
8.48745997637864e-07 5.78610938494763e-08
9.0660709148734e-07 6.09475139251898e-08
9.6755460541253e-07 6.42595599442259e-08
1.03181416535676e-06 6.75115425526587e-08
1.09932570790941e-06 7.1020499082652e-08
1.17034620699207e-06 7.4779704703756e-08
1.24512591169582e-06 7.849326681077e-08
1.32361917850659e-06 8.26884213310502e-08
1.40630759983764e-06 8.67061458710632e-08
1.49301374570871e-06 9.11998082513511e-08
1.58421355396006e-06 9.58425126721087e-08
1.68005606663217e-06 1.00440216128836e-07
1.780496282761e-06 1.05899851264128e-07
1.88639613402513e-06 1.10959138641722e-07
1.99735527266685e-06 1.16198487429289e-07
2.11355376009614e-06 1.22371565502103e-07
2.23592532559825e-06 1.28981066592032e-07
2.36490639219028e-06 1.345006772063e-07
2.49940706939658e-06 1.40095534591347e-07
2.63950260398792e-06 1.45890030784589e-07
2.78539263477251e-06 1.52646042489536e-07
2.93803867726205e-06 1.60072196994415e-07
3.09811087425646e-06 1.67682281268859e-07
3.26579315552532e-06 1.75689249323084e-07
3.44148240484841e-06 1.8412507625521e-07
3.62560748110362e-06 1.9286166658817e-07
3.81846914769179e-06 2.02037680697429e-07
4.02050682838922e-06 2.11827205911212e-07
4.23233403430043e-06 2.21587425483426e-07
4.45392145978386e-06 2.32654238261545e-07
4.6865756980454e-06 2.43212739531363e-07
4.92978843757676e-06 2.54701672174292e-07
5.18449010975106e-06 2.67647907081732e-07
5.45213801683279e-06 2.79487736531937e-07
5.73162575336472e-06 2.92524555578858e-07
6.02415030894358e-06 3.07194607298023e-07
6.33134491624161e-06 3.21920918077533e-07
6.65326583431914e-06 3.36006858708625e-07
6.98927269302776e-06 3.519491266694e-07
7.34122181969716e-06 3.69809296799563e-07
7.71103111649673e-06 3.88713073904522e-07
8.09974419040125e-06 4.0478214495861e-07
8.50452633535986e-06 4.23066871534796e-07
8.92759320689465e-06 4.43591680834499e-07
9.37118488772915e-06 4.66491035275319e-07
9.83767592300447e-06 4.9194864006161e-07
1.03296245630661e-05 5.12886112999113e-07
1.08425106760652e-05 5.34140713332433e-07
1.13766513893976e-05 5.58191885010658e-07
1.19348432744083e-05 5.85121611147392e-07
1.25199648855557e-05 6.15106478724995e-07
1.31350713642807e-05 6.48384504327825e-07
1.37834558686085e-05 6.85254426324676e-07
1.44687102949332e-05 7.21784872844118e-07
1.51904951677773e-05 7.47272090056323e-07
1.59377672578336e-05 7.76841564167025e-07
1.67146088220006e-05 8.10352344126808e-07
1.75249611661274e-05 8.47917594127466e-07
1.83728787602549e-05 8.89750933989641e-07
1.92626296942446e-05 9.36154647552543e-07
2.01987843417971e-05 9.87515563833423e-07
2.11862999056305e-05 1.04430689391436e-06
2.22306067995449e-05 1.1070946090404e-06
2.33377014085853e-05 1.1765478080119e-06
2.45142492165972e-05 1.18777427624466e-06
2.57020234928418e-05 1.17152924245481e-06
2.68735527352966e-05 1.16712266550997e-06
2.80406754008066e-05 1.17331629600452e-06
2.92139916968111e-05 1.18882799442425e-06
3.04028196912354e-05 1.2132952606818e-06
3.16161149519172e-05 1.24706751987016e-06
3.28631824717873e-05 1.29117382618333e-06
3.41543562979707e-05 1.33076183995129e-06
3.5485118137922e-05 1.3754292848934e-06
3.68605474228154e-05 1.42170933292415e-06
3.82822567557395e-05 1.46465983281529e-06
3.97469165885548e-05 1.51932933605029e-06
4.12662459246051e-05 1.56302208356273e-06
4.28292680081678e-05 1.61264031353755e-06
4.44419083217054e-05 1.67519347367007e-06
4.61171017953754e-05 1.72049688415512e-06
4.78375986795306e-05 1.77349593906791e-06
4.96110946185985e-05 1.84000444852655e-06
5.1451099067125e-05 1.89882109597878e-06
5.33499201631038e-05 1.9503670349867e-06
5.53002871980905e-05 2.01515423818065e-06
5.73154414362712e-05 2.09551135026396e-06
5.94109527865351e-05 2.15804309835078e-06
6.15689958848859e-05 2.2140912828459e-06
6.37830871677318e-05 2.28426820208603e-06
6.60673553698178e-05 2.37087163706924e-06
6.84382270068871e-05 2.47636678494459e-06
7.09145937918316e-05 2.52760610068136e-06
7.3442199892513e-05 2.592533550616e-06
7.6034733443129e-05 2.67337810404742e-06
7.87081115471764e-05 2.77241687433567e-06
8.14805284215121e-05 2.8931112582193e-06
8.43736396797314e-05 3.00206836963516e-06
8.73757080493665e-05 3.06105469300105e-06
9.04367627423676e-05 3.13568800414997e-06
9.35724507465176e-05 3.22818802154058e-06
9.68006387680582e-05 3.34084537644193e-06
0.0001001414841445 3.47713619601417e-06
0.000103618620340514 3.64220369080054e-06
0.000107260824031315 3.81955942434303e-06
0.000111080383455658 3.87627959189094e-06
0.000114956663047549 3.95007349449338e-06
0.000118906736542042 4.04378992375194e-06
0.000122950526465794 4.1589277094277e-06
0.000127109454175222 4.29801231934446e-06
0.000131407466494566 4.46486661160778e-06
0.000135872333106174 4.66507244149779e-06
0.000140537405547672 4.90679522295928e-06
0.000145444200770631 5.20227945069085e-06
0.000150646480221322 5.44378323671078e-06
0.000156090263458033 5.49250806891981e-06
0.000161582771526953 5.563823573413e-06
0.000167146595100366 5.5602049768785e-06
0.000172706800077244 5.43998696320166e-06
0.000178146787040446 5.38130828020641e-06
0.000183528095320652 5.37468675896425e-06
0.000188902782079616 5.4117423687288e-06
0.000194314524448345 5.48900369111412e-06
0.000199803528139459 5.60643983125818e-06
0.000205409967970718 5.76696162346929e-06
0.000211176929594187 5.90198726881206e-06
0.000217078916862999 6.02500033049997e-06
0.000223103917193499 6.19214879993298e-06
0.000229296065993432 6.36285021053451e-06
0.000235658916203966 6.47802595840899e-06
0.000242136942162375 6.6375197441715e-06
0.000248774461906547 6.84737873210907e-06
0.000255621840638656 6.99074544501878e-06
0.000262612586083675 7.12500191761228e-06
0.000269737588001287 7.30771648244878e-06
0.000277045304483736 7.54519463471331e-06
0.000284590499118449 7.71235660843366e-06
0.000292302855726883 7.84546539594632e-06
0.000300148321122829 8.02905546411829e-06
0.000308177376586947 8.26904831485667e-06
0.000316446424901804 8.57409551178682e-06
0.000325020520413591 8.68521218887597e-06
0.000333705732602467 8.83741112965327e-06
0.00034254314373212 9.04574831683107e-06
0.000351588892048951 9.31574514437766e-06
0.000360904637193329 9.65681838600555e-06
0.000370561455579334 9.87009623052903e-06
0.000380431551809863 1.00007199775343e-05
0.000390432271787398 1.01894552394901e-05
0.000400621727026888 1.04414381980536e-05
0.000411063165224941 1.07634051211836e-05
0.000421826570346125 1.11666304123908e-05
0.000432993200758516 1.15504834095577e-05
0.000444543684168073 1.16497135649399e-05
0.000456193397733013 1.18111430971797e-05
0.000468004540830193 1.20410286704019e-05
0.000480045569500595 1.23431749291829e-05
0.000492388744429778 1.27254844872271e-05
0.000505114228917005 1.32009375925341e-05
0.000518315166509539 1.37895066849847e-05
0.000532104673194523 1.41256759767604e-05
0.000546230349171284 1.37842534709033e-05
0.000560014602642187 1.34625164775191e-05
0.000573477119119706 1.33009337976991e-05
0.000586778052917405 1.32651988018028e-05
0.000600043251719208 1.3334730174587e-05
0.000613377981893795 1.35008701680262e-05
0.000626878852061821 1.37631123535773e-05
0.000640641964415399 1.41278898603979e-05
0.000654769854275797 1.43952227716768e-05
0.000669165077047473 1.45841724283831e-05
0.000683749249475857 1.48718773904745e-05
0.000698621126866331 1.52681588634213e-05
0.000713889285729752 1.56097609512735e-05
0.000729499046681026 1.57801156205362e-05
0.000745279162301562 1.60526701045044e-05
0.000761331832406066 1.64368246653421e-05
0.000777768657071409 1.69450841085213e-05
0.00079471374117993 1.71646981798526e-05
0.000811878439359783 1.73675019955829e-05
0.000829245941355365 1.76827822511983e-05
0.000846928723606564 1.81188584470676e-05
0.000865047582053631 1.86900693484316e-05
0.000883737651402063 1.90106768188523e-05
0.000902748328220915 1.91818534060428e-05
0.000921930181626958 1.94717369460456e-05
0.000941401918573004 1.98879748161034e-05
0.000961289893389107 2.04416118942265e-05
0.000981731505283334 2.11529579324195e-05
0.00100288446321575 2.14233219729798e-05
0.00102430778518873 2.1584877940008e-05
0.00104589266312874 2.18778704320627e-05
0.0010677705335608 2.23077616280811e-05
0.00109007829518889 2.28841565903303e-05
0.00111296245177922 2.36260204914952e-05
0.00113658847227071 2.45644268067448e-05
0.00116115289907746 2.4636043577999e-05
0.00118578894265545 2.47836839526884e-05
0.00121057262660814 2.5082862303461e-05
0.0012356554889116 2.51513907764956e-05
0.0012608068796881 2.46109980355905e-05
0.00128541787772369 2.43233793527223e-05
0.00130974125707641 2.42558353089021e-05
0.00133399709238531 2.43747944489435e-05
0.00135837188683426 2.46660262140561e-05
0.00138303791304831 2.51293293375566e-05
0.00140816724238587 2.57767063194559e-05
0.00143394394870533 2.62176723449248e-05
0.00146016162105025 2.64031932198526e-05
0.0014865648142701 2.67614695843711e-05
0.00151332628385448 2.73035530413204e-05
0.0015406298368958 2.80451200166267e-05
0.00156867495691242 2.85409973447772e-05
0.0015972159542572 2.86987462303166e-05
0.00162591470048752 2.90401931943418e-05
0.00165495489368186 2.95754748749955e-05
0.00168453036855685 3.03176221015233e-05
0.00171484799065838 3.12938040532782e-05
0.00174614179471165 3.14154540649924e-05
0.00177755724877665 3.16190589998682e-05
0.00180917630777652 3.20279830073475e-05
0.00184120429078386 3.26466811976319e-05
0.00187385097198149 3.34909833077624e-05
0.00190734195528926 3.45921263886725e-05
0.00194193408167793 3.4943334590496e-05
0.00197687741626843 3.50488070256892e-05
0.00201192622329411 3.53757316500575e-05
0.00204730195494417 3.59275245009725e-05
0.00208322947944514 3.671269882831e-05
0.00211994217827345 3.77546779938665e-05
0.00215769685626732 3.90948909153797e-05
0.0021967917471827 3.95324724177963e-05
0.0022363242196005 3.95347331787095e-05
0.00227585895277921 3.85401441460198e-05
0.00231439909692523 3.78513941042138e-05
0.00235225049102944 3.75427492515001e-05
0.00238979324028094 3.75429259783497e-05
0.00242733616625929 3.7814528953941e-05
0.00246515069521323 3.83453972800574e-05
0.00250349609249329 3.91426805304901e-05
0.00254263877302378 4.02320432426343e-05
0.00258287081626641 4.05681862549834e-05
0.0026234390025214 4.07209322380901e-05
0.00266415993475949 4.11431607896448e-05
0.00270530309554913 4.18415221911017e-05
0.00274714461774023 4.28322012133142e-05
0.00278997681895355 4.41515328840362e-05
0.00283412835183758 4.42517798786972e-05
0.00287838013171628 4.43873433988064e-05
0.00292276747511509 4.48173010341616e-05
0.00296758477614925 4.55420108815702e-05
0.00301312678703082 4.65762245715598e-05
0.00305970301160238 4.7955538764424e-05
0.0031076585503668 4.88378882913351e-05
0.00315649643865814 4.87472164023543e-05
0.00320524365506049 4.89700695027951e-05
0.00325421372456329 4.95132832277733e-05
0.00330372700779106 5.03761929279042e-05
0.00335410320071896 5.15788070483004e-05
0.00340568200776726 5.31639555714201e-05
0.00345884596333868 5.46863437073225e-05
0.00351353230704601 5.43695417689635e-05
0.00356790184881497 5.44015066884422e-05
0.00362230335550341 5.42272101002786e-05
0.00367653056560369 5.30918687455322e-05
0.00372962243434922 5.24796359303999e-05
0.00378210207027962 5.23192751135178e-05
0.00383442134539314 5.25453544712479e-05
0.00388696669986439 5.3130486538333e-05
0.00394009718640272 5.40753870919768e-05
0.0039941725734947 5.54056869496651e-05
0.00404957826044436 5.68918996300782e-05
0.00410647016007444 5.66582739348153e-05
0.00416312843400926 5.67936684882558e-05
0.00421992210249751 5.73151040115136e-05
0.00427723720650903 5.82163858666675e-05
0.00433545359237569 5.95165727690416e-05
0.00439497016514473 6.12620421859814e-05
0.00445623220733072 6.2074614776901e-05
0.00451830682210762 6.18500978752732e-05
0.00458015691998289 6.20380669485417e-05
0.00464219498693143 6.26388032857098e-05
0.00470483379021714 6.36473447503739e-05
0.00476848113496752 6.50856965265118e-05
0.00483356683149403 6.70049083909471e-05
0.00490057173988498 6.88744604862545e-05
0.00496944620037123 6.83140924608398e-05
0.00503776029283207 6.8208891225721e-05
0.00510596918405779 6.85725906737674e-05
0.00517454177473156 6.93782822597184e-05
0.00524392005699128 7.06295138232337e-05
0.00531454957081451 7.03942510274846e-05
0.005384943821842 6.90348233819232e-05
0.00545397864522392 6.83212165244999e-05
0.00552229986174842 6.81715950549565e-05
0.00559047145680338 6.85113481263313e-05
0.00565898280492971 6.93112291947869e-05
0.00572829403412449 7.05766514613684e-05
0.00579887068558586 7.23448490389928e-05
0.00587121553462485 7.46735861692805e-05
0.00594588912079414 7.40286004476333e-05
0.00601991772124177 7.38788988994279e-05
0.0060937966201412 7.42487380319343e-05
0.00616804535817313 7.51093138695066e-05
0.00624315467204264 7.64659225325218e-05
0.00631962059457516 7.83572362568812e-05
0.00639797783083204 8.08596851242677e-05
0.00647883751595631 8.1305865706489e-05
0.0065601433816628 8.0762805544314e-05
0.00664090618720711 8.07866548958218e-05
0.00672169284210293 8.13556417004179e-05
0.00680304848380335 8.24497956899897e-05
0.00688549827949334 8.40849945675168e-05
0.00696958327406086 8.63129715492582e-05
0.00705589624561012 8.89640885888274e-05
0.00714486033419894 9.02737359047329e-05
0.00723513407010368 8.93409308748941e-05
0.00732447500097857 8.69766534068489e-05
0.00741145165438542 8.54654721333759e-05
0.0074969171265188 8.47656843565303e-05
0.00758168281087533 8.47283090654951e-05
0.00766641111994082 8.52779711263497e-05
0.00775168909106717 8.63909669540064e-05
0.00783808005802118 8.80839835053567e-05
0.00792616404152653 9.04130613235217e-05
0.00801657710285006 9.34709432359858e-05
0.00811004804608604 9.23282019634561e-05
0.0082023762480495 9.1829873553063e-05
0.00829420612160256 9.20022631190221e-05
0.00838620838472158 9.27886606474504e-05
0.00847899704536903 9.41777524317146e-05
0.00857317479780075 9.61994008051473e-05
0.00866937419860589 9.89262901959836e-05
0.00876830048880188 0.000102334207615941
0.00887063469641782 0.000101383671446236
0.00897201836786405 0.000100525735656637
0.00907254410352069 0.000100419835172039
0.00917296393869273 0.00010099529904392
0.00927395923773665 0.000102219010917459
0.00937617824865411 0.000104103531779319
0.00948028178043343 0.000105976233451812
0.00958625801388524 0.000104568453915572
0.00969082646780081 0.000102696584347685
0.0097935230521485 0.000101760416281172
0.00989528346842967 0.000101622473704865
0.00999690594213453 0.000102187817126938
0.0100990937592615 0.000103423098740398
0.0102025168580019 0.000105343246340372
0.0103078601043422 0.00010800926570783
0.0104158693700501 0.000111536164658596
0.0105274055347087 0.000111876055363474
0.0106392815900721 0.000110630862839161
0.0107499124529113 0.000110215910632902
0.0108601283635442 0.0001105779367725
0.0109707063003167 0.000111662564351952
0.0110823688646687 0.000113468230441983
0.0111958370951106 0.000116041583984131
0.0113118786790948 0.000119481872008584
0.0114313605511034 0.000121273531277232
0.0115526340823806 0.000121026902089516
0.0116736609844701 0.000121067148012618
0.0117947281324827 0.000120570818720596
0.0119152989512033 0.000120214955755635
0.012035513906959 0.000119818962476315
0.0121553328694353 0.000119760485205725
0.012275093354641 0.000119578334039968
0.012394671688681 0.000118807087138242
0.0125134787758192 0.000118875456796938
0.0126323542326161 0.000119739830412631
0.0127520940630288 0.000121379919723437
0.0128734739827522 0.000123828020266326
0.0129973020030185 0.000127170856794085
0.0131244728598126 0.000128071757767708
0.0132525446175803 0.000128123075139769
0.0133806676927201 0.000128535336139817
0.0135092030288599 0.000128936270909075
0.013638139299769 0.000129018400481823
0.0137671577002508 0.000129927149031415
0.0138970848492822 0.000131665481022263
0.0140287503303045 0.00013426556491074
0.0141630158952152 0.000137137577915811
0.014300153473131 0.000135946769095904
0.0144361002422269 0.000135009081154079
0.014571109323381 0.000134418323038167
0.0147055276464192 0.000134190414289995
0.0148397180607092 0.00013434875043037
0.0149740668111396 0.000134928477087283
0.0151089952882268 0.000135980546227329
0.0152449758344542 0.000135988401107151
0.0153809642355613 0.000136316487130617
0.0155172807226919 0.000137522789554823
0.0156548035122468 0.000139614241107697
0.0157944177533545 0.000142643686119501
0.015937061439474 0.000143607560603309
0.0160806690000773 0.000143622743904814
0.0162242917439821 0.000144022472944692
0.0163683142169268 0.000144873348644982
0.0165131875655718 0.000146235023639658
0.0166594225892114 0.000147637257393895
0.0168070598466053 0.000148274549808458
0.0169553343964138 0.000149822957228533
0.0171051573536423 0.000149997318418404
0.0172551546720607 0.000149126972329099
0.0174042816443898 0.000148605407512767
0.0175528870519026 0.00014847678207426
0.0177013638339768 0.000148769161782642
0.0178501329957595 0.000149523168987308
0.0179996561647468 0.000150797044041857
0.0181504532087886 0.000152673867666328
0.018303127076455 0.000153243343653918
0.0184563704201089 0.000153716563843173
0.0186100869839521 0.000155158657457241
0.0187652456414093 0.000157593865175989
0.0189228395065853 0.000159058453755583
0.0190818979603409 0.000158926800691722
0.0192408247610326 0.000159182250470442
0.019400007011503 0.000159899138796743
0.0195599061502998 0.000161131582280284
0.0197210377325801 0.000162955135482286
0.0198839928680623 0.000165477230886883
0.0200494700989492 0.000164287338622343
0.0202137574375716 0.000163310528890541
0.0203770679664621 0.000162728371087854
0.02053979633755 0.000162561540123947
0.0207023578776739 0.000162837792916136
0.0208651956705901 0.000163597899424721
0.0210287935700148 0.000164900103367863
0.0211936936733826 0.000166827012649499
0.0213605206860321 0.000169496706126772
0.0215300173921589 0.000170487940087943
0.0217005053322468 0.000170854058874685
0.0218713593911215 0.000172284045756718
0.0220436434368783 0.000174592131926872
0.0222182355688051 0.000174161970094666
0.0223923975388998 0.000174104272604555
0.0225665018115043 0.000174504734740517
0.0227410065462449 0.000175407028802143
0.022916413575047 0.000176871492599006
0.023093285067646 0.000178869394924733
0.0232721544625707 0.000177694826793628
0.0234498492893644 0.000176871621248667
0.023626720910613 0.000176474800584443
0.0238031957111975 0.000176528457737204
0.0239797241689347 0.000177067342318255
0.024156791511253 0.000178141446897775
0.0243349329581507 0.000179821466391947
0.0245147544245427 0.000182207356573801
0.0246969617811165 0.000185442271261547
0.024882404052378 0.000187869621955675
0.0250702736743337 0.000187714404200301
0.025257988078534 0.00018870841439087
0.0254466964929249 0.000189688938630832
0.0256363854315557 0.000189146610646326
0.025825532042202 0.000189019898464428
0.0260145519406665 0.000189370912186243
0.0262039228528527 0.000190241836368176
0.0263941646892209 0.000191691422769479
0.0265858561119904 0.000191371460033562
0.0267772275720239 0.000190538041060232
0.0269677656130842 0.000190137715201708
0.0271579033282859 0.000190210168053243
0.0273481134963391 0.000190791630274348
0.0275389051266134 0.000191933668175325
0.0277308387947888 0.00019370890470391
0.0279245476994927 0.000196219560841826
0.0281207672603345 0.000199611251897604
0.0283203785122321 0.000203889378727009
0.0285242678909591 0.000204331452854303
0.0287285993438134 0.000204821644124278
0.0289334209879377 0.000205024233514226
0.0291384452214519 0.000204171250679384
0.0293426164721313 0.000203752990644954
0.0295463694627763 0.000203816587523485
0.0297501860502998 0.000204396633238804
0.0299545826835386 0.000205424551691846
0.0301600072352304 0.000204364445665934
0.0303643716808963 0.000203725300059921
0.0305680969809563 0.00020356646629464
0.0307716634472509 0.000203919155438067
0.030975582602689 0.000204827872837216
0.0311804104755262 0.000206355474405997
0.0313867659499322 0.00020858997920214
0.0315953559291343 0.000211655303903836
0.0318070112330382 0.000215728832107029
0.0320227400651452 0.000220127702008396
0.0322428677671536 0.000219929130099405
0.032462796897253 0.000220150646993445
0.0326829475442464 0.00021969833063469
0.0329026458748811 0.000218748025711791
0.0331213939005929 0.000218261393355469
0.0333396552939484 0.000218275467182674
0.0335579307611311 0.000218768184651464
0.0337766989457825 0.000217646569017321
0.0339943455147998 0.000216973947418543
0.0342113194622184 0.000216801086492868
0.0344281205487112 0.000217159344244253
0.0346452798929555 0.000218093648736182
0.0348633735416917 0.000219667327545357
0.035083040869237 0.000221968777527771
0.0353050096467648 0.000225121901018989
0.0355301315477838 0.000229303039804324
0.0357594345875881 0.00023476974235512
0.0359942043299433 0.000236511683720971
0.0362307160136642 0.000235865493776287
0.0364665815074405 0.000234907039792003
0.0367014885472325 0.000233606594164842
0.0369350951413974 0.000232783992303227
0.0371678791337006 0.000232467465596871
0.0374003465992975 0.000231340243075879
0.0376316868423733 0.000230352744629282
0.0378620395870026 0.000229866378658436
0.038091905965661 0.000229910596812524
0.0383218165624736 0.000230522243383274
0.0385523388058568 0.00023175386271079
0.0387840926685676 0.000233678903537345
0.039017771572105 0.000236399585882776
0.0392541711579878 0.000240059303653238
0.039494230461641 0.000244862944351554
0.0397390934059925 0.000251111832249763
0.0399902052382423 0.000253706845232593
0.0402439120834749 0.000251318011916104
0.040495230095391 0.000249361042267112
0.0407445911376581 0.000247904248756377
0.0409924953864145 0.000246092084266979
0.0412385874706815 0.000244464879417231
0.0414830523500987 0.00024334172136491
0.0417263940714636 0.00024273952709732
0.0419691335985609 0.000242681011333047
0.042211814609894 0.000243200848881822
0.0424550154587758 0.000244348879638205
0.042699364338414 0.000246194814935364
0.0429455591533494 0.000248835386835719
0.0431943945401851 0.000252405488106295
0.0434468000282914 0.000257096147003813
0.0437038961752952 0.000263184867788622
0.0439670810430838 0.000270094484320944
0.0442371755274048 0.000266479848223442
0.0445036553756282 0.000263298950577082
0.0447669543262053 0.000260650555223418
0.0450276048814287 0.000258526188200591
0.0452861310696293 0.000256923483688346
0.0455430545533177 0.000255847954056171
0.0457989025073738 0.000255313948443278
0.0460542164558171 0.000255346144569084
0.0463095626003862 0.000255981793943553
0.0465655443943297 0.000257274059115955
0.0468228184534457 0.00025929698771836
0.0470821154411641 0.000262153063949551
0.0473442685051136 0.000265984959215583
0.0476102534643292 0.000270994491983997
0.0478812479563132 0.000277474617671893
0.0481587225739851 0.000281224453259959
0.048439947027245 0.000277711606194424
0.0487176586334395 0.000274678828371517
0.048992337461811 0.000272190912954376
0.0492645283747654 0.000270242034001205
0.0495347704087666 0.000268833213807057
0.0498036036225736 0.000267973849885675
0.0500715774724593 0.000267682899062152
0.0503392603715214 0.00026799067760503
0.0506072510491265 0.000268941537450324
0.0508761925865768 0.000270597827192357
0.0511467904137691 0.000273045815340456
0.0514198362291096 0.000276404726929048
0.0516962409560386 0.000280840941155557
0.0519770818971942 0.000286591170102416
0.0522636730672966 0.000294002181884831
0.0525576752491815 0.000291167185078301
0.0528488424342598 0.000287901142985127
0.0531367435772449 0.00028519050619985
0.0534219340834447 0.00028303639523411
0.0537049704786788 0.000281437732105468
0.0539864082107843 0.000280401606714614
0.0542668098174989 0.00027994442081817
0.0545467542383171 0.000280093503593821
0.0548268477419109 0.000280889517570454
0.0551077372594814 0.000282390005094714
0.0553901272645761 0.000284674651580688
0.0556748019161568 0.000287853232691099
0.0559626551488479 0.000292077927742568
0.0562547330765904 0.00029756307905137
0.0565522961556418 0.000304618333458693
0.0568569144891005 0.000303535105674743
0.0571604495947752 0.000300192122022737
0.057460641716798 0.000297403918047123
0.0577580456348451 0.000295188144006502
0.0580532337788516 0.000293543772137235
0.0583467775509888 0.000292477888149548
0.0586392554391384 0.000292006997446836
0.0589312624365852 0.000292158641158571
0.0592234210777438 0.000292973792924193
0.059516394870668 0.000294510383063803
0.0598109052537318 0.000296848510941802
0.0601077537646736 0.000300098279588684
0.0604078520442623 0.000304411880608767
0.0607122639248711 0.000310002872213161
0.0610222667970842 0.000315164890482394
0.0613374316875666 0.00031481918155639
0.061652250869123 0.000311539560238397
0.0619637904293614 0.000308822260184177
0.0622726126895456 0.00030669185397229
0.0625793045435179 0.000305149280390636
0.0628844538239085 0.000304203868450703
0.0631886576923592 0.000303874808637112
0.0634925325009963 0.000304192939105485
0.0637967254401018 0.000305203371428609
0.0641019288115304 0.000306969343649868
0.0644088981551803 0.000309577917144711
0.064718476072325 0.000313148552019625
0.0650316246243446 0.00031784637352891
0.0653494709978735 0.000321270237072649
0.0656707412349462 0.000325448051488436
0.0659961892864346 0.000325134680061161
0.0663213239664958 0.000322059463939155
0.0666433834304349 0.000319559500743332
0.0669629429311783 0.000317660810063623
0.0672806037412419 0.000316368300320944
0.0675969720415628 0.000315695886365669
0.0679126679279285 0.000315668201680196
0.0682283361296087 0.000316322744453974
0.0685446588740627 0.000317713011990314
0.068862371886053 0.000319913095997411
0.0691822849820504 0.000323024503430703
0.0695053094854811 0.000327186510581902
0.069832495996063 0.000330154027623031
0.070162650023686 0.000333035186741548
0.0704956852104276 0.000336901237632772
0.0708325864480603 0.000334676810375242
0.0711672632584356 0.000331937526032199
0.0714992007844678 0.000329804752791804
0.0718290055372596 0.000328290365021654
0.0721572959022812 0.000327405452483567
0.0724847013547648 0.000327171325200419
0.0728118726799652 0.000327621503326351
0.0731394941832916 0.00032880449830935
0.0734682986816009 0.000330787871861584
0.0737990865534625 0.00033366421162416
0.0741327507650867 0.000337560097500559
0.0744703108625872 0.000340678231623538
0.0748109890942108 0.000342638309102447
0.0751536274033132 0.000345455127945121
0.0754990825312583 0.000346532549670118
0.0758456150809284 0.000343698525405
0.0761893136063335 0.000341457383436789
0.0765307709897702 0.000339848077066161
0.0768706190668364 0.000338881076560447
0.0772095001433969 0.000338576777276676
0.0775480769206735 0.000338967656263214
0.0778870445769368 0.000340100950394173
0.0782271455273309 0.000342042544956248
0.0785691880722872 0.00034488268034633
0.0789140707526335 0.000348744466646727
0.0792628152192802 0.000352141835128518
0.0796149570544088 0.000353427038954698
0.0799683840933635 0.000355498550159095
0.0803238826435226 0.000357597283950812
0.0806814799274734 0.000354781256503031
0.0810362611839764 0.000352564821632054
0.0813888260056084 0.000350994739011545
0.08173982074462 0.000350082677452479
0.0820899034220725 0.000349850444155668
0.0824397538662281 0.00035033226967181
0.0827900861358999 0.000351577588338021
0.083141663724238 0.000353655077763236
0.0834953188020012 0.000356658571490907
0.0838519773734921 0.000360715878532029
0.0842126932520241 0.000364085332857267
0.0845767785848814 0.000364884070808301
0.0849416626556897 0.000366436612601773
0.0853080992682915 0.000367892503342609
0.0856759917716341 0.000365218652918529
0.0860412104245526 0.000363164822468829
0.0864043752470214 0.000361773480535314
0.0867661487275568 0.000361059477214761
0.0871272082047715 0.000361048478878053
0.0874882566836496 0.000361779424242993
0.0878500361078926 0.000363307642209348
0.0882133437501019 0.00036570937181634
0.0885790531219182 0.000369088396722426
0.0889481415186407 0.000373585979964057
0.0893217274986047 0.0003761939145363
0.089697921413141 0.00037666523485465
0.0900745866479957 0.000377886650840892
0.0904524732988366 0.000377527318853121
0.0908300006176897 0.000375128089863971
0.0912051287075537 0.000373380153225625
0.0915785088607793 0.000372314279393308
0.0919508231401726 0.000371950803895207
0.0923227739440678 0.000372322099336095
0.0926950960434039 0.000373475341475382
0.0930685713848793 0.000375476260957749
0.093444047645837 0.000378414595355724
0.0938224622411928 0.000382412149272759
0.0942048743904655 0.000387634978451695
0.0945925093689172 0.000388270374053516
0.0949807797429707 0.000388561020079249
0.09536934076305 0.000389321754632422
0.0957586625176824 0.000386687749987309
0.0961453502676697 0.000384707791679413
0.0965300580593491 0.000383418908497702
0.0969134769678468 0.000382838418279564
0.0972963153861264 0.000382995103195692
0.0976793104893221 0.000383931766368049
0.0980632422556901 0.000385708588079206
0.0984489508437694 0.000388407981765158
0.0988373588255345 0.000392141708825201
0.0992295005343597 0.000397061527548374
0.0996265620619081 0.00040062930104528
0.100027191362953 0.000400194701323229
0.100427386064277 0.000400471378020098
0.100827857442297 0.000397732394274365
0.101225589836571 0.000395645252903699
0.101621235089475 0.000394260531593288
0.102015495621068 0.000393594636534943
0.102409090257603 0.000393675220335724
0.102802765477939 0.000394543745255706
0.103197309223194 0.000396258704686042
0.10359356792788 0.000398900268940932
0.103992468196821 0.000402577059976363
0.104395045256798 0.000407436246866998
0.104802481503665 0.000413321933455219
0.10521580343712 0.000412303608249215
0.105628107045369 0.000410977173072415
0.106039084218442 0.000408216091502005
0.106447300309944 0.00040614937882493
0.106853449688769 0.000404798540484194
0.107258248229253 0.00040418070525304
0.107662428934506 0.000404324696243166
0.108066753630749 0.000405273430420117
0.108472027061169 0.000407087222574386
0.108879114283743 0.000409848537254115
0.109288962820998 0.000413668923256357
0.109702631744254 0.000418699325663391
0.110121331069917 0.000425145840038872
0.110546476909956 0.000424156274370209
0.110970633184326 0.000420813696238534
0.111391446880565 0.000418173542481144
0.111809620423046 0.00041625529686514
0.112225875719911 0.000415068390959301
0.112640944110871 0.000414632760477981
0.113055576871348 0.000414980711406344
0.113470557582755 0.000416159433369001
0.113886717016124 0.000418234599253288
0.114304951615377 0.000421295554703688
0.114726247170081 0.000425462901884117
0.115151710071965 0.000430899811562204
0.115582609883527 0.000436984006297361
0.116019593889824 0.000433198463237804
0.116452792353062 0.000430086980867158
0.116882879333929 0.000427707942094056
0.117310587276024 0.000426065386883412
0.117736652662907 0.000425172915594426
0.118161825578501 0.000425055469111489
0.118586881047613 0.000425751357583582
0.119012632405196 0.000427315166593753
0.11943994757179 0.000429821920839624
0.11986976949263 0.000433373100852486
0.120303142593482 0.000438105482630334
0.120741248076113 0.000444204437525062
0.121185452513638 0.00044516115822592
0.121630613671864 0.000441708402437347
0.122072322074301 0.000438970233091706
0.122511292307393 0.000436977169632773
0.122948269477025 0.000435738575722062
0.123384008052747 0.000435274365112285
0.12381928241786 0.00043561691510904
0.124254899332969 0.000436813548002399
0.124691712880971 0.000438930079390755
0.125130642960362 0.00044205590615525
0.125572698866517 0.000446311411902807
0.12601901027842 0.000451858952592812
0.126470869231013 0.000456585236901417
0.126927454467914 0.000452886698324638
0.127380341166239 0.000449893879956494
0.127830235046195 0.000447656559915033
0.12827789160611 0.000446181423374375
0.128724073029485 0.000445485268411414
0.129169558297896 0.000445596866392707
0.129615155164289 0.000446559198982572
0.130061714363271 0.000448432653265659
0.130510147016537 0.000451299586593984
0.130961446603131 0.000455270928131494
0.131416717531263 0.000460495883065944
0.131877213414329 0.000467176573588613
0.132344389987917 0.000463524597697298
0.132807914585614 0.000460384555803437
0.133268299141418 0.000458009819873439
0.133726308961291 0.000456406920532259
0.134182715881824 0.000455591214618567
0.134638307096442 0.000455589840867345
0.13509389693731 0.000456443851863957
0.135550340789173 0.000458211245690258
0.136008552034864 0.00046097129222463
0.136469523327088 0.000464830757413174
0.136934354084502 0.000469933018377532
0.137404287102879 0.000476471720350695
0.13788075882323 0.000473582284620094
0.13835434110785 0.000470404169925301
0.138824745277775 0.000467997702123974
0.139292742979899 0.000466373977649613
0.139759116957549 0.000465548456793507
0.140224665414342 0.00046554841629927
0.140690213830642 0.000466415110090094
0.141156628940732 0.000468206789993609
0.141624835730725 0.000471003016333755
0.142095838747059 0.000474910842417086
0.142570749589476 0.000480073858981001
0.143050823448457 0.000486685708922771
0.14353750915738 0.000483066174201647
0.144020575331582 0.000479948805570379
0.144500524137152 0.000477618412389584
0.144978142549541 0.00047608299681575
0.145454225546357 0.000475359582031451
0.145929585128389 0.000475477343631417
0.14640506247202 0.000476479845399631
0.14688154231742 0.000478428197539942
0.14735997051496 0.000481405563249288
0.147841376078209 0.000485523623200662
0.14832689970141 0.000490932037837803
0.148817831739247 0.000495712682116834
0.149313544421364 0.000492014390993785
0.149805558812358 0.00048906779648195
0.15029462660884 0.00048692080006797
0.150781547408908 0.000485582791662346
0.15126713020057 0.000485073928427634
0.151752204128998 0.000485427104528487
0.152237631233526 0.000486690390684986
0.152724321624211 0.000488930493829503
0.153213252118041 0.000492237684530639
0.153705489802572 0.000496732892160363
0.154202222694732 0.000502578115941963
0.154704800810674 0.000503957746795504
0.155208758557469 0.000500510948963537
0.155709269506433 0.000497844214762753
0.156207113721196 0.000495989900918897
0.156703103622115 0.000494961490186464
0.157198065112301 0.000494783990792713
0.157692849103094 0.000495496058463234
0.158188345161557 0.000497152787971219
0.158685497949528 0.000499829668112368
0.159185327617641 0.000503628222062783
0.159688955839703 0.000508684174465259
0.160197640014169 0.000515179510693677
0.160712819524862 0.000511761956033767
0.161224581480896 0.000508669689724098
0.16173325117062 0.000506394951767711
0.162239646122388 0.000504948529146903
0.162744594651535 0.000504349665079927
0.163248944316615 0.000504630259602353
0.163753574576217 0.000505837235107298
0.164259411811324 0.000508035866178861
0.164767447677503 0.000511314503457611
0.165278762180961 0.000515791348712146
0.165794553529673 0.000521624331811951
0.166316177861485 0.000522680113507262
0.166838857974992 0.000519271702633597
0.167358129677626 0.000516666334239822
0.167874796011866 0.000514894996686608
0.168389691008552 0.000513972910300333
0.168903663918853 0.000513927209448984
0.169417591128302 0.000514799145752004
0.169932390274054 0.000516647016673998
0.170449037290728 0.000519550297468802
0.170968587588197 0.000523615540255348
0.171492203128452 0.000528984895507413
0.172021188023959 0.000533181856353829
0.172554369880313 0.000529539790993159
0.173083909671306 0.00052669548634485
0.173610605157651 0.000524692981326467
0.174135298138978 0.000523544837414408
0.174658842976392 0.00052327510483741
0.175182118081229 0.000523921418878258
0.175706039500108 0.000525537681431659
0.176231577181539 0.000528197836521893
0.176759775018061 0.000532001240105628
0.177291776258167 0.000537080365880938
0.177828856624048 0.000543191558629775
0.178372048182678 0.000539401548183437
0.178911449730861 0.000536410871762821
0.179447860602624 0.000534270872949665
0.179982131475573 0.00053299269817492
0.180515124173748 0.000532598793979527
0.181047722967728 0.000533124951656677
0.181580847919385 0.000534622854588091
0.182115470773973 0.000537163679316042
0.182652634453289 0.000540843179134997
0.183193477632424 0.000545788980196278
0.18373926661262 0.000552171212444643
0.184291437825065 0.000548822027637724
0.184840259852702 0.000545779180638587
0.185386039033341 0.000543594068750478
0.185929633102091 0.000542279991669305
0.186471913093761 0.000541859160632823
0.187013772254394 0.000542367115360025
0.187556139369754 0.000543855259539981
0.188099994629293 0.000546394413289238
0.188646389042583 0.00055007983612797
0.189196468878711 0.00055503840467002
0.189751507283381 0.000561439061793578
0.190312946345174 0.000557799644173662
0.190870745989348 0.000554793257879191
0.191425539247227 0.000552656124085576
0.191978195371313 0.000551400896839584
0.192529596268152 0.000551050853165991
0.193080647121318 0.00055164283369793
0.193632289955016 0.00055322983120733
0.194185519786224 0.000555884636695265
0.194741404422919 0.000559704977993509
0.195301109400912 0.000564820875647798
0.19586593027656 0.000570067120301854
0.196435997396862 0.00056635623919744
0.197002353636059 0.000563479110038991
0.197565832746098 0.000561482826627636
0.198127315572726 0.000560381201028962
0.198687696773755 0.000560199919012266
0.199247896692767 0.000560978692979202
0.199808875385746 0.000562774013572336
0.200371649399319 0.000565663010529819
0.200937312409849 0.000569748919459567
0.201507061329308 0.00057516889410826
0.202082230223416 0.000578052394341688
0.202660282617758 0.000574543212404333
0.203234825830162 0.00057188861080526
0.203806714440968 0.000570126883357951
0.204376841324326 0.000569275086012727
0.204946116410338 0.000569362738589223
0.205515479148928 0.000570434121143474
0.206085913270071 0.000572551296803847
0.206658464566875 0.000575798351115945
0.207234262917991 0.000580287403974135
0.207814550321965 0.000586167234684323
0.208400717556649 0.000585653493237289
0.208986371049887 0.000582434706065336
0.209568805755952 0.000580097161227933
0.21014890291718 0.00057866678963848
0.210727569706818 0.000578165229830533
0.211305734936649 0.000578627444061396
0.21188436238071 0.000580104233183031
0.212464466613893 0.000582665666038574
0.213047132279932 0.000586405901668186
0.2136335381816 0.000591450030426694
0.214224988212027 0.000596661543006464
0.214821649755033 0.000592965522523328
0.215414615277557 0.000590132750841612
0.216004748028398 0.00058820954449567
0.216592957572894 0.000587211415752793
0.217180168988647 0.000587166161246298
0.217767335149893 0.000588116087769786
0.218355451237663 0.000590120876269591
0.218945572113932 0.000593261604936831
0.219538833718869 0.000597646414779458
0.220136480133649 0.000603418606175483
0.220739898739824 0.000603344752293178
0.221343243492117 0.000600110452911565
0.221943353945029 0.000597774083224946
0.222541128028254 0.00059636363770609
0.22313749166596 0.00059590147764144
0.223733393143601 0.00059642348140953
0.224329816625011 0.000597981597444648
0.224927798222456 0.000600647308773563
0.225528445531229 0.000604516498108386
0.226132962029337 0.00060971635138853
0.226742678380726 0.000613482542577266
0.227356160923303 0.000609923382775974
0.227966084306079 0.000607252929080124
0.228573337235159 0.000605512375225286
0.229178849610385 0.000604720020325726
0.22978356963071 0.000604906991693419
0.230388476622404 0.00060611960172034
0.230994596224124 0.000608422428160508
0.231603018652285 0.00061190264262755
0.232214921294912 0.000616676097334476
0.232831597392247 0.000622896046051788
0.233454493438298 0.000619485617655369
0.234073979055954 0.000616561981177801
0.234690541037132 0.000614572558298959
0.235305113595431 0.000613534444566318
0.235918648039997 0.000613475451151993
0.236532123491149 0.000614437989983878
0.237146561481133 0.000616481919498098
0.237763043400631 0.000619688505220033
0.238382731905851 0.000624165984538698
0.23900689789039 0.000630057492341931
0.239636955382732 0.000628741535453971
0.240265696918186 0.000625648909862413
0.240891345828048 0.000623488348012345
0.24151483417606 0.000622284425203724
0.242137118601264 0.000622062886905863
0.24275918148817 0.0006228637076137
0.243382045195784 0.000624743819990436
0.244006789015774 0.000627780854310823
0.244634569870085 0.000632078387760086
0.245266648257845 0.000637773372542977
0.245904421630388 0.000637662655631477
0.246542084286019 0.000634474237508371
0.247176558523528 0.000632220742513966
0.247808779266042 0.000630930962344391
0.248439710228386 0.000630629685686051
0.249070339914072 0.00063135578300769
0.24970169569708 0.000633164879078716
0.250334860576159 0.000636132989067196
0.250970993565226 0.00064036160518725
0.251611355170413 0.000645984895201469
0.252257340065614 0.000646229556752525
0.252903569622367 0.000643019568288542
0.253546589190656 0.000640751701810554
0.254187340892466 0.000639456104038918
0.254826796996505 0.000639157676364965
0.25546595467287 0.00063989545086834
0.256105850123738 0.000641725269091441
0.25674757539283 0.000644723410702532
0.257392298803532 0.00064899167426905
0.258041290477801 0.00065466454848975
0.258695955026291 0.00065444298422173
0.259350398010513 0.000651286378693624
0.260001684389206 0.000649083141336089
0.260650767530543 0.000647862194837319
0.26129862972538 0.000647649611673431
0.261946279337053 0.000648485840447147
0.2625947651775 0.000650428443910226
0.263245193621411 0.000653555821136012
0.263898749442547 0.000657972419011938
0.264556721861559 0.000663816092439792
0.265220537953998 0.000662322123939343
0.265882860077938 0.000659294648297251
0.266542154726235 0.000657235892869462
0.267199390619104 0.000656171153737713
0.267855561772842 0.000656128768036715
0.268511690540879 0.000657151897041586
0.26916884243792 0.000659301384173677
0.269828143822094 0.000662659680847902
0.270490803502942 0.000667336335301293
0.271158139838243 0.00067347575822045
0.271831615596464 0.000669903258942035
0.272501518855406 0.000667081915367879
0.273168600770774 0.000665249163787141
0.273833849934561 0.000664424356233045
0.274498274290794 0.000664639264013057
0.275162913554807 0.000665941162692308
0.275828854717499 0.000668395885469279
0.276497250602969 0.000672092067379535
0.277169342670348 0.000677147084284641
0.277846489754633 0.000680731082652721
0.278527220837286 0.00067724088527172
0.279204461722557 0.000674712181427384
0.279879173903985 0.000673185536933362
0.280552359440918 0.000672683584157818
0.281225043025076 0.000673242819913559
0.281898285844989 0.000674916148096769
0.282573201993086 0.000677776261930597
0.283250978255017 0.000681920342565299
0.283932898597582 0.000687476664744472
0.284620375262327 0.000687553566367043
0.285307928828694 0.000684412015052684
0.285992340843746 0.000682257190767323
0.286674598034514 0.000681119840822415
0.287355717875336 0.000681027818069382
0.288036745693405 0.000682023792896056
0.288718769486301 0.000684168069071398
0.289402937555373 0.000687542421301379
0.290090479976674 0.000692255441792347
0.290782735418467 0.000697898454245494
0.291480633872712 0.000694216150678371
0.29217485002339 0.000691503591423417
0.292866353614814 0.000689806971383172
0.293556160586197 0.000689147142546166
0.294245307728743 0.000689558591542161
0.294934866320285 0.000691091894352054
0.295625958214637 0.000693816924309562
0.296319775138947 0.000697827305085618
0.297017602444033 0.000703246649461651
0.297720849093494 0.000704006446397808
0.298424855539892 0.000700818585376189
0.299125674125268 0.000698631093311395
0.29982430521858 0.000697477033926068
0.300521782252506 0.000697384349010807
0.301219166601516 0.000698395869610683
0.301917562471127 0.000700572134447787
0.302618134605575 0.000703995203283704
0.303322129808859 0.000708773963611326
0.30403090377247 0.000713700824994975
0.304744604597465 0.000710101106168298
0.305454705703633 0.000707491077409743
0.306162196781043 0.000705914963645246
0.306868111744688 0.000705395457528051
0.307573507202216 0.000705969268471787
0.308279476470688 0.000707689652127383
0.308987166122816 0.000710629762158323
0.309697795884974 0.000714887285167724
0.310412683170142 0.000720590931188858
0.31113327410133 0.000719266859144096
0.311852540960474 0.000716308831724986
0.312568849792199 0.000714378395211104
0.313283228187411 0.000713503507205988
0.313996731694617 0.000713716100705185
0.314710447795322 0.000715063783380938
0.315425511578703 0.000717612872545401
0.316143124451248 0.00072145255122141
0.31686457700247 0.000726700653792445
0.317591277656262 0.000728259088681517
0.318319536744943 0.000725018967002666
0.319044555711946 0.000722800394269014
0.319767356106215 0.000721639060669864
0.320488995166885 0.000721563252650137
0.321210558419535 0.000722616296116487
0.321933174715652 0.000724859381148667
0.3226580340968 0.000728375364352075
0.323386409461152 0.000733274062368821
0.324119683523521 0.000737027216758717
0.32485671074028 0.000733567166776476
0.325590277907056 0.000731126785221084
0.326321404692277 0.000729747384971921
0.327051152077249 0.000729454604872007
0.327780606682121 0.000730288688778516
0.3285108953709 0.00073230717434621
0.329243202545246 0.000735588450065761
0.329978790995312 0.000740236695342953
0.330719027690655 0.000745530996144287
0.331464558686799 0.000741913862299741
0.332206472549099 0.000739317886492585
0.332945790435591 0.000737788163947922
0.333683578599539 0.000737348595062752
0.334420927194602 0.000738037435142533
0.335158964629745 0.000739909877247471
0.335898874506992 0.000743041461997309
0.336641915968989 0.000747532797213767
0.337389448766203 0.000753516133719276
0.338142964899923 0.000750034114105422
0.338892999014028 0.00074734891867926
0.339640347932707 0.000745735625444384
0.340386083558152 0.000745218048827641
0.341131301606979 0.000745833455211819
0.341877135062191 0.000747635889979491
0.342624770952171 0.000750699506942118
0.343375470459113 0.000755123175728456
0.344130593634841 0.000761036888016884
0.344891630522858 0.000757917351973105
0.345649547874831 0.000755208419708246
0.346404756294539 0.00075357747453064
0.34715833376907 0.000753049606640448
0.34791138337571 0.000753662043762045
0.348665045419473 0.000755468807625457
0.349420514227098 0.000758544035849434
0.350179058262947 0.000762986559374883
0.350942044822322 0.000768926285114853
0.351710971107437 0.000765564457622874
0.35247653556506 0.000762894973889297
0.353239430538949 0.000761312821464928
0.354000743360414 0.000760842883491272
0.354761586243906 0.00076152328534395
0.355523109529249 0.000763409135727885
0.356286518664977 0.000766575901774217
0.357053094566752 0.000771124057670037
0.357824218624422 0.000776602695434286
0.358600821319856 0.00077298536423263
0.359373806684089 0.000770420491672641
0.360144227175761 0.000768953594831196
0.360913180770592 0.000768609925695637
0.361681790696288 0.000769429455712372
0.362451220152 0.00077146950540193
0.363222689657402 0.00077480823897516
0.363997497896377 0.00077954947324669
0.364777047369624 0.000783663056601547
0.365560710426226 0.000780202874522659
0.366340913300748 0.00077780889303718
0.367118722193786 0.000776523625328752
0.367895245819114 0.000776374719536229
0.368671620538651 0.000777404972652747
0.369449025511303 0.000779675089076803
0.37022870060038 0.00078326735656558
0.371011967956946 0.000788290720839562
0.371800258677785 0.000790490763940016
0.372590749441725 0.00078725077324863
0.373378000214974 0.000785093507652159
0.374163093722626 0.000784057360627828
0.374947151083254 0.000784173266561116
0.375731324349815 0.000785487902015581
0.376516812251831 0.000788066618212468
0.377304878870043 0.000791997386856382
0.378096876256899 0.000797396257127613
0.378894272514027 0.000797127117998638
0.379691399632026 0.000794171399216527
0.380485571031242 0.000792318236382478
0.381277889267625 0.000791600807314738
0.382069490074939 0.000792054305513982
0.382861544380453 0.000793730454534003
0.383655274834987 0.000796700675015639
0.384451975510003 0.0008010604042335
0.385253035914236 0.000806935060372895
0.386059970974609 0.000803622894328148
0.386863593868938 0.000801017469702955
0.38766461133864 0.000799538485811248
0.388464149824452 0.000799212796557067
0.389263362621009 0.000800080955784407
0.390063443576793 0.000802201076005509
0.390865644652799 0.000805652310576964
0.391671296963376 0.000810539658249296
0.392481836621625 0.000813322166599594
0.393295158788225 0.000810039907873909
0.394105198696099 0.000807860897536434
0.394913059593635 0.000806825166599885
0.395719884760235 0.000806963999345537
0.39652684875958 0.000808324571883714
0.397335173331464 0.000810972886034484
0.398146146217499 0.000814997722012374
0.398961143939511 0.000820516069918498
0.399781660009429 0.000819269495375861
0.400600929504805 0.000816457148070832
0.401417386652876 0.000814775546178941
0.402232162199055 0.000814256561273675
0.403046418760329 0.000814938308632934
0.403861357068962 0.000816876044389012
0.404678233113351 0.000820145490243991
0.405498378603595 0.000824847373650946
0.406323225977246 0.000828612997911024
0.407151838975157 0.000825230798748727
0.407977069773905 0.000822962635070038
0.408800032408975 0.000821850750969756
0.409621883159945 0.000821925693297377
0.410443808853243 0.000823233830636013
0.411267042683879 0.000825840248665892
0.412092882932545 0.000829832606546108
0.412922715539091 0.000835326459170993
0.413758041998262 0.000834089074637333
0.414592131072899 0.000831298670372428
0.415423429743271 0.000829654198404786
0.416253083941676 0.000829188093993225
0.417082272035669 0.000829939353920059
0.41791221138959 0.000831964321991965
0.418744175711581 0.000835340060628099
0.41957951577221 0.000840168939982497
0.420419684712192 0.000842961085748037
0.42126264579794 0.000839707559818171
0.422102353357758 0.000837587581897974
0.422939940939656 0.000836641705766305
0.423776582645423 0.000836902785067878
0.42461348543049 0.000838419954461627
0.425451905384952 0.00084126163070173
0.426293167015654 0.000845519555364312
0.427138686571018 0.000851314347039219
0.427990000918057 0.000848117349608928
0.428838118267666 0.000845579932865986
0.429683698200532 0.000844214155343674
0.430527912355876 0.000844049205183488
0.431371961561059 0.00084512829287539
0.432217089853935 0.000847512813004011
0.433064602666939 0.000851285957907077
0.433915888624846 0.000856557667836072
0.434772446292682 0.000856469983632526
0.435628916276314 0.000853576788750822
0.436482493065065 0.000851846111913206
0.437334339176978 0.000851313363774705
0.438185652540753 0.000852016914559551
0.439037669455313 0.000854012440984995
0.439891681896298 0.000857376240203765
0.440749058136501 0.000862209719500119
0.441611267856002 0.000864724366140748
0.442475992222142 0.000861526658417965
0.44333751888056 0.00085948612937265
0.444197005009933 0.000858643210334947
0.445055648220268 0.000859032358754275
0.445914680579022 0.000860704673683102
0.446775385252705 0.000863730979030202
0.447639116231736 0.000868205962626902
0.448507322194362 0.00087283674087848
0.449380158935241 0.000869386408927429
0.450249545344168 0.000867091008171865
0.45111663635234 0.000865994919184477
0.451982631271525 0.000866129525361858
0.452848760796886 0.000867542358913861
0.4537163031558 0.000870300012965845
0.454586603168766 0.000874492017165092
0.455461095185931 0.000880236151795355
0.456341331337727 0.000877122006658445
0.457218453344385 0.000874627386789565
0.458093080731175 0.000873333738579568
0.458966414469754 0.000873271732572436
0.459839686202327 0.000874486244453237
0.46071417244678 0.000877040730587355
0.461591213177367 0.000881020920333407
0.462472234097701 0.000886539856218015
0.463358773953919 0.00088471047854525
0.464243484432464 0.000882071764371605
0.465125556196836 0.000880634280162963
0.466006190476998 0.000880431283298506
0.466886621760297 0.000881505815692283
0.467768127575989 0.000883919175339839
0.468652046751329 0.000887754486627993
0.469539801237957 0.000893121562375376
0.470432922800332 0.000892137462974352
0.471325060263307 0.000889405891105124
0.472214466154412 0.000887878320938356
0.47310234447535 0.000887589748500157
0.47398993422385 0.000888582145103229
0.474878516368954 0.000890915567937382
0.475769431936891 0.000894671653561474
0.476664103590453 0.00089995837002054
0.477564061960473 0.000899391908368759
0.478463453868842 0.000896618993568664
0.479360072862411 0.000895055142290418
0.480255128004701 0.000894736306822776
0.481149864311524 0.000895704132604104
0.482045568444128 0.000898018313328425
0.482943586757456 0.000901760058747967
0.483845346816204 0.000907036804580543
0.484752383620785 0.000906470074155096
0.48565885369494 0.000903707577167593
0.486562561272108 0.000902161374751188
0.487464722646859 0.000901867656303959
0.488366590303163 0.000902868467940729
0.489269458771103 0.000905224000743968
0.490174682771847 0.000909016074268884
0.491083698846116 0.000914352876246767
0.491998051722363 0.000913375193831383
0.492911426916194 0.000910675169249586
0.493822102085444 0.000909200817274565
0.494731302902719 0.000908987894397718
0.495640290797116 0.000910079580453146
0.496550370377569 0.000912537423944175
0.497462907801514 0.000916444901584388
0.498379352703098 0.000921912228066251


==> Images/Results/planesource_timesteps_convergence_tol_1e-06_hfm10.txt <==
t dt
0.0 6.58674894306209e-12
6.58674894306209e-12 6.01337580470617e-12
1.26001247477683e-11 6.36033107255306e-12
1.89604558203213e-11 6.70505562660827e-12
2.56655114469296e-11 7.06888134686847e-12
3.27343927937981e-11 7.4523303856109e-12
4.0186723179409e-11 7.8564343658039e-12
4.80431575452129e-11 8.28226586923231e-12
5.63254234144452e-11 8.73095141422346e-12
6.50563748286686e-11 9.20367393956268e-12
7.42600487682313e-11 9.701675630356e-12
8.39617243985873e-11 1.02262608853818e-11
9.41879852839691e-11 1.07787994064007e-11
1.0496678469037e-10 1.13607294542856e-11
1.16327514144655e-10 1.1973561214927e-11
1.28301075359582e-10 1.26188803458563e-11
1.40919955705439e-10 1.3298351659776e-11
1.54218307365215e-10 1.40137229844227e-11
1.68232030349637e-10 1.47668291749762e-11
1.82998859524614e-10 1.55595963312056e-11
1.98558455855819e-10 1.63940461484752e-11
2.14952502004294e-10 1.72723005368136e-11
2.32224802541108e-10 1.81965863595851e-11
2.50421388900693e-10 1.91692404349859e-11
2.69590629335679e-10 2.01927147518496e-11
2.89783344087529e-10 2.12695818978947e-11
3.11052925985423e-10 2.24025407441834e-11
3.33455466729607e-10 2.35944223835613e-11
3.57049889113168e-10 2.48481963237662e-11
3.81898085436934e-10 2.6166976969707e-11
4.08065062406641e-10 2.75540304036013e-11
4.35619092810243e-10 2.90127814296884e-11
4.64631874239931e-10 3.05468210029359e-11
4.95178695242867e-10 3.21599139027785e-11
5.27338609145645e-10 3.38560068428571e-11
5.61194615988503e-10 3.56392369068808e-11
5.96833852895383e-10 3.75139403119442e-11
6.34347793207328e-10 3.94846616677127e-11
6.7383245487504e-10 4.15561635271895e-11
7.1538861840223e-10 4.37334365062268e-11
7.59122054908456e-10 4.60217096841168e-11
8.05143764592573e-10 4.84264616239203e-11
8.53570226216494e-10 5.09534317839049e-11
9.04523658000398e-10 5.36086324212987e-11
9.58132290421697e-10 5.63983611234279e-11
1.01453065154513e-09 5.93292137383085e-11
1.07385986528343e-09 6.24080979888763e-11
1.13626796327231e-09 6.56422476068402e-11
1.20191021087915e-09 6.90392371528904e-11
1.27094944803204e-09 7.26069973358386e-11
1.34355644536788e-09 7.63538311921498e-11
1.41991027656003e-09 8.02884307615857e-11
1.50019870732161e-09 8.44198945884187e-11
1.58461860191003e-09 8.87577458892006e-11
1.67337634779923e-09 9.3311951672776e-11
1.76668829947201e-09 9.80929424010796e-11
1.86478124187309e-09 1.03111632654963e-10
1.96789287452805e-09 1.08379442643203e-10
2.07627231717126e-09 1.13908320564064e-10
2.19018063773532e-09 1.19710766029664e-10
2.30989140376498e-09 1.25799854187532e-10
2.43569125795251e-09 1.32189261232423e-10
2.56788051918494e-09 1.38893290710582e-10
2.70677380989552e-09 1.459269008358e-10
2.85270071073132e-09 1.53305733258175e-10
3.00600644398949e-09 1.61046142761314e-10
3.16705258675081e-09 1.6916522818617e-10
3.33621781493698e-09 1.77680864873931e-10
3.51389867981091e-09 1.86611737893729e-10
3.70051041770464e-09 1.95977377331576e-10
3.89648779503621e-09 2.05798194529542e-10
4.10228598956576e-09 2.160955195731e-10
4.31838150913886e-09 2.26891641303246e-10
4.5452731504421e-09 2.38209847654513e-10
4.78348299809662e-09 2.50074468545033e-10
5.03355746664165e-09 2.62510919936866e-10
5.29606838657852e-09 2.75545750158833e-10
5.57161413673735e-09 2.89206687474515e-10
5.86082082421186e-09 3.03522690113769e-10
6.16434351432563e-09 3.18523997718925e-10
6.48286751204456e-09 3.34242185516483e-10
6.81710969756104e-09 3.50710219773365e-10
7.16781991733441e-09 3.67962516035858e-10
7.53578243337026e-09 3.86034999738906e-10
7.92181743310917e-09 4.04965168516269e-10
8.32678260162544e-09 4.24792157372842e-10
8.75157475899828e-09 4.45556806395132e-10
9.19713156539341e-09 4.67301731092734e-10
9.66443329648615e-09 4.90071395227576e-10
1.01545046917137e-08 5.13912186142859e-10
1.06684168778566e-08 5.38872494315371e-10
1.1207289372172e-08 5.65002793549446e-10
1.17722921657214e-08 5.92355727256949e-10
1.23646478929783e-08 6.2098619474697e-10
1.29856340877253e-08 6.50951443554216e-10
1.36365855312795e-08 6.82311163342935e-10
1.43188966946225e-08 7.15127584106231e-10
1.50340242787287e-08 7.49465578052745e-10
1.57834898567814e-08 7.85392764909602e-10
1.6568882621691e-08 8.22979621474131e-10
1.73918622431652e-08 8.62299594685567e-10
1.82541618378507e-08 9.03429219559677e-10
1.91575910574104e-08 9.46448239695369e-10
2.01040392971058e-08 9.91439736187005e-10
2.10954790332928e-08 1.03849025543953e-09
2.21339692887323e-08 1.08768994557604e-09
2.32216592343084e-08 1.13913269819193e-09
2.43607919325003e-08 1.19291629160609e-09
2.55537082241064e-08 1.24914254259205e-09
2.68028507666984e-08 1.30791746052377e-09
2.81107682272222e-08 1.36935141146604e-09
2.94801196386883e-08 1.43355928262467e-09
3.09136789213129e-08 1.50066065526908e-09
3.2414339576582e-08 1.57077998610636e-09
3.39851195626884e-08 1.64404678732188e-09
3.56291663500102e-08 1.72059582304036e-09
3.73497621730506e-08 1.80056730306355e-09
3.91503294761141e-08 1.88410709066605e-09
4.10344365667802e-08 1.97136691149455e-09
4.30058034782747e-08 2.06250457426302e-09
4.50683080525378e-08 2.15768419550233e-09
4.72259922480401e-08 2.25707643337406e-09
4.94830686814142e-08 2.36085873002032e-09
5.18439274114345e-08 2.46921556009373e-09
5.43131429715282e-08 2.58233868722782e-09
5.6895481658756e-08 2.70042743252758e-09
5.95959090912836e-08 2.82368894883267e-09
6.24195980401163e-08 2.95233850285056e-09
6.53719365429669e-08 3.08659976913837e-09
6.84585363121052e-08 3.22670513149719e-09
7.16852414436024e-08 3.37289599601076e-09
7.50581374396132e-08 3.52542311330985e-09
7.8583560552923e-08 3.68454690781653e-09
8.22681074607396e-08 3.85053782293832e-09
8.61186452836779e-08 4.02367667360188e-09
9.01423219572798e-08 4.20425500795188e-09
9.43465769652317e-08 4.39257548594102e-09
9.87391524511727e-08 4.5889522645019e-09
1.03328104715675e-07 4.79371139398058e-09
1.08121816109655e-07 5.00719123532658e-09
1.13129007344982e-07 5.22974287293444e-09
1.18358750217916e-07 5.4617305596368e-09
1.23820480777553e-07 5.70353216101073e-09
1.29524012938564e-07 5.95553961483154e-09
1.35479552553395e-07 6.21815941179969e-09
1.41697711965195e-07 6.49181307882966e-09
1.48189525044025e-07 6.77693768609477e-09
1.54966462730119e-07 7.07398636288186e-09
1.62040449093001e-07 7.38342882942688e-09
1.69423877922428e-07 7.70575194429948e-09
1.77129629866728e-07 8.04146026915626e-09
1.85171090135884e-07 8.39107663940876e-09
1.93562166775293e-07 8.75514276962581e-09
2.02317309544918e-07 9.13421985277846e-09
2.11451529397697e-07 9.52888919337136e-09
2.20980418591068e-07 9.9397528477064e-09
2.30920171438775e-07 1.03674342881639e-08
2.41287605726939e-07 1.08125790749621e-08
2.52100184801901e-07 1.12758555572594e-08
2.6337604035916e-07 1.17579555828114e-08
2.75133995941971e-07 1.22595952363629e-08
2.87393591178334e-07 1.27815155796241e-08
3.00175106757958e-07 1.33244834267595e-08
3.13499590184718e-07 1.38892921348519e-08
3.2738888231957e-07 1.4476762410471e-08
3.41865644730041e-07 1.50877431247252e-08
3.56953387854766e-07 1.57231121798269e-08
3.72676500034593e-07 1.63837773662489e-08
3.89060277400842e-07 1.70706772432404e-08
4.06130954644082e-07 1.77847820589963e-08
4.23915736703079e-07 1.85270946749204e-08
4.42442831377999e-07 1.929865151119e-08
4.61741482889189e-07 2.01005235253154e-08
4.81842006414504e-07 2.09338171967635e-08
5.02775823611268e-07 2.17996755410226e-08
5.24575499152291e-07 2.269927914126e-08
5.47274778293551e-07 2.36338472276748e-08
5.70908625521225e-07 2.4604638714809e-08
5.95513264236034e-07 2.56129533444707e-08
6.21126217580505e-07 2.66601327758183e-08
6.47786350356323e-07 2.77475617497737e-08
6.75533912106097e-07 2.8876669236386e-08
7.04410581342483e-07 3.00489296370939e-08
7.34459510979577e-07 3.12658639977587e-08
7.65725374977336e-07 3.252904123136e-08
7.98254416208696e-07 3.38400793496289e-08
8.32094495558325e-07 3.52006467953721e-08
8.67295142353697e-07 3.66124636645285e-08
9.03907606018225e-07 3.80773031063824e-08
9.41984909124608e-07 3.95969925820472e-08
9.81581901706655e-07 4.11734152775484e-08
1.0227553169842e-06 4.2808511446635e-08
1.06556382843084e-06 4.45042798467325e-08
1.11006810827757e-06 4.62627791224287e-08
1.1563308874e-06 4.80861292894441e-08
1.20441701668944e-06 4.99765131120192e-08
1.25439352980146e-06 5.19361776707725e-08
1.30632970747224e-06 5.39674357828327e-08
1.36029714325507e-06 5.60726675458076e-08
1.41636981080088e-06 5.82543218636911e-08
1.47462413266457e-06 6.05149179549203e-08
1.53513905061949e-06 6.28570469634209e-08
1.59799609758291e-06 6.52833734464573e-08
1.66327947102937e-06 6.77966370350538e-08
1.73107610806442e-06 7.03996539777873e-08
1.80147576204221e-06 7.30953187724769e-08
1.87457108081468e-06 7.58866057459729e-08
1.95045768656066e-06 7.87765706875145e-08
2.02923425724817e-06 8.17683524645391e-08
2.11100260971271e-06 8.48651747004909e-08
2.1958677844132e-06 8.80703473241773e-08
2.28393813173738e-06 9.13872683247391e-08
2.37532540006212e-06 9.48194252347282e-08
2.47014482529685e-06 9.8370396911614e-08
2.56851522220846e-06 1.02043855048748e-07
2.67055907725721e-06 1.05843565905095e-07
2.7764026431623e-06 1.09773391881482e-07
2.88617603504378e-06 1.13837293088927e-07
3.00001332813271e-06 1.18039328982525e-07
3.11805265711524e-06 1.22383659961107e-07
3.24043631707634e-06 1.26874548874604e-07
3.36731086595095e-06 1.31516362596651e-07
3.4988272285476e-06 1.36313573635294e-07
3.63514080218289e-06 1.41270761413954e-07
3.77641156359685e-06 1.4639261400768e-07
3.92280417760453e-06 1.5168392930606e-07
4.07448810691059e-06 1.57149616615931e-07
4.23163772352652e-06 1.62794697957408e-07
4.39443242148392e-06 1.68624309366894e-07
4.56305673085082e-06 1.74643702115085e-07
4.7377004329659e-06 1.80858244070417e-07
4.91855867703632e-06 1.87273420764708e-07
5.10583209780103e-06 1.93894836546385e-07
5.29972693434741e-06 2.00728215516083e-07
5.5004551498635e-06 2.07779402686712e-07
5.70823455255021e-06 2.15054364740988e-07
5.9232889172912e-06 2.22559190957149e-07
6.14584810824835e-06 2.30300093881031e-07
6.37614820212938e-06 2.38283410029181e-07
6.61443161215856e-06 2.46515600457902e-07
6.86094721261646e-06 2.5500325117887e-07
7.11595046379533e-06 2.63753073672419e-07
7.37970353746775e-06 2.72771904882435e-07
7.65247544235018e-06 2.82066707558823e-07
7.93454214990901e-06 2.91644570378228e-07
8.22618672028723e-06 3.01512707339466e-07
8.5276994276267e-06 3.11678458195641e-07
8.83937788582234e-06 3.22149287444929e-07
9.16152717326727e-06 3.32932784341903e-07
9.49445995760917e-06 3.44036661455862e-07
9.83849661906504e-06 3.55468754830777e-07
1.01939653738958e-05 3.6723702196424e-07
1.05612023958601e-05 3.79349541105671e-07
1.09405519369657e-05 3.91814509863611e-07
1.13323664468293e-05 4.0464024341825e-07
1.17370066902476e-05 4.17835172761241e-07
1.21548418630088e-05 4.3140784280952e-07
1.25862497058183e-05 4.45366910030136e-07
1.30316166158485e-05 4.59721139880022e-07
1.34913377557285e-05 4.74479404437415e-07
1.39658171601659e-05 4.89650678977343e-07
1.44554678391433e-05 5.05244039194263e-07
1.49607118783375e-05 5.21268657577938e-07
1.54819805359155e-05 5.37733799188348e-07
1.60197143351038e-05 5.54648818336279e-07
1.65743631534401e-05 5.72023153694379e-07
1.71463863071345e-05 5.89866324051839e-07
1.77362526311863e-05 6.08187922728384e-07
1.83444405539147e-05 6.2699761280698e-07
1.89714381667217e-05 6.46305121250591e-07
1.96177432879723e-05 6.66120232931512e-07
2.02838635209038e-05 6.86452784312291e-07
2.09703163052161e-05 7.07312656425635e-07
2.16776289616417e-05 7.28709768054289e-07
2.2406338729696e-05 7.50654068075694e-07
2.31569927977717e-05 7.73155527372777e-07
2.39301483251445e-05 7.96224130861636e-07
2.47263724560061e-05 8.19869868348455e-07
2.55462423243546e-05 8.44102725038842e-07
2.63903450493934e-05 8.68932672724345e-07
2.72592777221177e-05 8.94369658879032e-07
2.81536473809968e-05 9.20423595839906e-07
2.90740709768367e-05 9.47104350899288e-07
3.0021175327736e-05 9.74421732795719e-07
3.09955970605317e-05 1.00238548144875e-06
3.19979825419804e-05 1.03100525390157e-06
3.3028987795882e-05 1.06029061167092e-06
3.40892784075529e-05 1.09025100701812e-06
3.5179529414571e-05 1.12089576861429e-06
3.63004251831853e-05 1.15223408617422e-06
3.74526592693595e-05 1.18427499580722e-06
3.86369342651668e-05 1.21702736310296e-06
3.98539616282697e-05 1.25049986685961e-06
4.11044614951293e-05 1.28470098200117e-06
4.23891624771305e-05 1.31963896087862e-06
4.37088014380091e-05 1.35532181546401e-06
4.50641232534731e-05 1.39175729760841e-06
4.64558805510816e-05 1.42895287972587e-06
4.78848334308074e-05 1.46691573373285e-06
4.93517491645403e-05 1.50565270960914e-06
5.08574018741494e-05 1.54517031458391e-06
5.24025721887333e-05 1.58547468883026e-06
5.39880468775636e-05 1.62657158428455e-06
5.56146184618481e-05 1.66846633869875e-06
5.72830848005469e-05 1.71116385129695e-06
5.89942486518438e-05 1.75466855920398e-06
6.07489172110478e-05 1.79898440796356e-06
6.25479016190114e-05 1.84411482740101e-06
6.43920164464124e-05 1.89006270259707e-06
6.62820791490095e-05 1.93683034628462e-06
6.82189094952941e-05 1.98441946849486e-06
7.0203328963789e-05 2.03283114802071e-06
7.22361601118097e-05 2.0820658010855e-06
7.43182259128952e-05 2.13212314899329e-06
7.64503490618884e-05 2.18300218774291e-06
7.86333512496314e-05 2.23470115457218e-06
8.08680524042035e-05 2.28721749294382e-06
8.31552698971474e-05 2.34054781927537e-06
8.54958177164227e-05 2.39468788796565e-06
8.78905056043884e-05 2.44963255455356e-06
9.03401381589419e-05 2.50537573921862e-06
9.28455138981605e-05 2.5619103896943e-06
9.54074242878548e-05 2.61922844258678e-06
9.80266527304416e-05 2.67732078445666e-06
0.000100703973514898 2.73617721281089e-06
0.000103440150727709 2.79578639418335e-06
0.000106235937121893 2.85613582469435e-06
0.000109092072946587 2.91721178665426e-06
0.000112009284733241 2.9789993073494e-06
0.000114988284040591 3.04148211399952e-06
0.00011802976615459 3.10464259175605e-06
0.000121134408746346 3.16846173826034e-06
0.000124302870484606 3.23291911674279e-06
0.000127535789601349 3.29799281248955e-06
0.000130833782413839 3.36365938484814e-06
0.000134197441798687 3.42989381980711e-06
0.000137627335618494 3.49666948282609e-06
0.00014112400510132 3.56395806882195e-06
0.000144687963170142 3.63172955485655e-06
0.000148319692724999 3.69995214823804e-06
0.000152019644873237 3.76859223762147e-06
0.000155788237110858 3.8376143412761e-06
0.000159625851452134 3.90698105536237e-06
0.000163532832507497 3.97665300178348e-06
0.00016750948550928 4.04658877515883e-06
0.000171556074284439 4.11674488901276e-06
0.000175672819173452 4.1870757222207e-06
0.000179859894895672 4.25753346329582e-06
0.000184117428358968 4.32806805571411e-06
0.000188445496414682 4.39862714084823e-06
0.000192844123555531 4.46915600180455e-06
0.000197313279557335 4.53959750487833e-06
0.000201852877062213 4.62044472812764e-06
0.000206473321790341 4.7613357080869e-06
0.000211234657498428 4.90625247809196e-06
0.00021614090997652 5.05587318705441e-06
0.000221196783163574 5.21036252084331e-06
0.000226407145684418 5.3698962511112e-06
0.000231777041935529 5.47968138685193e-06
0.000237256723322381 5.57000949286675e-06
0.000242826732815248 5.66054385878735e-06
0.000248487276674035 5.7510243763982e-06
0.000254238301050433 5.84137896089415e-06
0.000260079680011327 5.961520295879e-06
0.000266041200307206 6.14321891385668e-06
0.000272184419221063 6.33026280638024e-06
0.000278514682027443 6.52338069545e-06
0.000285038062722893 6.72278667357524e-06
0.000291760849396468 6.92870779266279e-06
0.000298689557189131 7.14137951729181e-06
0.000305830936706423 7.34129276529521e-06
0.000313172229471718 7.46603178475528e-06
0.000320638261256474 7.59173514339081e-06
0.000328229996399864 7.71757123817168e-06
0.000335947567638036 7.84345395396554e-06
0.000343791021592002 7.969285718192e-06
0.000351760307310194 8.09496471856873e-06
0.000359855272028762 8.23493083826887e-06
0.000368090202867031 8.48606419255613e-06
0.000376576267059587 8.74433358282733e-06
0.000385320600642415 9.01098577447316e-06
0.000394331586416888 9.28631388935293e-06
0.000403617900306241 9.57063115845621e-06
0.000413188531464697 9.86426238949919e-06
0.000423052793854196 1.01675445202657e-05
0.000433220338374462 1.04808271028058e-05
0.000443701165477268 1.08044728121239e-05
0.000454505638289392 1.11388579717609e-05
0.000465644496261153 1.14007017727746e-05
0.000477045198033927 1.1603508503915e-05
0.000488648706537842 1.18076843487311e-05
0.000500456390886573 1.20125011561227e-05
0.000512468892042696 1.22178317635762e-05
0.000524686723806272 1.24235366191668e-05
0.000537110260425439 1.26294696711483e-05
0.000549739730096588 1.28354781446573e-05
0.000562575208241245 1.30414023751058e-05
0.000575616610616351 1.32470756393238e-05
0.000588863686255674 1.34763701003446e-05
0.000602340056356019 1.38873765823642e-05
0.000616227432938383 1.43100651599224e-05
0.000630537498098306 1.47464748490405e-05
0.000645283972947346 1.51970855322993e-05
0.000660481058479646 1.56624100038193e-05
0.000676143468483465 1.614298001527e-05
0.000692286448498735 1.66393471823656e-05
0.000708925795681101 1.71520837787428e-05
0.000726077879459843 1.76817835677523e-05
0.000743759663027596 1.82290626660929e-05
0.000761988725693689 1.87945604387813e-05
0.00078078328613247 1.93789404383762e-05
0.000800162226570846 1.99828913721746e-05
0.000820145117943021 2.06071281158102e-05
0.000840752246058831 2.12523927670644e-05
0.000862004638825895 2.18503746507273e-05
0.000883855013476623 2.22700891535009e-05
0.000906125102630124 2.26949504523749e-05
0.000928820053082498 2.31228908683685e-05
0.000951942943950867 2.35537438475287e-05
0.000975496687798395 2.39873130130229e-05
0.000999484000811418 2.4423391658336e-05
0.00102390739246975 2.4861762321451e-05
0.00104876915479121 2.53021964912217e-05
0.00107407135128243 2.57444543691035e-05
0.00109981580565153 2.61882845949236e-05
0.00112600409024645 2.66334239772863e-05
0.00115263751422374 2.70795972380307e-05
0.00117971711146177 2.75265167411377e-05
0.00120724362820291 2.79738822086356e-05
0.00123521751041154 2.84213804717313e-05
0.00126363889088328 2.88686851861893e-05
0.00129250757606946 2.93154565499889e-05
0.00132182303261945 2.97613410423134e-05
0.00135158437366177 3.02059711344792e-05
0.00138179034479625 3.06489650094411e-05
0.00141243930980569 3.10899262756357e-05
0.00144352923608132 3.15284436812459e-05
0.00147505767976257 3.19640908240402e-05
0.00150702177058661 3.23964258373521e-05
0.00153941819642396 3.28249911069378e-05
0.0015722431875309 3.32493129562057e-05
0.00160549250048711 3.36689013241819e-05
0.00163916140181129 3.40832494343399e-05
0.00167324465124563 3.44918334715447e-05
0.00170773648471717 3.4894112227785e-05
0.00174263059694496 3.52895267386756e-05
0.00177792012368363 3.56774999131248e-05
0.00181359762359676 3.60574361306481e-05
0.00184965505972741 3.64287208304703e-05
0.00188608378055788 3.6790720072189e-05
0.00192287450063006 3.71427800641547e-05
0.00196001728069422 3.74842266680932e-05
0.00199750150736231 3.78143648632246e-05
0.00203531587222554 3.81324781664886e-05
0.00207344835039203 3.84378280112742e-05
0.0021118861784033 3.87296530620896e-05
0.00215061583146539 3.91873420519136e-05
0.0021898031735173 4.03395227447472e-05
0.00223014269626205 4.15182362381794e-05
0.00227166093250023 4.27294849996505e-05
0.00231439041749988 4.39743821115762e-05
0.00235836479961146 4.5254109143078e-05
0.00240361890875453 4.6569881035453e-05
0.00245018878978999 4.74920029077144e-05
0.0024976807926977 4.79309367455953e-05
0.0025456117294433 4.83593892652771e-05
0.00259397111870857 4.87726982800245e-05
0.0026427438169886 4.91699552459462e-05
0.00269191377223454 4.95501930310397e-05
0.00274146396526558 4.99124148917719e-05
0.00279137638015736 5.1232610254833e-05
0.00284260899041219 5.27317083270401e-05
0.00289534069873923 5.35219451684467e-05
0.00294886264390768 5.43702152396401e-05
0.00300323285914732 5.55974742751177e-05
0.00305883033342243 5.72281997757088e-05
0.00311605853319814 5.93058657074524e-05
0.0031753643989056 6.19015808619891e-05
0.00323726597976758 6.42185754556243e-05
0.00330148455522321 6.5021443274463e-05
0.00336650599849767 6.56662214234231e-05
0.00343217221992109 6.62943770726817e-05
0.00349846659699378 6.6412878193158e-05
0.00356487947518693 6.66118380553404e-05
0.00363149131324227 6.72913565732258e-05
0.0036987826698155 6.84154287350727e-05
0.00376719809855057 6.91092907423757e-05
0.00383630738929295 6.98843384162645e-05
0.00390619172770921 7.19398459623653e-05
0.00397813157367158 7.40423825456322e-05
0.00405217395621721 7.62029614074318e-05
0.00412837691762464 7.84235674463709e-05
0.00420680048507101 7.58539492858845e-05
0.0042826544343569 7.40678932021259e-05
0.00435672232755902 7.31886745440361e-05
0.00442991100210306 7.30079123958046e-05
0.00450291891449886 7.34104159177e-05
0.00457632933041656 7.43421533216756e-05
0.00465067148373824 7.57893173711625e-05
0.0047264608011094 7.77699459994947e-05
0.0048042307471089 8.03327560612726e-05
0.00488456350317017 8.35616939669408e-05
0.00496812519713711 8.72002768612914e-05
0.0050553254739984 8.7708177125949e-05
0.00514303365112435 8.82034510709395e-05
0.00523123710219529 8.86619980699027e-05
0.00531989910026519 8.90822099233396e-05
0.00540898131018853 8.94622670000727e-05
0.00549844357718861 8.98002967534086e-05
0.00558824387394201 9.00943697473201e-05
0.00567833824368933 9.03424964055142e-05
0.00576868074009485 9.28078932533749e-05
0.00586148863334822 9.55075289540159e-05
0.00595699616230224 9.8269454785138e-05
0.00605526561708738 9.89059323822457e-05
0.00615417154946962 9.62276601782136e-05
0.00625039920964784 9.46773767508935e-05
0.00634507658639873 9.40866422286031e-05
0.00643916322862733 9.42752876654462e-05
0.00653343851629278 9.51510289827072e-05
0.00662858954527549 9.66790007799452e-05
0.00672526854605543 9.88669816323336e-05
0.00682413552768777 0.000101761174657391
0.00692589670234516 0.000105449424682155
0.00703134612702731 0.000110072124964318
0.00714141825199163 0.000115482407430636
0.00725690065942227 0.00011577930731642
0.00737267996673869 0.000118290470840581
0.00749097043757927 0.000121035587323465
0.00761200602490273 0.0001199452242842
0.00773195124918693 0.000118294344829274
0.0078502455940162 0.000117793760679414
0.00796803935469562 0.000118233884292664
0.00808627323898828 0.000119471303556334
0.00820574454254462 0.000121435288745382
0.00832717983129 0.000119533829799847
0.00844671366108985 0.000117135203538932
0.00856384886462878 0.000115955265511678
0.00867980413014046 0.000115781215210536
0.00879558534535099 0.000116468380232168
0.00891205372558316 0.00011795084686786
0.00903000457245102 0.00012021854781606
0.00915022312026708 0.000123308330102942
0.00927353145037002 0.000127304663603464
0.00940083611397349 0.000132349033378004
0.00953318514735149 0.000138660603122163
0.00967184575047365 0.000146575703134753
0.00981842145360841 0.000147760038826315
0.00996618149243472 0.000147865232362343
0.0101140467247971 0.000147892099385103
0.0102619388241822 0.000148359680198197
0.0104102985043804 0.000145945981248528
0.0105562444856289 0.000144969921422709
0.0107012144070516 0.000145193868944846
0.0108464082759964 0.000141973945322933
0.0109883822213194 0.000139249739379845
0.0111276319606992 0.000137938378741402
0.0112655703394406 0.000137777967445222
0.0114033483068858 0.000138610520548859
0.0115419588274347 0.000140365585313002
0.0116823244127477 0.000143035646321861
0.0118253600590696 0.00014666719911858
0.0119720272581882 0.000151362573050264
0.0121233898312384 0.00015729187388342
0.0122806817051218 0.00016471849702524
0.0124454002021471 0.00017404772661187
0.0126194479287589 0.000185921066393264
0.0128053689951522 0.00018960468428631
0.0129949736794385 0.000187079045903333
0.0131820527253419 0.000179452000781065
0.0133615047261229 0.000174384294108818
0.0135358890202317 0.000167422469604711
0.0137033114898364 0.0001631088577319
0.0138664203475683 0.000160739773266494
0.0140271601208348 0.000159835636352502
0.0141869957571873 0.000160140560210058
0.0143471363173974 0.000161525992755098
0.0145086623101525 0.000163946294139117
0.0146726086042916 0.000167420330091818
0.0148400289343834 0.000172027530012187
0.0150120564643956 0.000177915076636812
0.0151899715410324 0.000185317633287601
0.01537528917432 0.000194596135648409
0.0155698853099684 0.000206311567648581
0.015776196877617 0.000216492049227349
0.0159926889268444 0.000222729972279958
0.0162154188991243 0.000206728473759341
0.0164221473728837 0.00019544336044134
0.016617590733325 0.000188612486320814
0.0168062032196458 0.000184567278070596
0.0169907704977164 0.000182468692781509
0.0171732391904979 0.000181885511792217
0.0173551247022902 0.000182589539335882
0.017537714241626 0.00018447139693969
0.0177221856385657 0.000187504048502716
0.0179096896870684 0.000191728837143506
0.018101418524212 0.000197255379860665
0.0182986739040726 0.000204273649650624
0.0185029475537232 0.000213081452399794
0.018716029006123 0.000224137036308171
0.0189401660424312 0.000230487981058334
0.0191706540234895 0.000234689081404283
0.0194053431048938 0.000231644523415116
0.0196369876283089 0.000219598774327184
0.0198565864026361 0.000211829947808466
0.0200684163504446 0.000207160798021513
0.0202755771484661 0.00020467001144717
0.0204802471599133 0.000203868437385634
0.0206841155972989 0.000204494206743064
0.020888609804042 0.000206418375218919
0.0210950281792609 0.000209603385163605
0.0213046315644245 0.000214086663184343
0.0215187182276088 0.000219979475945286
0.0217386977035541 0.000227478870674613
0.0219661765742287 0.00023689573386877
0.0222030723080975 0.000248708683277268
0.0224517809913748 0.000261885064563594
0.0227136660559384 0.000260742872521749
0.0229744089284601 0.000247742459561341
0.0232221513880215 0.000237511708901369
0.0234596630969228 0.000231172455366077
0.0236908355522889 0.00022752535919903
0.0239183609114879 0.000225891523174056
0.024144252434662 0.000225904114588925
0.0243701565492509 0.000227370312176118
0.024597526861427 0.000230209539177745
0.0248277364006048 0.000234426834875049
0.0250621632354798 0.000240105409196632
0.0253022686446765 0.000247413364679432
0.0255496820093559 0.000256625518107226
0.0258063075274631 0.000268167143531086
0.0260744746709942 0.000276319416298794
0.026350794087293 0.00028471384125436
0.0266355079285474 0.000269676948649679
0.026905184877197 0.00025921514728251
0.0271644000244795 0.000252758476604652
0.0274171585010842 0.000249077002550391
0.0276662355036346 0.00024749968385205
0.0279137351874866 0.000247661051066078
0.0281613962385527 0.000249369307083048
0.0284107655456358 0.000252547278627287
0.0286633128242631 0.000257207162967188
0.0289205199872302 0.000263444402987465
0.0291839643902177 0.000271446311710955
0.0294554107019287 0.000281517034967039
0.0297369277368957 0.000290484404598863
0.0300274121414946 0.000296424682472341
0.0303238368239669 0.000298325044346971
0.0306221618683139 0.00028559704742077
0.0309077589157346 0.000277137669117431
0.0311848965848521 0.000272056895937114
0.0314569534807892 0.00026946276316962
0.0317264162439588 0.000268857982431672
0.0319952742263905 0.000269971255585357
0.0322652454819758 0.000272672142588605
0.0325379176245644 0.000276932702558108
0.0328148503271226 0.000282813580307294
0.0330976639074298 0.000290466537274016
0.0333881304447039 0.000300152636656431
0.0336882830813603 0.000310768616183328
0.0339990516975436 0.000314730263381135
0.0343137819609248 0.000320158519263322
0.0346339404801881 0.000307432629749228
0.0349413731099373 0.000298663612075655
0.035240036722013 0.000293386554003493
0.0355334232760165 0.000290709845689719
0.0358241331217062 0.000290124357186782
0.036114257478893 0.000291350378091913
0.0364056078569849 0.000294253065392111
0.036699860922377 0.000298803989227192
0.0369986649116042 0.000305067365803543
0.0373037322774077 0.000313203186099114
0.0376169354635068 0.000323486654723803
0.0379404221182306 0.00033473370519964
0.0382751558234303 0.000337098449306631
0.0386122542727369 0.000335855438627006
0.0389481097113639 0.000324567243983327
0.0392726769553472 0.000317206967935328
0.0395898839232826 0.000313004583741108
0.0399028885070237 0.000311248930264873
0.0402141374372885 0.000311534916784059
0.0405256723540726 0.000313645863469441
0.040839318217542 0.000317492990196547
0.0411568112077386 0.000323089219107971
0.0414799004268466 0.000330543452923872
0.0418104438797704 0.000340071237723476
0.0421505151174939 0.000352023968240214
0.0425025390857341 0.000360195726267886
0.042862734812002 0.000359715800929939
0.043222450612932 0.000347273355961996
0.043569723968894 0.000339085045774794
0.0439088090146688 0.00033431943196134
0.0442431284466301 0.00033218624661974
0.0445753146932498 0.000332232298780964
0.0449075469920308 0.000334210211416339
0.0452417572034471 0.000338010331318525
0.0455797675347657 0.0003436304695569
0.0459233980043226 0.000351167687244385
0.0462745656915669 0.000360827037536965
0.0466353927291039 0.000372948680793064
0.047008341409897 0.000386904267659542
0.0473952456775565 0.00037771179768354
0.0477729574752401 0.000365908989518801
0.0481388664647589 0.000358407947229014
0.0484972744119879 0.000354211708163655
0.0488514861201515 0.000352611405207661
0.0492040975253592 0.000353201770224541
0.0495572992955837 0.000355765656451375
0.0499130649520351 0.000360217048676673
0.0502732820007118 0.000366576834984359
0.0506398588356961 0.000374968960647567
0.0510148277963437 0.000385633696623145
0.0514004614929668 0.000398961006154955
0.0517994224991218 0.000405175326202298
0.0522045978253241 0.000391127509191618
0.0525957253345157 0.000381665526059767
0.0529773908605755 0.000376048917158043
0.0533534397777335 0.000373376468061977
0.0537268162457955 0.000373122390528963
0.0540999386363245 0.000374992088195865
0.0544749307245203 0.000378843826496048
0.0548537745510164 0.000384652836486045
0.0552384273875024 0.000392499726585857
0.0556309271140883 0.000402576836385068
0.0560335039504733 0.000415213035513862
0.0564487169859872 0.000427661919559198
0.0568763789055464 0.000412853051166399
0.0572892319567128 0.000402719310644784
0.0576919512673576 0.000396648585689081
0.0580885998530467 0.00039368184765833
0.058482281700705 0.000393254147519353
0.0588755358482244 0.000395045196294277
0.0592705810445186 0.000398895428157727
0.0596694764726764 0.000404766981691018
0.0600742434543674 0.000412730200809074
0.0604869736551764 0.000422968578117153
0.0609099422332936 0.000435802125653555
0.0613457443589472 0.000444626209390155
0.0617903705683373 0.000430673769399844
0.0622210443377372 0.000421272207884747
0.0626423165456219 0.000415789312321555
0.0630581058579435 0.000413356746970517
0.063471462604914 0.000413459645400082
0.0638849222503141 0.000415807753633412
0.0643007300039475 0.000420263295054376
0.0647209932990018 0.000426808055856524
0.0651478013548584 0.000435533933871193
0.0655833352887296 0.000446651635568358
0.0660299869242979 0.000460518780180798
0.0664905057044787 0.00045730880785436
0.0669478145123331 0.000445498424205267
0.0673933129365383 0.000437991136243977
0.0678313040727823 0.000434013634199664
0.068265317706982 0.000432882188367425
0.0686981998953494 0.000434194473518154
0.0691323943688676 0.0004377335523656
0.0695701279212332 0.000443417607859227
0.0700135455290924 0.000451279453203741
0.0704648249822961 0.00046146612591251
0.0709262911082086 0.000474256674615731
0.0714005477828244 0.000480942333649337
0.0718814901164737 0.000467784942177461
0.0723492750586512 0.000459094262539267
0.0728083693211904 0.000454253973749777
0.0732626232949402 0.000452478237969653
0.0737151015329098 0.000453296352639079
0.0741683978855489 0.000456444511918125
0.074624842397467 0.000461805127085833
0.0750866475245529 0.000469380104006479
0.0755560276285594 0.000479285858864391
0.0760353134874237 0.000491766567322238
0.076527080054746 0.000500572678589465
0.0770276527333354 0.00048725885337632
0.0775149115867118 0.000478449797989804
0.0779933613847016 0.000473572588395551
0.0784669339730971 0.000471834005034463
0.0789387679781316 0.000472755601406168
0.0794115235795377 0.000476067297377664
0.0798875908769154 0.000481646844810793
0.0803692377217262 0.00048949309379901
0.0808587308155252 0.000499721059841799
0.081358451875367 0.00051257535062573
0.0818710272259927 0.000516268097537739
0.0823872953235305 0.000503985578322279
0.0828912809018527 0.000496113161023115
0.0833873940628759 0.00049202427518157
0.0838794183380574 0.000491007306960348
0.0843704256450178 0.000492633670202407
0.0848630593152202 0.000496666034814849
0.085359725350035 0.000503007623332421
0.0858627329733675 0.000511681291063666
0.0863744142644311 0.000522829041937335
0.0868972433063685 0.000536295031867565
0.087433538338236 0.000529052790383888
0.0879625911286199 0.000518771940630036
0.0884813630692499 0.000512721676348966
0.0889940847455989 0.000510154147829936
0.0895042388934289 0.000510496156183514
0.0900147350496124 0.00051340967489827
0.0905281447245106 0.000518721032287823
0.0910468657567985 0.000526385777194636
0.0915732515339931 0.00053647783479034
0.0921097293687834 0.000549197549127499
0.0926589269179109 0.000552248671237268
0.0932111755891482 0.000540407200412924
0.0937515827895611 0.000532993350684195
0.0942845761402453 0.000529389596516379
0.0948139657367617 0.00052891664551378
0.0953428823822755 0.000531162503589527
0.095874044885865 0.000535899406552356
0.0964099442924174 0.000543038208077269
0.0969529825004947 0.000552610553352437
0.0975055930538471 0.000564770986275067
0.0980703640401222 0.0005714458051636
0.0986418098452858 0.000560176188182133
0.0992019860334679 0.000552207124069844
0.0997541931575377 0.000548200246432721
0.10030239340397 0.000547454938796993
0.100849848342767 0.000549524943166503
0.101399373285934 0.000554156910441683
0.101953530196376 0.000561240914718493
0.102514771111094 0.000570789773012308
0.103085560884106 0.000582938887346095
0.103668499771453 0.000589446434639826
0.104257946206092 0.000577836602812444
0.104835782808905 0.000570135204920487
0.105405918013825 0.0005664147235693
0.105972332737395 0.000565978469026578
0.106538311206421 0.000568389264680691
0.107106700471102 0.000573399035957255
0.107680099507059 0.00058090166705063
0.10826100117411 0.000590913918601523
0.108851915092711 0.00060357659417035
0.109455491686882 0.000604707162540241
0.110060198849422 0.000593612206425617
0.110653811055847 0.000586994580210584
0.111240805636058 0.000584223674635359
0.111825029310693 0.000584663028048058
0.112409692338741 0.000587923318291439
0.112997615657033 0.000593789710655537
0.113591405367688 0.000602182918657105
0.114193588286346 0.000613145673696099
0.114806733960042 0.000626848615232654
0.115433582575274 0.000617342794415862
0.11605092536969 0.000608180244952535
0.116659105614643 0.000603357347702105
0.117262462962345 0.000602131297613003
0.117864594259958 0.000603976719389867
0.118468570979348 0.000608580293295302
0.119077151272643 0.000615783073464461
0.119692934346107 0.000625553700255068
0.120318488046362 0.000637983575788768
0.120956471622151 0.000640140557087885
0.121596612179239 0.0006290941206986
0.122225706299938 0.000622622141308525
0.122848328441246 0.00062010146075019
0.123468429901996 0.000620890893771127
0.124089320795768 0.000624593967740341
0.124713914763508 0.000630988082533997
0.125344902846042 0.000639986390730402
0.125984889236772 0.000651624773700437
0.126636514010473 0.000661277912022456
0.127297791922495 0.000648946273322479
0.127946738195818 0.000641394598658593
0.128588132794476 0.000638063366861913
0.129226196161338 0.000638228651345534
0.129864424812684 0.000641435844265381
0.130505860656949 0.00064741889732747
0.131153279554277 0.00065605432834195
0.131809333882619 0.000667342850128692
0.132476676732747 0.00068010516132316
0.13315678189407 0.000667246475301457
0.133824028369372 0.00065929516154607
0.134483323530918 0.000655707915070373
0.135139031445988 0.000655724693133646
0.135794756139122 0.000658864748824372
0.136453620887946 0.000664841857718661
0.137118462745665 0.000673515247870904
0.137791977993536 0.000684869159866447
0.138476847153402 0.000696450956927475
0.13917329811033 0.000683875544005779
0.139857173654336 0.000676234253383787
0.140533407907719 0.000672963616323745
0.141206371524043 0.000673317563680766
0.141879689087724 0.000676822632433067
0.142556511720157 0.000683196015108227
0.143239707735265 0.000692298522126022
0.143932006257391 0.000704115416076824
0.144636121673468 0.000710578202279735
0.145346699875748 0.000699049179108908
0.146045749054857 0.000692387997018855
0.146738137051875 0.000689982319555961
0.147428119371431 0.000691143542539067
0.148119262913971 0.000695434998022425
0.148814697911993 0.000702598571910901
0.149517296483904 0.000712514066008016
0.150229810549912 0.000725184310586812
0.150954994860499 0.00072306487177302
0.151678059732272 0.000713238258432891
0.152391297990705 0.000708148901942854
0.153099446892647 0.000707110268702256
0.15380655716135 0.000709522212808949
0.154516079374159 0.000713680224841952
0.155229759599001 0.000721939161757851
0.155951698760758 0.00073439939743962
0.156686098158198 0.000747483254294116
0.157433581412492 0.000734727258908881
0.158168308671401 0.000727129551005546
0.158895438222407 0.000724098192107574
0.159619536414514 0.000724863832784193
0.160344400247298 0.000725099682111575
0.16106949992941 0.000728297845676174
0.161797797775086 0.000737116887432784
0.162534914662519 0.000752712135904047
0.163287626798423 0.000756179249492525
0.164043806047916 0.000746531737178042
0.164790337785094 0.000741642898503415
0.165531980683597 0.000740910128007788
0.166272890811605 0.000740159590647948
0.167013050402253 0.000739197283849382
0.167752247686102 0.000743349673269744
0.168495597359372 0.000753381976998088
0.16924897933637 0.000770543357051761
0.170019522693422 0.000765835003106269
0.170785357696528 0.000759404488147249
0.171544762184675 0.000757366131658119
0.172302128316333 0.000757651964563512
0.173059780280897 0.000753129701171264
0.173812909982068 0.000753457520392293
0.17456636750246 0.000759195304686432
0.175325562807147 0.000771163203519441
0.176096726010666 0.000784559332358626
0.176881285343025 0.000777080042638417
0.177658365385663 0.000773976953011283
0.178432342338675 0.000774886638986897
0.179207228977661 0.000768984318562075
0.179976213296224 0.000766089645504193
0.180742302941728 0.000768352758698368
0.181510655700426 0.000776342242294124
0.18228699794272 0.000791079459902809
0.183078077402623 0.000794240267789716
0.183872317670413 0.000790537578902633
0.184662855249315 0.000790850486274693
0.18545370573559 0.000785946758043702
0.186239652493634 0.000780299774797416
0.187019952268431 0.000779673135476152
0.187799625403907 0.00078449974048855
0.188584125144396 0.00079551623722807
0.189379641381624 0.000810852826747812
0.190190494208372 0.000806898663507279
0.190997392871879 0.000806900322478649
0.191804293194358 0.000803336144010954
0.192607629338369 0.000795344118908159
0.193402973457277 0.000792325976393638
0.19419529943367 0.000794632680537091
0.194989932114208 0.000802806555623207
0.195792738669831 0.000817874148778617
0.196610612818609 0.000822849060155071
0.197433461878764 0.000822965547175693
0.19825642742594 0.000820637609747285
0.199077065035687 0.000810658097325912
0.199887723133013 0.000805666400890703
0.200693389533904 0.000805959515270296
0.201499349049174 0.000811941017390208
0.202311290066565 0.000824436209287696
0.203135726275852 0.000838522057988097
0.20397424833384 0.000839057174636522
0.204813305508477 0.000837368916684811
0.205650674425162 0.000825766967790784
0.206476441392952 0.000819210245829045
0.207295651638781 0.000817952624269356
0.208113604263051 0.000822298837192775
0.208935903100244 0.000832938788362543
0.209768841888606 0.00085112870522331
0.21061997059383 0.000855198814034784
0.211475169407864 0.000853176930588279
0.212328346338453 0.000840320641168601
0.213168666979621 0.000832598107132724
0.214001265086754 0.000830219453158894
0.214831484539913 0.00083342145663001
0.215664905996543 0.000842805707471964
0.216507711704015 0.00085949408720746
0.217367205791222 0.000871483782534597
0.218238689573757 0.000867870855198599
0.219106560428955 0.000854115422700484
0.219960675851656 0.0008456052451977
0.220806281096854 0.000842498428797529
0.221648779525651 0.000844988803100407
0.222493768328752 0.000853625169646783
0.223347393498398 0.000869451787490154
0.224216845285888 0.000888164663437618
0.225105009949326 0.000881273763919763
0.225986283713246 0.000866987588647482
0.226853271301893 0.000858079189192325
0.227711350491086 0.000854639301203495
0.228565989792289 0.000856842030085288
0.229422831822374 0.000865214549833699
0.230288046372208 0.000880770696222368
0.231168817068431 0.000905288232633069
0.232074105301064 0.000893310584154977
0.232967415885219 0.00087887124553095
0.23384628713075 0.000869959464900933
0.23471624659565 0.000866582803520947
0.235582829399171 0.00086891809694671
0.236451747496118 0.000877500061536404
0.237329247557654 0.00089335502426455
0.238222602581919 0.00091828074448636
0.239140883326405 0.000904009387502505
0.240044892713908 0.000889846381152845
0.240934739095061 0.000881301084097938
0.241816040179159 0.000878358033685793
0.242694398212845 0.000881218786093791
0.243575616998938 0.000890452681606286
0.244466069680545 0.000907138335639465
0.245373208016184 0.000932312786479189
0.246305520802663 0.000913533063848498
0.247219053866512 0.000899996154426097
0.248119050020938 0.000892193275314377
0.249011243296252 0.000890065973601808
0.249901309269854 0.000893862383997466
0.250795171653851 0.000904215838711112
0.251699387492563 0.000922301500537509
0.2526216889931 0.000939879569637135
0.253561568562737 0.000922021104961991
0.254483589667699 0.000909542721200064
0.255393132388899 0.000902826576137765
0.256295958965037 0.000901871181400004
0.257197830146437 0.000906994498690078
0.258104824645127 0.000918924383596906
0.259023749028724 0.000938980652866875
0.259962729681591 0.000946372398401511
0.260909102079992 0.000929754473748345
0.261838856553741 0.000918683136890308
0.262757539690631 0.000913407592713245
0.263670947283344 0.000914002381987387
0.264584949665332 0.000920880681862403
0.265505830347194 0.000934902379615175
0.266440732726809 0.00095759410035504
0.267398326827164 0.000952012275272301
0.268350339102437 0.000936961590637693
0.269287300693074 0.00092766179819731
0.270214962491272 0.000924209973870918
0.271139172465143 0.000926779006363918
0.272065951471507 0.000935909246997079
0.273001860718504 0.000952642853635454
0.273954503572139 0.000975687265729005
0.274930190837868 0.000957057457396475
0.275887248295265 0.000943954066983842
0.276831202362248 0.000936810884221188
0.27776801324647 0.000935604030619602
0.278703617277089 0.000940633065235599
0.279644250342325 0.000952608082984467
0.280596858425309 0.000972824554145204
0.281569682979455 0.000978210335310746
0.282547893314765 0.000961842044332055
0.283509735359097 0.000951226429873416
0.284460961788971 0.000946583063100162
0.285407544852071 0.000948019153409331
0.28635556400548 0.000955996182913
0.287311560188393 0.000971447274844625
0.288283007463238 0.000996016410840301
0.289279023874078 0.00098070130129681
0.290259725175375 0.000966901317690233
0.291226626493065 0.000959141857462674
0.292185768350528 0.000957426648415794
0.293143194998944 0.000962023449494869
0.294105218448438 0.000973604212332406
0.295078822660771 0.00099340913648389
0.296072231797255 0.00100000307607854
0.297072234873333 0.000983488710051137
0.298055723583384 0.000972835966982142
0.299028559550367 0.00096827377684039
0.299996833327207 0.000969912208276332
0.300966745535483 0.000978221384430789
0.301944966919914 0.000994150295352451
0.302939117215267 0.00101936864048208
0.303958485855749 0.00100047085674412
0.304958956712493 0.000987191430314958
0.305946148142808 0.000980108018320774
0.306926256161128 0.000979199527283788
0.307905455688412 0.000984777538129924
0.308890233226542 0.00099757710114557
0.309887810327688 0.0010189356450627
0.31090674597275 0.00101740546544305
0.311924151438193 0.00100197006788719
0.312926121506081 0.000992594105105998
0.313918715611187 0.00098942119241616
0.314908136803603 0.000992634481695091
0.315900771285298 0.00100280163558977
0.316903572920888 0.00102101387079011
0.317924586791678 0.00103420184329335
0.318958788634971 0.00101681088553622
0.319975599520507 0.00100540177095837
0.320981001291466 0.00100026409006506
0.321981265381531 0.00100147436676221
0.322982739748293 0.00100946900327857
0.323992208751572 0.00102515584862294
0.325017364600195 0.00105014046869904
0.326067505068894 0.00103137302517015
0.327098878094064 0.00101822163565235
0.328117099729716 0.00101142940208922
0.329128529131805 0.00101098985881789
0.330139518990623 0.00101723717966344
0.331156756170287 0.00103094297182796
0.332187699142115 0.00105350309081347
0.333241202232928 0.00104541137804946
0.334286613610978 0.00103091624359755
0.335317529854575 0.00102271706160486
0.33634024691618 0.0010208999060249
0.337361146822205 0.00102571892278997
0.338386865744995 0.00103784091786443
0.339424706662859 0.00105850606293945
0.340483212725799 0.00105889707537705
0.341542109801176 0.00104328728626051
0.342585397087436 0.00103394525067753
0.343619342338114 0.00103103167618048
0.344650374014294 0.00103473865131038
0.345685112665605 0.00104565478696504
0.34673076745257 0.00106490778672775
0.347795675239297 0.00107164769602308
0.34886732293532 0.00105517294760525
0.349922495882926 0.00104496580694703
0.350967461689873 0.00104124247375488
0.352008704163628 0.00104414975644145
0.353052853920069 0.00105422132976548
0.354107075249834 0.00107250820709688
0.355179583456931 0.00108353337939252
0.356263116836324 0.0010664578259173
0.357329574662241 0.00105567182082545
0.358385246483067 0.00105142772791256
0.359436674210979 0.0010538430885465
0.360490517299526 0.00106341763737011
0.361553934936896 0.00108115650243959
0.362635091439335 0.00109447787454946
0.363729569313885 0.00107707432684858
0.364806643640733 0.00106599969417824
0.365872643334912 0.00106152382803839
0.36693416716295 0.00106375053355425
0.367997917696504 0.00107316515828689
0.369071082854791 0.00109075465009897
0.37016183750489 0.00110445468130925
0.371266292186199 0.00108699978941996
0.372353291975619 0.00107592743775146
0.373429219413371 0.00107150755911561
0.374500726972486 0.00107384548257506
0.375574572455061 0.00108343096071292
0.376658003415774 0.00110125888777249
0.377759262303547 0.00111348042577835
0.378872742729325 0.00109625134959711
0.379968994078922 0.00108547109562231
0.381054465174545 0.00108139397995427
0.382135859154499 0.00108414206132172
0.383220001215821 0.00109422817546864
0.384314229391289 0.00111268110250981
0.385426910493799 0.00112160747256439
0.386548517966364 0.0011048803832636
0.387653398349627 0.00109468103812519
0.388748079387752 0.00109123445107247
0.389839313838825 0.00109469485972504
0.39093400869855 0.00110561746829819
0.392039626166848 0.00112509216247527
0.393164718329323 0.00112891742767256
0.394293635756996 0.00111296807465996
0.395406603831656 0.00110363961919449
0.39651024345085 0.00110111634471604
0.397611359795566 0.00110560080814751
0.398716960603714 0.00111771140225493
0.399834672005969 0.00113862939668867
0.400973301402657 0.00113551684888549
0.402108818251543 0.00112062341164616
0.403229441663189 0.00111246156346161
0.404341903226651 0.00111116595045439
0.405453069177105 0.00111700498197957
0.406570074159085 0.0011306838876507
0.407700758046735 0.00115351109985275
0.408854269146588 0.0011415363276169
0.409995805474205 0.00112798490183931
0.411123790376044 0.00112129860111329
0.412245088977158 0.00112155644403969
0.413366645421197 0.00112911271225064
0.414495758133448 0.00114478789839346
0.415640546031841 0.0011656925737177
0.416806238605559 0.0011471403477522
0.417953378953311 0.00113525916864391
0.419088638121955 0.00113035592656811
0.420218994048523 0.00113250157035473
0.421351495618878 0.00114215939181105
0.422493655010689 0.00116029917201889
0.423653954182708 0.0011692041897887
0.424823158372497 0.00115255808555717
0.425975716458054 0.00114270817482011
0.427118424632874 0.0011398704990871
0.428258295131961 0.00114422421639451
0.429402519348355 0.00115636762478631
0.430558886973142 0.00117745967053659
0.431736346643678 0.00117256542140674
0.432908912065085 0.00115808170406042
0.434066993769146 0.00115055162917185
0.435217545398317 0.00115010258759607
0.436367647985913 0.0011570433144347
0.437524691300348 0.00117214021850055
0.438696831518849 0.00119482630986972
0.439891657828718 0.00117598227633313
0.441067640105052 0.00116396384666622
0.442231603951718 0.00115907898926627
0.443390682940984 0.00116139519498477
0.444552078135969 0.0011713792159138
0.445723457351883 0.0011900112476199
0.446913468599503 0.00119581630490757
0.44810928490441 0.00117972195445297
0.449289006858863 0.00117060143400836
0.450459608292871 0.00116864728121298
0.451628255574084 0.00117408176156333
0.452802337335648 0.00118756436919694
0.453989901704845 0.00121034578681056
0.455200247491655 0.00119730958877621
0.456397557080431 0.00118421111363265
0.457581768194064 0.00117829040817569
0.45876005860224 0.00117963771511712
0.459939696317357 0.00118865869780196
0.461128355015159 0.00120625445491644
0.462334609470075 0.00121630299152368
0.463550912461599 0.00119956410484821
0.464750476566447 0.00118987497031174
0.465940351536759 0.00118745192003929
0.467127803456798 0.00119248873029431
0.468320292187093 0.00120561369514248
0.469525905882235 0.0012280361857711
0.470753942068006 0.00121619209619206
0.471970134164198 0.00120300866098075
0.473173142825179 0.00119709125560084
0.47437023408078 0.00119854162625534
0.475568775707035 0.00120776767591588
0.476776543382951 0.00122567736168782
0.478002220744639 0.00123376784204748
0.479235988586686 0.00121739354597996
0.480453382132666 0.00120818338874906
0.481661565521415 0.0012063404064577
0.482867905927873 0.0012120867490106
0.484079992676884 0.00122609090441137
0.485306083581295 0.00124962244267169
0.486555706023967 0.0012326324978546
0.487788338521821 0.00122037220684843
0.48900871072867 0.00121552489448646
0.490224235623156 0.00121817770863466
0.491442413331791 0.00122880503723157
0.492671218369023 0.00124840854015561
0.493919626909178 0.0012484027972528
0.495168029706431 0.00123343026263102
0.496401459969062 0.00122577639956043
0.497627236368622 0.00122560310883389


==> Images/Results/planesource_timesteps_convergence_tol_1e-06_hfm2.txt <==
t dt
0.0 1.05581891613615e-11
1.05581891613615e-11 1.01750850246338e-11
2.07332741859954e-11 1.06553174763028e-11
3.13885916622981e-11 1.11421532006765e-11
4.25307448629746e-11 1.16521062449179e-11
5.41828511078925e-11 1.21859547899729e-11
6.63688058978655e-11 1.27448110825855e-11
7.9113616980451e-11 1.33298325360853e-11
9.24434495165363e-11 1.39422293456291e-11
1.06385678862165e-10 1.45832668179058e-11
1.20968945680071e-10 1.52542679637663e-11
1.36223213643838e-10 1.59566162038401e-11
1.52179829847678e-10 1.66917582544561e-11
1.68871588102134e-10 1.74612071668336e-11
1.86332795268967e-10 1.8266545547501e-11
2.04599340816468e-10 1.91094289716273e-11
2.23708769788096e-10 1.99915896231162e-11
2.43700359411212e-10 2.09148401288397e-11
2.64615199540052e-10 2.18810776625685e-11
2.8649627720262e-10 2.28922882868371e-11
3.09388565489457e-10 2.3950551580874e-11
3.33339117070331e-10 2.50580455654039e-11
3.58397162635735e-10 2.62170519220205e-11
3.84614214557756e-10 2.74299615434749e-11
4.12044176101231e-10 2.86992804625149e-11
4.40743456563745e-10 3.00276360861126e-11
4.70771092649858e-10 3.14177838430503e-11
5.02188876492908e-10 3.28726142500228e-11
5.35061490742931e-10 3.4395160279635e-11
5.69456651022566e-10 3.59886052995385e-11
6.05445256322105e-10 3.7656291297089e-11
6.43101547619194e-10 3.94017276138755e-11
6.82503275233069e-10 4.12286001222591e-11
7.23731875355328e-10 4.31407808013029e-11
7.66872656156631e-10 4.51423378407776e-11
8.12014993997409e-10 4.72375461026643e-11
8.59252540100073e-10 4.94308981139019e-11
9.08683438213975e-10 5.17271154671116e-11
9.60410553681087e-10 5.41311606952818e-11
1.01454171437637e-09 5.66482495704752e-11
1.07118996394684e-09 5.92838638875012e-11
1.13047382783434e-09 6.20437646027543e-11
1.1925175924371e-09 6.49340056067939e-11
1.25745159804389e-09 6.79609476755687e-11
1.32541254571946e-09 7.11312730909732e-11
1.39654381881043e-09 7.44520006354788e-11
1.47099581944591e-09 7.79305009897796e-11
1.54892632043569e-09 8.15745127113618e-11
1.63050083314706e-09 8.53921585504535e-11
1.71589299169751e-09 8.93919624399144e-11
1.80528495413742e-09 9.35828667103974e-11
1.89886782084782e-09 9.79742501936185e-11
1.99684207104144e-09 1.02575946557546e-10
2.09941801759898e-09 1.07398263413813e-10
2.2068162810128e-09 1.12452001874439e-10
2.31926828288724e-09 1.17748476909374e-10
2.43701675979661e-09 1.23299538272246e-10
2.56031629806886e-09 1.29117592103351e-10
2.68943389017221e-09 1.35215623272379e-10
2.82464951344459e-09 1.41607218682618e-10
2.96625673212721e-09 1.48306591254616e-10
3.11456332338182e-09 1.55328604706996e-10
3.26989192808882e-09 1.62688799370961e-10
3.43258072745978e-09 1.70403419166991e-10
3.60298414662677e-09 1.78489439163106e-10
3.78147358578988e-09 1.8696459474982e-10
3.9684381805397e-09 1.95847411489741e-10
4.16428559202944e-09 2.05157236432858e-10
4.36944282846229e-09 2.14914270751744e-10
4.58435709921404e-09 2.25139603495748e-10
4.80949670270979e-09 2.3585524695247e-10
5.04535194966226e-09 2.47084173244929e-10
5.29243612290719e-09 2.58850352727589e-10
5.55128647563477e-09 2.7117879367255e-10
5.82246526930732e-09 2.84095583866911e-10
6.10656085317424e-09 2.97627933917982e-10
6.40418878709222e-09 3.11804222227047e-10
6.71599300931926e-09 3.26654041703816e-10
7.04264705102308e-09 3.42208248967216e-10
7.3848552999903e-09 3.58499015088022e-10
7.74335431507832e-09 3.75559878400378e-10
8.1189141934787e-09 3.93425799791739e-10
8.51233999327043e-09 4.12133219891559e-10
8.92447321316199e-09 4.31720118732795e-10
9.35619333189479e-09 4.52226077897915e-10
9.8084194097927e-09 4.73692344880342e-10
1.0282111754673e-08 4.96161900055098e-10
1.07782736547281e-08 5.19679526141717e-10
1.12979531808699e-08 5.44291881133938e-10
1.18422450620038e-08 5.70047572033751e-10
1.24122926340376e-08 5.96997234140467e-10
1.3009289868178e-08 6.25193610762872e-10
1.36344834789409e-08 6.54691637595948e-10
1.42891751165368e-08 6.8554852986659e-10
1.49747236464034e-08 7.17823871573112e-10
1.56925475179765e-08 7.51579709524269e-10
1.64441272275008e-08 7.8688064959162e-10
1.72310078770924e-08 8.23793956958545e-10
1.8054801834051e-08 8.62389661209987e-10
1.8917191495261e-08 9.02740661444422e-10
1.98199321567054e-08 9.44922838623784e-10
2.07648549953292e-08 9.89015172044159e-10
2.17538701673733e-08 1.03509985579254e-09
2.27889700231659e-08 1.08326242353463e-09
2.38722324467005e-08 1.13359187652227e-09
2.50058243232228e-08 1.18618081380546e-09
2.61920051370282e-08 1.24112556980403e-09
2.74331307068323e-08 1.29852635394715e-09
2.87316570607794e-08 1.35848739836091e-09
3.00901444591403e-08 1.42111710617428e-09
3.15112615653146e-08 1.48652820839986e-09
3.29977897737145e-08 1.55483792472517e-09
3.45526276984396e-08 1.62616812807105e-09
3.61787958265107e-08 1.70064551836796e-09
3.78794413448786e-08 1.77840179788924e-09
3.96578431427679e-08 1.85957385347911e-09
4.1517416996247e-08 1.94430394916313e-09
4.34617209454101e-08 2.03273991546553e-09
4.54944608608757e-08 2.12503535489801e-09
4.76194962157737e-08 2.22134984791244e-09
4.98408460636861e-08 2.32184916699604e-09
5.21626952306822e-08 2.42670549702547e-09
5.45894007277076e-08 2.53609766418271e-09
5.71254983918903e-08 2.65021137043908e-09
5.97757097623294e-08 2.76923943552126e-09
6.25449491978507e-08 2.89338204666116e-09
6.54383312445118e-08 3.02284701669364e-09
6.84611782612055e-08 3.15785004731762e-09
7.16190283085231e-08 3.29861500466341e-09
7.49176433131865e-08 3.44537419907747e-09
7.8363017512264e-08 3.59836867737669e-09
8.19613861896407e-08 3.7578485175076e-09
8.57192347071483e-08 3.92407313841511e-09
8.96433078455634e-08 4.09731161833819e-09
9.37406194639016e-08 4.27784301496033e-09
9.80184624788619e-08 4.46595670717654e-09
1.02484419186038e-07 4.66195273168038e-09
1.07146371917719e-07 4.86614214655927e-09
1.12012514064278e-07 5.07884738879279e-09
1.17091361453071e-07 5.3004026510976e-09
1.22391764104168e-07 5.5311542686455e-09
1.27922918372814e-07 5.7714611151007e-09
1.33694379487915e-07 6.02169500518854e-09
1.39716074493103e-07 6.28224111566533e-09
1.45998315608769e-07 6.55349841660982e-09
1.52551814025378e-07 6.83588010644012e-09
1.59387694131818e-07 7.12981406992889e-09
1.66517508201747e-07 7.43574333817523e-09
1.73953251539923e-07 7.7541265650778e-09
1.81707378105e-07 8.08543851665062e-09
1.89792816621651e-07 8.43017057502422e-09
1.98222987196675e-07 8.78883124579133e-09
2.07011818442467e-07 9.16194669053319e-09
2.16173765133e-07 9.55006125802468e-09
2.25723826391024e-07 9.95373804627165e-09
2.35677564437296e-07 1.03735594648601e-08
2.46051123902156e-07 1.08101278133435e-08
2.568612517155e-07 1.12640658717969e-08
2.68125317587297e-07 1.17360175107013e-08
2.79861335097998e-07 1.22266483177866e-08
2.92087983415784e-07 1.27366462253085e-08
3.04824629641093e-07 1.32667221539282e-08
3.18091351795021e-07 1.38176106924165e-08
3.31908962487438e-07 1.43900707722644e-08
3.46299033259702e-07 1.49848863399956e-08
3.61283919599698e-07 1.560286709555e-08
3.76886786695248e-07 1.62448491912436e-08
3.93131635886491e-07 1.69116959803989e-08
4.1004333186689e-07 1.76042987639469e-08
4.27647630630837e-07 1.83235775626178e-08
4.45971208193455e-07 1.90704818869838e-08
4.65041690080439e-07 1.98459915538954e-08
4.84887681634334e-07 2.06511174828508e-08
5.05538799117185e-07 2.14869025111067e-08
5.27025701628292e-07 2.23544222672694e-08
5.49380123895561e-07 2.32547860106985e-08
5.72634909906259e-07 2.41891374803801e-08
5.96824047386639e-07 2.51586558211589e-08
6.21982703207798e-07 2.61645564508039e-08
6.48147259658602e-07 2.72080919847741e-08
6.75355351643376e-07 2.82905531754347e-08
7.03645904818811e-07 2.94132698131733e-08
7.33059174631984e-07 3.05776117480118e-08
7.63636786379996e-07 3.1784989772858e-08
7.95421776152854e-07 3.30368566948864e-08
8.2845863284774e-07 3.43347082587336e-08
8.62793341106474e-07 3.56800841839529e-08
8.98473425290427e-07 3.70745691555969e-08
9.35547994446024e-07 3.85197939065599e-08
9.74067788352584e-07 4.00174361988234e-08
1.01408522455141e-06 4.15692218944301e-08
1.05565444644584e-06 4.31769260282617e-08
1.0988313724741e-06 4.48423738685198e-08
1.14367374634262e-06 4.65674419570481e-08
1.19024118829967e-06 4.83540592677882e-08
1.23859524756746e-06 5.02042082100634e-08
1.28879945577752e-06 5.21199258044094e-08
1.34091938158193e-06 5.41033047111784e-08
1.39502268629311e-06 5.61564943994177e-08
1.45117918069252e-06 5.82817022277047e-08
1.50946088292023e-06 6.0481194547409e-08
1.56994207746764e-06 6.27572978422105e-08
1.63269937530985e-06 6.51123997817931e-08
1.69781177509164e-06 6.75489503964197e-08
1.76536072548806e-06 7.00694631565855e-08
1.83543018864465e-06 7.26765160848469e-08
1.90810670472949e-06 7.53727527905131e-08
1.98347945752001e-06 7.81608837125451e-08
2.06164034123255e-06 8.1043686991559e-08
2.14268402822411e-06 8.40240097483496e-08
2.22670803797246e-06 8.71047689673692e-08
2.31381280693983e-06 9.02889526512353e-08
2.40410175959106e-06 9.35796208461115e-08
2.49768138043718e-06 9.69799065286182e-08
2.59466128696579e-06 1.00493016792964e-07
2.69515430375876e-06 1.04122233632717e-07
2.79927653739147e-06 1.07870914996251e-07
2.90714745238773e-06 1.11742495631097e-07
3.01888994801882e-06 1.15740488058055e-07
3.13463043607688e-06 1.19868483318504e-07
3.25449891939538e-06 1.24130151878068e-07
3.37862907127345e-06 1.28529244348693e-07
3.50715831562214e-06 1.33069592246524e-07
3.64022790786867e-06 1.37755108711726e-07
3.77798301658039e-06 1.42589789098031e-07
3.92057280567842e-06 1.47577711643094e-07
4.06815051732152e-06 1.52723037952598e-07
4.22087355527412e-06 1.58030013513731e-07
4.37890356878785e-06 1.63502968131993e-07
4.54240653691984e-06 1.69146316244939e-07
4.71155285316478e-06 1.74964557297231e-07
4.88651741046201e-06 1.80962275837245e-07
5.06747968629925e-06 1.87144141827192e-07
5.25462382812645e-06 1.93514910566436e-07
5.44813873869288e-06 2.00079422706025e-07
5.64821816139891e-06 2.06842604168824e-07
5.85506076556773e-06 2.1380946595115e-07
6.06887023151888e-06 2.2098510374146e-07
6.28985533526034e-06 2.28374697649538e-07
6.51823003290988e-06 2.35983511507732e-07
6.75421354441761e-06 2.4381689240187e-07
6.99803043681948e-06 2.51880269862157e-07
7.24991070668164e-06 2.60179154956627e-07
7.51008986163826e-06 2.68719139291764e-07
7.77880900093003e-06 2.77505893972177e-07
8.05631489490221e-06 2.86545168205665e-07
8.34286006310787e-06 2.95842787832447e-07
8.63870285094032e-06 3.05404653978299e-07
8.94410750491862e-06 3.15236741014212e-07
9.25934424593283e-06 3.25345094698005e-07
9.58468934063084e-06 3.35735830511855e-07
9.92042517114269e-06 3.46415130675065e-07
1.02668403018178e-05 3.57389242346461e-07
1.06242295441642e-05 3.68664474611196e-07
1.09928940187754e-05 3.8024719569088e-07
1.13731412144663e-05 3.92143830107255e-07
1.17652850445735e-05 4.04360855089388e-07
1.21696458996629e-05 4.16904797494761e-07
1.25865506971577e-05 4.2978222947387e-07
1.30163329266316e-05 4.42999765346006e-07
1.34593326919776e-05 4.5656405660104e-07
1.39158967485786e-05 4.70481788182528e-07
1.43863785367611e-05 4.84759672990185e-07
1.48711382097513e-05 4.99404447796805e-07
1.53705426575481e-05 5.14422867112995e-07
1.58849655246611e-05 5.29821698368216e-07
1.64147872230293e-05 5.45607715649641e-07
1.6960394938679e-05 5.61787694133518e-07
1.75221826328125e-05 5.78368402366374e-07
1.81005510351789e-05 5.95356597548308e-07
1.86959076327272e-05 6.12759016378229e-07
1.93086666491054e-05 6.30582369116574e-07
1.9939249018222e-05 6.48833331215988e-07
2.0588082349438e-05 6.67518535220678e-07
2.12556008846586e-05 6.86644562658123e-07
2.19422454473168e-05 7.06217934864801e-07
2.26484633821816e-05 7.26245104056743e-07
2.33747084862383e-05 7.46732443450144e-07
2.41214409296885e-05 7.67686237814682e-07
2.48891271675031e-05 7.89112672470132e-07
2.56782398399733e-05 8.11017823409607e-07
2.64892576633829e-05 8.33407645039179e-07
2.73226653084221e-05 8.56287959268722e-07
2.81789532676908e-05 8.79664443761884e-07
2.90586177114527e-05 9.0354261870505e-07
2.99621603301577e-05 9.27927834242669e-07
3.08900881644004e-05 9.52825257500932e-07
3.18429134219013e-05 9.78239858253045e-07
3.28211532801544e-05 1.00417639498955e-06
3.38253296751439e-05 1.03063939987443e-06
3.48559690750183e-05 1.0576331638766e-06
3.59136022388949e-05 1.08516172079207e-06
3.6998763959687e-05 1.11322883126547e-06
3.81119927909525e-05 1.14183796591893e-06
3.92538307568714e-05 1.17099228845406e-06
4.04248230453255e-05 1.20069463749407e-06
4.16255176828195e-05 1.23094750916035e-06
4.28564651919799e-05 1.26175303751327e-06
4.41182182294932e-05 1.29311297573932e-06
4.54113312052325e-05 1.32502867645886e-06
4.67363598816913e-05 1.35750107166159e-06
4.80938609533529e-05 1.39053065134948e-06
4.94843916047024e-05 1.42411744289201e-06
5.09085090475944e-05 1.4582609883907e-06
5.23667700359851e-05 1.49296032305085e-06
5.3859730359036e-05 1.52821395225806e-06
5.5387944311294e-05 1.56401982714718e-06
5.69519641384412e-05 1.60037532201006e-06
5.85523394604513e-05 1.63727720920182e-06
6.01896166696531e-05 1.67472163323533e-06
6.18643383028884e-05 1.71270408728308e-06
6.35770423901715e-05 1.75121938490931e-06
6.53282617750808e-05 1.79026163496025e-06
6.7118523410041e-05 1.82982421346066e-06
6.89483476235017e-05 1.86989973677442e-06
7.08182473602761e-05 1.91048003266453e-06
7.27287273929407e-05 1.95155611283127e-06
7.46802835057719e-05 1.99311814168033e-06
7.66734016474523e-05 2.03515540907529e-06
7.87085570565275e-05 2.0776562982022e-06
8.07862133547297e-05 2.12060825557505e-06
8.29068216103048e-05 2.16399776060758e-06
8.50708193709124e-05 2.20781029250188e-06
8.72786296634142e-05 2.25203029948734e-06
8.95306599629016e-05 2.29664116518227e-06
9.18273011280839e-05 2.34162517617964e-06
9.41689263042635e-05 2.38696348829995e-06
9.65558897925634e-05 2.43263609268585e-06
9.89885258852493e-05 2.47862178096968e-06
0.000101467147666219 2.52489811113325e-06
0.000103992045777352 2.57144137134001e-06
0.000106563487148692 2.61822654457272e-06
0.000109181713693265 2.66522727229284e-06
0.000111846940965558 2.71241581777793e-06
0.000114559356783336 2.75976302896477e-06
0.0001173191198123 2.80723830057307e-06
0.000120126358112874 2.85480953626357e-06
0.000122981167649137 2.902443109723e-06
0.00012588361075886 2.95010382592252e-06
0.000128833714584783 2.99775488110376e-06
0.000131831469465886 3.04535782261981e-06
0.000134876827288506 3.09287250813525e-06
0.000137969699796641 3.16882572085329e-06
0.000141138525517495 3.26546147585485e-06
0.00014440398699335 3.365062345849e-06
0.000147769049339199 3.46790543420006e-06
0.000151236954773399 3.57410649330779e-06
0.000154811061266707 3.68378719147943e-06
0.000158494848458186 3.7970737406274e-06
0.000162291922198813 3.91409709620673e-06
0.00016620601929502 4.03499314787719e-06
0.000170241012442897 4.15990292074709e-06
0.000174400915363644 4.28897278211064e-06
0.000178689888145755 4.42235465862574e-06
0.000183112242804381 4.56020626140544e-06
0.000187672449065786 4.70269132082559e-06
0.000192375140386612 4.84997983031745e-06
0.000197225120216929 5.0022483011117e-06
0.000202227368518041 5.15968002732264e-06
0.000207387048545364 5.3224653616849e-06
0.000212709513907048 5.49080200255261e-06
0.000218200315909601 5.66489529372356e-06
0.000223865211203325 5.72378066001628e-06
0.000229588991863341 5.78764198751335e-06
0.000235376633850854 5.87235041012795e-06
0.000241248984260982 5.97590218711279e-06
0.000247224886448095 6.09706630097913e-06
0.000253321952749074 6.2352087517027e-06
0.000259557161500777 6.39013870698521e-06
0.000265947300207762 6.56201717090567e-06
0.000272509317378668 6.75130400640845e-06
0.000279260621385076 6.95873008657948e-06
0.000286219351471656 7.18528737335951e-06
0.000293404638845015 7.43223302533287e-06
0.000300836871870348 7.70110581655032e-06
0.000308537977686898 7.99375455780182e-06
0.0003165317322447 8.31237947678126e-06
0.000324844111721481 8.65958866624526e-06
0.000333503700387727 9.0384731569411e-06
0.000342542173544668 9.45270591374376e-06
0.000351994879458412 9.85903398327272e-06
0.000361853913441684 1.00966584225152e-05
0.0003719505718642 1.03840585539477e-05
0.000382334630418147 1.07256463703185e-05
0.000393060276788466 1.10749813991338e-05
0.0004041352581876 1.13311991114422e-05
0.000415466457299042 1.1592415920633e-05
0.000427058873219675 1.18574872758877e-05
0.000438916360495562 1.21263981496059e-05
0.000451042758645168 1.23991161223892e-05
0.000463441874767558 1.26756042434643e-05
0.000476117479011022 1.29558207156163e-05
0.000489073299726638 1.27335013781579e-05
0.000501806801104796 1.22471190919031e-05
0.000514053920196699 1.18690915146608e-05
0.00052592301171136 1.15852212748593e-05
0.000537508232986219 1.13789819456193e-05
0.000548887214931839 1.12391012609834e-05
0.000560126316192822 1.11580352650812e-05
0.000571284351457903 1.1130970058298e-05
0.000582415321516201 1.11552532919056e-05
0.000593570574808107 1.12301065964615e-05
0.000604800681404568 1.13565506399559e-05
0.000616157232044524 1.1537527411915e-05
0.000627694759456439 1.17782502002245e-05
0.000639473009656664 1.20868706226463e-05
0.00065155988027931 1.24756517858141e-05
0.000664035532065124 1.29630352938998e-05
0.000676998567359024 1.35774330555663e-05
0.00069057600041459 1.43646772839221e-05
0.000704940677698512 1.54041791823912e-05
0.000720344856880904 1.68493104739415e-05
0.000737194167354845 1.82313972283526e-05
0.000755425564583198 1.85543721256754e-05
0.000773979936708873 1.88897640037765e-05
0.00079286970071265 1.92266309114585e-05
0.000812096331624108 1.95648915431778e-05
0.000831661223167286 1.99043467729176e-05
0.000851565569940204 2.02447889623564e-05
0.00087181035890256 1.94434516309473e-05
0.000891253810533507 1.89389530626996e-05
0.000910192763596207 1.86877295487842e-05
0.000928880493144991 1.8598098474332e-05
0.000947478591619323 1.86225954681222e-05
0.000966101187087445 1.8734862692192e-05
0.000984836049779637 1.89191561141922e-05
0.00100375520589383 1.91656940464073e-05
0.00102292089994024 1.94683457539063e-05
0.00104238924569414 1.98233808293848e-05
0.00106221262652353 2.02287510029099e-05
0.00108244137752644 2.06836612003474e-05
0.00110312503872678 2.11883086210985e-05
0.00112431334734788 2.17437257597283e-05
0.00114605707310761 2.23516916525998e-05
0.00116840876476021 2.30146916614451e-05
0.00119142345642166 2.37359144085012e-05
0.00121515937083016 2.45192806005338e-05
0.00123967865143069 2.53695018046242e-05
0.00126504815323532 2.62132049641009e-05
0.00129126135819942 2.65144996460504e-05
0.00131777585784547 2.68148245908456e-05
0.00134459068243631 2.70753796933113e-05
0.00137166606212962 2.55501886971763e-05
0.0013972162508268 2.44074432444685e-05
0.00142162369407127 2.35771809048535e-05
0.00144520087497612 2.2972410181226e-05
0.00146817328515735 2.25405659051779e-05
0.00149071385106253 2.22487300308552e-05
0.00151296258109338 2.20756199113505e-05
0.00153503820100473 2.20074708006356e-05
0.00155704567180537 2.20358025443095e-05
0.00157908147434968 2.21561955973996e-05
0.00160123766994708 2.23676763298317e-05
0.00162360534627691 2.26725312666162e-05
0.00164627787754352 2.30764921128896e-05
0.00166935436965641 2.35893247354351e-05
0.00169294369439185 2.42259579075252e-05
0.00171716965229937 2.50084472637112e-05
0.00174217809956309 2.59693737108653e-05
0.00176814747327395 2.71579278504129e-05
0.00179530540112436 2.86514862176628e-05
0.00182395688734203 3.05796516920428e-05
0.00185453653903407 3.31807223755842e-05
0.00188771726140965 3.69606783517207e-05
0.00192467793976137 3.83239695196112e-05
0.00196300190928099 3.85562189479833e-05
0.00200155812822897 3.85658766686327e-05
0.0020401240048976 3.8804931201022e-05
0.00207892893609862 3.92570955792488e-05
0.00211818603167787 3.99054653719756e-05
0.00215809149704985 4.01288844322864e-05
0.00219822038148213 3.87747418652669e-05
0.0022369951233474 3.79909373170758e-05
0.00227498606066448 3.76032666392598e-05
0.00231258932730374 3.74817438039089e-05
0.00235007107110765 3.75560593635082e-05
0.00238762713047115 3.77851694285348e-05
0.00242541229989969 3.81436850815429e-05
0.00246355598498123 3.86154248006219e-05
0.00250217140978185 3.91900469361116e-05
0.00254136145671797 3.98611618848478e-05
0.00258122261860281 4.06252209497147e-05
0.00262184783955253 4.14808433081539e-05
0.00266332868286068 4.24284059284306e-05
0.00270575708878911 4.34698008573961e-05
0.00274922688964651 4.17771028346359e-05
0.00279100399248114 3.95660551081737e-05
0.00283057004758932 3.79778384658042e-05
0.00286854788605512 3.6833767127607e-05
0.00290538165318273 3.60096484942262e-05
0.00294139130167696 3.54313850827114e-05
0.00297682268675967 3.50523402468536e-05
0.00301187502700652 3.48421788120963e-05
0.00304671720581862 3.47811056603063e-05
0.00308149831147892 3.48567103058403e-05
0.00311635502178476 3.50622070545175e-05
0.00315141722883928 3.53955081598045e-05
0.00318681273699909 3.58588657447986e-05
0.00322267160274388 3.64589786897694e-05
0.00325913058143365 3.72075707366918e-05
0.00329633815217035 3.81225533727048e-05
0.00333446070554305 3.92300365735326e-05
0.00337369074211658 4.05677083488689e-05
0.00341425845046545 4.21906174825223e-05
0.00345644906794797 4.41815134746281e-05
0.0035006305814226 4.66705982550965e-05
0.0035473011796777 4.98768640278944e-05
0.00359717804370559 5.42063527822748e-05
0.00365138439648787 5.94839869691767e-05
0.00371086838345704 6.08012912484268e-05
0.00377166967470547 6.23222409579241e-05
0.0038339919156634 6.41081367322325e-05
0.00389810005239563 6.61475133575589e-05
0.00396424756575319 6.84177856395667e-05
0.00403266535139275 6.75984077415174e-05
0.00410026375913427 6.38997817972459e-05
0.00416416354093152 6.17664362328941e-05
0.00422592997716441 6.05848910516319e-05
0.00428651486821604 5.99776495132099e-05
0.00434649251772925 5.9762063047196e-05
0.00440625458077645 5.98387267726946e-05
0.00446609330754914 6.01485983849165e-05
0.00452624190593406 6.06547859934937e-05
0.00458689669192755 6.13337114012114e-05
0.00464823040332876 5.79061100871271e-05
0.00470613651341589 5.49372950439683e-05
0.00476107380845986 5.28368329595142e-05
0.00481391064141937 5.13255294862425e-05
0.00486523617090562 5.02364526439189e-05
0.00491547262354953 4.94703538579711e-05
0.00496494297740751 4.89645118277604e-05
0.00501390748923527 4.86778243431139e-05
0.00506258531357838 4.85830903338685e-05
0.00511116840391225 4.86627482529241e-05
0.00515983115216517 4.89064515414909e-05
0.00520873760370666 4.9309720791821e-05
0.00525804732449849 4.98733021091282e-05
0.00530792062660761 5.06030636707859e-05
0.0053585236902784 5.1510388267394e-05
0.00541003407854579 5.26131238953524e-05
0.00546264720244115 5.39372770397135e-05
0.00551658447948086 5.55198209534761e-05
0.00557210430043434 5.74133313505195e-05
0.00562951763178486 5.9693840780367e-05
0.00568921147256522 6.2474786287046e-05
0.00575168625885227 6.59334784723159e-05
0.00581761973732458 7.03660698714342e-05
0.00588798580719602 7.63168412956813e-05
0.0059643026484917 8.49430286485114e-05
0.00604924567714021 8.69614160049684e-05
0.00613620709314518 8.88721386075347e-05
0.00622507923175271 9.2290798107893e-05
0.00631737002986061 9.83322105693398e-05
0.00641570224042995 0.000104392447941655
0.0065200946883716 9.45699288243129e-05
0.00661466461719591 8.91001022181877e-05
0.0067037647194141 8.61619084646173e-05
0.00678992662787872 8.44993885021206e-05
0.00687442601638084 8.36101774300203e-05
0.00695803619381086 7.76337233007545e-05
0.00703566991711161 7.29404755663826e-05
0.007108610392678 6.97233440757006e-05
0.0071783337367537 6.74330254444079e-05
0.00724576676219811 6.5772954744545e-05
0.00731153971694265 6.4576094851583e-05
0.00737611581179423 6.37401277169365e-05
0.00743985593951117 6.31989170998476e-05
0.00750305485661102 6.29084827972188e-05
0.00756596333940824 6.2839479865826e-05
0.00762880281927406 6.29729366096294e-05
0.00769177575588369 6.32977841065008e-05
0.00775507353999019 6.38094652425121e-05
0.00781888300523271 6.45092685267794e-05
0.00788339227375949 6.54042239734542e-05
0.00794879649773294 6.6507520479652e-05
0.00801530401821259 6.78395069605529e-05
0.00808314352517315 6.9429459326025e-05
0.00815257298449917 7.13184741491378e-05
0.00822389145864831 7.35641653652365e-05
0.00829745562401354 7.62484497325028e-05
0.00837370407374605 7.94909882378935e-05
0.00845319506198394 8.34737812200683e-05
0.00853666884320401 8.84898321069409e-05
0.00862515867531095 9.50501834617707e-05
0.00872020885877272 0.00010415728663325
0.00882436614540597 0.000111763703747
0.00893612984915297 0.000119440229830559
0.00905557007898353 0.000134746440509707
0.00919031651949324 0.000137701327094548
0.00932801784658779 0.000137376438915098
0.00946539428550288 0.000123852893832544
0.00958924717933543 0.000107074242195465
0.00969632142153089 9.6617394919128e-05
0.00979293881645002 9.04276983641808e-05
0.0098833665148142 8.62995784545197e-05
0.00996966609326872 8.33697667883977e-05
0.0100530358600571 8.12373949846335e-05
0.0101342732550418 7.968245380506e-05
0.0102139557088468 7.85716391331323e-05
0.0102925273479799 7.78192134164325e-05
0.0103703465613964 7.73681224698835e-05
0.0104477146838663 7.71799671911827e-05
0.0105248946510574 7.72293321478439e-05
0.0106021239832053 7.75004661757734e-05
0.0106796244493811 7.79853455525582e-05
0.0107576097949336 7.86826305068053e-05
0.0108362924254404 7.9597273174641e-05
0.0109158896986151 8.07406810294944e-05
0.0109966303796446 8.21314481486661e-05
0.0110787618277932 8.37967722106655e-05
0.0111625586000039 8.57748169819672e-05
0.0112483334169859 8.811850604899e-05
0.0113364519230348 9.09016456203556e-05
0.0114273535686552 9.4229082952488e-05
0.0115215826516077 9.82543297626824e-05
0.0116198369813704 0.000103212063782011
0.0117230490451524 0.000109483157327419
0.0118325322024798 0.000117739958933772
0.0119502721614136 0.000129325959516596
0.0120795981209302 0.000147521645240613
0.0122271197661708 0.000152931586917859
0.0123800513530886 0.000158511760127032
0.0125385631132157 0.000151256429425243
0.0126898195426409 0.000126768490479219
0.0128165880331201 0.000114348493027707
0.0129309365261478 0.000107155577231015
0.0130380921033789 0.000102344413364434
0.0131404365167433 9.89129432479662e-05
0.0132393494599913 9.63994737581744e-05
0.0133357489337494 9.4549974220431e-05
0.0134302989079699 9.32101935975926e-05
0.0135235091015675 9.2280733695439e-05
0.0136157898352629 9.1695294668294e-05
0.0137074851299312 9.14090814986295e-05
0.0137988942114298 9.13922193509472e-05
0.0138902864307808 9.16258724177407e-05
0.0139819123031985 9.20999481796104e-05
0.0140740122513781 9.28118166736762e-05
0.0141668240680518 9.37657573508685e-05
0.0142605898254027 9.49730075375844e-05
0.0143555628329403 9.64524029453189e-05
0.0144520152358856 9.82317056296544e-05
0.0145502469415152 0.000100349847487364
0.0146505967890026 0.000102860519748696
0.0147534573087513 0.000105837893456522
0.0148592952022078 0.000109385930567724
0.0149686811327755 0.000113654128274417
0.0150823352610499 0.000118865606835751
0.0152012008678857 0.000125370913547364
0.0153265717814331 0.000133761344615018
0.0154603331260481 0.000145141017284744
0.0156054741433328 0.00016191940388413
0.015767393547217 0.000168969819107873
0.0159363633663248 0.000165168987190134
0.016101532353515 0.000147155795361382
0.0162486881488763 0.000132987088187666
0.016381675237064 0.0001244447448456
0.0165061199819096 0.000118737241871107
0.0166248572237807 0.000114663872810434
0.0167395210965912 0.000111667226964211
0.0168511883235554 0.000109443392881764
0.0169606317164371 0.000107809017513783
0.0170684407339509 0.000106646406323849
0.0171750871402748 0.000105877175889838
0.0172809643161646 0.000105448291333724
0.0173864126074983 0.000105324156217436
0.0174917367637158 0.000105481943686673
0.0175972187074024 0.000105908809612289
0.0177031275170147 0.000106600294915811
0.0178097278119305 0.000107559559751924
0.0179172873716825 0.000108797284031383
0.0180260846557138 0.000110332194249703
0.0181364168499635 0.000112192288507047
0.0182486091384706 0.000114416956570978
0.0183630260950416 0.000117060378124902
0.0184800864731665 0.000120196892583967
0.0186002833657504 0.000123929609793834
0.0187242129755443 0.000128404673234992
0.0188526176487793 0.000133836034353794
0.0189864536831331 0.000140551292595426
0.0191270049757285 0.000149083903512404
0.0192760888792409 0.000160380830164841
0.0194364697094057 0.000176351825354751
0.0196128215347605 0.00018204262579238
0.0197948641605529 0.000168637621691521
0.0199635017822444 0.000152094655479413
0.0201155964377238 0.000141950877415649
0.0202575473151394 0.000135215916570616
0.0203927632317101 0.000130417481875352
0.0205231807135854 0.000126878450633508
0.0206500591642189 0.000124234995609411
0.0207742941598283 0.00012226969065199
0.0208965638504803 0.000120843804885955
0.0210174076553663 0.000119865246677123
0.0211372729020434 0.000119271727113021
0.0212565446291564 0.000119021272797171
0.0213755659019536 0.000119086635262829
0.0214946525372164 0.000119451939653894
0.0216141044768703 0.000120110728559587
0.0217342152054299 0.000121064963134294
0.0218552801685642 0.000122324767352722
0.0219776049359169 0.000123908846350882
0.0221015137822678 0.000125845626118041
0.0222273594083858 0.000128175289216341
0.0223555346976022 0.000130953055271296
0.0224864877528735 0.000134254342141509
0.022620742095015 0.000138182956273892
0.0227589250512889 0.000142884459730474
0.0229018095110194 0.000148568938933045
0.0230503784499524 0.000155552087372655
0.0232059305373251 0.000164335161127361
0.0233702656984524 0.000175777122186726
0.0235460428206391 0.000191521212653582
0.0237375640332927 0.000190854774867238
0.02392841880816 0.000171880863432325
0.0241002996715923 0.000159804513722524
0.0242601041853148 0.000151860743878562
0.0244119649291934 0.000146227506186244
0.0245581924353796 0.000142071658025118
0.0247002640934047 0.000138954270505131
0.0248392183639099 0.000136616435062506
0.0249758347989724 0.000134894322131548
0.0251107291211039 0.000133679714836204
0.0252444088359401 0.000132899541311612
0.0253773083772517 0.000132504437110274
0.025509812814362 0.000132462034158296
0.0256422748485203 0.000132752932444441
0.0257750277809647 0.000133368318998796
0.0259083960999635 0.000134308695212205
0.0260427047951757 0.000135583440152554
0.0261782882353283 0.000137211105993837
0.0263154993413221 0.000139220467730266
0.0264547198090524 0.000141652480056868
0.0265963722891093 0.000144563463101866
0.0267409357522111 0.000148030108797495
0.0268889658610086 0.000152157369532936
0.0270411232305416 0.000157091189238327
0.0271982144197799 0.000163039863232541
0.0273612542830124 0.000170311829258274
0.0275315661122707 0.000179387355897117
0.0277109534681678 0.000191067655115478
0.0279020211232833 0.000206826750416098
0.0281088478736994 0.00019286820211628
0.0283017160758157 0.000178568563579261
0.0284802846393949 0.000169058043138792
0.0286493426825337 0.000162373984008754
0.0288117166665425 0.000157459350961324
0.0289691760175038 0.000153767168458338
0.0291229431859621 0.000150981139269451
0.0292739243252316 0.000148903701888643
0.0294228280271202 0.000147405388828992
0.0295702334159492 0.000146399085201116
0.0297166325011504 0.000145825839599305
0.0298624583407497 0.000145646606971296
0.030008104947721 0.000145837300366142
0.0301539422480871 0.000146385837077073
0.0303003280851642 0.000147290495294993
0.0304476185804592 0.000148559228127947
0.0305961778085871 0.000150209781985217
0.0307463875905723 0.000152270608984576
0.0308986581995569 0.000154782697331944
0.0310534408968888 0.000157802610028299
0.0312112435069171 0.000161407273104018
0.0313726507800212 0.000165701485059977
0.0315383522650811 0.000170829918909822
0.031709182183991 0.000176996983144958
0.0318861791671359 0.000184501327056699
0.0320706804941926 0.000193799758914444
0.0322644802531071 0.000205636048998432
0.0324701163021055 0.000215937786181019
0.0326860540882865 0.000199259040380964
0.0328853131286675 0.000187482518428599
0.0330727956470961 0.000179334972609992
0.0332521306197061 0.000173400116980155
0.0334255307366862 0.000168952105690909
0.0335944828423771 0.000165584407632043
0.0337600672500092 0.000163048490948227
0.0339231157409574 0.000161183645575346
0.0340842993865327 0.00015988246826214
0.0342441818547949 0.000159072267205389
0.0344032541220003 0.000158704399610774
0.034561958521611 0.000158747922146073
0.0347207064437571 0.000159185775577639
0.0348798922193348 0.000160012583698793
0.0350399048030335 0.000161233586523262
0.0352011383895568 0.000162864478501826
0.0353640028680586 0.000164932090729141
0.0355289349587878 0.000167475998513213
0.035696410957301 0.000170551298438191
0.0358669622557392 0.000174233028392036
0.0360411952841312 0.000178623083770706
0.0362198183679019 0.00018386117129545
0.0364036795391974 0.000190142676174687
0.0365938222153721 0.000197749105489026
0.0367915713208611 0.000207103061813823
0.0369986743826749 0.000218875349861181
0.0372175497325361 0.000222810115918319
0.0374403598484544 0.000208404424251221
0.0376487642727056 0.00019798939052342
0.0378467536632291 0.000190531904826215
0.0380372855680553 0.000184993146311042
0.0382222787143663 0.000180803456526765
0.0384030821708931 0.000177626840311744
0.0385807090112048 0.000175251083105272
0.0387559600943101 0.00017353625175827
0.0389294963460684 0.000172388002635377
0.0391018843487037 0.000171742674323147
0.0392736270230269 0.000171558541635901
0.0394451855646628 0.000171810559720281
0.0396169961243831 0.000172487244821898
0.039789483369205 0.000173588983456132
0.0399630723526611 0.000175127409332222
0.0401381997619933 0.000177125702106273
0.0403153254640996 0.000179619822274079
0.0404949452863737 0.000182660857234329
0.040677606143608 0.000186318856803582
0.0408639250004116 0.000190688856468872
0.0410546138568805 0.000195900339274694
0.0412505141961551 0.000202132428353559
0.0414526466245087 0.000209639199587087
0.0416622858240958 0.00021879405589143
0.0418810798799872 0.00023017288563479
0.042111252765622 0.000233316575479937
0.042344569341102 0.00021982967654852
0.0425643990176505 0.000209887751084819
0.0427742867687353 0.000202643776491598
0.0429769305452269 0.00019721216131101
0.0431741427065379 0.000193088047441743
0.0433672307539796 0.000189965373762742
0.0435571961277424 0.000187647480824094
0.0437448436085665 0.000186003446138516
0.043930847054705 0.000184944785546581
0.0441157918402516 0.00018441218367904
0.0443002040239306 0.000184367620978763
0.0444845716449094 0.000184789640041495
0.0446693612849509 0.00018567058993722
0.0448550318748881 0.000187015239838606
0.0450420471147267 0.000188840467420605
0.0452308875821473 0.000191175926906504
0.0454220635090538 0.000194065774255152
0.045616129283309 0.00019757170635655
0.0458137009896655 0.000201777829579248
0.0460154788192448 0.000206798286983616
0.0462222771062284 0.000212789318753414
0.0464350664249818 0.00021996886993145
0.0466550352949133 0.000228649832965914
0.0468836851278792 0.000239299670871315
0.0471229847987505 0.000247116382508315
0.0473701011812588 0.000233553703917724
0.0476036548851765 0.000223348017620189
0.0478270029027967 0.000215863686640503
0.0480428665894372 0.000210233702245641
0.0482531002916829 0.000205954195929648
0.0484590544876125 0.000202716855394815
0.0486617713430073 0.000200322474596194
0.0488620938176035 0.000198638071457116
0.0490607318890606 0.000197573780267102
0.0492583056693277 0.00019706960641879
0.0494553752757465 0.000197087543920098
0.0496524628196666 0.000197606844398611
0.0498500696640652 0.000198621294895047
0.0500486909589603 0.000200137908565608
0.0502488288675259 0.000202176746431038
0.0504510056139569 0.000204771797397627
0.0506557774113546 0.000207973026731571
0.0508637504380861 0.000211849908063369
0.0510756003461495 0.000216497050666284
0.0512920973968158 0.000222043024053604
0.0515141404208694 0.000228664374280612
0.05174280479515 0.000236608568745974
0.051979413363896 0.000246233257618921
0.0522256466215149 0.000258077542453051
0.0524837241639679 0.000250199873027103
0.052733924036995 0.000239025441444696
0.0529729494784397 0.000230708180951059
0.0532036576593908 0.000224462592834269
0.0534281202522251 0.000219716823031181
0.0536478370752562 0.000216121247541275
0.0538639583227975 0.000213451318919444
0.054077409641717 0.00021155766614263
0.0542889673078596 0.000210339437707511
0.0544993067455671 0.000209729131675125
0.0547090358772422 0.000209683604405714
0.0549187194816479 0.000210178674317213
0.0551288981559651 0.000211205992790035
0.0553401041487552 0.000212771488771606
0.0555528756375268 0.000214895053250734
0.0557677706907775 0.000217611364557561
0.0559853820553351 0.000220971952333691
0.0562063540076688 0.000225048817172581
0.0564314028248414 0.000229940229115034
0.0566613430539564 0.000235779833650535
0.0568971228876069 0.000242751105308828
0.0571398739929158 0.000251110962723691
0.0573909849556395 0.000261230057407108
0.0576522150130466 0.000271217522504766
0.0579234325355513 0.00025813697617009
0.0581815695117214 0.000248063824948922
0.0584296333366703 0.000240565444240473
0.0586701987809108 0.000234887642523517
0.0589050864234343 0.000230573990673148
0.0591356604141075 0.000227337583155445
0.0593629979972629 0.000224990016451789
0.0595879880137147 0.000223404627364154
0.0598113926410789 0.000222496090993376
0.0600338887320722 0.00022220850895932
0.0602560972410316 0.00022250827674518
0.0604786055177767 0.000223379861201604
0.0607019853789783 0.000224823514188609
0.060926808893167 0.000226854430428882
0.0611536633235958 0.000229503150762154
0.061383166474358 0.000232817235072111
0.0616159837094301 0.000236864449126621
0.0618528481585567 0.000241737994004553
0.0620945861525613 0.000247564756199606
0.0623421509087609 0.000254518336560516
0.0625966692453214 0.000262840104620974
0.0628595093499424 0.00027287454685606
0.0631323838967984 0.000282777541291333
0.0634151614380898 0.000269955616838189
0.063685117054928 0.000260016059749821
0.0639451331146778 0.000252574906552903
0.0641977080212307 0.000246930858081008
0.0644446388793117 0.000242652209777244
0.0646872910890889 0.00023946428385465
0.0649267553729436 0.000237185449022713
0.0651639408219663 0.00023569334994151
0.0653996341719078 0.000234905909510702
0.0656345400814185 0.000234770153448088
0.0658693102348666 0.000235255518677361
0.0661045657535439 0.000236349949074477
0.0663409157026184 0.000238057894546864
0.0665789735971653 0.00024039978146515
0.0668193733786304 0.000243412810063069
0.0670627861886935 0.000247153169119222
0.0673099393578127 0.00025170000771183
0.0675616393655245 0.000257161851874191
0.0678188012173987 0.000263686718699036
0.0680824879360978 0.000271478196162794
0.0683539661322606 0.000280821733305561
0.0686347878655661 0.000292129501176685
0.0689269173667428 0.000285966364401068
0.0692128837311439 0.000275193673837929
0.0694880774049818 0.000267005964100566
0.0697550833690824 0.000260803718735177
0.0700158870878175 0.000256101492654864
0.0702719885804724 0.000252590241330004
0.0705245788218024 0.000250066537733156
0.0707746453595356 0.000248393609203919
0.0710230389687395 0.000247479582452676
0.0712705185511922 0.000247264758811475
0.0715177833100036 0.000247714011500311
0.0717654973215039 0.000248812329824733
0.0720143096513287 0.000250562486618546
0.0722648721379472 0.000252984321356148
0.0725178564593034 0.000256115456556785
0.0727739719158602 0.000260013521745776
0.0730339854376059 0.000264760224638534
0.0732987456622445 0.000270467974439323
0.0735692136366838 0.000277290346256523
0.0738465039829403 0.000285438726064898
0.0741319427090052 0.000295209508066245
0.0744271522170715 0.000307030442226856
0.0747341826592983 0.000294872837189319
0.0750290554964876 0.000284808728324016
0.0753138642248116 0.00027722180978375
0.0755910860345954 0.000271467933330658
0.075862553967926 0.000267132064383841
0.0761296860323099 0.000263946234324981
0.0763936322666349 0.000261731979391889
0.0766553642460267 0.000260369081742306
0.076915733327769 0.000259777712474977
0.077175511040244 0.000259907857795722
0.0774354188980397 0.000260733030860453
0.0776961519289002 0.00026224673021924
0.0779583986591194 0.000264460854726516
0.078222859513846 0.000267405722946219
0.0784902652367922 0.000271131642023686
0.0787613968788159 0.000275712249253417
0.0790371091280693 0.000281250177925022
0.0793183593059943 0.000287886096915152
0.0796062454029095 0.000295813030254222
0.0799020584331637 0.00030529946246397
0.0802073578956276 0.000316727972853363
0.080524085868481 0.00030869316226471
0.0808327790307457 0.000298274118578919
0.0811310531493246 0.000290342019331952
0.0814213951686566 0.000284330873122481
0.0817057260417791 0.000279809190790243
0.0819855352325693 0.000276497042034761
0.0822620322746041 0.000274208007355779
0.0825362402819598 0.000272816616936381
0.0828090568988962 0.000272239734346356
0.0830812966332426 0.000272425543597626
0.0833537221768402 0.000273347020810113
0.0836270691976503 0.000274998289389673
0.08390206748704 0.000277393043567459
0.0841794605306075 0.0002805646836063
0.0844600252142138 0.000284568125782971
0.0847445933399967 0.000289483551588577
0.0850340768915853 0.000295422727548621
0.0853294996191339 0.000302539089723584
0.0856320387088575 0.000311043765859196
0.0859430824747167 0.000321231558899804
0.0862643140336165 0.000328453967968336
0.0865927680015848 0.000316405138434838
0.0869091731400197 0.000306978776555989
0.0872161519165757 0.000299849233176174
0.0875160011497518 0.000294465287005836
0.0878104664367577 0.000290471217293245
0.0881009376540509 0.000287632910253179
0.0883885705643041 0.000285793231023768
0.0886743637953278 0.000284847050808895
0.0889592108461367 0.000284726672225745
0.0892439375183625 0.000285393172044154
0.0895293306904066 0.000286831403761124
0.0898161620941677 0.000289047499954516
0.0901052095941223 0.000292068319047307
0.0903972779131696 0.000295942669884491
0.0906932205830541 0.000300744471380468
0.0909939650544345 0.000306578361246626
0.0913005434156812 0.000313588777713772
0.0916141321933949 0.000321974391310142
0.0919361065847051 0.000332011337307949
0.092268117922013 0.000341767315367543
0.0926098852373806 0.000329450158176833
0.0929393353955574 0.000319767134813289
0.0932591025303707 0.000312446827186658
0.0935715493575573 0.000306930051438699
0.093878479408996 0.000302854263841659
0.0941813336728377 0.000299980516745939
0.0944813141895836 0.000298148473413381
0.094779462662997 0.000297251153536779
0.0950767138165338 0.000297220181350788
0.0953739339978846 0.000298017046315944
0.0956719510442005 0.000299628109990895
0.0959715791541914 0.000302062201333289
0.0962736413555247 0.00030535025787438
0.0965789916133991 0.000309546879180513
0.0968885384925796 0.000314734005941538
0.0972032724985211 0.00032102734004972
0.0975242998385709 0.000328586708547597
0.0978528865471185 0.000337632579115546
0.098190519126234 0.000348472808982147
0.0985389919352162 0.000348549614533904
0.0988875415497501 0.000337337811046678
0.0992248793607968 0.000328657349458032
0.0995535367102548 0.000322100729221928
0.0998756374394767 0.000317208879549087
0.100192846319026 0.000313680277882334
0.100506526596908 0.00031131385605855
0.100817840452967 0.000309974802755261
0.101127815255722 0.000309574899610999
0.101437390155333 0.000310060916846484
0.101747451072179 0.000311407840306546
0.102058858912486 0.000313615281023594
0.10237247419351 0.000316706252541766
0.102689180446051 0.000320728011932399
0.103009908457984 0.000325755045196341
0.10333566350318 0.000331894676192512
0.103667558179373 0.000339296316423845
0.104006854495796 0.000348166246985052
0.104355020742781 0.000358791413509677
0.104713812156291 0.000362363811554267
0.105076175967845 0.000350759407279476
0.105426935375125 0.000341722296756211
0.105768657671881 0.000334903951571573
0.106103561623453 0.0003298267530707
0.106433388376523 0.000326176220647924
0.106759564597171 0.000323742778923351
0.107083307376095 0.000322386098675639
0.10740569347477 0.000322014601485389
0.107727708076256 0.000322573388559592
0.108050281464815 0.000324037227258754
0.108374318692074 0.000326406881695139
0.108700725573769 0.000329707947575879
0.109030433521345 0.000333991891974236
0.109364425413319 0.000339339411439945
0.109703764824759 0.000345866660791746
0.110049631485551 0.000353735502979693
0.110403366988531 0.000363169921647633
0.110766536910178 0.000374482557472992
0.111141019467651 0.000370533260544229
0.111511552728196 0.000359718169399051
0.111871270897595 0.000351414963307107
0.112222685860902 0.000345182106680788
0.112567867967582 0.000340607005007012
0.11290847497259 0.000337416182384389
0.113245891154974 0.000335426641003892
0.113581317795978 0.000334516879415825
0.113915834675394 0.00033461001858769
0.114250444693981 0.000335663886488275
0.11458610858047 0.000337665462100636
0.11492377404257 0.000340628364825791
0.115264402407396 0.000344592803950276
0.115608995211346 0.00034962789549733
0.115958623106844 0.000355836697989321
0.116314459804833 0.000363364856026545
0.116677824660859 0.000372414571102494
0.117050239231962 0.000383267069901962
0.117433506301864 0.000385942636950155
0.117819448938814 0.000374387139026726
0.118193836077841 0.000365414720558545
0.118559250798399 0.000358677217527042
0.118917928015926 0.000353720076994676
0.119271648092921 0.000350241786844163
0.119621889879765 0.000348040985148549
0.119969930864914 0.000346983816750098
0.120316914681664 0.000346985013623158
0.120663899695287 0.000347996797864369
0.121011896493151 0.000350002627166203
0.121361899120318 0.000353014281610801
0.121714913401928 0.000357071610012448
0.122071985011941 0.00036224479767926
0.12243422980962 0.000368639497073928
0.122802869306694 0.000376405729886121
0.12317927503658 0.000385752336893362
0.123565027373474 0.000396970264060096
0.123961997637534 0.000396245865974702
0.124358243503508 0.000385021594228889
0.124743265097737 0.000376371214498716
0.125119636312236 0.000369906775528479
0.125489543087764 0.00036520427975855
0.125854747367523 0.000361981564324282
0.126216728931847 0.000360050136193212
0.12657677906804 0.000359285765061774
0.126936064833102 0.000359611356593127
0.127295676189695 0.000360986976274215
0.12765666316597 0.000363404426398826
0.128020067592368 0.000366885086908524
0.128386952679277 0.00037148049330717
0.128758433172584 0.000377275667370273
0.129135708839954 0.000384395746099013
0.129520104586053 0.00039301714346675
0.12991312172952 0.000403385592349695
0.13031650732187 0.000414656349803854
0.130731163671674 0.000402043844969697
0.131133207516643 0.000392130257010601
0.131525337773654 0.000384696906383544
0.131910034680038 0.000379234034001768
0.132289268714039 0.000375402863622619
0.132664671577662 0.000372977783555456
0.133037649361217 0.000371809087040835
0.133409458448258 0.000371801479971158
0.133781259928229 0.000372901539197965
0.134154161467427 0.000375090681390373
0.134529252148818 0.000378381924782297
0.1349076340736 0.000382819668717865
0.135290453742318 0.00038848234849714
0.135678936090815 0.00039548837759273
0.136074424468408 0.000404006460805039
0.136478430929213 0.000414272395133173
0.136892703324346 0.000426616305689748
0.137319319630036 0.000415219107010979
0.137734538737047 0.000405009885647301
0.138139548622694 0.000397344373690837
0.138536892996385 0.000391723165370011
0.138928616161755 0.000387796493032724
0.139316412654788 0.000385331392136399
0.139701744046924 0.000384173589198464
0.140085917636122 0.000384225330127281
0.14047014296625 0.000385432476447628
0.140855575442697 0.000387777329532394
0.14124335277223 0.00039127541752169
0.141634628189751 0.000395975467940114
0.142030603657692 0.000401962453698568
0.14243256611139 0.000409364200813822
0.142841930312204 0.00041836278688547
0.143260293099089 0.000429213122094704
0.143689506221184 0.00043673432875668
0.144126240549941 0.000424450622746663
0.144550691172688 0.000414885290666494
0.144965576463354 0.000407767460474657
0.145373343923829 0.000402627290018652
0.145775971213847 0.000399151043997126
0.146175122257844 0.000397129899000448
0.146572252156845 0.000396427240252414
0.146968679397097 0.000396959694686982
0.147365639091784 0.00039868621256363
0.147764325304348 0.000401602321236123
0.148165927625584 0.000405738158015946
0.1485716657836 0.0004111597646339
0.148982825548234 0.000417973787115296
0.149400799335349 0.000426336401436624
0.149827135736786 0.000436468232061557
0.150263603968847 0.000448678607158802
0.150712282576006 0.000441232519523088
0.151153515095529 0.000430520686803783
0.151584035782333 0.00042244235026883
0.152006478132602 0.000416547574260028
0.152423025706862 0.000412468146690207
0.152835493853552 0.00040995856643769
0.15324545241999 0.000408857029422694
0.153654309449413 0.000409062175688037
0.154063371625101 0.00041051963692068
0.154473891262021 0.000413214702458516
0.15488710596448 0.00041716927901623
0.155304275243496 0.000422442387599533
0.155726717631095 0.000429134173969604
0.156155851805065 0.000437394115591069
0.156593245920656 0.00044743501957714
0.157040680940233 0.000459555883174757
0.157500236823408 0.000454407327016843
0.157954644150425 0.000443399866302796
0.158398044016728 0.00043507602516884
0.158833120041897 0.000429013274420207
0.159262133316317 0.000424831792038305
0.159686965108355 0.000422278226294742
0.16010924333465 0.000421185949099695
0.16053042928375 0.000421451061821341
0.160951880345571 0.000423018556655049
0.161374898902226 0.000425874836319027
0.161800773738545 0.000430044723866094
0.162230818462411 0.000435592201227742
0.162666410663639 0.000442624899815504
0.163109035563454 0.000451303123201985
0.163560338686656 0.000461855187769984
0.164022193874426 0.000474602520867463
0.164496796395294 0.000463806120485174
0.164960602515779 0.00045333177642472
0.165413934292204 0.000445536333393346
0.165859470625597 0.000439942365554779
0.166299412991152 0.000436203613030128
0.166735616604182 0.000434090158428602
0.16716970676261 0.000433452735503665
0.167603159498114 0.000434201835931219
0.168037361334045 0.000436295831144584
0.16847365716519 0.000439734944525024
0.168913392109715 0.000444559578790597
0.169357951688506 0.000450852513400176
0.169808804201906 0.00045874528507158
0.170267549486977 0.000468429934525591
0.170735979421503 0.000480178579863208
0.171216158001366 0.000481957358747854
0.171698115360114 0.000470079081787856
0.172168194441902 0.000461006996081178
0.172629201437983 0.000454399583356457
0.173083601021339 0.000449838192026469
0.173533439213366 0.000447043139770651
0.173980482353137 0.000445830801229258
0.174426313154366 0.000446086783958386
0.174872399938324 0.000447750518676479
0.175320150457001 0.000450806975551375
0.175770957432552 0.000455283399660968
0.176226240832213 0.000461250220177139
0.17668749105239 0.000468826176921571
0.177156317229312 0.00047818858490326
0.177634505814215 0.000489590817005531
0.178124096631221 0.000496814642897114
0.178620911274118 0.00048425553898628
0.179105166813104 0.000474581806484987
0.179579748619589 0.000467518044726449
0.180047266664315 0.000462611934795041
0.18050987859911 0.000459560928980673
0.180969439528091 0.000458166217868306
0.181427605745959 0.000458303225188649
0.181885908971148 0.000459904668004284
0.182345813639152 0.000462951388758751
0.182808765027911 0.000467468597445056
0.183276233625356 0.000473526551793389
0.18374976017715 0.00048124566803731
0.184231005845187 0.000490806975451946
0.184721812820639 0.000502470049738569
0.185224282870377 0.000507875142045396
0.185732158012423 0.000495459803346113
0.186227617815769 0.000485954136046903
0.186713571951816 0.000479059707834941
0.187192631659651 0.000474338324007653
0.187666969983658 0.000471497280477856
0.188138467264136 0.000470345350817819
0.188608812614954 0.000470764824818319
0.189079577439772 0.000472695556529649
0.189552272996302 0.000476126577771606
0.190028399574074 0.000481093124676191
0.19050949269875 0.0004876782694927
0.190997170968242 0.000496019344868465
0.191493190313111 0.000506320359084508
0.191999510672195 0.000518873029892182
0.192518383702088 0.000515421513120906
0.193033805215209 0.000503936311192161
0.193537741526401 0.000495335256678835
0.19403307678308 0.000489221213442539
0.194522297996522 0.000485211615449983
0.195007509611972 0.000483052773443836
0.195490562385416 0.000482582086061962
0.195973144471478 0.000483705120673655
0.196456849592152 0.000486382843339771
0.196943232435491 0.000490625576237796
0.197433858011729 0.000496492128909393
0.197930350140638 0.000504093752480827
0.198434443893119 0.000513603586318989
0.198948047479438 0.000525273489779658
0.199473320969218 0.000533150438453892
0.200006471407672 0.000520317152589757
0.200526788560262 0.000510492273027798
0.201037280833289 0.00050340552795197
0.201540686361241 0.000498606179453728
0.202039292540695 0.000495793444099424
0.202535085984795 0.000494772086668221
0.203029858071463 0.000495423948918021
0.203525282020381 0.000497691853414528
0.204022973873795 0.000501571409326547
0.204524545283122 0.000507108596466329
0.205031653879588 0.000514402424023315
0.205546056303612 0.000523613054442945
0.206069669358054 0.000534976984474246
0.206604646342529 0.000547720828481025
0.20715236717101 0.000534241654892685
0.207686608825902 0.000523849848814976
0.208210458674717 0.000516334346510148
0.208726793021228 0.000511213538636011
0.209238006559864 0.000508165655253316
0.209746172215117 0.000506981581511637
0.210253153796629 0.000507533981673514
0.210760687778302 0.000509759834458272
0.21127044761276 0.000513651466913887
0.211784099079674 0.000519253739797071
0.212303352819471 0.00052666657738722
0.212830019396859 0.000536053203251253
0.21336607260011 0.000547655699252968
0.213913728299363 0.000558773347066603
0.214472501646429 0.000545421902078181
0.215017923548508 0.000535186721624344
0.215553110270132 0.000527834265051827
0.216080944535184 0.00052289586493034
0.216603840400114 0.000520059054164601
0.217123899454279 0.000519122177098848
0.217643021631378 0.000519964954784505
0.218162986586162 0.000522531988416292
0.218685518574578 0.000526824614029047
0.219212343188607 0.000532898970427767
0.219745242159035 0.000540869660837366
0.220286111819873 0.000550919613451559
0.220837031433324 0.000563318139798643
0.221400349573123 0.000566578138638772
0.221966927711761 0.000554089376696621
0.222521017088458 0.000544700352294143
0.223065717440752 0.00053808511914361
0.223603802559896 0.000533826356090382
0.224137628915986 0.000531648100348278
0.224669277016335 0.000531375962835114
0.22520065297917 0.000532912377958529
0.225733565357128 0.000536223144809608
0.226269788501938 0.000541331622024938
0.226811120123963 0.000548319021121111
0.227359439145084 0.000557330669893257
0.227916769814977 0.00056858941981024
0.228485359234787 0.000582419081078118
0.229067778315865 0.000571824662059139
0.229639602977925 0.000560839781468327
0.230200442759393 0.00055290182938866
0.230753344588782 0.000547551915091927
0.231300896503874 0.000544450412908679
0.231845346916782 0.000543377990902844
0.232388724907685 0.000544203755242427
0.232932928662927 0.000546867139883161
0.233479795802811 0.000551368993356368
0.234031164796167 0.000557769492204767
0.234588934288372 0.000566192206079673
0.235155126494451 0.000576835002239238
0.235731961496691 0.000589990050809376
0.2363219515475 0.000587502637280325
0.23690945418478 0.000575556797318233
0.237485010982099 0.000566757118394643
0.238051768100493 0.000560718510317258
0.23861248661081 0.000557059089390214
0.239169545700201 0.000555529718737575
0.239725075418938 0.000555978381046608
0.240281053799985 0.000558328921156913
0.240839382721142 0.000562570163576046
0.241401952884718 0.000568752490606909
0.241970705375325 0.000576990880257743
0.242547696255583 0.000587474864247574
0.24313517111983 0.00060048744370321
0.243735658563533 0.000600645675732941
0.244336304239266 0.000588337679832887
0.244924641919099 0.000579238768095239
0.245503880687194 0.000572989665715323
0.24607687035291 0.000569194661827363
0.246646065014737 0.000567595489147201
0.247213660503884 0.000568034676250784
0.247781695180135 0.000570433438971846
0.248352128619107 0.000574780392957306
0.248926909012064 0.000581128051476366
0.249508037063541 0.000589596074888251
0.250097633138429 0.000600381776366823
0.250698014914796 0.000613780058598061
0.251311794973394 0.000611077166111372
0.251922872139505 0.000599045387153415
0.252521917526658 0.000590247602286739
0.253112165128945 0.00058429702058853
0.253696462149534 0.000580814987168451
0.254277277136702 0.000579556542561014
0.254856833679263 0.000580375718087325
0.255437209397351 0.000583205107246197
0.256020414504597 0.00058804589449084
0.256608460399088 0.000594965657523704
0.257203426056611 0.000604103203158614
0.25780752925977 0.000615681296647756
0.258423210556418 0.00063003001273503
0.259053240569153 0.000619025791925697
0.259672266361078 0.000607890079558182
0.260280156440637 0.000599977995618984
0.260880134436256 0.000594831924075305
0.261474966360331 0.000592117707053511
0.262067084067384 0.000591624298981529
0.262658708366366 0.000593233555452044
0.263251941921818 0.000596903672174101
0.263848845593992 0.00060266215750938
0.264451507751501 0.000610606407566254
0.265062114159068 0.000620911774715396
0.265683025933783 0.000633848734149124
0.266316874667932 0.000638054090146282
0.266954928758079 0.000625095624003456
0.267580024382082 0.000615510088676883
0.268195534470759 0.000608977593927414
0.268804512064686 0.000605082671310212
0.269409594735997 0.000603555463958682
0.270013150199955 0.000604234133693864
0.270617384333649 0.000607042006271678
0.271224426339921 0.000611976312912241
0.271836402652833 0.000619105468926409
0.272455508121759 0.00062857400147428
0.273084082123234 0.000640616008746063
0.27372469813198 0.000655297256899066
0.274379995388879 0.000640985029567896
0.275020980418447 0.000630168105964633
0.275651148524411 0.00062264017696784
0.276273788701379 0.000617922652376868
0.276891711353756 0.000615701003912787
0.277507412357669 0.000615781463987533
0.278123193821656 0.000618063207311091
0.278741257028967 0.000622523953793382
0.279363780982761 0.000629215031198656
0.279992996013959 0.00063826446105372
0.280631260475013 0.00064988852345719
0.28128114899847 0.000664414254167558
0.281945563252638 0.000654994943348786
0.282600558195987 0.000643543502879969
0.283244101698867 0.000635464162214063
0.283879565861081 0.000630314914490624
0.284509880775571 0.000627756804016231
0.285137637579588 0.000627578905374169
0.285765216484962 0.000629668473620159
0.286394884958582 0.000633994911918155
0.2870288798705 0.000640603833270481
0.287669483703771 0.000649619519170585
0.288319103222941 0.000661256083682427
0.288980359306624 0.000675839702367859
0.289656199008991 0.000666914061397843
0.290323113070389 0.000655362207653511
0.290978475278043 0.000647232201120352
0.291625707479163 0.000642086858905121
0.292267794338068 0.000639585935517028
0.292907380273585 0.000639518852859305
0.293546899126445 0.000641774999364887
0.29418867412581 0.000646327915311514
0.294835002041121 0.000653229768019034
0.29548823180914 0.000662614514859702
0.296150846324 0.000674710218339516
0.296825556542339 0.000689863168850425
0.29751541971119 0.00067670855544646
0.298192128266636 0.000665607633551744
0.298857735900188 0.00065794815110708
0.299515684051295 0.000653262629521505
0.300168946680816 0.000651233167354632
0.300820179848171 0.000651667657486635
0.301471847505658 0.000654472408567563
0.302126319914225 0.000659638458862301
0.302785958373088 0.000667237982892274
0.30345319635598 0.000677429649291137
0.304130626005271 0.00069047390631699
0.304821099911588 0.000698343796471928
0.30551944370806 0.000684660574140366
0.3062041042822 0.000674606506389401
0.30687871078859 0.000667895295504207
0.307546606084094 0.000664097173642777
0.308210703257737 0.000662937041459466
0.308873640299196 0.000664257078515655
0.309537897377712 0.000667994293266362
0.310205891670978 0.000674170584674053
0.310880062255652 0.000682892554251992
0.311562954809904 0.000694360734090279
0.312257315543994 0.000708890137009157
0.312966205681004 0.000703404377146648
0.31366961005815 0.000691318920352407
0.314360928978503 0.000682818414085004
0.315043747392588 0.000677495371005589
0.315721242763593 0.000674995965775342
0.316396238729369 0.000675103433509773
0.317071342162878 0.000677707938506628
0.317749050101385 0.000682790671216083
0.318431840772601 0.000690419047854775
0.319122259820456 0.000700751554673822
0.31982301137513 0.000714053092922787
0.320537064468053 0.0007210813969746
0.321258145865027 0.000707402428342184
0.321965548293369 0.000697439964127467
0.322662988257497 0.000690897995912348
0.323353886253409 0.000687355066916261
0.324041241320325 0.000686544636970741
0.324727785957296 0.000688319067601595
0.325416105024898 0.000692628532602736
0.3261087335575 0.000699512544277612
0.326808246101778 0.000709101689087177
0.327517347790865 0.000721629690950506
0.328238977481816 0.000737046541247293
0.328976024023063 0.000722232255106603
0.32969825627817 0.000711241101581934
0.330409497379752 0.000703863244689972
0.331113360624441 0.000699628143814644
0.331812988768256 0.000698233966479037
0.332511222734735 0.000699507389626435
0.333210730124362 0.00070337879032752
0.333914108914689 0.000709871316151286
0.33462398023084 0.000719100775861085
0.335343081006701 0.000731286015924483
0.336074367022626 0.000746771978986794
0.336821139001613 0.000735436222662837
0.337556575224276 0.000723946404447623
0.338280521628723 0.000716146281153556
0.338996667909877 0.000711588077216581
0.339708255987093 0.000709952705656572
0.34041820869275 0.000711054943327537
0.341129263636077 0.000714817282078869
0.341844080918156 0.000721257971298858
0.342565338889455 0.000730490339155121
0.34329582922861 0.000742732911869256
0.34403856214048 0.000758332478897568
0.344796894619377 0.000746893681242312
0.345543788300619 0.000735385098980194
0.3462791733996 0.000727613317477033
0.347006786717077 0.000723131319505822
0.347729918036582 0.000721622367652096
0.348451540404235 0.000722904765277107
0.349174445169512 0.000726906196517089
0.349901351366029 0.000733652361447358
0.350635003727476 0.00074326712589446
0.351378270853371 0.000755983911357922
0.352134254764729 0.000771607965488481
0.352905862730217 0.00075660972180535
0.353662472452022 0.000745576217141914
0.354408048669164 0.000738296121096256
0.355146344790261 0.000734303769828703
0.355880648560089 0.000733304536634618
0.356613953096724 0.000735136051312132
0.357349089148036 0.000739744879624377
0.35808883402766 0.000747177416353226
0.358836011444014 0.000757582385386877
0.3595935938294 0.000771225231425279
0.360364819060826 0.000778804218501523
0.361143623279327 0.00076482298633334
0.361908446265661 0.0007547972903966
0.362663243556057 0.00074843463839277
0.36341167819445 0.00074531989725497
0.364156998091705 0.000745198027865587
0.364902196119571 0.000747940154340723
0.365650136273911 0.00075352482581952
0.366403661099731 0.000762032685782224
0.367165693785513 0.000773652903397749
0.367939346688911 0.000788702609928295
0.368728049298839 0.000784462962374217
0.369512512261213 0.000771966207902777
0.370284478469116 0.000763394914140055
0.371047873383256 0.000758357334079696
0.371806230717336 0.000756505856060706
0.372562736573397 0.000757639458773247
0.37332037603217 0.000761676119830946
0.374082052152001 0.000768640105962617
0.374850692257963 0.000778661937126486
0.37562935419509 0.000791990687647781
0.376421344882738 0.000803221095376641
0.377224565978114 0.000789134041973809
0.378013700020088 0.000778593131412066
0.3787922931515 0.000771872444999406
0.3795641655965 0.000768542077526037
0.380332707674026 0.000768334274426531
0.381101041948452 0.000771113872431798
0.381872155820884 0.000776858688264845
0.382649014509149 0.0007856540491377
0.383434668558286 0.00079769981753228
0.384232368375819 0.000808705168569048
0.385041073544388 0.000805672788036587
0.385846746332424 0.000793583767059297
0.386640330099484 0.000785443972928092
0.387425774072412 0.000780891851792778
0.388206665924204 0.000779601792072757
0.388986267716277 0.000781393431687919
0.389767661147965 0.000786207051809898
0.390553868199775 0.000794093565055974
0.391347961764831 0.000805217566887886
0.392153179331719 0.000815036995545265
0.392968216327264 0.000821173594065784
0.39378938992133 0.000807900724913621
0.394597290646244 0.000798675591907691
0.395395966238151 0.000793210354737366
0.396189176592889 0.000791134017527601
0.396980310610416 0.000792231714314996
0.397772542324731 0.000796416426649696
0.398568958751381 0.000803715542791068
0.399372674294172 0.000814271184790405
0.400186945478962 0.00082212429228947
0.401009069771252 0.000832327396252828
0.401841397167505 0.000821212399904772
0.402662609567409 0.000811303314870046
0.403473912882279 0.000805258629198144
0.404279171511478 0.000802706553339586
0.405081878064817 0.000803410537970284
0.405885288602787 0.000807267333884301
0.406692555936672 0.000814291672364402
0.407506847609036 0.000823788517936557
0.408330636126973 0.000829935649408042
0.409160571776381 0.00084067170853488
0.410001243484916 0.000833372446809016
0.410834615931725 0.00082318434317249
0.411657800274897 0.000816906012854196
0.412474706287751 0.000814195297054405
0.413288901584806 0.000814807824120125
0.414103709408926 0.000818635730922845
0.414922345139849 0.000825692040800899
0.41574803718065 0.000831470610649484
0.416579507791299 0.000838526048572231
0.417418033839871 0.000850247392149436
0.418268281232021 0.0008443710842602
0.419112652316281 0.000834275032442721
0.419946927348724 0.000828115516853873
0.420775042865578 0.000825568690939638
0.421600611556517 0.000826396382012967
0.42242700793853 0.000830498078142628
0.423257506016673 0.000836195040662003
0.424093701057335 0.000839766894122394
0.424933467951457 0.000848171209335581
0.425781639160793 0.000861295730635772
0.426642934891429 0.000854258650172367
0.427497193541601 0.000844623640750772
0.428341817182352 0.000838937793783278
0.429180754976135 0.000836882206333812
0.430017637182469 0.000838238769494729
0.430855875951964 0.000842926459429957
0.431698802411394 0.000843649134892158
0.432542451546286 0.000848986196701837
0.433391437742987 0.000859196457244144
0.434250634200232 0.000874138110809049
0.435124772311041 0.000863202386624006
0.435987974697665 0.000854383260092876
0.436842357957758 0.000849517040256972
0.437691874998015 0.000848277802157107
0.438540152800172 0.000850480505384897
0.439390633305557 0.000849530082896458
0.440240163388453 0.00085202253833663
0.44109218592679 0.000859598219523844
0.441951784146313 0.000871998004299693
0.442823782150613 0.000883228330913219
0.443707010481526 0.000871482906043072
0.444578493387569 0.000863835545763647
0.445442328933333 0.000860094786186612
0.44630242371952 0.000859968035164075
0.447162391754684 0.000856903730970072
0.448019295485654 0.000856713050091361
0.448876008535745 0.000861882678764186
0.449737891214509 0.000872025092893129
0.450609916307403 0.000886974773327249
0.45149689108073 0.000889689919639633
0.452386581000369 0.000879447116964964
0.453266028117334 0.000873279736292639
0.454139307853627 0.000870947421357319
0.455010255274984 0.000865330322394027
0.455875585597378 0.000862612921874889
0.456738198519253 0.000865586053890755
0.457603784573144 0.000873720659935576
0.45847750523308 0.000886739779409815
0.459364245012489 0.000904611744031977
0.460268856756521 0.000895922120725562
0.461164778877247 0.00088745204082398
0.462052230918071 0.000883041371175554
0.462935272289247 0.000874389992271414
0.463809662281518 0.000869341659711041
0.464679003941229 0.000870350023892954
0.465549353965122 0.000876731659630196
0.466426085624752 0.000888102912767934
0.46731418853752 0.000904349091499458
0.46821853762902 0.000912865075616233
0.469131402704636 0.000902325909367749
0.470033728614003 0.00089594002944933
0.470929668643453 0.00088378143407835
0.471813450077531 0.000876582528671941
0.472690032606203 0.000875831052821039
0.473565863659024 0.000880676632150234
0.474446540291174 0.000890633462969631
0.475337173754144 0.000905511043667635
0.476242684797812 0.000925353462852526
0.477168038260664 0.000917558132000665
0.478085596392665 0.000909360505430356
0.478994956898095 0.00089317530834738
0.479888132206443 0.000884060427252689
0.480772192633695 0.000881789628784886
0.48165398226248 0.000885336328573573
0.482539318591054 0.000894120762794588
0.483433439353848 0.000907885482764384
0.484341324836613 0.000926620066511616
0.485267944903124 0.000932893464259361
0.486200838367384 0.000921987339286641
0.48712282570667 0.000902393791884999
0.488025219498555 0.000891598622512149
0.488916818121068 0.000888018380085262
0.489804836501153 0.000890466161184502
0.490695302662337 0.000898276914732509
0.49159357957707 0.000911134169947292
0.492504713747017 0.000928981082180833
0.493433694829198 0.000948177958222258
0.49438187278742 0.000932711609426247
0.495314584396846 0.000911185670249987
0.496225770067096 0.000899016552118899
0.497124786619215 0.000894369821993153
0.498019156441208 0.00089593914574533
0.498915095586954 0.000902987110434688


==> Images/Results/planesource_timesteps_convergence_tol_1e-06_hfm50.txt <==
t dt
0.0 6.55211785152412e-12
6.55211785152412e-12 5.97026120567488e-12
1.2522379057199e-11 6.31949265899351e-12
1.88418717161925e-11 6.66595085433899e-12
2.55078225705315e-11 7.03147279793675e-12
3.25392953684683e-11 7.41656227057839e-12
3.99558576390467e-11 7.82225001136853e-12
4.77781076504152e-11 8.24960774627971e-12
5.60277153966949e-11 8.69976161306114e-12
6.4727477009756e-11 9.17389456834534e-12
7.39013715781014e-11 9.67324915670581e-12
8.35746207348072e-11 1.01991304175047e-11
9.37737511523119e-11 1.07529089093332e-11
1.04526660061645e-10 1.133602390558e-11
1.15862683967225e-10 1.19499866967291e-11
1.27812670663954e-10 1.25963840928631e-11
1.40409054756817e-10 1.32768820476214e-11
1.53685936804439e-10 1.39932294725715e-11
1.6767916627701e-10 1.47472622293446e-11
1.82426428506355e-10 1.55409072932244e-11
1.97967335799579e-10 1.63761871171927e-11
2.14343522916772e-10 1.72552241909716e-11
2.31598747107744e-10 1.81802458137094e-11
2.49778992921453e-10 1.91535890861321e-11
2.68932582007585e-10 2.01777061206343e-11
2.89110288128219e-10 2.12551694935355e-11
3.10365457621755e-10 2.23886779543583e-11
3.32754135576113e-10 2.35810623953383e-11
3.56335197971451e-10 2.48352920397841e-11
3.81170490011236e-10 2.61544810076875e-11
4.07324971018923e-10 2.75418950676366e-11
4.3486686608656e-10 2.90009587908654e-11
4.63867824877425e-10 3.0535262943726e-11
4.94403087821151e-10 3.21485722587672e-11
5.26551660079918e-10 3.3844833565852e-11
5.6039649364577e-10 3.56281841896233e-11
5.96024677835393e-10 3.75029608807962e-11
6.3352763871619e-10 3.94737089893506e-11
6.7300134770554e-10 4.15451921101728e-11
7.14546539815713e-10 4.37224021817647e-11
7.58268941997478e-10 4.60105699548579e-11
8.04279511952335e-10 4.84151759953592e-11
8.52694687947695e-10 5.09419621270381e-11
9.03636650074733e-10 5.35969433650574e-11
9.5723359343979e-10 5.6386420398462e-11
1.01362001383825e-09 5.93169926185754e-11
1.07293700645683e-09 6.23955716518325e-11
1.13533257810866e-09 6.56293955728072e-11
1.20096197368147e-09 6.90260436592892e-11
1.26998801734076e-09 7.25934517751995e-11
1.34258146911596e-09 7.63399284614799e-11
1.41892139757744e-09 8.02741717475679e-11
1.499195569325e-09 8.44052865083497e-11
1.58360085583335e-09 8.87428027686922e-11
1.67234365860205e-09 9.32966946840053e-11
1.76564035328605e-09 9.80774002784927e-11
1.86371775356454e-09 1.03095842143897e-10
1.96681359570844e-09 1.08363448938023e-10
2.07517704464646e-09 1.13892177723104e-10
2.18906922236957e-09 1.19694537350355e-10
2.30876375971992e-09 1.25783612753388e-10
2.43454737247331e-09 1.32173090319222e-10
2.56672046279253e-09 1.38877284264907e-10
2.70559774705744e-09 1.45911163991781e-10
2.85150891104922e-09 1.53290382924979e-10
3.0047992939742e-09 1.61031308038124e-10
3.16583060201232e-09 1.69151051076311e-10
3.33498165308863e-09 1.77667500785451e-10
3.51264915387409e-09 1.86599356334402e-10
3.69924851020849e-09 1.95966162577677e-10
3.89521467278616e-09 2.05788346256307e-10
4.10100301904247e-09 2.16087253875194e-10
4.31709027291767e-09 2.26885191167588e-10
4.54397546408526e-09 2.38205463951132e-10
4.78218092803639e-09 2.50072420875561e-10
5.03225334891195e-09 2.62511497676494e-10
5.29476484658844e-09 2.75549263267557e-10
5.570314109856e-09 2.89213467665574e-10
5.85952757752157e-09 3.03533091851403e-10
6.16306066937298e-09 3.18538399573946e-10
6.48159906894692e-09 3.3426099095965e-10
6.81586005990657e-09 3.50733858745325e-10
7.1665939186519e-09 3.67991446492633e-10
7.53458536514453e-09 3.86069708259678e-10
7.92065507340421e-09 4.05006172424324e-10
8.32566124582853e-09 4.24840006150313e-10
8.75050125197885e-09 4.45612082822748e-10
9.1961133348016e-09 4.6736505343574e-10
9.66347838823734e-09 4.90143418343193e-10
1.01536218065805e-08 5.13993604026588e-10
1.06676154106071e-08 5.38964040958997e-10
1.12065794515661e-08 5.65105246001491e-10
1.17716846975676e-08 5.92469906223104e-10
1.23641546037907e-08 6.21112967780239e-10
1.29852675715709e-08 6.51091726866424e-10
1.36363592984374e-08 6.8246592388274e-10
1.43188252223201e-08 7.15297842068233e-10
1.50341230643883e-08 7.49652409362287e-10
1.57837754737506e-08 7.85597303441468e-10
1.65693727771921e-08 8.23203061842225e-10
1.73925758390343e-08 8.62543195210287e-10
1.82551190342446e-08 9.0369430484723e-10
1.91588133390918e-08 9.46736204266526e-10
2.01055495433584e-08 9.91752046484698e-10
2.10973015898431e-08 1.03882845428155e-09
2.21361300441246e-08 1.08805565580777e-09
2.32241856999324e-08 1.1395276246032e-09
2.43637133245356e-08 1.19334222686905e-09
2.55570555514046e-08 1.24960137014711e-09
2.68066569215517e-08 1.30841115947859e-09
2.81150680810303e-08 1.36988206080335e-09
2.94849501418337e-08 1.43412906597837e-09
3.0919079207812e-08 1.50127186639627e-09
3.24203510742083e-08 1.57143503284579e-09
3.39917861070541e-08 1.64474819890503e-09
3.56365343059591e-08 1.72134625511875e-09
3.73578805610779e-08 1.80136954459805e-09
3.91592501056759e-08 1.8849640684831e-09
4.1044214174159e-08 1.972281700507e-09
4.3016495874666e-08 2.06348040115809e-09
4.50799762758241e-08 2.15872444891673e-09
4.72387007247408e-08 2.25818467167951e-09
4.94968853964204e-08 2.36203868814726e-09
5.18589240845676e-08 2.47047115889561e-09
5.43293952434632e-08 2.58367404498439e-09
5.69130692884476e-08 2.70184687284465e-09
5.96149161612923e-08 2.82519700980103e-09
6.24401131710933e-08 2.95393994865086e-09
6.53940531197442e-08 3.08829960337055e-09
6.84823527231147e-08 3.22850860639228e-09
7.1710861329507e-08 3.37480862531485e-09
7.50856699548219e-08 3.52745068490204e-09
7.86131206397239e-08 3.68669549828163e-09
8.22998161380055e-08 3.85281380931749e-09
8.6152629947323e-08 4.02608674978413e-09
9.01787166971072e-08 4.20680620125228e-09
9.43855228983594e-08 4.3952751686536e-09
9.8780798067013e-08 4.59180817419507e-09
1.03372606241208e-07 4.79673165179356e-09
1.08169337893002e-07 5.01038435824572e-09
1.13179722251247e-07 5.23311779961996e-09
1.18412840050867e-07 5.46529666559312e-09
1.2387813671646e-07 5.7072992783366e-09
1.29585435994797e-07 5.95951805878482e-09
1.35544954053582e-07 6.22235999719491e-09
1.41767314050777e-07 6.49624714672115e-09
1.48263561197498e-07 6.78161712631548e-09
1.55045178323813e-07 7.07892363884107e-09
1.62124101962655e-07 7.38863700562662e-09
1.69512738968281e-07 7.71124471207646e-09
1.77223983680358e-07 8.04725197376867e-09
1.85271235654126e-07 8.39718231415602e-09
1.93668417968282e-07 8.76157816210303e-09
2.02429996130385e-07 9.14100145802053e-09
2.11570997588406e-07 9.53603428455737e-09
2.21107031872963e-07 9.94727951924537e-09
2.31054311392209e-07 1.03753614776139e-08
2.41429672869822e-07 1.08209266122798e-08
2.52250599482102e-07 1.12846441982066e-08
2.63535243680309e-07 1.17672070495122e-08
2.75302450729821e-07 1.22693322615699e-08
2.87571782991391e-07 1.27917619442201e-08
3.00363544935611e-07 1.33352640137287e-08
3.1369880894934e-07 1.39006329699755e-08
3.27599441919315e-07 1.44886907070121e-08
3.42088132626327e-07 1.51002873477646e-08
3.57188419974092e-07 1.5736302086259e-08
3.72924722060351e-07 1.63976440627156e-08
3.89322366123067e-07 1.70852532500196e-08
4.06407619373086e-07 1.78001013598559e-08
4.24207720732942e-07 1.85431927787384e-08
4.42750913511681e-07 1.9315565521308e-08
4.62066479032989e-07 2.01182921958782e-08
4.82184771228867e-07 2.0952481006701e-08
5.03137252235568e-07 2.18192767739817e-08
5.24956529009549e-07 2.27198619509329e-08
5.47676390960482e-07 2.36554576902718e-08
5.71331848650754e-07 2.46273249608319e-08
5.95959173611586e-07 2.56367655905596e-08
6.21595939202146e-07 2.66851234373185e-08
6.48281062639464e-07 2.77737855092934e-08
6.76054848148758e-07 2.89041831587455e-08
7.04959031307503e-07 3.00777932489244e-08
7.35036824556428e-07 3.12961393760338e-08
7.66332963932461e-07 3.25607931256209e-08
7.98893757058082e-07 3.38733752687572e-08
8.3276713232684e-07 3.52355571255873e-08
8.68002689452427e-07 3.66490617934118e-08
9.04651751245839e-07 3.81156654875133e-08
9.42767416733352e-07 3.9637198925558e-08
9.8240461565891e-07 4.1215548612882e-08
1.02362016427179e-06 4.28526583081776e-08
1.06647282257997e-06 4.45505303424823e-08
1.11102335292245e-06 4.63112271379099e-08
1.15733458006036e-06 4.81368725644191e-08
1.20547145262478e-06 5.00296534342546e-08
1.25550110605904e-06 5.19918210080319e-08
1.30749292706707e-06 5.40256924267774e-08
1.36151861949384e-06 5.61336523130715e-08
1.41765227180692e-06 5.83181542158839e-08
1.4759704260228e-06 6.05817222128923e-08
1.53655214823569e-06 6.29269524186751e-08
1.59947910065437e-06 6.53565146448789e-08
1.66483561529925e-06 6.78731538767542e-08
1.732708769176e-06 7.04796919530382e-08
1.80318846112904e-06 7.31790291387351e-08
1.87636749026777e-06 7.59741457404279e-08
1.9523416360082e-06 7.88681037475245e-08
2.03120973975573e-06 8.1864048494155e-08
2.11307378824988e-06 8.49652101953709e-08
2.19803899844525e-06 8.81749056872276e-08
2.28621390413248e-06 9.1496540056441e-08
2.37771044418892e-06 9.49336082207605e-08
2.47264405240968e-06 9.84896966326083e-08
2.57113374904229e-06 1.02168484898268e-07
2.67330223394056e-06 1.0597374739909e-07
2.77927598133965e-06 1.09909355009825e-07
2.88918533634947e-06 1.13979276424547e-07
3.00316461277402e-06 1.18187580229399e-07
3.12135219300342e-06 1.22538436046742e-07
3.24389062905016e-06 1.27036116435509e-07
3.37092674548567e-06 1.31684998077334e-07
3.502611743563e-06 1.36489563783431e-07
3.63910130734643e-06 1.41454403622196e-07
3.78055571096863e-06 1.4658421647509e-07
3.92713992744372e-06 1.51883811605105e-07
4.07902373904882e-06 1.57358109954238e-07
4.23638184900306e-06 1.63012145533963e-07
4.39939399453702e-06 1.68851066734845e-07
4.56824506127187e-06 1.7488013770376e-07
4.74312519897563e-06 1.8110473942645e-07
4.92422993840208e-06 1.87530371011399e-07
5.11176030941348e-06 1.94162650851431e-07
5.30592296026491e-06 2.01007317426352e-07
5.50693027769126e-06 2.08070230671183e-07
5.71500050836244e-06 2.15357372584421e-07
5.93035788094686e-06 2.22874848151849e-07
6.15323272909871e-06 2.30628886246168e-07
6.38386161534488e-06 2.38625840063116e-07
6.622487455408e-06 2.46872187888685e-07
6.86935964329668e-06 2.55374533482418e-07
7.1247341767791e-06 2.64139606409777e-07
7.38887378318888e-06 2.73174262519869e-07
7.66204804570875e-06 2.82485483789641e-07
7.94453352949839e-06 2.92080378652786e-07
8.23661390815117e-06 3.0196618156515e-07
8.53858008971632e-06 3.12150253166733e-07
8.85073034288306e-06 3.22640079504193e-07
9.17337042238725e-06 3.33443271758813e-07
9.50681369414606e-06 3.44567565506295e-07
9.85138125965236e-06 3.56020819798567e-07
1.02074020794509e-05 3.67811016176469e-07
1.05752130956274e-05 3.79946257421985e-07
1.09551593530494e-05 3.92434766402019e-07
1.13475941194514e-05 4.05284883908152e-07
1.17528790033595e-05 4.18505067680891e-07
1.21713840710404e-05 4.32103889690678e-07
1.26034879607311e-05 4.46090034185937e-07
1.30495779949171e-05 4.60472295311045e-07
1.35100502902281e-05 4.75259574177576e-07
1.39853098644057e-05 4.90460876270856e-07
1.44757707406765e-05 5.06085307934346e-07
1.49818560486109e-05 5.22142072694737e-07
1.55039981213056e-05 5.38640468133037e-07
1.60426385894387e-05 5.55589881273984e-07
1.65982284707126e-05 5.72999784632077e-07
1.71712282553447e-05 5.90879731073273e-07
1.7762107986418e-05 6.0923934925913e-07
1.83713473356771e-05 6.28088338458887e-07
1.8999435674136e-05 6.47436462131454e-07
1.96468721362675e-05 6.67293542819884e-07
2.03141656790873e-05 6.87669455187021e-07
2.10018351342744e-05 7.08574119497406e-07
2.17104092537718e-05 7.30017494345667e-07
2.24404267481174e-05 7.52009569705143e-07
2.31924363178226e-05 7.74560357691616e-07
2.39669966755142e-05 7.9767988566988e-07
2.47646765611841e-05 8.21378186521029e-07
2.55860547477051e-05 8.45665289812733e-07
2.64317200375178e-05 8.70551211804444e-07
2.73022712493223e-05 8.96045945771298e-07
2.81983171950936e-05 9.22159450498634e-07
2.91204766455922e-05 9.4890164008251e-07
3.00693782856747e-05 9.76282371762516e-07
3.10456606574372e-05 1.00431143372765e-06
3.20499720911649e-05 1.03299853274512e-06
3.308297062391e-05 1.06235328056019e-06
3.41453239044702e-05 1.0923851805377e-06
3.52377090850079e-05 1.12310361294999e-06
3.63608126979579e-05 1.15451782001853e-06
3.75153305179764e-05 1.18663689072742e-06
3.87019674087038e-05 1.21946974469562e-06
3.99214371533995e-05 1.25302511529762e-06
4.11744622686971e-05 1.28731153214235e-06
4.24617738008394e-05 1.32233730322539e-06
4.37841111040648e-05 1.35811049725067e-06
4.51422216013155e-05 1.39463892254601e-06
4.65368605238615e-05 1.43193010883767e-06
4.79687906326992e-05 1.4699912859328e-06
4.9438781918632e-05 1.5088293622594e-06
5.09476112808914e-05 1.54845090331673e-06
5.24960621842081e-05 1.58886210933869e-06
5.40849242935468e-05 1.63006879080368e-06
5.57149930843505e-05 1.67207634564006e-06
5.73870694299905e-05 1.71488973354091e-06
5.91019591635314e-05 1.75851345098537e-06
6.08604726145168e-05 1.80295150530359e-06
6.26634241198204e-05 1.84820738584318e-06
6.45116315056636e-05 1.89428403941795e-06
6.64059155450815e-05 1.94118383902045e-06
6.8347099384102e-05 1.98890855521186e-06
7.03360079393139e-05 2.03745932851108e-06
7.23734672678249e-05 2.08683663388694e-06
7.44603039017119e-05 2.13704025474528e-06
7.65973441564571e-05 2.18806924637124e-06
7.87854134028284e-05 2.23992190534068e-06
8.10253353081691e-05 2.29259573469349e-06
8.33179310428625e-05 2.3460874100238e-06
8.56640184528863e-05 2.40039274332703e-06
8.80644111962134e-05 2.4555066475568e-06
9.05199178437702e-05 2.511423099799e-06
9.30313409435692e-05 2.56813510379312e-06
9.55994760473623e-05 2.62563465090218e-06
9.82251106982645e-05 2.68391268163699e-06
0.000100909023379901 2.74295904595258e-06
0.000103651982425854 2.80276246231915e-06
0.000106454744888173 2.86331047653628e-06
0.000109318055364709 2.92458941973008e-06
0.00011224264478444 2.98658436639188e-06
0.000115229229150831 3.04927908858703e-06
0.000118278508239418 3.11265601557899e-06
0.000121391164254997 3.17669618599626e-06
0.000124567860440994 3.2413792031812e-06
0.000127809239644175 3.30668318935436e-06
0.000131115922833529 3.37258473873381e-06
0.000134488507572263 3.43905886990415e-06
0.000137927566442167 3.50607897782579e-06
0.000141433645419993 3.57361678456945e-06
0.000145007262204562 3.64164229136901e-06
0.000148648904495931 3.71012372662234e-06
0.000152359028222554 3.77902749678987e-06
0.000156138055719344 3.84831813455947e-06
0.000159986373853903 3.91795824715028e-06
0.000163904332101053 3.98790846346725e-06
0.000167892240564521 4.05812738150248e-06
0.000171950367946023 4.12857151439412e-06
0.000176078939460417 4.1991952360366e-06
0.000180278134696454 4.26995072587991e-06
0.000184548085422334 4.34078791339531e-06
0.000188888873335729 4.41165442219622e-06
0.000193300527757925 4.4824955118346e-06
0.00019778302326976 4.55325402061771e-06
0.000202336277290378 4.62853618410367e-06
0.000206964813474481 4.75949693497387e-06
0.000211724310409455 4.84921745219911e-06
0.000216573527861654 4.97732560612618e-06
0.00022155085346778 5.07746115180469e-06
0.000226628314619585 5.2084915074039e-06
0.000231836806126989 5.31307427061985e-06
0.000237149880397609 5.45425257806434e-06
0.000242604132975673 5.55575826778584e-06
0.000248159891243459 5.71603047124711e-06
0.000253875921714706 5.80505771027091e-06
0.000259680979424977 5.98213969733198e-06
0.000265663119122309 6.08803518179175e-06
0.000271751154304101 6.24551879513556e-06
0.000277996673099236 6.3919553985543e-06
0.000284388628497791 6.51427139706821e-06
0.000290902899894859 6.71286414446993e-06
0.000297615764039329 6.8219055501403e-06
0.000304437669589469 6.99496439861545e-06
0.000311432633988085 7.17864384435124e-06
0.000318611277832436 7.28961322643768e-06
0.000325900891058874 7.50196022530626e-06
0.00033340285128418 7.68116165989372e-06
0.000341084012944074 7.79992049053236e-06
0.000348883933434606 8.03494445613851e-06
0.000356918877890744 8.23149249248685e-06
0.000365150370383231 8.35904397945956e-06
0.000373509414362691 8.59311545336973e-06
0.00038210252981606 8.83697221226698e-06
0.000390939502028327 8.97452861090688e-06
0.000399914030639234 9.17472572863388e-06
0.000409088756367868 9.4542693995478e-06
0.000418543025767416 9.65519003988111e-06
0.000428198215807297 9.80519030080637e-06
0.000438003406108103 1.00739723252761e-05
0.00044807737843338 1.03806488528117e-05
0.000458458027286191 1.05749016513085e-05
0.0004690329289375 1.07394038499329e-05
0.000479772332787433 1.1035519443144e-05
0.000490807852230577 1.1371458964276e-05
0.000502179311194853 1.1616119651624e-05
0.000513795430846477 1.17977676706836e-05
0.00052559319851716 1.20550052998133e-05
0.000537648203816974 1.24223404453268e-05
0.0005500705442623 1.28006206586774e-05
0.000562871164920978 1.30065756993077e-05
0.000575877740620285 1.3210123451996e-05
0.000589087864072281 1.35249544366162e-05
0.000602612818508897 1.39369397667425e-05
0.00061654975827564 1.4361455868205e-05
0.000630911214143845 1.46283760207046e-05
0.00064553959016455 1.4858859278226e-05
0.000660398449442776 1.51094234231954e-05
0.000675507872865971 1.55702268978427e-05
0.000691078099763814 1.60440634430081e-05
0.000707122163206822 1.65332780922827e-05
0.000723655441299105 1.68069175006359e-05
0.000740462358799741 1.70731316042321e-05
0.000757535490403973 1.73389261512732e-05
0.000774874416555246 1.78297759156988e-05
0.000792704192470945 1.83724867996525e-05
0.000811076679270597 1.89324452130614e-05
0.000830009124483659 1.94522525488396e-05
0.000849461377032498 1.9765075297937e-05
0.000869226452330435 2.00796193636996e-05
0.000889306071694135 2.03936370714208e-05
0.000909699708765556 2.08923832725099e-05
0.000930592092038065 2.15287426536173e-05
0.000952120834691683 2.2184579003411e-05
0.000974305413695094 2.28617259065237e-05
0.000997167139601618 2.34806337245366e-05
0.00102064777332615 2.3862554602267e-05
0.00104451032792842 2.42466444181842e-05
0.00106875697234661 2.46303062167057e-05
0.00109338727856331 2.50132400470215e-05
0.00111840051861033 2.57473845810038e-05
0.00114414790319134 2.65309954216835e-05
0.00117067889861302 2.73397590911936e-05
0.00119801865770421 2.78620564703245e-05
0.00122588071417454 2.83108230990924e-05
0.00125419153727363 2.8760271653035e-05
0.00128295180892667 2.92093622528266e-05
0.00131216117117949 2.9657753992856e-05
0.00134181892517235 3.01050853673547e-05
0.0013719240105397 3.05509807471275e-05
0.00140247499128683 3.09950500352881e-05
0.00143347004132212 3.14368883734812e-05
0.0014649069296956 3.18760758571591e-05
0.00149678300555276 3.23121772354411e-05
0.0015290951827882 3.27447416211353e-05
0.00156183992440934 3.3173302161384e-05
0.00159501322657072 3.35973757559499e-05
0.00162861060232667 3.40164627019013e-05
0.00166262706502857 3.44300463916931e-05
0.00169705711142026 3.48375929523296e-05
0.00173189470437259 3.52385508972927e-05
0.00176713325526989 3.56323507609698e-05
0.00180276560603086 3.60184047107624e-05
0.00183878401074162 3.63961061355118e-05
0.00187518011687713 3.67648292288437e-05
0.00191194494610597 3.71239285317774e-05
0.00194906887463775 3.74727384514741e-05
0.00198654161308922 3.78105727435376e-05
0.00202435218583276 3.81367239566866e-05
0.00206248890978945 3.84504628370211e-05
0.00210093937262647 3.8751037673225e-05
0.00213969041029969 3.90376735867754e-05
0.00217872808388647 3.99057917709734e-05
0.00221863387565744 4.0614266328072e-05
0.00225924814198552 4.1244803220259e-05
0.00230049294520577 4.22978140438961e-05
0.00234279075924967 4.25996656521691e-05
0.00238539042490184 4.3835248759971e-05
0.00242922567366181 4.44216282963948e-05
0.00247364730195821 4.52062572169693e-05
0.00251885355917518 4.63788045034541e-05
0.00256523236367863 4.67122811934576e-05
0.00261194464487209 4.79304958817142e-05
0.0026598751407538 4.88433225986027e-05
0.0027087184633524 4.92941370009452e-05
0.00275801260035335 5.07444800725849e-05
0.00280875708042593 5.15196017091599e-05
0.00286027668213509 5.21105061222952e-05
0.00291238718825739 5.36425381508987e-05
0.00296602972640829 5.44389328046697e-05
0.00302046865921296 5.49930088212055e-05
0.00307546166803416 5.66104874448879e-05
0.00313207215547905 5.76362849132355e-05
0.00318970844039229 5.80528176471297e-05
0.00324776125803942 5.96291323651334e-05
0.00330739039040455 6.11530736132323e-05
0.00336854346401778 6.16031324941126e-05
0.00343014659651189 6.26785680966905e-05
0.00349282516460858 6.45175647554892e-05
0.00355734272936407 6.55306230870477e-05
0.00362287335245112 6.60081486698081e-05
0.00368888150112093 6.76560218913514e-05
0.00375653752301228 6.96361199991129e-05
0.00382617364301139 7.04194637823902e-05
0.00389659310679378 7.09325022909143e-05
0.0039675256090847 7.28295511188857e-05
0.00404035516020358 7.49598228826826e-05
0.00411531498308627 7.59206790434298e-05
0.0041912356621297 7.64800101647987e-05
0.0042677156722945 7.79516665797296e-05
0.00434566733887422 7.80825608121678e-05
0.00442374989968639 7.8749939178782e-05
0.00450249983886517 7.99365064555522e-05
0.00458243634532073 8.16154356621542e-05
0.00466405178098288 8.28196043290639e-05
0.00474687138531194 8.43918908780855e-05
0.00483126327619003 8.58805670058164e-05
0.00491714384319585 8.71126693076132e-05
0.00500425651250346 8.76698598561097e-05
0.00509192637235957 8.81982019636835e-05
0.00518012457432325 8.86913246333553e-05
0.00526881589895661 8.91475332352972e-05
0.0053579634321919 8.95650497813426e-05
0.00544752848197325 8.99420447064924e-05
0.00553747052667974 9.0276634067725e-05
0.00562774716074746 9.05668766377395e-05
0.0057183140373852 9.09527552137063e-05
0.00580926679259891 9.36241183649313e-05
0.00590289091096384 9.45284917313059e-05
0.00599741940269515 9.58741869175282e-05
0.00609329358961268 9.85298690299137e-05
0.00619182345864259 9.87983375740597e-05
0.00629062179621665 0.000100916675405784
0.00639153847162243 0.000102974574236591
0.00649451304585902 0.000103434089527216
0.00659794713538624 0.000106041473722237
0.00670398860910848 0.000107991411986465
0.00681198002109494 0.00010848242091437
0.00692046244200931 0.000111232575705511
0.00703169501771482 0.000113272092457868
0.00714496711017269 0.000114005333011882
0.00725897244318457 0.00011645540201494
0.00737542784519951 0.000118814971358855
0.00749424281655837 0.000120070766642202
0.00761431358320057 0.000121662390622828
0.0077359759738234 0.000124571734289812
0.00786054770811321 0.000126755570695906
0.00798730327880912 0.000127095545784967
0.00811439882459408 0.000128261314157171
0.00824266013875125 0.000126447274922735
0.00836910741367399 0.000125825655645092
0.00849493306931908 0.000126248251810746
0.00862118132112982 0.000127555218445307
0.00874873653957513 0.00012966262521756
0.00887839916479269 0.000131746062729961
0.00901014522752265 0.000133294949399808
0.00914344017692246 0.0001356409882459
0.00927908116516836 0.000137586885394163
0.00941666805056252 0.00013924263406475
0.00955591068462727 0.00014173436197219
0.00969764504659946 0.000143811172504287
0.00984145621910375 0.000145467601242785
0.00998692382034654 0.000148001108928427
0.010134924929275 0.000148665998503252
0.0102835909277782 0.000148623578821975
0.0104322145066002 0.000152854317471883
0.0105850688240721 0.00015283671655081
0.0107379055406229 0.000151151005438466
0.0108890565460614 0.000150823772584548
0.0110398803186459 0.00015166630696664
0.0111915466256125 0.000153521216045523
0.0113450678416581 0.000156309286073597
0.0115013771277317 0.000158022039409345
0.011659399167141 0.000159940989227634
0.0118193401563686 0.000162816627278878
0.0119821567836475 0.000164686431203445
0.012146843214851 0.000166507432815553
0.0123133506476665 0.000169333786433962
0.0124826844341005 0.000171863437318422
0.0126545478714189 0.000173422577114376
0.0128279704485333 0.000176040830675438
0.0130040112792087 0.000179699849775204
0.0131837111289839 0.00018017074196303
0.0133638818709469 0.000177246360681758
0.0135411282316287 0.000176087367097181
0.0137172155987259 0.000176426035783077
0.013893641634509 0.000178015930383503
0.0140716575648925 0.000180723920496621
0.0142523814853891 0.000183620970473145
0.0144360024558622 0.000185042953927556
0.0146210454097898 0.00018759637330922
0.014808641783099 0.000191258217782643
0.0149999000008817 0.000192391912066176
0.0151922919129478 0.000194584643703979
0.0153868765566518 0.000197956341334944
0.0155848328979868 0.000200469061990168
0.0157853019599769 0.00020207540665778
0.0159873773666347 0.000204929243610047
0.0161923066102448 0.000204211996192347
0.0163965186064371 0.000201914857437851
0.0165984334638749 0.000201443137262389
0.0167998766011373 0.000202523068450944
0.0170023996695883 0.000204943212088481
0.0172073428816768 0.000208595042371795
0.0174159379240486 0.000210394547369553
0.0176263324714181 0.000212350472029232
0.0178386829434473 0.000215599504308674
0.018054282447756 0.000219001009868652
0.0182732834576247 0.000220185666143411
0.0184934691237681 0.000222754843805808
0.0187162239675739 0.000226662877434064
0.018942886845008 0.000229163349668972
0.0191720501946769 0.000230730599963636
0.0194027807946406 0.000228865220015838
0.0196316460146564 0.000226946495688463
0.0198585925103449 0.000226976133460856
0.0200855686438057 0.0002286589251697
0.0203142275689754 0.000231797492428904
0.0205460250614043 0.00023622608993503
0.0207822511513394 0.000237052494840005
0.0210193036461794 0.000239388239820754
0.0212586918860001 0.000243184584828717
0.0215018764708288 0.000246506706004161
0.021748383176833 0.000247660913784251
0.0219960440906172 0.000250391537704569
0.0222464356283218 0.00025463032977478
0.0225010659580966 0.000257764935331217
0.0227588308934278 0.000254253227809231
0.023013084121237 0.000252155933332761
0.0232652400545698 0.000252242864415106
0.0235174829189849 0.000254154259527689
0.0237716371785126 0.000257673887421476
0.0240293110659341 0.000262558480280403
0.0242918695462145 0.000263169941173388
0.0245550394873879 0.000265484808853581
0.0248205242962414 0.000269436314767126
0.0250899606110086 0.000273930365904588
0.0253638909769132 0.000274525522521444
0.0256384164994346 0.000276919457134569
0.0259153359565692 0.000281027303147016
0.0261963632597162 0.000280868168535128
0.0264772314282513 0.000277703963233402
0.0267549353914847 0.000277022151029082
0.0270319575425138 0.000278461602966036
0.0273104191454798 0.00028173077610627
0.0275921499215861 0.00028667633273573
0.0278788262543218 0.000288730465101689
0.0281675567194235 0.000290287258896815
0.0284578439783203 0.000293686766430596
0.0287515307447509 0.000298820391933658
0.0290503511366846 0.000301102641026974
0.0293514537777116 0.00030229628400272
0.0296537500617143 0.000305455575766496
0.0299592056374808 0.000305006708040606
0.0302642123455214 0.000302194137744051
0.0305664064832654 0.000301971148163653
0.0308683776314291 0.000303973395543213
0.0311723510269723 0.000307920645697395
0.0314802716726697 0.000313669389309134
0.0317939410619788 0.000314646391048652
0.0321085874530275 0.000316386469190833
0.0324249739222183 0.000320146840767166
0.0327451207629855 0.000325786976299647
0.0330709077392851 0.000328059650603067
0.0333989673898882 0.000328993251200184
0.0337279606410884 0.000331265898823511
0.0340592265399119 0.000327337517978612
0.0343865640578905 0.000326324722797637
0.0347128887806881 0.000327840636557302
0.0350407294172454 0.000331526916181667
0.0353722563334271 0.000337190523313837
0.0357094468567409 0.000340168100411265
0.0360496149571522 0.000340994404871389
0.0363906093620236 0.000344071743383944
0.0367346811054075 0.000349243219445571
0.0370839243248531 0.000355459339245865
0.037439383664099 0.000354819346967264
0.0377942030110663 0.00035493823893731
0.0381491412500036 0.000351266124753078
0.0385004073747566 0.000350668877774057
0.0388510762525307 0.000352707822169285
0.0392037840747 0.000357032582390497
0.0395608166570905 0.000363457905914569
0.0399242745630051 0.000365504733846995
0.040289779296852 0.000366369031304151
0.0406561483281562 0.000369671714013566
0.0410258200421698 0.000375220216711902
0.0414010402588817 0.00038233765093058
0.0417833779098122 0.000381101330284315
0.0421644792400966 0.000376504488242929
0.0425409837283395 0.000374520136282006
0.0429155038646215 0.000375568592081625
0.0432910724567031 0.000379192390248332
0.0436702648469515 0.000385126282619354
0.0440553911295708 0.000391329040570182
0.044446720170141 0.000390595991049973
0.044837316161191 0.000392603813637125
0.0452299199748281 0.00039715243707425
0.0456270724119023 0.000404024717798929
0.0460310971297013 0.000406733092551374
0.0464378302222526 0.000400524483095655
0.0468383547053483 0.000398187842907554
0.0472365425482558 0.000399138935166462
0.0476356814834223 0.000402852276818788
0.0480385337602411 0.000409034014893154
0.0484475677751343 0.000416720657126929
0.0488642884322612 0.0004152338848863
0.0492795223171475 0.000416745961597341
0.0496962682787448 0.000421029891694878
0.0501172981704397 0.000427817967885256
0.050545116138325 0.000428237936386564
0.0509733540747115 0.000422912288799497
0.051396266363511 0.000421475927708669
0.0518177422912197 0.000423337438598811
0.0522410797298185 0.000428020499883801
0.0526691002297023 0.000435263757626725
0.053104363987329 0.00044083791538589
0.0535452019027149 0.00043964422111327
0.0539848461238282 0.000441617045451264
0.0544264631692795 0.000446479555495809
0.0548729427247753 0.000453967951185459
0.0553269106759607 0.0004478234447598
0.0557747341207205 0.000444656339122013
0.0562193904598425 0.0004452509323751
0.0566646413922176 0.000449002538875318
0.0571136439310929 0.000455551343149917
0.0575691952742429 0.000464715553142974
0.0580339108273858 0.000464022364818549
0.0584979331922044 0.000464220302141501
0.0589621534943459 0.000467669997125535
0.0594298234914714 0.000474023962611901
0.0599038474540833 0.000471416074635558
0.0603752635287189 0.000467563119511979
0.0608428266482309 0.000467698970869973
0.0613105256191008 0.000471229104046445
0.0617817547231473 0.000477743884484885
0.0622594986076322 0.0004870291128527
0.0627465277204849 0.000488414580548671
0.0632349423010335 0.000487582947721402
0.0637225252487549 0.000490277429011203
0.0642128026777661 0.000496120030851533
0.0647089227086177 0.000493227451717151
0.0652021501603348 0.00048976568164204
0.0656919158419769 0.000490394357197203
0.0661823101991741 0.000494519337554474
0.0666768295367285 0.000501741332932535
0.0671785708696611 0.000511854903179583
0.0676904257728406 0.00051198768530816
0.0682024134581488 0.000511018917966677
0.0687134323761155 0.000513783935303582
0.0692272163114191 0.000519856705051222
0.0697470730164703 0.000513597303320318
0.0702606703197906 0.000511631926423736
0.0707723022462143 0.000513732773454353
0.0712860350196687 0.000519311878163688
0.0718053468978324 0.000528035750075974
0.0723333826479084 0.000538988431894215
0.0728723710798026 0.000534611083967681
0.0734069821637703 0.000534514149680471
0.0739414963134507 0.000538266202405235
0.074479762515856 0.000537508878721136
0.0750172713945771 0.000533661694330428
0.0755509330889075 0.000534269227608153
0.0760852023165157 0.000538719079613967
0.0766239213961297 0.000546569972399279
0.077170491368529 0.000557591292310293
0.0777280826608392 0.000559306553392365
0.0782873892142316 0.000556882016632983
0.0788442712308646 0.000558719332147254
0.0794029905630119 0.000560474843900722
0.0799634654069126 0.000555521123052094
0.0805189865299647 0.000555344221929346
0.081074330751894 0.000559293831715942
0.08163362458361 0.00056685933340205
0.082200483917012 0.000577765330378997
0.082778249247391 0.000583839895811543
0.0833620891432025 0.000579738620401108
0.0839418277636036 0.000580276534737883
0.0845221042983415 0.000581741660156865
0.0851038459584984 0.000576679444393858
0.0856805254028923 0.000576581967521526
0.0862571073704138 0.00058076990618743
0.0868378772766012 0.0005887185157902
0.0874265957923914 0.000600144791329885
0.0880267405837213 0.00060681300730014
0.0886335535910214 0.000602239584891854
0.0892357931759133 0.000602269841628448
0.0898380630175417 0.00060128422138861
0.0904393472389304 0.000597169601160376
0.0910365168400907 0.000598053607204176
0.0916345704472949 0.00060325443513828
0.0922378248824332 0.000612289546910627
0.0928501144293438 0.000624905987990941
0.0934750204173348 0.000628721517543462
0.0941037419348782 0.000624058558336782
0.094727800493215 0.000624458049625916
0.0953522585428409 0.000619742704194959
0.0959720012470359 0.000617566815180566
0.0965895680622164 0.000620297134780133
0.0972098651969966 0.000627282140018657
0.0978371473370152 0.000638126098393653
0.0984752734354089 0.000648941196757116
0.099124214632166 0.000648831088123169
0.0997730457202892 0.000645390461021818
0.100418436181311 0.000643067601264873
0.101061503782576 0.000638243624075411
0.101699747406651 0.000638884770800904
0.102338632177452 0.000644215750785132
0.102982847928237 0.000653703272344254
0.103636551200582 0.000667064719693992
0.104303615920276 0.000671539414061612
0.104975155334337 0.000668154217539365
0.105643309551877 0.000666042798563782
0.10630935235044 0.000659156012851622
0.106968508363292 0.000658265592635756
0.107626773955928 0.000662456475727834
0.108289230431656 0.000671081055561014
0.108960311487217 0.000683784577623845
0.10964409606484 0.000694773572742859
0.110338869637583 0.00069159847516978
0.111030468112753 0.000687707219366339
0.111718175332119 0.000679585699230746
0.11239776103135 0.000677879900607649
0.113075640931958 0.000681549505096972
0.113757190437055 0.00068987580091537
0.11444706623797 0.000702461341477787
0.115149527579448 0.000719120781268019
0.115868648360716 0.000714647950123806
0.11658329631084 0.000707485132671819
0.117290781443512 0.000699138461319364
0.117989919904831 0.000697448738640434
0.118687368643471 0.000701297107665786
0.119388665751137 0.00070995080559204
0.120098616556729 0.000723006253718163
0.120821622810447 0.000740276389209123
0.121561899199656 0.000736502487480331
0.122298401687137 0.000725401084456465
0.123023802771593 0.000717847425606452
0.1237416501972 0.000717000381418818
0.124458650578618 0.000721726673512499
0.125180377252131 0.00073133543299024
0.125911712685121 0.000745452562215827
0.126657165247337 0.000763914189287533
0.127421079436625 0.000755791894140416
0.128176871330765 0.000741849664692889
0.128918720995458 0.00073607621569657
0.129654797211154 0.000736874384312208
0.130391671595467 0.00074317820094644
0.131134849796413 0.000754386046356021
0.131889235842769 0.000770184398677972
0.132659420241447 0.000788820526608999
0.133448240768056 0.000768466988682264
0.134216707756738 0.000757594281631098
0.134974302038369 0.000754504581592714
0.135728806619962 0.000757666678698949
0.136486473298661 0.000766208557436486
0.137252681856098 0.000779649852705813
0.138032331708803 0.000797760153698016
0.138830091862501 0.000796389219265295
0.139626481081767 0.000780725607549293
0.140407206689316 0.000773810096841249
0.141181016786157 0.000773988318768405
0.141955005104926 0.00078008251287644
0.142735087617802 0.00079142886942766
0.14352651648723 0.000807680268681785
0.144334196755912 0.000824680431175742
0.145158877187087 0.000804453128146743
0.145963330315234 0.000794013763452378
0.146757344078686 0.000791540269136584
0.147548884347823 0.000795533522662979
0.148344417870486 0.000805144588133691
0.14914956245862 0.000819913567462449
0.149969476026082 0.000839631136512076
0.150809107162594 0.000827749525867464
0.151636856688462 0.000814423949002089
0.152451280637464 0.000809702440747651
0.153260983078211 0.00081197250240344
0.154072955580615 0.000820214330025707
0.154893169910641 0.000833865732921396
0.155727035643562 0.000852653257806992
0.156579688901369 0.00084998594663416
0.157429674848003 0.000834430711371699
0.158264105559375 0.000827995796399025
0.159092101355774 0.000829006551583927
0.159921107907358 0.0008363030956853
0.160757411003043 0.000849241519883947
0.161606652522927 0.00086749940050119
0.162474151923428 0.000870534618706298
0.163344686542134 0.000853538291258378
0.164198224833393 0.000846054480299821
0.165044279313693 0.000846356357014071
0.165890635670707 0.000853192851874577
0.166743828522581 0.000865868915338386
0.16760969743792 0.000884033761003046
0.168493731198923 0.000888985736740469
0.169382716935663 0.000871458639338166
0.170254175575001 0.000863668887412428
0.171117844462414 0.000863864120029811
0.171981708582444 0.000870763029260636
0.172852471611704 0.000883656256145104
0.173736127867849 0.000902188681630523
0.17463831654948 0.000905247056183667
0.175543563605664 0.000888135156139477
0.176431698761803 0.000880805755531351
0.177312504517334 0.00088151543979255
0.178194019957127 0.000889016255806253
0.179083036212933 0.000902622855373743
0.179985659068307 0.00092200074230175
0.180907659810609 0.000919512957760115
0.181827172768369 0.000903724289889866
0.182730897058259 0.000897601901904796
0.183628498960163 0.000899443155827258
0.184527942115991 0.000908091105942998
0.185436033221934 0.0009229200016364
0.18635895322357 0.000943639683995665
0.187302592907566 0.000932201998877653
0.188234794906443 0.000918562530068826
0.189153357436512 0.000914351676134761
0.190067709112647 0.000917929223588617
0.190985638336236 0.000928275436989772
0.191913913773225 0.000944854299377681
0.192858768072603 0.000963269142405037
0.193822037215008 0.000943914689546585
0.194765951904555 0.000933170230595393
0.19569912213515 0.000931497211011234
0.196630619346161 0.000937379166182647
0.197567998512344 0.00094996472649147
0.198517963238835 0.000968829782461656
0.199486793021297 0.000972920645690022
0.200459713666987 0.000955390344634072
0.201415104011621 0.000948198793159239
0.20236330280478 0.000949569007543591
0.203312871812324 0.000958250557355924
0.20427112236968 0.000973575308487844
0.205244697678168 0.000992721061687009
0.206237418739855 0.000980286632066292
0.207217705371921 0.000967479706304146
0.208185185078225 0.000964311972926101
0.209149497051151 0.000969196122345642
0.210118693173497 0.000981173804716342
0.211099866978213 0.000999764316991442
0.212099631295205 0.00100718280521626
0.213106814100421 0.00098874611284878
0.21409556021327 0.000981044881298716
0.215076605094569 0.000982258050927405
0.216058863145496 0.000991091026803938
0.2170499541723 0.00100685928461438
0.218056813456914 0.00102398238406018
0.219080795840974 0.00101127005647093
0.220092065897445 0.000999225324102501
0.221091291221548 0.000996918202819871
0.222088209424368 0.00100281656883052
0.223091025993198 0.00101601435137343
0.224107040344572 0.00103576128728485
0.225142801631857 0.00103445450321633
0.226177256135073 0.00101830688679218
0.227195563021865 0.00101271035121092
0.228208273373076 0.00101593860973538
0.229224211982811 0.00102685453405622
0.230251066516868 0.00104488273234144
0.231295949249209 0.00105762911405107
0.23235357836326 0.00103773349845599
0.233391311861716 0.00102917761163599
0.234420489473352 0.00103006490568585
0.235450554379038 0.00103903042184264
0.236489584800881 0.0010553633712308
0.237544948172111 0.00107093848397469
0.238615886656086 0.00105697745002079
0.239672864106107 0.00104593536132536
0.240718799467432 0.00104481782415006
0.241763617291582 0.00105215406888101
0.242815771360463 0.00106710945079963
0.243882880811263 0.00108517820120451
0.244968059012467 0.0010757080023521
0.24604376701482 0.00106263846072885
0.247106405475548 0.00105993169283472
0.248166337168383 0.00106601696542157
0.249232354133805 0.00107995556280701
0.250312309696612 0.00110052767408161
0.251412837370693 0.00109353805194629
0.25250637542264 0.00107899652866896
0.253585371951308 0.00107518411527451
0.254660556066583 0.00108044355812718
0.25574099962471 0.00109376070699582
0.256834760331706 0.00111466508637198
0.257949425418078 0.00111020984921108
0.259059635267289 0.00109482560948924
0.260154460876778 0.00109041868717582
0.261244879563954 0.00109529245831277
0.262340172022267 0.00110839148566353
0.26344856350793 0.00112922553436611
0.264577789042297 0.00112561503469985
0.265703404076996 0.00111003001691149
0.266813434093908 0.00110556026761785
0.267918994361526 0.00111050278636311
0.269029497147889 0.00112379796665352
0.270153295114542 0.0011449598892652
0.271298255003807 0.00113974537900971
0.272438000382817 0.0011246039733395
0.273562604356157 0.0011206123740246
0.274683216730181 0.00112608775907892
0.27580930448926 0.00114000402152342
0.276949308510784 0.00116190430452024
0.278111212815304 0.0011526987221785
0.279263911537482 0.0011386326340329
0.280402544171515 0.00113565619286163
0.281538200364377 0.0011421319602671
0.282680332324644 0.0011571030381642
0.283837435362808 0.00118016574272182
0.28501760110553 0.0011646727024263
0.286182273807956 0.00115228551753386
0.28733455932549 0.00115085050230854
0.288485409827799 0.00115879648722284
0.289644206315022 0.00117526770649094
0.290819474021513 0.00119885588648028
0.292018329907993 0.00117595492836402
0.293194284836357 0.00116581731003534
0.294360102146392 0.00116643083911976
0.295526532985512 0.00117631584533541
0.296702848830847 0.00119474451046617
0.297897593341314 0.00120657611349637
0.29910416945481 0.00118692533111152
0.300291094785922 0.00117957651065627
0.301470671296578 0.001182641307346
0.302653312603924 0.00119485789619534
0.303848170500119 0.00121564389537404
0.305063814395493 0.00121397778416288
0.306277792179656 0.00119804773378837
0.307475839913445 0.00119389392246032
0.308669733835905 0.00119981253547221
0.309869546371377 0.0012147719481813
0.311084318319558 0.00123834837003614
0.312322666689594 0.00122157129970866
0.313544237989303 0.0012097319463914
0.314753969935695 0.00120917676358387
0.315963146699278 0.00121837357413587
0.317181520273414 0.00123652751067131
0.318418047784086 0.00124990071177916
0.319667948495865 0.0012298746687196
0.320897823164584 0.00122249606801206
0.322120319232596 0.00122585939949221
0.323346178632089 0.00123870690213445
0.324584885534223 0.00126047925313913
0.325845364787362 0.00125391293051006
0.327099277717872 0.00123944172311783
0.32833871944099 0.00123681461419364
0.329575534055184 0.00124440226037713
0.330819936315561 0.00126128087682657
0.332081217192388 0.00128162692638597
0.333362844118774 0.00125965005637897
0.334622494175152 0.00125085226362232
0.335873346438775 0.00125321696207683
0.337126563400852 0.00126538463907065
0.338391948039922 0.00128674296435904
0.339678691004281 0.00128265750358009
0.340961348507861 0.00126760646580734
0.342228954973669 0.00126467149252263
0.343493626466191 0.00127220484125889
0.34476583130745 0.00128926667591718
0.346055097983367 0.00130822641001468
0.347363324393382 0.00128668882258307
0.348650013215965 0.00127842264042508
0.34992843585639 0.00128143988440162
0.351209875740792 0.00129442692329298
0.352504302664085 0.00131681466274525
0.35382111732683 0.0013076276566782
0.355128744983508 0.00129409822236817
0.356422843205876 0.00129265135950649
0.357715494565383 0.00130171536454723
0.35901720992993 0.00132045195117091
0.360337661881101 0.00133015443663858
0.36166781631774 0.00131135019951643
0.362979166517256 0.00130551611868754
0.364284682635944 0.00131082469185967
0.365595507327803 0.00132614490761988
0.366921652235423 0.00135104378889794
0.368272696024321 0.00132973464256196
0.369602430666883 0.00131968367239088
0.370922114339274 0.00132145430006844
0.372243568639342 0.00133362788458741
0.37357719652393 0.00135557018998816
0.374932766713918 0.00134889387011449
0.376281660584032 0.00133485054658429
0.377616511130617 0.00133322877154877
0.378949739902166 0.00134244689560453
0.38029218679777 0.00136166314888103
0.381653849946651 0.00136858888636348
0.383022438833015 0.00135071153948153
0.384373150372496 0.00134590985493235
0.385719060227428 0.00135241421923425
0.387071474446663 0.00136917383653211
0.388440648283195 0.00138838660238472
0.38982903488558 0.00136693293416474
0.391195967819744 0.00135923315175235
0.392555200971497 0.00136331317297319
0.39391851414447 0.00137791926844083
0.395296433412911 0.00140256205969941
0.39669899547261 0.00138320720706968
0.39808220267968 0.00137294947638911
0.399455152156069 0.00137489323016719
0.400830045386236 0.00138763609766219
0.402217681483898 0.00141056615891616
0.403628247642814 0.00139934152512015
0.405027589167935 0.00138686421972044
0.406414453387655 0.00138694499470987
0.407801398382365 0.00139809176436034
0.409199490146725 0.00141958175261765
0.410619071899343 0.00141516318554392
0.412034235084887 0.00140079941568483
0.413435034500572 0.00139932711216853
0.41483436161274 0.0014091702953654
0.416243531908106 0.00142951083176096
0.417673042739866 0.00143047030675203
0.419103513046619 0.00141460025786215
0.420518113304481 0.00141191526933141
0.421930028573812 0.00142076740354953
0.423350795977362 0.00144026254269898
0.424791058520061 0.00144510459659973
0.42623616311666 0.0014281449795444
0.427664308096205 0.00142461034998564
0.42908891844619 0.00143279829072303
0.430521716736913 0.00145176121021789
0.431973477947131 0.00145895843173121
0.433432436378863 0.00144135029881627
0.434873786677679 0.00143734348479415
0.436311130162473 0.00144520291183815
0.437756333074311 0.00146395220134348
0.439220285275655 0.00147197688762642
0.440692262163281 0.00145417323212362
0.442146435395405 0.00145007834455675
0.443596513739961 0.00145794902383726
0.445054462763799 0.00147680591084312
0.446531268674642 0.00148415563189807
0.44801542430654 0.0014666101131945
0.449482034419734 0.00146281139599937
0.450944845815734 0.00147103364209502
0.452415879457829 0.00149032042345728
0.453906199881286 0.00149553611033842
0.455401735991624 0.00147869394590147
0.456880429937526 0.00147557103612473
0.45835600097365 0.001484483689286
0.459840484662936 0.00150452356594042
0.461345008228877 0.00150619960167199
0.462851207830549 0.00149049127245224
0.464341699103001 0.00148841656150706
0.465830115664508 0.00149835666643217
0.46732847233094 0.00151947511144769
0.468847947442388 0.00151626160202673
0.470364209044415 0.00150209963217645
0.471866308676591 0.00150143786118068
0.473367746537772 0.00151274215179422
0.474880488689566 0.0015352699323473
0.476415758621913 0.00152586774150367
0.477941626363417 0.00151364653716554
0.479455272900583 0.00151475664085141
0.480970029541434 0.001527764923366
0.4824977944648 0.00155204293752703
0.484049837402327 0.00153519217974858
0.485585029582076 0.00152529076838128
0.487110320350457 0.00152852998585048
0.488638850336307 0.00154359056380856
0.490182440900116 0.00156658324118886
0.491749024141305 0.00154444724972907
0.493293471391034 0.00153722776167885
0.494830699152713 0.00154293149551388
0.496373630648227 0.00156038373699565
0.497934014385222 0.00157252525298174


==> Images/Results/planesource_timesteps_convergence_tol_1e-06_m1.txt <==
t dt
0.0 5.21541674396938e-12
5.21541674396938e-12 4.80639988559522e-12
1.00218166295646e-11 4.95451988851978e-12
1.49763365180844e-11 5.1025352050195e-12
2.00788717231039e-11 5.2553015360649e-12
2.53341732591688e-11 5.41294400089421e-12
3.0747117260063e-11 5.57563346396366e-12
3.63227507240267e-11 5.74354612991119e-12
4.20662968539378e-11 5.91686407404218e-12
4.798316092798e-11 6.09577542538667e-12
5.40789363533667e-11 6.28047455897181e-12
6.03594109123385e-11 6.47116229159995e-12
6.68305732039384e-11 6.66804608264221e-12
7.34986192865806e-11 6.87134023955369e-12
8.03699595261343e-11 7.08126613302015e-12
8.74512256591545e-11 7.29805240996244e-12
9.47492780691169e-11 7.52193522125286e-12
1.0227121329037e-10 7.75315844970468e-12
1.10024371740074e-10 7.99197395095814e-12
1.18016345691033e-10 8.23864179740197e-12
1.26254987488435e-10 8.49343053232764e-12
1.34748418020762e-10 8.75661743696154e-12
1.43505035457724e-10 9.02848880014891e-12
1.52533524257873e-10 9.30934020879638e-12
1.61842864466669e-10 9.59947684546676e-12
1.71442341312136e-10 9.8992137977939e-12
1.8134155510993e-10 1.02088763865182e-11
1.91550431496448e-10 1.05288005166701e-11
2.02079232013118e-10 1.08593330316518e-11
2.1293856504477e-10 1.12008321079427e-11
2.24139397152713e-10 1.15536676528736e-11
2.35693064805586e-10 1.19182217465554e-11
2.47611286552142e-10 1.22948890998159e-11
2.59906175651958e-10 1.26840775480146e-11
2.72590253199972e-10 1.30862085783407e-11
2.85676461778313e-10 1.35017178962706e-11
2.99178179674583e-10 1.3931056030635e-11
3.13109235705219e-10 1.43746889865347e-11
3.27483924691753e-10 1.48330989475939e-11
3.42317023639347e-10 1.53067850308638e-11
3.57623808670211e-10 1.57962640973094e-11
3.7342007276752e-10 1.63020716394431e-11
3.89722144406963e-10 1.682476270859e-11
4.06546907115553e-10 1.73649129485553e-11
4.23911820064109e-10 1.792311969212e-11
4.41834939756229e-10 1.85000031297484e-11
4.60334942885977e-10 1.90962076009763e-11
4.79431150486953e-10 1.97124029498395e-11
4.99143553436793e-10 2.03492859999544e-11
5.19492839436747e-10 2.10075821307106e-11
5.40500421567458e-10 2.16880469819043e-11
5.62188468549362e-10 2.23914682560613e-11
5.84579936805424e-10 2.31186676713313e-11
6.07698604476755e-10 2.38705030472959e-11
6.31569107524051e-10 2.46478705047025e-11
6.56216978028753e-10 2.54517068601466e-11
6.816686848889e-10 2.62829921398921e-11
7.07951677028792e-10 2.71427522850312e-11
7.35094429313823e-10 2.8032062002872e-11
7.63126491316695e-10 2.89520478344708e-11
7.92078539151166e-10 2.99038913769249e-11
8.21982430528091e-10 3.08888327433447e-11
8.52871263271436e-10 3.19081741982386e-11
8.84779437469674e-10 3.29632840734329e-11
9.17742721543107e-10 3.40556008385162e-11
9.51798322381624e-10 3.51866375065869e-11
9.8698495988821e-10 3.63579862506477e-11
1.02334294613886e-09 3.75713233283894e-11
1.06091426946725e-09 3.8828414292392e-11
1.09974268375964e-09 4.01311195413848e-11
1.13987380330102e-09 4.14814002053583e-11
1.18135520350638e-09 4.28813243671099e-11
1.22423652787349e-09 4.43330737586674e-11
1.26856960163216e-09 4.58389507772606e-11
1.31440855240942e-09 4.74013860296631e-11
1.36180993843908e-09 4.90229463492197e-11
1.4108328847883e-09 5.07063433431503e-11
1.46153922813145e-09 5.2454442472553e-11
1.51399367060401e-09 5.42702727981028e-11
1.56826394340211e-09 5.61570373734413e-11
1.62442098077555e-09 5.81181243375231e-11
1.68253910511307e-09 6.01571188420538e-11
1.74269622395513e-09 6.22778157171621e-11
1.80497403967229e-09 6.44842332168183e-11
1.86945827288911e-09 6.67806275680983e-11
1.93623890045721e-09 6.91715087113148e-11
2.00541040916852e-09 7.16616572376204e-11
2.07707206640614e-09 7.42561425394337e-11
2.15132820894558e-09 7.6960342216285e-11
2.22828855116186e-09 7.9779963300647e-11
2.30806851446251e-09 8.27210647759494e-11
2.39078957923846e-09 8.57900821268814e-11
2.47657966136534e-09 8.89938536109111e-11
2.56557351497625e-09 9.23396488099937e-11
2.65791316378624e-09 9.58351993587203e-11
2.75374836314496e-09 9.94887322404048e-11
2.85323709538537e-09 1.03309005832762e-10
2.95654610121813e-09 1.07305348809724e-10
3.06385145002785e-09 1.11487702457494e-10
3.17533915248535e-09 1.15866666467936e-10
3.29120581895328e-09 1.20453548684552e-10
3.41165936763784e-09 1.25260419028798e-10
3.53691978666663e-09 1.30300168192428e-10
3.66721995485906e-09 1.35586571598804e-10
3.80280652645787e-09 1.411343585659e-10
3.94394088502376e-09 1.46959288167506e-10
4.09090017319127e-09 1.53078231684719e-10
4.24397840487599e-09 1.59509262403244e-10
4.40348766727923e-09 1.66271754023938e-10
4.56975942130317e-09 1.73386487890383e-10
4.74314590919356e-09 1.80875770313097e-10
4.92402167950665e-09 1.88763561199377e-10
5.11278524070603e-09 1.97075614728858e-10
5.30986085543489e-09 2.05839633485694e-10
5.51570048892058e-09 2.1508543823337e-10
5.73078592715395e-09 2.24845153787405e-10
5.95563108094136e-09 2.35153413562372e-10
6.19078449450373e-09 2.46047584861227e-10
6.43683207936496e-09 2.57568017130178e-10
6.69440009649514e-09 2.69758315352957e-10
6.96415841184809e-09 2.82665642269213e-10
7.24682405411731e-09 2.96341052338055e-10
7.54316510645536e-09 3.10839861025577e-10
7.85400496748094e-09 3.26222053867652e-10
8.18022702134859e-09 3.42552740382036e-10
8.52277976173063e-09 3.59902657115059e-10
8.88268241884568e-09 3.78348728113101e-10
9.26103114695879e-09 3.97974687008243e-10
9.65900583396703e-09 4.18871771214092e-10
1.00778776051811e-08 4.41139496028331e-10
1.05190171012095e-08 4.64886518883681e-10
1.09839036200931e-08 4.90231606457056e-10
1.14741352265502e-08 5.17304717496017e-10
1.19914399440462e-08 5.46248217448323e-10
1.25376881614945e-08 5.77218242185289e-10
1.31149064036798e-08 6.10386231893318e-10
1.37252926355731e-08 6.45940659366957e-10
1.43712332949401e-08 6.84088978722829e-10
1.50553222736629e-08 7.25059827880808e-10
1.57803821015437e-08 7.69105521265005e-10
1.65494876228087e-08 8.16504874206946e-10
1.73659924970157e-08 8.6756641087609e-10
1.82335589078918e-08 9.22632013182469e-10
1.91561909210742e-08 9.82081077812976e-10
2.01382719988872e-08 1.04633526175839e-09
2.11846072606456e-08 1.11586390935388e-09
2.23004711699995e-08 1.19119027292317e-09
2.34916614429227e-08 1.27289865175211e-09
2.47645600946748e-08 1.36164260819564e-09
2.61262027028704e-08 1.45815444047617e-09
2.75843571433466e-08 1.5523249189575e-09
2.91366820623041e-08 1.63093648097702e-09
3.07676185432811e-08 1.71384222476714e-09
3.24814607680482e-08 1.80081730917222e-09
3.42822780772205e-08 1.89206474752064e-09
3.61743428247411e-08 1.98778763333124e-09
3.81621304580723e-08 2.08819845922035e-09
4.02503289172927e-08 2.19351933461471e-09
4.24438482519074e-08 2.30398241794445e-09
4.47478306698519e-08 2.41983034810127e-09
4.71676610179531e-08 2.5413167062947e-09
4.97089777242478e-08 2.66870648859422e-09
5.2377684212842e-08 2.80227659792116e-09
5.51799608107632e-08 2.94231635740225e-09
5.81222771681655e-08 3.08912804434591e-09
6.12114052125114e-08 3.24302744153316e-09
6.44544326540445e-08 3.40434441619908e-09
6.78587770702436e-08 3.57342351542436e-09
7.14322005856679e-08 3.75062458994225e-09
7.51828251756102e-08 3.93632344068713e-09
7.91191486162973e-08 4.13091249044035e-09
8.32500611067377e-08 4.33480148427902e-09
8.75848625910167e-08 4.54841821031004e-09
9.21332808013267e-08 4.77220926096679e-09
9.69054900622935e-08 5.00664080887098e-09
1.01912130871164e-07 5.25219942571118e-09
1.07164330296876e-07 5.50939292301409e-09
1.1267372321989e-07 5.77875123436888e-09
1.18452474454259e-07 6.06082732601938e-09
1.24513301780278e-07 6.35619813701081e-09
1.30869499917289e-07 6.66546556939942e-09
1.37534965486688e-07 6.9892575076505e-09
1.44524222994339e-07 7.32822886678958e-09
1.51852451861128e-07 7.68306270614575e-09
1.59535514567274e-07 8.0544713556531e-09
1.67589985922927e-07 8.44319760812154e-09
1.76033183531049e-07 8.85001593804706e-09
1.84883199469096e-07 9.2757337812589e-09
1.94158933250355e-07 9.72119284339158e-09
2.03880126093746e-07 1.01872704887782e-08
2.14067396582524e-07 1.06748811318618e-08
2.24742277714386e-07 1.11849777322222e-08
2.35927255446608e-07 1.17185533031121e-08
2.47645808749721e-07 1.22766425036984e-08
2.59922451253419e-07 1.28603232642077e-08
2.72782774517627e-07 1.34707184892252e-08
2.86253493006852e-07 1.41089978170336e-08
3.00362490823885e-07 1.47763794386097e-08
3.15138870262495e-07 1.54741319749162e-08
3.30613002237411e-07 1.62035764403334e-08
3.46816578677745e-07 1.69660882607009e-08
3.63782666938446e-07 1.77630993637927e-08
3.81545766302238e-07 1.85961003500914e-08
4.0014186665233e-07 1.94666427222397e-08
4.1960850937457e-07 2.03763412219875e-08
4.39984850596557e-07 2.13268762150793e-08
4.61311726811636e-07 2.23199961816286e-08
4.83631722993265e-07 2.33575202878358e-08
5.06989243281101e-07 2.44413410295467e-08
5.31430584310647e-07 2.55734269801471e-08
5.57004011290794e-07 2.67558256398006e-08
5.83759836930595e-07 2.79906663639081e-08
6.11750503294503e-07 2.92801633879101e-08
6.41030666682413e-07 3.0626618959615e-08
6.71657285642028e-07 3.20324265983206e-08
7.03689712240349e-07 3.35000744146272e-08
7.37189786654976e-07 3.50321485625545e-08
7.72221935217531e-07 3.66313368149843e-08
8.08853272032515e-07 3.8300432274787e-08
8.47153704307302e-07 4.00423371079146e-08
8.87196041415216e-07 4.18600665344793e-08
9.29056107949696e-07 4.37567528212495e-08
9.72812860770945e-07 4.57356494972515e-08
1.0185485102682e-06 4.78001356531023e-08
1.0663486459213e-06 4.995372036485e-08
1.11630236628615e-06 5.10501365751861e-08
1.16735250286134e-06 5.14560843011863e-08
1.21880858716252e-06 5.19342523633598e-08
1.27074283952588e-06 5.24946679521443e-08
1.32323750747803e-06 5.31364221917925e-08
1.37637392966982e-06 5.38595321095099e-08
1.43023346177933e-06 5.46649728193762e-08
1.4848984345987e-06 5.55545939598201e-08
1.54045302855852e-06 5.65310744233467e-08
1.59698410298187e-06 5.75979087663016e-08
1.65458201174817e-06 5.87594202506951e-08
1.71334143199887e-06 6.00207978419411e-08
1.77336222984081e-06 6.13881564038358e-08
1.83475038624464e-06 6.2868620776205e-08
1.89761900702085e-06 6.44704358727417e-08
1.96208944289359e-06 6.6203106341644e-08
2.02829254923524e-06 6.80775708748929e-08
2.09637012011013e-06 7.01064184545784e-08
2.16647653856471e-06 7.23041560654693e-08
2.23878069463018e-06 7.46875410196526e-08
2.31346823564983e-06 7.72759955579243e-08
2.39074423120775e-06 8.00921278736191e-08
2.47083635908137e-06 8.31623928408752e-08
2.55399875192225e-06 8.65179395066698e-08
2.64051669142892e-06 9.01957122718198e-08
2.73071240370074e-06 9.42399037282086e-08
2.82495230742895e-06 9.87039057654614e-08
2.92365621319441e-06 1.03652983806487e-07
3.02730919700089e-06 1.0916803047215e-07
3.13647722747304e-06 1.15350981844234e-07
3.25182820931728e-06 1.2233288987977e-07
3.37416109919705e-06 1.30286419658257e-07
3.5044475188553e-06 1.39446093052509e-07
3.64389361190781e-06 1.501429159589e-07
3.79403652786671e-06 1.62867714540553e-07
3.95690424240727e-06 1.7566966790131e-07
4.13257391030858e-06 1.83005835612383e-07
4.31557974592096e-06 1.90742402042384e-07
4.50632214796334e-06 1.98786423178952e-07
4.70510857114229e-06 2.07151282298862e-07
4.91225985344116e-06 2.15848874926204e-07
5.12810872836736e-06 2.24891533573434e-07
5.3530002619408e-06 2.34292006039725e-07
5.58729226798052e-06 2.44063467876577e-07
5.8313557358571e-06 2.54219535017398e-07
6.0855752708745e-06 2.64774276324714e-07
6.35034954719921e-06 2.75742226778932e-07
6.62609177397814e-06 2.78092842426274e-07
6.90418461640442e-06 2.72271668876685e-07
7.1764562852811e-06 2.68401752388485e-07
7.44485803766958e-06 2.66029021502274e-07
7.71088705917186e-06 2.64752441542602e-07
7.97563950071446e-06 2.64329606610178e-07
8.23996910732464e-06 2.64605776390507e-07
8.50457488371515e-06 2.65477164681999e-07
8.77005204839714e-06 2.66871579996992e-07
9.03692362839414e-06 2.68737506983959e-07
9.3056611353781e-06 2.71037600535982e-07
9.57669873591408e-06 2.73744630051025e-07
9.8504433659651e-06 2.7683885452545e-07
1.01272822204906e-05 2.80306268553639e-07
1.04075884890442e-05 2.8413739907725e-07
1.06917258881214e-05 2.88326462034036e-07
1.09800523501555e-05 2.92870760743529e-07
1.1272923110899e-05 2.97770252489131e-07
1.15706933633881e-05 3.03027234429308e-07
1.18737205978174e-05 3.08646116271564e-07
1.2182366714089e-05 3.14633259086214e-07
1.24969999731752e-05 3.20996863692703e-07
1.28179968368679e-05 3.27746899451157e-07
1.31457437363191e-05 3.34895065404976e-07
1.34806388017241e-05 3.42454778424277e-07
1.38230935801483e-05 3.50441185418817e-07
1.41735347655672e-05 3.58871196247856e-07
1.4532405961815e-05 3.67763536423749e-07
1.49001694982388e-05 3.77138817873518e-07
1.52773083161123e-05 3.87019628807303e-07
1.56643279449196e-05 3.97430639790946e-07
1.60617585847105e-05 4.08398730563063e-07
1.64701573152736e-05 4.19953134342248e-07
1.68901104496158e-05 4.32125603564386e-07
1.73222360531802e-05 4.44950596730682e-07
1.77671866499109e-05 4.5846548968989e-07
1.82256521396008e-05 4.72710812020919e-07
1.86983629516217e-05 4.8773051221462e-07
1.91860934638363e-05 5.03572253704552e-07
1.96896657175409e-05 5.20287746429248e-07
2.02099534639701e-05 5.37933116391851e-07
2.0747886580362e-05 5.56569319488598e-07
2.13044558998506e-05 5.76262602942568e-07
2.18807185027932e-05 5.9708502311685e-07
2.247780352591e-05 6.19115023762523e-07
2.30969185496725e-05 6.42438085491542e-07
2.37393566351641e-05 6.67147454235636e-07
2.44065040893997e-05 6.93344960148128e-07
2.50998490495478e-05 7.2114193953993e-07
2.58209909890878e-05 7.50660274527022e-07
2.65716512636148e-05 7.82033566984466e-07
2.73536848305992e-05 8.15408467762042e-07
2.81690932983613e-05 8.50946182235753e-07
2.9020039480597e-05 8.88824181831962e-07
2.9908863662429e-05 9.29238151459796e-07
3.08381018138888e-05 9.72404210580848e-07
3.18105060244696e-05 1.01856145352727e-06
3.28290674779969e-05 1.06797485927616e-06
3.38970423372731e-05 1.12093863350673e-06
3.50179809707798e-05 1.17778005894487e-06
3.61957610297247e-05 1.23886393741215e-06
3.74346249671368e-05 1.30459773444691e-06
3.87392227015837e-05 1.37543754736178e-06
4.01146602489455e-05 1.42310945094226e-06
4.15377696998878e-05 1.36507433936671e-06
4.29028440392545e-05 1.3222756834982e-06
4.42251197227527e-05 1.29387278612992e-06
4.55189925088826e-05 1.27531356771237e-06
4.6794306076595e-05 1.26392116004308e-06
4.80582272366381e-05 1.25809654191256e-06
4.93163237785506e-05 1.25682344188917e-06
5.05731472204398e-05 1.25942745803605e-06
5.18325746784758e-05 1.26544930406603e-06
5.30980239825419e-05 1.27457272936253e-06
5.43725967119044e-05 1.28658094170639e-06
5.56591776536108e-05 1.30132889219176e-06
5.69605065458026e-05 1.31872481895841e-06
5.8279231364761e-05 1.33871736469663e-06
5.96179487294576e-05 1.36128608122838e-06
6.0979234810686e-05 1.38643393471337e-06
6.23656687453994e-05 1.41418087103417e-06
6.37798496164335e-05 1.44455774233334e-06
6.52244073587669e-05 1.47760003440579e-06
6.67020073931727e-05 1.51334090994774e-06
6.82153483031204e-05 1.55180314150017e-06
6.97671514446206e-05 1.59298957656508e-06
7.13601410211856e-05 1.63687190042251e-06
7.29970129216082e-05 1.68337768191765e-06
7.46803906035258e-05 1.73237607028366e-06
7.64127666738095e-05 1.7836630873627e-06
7.81964297611722e-05 1.83694827586178e-06
8.00333780370339e-05 1.89184545598091e-06
8.19252234930148e-05 1.9478712988369e-06
8.38730947918517e-05 2.00445599470859e-06
8.58775507865603e-05 2.06096985727877e-06
8.79385206438391e-05 2.11676775842703e-06
9.00552884022661e-05 2.17124958014513e-06
9.22265379824113e-05 2.22393006449338e-06
9.44504680469046e-05 2.27450713660388e-06
9.67249751835085e-05 2.32291612993033e-06
9.90478913134388e-05 2.36935978644865e-06
0.000101417251099887 2.4143101688693e-06
0.000103831561268757 2.45848636210235e-06
0.000106290047630859 2.50281811027756e-06
0.000108792865741137 2.54840832030188e-06
0.000111341274061439 2.59650666528731e-06
0.000113937780726726 2.64850397847627e-06
0.000116586284705202 2.70595490266804e-06
0.00011929223960787 2.77063618960462e-06
0.000122062875797475 2.84465180150137e-06
0.000124907527598976 2.93060554783328e-06
0.000127838133146809 3.03188205430428e-06
0.000130870015201114 3.15311861660678e-06
0.000134023133817721 3.30104335852153e-06
0.000137324177176242 3.48608245057119e-06
0.000140810259626813 3.72576858107834e-06
0.000144536028207892 4.05303457169291e-06
0.000148589062779585 4.23578808552473e-06
0.000152824850865109 4.25984791105376e-06
0.000157084698776163 4.29306754468397e-06
0.000161377766320847 4.33471581388437e-06
0.000165712482134731 4.38581082763688e-06
0.000170098292962368 4.44766075034534e-06
0.000174545953712714 4.52197758649203e-06
0.000179067931299206 4.61102565240036e-06
0.000183678956951606 4.48878179557536e-06
0.000188167738747181 4.37519112891774e-06
0.000192542929876099 4.30806170107026e-06
0.000196850991577169 4.27249450499481e-06
0.000201123486082164 4.25951926159078e-06
0.000205383005343755 4.26383574792274e-06
0.000209646841091678 4.2820996263949e-06
0.000213928940718073 4.31210013406952e-06
0.000218241040852142 4.35233124866805e-06
0.00022259337210081 4.40175019479985e-06
0.00022699512229561 4.4596332146265e-06
0.000231454755510236 4.52548538308323e-06
0.00023598024089332 4.59898214407846e-06
0.000240579223037398 4.67993034232583e-06
0.000245259153379724 4.7682417103452e-06
0.000250027395090069 4.86391458790516e-06
0.000254891309677974 4.96702127849908e-06
0.000259858330956473 5.07769937068737e-06
0.000264936030327161 5.19614593583509e-06
0.000270132176262996 5.32261390312946e-06
0.000275454790166125 5.45741010075505e-06
0.00028091220026688 5.6008946721486e-06
0.000286513094939029 5.75348162355104e-06
0.00029226657656258 5.91564038753325e-06
0.000298182216950113 5.97283078543666e-06
0.00030415504773555 5.96553123967736e-06
0.000310120578975227 5.98053216353926e-06
0.000316101111138767 6.01683582841014e-06
0.000322117946967177 6.07224576387955e-06
0.000328190192731056 6.14525580380231e-06
0.000334335448534859 6.234839160695e-06
0.000340570287695554 6.34026652310683e-06
0.00034691055421866 6.46096166787925e-06
0.00035337151588654 6.59636990134879e-06
0.000359967885787889 6.74582201025526e-06
0.000366713707798144 6.90838159575097e-06
0.000373622089393895 7.08266889935587e-06
0.000380704758293251 7.26666230079402e-06
0.000387971420594045 7.45749254529581e-06
0.00039542891313934 7.65126637267e-06
0.00040308017951201 7.8429845996547e-06
0.000410923164111665 8.02664556869023e-06
0.000418949809680355 8.19562749124168e-06
0.000427145437171597 8.34339367083996e-06
0.000435488830842437 8.46444745351203e-06
0.000443953278295949 8.5553115520419e-06
0.000452508589847991 8.61521184256039e-06
0.000461123801690551 8.64620571319338e-06
0.000469770007403745 8.65271037449563e-06
0.00047842271777824 8.64062958281868e-06
0.000487063347361059 8.61639543982278e-06
0.000495679742800882 8.58619024508961e-06
0.000504265933045971 8.55546861685445e-06
0.000512821401662826 8.52876716588545e-06
0.000521350168828711 8.50972037273013e-06
0.000529859889201441 8.50119206748692e-06
0.000538361081268928 8.50545323241703e-06
0.000546866534501345 8.52436464921684e-06
0.000555390899150562 8.55954532694383e-06
0.000563950444477506 8.61252224150262e-06
0.000572562966719009 8.68486507897836e-06
0.000581247831797987 8.77831414096387e-06
0.000590026145938951 8.89491241434336e-06
0.000598921058353294 9.0371557962435e-06
0.000607958214149538 9.20818022400991e-06
0.000617166394373548 9.41201286354243e-06
0.00062657840723709 9.65392994508975e-06
0.00063623233718218 9.94099271900231e-06
0.000646173329901182 1.02828890540032e-05
0.000656456218955185 1.06933228596022e-05
0.000667149541814788 1.11924444846276e-05
0.000678341986299415 1.18114137599994e-05
0.000690153400059415 1.26017821159118e-05
0.000702755182175326 1.36573003258804e-05
0.000716412482501207 1.51744329849473e-05
0.000731586915486154 1.69194588713676e-05
0.000748506374357522 1.99034853509072e-05
0.000768409859708429 2.29032640281479e-05
0.000791313123736577 2.09480965465592e-05
0.000812261220283136 1.76971244223112e-05
0.000829958344705447 1.63854174520537e-05
0.000846343762157501 1.57460556712168e-05
0.000862089817828718 1.5384961865667e-05
0.000877474779694385 1.51804702212154e-05
0.0008926552499156 1.50793641452629e-05
0.000907734614060863 1.5053206559314e-05
0.000922787820620177 1.50851058219249e-05
0.000937872926442102 1.51643515680208e-05
0.000953037278010123 1.52838598224745e-05
0.000968321137832597 1.54388244531243e-05
0.000983759962285722 1.56259507016478e-05
0.00099938591298737 1.58429944826422e-05
0.00101522890747001 1.60884731568261e-05
0.00103131738062684 1.63614777688484e-05
0.00104767885839569 1.66615480839598e-05
0.00106434040647965 1.69885880212238e-05
0.00108132899450087 1.73428080885141e-05
0.00109867180258938 1.77246864052155e-05
0.0011163964889946 1.81349430163364e-05
0.00113453143201094 1.85745240744202e-05
0.00115310595608536 1.84314091388454e-05
0.0011715373652242 1.82672943497754e-05
0.00118980465957398 1.81294778113161e-05
0.00120793413738529 1.8017772334727e-05
0.00122595190972002 1.79319658687079e-05
0.00124388387558873 1.78721279424471e-05
0.00126175600353118 1.78386214823742e-05
0.00127959462501355 1.78321230740763e-05
0.00129742674808763 1.7853655142214e-05
0.00131528040322984 1.79046328822433e-05
0.00133318503611208 1.79869301257065e-05
0.00135117196623779 1.81029703374134e-05
0.0013692749365752 1.82558519288121e-05
0.00138753078850402 1.80896928115437e-05
0.00140562048131556 1.78515712160249e-05
0.00142347205253158 1.76640496065826e-05
0.00144113610213817 1.75258452288884e-05
0.00145866194736705 1.74345380588344e-05
0.00147609648542589 1.73881703393471e-05
0.00149348465576524 1.73853389834127e-05
0.00151086999474865 1.74252380371247e-05
0.00152829523278577 1.75076920969274e-05
0.0015458029248827 1.76331975854497e-05
0.00156343612246815 1.78029843969434e-05
0.00158123910686509 1.80191094417107e-05
0.00159925821630681 1.82845960646649e-05
0.00161754281237147 1.86036384926494e-05
0.00163614645086412 1.89819004229952e-05
0.00165512835128711 1.94269538979139e-05
0.00167455530518503 1.99489345450803e-05
0.00169450423973011 2.05615435013511e-05
0.00171506578323146 2.1283629694498e-05
0.00173634941292596 2.21417931102461e-05
0.0017584912060362 2.31748952495723e-05
0.00178166610128578 2.44424030310371e-05
0.00180610850431681 2.60411914198874e-05
0.0018321496957367 2.81434679169845e-05
0.00186029316365369 3.10974611035474e-05
0.00189139062475723 3.06205983482333e-05
0.00192201122310547 3.03103947658708e-05
0.00195232161787134 3.03726177792383e-05
0.00198269423565057 3.07490124784504e-05
0.00201344324812902 3.0757937084242e-05
0.00204420118521327 3.02092034052638e-05
0.00207441038861853 2.97037651672711e-05
0.0021041141537858 2.92475396646031e-05
0.0021333616934504 2.88376090907985e-05
0.0021621993025412 2.8471424135166e-05
0.00219067072667637 2.81468908296888e-05
0.00221881761750606 2.78623354335459e-05
0.0022466799529396 2.76164772786212e-05
0.00227429643021823 2.7408410697769e-05
0.00230170484091599 2.7237595818123e-05
0.00232894243673412 2.71038583762953e-05
0.00235604629511041 2.70073991476398e-05
0.00238305369425805 2.69488140857024e-05
0.00241000250834375 2.69291269286648e-05
0.00243693163527242 2.69498368780508e-05
0.00246388147215047 2.70129851449517e-05
0.00249089445729542 2.71212458117708e-05
0.00251801570310719 2.72780489009548e-05
0.00254529375200815 2.7487747147043e-05
0.00257278149915519 2.77558434601949e-05
0.00260053734261539 2.80893047468628e-05
0.00262862664736225 2.84970015619665e-05
0.00265712364892422 2.89903361563731e-05
0.00268611398508059 2.95841609238805e-05
0.00271569814600447 3.02981597385739e-05
0.00274599630574304 3.0645545470243e-05
0.00277664185121329 2.99295328856889e-05
0.00280657138409897 2.93455387725776e-05
0.00283591692287155 2.88905268033888e-05
0.00286480744967494 2.85461812562036e-05
0.00289335363093114 2.82986770030091e-05
0.00292165230793415 2.81377416887235e-05
0.00294979004962288 2.80558138305482e-05
0.00297784586345342 2.80474735794623e-05
0.00300589333703289 2.81090626609169e-05
0.0030340023996938 2.82384398003538e-05
0.00306224083949416 2.8434839459806e-05
0.00309067567895396 2.86988160782672e-05
0.00311937449503223 2.90322666576379e-05
0.00314840676168987 2.94385341594281e-05
0.0031778452958493 2.99226039874537e-05
0.00320776789983675 3.04914187407935e-05
0.00323825931857754 3.11543547579462e-05
0.00326941367333549 3.19239334954995e-05
0.00330133760683099 3.2816890770448e-05
0.00333415449760144 3.38558164003035e-05
0.00336801031400174 3.50717462575202e-05
0.00340308206025926 3.65084279897878e-05
0.00343959048824905 3.82297104062647e-05
0.00347782019865531 4.02632706397193e-05
0.00351808346929503 3.97193982411394e-05
0.00355780286753617 3.91976064249388e-05
0.00359700047396111 3.87310877305318e-05
0.00363573156169164 3.83180621164004e-05
0.00367404962380804 3.79567703475055e-05
0.00371200639415555 3.76459034092498e-05
0.0037496522975648 3.73845972317682e-05
0.00378703689479657 3.71724320518961e-05
0.00382420932684846 3.70094422251381e-05
0.0038612187690736 3.68961376707279e-05
0.00389811490674433 3.6833538757809e-05
0.00393494844550214 3.68232272571235e-05
0.00397177167275926 3.68674171410412e-05
0.0040086390899003 3.69690505667006e-05
0.00404560814046701 3.71319266255632e-05
0.00408274006709257 3.73608736872512e-05
0.00412010094077982 3.76619810032677e-05
0.00415776292178309 3.80429125936739e-05
0.00419580583437676 3.85133379154754e-05
0.00423431917229224 3.90855321242992e-05
0.00427340470441654 3.97752290061841e-05
0.00431317993342272 4.06028610219742e-05
0.00435378279444469 4.15954117560789e-05
0.00439537820620077 4.27892734824598e-05
0.00443816747968323 4.42348270611035e-05
0.00448240230674434 4.60041287610657e-05
0.0045284064355054 4.79970036743545e-05
0.00457640343917976 4.59518586595429e-05
0.0046223552978393 4.42973476776107e-05
0.00466665264551691 4.302665787563e-05
0.00470967930339254 4.20453650516976e-05
0.00475172466844424 4.12904324977602e-05
0.004793015100942 4.07192923922629e-05
0.00483373439333426 4.0302189926789e-05
0.00487403658326105 4.00178392711929e-05
0.00491405442253224 3.98508368434375e-05
0.00495390525937568 3.97900552454655e-05
0.00499369531462115 3.98276186694296e-05
0.00503352293329057 3.99582430227284e-05
0.0050734811763133 4.01788181543029e-05
0.00511365999446761 4.04881621396915e-05
0.0051541481566073 4.08869083552345e-05
0.00519503506496253 4.1377506666984e-05
0.00523641257162952 4.19643356571744e-05
0.00527837690728669 4.26539370803857e-05
0.00532103084436708 4.3455400442625e-05
0.0053644862448097 4.43809482656039e-05
0.0054088671930753 4.5446807144495e-05
0.0054543140002198 4.66745074917523e-05
0.00550098850771155 4.80928555558137e-05
0.00554908136326736 4.79926756504934e-05
0.00559707403891786 4.76958399663886e-05
0.00564476987888425 4.74586330614131e-05
0.00569222851194566 4.72837018412101e-05
0.00573951221378687 4.71720596774009e-05
0.00578668427346427 4.71253521381298e-05
0.0058338096256024 4.71459494806468e-05
0.00588095557508305 4.723704834264e-05
0.00592819262342569 4.74028073330434e-05
0.00597559543075873 4.76485272614727e-05
0.0060232439580202 4.79808911170867e-05
0.00607122484913729 4.8408285719278e-05
0.00611963313485657 4.89412371790576e-05
0.00616857437203563 4.95930083878851e-05
0.00621816738042351 5.03804324594537e-05
0.00626854781288297 5.13250984579284e-05
0.00631987291134089 5.24550779997238e-05
0.00637232798934062 5.38075089315631e-05
0.00642613549827218 5.54325879143615e-05
0.00648156808618654 5.73999800874438e-05
0.00653896806627399 5.98095918769442e-05
0.00659877765815093 6.28107206465291e-05
0.00666158837879746 6.66385635628758e-05
0.00672822694236034 7.16903832214765e-05
0.00679991732558181 6.66028791477477e-05
0.00686652020472956 6.25620273997455e-05
0.0069290822321293 5.97060762736501e-05
0.00698878830840295 5.76036904503257e-05
0.00704639199885328 5.60148798398915e-05
0.00710240687869317 5.48019244827017e-05
0.00715720880317587 5.38788552957069e-05
0.00721108765847158 5.31886989787115e-05
0.00726427635745029 5.26921207713618e-05
0.00731696847822165 5.23612239028199e-05
0.00736932970212447 5.21759349830425e-05
0.00742150563710752 5.21217950127443e-05
0.00747362743212026 5.21885651057776e-05
0.00752581599722604 5.23693332669905e-05
0.00757818533049303 5.26599468244232e-05
0.00763084527731745 5.30586712629406e-05
0.00768390394858039 5.35660188701072e-05
0.0077374699674505 5.41847190686304e-05
0.00779165468651913 5.49198215190886e-05
0.00784657450803822 5.57789410825341e-05
0.00790235344912075 5.67726717291251e-05
0.00795912612084988 5.75914697401302e-05
0.00801671759059001 5.75750149223893e-05
0.0080742926055124 5.7636702712219e-05
0.00813192930822462 5.7786343860548e-05
0.00818971565208517 5.80295644883766e-05
0.00824774521657354 5.83734449786873e-05
0.00830611866155223 5.88268704862121e-05
0.00836494553203844 5.94009643571844e-05
0.00842434649639563 6.01096757201647e-05
0.00848445617211579 6.09705877810206e-05
0.00854542675989681 6.20060490776956e-05
0.00860743280897451 6.32447894315915e-05
0.0086706775984061 6.47242838848809e-05
0.00873540188229098 6.64943089997176e-05
0.0088018961912907 6.86224710042441e-05
0.00887051866229494 7.12031398498744e-05
0.00894172180214481 7.43725764868502e-05
0.00901609437863166 7.83360453375069e-05
0.00909443042396917 8.34199755797372e-05
0.00917785039954891 8.40921052860419e-05
0.00926194250483495 8.22650993859406e-05
0.00934420760422089 8.05358968484825e-05
0.00942474350106937 7.89471823185937e-05
0.00950369068338797 7.74905346503734e-05
0.00958118121803834 7.6157718814698e-05
0.00965733893685304 7.49415688572842e-05
0.00973228050571032 7.23372294213378e-05
0.00980461773513166 7.01664877149546e-05
0.00987478422284662 6.85163788038264e-05
0.00994330060165044 6.72607902559883e-05
0.0100105613919064 6.63145694211642e-05
0.0100768759613276 6.56201718962451e-05
0.0101424961332238 6.51373901285189e-05
0.0102076335233524 6.48375177795763e-05
0.0102724710411319 6.46998755475192e-05
0.0103371709166795 6.47096559996578e-05
0.0104018805726791 6.48565507244298e-05
0.0104667371234035 6.51338687521727e-05
0.0105318709921557 6.55379817921187e-05
0.0105974089739478 6.60680023988219e-05
0.0106634769763467 6.67256433899404e-05
0.0107302026197366 6.75152340777425e-05
0.0107977178538143 6.84438906571915e-05
0.0108661617444715 6.93689541856066e-05
0.0109355306986571 7.00229856167346e-05
0.0110055536842739 7.08332770182892e-05
0.0110763869612922 7.18203264339061e-05
0.0111482072877261 7.3009548265313e-05
0.0112212168359914 7.44335308658863e-05
0.0112956503668573 7.61346458174747e-05
0.0113717850126747 7.81689475821012e-05
0.0114499539602568 8.0612188081478e-05
0.0115305661483383 8.35694442252987e-05
0.0116141355925636 8.71912279429305e-05
0.0117013268205065 9.17019314482748e-05
0.0117930287519548 9.65000016754088e-05
0.0118895287536302 9.45083575783282e-05
0.0119840371112086 9.25475316434359e-05
0.012076584642852 9.07421904302257e-05
0.0121673268332822 8.9084846832576e-05
0.0122564116801148 8.75667459218246e-05
0.0123439784260366 8.61802583036943e-05
0.0124301586843403 8.49188093431806e-05
0.0125150774936835 8.37767875436177e-05
0.0125988542812271 8.27494741298362e-05
0.012681603755357 8.18329918065645e-05
0.0127634367471635 8.10242707506546e-05
0.0128444610179142 8.03210307777501e-05
0.0129247820486919 7.97217793746214e-05
0.0130045038280665 7.92258260371232e-05
0.0130837296541037 7.88333142647389e-05
0.0131625629683684 7.85452734107001e-05
0.0132411082417791 7.8363693812353e-05
0.0133194719355915 7.80854958338195e-05
0.0133975574314253 7.76185397099718e-05
0.0134751759711352 7.73468000984316e-05
0.0135525227712337 7.72522616667595e-05
0.0136297750329004 7.73202423862505e-05
0.0137070952752867 7.75407656566464e-05
0.0137846360409433 7.79077241699057e-05
0.0138625437651132 7.84183537695484e-05
0.0139409621188828 7.90729450751557e-05
0.0140200350639579 7.98747475395076e-05
0.0140999098114975 8.08300478069878e-05
0.0141807398593044 8.1948427002842e-05
0.0142626882863073 8.32432238389593e-05
0.0143459315101462 8.47322580664904e-05
0.0144306637682127 8.64389078660562e-05
0.0145171026760788 8.83936949264888e-05
0.0146054963710053 9.06366321804468e-05
0.0146961330031857 9.32207652443723e-05
0.0147893537684301 9.62176638971783e-05
0.0148855714323273 9.97262517569696e-05
0.0149852976840842 0.000102495659042929
0.0150877933431272 0.000100708446098068
0.0151885017892252 9.89919988161784e-05
0.0152874937880414 9.7420989662727e-05
0.0153849147777041 9.59897478846352e-05
0.0154809045255888 9.46922519616812e-05
0.0155755967775505 9.35234418701162e-05
0.0156691202194206 9.2479185948491e-05
0.0157615994053691 9.15562445128719e-05
0.0158531556498819 9.07522516938093e-05
0.0159439079015758 9.00657155905325e-05
0.0160339736171663 8.94960373851493e-05
0.0161234696545514 8.90435509755896e-05
0.016212513205527 8.8709585795892e-05
0.0163012227913229 8.8496556814781e-05
0.0163897193481377 8.84080875136182e-05
0.0164781274356513 8.84491738664629e-05
0.0165665766095178 8.86264006719145e-05
0.0166552030101897 8.89482259573009e-05
0.016744151236147 8.94253557709477e-05
0.0168335765919179 9.00712410917585e-05
0.0169236478330097 9.0275279931626e-05
0.0170139231129413 8.98878979476149e-05
0.0171038110108889 8.97012415921332e-05
0.0171935122524811 8.97015589894385e-05
0.0172832138114705 8.98762350938323e-05
0.0173730900465643 9.02172687333948e-05
0.0174633073152977 9.07205932853634e-05
0.0175540279085831 9.13856706428723e-05
0.017645413579226 9.22153148667939e-05
0.0177376288940928 9.32157161842604e-05
0.017830844610277 9.43966623335205e-05
0.0179252412726106 9.57719789378669e-05
0.0180210132515484 9.73602380065241e-05
0.0181183734895549 9.91858229151168e-05
0.0182175593124701 0.000101280493497017
0.0183188398059671 0.000103685690899432
0.0184225254968665 0.000106455979160063
0.0185289814760266 0.000107654128978846
0.0186366356050054 0.000106170026719131
0.0187428056317245 0.000104786077208349
0.0188475917089329 0.000103541481063848
0.0189511331899967 0.00010243295654359
0.0190535661465403 0.000101457530993291
0.0191550236775336 0.000100613186654563
0.0192556368641882 9.98988816535676e-05
0.0193555357458418 9.93145837246298e-05
0.0194548503295664 9.88613285096132e-05
0.019553711658076 9.85413063868088e-05
0.0196522529644628 9.83579834386624e-05
0.0197506109479015 9.83162644575115e-05
0.019848927212359 9.84227091200549e-05
0.019947349921479 9.86858168082498e-05
0.0200460357382873 9.91164020334665e-05
0.0201451521403208 9.97280914780431e-05
0.0202448802317988 0.000100537987744251
0.0203454182195431 0.000101567565807228
0.0204469857853503 0.00010284390112405
0.0205498296864743 0.000104401381265985
0.0206542310677403 0.000103408172946572
0.0207576392406869 0.000102672637222835
0.0208603118779097 0.000102195741960073
0.0209625076198698 0.000101948645725125
0.0210644562655949 0.000101910668271014
0.0211663669338659 0.00010206763051639
0.0212684345643823 0.00010241058805713
0.0213708451524395 0.000102935028475973
0.0214737801809154 0.000103640401763397
0.0215774205826788 0.000104529911391138
0.02168195049407 0.000105610530220655
0.0217875610242906 0.000106893237903133
0.0218944542621937 0.000108393500670883
0.0220028477628646 0.000110132047127963
0.0221129798099926 0.000112136034111807
0.0222251158441044 0.000114440759204988
0.0223395566033094 0.000113445221749764
0.0224530018250592 0.000112266540787706
0.0225652683658469 0.000111228187716819
0.0226764965535637 0.000110332957111539
0.0227868295106752 0.000109580208297207
0.0228964097189724 0.000108970370576588
0.023005380089549 0.000108505079114236
0.0231138851686632 0.00010818728534334
0.0232220724540066 0.000108021407702703
0.0233300938617093 0.000108013533618544
0.0234381073953278 0.000108171686922631
0.0235462790822505 0.000108506180770899
0.0236547852630214 0.000109030084345484
0.0237638153473668 0.00010975984408811
0.023873575191455 0.000110716118796872
0.0239842913102518 0.00011192491684267
0.0240962162270945 0.000113419169498209
0.0242096353965927 0.000115240949034542
0.0243248763456273 0.000117444665858096
0.0244423210114853 0.000119348885413524
0.0245616698968989 0.000117599445904884
0.0246792693428038 0.000116233549144784
0.0247955028919485 0.000115227559672323
0.0249107304516209 0.000114528728460834
0.0250252591800817 0.000114099022336222
0.0251393582024179 0.000113911336155641
0.0252532695385736 0.000113946766988958
0.0253672163055625 0.00011419285458236
0.0254814091601449 0.000114642451924072
0.025596051612069 0.000115293030835236
0.0257113446429042 0.000116146311831575
0.0258274909547358 0.000117208160139559
0.0259446991148753 0.000118488726222229
0.0260631878410976 0.000120002840066161
0.0261831906811637 0.000121682319267285
0.026304873000431 0.000120641069312367
0.0264255140697434 0.00011971644682315
0.0265452305165665 0.00011894612173507
0.0266641766383016 0.000118331612797767
0.0267825082510994 0.000117875323064639
0.026900383574164 0.000117581152823824
0.0270179647269878 0.00011745469452389
0.0271354194215117 0.000117503484985035
0.0272529229064967 0.000117737338985304
0.027370660245482 0.000118168790481588
0.0274888290359636 0.000118813678721932
0.0276076427146856 0.000119691933433599
0.0277273346481192 0.000120828639026028
0.0278481632871452 0.000122255498206894
0.0279704187853521 0.000124012880898032
0.0280944316662501 0.000126152753152796
0.0282205844194029 0.000128742968160044
0.028349327387563 0.000131873737131406
0.0284812011246944 0.000135667726190065
0.0286168688508844 0.000133998076873445
0.0287508669277579 0.000131527014517584
0.0288823939422755 0.000129608082664937
0.0290120020249404 0.000128151149978891
0.0291401531749193 0.000127078540329155
0.0292672317152484 0.000126335222783691
0.0293935669380321 0.000125881965966351
0.0295194489039985 0.000125690954691717
0.0296451398586902 0.000125743003014559
0.0297708828617048 0.000126025757194166
0.0298969086188989 0.000126532548113822
0.0300234411670127 0.000127261697182028
0.0301507028641948 0.000128216165760013
0.0302789190299548 0.000129403492309901
0.0304083225222647 0.000128637371529579
0.0305369598937943 0.000127899323615264
0.0306648592174095 0.000127329013871943
0.0307921882312815 0.000126931711918988
0.0309191199432005 0.000126712803941985
0.0310458327471425 0.000126679660900634
0.0311725124080431 0.000126841988152836
0.0312993543961959 0.000127212263943379
0.0314265666601393 0.000127806321496725
0.031554372981636 0.000128644127883939
0.03168301710952 0.00012975083761714
0.0318127679471371 0.0001311582379568
0.0319439261850939 0.000132906765889758
0.0320768329509837 0.000135048380758306
0.032211881331742 0.000137650754784392
0.0323495320865263 0.00014080356102755
0.0324903356475539 0.000144628228505538
0.0326349638760594 0.000149293690982466
0.0327842575670419 0.000154997989387743
0.0329392555564296 0.000150490607150494
0.0330897461635801 0.000146846570304893
0.033236592733885 0.000144032302933559
0.0333806250368186 0.000141859851195188
0.0335224848880138 0.000140201526540101
0.0336626864145539 0.000138969536443401
0.0338016559509973 0.000138102098553866
0.0339397580495511 0.000137555271016753
0.0340773133205679 0.000137297941130394
0.0342146112616983 0.000137308650279089
0.0343519199119774 0.000137573549571372
0.0344894934615488 0.000137885911433584
0.0346273793729823 0.000137081775988458
0.0347644611489708 0.000136443024183353
0.0349009041731541 0.000135989043569423
0.0350368932167236 0.000135725633744155
0.0351726188504677 0.000135660549877935
0.0353082794003457 0.000135804034220368
0.035444083434566 0.000136169286055672
0.0355802527206217 0.000136773084007716
0.0357170258046294 0.00013763661980992
0.0358546624244393 0.000138786627757156
0.0359934490521965 0.00014025693669842
0.0361337059888949 0.000142090639952621
0.0362757966288475 0.000144343192670053
0.0364201398215176 0.000147086942203674
0.0365672267637213 0.000150417947724826
0.0367176447114461 0.000154466601402419
0.0368721113128485 0.000159414858138093
0.0370315261709866 0.000165525603361537
0.0371970517743481 0.000166486580187092
0.0373635383545352 0.00016361497824815
0.0375271533327834 0.000160914723217112
0.0376880680560005 0.000158440502775757
0.0378465085587762 0.000156183595617094
0.0380026921543933 0.000154135833901357
0.0381568279882947 0.000152290548731114
0.0383091185370258 0.000150642525816918
0.0384597610628427 0.000149187975431917
0.0386089490382746 0.000147924532797788
0.0387568735710724 0.000146851290686368
0.0389037248617588 0.000145968867379756
0.0390496937291386 0.000145279515032184
0.0391949732441707 0.000144787275945458
0.0393397605201162 0.000144498197486903
0.0394842587176031 0.000144420620881932
0.039628679338485 0.000144565565245409
0.0397732449037304 0.000144947237346794
0.0399181921410772 0.000145583710566827
0.0400637758516441 0.000146497836470148
0.0402102736881142 0.000147718482683206
0.0403579921707974 0.000149282238853767
0.0405072744096512 0.000151235809986685
0.0406585102196379 0.000153639446557546
0.0408121496661954 0.000156571985595044
0.0409687216517904 0.000160138482204724
0.0411288601339952 0.000164482176970243
0.0412933423109654 0.00016980407222097
0.0414631463831864 0.000176396647639809
0.0416395430308262 0.000174624057846186
0.0418141670886724 0.000171677032607007
0.0419858441212794 0.000168951930324108
0.0421547960516035 0.000166460475207317
0.0423212565268108 0.000164193735747518
0.0424854502625583 0.000162144061016698
0.042647594323575 0.000160305354181623
0.0428078996777567 0.000158673034051219
0.0429665727118079 0.000157244023622504
0.0431238167354304 0.000156016772050069
0.0432798335074805 0.000154991312804018
0.0434348248202845 0.000154169362649135
0.0435889941829336 0.00015355446847613
0.0437425486514097 0.000153152212094098
0.0438957008635038 0.000152970487447004
0.0440486713509508 0.00015301987053216
0.044201691221483 0.000153314110902108
0.0443550053323851 0.000153870785940133
0.0445088761183252 0.000154712177536011
0.0446635882958612 0.000155866459154664
0.0448194547550159 0.000157369325517166
0.0449768240805331 0.000159266268240537
0.0451360903487736 0.00016161581911611
0.0452977061678897 0.000164494285355151
0.0454622004532449 0.000168002862800835
0.0456302033160457 0.000172278688571718
0.0458024820046174 0.000177512723145305
0.0459799947277627 0.000183980137698067
0.0461639748654608 0.000183773402942056
0.0463477482684029 0.000180720171099141
0.046528468439502 0.000177873671191792
0.0467063421106938 0.000175271529456212
0.04688161364015 0.000172905011529375
0.0470545186516794 0.000170766336041415
0.0472252849877208 0.00016884934475803
0.0473941343324788 0.000167149473380488
0.0475612838058593 0.000165663745417692
0.047726947551277 0.000164390801809208
0.0478913383530862 0.000163330969629875
0.0480546693227161 0.000162486375297359
0.0482171556980134 0.000161861110228283
0.0483790168082417 0.000161461460478896
0.0485404782687206 0.000161296216839942
0.0487017744855606 0.000161377088407819
0.0488631515739684 0.000161719252661759
0.0490248708266301 0.00016234208909274
0.0491872129157229 0.0001632701651935
0.0493504830809164 0.000164534576515451
0.0495150176574318 0.000166174794771076
0.0496811924522029 0.000168241262586288
0.0498494337147892 0.000170799115421377
0.0500202328302106 0.000173933656927888
0.0501941664871385 0.000177758658259842
0.0503719251453983 0.000181790415717522
0.0505537155611158 0.000184783077417017
0.0507384986385328 0.000188269194133445
0.0509267678326663 0.000191110040991019
0.0511178778736573 0.000188102401963249
0.0513059802756205 0.00018526067177142
0.051491240947392 0.000182668643904905
0.0516739095912969 0.000180318924111921
0.0518542285154088 0.000178204427462486
0.0520324329428713 0.000176319735829628
0.0522087526787009 0.00017466109887906
0.05238341377758 0.000173226451081237
0.0525566402286612 0.000172015468285234
0.0527286556969464 0.000171029668970271
0.0528996853659167 0.000170272567551163
0.0530699579334679 0.000169749890503033
0.0532397078239709 0.000169469870673081
0.053409177694644 0.000169443641489784
0.0535786213361338 0.000169685761843643
0.0537483070979774 0.000170214915859517
0.0539185220138369 0.000171054851354064
0.054089576865191 0.000172235651359012
0.05426181251655 0.000173795480386484
0.0544356079969365 0.000175783023756749
0.0546113910206932 0.000178260965164266
0.0547896519858575 0.000181311065616722
0.0549709630514742 0.000185041796170291
0.0551560048476445 0.000186670214233956
0.0553426750618785 0.000188628991870328
0.0555313040537488 0.000190982048213212
0.055722286101962 0.000193762636058604
0.0559160487380206 0.000196936571916746
0.0561129853099374 0.000194048674567267
0.0563070339845046 0.000191326680249555
0.0564983606647542 0.000188856929141684
0.0566872175938959 0.000186633442347237
0.0568738510362431 0.000184650592643738
0.0570585016288868 0.000182904481784917
0.0572414061106718 0.000181392979241726
0.0574227990899135 0.000180115782635511
0.057602914872549 0.000179074525094352
0.0577819893976433 0.000178272937755344
0.0579602623353987 0.000177717078900058
0.0581379794142988 0.000177415646125165
0.0583153950604239 0.000177380394810237
0.0584927754552342 0.000177626695856157
0.0586704021510903 0.000178174280038824
0.0588485764311291 0.000179048237697382
0.0590276246688265 0.00018028037527171
0.0592079050440982 0.000181911081868126
0.0593898161259664 0.000183991942126166
0.0595738080680925 0.000186589470598579
0.0597603975386911 0.000189790581828719
0.0599501881205198 0.000193710839588446
0.0601438989601083 0.000194560231229378
0.0603384591913376 0.000195756708825009
0.0605342159001627 0.000197327716493853
0.0607315436166565 0.00019928875232903
0.0609308323689855 0.000201663287215326
0.0611324956562009 0.000201421322389096
0.06133391697859 0.000198717695387932
0.0615326346739779 0.000196234927100935
0.0617288696010788 0.000194006100674713
0.0619228757017535 0.000192026658709096
0.0621149023604626 0.00019029330065525
0.0623051956611179 0.000188804588486542
0.0624940002496044 0.000187561037676098
0.0626815612872805 0.000186565252820356
0.0628681265401009 0.000185822125749104
0.06305394866585 0.000185339110359117
0.0632392877762091 0.000185126594178597
0.0634244143703877 0.000185198395297166
0.0636096127656849 0.000185572425190817
0.0637951851908757 0.000186271576133743
0.0639814567670094 0.000187324919111603
0.0641687816861211 0.000188769340313429
0.0643575510264345 0.000190651811805032
0.0645482028382395 0.000193032602144628
0.0647412354403841 0.000195989919887233
0.0649372253602714 0.00019962681150183
0.0651368521717732 0.000204049861179901
0.0653409020329531 0.000204273142140546
0.0655451751750936 0.000204877230265615
0.0657500524053593 0.00020587210692723
0.0659559245122865 0.000207260733358303
0.0661631852456448 0.000209053934936639
0.0663722391805814 0.000207392950791193
0.0665796321313726 0.00020477121273844
0.0667844033441111 0.000202397595488838
0.0669868009395999 0.000200284202206674
0.0671870851418066 0.000198427535216608
0.0673855126770232 0.000196825789888897
0.0675823384669121 0.000195479180884698
0.0677778176477968 0.000194390078257828
0.0679722077260546 0.000193563203902756
0.0681657709299574 0.00019300590589852
0.0683587768358559 0.000192728530767512
0.0685515053666234 0.000192744922264924
0.0687442502888883 0.000193073087324379
0.0689373233762127 0.000193736087713197
0.0691310594639259 0.000194763243141164
0.0693258227070671 0.000196191773630851
0.0695220144806979 0.000198069075478523
0.0697200835561765 0.000200455934733929
0.0699205394909104 0.000203431166190146
0.0701239706571005 0.000207098489751046
0.0703310691468516 0.000211597047107261
0.0705426661939588 0.000215146718621632
0.0707578129125805 0.000214908601466768
0.0709727215140472 0.000215090372098992
0.0711878118861462 0.000215695398724632
0.0714035072848709 0.000216717314497243
0.0716202245993681 0.000214703841525757
0.0718349284408939 0.000212041263457834
0.0720469697043517 0.000209639950977189
0.0722566096553289 0.00020750784615414
0.072464117501483 0.000205641788812707
0.0726697592902957 0.000204040475350556
0.0728737997656463 0.000202704739458137
0.0730765045051044 0.000201637710587873
0.0732781422156923 0.000200845040267202
0.0734789872559595 0.000200335215151341
0.0736793224711108 0.000200119980165288
0.0738794424512761 0.000200214904879327
0.0740796573561554 0.000200640140592817
0.0742802974967483 0.000201421436710628
0.0744817189334589 0.000202591517654387
0.0746843104511133 0.000204191972116962
0.0748885024232303 0.000206275887704102
0.0750947783109343 0.000208911598700607
0.075303689909635 0.000212188144640031
0.075515878054275 0.000216223446626558
0.0757321015009016 0.000221176968884858
0.0759532784697864 0.000227233803351665
0.0761805122731381 0.000226267442335739
0.0764067797154738 0.00022576678503478
0.0766325465005086 0.000225745234298547
0.0768582917348072 0.000223454074876728
0.0770817458096839 0.000220598576252176
0.0773023443859361 0.00021801753306211
0.0775203619189982 0.000215717061636736
0.0777360789806349 0.000213693256841322
0.0779497722374762 0.000211944145964846
0.0781617163834411 0.00021046994380895
0.07837218632725 0.000209273198957079
0.0785814595262071 0.000208359007278133
0.0787898185334852 0.000207735310547408
0.0789975538440326 0.00020741330237976
0.0792049671464124 0.000207407972864275
0.0794123751192767 0.000207738837035378
0.0796201139563121 0.000208430911953412
0.0798285448682655 0.000209516037809906
0.0800380609060754 0.000211034685386539
0.0802490955914619 0.0002130384673842
0.0804621340588461 0.000215593694612982
0.0806777277534591 0.000218786527577894
0.080896514281037 0.000222730643328688
0.0811192449243657 0.00022757901733746
0.0813468239417031 0.000233542735753546
0.0815803666774567 0.000239485014919771
0.0818198516923765 0.00023767024405948
0.0820575219364359 0.000234136759961876
0.0822916586963978 0.000230888144775343
0.0825225468411732 0.000227943559193867
0.082750490400367 0.000225295130415317
0.0829757855307823 0.000222936718812634
0.083198722249595 0.000220864328995858
0.0834195865785908 0.000219076156290436
0.0836386627348813 0.000217572681674263
0.0838562354165555 0.000216356828937173
0.0840725922454927 0.000215434195830797
0.0842880264413235 0.000214813376228901
0.0845028398175524 0.000214506397385905
0.0847173462149383 0.000214529306613057
0.0849318755215514 0.000214902956495649
0.085146778478047 0.000215654059865783
0.0853624325379128 0.00021681661906202
0.0855792491569748 0.000218433886675686
0.0857976830436505 0.000220561098567687
0.0860182441422182 0.000223269358762486
0.0862415135009807 0.000226651292483285
0.086468164793464 0.00023082950411721
0.0866989942975812 0.000235969656849877
0.0869349639544311 0.00024230151628493
0.087177265470716 0.000247600220547019
0.087424865691263 0.000243861756372178
0.0876687274476352 0.000240318261337683
0.0879090457089728 0.000237093179297291
0.0881461388882701 0.000234178615021645
0.0883803175032918 0.000231566989706167
0.0886118844929979 0.000229252922472835
0.0888411374154708 0.000227233270986497
0.0890683706864573 0.000225507198102079
0.0892938778845594 0.000224076297897259
0.0895179541824566 0.000222944791238875
0.0897408989736955 0.000222119805483592
0.0899630187791791 0.000221611758962381
0.0901846305381414 0.000221434879709186
0.0904060654178506 0.000221607900654518
0.0906276733185052 0.000222154991613117
0.0908498283101183 0.000223107016585501
0.0910729353267038 0.000224503247558383
0.0912974385742621 0.000226393733858984
0.0915238323081211 0.000228842636396335
0.0917526749445175 0.00023193302157383
0.0919846079660913 0.000235773931894337
0.0922203818979856 0.000240511135845495
0.0924608930338311 0.000246344073010512
0.0927072371068416 0.000253553754591591
0.0929607908614332 0.000252395704443843
0.0932131865658771 0.000248689806273888
0.0934618763721509 0.000245275465796796
0.0937071518379477 0.000242183204622346
0.0939493350425701 0.000239405183110352
0.0941887402256804 0.000236935282765173
0.0944256755084456 0.000234769683482628
0.0946604451919282 0.000232906926512601
0.0948933521184408 0.00023134802932441
0.0951247001477653 0.000230096669702933
0.0953547968174682 0.000229159452952068
0.0955839562704203 0.000228546282076502
0.0958125025524968 0.000228270859127756
0.0960407734116245 0.000228351357986249
0.0962691247696108 0.000228811326415737
0.0964979360960265 0.000229680901607013
0.0967276169976335 0.000230998463735783
0.0969586154613693 0.000232812915799342
0.0971914283771686 0.00023518688095145
0.0974266152581201 0.00023820128014185
0.0976648165382619 0.000241962050234195
0.0979067785884961 0.000246610297143545
0.0981533888856397 0.000252338186263416
0.0984057270719031 0.000259414881033748
0.0986651419529368 0.000259674885744842
0.0989248168386817 0.000255888150402097
0.0991807049890838 0.000252381094550327
0.0994330860836341 0.000249205077158461
0.0996822911607925 0.000246352405119069
0.0999286435659116 0.00024381688752698
0.100172460453439 0.00024159470412546
0.100414055157564 0.000239684477275664
0.10065373963484 0.000238087394409681
0.100891827029249 0.000236807402788534
0.101128634432038 0.000235851491370563
0.101364485923408 0.000235230080748765
0.101599716004157 0.000234957551262655
0.10183467355542 0.000235052951867117
0.102069726507287 0.000235540951370951
0.102305267458658 0.000236453121731683
0.10254172058039 0.000237829686471348
0.102779550266861 0.000239721935616749
0.103019272202478 0.000242195619849728
0.103261467822327 0.000245335822399888
0.103506803644727 0.000249254130492796
0.10375605777522 0.000254099511951701
0.104010157287172 0.000260075410593892
0.104270232697766 0.000267467794731416
0.104537700492497 0.000265688694288304
0.104803389186785 0.000261874788510521
0.105065263975296 0.000258375538630542
0.105323639513927 0.000255214085030506
0.105578853598957 0.000252382883729477
0.105831236482687 0.000249876370141829
0.106081112852828 0.000247691444271426
0.1063288042971 0.000245827559875142
0.106574631856975 0.00024428687488874
0.106818918731864 0.000243074481330047
0.107061993213194 0.000242198731847602
0.107304191945041 0.000241671687676373
0.107545863632718 0.000241509723024357
0.107787373355742 0.000241734336185934
0.108029107691928 0.000242373240079963
0.108271480932008 0.000243461838826985
0.108514942770835 0.000245045249777503
0.108759988020612 0.000247181114692225
0.109007169135305 0.000249943581897041
0.109257112717202 0.000253429076298124
0.1095105417935 0.000257764887963715
0.109768306681463 0.00026312237182147
0.110031429053285 0.000269738026606436
0.110301167079891 0.000274438062396537
0.110575605142288 0.000270462361279579
0.110846067503567 0.000266721836769845
0.111112789340337 0.000263331081336203
0.111376120421674 0.000260282619548116
0.111636403041222 0.000257569747260003
0.111893972788482 0.000255188264415778
0.112149161052897 0.00025313655947008
0.112402297612368 0.000251415736273006
0.112653713348641 0.000250029817425353
0.112903743166066 0.000248986039839732
0.113152729205906 0.000248295264782062
0.113401024470688 0.000247972534083758
0.113648997004771 0.000248037817818867
0.11389703482259 0.000248517018802077
0.114145551841392 0.000249443329057437
0.11439499517045 0.000250859079900595
0.11464585425035 0.000252818300009133
0.11489867255036 0.000255390314854314
0.115154062865214 0.000258664920075321
0.115412727785289 0.000262760007736878
0.115675487793026 0.000267833153080297
0.115943320946106 0.000274099863055701
0.116217420809162 0.000281863591545584
0.116499284400708 0.000277978400450634
0.116777262801158 0.00027408834358324
0.117051351144742 0.0002705553058574
0.117321906450599 0.000267374667045382
0.117589281117644 0.000264539239262353
0.117853820356907 0.000262044360340555
0.118115864717247 0.000259888018514472
0.118375752735762 0.000258070974403773
0.118633823710165 0.000256596959631226
0.118890420669797 0.000255472968260136
0.119145893638057 0.000254709662981249
0.119400603301038 0.00025432192753814
0.119654925228576 0.000254329610142274
0.119909254838718 0.00025475852258964
0.120164013361308 0.000255641789077606
0.120419655150386 0.000257021684473834
0.12067667683486 0.000258952173294826
0.120935629008154 0.000261502477069757
0.121197131485224 0.000264762192405573
0.12146189367763 0.000268848819421108
0.121730742497051 0.000273919170123347
0.122004661667174 0.000280187280300875
0.122284848947475 0.000287953759326016
0.122572802706801 0.000284370914630821
0.122857173621432 0.000280425032617699
0.12313759865405 0.000276839026440731
0.12341443768049 0.0002736133015421
0.123688050982032 0.00027074084659014
0.123958791828623 0.000268217183191893
0.124227009011814 0.000266040566442024
0.124493049578256 0.000264212120072992
0.124757261698329 0.000262736051255903
0.125019997749585 0.000261619963365711
0.125281617712951 0.000260875290408763
0.12554249300336 0.000260517887048747
0.125803010890409 0.000260568822625705
0.126063579713034 0.000261055449197245
0.126324635162232 0.000262012845544265
0.126586648007776 0.000263485789496259
0.126850133797272 0.000265531489342327
0.127115665286614 0.000268223434009223
0.127383888720624 0.000271656938271419
0.127655545658895 0.000275957336910578
0.127931502995806 0.000281292469481623
0.128212795465287 0.000287892409718706
0.128500687875006 0.000293826642287014
0.128794514517293 0.000289662691687311
0.12908417720898 0.000285740715348477
0.129369917924329 0.000282192189912911
0.129652110114242 0.000279009972687854
0.12993112008693 0.000276187706143697
0.130207307793073 0.000273721764651155
0.130481029557724 0.000271611369843864
0.130752640927568 0.000269858755951399
0.13102249968352 0.000268469423935025
0.131290969107455 0.000267452504261498
0.131558421611716 0.000266821255947602
0.131825242867664 0.000266593741814851
0.132091836609479 0.000266793736637435
0.132358630346116 0.000267451951026873
0.132626082297143 0.000268607692438996
0.132894689989582 0.000270311145635663
0.133165001135218 0.000272626552034533
0.133437627687252 0.000275636728016995
0.133713264415269 0.000279449635762748
0.133992714051032 0.000284208205907045
0.134276922256939 0.000290105510468092
0.134567027767407 0.00029740913967282
0.13486443690708 0.000298017990377638
0.135162454897457 0.000293901577636172
0.135456356475094 0.000290103860791043
0.135746460335885 0.000286683740291639
0.136033144076176 0.000283634427725857
0.136316778503902 0.000280951008885461
0.136597729512788 0.000278631430031787
0.136876360942819 0.000276676645492841
0.137153037588312 0.000275090838171342
0.137428128426484 0.000273881742313741
0.137702010168797 0.000273061093312866
0.13797507126211 0.000272645239766895
0.138247716501877 0.000272655968426339
0.138520372470303 0.000273121614650004
0.138793494084953 0.000274078565077851
0.139067572650031 0.000275573311225222
0.139343145961256 0.000277665294834068
0.139620811256091 0.000280430920908928
0.139901242176999 0.000283969340327464
0.140185211517327 0.0002884109997665
0.140473622517093 0.00029393067681945
0.140767553193913 0.000300768094790087
0.141068321288703 0.000305424862177703
0.141373746150881 0.000301183084852918
0.141674929235734 0.000297214737708543
0.141972143973442 0.000293633773016426
0.142265777746459 0.000290433376257923
0.142556211122717 0.000287607926380998
0.142843819049098 0.00028515470538051
0.143128973754478 0.000283074043014635
0.143412047797493 0.000281369524173432
0.143693417321666 0.000280048297139367
0.143973465618805 0.000279121506523588
0.144252587125329 0.000278604884793925
0.144531192010123 0.000278519550682546
0.144809711560806 0.00027889308431793
0.145088604645123 0.000279760980644533
0.145368365625768 0.000281168632504556
0.145649534258273 0.000283174071714754
0.145932708329987 0.000285851823353853
0.146218560153341 0.000289298439115719
0.146507858592457 0.000293640642447308
0.146801499234904 0.000299047680782645
0.147100546915687 0.000305750736145504
0.147406297651832 0.000311827184123161
0.147718124835955 0.000307507812084447
0.14802563264804 0.000303451002150707
0.148329083650191 0.000299789760473989
0.148628873410665 0.00029651733615054
0.148925390746815 0.000293627993094831
0.14921901873991 0.00029111896583164
0.149510137705742 0.000288990610960334
0.149799128316702 0.000287246620605762
0.150086374937308 0.000285894339445461
0.150372269276753 0.000284945210200265
0.150657214486953 0.0002844153824262
0.15094162986938 0.000284326534545946
0.151225956403926 0.000284706981445291
0.151510663385371 0.000285593172678213
0.151796256558049 0.00028703173810369
0.152083288296153 0.000289082317969708
0.152372370614122 0.00029182154621845
0.152664192160341 0.000295348775609383
0.15295954093595 0.000299794516711404
0.153259335452662 0.000305333255866207
0.153564668708528 0.000312203636110363
0.153876872344638 0.00031721113556922
0.154194083480207 0.000312865713869276
0.154506949194077 0.00030880373508895
0.154815752929166 0.000305143835803806
0.15512089676497 0.000301879474537247
0.155422776239507 0.000299005405096573
0.155721781644603 0.000296519444419478
0.156018301089023 0.000294422641706855
0.15631272373073 0.000292719517538871
0.156605443248269 0.000291418414043934
0.156896861662312 0.000290531983257244
0.15718739364557 0.000290077852507483
0.157477471498077 0.000290079522326559
0.157767551020404 0.000290567577208133
0.158058118597612 0.000291581327022154
0.158349699924634 0.00029317105500211
0.158642870979636 0.000295401140213113
0.158938272119849 0.000298354474042743
0.159236626593892 0.000302138845374416
0.159538765439266 0.000306896418182272
0.159845661857449 0.000312818247415721
0.160158480104864 0.000320167361738467
0.160478647466603 0.000321608379293077
0.160800255845896 0.00031728921055296
0.161117545056449 0.000313305847388153
0.161430850903837 0.000309729700509738
0.161740580604347 0.000306554617566404
0.162047135221913 0.000303776473991373
0.162350911695905 0.000301394336086024
0.162652306031991 0.000299410661130629
0.162951716693121 0.000297831585210539
0.163249548278332 0.000296667334902205
0.163546215613234 0.000295932795143697
0.163842148408378 0.000295648279164051
0.164137796687542 0.000295840566931327
0.164433637254473 0.000296544308084042
0.164730181562557 0.000297803931895528
0.165027985494453 0.000299676278370483
0.165327661772823 0.000302234280778882
0.165629896053602 0.000305572222245744
0.165935468275848 0.0003098134199848
0.166245281695833 0.000315121781796477
0.166560403477629 0.000321719785383927
0.166882123263013 0.000329571090141464
0.167211694353154 0.000325072000130752
0.167536766353285 0.000320834955492785
0.167857601308778 0.000317015939875599
0.168174617248654 0.000313608497905725
0.168488225746559 0.000310607127599151
0.168798832874158 0.000308009521589033
0.169106842395747 0.000305816748584189
0.169412659144332 0.000304033503458707
0.16971669264779 0.000302668473821641
0.170019361121612 0.000301734851775464
0.170321095973387 0.000301251031869138
0.170622347005257 0.000301241553746493
0.170923588559003 0.000301738374483679
0.171225326933487 0.000302782595415587
0.171528109528902 0.000304426829758636
0.171832536358661 0.000306738495882332
0.172139274854543 0.000309804482442964
0.172449079336986 0.000313737905174655
0.172762817242161 0.000318688157023269
0.173081505399184 0.000324856338705141
0.173406361737889 0.000332519868155755
0.173738881606045 0.000332024854190923
0.174070906460236 0.000327658494050827
0.174398564954287 0.000323665918771145
0.174722230873058 0.00032009379877375
0.175042324671832 0.000316936482041601
0.175359261153873 0.00031419085114009
0.175673452005013 0.000311857182941971
0.175985309187955 0.000309939389190904
0.176295248577146 0.000308445361984584
0.176603693939131 0.000307387460251828
0.176911081399383 0.000306783175963172
0.177217864575346 0.000306656035578458
0.177524520610924 0.000307036816762927
0.177831557427687 0.000307965197656276
0.178139522625344 0.000309492013347734
0.178449014638691 0.000311682385342633
0.178760697024034 0.000314620137928919
0.179075317161963 0.000318414165518279
0.179393731327481 0.000323207851696849
0.179716939179178 0.000329193436266627
0.180046132615445 0.000336634748238444
0.180382767363683 0.000338147713882654
0.180720915077566 0.000333698656190708
0.181054613733756 0.000329604767441662
0.181384218501198 0.000325939230934723
0.181710157732133 0.00032269642597511
0.182032854158108 0.000319872983321311
0.182352727141429 0.000317468983422011
0.182670196124851 0.00031548820065668
0.182985684325508 0.000313938449415886
0.183299622774924 0.000312832072761641
0.183612454847685 0.000312186612516039
0.183924641460201 0.000312025716765717
0.184236667176967 0.00031238036505412
0.184549047542021 0.000313290529495414
0.184862338071517 0.000314807447370424
0.185177145518887 0.000316996772126669
0.185494142291014 0.000319943018871672
0.185814085309885 0.00032375597087079
0.186137841280756 0.000328580151568885
0.186466421432325 0.000334609262868221
0.186801030695193 0.000342109012784637
0.187143139707978 0.000343410458728411
0.187486550166706 0.000338925178901855
0.187825475345608 0.000334804338531688
0.18816027968414 0.000331118652894201
0.188491398337034 0.00032786270459094
0.188819261041625 0.00032503344479437
0.189144294486419 0.000322631365539101
0.189466925851959 0.000320660760651855
0.18978758661261 0.000319130094316962
0.190106716706927 0.000318052519378724
0.190424769226306 0.000317446586850449
0.190742215813157 0.000317337206384707
0.191059553019541 0.000317756943881093
0.191377309963422 0.000318747783041884
0.191696057746464 0.000320363539809797
0.192016421286274 0.000322673218287963
0.192339094504562 0.000325765759334441
0.192664860263896 0.00032975690822835
0.192994617172125 0.000334799411209942
0.193329416583335 0.000341098636488843
0.193670515219824 0.000348937420845776
0.194019452640669 0.000347818646303222
0.194367271286973 0.00034334547307539
0.194710616760048 0.000339273392216061
0.195049890152264 0.000335642306843084
0.195385532459107 0.000332447210652006
0.195717979669759 0.000329685974653132
0.196047665644412 0.000327360144372477
0.196375025788785 0.000325475232588419
0.196700501021373 0.000324041134783082
0.197024542156156 0.000323072708158021
0.197347614864314 0.000322590560990846
0.197670205425305 0.000322622120280268
0.197992827545585 0.000323203075913665
0.198316030621499 0.000324379346397992
0.198640409967897 0.000326209784255474
0.198966619752152 0.000328769956084169
0.199295389708237 0.00033215752574323
0.19962754723398 0.000336500100162034
0.199964047334142 0.000341966985926783
0.200306014320069 0.000348787399207644
0.200654801719276 0.00035610405472326
0.201010905774 0.00035140180054838
0.201362307574548 0.000347003338301741
0.20170931091285 0.000343056657162005
0.202052367570012 0.000339556100632144
0.202391923670644 0.000336497493739573
0.202728421164383 0.0003338802741869
0.20306230143857 0.000331707744473973
0.203394009183044 0.000329987417903435
0.203723996600948 0.0003287315111226
0.20405272811207 0.000327957622739745
0.20438068573481 0.000327689654578751
0.204708375389389 0.000327959056998666
0.205036334446387 0.000328806517925544
0.205365140964313 0.000330284272919187
0.205695425237232 0.00033245930598035
0.206027884543213 0.000335417860383133
0.206363302403596 0.000339271929776113
0.206702574333372 0.000344168838070253
0.207046743171442 0.000350305809554466
0.207397048980997 0.000357952943720394
0.207755001924717 0.000358801788029727
0.208113803712747 0.000354210202557453
0.208468013915304 0.000350008138684699
0.208818022053989 0.000346261376157285
0.209164283430146 0.000342965118835964
0.209507248548982 0.000340117257481412
0.209847365806463 0.000337719498761801
0.210185085305225 0.000335777677040696
0.210520862982266 0.000334302191402861
0.210855165173669 0.000333308614345429
0.211188473788014 0.000332818522115574
0.21152129231013 0.000332860618420784
0.211854152928551 0.000333472255835851
0.212187625184386 0.000334701509504809
0.212522326693891 0.000336610035144421
0.212858936729036 0.000339277069447231
0.213198213798483 0.000342805138999729
0.213541018937483 0.000347328401115802
0.213888347338598 0.000353025178018045
0.214241372516617 0.000360137437716741
0.214601509954333 0.000365517588801895
0.214967027543135 0.000360783132810306
0.215327810675945 0.000356389388235109
0.215684200064181 0.000352459616562543
0.216036659680743 0.000348988710944765
0.216385648391688 0.000345973548357685
0.216731621940046 0.000343414821147564
0.217075036761193 0.000341317331738834
0.217416354092932 0.000339690398927948
0.21775604449186 0.000338548428847354
0.218094592920707 0.000337911697163045
0.21843250461787 0.000337807409234801
0.218770312027105 0.000338271135004845
0.21910858316211 0.000339348761183187
0.219447931923293 0.000341099174448086
0.219789031097741 0.000343598002756229
0.220132629100497 0.000346942929310979
0.220479572029808 0.000351261411801149
0.22083083344161 0.000356722202806073
0.221187555644416 0.00036355310775849
0.221551108752174 0.000371486240381327
0.221922594992555 0.000366650749655894
0.222289245742211 0.000362131880267396
0.222651377622479 0.000358084852340699
0.223009462474819 0.000354504422022038
0.223363966896841 0.000351386980791506
0.223715353877633 0.000348732773405934
0.224064086651039 0.00034654618886065
0.2244106328399 0.000344836157687852
0.224755468997587 0.000343616712832155
0.22509908571042 0.000342907759853671
0.225441993470273 0.000342736121925669
0.225784729592199 0.000343136954393025
0.226127866546592 0.000344155668592055
0.226472022215184 0.000345850573730364
0.226817872788914 0.000348296555936201
0.227166169344851 0.000351590295273093
0.227517759640124 0.00035585782901676
0.22787361746914 0.000361265812250187
0.228234883281391 0.000368038824679565
0.22860292210607 0.000376487005222072
0.228979409111292 0.000371787203842486
0.229351196315135 0.000367212803990502
0.229718409119125 0.000363114689787771
0.230081523808913 0.000359490059133605
0.230441013868047 0.000356335372411769
0.230797349240458 0.00035365098422288
0.231151000224681 0.000351441472967534
0.231502441697649 0.000349716049953758
0.231852157747603 0.000348489135993801
0.232200646883596 0.00034778115301998
0.232548428036616 0.000347619598306461
0.232896047634923 0.000348040499369122
0.233244088134292 0.000349090393726048
0.233593178528018 0.000350829049900459
0.233944007577919 0.000353333260567009
0.234297340838485 0.000356702227744464
0.23465404306623 0.000361065380967635
0.235015108447198 0.000366594036910799
0.235381702484108 0.000373519355487973
0.235755221839596 0.000381104065118562
0.236136325904715 0.000376202686695269
0.23651252859141 0.000371635288147071
0.236884163879557 0.00036755240271637
0.237251716282274 0.000363949165637119
0.237615665447911 0.000360822577909268
0.23797648802582 0.000358173669291593
0.238334661695112 0.000356007821619471
0.238690669516731 0.000354335210130174
0.239045004726861 0.000353171422556003
0.239398176149417 0.000352538307047572
0.239750714456465 0.000352465122141616
0.240103179578606 0.000352990095454675
0.240456169674061 0.00035416254840462
0.240810332222466 0.0003560458237862
0.241166378046252 0.000358721380195186
0.241525099426447 0.000362294628253366
0.241887394054701 0.000366903444464428
0.242254297499165 0.000372730941148413
0.242627028440313 0.000380025267490569
0.243007053707804 0.000384786616533419
0.243391840324337 0.000379921518029338
0.243771761842367 0.000375430400475781
0.244147192242842 0.000371428832872178
0.244518621075715 0.000367912511482329
0.244886533587197 0.00036487955609791
0.245251413143295 0.000362332262048824
0.245613745405344 0.000360277462469104
0.245974022867813 0.00035872702602483
0.246332749893838 0.000357698549046696
0.246690448442884 0.000357216300007297
0.247047664742892 0.000357312499617808
0.247404977242509 0.000358029058489849
0.247763006300999 0.000359419953191078
0.24812242625419 0.000361554514653982
0.248483980768844 0.000364522053714416
0.248848502822559 0.000368438500556082
0.249216941323115 0.000373456171944053
0.249590397495059 0.000379778568570882
0.24997017606363 0.000387683596881239
0.250357859660511 0.000387769474907607
0.250745629135419 0.000382986189678283
0.251128615325097 0.000378639041048276
0.251507254366145 0.000374786110537985
0.251882040476683 0.000371423931091058
0.252253464407774 0.000368552334584321
0.252622016742359 0.000366175533703292
0.252988192276062 0.000364302542966047
0.253352494819028 0.000362947762461873
0.25371544258149 0.000362131781808796
0.254077574363299 0.000361882473235491
0.254439456836534 0.000362236473253538
0.254801693309788 0.000363241199736878
0.255164934509524 0.000364957623858132
0.255529892133383 0.000367464132836695
0.255897356266219 0.000370862010215441
0.256268218276435 0.000375283385244895
0.25664350166168 0.000380903074728864
0.257024404736409 0.000387956794342419
0.257412361530751 0.000395092034038334
0.257807453564789 0.000390096152581942
0.258197549717371 0.000385458860114342
0.258583008577486 0.0003813247706312
0.258964333348117 0.000377689607409943
0.259342022955527 0.000374551290088641
0.259716574245615 0.000371912033365179
0.26008848627898 0.000369778720468302
0.260458264999449 0.000368163412573909
0.260826428412023 0.000367084058244696
0.261193512470267 0.000366565462365867
0.261560077932633 0.00036664060060707
0.26192671853324 0.000367352404633403
0.262294070937874 0.000368756204643288
0.262662827142517 0.000370923111643446
0.26303375025416 0.000373944777552724
0.263407695031713 0.0003779402319533
0.263785635263666 0.000383065946298915
0.264168701209965 0.000389531093009858
0.264558232302975 0.000397621513336083
0.264955853816311 0.000396641458778144
0.265352495275089 0.000391820458584721
0.265744315733674 0.000387460360711059
0.266131776094385 0.000383606858902595
0.266515382953288 0.000380257073823354
0.266895640027111 0.000377411767797153
0.267273051794908 0.000375076300561929
0.26764812809547 0.000373261097266355
0.268021389192737 0.00037198229663892
0.268393371489376 0.000371262640851227
0.268764634130227 0.000371132684264247
0.269135766814491 0.000371632434061077
0.269507399248552 0.000372813588959723
0.269880212837512 0.000374742626868723
0.270254955464381 0.000377505127337227
0.270632460591718 0.000381211938861996
0.27101367253058 0.000386008185569223
0.271399680716149 0.000392086792637617
0.271791767508787 0.000399709488524484
0.272191476997311 0.000402604040597029
0.272594081037908 0.000397653700668668
0.272991734738577 0.000393124208221664
0.273384858946799 0.000389108665293634
0.273773967612092 0.000385603824423139
0.274159571436515 0.00038260950602853
0.274542180942544 0.000380130110209057
0.274922311052753 0.000378175063743765
0.275300486116497 0.000376759434134883
0.275677245550632 0.000375904776144383
0.276053150326776 0.000375640283525984
0.276428790610302 0.000376004352171643
0.276804794962474 0.000377046710435558
0.277181841672909 0.000378831350762553
0.277560673023672 0.0003814406213692
0.277942113645041 0.000384981041825928
0.278327094686867 0.000389591756412701
0.27871668644328 0.000395457157662366
0.279112143600942 0.000402826356121413
0.279514969957063 0.000407947171695301
0.279922917128759 0.00040290609718206
0.280325823225941 0.000398265821988649
0.280724089047929 0.000394146427261425
0.281118235475191 0.000390544511898941
0.28150877998709 0.000387459456031938
0.281896239443122 0.000384895248041655
0.282281134691163 0.00038286092643932
0.282663995617603 0.000381371183935686
0.283045366801538 0.000380447201892845
0.283425814003431 0.00038011778704716
0.283805931790478 0.000380420914556369
0.284186352705035 0.000381405830223506
0.284567758535258 0.000383135941659642
0.284950894476918 0.000385692848839321
0.285336587325757 0.000389182065072558
0.28572576939083 0.000393741318513049
0.286119510709343 0.00039955292296879
0.286519063632311 0.000406862810409205
0.286925926442721 0.000412646578569297
0.28733857302129 0.000407555802685098
0.287746128823975 0.000402864198333037
0.288148993022308 0.000398699810301996
0.28854769283261 0.000395059321835722
0.288942752154446 0.000391942172219486
0.289334694326665 0.00038935247942474
0.28972404680609 0.000387299492212434
0.290111346298302 0.000385798207006156
0.290497144505309 0.000384870219984875
0.290882014725294 0.000384544888114716
0.291266559613408 0.000384860905553109
0.291651420518961 0.000385868452552844
0.292037288971514 0.000387632152450538
0.292424921123965 0.000390235197130699
0.292815156321096 0.000393785207795407
0.293208941528891 0.000398422748062688
0.293607364276954 0.000404334025730121
0.294011698302684 0.000411770462563676
0.294423468765247 0.000416703168161539
0.294840171933409 0.000411604746636407
0.295251776680045 0.000406921399173428
0.295658698079219 0.00040277100969232
0.296061469088911 0.00039915060265376
0.296460619691565 0.000396060181684236
0.296856679873249 0.000393504542382977
0.297250184415632 0.000391493750633045
0.297641678166265 0.00039004379573209
0.298031721961997 0.0003891774907219
0.298420899452719 0.000388925698182438
0.298809825150902 0.000389328995437843
0.29919915414634 0.000390439947496861
0.299589594093836 0.00039232624053327
0.29998192033437 0.000395075064835944
0.300376995399206 0.000398799360672237
0.300775794759878 0.000403646924839569
0.301179441684717 0.000409814058924068
0.301589255743641 0.000417566710091473
0.302006822453733 0.000420134847830101
0.302426957301563 0.000415071046428412
0.302842028347991 0.000410455709970008
0.303252484057961 0.000406378640845154
0.303658862698807 0.000402837480092117
0.304061700178899 0.000399833320576432
0.304461533499475 0.000397372210319921
0.304858905709795 0.0003954656748849
0.30525437138468 0.000394131433195146
0.305648502817875 0.000393394380289389
0.306041897198164 0.000393287924154058
0.306435185122319 0.000393855803498851
0.306829040925817 0.000395154574303322
0.307224195500121 0.000397257049694536
0.307621452549815 0.000400257132916394
0.308021709682732 0.00040427674224855
0.30842598642498 0.000409475974833354
0.308835462399814 0.000416068460241906
0.309251530860056 0.000424345369492765
0.309675876229548 0.000422969248312138
0.31009884547786 0.000417982328448706
0.310516827806309 0.000413495757032742
0.310930323563342 0.000409552651278878
0.311339876214621 0.000406151568310816
0.311746027782932 0.000403295258378682
0.31214932304131 0.000400991654332316
0.312550314695643 0.000399254460082203
0.312949569155725 0.000398103960813485
0.313347673116538 0.000397568130709098
0.313745241247247 0.000397684138809885
0.314142925386057 0.000398500400068177
0.314541425786125 0.000400079391439217
0.314941505177565 0.000402501567874306
0.315344006745439 0.000405870901109871
0.315749877646549 0.000410322881443799
0.316160200527993 0.000416036378175933
0.316576236906169 0.000423251768655374
0.316999488674824 0.00043049249560366
0.317429981170428 0.000425238018657563
0.317855219189085 0.000420390024880597
0.318275609213966 0.000416093644649128
0.318691702858615 0.000412346071064522
0.319104048929679 0.000409147353714772
0.319513196283394 0.000406502531428978
0.319919698814823 0.000404422136689078
0.320324120951512 0.000402922881276181
0.320727043832788 0.000402028601759331
0.321129072434548 0.000401771547777708
0.321530843982325 0.000402194133921371
0.321933038116247 0.000403351333734175
0.322336389449981 0.000405313984613237
0.322741703434594 0.000408173418080438
0.323149876852675 0.000412048070394657
0.323561924923069 0.000417093142274531
0.323979018065344 0.000423515113329908
0.324402533178674 0.000431594293767875
0.324834127472442 0.000432080315999509
0.325266207788441 0.000426988296094042
0.325693196084535 0.000422386205169195
0.326115582289704 0.000418339833601567
0.326533922123306 0.000414847859832631
0.326948769983139 0.000411913006544077
0.327360682989683 0.000409543303244117
0.327770226292927 0.000407752691048336
0.328177978983975 0.000406561851906381
0.328584540835881 0.000405999343223027
0.328990540179105 0.000406103141245594
0.32939664332035 0.000406922744289038
0.329803566064639 0.000408522062315453
0.330212088126955 0.000410983437273807
0.330623071564228 0.000414413333349324
0.331037484897578 0.000418950563398565
0.331456435460976 0.000424778492657604
0.331881213953634 0.000432143710652201
0.332313357664286 0.000438482253886081
0.332751839918172 0.000433195853082785
0.333185035771255 0.000428337959427075
0.333613373730682 0.000424043052021979
0.334037416782704 0.000420308891067123
0.334457725673771 0.000417136406247069
0.334874862080018 0.000414531722510811
0.335289393802529 0.000412506710195361
0.335701900512725 0.00041107973325817
0.336112980245983 0.00041027667839124
0.336523256924374 0.000410132356680479
0.336933389281054 0.000410692411637615
0.337344081692692 0.000412015932196359
0.337756097624888 0.000414179071399823
0.338170276696288 0.000417280136477142
0.338587556832765 0.000421446891815645
0.339009003724581 0.000426847293116591
0.339435851017698 0.000433705730140588
0.339869556747838 0.000442328476949629
0.340311885224788 0.000438931278953574
0.340750816503741 0.000433892223447343
0.341184708727189 0.000429399421932473
0.341614108149121 0.000425473726950386
0.342039581876072 0.000422115036801042
0.342461696912873 0.00041932810997872
0.342881025022851 0.000417123357420257
0.343298148380272 0.000415517540717756
0.343713665920989 0.0004145347327611
0.344128200653751 0.000414207628424797
0.344542408282175 0.000414579328175102
0.34495698761035 0.000415705776435366
0.345372693386786 0.000417659128162999
0.345790352514949 0.000420532464859706
0.346210884979809 0.000424446526354604
0.346635331506163 0.000429559543597352
0.34706489104976 0.000436082006093988
0.347500973055854 0.000444299592348312
0.347945272648203 0.000444170642478416
0.348389443290681 0.00043901599981492
0.348828459290496 0.000434375174732495
0.349262834465229 0.000430307581692226
0.349693142046921 0.000426812710080974
0.350119954757002 0.000423894442187949
0.35054384919919 0.000421562277560478
0.35096541147675 0.000419832006126925
0.351385243482877 0.000418726630249221
0.351803970113126 0.000418277624781264
0.352222247737908 0.000418526652243228
0.352640774390151 0.000419527905186057
0.353060302295337 0.000421351335173672
0.353481653630511 0.00042408716497535
0.353905740795486 0.000427852309824027
0.35433359310531 0.000432799721616986
0.354766392826927 0.000439132359339812
0.355205525186267 0.000447124764601103
0.355652649950868 0.000448906081166239
0.356101556032034 0.000443671001350078
0.356545227033384 0.000438933358083338
0.356984160391467 0.000434774983428656
0.357418935374896 0.000431195203117598
0.357850130578014 0.000428197502259558
0.358278328080273 0.000425791002572256
0.358704119082845 0.000423991128772719
0.359128110211618 0.00042282051928713
0.359550930730905 0.00042231027168881
0.359973241002594 0.000422501638721097
0.360395742641315 0.000423448344161045
0.360819190985476 0.000425219772946441
0.361244410758423 0.000427905425799191
0.361672316184222 0.000431621250678782
0.362103937434901 0.000436518843400655
0.362540456278301 0.000442799179083066
0.362983255457384 0.000450733774066724
0.363433989231451 0.000453117342919119
0.36388710657437 0.00044783883557588
0.364334945409946 0.000443056448707963
0.364778001858654 0.000438859150322627
0.365216861008977 0.00043524636301246
0.365652107371989 0.000432221652786893
0.366084329024776 0.000429794292488051
0.366514123317264 0.000427979939589863
0.366942103256854 0.000426801561277018
0.367368904818131 0.000426290700057021
0.367795195518188 0.00042648919740414
0.368221684715592 0.000427451548371239
0.368649136263963 0.000429248146578673
0.369078384410542 0.00043196981763575
0.369510354228178 0.000435734266979194
0.369946088495157 0.000440695456171753
0.370386783951329 0.000447057609331984
0.370833841560661 0.000455096820675114
0.371288938381336 0.000456801345173367
0.371745739726509 0.000451517397163938
0.372197257123673 0.000446742795766153
0.372643999919439 0.000442558882675962
0.373086558802115 0.000438965453005151
0.37352552425512 0.000435966639335221
0.373961490894456 0.000433572403433422
0.374395063297889 0.000431799243998531
0.374826862541888 0.000430671162870703
0.375257533704758 0.000430220986166077
0.375687754690924 0.000430492164087534
0.376118246855012 0.000431541231591147
0.376549788086603 0.000433441204883869
0.376983229291487 0.000436286335482995
0.37741951562697 0.000440198888144558
0.377859714515115 0.000445339026222623
0.378305053541337 0.000451919629524713
0.378756973170862 0.000460229249670646
0.379217202420533 0.000459967392938586
0.379677169813471 0.000454716468974029
0.380131886282445 0.00045000271536215
0.380581888997807 0.000445885148554484
0.381027774146362 0.000442364229696381
0.381470138376058 0.00043944516458448
0.381909583540643 0.000437139169114499
0.382346722709757 0.000435464227478859
0.382782186937236 0.000434446128955031
0.383216633066191 0.000434119884253634
0.383650752950445 0.000434531655412781
0.384085284605858 0.000435741399275351
0.384521026005133 0.000437826525148147
0.384958852530281 0.000440887032578944
0.38539973956286 0.000445052867603945
0.385844792430464 0.00045049470720225
0.386295287137666 0.000457440225983977
0.38675272736365 0.000466199484204661
0.387218926847855 0.000462632750437127
0.387681559598292 0.000457453695146076
0.388139013293438 0.000452855005393833
0.388591868298832 0.000448858144670277
0.389040726443502 0.00044546455906989
0.389486191002572 0.000442681075757276
0.389928872078329 0.000440520784257921
0.390369392862587 0.000439003869558299
0.390808396732146 0.000438158754693087
0.391246555486839 0.000438023659634764
0.391684579146473 0.00043864872772593
0.392123227874199 0.000440098945771619
0.392563326819971 0.000442458200576323
0.393005785020547 0.000445835006462159
0.393451620027009 0.000450370758267625
0.393901990785277 0.0004562519244224
0.394358242709699 0.000463728608571697
0.394821971318271 0.000470328080860706
0.395292299399132 0.000464818497565725
0.395757117896698 0.000459779890064994
0.396216897786763 0.000455349573428524
0.396672247360191 0.000451526881633346
0.397123774241824 0.000448314945990727
0.397572089187815 0.000445722803002386
0.398017811990818 0.000443766087826984
0.398461578078645 0.000442467975870194
0.398904046054515 0.000441860473771118
0.399345906528286 0.000441986179213849
0.3997878927075 0.000442900686579576
0.400230793394079 0.000444675902923547
0.400675469297003 0.000447404680335073
0.401122873977338 0.000451207402978118
0.401574081380316 0.000456241562020974
0.402030322942337 0.000462716050643692
0.402493038992981 0.000470913201420123
0.402963952194401 0.000471935426471007
0.403435887620872 0.000466574613217615
0.403902462234089 0.000461752486375354
0.404364214720465 0.000457543452695596
0.40482175817316 0.000453948388087711
0.405275706561248 0.000450972949353153
0.405726679510601 0.000448629035738728
0.40617530854634 0.000446935589833747
0.406622244136174 0.000445919690795373
0.407068163826969 0.000445618047855843
0.407513781874825 0.00044607903783676
0.407959860912662 0.000447365499013648
0.408407226411675 0.000449558604038855
0.408856785015714 0.000452763310731545
0.409309548326446 0.000457116186151209
0.409766664512597 0.000462796910156315
0.410229461422753 0.000470045686950221
0.410699507109704 0.000478759141690902
0.411178266251394 0.000473130648773088
0.411651396900167 0.000467960966011567
0.412119357866179 0.000463410993607759
0.412582768859787 0.000459479961389091
0.413042248821176 0.000456170731740565
0.413498419552916 0.000453492164960106
0.413951911717877 0.000451459818116491
0.414403371535993 0.000450096892088045
0.414853468428081 0.000449435531255116
0.415302903959336 0.000449518596397976
0.415752422555734 0.000450402088657633
0.416202824644392 0.00045215849080419
0.416654983135196 0.000454881434525413
0.417109864569721 0.000458692335092773
0.417568556904814 0.00046375003196746
0.418032306936782 0.000470265174721054
0.418502572111503 0.000478522387032449
0.418981094498535 0.000479340423089282
0.419460434921624 0.000473939534602795
0.419934374456227 0.00046909022250792
0.420403464678735 0.000464865042887673
0.420868329721623 0.000461265393371357
0.421329595114994 0.000458297652151907
0.421787892767146 0.000455974643189925
0.422243867410336 0.000454316483223509
0.42269818389356 0.000453351737433993
0.423151535630994 0.000453118998395405
0.423604654629389 0.00045366904154567
0.424058323670935 0.000455067785341199
0.424513391456276 0.000457400402761214
0.424970791859037 0.000460777123150753
0.425431568982188 0.000465341585847106
0.425896910568035 0.000471283169083842
0.426368193737119 0.00047885573409549
0.426847049471214 0.000485204660665384
0.42733225413188 0.000479604665541605
0.427811858797421 0.000474500221010005
0.428286359018431 0.000470025824667584
0.428756384843099 0.000466181713671401
0.42922256655677 0.00046297229583681
0.429685538852607 0.000460408259008354
0.430145947111615 0.00045850734533904
0.430604454456954 0.000457295402807748
0.431061749859762 0.000456807825235774
0.431518557684998 0.000457091517377776
0.431975649202376 0.000458207587431891
0.432433856789808 0.000460235071701528
0.432894091861509 0.000463276162259026
0.433357368023768 0.000467463683067561
0.433824831706836 0.000472972032147993
0.434297803738984 0.000480033653025024
0.434777837392009 0.000488964678102916
0.435266802070112 0.000484889620874421
0.435751691690986 0.000479593867837345
0.436231285558823 0.000474915319448016
0.436706200878271 0.000470872172401389
0.437177073050673 0.000467467546929168
0.437644540597602 0.00046471052861324
0.438109251126215 0.000462617104180078
0.438571868230395 0.000461211142676328
0.439033079373072 0.000460525739528745
0.4394936051126 0.000460605051180767
0.439954210163781 0.000461506805546331
0.440415716969327 0.0004633057654658
0.440879022734793 0.000466098571474265
0.441345121306268 0.00047001063358959
0.441815131939857 0.000475206158796592
0.442290338098654 0.000481903136732667
0.442772241235386 0.000490396469486267
0.443262637704873 0.000489771312951199
0.443752409017824 0.000484348736679539
0.444236757754503 0.000479509526151406
0.444716267280655 0.000475310846992475
0.445191578127647 0.000471755188384019
0.445663333316031 0.000468850508338259
0.44613218382437 0.000466611579079146
0.446598795403449 0.000465060925875546
0.447063856329324 0.000464230109157913
0.447528086438482 0.000464161475850162
0.447992247914332 0.000464910553927249
0.44845715846826 0.000466549350675619
0.448923707818935 0.000469170952935793
0.449392878771871 0.000472896052678611
0.44986577482455 0.000477882403208499
0.450343657227758 0.000484338883089231
0.450827996110847 0.000492547075769559
0.451320543186617 0.00049424706094893
0.451814790247566 0.000488729198690641
0.452303519446256 0.000483773939946697
0.452787293386203 0.00047946452317898
0.453266757909382 0.000475803068684797
0.453742560978067 0.00047279686537081
0.454215357843438 0.000470459991241404
0.454685817834679 0.000468814230834436
0.455154632065514 0.000467890325809742
0.455622522391323 0.000467729684067642
0.456090252075391 0.000468386716153809
0.456558638791545 0.000469932050807775
0.457028570842353 0.000472457013671131
0.457501027856024 0.000476079969193549
0.457977107825217 0.000480955490259274
0.458458063315477 0.00048728795855112
0.458945351274028 0.000495352364912762
0.45944070363894 0.000498294251158467
0.459938997890099 0.000492714302586299
0.460431712192685 0.000487688412297211
0.460919400604982 0.000483313702270052
0.461402714307252 0.000479592194084334
0.461882306501337 0.000476530958908721
0.462358837460246 0.0004741438881143
0.46283298134836 0.000472452609240255
0.4633054339576 0.000471487732972039
0.463776921690572 0.000471290558253634
0.464248212248826 0.000471915403269064
0.464720127652095 0.000473432813161251
0.465193560465256 0.00047593402649557
0.465669494491752 0.000479537297118747
0.46614903178887 0.000484397029398717
0.466633428818269 0.000490717318102528
0.467124146136372 0.000498772638325941
0.467622918774698 0.000501903899901963
0.4681248226746 0.000496296008986028
0.468621118683586 0.00049124525588074
0.469112363939466 0.000486850985762954
0.469599214925229 0.000483115400246027
0.470082330325475 0.000480045803109541
0.470562376128585 0.000477656403997356
0.471040032532582 0.00047596925220411
0.471516001784786 0.000475015507778291
0.471991017292565 0.000474837179615031
0.47246585447218 0.000475489502494289
0.472941343974674 0.00047704420995734
0.473418388184631 0.000479594094358196
0.47389798227899 0.000483259467046639
0.474381241746036 0.000488197502940621
0.474869439248977 0.000494616107916201
0.475364055356893 0.000502795139970528
0.475866850496864 0.000505077714155031
0.476371928211019 0.000499476493386139
0.476871404704405 0.000494446852632802
0.477365851557037 0.000490078987160724
0.477855930544198 0.000486375567925127
0.478342306112123 0.000483344589349308
0.478825650701473 0.000481001093976883
0.47930665179545 0.000479368144256628
0.479786019939706 0.000478478146281803
0.480264498085988 0.000478374659707352
0.480742872745695 0.000479114874518997
0.481221987620214 0.000480773025101511
0.481702760645316 0.000483445155570959
0.482186205800887 0.00048725588498159
0.482673461685868 0.000492368219197961
0.483165829905066 0.000498998158144991
0.483664828063211 0.0005074371346601
0.484172265197871 0.0005078251058965
0.484680090303768 0.000502265419686314
0.485182355723454 0.00049730325077476
0.485679658974229 0.000493008252046801
0.486172667226276 0.00048938386819098
0.486662051094467 0.000486439262184528
0.487148490356651 0.000484190850267382
0.487632681206919 0.000482663334134328
0.488115344541053 0.000481891108834933
0.488597235649888 0.000481920187533556
0.489079155837422 0.000482810837988187
0.48956196667541 0.000484641224222955
0.490046607899633 0.000487512503540859
0.490534120403174 0.000491556088328198
0.491025676491502 0.000496944224153091
0.491522620715655 0.000503905819899121
0.492026526535554 0.000512750918532482
0.492539277454086 0.000510160514090714
0.493049437968177 0.000504677529800219
0.493554115497977 0.000499830106925353
0.494053945604903 0.000495655557680578
0.494549601162583 0.000492158428037366
0.495041759590621 0.000489349564606221
0.495531109155227 0.000487247347149282
0.496018356502376 0.000485878807191425
0.496504235309567 0.000485281157195
0.496989516466762 0.000485503881038901
0.497475020347801 0.000486611602533124
0.497961631950334 0.000488688058962199
0.498450320009297 0.000491841685138072
0.498942161694435 0.000496213609530343
0.499438375303965 0.000501989374905801


==> Images/Results/planesource_timesteps_convergence_tol_1e-06_m10.txt <==
t dt
0.0 3.50735973810909e-12
3.50735973810909e-12 3.47730603471653e-12
6.98466577282562e-12 3.59837746344925e-12
1.05830432362749e-11 3.72199851695837e-12
1.43050417532332e-11 3.85018935723563e-12
1.81552311104689e-11 3.9831128589073e-12
2.21383439693762e-11 4.12096360527115e-12
2.62593075746473e-11 4.26394483587892e-12
3.05232524105262e-11 4.41226919550744e-12
3.49355216060337e-11 4.56615920979144e-12
3.95016808158251e-11 4.72584779216564e-12
4.42275286079908e-11 4.89157877792618e-12
4.91191073859169e-11 5.06360748673886e-12
5.41827148726558e-11 5.2422013178405e-12
5.94249161904963e-11 5.42764037567245e-12
6.48525565661687e-11 5.62021813214447e-12
7.04727746983132e-11 5.82024212421273e-12
7.62930168225259e-11 6.0246736094963e-12
8.23176904320222e-11 6.2328146054601e-12
8.85505050374823e-11 6.44842768469118e-12
9.49989327221735e-11 6.67175061965107e-12
1.01670683341825e-10 6.90307436810811e-12
1.08573757709933e-10 7.14270096776436e-12
1.15716458677697e-10 7.39094454001105e-12
1.23107403217708e-10 7.64813179227305e-12
1.30755535009981e-10 7.91460255804735e-12
1.38670137568029e-10 8.1907103569213e-12
1.4686084792495e-10 8.47682298477412e-12
1.55337670909724e-10 8.77332312510488e-12
1.64110994034829e-10 9.08060899460926e-12
1.73191603029438e-10 9.39909501386794e-12
1.82590698043306e-10 9.72921251446096e-12
1.92319910557767e-10 1.00714104744111e-11
2.02391321032178e-10 1.04261562877396e-11
2.12817477319918e-10 1.07939365724801e-11
2.23611413892398e-10 1.11752580113376e-11
2.34786671903735e-10 1.15706482381184e-11
2.46357320141854e-10 1.19806567595359e-11
2.5833797690139e-10 1.24058559191516e-11
2.70743832820541e-10 1.28468419113145e-11
2.83590674731856e-10 1.33042358343514e-11
2.96894910566207e-10 1.37786847955915e-11
3.10673595361799e-10 1.42708630717363e-11
3.24944458433535e-10 1.47814733096746e-11
3.3972593174321e-10 1.5311247796945e-11
3.55037179540155e-10 1.58609497819882e-11
3.70898129322143e-10 1.64313748521983e-11
3.87329504174341e-10 1.702335238336e-11
4.04352856557701e-10 1.76377470466624e-11
4.21990603604364e-10 1.8275460385025e-11
4.40266063989388e-10 1.89374324740777e-11
4.59203496463466e-10 1.96246436326717e-11
4.78828140096138e-10 2.03381162429536e-11
4.99166256339091e-10 2.10789166187628e-11
5.20245172957854e-10 2.18481569765527e-11
5.42093329934407e-10 2.26469975132949e-11
5.64740327447702e-10 2.34766485383144e-11
5.88216975986016e-10 2.4338372727833e-11
6.12555348713849e-10 2.52334874685625e-11
6.37788836182412e-10 2.61633673207358e-11
6.63952203503148e-10 2.71294465664585e-11
6.91081650069606e-10 2.813322191331e-11
7.19214871982916e-10 2.91762552606173e-11
7.48391127243533e-10 3.02601766424272e-11
7.78651303885961e-10 3.1386687260519e-11
8.1003799114648e-10 3.25575626847815e-11
8.42595553831261e-10 3.37746561640055e-11
8.76370209995267e-10 3.50399021169139e-11
9.1141011211218e-10 3.63553197142856e-11
9.47765431826466e-10 3.77230167019167e-11
9.85488448528383e-10 3.914519332918e-11
1.02463364185756e-09 4.06241464290287e-11
1.06525778828659e-09 4.21622737787252e-11
1.10742006206532e-09 4.37620784946107e-11
1.15118214055993e-09 4.54261737576107e-11
1.19660831431754e-09 4.7157287627545e-11
1.24376560194508e-09 4.89582681584608e-11
1.29272387010354e-09 5.08320886222251e-11
1.34355595872577e-09 5.27818530319684e-11
1.39633781175774e-09 5.48108018915827e-11
1.45114861364932e-09 5.69223180997802e-11
1.5080709317491e-09 5.91199331894046e-11
1.5671908649385e-09 6.14073337758472e-11
1.62859819871435e-09 6.37883682636308e-11
1.69238656697798e-09 6.62670538181581e-11
1.75865362079614e-09 6.88475836328431e-11
1.82750120442898e-09 7.15343344750705e-11
1.89903553890405e-09 7.43318745001984e-11
1.97336741340425e-09 7.72449714035076e-11
2.05061238480776e-09 8.02786008597091e-11
2.13089098566747e-09 8.34379553107293e-11
2.2143289409782e-09 8.67284530595122e-11
2.30105739403771e-09 9.01557476619827e-11
2.39121314169969e-09 9.37257378685112e-11
2.4849388795682e-09 9.74445776318724e-11
2.58238345720008e-09 1.01318686705376e-10
2.68370214390545e-09 1.05354761658418e-10
2.78905690556387e-09 1.09559787123103e-10
2.89861669268698e-09 1.13941047553827e-10
3.0125577402408e-09 1.18506139606828e-10
3.13106387984763e-09 1.23262984642246e-10
3.25432686448988e-09 1.2821984200659e-10
3.38254670649647e-09 1.33385322741714e-10
3.51593202923818e-09 1.38768403828375e-10
3.65470043306655e-09 1.4437844315534e-10
3.79907887622189e-09 1.50225194847357e-10
3.94930407106925e-09 1.56318825636658e-10
4.10562289670591e-09 1.62669931875486e-10
4.2682928285814e-09 1.69289557184177e-10
4.43758238576557e-09 1.7618921127838e-10
4.61377159704395e-09 1.833808897e-10
4.79715248674395e-09 1.90877094570506e-10
4.98802958131446e-09 1.9869085663319e-10
5.18672043794765e-09 2.06835758743515e-10
5.39355619669116e-09 2.15325960568004e-10
5.60888215725917e-09 2.24176225373534e-10
5.8330583826327e-09 2.33401948151307e-10
6.06646033078401e-09 2.4301918606268e-10
6.30947951684669e-09 2.53044691072912e-10
6.5625242079196e-09 2.6349594496567e-10
6.82602015288527e-09 2.74391197111482e-10
7.10041134999675e-09 2.85749504895186e-10
7.38616085489194e-09 2.9759077778058e-10
7.68375163267252e-09 3.09935824439371e-10
7.99368745711189e-09 3.2280640360854e-10
8.31649386072043e-09 3.36225279229692e-10
8.65271913995012e-09 3.47113261812009e-10
8.99983240176213e-09 3.58210621578616e-10
9.35804302334074e-09 3.69687632798731e-10
9.72773065613947e-09 3.81557209726813e-10
1.01092878658663e-08 3.93834960854821e-10
1.05031228267211e-08 4.0653750020973e-10
1.09096603269308e-08 4.19682520111799e-10
1.13293428470426e-08 4.33288849738003e-10
1.17626316967806e-08 4.47376519582846e-10
1.22100082163635e-08 4.61966831525199e-10
1.26719750478887e-08 4.77082435778325e-10
1.3149057483667e-08 4.92747414196484e-10
1.36418048978635e-08 5.08987371448023e-10
1.41507922693115e-08 5.25829534241483e-10
1.4676621803553e-08 5.43302859777446e-10
1.52199246633304e-08 5.61438154221892e-10
1.57813628175523e-08 5.80268202491322e-10
1.63616310200437e-08 5.99827909876354e-10
1.696145892992e-08 6.20154458743536e-10
1.75816133886635e-08 6.41287479078991e-10
1.82229008677425e-08 6.63269237785201e-10
1.88861701055277e-08 6.86144846542321e-10
1.95723149520701e-08 7.09962491851269e-10
2.02822774439213e-08 7.34773689938979e-10
2.10170511338603e-08 7.60633569117232e-10
2.17776847029775e-08 7.87601184013815e-10
2.25652858869914e-08 8.15739865566619e-10
2.3381025752558e-08 8.45117612314585e-10
2.42261433648726e-08 8.75807528414488e-10
2.5101950893287e-08 9.07888315149421e-10
2.60098392084365e-08 9.41444825056266e-10
2.69512840334927e-08 9.76568686982013e-10
2.79278527204747e-08 1.01335901487088e-09
2.89412117353456e-08 1.05192321321757e-09
2.99931349485632e-08 1.09237789618248e-09
3.10855128447457e-08 1.13484993949438e-09
3.22203627842401e-08 1.17947769127601e-09
3.33998404755161e-08 1.22641236812399e-09
3.46262528436401e-08 1.27581967680928e-09
3.59020725204493e-08 1.32788170291195e-09
3.72299542233613e-08 1.38279912493097e-09
3.86127533482923e-08 1.44079382167712e-09
4.00535471699694e-08 1.50211196482296e-09
4.15556591347923e-08 1.56702770534171e-09
4.31226868401341e-08 1.63584760371661e-09
4.47585344438507e-08 1.70891598823473e-09
4.64674504320854e-08 1.78662149212182e-09
4.82540719242072e-08 1.86940509338624e-09
5.01234770175935e-08 1.95777010227115e-09
5.20812471198646e-08 2.05229469020879e-09
5.41335418100734e-08 2.15364778403516e-09
5.62871895941086e-08 2.26260948494413e-09
5.85497990790527e-08 2.3800976460267e-09
6.09298967250794e-08 2.50720300892831e-09
6.34370997340077e-08 2.64523641655317e-09
6.60823361505609e-08 2.79579347941724e-09
6.88781296299781e-08 2.96084504885733e-09
7.18389746788354e-08 3.14286690719089e-09
7.49818415860263e-08 3.32475862353264e-09
7.8306600209559e-08 3.50705892217602e-09
8.1813659131735e-08 3.67559403728803e-09
8.5489253169023e-08 3.85332535357858e-09
8.93425785226016e-08 4.04032088732356e-09
9.33828994099252e-08 4.23709776363932e-09
9.76199971735645e-08 4.4441962255507e-09
1.02064193399115e-07 4.66219116889093e-09
1.06726384568006e-07 4.89038935320848e-09
1.11616773921215e-07 5.12839629397194e-09
1.16745170215187e-07 5.37885811817447e-09
1.22124028333361e-07 5.58511754492143e-09
1.27709145878282e-07 5.79480721880184e-09
1.33503953097084e-07 6.01617996937611e-09
1.3952013306646e-07 6.20229439138595e-09
1.45722427457846e-07 6.38682365365459e-09
1.52109251111501e-07 6.58021835713388e-09
1.58689469468635e-07 6.78283645061112e-09
1.65472305919246e-07 6.99533421528456e-09
1.7246764013453e-07 7.21856459631292e-09
1.79686204730843e-07 7.45362144408541e-09
1.87139826174929e-07 7.70189613885769e-09
1.94841722313787e-07 7.96515230552143e-09
2.02806874619308e-07 8.24562390114651e-09
2.11052498520454e-07 8.54614475642483e-09
2.19598643276879e-07 8.87032044951003e-09
2.28468963726389e-07 9.22275944938563e-09
2.37691723175775e-07 9.60938731171059e-09
2.47301110487486e-07 1.00378795385974e-08
2.57338990026083e-07 1.05597766441829e-08
2.67898766670266e-07 1.11932904815893e-08
2.79092057151855e-07 1.19281459244954e-08
2.9102020307635e-07 1.27960861149126e-08
3.03816289191263e-07 1.25600993376509e-08
3.16376388528914e-07 1.2141100899593e-08
3.28517489428507e-07 1.18859196688553e-08
3.40403409097362e-07 1.17479705731487e-08
3.52151379670511e-07 1.16987655405754e-08
3.63850145211086e-07 1.17233364816137e-08
3.755734816927e-07 1.18141786084035e-08
3.87387660301104e-07 1.19685721351217e-08
3.99356232436225e-07 1.21874398319801e-08
4.11543672268205e-07 1.24750287579233e-08
4.24018701026129e-07 1.28391956764141e-08
4.36857896702543e-07 1.32923224652409e-08
4.50150219167784e-07 1.38531335018227e-08
4.64003352669606e-07 1.4550088483958e-08
4.78553441153564e-07 1.54279038096073e-08
4.93981344963172e-07 1.65610927596928e-08
5.10542437722864e-07 1.80856000652647e-08
5.28628037788129e-07 2.02871254830702e-08
5.48915163271199e-07 2.19749764012e-08
5.70890139672399e-07 2.20622988907182e-08
5.92952438563117e-07 2.23336294110509e-08
6.15286067974168e-07 2.27770790045125e-08
6.38063146978681e-07 2.33804044745447e-08
6.61443551453226e-07 2.22019373064012e-08
6.83645488759627e-07 2.14503633293324e-08
7.05095852088959e-07 2.10714090491043e-08
7.26167261138063e-07 2.09072334759651e-08
7.47074494614028e-07 2.08826571588652e-08
7.67957151772894e-07 2.09578685617316e-08
7.88915020334625e-07 2.11093979190946e-08
8.1002441825372e-07 2.1322383943024e-08
8.31346802196744e-07 2.15869406658647e-08
8.52933742862608e-07 2.18962610992534e-08
8.74830003961862e-07 2.22455467175889e-08
8.97075550679451e-07 2.26313686868107e-08
9.19706919366261e-07 2.3051266930614e-08
9.42758186296875e-07 2.35034871664452e-08
9.66261673463321e-07 2.39868063844527e-08
9.90248479847773e-07 2.45004108103555e-08
1.01474889065813e-06 2.50438110401125e-08
1.03979270169824e-06 2.56167793140888e-08
1.06540948101233e-06 2.62193051272867e-08
1.09162878613962e-06 2.68515621813145e-08
1.11848034832093e-06 2.75138829785579e-08
1.14599423129949e-06 2.82067407413338e-08
1.17420097204082e-06 2.89307366969356e-08
1.20313170873776e-06 2.96865885027704e-08
1.23281829724053e-06 3.04751231679386e-08
1.26329342040847e-06 3.12972718813623e-08
1.29459069228983e-06 3.21540666316803e-08
1.32674475892151e-06 3.30466392251697e-08
1.35979139814668e-06 3.39762173563833e-08
1.39376761550306e-06 3.49441285401408e-08
1.4287117440432e-06 3.59517981178881e-08
1.46466354216109e-06 3.70007524765935e-08
1.50166429463769e-06 3.80926219723433e-08
1.53975691661003e-06 3.9229142467578e-08
1.57898605907761e-06 4.04121601251704e-08
1.61939821920278e-06 4.16436358995218e-08
1.6610418551023e-06 4.29256505805238e-08
1.70396750568282e-06 4.42604086927408e-08
1.74822791437556e-06 4.56502461385129e-08
1.79387816051408e-06 4.70976365918918e-08
1.84097579710597e-06 4.86051988548483e-08
1.88958099596082e-06 5.01757035461776e-08
1.93975669950699e-06 5.18120824708582e-08
1.99156878197785e-06 5.35174378759023e-08
2.04508621985375e-06 5.52950534944756e-08
2.10038127334823e-06 5.71484013736572e-08
2.15752967472189e-06 5.90811587500903e-08
2.21661083347198e-06 6.10972157927557e-08
2.27770804926473e-06 6.32006897248941e-08
2.34090873898963e-06 6.53959446422635e-08
2.40630468363189e-06 6.76875989691546e-08
2.47399228260105e-06 7.00805465662027e-08
2.54407282916725e-06 7.25799762497312e-08
2.61665280541698e-06 7.51913865119089e-08
2.69184419192889e-06 7.79206122336409e-08
2.76976480416253e-06 8.07738446381103e-08
2.85053864880064e-06 8.37576570801253e-08
2.93429630588077e-06 8.68790368380769e-08
3.02117534271884e-06 9.01454136060793e-08
3.11132075632492e-06 9.35646876795968e-08
3.20488544400452e-06 9.71452806026605e-08
3.30203072460718e-06 1.00896170759938e-07
3.40292689536712e-06 1.04826948109674e-07
3.50775384347679e-06 1.08947868295294e-07
3.61670171177209e-06 1.11966462387334e-07
3.72866817415942e-06 1.1437068227353e-07
3.84303885643295e-06 1.1695395474809e-07
3.95999281118104e-06 1.19717349628776e-07
4.07971016080981e-06 1.22668043649356e-07
4.20237820445917e-06 1.25815135970181e-07
4.32819334042935e-06 1.29169735467388e-07
4.45736307589674e-06 1.32745090325845e-07
4.59010816622258e-06 1.36556786312373e-07
4.72666495253496e-06 1.40623021092354e-07
4.86728797362731e-06 1.45668445391278e-07
5.01295641901859e-06 1.51334150261141e-07
5.16429056927973e-06 1.57490769849012e-07
5.32178133912874e-06 1.64202186628927e-07
5.48598352575767e-06 1.71542824898333e-07
5.657526350656e-06 1.79602626021726e-07
5.83712897667773e-06 1.88491459470623e-07
6.02562043614835e-06 1.93996149635033e-07
6.21961658578338e-06 1.99347408687551e-07
6.41896399447093e-06 2.05051504872932e-07
6.62401549934387e-06 2.111118958066e-07
6.83512739515047e-06 2.1753770776806e-07
7.05266510291853e-06 2.24339800302761e-07
7.27700490322129e-06 2.31530795745081e-07
7.50853569896637e-06 2.39125175197698e-07
7.74766087416407e-06 2.47139475796952e-07
7.99480034996102e-06 2.55056071629205e-07
8.24985642159022e-06 2.63010534782175e-07
8.5128669563724e-06 2.71289536945744e-07
8.78415649331814e-06 2.76690713315603e-07
9.06084720663374e-06 2.74473861812523e-07
9.33532106844627e-06 2.73245210390119e-07
9.60856627883639e-06 2.72961418813478e-07
9.88152769764986e-06 2.73372522657842e-07
1.01549002203077e-05 2.74302635724669e-07
1.04292028560324e-05 2.75624314325664e-07
1.0704827170358e-05 2.77237045479943e-07
1.0982064215838e-05 2.7905606983943e-07
1.12611202856774e-05 2.81005877016471e-07
1.15421261626939e-05 2.83013392320874e-07
1.18251395550148e-05 2.85007687531946e-07
1.21101472425467e-05 2.86916691500346e-07
1.23970639340471e-05 2.88667536407863e-07
1.26857314704549e-05 2.90186213687606e-07
1.29759176841425e-05 2.91399679439831e-07
1.32673173635824e-05 2.92237070201824e-07
1.35595544337842e-05 2.9263494398935e-07
1.38521893777735e-05 2.92537944121751e-07
1.41447273218953e-05 2.919053836155e-07
1.44366327055108e-05 2.9071332271029e-07
1.47273460282211e-05 2.88958337147679e-07
1.50163043653687e-05 2.86658480377325e-07
1.53029628457461e-05 2.83853955979606e-07
1.55868168017257e-05 2.80605683485812e-07
1.58674224852115e-05 2.76992897800942e-07
1.61444153830124e-05 2.73109186828059e-07
1.64175245698405e-05 2.69060260536322e-07
1.66865848303768e-05 2.64960945125704e-07
1.69515457755025e-05 2.60934124495928e-07
1.72124798999984e-05 2.57110256683836e-07
1.74695901566823e-05 2.5363220513377e-07
1.7723222361816e-05 2.50661300472483e-07
1.79738836622885e-05 2.48390989908187e-07
1.82222746521967e-05 2.47069648980207e-07
1.84693443011769e-05 2.47042489713348e-07
1.87163867908903e-05 2.48834175551558e-07
1.89652209664418e-05 2.53325975089097e-07
1.92185469415309e-05 2.62197259046713e-07
1.94807442005776e-05 2.79282849490243e-07
1.97600270500679e-05 3.16577145095929e-07
2.00766041951638e-05 3.31034437455054e-07
2.04076386326189e-05 2.55010306414933e-07
2.06626489390338e-05 2.62637668604409e-07
2.09252866076382e-05 2.2561443199017e-07
2.11509010396284e-05 2.03476736314559e-07
2.13543777759429e-05 1.90080210191274e-07
2.15444579861342e-05 1.8116825970933e-07
2.17256262458435e-05 1.75005625217798e-07
2.19006318710613e-05 1.70751364429127e-07
2.20713832354905e-05 1.67932215234795e-07
2.22393154507253e-05 1.66258573831e-07
2.24055740245563e-05 1.65544082948543e-07
2.25711181075048e-05 1.65667038171326e-07
2.27367851456761e-05 1.66550363996745e-07
2.29033355096729e-05 1.6814813678442e-07
2.30714836464573e-05 1.70442146885182e-07
2.32419257933425e-05 1.7343667251814e-07
2.34153624658606e-05 1.77161799136611e-07
2.35925242649972e-05 1.81675107414876e-07
2.37741993724121e-05 1.87067976915861e-07
2.3961267349328e-05 1.934815377484e-07
2.41547488870764e-05 2.01124161535216e-07
2.43558730486116e-05 2.10314689443007e-07
2.45661877380546e-05 2.21554404592413e-07
2.4787742142647e-05 2.35679173716545e-07
2.50234213163635e-05 2.54205389653945e-07
2.52776267060175e-05 2.80274124230325e-07
2.55579008302478e-05 3.22000484467939e-07
2.58799013147158e-05 3.9234284367905e-07
2.62722441583948e-05 3.71603390543418e-07
2.66438475489382e-05 3.86038826210682e-07
2.70298863751489e-05 3.21197503503025e-07
2.73510838786519e-05 2.91461422090684e-07
2.76425453007426e-05 2.75176728137214e-07
2.79177220288798e-05 2.64389596507212e-07
2.8182111625387e-05 2.56583661298452e-07
2.84386952866855e-05 2.50655751269191e-07
2.86893510379547e-05 2.46015216820438e-07
2.89353662547751e-05 2.42308311861332e-07
2.91776745666365e-05 2.39305484861729e-07
2.94169800514982e-05 2.36851013520557e-07
2.96538310650187e-05 2.34833253656262e-07
2.9888664318675e-05 2.33170329585592e-07
3.01218346482606e-05 2.31800959187105e-07
3.03536356074477e-05 2.30677366077772e-07
3.05843129735255e-05 2.2976146475013e-07
3.08140744382756e-05 2.29025545569038e-07
3.10430999838447e-05 2.28446050672948e-07
3.12715460345176e-05 2.28004655004069e-07
3.14995506895217e-05 2.27688070366731e-07
3.17272387598884e-05 2.27487404726422e-07
3.19547261646148e-05 2.27396620040327e-07
3.21821227846551e-05 2.27414479644702e-07
3.24095372642998e-05 2.2754275634468e-07
3.26370800206445e-05 2.27787895515267e-07
3.28648679161598e-05 2.28161158908447e-07
3.30930290750682e-05 2.28677648175344e-07
3.33217067232436e-05 2.2935893292774e-07
3.35510656561713e-05 2.30233528940564e-07
3.37812991851119e-05 2.31335987671666e-07
3.40126351727835e-05 2.32709780808898e-07
3.42453449535924e-05 2.34408111128288e-07
3.44797530647207e-05 2.36495689664438e-07
3.47162487543852e-05 2.3905335896137e-07
3.49553021133465e-05 2.42177590513047e-07
3.51974797038596e-05 2.45990606905392e-07
3.5443470310765e-05 2.50645712882074e-07
3.56941160236471e-05 2.56339573986908e-07
3.5950455597634e-05 2.63331798271185e-07
3.62137873959052e-05 2.7197710082105e-07
3.64857644967262e-05 2.82774954718948e-07
3.67685394514451e-05 2.96470757824985e-07
3.70650102092701e-05 3.14237866262239e-07
3.73792480755324e-05 3.38092610664916e-07
3.77173406861973e-05 3.71934845343979e-07
3.80892755315413e-05 4.24834534315461e-07
3.85141100658567e-05 5.26710804891394e-07
3.90408208707481e-05 6.26624524456073e-07
3.96674453952042e-05 5.75936567675423e-07
4.02433819628796e-05 4.75235376342442e-07
4.07186173392221e-05 4.42007505369276e-07
4.11606248445913e-05 4.30323039729143e-07
4.15909478843205e-05 4.26729401174003e-07
4.20176772854945e-05 4.2766685320813e-07
4.24453441387026e-05 4.31687613112705e-07
4.28770317518153e-05 4.38038991162213e-07
4.33150707429775e-05 4.46279710162294e-07
4.37613504531398e-05 4.56133171992477e-07
4.42174836251323e-05 4.67418125128271e-07
4.46849017502606e-05 4.80011710146381e-07
4.5164913460407e-05 4.93827169971397e-07
4.56587406303784e-05 5.08803276857447e-07
4.61675439072358e-05 5.24895459499069e-07
4.66924393667349e-05 5.42071701464265e-07
4.72345110681991e-05 5.60304950827021e-07
4.77948160190262e-05 5.7957367051965e-07
4.83743896895458e-05 5.99857008286269e-07
4.89742466978321e-05 6.21136019747377e-07
4.95953827175795e-05 6.43390044865793e-07
5.02387727624453e-05 6.66595868006795e-07
5.09053686304521e-05 6.9072750511214e-07
5.15960961355642e-05 7.15754945162578e-07
5.23118510807268e-05 7.41643190036993e-07
5.30534942707638e-05 7.68354388866669e-07
5.38218486596304e-05 7.95843114506263e-07
5.46176917741367e-05 8.24060741964048e-07
5.54417525161008e-05 8.52953207357411e-07
5.62947057234582e-05 8.82461717845153e-07
5.71771674413033e-05 9.12524189606238e-07
5.80896916309096e-05 9.43073182935882e-07
5.90327648138454e-05 9.74040101200144e-07
6.00068049150456e-05 1.00535035146965e-06
6.10121552665152e-05 1.03692938520054e-06
6.20490846517158e-05 1.06869806843944e-06
6.31177827201552e-05 1.10057736672047e-06
6.42183600868757e-05 1.13248368498473e-06
6.53508437718604e-05 1.1643329814887e-06
6.65151767533491e-05 1.19603840735915e-06
6.77112151607083e-05 1.22751311621394e-06
6.89387282769222e-05 1.25866762614067e-06
7.01973959030629e-05 1.28941199551314e-06
7.1486807898576e-05 1.31965649567067e-06
7.28064643942467e-05 1.34931326531585e-06
7.41557776595625e-05 1.37829357517526e-06
7.55340712347378e-05 1.40651598984165e-06
7.69405872245794e-05 1.43390186076897e-06
7.83744890853484e-05 1.46037869010153e-06
7.98348677754499e-05 1.48588206599281e-06
8.13207498414428e-05 1.51035885646714e-06
8.28311086979099e-05 1.53376329416583e-06
8.43648719920757e-05 1.55606165612094e-06
8.59209336481967e-05 1.57723346966955e-06
8.74981671178662e-05 1.59726553678726e-06
8.90954326546535e-05 1.61615887358304e-06
9.07115915282365e-05 1.63392140389046e-06
9.2345512932127e-05 1.65057298578979e-06
9.39960859179167e-05 1.66613903560508e-06
9.56622249535218e-05 1.68065274132275e-06
9.73428776948446e-05 1.69415041684673e-06
9.90370281116913e-05 1.70667046222787e-06
0.000100743698573919 1.71825498613327e-06
0.000102461953560052 1.72894610796863e-06
0.000104190899668021 1.73878567331374e-06
0.000105929685341335 1.74781456893906e-06
0.000107677499910274 1.75606841207062e-06
0.000109433568322345 1.76358487951861e-06
0.000111197153201863 1.77039418064898e-06
0.000112967547382512 1.77652511812616e-06
0.000114744072500638 1.78200240013849e-06
0.000116526074900777 1.7868497513069e-06
0.000118312924652084 1.79108197227951e-06
0.000120104006624363 1.79471516971907e-06
0.000121898721794082 1.79775901334913e-06
0.000123696480807431 1.80022094784792e-06
0.000125496701755279 1.80210589455735e-06
0.000127298807649837 1.80341395588753e-06
0.000129102221605724 1.81106858470738e-06
0.000130913290190432 1.85618105901863e-06
0.00013276947124945 1.90211114221839e-06
0.000134671582391669 1.94880387286458e-06
0.000136620386264533 1.99630210285346e-06
0.000138616688367387 2.04464725267627e-06
0.000140661335620063 2.09388644072421e-06
0.000142755222060787 2.14406339000833e-06
0.000144899285450795 2.19522596316452e-06
0.00014709451141396 2.2474225309874e-06
0.000149341933944947 2.30070175204905e-06
0.000151642635696996 2.35511413909788e-06
0.000153997749836094 2.4107121072457e-06
0.00015640846194334 2.46754731461937e-06
0.000158876009257959 2.52567462852628e-06
0.000161401683886486 2.58514867319356e-06
0.000163986832559679 2.64602807770627e-06
0.000166632860637386 2.70837076948122e-06
0.000169341231406867 2.77223559482576e-06
0.000172113467001693 2.83768498393115e-06
0.000174951151985624 2.90478111091723e-06
0.000177855933096541 2.88873622473611e-06
0.000180744669321277 2.84232276322583e-06
0.000183586992084503 2.8045859721612e-06
0.000186391578056664 2.7750902257406e-06
0.000189166668282405 2.7531046442968e-06
0.000191919772926701 2.73809224708632e-06
0.000194657865173788 2.72967671267807e-06
0.000197387541886466 2.72761578580581e-06
0.000200115157672272 2.73178453724688e-06
0.000202846942209518 2.74216584959767e-06
0.000205589108059116 2.75884745119509e-06
0.000208347955510311 2.78202403780257e-06
0.000211129979548114 2.81200544901432e-06
0.000213941984997128 2.84923203070249e-06
0.000216791217027831 2.89429760819716e-06
0.000219685514636028 2.94798417006968e-06
0.000222633498806097 3.01131227064642e-06
0.000225644811076744 3.0856150077952e-06
0.000228730426084539 3.17264828374995e-06
0.000231903074368289 3.27381558327435e-06
0.000235176889951563 3.38401730285215e-06
0.000238560907254415 3.51517719261916e-06
0.000242076084447035 3.67290331300293e-06
0.000245748987760038 3.86579784948021e-06
0.000249614785609518 4.1076154976304e-06
0.000253722401107148 4.42222067707509e-06
0.000258144621784223 4.81924038520411e-06
0.000262963862169427 4.83953676187126e-06
0.000267803398931299 4.86328746171567e-06
0.000272666686393014 4.89073318011647e-06
0.000277557419573131 4.92144362298355e-06
0.000282478863196114 4.96958278205219e-06
0.000287448445978167 5.04955292668182e-06
0.000292497998904848 5.13502512048909e-06
0.000297633024025337 5.22604471016159e-06
0.000302859068735499 5.32266643331699e-06
0.000308181735168816 5.1999394520824e-06
0.000313381674620898 5.10638938284582e-06
0.000318488064003744 5.0482386050006e-06
0.000323536302608745 5.01487695629064e-06
0.000328551179565035 4.99974818348063e-06
0.000333550927748516 4.99865969926786e-06
0.000338549587447784 5.00878090918923e-06
0.000343558368356973 5.02811957072995e-06
0.000348586487927703 5.05522592880721e-06
0.00035364171385651 5.08901780625027e-06
0.000358730731662761 5.12866979022795e-06
0.000363859401452989 5.17354175354014e-06
0.000369032943206529 5.22312930737469e-06
0.000374256072513903 5.27703146293155e-06
0.000379533103976835 5.33492660648515e-06
0.00038486803058332 5.39655469550679e-06
0.000390264585278827 5.46170558036973e-06
0.000395726290859197 5.53020903338896e-06
0.000401256499892586 5.60192786717578e-06
0.000406858427759761 5.67675294481653e-06
0.000412535180704578 5.75459906810499e-06
0.000418289779772683 5.8354021581548e-06
0.000424125181930838 5.91911727791915e-06
0.000430044299208757 6.00571725976492e-06
0.000436050016468522 6.09519167644046e-06
0.000442145208144962 6.1875470552059e-06
0.000448332755200168 6.28280775282421e-06
0.000454615562952992 6.38101493341981e-06
0.000460996577886412 6.48222883041716e-06
0.000467478806716829 6.58653122469198e-06
0.000474065337941521 6.69402679377629e-06
0.000480759364735297 6.804845373922e-06
0.000487564210109219 6.91914794457089e-06
0.00049448335805379 7.03712682012146e-06
0.000501520484873912 7.15901555777497e-06
0.000508679500431687 7.28508988753072e-06
0.000515964590319217 7.4156783309242e-06
0.000523380268650142 7.55117031489777e-06
0.000530931438965039 7.69202458673669e-06
0.000538623463551776 7.83878325256579e-06
0.000546462246804342 7.99208551012889e-06
0.000554454332314471 8.15268693846311e-06
0.000562607019252934 8.3214818570957e-06
0.00057092850111003 8.49953040401188e-06
0.000579428031514041 8.6880947605357e-06
0.000588116126274577 8.88868873096082e-06
0.000597004815005538 9.10313326749167e-06
0.00060610794827303 9.33364038138276e-06
0.000615441588654412 9.58292355378961e-06
0.000625024512208202 9.85434852818029e-06
0.000634878860736382 1.01521482359212e-05
0.000645031008972303 1.03193419875561e-05
0.000655350350959859 1.02396695719005e-05
0.00066559002053176 1.02116895210999e-05
0.00067580171005286 1.02292858531562e-05
0.000686030995906016 1.02739748920504e-05
0.000696304970798066 1.03432317993519e-05
0.000706648202597418 1.04355282305253e-05
0.000717083730827944 1.05500527017217e-05
0.000727633783529665 1.06865870582726e-05
0.000738320370587938 1.0845442663682e-05
0.00074916581325162 1.10274411639252e-05
0.000760193254415545 1.12339335314785e-05
0.000771427187947024 1.14668574081762e-05
0.0007828940453552 1.17288385761698e-05
0.00079462288393137 1.20233493627096e-05
0.000806646233294079 1.23549467536288e-05
0.000819001180047708 1.27296290974051e-05
0.000831730809145113 1.31553782710424e-05
0.000844886187416156 1.36430058359773e-05
0.000858529193252133 1.42075228199277e-05
0.000872736716072061 1.47206128256373e-05
0.000887457328897698 1.4796462666211e-05
0.000902253791563909 1.48098227009671e-05
0.000917063614264876 1.48812752674208e-05
0.000931944889532297 1.50077780359349e-05
0.000946952667568232 1.51873798326413e-05
0.000962140047400873 1.54199971427408e-05
0.000977560044543614 1.55051647658945e-05
0.000993065209309508 1.54313318349774e-05
0.00100849654114449 1.5387742982512e-05
0.001023884284127 1.53711718807614e-05
0.00103925545600776 1.53770088882389e-05
0.001054632464896 1.54017051367378e-05
0.00107003417003274 1.54424900137469e-05
0.00108547666004648 1.54971516992946e-05
0.00110097381174578 1.55638908723328e-05
0.00111653770261811 1.56412188247978e-05
0.00113217892144291 1.57278860208855e-05
0.00114790680746379 1.58228235001194e-05
0.00116372963096391 1.59251087865055e-05
0.00117965473975042 1.6086925153644e-05
0.00119574166490406 1.64620687059477e-05
0.00121220373361001 1.68524919270312e-05
0.00122905622553704 1.68501160996541e-05
0.0012459063416367 1.68661874456465e-05
0.00126277252908234 1.69448750994779e-05
0.00127971740418182 1.70834279199417e-05
0.00129680083210176 1.71493203255619e-05
0.00131395015242732 1.71333108078382e-05
0.00133108346323516 1.71244011416857e-05
0.00134820786437685 1.71212671974744e-05
0.00136532913157432 1.71223930931675e-05
0.00138245152466749 1.71264579133029e-05
0.00139957798258079 1.72520992273906e-05
0.00141683008180818 1.74641718479109e-05
0.00143429425365609 1.76857094835874e-05
0.00145197996313968 1.79161430379929e-05
0.00146989610617767 1.815514599096e-05
0.00148805125216863 1.8402475429145e-05
0.00150645372759778 1.86579834859825e-05
0.00152511171108376 1.8921631917364e-05
0.00154403334300113 1.91935092537342e-05
0.00156322685225486 1.94738503932418e-05
0.0015827007026481 1.9763058613489e-05
0.00160246376126159 2.0061730159075e-05
0.00162252549142067 2.03706816450952e-05
0.00164289617306576 2.06909807593611e-05
0.00166358715382512 2.10239813955319e-05
0.00168461113522065 2.13713644022731e-05
0.00170598249962293 2.17351863430369e-05
0.00172771768596596 2.21179389498167e-05
0.00174983562491578 2.25226238690812e-05
0.00177235824878486 2.29528486457081e-05
0.00179531109743057 2.34129523199793e-05
0.00181872404975055 2.35304646187386e-05
0.00184225451436929 2.32856867501575e-05
0.00186554020111945 2.3116838054905e-05
0.00188865703917435 2.30135737464312e-05
0.00191167061292078 2.29654207361591e-05
0.00193463603365694 2.29650219324533e-05
0.00195760105558939 2.30072068636018e-05
0.001980608262453 2.30883951778015e-05
0.0020036966576308 2.32062213335588e-05
0.00202690287896436 2.33592976554227e-05
0.00205026217661978 2.35470692437459e-05
0.00207380924586352 2.37697343974642e-05
0.00209757898026099 2.4108647569085e-05
0.00212168762783007 2.45167542973248e-05
0.0021462043821274 2.49722112984821e-05
0.00217117659342588 2.54797351661639e-05
0.00219665632859204 2.60453374995555e-05
0.0022227016660916 2.6676756398306e-05
0.00224937842248991 2.73839876900163e-05
0.00227676241017992 2.81800676072032e-05
0.00230494247778712 2.90822530913014e-05
0.00233402473087843 2.96288998163684e-05
0.00236365363069479 2.99580142816744e-05
0.00239361164497647 3.03260663042406e-05
0.00242393771128071 3.00992077242562e-05
0.00245403691900497 2.98069885566006e-05
0.00248384390756157 2.91269044475696e-05
0.00251297081200914 2.8643691288131e-05
0.00254161450329727 2.83168594432899e-05
0.00256993136274056 2.81139014236641e-05
0.00259804526416422 2.80138718787575e-05
0.00262605913604298 2.80031209376281e-05
0.00265406225698061 2.80728887644785e-05
0.00268213514574508 2.82179473341055e-05
0.00271035309307919 2.84358327442264e-05
0.00273878892582342 2.87264449346701e-05
0.00276751537075809 2.9091907163634e-05
0.00279660727792172 2.95366427861461e-05
0.00282614392070787 3.00676730004542e-05
0.00285621159370832 3.06951840383851e-05
0.00288690677774671 3.14334718397347e-05
0.00291834024958644 3.23024699107176e-05
0.00295064271949716 3.3330247343653e-05
0.00298397296684081 3.45572308289092e-05
0.00301853019766972 3.60437103327223e-05
0.00305457390800244 3.62855085729814e-05
0.00309085941657542 3.59441847734238e-05
0.00312680360134885 3.56733578904519e-05
0.0031624769592393 3.54678657004044e-05
0.0031979448249397 3.53177489077275e-05
0.00323326257384743 3.52154284468718e-05
0.0032684780022943 3.51551290917361e-05
0.00330363313138604 3.51324363617736e-05
0.00333876556774781 3.5143993935548e-05
0.00337390956168336 3.51872935015601e-05
0.00340909685518492 3.52605277421805e-05
0.0034443573829271 3.53624874918626e-05
0.00347971987041897 3.54924910144244e-05
0.00351521236143339 3.56503380325741e-05
0.00355086269946596 3.58362832523614e-05
0.00358669898271832 3.60510266186059e-05
0.00362275000933693 3.62957192755238e-05
0.00365904572861245 3.65719848619019e-05
0.00369561771347436 3.68819576419655e-05
0.00373249967111632 3.72283400062135e-05
0.00376972801112254 3.76144835537816e-05
0.00380734249467632 3.80445000712782e-05
0.0038453869947476 3.85234124590755e-05
0.00388391040720667 3.90573593321629e-05
0.00392296776653883 3.96538741237532e-05
0.00396262164066259 3.98634793482216e-05
0.00400248512001081 3.99310292370986e-05
0.00404241614924791 4.00554594173173e-05
0.00408247160866523 4.02343043589321e-05
0.00412270591302416 4.04655412309986e-05
0.00416317145425516 4.07483070104973e-05
0.00420391976126565 4.10828028455373e-05
0.00424500256411119 4.1470259487989e-05
0.00428647282359918 4.19129595355467e-05
0.00432838578313473 4.24143159922997e-05
0.00437080009912703 4.19353716463326e-05
0.00441273547077336 4.13609753761701e-05
0.00445409644614953 4.09593855748822e-05
0.00449505583172441 4.0701756325373e-05
0.00453575758804978 4.05657387312268e-05
0.00457632332678101 4.05360951990961e-05
0.00461685942198011 4.06025458276533e-05
0.00465746196780776 4.07584538274783e-05
0.00469822042163524 4.10000337409801e-05
0.00473922045537622 4.13258911340921e-05
0.00478054634651031 4.17367923600312e-05
0.00482228313887034 4.22356141614574e-05
0.0048645187530318 4.28274561267324e-05
0.00490734620915853 4.35199258511005e-05
0.00495086613500963 4.43236348772828e-05
0.00499518976988691 4.5252981111185e-05
0.0050404427509981 4.63273523450253e-05
0.00508677010334312 4.7572987320494e-05
0.00513434309066362 4.90259193649933e-05
0.00518336901002861 5.05045576195448e-05
0.00523387356764816 4.97493014590227e-05
0.00528362286910718 4.92311053521429e-05
0.00533285397445932 4.8943407271997e-05
0.00538179738173132 4.88605844874743e-05
0.00543065796621879 4.89686854925089e-05
0.0054796266517113 4.92633373269664e-05
0.00552888998903827 4.9748866829609e-05
0.00557863885586788 5.04387154661537e-05
0.00562907757133403 5.1357241724218e-05
0.00568043481305825 5.25434560699177e-05
0.00573297826912817 5.40579914551552e-05
0.00578703626058332 5.59962254390302e-05
0.00584303248602235 5.85144556816777e-05
0.00590154694170403 6.18873623744075e-05
0.00596343430407844 6.25740659974188e-05
0.00602600837007586 6.23891571395209e-05
0.00608839752721538 6.1624836993799e-05
0.00615002236420918 6.03705903564858e-05
0.00621039295456566 5.95032605556359e-05
0.0062698962151213 5.90708853360813e-05
0.00632896710045738 5.87884045674782e-05
0.00638775550502486 5.86313760245462e-05
0.0064463868810494 5.85847321743215e-05
0.00650497161322372 5.86374299950656e-05
0.00656360904321879 5.8781438658425e-05
0.00662239048187721 5.90111093008203e-05
0.00668140159117804 5.77718690287273e-05
0.00673917346020676 5.6563749814113e-05
0.00679573721002088 5.56695903566411e-05
0.00685140680037752 5.50202292794758e-05
0.00690642702965699 5.45659201426566e-05
0.00696099294979965 5.42730616660635e-05
0.00701526601146571 5.41184195677059e-05
0.00706938443103342 5.40857571112816e-05
0.0071234701881447 5.4163815357558e-05
0.00717763400350226 5.43450653971427e-05
0.0072319790688994 5.46249302910191e-05
0.00728660399919042 5.5001311945817e-05
0.00734160531113624 5.54743317655893e-05
0.00739707964290183 5.60462364356787e-05
0.0074531258793375 5.67214478545333e-05
0.00750984732719204 5.75067573091527e-05
0.00756735408450119 5.84116841160289e-05
0.00762576576861722 5.94490430815205e-05
0.00768521481169874 6.03741854013033e-05
0.00774558899710004 6.02262136110778e-05
0.00780581521071112 6.02662192659782e-05
0.0078660814299771 6.0495620922584e-05
0.00792657705089968 6.09133846760047e-05
0.00798749043557569 6.15255826889736e-05
0.00804901601826466 6.23459830602273e-05
0.00811136200132489 6.33975466763557e-05
0.00817475954800124 6.47152593679108e-05
0.00823947480736915 6.63510931520045e-05
0.00830582590052116 6.83827288609252e-05
0.00837420862938208 7.0929534573831e-05
0.00844513816395591 7.4183901433723e-05
0.00851932206538964 7.83503190467942e-05
0.00859767238443643 7.92232345863248e-05
0.00867689561902276 8.00171497030311e-05
0.00875691276872579 8.05435184120377e-05
0.00883745628713782 8.1278929084762e-05
0.00891873521622259 8.22285477338353e-05
0.00900096376395642 8.33969915201792e-05
0.0090843607554766 8.41686104373353e-05
0.00916852936591394 8.44337096980105e-05
0.00925296307561195 8.19556375485379e-05
0.00933491871316049 7.97513609166827e-05
0.00941467007407717 7.76371095075821e-05
0.00949230718358475 7.48473802895651e-05
0.00956715456387432 7.271403328629e-05
0.00963986859716061 7.10613042251719e-05
0.00971092990138578 7.00661515136955e-05
0.00978099605289947 6.93574055389075e-05
0.00985035345843838 6.88623351141541e-05
0.00991921579355254 6.85463141579862e-05
0.00998776210771052 6.83851273052908e-05
0.0100561472350158 6.83615565136597e-05
0.0101245087915295 6.8463464173452e-05
0.0101929722557029 6.86825828757141e-05
0.0102616548385786 6.90137445930755e-05
0.0103306685831717 6.94544011951234e-05
0.0104001229843668 7.00043520247989e-05
0.0104701273363916 7.06656320024454e-05
0.0105407929683941 7.14425385678491e-05
0.0106122355069619 7.19167768532923e-05
0.0106841522838152 7.22183579617065e-05
0.0107563706417769 7.27095009154844e-05
0.0108290801426924 7.3397622657752e-05
0.0109024777653502 7.42950466689921e-05
0.0109767728120192 7.54217955203167e-05
0.0110521946075395 7.68076129981731e-05
0.0111290022205377 7.84953603620713e-05
0.0112074975808997 8.05466839972753e-05
0.011288044264897 8.30517153839363e-05
0.0113710959802809 8.61464811971076e-05
0.011457242461478 9.00463534776315e-05
0.0115472888149557 9.51165711469557e-05
0.0116424053861026 0.000100165221820624
0.0117425706079233 0.000101791071964304
0.0118443616798876 0.000103712915581482
0.011948074595469 0.000105808855799906
0.0120538834512689 0.000105722414960939
0.0121596058662299 0.000105631961877025
0.0122652378281069 0.000105589095764386
0.0123708269238713 0.000105608839827258
0.0124764357636985 0.000102604389960243
0.0125790401536588 9.93791585612807e-05
0.0126784193122201 9.55606376995451e-05
0.0127739799499196 9.21552248304968e-05
0.0128661351747501 8.95618699151724e-05
0.0129556970446653 8.75410782169876e-05
0.0130432381228823 8.59379739162379e-05
0.0131291760967985 8.46540916967856e-05
0.0132138301884953 8.37568253378697e-05
0.0132975870138332 8.33711120504979e-05
0.0133809581258837 8.31668153346382e-05
0.0134641249412183 8.3120571852348e-05
0.0135472455130707 8.32180368651473e-05
0.0136304635499358 8.34492357793172e-05
0.0137139127857151 8.36287269199133e-05
0.013797541512635 8.38509725901743e-05
0.0138813924852252 8.42672418174393e-05
0.0139656597270426 8.48796929260637e-05
0.0140505394199687 8.56951925209483e-05
0.0141362346124897 8.67266626509666e-05
0.0142229612751406 8.79940945459595e-05
0.0143109553696866 8.95263043484392e-05
0.014400481674035 9.12770840486229e-05
0.0144917587580836 9.29200043190638e-05
0.0145846787624027 9.47812523017903e-05
0.0146794600147045 9.68952228115995e-05
0.0147763552375161 9.93074145776399e-05
0.0148756626520937 0.000102078515888155
0.0149777411679819 0.000105291274787056
0.0150830324427689 0.000109061789207454
0.0151920942319764 0.000113559051997918
0.0153056532839743 0.000119041070972297
0.0154246943549466 0.00012582447726623
0.0155505188322128 0.000126791050917443
0.0156773098831303 0.000124538176195708
0.015801848059326 0.000121746396091561
0.0159235944554176 0.000119517645236244
0.0160431121006538 0.000117647020010771
0.0161607591206646 0.000111218350758474
0.016271977471423 0.000106699437920763
0.0163786769093438 0.000103489950078138
0.016482166859422 0.000101083587452152
0.0165832504468741 9.92614924249465e-05
0.0166825119392991 9.78903437342216e-05
0.0167804022830333 9.68830727506183e-05
0.0168772853557839 9.61807371634239e-05
0.0169734660929473 9.57427071312822e-05
0.0170692088000786 9.55410040961253e-05
0.0171647498041747 9.55569076615686e-05
0.0172603067118363 9.57788952199321e-05
0.0173560856070562 9.6201425714591e-05
0.0174522870327708 9.68243085983965e-05
0.0175491113413692 9.76525294137684e-05
0.017646763870783 9.86964889583277e-05
0.0177454603597413 9.99726830324326e-05
0.0178454330427737 0.000100811672200715
0.0179462447149745 0.00010173883862518
0.0180479835535996 0.000102812006158709
0.0181507955597583 0.000104040038849941
0.0182548355986083 0.000105434824270595
0.0183602704228789 0.000107012043691265
0.0184672824665701 0.000108791990871155
0.0185760744574413 0.000110800743144745
0.018686875200586 0.000113071842572074
0.0187999470431581 0.000115648741783794
0.0189155957849419 0.000118588438178981
0.0190341842231209 0.000121967028435475
0.0191561512515564 0.000125888501653647
0.01928203975321 0.000130499276951233
0.0194125390301612 0.000136013564185362
0.0195485525943466 0.000135740196437308
0.0196842927907839 0.000128625335995603
0.0198129181267795 0.00012255881170512
0.0199354769384846 0.000118147945953374
0.020053624884438 0.000115120213226278
0.0201687450976643 0.000112822882264052
0.0202815679799283 0.000111071353183668
0.020392639333112 0.000109751829425436
0.0205023911625374 0.000108787805686386
0.0206111789682238 0.000108126343759278
0.0207193053119831 0.000107730361528069
0.0208270356735112 0.000107574033286908
0.0209346097067981 0.000107639960813128
0.0210422496676112 0.000107917421620334
0.0211501670892315 0.000108401319896197
0.0212585684091277 0.000109091636386717
0.0213676600455145 0.000109993273938213
0.0214776533194527 0.000111116262968536
0.0215887695824212 0.000112476346923391
0.0217012459293446 0.000113936686253269
0.0218151826155979 0.00011445750285269
0.0219296401184506 0.000115122818541952
0.0220447629369925 0.000115939393544481
0.022160702330537 0.000116909256473501
0.0222776115870105 0.000118037195428746
0.0223956487824392 0.000119330947252127
0.0225149797296914 0.000120801491065134
0.0226357812207565 0.000122463517626971
0.0227582447383835 0.000124336120441948
0.0228825808588254 0.000126443783006937
0.0230090246418324 0.000128817779698181
0.0231378424215305 0.000131498177314207
0.0232693405988447 0.000134536739416187
0.0234038773382609 0.000138001235960894
0.0235418785742218 0.00014198202487922
0.023683860599101 0.000136252665050763
0.0238201132641518 0.000131453641765121
0.0239515669059169 0.000127896649665661
0.0240794635555826 0.000125446065748024
0.0242049096213306 0.000123571462196043
0.0243284810835266 0.000122149928359922
0.0244506310118866 0.000121102310148802
0.0245717333220354 0.000120373362904899
0.0246921066849403 0.000119923975052631
0.0248120306599929 0.000119726534306967
0.0249317571942999 0.0001197620417101
0.02505151923601 0.000120018294030681
0.0251715375300407 0.000120488762535944
0.0252920262925766 0.000121171960901552
0.0254131982534782 0.000122071191210581
0.0255352694446887 0.000123194619885172
0.0256584640645739 0.00012455568408633
0.0257830197486602 0.000126173876326415
0.0259091936249866 0.00012807601257213
0.0260372696375588 0.000130298172266555
0.0261675678098253 0.000130757089347089
0.0262983248991724 0.000130469876647034
0.0264287947758195 0.000130329066160552
0.02655912384198 0.000131136021086782
0.0266902598630668 0.000132174013820578
0.0268224338768874 0.000133384790284553
0.0269558186671719 0.000134775357838503
0.0270905940250104 0.000136356439929662
0.0272269504649401 0.000138142552108438
0.0273650930170485 0.000140152631470311
0.0275052456485188 0.000142410938986965
0.0276476565875058 0.000144948332096122
0.0277926049196019 0.000147804062161297
0.0279404089817632 0.00014523664242462
0.0280856456241878 0.000141230806068441
0.0282268764302563 0.000138247435984144
0.0283651238662404 0.000136221140110316
0.0285013450063507 0.000134679558517173
0.0286360245648679 0.00013353371032299
0.0287695582751909 0.000132725028782968
0.0289022833039739 0.000132211776340008
0.0290344950803139 0.000131964173911701
0.0291664592542256 0.000131961391407081
0.0292984206456327 0.00013218962966301
0.0294306102752957 0.000132640911817383
0.0295632511871131 0.000133312368398931
0.029696563555512 0.000134205896404394
0.0298307694519164 0.000135328133920786
0.0299660975858372 0.000136690737199374
0.0301027883230365 0.00013831098780068
0.0302410993108372 0.00014021280321142
0.0303813121140486 0.000142428286476954
0.0305237404005256 0.000145000045041295
0.0306687404455669 0.000147984666623311
0.0308167251121902 0.000148974463261519
0.0309656995754517 0.000148530981947059
0.0311142305573988 0.000148259950856982
0.0312624905082558 0.000148163814782952
0.0314106543230387 0.000148235011937889
0.0315588893349766 0.00014846945090894
0.0317073587858855 0.00014932654615206
0.0318566853320376 0.000150931062654346
0.032007616394692 0.000152751814563485
0.0321603682092554 0.00015480315835405
0.0323151713676095 0.000157106859015194
0.0324722782266247 0.000154192512218512
0.0326264707388432 0.000150824851652377
0.0327772955904956 0.000148569100439252
0.0329258646909348 0.000146993466733531
0.0330728581576684 0.000145824488912828
0.0332186826465812 0.000145001520325938
0.0333636841669071 0.000144482942850783
0.0335081671097579 0.000144238896849164
0.0336524060066071 0.000144248373386371
0.0337966543799934 0.000144497364889353
0.0339411517448828 0.000144977688948094
0.0340861294338309 0.000145686284042533
0.0342318157178734 0.00014662486423548
0.0343784405821089 0.000147799876356426
0.0345262404584653 0.000149222744835435
0.0346754632033008 0.000150910426453533
0.0348263736297543 0.000152886337967058
0.0349792599677214 0.000155181773446788
0.0351344417411682 0.00015783800851798
0.0352922797496861 0.000160909418959332
0.0354531891686455 0.000164468165460951
0.0356176573341064 0.000168150653923793
0.0357858079880302 0.000167475765006712
0.0359532837530369 0.000166993868208627
0.0361202776212456 0.000166730964370871
0.0362870085856164 0.00016667338295842
0.0364536819685748 0.000166812031897844
0.0366204940004727 0.000167142115399981
0.0367876361158727 0.000167662706679562
0.0369552988225522 0.000168376529470138
0.0371236753520224 0.000166056142538638
0.037289731494561 0.000162765495020992
0.037452496989582 0.000160353579600148
0.0376128505691821 0.000158892591661271
0.0377717431608434 0.000157829190406579
0.03792957235125 0.000157105219703886
0.0380866775709539 0.00015668339527273
0.0382433609662266 0.000156537003577643
0.0383998979698043 0.000156647435032605
0.0385565454048369 0.000157002638581441
0.0387135480434183 0.000157596145327369
0.0388711441887457 0.000158426504039916
0.0390295706927856 0.000159497041576502
0.0391890677343621 0.000160815908410209
0.0393498836427723 0.000162396405862452
0.0395122800486347 0.000164257626693
0.0396765376753277 0.000166425481150503
0.0398429631564782 0.000168934235628967
0.0400118973921072 0.000171828774950348
0.0401837261670576 0.000175167935477269
0.0403588941025348 0.000179029491200634
0.0405379235937355 0.000183517798814339
0.0407214413925498 0.000183110030679421
0.0409045514232292 0.000181618368709602
0.0410861697919388 0.000180675932104639
0.0412668457240435 0.000180261999328411
0.0414471077233719 0.000180352550739286
0.0416274602741112 0.000180940794188398
0.0418084010682996 0.000181609773355367
0.0419900108416549 0.000177790598476329
0.0421678014401313 0.000174576297820738
0.042342377737952 0.000172060776579724
0.0425144385145317 0.000170749071653028
0.0426851875861848 0.000169823662104441
0.0428550112482892 0.000169229642560381
0.0430242408908496 0.000168934395287723
0.0431931752861373 0.000168914748810604
0.0433620900349479 0.000169154928088066
0.043531244963036 0.000169645303868791
0.0437008902669048 0.000170381620439474
0.0438712718873442 0.000171364583517637
0.0440426364708619 0.000172599745991468
0.0442152362168533 0.000174097668642321
0.0443893338854957 0.00017587436650773
0.0445652082520034 0.000177952085886669
0.0447431603378901 0.000180360500048387
0.0449235208379384 0.000183138472490167
0.0451066593104286 0.000186336630686782
0.0452929959411154 0.000190021149513311
0.0454830170906287 0.000192423306737193
0.0456754403973659 0.000191501195469406
0.0458669415928353 0.000191063740976505
0.0460580053338118 0.000191133458408768
0.0462491387922206 0.000191702389069125
0.0464408411812897 0.000192778016847769
0.0466336191981375 0.000194384438447016
0.0468280036365845 0.000193815693276788
0.0470218193298613 0.000190021219106155
0.0472118405489674 0.000186826811315935
0.0473986673602834 0.000184172717741257
0.0475828400780246 0.000182783685890453
0.0477656237639151 0.000181957216380576
0.0479475809802957 0.000181462262106155
0.0481290432424018 0.000181267086656334
0.0483103103290581 0.000181350856088656
0.0484916611851468 0.000181699774106357
0.0486733609592532 0.000182305994282314
0.0488556669535355 0.000183166981072883
0.0490388339346084 0.000184285202512689
0.049223119137121 0.000185668107502592
0.0494087872446236 0.000187328376391758
0.0495961156210154 0.000189284465568379
0.0497854000865838 0.000191561501839873
0.0499769615884236 0.000194192628097867
0.0501711542165215 0.000197220967792387
0.0503683751843139 0.000200702480198778
0.0505690776645127 0.000201874448054691
0.0507709521125674 0.000201831094082154
0.0509727832066495 0.00020227257287838
0.0511750557795279 0.000203218559315299
0.0513782743388432 0.000204686814141401
0.0515829611529846 0.000206712041959305
0.0517896731949439 0.000209349384146739
0.0519990225790906 0.000206548738785094
0.0522055713178757 0.000202684988497179
0.0524082563063729 0.000199448213972747
0.0526077045203457 0.000196746479274908
0.0528044509996206 0.000194936480178593
0.0529993874797992 0.000194176954594371
0.0531935644343935 0.000193756588066683
0.0533873210224602 0.000193639961872125
0.0535809609843323 0.000193807736160794
0.0537747687204931 0.000194247488985838
0.053969016209479 0.000194952688444372
0.0541639688979234 0.000195922141435944
0.0543598910393593 0.000197159759216846
0.0545570507985761 0.000198674602074074
0.0547557254006502 0.000200481199824686
0.0549562066004749 0.000202600176211152
0.0551588067766861 0.000205059241557466
0.0553638660182435 0.00020789466596671
0.0555717606842102 0.000211153416127564
0.0557829141003378 0.000212720535337703
0.0559956346356755 0.000213441650240482
0.056209076285916 0.000214664466461644
0.0564237407523776 0.000216424912704991
0.0566401656650826 0.000218764851222043
0.0568589305163047 0.000221747537560663
0.0570806780538653 0.00022447076675627
0.0573051488206216 0.00021979385828403
0.0575249426789056 0.000215794649774138
0.0577407373286798 0.000212456022119954
0.0579531933507997 0.000209658558549365
0.0581628519093491 0.000207314231955042
0.0583701661413041 0.000206456304405729
0.0585766224457098 0.00020608260634307
0.0587827050520529 0.000206020538420701
0.0589887255904736 0.00020625009491005
0.0591949756853837 0.000206759628522803
0.0594017353139065 0.000207543439317479
0.0596092787532239 0.000208601259257728
0.0598178800124817 0.000209938061146499
0.0600278180736282 0.000211564146170464
0.0602393822197986 0.000213495511241336
0.06045287773104 0.00021575452912001
0.06066863226016 0.000218371010805755
0.0608870032709657 0.00022138376974708
0.0611083870407128 0.000224438256670413
0.0613328252973832 0.000225842093151058
0.0615586673905343 0.000227777746135294
0.0617864451366696 0.000230306449774813
0.0620167515864444 0.000233494755659863
0.0622502463421042 0.000237437447489569
0.0624876837895938 0.000238583984494309
0.0627262677740881 0.000233656190612527
0.0629599239647006 0.000229458845839323
0.06318938281054 0.000225945092597294
0.0634153279031373 0.000222991550131677
0.0636383194532689 0.000220507424105235
0.0638588268773742 0.00021878810664934
0.0640776149840235 0.000218418312794431
0.0642960332968179 0.000218378418231532
0.0645144117150495 0.000218639280387903
0.0647330509954374 0.000219189227017443
0.0649522402224548 0.000220022762706295
0.0651722629851611 0.00022113997286158
0.0653934029580227 0.000222546341117043
0.0656159492991397 0.000224252848522322
0.065840202147662 0.000226276356015404
0.0660664785036775 0.000228640304145907
0.0662951188078234 0.000231375800838569
0.0665264946086619 0.000234523217326
0.0667610178259879 0.000238134486404047
0.066999152312392 0.000241115928309564
0.0672402682407015 0.000244339228075407
0.0674846074687769 0.00024830929711734
0.0677329167658943 0.000253155373061449
0.0679860721389557 0.0002536988404752
0.0682397709794309 0.000248383048124593
0.0684881540275555 0.000243862639170112
0.0687320166667257 0.000240073592547142
0.0689720902592728 0.000236881773522714
0.0692089720327955 0.000234188779604503
0.0694431608124 0.000231922137847362
0.0696750829502474 0.000230759106799922
0.0699058420570473 0.000230688658781318
0.0701365307158286 0.000230937916484561
0.0703674686323132 0.000231486781995015
0.0705989554143082 0.000232329024618798
0.070831284438927 0.000233464273977148
0.0710647487129041 0.000234897732633782
0.0712996464455379 0.000236640244841712
0.0715362866903796 0.000238708650908451
0.0717749953412881 0.000241126456952572
0.0720161217982407 0.000243924885781261
0.0722600466840219 0.000247144422462945
0.0725071911064849 0.000250837036655167
0.07275802814314 0.000255069372318847
0.0730130975154589 0.000259927371924764
0.0732730248873836 0.000265523106520203
0.0735385479939038 0.000270445793876408
0.0738089937877802 0.000264558950822535
0.0740735527386028 0.000259494657509144
0.0743330473961119 0.000255253894937436
0.0745883012910494 0.000251680156734887
0.0748399814477843 0.00024865851136682
0.0750886399591511 0.000246104757300043
0.0753347447164511 0.000243956363907803
0.0755787010803589 0.000242952430752929
0.0758216535111118 0.000243109945200637
0.0760647634563125 0.000243588151139498
0.076308351607452 0.000244370722753609
0.0765527223302056 0.000245455399108673
0.0767981777293142 0.00024684578017906
0.0770450235094933 0.000248551228499741
0.077293574737993 0.000250587128082963
0.077544161866076 0.000252975449338073
0.0777971373154141 0.000255745672563791
0.0780528829879779 0.00025893616482175
0.0783118191527996 0.000262596165705391
0.078574415318505 0.000266788627360738
0.0788412039458658 0.000271594301439907
0.0791127982473057 0.000277117710641553
0.0793899159579472 0.000282953619396092
0.0796728695773433 0.000277175454676351
0.0799500450320197 0.00027217204082463
0.0802222170728443 0.00026796553435678
0.0804901826072011 0.00026441006622391
0.080754592673425 0.000261397481694619
0.0810159901551196 0.000258848104768583
0.0812748382598882 0.000256702605481066
0.0815315408653693 0.000255197574078356
0.0817867384394476 0.00025548607140643
0.0820422245108541 0.00025610708827517
0.0822983315991292 0.00025704068309605
0.0825553722822253 0.000258286756079152
0.0828136590383044 0.000259851257625158
0.0830735102959296 0.000261746140036102
0.0833352564359657 0.000263989723567468
0.0835992461595332 0.000266607387788094
0.0838658535473212 0.000269632653610521
0.0841354862009318 0.000273108769153963
0.0844085949700857 0.000277090981109579
0.0846856859511953 0.000281649778575887
0.0849673357297712 0.000286875567285739
0.0852542112970569 0.000292885523035041
0.085547096820092 0.000290652220627907
0.0858377490407199 0.000286289904954071
0.0861240389456739 0.000282136088240658
0.0864061750339146 0.000278393667358913
0.0866845687012735 0.000275215552625797
0.0869597842538993 0.000272521411592724
0.087232305665492 0.000270248756835869
0.0875025544223279 0.000268350915322335
0.0877709053376503 0.000267668041419706
0.08803857337907 0.00026831798214912
0.0883068913612191 0.00026929916200556
0.0885761905232246 0.000270602772600033
0.0888467932958247 0.000272235017637204
0.0891190283134619 0.000274208361844486
0.0893932366753064 0.000276541826250094
0.0896697785015564 0.000279261686556643
0.0899490401881131 0.000282402566881577
0.0902314427549947 0.000286009041566508
0.0905174517965612 0.000290137925207844
0.090807589721769 0.000294861535833022
0.091102451257602 0.000300272383461112
0.0914027236410632 0.000297402461657592
0.0917001261027207 0.0002938210036084
0.0919939471063291 0.000291054111458449
0.0922850012177876 0.000289018188811313
0.0925740194065989 0.000287636283144461
0.0928616556897434 0.000286854725388883
0.0931485104151323 0.000285018520986724
0.093433528936119 0.000282836724793938
0.0937163656609129 0.000281017556759869
0.0939973832176728 0.000280082002204332
0.0942774652198771 0.000280941557137164
0.0945584067770143 0.000282145389197143
0.0948405521662114 0.000283684353350325
0.0951242365195618 0.000285568211056884
0.0954098047306186 0.0002878133556749
0.0956976180862935 0.000290443247821362
0.0959880613341149 0.000293489316099874
0.0962815506502148 0.000296992309227749
0.0965785429594425 0.00030100424255992
0.0968795472020025 0.000305591165950533
0.097185138367953 0.000306770375497024
0.09749190874345 0.00030346431436688
0.0977953730578169 0.000300890103249626
0.0980962631610665 0.000299027228895695
0.0983952903899622 0.000297807182661803
0.098693097572624 0.000297182195426349
0.0989902797680504 0.000297121946086781
0.0992874017141371 0.000297610949356661
0.0995850126634938 0.000296561444832634
0.0998815741083264 0.000294658775922062
0.100176232884249 0.000293097830216158
0.100469330714465 0.000293017236316204
0.100762347950781 0.000294274004361351
0.101056621955142 0.000295884492814569
0.101352506447957 0.000297850766024552
0.101650357213981 0.000300189758868575
0.10195054697285 0.000302925734135387
0.102253472706985 0.000306091129434028
0.102559563836419 0.000309727922405101
0.102869291758824 0.000313889594452408
0.103183181353277 0.000314883322197541
0.103498064675474 0.000312095661588091
0.103810160337062 0.000309991336386849
0.104120151673449 0.000308555043508009
0.104428706716957 0.000307733587874067
0.104736440304831 0.000307491533963627
0.105043931838795 0.000307808919232209
0.105351740758027 0.000308679522190965
0.105660420280218 0.000310110147554326
0.105970530427773 0.000309402047140854
0.106279932474913 0.000307593209355651
0.106587525684269 0.000306126508179896
0.106893652192449 0.000305586043420864
0.10719923823587 0.000307074498888163
0.107506312734758 0.000308936997413243
0.107815249732171 0.000311174015269081
0.10812642374744 0.000313806553887669
0.108440230301328 0.000316863574211439
0.108757093875539 0.000320383021698143
0.109077476897238 0.000324413472892272
0.10940189037013 0.000322341712504443
0.109724232082634 0.000320273357031215
0.110044505439665 0.000318866487831442
0.110363371927497 0.000318077921467496
0.110681449848964 0.000317873647731067
0.110999323496695 0.000318234847548695
0.111317558344244 0.000319156352419016
0.111636714696663 0.000320645995463984
0.111957360692127 0.000322724848624318
0.112280085540751 0.000323391095493703
0.112603476636245 0.000321508295042123
0.112924984931287 0.000319969841699549
0.113244954772987 0.000318782801695752
0.113563737574683 0.000318988158853473
0.113882725733536 0.000320915842761112
0.114203641576297 0.000323239451337272
0.114526881027634 0.000325970173047561
0.114852851200682 0.000329137495540264
0.115181988696222 0.000332780137608142
0.11551476883383 0.000331673921146071
0.115846442754977 0.000329910366832473
0.116176353121809 0.000328781140062187
0.116505134261871 0.000328259176073514
0.116833393437945 0.0003283180373129
0.117161711475258 0.000328945512636361
0.117490656987894 0.000330142640845661
0.11782079962874 0.000331923472039725
0.118152723100779 0.000334315694766334
0.118487038795546 0.00033736220736071
0.118824401002906 0.000336521900318484
0.119160922903225 0.000334732616482647
0.119495655519707 0.000333309410959836
0.119828964930667 0.000332246164118862
0.120161211094786 0.000331698979602941
0.120492910074389 0.000333889066456007
0.120826799140845 0.000336503365001487
0.121163302505847 0.000339550078713342
0.12150285258456 0.000342301527869524
0.12184515411243 0.000340465242601515
0.122185619355031 0.000339230718379157
0.12252485007341 0.000338615013166766
0.122863465086577 0.000338590152302089
0.123202055238879 0.000339142140853126
0.123541197379732 0.000340270367684132
0.123881467747416 0.000341987245065207
0.124223454992481 0.000344318697088354
0.12456777368957 0.000347305559940849
0.124915079249511 0.000351006080105857
0.125266085329617 0.000350798131962757
0.125616883461579 0.000348933764505982
0.125965817226085 0.000347448074105146
0.12631326530019 0.000346340113333292
0.126659605413524 0.000345597774483472
0.127005203188007 0.00034558991119381
0.127350793099201 0.00034827589762314
0.127699068996824 0.000351421781338942
0.128050490778163 0.000350395149111355
0.128400885927274 0.000349312783514653
0.128750198710789 0.000348840507638769
0.129099039218428 0.000348961463430472
0.129448000681858 0.000349665408427166
0.129797666090286 0.000350955286471869
0.130148621376757 0.000352847153872175
0.13050146853063 0.000355370877857178
0.130856839408487 0.000358571768368668
0.131215411176855 0.000362513362385007
0.13157792453924 0.000366353745344962
0.131944278284585 0.000364225399308783
0.132308503683894 0.00036246922760194
0.132670972911496 0.000361120582021416
0.133032093493518 0.000360161617285685
0.133392255110803 0.000359582569472028
0.133751837680275 0.000359381362952787
0.134111219043228 0.000361183444036029
0.134472402487264 0.000359892813379232
0.134832295300643 0.000359197603347451
0.135191492903991 0.000359109507437265
0.135550602411428 0.000359614038841761
0.13591021645027 0.00036070986293603
0.136270926313206 0.000362408776527514
0.136633335089733 0.000364736105267196
0.136998071195001 0.000367731980693045
0.137365803175694 0.000371453664985145
0.137737256840679 0.000375979246408367
0.138113236087087 0.000381012471983224
0.13849424855907 0.000378790217974596
0.138873038777045 0.000376953495586705
0.139249992272632 0.000375547807981384
0.139625540080613 0.000374552888799934
0.140000092969413 0.000373426191242819
0.140373519160656 0.000371428181918132
0.140744947342574 0.000370100923743814
0.141115048266318 0.000369416741411009
0.141484465007729 0.000369346749844395
0.141853811757573 0.00036987680537638
0.142223688562949 0.000371006390399446
0.142594694953349 0.000372748201720008
0.142967443155069 0.000375128574043008
0.143342571729112 0.000378188786126501
0.143720760515238 0.000381987415749796
0.144102747930988 0.000386604067752477
0.144489351998741 0.000392145036074286
0.144881497034815 0.000394657272284969
0.1452761543071 0.000392529867155672
0.145668684174256 0.000388723847833903
0.14605740802209 0.000385391396696368
0.146442799418786 0.000382873881263928
0.14682567330005 0.000381093143666213
0.147206766443716 0.000379990044456353
0.147586756488172 0.000379525044010109
0.147966281532182 0.000379674998540231
0.148345956530723 0.000380431192805231
0.148726387723528 0.000381798377393344
0.149108186100921 0.000383794668560761
0.149491980769482 0.000386452286006449
0.149878433055489 0.000389819216188893
0.150268252271677 0.000393962016191526
0.150662214287869 0.000398970152197116
0.151061184440066 0.000404962542383899
0.15146614698245 0.000405054572069704
0.15187120155452 0.000400444602492698
0.152271646157012 0.000396749530482055
0.152668395687494 0.000393918284895025
0.153062313972389 0.000391857540176375
0.153454171512566 0.000390500136638191
0.153844671649204 0.00038980017652814
0.154234471825732 0.00038972921860559
0.154624201044338 0.000390273908172312
0.15501447495251 0.000391434690890533
0.155405909643401 0.000393225421706833
0.155799135065107 0.000395673806639919
0.156194808871747 0.000398822724491153
0.156593631596238 0.000402732594221
0.156996364190459 0.000407485107283876
0.157403849297743 0.000413188875406893
0.15781703817315 0.000415847202821483
0.158232885375972 0.00041112621889969
0.158644011594871 0.00040730476224373
0.159051316357115 0.000404363903324081
0.159455680260439 0.000402208004315632
0.159857888264755 0.000400767820870096
0.160258656085625 0.000399995856800309
0.160658651942425 0.000399862433084117
0.161058514375509 0.000400353219666526
0.161458867595176 0.000401467870082467
0.161860335465258 0.000403219560585582
0.162263555025844 0.000405635362843275
0.162669190388687 0.000408757488387381
0.163077947877075 0.00041264555828222
0.163490593435357 0.000417380199878829
0.163907973635236 0.000423068491347752
0.164331042126583 0.000425310224962209
0.164756352351546 0.000420707379327826
0.165177059730873 0.000416996101992051
0.165594055832865 0.00041415454932
0.166008210382185 0.000412092084327319
0.166420302466513 0.000410743466017371
0.16683104593253 0.00041006450572329
0.167241110438253 0.000410028433296394
0.16765113887155 0.00041062364180562
0.168061762513355 0.000411852488557477
0.168473615001913 0.000413730980476391
0.168887345982389 0.000416289292953887
0.169303635275343 0.000419573179280662
0.169723208454624 0.000423646445495766
0.17014685490012 0.000428594821659355
0.170575449721779 0.000434531794384779
0.171009981516164 0.000433578850017372
0.171443560366181 0.000429306241189212
0.17187286660737 0.000425925109331304
0.172298791716702 0.000423380077653504
0.172722171794355 0.000421591723733758
0.173143763518089 0.000420504116490759
0.17356426763458 0.000420080781264121
0.173984348415844 0.000420301699242809
0.174404650115087 0.0004211615250892
0.174825811640176 0.000422668772447241
0.175248480412623 0.000424845850713748
0.175673326263337 0.000427729948373968
0.176101056211711 0.000431374866562532
0.176532431078273 0.000435854036238217
0.176968285114512 0.00044126513308805
0.1774095502476 0.000445548231048921
0.177855098478649 0.0004409352870684
0.178296033765717 0.000437195332054405
0.178733229097771 0.00043433266337918
0.179167561761151 0.000432258803276819
0.179599820564427 0.000430910117628648
0.180030730682056 0.00043024393217153
0.180460974614227 0.000430235033294306
0.180891209647522 0.00043087350504026
0.181322083152562 0.000432163604054915
0.181754246756617 0.00043412351441484
0.182188370271032 0.000436785941568653
0.1826251562126 0.000440199611982226
0.183065355824583 0.000444431863499515
0.183509787688082 0.000449572670113053
0.183959360358195 0.000455740684332426
0.184415101042528 0.000451643925835618
0.184866744968363 0.000447758406572186
0.185314503374936 0.000444761550065911
0.185759264925001 0.000442569599974314
0.186201834524976 0.000441116343559972
0.186642950868536 0.000440357056867923
0.187083307925404 0.000440264924932753
0.187523572850336 0.000440828750893124
0.18796440160123 0.000442051728609931
0.188406453329839 0.000443951108822112
0.188850404438662 0.000446558707632414
0.189296963146294 0.000449922312628038
0.189746885458922 0.00045410815818515
0.190200993617107 0.000459204794092698
0.1906601984112 0.000465328898485793
0.191125527309686 0.000461371479195041
0.191586898788881 0.000457545312373907
0.192044444101255 0.000454602627425573
0.19249904672868 0.000452463660315234
0.192951510388995 0.000451064860190284
0.193402575249186 0.000450363791133876
0.19385293904032 0.000450335743698962
0.194303274784019 0.00045097157941456
0.194754246363433 0.00045227661368103
0.195206522977114 0.00045427038415662
0.195660793361271 0.000456987267033847
0.196117780628305 0.000460478010093792
0.196578258638398 0.000464812370509683
0.197043071008908 0.000470083203875681
0.197513154212784 0.000474623798304548
0.197987778011088 0.000470192286402087
0.19845797029749 0.000466617320911523
0.198924587618402 0.00046390947626774
0.19938849709467 0.000461989310776767
0.199850486405446 0.000460800689645743
0.200311287095092 0.000460307505862844
0.200771594600955 0.000460490682666275
0.201232085283621 0.000461346387027927
0.201693431670649 0.000462885219731783
0.202156316890381 0.00046513227111961
0.202621449161501 0.000468128041266097
0.203089577202767 0.000471930332002733
0.203561507534769 0.000476617346948128
0.204038124881718 0.00048229241591071
0.204520417297628 0.000482289489136909
0.205002706786765 0.000478288265982629
0.205480995052748 0.000475150650519122
0.205956145703267 0.000472841320601519
0.206428987023868 0.000471294088473782
0.206900281112342 0.000470464208177855
0.20737074532052 0.000470325318639926
0.20784107063916 0.000470867141115342
0.208311937780275 0.000472094243811542
0.208784032024087 0.000474025712640431
0.209258057736727 0.000476695679697707
0.209734753416425 0.000480154767485939
0.210214908183911 0.000484472623491361
0.210699380807402 0.000489741872454253
0.211189122679857 0.000493619015153308
0.21168274169501 0.000489362481637049
0.212172104176647 0.000485956434871822
0.212658060611519 0.000483406687384439
0.213141467298903 0.000481641128601896
0.213623108427505 0.000480609911200798
0.214103718338706 0.000480282512628968
0.214584000851335 0.000480645120574421
0.215064645971909 0.000481699147855462
0.215546345119765 0.000483460687875035
0.21602980580764 0.000485960835670027
0.21651576664331 0.00048924690763929
0.217005013550949 0.00049338470436266
0.217498398255312 0.000498462103167
0.217996860358479 0.000504034256121526
0.2185008946146 0.000499691040192739
0.219000585654793 0.000496191748463263
0.219496777403256 0.000493560611207139
0.219990338014463 0.000491724270780534
0.220482062285244 0.000490631844813952
0.220972694130058 0.000490252109583098
0.221462946239641 0.000490570816844262
0.221953517056485 0.000491589155419148
0.222445106211904 0.000493323165171006
0.222938429377075 0.000495804024535078
0.223434233401611 0.000499079239798336
0.223933312641409 0.000503214877533507
0.224436527518942 0.000508299120605177
0.224944826639548 0.000513502085777218
0.225458328725325 0.0005092436663614
0.225967572391686 0.000505827347880688
0.226473399739567 0.000503274481763882
0.226976674221331 0.000501515249764066
0.227478189471095 0.000500501867210008
0.227978691338305 0.000500205911120601
0.228478897249425 0.000500615814635604
0.228979513064061 0.000501735472833628
0.229481248536895 0.000503583788064074
0.229984832324959 0.000506195093401925
0.230491027418361 0.000509620499806061
0.231000647918167 0.000513930327668958
0.231514578245836 0.000519217930710533
0.232033796176546 0.000522106481698716
0.232555902658245 0.000518094410696981
0.233073997068942 0.000514927856790219
0.233588924925732 0.000512606214988872
0.234101531140721 0.000511067505970176
0.234612598646691 0.000510270828350138
0.235122869475041 0.0005101938458691
0.23563306332091 0.000510830673395708
0.236143893994306 0.000512190806566682
0.236656084800873 0.00051429896481266
0.237170383765685 0.000517195823867027
0.237687579589552 0.000520939720851635
0.238208519310404 0.000525609539607488
0.238734128850012 0.000531309148981306
0.239265437998993 0.000530020756407322
0.2397954587554 0.000526399307022529
0.240321858062423 0.000523634611875363
0.240845492674298 0.000521687443959281
0.241367180118257 0.000520507136080233
0.241887687254338 0.000520062891638581
0.242407750145976 0.00052034142225139
0.242928091568228 0.000521345390712203
0.24344943695894 0.000523092822412459
0.243972529781352 0.000525617411839017
0.244498147193191 0.000528969756786705
0.245027116949978 0.000533219666003207
0.245560336615981 0.000538459828848051
0.246098796444829 0.000541385257074587
0.246640181701904 0.000537468588352156
0.247177650290256 0.000534394511131866
0.247712044801388 0.000532165195792256
0.24824420999718 0.000530723490722691
0.248774933487903 0.000530032907036663
0.249304966394939 0.000530075341688723
0.249835041736628 0.000530849186088689
0.250365890922717 0.000532368452031345
0.250898259374748 0.000534662811775528
0.251432922186524 0.000537778553572296
0.251970700740096 0.000541780563651655
0.252512481303748 0.00054675557764671
0.253059236881394 0.000552052829036048
0.25361128971043 0.000547980159016118
0.254159269869447 0.00054474296419518
0.254704012833642 0.000542367133474459
0.255246379967116 0.000540792592318781
0.255787172559435 0.00053998037240142
0.256327152931836 0.000539910412969923
0.256867063344806 0.000540579513213768
0.25740764285802 0.000542000329740873
0.257949643187761 0.000544201304404067
0.258493844492165 0.000547227509950686
0.259041072002116 0.00055114251224435
0.25959221451436 0.000556031474787497
0.260148245989148 0.000561948142421578
0.260710194131569 0.000557865525866745
0.261268059657436 0.000554616125544969
0.261822675782981 0.000552232603694754
0.262374908386676 0.000550655820323983
0.262925564207 0.000549847737642355
0.263475411944642 0.000549789314347215
0.264025201258989 0.000550478492840773
0.26457567975183 0.000551929231301793
0.265127608983132 0.000554171471543404
0.265681780454675 0.000557252035967896
0.266239032490643 0.000561236558860158
0.266800269049503 0.00056621268614206
0.267366481735645 0.000571087944493016
0.267937569680138 0.000567138819207308
0.268504708499345 0.00056402502860019
0.269068733527946 0.000561770367549126
0.269630503895495 0.000560320382473132
0.270190824277968 0.000559641296306964
0.270750465574275 0.000559718016414554
0.271310183590689 0.000560552340402335
0.271870735931092 0.000562162181421277
0.272432898112513 0.000564581727903001
0.272997479840416 0.000567862554366191
0.273565342394782 0.000572075814798094
0.27413741820958 0.000577315787554432
0.274714733997135 0.00057956587381558
0.27529429987095 0.000575884166355412
0.275870184037306 0.00057304549106446
0.27644322952837 0.000571050702608068
0.277014280230978 0.000569853372196455
0.277584133603175 0.000569427030988794
0.278153560634164 0.000569763305623745
0.278723323939787 0.000570870503845906
0.279294194443633 0.00057277318326697
0.2798669676269 0.000575512657315906
0.280442480284216 0.000579148496723392
0.28102162878094 0.000583761206927238
0.281605389987867 0.000589456415586748
0.282194846403453 0.000587534827923657
0.282782381231377 0.000584241933719519
0.283366623165097 0.000581808061229341
0.283948431226326 0.000580198536164682
0.284528629762491 0.000579377744659251
0.28510800750715 0.000579329225580371
0.28568733673273 0.000580053937010985
0.286267390669741 0.000581569360028681
0.28684896002977 0.000583909557933565
0.287432869587704 0.000587126199566144
0.28801999578727 0.000591290667508732
0.288611286454778 0.000596497508304089
0.289207783963083 0.000598778355144342
0.289806562318227 0.000595175073645604
0.290401737391872 0.000592415701997619
0.29099415309387 0.000590503928413776
0.291584657022284 0.000589397690902339
0.292174054713186 0.000589074743316224
0.292763129456502 0.000589530967810063
0.293352660424312 0.0005907791421561
0.293943439566469 0.000592848689487979
0.294536288255957 0.000595786387985551
0.295132074643942 0.000599658124066178
0.295731732768008 0.000604551900223295
0.296336284668232 0.000609500610475266
0.296945785278707 0.000605702704854683
0.297551487983562 0.000602740876937386
0.298154228860499 0.000600643568560394
0.298754872429059 0.000599365055455038
0.299354237484514 0.000598879918441892
0.299953117402956 0.000599181398129022
0.300552298801085 0.000600279965383211
0.301152578766469 0.000602202898214127
0.301754781664683 0.000604994825420689
0.302359776490103 0.000608719302274911
0.302968495792378 0.000613461606513648
0.303581957398892 0.000619333104320694
0.304201290503213 0.000615743585501633
0.304817034088714 0.000612709664360684
0.305429743753075 0.000610546443457508
0.306040290196532 0.000609210341419714
0.306649500537952 0.000608675588861514
0.307258176126814 0.000608935318125699
0.307867111444939 0.000610000112678793
0.308477111557618 0.00061189754945605
0.309089009107074 0.000614672718192599
0.309703681825267 0.000618389780061419
0.310322071605328 0.000623134752987357
0.310945206358316 0.000629019870361827
0.311574226228677 0.000625284288107792
0.312199510516785 0.000622301731052462
0.312821812247838 0.000620192619115114
0.313442004866953 0.00061891399557655
0.314060918862529 0.000618442541856442
0.314679361404386 0.000618773847672073
0.315298135252058 0.000619921047475519
0.315918056299533 0.000621914467434207
0.316539970766968 0.000624802261106444
0.317164773028074 0.000628652110765113
0.317793425138839 0.000633554199143427
0.318426979337983 0.000638003620207732
0.31906498295819 0.000634356614443721
0.319699339572634 0.000631550603845794
0.32033089017648 0.000629612852272766
0.320960503028753 0.000628505146955286
0.321589008175708 0.000628209363163711
0.322217217538872 0.000628726054272605
0.322845943593144 0.000630073331265422
0.32347601692441 0.000632286751469399
0.324108303675879 0.00063542021575814
0.324743723891637 0.000639547981811395
0.325383271873449 0.000644768036969759
0.326028039910418 0.000646409253188389
0.326674449163607 0.00064304529457942
0.327317494458186 0.00064053459089387
0.32795802904908 0.000638881956367452
0.328596911005447 0.000638057396702829
0.32923496840215 0.000638050528867351
0.329873018931018 0.000638869295687065
0.330511888226705 0.000640539229747617
0.331152427456452 0.000643103723390631
0.331795531179843 0.00064662534568248
0.332442156525525 0.00065118836446764
0.333093344889993 0.000656714312365018
0.333750059202358 0.000654450875571604
0.33440451007793 0.000651475277367275
0.335055985355297 0.000649372266790402
0.335705357622087 0.000648116452888438
0.336353474074976 0.000647688415166934
0.337001162490143 0.000648087872878954
0.337649250363022 0.000649332561725438
0.338298582924747 0.000651458012003778
0.338950040936751 0.000654518352486693
0.339604559289238 0.000658588237899653
0.340263147527137 0.000663766135054555
0.340926913662192 0.000665587205140731
0.341592500867333 0.000662274601415293
0.342254775468748 0.000659818900962025
0.34291459436971 0.000658229109233029
0.343572823478943 0.000657479013837219
0.34423030249278 0.000657562094706961
0.344887864587487 0.000658490376011467
0.345546354963498 0.000660293833389297
0.346206648796888 0.000663020827353682
0.346869669624241 0.000666739624217365
0.347536409248459 0.000671541188235422
0.348207950436694 0.000674238681529978
0.348882189118224 0.000672791513739515
0.349554980631964 0.000670104208759761
0.350225084840723 0.000668279287117472
0.350893364127841 0.000667305365374043
0.351560669493215 0.000667171970418977
0.352227841463634 0.00066788749628974
0.352895728959924 0.000669478529781608
0.353565207489705 0.000671990042411409
0.354237197532117 0.000675486656428718
0.354912684188545 0.000680055140453793
0.355592739328999 0.000682840384935908
0.356275579713935 0.000682961044324197
0.356958540758259 0.000680144643114903
0.357638685401374 0.000678186439430832
0.358316871840805 0.000677088597359255
0.358993960438164 0.000676838939058454
0.359670799377223 0.000677444386539494
0.360348243763762 0.000678930294771401
0.361027174058534 0.00068134052507622
0.36170851458361 0.00068473859473893
0.362393253178349 0.000689210045425236
0.363082463223774 0.000691461569585555
0.36377392479336 0.0006923768154232
0.364466301608783 0.00068989440421733
0.365156196013 0.000687909019139525
0.36584410503214 0.000686787531409794
0.366530892563549 0.000686521586148055
0.367217414149698 0.000687118863793906
0.367904533013491 0.000688605645434391
0.368593138658926 0.000691026918169624
0.369284165577095 0.00069444754103213
0.369978613118128 0.00069895464449308
0.370677567762621 0.00070011885689441
0.371377686619515 0.000701175614116549
0.372078862233632 0.00069935045640975
0.372778212690041 0.000697442212639652
0.373475654902681 0.000696397109108324
0.374172052011789 0.000696214845805958
0.374868266857595 0.000696906087638401
0.375565172945234 0.000698500208189934
0.376263673153424 0.000701045565714015
0.376964718719138 0.000704610819484877
0.377669329538623 0.000709287520576167
0.378378617059199 0.000708862016984973
0.379087479076184 0.000710148442664513
0.379797627518848 0.000708548203108294
0.380506175721956 0.000706814214872004
0.381212989936829 0.000705946094317624
0.381918936031146 0.000705949112608219
0.382624885143754 0.000706839088472735
0.383331724232227 0.000708650697433985
0.384040374929661 0.000711438004466856
0.384751812934128 0.000715276073235842
0.385467089007364 0.000719501906969798
0.386186590914334 0.000717766323319683
0.386904357237653 0.000719370532947198
0.3876237277706 0.000717551302358749
0.388341279072959 0.00071608760588417
0.389057366678843 0.000715497750447476
0.389772864429291 0.000715790082521116
0.390488654511812 0.000716987735059807
0.391205642246872 0.000719132969149821
0.391924775216022 0.000722288058537415
0.392647063274559 0.000726537354364438
0.393373600628923 0.000726817194971065
0.394100417823894 0.000726916616947527
0.394827334440842 0.00072840619938152
0.395555740640224 0.000726456573509331
0.396282197213733 0.000725360438334189
0.397007557652067 0.000725149069455928
0.397732706721523 0.000725836025310388
0.398458542746833 0.000727453918663127
0.399185996665497 0.000730054969175964
0.399916051634672 0.000733712391437407
0.40064976402611 0.000738043747492882
0.401387807773603 0.000734759999862953
0.402122567773466 0.000736461086450997
0.402859028859917 0.000736873541167091
0.403595902401084 0.000735381023164662
0.404331283424248 0.000734756774337431
0.405066040198586 0.000735030052724985
0.405801070251311 0.000736225947501563
0.406537296198812 0.000738388918578398
0.407275685117391 0.000741583862459603
0.40801726897985 0.000745898227702973
0.408763167207553 0.000744445379150046
0.409507612586703 0.000744257416476481
0.41025187000318 0.000746541581137769
0.410998411584318 0.000745430152838842
0.411743841737157 0.000744485923777601
0.412488327660934 0.000744436617035383
0.41323276427797 0.000745307388854728
0.413978071666824 0.000747137005725563
0.41472520867255 0.000749984400392903
0.415475193072943 0.000753930403641972
0.416229123476585 0.000754706662840753
0.416983830139425 0.00075225020720529
0.417736080346631 0.000754384488016735
0.418490464834647 0.000755404251096361
0.419245869085744 0.000754240395347063
0.420000109481091 0.000753957016494737
0.420754066497586 0.000754595118257122
0.421508661615843 0.00075618979899396
0.422264851414837 0.00075879614541244
0.423023647560249 0.000762490832068366
0.423786138392317 0.000764579525511795
0.424550717917829 0.000760493595135357
0.425311211512965 0.000762450350052477
0.426073661863017 0.000765251205884734
0.426838913068902 0.000763951198610842
0.427602864267513 0.000763521925907213
0.42836638619342 0.000764018458126655
0.429130404651547 0.000765474095648224
0.429895878747195 0.000767942102070098
0.430663820849265 0.00077149726686514
0.43143531811613 0.000774027599772755
0.432209345715903 0.000769875994325972
0.432979221710229 0.000770725788044213
0.433749947498273 0.000773603999931266
0.434523551498204 0.000773565607221656
0.435297117105426 0.000773088879274658
0.4360702059847 0.000773533796689214
0.43684373978139 0.000774944407485767
0.437618684188875 0.000777374211295154
0.438396058400171 0.000780898278346174
0.439176956678517 0.000783041927132145
0.439959998605649 0.000778895222654199
0.440738893828303 0.000779196169241169
0.441518089997544 0.000782158168449817
0.442300248165994 0.000783081979731626
0.443083330145726 0.000782641929524778
0.44386597207525 0.000783124771255503
0.444649096846506 0.000784583983039374
0.445433680829545 0.000787075240106277
0.446220756069652 0.00079067603286959
0.447011432102521 0.000791634576650493
0.447803066679172 0.000787561106513357
0.448590627785685 0.000787880500527947
0.449378508286213 0.000790999541104852
0.450169507827318 0.000792509807300012
0.450962017634618 0.000792190190882414
0.4517542078255 0.000792801187332489
0.452547009012833 0.000794403779738845
0.453341412792572 0.000797057781717717
0.454138470574289 0.00080084529020092
0.45493931586449 0.000799836125673369
0.455739151990164 0.000795900754617923
0.456535052744782 0.000796817198480709
0.457331869943262 0.000800165047718899
0.458132034990981 0.00080188161955925
0.45893391661054 0.000801767308784801
0.459735683919325 0.000802598755822584
0.460538282675148 0.000804442571869753
0.461342725247017 0.000807364747600175
0.462150089994618 0.000811454301584131
0.462961544296202 0.00080769271809944
0.463769237014301 0.000803956188445962
0.464573193202747 0.000806063525027634
0.465379256727775 0.000809711242865855
0.466188967970641 0.000811253251293479
0.467000221221934 0.000811431827400631
0.467811653049335 0.000812580139114689
0.468624233188449 0.000814768710263245
0.469439001898713 0.000818071897924845
0.470257073796638 0.000819456368449906
0.471076530165087 0.000815261306039323
0.471891791471127 0.000812470020606163
0.472704261491733 0.000815688748004459
0.473519950239737 0.000819702434914598
0.474339652674652 0.000820704708207778
0.47516035738286 0.000821266100729224
0.475981623483589 0.000822831684585444
0.476804455168174 0.000825474538669137
0.477629929706844 0.00082927977811244
0.478459209484956 0.00082648732430036
0.479285696809256 0.000822620548853347
0.48010831735811 0.000822134035241932
0.480930451393352 0.000825788917089379
0.481756240310441 0.00083023474263142
0.482586475053073 0.000830339758665414
0.483416814811738 0.00083138218824223
0.48424819699998 0.000833476169047902
0.485081673169028 0.000836696450183661
0.485918369619212 0.0008375395522845
0.486755909171496 0.000833335446710356
0.487589244618207 0.000829860730291074
0.488419105348498 0.000832298537792607
0.48925140388629 0.000836457483991202
0.490087861370281 0.000839639729762837
0.490927501100044 0.000840273332139533
0.491767774432184 0.000841914915469898
0.492609689347654 0.000844657588064918
0.493454346935719 0.00084835855987824
0.494302705495597 0.00084386605883506
0.495146571554432 0.000840108853209266
0.495986680407641 0.000839164595025381
0.496825845002667 0.000843092763169945
0.497668937765837 0.00084781904228259
0.498516756808119 0.000849387732331385


==> Images/Results/planesource_timesteps_convergence_tol_1e-06_m50.txt <==
t dt
0.0 3.50727874680758e-12
3.50727874680758e-12 3.47722534649302e-12
6.9845040933006e-12 3.59828469794997e-12
1.05827887912506e-11 3.72189293335642e-12
1.4304681724607e-11 3.85006989878291e-12
1.81547516233899e-11 3.9829784767194e-12
2.21377301001093e-11 4.12081327793437e-12
2.62585433780437e-11 4.26377760278381e-12
3.05223209808275e-11 4.41208419836522e-12
3.49344051791927e-11 4.56595574634617e-12
3.95003609255389e-11 4.72562538195891e-12
4.42259863074978e-11 4.89133724358339e-12
4.91173235510812e-11 5.06334705450193e-12
5.41806706055831e-11 5.24192273878513e-12
5.94225933443682e-11 5.42734507281718e-12
6.48499384171854e-11 5.61990837758614e-12
7.04698467947716e-11 5.81992124887999e-12
7.62897680436515e-11 6.02460762178605e-12
8.23143756654376e-11 6.23276014909892e-12
8.85471358145365e-11 6.44839129383354e-12
9.499552710837e-11 6.67173634520576e-12
1.01667263453576e-10 6.90308681628658e-12
1.08570350269862e-10 7.14274529862698e-12
1.15713095568489e-10 7.39102648998084e-12
1.2310412205847e-10 7.64825769854956e-12
1.3075237975702e-10 7.91477937303503e-12
1.38667159130055e-10 8.19094565587978e-12
1.46858104785935e-10 8.47712496185388e-12
1.55335229747788e-10 8.77370058070443e-12
1.64108930328493e-10 9.08107130973615e-12
1.73190001638229e-10 9.3996521081872e-12
1.82589653746416e-10 9.72987478644084e-12
1.92319528532857e-10 1.00721887240664e-11
2.02391717256923e-10 1.04270616144284e-11
2.12818778871352e-10 1.0794980252718e-11
2.2361375912407e-10 1.11764513475505e-11
2.3479021047162e-10 1.15720023799362e-11
2.46362212851557e-10 1.19821824862142e-11
2.58344395337771e-10 1.24075633987076e-11
2.70751958736478e-10 1.2848740410858e-11
2.83600699147336e-10 1.33063333945411e-11
2.96907032541877e-10 1.37809878657523e-11
3.1068802040763e-10 1.42733760860962e-11
3.24961396493726e-10 1.47841982285081e-11
3.39745594722234e-10 1.53141835877014e-11
3.55059778309935e-10 1.58640918369977e-11
3.70923870146933e-10 1.64347143609741e-11
3.87358584507907e-10 1.70268756359996e-11
4.04385460143907e-10 1.76414346627654e-11
4.22026894806672e-10 1.82792864979392e-11
4.40306181304611e-10 1.89413638127017e-11
4.59247545117313e-10 1.96286385491903e-11
4.78876183666503e-10 2.03421236608642e-11
4.99218307327368e-10 2.10828748852017e-11
5.20301182212569e-10 2.18519926579833e-11
5.42153174870553e-10 2.2650624071519e-11
5.64803798942072e-10 2.34799649388631e-11
5.88283763880935e-10 2.43412619514421e-11
6.12625025832377e-10 2.52358149454831e-11
6.3786084077786e-10 2.61649792398269e-11
6.64025820017687e-10 2.71301681259497e-11
6.91155988143637e-10 2.81328554234928e-11
7.19288843567129e-10 2.91745782146453e-11
7.48463421781775e-10 3.02569396437041e-11
7.78720361425479e-10 3.13816118908155e-11
8.10101973316294e-10 3.25503392457014e-11
8.42652312561996e-10 3.37649413605587e-11
8.76417253922554e-10 3.5027316644551e-11
9.11444570567105e-10 3.63394457905442e-11
9.47784016357649e-10 3.77033954836044e-11
9.85487411841254e-10 3.91213223155694e-11
1.02460873415682e-09 4.05954768236136e-11
1.06520421098044e-09 4.21282077436925e-11
1.10733241872413e-09 4.37219664879285e-11
1.15105438521206e-09 4.53793117865136e-11
1.19643369699857e-09 4.71029145884141e-11
1.24353661158699e-09 4.88955631616846e-11
1.29243217474867e-09 5.07601684474981e-11
1.34319234319617e-09 5.26997696792528e-11
1.39589211287542e-09 5.47175402521148e-11
1.45060965312754e-09 5.68167938221727e-11
1.50742644694971e-09 5.90009908259934e-11
1.5664274377757e-09 6.12737451629977e-11
1.6277011829387e-09 6.36388312663139e-11
1.69134001420501e-09 6.61001915177309e-11
1.75744020572274e-09 6.86619439702302e-11
1.82610214969297e-09 7.13283904655794e-11
1.89743054015855e-09 7.41040251463316e-11
1.97153456530489e-09 7.69935433273893e-11
2.04852810863227e-09 8.00018508462439e-11
2.12852995947852e-09 8.31340737985693e-11
2.21166403327709e-09 8.63955688021395e-11
2.29805960207923e-09 8.97919336630513e-11
2.38785153574228e-09 9.33290186359469e-11
2.48118055437823e-09 9.70129381950953e-11
2.57819349257332e-09 1.00850083283422e-10
2.67904357585674e-09 1.04847134274921e-10
2.78389071013166e-09 1.09011074474078e-10
2.89290178460574e-09 1.13349204289504e-10
3.00625098889525e-09 1.17869156024729e-10
3.12412014491997e-09 1.22578909500902e-10
3.24669905442088e-09 1.2748680823344e-10
3.37418586265432e-09 1.32601576635626e-10
3.50678743928994e-09 1.37932337835115e-10
3.64471977712506e-09 1.4348863239791e-10
3.78820840952297e-09 1.49280438043139e-10
3.93748884756611e-09 1.55318190177342e-10
4.09280703774345e-09 1.61612803538445e-10
4.25441984128189e-09 1.68175694885194e-10
4.42259553616709e-09 1.75018806554946e-10
4.59761434272203e-09 1.82154631612382e-10
4.77976897433441e-09 1.89596239765047e-10
4.96936521409946e-09 1.97357304892075e-10
5.16672251899154e-09 2.05452133761674e-10
5.37217465275321e-09 2.13895696157711e-10
5.58607034891092e-09 2.22703656626624e-10
5.80877400553754e-09 2.31892407709543e-10
6.04066641324709e-09 2.41479104804421e-10
6.28214551805151e-09 2.51481702937166e-10
6.53362722098867e-09 2.61918995237531e-10
6.79554621622621e-09 2.72810653300169e-10
7.06835686952637e-09 2.84177270079745e-10
7.35253413960612e-09 2.96040404055072e-10
7.64857454366119e-09 3.08422626878639e-10
7.95699717053983e-09 3.21347572142286e-10
8.27834474268212e-09 3.34839988182325e-10
8.61318473086444e-09 3.48925791735196e-10
8.96211052259964e-09 3.63632126588221e-10
9.32574264918786e-09 3.78987423294568e-10
9.70473007248243e-09 3.95021463288307e-10
1.00997515357707e-08 4.11765446008914e-10
1.05115169817796e-08 4.29252059131524e-10
1.09407690409112e-08 4.47515553298959e-10
1.13882845942101e-08 4.66591820318578e-10
1.18548764145287e-08 4.86518475069606e-10
1.23413948895983e-08 5.07334942968571e-10
1.28487298325669e-08 5.29082550683419e-10
1.33778123832503e-08 5.51804622463141e-10
1.39296170057134e-08 5.75546581352885e-10
1.45051635870663e-08 6.00356055742582e-10
1.51055196428089e-08 6.26282991302835e-10
1.57318026341117e-08 6.53379768887936e-10
1.63851824029997e-08 6.81701329093256e-10
1.70668837320929e-08 7.11305302406618e-10
1.77781890344996e-08 7.42252146656436e-10
1.8520441181156e-08 7.74605291852602e-10
1.92950464730086e-08 8.08431291740629e-10
2.01034777647492e-08 8.43799983485039e-10
2.09472777482343e-08 8.8059580934456e-10
2.18278735575788e-08 9.18798274185213e-10
2.2746671831764e-08 9.58738827630911e-10
2.37054106593949e-08 1.00049539234253e-09
2.47059060517375e-08 1.04415415269521e-09
2.57500602044327e-08 1.08980546281666e-09
2.68398656672493e-08 1.13754412885295e-09
2.79774097961023e-08 1.18746963138737e-09
2.91648794274897e-08 1.23968635986963e-09
3.04045657873593e-08 1.29430385774404e-09
3.16988696451033e-08 1.35143708024748e-09
3.30503067253508e-08 1.41120666492359e-09
3.44615133902744e-08 1.47373921413272e-09
3.59352526044071e-08 1.53916759312985e-09
3.7474420197537e-08 1.60763124071568e-09
3.90820514382526e-08 1.67927649487885e-09
4.07613279331315e-08 1.75425693700319e-09
4.25155848701347e-08 1.83273374682114e-09
4.43483186169558e-08 1.91487608150345e-09
4.62631946984593e-08 2.000861463625e-09
4.82640561620843e-08 2.09087619651124e-09
5.03549323585955e-08 2.18511579258683e-09
5.25400481511823e-08 2.28378542372532e-09
5.48238335749076e-08 2.38710039329863e-09
5.72109339682063e-08 2.49528662415711e-09
5.97062205923634e-08 2.60858117859336e-09
6.23148017709568e-08 2.72723279216016e-09
6.50420345631169e-08 2.85150243497755e-09
6.78935369980945e-08 2.98166389913613e-09
7.08752008972306e-08 3.11800441042551e-09
7.39932053076561e-08 3.26082526412223e-09
7.72540305717783e-08 3.41044249428943e-09
8.06644730660677e-08 3.56718757034658e-09
8.42316606364143e-08 3.73140811632778e-09
8.79630687527421e-08 3.90346867790822e-09
9.18665374306503e-08 4.08375150646234e-09
9.59502889371127e-08 4.27265739269752e-09
1.0022294632981e-07 4.4706065291629e-09
1.04693552858973e-07 4.6780394192149e-09
1.09371592278188e-07 4.89541783026922e-09
1.14267010108457e-07 5.12322578813419e-09
1.19390235896591e-07 5.36197063991469e-09
1.24752206536506e-07 5.61218416142988e-09
1.30364390697936e-07 5.87442373125577e-09
1.36238814429192e-07 6.11692935682063e-09
1.42355743786012e-07 6.29738088312654e-09
1.48653124669139e-07 6.48423929717326e-09
1.55137363966312e-07 6.67190974344628e-09
1.61809273709758e-07 6.8194075225131e-09
1.68628681232272e-07 6.97721619632976e-09
1.75605897428601e-07 7.14439359665677e-09
1.82750291025258e-07 7.32044105314741e-09
1.90070732078406e-07 7.5050246014599e-09
1.97575756679865e-07 7.69793401032768e-09
2.05273690690193e-07 7.89905420343607e-09
2.13172744893629e-07 8.10834531877454e-09
2.21281090212404e-07 8.32582856945347e-09
2.29606918781857e-07 8.55157607619355e-09
2.38158494858051e-07 8.78570343937215e-09
2.46944198297423e-07 9.02836436888389e-09
2.55972562666307e-07 9.27974668667966e-09
2.65252309352986e-07 9.54006945604309e-09
2.7479237880903e-07 9.80958087708436e-09
2.84601959686114e-07 1.00885568316947e-08
2.94690516517809e-07 1.03772999113978e-08
3.05067816429206e-07 1.06761388439161e-08
3.15743955273122e-07 1.09854282466767e-08
3.26729383519799e-07 1.13055485833766e-08
3.38034932103176e-07 1.16369064022786e-08
3.49671838505454e-07 1.19799347765601e-08
3.61651773282015e-07 1.23350939173147e-08
3.73986867199329e-07 1.27028718546505e-08
3.8668973905398e-07 1.30837854220884e-08
3.99773524476068e-07 1.34783812474542e-08
4.13251905723523e-07 1.3887236944597e-08
4.2713914266812e-07 1.43109624571141e-08
4.41450105125234e-07 1.47502014616853e-08
4.56200306586919e-07 1.52056330015081e-08
4.71405939588427e-07 1.56779731561753e-08
4.87083912744602e-07 1.61679769446642e-08
5.03251889689266e-07 1.66764403030554e-08
5.19928329992322e-07 1.72042022406986e-08
5.3713253223302e-07 1.77521471562857e-08
5.54884679389306e-07 1.83212072931775e-08
5.73205886682484e-07 1.89123653419893e-08
5.92118252024473e-07 1.95266572019552e-08
6.11644909226428e-07 2.01651749822007e-08
6.31810084208629e-07 2.08290699791478e-08
6.52639154187776e-07 2.15195560597249e-08
6.74158710247501e-07 2.22379129903101e-08
6.96396623237812e-07 2.29854899331377e-08
7.19382113170949e-07 2.37637092087515e-08
7.43145822379701e-07 2.45740698553745e-08
7.67719892235075e-07 2.54181514871648e-08
7.9313804372224e-07 2.62976181697107e-08
8.19435661891951e-07 2.72142218229789e-08
8.4664988371493e-07 2.816980588724e-08
8.7481968960217e-07 2.91663086470941e-08
9.03985998249264e-07 3.02057656631627e-08
9.34191763912427e-07 3.12903120402006e-08
9.65482075952627e-07 3.24221835255959e-08
9.97904259478223e-07 3.3603716739174e-08
1.0315079762174e-06 3.4837347072036e-08
1.06634532328943e-06 3.6125605179802e-08
1.10247092846924e-06 3.74711110751733e-08
1.13994203954441e-06 3.88765637943056e-08
1.17881860333871e-06 4.03447282321508e-08
1.21916333157086e-06 4.1878416236113e-08
1.26104174780698e-06 4.3480462338082e-08
1.30452221014506e-06 4.51536919322752e-08
1.34967590207733e-06 4.69008817522883e-08
1.39657678382962e-06 4.87247116385528e-08
1.44530149546818e-06 5.06277058811855e-08
1.49592920134936e-06 5.26121660801019e-08
1.54854136742946e-06 5.46800950448701e-08
1.60322146247433e-06 5.68331117617401e-08
1.66005457423607e-06 5.89984375669911e-08
1.71905301180306e-06 6.13649013965817e-08
1.78041791319965e-06 6.38077272452034e-08
1.84422564044485e-06 6.63060695979521e-08
1.9105317100428e-06 6.88898087595475e-08
1.97942151880235e-06 7.15564687657995e-08
2.05097798756815e-06 7.4303786048145e-08
2.12528177361629e-06 7.71294181157409e-08
2.20241119173204e-06 8.00314377869613e-08
2.282442629519e-06 8.3009015590138e-08
2.36545164510913e-06 8.60633428396111e-08
2.45151498794875e-06 8.9198806422889e-08
2.54071379437163e-06 9.2424505240964e-08
2.6331382996126e-06 9.57561161984708e-08
2.72889441581107e-06 9.87988035221191e-08
2.82769321933319e-06 9.95248427038563e-08
2.92721806203704e-06 1.00519961105444e-07
3.02773802314249e-06 1.01750408126401e-07
3.12948843126889e-06 1.0319098801222e-07
3.23267941928111e-06 1.04824608366875e-07
3.33750402764798e-06 1.06639920472527e-07
3.44414394812051e-06 1.08629827315322e-07
3.55277377543583e-06 1.10790516692195e-07
3.66356429212803e-06 1.13120826877066e-07
3.77668511900509e-06 1.15621832390074e-07
3.89230695139517e-06 1.1829658231044e-07
4.01060353370561e-06 1.21149949920298e-07
4.13175348362591e-06 1.24188568727854e-07
4.25594205235376e-06 1.27420840513702e-07
4.38336289286746e-06 1.30857008438379e-07
4.51421990130584e-06 1.34509294033389e-07
4.64872919533923e-06 1.38392101939491e-07
4.78712129727872e-06 1.42644914680587e-07
4.92976621195931e-06 1.47978592409347e-07
5.07774480436866e-06 1.53742096274431e-07
5.23148690064309e-06 1.59992469622421e-07
5.39147937026551e-06 1.66790255879348e-07
5.55826962614486e-06 1.71427128422115e-07
5.72969675456697e-06 1.76423372752976e-07
5.90612012731995e-06 1.79679636913394e-07
6.08579976423334e-06 1.80554301462501e-07
6.26635406569584e-06 1.81634636339627e-07
6.44798870203547e-06 1.83021328126258e-07
6.63101003016173e-06 1.84682696117604e-07
6.81569272627933e-06 1.86594491472582e-07
7.00228721775191e-06 1.8873839113148e-07
7.19102560888339e-06 1.91100522497202e-07
7.3821261313806e-06 1.93670477149523e-07
7.57579660853012e-06 1.96440589257132e-07
7.77223719778725e-06 1.99405427013155e-07
7.97164262480041e-06 2.02561397373353e-07
8.17420402217376e-06 2.05906454677011e-07
8.38011047685077e-06 2.09439919658273e-07
8.58955039650904e-06 2.13162354358792e-07
8.80271275086784e-06 2.17075380366911e-07
9.01978813123475e-06 2.21181682949324e-07
9.24096981418407e-06 2.2548495411785e-07
9.46645476830192e-06 2.29989822411986e-07
9.69644459071391e-06 2.34701952929989e-07
9.9311465436439e-06 2.39627971792232e-07
1.01707745154361e-05 2.44775580958266e-07
1.04155500963944e-05 2.5015361558136e-07
1.06657037119758e-05 2.55772040781796e-07
1.09214757527576e-05 2.61642144184438e-07
1.1183117896942e-05 2.67776594146146e-07
1.14508944910881e-05 2.74189624724478e-07
1.17250841158126e-05 2.80897145169559e-07
1.20059812609822e-05 2.87916998589632e-07
1.22938982595718e-05 2.95269132448899e-07
1.25891673920207e-05 3.02975930480158e-07
1.28921433225009e-05 3.11062486995565e-07
1.32032058094964e-05 3.19556983926636e-07
1.35227627934231e-05 3.28491169377269e-07
1.38512539628003e-05 3.37900866317921e-07
1.41891548291183e-05 3.47826598159496e-07
1.45369814272778e-05 3.58314398370388e-07
1.48952958256481e-05 3.69416608191337e-07
1.52647124338395e-05 3.81193146227051e-07
1.56459055800665e-05 3.93712804068862e-07
1.60396183841354e-05 4.07054857910482e-07
1.64466732420459e-05 4.21311277243583e-07
1.68679845192895e-05 4.34082152262774e-07
1.73020666715522e-05 4.3910942414524e-07
1.77411760956975e-05 4.44182854319195e-07
1.81853589500167e-05 4.49310345745314e-07
1.8634669295762e-05 4.54497652744919e-07
1.90891669485069e-05 4.59753287473869e-07
1.95489202359808e-05 4.65088022742964e-07
2.00140082587237e-05 4.70514161113142e-07
2.04845224198369e-05 4.76045159719993e-07
2.09605675795569e-05 4.81695308595978e-07
2.14422628881528e-05 4.87479564644363e-07
2.19297424527972e-05 4.93413162646447e-07
2.24231556154437e-05 4.9951160524417e-07
2.29226672206878e-05 5.05790704540842e-07
2.34284579252287e-05 5.12266527257717e-07
2.39407244524864e-05 5.18955049846624e-07
2.4459679502333e-05 5.25872720785661e-07
2.49855522231187e-05 5.33035953321359e-07
2.551858817644e-05 5.40461942010691e-07
2.60590501184507e-05 5.4816770080652e-07
2.66072178192572e-05 5.561711597737e-07
2.71633889790309e-05 5.64490722785436e-07
2.77278797018164e-05 5.7314534140306e-07
2.83010250432194e-05 5.82155130605994e-07
2.88831801738254e-05 5.91540890406184e-07
2.94747210642316e-05 6.01324463799828e-07
3.00760455280314e-05 6.1152956172417e-07
3.06875750897556e-05 6.22180536842217e-07
3.13097556265978e-05 6.33304054537841e-07
3.19430596811357e-05 6.4492842512851e-07
3.25879881062642e-05 6.57084029536125e-07
3.32450721358003e-05 6.69803785275661e-07
3.3914875921076e-05 6.83123339962603e-07
3.45979992610386e-05 6.97081328835047e-07
3.52950805898736e-05 7.11720055995549e-07
3.60068006458692e-05 7.27085548442225e-07
3.67338861943114e-05 7.4322861449442e-07
3.74771148088058e-05 7.60205079450856e-07
3.82373198882567e-05 7.78077021745991e-07
3.90153969100027e-05 7.96912759907893e-07
3.98123096699106e-05 8.1678885068576e-07
4.06290985205963e-05 8.37790888761312e-07
4.14668894093576e-05 8.60015684748512e-07
4.23269050941061e-05 8.83571811994364e-07
4.32104769061005e-05 9.08583367728259e-07
4.41190602738288e-05 9.35191901224614e-07
4.50542521750534e-05 9.63560675433497e-07
4.60178128504869e-05 9.93878708725836e-07
4.70116915592127e-05 1.02636663006933e-06
4.80380581892821e-05 1.06128424033584e-06
4.90993424296179e-05 1.09894146386444e-06
5.01982838934823e-05 1.13971006218346e-06
5.13379939556658e-05 1.18404302114459e-06
5.25220369768104e-05 1.23249914567919e-06
5.37545361224896e-05 1.28577968806365e-06
5.50403158105532e-05 1.34478167261161e-06
5.63850974831648e-05 1.41067402377391e-06
5.77957715069387e-05 1.48502756051853e-06
5.92807990674573e-05 1.57001254315162e-06
6.08508116106089e-05 1.62197860306636e-06
6.24727902136753e-05 1.65185083303381e-06
6.41246410467091e-05 1.64638588889374e-06
6.57710269356028e-05 1.64783994603901e-06
6.74188668816418e-05 1.65543137407625e-06
6.90742982557181e-05 1.66830692660402e-06
7.07426051823221e-05 1.68591319009718e-06
7.24285183724193e-05 1.70790281983725e-06
7.41364211922565e-05 1.73407664895043e-06
7.5870497841207e-05 1.76434904903172e-06
7.76348468902387e-05 1.7987273412678e-06
7.94335742315065e-05 1.83730032524402e-06
8.12708745567505e-05 1.88023325878967e-06
8.31511078155402e-05 1.92776791324143e-06
8.50788757287816e-05 1.98022715233526e-06
8.70591028811169e-05 2.03802409718049e-06
8.90971269782973e-05 2.10167650373407e-06
9.11988034820314e-05 2.17182761965487e-06
9.33706311016863e-05 2.20488860791774e-06
9.5575519709604e-05 2.23084460872234e-06
9.78063643183264e-05 2.25995596251696e-06
0.000100066320280843 2.29204632136134e-06
0.000102358366602205 2.32698305251258e-06
0.000104685349654717 2.36467838661304e-06
0.00010705002804133 2.40508077991658e-06
0.000109455108821247 2.44816884572545e-06
0.000111903277666972 2.49394710387982e-06
0.000114397224770852 2.5424430566723e-06
0.000116939667827524 2.5937052649825e-06
0.000119533373092507 2.64780221098677e-06
0.000122181175303494 2.70482180943362e-06
0.000124885997112927 2.76487148066355e-06
0.000127650868593591 2.8280787435742e-06
0.000130478947337165 2.89459231542172e-06
0.000133373539652587 2.9645837374584e-06
0.000136338123390045 3.03824957344603e-06
0.000139376372963491 3.11581425925616e-06
0.000142492187222747 3.19753371788199e-06
0.000145689720940629 3.28369989972346e-06
0.000148973420840353 3.37464646630023e-06
0.000152348067306653 3.47075591286735e-06
0.00015581882321952 3.48258952670865e-06
0.000159301412746229 3.49594692883752e-06
0.000162797359675067 3.51155824801978e-06
0.000166308917923086 3.52932272805875e-06
0.000169838240651145 3.54915466383994e-06
0.000173387395314985 3.57098687799077e-06
0.000176958382192976 3.59476523776006e-06
0.000180553147430736 3.62044785365103e-06
0.000184173595284387 3.64800221804984e-06
0.000187821597502437 3.67740402174699e-06
0.000191499001524184 3.70863639395643e-06
0.00019520763791814 3.74168804469375e-06
0.000198949325962834 3.77655283054034e-06
0.000202725878793374 3.84698195068392e-06
0.000206572860744058 3.92511962603082e-06
0.000210497980370089 4.00612864640996e-06
0.000214504109016499 4.0901380820148e-06
0.000218594247098514 4.17728845277913e-06
0.000222771535551293 4.26772720691028e-06
0.000227039262758203 4.36160812920951e-06
0.000231400870887413 4.45909194455849e-06
0.000235859962831971 4.56034712728734e-06
0.000240420309959259 4.6655501797102e-06
0.000245085860138969 4.77488585022818e-06
0.000249860745989197 4.88854798765299e-06
0.00025474929397685 5.00674053236654e-06
0.000259756034509216 5.12967640458273e-06
0.000264885710913799 5.25758018672563e-06
0.000270143291100525 5.39068715446122e-06
0.000275533978254986 5.52924523607151e-06
0.000281063223491058 5.65196570180959e-06
0.000286715189192867 5.77095218582865e-06
0.000292486141378696 5.87923252700334e-06
0.000298365373905699 5.97192330618125e-06
0.00030433729721188 6.06753268098749e-06
0.000310404829892868 6.16607102777834e-06
0.000316570900920646 6.26760886200105e-06
0.000322838509782647 6.37820402307615e-06
0.000329216713805723 6.45120030772988e-06
0.000335667914113453 6.52688188938036e-06
0.000342194796002834 6.60506187308197e-06
0.000348799857875916 6.66702761133849e-06
0.000355466885487254 6.74412904269847e-06
0.000362211014529953 6.84003474118577e-06
0.000369051049271138 6.94101027934132e-06
0.00037599205955048 7.03087579397743e-06
0.000383022935344457 7.12304957107127e-06
0.000390145984915528 7.14061010259098e-06
0.000397286595018119 7.131263668858e-06
0.000404417858686977 7.17787666106038e-06
0.000411595735348038 7.24375554153211e-06
0.00041883949088957 7.32437550185401e-06
0.000426163866391424 7.41904031082551e-06
0.000433582906702249 7.52738325884773e-06
0.000441110289961097 7.64928893367567e-06
0.000448759578894773 7.78485805167556e-06
0.000456544436946448 7.93438704613615e-06
0.000464478823992584 8.09835870834741e-06
0.000472577182700932 8.27744187370707e-06
0.000480854624574639 8.47249922412907e-06
0.000489327123798768 8.68460309387778e-06
0.000498011726892646 8.9150599011e-06
0.000506926786793746 9.16544458336549e-06
0.000516092231377111 9.43764730817852e-06
0.00052552987868529 9.70976976631841e-06
0.000535239648451608 9.95811799834966e-06
0.000545197766449958 1.01934487298623e-05
0.00055539121517982 1.02196175464821e-05
0.000565610832726302 1.02642643383813e-05
0.000575875097064684 1.03265906424603e-05
0.000586201687707144 1.04047846218617e-05
0.000596606472329006 1.04975225767743e-05
0.00060710399490578 1.06038528122119e-05
0.000617707847717992 1.07337476150993e-05
0.000628441595333091 1.09353097046138e-05
0.000639376905037705 1.11556737566112e-05
0.000650532578794316 1.13954962497546e-05
0.000661928075044071 1.16557626703206e-05
0.000673583837714391 1.19377027474235e-05
0.000685521540461815 1.22428121834951e-05
0.00069776435264531 1.24352035046613e-05
0.000710199556149971 1.2535734043861e-05
0.000722735290193832 1.2569615996294e-05
0.000735304906190126 1.25944690935111e-05
0.000747899375283637 1.26568755613008e-05
0.000760556250844938 1.27553389401596e-05
0.000773311589785098 1.28888508681578e-05
0.000786200440653256 1.30573405075271e-05
0.000799257781160783 1.3261605380308e-05
0.000812519386541091 1.35033093056066e-05
0.000826022695846697 1.37850486944674e-05
0.000839807744541165 1.41104936064361e-05
0.000853918238147601 1.43850925002801e-05
0.000868303330647881 1.46346704639183e-05
0.000882938001111799 1.48789829230959e-05
0.000897816984034895 1.48614938262723e-05
0.000912678477861167 1.48995241964655e-05
0.000927578002057633 1.4991030902711e-05
0.000942569032960344 1.51329992340115e-05
0.000957702032194355 1.53243994435698e-05
0.000973026431637925 1.55659463643905e-05
0.000988592378002316 1.56501448496436e-05
0.00100424252285196 1.56473090594183e-05
0.00101988983191138 1.56921646932522e-05
0.00103558199660463 1.57806756541901e-05
0.00105136267225882 1.59090778013552e-05
0.00106727175006018 1.60750156588323e-05
0.00108334676571901 1.62772245553506e-05
0.00109962399027436 1.65153295548102e-05
0.00111613931982917 1.67897322455199e-05
0.00113292905207469 1.71015607376479e-05
0.00115003061281234 1.74526704744715e-05
0.00116748328328681 1.78456916580872e-05
0.00118532897494489 1.78784838796827e-05
0.00120320745882458 1.78907306400355e-05
0.00122109818946461 1.7930021916156e-05
0.00123902821138077 1.79934220149239e-05
0.00125702163339569 1.80783259453898e-05
0.00127509995934108 1.81827154378645e-05
0.00129328267477895 1.83050196583592e-05
0.00131158769443731 1.85591611134672e-05
0.00133014685555077 1.88784488080368e-05
0.00134902530435881 1.92257141168535e-05
0.00136825101847566 1.96017888868154e-05
0.00138785280736248 2.00079407997097e-05
0.00140786074816219 2.04457337026223e-05
0.00142830648186481 2.09170484826585e-05
0.00144922353034747 2.14241142682423e-05
0.00147064764461571 2.19695506281101e-05
0.00149261719524382 2.24064616117717e-05
0.00151502365685559 2.23976300410353e-05
0.00153742128689663 2.24581611875545e-05
0.00155987944808418 2.25907634694779e-05
0.00158247021155366 2.27946029541707e-05
0.00160526481450783 2.30710193812524e-05
0.00162833583388908 2.33881589816178e-05
0.0016517239928707 2.35354023139074e-05
0.00167525939518461 2.37416574839921e-05
0.0016990010526686 2.40081044987461e-05
0.00172300915716735 2.43348855152965e-05
0.00174734404268264 2.47234743788057e-05
0.00177206751706145 2.51767028518395e-05
0.00179724421991329 2.56988608797806e-05
0.00182294308079307 2.62248179019593e-05
0.00184916789869503 2.64137891913969e-05
0.00187558168788643 2.67063680655101e-05
0.00190228805595194 2.65560223213098e-05
0.00192884407827325 2.64425823600057e-05
0.00195528666063325 2.64277659455689e-05
0.00198171442657882 2.65000307453828e-05
0.0020082144573242 2.66513323518212e-05
0.00203486578967602 2.68768990842358e-05
0.00206174268876026 2.71745040004946e-05
0.00208891719276075 2.75440624338953e-05
0.00211646125519465 2.79874599877305e-05
0.00214444871518238 2.81850551367834e-05
0.00217263377031916 2.82334851778741e-05
0.00220086725549704 2.83508160569593e-05
0.002229218071554 2.85327270437751e-05
0.00225775079859777 2.87745394715708e-05
0.00228652533806934 2.90732607024042e-05
0.00231559859877175 2.9427246226288e-05
0.00234502584499804 2.98359709281731e-05
0.00237486181592621 3.02998927037557e-05
0.00240516170862996 3.08203838475384e-05
0.0024359820924775 3.13997166664973e-05
0.002467381809144 3.20410973177569e-05
0.00249942290646176 3.25911145805631e-05
0.00253201402104232 3.29081415175402e-05
0.00256492216255986 3.33036518847127e-05
0.00259822581444457 3.37794924366882e-05
0.00263200530688126 3.40053420298896e-05
0.00266601064891115 3.41585262539715e-05
0.00270016917516512 3.43416008677101e-05
0.00273451077603283 3.4552742443982e-05
0.00276906351847681 3.47255684429239e-05
0.00280378908691974 3.49128331181856e-05
0.00283870192003792 3.52002295530289e-05
0.00287390214959095 3.55891433027566e-05
0.00290949129289371 3.60028956372988e-05
0.00294549418853101 3.66866772762737e-05
0.00298218086580728 3.72663620188294e-05
0.00301944722782611 3.76624901476487e-05
0.00305710971797376 3.81453993470405e-05
0.0030952551173208 3.87188055523036e-05
0.0031339739228731 3.93857897162723e-05
0.00317335971258938 3.92867668275335e-05
0.00321264647941691 3.92171969098256e-05
0.00325186367632674 3.92943147386358e-05
0.00329115799106537 3.95084557684534e-05
0.00333066644683383 3.98544444030329e-05
0.00337052089123686 4.03321580758291e-05
0.00341085304931269 4.04304665334701e-05
0.00345128351584616 4.03503546059036e-05
0.00349163387045206 4.03912099475174e-05
0.00353202508039958 4.05433643332522e-05
0.00357256844473283 4.07978680165281e-05
0.00361336631274936 4.11492715343908e-05
0.00365451558428375 4.15949318337925e-05
0.00369611051611754 4.21345905816826e-05
0.00373824510669922 4.27701731667366e-05
0.00378101527986596 4.33477490718751e-05
0.00382436302893784 4.34243545057618e-05
0.0038677873834436 4.35918790062202e-05
0.00391137926244982 4.38482244486692e-05
0.00395522748689849 4.41868143191798e-05
0.00399941430121767 4.46031720566458e-05
0.00404401747327431 4.50945290286163e-05
0.00408911200230293 4.56595156351833e-05
0.00413477151793811 4.62979624818091e-05
0.00418106948041992 4.70107809492937e-05
0.00422808026136921 4.77999044374428e-05
0.00427588016580666 4.86256940307603e-05
0.00432450585983742 4.85842388476688e-05
0.00437309009868509 4.86758724213865e-05
0.00442176597110647 4.89050418987008e-05
0.00447067101300517 4.92673060814938e-05
0.00451993831908667 4.97617638574271e-05
0.00456970008294409 5.03909526906334e-05
0.00462009103563473 5.11608937586996e-05
0.00467125192939343 5.20814253461235e-05
0.00472333335473955 5.31668715768802e-05
0.00477650022631643 5.39464441789259e-05
0.00483044667049536 5.46699248324968e-05
0.00488511659532785 5.48224783390139e-05
0.00493993907366687 5.42575723705972e-05
0.00499419664603746 5.39233818557619e-05
0.00504812002789323 5.37975934195586e-05
0.00510191762131279 5.38549430100928e-05
0.00515577256432288 5.4079419626566e-05
0.00520985198394944 5.44620000214299e-05
0.00526431398397087 5.49992645877867e-05
0.00531931324855866 5.56927275884249e-05
0.00537500597614709 5.60622683238844e-05
0.00543106824447097 5.60430665775801e-05
0.00548711131104855 5.61652776612212e-05
0.00554327658870977 5.6421319433032e-05
0.0055996979081428 5.68016888692246e-05
0.00565649959701203 5.73005042312371e-05
0.00571380010124326 5.79148615616053e-05
0.00577171496280487 5.86444110544687e-05
0.00583035937385934 5.94911416726983e-05
0.00588985051553204 6.04593308237397e-05
0.00595030984635578 6.05065487089929e-05
0.00601081639506477 6.07294145467968e-05
0.00607154580961157 6.10650039581671e-05
0.00613261081356973 6.15042269217333e-05
0.00619411504049147 6.20411339233847e-05
0.00625615617441485 6.26717795396942e-05
0.00631882795395455 6.33938405265815e-05
0.00638222179448113 6.41226897435468e-05
0.00644634448422467 6.45348520028188e-05
0.00651087933622749 6.51069445372909e-05
0.00657598628076478 6.58441650757908e-05
0.00664183044584057 6.67511147625569e-05
0.00670858156060313 6.77792572163822e-05
0.00677636081781951 6.80772830288111e-05
0.00684443810084832 6.85020851240479e-05
0.00691294018597237 6.90545653748127e-05
0.00698199475134719 6.94830692693404e-05
0.00705147782061653 6.98812846031977e-05
0.00712135910521972 7.02635752718736e-05
0.0071916226804916 6.97775188172713e-05
0.00726140019930887 6.95336725100203e-05
0.00733093387181889 6.95146570482843e-05
0.00740044852886717 6.96975151477192e-05
0.00747014604401489 7.00676574249694e-05
0.00754021370143986 7.06170806933311e-05
0.00761083078213319 7.13432339467049e-05
0.0076821740160799 7.22484744239264e-05
0.00775442249050382 7.30121473334661e-05
0.00782743463783729 7.3050169272598e-05
0.00790048480710989 7.324911833938e-05
0.00797373392544927 7.36045251662686e-05
0.00804733845061554 7.41059188703611e-05
0.0081214443694859 7.47466155147183e-05
0.00819619098500061 7.55231005589984e-05
0.00827171408555961 7.64345765799057e-05
0.00834814866213952 7.74827146010552e-05
0.00842563137674057 7.8234667996685e-05
0.00850386604473726 7.88654195787134e-05
0.00858273146431597 7.9737419592103e-05
0.00866246888390807 7.96728458812431e-05
0.00874214172978932 8.00224466223924e-05
0.00882216417641171 8.06556765177961e-05
0.00890281985292951 8.14015790010491e-05
0.00898422143193055 8.22549008633541e-05
0.00906647633279391 8.32134995310541e-05
0.00914968983232496 8.42765508204082e-05
0.00923396638314537 8.54443872131023e-05
0.00931941077035847 8.50881898487797e-05
0.00940449896020725 8.48805371194038e-05
0.00948937949732666 8.49780634234539e-05
0.00957435756075011 8.53623778850864e-05
0.0096597199386352 8.60247452485492e-05
0.00974574468388375 8.65160803082983e-05
0.00983226076419204 8.61521909693665e-05
0.00991841295516141 8.60415703914416e-05
0.0100044545255529 8.61695002314356e-05
0.0100906240257843 8.65157103065261e-05
0.0101771397360908 8.70675114549197e-05
0.0102642072475457 8.78183966264384e-05
0.0103520256441722 8.87671423510961e-05
0.0104407927865233 8.99174024553615e-05
0.0105307101889786 9.09126952254798e-05
0.0106216228842041 9.10367946444719e-05
0.0107126596788486 9.13400147540205e-05
0.0108039996936026 9.18192014528247e-05
0.0108958188950554 9.24634655548468e-05
0.0109882823606103 9.32657456723368e-05
0.0110815481062826 9.42222295213429e-05
0.011175770335804 9.53319037086142e-05
0.0112711022395126 9.659629573665e-05
0.0113676985352492 9.79319778440638e-05
0.0114656305130933 9.87078345698135e-05
0.0115643383476631 9.97059079988583e-05
0.011664044255662 0.000100269182824784
0.0117643134384867 0.00010024996088314
0.0118645633993699 0.000100465240246147
0.011965028639616 0.000100904142623792
0.0120659327822398 0.000101493000150159
0.01216742578239 0.000101035595075214
0.0122684613774652 0.00010091719108126
0.0123693785685464 0.000101123855616575
0.012470502424163 0.000101636151037727
0.0125721385752007 0.000102445890778674
0.0126745844659794 0.000103554995002677
0.0127781394609821 0.000103304512118112
0.0128814439731002 0.000103222504849652
0.0129846664779499 0.000103402556798221
0.0130880690347481 0.000103824126772473
0.0131918931615206 0.000104473174200953
0.0132963663357215 0.000105342040773183
0.0134017083764947 0.000106428507050903
0.0135081368835456 0.000107735313889723
0.0136158721974353 0.000109270066054943
0.0137251422634903 0.000109601709507946
0.0138347439729982 0.000109927417461835
0.01394467139046 0.000110450813101606
0.0140551222035616 0.000111160915118925
0.0141662831186806 0.000112048650524197
0.0142783317692048 0.000113108480867206
0.014391440250072 0.000114337879769129
0.0145057781298411 0.000115254932442066
0.0146210330622832 0.000116271585224059
0.0147373046475072 0.000117575834777081
0.0148548804822843 0.000118856175582912
0.0149737366578672 0.000119400478026979
0.0150931371358942 0.000118551546613709
0.0152116886825079 0.000117762093174606
0.0153294507756825 0.000117388426585817
0.0154468392022683 0.000117387548797841
0.0155642267510662 0.000117727982482747
0.0156819547335489 0.000118391622833504
0.0158003463563824 0.000119371327159491
0.0159197176835419 0.000120669726029223
0.0160403874095711 0.000120913521194265
0.0161613009307654 0.000120885659357777
0.0162821865901232 0.000121136371792777
0.016403322961916 0.000121649632652507
0.0165249725945685 0.000122410585284349
0.0166473831798528 0.000123410822290193
0.016770794002143 0.000124647483045444
0.0168954414851885 0.000126122740462535
0.017021564225651 0.00012780730726479
0.0171493715329158 0.000128612354732284
0.0172779838876481 0.000128967140249056
0.0174069510278971 0.000129535921430503
0.0175364869493276 0.0001303108420506
0.0176667977913782 0.000131281027554088
0.0177980788189323 0.00013243932606942
0.0179305181450017 0.000132945256342367
0.0180634634013441 0.000133539095016918
0.018197002496361 0.000134441645980618
0.0183314441423416 0.000135309488933314
0.0184667536312749 0.000135304482726609
0.0186020581140016 0.000134494138012798
0.0187365522520144 0.000134114032032053
0.0188706662840464 0.000134131513548022
0.0190047977975944 0.000134513099634409
0.0191393108972288 0.000135238700436303
0.0192745495976651 0.000136299276807552
0.0194108488744727 0.000137695516152638
0.0195485443906253 0.000138919735512236
0.0196874641261376 0.000138866603376199
0.0198263307295138 0.000139108624341563
0.0199654393538553 0.000139638718151808
0.0201050780720071 0.000140439255496488
0.0202455173275036 0.000141499405126737
0.0203870167326304 0.000142814204275683
0.020529830936906 0.000144383906990085
0.0206742148438961 0.000146213704734542
0.0208204285486307 0.0001478204550732
0.0209682490037039 0.000148129143115795
0.0211163781468197 0.000148667158314013
0.0212650453051337 0.000149433145664029
0.0214144784507977 0.000150413188316369
0.0215648916391141 0.000150502067052083
0.0217153937061661 0.000150487622248899
0.021865881328415 0.000150972262819772
0.0220168535912348 0.000151947118814055
0.0221688007100489 0.000151808097513633
0.0223206088075625 0.000151206039808575
0.0224718148473711 0.000151037517637832
0.0226228523650089 0.00015127122457799
0.0227741235895869 0.000151878845711294
0.0229260024352982 0.000152844251419802
0.023078846686718 0.000154161652372289
0.0232330083390903 0.000155834642912355
0.0233888429820026 0.000157085929533407
0.023545928911536 0.000157164065141978
0.023703092976678 0.000157551462104361
0.0238606444387824 0.000158240665197145
0.0240188851039795 0.000159215074287567
0.0241781001782671 0.000160464680980263
0.0243385648592474 0.00016198523685909
0.0245005500961065 0.000163777678713531
0.02466432777482 0.000165399332042558
0.0248297271068625 0.000166037354028377
0.0249957644608909 0.000167109354144511
0.0251628738150354 0.000167189450994427
0.0253300632660299 0.000166574651340188
0.02549663791737 0.000166512091916084
0.0256631500092861 0.000166977093527729
0.0258301271028139 0.000167948800682364
0.0259980759034962 0.000169136164763491
0.0261672120682597 0.000168426910997749
0.0263356389792575 0.000168169053113352
0.0265038080323708 0.000168344602617071
0.0266721526349879 0.000168920443668212
0.0268410730786561 0.000169876243366686
0.0270109493220228 0.000171202484953722
0.0271821518069765 0.000172899210746609
0.0273550510177231 0.00017497559196999
0.0275300266096931 0.000175491628324558
0.0277055182380177 0.000175803408855835
0.0278813216468735 0.00017643920535555
0.028057760852229 0.000177383988962948
0.028235144841192 0.000178624164466674
0.0284137690056587 0.000180152320613152
0.0285939213262718 0.000181966516120546
0.0287758878423924 0.000183245952740546
0.0289591337951329 0.00018352732861055
0.0291426611237435 0.000183308087677042
0.0293259692114205 0.000182696347806758
0.0295086655592273 0.000182659894294595
0.0296913254535219 0.000183168481063611
0.0298744939345855 0.000184199499451314
0.0300586934340368 0.00018574826004074
0.0302444416940775 0.000185714150511328
0.0304301558445889 0.000185426945001588
0.0306155827895904 0.000185590856074606
0.0308011736456651 0.000186178335440484
0.0309873519811055 0.000187166441890798
0.0311745184229963 0.000188543284955769
0.0313630617079521 0.000190306695630626
0.0315533684035827 0.00019246362882973
0.0317458320324125 0.000193935211120237
0.0319397672435327 0.000194206052910359
0.0321339732964431 0.000194814804805184
0.0323287881012482 0.000195754178723123
0.0325245422799714 0.000197007794623244
0.0327215500745946 0.00019856574654541
0.03292011582114 0.000200423858110542
0.0331205396792505 0.000200747703390069
0.0333212873826406 0.000199493871347528
0.0335207812539881 0.00019888570899917
0.0337196669629873 0.000198884438895817
0.0339185514018831 0.000199445425146332
0.0341179968270295 0.000200544602139248
0.0343185414291687 0.000202175675848984
0.0345207171050177 0.000203075616176805
0.0347237927211945 0.000202768192113008
0.0349265609133075 0.000202925791654561
0.0351294867049621 0.000203529438665375
0.0353330161436275 0.00020455389299621
0.0355375700366237 0.000205985164822397
0.0357435552014461 0.00020781917136145
0.0359513743728075 0.000210061006878404
0.0361614353796859 0.000212415446702963
0.0363738508263889 0.000212641557540958
0.0365864923839298 0.000213219213670085
0.0367997115975999 0.000214148164157861
0.0370138597617578 0.000215409347837142
0.0372292691095949 0.000216990466345692
0.0374462595759406 0.000217121013252235
0.0376633805891928 0.000215799223014049
0.0378791798122069 0.000215151930013466
0.0380943317422203 0.000215134801508913
0.0383094665437293 0.000215700130187823
0.0385251666739171 0.000216821003958798
0.0387419876778759 0.000218488269135781
0.0389604759470117 0.000220540480076454
0.0391810164270881 0.0002201690521674
0.0394011854792555 0.000220277448830079
0.0396214629280856 0.000220856899931676
0.0398423198280173 0.000221878871142405
0.0400641986991597 0.000223326448392067
0.0402875251475518 0.000225192941683157
0.0405127180892349 0.0002274809765632
0.0407401990657981 0.000230202272864664
0.0409704013386628 0.000231014030308834
0.0412014153689716 0.000231524273957664
0.0414329396429293 0.000232120942277724
0.041665060585207 0.000232697983659552
0.0418977585688665 0.000233845692548151
0.0421316042614147 0.00023233335769273
0.0423639376191074 0.000231522836063363
0.0425954604551708 0.000231377367751707
0.0428268378229225 0.000231842117722826
0.0430586799406453 0.0002328839909543
0.0432915639315996 0.000234488205947224
0.0435260521375469 0.000236656297143219
0.0437627084346901 0.00023762616085761
0.0440003345955477 0.00023760340402791
0.0442379379995756 0.000238067539766438
0.044476005539342 0.000239000524912583
0.0447150060642546 0.000240380656908861
0.0449553867211635 0.000242196925453182
0.0451975836466167 0.000244447960574196
0.0454420316071909 0.000247141538347345
0.0456891731455382 0.000247987617391461
0.0459371607629297 0.000247433923677028
0.0461845946866067 0.000247681894352659
0.0464322765809594 0.000248718802373728
0.0466809953833331 0.000249305924930631
0.0469303013082637 0.000248142059916506
0.0471784433681802 0.000247670742500751
0.047426114110681 0.000247853677074477
0.0476739677877554 0.000248645868415603
0.047922613656171 0.000250022045654588
0.0481726357018256 0.000251974023405974
0.0484246097252316 0.000254509385377028
0.0486791191106086 0.000254951747844083
0.0489340708584527 0.000255150916120807
0.0491892217745735 0.000255848471359883
0.0494450702459334 0.000257022048496771
0.0497020922944302 0.00025865330220235
0.0499607455966325 0.000260734225036132
0.0502214798216687 0.000263266270453774
0.0504847460921224 0.000263093315399857
0.0507478394075223 0.000262726413966885
0.0510105658214892 0.000263178571315644
0.0512737443928048 0.00026442653010651
0.0515381709229113 0.000265374711689308
0.0518035456346006 0.000264318314694044
0.0520678639492947 0.000263960180272455
0.0523318241295671 0.000264266685507691
0.0525960908150748 0.000265194761803147
0.052861285576878 0.000266720523190678
0.0531280061000687 0.00026883686540672
0.0533968429654754 0.000271552277729055
0.0536683952432044 0.000272310895989485
0.0539407061391939 0.000272572044066455
0.0542132781832604 0.000273344203867965
0.0544866223871283 0.000274607270165013
0.0547612296572934 0.000276342649369255
0.0550375723066626 0.00027854211416085
0.0553161144208235 0.000278523618818944
0.0555946380396424 0.000278026487960708
0.0558726645276031 0.000278368306086474
0.0561510328336896 0.000279522477557783
0.0564305553112474 0.000281475356681541
0.0567120306679289 0.000280779737519275
0.0569928104054482 0.000280269659633816
0.057273080065082 0.000280450324240052
0.0575535303893221 0.000281278267886558
0.0578348086572086 0.000282724143180582
0.0581175328003892 0.000284775858990995
0.0584023086593802 0.000287437045426241
0.0586897457048064 0.000289639162998438
0.0589793848678049 0.000289760962429152
0.059269145830234 0.000290407145909589
0.0595595529761436 0.000291568512740819
0.0598511214888844 0.000293222014857607
0.060144343503742 0.000294519230743376
0.0604388627344854 0.000293500658012071
0.0607323633924975 0.000293354880717057
0.0610257182732145 0.00029405743688729
0.0613197757101018 0.000295576089736814
0.0616153517998386 0.000297766798359208
0.0619131185981978 0.000296788107914778
0.0622099067061126 0.000296526946632014
0.0625064336527446 0.000296961333003572
0.0628033949857482 0.000298047938565164
0.0631014429243134 0.000299762315286761
0.0634012052396001 0.000302096685232611
0.0637033019248327 0.000305058747611086
0.0640083606724438 0.000306853194943123
0.064315213867387 0.000307135036307097
0.064622348903694 0.000307953121103466
0.0649303020247975 0.000309294382296424
0.0652395964070939 0.000309893627283519
0.0655494900343774 0.000308798689485904
0.0658582887238633 0.000308606523012508
0.0661668952468759 0.000309280883356995
0.0664761761302329 0.00031078579843611
0.066786961928669 0.000313112609111497
0.0671000745377805 0.000313093466445205
0.0674131680042257 0.000312755747849598
0.0677259237520753 0.000313127948669634
0.0680390517007449 0.000314173784509412
0.0683532254852543 0.000315865422906347
0.0686690909081607 0.000318191943792801
0.0689872828519535 0.000321158019243238
0.0693084408711967 0.000324007380117808
0.0696324482513145 0.000324191834171943
0.0699566400854865 0.000324925606319188
0.0702815656918057 0.00032620297004086
0.0706077686618465 0.000324559427826027
0.0709323280896725 0.000323843241013728
0.0712561713306863 0.000324044094100808
0.0715802154247871 0.000325107304828942
0.071905322729616 0.000327007024268502
0.0722323297538845 0.000329743752297791
0.0725620735061823 0.000329074158452159
0.0728911476646345 0.000329010735785707
0.0732201584004202 0.000329664615757906
0.0735498230161781 0.000330996224476739
0.0738808192406548 0.000332983067906812
0.0742138023085616 0.000335619075679485
0.0745494213842411 0.000338913603756135
0.0748883349879973 0.000341037555624732
0.075229372543622 0.000341399190608763
0.0755707717342308 0.000341745796788752
0.0759125175310195 0.000339914121434006
0.0762524316524535 0.000339084005387553
0.0765915156578411 0.000339196626039262
0.0769307122838803 0.000340191507504258
0.0772709037913846 0.000342037981756852
0.0776129417731414 0.000344731794293739
0.0779576735674352 0.000345285648403953
0.0783029592158391 0.00034511174916216
0.0786480709650013 0.000345668534797657
0.078993739499799 0.000346925073653009
0.079340664573452 0.000348854875560536
0.0796895194490125 0.000351448182509673
0.0800409676315222 0.000354710826014338
0.0803956784575365 0.00035565380995008
0.0807513322674866 0.000356907856699537
0.0811082401241861 0.000356271967959015
0.0814645120921451 0.000354733698847966
0.0818192457909931 0.000354197403818802
0.0821734431948119 0.000354598569726315
0.0825280417645382 0.000355884713300889
0.0828839264778391 0.000358031821678556
0.0832419582995177 0.000361041539745815
0.0836029998392635 0.000361248780439529
0.083964248619703 0.000361267572170686
0.0843255161918737 0.000362026430046035
0.0846875426219197 0.000363492747114557
0.0850510353690343 0.000365643343991049
0.0854166787130253 0.00036847152369229
0.0857851502367176 0.00036978862948059
0.0861549388661982 0.000370764295451307
0.0865257031616495 0.000372111757938977
0.0868978149195885 0.0003702386097462
0.0872680535293347 0.000369394490183076
0.0876374480195178 0.000369527371281901
0.0880069753907997 0.000370573692613554
0.0883775490834132 0.000372499618060433
0.0887500487014737 0.000375297555017331
0.089125346256491 0.000377429625455723
0.0895027758819467 0.00037718644350431
0.089879962325451 0.000377699497016459
0.0902576618224675 0.000378948665141126
0.0906366104876086 0.000380903504889476
0.0910175139924981 0.000383550698878974
0.0914010646913771 0.000384093954960977
0.091785158646338 0.00038519937722553
0.0921703580235636 0.00038707331886514
0.0925574313424287 0.000385253136800397
0.0929426844792291 0.00038446900886362
0.0933271534880927 0.000384673842626383
0.0937118273307191 0.000385804747495037
0.0940976320782142 0.000387828235817917
0.0944854603140321 0.000390736878602091
0.0948761971926342 0.000393353238849038
0.0952695504314832 0.000393123404594701
0.0956626738360779 0.000393661890642902
0.0960563357267208 0.000394951648097671
0.0964512873748185 0.000396961550237295
0.0968482489250558 0.000398189139127622
0.0972464380641834 0.000398677479889086
0.0976451155440725 0.000400324525925323
0.0980454400699978 0.000401246344474432
0.0984466864144722 0.000399855378138624
0.0988465417926109 0.000399489577931599
0.0992460313705425 0.000400099394943004
0.0996461307654855 0.000401633334939527
0.100047764100425 0.00040406761752451
0.10045183171795 0.000407403659752444
0.100859235377702 0.000409025496709873
0.101268260874412 0.000409083462111472
0.101677344336523 0.000409917500760366
0.102087261837284 0.000411504408195614
0.102498766245479 0.000412426827486149
0.102911193072965 0.000412658634005138
0.103323851706971 0.000414069533090954
0.103737921240061 0.000416656012229478
0.104154577252291 0.000415119964670982
0.104569697216962 0.000414488422837531
0.104984185639799 0.00041486634522709
0.105399051985027 0.00041619446013648
0.105815246445163 0.000418440879986455
0.10623368732515 0.000421599440267873
0.106655286765417 0.000424930858004593
0.107080217623422 0.000424747276770311
0.107504964900192 0.000425355964056673
0.107930320864249 0.000426743857114351
0.108357064721363 0.000426549900985042
0.108783614622348 0.000426893083092027
0.10921050770544 0.000428436127218339
0.109638943832659 0.000431165019835249
0.110070108852494 0.000430005618849201
0.110500114471343 0.000429431997933064
0.110929546469276 0.000429877359856139
0.111359423829132 0.000431285943751896
0.111790709772884 0.000433626188267589
0.112224335961152 0.000436892164214758
0.112661228125367 0.000440593814875519
0.113101821940242 0.000440414830457588
0.1135422367707 0.00044104048268232
0.113983277253382 0.000441062418472272
0.114424339671854 0.000440649196094413
0.114864988867949 0.000441472887808024
0.115306461755757 0.000443502419402171
0.115749964175159 0.000445840740610981
0.11619580491577 0.000444578999493528
0.116640383915263 0.000444370575783244
0.117084754491047 0.000445177175055869
0.117529931666103 0.000446948007779857
0.117976879673882 0.000449659647575269
0.118426539321458 0.000453313746017777
0.118879853067475 0.000456012122458029
0.119335865189933 0.000456082562251158
0.119791947752185 0.00045557531778614
0.120247523069971 0.00045471844935952
0.12070224151933 0.000455139796677486
0.121157381316008 0.000456791508343976
0.121614172824352 0.000459651133015208
0.122073823957367 0.000459752353908862
0.122533576311276 0.000459159285704426
0.12299273559698 0.000459608570973243
0.123452344167954 0.000461053020542994
0.123913397188497 0.000463458416324551
0.124376855604821 0.000466816315666571
0.124843671920488 0.000471142828673573
0.125314814749161 0.000471411554930361
0.125786226304092 0.000469732961862319
0.126255959265954 0.000468765259188483
0.126724724525142 0.00046910746926659
0.127193831994409 0.000470696766391066
0.1276645287608 0.000473506153127803
0.128138034913928 0.000474649840305591
0.128612684754233 0.000473943451443965
0.129086628205677 0.000474294443914312
0.129560922649592 0.000475661340534959
0.130036583990127 0.000478006099088533
0.130514590089215 0.000481316765599766
0.130995906854815 0.000485606062730416
0.131481512917545 0.000485581691255667
0.131967094608801 0.00048345543055554
0.132450550039357 0.000482720808879403
0.132933270848236 0.000483301869305177
0.133416572717541 0.000485135809659903
0.133901708527201 0.00048820117309394
0.134389909700295 0.000489188096878147
0.134879097797173 0.000488635900183159
0.135367733697356 0.000489148915758424
0.135856882613115 0.000490685897551185
0.136347568510666 0.000493211844718386
0.136840780355384 0.000496717645478252
0.137337498000863 0.000501170711349827
0.137838668712212 0.000498485936016239
0.138337154648229 0.000496928434268866
0.138834083082498 0.000496757788197722
0.139330840870695 0.000497885925699805
0.139828726796395 0.000500266412671241
0.140328993209066 0.000503892606678797
0.140832885815745 0.000503488405405854
0.141336374221151 0.000503350464962556
0.141839724686113 0.000504280982342056
0.142344005668456 0.000506233629430858
0.142850239297886 0.000509182831534237
0.143359422129421 0.000513128396525511
0.143872550525946 0.00051329217119971
0.144385842697146 0.000511222399123958
0.14489706509627 0.000510568974974354
0.145407634071244 0.000511256362591067
0.145918890433835 0.000513221832712365
0.146432112266548 0.000516443640411315
0.146948555906959 0.000518403147282455
0.147466959054241 0.000517843821574967
0.147984802875816 0.000518374597670695
0.148503177473487 0.000519959736141956
0.149023137209629 0.000522562565755125
0.149545699775384 0.000526172567153132
0.150071872342537 0.000527573949439385
0.150599446291977 0.000525284658424093
0.151124730950401 0.000524434968468337
0.151649165918869 0.000524953852913139
0.152174119771782 0.000526771287406451
0.152700891059189 0.000529858881840116
0.153230749941029 0.000533112948327841
0.153763862889357 0.000532358394062024
0.154296221283419 0.000532712268492401
0.154828933551911 0.000534144560893972
0.155363078112805 0.00053661318802938
0.155899691300834 0.000539835185478938
0.156439526486313 0.000541189527991277
0.156980716014305 0.000538990362524499
0.157519706376829 0.000538239539924869
0.158057945916754 0.000538866325849668
0.158596812242604 0.000540802713638523
0.159137614956242 0.000544022016554662
0.159681636972797 0.000547485444465269
0.160229122417262 0.000546771535427466
0.160775893952689 0.000547177510755399
0.161323071463445 0.000548674481974427
0.161871745945419 0.00055122085585653
0.162422966801276 0.000553677962974643
0.162976644764251 0.00055421434860256
0.163530859112853 0.000552409137060201
0.164083268249913 0.000552043829148181
0.164635312079061 0.000553048539281556
0.165188360618343 0.000555365956902102
0.165743726575245 0.000558978947554075
0.166302705522799 0.000561550586169969
0.166864256108969 0.000561109462283863
0.167425365571253 0.000561793355807405
0.16798715892706 0.000563570126529603
0.16855072905359 0.00056556694878298
0.169116296002373 0.000568284121169643
0.169684580123543 0.000566914432914135
0.170251494556457 0.000565779111569304
0.170817273668026 0.000566068471103042
0.171383342139129 0.000567710923238586
0.171951053062368 0.000570667294621547
0.172521720356989 0.000574937238313865
0.173096657595303 0.000575482137545831
0.173672139732849 0.000575534406908571
0.174247674139758 0.000576714567338109
0.174824388707096 0.000578063949109251
0.175402452656205 0.000580261791971051
0.175982714448176 0.000581335853127678
0.176564050301304 0.000579679132767948
0.177143729434072 0.000579478961303227
0.177723208395375 0.000580670843254587
0.178303879238629 0.000583200278790334
0.17888707951742 0.000587052658043187
0.179474132175463 0.000589949912990434
0.180064082088453 0.000589562527412497
0.180653644615866 0.000590324569846562
0.181243969185712 0.000590870997588983
0.181834840183301 0.000592832532537694
0.182427672715839 0.000595411871041342
0.18302308458688 0.0005934796681322
0.183616564255013 0.000593028872555429
0.184209593127568 0.000593999630638289
0.184803592758206 0.000596329133977009
0.185399921892183 0.000599995238328302
0.185999917130512 0.000604115507272519
0.186604032637784 0.000603646329885678
0.18720767896767 0.000603533728025289
0.187811212695695 0.000603849931062108
0.188415062626757 0.000605860914782027
0.189020923541539 0.000608999950477344
0.189629923492017 0.000607049302602704
0.190236972794619 0.000606593295679096
0.190843566090298 0.000607574748562102
0.19145114083886 0.000609929836813004
0.192061070675673 0.000613635539012278
0.192674706214686 0.000618345724008857
0.193293051938695 0.000617520512549512
0.193910572451244 0.000616383445063302
0.194526955896307 0.000617014214908829
0.195143970111216 0.000619354216435335
0.195763324327652 0.000622102081611163
0.196385426409263 0.000620387808963301
0.197005814218226 0.000620169552918426
0.197625983771144 0.000621391057218915
0.198247374828363 0.000623994559303742
0.198871369387667 0.000627962598385621
0.199499331986053 0.000632116808305319
0.200131448794358 0.000629820627710777
0.200761269422069 0.000629281260676333
0.201390550682745 0.000630507913603436
0.202021058596349 0.000633444174988673
0.202654502771337 0.000634854620480818
0.203289357391818 0.00063361551032525
0.203922972902143 0.000633865699144188
0.204556838601288 0.000635548054148403
0.205192386655436 0.00063861724666923
0.205831003902105 0.000643067399703635
0.206474071301809 0.000643642414143656
0.207117713715952 0.000642174186266489
0.207759887902219 0.000642509312025589
0.208402397214245 0.000644589133600491
0.209046986347845 0.000648384099495678
0.209695370447341 0.000647496602332543
0.210342867049673 0.00064695205744034
0.210989819107114 0.000647888494458481
0.211637707601572 0.000650245889492717
0.212287953491065 0.00065399696525099
0.212941950456316 0.000657479824735204
0.213599430281051 0.000655313653575336
0.214254743934626 0.00065498727249105
0.214909731207117 0.000656445524758148
0.215566176731876 0.000659636034758665
0.216225812766634 0.000661472019373674
0.216887284786008 0.000660332059216059
0.217547616845224 0.000660703734520748
0.218208320579745 0.000662533203967657
0.218870853783712 0.000665776923804836
0.219536630707517 0.000670430941121584
0.220207061648639 0.000668417048667481
0.220875478697306 0.000667670955912262
0.221543149653219 0.000668740042856218
0.222211889696075 0.000671561602505546
0.22288345129858 0.000675306854101112
0.223558758152681 0.000673765977561788
0.224232524130243 0.000673765439115101
0.224906289569358 0.00067525549200112
0.225581545061359 0.000678181615341719
0.226259726676701 0.000682529777943504
0.226942256454645 0.000681311150026681
0.227623567604671 0.000680394278196486
0.228303961882868 0.000681309419659082
0.228985271302527 0.000683994476550112
0.229669265779077 0.000688434206706431
0.230357699985783 0.000687095061370521
0.231044795047154 0.00068692350124842
0.231731718548402 0.000688264096202665
0.232419982644605 0.000691059665926655
0.233111042310532 0.000695291374159178
0.233806333684691 0.000693937752697689
0.234500271437389 0.000693090317516096
0.235193361754905 0.000694087409087604
0.235887449163992 0.000696866668636109
0.236584315832628 0.000701414099547823
0.237285729932176 0.000700251793674759
0.237985981725851 0.000700110698299827
0.238686092424151 0.000701494509207099
0.239387586933358 0.000704347399796619
0.240091934333154 0.000708085312843238
0.240800019645998 0.000706324245064702
0.241506343891062 0.000705787305535953
0.242212131196598 0.0007070987727484
0.242919229969347 0.000710200083876515
0.243629430053223 0.000714742290814066
0.244344172344037 0.000713250627051192
0.245057422971089 0.000713337564509758
0.245770760535598 0.000714956919852569
0.246485717455451 0.000718054952767014
0.247203772408218 0.000720372950178813
0.247924145358397 0.000718591413996314
0.248642736772393 0.00071860172880294
0.249361338501196 0.000720454672423833
0.25008179317362 0.00072410394552311
0.250805897119143 0.000727235520614657
0.251533132639758 0.000726172970925467
0.252259305610683 0.000726686552111434
0.252985992162794 0.000728728818960194
0.253714720981755 0.000732257114282942
0.254446978096038 0.000732057333739349
0.255179035429777 0.000730945536734294
0.255909980966511 0.000731728844922938
0.256641709811434 0.00073434371820381
0.257376053529638 0.000738766030451414
0.258114819560089 0.00073962453786811
0.258854444097958 0.000739181039233875
0.259593625137191 0.000740309586454053
0.260333934723645 0.000742960076423715
0.261076894800069 0.00074582713186726
0.261822721931936 0.000743774616679182
0.262566496548616 0.000743667405734078
0.26331016395435 0.000745438790596244
0.264055602744946 0.000749036223415083
0.264804638968361 0.000753386851730247
0.265558025820091 0.000752136838078046
0.266310162658169 0.000752497195407312
0.267062659853577 0.000754423106538067
0.267817082960115 0.000757867069783882
0.268574950029899 0.000756783465048298
0.269331733494947 0.000755983915272953
0.27008771741022 0.000757100708988847
0.270844818119209 0.000760070299077296
0.271604888418286 0.00076487676224067
0.272369765180527 0.000765286193878987
0.273135051374406 0.000765043401613919
0.27390009477602 0.000766396066590146
0.27466649084261 0.000769294601835053
0.275435785444445 0.000769755353105495
0.27620554079755 0.000768459801843117
0.276974000599393 0.000769111244816002
0.277743111844209 0.000771643505591777
0.278514755349801 0.000775083443877437
0.279289838793679 0.000778439284887011
0.280068278078566 0.000777758062281051
0.280846036140847 0.000778691075853728
0.2816247272167 0.000781197810017611
0.282405925026718 0.000782538742069263
0.283188463768787 0.000780943485720336
0.283969407254508 0.000781322177821067
0.284750729432329 0.00078360623459812
0.285534335666927 0.000785852530083487
0.28632018819701 0.0007890913554125
0.287109279552423 0.000790490370617276
0.28789976992304 0.000791173646521167
0.288690943569561 0.000793440620230265
0.289484384189791 0.000795046064970896
0.290279430254762 0.000793348884084568
0.291072779138847 0.000793645724494431
0.291866424863341 0.000795866375067975
0.292662291238409 0.000799967659648742
0.293462258898058 0.000799472714344084
0.294261731612402 0.000802842243797263
0.295064573856199 0.000803703642842386
0.295868277499042 0.000805952888152856
0.296674230387195 0.000807241836794639
0.297481472223989 0.000805648287896235
0.298287120511886 0.000806060304886483
0.299093180816772 0.000808407429183027
0.299901588245955 0.000812649311999155
0.300714237557954 0.000813663920121686
0.301527901478076 0.000813766188704624
0.302341667666781 0.000815903623915659
0.303157571290696 0.000818701446854076
0.30397627273755 0.000819162496733283
0.304795435234284 0.000817875546802709
0.305613310781086 0.000818597710241354
0.306431908491328 0.000821260152268534
0.307253168643596 0.000825831202558074
0.308078999846154 0.000827075078738452
0.308906074924893 0.000826581577882353
0.309732656502775 0.000828438405956319
0.310561094908731 0.000831712183973331
0.311392807092705 0.000830902058942517
0.312223709151647 0.000830121886659191
0.313053831038306 0.000831348637508313
0.313885179675815 0.000834517371718193
0.314719697047533 0.000839610827111542
0.315559307874644 0.000838405279918363
0.316397713154563 0.000838753079952058
0.317236466234515 0.000841457288949985
0.318077923523465 0.000844777978735753
0.318922701502201 0.000842617273079343
0.31976531877528 0.000842532149972346
0.320607850925252 0.000844448514646218
0.321452299439898 0.000848309518341022
0.322300608958239 0.000850986771877341
0.323151595730117 0.000850010737695239
0.324001606467812 0.000851423572028377
0.32485303003984 0.00085518910542595
0.325708219145266 0.000855752322854082
0.32656397146812 0.00085449476628421
0.327418466234405 0.000855291174935586
0.32827375740934 0.000858072386915143
0.329131829796255 0.000862807355902924
0.329994637152158 0.00086188402331752
0.330856521175476 0.000862185358347371
0.331718706533823 0.000864871025007135
0.33258357755883 0.000868939666242086
0.333452517225072 0.000866966685581447
0.334319483910654 0.000866781001774981
0.335186264912429 0.0008686306186706
0.336054895531099 0.000872456814216353
0.336927352345316 0.000874095134242052
0.337801447479558 0.000873471634888129
0.338674919114446 0.000875259875760161
0.339550178990206 0.000879424309082102
0.340429603299288 0.000879700707391752
0.34130930400668 0.000878685759368894
0.342187989766049 0.000879745324804644
0.343067735090854 0.000882813560129549
0.343950548650983 0.000885649766919543
0.344836198417903 0.000885057529382354
0.345721255947285 0.000886131317010454
0.346607387264295 0.000889601870015619
0.347496989134311 0.000892513046972786
0.348389502181284 0.000890816699325545
0.349280318880609 0.000891232433184797
0.350171551313794 0.000893692629892617
0.351065243943687 0.000895871094453219
0.35196111503814 0.000896768038238355
0.352857883076378 0.000897314185847818
0.353755197262226 0.000900272605031002
0.354655469867257 0.000904873422071492
0.355560343289329 0.000903018271589051
0.356463361560918 0.000902942279635558
0.357366303840553 0.000904943624137074
0.35827124746469 0.000906399210091785
0.359177646674782 0.000908062659337912
0.36008570933412 0.000908682322149001
0.360994391656269 0.000911312392127229
0.361905704048396 0.000916269732929905
0.362821973781326 0.000915172988538439
0.363737146769865 0.000914763341139739
0.364651910111004 0.000916455429952377
0.365568365540957 0.000917738033157314
0.366486103574114 0.000918339961685329
0.367404443535799 0.000920150656230868
0.36832459419203 0.000922636586164827
0.369247230778195 0.000927541799454397
0.370174772577649 0.000927208393838592
0.371101980971488 0.000926621241713535
0.372028602213202 0.000928154788562462
0.372956757001764 0.000931748942876813
0.373888505944641 0.000928803321838393
0.374817309266479 0.00093098531627488
0.375748294582754 0.000934210585207008
0.376682505167961 0.000939166226486593
0.377621671394448 0.000939082115692676
0.37856075351014 0.000938478400198796
0.379499231910339 0.000940010411303932
0.380439242321643 0.000943618869334284
0.381382861190977 0.00094024860392932
0.382323109794907 0.00094131621550717
0.383264426010414 0.000944646744790578
0.384209072755204 0.000949373790318016
0.385158446545522 0.000950788878533728
0.386109235424056 0.000950328334897186
0.387059563758953 0.000952005206303431
0.388011568965257 0.000955771543816983
0.388967340509074 0.000953331845117641
0.389920672354191 0.000951793300199337
0.390872465654391 0.000955021174157399
0.391827486828548 0.000959680410135935
0.392787167238684 0.000962364490733379
0.393749531729418 0.00096220030412758
0.394711732033545 0.000964171048661262
0.395675903082206 0.00096720886123538
0.396643111943442 0.000965808791221549
0.397608920734663 0.000962377271925826
0.398571298006589 0.000965609095165178
0.399536907101754 0.000970308891747492
0.400507215993502 0.000973873238134233
0.401481089231636 0.000974151927200004
0.402455241158836 0.000976561704548246
0.403431802863384 0.000977966061628047
0.404409768925012 0.000977291480172963
0.405387060405185 0.000974056825350057
0.406361117230535 0.000976417130817374
0.407337534361353 0.000981265208875548
0.408318799570228 0.000985404898455764
0.409304204468684 0.000986268893756677
0.410290473362441 0.000989260954837526
0.411279734317278 0.000988824321953054
0.412268558639231 0.000989038511601356
0.413257597150833 0.000986130632150076
0.414243727782983 0.000987475223483623
0.415231203006466 0.000992590653164579
0.416223793659631 0.000997075627080301
0.417220869286711 0.000998667040970494
0.418219536327682 0.00100129649330772
0.419220832820989 0.000999953355881953
0.420220786176871 0.00100122180610088
0.421222007982972 0.000997977686843235
0.422219985669816 0.000998836376304051
0.42321882204612 0.00100434961131396
0.424223171657434 0.00100902906048684
0.42523220071792 0.0010114887704477
0.426243689488368 0.00101165128185753
0.427255340770226 0.00101154973494092
0.428266890505167 0.00101315159689482
0.429280042102061 0.0010096691899973
0.430289711292059 0.00101057998918005
0.431300291281239 0.00101663049733884
0.432316921778578 0.00102143167957632
0.433338353458154 0.00102391704162282
0.434362270499777 0.00102256214608173
0.435384832645858 0.00102385317552311
0.436408685821381 0.00102427911785723
0.437432964939239 0.00102130084303756
0.438454265782276 0.00102282335119012
0.439477089133466 0.00102956535646761
0.440506654489934 0.00103447618501765
0.441541130674952 0.00103404474128434
0.442575175416236 0.00103427139415545
0.443609446810391 0.00103711676591379
0.444646563576305 0.00103534680330733
0.445681910379613 0.00103300706675557
0.446714917446368 0.0010357189878236
0.447750636434192 0.00104332581216195
0.448793962246354 0.00104581735084222
0.449839779597196 0.00104511976009958
0.450884899357295 0.0010470734950296
0.451931972852325 0.00104964540809085
0.452981618260416 0.00104650153240696
0.454028119792823 0.00104495621355846
0.455073076006381 0.00104946176163283
0.456122537768014 0.00105771263846827
0.457180250406482 0.00105624314761473
0.458236493554097 0.0010574462998157
0.459293939853913 0.00106043619967435
0.460354376053587 0.00106018391113612
0.461414559964723 0.00105793180078036
0.462472491765504 0.00105735974433029
0.463529851509834 0.00106429364321806
0.464594145153052 0.0010674847581578
0.46566162991121 0.00106809988164947
0.466729729792859 0.00107077038386246
0.467800500176722 0.00107222250884289
0.468872722685565 0.00107106928833915
0.469943791973904 0.00106988593811928
0.471013677912023 0.00107121661441295
0.472084894526436 0.00107876877111959
0.473163663297556 0.00107893943801708
0.474242602735573 0.00108127052617861
0.475323873261751 0.00108220267778112
0.476406075939532 0.00108426097659206
0.477490336916125 0.00108256422303517
0.47857290113916 0.0010826483712533
0.479655549510413 0.00108754182502975
0.480743091335443 0.00108987491039109
0.481832966245834 0.00109184531424533
0.482924811560079 0.00109234898362513
0.484017160543704 0.00109456782849269
0.485111728372197 0.0010952969001088
0.486207025272306 0.00109498275129365
0.487302008023599 0.00109657262740277
0.488398580651002 0.00110086652068889
0.489499447171691 0.0011024214707745
0.490601868642466 0.00110258767115882
0.491704456313624 0.00110449394480107
0.492808950258426 0.00110802531585177
0.493916975574277 0.00110741184976392
0.495024387424041 0.00110871975425763
0.496133107178299 0.00111190384171301
0.497245011020012 0.00111294050806026
0.498357951528072 0.00111286680651685


==> Images/Results/planesource_timesteps_convergence_tol_1e-06_pmm10.txt <==
t dt
0.0 1.94125150728971e-12
1.94125150728971e-12 1.88884670825611e-12
3.83009821554582e-12 1.93869317268445e-12
5.76879138823027e-12 1.98916595084812e-12
7.75795733907838e-12 2.04113633909421e-12
9.7990936781726e-12 2.09465428100134e-12
1.18937479591739e-11 2.14977879156258e-12
1.40435267507365e-11 2.20657133457121e-12
1.62500980853077e-11 2.26509600696772e-12
1.85151940922754e-11 2.3254196716513e-12
2.08406137639267e-11 2.387612101519e-12
2.32282258654457e-11 2.45174612902386e-12
2.56799719944696e-11 2.51789780503156e-12
2.81978697995012e-11 2.5861465665634e-12
3.07840163660646e-11 2.65657541447741e-12
3.3440591780542e-11 2.72927110101099e-12
3.6169862881553e-11 2.80432432877585e-12
3.89741872103288e-11 2.88182996013256e-12
4.18560171704614e-11 2.96188724036409e-12
4.48179044108255e-11 3.0446000338637e-12
4.78625044446892e-11 3.13007707357128e-12
5.09925815182604e-11 3.21843222701333e-12
5.42110137452738e-11 3.30978477583886e-12
5.75207985211126e-11 3.40425971671135e-12
6.0925058237824e-11 3.50198807652165e-12
6.44270463143456e-11 3.60310724989278e-12
6.80301535642384e-11 3.7077613556557e-12
7.17379149198941e-11 3.81610161925462e-12
7.55540165391487e-11 3.92828677528359e-12
7.94823033144323e-11 4.04448349910208e-12
8.35267868135344e-11 4.16486686418032e-12
8.76916536777147e-11 4.28962082976607e-12
9.19812745074808e-11 4.4189387612372e-12
9.6400213268718e-11 4.55302398489872e-12
1.00953237253617e-10 4.69209037548978e-12
1.05645327629106e-10 4.83636299025009e-12
1.10481690619357e-10 4.98607873925854e-12
1.15467769358615e-10 5.14148710409246e-12
1.20609256462708e-10 5.30285090612707e-12
1.25912107368835e-10 5.47044712591102e-12
1.31382554494746e-10 5.6445677798106e-12
1.37027122274556e-10 5.82552086006876e-12
1.42852643134625e-10 6.01363133914186e-12
1.48866274473767e-10 6.20924224432755e-12
1.55075516718094e-10 6.41271581204874e-12
1.61488232530143e-10 6.62443472287959e-12
1.68112667253023e-10 6.84480342986822e-12
1.74957470682891e-10 7.07424957865699e-12
1.82031720261548e-10 7.31322553796961e-12
1.89344945799518e-10 7.56221004193235e-12
1.9690715584145e-10 7.82170995253678e-12
2.04728865793987e-10 8.09226216100554e-12
2.12821127954992e-10 8.37443563334324e-12
2.21195563588335e-10 8.66883360526281e-12
2.29864397193598e-10 8.97609596169689e-12
2.38840493155295e-10 9.29690178761303e-12
2.48137394942908e-10 9.61323767006432e-12
2.57750632612973e-10 9.89392092319116e-12
2.67644553536164e-10 1.01849981669569e-11
2.77829551703121e-10 1.04864284793888e-11
2.88315980182509e-10 1.07986664893053e-11
2.99114646671815e-10 1.11221846627325e-11
3.10236831334547e-10 1.14574795814948e-11
3.21694310916042e-10 1.18050733156885e-11
3.33499384231731e-10 1.21655149168241e-11
3.45664899148555e-10 1.25393820341711e-11
3.58204281182726e-10 1.29272826193949e-11
3.71131563802121e-10 1.33298567647051e-11
3.84461420566826e-10 1.37477786431237e-11
3.98209199209949e-10 1.41817586031916e-11
4.12390957813141e-10 1.46325454003412e-11
4.27023503213482e-10 1.51009285792609e-11
4.42124431792743e-10 1.55877410298837e-11
4.57712172822627e-10 1.60938617205171e-11
4.73806034543144e-10 1.66202186316505e-11
4.90426253174794e-10 1.71677918844547e-11
5.07594045059249e-10 1.77376171187498e-11
5.25331662177999e-10 1.83307890978032e-11
5.43662451275802e-10 1.89484655882665e-11
5.62610916864069e-10 1.95918715241318e-11
5.822027883882e-10 2.02623034847433e-11
6.02465091872944e-10 2.09611345024897e-11
6.23426226375433e-10 2.16898192479499e-11
6.45116045623383e-10 2.24498996017182e-11
6.67565945225102e-10 2.32430106563604e-11
6.90808955881462e-10 2.40708871935918e-11
7.14879843075054e-10 2.49353706663802e-11
7.39815213741434e-10 2.58384167267393e-11
7.65653630468173e-10 2.67821033671227e-11
7.92435733835296e-10 2.77686397118287e-11
8.20204373547125e-10 2.88003755063945e-11
8.49004749053519e-10 2.9879811431139e-11
8.78884560484658e-10 3.10096102044474e-11
9.09894170689105e-10 3.21926086769297e-11
9.42086779366035e-10 3.34318308812044e-11
9.75518610247239e-10 3.47305022535787e-11
1.01024911250082e-09 3.6092065022819e-11
1.04634117752364e-09 3.75201949592276e-11
1.08386137248286e-09 3.901881957628e-11
1.12288019205914e-09 4.05921379718284e-11
1.16347233003097e-09 4.22446423417614e-11
1.20571697237273e-09 4.39811415755876e-11
1.24969811394832e-09 4.5806786845823e-11
1.29550490079415e-09 4.77270996266717e-11
1.34323200042082e-09 4.97480023326534e-11
1.39298000275347e-09 5.1875851711646e-11
1.44485585446512e-09 5.41174755008993e-11
1.49897332996602e-09 5.64802125580623e-11
1.55545354252408e-09 5.89719568019498e-11
1.61442549932603e-09 6.1601205513802e-11
1.67602670483983e-09 6.34293139486401e-11
1.73945601878847e-09 6.52983929281235e-11
1.80475441171659e-09 6.72245784776284e-11
1.87197899019422e-09 6.92095649371224e-11
1.94118855513134e-09 7.12552353318266e-11
2.01244379046317e-09 7.33635346044888e-11
2.08580732506766e-09 7.55364736497435e-11
2.1613437987174e-09 7.77761324504143e-11
2.23911993116782e-09 8.00846633361081e-11
2.31920459450392e-09 8.24642946366061e-11
2.40166888914053e-09 8.4917334395521e-11
2.48658622353605e-09 8.74461744153956e-11
2.57403239795145e-09 9.00532946695988e-11
2.66408569262105e-09 9.27412677824252e-11
2.75682696040347e-09 9.55127640285699e-11
2.85233972443204e-09 9.83705565433983e-11
2.95071028097544e-09 1.01317526887041e-10
3.05202780786248e-09 1.04356670969768e-10
3.15638447883225e-09 1.07491105379772e-10
3.26387558421202e-09 1.10724074078992e-10
3.37459965829101e-09 1.140589555771e-10
3.48865861386811e-09 1.17499270371218e-10
3.60615788423933e-09 1.2104868912457e-10
3.7272065733639e-09 1.24711041046163e-10
3.85191761441006e-09 1.28490323031881e-10
3.98040793744194e-09 1.32390709152007e-10
4.11279864659395e-09 1.36416560742549e-10
4.2492152073365e-09 1.40572437203732e-10
4.38978764454023e-09 1.44863107242264e-10
4.5346507517825e-09 1.49293560997868e-10
4.68394431278036e-09 1.53869022499521e-10
4.83781333527989e-09 1.58594963445806e-10
4.99640829872569e-09 1.63477117004405e-10
5.1598854157301e-09 1.68521493034452e-10
5.32840690876455e-09 1.73734393939944e-10
5.50214130270449e-09 1.79122431492589e-10
5.68126373419708e-09 1.8469254463383e-10
5.86595627883091e-09 1.90452017942914e-10
6.05640829677383e-09 1.96408502162292e-10
6.25281679893612e-09 2.02570034909129e-10
6.45538683384525e-09 2.08945062980064e-10
6.66433189682531e-09 2.15542466375199e-10
6.87987436320051e-09 2.22371583256547e-10
7.10224594645706e-09 2.29442236668536e-10
7.33168818312559e-09 2.36764762977897e-10
7.56845294610349e-09 2.44350042141795e-10
7.81280298824528e-09 2.52209529385368e-10
8.06501251763065e-09 2.60355289746538e-10
8.32536780737719e-09 2.68800034208293e-10
8.59416784158548e-09 2.7755715843467e-10
8.87172500002015e-09 2.8664078404781e-10
9.15836578406796e-09 2.96065802681188e-10
9.45443158674915e-09 3.05847923001109e-10
9.76027950975026e-09 3.16003720832409e-10
1.00762832305827e-08 3.2655069306599e-10
1.04028339236487e-08 3.3750731480892e-10
1.07403412384576e-08 3.48893100942972e-10
1.10892343394005e-08 3.60728672078546e-10
1.14499630114791e-08 3.73035824759885e-10
1.1822998836239e-08 3.85837607468553e-10
1.22088364437075e-08 3.99158401359088e-10
1.26079948450666e-08 4.13024007916245e-10
1.30210188529829e-08 4.27461741884128e-10
1.3448480594867e-08 4.42500532272101e-10
1.38909811271391e-08 4.58171030349051e-10
1.43491521574881e-08 4.74505726295276e-10
1.48236578837834e-08 4.91539074390767e-10
1.53151969581742e-08 5.0930762797762e-10
1.58245045861518e-08 5.27850185474012e-10
1.63523547716258e-08 5.47207947253337e-10
1.68995627188792e-08 5.6742468538707e-10
1.74669874042662e-08 5.88546926738975e-10
1.80555343310052e-08 6.10624151596366e-10
1.86661584826016e-08 6.3370900696045e-10
1.9299867489562e-08 6.57857539746272e-10
1.99577250293083e-08 6.83129446780327e-10
2.06408544760886e-08 7.09588347816405e-10
2.1350442823905e-08 7.37302080673458e-10
2.20877449045785e-08 7.66343021690956e-10
2.28540879262694e-08 7.96788433934386e-10
2.36508763602038e-08 8.28720845364334e-10
2.44795972055682e-08 8.62228461149718e-10
2.53418256667179e-08 8.97405610713913e-10
2.62392312774318e-08 9.34353237450609e-10
2.71735845148824e-08 9.73179429735738e-10
2.81467639446181e-08 1.0140000021626e-09
2.91607639467807e-08 1.05693913034433e-09
3.02177030771251e-08 1.10213004375887e-09
3.1319833120884e-08 1.14971578485564e-09
3.24695489057396e-08 1.19985003912185e-09
3.36693989448614e-08 1.25269804494316e-09
3.49220969898046e-08 1.30843759282141e-09
3.6230534582626e-08 1.36726012079934e-09
3.75977947034254e-08 1.42937191907376e-09
3.90271666224991e-08 1.49499545478176e-09
4.05221620772809e-08 1.56437083017704e-09
4.20865329074579e-08 1.63775739232656e-09
4.37242902997845e-08 1.71543550455886e-09
4.54397258043434e-08 1.79770850661665e-09
4.723743431096e-08 1.88490488131751e-09
4.91223391922775e-08 1.97738064977864e-09
5.10997198420561e-08 2.07552203039612e-09
5.31752418724523e-08 2.17974838356585e-09
5.53549902560181e-08 2.29051548531638e-09
5.76455057413345e-08 2.40831916532036e-09
6.00538249066548e-08 2.53369935899139e-09
6.25875242656462e-08 2.66724462169315e-09
6.52547688873394e-08 2.80959716929114e-09
6.80643660566305e-08 2.96145850987398e-09
7.10258245665045e-08 3.12359574511597e-09
7.41494203116205e-08 3.29684863231898e-09
7.74462689439394e-08 3.48213750994211e-09
8.09284064538815e-08 3.6804721967538e-09
8.46088786506354e-08 3.89296201803282e-09
8.85018406686682e-08 4.12082709447604e-09
9.26226677631442e-08 4.36541109278029e-09
9.69880788559245e-08 4.6281956334528e-09
1.01616274489377e-07 4.91081661187812e-09
1.06527091101255e-07 5.16888694171173e-09
1.11695978042967e-07 5.40992955377378e-09
1.17105907596741e-07 5.66234900906439e-09
1.22768256605805e-07 5.92606859799274e-09
1.28694325203798e-07 6.20158204804258e-09
1.34895907251841e-07 6.48939190478389e-09
1.41385299156625e-07 6.79002114164343e-09
1.48175320298268e-07 7.10401369923517e-09
1.55279333997503e-07 7.43193526537882e-09
1.62711269262882e-07 7.77437408916928e-09
1.70485643352051e-07 8.1319418036629e-09
1.78617585155714e-07 8.50527430214427e-09
1.87122859457858e-07 8.89503260941144e-09
1.9601789206727e-07 9.301903804783e-09
2.05319795872053e-07 9.72660197829281e-09
2.15046397850346e-07 1.01698692039052e-08
2.25216267054251e-07 1.06324765455737e-08
2.35848743599825e-07 1.11152251124676e-08
2.46963968712292e-07 1.16189471161276e-08
2.5858291582842e-07 1.21445069982724e-08
2.70727422826692e-07 1.26928025708381e-08
2.8342022539753e-07 1.32647661911216e-08
2.96684991588652e-07 1.38613659896934e-08
3.10546357578345e-07 1.44836071215871e-08
3.25029964699932e-07 1.51325330615262e-08
3.40162497761459e-07 1.58092269341368e-08
3.55971724695595e-07 1.65148129013417e-08
3.72486537596937e-07 1.72504575631029e-08
3.8973699516004e-07 1.80173714307801e-08
4.0775436659082e-07 1.88168104264286e-08
4.26571177017249e-07 1.96500774207597e-08
4.46221254438009e-07 2.05185238413679e-08
4.66739778279376e-07 2.14235512965498e-08
4.88163329575926e-07 2.23666132864358e-08
5.10529942862362e-07 2.33492169100875e-08
5.3387915977245e-07 2.43729246742238e-08
5.58252084446673e-07 2.45215269334248e-08
5.82773611380098e-07 2.46092908208994e-08
6.07382902200998e-07 2.47311636027892e-08
6.32114065803787e-07 2.48871008562684e-08
6.57001166660055e-07 2.50761945541913e-08
6.82077361214247e-07 2.52980285997248e-08
7.07375389813971e-07 2.55526323882318e-08
7.32928022202203e-07 2.58404416768429e-08
7.58768463879046e-07 2.61622797435755e-08
7.84930743622622e-07 2.65193554413144e-08
8.11450099063936e-07 2.69132763870262e-08
8.38363375450962e-07 2.73460770146569e-08
8.65709452465619e-07 2.78202624033549e-08
8.93529714868974e-07 2.8338870129941e-08
9.21868584998915e-07 2.8905553780438e-08
9.50774138779353e-07 2.95246937323717e-08
9.80298832511725e-07 3.02015432610272e-08
1.01050037577275e-06 3.09424218358414e-08
1.04144279760859e-06 3.1754972733662e-08
1.07319777034226e-06 3.26485106416913e-08
1.10584628098395e-06 3.36344977777629e-08
1.13948077876171e-06 3.47272083900466e-08
1.17420798715176e-06 3.59446767503469e-08
1.2101526639021e-06 3.73100851045189e-08
1.24746274900662e-06 3.88538587506526e-08
1.28631660775727e-06 4.06169447285633e-08
1.32693355248584e-06 4.25928456504013e-08
1.36952639813624e-06 4.3097192669929e-08
1.41262359080617e-06 4.36349722361065e-08
1.45625856304227e-06 4.42177455462732e-08
1.50047630858855e-06 4.4847371165717e-08
1.54532367975426e-06 4.55260353070918e-08
1.59084971506136e-06 4.62563435744164e-08
1.63710605863577e-06 4.70413638435376e-08
1.68414742247931e-06 4.78846816378859e-08
1.7320321041172e-06 4.87904708644048e-08
1.7808225749816e-06 4.97635831726247e-08
1.83058615815423e-06 5.08096607034181e-08
1.88139581885764e-06 5.19352784251013e-08
1.93333109728275e-06 5.31481249357168e-08
1.98647922221846e-06 5.44572336197554e-08
2.04093645583822e-06 5.58732812505581e-08
2.09680973708878e-06 5.74089780307047e-08
2.15421871511948e-06 5.90795841860312e-08
2.21329829930551e-06 6.09036046063636e-08
2.27420190391188e-06 6.29037399528278e-08
2.3371056438647e-06 6.51082153077201e-08
2.40221385917242e-06 6.75526804900479e-08
2.46976653966247e-06 7.02830020948969e-08
2.54004954175737e-06 7.07210148833118e-08
2.61077055664068e-06 7.1342282196271e-08
2.68211283883695e-06 7.21267264016569e-08
2.75423956523861e-06 7.3056305345425e-08
2.82729587058403e-06 7.41185260217284e-08
2.90141439660576e-06 7.53047882344129e-08
2.97671918484017e-06 7.6609328172924e-08
3.0533285130131e-06 7.8028520575978e-08
3.13135703358908e-06 7.95604060743163e-08
3.21091743966339e-06 8.12043649492087e-08
3.2921218046126e-06 8.29608892351314e-08
3.37508269384773e-06 8.48314226016566e-08
3.45991411644939e-06 8.68182482793803e-08
3.54673236472877e-06 8.89244121681669e-08
3.63565677689694e-06 9.11536720393649e-08
3.7268104489363e-06 9.35104670242797e-08
3.82032091596058e-06 9.59999031848088e-08
3.91632081914539e-06 9.86277521534864e-08
4.01494857129888e-06 1.01400461336397e-07
4.11634903263527e-06 1.0432517371093e-07
4.2206742063462e-06 1.07409756935041e-07
4.32808396328124e-06 1.10662841298521e-07
4.43874680457977e-06 1.14093865900244e-07
4.55284067048001e-06 1.17713133860985e-07
4.67055380434099e-06 1.21531876215437e-07
4.79208568055643e-06 1.25562325539841e-07
4.91764800609627e-06 1.29817799720144e-07
5.04746580581642e-06 1.33394000789755e-07
5.18085980660617e-06 1.34532608404745e-07
5.31539241501092e-06 1.35944013932312e-07
5.45133642894323e-06 1.37597726009639e-07
5.58893415495287e-06 1.39473437353297e-07
5.72840759230616e-06 1.41556872075682e-07
5.86996446438185e-06 1.43838203229235e-07
6.01380266761108e-06 1.46310986867724e-07
6.16011365447881e-06 1.48971428033285e-07
6.30908508251209e-06 1.51817866110871e-07
6.46090294862296e-06 1.54850409388723e-07
6.61575335801169e-06 1.58070673519879e-07
6.77382403153156e-06 1.61481594445835e-07
6.9353056259774e-06 1.65087295646468e-07
7.10039292162387e-06 1.68892996276366e-07
7.26928591790023e-06 1.72904950594046e-07
7.44219086849428e-06 1.77130412270439e-07
7.61932128076472e-06 1.81577618608845e-07
7.80089889937356e-06 1.86255791745153e-07
7.98715469111872e-06 1.91175154367003e-07
8.17832984548572e-06 1.96346958388682e-07
8.3746768038744e-06 2.01783525305377e-07
8.57646032917978e-06 2.0749829898979e-07
8.78395862816957e-06 2.13505908569186e-07
8.99746453673876e-06 2.19822243254848e-07
9.2172867799936e-06 2.26464538959432e-07
9.44375131895304e-06 2.33451477041622e-07
9.67720279599466e-06 2.40803296309982e-07
9.91800609230464e-06 2.48541918898013e-07
1.01665480112027e-05 2.56691092180069e-07
1.04232391033827e-05 2.65276547078749e-07
1.06885156504615e-05 2.74326175747954e-07
1.09628418262094e-05 2.83870229646658e-07
1.12467120558561e-05 2.93941541615627e-07
1.15406535974717e-05 3.04575773638446e-07
1.18452293711102e-05 3.15811694094248e-07
1.21610410652044e-05 3.27691489066419e-07
1.24887325542708e-05 3.40261109851265e-07
1.28289936641221e-05 3.53570664770601e-07
1.31825643288927e-05 3.67674858161011e-07
1.35502391870537e-05 3.8263348515503e-07
1.39328726722087e-05 3.9851199014287e-07
1.43313846623516e-05 4.15382095824433e-07
1.4746766758176e-05 4.33322517296522e-07
1.51800892754726e-05 4.52419769932588e-07
1.56325090454051e-05 4.72769087213928e-07
1.61052781326191e-05 4.94475466331354e-07
1.65997535989504e-05 5.17654860025813e-07
1.71174084589762e-05 5.42435539555271e-07
1.76598439985315e-05 5.68959656640379e-07
1.82288036551719e-05 5.97385036440993e-07
1.88261886916129e-05 6.27887244224405e-07
1.94540759358373e-05 6.60661969412356e-07
2.01147379052496e-05 6.95927786111929e-07
2.08106656913616e-05 7.33929358014216e-07
2.15445950493758e-05 7.74941167976922e-07
2.23195362173527e-05 8.19271876210744e-07
2.31388080935635e-05 7.87173475496985e-07
2.39259815690604e-05 7.37694526824816e-07
2.46636760958853e-05 7.03657660336034e-07
2.53673337562213e-05 6.79692548399176e-07
2.60470263046205e-05 6.62048978901038e-07
2.67090752835215e-05 6.48751397474453e-07
2.7357826680996e-05 6.38658910916008e-07
2.7996485591912e-05 6.31055287027652e-07
2.86275408789396e-05 6.2546422048443e-07
2.9253005099424e-05 6.215560337161e-07
2.98745611331401e-05 6.190962221614e-07
3.04936573553015e-05 6.1791517202378e-07
3.11115725273253e-05 6.17889443623686e-07
3.1729461970949e-05 6.18929766766067e-07
3.23483917377151e-05 6.20973137971433e-07
3.29693648756865e-05 6.23977540368529e-07
3.3593342416055e-05 6.27918417344695e-07
3.42212608333997e-05 6.32786374666178e-07
3.48540472080659e-05 6.38585791152773e-07
3.54926329992187e-05 6.45334146306054e-07
3.61379671455247e-05 6.5306196016012e-07
3.67910291056849e-05 6.61813304795364e-07
3.74528424104802e-05 6.71646901079251e-07
3.81244893115595e-05 6.82637867252666e-07
3.88071271788121e-05 6.94880247554218e-07
3.95020074263664e-05 7.08490525435401e-07
4.02104979518018e-05 7.23612437590581e-07
4.09341103893924e-05 7.40423564654978e-07
4.16745339540473e-05 7.59144423020904e-07
4.24336783770682e-05 7.8005118273865e-07
4.32137295598069e-05 8.03493789447385e-07
4.40172233492543e-05 8.29922401223687e-07
4.4847145750478e-05 8.59927061534979e-07
4.57070728120129e-05 8.94299300533534e-07
4.66013721125465e-05 9.34131793467476e-07
4.7535503906014e-05 9.80987874794567e-07
4.85164917808085e-05 1.03720839341751e-06
4.9553700174226e-05 1.10651314457691e-06
5.06602133188029e-05 1.11950671349328e-06
5.17797200322962e-05 1.10731854458484e-06
5.28870385768811e-05 1.09790270859927e-06
5.39849412854803e-05 1.09128513666765e-06
5.5076226422148e-05 1.08705595335114e-06
5.61632823754991e-05 1.08490777640115e-06
5.72481901519003e-05 1.08461295829566e-06
5.83328031101959e-05 1.08600196337614e-06
5.94188050735721e-05 1.08894892254733e-06
6.05077539961194e-05 1.09336182941296e-06
6.16011158255324e-05 1.09917577704672e-06
6.27002916025791e-05 1.10634826084905e-06
6.38066398634281e-05 1.1148559344175e-06
6.49214957978456e-05 1.1246924300703e-06
6.60461882279159e-05 1.13586699379503e-06
6.7182055221711e-05 1.14840377739837e-06
6.83304589991093e-05 1.16234169533007e-06
6.94928006944394e-05 1.17773480397121e-06
7.06705354984106e-05 1.19465319783771e-06
7.18651886962483e-05 1.213184458402e-06
7.30783731546503e-05 1.23343572799307e-06
7.43118088826434e-05 1.25553653095764e-06
7.5567345413601e-05 1.27964252081494e-06
7.6846987934416e-05 1.30594041457153e-06
7.81529283489875e-05 1.33465449171999e-06
7.94875828407075e-05 1.36605520035203e-06
8.08536380410595e-05 1.40047066514837e-06
8.22541087062079e-05 1.4383022875113e-06
8.36924109937192e-05 1.48004623360946e-06
8.51724572273286e-05 1.52632363262701e-06
8.66987808599557e-05 1.57792399715752e-06
8.82767048571132e-05 1.6358693864221e-06
8.99125742435353e-05 1.70151228744596e-06
9.16140865309812e-05 1.75981380965248e-06
9.33739003406337e-05 1.80168124826063e-06
9.51755815888943e-05 1.84635576044917e-06
9.70219373493435e-05 1.89384863499987e-06
9.89157859843434e-05 1.9442912622426e-06
0.000100860077246586 1.99783200230902e-06
0.000102857909248895 2.05463748295581e-06
0.000104912546731851 2.11489357983646e-06
0.000107027440311687 2.17880668517521e-06
0.000109206246996862 2.24660525241509e-06
0.000111452852249278 2.31854164969381e-06
0.000113771393898971 2.39489432620464e-06
0.000116166288225176 2.475970333414e-06
0.00011864225855859 2.5621082406581e-06
0.000121204366799248 2.65368148541172e-06
0.00012385804828466 2.75110223310286e-06
0.000126609150517763 2.85482579933985e-06
0.000129463976317103 2.90398417117134e-06
0.000132367960488274 2.85595312650248e-06
0.000135223913614776 2.82815496571642e-06
0.000138052068580493 2.81574360283964e-06
0.000140867812183332 2.81485975294688e-06
0.000143682671936279 2.82308883489696e-06
0.000146505760771176 2.83884822067993e-06
0.000149344608991856 2.86106362085954e-06
0.000152205672612716 2.88898944285586e-06
0.000155094662055572 2.92210282293602e-06
0.000158016764878508 2.96003802686061e-06
0.000160976802905368 3.0025442548333e-06
0.000163979347160202 3.04945764486018e-06
0.000167028804805062 3.10068225194173e-06
0.000170129487057003 3.15617688965623e-06
0.00017328566394666 3.21594592765137e-06
0.000176501609874311 3.28003283581038e-06
0.000179781642710121 3.2847063878487e-06
0.00018306634909797 3.18143636241437e-06
0.000186247785460385 3.09989861744315e-06
0.000189347684077828 3.03721330917792e-06
0.000192384897387006 2.98875362396147e-06
0.000195373651010967 2.95145462648151e-06
0.000198325105637449 2.92324127889456e-06
0.000201248346916343 2.90265848888103e-06
0.000204151005405224 2.88866001867929e-06
0.000207039665423904 2.88048185831403e-06
0.000209920147282218 2.87756280362318e-06
0.000212797710085841 2.87949290459634e-06
0.000215677202990437 2.88597919493334e-06
0.00021856318218537 2.89682260177463e-06
0.000221460004787145 2.91190241222184e-06
0.000224371907199367 2.93116607883705e-06
0.000227303073278204 2.95462301053038e-06
0.000230257696288734 2.9823415248849e-06
0.000233240037813619 3.01444852217579e-06
0.000236254486335795 3.05113170957506e-06
0.00023930561804537 3.09264444266792e-06
0.000242398262488038 3.1393134990679e-06
0.000245537575987106 3.19155035066956e-06
0.000248729126337775 3.24986687991887e-06
0.000251978993217694 3.31489695489842e-06
0.000255293890172593 3.38742603508095e-06
0.000258681316207674 3.46843209808717e-06
0.000262149748305761 3.5591429993955e-06
0.000265708891305156 3.66111839761274e-06
0.000269370009702769 3.7763695506102e-06
0.000273146379253379 3.90753957383948e-06
0.000277053918827219 4.05818418429621e-06
0.000281112103011515 4.23322749607722e-06
0.000285345330507592 4.43974053843519e-06
0.000289785071046027 4.6883577370916e-06
0.000294473428783119 4.99607099868267e-06
0.000299469499781802 5.39236533581627e-06
0.000304861865117618 5.66223769909783e-06
0.000310524102816716 5.77643021455389e-06
0.00031630053303127 5.89706359028736e-06
0.000322197596621557 6.02497753620298e-06
0.00032822257415776 6.15250693649854e-06
0.000334375081094259 5.91044861792416e-06
0.000340285529712183 5.72209780526277e-06
0.000346007627517446 5.58196451809439e-06
0.00035158959203554 5.47582891637638e-06
0.000357065420951916 5.39485106907233e-06
0.000362460272020989 5.33339195815616e-06
0.000367793663979145 5.28765973878931e-06
0.000373081323717934 5.25500085146709e-06
0.000378336324569401 5.23350340779819e-06
0.000383569827977199 5.22176121658468e-06
0.000388791589193784 5.21872643633439e-06
0.000394010315630118 5.22361399141672e-06
0.000399233929621535 5.23583769705527e-06
0.00040446976731859 5.25496661088171e-06
0.000409724733929472 5.28069478684109e-06
0.000415005428716313 5.31282020575187e-06
0.000420318248922065 5.35123024342034e-06
0.000425669479165485 5.39589197486833e-06
0.000431065371140354 5.44684622000349e-06
0.000436512217360357 5.50420467163878e-06
0.000442016422031996 5.56814969693777e-06
0.000447584571728934 5.63893668494734e-06
0.000453223508413881 5.71689894483369e-06
0.000458940407358715 5.80245539468022e-06
0.000464742862753395 5.89612147082146e-06
0.000470638984224216 5.99852392324349e-06
0.00047663750814746 6.11042051747591e-06
0.000482747928664936 6.23272610465797e-06
0.000488980654769594 6.36654716866536e-06
0.000495347201938259 6.51322795606063e-06
0.00050186042989432 6.67441276189973e-06
0.00050853484265622 6.85213128715972e-06
0.000515386973943379 7.04891776696235e-06
0.000522435891710342 7.26798084019314e-06
0.000529703872550535 7.51345204867475e-06
0.00053721732459921 7.79076037776089e-06
0.00054500808497697 8.10721720720286e-06
0.000553115302184173 8.47296957157261e-06
0.000561588271755746 8.90263630353718e-06
0.000570490908059283 9.41830343480128e-06
0.000579909211494084 9.0904272116908e-06
0.000588999638705775 8.58228932701268e-06
0.000597581928032788 8.21775048764672e-06
0.000605799678520435 7.9509473900578e-06
0.000613750625910492 7.74860241526751e-06
0.00062149922832576 7.59203792343993e-06
0.0006290912662492 7.46994240878539e-06
0.000636561208657985 7.37497906269694e-06
0.000643936187720682 7.30215016481908e-06
0.000651238337885501 7.2479299338581e-06
0.000658486267819359 7.20976923169335e-06
0.000665696037051053 7.18579621125218e-06
0.000672881833262305 7.17462732132679e-06
0.000680056460583632 7.17524395046341e-06
0.000687231704534095 7.18690997780496e-06
0.0006944186145119 7.20911590621477e-06
0.000701627730418115 7.24154101148096e-06
0.000708869271429596 7.28402823691405e-06
0.00071615329966651 7.33656858354125e-06
0.000723489868250051 7.39929300981029e-06
0.000730889161259861 7.47247074256217e-06
0.000738361632002424 7.55651353237618e-06
0.0007459181455348 7.65198594973617e-06
0.000753570131484536 7.75962234658958e-06
0.000761329753831125 7.88035171000639e-06
0.000769210105541132 8.01533242026697e-06
0.000777225437961399 8.16599997901012e-06
0.000785391437940409 8.33413237579722e-06
0.000793725570316206 8.52194010244889e-06
0.000802247510418655 8.73219173883383e-06
0.000810979702157489 8.96839219206605e-06
0.000819948094349555 9.23504141584787e-06
0.000829183135765403 9.53802025907096e-06
0.000838721156024474 9.88518496874582e-06
0.00084860634099322 1.02873198628919e-05
0.000858893660856111 1.07597385879741e-05
0.000869653399444086 1.13251390345275e-05
0.000880978538478613 1.16698492972706e-05
0.000892648387775884 1.16342879813353e-05
0.000904282675757219 1.16064192489257e-05
0.000915889095006145 1.15887857727211e-05
0.000927477880778866 1.15816642053717e-05
0.000939059544984237 1.15854133188222e-05
0.00095064495830306 1.16004995987535e-05
0.000962245457901813 1.16275138980202e-05
0.000973872971799833 1.166719308169e-05
0.000985540164881523 1.17204483148104e-05
0.000997260613196334 1.17884022693752e-05
0.00100904901546571 1.18724384962604e-05
0.00102092145396197 1.19742677361338e-05
0.0010328957216981 1.20960182673378e-05
0.00104499173996544 1.22403611687032e-05
0.00105723210113414 1.24106875278338e-05
0.00106964278866198 1.26113651264441e-05
0.00108225415378842 1.28481206593986e-05
0.00109510227444782 1.31286276700347e-05
0.00110823090211786 1.3463446462078e-05
0.00112169434857993 1.38675982155654e-05
0.0011355619467955 1.41412099725327e-05
0.00114970315676803 1.39037999750585e-05
0.00116360695674309 1.37109274770614e-05
0.00117731788422015 1.35642153015175e-05
0.00119088209952167 1.34552155444054e-05
0.00120433731506607 1.33777313813498e-05
0.00121771504644742 1.33272517569738e-05
0.0012310422982044 1.3300430823528e-05
0.00124434272902793 1.32947552485529e-05
0.00125763748427648 1.33083261781156e-05
0.00127094581045459 1.33397123013543e-05
0.00128428552275595 1.33878487790977e-05
0.00129767337153505 1.34519667445026e-05
0.00131112533827955 1.35315439745342e-05
0.00132465688225408 1.36262707056673e-05
0.00133828315295975 1.37360267252006e-05
0.00135201917968495 1.38608672560381e-05
0.00136588004694099 1.40010160728205e-05
0.00137988106301381 1.41568649850184e-05
0.00139403792799883 1.42109167038671e-05
0.00140824884470269 1.39530357370487e-05
0.00142220188043974 1.37439310632996e-05
0.00143594581150304 1.3580614600072e-05
0.00144952642610312 1.34551785187925e-05
0.00146298160462191 1.33618529470113e-05
0.00147634345756892 1.3296424405817e-05
0.00148963988197474 1.32557764378425e-05
0.00150289565841258 1.32375933178695e-05
0.00151613325173045 1.3240164327781e-05
0.00152937341605823 1.3262251711963e-05
0.00154263566777019 1.33030006508518e-05
0.00155593866842104 1.33618780270751e-05
0.00156930054644812 1.34386318679172e-05
0.00158273917831604 1.35332663949668e-05
0.001596272444711 1.3646029550783e-05
0.00160991847426179 1.37774113732184e-05
0.001623695885635 1.39281525193681e-05
0.00163762403815437 1.4099263234293e-05
0.00165172330138867 1.42920539488934e-05
0.00166601535533756 1.45081796834733e-05
0.00168052353502103 1.47497018688312e-05
0.00169527323688986 1.50191729781272e-05
0.00171029240986799 1.53197521188199e-05
0.00172561216198681 1.56553639989063e-05
0.00174126752598572 1.60309202156895e-05
0.00175729844620141 1.64526327497153e-05
0.00177375107895112 1.69284680460444e-05
0.00179067954699717 1.74688224519642e-05
0.00180814836944913 1.78259258594608e-05
0.00182597429530859 1.78348186454484e-05
0.00184380911395404 1.78581670583383e-05
0.00186166728101238 1.78986373834197e-05
0.0018795659183958 1.7957265335724e-05
0.00189752318373152 1.80353070424694e-05
0.00191555849077399 1.81342946206252e-05
0.00193369278539462 1.82560981965135e-05
0.00195194888359113 1.84030080112918e-05
0.00197035189160242 1.85778446551849e-05
0.00198892973625761 1.87841094620884e-05
0.00200771384571969 1.90261934929603e-05
0.00202674003921265 1.93096741954833e-05
0.00204604971340814 1.96417469880285e-05
0.00206569146039617 2.00318713967592e-05
0.00208572333179293 2.04927715080262e-05
0.00210621610330095 2.1042048222049e-05
0.002127258151523 2.17049060825113e-05
0.00214896305760551 2.25190481176522e-05
0.00217148210572316 2.35441499068462e-05
0.00219502625563001 2.48820982978174e-05
0.00221990835392783 2.67265125539657e-05
0.00224663486648179 2.77338355365079e-05
0.0022743687020183 2.7493494968461e-05
0.00230186219698676 2.73728951459455e-05
0.00232923509213271 2.73609987302671e-05
0.00235659609086298 2.74373451836113e-05
0.00238403343604659 2.75882076112065e-05
0.00241162164365779 2.78042449530321e-05
0.00243942588861082 2.64903851972524e-05
0.00246591627380808 2.49492564801251e-05
0.0024908655302882 2.38602684852531e-05
0.00251472579877346 2.30644799118619e-05
0.00253779027868532 2.24599589942263e-05
0.00256025023767954 2.19903229715978e-05
0.00258224056065114 2.16216124103728e-05
0.00260386217306151 2.13318691400804e-05
0.00262519404220159 2.11061571321203e-05
0.00264630019933371 2.09339372098213e-05
0.00266723413654354 2.08075735909133e-05
0.00268804171013445 2.07214338179674e-05
0.00270876314395242 2.06713213914093e-05
0.00272943446534383 2.06541055788591e-05
0.00275008857092269 2.06674733601576e-05
0.00277075604428284 2.07097604554254e-05
0.00279146580473827 2.07798354368859e-05
0.00281224564017515 2.08770209922777e-05
0.00283312266116743 2.10010423300239e-05
0.00285412370349746 2.11519965477881e-05
0.00287527570004524 2.13303392188029e-05
0.00289660603926405 2.15368862535419e-05
0.00291814292551759 2.17728304813953e-05
0.00293991575599898 2.20397737624034e-05
0.00296195552976139 2.23397766289072e-05
0.00298429530639029 2.26754291176787e-05
0.00300697073550797 2.30499485374664e-05
0.00303002068404544 2.34673126665698e-05
0.00305348799671201 2.39324414492976e-05
0.00307742043816131 2.44514465705077e-05
0.00310187188473181 2.4840993399705e-05
0.00312671287813152 2.49267959253866e-05
0.00315163967405691 2.50368667789484e-05
0.00317667654083585 2.51746464000613e-05
0.00320185118723592 2.53425661850236e-05
0.00322719375342094 2.55435762073559e-05
0.00325273732962829 2.57812844741171e-05
0.00327851861410241 2.60601376033973e-05
0.00330457875170581 2.63856692929602e-05
0.00333096442099877 2.67648488694585e-05
0.00335772926986823 2.72065816618548e-05
0.00338493585153008 2.77224466495986e-05
0.00341265829817968 2.83278182830787e-05
0.00344098611646276 2.90436360655421e-05
0.0034700297525283 2.95033983648161e-05
0.00349953315089312 2.9748622136143e-05
0.00352928177302926 3.00297213220232e-05
0.00355931149435128 3.03504532836696e-05
0.00358966194763495 3.07152744963851e-05
0.00362037722213134 3.1129616931946e-05
0.00365150683906329 3.16001679569578e-05
0.00368310700702024 3.21352586423472e-05
0.00371524226566259 3.27454141456438e-05
0.00374798767980823 3.34441536057302e-05
0.00378143183341396 3.42491866353696e-05
0.00381568102004933 3.51842646653017e-05
0.00385086528471464 3.62821629376276e-05
0.00388714744765226 3.65745586517612e-05
0.00392372200630402 3.62224636369684e-05
0.00395994446994099 3.51482639335851e-05
0.00399509273387458 3.36496445651913e-05
0.00402874237843977 3.2522704045449e-05
0.00406126508248522 3.16657529389573e-05
0.00409293083542417 3.09997339292816e-05
0.00412393056935346 3.04762424448727e-05
0.00415440681179833 3.00639914059442e-05
0.00418447080320427 2.97417112456331e-05
0.00421421251444991 2.94943929087037e-05
0.00424370690735861 2.9311153471299e-05
0.00427301806082991 2.91839512842541e-05
0.00430220201211416 2.91067767441402e-05
0.0043313087888583 2.90751242234176e-05
0.00436038391308172 2.90856381639629e-05
0.00438946955124568 2.91358714482536e-05
0.00441860542269394 2.92241190493681e-05
0.00444782954174331 2.93493040408156e-05
0.00447717884578412 2.95109017319869e-05
0.00450668974751611 2.97088928122445e-05
0.00453639864032835 2.9943740068181e-05
0.00456634238039653 3.02163856034589e-05
0.00459655876599999 3.05282673717007e-05
0.00462708703337169 3.08813556806852e-05
0.00465796838905238 3.12782116583131e-05
0.00468924660071069 3.17220718644672e-05
0.00472096867257516 3.22169656057569e-05
0.00475318563818092 3.25474728972267e-05
0.00478573311107814 3.27463365457297e-05
0.00481847944762387 3.29837785505171e-05
0.00485146322617439 3.32644155593666e-05
0.00488472764173375 3.35930887748775e-05
0.00491832073050863 3.39757526002407e-05
0.00495229648310887 3.44198097927283e-05
0.0049867162929016 3.49345789455441e-05
0.00502165087184715 3.55319664682514e-05
0.0050571828383154 3.62274587158568e-05
0.00509341029703125 3.70416335682733e-05
0.00513045193059953 3.80025503200659e-05
0.00516845448091959 3.91496996049499e-05
0.00520760418052454 3.99059990140846e-05
0.00524751017953863 3.98448528590712e-05
0.0052873550323977 3.98042397088112e-05
0.00532715927210651 3.97900203851562e-05
0.00536694929249167 3.98028717457861e-05
0.00540675216423745 3.98435973525539e-05
0.00544659576159001 3.99131778500245e-05
0.00548650893944003 4.00127936539785e-05
0.00552652173309401 4.01438526603297e-05
0.00556666558575434 4.03080244144096e-05
0.00560697361016875 4.05072824241429e-05
0.00564748089259289 4.07439568806134e-05
0.0056882248494735 4.10208007477832e-05
0.00572924565022129 4.13410733759392e-05
0.00577058672359723 4.17086471775074e-05
0.00581229537077473 4.21281453338099e-05
0.00585442351610854 4.20760612902072e-05
0.00589649957739875 4.1724781553609e-05
0.00593822435895236 4.13981441199395e-05
0.0059796225030723 4.08461257528296e-05
0.00602046862882513 4.01520281605386e-05
0.00606062065698567 3.95989172008597e-05
0.00610021957418653 3.91651495451724e-05
0.0061393847237317 3.88305051033667e-05
0.00617821522883507 3.85802320922066e-05
0.00621679546092727 3.84034225319405e-05
0.00625519888345921 3.82919073043142e-05
0.00629349079076353 3.82395352630246e-05
0.00633173032602655 3.82416906467253e-05
0.00636997201667328 3.82949633712195e-05
0.0064082669800445 3.83969214500981e-05
0.0064466639014946 3.85459539535278e-05
0.00648520985544812 3.8741164858272e-05
0.0065239510203064 3.89823052292397e-05
0.00656293332553563 3.92697359668035e-05
0.00660220306150244 3.9604416667344e-05
0.00664180747816978 3.99879184089626e-05
0.00668179539657875 4.03974538082454e-05
0.00672219285038699 4.06734584407682e-05
0.00676286630882776 4.09983647839014e-05
0.00680386467361166 4.13781761385017e-05
0.00684524284975016 4.18192974048639e-05
0.00688706214715503 4.23296125302487e-05
0.00692939175968527 4.29189385057619e-05
0.00697231069819104 4.35996621100157e-05
0.00701591036030105 4.43876605509554e-05
0.00706029802085201 4.53036700698957e-05
0.0071056016909219 4.63753883256118e-05
0.00715197707924751 4.7640830801108e-05
0.00719961791004862 4.91539442747036e-05
0.00724877185432333 5.09945453831775e-05
0.0072997663997065 5.32872226524394e-05
0.00735305362235894 5.42882523928074e-05
0.00740734187475175 5.39200106956269e-05
0.00746126188544738 5.35715957680984e-05
0.00751483348121548 5.3255949262397e-05
0.00756808943047787 5.2972764834527e-05
0.0076210621953124 5.27061999086034e-05
0.007673768395221 5.21251328944442e-05
0.00772589352811545 5.15775516222641e-05
0.00777747107973771 5.1066130944447e-05
0.00782853721068216 5.05897071420561e-05
0.00787912691782422 5.01472220902645e-05
0.00792927413991448 4.97377600990356e-05
0.00797901190001352 4.93605418143101e-05
0.00802837244182783 4.90149193130313e-05
0.00807738736114086 4.87003727421735e-05
0.00812608773388303 4.84165085236236e-05
0.00817450424240665 4.81630591374662e-05
0.00822266730154412 4.79398845831008e-05
0.00827060718612722 4.77469755154104e-05
0.00831835416164263 4.75844583402527e-05
0.00836593861998289 4.74526023618317e-05
0.00841339122234472 4.73518293882812e-05
0.008460743051733 4.72827260693107e-05
0.00850802577780231 4.72460595260266e-05
0.00855527183732834 4.72427969204276e-05
0.00860251463424877 4.72741297300469e-05
0.00864978876397881 4.73415039324256e-05
0.00869713026791124 4.74466574333933e-05
0.00874457692534463 4.75916666760262e-05
0.00879216859202066 4.77790049817218e-05
0.00883994759700238 4.8011615958183e-05
0.00888795921296056 4.82930066984205e-05
0.00893625221965898 4.86273671097612e-05
0.00898487958676875 4.90197244781039e-05
0.00903389931124685 4.9476145958002e-05
0.00908337545720485 5.00040077552665e-05
0.00913337946496012 5.0612358555473e-05
0.00918399182351559 5.13124190007539e-05
0.00923530424251635 5.21182824110677e-05
0.00928742252492741 5.30479207759729e-05
0.00934047044570339 5.41246685158552e-05
0.00939459511421924 5.51382009817402e-05
0.00944973331520098 5.62329470595781e-05
0.00950596626226056 5.74527690854906e-05
0.00956341903134605 5.88168303116284e-05
0.00962223586165768 6.03495113073332e-05
0.00968258537296501 6.20823486681901e-05
0.0097446677216332 6.26174864053856e-05
0.00980728520803859 6.1882082688623e-05
0.00986916729072721 6.11772753193755e-05
0.00993034456604658 6.05158887529753e-05
0.00999086045479956 5.98964365369605e-05
0.0100507568913365 5.93174528383753e-05
0.0101100743441749 5.87776404903078e-05
0.0101688519846652 5.82758626781199e-05
0.0102271278473433 5.7811134781205e-05
0.0102849389821245 5.73826178910351e-05
0.0103423216000156 5.69896140083357e-05
0.0103993112140239 5.66315628275445e-05
0.0104559427768514 5.6308040141983e-05
0.0105122508169934 5.60187578314577e-05
0.0105682695748249 5.5763565549103e-05
0.010624033140374 5.55424542210967e-05
0.0106795755945951 5.53555614503824e-05
0.0107349311560455 5.52031791381583e-05
0.0107901343351836 5.50857635549626e-05
0.0108452200987386 5.50039482565209e-05
0.0109002240469951 5.49585603581475e-05
0.0109551826073533 5.49506408073489e-05
0.0110101332481606 5.49814694248031e-05
0.0110651147175854 5.50525959298408e-05
0.0111201673135152 5.51658781607572e-05
0.011175333191676 5.53235295049172e-05
0.0112306567211809 5.55281778243337e-05
0.0112861848990053 5.57829392300475e-05
0.0113419678382353 5.60915110671155e-05
0.0113980593493024 5.64582900577293e-05
0.0114545176393601 5.6888524009677e-05
0.0115114061633698 5.73885088505248e-05
0.0115687946722204 5.79658476803478e-05
0.0116267605199007 5.86297966041001e-05
0.0116853903165048 5.93917337969891e-05
0.0117447820503018 6.02658078105444e-05
0.0118050478581123 6.11070557569714e-05
0.0118661549138693 6.17817728446757e-05
0.011927936686714 6.25334054955847e-05
0.0119904700922096 6.33689902781364e-05
0.0120538390824877 6.42958801846258e-05
0.0121181349626723 6.53231351078731e-05
0.0121834580977802 6.64619091837644e-05
0.012249920006964 6.77259695751317e-05
0.0123176459765391 6.91324076469122e-05
0.012386778384186 6.93945922800469e-05
0.0124561729764661 6.86828987013706e-05
0.0125248558751674 6.80061890795182e-05
0.0125928620642469 6.73735984998267e-05
0.0126602356627468 6.67839048971867e-05
0.012727019567644 6.62359429007861e-05
0.0127932555105447 6.57287051914814e-05
0.0128589842157362 6.52613376691559e-05
0.0129242455534054 6.48331352152199e-05
0.0129890786886206 6.44435390047701e-05
0.0130535222276254 6.4092135511895e-05
0.0131176143631373 6.37786571908968e-05
0.0131813930203282 6.35029848482017e-05
0.0132448960051764 6.32651519808074e-05
0.0133081611571572 6.30653511317334e-05
0.0133712265082889 6.2903942562394e-05
0.0134341304508513 6.27814655455918e-05
0.0134969119163969 6.26986527276372e-05
0.0135596105691245 6.2656448038664e-05
0.0136222670171632 6.26560288880191e-05
0.0136849230460512 6.26988334781483e-05
0.0137476218795294 6.27865944394234e-05
0.0138104084739688 6.2921380170386e-05
0.0138733298541392 6.31056459169153e-05
0.0139364355000561 6.33422970458464e-05
0.0139997777971019 6.36347679263125e-05
0.0140634125650282 6.39871210467566e-05
0.014127399686075 6.4404172352834e-05
0.0141918038584278 6.48916516855628e-05
0.0142566955101134 6.54564099410044e-05
0.0143221519200544 6.61066903294743e-05
0.0143882586103839 6.68524882298148e-05
0.0144551110986137 6.77060364142716e-05
0.014522817135028 6.86824709001918e-05
0.0145914996059282 6.98007635067511e-05
0.0146613003694349 7.05896548545991e-05
0.0147318900242895 7.11751845862737e-05
0.0148030652088758 7.18362106102606e-05
0.014874901419486 7.25781902307182e-05
0.0149474796097168 7.34060117676357e-05
0.0150208856214844 7.43258648840546e-05
0.0150952114863684 7.53454616699506e-05
0.0151705569480384 7.64743214147408e-05
0.0152470312694531 7.64768026321507e-05
0.0153235080720853 7.57716750703948e-05
0.0153992797471557 7.5106349825307e-05
0.015474386096981 7.44870072453601e-05
0.0155488731042264 7.39125926441457e-05
0.0156227856968705 7.33821418137637e-05
0.0156961678386843 7.28948490124334e-05
0.0157690626876967 7.24500644750907e-05
0.0158415127521718 7.20472929317318e-05
0.0159135600451035 7.16861937627808e-05
0.0159852462388663 7.13665830026159e-05
0.0160566128218689 7.10884371448528e-05
0.0161277012590138 7.08518990827733e-05
0.0161985531580965 7.06572862389271e-05
0.0162692104443355 7.05051013399279e-05
0.0163397155456754 7.03960460420234e-05
0.0164101115917174 7.03310381231549e-05
0.0164804426298406 7.03112325856171e-05
0.0165507538624262 7.03380477136506e-05
0.0166210919101398 7.04131970060845e-05
0.0166915051071459 7.05387282544305e-05
0.0167620438354004 7.07170716356222e-05
0.016832760907036 7.09510988203997e-05
0.0169037120058564 7.12441963459244e-05
0.0169749562022023 7.16003568793163e-05
0.0170465565590816 7.20242938583922e-05
0.01711858085294 7.25215866410679e-05
0.0171911024395811 7.3098866104874e-05
0.017264201305686 7.3764054590416e-05
0.0173379653602764 7.45266802427991e-05
0.0174124920405192 7.53982942885695e-05
0.0174878903348077 7.63930343310015e-05
0.0175642833691387 7.7528398273174e-05
0.0176418117674119 7.8826329605158e-05
0.0177206380970171 8.0314775510915e-05
0.017800952872528 8.07727263506386e-05
0.0178817255988786 8.13010824185373e-05
0.0179630266812972 8.19101857209318e-05
0.0180449368670181 8.26024323362947e-05
0.0181275392993544 8.33812789012315e-05
0.0182109205782556 8.42514027217811e-05
0.0182951719809774 8.38604177656675e-05
0.0183790323987431 8.314001942932e-05
0.0184621724181724 8.24658822592335e-05
0.0185446383004316 8.1840416041342e-05
0.018626478716473 8.12626356645502e-05
0.0187077413521375 8.07316900300476e-05
0.0187884730421676 8.02468924796264e-05
0.0188687199346472 7.98077197079178e-05
0.0189485276543551 7.94138120007495e-05
0.0190279414663559 7.90649753729237e-05
0.0191070064417288 7.8761185672202e-05
0.019185767627401 7.85025946821411e-05
0.0192642702220831 7.82895386917905e-05
0.0193425597607749 7.81225495805477e-05
0.0194206823103555 7.80023689951605e-05
0.0194986846793506 7.79299659814779e-05
0.0195766146453321 7.79065587549322e-05
0.019654521204087 7.79336414045511e-05
0.0197324548454916 7.80130165297125e-05
0.0198104678620213 7.81468350351597e-05
0.0198886146970565 7.83376450265095e-05
0.019966952342083 7.85884516364421e-05
0.0200455407937194 7.89027909478941e-05
0.0201244435846673 7.92848216379237e-05
0.0202037284063052 7.97394395004959e-05
0.0202834678458057 8.02724217432768e-05
0.020363740267549 8.08906103932909e-05
0.0204446308779423 8.16021479646054e-05
0.0205262330259069 8.24167841299783e-05
0.0206086498100369 8.33462796221332e-05
0.020691996089659 8.44049467842689e-05
0.0207764010364433 8.5610385178054e-05
0.0208620114216213 8.69845018637789e-05
0.0209489959234851 8.85549580333718e-05
0.0210375508815185 9.03572718796847e-05
0.0211279081533982 9.10727476567861e-05
0.021218980901055 9.15007747857555e-05
0.0213104816758407 9.20111332575936e-05
0.0214024928090983 9.24382680389861e-05
0.0214949310771373 9.1629954280128e-05
0.0215865610314174 9.08644508469286e-05
0.0216774254822643 9.01521226017763e-05
0.0217675776048661 8.94918756482726e-05
0.0218570694805144 8.88826892664539e-05
0.0219459521697808 8.83237174251391e-05
0.022034275887206 8.7814286950136e-05
0.0221220901741561 8.73538966924479e-05
0.0222094440708486 8.69422184001072e-05
0.0222963862892487 8.65790994949147e-05
0.0223829653887436 8.62645679996449e-05
0.0224692299567432 8.59988395833079e-05
0.0225552287963265 8.57823271041932e-05
0.0226410111234307 8.56156529945064e-05
0.0227266267764252 8.54996648134393e-05
0.0228121264412387 8.54354545191539e-05
0.0228975618957578 8.54243821818612e-05
0.0229829862779397 8.54681049315373e-05
0.0230684543828712 8.55686122331404e-05
0.0231540229951044 8.57282688695992e-05
0.023239751263974 8.59498675017744e-05
0.0233257011314758 8.62366929698016e-05
0.0234119378244456 8.65926015045199e-05
0.0234985304259501 8.70221188150485e-05
0.0235855525447651 8.75305623823517e-05
0.0236730831071475 8.81241951815251e-05
0.023761207302329 8.88104207365823e-05
0.0238500177230656 8.95980332892832e-05
0.0239396157563549 9.04975421478481e-05
0.0240301132985027 9.15215981815116e-05
0.0241216348966842 9.26855626694214e-05
0.0242143204593536 9.40082789459e-05
0.0243083287382995 9.5513138518684e-05
0.0244038418768182 9.72295866809706e-05
0.0245010714634992 9.91953005055116e-05
0.0246002667640047 0.000101459430195004
0.0247017261941997 0.000100895960602893
0.0248026221548026 9.99876328954702e-05
0.0249026097876981 9.91350558490102e-05
0.0250017448435471 9.83401998513551e-05
0.0251000850433984 9.76017271471323e-05
0.0251976867705456 9.6918461264339e-05
0.0252946052318099 9.62894121248059e-05
0.0253908946439347 9.57137725010378e-05
0.0254866084164358 9.51909161338229e-05
0.0255817993325696 9.47203976386805e-05
0.0256765197302083 9.43019543562211e-05
0.0257708216845645 9.39355101854225e-05
0.0258647571947499 9.36211816575989e-05
0.0259583783764075 9.3359286307784e-05
0.0260517376627153 9.3150353805538e-05
0.0261448880165208 9.29951400712999e-05
0.0262378831565921 9.28946448838639e-05
0.026330777801476 9.28501335616694e-05
0.0264236279350377 9.28631635440208e-05
0.0265164910985817 9.29356165722119e-05
0.0266094267151539 9.30697380793374e-05
0.0267024964532332 9.32681848043689e-05
0.0267957646380376 9.35340830956317e-05
0.0268892987211332 9.38711002046748e-05
0.0269831698213379 9.42835318908946e-05
0.0270774533532288 9.47764109794178e-05
0.0271722297642082 9.53556425984394e-05
0.0272675854068067 9.60281741607104e-05
0.0273636135809674 9.68022110086564e-05
0.027460415791976 9.76874928576926e-05
0.0275581032848337 9.86956525062334e-05
0.02765679893734 9.9840687205871e-05
0.0277566396245458 0.000101139587766926
0.0278577792123127 0.00010261319171677
0.0279603924040295 0.000104287362976665
0.0280646797670062 0.000106194657517096
0.0281708744245233 0.000108376734675424
0.0282792511591987 0.000108289802893521
0.0283875409620922 0.000107356000022192
0.0284948969621144 0.000106476760824512
0.0286013737229389 0.000105658176415266
0.0287070318993542 0.000104898973226718
0.0288119308725809 0.000104198011568913
0.0289161288841498 0.000103554344499361
0.0290196832286492 0.000102967215409658
0.0291226504440588 0.000102436056975471
0.0292250865010343 0.000101960492029702
0.029327046993064 0.000101540336436965
0.029428587329501 0.000101175604090994
0.029529762933592 0.000100866514322635
0.0296306294479146 0.000100613501744781
0.0297312429496594 0.000100417229109916
0.0298316601787693 0.000100278603427687
0.029931938782197 0.000100198795842107
0.0300321375780391 0.000100179266101493
0.0301323168441406 0.000100221792281421
0.030232538636422 0.000100328506763884
0.0303328671431859 0.000100501940021766
0.0304333690832077 0.000100745073898897
0.0305341141571066 0.000101061406221116
0.0306351755633277 0.000101455030132363
0.03073663059346 0.000101930731539476
0.0308385613249995 0.000102494109620323
0.0309410554346198 0.000103151727219893
0.0310442071618397 0.000103911299898163
0.0311481184617379 0.000104781935726923
0.0312529003974648 0.000105774443093057
0.0313586748405579 0.000106901730218816
0.0314655765707767 0.000108179330845207
0.0315737559016219 0.000109626106282722
0.0316833820079046 0.000111265198972106
0.0317946472068767 0.000113125352542471
0.0319077725594192 0.000115242779220152
0.0320230153386394 0.000115576942233158
0.0321385922808725 0.000114618197302466
0.032253210478175 0.000113713582764101
0.0323669240609391 0.000112872558652055
0.0324797966195911 0.000112093905103954
0.0325918905246951 0.000111376517546661
0.0327032670422418 0.000110719491037027
0.0328139865332788 0.000110122118723385
0.0329241086520022 0.000109583891743178
0.0330336925437453 0.000109104500863805
0.0331427970446091 0.000108683840502024
0.0332514808851112 0.000108322014797334
0.0333598028999085 0.00010801934635063
0.0334678222462591 0.000107776387532012
0.0335755986337911 0.000107593935098156
0.0336831925688893 0.000107473048241199
0.0337906656171305 0.000107415070820315
0.0338980806879508 0.000107421658555669
0.0340055023465065 0.000107494811831988
0.0341129971583385 0.000107636915659826
0.0342206340739983 0.000107850787889024
0.0343284848618873 0.000108139737864004
0.0344366245997513 0.000108507637716791
0.0345451322374681 0.000108959009606234
0.0346540912470744 0.000109499133035799
0.0347635903801102 0.000110134177402083
0.0348737245575122 0.000110871367680128
0.0349845959251924 0.00011171919235033
0.0350963151175427 0.000112687667788427
0.0352090027853311 0.000113788677221688
0.0353227914625528 0.00011503641140227
0.0354378278739551 0.000116447948593962
0.035554275822549 0.00011804402999504
0.0356723198525441 0.000119850113801859
0.0357921699663459 0.000121897836390111
0.0359140678027361 0.000122826248821205
0.0360368940515573 0.000121840181369873
0.0361587342329271 0.000120906769247019
0.0362796410021742 0.000120039959482136
0.0363996809616563 0.000119238577340858
0.0365189195389971 0.000118501538239367
0.0366374210772365 0.000117827964430853
0.0367552490416674 0.000117217184389201
0.0368724662260566 0.00011666873325411
0.0369891349593107 0.00011618235542238
0.0371053173147331 0.000115758009147697
0.0372210753238808 0.000115395873819819
0.0373364711977006 0.000115096359602279
0.0374515675573029 0.0001148601202341
0.037566427677537 0.000114688068875445
0.0376811157464124 0.000114581398017871
0.0377956971444303 0.000114541603698948
0.0379102387481292 0.000114570514916953
0.0380248092630462 0.000114670329354371
0.0381394795924005 0.000114843656373155
0.0382543232487737 0.000115093569267677
0.0383694168180414 0.000115423668373817
0.0384848404864152 0.000115838158056283
0.0386006786444715 0.000116341940533983
0.0387170205850055 0.000116940731335997
0.0388339613163415 0.000117641202156162
0.0389516025184976 0.000118451158602503
0.0390700536771001 0.000119379763982265
0.0391894334410824 0.000120437823077898
0.0393098712641603 0.000121638146396509
0.0394315094105568 0.000122996022956398
0.0395545054335132 0.000124529842866232
0.0396790352763794 0.00012626192883941
0.0398052972052188 0.000128219666539116
0.039933516871758 0.000130109098828791
0.0400636259705867 0.000129089628365473
0.0401927155989522 0.000128119024656688
0.0403208346236089 0.000127218182005677
0.0404480528056146 0.000126385957528968
0.0405744387631435 0.000125621257354431
0.040700060020498 0.000124923201999335
0.0408249832224973 0.000124291126402476
0.0409492743488998 0.000123724580706202
0.041072998929606 0.000123223333267355
0.0411962222628733 0.000122787375881778
0.0413190096387551 0.000122416931501962
0.0414414265702571 0.000122112464752241
0.0415635390350093 0.000121874695350508
0.0416854137303598 0.000121704615087585
0.0418071183454474 0.00012160350878875
0.0419287218542362 0.000121572979802419
0.0420502948340386 0.000121614980947189
0.0421719098149858 0.000121731851994764
0.0422936416669805 0.000121926364772069
0.0424155680317526 0.000122201777805061
0.0425377698095577 0.000122561902221622
0.0426603317117793 0.000123011182128259
0.0427833428939076 0.000123554792437102
0.0429068976863447 0.000124198758992633
0.0430310964453373 0.000124950106933464
0.0431560465522707 0.000125817045278287
0.043281863597549 0.000126809198622898
0.0434086727961719 0.000127937900608487
0.0435366106967804 0.000129216569873214
0.0436658272666536 0.000130661197017671
0.0437964884636713 0.000132290984197738
0.043928779447869 0.000134129197481481
0.0440629086453505 0.00013620432191
0.0441991129672605 0.000136437305055695
0.0443355502723162 0.000135424895882233
0.0444709751681984 0.000134476146776846
0.0446054513149753 0.000133599349037611
0.0447390506640129 0.000132793424046232
0.0448718440880591 0.000132057445856995
0.0450039015339161 0.000131390710505497
0.0451352922444216 0.000130792737379556
0.0452660849818012 0.000130263272103414
0.0453963482539046 0.000129802291745224
0.0455261505456498 0.000129410012639552
0.0456555605582894 0.00012908690094401
0.0457846474592334 0.000128833686234893
0.0459134811454683 0.000128651378661372
0.0460421325241296 0.000128541290011221
0.0461706738141409 0.00012850505953927
0.0462991788736801 0.000128544685158313
0.0464277235588385 0.000128662561144477
0.0465563861199829 0.000128861523523916
0.0466852476435068 0.000129144904880334
0.0468143925483872 0.000129516600598784
0.046943909148986 0.000129981149028745
0.0470738902980147 0.000130543829187885
0.0472044341272026 0.000131210780471568
0.0473356449076742 0.000131989149793574
0.0474676340574677 0.000132887274331469
0.0476005213317992 0.000133914910054504
0.0477344362418537 0.00013508352036443
0.0478695197622181 0.000136406643778273
0.0480059264059964 0.000137900368812078
0.0481438267748085 0.000139583954080248
0.0482834107288887 0.00014148065040184
0.0484248913792906 0.000143618808019775
0.0485685101873103 0.000142902511311261
0.0487114126986216 0.000141888853853138
0.0488533015524747 0.000140948248355701
0.0489942498008304 0.000140082098933773
0.0491343318997642 0.000139289390662311
0.0492736212904265 0.00013856932028655
0.0494121906107131 0.000137921315264769
0.0495501119259778 0.000137345036297384
0.0496874569622752 0.000136840381846404
0.0498242973441216 0.00013640749532567
0.0499607048394473 0.000136046774908629
0.0500967516143559 0.000135758886488652
0.0502325105008446 0.000135544779961313
0.0503680552808059 0.000135405709428986
0.0505034609902349 0.000135343257911433
0.0506388042481463 0.000135359367333935
0.0507741636154802 0.000135456374641485
0.0509096199901217 0.000135637055325978
0.0510452570454477 0.000135904675921337
0.0511811617213691 0.000136263057064397
0.0513174247784335 0.000136716650045657
0.0514541414284791 0.000137270629330806
0.0515914120578099 0.000137931005815427
0.0517293430636253 0.000138704765346613
0.051868047828972 0.000139600039941116
0.0520076478689131 0.000140626320838599
0.0521482741897517 0.000141794725924764
0.0522900689156764 0.000143118338553183
0.0524331872542296 0.000144612641510579
0.0525777998957402 0.000146296079894833
0.052724095975635 0.000148190800308416
0.0528722867759434 0.000150323636907664
0.0530226104128511 0.000149556556504961
0.0531721669693561 0.000148528794026722
0.0533206957633828 0.000147577134549553
0.0534682728979323 0.000146702721325799
0.0536149756192581 0.000145904590515022
0.0537608802097732 0.000145182000242011
0.0539060622100152 0.000144534448128955
0.0540505966581441 0.000143961674392584
0.0541945583325367 0.000143463667709279
0.054338022000246 0.000143040673455861
0.0544810626737018 0.000142693204941163
0.054623755878643 0.000142422057849925
0.0547661779364929 0.000142228328382106
0.054908406264875 0.000142113435470753
0.0550505197003458 0.000142079147901964
0.0551925988482478 0.000142127617108123
0.0553347264653559 0.000142261416630747
0.0554769878819866 0.000142483589530535
0.0556194714715172 0.000142797705471697
0.0557622691769889 0.000143207929537525
0.0559054771065264 0.000143719105279861
0.0560491962118062 0.000144336855637697
0.0561935330674439 0.000145067706022288
0.0563386007734662 0.000145919235200696
0.0564845200086669 0.000146900261870781
0.0566314202705377 0.00014802107706158
0.0567794413475993 0.000149293735765425
0.0569287350833647 0.000150732427254088
0.0570794675106188 0.000152353949906666
0.0572318214605255 0.000154178327643133
0.0573859997881686 0.00015622962109875
0.0575422294092673 0.000156463812590354
0.0576986932218577 0.000155403636569163
0.0578540968584269 0.000154415759667061
0.0580085126180939 0.000153508211875048
0.058162020829969 0.000152680050745609
0.0583147008807146 0.000151930517109829
0.0584666313978244 0.000151259098796211
0.0586178904966206 0.000150665534508376
0.058768556031129 0.000150149819639184
0.0589187058507682 0.000149712214959685
0.0590684180657279 0.000149353258117685
0.0592177713238455 0.000149073778525293
0.0593668451023708 0.000148874915907585
0.0595157200182784 0.00014875814328427
0.0596644781615627 0.000148725294603278
0.059813203456166 0.000148778598414833
0.0599619820545808 0.000148920718135862
0.0601109027727167 0.000149154800626757
0.0602600575733434 0.00014948453437973
0.0604095421077231 0.000149914219599414
0.0605594563273226 0.000150448852944601
0.0607099051802672 0.000151094229941352
0.0608609994102085 0.000151857070004368
0.0610128564802129 0.000152745169325634
0.0611656016495385 0.000153767589664522
0.061319369239203 0.000154934892926268
0.0614743041321293 0.000156259435088094
0.0616305635672174 0.00015775573843988
0.0617883193056573 0.000159440967639282
0.0619477602732966 0.00016133554605843
0.062109095819355 0.000163463964543389
0.0622725597838984 0.000162590310400702
0.0624351500942991 0.000161536588927689
0.0625966866832268 0.000160565045345153
0.062757251728572 0.000159676303132715
0.0629169280317047 0.000158869501053375
0.063075797532758 0.000158144020832033
0.0632339415535901 0.000157499501394084
0.0633914410549841 0.000156935844054555
0.0635483768990387 0.000156453220278402
0.0637048301193171 0.000156052082439331
0.0638608822017565 0.000155733177769618
0.0640166153795261 0.000155497565929643
0.0641721129454557 0.000155346640765862
0.0643274595862216 0.000155282156775333
0.0644827417429969 0.000155306261091522
0.0646380480040884 0.000155421531959973
0.0647934695360484 0.000155631025113373
0.0649491005611618 0.000155938328977853
0.0651050388901396 0.000156347631574129
0.0652613865217138 0.000156863800539996
0.0654182503222538 0.000157492480166
0.0655757428024198 0.000158240209054231
0.065733983011474 0.000159114563786866
0.0658930975752609 0.000160124335146475
0.0660532219104073 0.000161279746442353
0.0662145016568497 0.000162592725540915
0.0663770943823906 0.000164077247231107
0.0665411716296217 0.000165749768401918
0.0667069213980236 0.000167629787462704
0.0668745511854863 0.000169740572466627
0.067044291757953 0.000169055400621067
0.067213347158574 0.000167984933903523
0.0673813320924776 0.00016699814245281
0.0675483302349304 0.000166096974393435
0.0677144272093238 0.000165280611515843
0.0678797078208396 0.000164548478480963
0.0680442562993206 0.000163900265903213
0.0682081565652238 0.000163335936321301
0.0683714925015451 0.000162855732831749
0.0685343482343769 0.000162460190789576
0.0686968084251664 0.000162150152956283
0.0688589585781227 0.000161926788191687
0.0690208853663144 0.000161791614908414
0.0691826769812228 0.000161746529109506
0.0693444235103323 0.000161793838586356
0.0695062173489187 0.000161936303633129
0.0696681536525518 0.000162177186144042
0.0698303308386959 0.000162520308431613
0.0699928511471275 0.000162970123797005
0.0701558212709245 0.000163531801240112
0.0703193530721646 0.000164211328302507
0.0704835644004671 0.0001650156354828
0.0706485800359499 0.000165952747986845
0.0708145327839367 0.000167031972524724
0.0709815647564615 0.000168264127870195
0.0711498288843317 0.000169661832729058
0.0713194907170607 0.000171239867877094
0.0714907305849378 0.000173015636569938
0.0716637462215078 0.000175009756303367
0.0718387559778111 0.000175924261568227
0.0720146802393794 0.000174807591879631
0.072189487831259 0.000173767623661679
0.0723632554549207 0.000172816453669796
0.0725360719085905 0.00017195324671751
0.072708025155308 0.000171177353593953
0.0728792025089019 0.000170488397449225
0.0730496909063512 0.000169886279692336
0.0732195771860435 0.000169371188254058
0.0733889483742975 0.000168943608840623
0.0735578919831382 0.000168604339652637
0.0737264963227908 0.000168354509561531
0.0738948508323523 0.000168195601026973
0.0740630464333793 0.000168129477551093
0.0742311759109304 0.000168158417042339
0.0743993343279727 0.000168285151804076
0.0745676194797768 0.000168512916525817
0.0747361323963026 0.00016884550565206
0.0749049779019547 0.000169287342270392
0.0750742652442251 0.0001698435607302
0.0752441088049553 0.000170520106508781
0.0754146289114641 0.000171323856762469
0.0755859527682265 0.000172262767432872
0.0757582155356594 0.000173346052937568
0.075931561588597 0.00017458440816031
0.0761061459967573 0.000175990283947561
0.0762821362807049 0.000177578232562964
0.0764597145132678 0.00017936534501544
0.0766390798582833 0.000181371810210829
0.0768204516684941 0.000182101956198638
0.0770025536246927 0.000180975824965193
0.0771835294496579 0.000179930351345696
0.0773634598010036 0.000178976353314309
0.0775424361543179 0.000178113047120729
0.0777205492014387 0.000177339853203324
0.077897889054642 0.000176656473463887
0.0780745455281059 0.000176062898306451
0.0782506084264123 0.000175559415774665
0.078426167842187 0.000175146624300159
0.0786013144664871 0.000174825448612274
0.0787761399150994 0.000174597159901584
0.078950737075001 0.000174463400485535
0.0791252004754865 0.000174426213400858
0.0792996266888874 0.000174488078660754
0.0794741147675482 0.000174651955997221
0.0796487667235454 0.00017492133671997
0.0798236880602654 0.000175300305214988
0.0799989883654803 0.000175793612901388
0.0801747819783817 0.000176406767161806
0.0803511887455435 0.000177146138376214
0.0805283348839197 0.000178019089580811
0.0807063539735006 0.000179034134535174
0.0808853881080357 0.000180201131095285
0.081065589239131 0.000181531520099524
0.0812471207592305 0.000183038622209227
0.0814301593814398 0.000184738010565885
0.0816148973920056 0.000186647982844143
0.0818015453748498 0.000188776021405323
0.0819903213962551 0.000187604560061997
0.0821779259563171 0.000186508610730976
0.0823644345670481 0.000185507232484689
0.0825499417995328 0.000184599615409298
0.0827345414149421 0.000183785112469142
0.0829183265274112 0.000183063364557892
0.0831013898919691 0.000182434307337277
0.0832838241993064 0.000181898180242355
0.0834657223795487 0.000181455538581953
0.0836471779181307 0.000181107269305422
0.0838282851874361 0.000180854610708393
0.0840091397981445 0.000180699176544207
0.0841898389746887 0.000180642985359014
0.0843704819600477 0.000180688495981499
0.0845511704560292 0.000180838649686502
0.0847320091057157 0.00018109692109006
0.0849131060268058 0.000181467378641478
0.0850945734054473 0.000181954757167731
0.085276528162615 0.000182564545013376
0.0854590927076284 0.000183303088651295
0.0856423957962796 0.000184177719445236
0.0858265735157249 0.000185196907285798
0.0860117704230107 0.000186370448763465
0.0861981408717741 0.000187709698355806
0.08638585057013 0.000189227855021572
0.0865750784251515 0.000190940321107281
0.0867660187462588 0.000192865154692779
0.0869588839009516 0.000194789994526436
0.087153673895478 0.00019360991495306
0.0873472838104311 0.000192509429620162
0.0875397932400512 0.00019150614191931
0.0877312993819705 0.000190599292556683
0.0879218986745272 0.000189788304416161
0.0881116869789434 0.000189072897560818
0.0883007598765042 0.000188453096825504
0.0884892129733297 0.000187929241933629
0.0886771422152633 0.000187502000971235
0.0888646442162346 0.000187172387501274
0.0890518166037358 0.000186941781984681
0.0892387583857205 0.000186811957751667
0.0894255703434722 0.000186785112582008
0.0896123554560542 0.000186863906772168
0.0897992193628264 0.0001870515083818
0.0899862708712082 0.000187351647617253
0.0901736225188254 0.000187768681574023
0.0903613912003994 0.0001883076719241
0.0905496988723235 0.000188974477969427
0.090738673350293 0.000189775868562648
0.0909284492188556 0.000190719657728967
0.0911191688765846 0.000191814869339376
0.0913109837459239 0.00019307193829116
0.0915040556842151 0.00019450295855329
0.0916985586427684 0.000196121990833969
0.0918946806336023 0.000197945447625679
0.092092626081228 0.000199992579945732
0.0922926186611737 0.000200163703933347
0.0924927823651071 0.00019901378666764
0.0926917961517747 0.000197956060334386
0.0928897522121091 0.000196997789185552
0.0930867500012947 0.000196138353508258
0.0932828883548029 0.000195377389283638
0.0934782657440866 0.000194714842458676
0.0936729805865453 0.00019415097897643
0.0938671315655217 0.000193686397372345
0.094060817962894 0.00019332204531853
0.0942541400082126 0.000193059240262661
0.0944471992484752 0.000192899694765998
0.0946400989432412 0.000192845546939273
0.0948329444901805 0.000192899397458272
0.0950258438876388 0.000193064353689316
0.0952189082413281 0.000193344082277028
0.0954122523236051 0.000193742872025672
0.0956059951956308 0.000194265709313073
0.0958002609049439 0.000194918367926422
0.0959951792728703 0.000195707517327205
0.0961908867901975 0.000196640853225978
0.0963875276434235 0.000197727255877733
0.0965852548993012 0.000198976982943756
0.096784231882245 0.000200401906632516
0.0969846337888775 0.000202015806403906
0.0971866495952814 0.000203834734671177
0.0973904843299526 0.000205877476215737
0.0975963618061683 0.000206132477071956
0.0978024942832403 0.000204969257654907
0.0980074635408952 0.000203900476981828
0.098211364017877 0.000202933846812235
0.0984142978646892 0.000202068789327268
0.0986163666540165 0.000201304989151009
0.0988176716431675 0.000200642450075098
0.0990183140932426 0.000200081505653857
0.0992183955988965 0.000199622832770443
0.0994180184316669 0.000199267469413418
0.0996172859010803 0.000199016836079959
0.0998163027371603 0.000198872762867149
0.100015175500027 0.000198837521472753
0.1002140130215 0.000198913863903637
0.100412926885404 0.000199105068859221
0.100612031954263 0.000199414996923825
0.100811446951187 0.000199848156594107
0.101011295107781 0.000200409782935196
0.101211704890716 0.000201105931939591
0.101412810822656 0.000201943593900373
0.101614754416556 0.000202930829896302
0.101817685246452 0.000204076937749379
0.102021762184202 0.000205392653825247
0.102227154838027 0.000206890401321839
0.102434045239349 0.000208584596981742
0.102642629836331 0.000210492033624049
0.102853121869955 0.000212632362024288
0.103065754231979 0.000211521494436636
0.103277275726416 0.000210382094453453
0.103487657820869 0.00020934729349755
0.103697005114367 0.000208417079769348
0.103905422194136 0.000207591005958239
0.104113013200094 0.000206868944131749
0.104319882144226 0.000206251099110962
0.104526133243337 0.000205738021134339
0.104731871264471 0.000205330622011915
0.104937201886483 0.000205030195550851
0.105142232082034 0.000204838442584983
0.105347070524619 0.000204757501486842
0.105551828026106 0.000204789984599367
0.105756618010705 0.000204939022248084
0.105961557032953 0.000205208314721646
0.106166765347675 0.000205602194908902
0.106372367542584 0.00020612570250858
0.106578493245092 0.000206784672930409
0.106785277918023 0.00020758584390212
0.106992863761925 0.00020853698365094
0.107201400745576 0.000209647045694988
0.107411047791271 0.00021092635742664
0.107621974148698 0.00021238685013136
0.107834360998829 0.000214042342745824
0.108048403341575 0.000215908893693826
0.108264312235269 0.000218005241828844
0.108482317477097 0.000217548881382716
0.10869986635848 0.000216382890111084
0.108916249248591 0.000215320526911103
0.109131569775502 0.000214365510719196
0.109345935286221 0.000213517403624601
0.109559452689846 0.000212776073579116
0.109772228763425 0.000212141728740223
0.109984370492165 0.000211614930354066
0.110195985422519 0.000211196609439686
0.110407182031959 0.00021088808715811
0.110618070119117 0.000210691100651111
0.110828761219768 0.00021060783374701
0.111039369053515 0.000210640954123541
0.111250010007639 0.000210793657850728
0.11146080366549 0.000211069722284672
0.111671873387774 0.000211473569461007
0.111883346957235 0.000212010341246252
0.112095357298482 0.000212685989455205
0.112308043287937 0.000213507383697397
0.112521550671634 0.000214482440798595
0.112736033112433 0.000215620281498113
0.112951653393931 0.000216931420281888
0.113168584814213 0.000218427997671442
0.113387012811884 0.000220124065506553
0.113607136877391 0.000222035941136353
0.113829172818527 0.000224182649668973
0.114053355468196 0.000223044595030524
0.114276400063227 0.00022188707063204
0.114498287133859 0.000220839418516298
0.114719126552375 0.000219901669855733
0.114939028222231 0.000219073482101119
0.115158101704332 0.000218354850374923
0.115376456554707 0.000217746122095982
0.115594202676803 0.000217248011523889
0.115811450688327 0.000216861617969623
0.116028312306296 0.000216588448728297
0.116244900755025 0.000216430446922884
0.116461331201947 0.000216390025182424
0.11667772122713 0.000216470106137169
0.116894191333267 0.000216674170568656
0.117110865503836 0.000217006314962171
0.117327871818798 0.00021747132007391
0.117545343138872 0.000218074732448086
0.11776341787132 0.000218822962133708
0.117982240833454 0.000219723399435935
0.118201964232889 0.000220784555826715
0.118422748788716 0.000222016233801744
0.118644765022518 0.000223429733716721
0.118868194756235 0.000225038106711805
0.119093232862946 0.000226856466497444
0.119320089329444 0.000228902376253548
0.119548991705697 0.000229243184664185
0.119778234890362 0.000228035925914361
0.120006270816276 0.000226933347689635
0.120233204163966 0.000225943500147107
0.120459147664113 0.000225065988413562
0.120684213652526 0.000224300716623153
0.120908514369149 0.000223647945377272
0.121132162314527 0.000223108305665531
0.121355270620192 0.000222682816584428
0.121577953436777 0.000222372907092202
0.121800326343869 0.000222180443148432
0.122022506787017 0.000222107760295126
0.122244614547312 0.000222157702781426
0.122466772250094 0.000222333670487796
0.122689105920582 0.000222639674550947
0.122911745595133 0.000223080403981812
0.123134825999114 0.000223661304454021
0.123358487303568 0.000224388672923509
0.123582875976492 0.000225269770464219
0.123808145746956 0.000226312957854257
0.12403445870481 0.000227527859276184
0.124261986564087 0.000228925560591056
0.124490912124678 0.000230518851550876
0.124721430976229 0.000232322523390665
0.124953753499619 0.000234353736715084
0.125188107236334 0.000234947936794683
0.125423055173129 0.000233723722271417
0.1256567788954 0.000232605530668871
0.125889384426069 0.000231602711251441
0.126120987137321 0.000230714898101406
0.126351702035422 0.000229942026402433
0.126581644061825 0.000229284396414007
0.126810928458239 0.000228742688001128
0.12703967114624 0.000228317978777706
0.127267989125017 0.000228011767074259
0.127496000892092 0.000227825999737939
0.12772382689183 0.00022776310588899
0.127951589997719 0.000227826037295745
0.128179416035014 0.000228018316829888
0.128407434351844 0.000228344095804488
0.128635778447649 0.000228808222473777
0.128864586670123 0.000229416323416308
0.129094002993539 0.000230174900877398
0.129324177894416 0.000231091448859118
0.129555269343275 0.000232174592641124
0.129787443935917 0.000233434257384871
0.130020878193301 0.000234881871718207
0.13025576006502 0.000236530617206097
0.130492290682226 0.000238395733718643
0.130730686415944 0.000240494898026686
0.130971181313971 0.000240157126234814
0.131211338440206 0.000238950462405756
0.131450288902612 0.00023785716965645
0.131688146072268 0.00023688172825417
0.131925027800522 0.000236023891101683
0.132161051691624 0.000235283750505837
0.13239633544213 0.000234661777124714
0.132630997219255 0.000234158836252539
0.132865156055507 0.000233776208460934
0.133098932263968 0.000233515614732569
0.133332447878701 0.000233379247428317
0.133565827126129 0.000233369807097732
0.133799196933227 0.000233490547034888
0.134032687480261 0.000233745325968099
0.13426643280623 0.00023413867095113
0.134500571477181 0.000234675852120894
0.134735247329302 0.00023536297162994
0.134970610300932 0.000236207070026502
0.135206817370958 0.000237216253248351
0.135444033624206 0.000238399845719837
0.135682433469926 0.000239768574802573
0.135922202044729 0.000241334795109397
0.136163536839838 0.000243112762791713
0.13640664960263 0.000245118972646108
0.136651768575276 0.000246162876437899
0.136897931451714 0.000244906194331805
0.137142837646046 0.000243758560781373
0.137386596206827 0.00024273152036939
0.137629327727196 0.000241824766544225
0.137871152493741 0.000241038300471247
0.138112190794212 0.000240372505525272
0.138352563299737 0.000239828163131439
0.138592391462869 0.000239406472409023
0.138831797935278 0.000239109074609678
0.139070907009887 0.000238938083038226
0.139309845092926 0.00023889611890351
0.139548741211829 0.000238986354423992
0.139787727566253 0.000239212564105868
0.140026940130359 0.000239579186017992
0.140266519316377 0.000240091394160237
0.140506610710537 0.00024075518487973
0.140747365895417 0.00024157748005532
0.140988943375472 0.000242566249861202
0.141231509625333 0.000243730660759917
0.141475240286093 0.000245081253463661
0.141720321539557 0.000246630158851996
0.141966951698409 0.00024839136108305
0.142215343059492 0.000250381020496332
0.142465724079988 0.000251710259922905
0.142717434339911 0.000250435388516347
0.142967869728428 0.000249270804367303
0.143217140532795 0.00024822940559774
0.143465369938393 0.00024731090898856
0.143712680847381 0.000246515340914551
0.143959196188296 0.000245843118332332
0.144205039306628 0.00024529506500518
0.144450334371633 0.000244872431908124
0.144695206803541 0.000244576922315851
0.144939783725857 0.000244410722499246
0.145184194448357 0.000244376538609946
0.145428570986966 0.000244477641032254
0.145673048627999 0.000244717916980532
0.145917766544979 0.000245101933184157
0.146162868478163 0.000245635010175359
0.146408503488339 0.000246323311045857
0.146654826799385 0.000247173946827584
0.146902000746212 0.000248195102475574
0.147150195848688 0.000249396188319767
0.147399592037008 0.00025078802230758
0.147650380059315 0.000252383050754843
0.14790276311007 0.00025419561771549
0.148156958727785 0.000256242295150361
0.148413201022936 0.000256797504678725
0.148669998527615 0.000255537621452503
0.148925536149067 0.000254394380878718
0.149179930529946 0.000253376784183417
0.149433307314129 0.000252484660415131
0.149685791974544 0.00025171818067192
0.149937510155216 0.000251077919216535
0.150188588074433 0.000250564872013636
0.150439152946446 0.00025018047877552
0.150689333425222 0.000249926650660458
0.150939260075882 0.000249805803556566
0.151189065879439 0.000249820898182698
0.151438886777622 0.000249975487861538
0.151688862265483 0.000250273775629041
0.151939136041112 0.000250720681621236
0.152189856722733 0.000251321923754249
0.152441178646488 0.000252084112986705
0.152693262759474 0.000253014867463533
0.152946277626938 0.000254122948953112
0.153200400575891 0.000255418426390507
0.153455819002282 0.000256912873362431
0.153712731875644 0.000258619607983422
0.153971351483627 0.000260553985372141
0.154231905469 0.000262733757494018
0.154494639226494 0.000261454678747498
0.154756093905241 0.000260243975186621
0.155016337880428 0.000259161418995961
0.155275499299424 0.000258206952557923
0.155533706251982 0.000257380614004644
0.155791086865986 0.000256682845690236
0.156047769711676 0.000256114512585377
0.156303884224262 0.000255676923298032
0.15655956114756 0.000255371855977372
0.156814933003537 0.00025520159025332
0.157070134593791 0.000255168945461905
0.157325303539253 0.00025527732616726
0.15758058086542 0.000255530776768832
0.157836111642189 0.000255934046075812
0.158092045688264 0.000256492664020799
0.158348538352285 0.000257213033083111
0.158605751385368 0.000258102536777069
0.158863853922145 0.000259169669325271
0.159123023591471 0.000260424191339382
0.15938344778281 0.000261877316930271
0.15964532509974 0.000263541940011812
0.159908867039752 0.000265432910363784
0.160174299950116 0.000267567371460217
0.160441867321576 0.00026697795032668
0.160708845271903 0.000265737991703856
0.160974583263607 0.000264625281766693
0.161239208545373 0.000263643222467631
0.161502851767841 0.000262791843984535
0.161765643611826 0.000262071570155583
0.162027715181981 0.000261483253628076
0.162289198435609 0.000261028197087133
0.162550226632696 0.000260708179261318
0.162810934811958 0.000260525486822151
0.16307146029878 0.000260482952825392
0.163331943251605 0.000260584002348289
0.163592527253953 0.000260832707361294
0.163853359961315 0.000261233851172356
0.164114593812487 0.000261793005772271
0.164376386818259 0.000262516623036215
0.164638903441296 0.000263412143556318
0.164902315584852 0.000264488126463074
0.165166803711315 0.000265754404972449
0.165432558116287 0.000267222273310976
0.165699780389598 0.000268904713044183
0.165968685102643 0.000270816667679718
0.166239501770322 0.000272975379779899
0.166512477150102 0.000272099554171061
0.166784576704273 0.000270861435343654
0.167055438139617 0.000269754423351767
0.167325192562969 0.000268780586010343
0.167593973148979 0.000267940032343249
0.167861913181322 0.000267233282712032
0.168129146464034 0.000266661297785457
0.16839580776182 0.000266225501055624
0.168662033262875 0.000265927806719433
0.168927961069595 0.000265770652963907
0.169193731722559 0.00026575704264506
0.169459488765204 0.000265890591328214
0.169725379356532 0.000266175584712583
0.169991554941245 0.000266617046645363
0.17025817198789 0.000267220820033609
0.170525392807924 0.000267993662863305
0.170793386470787 0.000268943362221634
0.171062329833009 0.000270078870920052
0.171332408703929 0.000271410470664611
0.171603819174593 0.000272949968716306
0.17187676914331 0.000274710935875617
0.172151480079185 0.000276708995725723
0.172428189074911 0.000278154774885164
0.172706343849796 0.000276831561718992
0.172983175411515 0.000275631037453553
0.173258806448969 0.000274566280936354
0.173533372729905 0.000273637233637772
0.173807009963543 0.000272844194583597
0.174079854158126 0.000272187900271673
0.174352042058398 0.000271669545241075
0.174623711603639 0.000271290807348097
0.174895002410987 0.000271053878325886
0.175166056289313 0.000270961501325902
0.175437017790639 0.0002710170150993
0.175708034805738 0.000271224407234841
0.175979259212973 0.000271588377166913
0.17625084759014 0.000272114410868133
0.176522962001008 0.000272808869603157
0.176795770870611 0.000273679095398822
0.17706944996601 0.000274733536513153
0.177344183502523 0.000275981897640315
0.177620165400164 0.000277435320012228
0.177897600720176 0.000279106598502268
0.178176707318678 0.000281010444826521
0.178457717763505 0.000283163808947336
0.178740881572452 0.000282472540412039
0.179023354112864 0.000281214098215723
0.17930456821108 0.000280090792564381
0.179584659003644 0.000279105684613425
0.179863764688258 0.000278258972702296
0.18014202366096 0.000277551279933064
0.180419574940893 0.000276983688907848
0.180696558629801 0.00027655776589116
0.180973116395692 0.000276275590226603
0.181249391985918 0.000276139790423304
0.181525531776342 0.000276153586809381
0.181801685363151 0.000276320843188479
0.18207800620634 0.000276646127353472
0.182354652333693 0.000277134783621226
0.182631787117314 0.000277793018186416
0.182909580135501 0.000278628001198349
0.183188208136699 0.000279647987626435
0.183467856124326 0.000280862461748824
0.183748718586074 0.000282282310335604
0.18403100089641 0.000283920030820762
0.184314920927231 0.000285789983425003
0.184600710910656 0.000287908698056248
0.184888619608712 0.000287754721269943
0.185176374329982 0.000286470856230339
0.185462845186212 0.000285322066768087
0.18574816725298 0.000284313958418165
0.186032481211399 0.000283446729423148
0.186315927940822 0.000282720997618976
0.186598648938441 0.000282137847122276
0.186880786785563 0.000281698852454237
0.187162485638017 0.000281406108882674
0.1874438917469 0.000281262267901465
0.187725154014801 0.000281270580922294
0.188006424595724 0.000281434950933591
0.188287859546657 0.000281759993560619
0.188569619540218 0.000282251110263516
0.188851870650481 0.000282914574188485
0.18913478522467 0.000283757632789251
0.189418542857459 0.000284788629759103
0.189703331487218 0.000286017150166612
0.189989348637385 0.000287454194606413
0.190276802831991 0.000289112388303461
0.190565915220295 0.000291006234273143
0.190856921454568 0.000293152421281191
0.191150073875849 0.000292671056556176
0.191442744932405 0.000291391632636606
0.191734136565042 0.000290251245174576
0.192024387810216 0.000289254022803835
0.19231364183302 0.000288400249954302
0.192602042082974 0.00028769064888084
0.192889732731855 0.000287126420278038
0.193176859152133 0.000286709268948933
0.193463568421082 0.000286441435307186
0.193750009856389 0.000286325733401409
0.194036335589791 0.000286365596376559
0.194322701186167 0.000286565130828802
0.194609266316996 0.000286929181070078
0.194896195498066 0.000287463405411553
0.195183658903478 0.000288174366715457
0.195471833270193 0.000289069639857025
0.19576090291005 0.000290157939272402
0.196051060849323 0.000291449271863335
0.196342510121186 0.000292955119173035
0.196635465240359 0.000294688657587588
0.196930153897947 0.000296665024211739
0.197226818922158 0.000298607790330312
0.197525426712489 0.000297234242150153
0.197822660954639 0.000295991267020781
0.19811865222166 0.000294893914879514
0.198413546136539 0.000293942268872868
0.198707488405412 0.000293136797361168
0.199000625202773 0.000292478441912747
0.199293103644686 0.000291968640736195
0.199585072285422 0.000291609357219951
0.199876681642642 0.000291403114611717
0.200168084757254 0.000291353037697552
0.200459437794951 0.000291462902588427
0.20075090069754 0.000291737195862011
0.201042637893402 0.000292181185042053
0.201334819078444 0.000292801001421511
0.201627620079865 0.00029360373919204
0.201921223819057 0.000294597572312653
0.20221582139137 0.000295791894138173
0.202511613285508 0.000297197484367532
0.202808810769876 0.00029882670894115
0.203107637478817 0.000300693761300504
0.203408331240118 0.000302814955147487
0.203711146195265 0.000302787451021697
0.204013933646287 0.000301478325149061
0.204315411971436 0.00030031102039173
0.204615722991827 0.000299291782761557
0.204915014774589 0.000298420955429696
0.205213435730019 0.000297699326648566
0.205511135056667 0.000297128180413261
0.205808263237081 0.000296709323153557
0.206104972560234 0.000296445116939587
0.206401417677174 0.000296338519070703
0.206697756196244 0.000296393129651551
0.206994149325896 0.000296613248033153
0.207290762573929 0.000297003939942927
0.207587766513872 0.000297571117205614
0.207885337631078 0.000298321631608732
0.208183659262686 0.000299263386950226
0.208482922649637 0.000300405471933034
0.20878332812157 0.000301758318922498
0.209085086440492 0.000303333893703413
0.209388420334195 0.000305145924430226
0.209693566258626 0.000307210177694572
0.21000077643632 0.000308021151425453
0.210308797587746 0.000306674309131901
0.210615471896878 0.000305467975296502
0.210920939872174 0.000304412114073843
0.211225351986248 0.000303507029807339
0.211528859016055 0.000302753459945559
0.211831612476001 0.000302152642128892
0.21213376511813 0.000301706340662492
0.212435471458792 0.000301416879037781
0.21273688833783 0.000301287179475991
0.213038175517306 0.000301320809749498
0.213339496327056 0.000301522039507755
0.213641018366563 0.000301895906411278
0.213942914272975 0.000302448295174095
0.214245362568149 0.000303186031098746
0.214548548599247 0.000304116990415152
0.214852665589663 0.000305250232072478
0.215157915821735 0.00030659615476737
0.215464511976502 0.000308166684527127
0.21577267866103 0.000309975500485393
0.216082654161515 0.000312038307609938
0.216394692469125 0.00031291891324897
0.216707611382374 0.000311562468264238
0.217019173850638 0.000310348661912793
0.217329522512551 0.00030928774509247
0.217638810257643 0.000308380065707847
0.217947190323351 0.000307626413014981
0.218254816736366 0.000307028085881814
0.218561844822248 0.000306586920057497
0.218868431742306 0.000306305321944866
0.21917473706425 0.000306186308940576
0.219480923373191 0.000306233557971273
0.219787156931162 0.000306451462811035
0.220093608393973 0.000306845202569798
0.220400453596543 0.000307420822720029
0.220707874419263 0.000308185330649586
0.221016059749913 0.000309146809594958
0.221325206559508 0.000310314553779423
0.221635521113287 0.000311699229450693
0.221947220342738 0.000313313067569928
0.222260533410308 0.000315170095631564
0.222575703505939 0.000317286417854564
0.222892989923794 0.00031748352797811
0.223210473451772 0.000316146312786096
0.223526619764558 0.000314957154344459
0.223841576918902 0.000313923336660186
0.224155500255563 0.000313045337507767
0.22446854559307 0.000312324103077778
0.224780869696148 0.000311761103917516
0.225092630800066 0.000311358364546564
0.225403989164612 0.00031111849928573
0.225715107663898 0.000311044755596697
0.226026152419495 0.000311141065407827
0.226337293484903 0.000311412106616152
0.226648705591519 0.000311863375400646
0.226960568966919 0.000312501272649019
0.227273070239568 0.000313333205332251
0.227586403444901 0.000314367707991222
0.227900771152892 0.00031561458602443
0.228216385738916 0.000317085087201093
0.228533470826117 0.000318792107438529
0.228852262933556 0.000320750437729293
0.229173013371285 0.000322977063575681
0.229495990434861 0.000321735821562576
0.229817726256423 0.000320447360012309
0.230138173616436 0.000319315725482669
0.230457489341918 0.000318342002748671
0.230775831344667 0.000317526891287973
0.231093358235955 0.000316871605790727
0.231410229841746 0.000316377906632655
0.231726607748378 0.000316048133094219
0.232042655881473 0.000315885242778808
0.232358541124251 0.000315892859755545
0.232674433984007 0.000316075330994566
0.232990509315002 0.000316437794046321
0.233306947109048 0.000316986256773522
0.233623933365821 0.000317727691804831
0.233941661057626 0.000318670148883808
0.23426033120651 0.000319822887338981
0.234580154093849 0.000321196535044458
0.234901350628894 0.000322803277398384
0.235224153906292 0.000324657084835721
0.235548810991128 0.000326773986265033
0.235875584977393 0.000327065609737167
0.23620265058713 0.000325712091835044
0.236528362678965 0.000324510996080276
0.236852873675045 0.000323470036756279
0.237176343711801 0.000322589787524267
0.237498933499326 0.000321871307683812
0.23782080480701 0.000321316200517869
0.238142121007527 0.000320926644823228
0.238463047652351 0.000320705432728814
0.238783753085079 0.000320656015424802
0.239104409100504 0.000320782557443827
0.239425191657948 0.000321090001544644
0.239746281659493 0.000321584144927707
0.24006786580442 0.000322271730203036
0.240390137534623 0.000323160552416433
0.24071329808704 0.00032425958668167
0.241037557673722 0.000325579139452384
0.241363136813174 0.000327131029270007
0.241690267842444 0.000328928803324687
0.242019196645769 0.000330987998125909
0.242350184643895 0.000332110276130442
0.242682294920025 0.000330717509376359
0.243013012429401 0.000329475981946302
0.243342488411348 0.000328396899064978
0.243670885310413 0.00032748078730228
0.243998366097715 0.000326728648301251
0.244325094746016 0.000326142031609378
0.244651236777626 0.000325723065398348
0.244976959843024 0.000325474494315624
0.24530243433734 0.000325399724149517
0.245627834061489 0.000325502876063769
0.245953336937553 0.000325788850276767
0.24627912578783 0.000326263402101385
0.246605389189931 0.0003269332313886
0.24693232242132 0.000327806088911233
0.247260128510231 0.000328890901957772
0.247589019412189 0.000330197924509376
0.247919217336698 0.000331738915389475
0.248250956252087 0.000333527351983193
0.248584483604071 0.000335578687364298
0.248920062291435 0.000336853495461341
0.249256915786896 0.0003354480744032
0.249592363861299 0.00033419563425479
0.249926559495554 0.000333107991826944
0.250259667487381 0.000332185707085779
0.250591853194467 0.000331429821408039
0.250923283015875 0.000330841932700119
0.251254124948575 0.0003304242272895
0.251584549175865 0.000330179518204219
0.251914728694069 0.000330111291239134
0.252244839985308 0.000330223759906911
0.252575063745215 0.000330521930845171
0.25290558567606 0.000331011680948285
0.253236597357008 0.000331699849083637
0.253568297206092 0.000332594344420022
0.253900891550512 0.000333704274724529
0.254234595825237 0.000335040099395147
0.254569635924632 0.000336613811424876
0.254906249736057 0.000338439155299709
0.255244688891356 0.000340531889683985
0.25558522078104 0.000341295841815559
0.255926516622856 0.000339904924860791
0.256266421547717 0.000338671516068746
0.256605093063785 0.000337605316211678
0.256942698379997 0.00033670700169408
0.257279405381691 0.000335977752559908
0.257615383134251 0.000335419319734626
0.257950802453986 0.000335034058442244
0.258285836512428 0.000334824968990536
0.258620661481418 0.000334795745094428
0.258955457226513 0.000334950831831321
0.259290408058344 0.000335295494493598
0.259625703552838 0.000335835899731517
0.259961539452569 0.000336579211661824
0.260298118664231 0.000337533706209396
0.260635652370441 0.000338708905864206
0.260974361276305 0.000340115740633489
0.261314477016938 0.000341766739849767
0.261656243756788 0.000343676261894128
0.261999920018682 0.000345860771020096
0.262345780789702 0.000345452809326931
0.262691233599029 0.000344104089221554
0.263035337688251 0.000342920214922313
0.263378257903173 0.000341906082228139
0.263720163985401 0.000341062571675033
0.264061226557076 0.000340391106036863
0.264401617663113 0.000339893699306173
0.264741511362419 0.000339572993496789
0.265081084355916 0.000339432302560846
0.265420516658477 0.000339475665175027
0.265759992323652 0.000339707907997681
0.266099700231649 0.000340134719430197
0.26643983495108 0.000340762737739178
0.266780597688819 0.000341599655750724
0.267122197344569 0.000342654343619376
0.267464851688189 0.00034393699575334
0.267808788683942 0.000345459305060998
0.268154247989003 0.000347234671336252
0.268501482660339 0.00034927845163007
0.26885076111197 0.000350787355779669
0.269201548467749 0.000349353135003447
0.269550901602753 0.000348078027192291
0.269898979629945 0.000346974729478785
0.270245954359424 0.000346043928710157
0.270591998288134 0.000345286817313261
0.270937285105447 0.000344705172853121
0.2712819902783 0.000344301391977525
0.271626291670278 0.000344078531907733
0.271970370202186 0.000344040359976416
0.272314410562162 0.000344191412461599
0.272658601974624 0.000344537064691583
0.273003139039315 0.000345083613840621
0.273348222653156 0.000345838376964433
0.27369406103012 0.000346809807124037
0.274040870837244 0.00034800763099898
0.274388878468243 0.000349443012364318
0.274738321480608 0.00035112874734409
0.275089450227952 0.000353079498085604
0.275442529726037 0.000355312073915763
0.275797841799953 0.00035437756689002
0.276152219366843 0.00035304028904514
0.276505259655888 0.00035187473587671
0.276857134391765 0.000350883746131989
0.277208018137897 0.000350068383903225
0.2775580865218 0.000349430288288033
0.277907516810088 0.000348971715696078
0.278256488525784 0.000348695579609766
0.278605184105394 0.000348605498379653
0.278953789603774 0.000348705852341749
0.279302495456115 0.000349001851423398
0.279651497307539 0.000349499615282196
0.280000996922821 0.000350206268338406
0.280351203191159 0.00035113005188451
0.280702333243044 0.000352280457007651
0.281054613700052 0.00035366838291386
0.281408282082965 0.000355306324986822
0.281763588407952 0.000357208599879621
0.282120797007832 0.000359391616242853
0.282480188624075 0.000359154888843632
0.282839343512918 0.000357783140467459
0.283197126653386 0.000356582442346224
0.283553709095732 0.000355558502511918
0.283909267598244 0.000354712348662942
0.284263979946907 0.000354045576140397
0.284618025523047 0.000353560401414289
0.284971585924462 0.000353259701794535
0.285324845626256 0.00035314706272685
0.285677992688983 0.000353226834741233
0.286031219523724 0.000353504200445866
0.28638472372417 0.000353985254200662
0.286738708978371 0.000354677096867956
0.287093386075239 0.000355587946682616
0.287448974021921 0.000356727272040333
0.287805701293962 0.000358105948116465
0.288163807242078 0.000359736443689035
0.288523543685767 0.000361633044880963
0.288885176730648 0.000363812122990826
0.289248988853639 0.000363675598690314
0.289612664452329 0.000362294400529128
0.289974958852859 0.000361086127245973
0.290336044980104 0.000360056922223508
0.290696101902328 0.000359207856241877
0.29105530975857 0.000358540575257652
0.291413850333827 0.000358057355767588
0.291771907689595 0.000357761146038375
0.292129668835633 0.000357655613503885
0.292487324449137 0.000357745203586354
0.292845069652724 0.000358035207813702
0.293203104860537 0.000358531845245361
0.293561636705783 0.000359242359002448
0.293920879064785 0.000360175129634432
0.29428105419442 0.000361339810311978
0.294642394004732 0.000362747486970632
0.295005141491702 0.000364410868728463
0.295369552360431 0.000366344516227746
0.295735896876658 0.000368565115372651
0.296104461992031 0.000367940162127418
0.296472402154158 0.000366575088525492
0.296838977242684 0.000365387276895314
0.297204364519579 0.000364380973033177
0.297568745492612 0.000363557373168157
0.297932302865781 0.000362918270269671
0.29829522113605 0.000362466103903573
0.298657687239954 0.000362204002402609
0.299019891242357 0.000362135833733022
0.29938202707609 0.000362266266474441
0.299744293342564 0.000362600841109954
0.300106894183674 0.000363146056020453
0.300470040239694 0.000363909467524091
0.300833949707218 0.00036489980944034
0.301198849516659 0.000366127134409961
0.301564976651069 0.000367602981446736
0.301932579632515 0.000369340576033968
0.302301920208549 0.000371355069513636
0.302673275278063 0.000373451595109966
0.303046726873173 0.000371961123573493
0.303418687996747 0.000370639061527731
0.303789327058274 0.000369500260354015
0.304158827318628 0.000368545589420255
0.304527372908049 0.000367776460017354
0.304895149368066 0.000367194913907504
0.305262344281973 0.000366803661688916
0.305629147943662 0.00036660612809328
0.305995754071756 0.000366606507278186
0.306362360579034 0.000366809827697346
0.306729170406731 0.000367222029705959
0.307096392436437 0.000367850056726136
0.307464242493163 0.000368701963501532
0.307832944456665 0.000369787044305274
0.30820273150097 0.000371115984575546
0.308573847485546 0.000372701041428846
0.308946548526975 0.000374556259311662
0.309321104786286 0.00037669772786145
0.309697802514148 0.000377186473197808
0.310074988987345 0.000375762381349203
0.310450751368695 0.000374515481979206
0.310825266850674 0.000373454441744699
0.311198721292418 0.000372580413196187
0.311571301705615 0.000371895138394841
0.31194319684401 0.000371401015919504
0.312314597859929 0.000371101142940904
0.31268569900287 0.000370999366125282
0.313056698368995 0.000371100342245658
0.313427798711241 0.000371409609615139
0.313799208320856 0.000371933673706424
0.314171141994562 0.000372680107204856
0.314543822101767 0.000373657669435463
0.314917479771203 0.000374876447086281
0.315292356218289 0.000376348021805853
0.315668704240095 0.000378085669204753
0.3160467899093 0.00038010459747792
0.316426894506778 0.000382216751072771
0.31680911125785 0.000380713707475481
0.317189824965326 0.000379383622470819
0.317569208587797 0.000378241344325424
0.317947449932122 0.000377287845499009
0.318324737777621 0.000376524660267975
0.318701262437889 0.000375953973609011
0.319077216411498 0.000375578661352358
0.31945279507285 0.000375402338350904
0.319828197411201 0.00037542941558004
0.320203626826781 0.000375665169326913
0.320579291996108 0.000376115821596206
0.320955407817704 0.000376788635994695
0.321332196453699 0.000377692031403525
0.321709888485103 0.00037883571595796
0.322088724201061 0.00038023084625662
0.322468955047317 0.000381890216665124
0.322850845263982 0.000383828485438322
0.323234673749421 0.000386062445608093
0.323620736195029 0.000385461811781934
0.324006198006811 0.000384077084917752
0.324390275091729 0.000382878557344357
0.324773153649073 0.000381870767047667
0.325155024416121 0.00038105514136349
0.325536079557484 0.000380433743810074
0.325916513301294 0.000380009327168833
0.326296522628463 0.000379785380671516
0.326676308009134 0.000379766185425964
0.32705607419456 0.000379956881743269
0.327436031076304 0.000380363547512047
0.327816394623816 0.000380993292131051
0.328197387915947 0.000381854366864078
0.328579242282811 0.000382956295557541
0.328962198578368 0.000384310029918483
0.329346508608287 0.000385928133659113
0.329732436741946 0.000387825002497093
0.330120261744443 0.000390017127234959
0.330510278871678 0.000389992023005234
0.330900270894683 0.000388576473045483
0.331288847367729 0.000387346999918543
0.331676194367647 0.000386310379850103
0.332062504747497 0.000385468012706842
0.332447972760204 0.00038482193011456
0.332832794690319 0.000384374857738672
0.333217169548057 0.000384130261680638
0.333601299809738 0.000384092404439199
0.333985392214177 0.000384266411245237
0.334369658625423 0.000384658349097809
0.33475431697452 0.000385275319684744
0.335139592294205 0.000386125570126736
0.335525717864332 0.000387218622950667
0.335912936487282 0.000388565431025749
0.336301501918308 0.000390178561386296
0.336691680479694 0.000392072414137532
0.337083752893832 0.000394263484958151
0.33747801637879 0.000394295780356484
0.337872312159147 0.000392872934424898
0.338265185093572 0.000391638173623356
0.338656823267195 0.000390598523695026
0.33904742179089 0.000389755433862076
0.339437177224752 0.000389110994134668
0.339826288218887 0.000388667998222146
0.340214956217109 0.000388429991701986
0.340603386208811 0.00038840132877848
0.340991787537589 0.000388587239987512
0.341380374777577 0.000388993912963039
0.34176936869054 0.000389628587191088
0.342158997277731 0.000390499666784748
0.342549496944516 0.000391616853358018
0.342941113797874 0.000392991304096535
0.34333410510197 0.000394635819053399
0.343728740921024 0.000396565064911898
0.344125305985936 0.000398795842676681
0.344524101828612 0.000398374202195724
0.344922476030808 0.000396968019406423
0.345319444050214 0.000395754003257285
0.345715198053472 0.000394737512299073
0.346109935565771 0.000393920124712517
0.346503855690483 0.000393304080399837
0.346897159770883 0.000392892339236253
0.347290052110119 0.000392688631171139
0.34768274074129 0.000392697515579343
0.34807543825687 0.000392924451982039
0.348468362708852 0.000393375883855734
0.348861738592708 0.000394059338334517
0.349255797931042 0.000394983542800177
0.349650781473842 0.000396158564182752
0.350046940038025 0.000397595973480258
0.350444536011505 0.000399309041548208
0.350843845053053 0.000401312972771079
0.351245158025825 0.000403625184703425
0.351648783210528 0.000402237994656532
0.352051021205185 0.000400872905023765
0.352451894110208 0.000399706172468082
0.352851600282676 0.000398739585160539
0.353250339867837 0.00039797493351701
0.353648314801354 0.000397414703852519
0.354045729505206 0.000397062125323985
0.35444279163053 0.000396921223302006
0.354839712853832 0.000396996882861879
0.355236709736694 0.000397294924133409
0.355634004660828 0.000397822191908515
0.356031826852736 0.000398586661086411
0.356430413513823 0.000399597562045747
0.356830011075868 0.000400865527983307
0.357230876603852 0.000402402771261119
0.357633279375113 0.000404223292379984
0.358037502667493 0.00040634312913704
0.35844384579663 0.000407391432030592
0.358851237228661 0.000405906338034962
0.359257143566695 0.000404611963659929
0.359661755530355 0.000403519156996892
0.360065274687352 0.000402629381390188
0.360467904068742 0.000401944747065321
0.360869848815808 0.000401468088483652
0.361271316904291 0.00040120301371882
0.36167251991801 0.000401153962421222
0.362073673880431 0.000401326274896961
0.362475000155328 0.000401726274511669
0.36287672642984 0.00040236136499936
0.36327908779484 0.000403240145268011
0.363682327940108 0.000404372545407557
0.364086700485515 0.000405769988055234
0.36449247047357 0.000407445579680435
0.364899916053251 0.000409414339270302
0.365309330392521 0.000411693471312982
0.365721023863834 0.000410808045993019
0.366131831909827 0.000409411448543418
0.36654124335837 0.000408215545706954
0.366949458904077 0.000407224123751879
0.367356683027829 0.000406439015517028
0.367763122043346 0.000405862757417551
0.368168984800764 0.000405498645011873
0.368574483445776 0.00040535078709724
0.368979834232873 0.000405424170857809
0.369385258403731 0.000405724738831463
0.369790983142562 0.000406259480207467
0.37019724262277 0.000407036538884661
0.370604279161654 0.000408065340964421
0.371012344502619 0.000409356746239562
0.371421701248858 0.00041092322722818
0.371832624476087 0.000412779083290023
0.372245403559377 0.000414940695168365
0.372660344254545 0.000415545552588317
0.373075889807133 0.000414072615026125
0.373489962422159 0.000412796585508053
0.373902759007667 0.00041172673175612
0.374314485739423 0.000410864703555047
0.374725350442979 0.000410212828187232
0.375135563271166 0.000409774183998934
0.375545337455165 0.000409552653070197
0.375954890108235 0.000409552982610491
0.376364443090845 0.00040978085925546
0.376774223950101 0.000410242996301097
0.377184466946402 0.000410947236950699
0.377595414183353 0.000411902676925957
0.378007316860279 0.000413119809159802
0.378420436669438 0.000414610695262782
0.378835047364701 0.000416389169835195
0.379251436534536 0.000418471083861435
0.379669907618398 0.000420097455195477
0.380090005073593 0.000418569474424342
0.380508574548018 0.000417236620892977
0.380925811168911 0.000416111829123323
0.381341922998034 0.000415196638668501
0.381757119636703 0.000414493252552383
0.382171612889255 0.00041400462361937
0.382585617512874 0.000413734505168593
0.382999352018043 0.000413687511619969
0.383413039529663 0.000413869190499735
0.383826908720163 0.000414286107545575
0.384241194827708 0.000414945948242676
0.384656140775951 0.000415857637333042
0.385071998413284 0.000417031479688575
0.385489029892972 0.000418479328497843
0.38590750922147 0.000420214784195355
0.386327724005666 0.000422253431841979
0.386749977437508 0.000424446859454665
0.387174424296962 0.000422885543514298
0.387597309840477 0.000421519393807106
0.388018829234284 0.000420363336224428
0.388439192570508 0.000419418872299753
0.388858611442808 0.00041868816420895
0.389277299607017 0.000418174127748424
0.389695473734765 0.000417880482775778
0.390113354217541 0.000417811813619123
0.39053116603116 0.000417973640576542
0.390949139671737 0.000418372505285582
0.391367512177022 0.000419016071149332
0.391786528248172 0.000419913242716565
0.392206441490888 0.000421074306059616
0.392627515796948 0.000422511096340466
0.393050026893288 0.000424237195570086
0.393474264088858 0.000426268169482828
0.393900532258341 0.000428586000456783
0.394329118258798 0.00042701333622401
0.394756131595022 0.00042563757429449
0.395181769169316 0.000424474059649124
0.395606243228966 0.000423524328060184
0.396029767557026 0.000422790583637726
0.396452558140663 0.000422275793048097
0.396874833933712 0.000421983736754961
0.397296817670466 0.000421919070594354
0.397718736741061 0.000422087398307956
0.398140824139369 0.000422495358130661
0.398563319497499 0.000423150724749225
0.398986470222249 0.000424062530484102
0.399410532752733 0.000425241208379361
0.399835773961112 0.000426698761416293
0.400262472722528 0.000428448964046818
0.400690921686575 0.0004305076024394
0.401121429289015 0.000432515439859275
0.401553944728874 0.000430953629664263
0.401984898358538 0.000429592096695254
0.402414490455233 0.000428445097292433
0.402842935552526 0.000427514275650548
0.403270449828176 0.000426801961016417
0.403697251789193 0.000426311259948633
0.404123563049141 0.000426046109083703
0.404549609158225 0.00042601133863194
0.404975620496857 0.000426212747777486
0.405401833244635 0.000426657194000278
0.405828490438635 0.000427352698881257
0.406255843137516 0.00042830857313685
0.406684151710653 0.000429535564659916
0.407113687275313 0.000431046033864008
0.407544733309177 0.000432854162065628
0.407977587471243 0.00043497620052812
0.408412563671771 0.000436243242997613
0.408848806914768 0.000434714721002531
0.409283521635771 0.000433391495963381
0.409716913131734 0.000432285255057716
0.410149198386792 0.000431397826747692
0.41058059621354 0.000430731752298405
0.411011327965838 0.000430290370135554
0.411441618335974 0.000430077872225723
0.411871696208199 0.000430099370513319
0.412301795578713 0.000430360976799698
0.412732156555512 0.000430869896733053
0.413163026452245 0.00043163454109879
0.413594660993344 0.000432664657824992
0.414027325651169 0.000433971487417571
0.414461297138587 0.000435567948633049
0.41489686508722 0.000437468857646383
0.415334333944866 0.000439691191703166
0.415774025136569 0.000439784307678883
0.416213809444248 0.00043831184288432
0.416652121287133 0.000437051414714538
0.417089172701847 0.000436010645710923
0.417525183347558 0.000435191628912293
0.41796037497647 0.000434597208801093
0.418394972185271 0.000434231054151837
0.418829203239423 0.000434097717845139
0.419263300957268 0.000434202709518545
0.419697503666787 0.000434552579921598
0.420132056246709 0.000435155022691924
0.4205672112694 0.000436018993438877
0.421003230262839 0.000437154850743531
0.421440385113583 0.000438574524061786
0.421878959637645 0.000440291711883081
0.422319251349528 0.000442322118692965
0.422761573468221 0.00044468373824412
0.423206257206465 0.00044315999472461
0.423649417201189 0.000441766894560043
0.424091184095749 0.000440594441717347
0.424531778537467 0.000439644637488985
0.424971423174956 0.000438919926524448
0.42541034310148 0.000438423556056057
0.425848766657536 0.000438159632588079
0.426286926290124 0.00043813318719841
0.426725059477323 0.00043835025500393
0.427163409732327 0.000438817967711063
0.427602227700038 0.000439544663955231
0.428041772363993 0.000440540019774816
0.428482312383768 0.00044181520256362
0.428924127586331 0.000443383054595888
0.429367510640927 0.000445258309633144
0.429812768950561 0.000447457853241784
0.430260226803802 0.00044789540207864
0.430708122205881 0.000446397275915159
0.431154519481796 0.000445114155171904
0.431599633636968 0.000444054921189605
0.432043688558158 0.000443221726368618
0.432486910284526 0.000442617487124826
0.432929527771651 0.000442245960904437
0.433371773732555 0.000442111809176042
0.433813885541732 0.000442220669929695
0.434256106211661 0.00044257924596372
0.434698685457625 0.000443195407783211
0.435141880865408 0.00044407831601443
0.435585959181423 0.000445238566378247
0.436031197747801 0.000446688360848651
0.436477886108649 0.000448441711562589
0.436926327820212 0.000450514683174908
0.437376842503387 0.000452493639085869
0.437829336142473 0.000450909954837225
0.43828024609731 0.000449537539438706
0.438729783636749 0.000448390527420315
0.439178174164169 0.000447470851570424
0.43962564501574 0.000446781181584862
0.440072426197324 0.000446325018417321
0.440518751215742 0.000446106752927505
0.440964857968669 0.000446131736111346
0.441410989704781 0.0004464063625485
0.441857396067329 0.000446938168825688
0.442304334236155 0.000447735950771357
0.442752070186926 0.000448809901207875
0.443200880088134 0.000450171773839953
0.443651051861974 0.000451835077375564
0.444102886939349 0.000453815306676914
0.444556702246026 0.000456130218268272
0.445012832464295 0.00045528002733273
0.445468112491627 0.000453842309250719
0.445921954800878 0.000452628945826278
0.446374583746704 0.00045164447718184
0.446826228223886 0.000450891415980545
0.447277119639867 0.000450373091758351
0.447727492731625 0.000450093717378435
0.448177586449004 0.000450058457236406
0.44862764490624 0.000450273507866475
0.449077918414106 0.000450746194210281
0.449528664608317 0.000451485082473418
0.44998014969079 0.000452500114706132
0.450432649805496 0.00045380276702498
0.450886452572521 0.00045540623883427
0.451341858811355 0.00045732567588035
0.451799184487236 0.000459578437647817
0.452258762924884 0.000459493413889798
0.452718256338773 0.000458011711452243
0.453176268050226 0.000456753478219118
0.453633021528445 0.000455725918158444
0.454088747446603 0.000454931463633384
0.454543678910237 0.000454373354574713
0.454998052264811 0.000454055714358887
0.45545210797917 0.000453983616577068
0.455906091595747 0.000454163164517904
0.456360254760265 0.000454601585871913
0.456814856346137 0.00045530734493894
0.457270163691076 0.000456290274388275
0.457726453965464 0.000457561732474139
0.458184015697938 0.000459134788291478
0.45864315048623 0.000461024442783939
0.459104174929014 0.000463247892061905
0.459567422821076 0.000463540324642891
0.460030963145719 0.000462034785549327
0.460492997931268 0.000460753377330922
0.460953751308599 0.000459704616563839
0.461413455925163 0.00045889092605176
0.461872346851215 0.000458315537664932
0.46233066238888 0.000457982571904798
0.462788644960784 0.000457897105131746
0.463246542065916 0.00045806524980143
0.463704607315718 0.000458494248598191
0.464163101564316 0.000459192587155198
0.464622294151471 0.000460170126765711
0.465082464278237 0.000461438261059718
0.465543902539296 0.000463010102423485
0.46600691264172 0.000464900703536753
0.466471813345257 0.00046712732120457
0.466938940666461 0.000467416126069409
0.467406356792531 0.000465907170144773
0.467872263962675 0.000464624484605025
0.46833688844728 0.0004635766085734
0.468800465055854 0.000462766027121342
0.469263231082975 0.000462196044839789
0.469725427127815 0.000461870866562132
0.470187297994377 0.000461795665642823
0.47064909366002 0.000461976665338275
0.471111070325358 0.000462421235519414
0.471573491560878 0.000463138006906604
0.472036629567784 0.000464137006272604
0.472500766574057 0.000465429816144415
0.472966196390201 0.000467029765066431
0.473433226155268 0.000468952152791703
0.473902178308059 0.000471214519485751
0.474373392827545 0.000471122397011944
0.474844515224557 0.00046963070715293
0.47531414593171 0.000468368883145686
0.475782514814856 0.000467344231480916
0.476249859046337 0.000466559372861575
0.476716418419198 0.000466017767736524
0.477182436186935 0.00046572379397592
0.477648159980911 0.000465682817985287
0.478113842798896 0.000465901278961187
0.478579744077857 0.000466386788778187
0.479046130866635 0.000467148249986517
0.479513279116622 0.000468195996001761
0.479981475112624 0.000469541956384557
0.480451017069008 0.000471199853542078
0.48092221692255 0.000473185436361943
0.481395402358912 0.000475516758785075
0.481870919117697 0.000474666491628505
0.482345585609326 0.000473213063684371
0.48281879867301 0.000471994581198781
0.483290793254209 0.000471015869614981
0.483761809123824 0.000470279761862147
0.484232088885686 0.000469789960273947
0.48470187884596 0.000469551109061313
0.485171429955021 0.000469568868807978
0.485640998823829 0.000469850004535486
0.486110848828365 0.000470402491380386
0.486581251319745 0.000471235638263335
0.487052486958008 0.000472360234973855
0.487524847192982 0.000473788726431374
0.487998635919414 0.000475535418919474
0.488474171338333 0.000477616726252831
0.488951788064586 0.00047967972135986
0.489431467785946 0.000478061138447245
0.489909528924393 0.000476668471507478
0.490386197395901 0.000475516139446553
0.490861713535347 0.000474606464845767
0.491336320000193 0.000473942577246613
0.49181026257744 0.000473528512736745
0.492283791090176 0.000473369280775052
0.492757160370951 0.000473470943536476
0.493230631314488 0.00047384071041767
0.493704472024906 0.000474487050657362
0.494178959075563 0.000475419824951988
0.494654378900515 0.000476650442627933
0.495131029343143 0.000478192047360398
0.495609221390503 0.000480059738009485
0.496089281128513 0.000482270831724945
0.496571551960238 0.000482865017558214
0.497054416977796 0.000481325018017698
0.497535741995813 0.000480018565713532
0.498015760561527 0.000478955338486953
0.498494715900014 0.000478138009029935
0.498972853909044 0.000477570103388403
0.499450424012432 0.000477256088862075


==> Images/Results/planesource_timesteps_convergence_tol_1e-06_pmm2.txt <==
t dt
0.0 5.21155399700472e-12
5.21155399700472e-12 4.80259182083376e-12
1.00141458178385e-11 4.95056802930172e-12
1.49647138471402e-11 5.09843479792893e-12
2.00631486450691e-11 5.25104641077695e-12
2.53141950558461e-11 5.40852768956813e-12
3.07227227454142e-11 5.57104918198991e-12
3.62937719274041e-11 5.73878676270283e-12
4.20325586901069e-11 5.91192216223508e-12
4.7944480852342e-11 6.09064315054263e-12
5.40351240028846e-11 6.27514372853657e-12
6.03102677314212e-11 6.46562432292281e-12
6.6775892054344e-11 6.66229198809531e-12
7.34381840424393e-11 6.86536061097095e-12
8.03035446534103e-11 7.07505112422988e-12
8.73785957776402e-11 7.29159172167925e-12
9.46701874993194e-11 7.51521808479434e-12
1.02185405584114e-10 7.7461736101925e-12
1.09931579194306e-10 7.98470965204968e-12
1.17916288846356e-10 8.23108576471933e-12
1.26147374611075e-10 8.4855699592033e-12
1.34632944570279e-10 8.7484389673866e-12
1.43381383537665e-10 9.0199785185435e-12
1.52401362056209e-10 9.30048362098796e-12
1.61701845677197e-10 9.59025887185565e-12
1.71292104549052e-10 9.8896187576372e-12
1.81181723306689e-10 1.0198887992238e-11
1.91380611298927e-10 1.05184018609662e-11
2.01899013159894e-10 1.08485065856016e-11
2.12747519745495e-10 1.118955971396e-11
2.23937079459455e-10 1.15419305257702e-11
2.35479009985225e-10 1.19060004688826e-11
2.47385010454108e-10 1.22821636305181e-11
2.59667174084626e-10 1.26708272273943e-11
2.72338001312021e-10 1.30724121374656e-11
2.85410413449486e-10 1.34873534720793e-11
2.98897766921565e-10 1.39161011805995e-11
3.12813868102165e-10 1.4359120717726e-11
3.27172988819891e-10 1.48168937337389e-11
3.4198988255363e-10 1.52899188502832e-11
3.57279801403913e-10 1.57787124700853e-11
3.73058513873998e-10 1.6283809660521e-11
3.89342323534519e-10 1.68057651009206e-11
4.0614808863544e-10 1.7345154118997e-11
4.23493242754437e-10 1.79025737775386e-11
4.41395816531976e-10 1.84786440772256e-11
4.59874460609201e-10 1.90740092248086e-11
4.7894846983401e-10 1.96893390048169e-11
4.98637808838827e-10 2.03253302786911e-11
5.18963139117518e-10 2.09827085343504e-11
5.39945847651868e-10 2.16622296208512e-11
5.6160807727272e-10 2.23646815550008e-11
5.8397275882772e-10 2.3090886464296e-11
6.07063645292016e-10 2.38417026882483e-11
6.30905347980265e-10 2.46180269968658e-11
6.55523374977131e-10 2.54207969671513e-11
6.80944171944282e-10 2.62509935166993e-11
7.07195165460981e-10 2.71096436077165e-11
7.34304809068698e-10 2.79978231141989e-11
7.62302632182897e-10 2.89166598807373e-11
7.91219292063634e-10 2.98673369676598e-11
8.21086629031294e-10 3.08510960955974e-11
8.51937725126891e-10 3.18692413191898e-11
8.83806966446081e-10 3.29231428989418e-11
9.16730109345023e-10 3.40142414291303e-11
9.50744350774153e-10 3.51440522344177e-11
9.85888403008571e-10 3.63141699805948e-11
1.02220257298917e-09 3.75262736245883e-11
1.05972884661375e-09 3.87821316272001e-11
1.09851097824095e-09 4.00836075242265e-11
1.13859458576518e-09 4.14326658112371e-11
1.18002725157642e-09 4.28313781971437e-11
1.22285862977356e-09 4.42819302905352e-11
1.2671405600641e-09 4.57866286688598e-11
1.31292718873296e-09 4.73479084242933e-11
1.36027509715725e-09 4.89683411935791e-11
1.40924343835083e-09 5.06506437344692e-11
1.4598940820853e-09 5.23976870687152e-11
1.51229176915401e-09 5.42125062160494e-11
1.56650427537006e-09 5.60983106310042e-11
1.62260258600107e-09 5.80584953710001e-11
1.68066108137207e-09 6.00966529938006e-11
1.74075773436587e-09 6.22165863747124e-11
1.80297432074058e-09 6.44223223893019e-11
1.86739664312988e-09 6.67181266274731e-11
1.93411476975735e-09 6.91085191333225e-11
2.00322328889068e-09 7.15982914323271e-11
2.074821580323e-09 7.4192524712976e-11
2.14901410503598e-09 7.68966094590918e-11
2.22591071449507e-09 7.97162665975015e-11
2.30562698109257e-09 8.26575702723304e-11
2.3882845513649e-09 8.57269723043058e-11
2.47401152366921e-09 8.89313289116121e-11
2.56294285258082e-09 9.2277929044758e-11
2.65522078162558e-09 9.57745255318164e-11
2.7509953071574e-09 9.94293684510267e-11
2.85042467560842e-09 1.03251241260482e-10
2.95367591686891e-09 1.07249500139149e-10
3.06092541700805e-09 1.11434116249717e-10
3.17235953325777e-09 1.15815722082396e-10
3.28817525534017e-09 1.20405661192872e-10
3.40858091653304e-09 1.25216042616798e-10
3.53379695914984e-09 1.30259799888395e-10
3.66405675903823e-09 1.35550755141153e-10
3.79960751417939e-09 1.41103689136806e-10
3.94071120331619e-09 1.46934417154576e-10
4.08764562047077e-09 1.53059872083858e-10
4.24070549255463e-09 1.5949819498359e-10
4.40020368753822e-09 1.66268833724833e-10
4.56647252126305e-09 1.73392651416029e-10
4.73986517267908e-09 1.8089204401301e-10
4.92075721669209e-09 1.88791070062131e-10
5.10954828675422e-09 1.97115592306389e-10
5.30666387906061e-09 2.05893433157938e-10
5.51255731221855e-09 2.15154544991674e-10
5.72771185721022e-09 2.24931198035094e-10
5.95264305524531e-09 2.35258186107176e-10
6.18790124135249e-09 2.46173053760162e-10
6.43407429511265e-09 2.57716346093506e-10
6.69179064120616e-09 2.6993188478769e-10
6.96172252599385e-09 2.82867072260378e-10
7.24458959825423e-09 2.96573228548052e-10
7.54116282680228e-09 3.11105963523088e-10
7.85226879032537e-09 3.2652558963131e-10
8.17879437995668e-09 3.42897579059407e-10
8.52169195901608e-09 3.60293072126066e-10
8.88198503114215e-09 3.78789441708686e-10
9.26077447285084e-09 3.98470921685479e-10
9.65924539453631e-09 4.19429306853496e-10
1.00786747013898e-08 4.41764734973818e-10
1.05204394363636e-08 4.65586558632858e-10
1.09860259949965e-08 4.91014322413741e-10
1.14770403174102e-08 5.18178856021937e-10
1.19952191734322e-08 5.47223500739753e-10
1.25424426741719e-08 5.78305488542634e-10
1.31207481627146e-08 6.11597490646043e-10
1.37323456533606e-08 6.47289365301796e-10
1.43796350186624e-08 6.85590127423962e-10
1.50652251460864e-08 7.26730175995791e-10
1.57919553220821e-08 7.70963813865942e-10
1.65629191359481e-08 8.18572106839297e-10
1.73814912427874e-08 8.69866128527143e-10
1.82513573713145e-08 9.25190653072666e-10
1.91765480243872e-08 9.84928363616761e-10
2.0161476388004e-08 1.04950465808025e-09
2.12109810460842e-08 1.11939314625918e-09
2.23303741923434e-08 1.1951219501753e-09
2.35254961425187e-08 1.27728094088251e-09
2.48027770834012e-08 1.36653006624075e-09
2.61693071496419e-08 1.4636089553471e-09
2.7632916104989e-08 1.55349361618857e-09
2.91864097211776e-08 1.63224012242375e-09
3.08186498436014e-08 1.71518957394975e-09
3.25338394175511e-08 1.80221140125527e-09
3.43360508188064e-08 1.89350663526235e-09
3.62295574540687e-08 1.98927839291628e-09
3.8218835846985e-08 2.08973914427188e-09
4.03085749912569e-08 2.19511097640618e-09
4.25036859676631e-08 2.30562601738544e-09
4.48093119850485e-08 2.42152687493604e-09
4.72308388599846e-08 2.54306709229302e-09
4.97739059522776e-08 2.67051162177359e-09
5.24444175740512e-08 2.80413731798235e-09
5.52485548920335e-08 2.94423344816211e-09
5.81927883401956e-08 3.09110222721557e-09
6.12838905674112e-08 3.24505936791794e-09
6.45289499353291e-08 3.40643465701125e-09
6.79353845923404e-08 3.5755725556448e-09
7.15109571479852e-08 3.75283281651833e-09
7.52637899645035e-08 3.93859113457295e-09
7.92023810990765e-08 4.13323981417072e-09
8.33356209132472e-08 4.33718846887104e-09
8.76728093821182e-08 4.55086474531383e-09
9.2223674127432e-08 4.77471507756672e-09
9.69983892049988e-08 5.00920546830784e-09
1.02007594673307e-07 5.25482230248286e-09
1.07262416975789e-07 5.51207318796702e-09
1.12774490163756e-07 5.78148783868783e-09
1.18555978002444e-07 6.06361897930898e-09
1.24619596981753e-07 6.35904328949466e-09
1.30978640271248e-07 6.66836239590729e-09
1.37647002667155e-07 6.99220386831574e-09
1.44639206535471e-07 7.3312223035472e-09
1.51970428839018e-07 7.68610040324254e-09
1.59656529242261e-07 8.05755011577702e-09
1.67714079358038e-07 8.44631382359748e-09
1.76160393181635e-07 8.85316556362379e-09
1.85013558745259e-07 9.27891229536523e-09
1.94292471040624e-07 9.72439521560286e-09
2.04016866256227e-07 1.01904911484279e-08
2.14207357404655e-07 1.06781139193669e-08
2.24885471324022e-07 1.11882158656449e-08
2.36073687189667e-07 1.17217893307522e-08
2.47795476520419e-07 1.2279868259471e-08
2.6007534477989e-07 1.28635298123466e-08
2.72938874592237e-07 1.3473896083935e-08
2.86412770676172e-07 1.41121358436373e-08
3.00524906519809e-07 1.47794663503376e-08
3.15304372870146e-07 1.54771552311587e-08
3.30781528101305e-07 1.62065224543759e-08
3.46988050555681e-07 1.69689423129321e-08
3.63956992868613e-07 1.77658455564191e-08
3.81722838425032e-07 1.8598721494436e-08
4.00321559919468e-07 1.94691202915172e-08
4.19790680210985e-07 2.03786552417828e-08
4.40169335452768e-07 2.13290051923097e-08
4.61498340645078e-07 2.23219170089604e-08
4.83820257654039e-07 2.33592081295273e-08
5.07179465783566e-07 2.44427692252789e-08
5.31622235008845e-07 2.55745669420639e-08
5.57196801950909e-07 2.67566467304965e-08
5.83953448681405e-07 2.79911357587098e-08
6.11944584440115e-07 2.92802459808216e-08
6.41224830420936e-07 3.06262772017249e-08
6.71851107622661e-07 3.203162034964e-08
7.03882727972301e-07 3.34987608162019e-08
7.37381488788503e-07 3.50302818762331e-08
7.72411770664736e-07 3.66288682541733e-08
8.0904063891891e-07 3.82973098033426e-08
8.47337948722252e-07 4.00385052997209e-08
8.87376454021973e-07 4.18554663485917e-08
9.29231920370565e-07 4.37513214332769e-08
9.72983241803842e-07 4.57293200543374e-08
1.01871256185818e-06 4.77928370633182e-08
1.0665053989215e-06 4.99453770825794e-08
1.11645077600408e-06 5.10462430504621e-08
1.16749701905454e-06 5.14524920320897e-08
1.21894951108663e-06 5.19308684837466e-08
1.27088037957038e-06 5.24914596743405e-08
1.32337183924472e-06 5.31333620424282e-08
1.37650520128714e-06 5.38565961042566e-08
1.4303617973914e-06 5.46621395457138e-08
1.48502393693711e-06 5.55518438876217e-08
1.54057578082474e-06 5.65283894053232e-08
1.59710417023006e-06 5.75952716436417e-08
1.6546994418737e-06 5.87568145776825e-08
1.71345625645138e-06 6.00182076789302e-08
1.77347446413031e-06 6.13855661981648e-08
1.83486003032848e-06 6.28660153809038e-08
1.89772604570938e-06 6.44678006461193e-08
1.9621938463555e-06 6.62004274110029e-08
2.0283942737665e-06 6.80748356470609e-08
2.09646910941356e-06 7.01036164385533e-08
2.16657272585212e-06 7.23012801180825e-08
2.2388740059702e-06 7.46845892523408e-08
2.31355859522254e-06 7.72729742436363e-08
2.39083156946618e-06 8.0089055652015e-08
2.47092062511819e-06 8.31593071288191e-08
2.55407993224701e-06 8.65149059642697e-08
2.64059483821128e-06 9.01928390147089e-08
2.73078767722599e-06 9.42373628389232e-08
2.82502504006491e-06 9.87019661217943e-08
2.92372700618671e-06 1.03652061886023e-07
3.02737906807273e-06 1.09168770218231e-07
3.13654783829096e-06 1.15354382808492e-07
3.25190222109945e-06 1.22340517561613e-07
3.37424273866107e-06 1.30300762101438e-07
3.5045435007625e-06 1.39471187747641e-07
3.64401468851015e-06 1.50185508644904e-07
3.79420019715505e-06 1.6293954289352e-07
3.95713974004857e-06 1.75616226474056e-07
4.13275596652263e-06 1.82949448317182e-07
4.31570541483981e-06 1.90680510207637e-07
4.50638592504745e-06 1.98718703028736e-07
4.70510462807618e-06 2.07077349233527e-07
4.91218197730971e-06 2.1576832375173e-07
5.12795030106144e-06 2.24803936954868e-07
5.35275423801631e-06 2.34196913236848e-07
5.58695115125316e-06 2.43960403700718e-07
5.83091155495387e-06 2.54107998690314e-07
6.08501955364419e-06 2.64653740122465e-07
6.34967329376665e-06 2.75612134978018e-07
6.62528542874467e-06 2.77177306502715e-07
6.90246273524738e-06 2.71476281868996e-07
7.17393901711638e-06 2.67707072413204e-07
7.44164608952959e-06 2.6540855697481e-07
7.7070546465044e-06 2.64189335516484e-07
7.97124398202088e-06 2.63812445345105e-07
8.23505642736599e-06 2.64126349195698e-07
8.49918277656168e-06 2.65029295312952e-07
8.76421207187463e-06 2.66450466081304e-07
9.03066253795594e-06 2.6833932030068e-07
9.29900185825662e-06 2.70659230841864e-07
9.56966108909848e-06 2.73383513448004e-07
9.84304460254649e-06 2.76492853255217e-07
1.01195374558017e-05 2.79973584483216e-07
1.03995110402849e-05 2.83816509519681e-07
1.06833275498046e-05 2.88016071000916e-07
1.09713436208055e-05 2.92569761521264e-07
1.12639133823268e-05 2.97477698248013e-07
1.15613910805748e-05 3.02742314819618e-07
1.18641333953944e-05 3.08368139066676e-07
1.21725015344611e-05 3.143616351379e-07
1.2486863169599e-05 3.20731094962208e-07
1.28075942645612e-05 3.27486569418087e-07
1.31350808339793e-05 3.34639831184994e-07
1.34697206651643e-05 3.42204364694214e-07
1.38119250298585e-05 3.50195379618647e-07
1.41621204094771e-05 3.58629844853759e-07
1.45207502543309e-05 3.67526542469865e-07
1.48882767968008e-05 3.76906139039134e-07
1.52651829358399e-05 3.8679127640335e-07
1.56519742122432e-05 3.97206678958591e-07
1.60491808912018e-05 4.08179280514654e-07
1.64573601717165e-05 4.19738369570098e-07
1.68770985412866e-05 4.31915756030892e-07
1.73090142973175e-05 4.44745958370201e-07
1.77537602556877e-05 4.5826641586198e-07
1.82120266715497e-05 4.72517725781511e-07
1.86845443973312e-05 4.87543908900168e-07
1.91720883062313e-05 5.03392707433529e-07
1.96754810136649e-05 5.20115916216391e-07
2.01955969298813e-05 5.37769754780056e-07
2.07333666846613e-05 5.56415281089897e-07
2.12897819657512e-05 5.76118855425656e-07
2.18659008211769e-05 5.96952658448197e-07
2.24628534796251e-05 6.18995272691026e-07
2.30818487523161e-05 6.42332332382894e-07
2.3724181084699e-05 6.67057255379378e-07
2.43912383400784e-05 6.93272063714784e-07
2.50845104037932e-05 7.21088309126237e-07
2.58055987129194e-05 7.50628115137737e-07
2.65562268280571e-05 7.82025356484556e-07
2.73382521845417e-05 8.15426990046493e-07
2.81536791745882e-05 8.50994568475281e-07
2.90046737430635e-05 8.88905956124727e-07
2.98935796991882e-05 9.29357283163576e-07
3.08229369823518e-05 9.72565176124982e-07
3.17955021584767e-05 1.01876930638082e-06
3.28142714648576e-05 1.06823531193604e-06
3.38825067767936e-05 1.12125815321534e-06
3.50037649300089e-05 1.17816597731856e-06
3.61819309073275e-05 1.2393245799307e-06
3.74212554872582e-05 1.30514257065411e-06
3.87263980579123e-05 1.37607737105687e-06
4.01024754289692e-05 1.42373428922474e-06
4.15262097181939e-05 1.36547080485558e-06
4.28916805230495e-05 1.32251412293248e-06
4.4214194645982e-05 1.2940053842214e-06
4.55082000302034e-05 1.2753678392148e-06
4.67835678694182e-05 1.26391243828621e-06
4.80474803077044e-05 1.25803385183466e-06
4.9305514159539e-05 1.25671216389539e-06
5.05622263234344e-05 1.25927066317236e-06
5.18214969866068e-05 1.26524848134986e-06
5.30867454679566e-05 1.2743282041286e-06
5.43610736720852e-05 1.28629212570334e-06
5.56473657977886e-05 1.30099443634419e-06
5.69483602341328e-05 1.3183427075998e-06
5.82667029417326e-05 1.33828497489101e-06
5.96049879166236e-05 1.36080022190939e-06
6.0965788138533e-05 1.3858908775446e-06
6.23516790160776e-05 1.41357638409429e-06
6.37652554001718e-05 1.44388713511407e-06
6.52091425352859e-05 1.47685822925592e-06
6.66860007645418e-05 1.51252255294279e-06
6.81985233174846e-05 1.5509027723199e-06
6.97494260898045e-05 1.59200187795817e-06
7.13414279677627e-05 1.63579205397495e-06
7.29772200217376e-05 1.68220185465278e-06
7.46594218763904e-05 1.73110205008062e-06
7.63905239264711e-05 1.78229107595542e-06
7.81728150024265e-05 1.83548181894316e-06
8.00082968213696e-05 1.89029244533996e-06
8.18985892667096e-05 1.94624492768897e-06
8.38448341943986e-05 2.00277548177754e-06
8.58476096761761e-05 2.05926071416224e-06
8.79068703903383e-05 2.11506138071611e-06
9.00219317710544e-05 2.16958202443341e-06
9.21915137954879e-05 2.22234005182266e-06
9.44138538473105e-05 2.27303353997707e-06
9.66868873872876e-05 2.32159539371681e-06
9.90084827810044e-05 2.36822379200069e-06
0.000101376706573005 2.41338497031966e-06
0.000103790091543325 2.45779199298479e-06
0.00010624788353631 2.50236942587829e-06
0.000108750252962188 2.54821666195019e-06
0.000111298469624138 2.59658208377593e-06
0.000113895051707914 2.64885782962711e-06
0.000116543909537541 2.7066027610676e-06
0.000119250512298609 2.77160125439023e-06
0.000122022113552999 2.84596922499971e-06
0.000124868082777999 2.93232853417402e-06
0.000127800411312173 3.03409134206391e-06
0.000130834502654237 3.1559385280131e-06
0.00013399044118225 3.30467127737616e-06
0.000137295112459626 3.49084806399136e-06
0.000140785960523617 3.73226726050588e-06
0.000144518227784123 4.06247869158656e-06
0.00014858070647571 4.2363510570176e-06
0.000152817057532727 4.2604608567764e-06
0.000157077518389504 4.29364838576023e-06
0.000161371166775264 4.33526425567666e-06
0.00016570643103094 4.38632519545491e-06
0.000170092756226395 4.44813866469012e-06
0.000174540894891086 4.52241570725333e-06
0.000179063310598339 4.61141931035741e-06
0.000183674729908696 4.48296505535127e-06
0.000188157694964048 4.37083870978706e-06
0.000192528533673835 4.30476844734351e-06
0.000196833302121178 4.26992051894478e-06
0.000201103222640123 4.25746806828377e-06
0.000205360690708407 4.26218581133686e-06
0.000209622876519744 4.28077134782302e-06
0.000213903647867567 4.31103925361661e-06
0.000218214687121183 4.35149975860763e-06
0.000222566186879791 4.4011210329243e-06
0.000226967307912715 4.45918699689684e-06
0.000231426494909612 4.52520831310328e-06
0.000235951703222715 4.59886463556233e-06
0.000240550567858278 4.6799660808416e-06
0.000245230533939119 4.76842700916189e-06
0.000249998960948281 4.86424793883739e-06
0.000254863208887119 4.96750303770514e-06
0.000259830711924824 5.07833154037394e-06
0.000264909043465198 5.19693202176525e-06
0.000270105975486963 5.32355882218429e-06
0.000275429534309147 5.45852013195238e-06
0.000280888054441099 5.60217744444129e-06
0.000286490231885541 5.75494613306151e-06
0.000292245178018602 5.91729704281921e-06
0.000298162475061421 5.97241535852544e-06
0.000304134890419947 5.96480127762268e-06
0.00031009969169757 5.9795374088165e-06
0.000316079229106386 6.01557227422054e-06
0.000322094801380607 6.07070053175936e-06
0.000328165501912366 6.14340934872612e-06
0.000334308911261092 6.23266599516394e-06
0.000340541577256256 6.33773571666099e-06
0.000346879312972917 6.45803742253629e-06
0.000353337350395453 6.59301246407485e-06
0.000359930362859528 6.74198925981655e-06
0.000366672352119345 6.90403170382123e-06
0.000373576383823166 7.07776457991197e-06
0.000380654148403078 7.26117713586898e-06
0.000387915325538947 7.4514197194445e-06
0.000395366745258391 7.64462962796473e-06
0.000403011374886356 7.83585015385019e-06
0.000410847225040206 8.01913219800377e-06
0.00041886635723821 8.1879104010814e-06
0.000427054267639291 8.33569737766537e-06
0.000435389965016957 8.45702505028971e-06
0.000443846990067246 8.54841283253978e-06
0.000452395402899786 8.60904853136287e-06
0.000461004451431149 8.64092465564044e-06
0.000469645376086789 8.64838242403435e-06
0.000478293758510824 8.63725503487137e-06
0.000486931013545695 8.61392073005488e-06
0.00049554493427575 8.58452852361425e-06
0.000504129462799364 8.55451835541657e-06
0.000512683981154781 8.52842596104534e-06
0.000521212407115826 8.50989358422254e-06
0.000529722300700049 8.50179729291734e-06
0.000538224097992966 8.50642194149759e-06
0.000546730519934464 8.52564215917511e-06
0.000555256162093639 8.56108999079109e-06
0.00056381725208443 8.61430440245294e-06
0.000572431556486883 8.68686613650607e-06
0.000581118422623389 8.78052594177127e-06
0.00058989894856516 8.89733710106912e-06
0.000598796285666229 9.03980628838244e-06
0.000607836091954612 9.21108149945655e-06
0.000617047173454068 9.41520438628456e-06
0.000626462377840353 9.65746978448152e-06
0.000636119847624834 9.94496438512926e-06
0.000646064812009964 1.02874129254533e-05
0.000656352224935417 1.06985759720397e-05
0.000667050800907456 1.11986966149252e-05
0.000678249497522382 1.18190982578153e-05
0.000690068595780197 1.26116493883318e-05
0.000702680245168529 1.36708000626937e-05
0.000716351045231222 1.51948843431286e-05
0.000731545929574351 1.69050299677884e-05
0.000748450959542139 1.98807521085359e-05
0.000768331711650675 2.28750916190139e-05
0.000791206803269689 2.09113476441205e-05
0.00081211815091381 1.76844553939426e-05
0.000829802606307752 1.63790140826897e-05
0.000846181620390442 1.57415930885478e-05
0.00086192321347899 1.53814533659124e-05
0.000877304666844902 1.51775472070154e-05
0.000892482214051918 1.50768425966292e-05
0.000907559056648547 1.50509814215195e-05
0.000922610038070066 1.50831123032177e-05
0.000937693150373284 1.51625476882515e-05
0.000952855698061536 1.5282217584043e-05
0.000968137915645578 1.54373249425366e-05
0.000983575240588115 1.56245812369483e-05
0.000999199821825063 1.584174686402e-05
0.00101504156868908 1.60873425551388e-05
0.00103112891124422 1.6360461990148e-05
0.00104748937323437 1.66606471046566e-05
0.00106415002033903 1.69878036744011e-05
0.00108113782401343 1.73421438711892e-05
0.00109847996788462 1.77241473515855e-05
0.0011162041152362 1.81345356502778e-05
0.00113433865088648 1.85742564052567e-05
0.00115291290729174 1.84369858958521e-05
0.00117134989318759 1.82724553515253e-05
0.00118962234853911 1.81341968782668e-05
0.00120775654541738 1.8022059513822e-05
0.0012257786049312 1.79358267730006e-05
0.0012437144317042 1.78755635045574e-05
0.00126158999520876 1.78416277894045e-05
0.00127943162299817 1.78346910332444e-05
0.00129726631403141 1.7855769954307e-05
0.00131512208398572 1.79062732623175e-05
0.00133302835724803 1.79880672117306e-05
0.00135101642445976 1.81035661670367e-05
0.0013691199906268 1.82558573309312e-05
0.00138737584795773 1.80912801762962e-05
0.00140546712813403 1.7853833770717e-05
0.00142332096190475 1.76668098777397e-05
0.00144098777178249 1.75289813175155e-05
0.0014585167531 1.74379650494792e-05
0.00147595471814948 1.73918309243069e-05
0.00149334654907379 1.73891969223083e-05
0.0015107357459961 1.74292736824998e-05
0.00152816501967859 1.75118994377304e-05
0.00154567691911633 1.76375824928209e-05
0.00156331450160915 1.78075637744619e-05
0.00158112206538361 1.80239112728009e-05
0.00159914597665641 1.82896602853198e-05
0.00161743563694173 1.8609018874955e-05
0.00163604465581668 1.89876677145483e-05
0.00165503232353123 1.94332007808106e-05
0.00167446552431204 1.99557833314679e-05
0.00169442130764351 2.0569158244643e-05
0.00171499046588815 2.12922358041134e-05
0.00173628270169227 2.21517104827183e-05
0.00175843441217499 2.31865974202764e-05
0.00178162100959526 2.44566306619625e-05
0.00180607764025722 2.60591916991078e-05
0.00183213683195633 2.81675693236326e-05
0.00186030440127996 3.1115394717194e-05
0.00189141979599716 3.0618978560209e-05
0.00192203877455737 3.03044518638718e-05
0.00195234322642124 3.03635260897937e-05
0.00198270675251103 3.07364111453193e-05
0.00201344316365635 3.07653719504252e-05
0.00204420853560678 3.02165456208412e-05
0.00207442508122762 2.97107248946345e-05
0.00210413580612225 2.92541399178474e-05
0.0021333899460401 2.8843873739514e-05
0.00216223381977961 2.84773737089229e-05
0.00219071119348854 2.81525427881797e-05
0.00221886373627672 2.78677044261655e-05
0.00224673144070288 2.76215753452858e-05
0.00227435301604817 2.74132474087845e-05
0.00230176626345695 2.72421783604951e-05
0.00232900844181745 2.71081915817032e-05
0.00235611663339915 2.70114854590622e-05
0.00238312811885821 2.69526534600939e-05
0.00241008077231831 2.69327166598149e-05
0.00243701348897812 2.69531713289403e-05
0.00246396666030706 2.70160553608696e-05
0.00249098271566793 2.71240389847283e-05
0.00251810675465266 2.72805476372122e-05
0.00254538730228987 2.74899284554109e-05
0.00257287723074528 2.77576773786672e-05
0.00260063490812395 2.80907524070742e-05
0.00262872566053103 2.84980124801259e-05
0.00265722367301115 2.89908443117437e-05
0.0026862145173229 2.95840789826037e-05
0.0027157985963055 3.02973702680197e-05
0.00274609596657352 3.06424305892808e-05
0.0027767383971628 2.99285200307203e-05
0.00280666691719352 2.93462112023399e-05
0.00283601312839586 2.88925100843477e-05
0.00286490563848021 2.85492208704284e-05
0.00289345485935064 2.83026010283025e-05
0.00292175746037894 2.81424360537282e-05
0.00294989989643267 2.80612066688935e-05
0.00297796110310156 2.80535253051159e-05
0.00300601462840668 2.81157596783734e-05
0.00303413038808505 2.82457907802521e-05
0.0030623761788653 2.8442873445846e-05
0.00309081905231115 2.87075820971287e-05
0.00311952663440828 2.90418347391525e-05
0.00314856846914743 2.94489977531304e-05
0.00317801746690056 2.99340841261767e-05
0.00320795155102674 3.05040704784007e-05
0.00323845562150514 3.11683766643317e-05
0.00326962399816947 3.19395819296225e-05
0.00330156358009909 3.28345013381065e-05
0.0033343980814372 3.38758373117208e-05
0.00336827391874892 3.50947918933669e-05
0.00340336871064229 3.65353689357657e-05
0.00343990407957805 3.82618336856944e-05
0.00347816591326375 4.0268572779375e-05
0.00351843448604312 3.97242604962442e-05
0.00355815874653936 3.92023993660195e-05
0.00359736114590538 3.87358218033038e-05
0.00363609696770869 3.83227426984572e-05
0.00367441971040714 3.79614023892118e-05
0.00371238111279636 3.76504915391253e-05
0.00375003160433548 3.73891458023867e-05
0.00378742075013787 3.71769451797244e-05
0.00382459769531759 3.70139238255057e-05
0.0038616116191431 3.69005914911083e-05
0.00389851221063421 3.68379684068319e-05
0.00393535017904104 3.68276362357122e-05
0.00397217781527675 3.68718088652161e-05
0.00400904962414197 3.69734283971074e-05
0.00404602305253907 3.71362938961774e-05
0.00408315934643525 3.73652337272516e-05
0.0041205245801625 3.7666337175927e-05
0.00415819091733843 3.80472683340848e-05
0.00419623818567252 3.85176967737308e-05
0.00423475588244625 3.90898978407364e-05
0.00427384578028698 3.9779605608214e-05
0.0043136253858952 4.06072529925094e-05
0.00435423263888771 4.15998243098853e-05
0.00439583246319759 4.27937130667468e-05
0.00443862617626434 4.42393023113827e-05
0.00448286547857572 4.60086524259409e-05
0.00452887413100166 4.79714094579227e-05
0.00457684554045958 4.59345012368275e-05
0.00462278004169641 4.42865881074216e-05
0.00466706662980383 4.30204794447417e-05
0.00471008710924857 4.20425309980932e-05
0.00475212964024667 4.12901636336847e-05
0.00479341980388035 4.07210792949914e-05
0.00483414088317534 4.03056923973591e-05
0.0048744465755727 4.00228293175522e-05
0.00491446940489026 3.98571646757402e-05
0.004954326569566 3.97976283836335e-05
0.00499412419794963 3.98363888789614e-05
0.00503396058682859 3.99681982431434e-05
0.00507392878507173 4.01899778191525e-05
0.00511411876289089 4.05005750175408e-05
0.00515461933790843 4.09006524158402e-05
0.00519551999032427 4.13926908763024e-05
0.00523691268120057 4.19811038158789e-05
0.00527889378501645 4.26724740795232e-05
0.00532156625909597 4.34759417065449e-05
0.00536504220080252 4.44037936070518e-05
0.00540944599440957 4.54723411232706e-05
0.00545491833553284 4.67032298168664e-05
0.00550162156534971 4.81254275049383e-05
0.00554974699285464 4.79975999639555e-05
0.0055977445928186 4.77006145974895e-05
0.00564544520741609 4.74635021929075e-05
0.005692908709609 4.72886710574616e-05
0.00574019738066646 4.71771335303641e-05
0.00578737451419682 4.71305361192219e-05
0.00583450505031604 4.71512501642866e-05
0.00588165630048033 4.72424735535314e-05
0.00592889877403386 4.74083663726357e-05
0.0059763071404065 4.76542311826734e-05
0.00602396137158917 4.79867531096847e-05
0.00607194812469886 4.84143216091455e-05
0.006120362446308 4.89474660985444e-05
0.00616930991240655 4.959945370273e-05
0.00621890936610928 5.03871230545717e-05
0.00626929648916385 5.13320705882783e-05
0.00632062855975213 5.24623779883118e-05
0.00637309093774044 5.38151972721163e-05
0.00642690613501255 5.54407457312156e-05
0.00648234688074377 5.74087197305357e-05
0.00653975560047431 5.98190753295063e-05
0.00659957467580381 6.28211935717732e-05
0.00666239586937559 6.66504237542074e-05
0.00672904629312979 7.17043338782935e-05
0.00680075062700809 6.65478424701104e-05
0.0068672984694782 6.25263009377653e-05
0.00692982477041596 5.96837831907432e-05
0.00698950855360671 5.75899198662338e-05
0.00704709847347294 5.60069663642018e-05
0.00710310543983714 5.4798311571662e-05
0.0071579037514088 5.38785719261125e-05
0.00721178232333492 5.31911127682632e-05
0.00726497343610318 5.26968097203399e-05
0.00731767024582352 5.23679045062384e-05
0.00737003815032976 5.21844199575756e-05
0.00742222257028733 5.21319672688276e-05
0.00747435453755616 5.22003615943307e-05
0.00752655489915049 5.23827349350591e-05
0.00757893763408555 5.26749727654451e-05
0.007631612606851 5.30753757935368e-05
0.00768468798264453 5.35844911561455e-05
0.00773827247380068 5.42050849390585e-05
0.00779247755873974 5.49422475932372e-05
0.00784741980633297 5.58036415664096e-05
0.00790322344789938 5.67999187538319e-05
0.00796002336665321 5.75975451548433e-05
0.00801762091180806 5.75810661180155e-05
0.00807520197792607 5.76428619844642e-05
0.00813284483991054 5.77926158271376e-05
0.00819063745573767 5.80359535109341e-05
0.00824867340924861 5.83799558205588e-05
0.00830705336506917 5.88335082940666e-05
0.00836588687336323 5.94077346251157e-05
0.00842529460798835 6.01165842237999e-05
0.00848541119221215 6.09776404484784e-05
0.00854638883266063 6.2013251780737e-05
0.00860840208444136 6.32521475887309e-05
0.0086716542320301 6.47318018236069e-05
0.0087363860338537 6.65019887805568e-05
0.00880288802263426 6.86303104031077e-05
0.00887151833303737 7.12111285936055e-05
0.00894272946163097 7.43806891328117e-05
0.00901711015076379 7.83442269993545e-05
0.00909545437776314 8.34281112994587e-05
0.0091788824890626 8.40966108386478e-05
0.00926297909990125 8.2269737700665e-05
0.00934524883760191 8.05407268047567e-05
0.00942578956440667 7.89521877807252e-05
0.0095047417521874 7.74957011646593e-05
0.00958223745335206 7.61630346614983e-05
0.00965840048801355 7.49470246407668e-05
0.00973334751265432 7.23166440540411e-05
0.00980566415670836 7.01536911978613e-05
0.00987581784790622 6.850977343305e-05
0.00994432762133927 6.72588991497178e-05
0.010011586520489 6.63164366008607e-05
0.0100779029570898 6.56251624094869e-05
0.0101435281194993 6.51450742953274e-05
0.0102086731937947 6.48476045005262e-05
0.0102735207982952 6.47121721856837e-05
0.0103382329704809 6.47240433896796e-05
0.0104029570138706 6.48729676055647e-05
0.0104678299814761 6.51523020855887e-05
0.0105329822835617 6.55584613095524e-05
0.0105985407448713 6.60905983005966e-05
0.0106646313431719 6.67504666261182e-05
0.010731381809798 6.75424391872737e-05
0.0107989242489852 6.8473681307143e-05
0.0108673979302924 6.93770319943928e-05
0.0109367749622868 7.003128766775e-05
0.0110068062499545 7.08418394344934e-05
0.011077648089389 7.18291593128936e-05
0.0111494772487019 7.30186614250946e-05
0.011222495910127 7.44429329296178e-05
0.0112969388430566 7.61443426061196e-05
0.0113730831856627 7.81789393624722e-05
0.0114512621250252 8.06224645122467e-05
0.0115318845895375 8.35799751313186e-05
0.0116154645646688 8.72019454182689e-05
0.0117026665100871 9.17126935110878e-05
0.0117943792035981 9.65028890344239e-05
0.0118908820926326 9.45115144548324e-05
0.0119853936070874 9.25510899123652e-05
0.0120779446969998 9.07461201032285e-05
0.012168690817103 8.90891198211361e-05
0.0122577799369241 8.75713386101766e-05
0.0123453512755343 8.61851509730797e-05
0.0124315364265074 8.49239856452393e-05
0.0125164604121526 8.37822340679631e-05
0.0126002426462206 8.27551800423848e-05
0.012682997826263 8.18389485457775e-05
0.0127648367748088 8.10304717734205e-05
0.0128458672465822 8.03274713503021e-05
0.0129261947179325 7.97284563786607e-05
0.0130059231743111 7.92327378177967e-05
0.0130851559121289 7.8840460479176e-05
0.0131639963726081 7.85526548997221e-05
0.0132425490275078 7.8371312476062e-05
0.0133209203399839 7.80936363907839e-05
0.0133990139763747 7.76298746646854e-05
0.0134766438510394 7.7361040771335e-05
0.0135540048918107 7.72691947024869e-05
0.0136312740865132 7.7339734952653e-05
0.0137086138214658 7.75627497341722e-05
0.0137861765712 7.79321869751164e-05
0.0138641087581751 7.84453323205927e-05
0.0139425540904957 7.91025243245153e-05
0.0140216566148202 7.99070614745783e-05
0.0141015636762948 8.08652834398183e-05
0.0141824289597346 8.19868316270612e-05
0.0142644157913617 8.32851161821845e-05
0.0143477009075439 8.47780449205046e-05
0.0144324789524644 8.64891079462389e-05
0.0145189680604106 8.84489738107947e-05
0.0146074170342214 9.0697853881666e-05
0.0146981148881031 9.32890706338843e-05
0.014791403958737 9.62945937296482e-05
0.0148876985524666 9.98139475811724e-05
0.0149875125000478 0.000102490009473191
0.015090002509521 0.000100702449131973
0.0151907049586529 9.89872546379012e-05
0.0152896922132908 9.74174578602507e-05
0.0153871096711511 9.59873696234364e-05
0.0154830970407745 9.46909774658073e-05
0.0155777880182403 9.35232300873885e-05
0.0156713112483277 9.2480003923193e-05
0.0157637912522509 9.15580669297136e-05
0.0158553493191806 9.07550605627074e-05
0.0159461043797434 9.00695000756485e-05
0.016036173879819 8.9500793778495e-05
0.0161256746735975 8.90492828154058e-05
0.0162147239564129 8.87163041257164e-05
0.0163034402605386 8.85042806429215e-05
0.0163919445411815 8.84168444360739e-05
0.0164803613856176 8.84590009649805e-05
0.0165688203865826 8.86373456801084e-05
0.0166574577322627 8.89603488235247e-05
0.0167464180810862 8.9438730678766e-05
0.016835856811765 9.00859591249925e-05
0.01692594277089 9.02864568280433e-05
0.017016229227718 8.99034946352695e-05
0.0171061327223533 8.9720931172068e-05
0.0171958536535254 8.97250744954259e-05
0.0172855787280208 8.9903412906849e-05
0.0173754821409276 9.02480316150881e-05
0.0174657301725427 9.07549399661405e-05
0.0175564851125089 9.14236708741811e-05
0.017647908783383 9.2257108804674e-05
0.0177401658921877 9.32615179783801e-05
0.0178334274101661 9.44467681295689e-05
0.0179278741782957 9.58267798872487e-05
0.0180237009581829 9.74202402277989e-05
0.0181211211984107 9.92516761603102e-05
0.018220372874571 0.000101353033483464
0.0183217259080545 0.000103766001162357
0.0184254919092169 0.000106545484475861
0.0185320373936927 0.000107644119987848
0.0186396815136806 0.000106160420133444
0.018745841933814 0.000104778394243128
0.0188506203280571 0.00010353568210105
0.0189541560101582 0.000102428991470233
0.0190565850016284 0.000101455362697929
0.0191580403643263 0.000100612791111735
0.0192586531554381 9.99002479245599e-05
0.0193585534033626 9.93177142454866e-05
0.0194578711176081 9.88662396605424e-05
0.0195567373572687 9.85480294230231e-05
0.0196552853866917 9.83665658036608e-05
0.0197536519524954 9.83267715927489e-05
0.0198519787240881 9.84352268597526e-05
0.0199504139509479 9.87004545875371e-05
0.0200491144055354 9.91332970262788e-05
0.0201482477025617 9.97474141399319e-05
0.0202479951167016 0.000100559949112726
0.0203485550658143 0.000101592427330823
0.0204501474931452 0.000102871988010023
0.0205530194811552 0.000104413798025231
0.0206574332791804 0.000103412772078516
0.0207608460512589 0.000102683985932297
0.0208635300371912 0.000102213143135415
0.0209657431803266 0.000101971527424579
0.0210677147077512 0.000101938639144308
0.0211696533468955 0.000102100441886978
0.0212717537887825 0.000102448109320766
0.0213742018981033 0.000102977232200701
0.021477179130304 0.000103687356275799
0.0215808664865798 0.000104581778865306
0.0216854482654451 0.000105667570862155
0.0217911158363072 0.00010695581931036
0.0218980716556176 0.000108462114223887
0.0220065337698415 0.000110207332807091
0.0221167411026486 0.000112218817176765
0.0222289599198253 0.000114532103378226
0.0223434920232036 0.000113434721133183
0.0224569267443367 0.000112257300497389
0.0225691840448341 0.000111221610058251
0.0226804056548924 0.000110329034136326
0.0227907346890287 0.00010957893278461
0.0229003136218133 0.000108971755815297
0.0230092853776286 0.000108509160377319
0.0231177945380059 0.00010819412170039
0.0232259886597063 0.000108031084543019
0.0233340197442493 0.000108026166035519
0.0234420459102849 0.000108187424203745
0.0235502333344886 0.000108525212316186
0.0236587585468048 0.000109052647489336
0.0237678111942941 0.000109786234469926
0.023877597428764 0.000110746704288312
0.0239883441330524 0.000111960156468256
0.0241003042895206 0.000113459639500584
0.0242137639290212 0.00011528737961208
0.0243290513086333 0.000117497993955948
0.0244465493025892 0.000119323124159471
0.0245658724267487 0.000117585957844881
0.0246834583845936 0.000116231245879812
0.0247996896304734 0.000115234675404628
0.024914924305878 0.000114544002960766
0.0250294683088388 0.000114121561661875
0.0251435898705007 0.000113940514908025
0.0252575303854087 0.000113982165954819
0.0253715125513635 0.000114234220690514
0.025485746772054 0.000114689673032593
0.0256004364450866 0.000115346121188098
0.0257157825662747 0.000116205405791356
0.0258319879720661 0.00011727351319735
0.0259492614852634 0.000118560723006283
0.0260678222082697 0.000120082009988001
0.0261879042182577 0.000121670778080267
0.026309574996338 0.000120631671740103
0.0264302066680781 0.000119710437740616
0.0265499171058187 0.000118943520518419
0.0266688606263371 0.000118332450006406
0.0267871930763435 0.00011787965869901
0.0269050727350425 0.0001175890794104
0.0270226618144529 0.000117466341031588
0.0271401281554845 0.000117519022029609
0.0272576471775141 0.000117756985748264
0.0273754041632624 0.000118192823820165
0.0274935969870825 0.000118842445266238
0.0276124394323488 0.000119725865791405
0.0277321652981402 0.000120868277694118
0.0278530335758343 0.000122301521721111
0.0279753350975554 0.000124066147995304
0.0280994012455507 0.000126214363113754
0.0282256156086645 0.00012881434933547
0.0283544299579999 0.000131956780860171
0.0284863867388601 0.000135764996752245
0.0286221517356124 0.000133947823768058
0.0287560995593804 0.00013149450880576
0.0288875940681862 0.000129591666045613
0.0290171857342318 0.000128147901844942
0.0291453336360767 0.000127086400348778
0.0292724200364255 0.000126352731441469
0.029398772767867 0.000125908088030169
0.0295246808558971 0.000125724968345873
0.029650405824243 0.000125784428973755
0.0297761902532168 0.000126074313145158
0.0299022645663619 0.000126588120185551
0.0300288526865475 0.000127324323815948
0.0301561770103634 0.000128286031532633
0.0302844630418961 0.000129480930208745
0.0304139439721048 0.000128630809474916
0.0305425747815797 0.000127896090098092
0.0306704708716778 0.000127330224574071
0.0307978010962519 0.000126937484610652
0.0309247385808625 0.000126723290158951
0.0310514618710215 0.000126695064106138
0.0311781569351276 0.000126862572327708
0.0313050195074553 0.000127238364769469
0.0314322578722248 0.000127838361214342
0.0315600962334391 0.000128682635191617
0.0316887788686308 0.000129796474548019
0.0318185753431788 0.00013121183681745
0.0319497871799962 0.000132969380913606
0.0320827565609098 0.000135121361827022
0.0322178779227369 0.000137735855401742
0.0323556137781386 0.000140903101224399
0.032496516879363 0.00014474534947499
0.032641262228838 0.000149432770401481
0.0327906949992395 0.000154865240601264
0.0329455602398407 0.000150393507645483
0.0330959537474862 0.000146781617837816
0.033242735365324 0.000143991569664901
0.0333867269349889 0.000141838083340865
0.0335285650183298 0.000140195175328437
0.0336687601936582 0.000138976133158903
0.0338077363268171 0.000138119896703806
0.0339458562235209 0.000137583031586246
0.0340834392551072 0.000137334798457055
0.0342207740535642 0.000137354026177968
0.0343581280797422 0.000137627098162366
0.0344957551779046 0.000137876722224672
0.0346336319001292 0.000137076725594706
0.034770708625724 0.000136443016425291
0.0349071516421492 0.00013599420606465
0.0350431458482139 0.000135736136215713
0.0351788819844296 0.00013567662113372
0.0353145586055633 0.000135825971971058
0.0354503845775344 0.000136197469738498
0.0355865820472729 0.000136807991869729
0.0357233900391426 0.000137678851776784
0.0358610688909194 0.000138836936466529
0.0359999058273859 0.000140316270179125
0.036140222097565 0.000142160201483164
0.0362823822990482 0.000144424526498925
0.0364268068255471 0.000147182059524166
0.0365739888850713 0.00015052951762088
0.0367245184026922 0.000154598250871651
0.0368791166535638 0.000159571664584316
0.0370386883181481 0.000165714947652507
0.0372044032658007 0.000166417611694843
0.0373708208774955 0.000163548833105811
0.0375343697106013 0.000160855364530514
0.0376952250751318 0.000158387679896886
0.0378536127550287 0.000156137038863547
0.0380097497938923 0.000154095319430936
0.0381638451133232 0.000152255897004698
0.0383161010103279 0.000150613599891827
0.0384667146102197 0.000149164680133818
0.0386158792903535 0.000147906814784913
0.0387637861051384 0.000146839139454518
0.038910625244593 0.000145962317298396
0.0390565875618913 0.000145278648550365
0.0392018662104417 0.00014479222821319
0.0393466584386549 0.000144509162669939
0.0394911676013248 0.000144437860644227
0.0396356054619691 0.000144589420028122
0.0397801948819972 0.000144978141295269
0.0399251730232925 0.000145622211462183
0.0400707952347547 0.000146544622473681
0.0402173398572283 0.000147774418744912
0.0403651142759732 0.00014934841698085
0.0405144626929541 0.000151313619990205
0.0406657763129443 0.000153730677930198
0.0408195069908745 0.000156678978102684
0.0409761859689772 0.000160264355725634
0.0411364503247028 0.000164631195677212
0.04130108152038 0.000169982248464219
0.0414710637688442 0.00017661280131914
0.0416476765701634 0.00017454921628624
0.0418222257864496 0.000171605294921744
0.0419938310813714 0.000168887675012697
0.0421627187563841 0.000166403450308976
0.042329122206693 0.000164143669376741
0.0424932658760698 0.000162100731407907
0.0426553666074777 0.000160268588520685
0.0428156351959984 0.000158642707217497
0.0429742779032159 0.000157220057923113
0.043131497961139 0.000155999138009716
0.0432874970991487 0.000154980031096259
0.043442477130245 0.000154164507318943
0.0435966416375639 0.000153556171669223
0.0437501978092331 0.000153160670634598
0.0439033584798677 0.00015298597170377
0.0440563444515715 0.000153042736239206
0.0442093871878107 0.000153344814882803
0.0443627320026935 0.000153909906980415
0.0445166419096739 0.000154760444446098
0.04467140235412 0.000155924788833281
0.0448273271429533 0.000157438875285543
0.0449847660182388 0.000159348509294457
0.0451441145275333 0.000161712641639299
0.0453058271691726 0.000164608153047812
0.0454704353222204 0.000168137046916152
0.0456385723691365 0.000172437635616074
0.0458110100047526 0.000177702658041382
0.045988712662794 0.000184210107792261
0.0461729227705863 0.000183689366565117
0.0463566121371514 0.000180639785763104
0.0465372519229145 0.000177801614210437
0.0467150535371249 0.00017520752528063
0.0468902610624055 0.000172848765949847
0.0470631098283554 0.000170717610601629
0.047233827438957 0.000168807955603367
0.0474026353945604 0.000167115290045635
0.047569750684606 0.000165636690775512
0.0477353873753815 0.000164370853205854
0.0478997582285874 0.000163318161358813
0.0480630763899462 0.000162480802562518
0.0482255571925087 0.000161862934881242
0.04838742012739 0.00016147091898893
0.0485488910463789 0.000161313630941739
0.0487102046773206 0.000161402879356035
0.0488716075566767 0.000161753960136556
0.0490333615168132 0.000162386396458209
0.0491957479132714 0.000163324933514977
0.0493590728467864 0.000164600890889255
0.0495236737376757 0.0001662540284373
0.049689927766113 0.000168335167403889
0.0498582629335168 0.000170909952366781
0.0500291728858836 0.000174064389659946
0.0502032372755436 0.00017791324932592
0.0503811505248695 0.000181937959166845
0.0505630884840363 0.000184946337317233
0.0507480348213536 0.000188450221812624
0.0509364850431662 0.000191020327507314
0.0511275053706735 0.000188017741411347
0.0513155231120849 0.000185185019115618
0.0515007081312005 0.000182601715587091
0.0516833098467876 0.00018026043394018
0.0518635702807277 0.000178154149742231
0.05204172443047 0.000176277504566489
0.0522180019350365 0.000174626807281877
0.0523926287423183 0.0001732000523364
0.0525658287946547 0.000171996977795529
0.0527378257724503 0.000171019168184121
0.0529088449406344 0.000170270209665069
0.0530791151502995 0.000169755908462256
0.0532488710587617 0.000169484587998028
0.0534183556467597 0.000169467486759472
0.0535878231335192 0.000169719287993746
0.053757542421513 0.000170258825881793
0.0539278012473948 0.000171110032872735
0.0540989112802675 0.00017230322355668
0.0542712145038242 0.000173876858731804
0.054445091362556 0.000175880010839867
0.0546209713733958 0.000178375880991828
0.0547993472543877 0.000181446939407524
0.0549807941937952 0.000185191499470019
0.0551659856932652 0.000186791454156182
0.0553527771474214 0.000188763892557391
0.0555415410399788 0.000191131624869693
0.0557326726648485 0.000193928336758022
0.0559266010016065 0.000196844707335087
0.0561234457089416 0.000193962782805238
0.0563174084917468 0.000191250465027997
0.0565086589567748 0.000188790133842929
0.0566974490906178 0.000186575817544044
0.0568840249081618 0.000184601954815544
0.0570686268629774 0.000182864713712818
0.0572514915766902 0.000181362030987231
0.0574328536076774 0.00018009367409952
0.0576129472817769 0.000179061350425929
0.0577920086322029 0.000178268871884424
0.0579702775040873 0.000177722386681521
0.0581479998907688 0.000177430694735056
0.0583254305855038 0.000177405670339519
0.0585028362558434 0.000177662825388178
0.0586804990812315 0.000178222061189122
0.0588587211424207 0.000179108678325466
0.0590378298207461 0.000180354747593142
0.0592181845683393 0.000182000997156765
0.059400185565496 0.00018409945592098
0.059584285021417 0.000186717234075828
0.0597710022554928 0.000189942065462645
0.0599609443209555 0.000193812277137295
0.0601547565980928 0.000194660829219481
0.0603494174273123 0.000195871114828505
0.0605452885421408 0.000197456401550534
0.0607427449436913 0.000199432487554111
0.0609421774312454 0.000201823181222546
0.061144000612468 0.000201330865276843
0.0613453314777448 0.000198634157105178
0.06154396563485 0.000196161839154074
0.0617401274740041 0.000193943269348605
0.0619340707433527 0.000191973909549091
0.0621260446529018 0.000190250533754206
0.062316295186656 0.000188771781172509
0.0625050669678285 0.000187538248332851
0.0626926052161613 0.000186552626922498
0.0628791578430838 0.000185819904560638
0.0630649777476445 0.000185347642897162
0.0632503253905416 0.000185146353320387
0.063435471743862 0.000185229999341629
0.0636207017432037 0.000185616666563107
0.0638063184097668 0.000186329459921537
0.0639926478696883 0.000187397715228453
0.0641800455849167 0.000188858655076623
0.0643689042399934 0.000190759687732401
0.0645596639277258 0.000193161660048537
0.0647528255877743 0.000196143566069148
0.0649489691538434 0.000199809548757738
0.0651487787026012 0.000204117642764644
0.0653528963453658 0.000204356458467621
0.0655572528038335 0.000204976274219266
0.0657622290780527 0.000205986819251465
0.0659682158973042 0.000207391398191042
0.0661756072954952 0.000209201179510209
0.0663848084750054 0.000207298860280141
0.0665921073352856 0.000204685266097352
0.0667967926013829 0.000202323157182723
0.0669991157585657 0.000200221115255901
0.0671993368738216 0.000198375675581248
0.0673977125494028 0.000196785119443072
0.0675944976688459 0.000195449752168868
0.0677899474210148 0.000194372040962633
0.0679843194619774 0.00019355681429862
0.068177876276276 0.000193011539854051
0.0683708878161301 0.000192746701354676
0.0685636345174847 0.000192776303332222
0.068756410820817 0.000193118544923742
0.0689495293657407 0.000193796722279135
0.0691433260880198 0.000194840446617311
0.0693381665346372 0.000196287307703885
0.069534453842341 0.000198185180707998
0.069732639023049 0.000200595485617109
0.0699332345086661 0.000203597897052484
0.0701368324057186 0.000207297333090692
0.0703441297388093 0.000211834657939957
0.0705559643967493 0.000215197839360559
0.0707711622361098 0.000214978281693587
0.0709861405178034 0.000215178736727437
0.0712013192545309 0.000215801911947254
0.0714171211664781 0.000216841866078171
0.0716339630325563 0.000214599793569388
0.0718485628261257 0.000211946841798684
0.0720605096679244 0.000209558315208098
0.0722700679831325 0.000207438838248818
0.0724775068213813 0.000205585297443353
0.0726830921188246 0.000203996486667063
0.0728870886054917 0.000202673343069045
0.0730897619485608 0.000201619107795426
0.0732913810563562 0.000200839555798866
0.073492220612155 0.000200343313259773
0.0736925639254148 0.000200142286327369
0.0738927062117422 0.000200252234765061
0.0740929584465072 0.000200693538856781
0.074293651985364 0.000201492229178629
0.0744951442145427 0.000202681382285881
0.0746978255968285 0.000204303036874742
0.0749021286337033 0.000206410867925188
0.0751085395016285 0.000209073994031444
0.0753176134956599 0.000212382528725106
0.075529996024385 0.000216455906187094
0.0757464519305721 0.000221455793754985
0.0759679077243271 0.000227251383568395
0.0761951591078955 0.000226307941430132
0.0764214670493256 0.000225830334097345
0.076647297383423 0.000225830380852672
0.0768731277642756 0.000223334078024882
0.0770964618423005 0.000220489843322763
0.0773169516856233 0.000217922850807236
0.0775348745364305 0.000215636219007055
0.0777505107554376 0.000213626102462548
0.0779641368579001 0.000211890634232559
0.0781760274921327 0.000210430140553869
0.0783864576326866 0.000209247289579718
0.0785957049222663 0.000208347308522656
0.0788040522307889 0.000207738286831731
0.0790117905176207 0.000207431587826477
0.0792192221054471 0.000207442400881032
0.0794266645063282 0.000207790479802777
0.079634454986131 0.000208501133574025
0.079842956119705 0.000209606566396133
0.0800525626861011 0.000211147712195057
0.0802637103982962 0.000213176785412238
0.0804768871837084 0.000215760896441499
0.0806926480801499 0.000218987294728086
0.080911635374878 0.000222971181987687
0.0811346065568657 0.000227867737584245
0.08136247429445 0.000233891355449472
0.0815963656498994 0.000239473575593299
0.0818358392254927 0.00023750980404378
0.0820733490295365 0.000233990312016563
0.0823073393415531 0.000230757508172881
0.082538096849726 0.000227828284327487
0.0827659251340535 0.000225194845890567
0.082991119979944 0.000222851163786619
0.0832139711437306 0.000220793353950005
0.0834347644976806 0.000219019725942399
0.083653784223623 0.000217530880777481
0.0838713151044005 0.000216329871427985
0.0840876449758285 0.000215422438038309
0.0843030674138668 0.000214817335033809
0.0845178847489006 0.000214526774833893
0.0847324115237345 0.00021456702279144
0.084946978546526 0.000214959193658956
0.0851619377401849 0.000215730321790131
0.0853776680619751 0.000216914811813558
0.0855945828737886 0.000218556429994456
0.0858131393037831 0.000220711082179805
0.0860338503859629 0.000223450766407158
0.08625730115237 0.000226869331292949
0.086484170483663 0.000231091103548315
0.0867152615872113 0.000236284251941558
0.0869515458391528 0.000242682331443642
0.0871942281705965 0.000247424714457527
0.087441652885054 0.000243695658797446
0.0876853485438515 0.00024016921697144
0.0879255177608229 0.000236960725440806
0.0881624784862637 0.000234062291165921
0.0883965407774296 0.000231466452804268
0.0886280072302339 0.000229167947534409
0.0888571751777683 0.000227163752655189
0.0890843389304235 0.000225453155111666
0.0893097920855352 0.000224037880821594
0.0895338299663568 0.000222922294141995
0.0897567522604987 0.000222113682312767
0.0899788659428115 0.000221622645872969
0.0902004885886845 0.000221463625183366
0.0904219522138679 0.000221655605732496
0.0906436078196003 0.000222223063964573
0.0908658308835649 0.00022319724372153
0.0910890281272864 0.000224617897057
0.0913136460243434 0.000226535692777086
0.0915401817171205 0.000229015609022166
0.0917691973261427 0.000232141816368441
0.0920013391425111 0.000236024889660094
0.0922373640321712 0.000240812789690785
0.092478176821862 0.000246708206517241
0.0927248850283793 0.000253997180969891
0.0929788822093492 0.000252217530799449
0.0932310997401486 0.000248521228209466
0.0934796209683581 0.000245124976168243
0.0937247459445263 0.000242050398814794
0.0939667963433411 0.000239289657396077
0.0942060860007372 0.000236836760521376
0.0944429227612586 0.000234688018073821
0.0946776107793324 0.000232842105405968
0.0949104528847383 0.000231300181746916
0.0951417530664853 0.000230066078344946
0.0953718191448302 0.000229146570659087
0.0956009657154893 0.000228551754734677
0.095829517470224 0.000228295556538695
0.0960578130267627 0.000228396415263627
0.0962862094420263 0.00022887819952303
0.0965150876415493 0.000229771442450633
0.0967448590839999 0.000231115022760038
0.09697597410676 0.000232958484366409
0.0972089325911264 0.000235365292434562
0.0974442978835609 0.000238417500616004
0.0976827153841769 0.000242222609947451
0.0979249379941244 0.000246923951426887
0.0981718619455513 0.000252716967461173
0.0984245789130125 0.000259875850984007
0.0986844547639965 0.000259481598978497
0.098943936362975 0.000255705502381144
0.0991996418653561 0.000252217953611839
0.099451859818968 0.000249061007880172
0.0997009208268481 0.000246226978279997
0.0999471478051281 0.00024370981156098
0.100190857616689 0.000241505828335006
0.100432363445024 0.000239613796559167
0.100671977241583 0.000238035057828914
0.100910012299412 0.000236773726626328
0.101146786026039 0.000235836977631328
0.10138262300367 0.000235235442599548
0.101617858446269 0.000234983747236713
0.101852842193506 0.000235101231797815
0.102087943425304 0.000235612918108965
0.102323556343413 0.000236550814659789
0.102560107158073 0.000237955695842711
0.102798062853915 0.000239879561516158
0.103037942415432 0.000242389097370169
0.103280331512802 0.000245570648011156
0.103525902160813 0.000249537548130564
0.103775439708943 0.000254441260806503
0.10402988096975 0.000260488920877728
0.104290369890628 0.000267972191713322
0.104558342082341 0.000265484331939003
0.10482382641428 0.000261681835972198
0.105085508250252 0.00025820354458078
0.105343711794833 0.000255062624901003
0.105598774419734 0.000252251542313072
0.105851025962047 0.000249764882183222
0.10610079084423 0.000247599699173968
0.106348390543404 0.000245755608265963
0.10659414615167 0.000244234939598224
0.106838381091268 0.00024304297359752
0.107081424064866 0.000242188274029202
0.107323612338895 0.000241683144082254
0.107565295482977 0.000241544241462645
0.10780683972444 0.000241793403688997
0.108048633128129 0.000242458758016059
0.108291091886145 0.000243576224939787
0.108534668111085 0.000245191578795153
0.10877985968988 0.000247363315123865
0.109027223005004 0.00025016671730718
0.109277389722311 0.000253699757257655
0.109531089479569 0.000258091893089085
0.109789181372658 0.000263517617388864
0.110052698990047 0.000270218144383552
0.11032291713443 0.000274211322294565
0.110597128456725 0.000270248633123563
0.110867377089848 0.000266530528742608
0.111133907618591 0.000263161671102847
0.111397069289694 0.000260134604805863
0.1116572038945 0.000257442784425659
0.111914646678925 0.000255082172007448
0.112169728850933 0.00025305132345096
0.112422780174384 0.000251351519806238
0.11267413169419 0.000249986975813022
0.112924118670003 0.000248965141795947
0.113173083811799 0.000248297121615714
0.113421380933415 0.000247998239113174
0.113669379172528 0.000248088799296108
0.113917467971824 0.000248595111126051
0.11416606308295 0.000249550869246859
0.114415613952197 0.000250999039847993
0.114666612992045 0.00025299447059994
0.114919607462645 0.000255607567174512
0.115175215029819 0.000258929584617273
0.115434144614437 0.000263080440397164
0.115697225054834 0.000268220607631965
0.115965445662466 0.000274569890289659
0.116240015552755 0.00028183028179686
0.116521845834552 0.000277752007257888
0.11679959784181 0.000273882777748759
0.117073480619559 0.000270372850711612
0.117343853470271 0.000267214810245444
0.117611068280516 0.00026440159689676
0.117875469877413 0.000261928718714697
0.118137398596127 0.000259794339797488
0.118397192935925 0.000257999406356835
0.118655192342282 0.000256547850710287
0.118911740192992 0.000255446889208733
0.119167187082201 0.000254707436659655
0.11942189451886 0.000254344669185002
0.119676239188045 0.000254378781577254
0.119930617969623 0.000254836005023726
0.120185453974646 0.000255749981867501
0.120441203956514 0.000257163640244403
0.120698367596758 0.000259131785919648
0.120957499382678 0.000261724747935958
0.121219224130614 0.000265033616249883
0.121484257746864 0.000269177958895825
0.12175343570576 0.000274317539268762
0.122027753245028 0.000280670756369103
0.122308424001398 0.000288275735410048
0.122596699736808 0.000284134780259754
0.122880834517067 0.000280206238784527
0.123161040755852 0.000276644834414187
0.123437685590266 0.000273443249344674
0.123711128839611 0.00027059454486128
0.123981723384472 0.000268094424768074
0.12424981780924 0.000265941333910333
0.12451575914315 0.000264136596912811
0.124779895740063 0.00026268463889212
0.125042580378955 0.000261593305441633
0.125304173684397 0.000260874306163879
0.125565047990561 0.000260543816384675
0.125825591806945 0.000260623286759435
0.126086215093705 0.000261140532227
0.126347355625932 0.000262131205312308
0.126609486831244 0.000263640809695682
0.12687312764094 0.000265727491663487
0.127138855132603 0.000268465979796958
0.1274073211124 0.000271953267576705
0.127679274379977 0.000276317025584297
0.127955591405561 0.000281728445693117
0.128237319851254 0.000288422590363825
0.128525742441618 0.000293563807762264
0.128819306249381 0.00028941573673423
0.129108721986115 0.000285519955257325
0.129394241941372 0.000281997054714238
0.129676238996086 0.000278839931147096
0.129955078927234 0.00027604241597035
0.130231121343204 0.000273601077873915
0.130504722421078 0.000271515341031749
0.13077623776211 0.000269787655984017
0.131046025418094 0.000268423760500828
0.131314449178594 0.000267433050521162
0.131581882229116 0.000266829089691922
0.131848711318807 0.000266630298229733
0.132115341617037 0.000266860879287875
0.132382202496325 0.000267552067752801
0.132649754564078 0.000268743826035184
0.132918498390113 0.000270487174357525
0.133188985564471 0.000272847443243233
0.133461833007714 0.000275908901968956
0.133737741909683 0.000279781500847926
0.134017523410531 0.000284610969818287
0.134302134380349 0.000290594454002323
0.134592728834351 0.00029800570516422
0.134890734539515 0.000297753329561122
0.135188487869077 0.000293653140689922
0.135482141009767 0.000289882861951185
0.135772023871718 0.000286489689597088
0.136058513561315 0.000283466875843871
0.136341980437159 0.00028080970966412
0.136622790146823 0.000278516349221315
0.136901306496044 0.000276587972923291
0.137177894468967 0.000275029006519553
0.137452923475487 0.000273847453937176
0.137726770929424 0.000273055357155424
0.13799982628658 0.000272669421397831
0.138272495707977 0.000272711857283359
0.138545207565261 0.000273211514766159
0.138818419080027 0.000274205418313045
0.13909262449834 0.00027574086650062
0.139368365364841 0.000277878344434611
0.139646243709275 0.000280695636565912
0.139926939345841 0.000284293762880496
0.140211233108722 0.000288805772506828
0.140500038881228 0.000294410181183789
0.140794449062412 0.000301352280501858
0.141095801342914 0.000305139574524897
0.141400940917439 0.00030091555176613
0.141701856469205 0.000296976145971218
0.141998832615176 0.000293423555792377
0.142292256170969 0.000290251017862568
0.142582507188831 0.000287453124008511
0.14286996031284 0.000285027377049242
0.143154987689889 0.000282974339127171
0.143437962029016 0.000281297845804436
0.143719259874821 0.000280005322450116
0.143999265197271 0.000279108227346936
0.144278373424618 0.000278622656297595
0.144556996080915 0.00027857015832651
0.144835566239242 0.000278978833941419
0.145114545073183 0.000279884820915723
0.145394429894099 0.000281334322570275
0.145675764216669 0.000283386414776415
0.145959150631446 0.000286116997817205
0.146245267629263 0.000289624479061976
0.146534892108325 0.000294038153954099
0.146828930262279 0.000299530944792735
0.147128461207072 0.000306339473904663
0.147434800680976 0.000311528902203314
0.14774632958318 0.00030722837634591
0.148053557959526 0.00030320172607726
0.148356759685603 0.0002995700477836
0.148656329733386 0.000296326649962101
0.148952656383348 0.000293466018969518
0.149246122402318 0.000290985620039932
0.149537108022358 0.00028888605267535
0.149825994075033 0.000287171271074509
0.150113165346108 0.000285848909794076
0.150399014255902 0.00028493073986641
0.150683944995768 0.000284433291400435
0.150968378287169 0.00028437869376256
0.151252756980931 0.000284795807673319
0.151537552788605 0.000285721757377172
0.151823274545982 0.000287204024262872
0.152110478570245 0.000289303346490327
0.152399781916735 0.000292097805745364
0.15269187972248 0.000295688710737654
0.152987568433218 0.000300209286792144
0.15328777772001 0.000305837905487175
0.153593615625497 0.000312818972661701
0.153906434598159 0.000316905152533243
0.154223339750692 0.000312579361639352
0.154535919112332 0.000308548717788433
0.15484446783012 0.000304919574390815
0.155149387404511 0.00030168545560395
0.155451072860115 0.000298841349077694
0.155749914209192 0.000296385315484121
0.156046299524677 0.000294318661989632
0.156340618186666 0.000292646189069228
0.156633264375735 0.000291376550072545
0.156924640925808 0.000290522751395216
0.157215163677203 0.000290102833223847
0.157505266510427 0.000290140787745951
0.157795407298173 0.000290667797576833
0.15808607509575 0.000291723915588668
0.158377799011339 0.000293360367532894
0.158671159378871 0.000295642754305329
0.158966802133177 0.000298655587760897
0.159265457720938 0.000302508860208097
0.159567966581146 0.00030734781605598
0.159875314397202 0.000313367955996607
0.160188682353198 0.000320838968591679
0.16050952132179 0.000321297550170579
0.160830818871961 0.000316998646150366
0.161147817518111 0.000313048038837978
0.161460865556949 0.000309504133532682
0.161770369690482 0.000306360848620301
0.162076730539102 0.000303614309586139
0.162380344848688 0.000301263845972625
0.162681608694661 0.000299312196540335
0.162980920891201 0.000297765805907692
0.163278686697109 0.000296635247192003
0.163575321944301 0.000295935803780081
0.163871257748081 0.000295688257516727
0.164166946005597 0.000295919951574023
0.164462865957171 0.000296666226994397
0.164759532184166 0.000297972379718217
0.165057504563884 0.000299896359549827
0.165357400923434 0.000302512552603378
0.165659913476037 0.000305917189652673
0.16596583066569 0.000310236267716968
0.166276066933407 0.000315637492009301
0.166591704425416 0.000322348907571482
0.166914053332988 0.00032923412908881
0.167243287462077 0.000324757189470149
0.167568044651547 0.000320554353706825
0.167888599005253 0.000316768899016502
0.16820536790427 0.000313394454236095
0.168518762358506 0.00031042577375647
0.168829188132263 0.000307860817302661
0.169137048949565 0.000305700936305215
0.16944274988587 0.000303951132537086
0.169746701018408 0.000302620435016606
0.170049321453424 0.000301722424861372
0.170351043878286 0.00030127595017179
0.170652319828457 0.000301306091208331
0.170953625919666 0.000301845463441303
0.171255471383107 0.000302935986979939
0.171558407370087 0.000304631315054033
0.171863038685141 0.000307000216215572
0.172170038901356 0.000310131372796969
0.172480170274153 0.00031414034407422
0.172794310618228 0.000319179946606897
0.173113490564835 0.000325456234781162
0.173438946799616 0.000333254070098238
0.173772200869714 0.000331695223403343
0.174103896093117 0.000327351007667626
0.174431247100785 0.00032339401082673
0.174754641111612 0.00031985699553027
0.175074498107142 0.000316734396070815
0.175391232503213 0.000314023373703367
0.175705255876916 0.000311724501265265
0.176016980378181 0.000309842010049183
0.176326822388231 0.000308384145781988
0.176635206534013 0.000307363668304727
0.176942570202317 0.000306798534822449
0.17724936873714 0.000306712823932715
0.177556081561073 0.000307137982723159
0.177863219543796 0.000308114518404354
0.1781713340622 0.000309694314845958
0.178481028377046 0.000311943849167039
0.178792972226213 0.000314948738400058
0.179107920964613 0.000318820307043529
0.179426741271657 0.000323705324368818
0.179750446596025 0.000329800897242944
0.180080247493268 0.000337378112137449
0.180417625605406 0.000337796821744883
0.180755422427151 0.00033337154828897
0.18108879397544 0.000329315143681756
0.181418109119121 0.000325686569368394
0.18174379568849 0.000322480302222558
0.182066275990712 0.000319693266294401
0.182385969257007 0.000317325853026928
0.182703295110034 0.000315382172175174
0.183018677282209 0.000313870408911857
0.183332547691121 0.000312803326248121
0.183645351017369 0.000312198952971436
0.18395754997034 0.000312081514560908
0.184269631484901 0.000312482690280939
0.184582114175182 0.000313443318353318
0.184895557493536 0.000315015731020362
0.185210573224556 0.000317266996452096
0.185527840221008 0.000320283499739611
0.185848123720748 0.000324177557739992
0.186172301278488 0.000329097221933664
0.186501398500421 0.000335241262899423
0.186836639763321 0.000342882941442093
0.187179522704763 0.000343044468702784
0.187522567173466 0.000338584292796672
0.187861151466262 0.000334502765841473
0.188195654232104 0.000330855873958342
0.188526510106062 0.000327638307452102
0.188854148413514 0.00032484732793215
0.189178995741446 0.000322483757554391
0.189501479499001 0.000320552247247602
0.189822031746248 0.000319061657236444
0.190141093403485 0.000318025590308909
0.190459118993794 0.000317463120788033
0.190776582114582 0.000317399780699661
0.191093981895281 0.000317868892414541
0.191411850787696 0.000318913378722463
0.191730764166418 0.000320588246563119
0.192051352412981 0.000322964043842979
0.192374316456824 0.000326131759219989
0.192700448216044 0.000330209923283701
0.193030658139328 0.000335355178028077
0.193366013317356 0.000341778517400133
0.193707791834756 0.000349771212007648
0.194057563046764 0.000347441627760163
0.194405004674524 0.000342994704390141
0.194747999378914 0.000338963971041034
0.195086963349955 0.000335373770300956
0.195422337120256 0.000332219213470697
0.195754556333727 0.000329498504800819
0.196084054838528 0.000327213546707652
0.196411268385235 0.000325370240814995
0.19673663862605 0.000323978916989559
0.19706061754304 0.00032305492938881
0.197383672472429 0.000322619468206753
0.197706291940636 0.00032270065712771
0.198028992597763 0.000323335038272378
0.198352327636036 0.000324569595140419
0.198676897231176 0.0003264645399535
0.19900336177113 0.000329097214171344
0.199332458985301 0.000332567653953487
0.199665026639254 0.000337006720170185
0.200002033359425 0.000342588314339302
0.200344621673764 0.000349548362106578
0.20069417003587 0.000355689093770398
0.201049859129641 0.000351015643431598
0.201400874773072 0.000346660297647015
0.201747535070719 0.000342756054489052
0.202090291125208 0.000339297391092895
0.202429588516301 0.000336280468618371
0.20276586898492 0.000333705079549792
0.20309957406447 0.000331574907608441
0.203431148972078 0.000329897886157096
0.203761046858235 0.000328686706183394
0.204089733564418 0.000327959514829849
0.204417693079248 0.000327740862769148
0.204745433942017 0.00032806298502855
0.205073496927046 0.000328967538898187
0.205402464465944 0.000330507983333289
0.205732972449277 0.000332752880392682
0.20606572532967 0.00033579055573515
0.206401515885405 0.000339735819619595
0.206741251705025 0.000344739910721796
0.207085991615747 0.000351005666130087
0.207436997281877 0.000358811528251922
0.207795808810129 0.000358392904682952
0.208154201714812 0.000353830368000413
0.208508032082812 0.000349672955337408
0.20885770503815 0.000345970339907514
0.209203675378057 0.000342717865552553
0.20954639324361 0.000339913785152092
0.209886307028762 0.000337560193408319
0.21022386722217 0.000335663347993419
0.210559530570163 0.000334234121414469
0.210893764691578 0.000333288628542194
0.21122705332012 0.00033284908164533
0.211559902401765 0.000332944946986677
0.211892847348752 0.000333614511554985
0.212226461860307 0.000334907020084273
0.212561368880391 0.000336885624308778
0.2128982545047 0.000339631517784734
0.213237886022485 0.000343249848556994
0.213581135871042 0.000347878378948237
0.21392901424999 0.000353700537041101
0.214282714787031 0.000360965772601402
0.214643680559633 0.000365080574349202
0.215008761133982 0.000360377217845275
0.215369138351827 0.000356029908832716
0.21572516826066 0.000352145945650002
0.21607731420631 0.000348720375281474
0.216426034581591 0.000345750445586271
0.216771785027178 0.000343237243612506
0.21711502227079 0.000341185999633063
0.217456208270423 0.00033960650798338
0.217795814778406 0.000338513716421167
0.218134328494828 0.000337928532171174
0.218472257026999 0.000337878913813135
0.218810135940812 0.000338401349452496
0.219148537290264 0.000339542869315211
0.21948808015958 0.000341363815269952
0.21982944397485 0.000343941708654774
0.220173385683504 0.000347376754722519
0.220520762438227 0.000351799857799717
0.220872562296027 0.000357384617482253
0.221229946913509 0.00036436588320581
0.221594312796715 0.00037103132493337
0.221965344121648 0.000366228407824381
0.222331572529472 0.000361757296698449
0.222693329826171 0.000357757332363336
0.223051087158534 0.000354223436484707
0.223405310595019 0.000351152380054951
0.223756462975074 0.000348544810430066
0.224105007785504 0.000346405551853693
0.224451413337358 0.000344744017339241
0.224796157354697 0.000343574788048137
0.225139732142745 0.000342918407270496
0.225482650550015 0.000342802457123341
0.225825453007139 0.000343263016257613
0.226168716023396 0.000344346643680252
0.226513062667077 0.000346113106221144
0.226859175773298 0.000348639182805093
0.227207814956103 0.000352024069593874
0.227559839025697 0.000356397234637234
0.227916236260334 0.000361930145427521
0.228278166405762 0.000368854355131348
0.228647020760893 0.000376213818382163
0.229023234579275 0.000371355987340164
0.229394590566615 0.00036682825110317
0.229761418817718 0.000362778489977557
0.230124197307696 0.000359201708128466
0.230483399015824 0.000356094727361063
0.230839493743185 0.000353458317541754
0.231192952060727 0.000351297506781219
0.231544249567508 0.000349622005394513
0.231893871572903 0.000348446801634323
0.232242318374537 0.000347792978230243
0.232590111352767 0.000347688819618379
0.232937800172386 0.000348171311851286
0.233285971484237 0.000349288185213374
0.233635259669451 0.000351100724840999
0.233986360394292 0.00035368769520263
0.234340048089494 0.000357150922900844
0.234697199012395 0.000361623421531887
0.235058822433927 0.000367281544045079
0.235426103977972 0.000374363762826293
0.235800467740798 0.000380632317318928
0.236181100058117 0.000375765490422214
0.236556865548539 0.000371248284819816
0.236928113833359 0.00036721492218838
0.237295328755548 0.000363660722867538
0.237658989478415 0.000360583093191193
0.238019572571606 0.000357983494932434
0.238377556066539 0.000355867779379154
0.238733423845918 0.000354246644905639
0.239087670490824 0.000353136276606409
0.23944080676743 0.000352559221091407
0.239793365988521 0.000352545572253426
0.240145911560775 0.000353134579000488
0.240499046139775 0.000354376838542916
0.240853422978318 0.000356337322579894
0.241209760300898 0.00035909961657846
0.241568859917477 0.000362771975461879
0.241931631892938 0.000367496180007849
0.242299128072946 0.000373460861191992
0.242672588934138 0.00038092223643306
0.243053511170571 0.000384313754489197
0.243437824925061 0.00037948388955186
0.243817308814612 0.000375044353981256
0.244192353168594 0.000371093792944851
0.244563446961539 0.000367628097376631
0.244931075058915 0.000364645812870929
0.245295720871786 0.000362149692089831
0.245657870563876 0.000360147068872621
0.246018017632749 0.000358650374057621
0.246376668006806 0.000357677850649282
0.246734345857455 0.00035725452854902
0.247091600386004 0.000357413545443824
0.247449013931448 0.000358197940558818
0.247807211872007 0.000359663110056304
0.248166874982063 0.000361880210052592
0.248528755192116 0.000364940952340259
0.248893696144456 0.000368964503909875
0.249262660648366 0.000374107664750348
0.249636768313117 0.000380580338083441
0.2500173486512 0.000388669904231029
0.250406018555431 0.000387296588213292
0.250793315143644 0.000382549318822477
0.251175864462467 0.000378255757790228
0.251554120220257 0.00037445599476923
0.251928576215026 0.000371146769925925
0.252299722984952 0.00036832837267171
0.252668051357624 0.000366005512483818
0.253034056870108 0.000364187753764525
0.253398244623872 0.000362890120582946
0.253761134744455 0.000362133927737141
0.254123268672192 0.000361947909840758
0.254485216582033 0.000362369752066467
0.254847586334099 0.000363448175453529
0.255211034509553 0.000365245806239713
0.255576280315793 0.00036784318111149
0.255944123496904 0.000371344441756139
0.25631546793866 0.000375885616192375
0.256691353554853 0.000381646993223685
0.257073000548076 0.000388872223545542
0.257461872771622 0.000394579497304896
0.257856452268927 0.000389622248327878
0.258246074517255 0.000385040372857678
0.258631114890112 0.00038096105410794
0.25901207594422 0.000377380237222864
0.259389456181443 0.000374296300026865
0.25976375248147 0.000371711948847441
0.260135464430318 0.000369634604983843
0.260505099035301 0.000368076933537918
0.260873175968839 0.000367057577660965
0.2612402335465 0.000366602160098999
0.261606835706599 0.000366744641465165
0.261973580348065 0.000367529165987678
0.262341109514052 0.000369012589455476
0.262710122103508 0.00037126798510931
0.263081390088617 0.000374389587327242
0.263455779675944 0.000378499909249374
0.263834279585194 0.000383760250719058
0.264218039835913 0.000390386685247542
0.26460842652116 0.000398675276070688
0.265007101797231 0.000396143179413415
0.265403244976644 0.000391360981161433
0.265794605957806 0.000387058295524517
0.26618166425333 0.000383261846292721
0.266564926099623 0.000379968989104648
0.266944895088728 0.00037718098717449
0.267322076075902 0.00037490374713057
0.267696979823033 0.000373148303067504
0.2680701281261 0.00037193148871778
0.268442059614818 0.000371276858580526
0.268813336473398 0.000371215938502277
0.269184552411901 0.000371789923562258
0.269556342335463 0.000373051996963868
0.269929394332427 0.000375070532949993
0.270304464865377 0.000377933588996868
0.270682398454374 0.000381755330437801
0.271064153784811 0.000386685439343663
0.271450839224155 0.000392923292200388
0.271843762516356 0.000400740064566104
0.272244502580922 0.000402072588870457
0.272646575169792 0.000397163476730922
0.273043738646523 0.000392693676464074
0.273436432322987 0.000388737338112845
0.2738251696611 0.000385291464722019
0.274210461125822 0.000382356389430645
0.274592817515252 0.000379937069016848
0.274972754584269 0.000378043546900777
0.27535079813117 0.000376691590916847
0.275727489722087 0.000375903570518201
0.276103393292605 0.000375709649439721
0.276479102942045 0.000376149404510978
0.276855252346556 0.000377274033653557
0.277232526380209 0.000379149398690582
0.2776116757789 0.000381860279848129
0.277993536058748 0.000385516436804836
0.278379052495553 0.000390261443627123
0.27876931393918 0.000396285926241682
0.279165599865422 0.000403848061790057
0.279569447927212 0.00040739256036396
0.279976840487576 0.000402394591944802
0.280379235079521 0.000397815862531401
0.280777050942052 0.000393757454299734
0.281170808396352 0.000390216230855476
0.281561024627207 0.0003871920978497
0.281948216725057 0.000384689612828037
0.282332906337885 0.000382718443335105
0.28271562478122 0.000381293994923389
0.283096918776144 0.000380438276555947
0.2834773570527 0.000380181078459014
0.283857538131159 0.000380561570990992
0.28423809970215 0.000381630484861647
0.284619730187011 0.000383453113290593
0.285003183300302 0.000386113505209186
0.285389296805511 0.000389720430812345
0.285779017236323 0.000394416062230043
0.286173433298553 0.000400388953094096
0.286573822251647 0.000407894088411174
0.286981716340059 0.00041207697116443
0.287393793311223 0.000407030767997048
0.28780082407922 0.000402402356470491
0.288203226435691 0.000398300588579133
0.28860152702427 0.000394722425637078
0.288996249449907 0.000391667848168608
0.289387917298075 0.000389141560595357
0.289777058858671 0.000387153460177714
0.290164212318848 0.000385719278665499
0.290549931597514 0.000384861466595843
0.29093479306411 0.00038461039678651
0.291319403460896 0.000385005998944225
0.29170440945984 0.000386099989434701
0.292090509449275 0.00038795894380163
0.292478468393077 0.000390668591691985
0.292869136984769 0.000394339932535395
0.293263476917304 0.00039911814460095
0.293662595061905 0.000405195923343725
0.294067790985249 0.000412834117017748
0.294480625102267 0.000416124565613293
0.29489674966788 0.000411071937836686
0.295307821605717 0.000406453473032628
0.295714275078749 0.000402367439404323
0.296116642518154 0.000398811153266293
0.29651545367142 0.000395785180616151
0.296911238852036 0.000393294928331303
0.297304533780367 0.00039135114058165
0.297695884920949 0.000389970578386388
0.298085855499335 0.000389176954252177
0.298475032453588 0.000389002203762081
0.29886403465735 0.000389488213376093
0.299253522870726 0.000390689180833603
0.299644212051559 0.000392674874129444
0.300036886925689 0.000395535198996392
0.300432422124685 0.000399386723937331
0.300831808848622 0.000404382222261319
0.301236191070884 0.000410725024617678
0.301646916095501 0.000418691347069487
0.302065607442571 0.000419551087241664
0.302485158529813 0.000414534238880736
0.302899692768693 0.000409985799590019
0.303309678568283 0.000405975209243793
0.303715653777527 0.000402500416798039
0.304118154194325 0.00039956310736136
0.304517717301687 0.000397169976641301
0.304914887278328 0.000395333273353307
0.305310220551681 0.000394071544048977
0.30570429209573 0.000393410653971543
0.306097702749702 0.000393385175120478
0.306491087924822 0.000394040274103503
0.306885128198926 0.000395434297713584
0.307280562496639 0.00039764235550805
0.307678204852147 0.00040076136398963
0.308078966216137 0.000404917293800397
0.308483883509937 0.000410275840435612
0.308894159350373 0.000417058606117559
0.30931121795649 0.00042556852150575
0.309736786477996 0.000422382207892589
0.310159168685889 0.000417443537358909
0.310576612223248 0.000413026536706577
0.310989638759954 0.000409152763437806
0.311398791523392 0.000405821103650304
0.311804612627042 0.000403034943483734
0.312207647570526 0.000400802917448686
0.312608450487975 0.000399139519716334
0.313007590007691 0.000398065947668313
0.313405655955359 0.000397611253741892
0.313803267209101 0.000397813910868337
0.31420108111997 0.000398723946321678
0.314599805066291 0.000400405875126848
0.315000210941418 0.000402942787234242
0.315403153728652 0.000406442142093205
0.315809595870746 0.000411044164850526
0.316220640035596 0.000416934335690559
0.316637574371287 0.000424362561543254
0.31706193693283 0.000429850084717627
0.317491787017548 0.000424647190841928
0.31791643420839 0.000419870794832777
0.318336305003222 0.000415645418277015
0.318751950421499 0.000411968595861198
0.319163919017361 0.000408841001662631
0.319572760019023 0.000406268353572745
0.319979028372596 0.000404261938298672
0.320383290310895 0.000402839326618513
0.320786129637513 0.00040202535746353
0.321188154994977 0.000401853477763294
0.32159000847274 0.000402367564887705
0.321992376037628 0.000403624419488746
0.322396000457116 0.000405697212574647
0.322801697669691 0.000408680325063766
0.323210377994755 0.000412696276191858
0.323623074270947 0.000417905880046973
0.324040980150994 0.000424523566649799
0.324465503717643 0.0004328412984334
0.324898345016077 0.000431453764392229
0.325329798780469 0.000426413703618631
0.325756212484088 0.000421885388504021
0.326178097872592 0.000417912515698607
0.32659601038829 0.000414494125616781
0.327010504513907 0.00041163361656535
0.327422138130472 0.000409339763278259
0.327831477893751 0.000407627346203947
0.328239105239955 0.000406518016189396
0.328645623256144 0.000406041476124356
0.329051664732268 0.000406237087818357
0.329457901820087 0.000407156063515367
0.329865057883602 0.000408864480685203
0.330273922364287 0.000411447485053047
0.33068536984934 0.000415015254318773
0.331100385103659 0.000419711646515902
0.331520096750175 0.00042572707712376
0.331945823827299 0.000433318309250791
0.33237914213655 0.000437811736322865
0.332816953872872 0.000432580143835638
0.333249534016708 0.000427798058117368
0.333677332074825 0.000423578431397372
0.334100910506223 0.000419919399243633
0.334520829905466 0.000416822564817715
0.334937652470284 0.000414294788949529
0.335351947259234 0.000412348763387751
0.335764296022622 0.000411003792197298
0.336175299814819 0.000410286864368349
0.336585586679187 0.000410234113906738
0.336995820793094 0.000410892808208094
0.337406713601302 0.000412324074252293
0.337819037675554 0.000414606680942628
0.338233644356497 0.000417842371800716
0.338651486728298 0.000422163538457069
0.339073650266755 0.000427744539068682
0.339501394805823 0.000434818897797986
0.339936213703621 0.000443677792423397
0.340379891496045 0.000438288070956677
0.340818179567001 0.000433304321708395
0.34125148388871 0.000428890174748236
0.341680374063458 0.000425043084275343
0.342105417147733 0.000421763357173143
0.342527180504907 0.000419056501250388
0.342946237006157 0.000416933762131098
0.343363170768288 0.000415412850813141
0.343778583619101 0.000414518946789173
0.34419310256589 0.000414286065326369
0.344607388631217 0.000414758918874211
0.345022147550091 0.000415995463924113
0.345438143014015 0.000418070423717257
0.345856213437732 0.00042108023439266
0.346277293672125 0.00042515012526478
0.34670244379739 0.000430444497088176
0.347132888294478 0.00043718257402581
0.347570070868504 0.000445662830278941
0.348015733698783 0.000443486517916198
0.348459220216699 0.000438389954636764
0.348897610171336 0.000433830899057684
0.349331441070393 0.000429844895558195
0.349761285965951 0.000426431858027567
0.350187717823979 0.00042359643606682
0.350611314260046 0.000421348980265772
0.351032663240312 0.000419706244608586
0.35145236948492 0.000418692350777525
0.351871061835698 0.000418340104341251
0.352289401940039 0.000418692786524569
0.352708094726564 0.000419806603569592
0.353127901330133 0.000421754068439245
0.353549655398572 0.000424628737677514
0.35397428413625 0.000428551971196353
0.354402836107446 0.000433682803833546
0.35483651891128 0.000440232766007416
0.355276751677287 0.000448488887781658
0.355725240565069 0.00044819086476107
0.35617343142983 0.000443016434338441
0.356616447864168 0.000438363284956527
0.357054811149125 0.000434289151149424
0.357489100300274 0.000430793802687095
0.357919894102961 0.000427881512758927
0.35834777561572 0.000425562275362529
0.358773337891083 0.000423852501560026
0.359197190392643 0.000422775972908923
0.359619966365552 0.000422365143972167
0.360042331509524 0.000422662915615751
0.36046499442514 0.000423725058861172
0.360888719484001 0.000425623559168639
0.361314343043169 0.000428451297005192
0.361742794340175 0.000432328719584787
0.362175123059759 0.000437413570267613
0.362612536630027 0.000443915470857563
0.363056452100884 0.000452118509328328
0.363508570610213 0.000452379619723997
0.363960950229937 0.000447163940891708
0.364408114170829 0.000442468606163257
0.364850582776992 0.000438358099399828
0.365288940876392 0.00043483230757907
0.365723773183971 0.000431895610628264
0.366155668794599 0.000429558182601638
0.366585226977201 0.000427836700392723
0.367013063677593 0.000426755313243449
0.367439818990837 0.000426346967482887
0.36786616595832 0.000426655210518561
0.368292821168838 0.00042773665758916
0.368720557826427 0.000429664397068675
0.369150222223496 0.000432532759033043
0.369582754982529 0.000436464117575013
0.370019219100104 0.00044161881851672
0.370460837918621 0.000448210073914909
0.370909047992536 0.000456527060092652
0.371365575052628 0.000456047786924214
0.371821622839553 0.000450828629022328
0.372272451468575 0.000446143735628492
0.372718595204203 0.00044204933269161
0.373160644536895 0.000438545702371897
0.373599190239267 0.000435637825234367
0.374034828064501 0.000433336604418478
0.37446816466892 0.000431659606267137
0.374899824275187 0.00043063207381839
0.375330456349005 0.000430288311016296
0.375760744660022 0.000430673568361654
0.376191418228383 0.000431846623950654
0.376623264852334 0.000433883352428368
0.377057148204762 0.000436881732625496
0.377494029937388 0.000440969009501745
0.377934998946889 0.000446312178670391
0.37838131112556 0.000453133774170335
0.37883444489973 0.000461736459890527
0.379296181359621 0.000459202678037719
0.379755384037658 0.000454018486319094
0.380209402523978 0.000449397499075852
0.380658800023053 0.00044537264050574
0.381104172663559 0.000441944886299649
0.381546117549859 0.000439120336690977
0.38198523788655 0.000436911205301007
0.382422149091851 0.000435336613361624
0.382857485705212 0.000434423678366023
0.383291909383578 0.000434208999467178
0.383726118383046 0.000434740682609101
0.384160859065655 0.000436081117421783
0.384596940183077 0.000438310827574471
0.385035251010651 0.000441533893183332
0.385476784903834 0.000445885740690417
0.385922670644525 0.000451544608968663
0.386374215253493 0.000458748927757264
0.386832964181251 0.000467408243747761
0.387300372424998 0.000461859675126263
0.387762232100125 0.000456753801631808
0.388218985901757 0.000452251215634182
0.388671237117391 0.000448350574668322
0.389119587692059 0.000445053925925618
0.389564641617985 0.000442369050990371
0.390007010668975 0.000440310110936613
0.390447320779912 0.000438898520469367
0.390886219300381 0.000438164148721163
0.391324383449102 0.000438146956510852
0.391762530405613 0.000438899231234278
0.392201429636847 0.000440488660383235
0.39264191829723 0.000443002610838199
0.393084920908069 0.000446554188533338
0.393531475096602 0.000451291001815584
0.393982766098418 0.000457408164910248
0.394440174263328 0.000465168197307743
0.394905342460636 0.000469477940462134
0.395374820401098 0.000464041284787797
0.395838861685886 0.000459101059393455
0.396297962745279 0.000454768716178761
0.396752731461458 0.000451044140291243
0.397203775601749 0.000447931380093171
0.397651706981842 0.000445440484985591
0.398097147466828 0.000443588233924078
0.398540735700752 0.000442399126668377
0.39898313482742 0.000441906740529509
0.39942504156795 0.000442155579987344
0.399867197147937 0.000443203607124635
0.400310400755062 0.000445125736182195
0.400755526491244 0.000448018727581894
0.401203545218826 0.000452008169290734
0.401655553388117 0.000457258664900356
0.402112812053017 0.000463989115464226
0.402576801168481 0.000472496412260074
0.403049297580741 0.000471102837007502
0.403520400417749 0.000465815678355771
0.403986216096105 0.000461094569511567
0.404447310665616 0.000456986517943193
0.404904297183559 0.000453492982795464
0.405357790166355 0.000450620604644402
0.405808410770999 0.000448382381853251
0.406256793152852 0.000446798512021238
0.406703591664874 0.000445897543088763
0.407149489207962 0.000445717944514738
0.407595207152477 0.000446310251602659
0.40804151740408 0.000447740010071114
0.408489257414151 0.000450091866438211
0.408939349280589 0.000453475341837695
0.409392824622427 0.000458033149325411
0.409850857771752 0.000463953476068126
0.41031481124782 0.000471488670643543
0.410786299918464 0.000477862982770898
0.411264162901235 0.000472311662405687
0.41173647456364 0.000467244795375492
0.412203719359016 0.000462797146972306
0.412666516505988 0.000458968535634115
0.413125485041622 0.000455762779900831
0.413581247821523 0.00045318979478462
0.414034437616308 0.000451266327007603
0.414485703943315 0.000450016953601496
0.414935720896917 0.000449475449697985
0.415385196346615 0.000449686654315345
0.41583488300093 0.000450709023432029
0.416285592024362 0.000452618155898253
0.41673821018026 0.000455511731154099
0.417193721911415 0.000459516551202045
0.417653238462617 0.000464798814115054
0.418118037276732 0.000471579518311663
0.418589616795043 0.000480158333093708
0.419069775128137 0.000478480030241553
0.419548255158379 0.000473156366394297
0.420021411524773 0.00046841244564366
0.420489823970417 0.000464292704786011
0.420954116675202 0.000460799167318011
0.42141491584252 0.000457939251784914
0.421872855094305 0.00045572694773575
0.422328582042041 0.000454183706735581
0.422782765748777 0.000453339660660001
0.423236105409437 0.000453235285077967
0.423689340694515 0.000453923671119893
0.424143264365635 0.000455473650389428
0.424598738016024 0.000457974145323208
0.425056712161347 0.000461540326674914
0.425518252488022 0.0004663225131951
0.425984575001217 0.000472519366236062
0.426457094367453 0.000480398060865588
0.426937492428319 0.000484290407004562
0.427421782835323 0.000478770926441122
0.427900553761765 0.000473774062205626
0.42837432782397 0.00046940696110925
0.428843734785079 0.000465670495877416
0.429309405280957 0.000462570102470322
0.429771975383427 0.000460117610606398
0.430232092994034 0.000458332059281137
0.430690425053315 0.00045724080661738
0.431147665859932 0.000456881047680696
0.431604546907613 0.000457301886227483
0.43206184879384 0.000458567176704226
0.432520415970544 0.000460759464153378
0.432981175434698 0.000463985529604793
0.433445160964303 0.000468384348857038
0.43391354531316 0.000474138792294748
0.434387684105454 0.000481493328705054
0.434869177434159 0.000489706227926981
0.435358883662086 0.000484021483385972
0.435842905145472 0.000478817389286477
0.436321722534759 0.000474249039885635
0.436795971574645 0.000470316412553112
0.437266287987198 0.000467023446076025
0.437733311433274 0.00046438036652995
0.438197691799804 0.000462404450449279
0.438660096250253 0.000461121059702454
0.439121217309955 0.000460565059840222
0.439581782369796 0.000460782756180837
0.440042565125976 0.000461834545460911
0.440504399671437 0.000463798581504142
0.440968198252941 0.00046677591431086
0.441434974167252 0.000470897829329155
0.441905871996581 0.000476336570981933
0.442382208567563 0.0004833214510951
0.442865530018659 0.00049216386418821
0.443357693882847 0.000488862490230476
0.443846556373077 0.000483523577021039
0.444330079950098 0.000478798190955352
0.444808878141054 0.000474713603044911
0.445283591744099 0.000471273009001502
0.4457548647531 0.000468485522603674
0.446223350275704 0.000466367218797642
0.446689717494501 0.000464942123920634
0.447154659618422 0.000464243570974503
0.447618903189397 0.000464316049945995
0.448083219239343 0.000465217740077856
0.44854843697942 0.000467024004167373
0.449015460983588 0.000469832275119464
0.449485293258707 0.000473769011328402
0.449959062270036 0.000478999818437759
0.450438062088473 0.000485744579411135
0.450923806667885 0.000494300812454767
0.451418107480339 0.000493297631339668
0.451911405111679 0.000487866659271659
0.452399271770951 0.000483028430516343
0.452882300201467 0.000478836187197999
0.453361136388665 0.000475292778232182
0.453836429166897 0.000472406668082446
0.45430883583498 0.000470193255900239
0.45477902909088 0.000468675844570267
0.45524770493545 0.000467886964088777
0.455715591899539 0.000467870179339252
0.456183462078878 0.000468682563262557
0.456652144642141 0.000470398106438399
0.457122542748579 0.000473112478702887
0.457595655227282 0.000476949794622885
0.458072605021905 0.000482072436690516
0.458554677458595 0.000488695699348579
0.459043373157944 0.000497110322743213
0.459540483480687 0.000497314933957418
0.460037798414645 0.000491824580345252
0.46052962299499 0.000486918594210167
0.4610165415892 0.000482663881031361
0.461499205470231 0.000479063214178457
0.46197826868441 0.000476124865444287
0.462454393549854 0.000473864074197509
0.462928257624052 0.000472304015680149
0.463400561639732 0.000471477122050572
0.463872038761782 0.000471426887542862
0.464343465649325 0.000472210338056691
0.464815675987382 0.000473901435561765
0.465289577422944 0.000476595830996558
0.46576617325394 0.00048041761464708
0.466246590868587 0.00048552911220544
0.466732119980793 0.000492145478856276
0.467224265459649 0.000500557138160968
0.46772482259781 0.00050090358394072
0.468225726181751 0.000495387647168865
0.46872111382892 0.000490459597004055
0.469211573425924 0.000486188148911754
0.469697761574836 0.000482576282153071
0.470180337856989 0.000479632534419333
0.470659970391408 0.000477372501851757
0.47113734289326 0.000475819826964912
0.471613162720225 0.000475007546507644
0.472088170266732 0.000474979933165461
0.472563150199898 0.000475795016524128
0.473038945216422 0.000477528059912648
0.473516473276335 0.00048027641860556
0.47399674969494 0.00048416644574684
0.474480916140687 0.000489363526107536
0.474970279666794 0.000496087043953174
0.475466366710748 0.000504633434203156
0.475971000144951 0.000504063266370414
0.476475063411321 0.00049855621458733
0.476973619625908 0.00049365228563792
0.477467271911546 0.000489410359869307
0.477956682271416 0.000485833916619812
0.478442516188036 0.000482932229425946
0.478925448417461 0.000480721781720471
0.479406170199182 0.000479227296071597
0.479885397495254 0.000478483139027609
0.480363880634281 0.000478535240951893
0.480842415875233 0.000479443725659342
0.481321859600892 0.000481286542506635
0.481803146143399 0.000484164550187902
0.482287310693587 0.000488208760633661
0.482775519454221 0.000493590893090174
0.483269110347311 0.000500539171863227
0.483769649519174 0.000509362754263383
0.484279012273437 0.000506801378749254
0.484785813652187 0.000501338154281832
0.485287151806468 0.000496505239035205
0.485783657045504 0.000492339921559166
0.486275996967063 0.000488846493664644
0.486764843460727 0.000486035459256454
0.487250878919984 0.000483924751796258
0.48773480367178 0.000482540828505974
0.488217344500286 0.000481920166238752
0.488699264666525 0.000482111305810314
0.489181375972335 0.000483177655811541
0.489664553628147 0.000485201373492171
0.490149755001639 0.000488288813318225
0.490638043814957 0.000492578319941456
0.491130622134899 0.000498251634577472
0.491628873769476 0.000505551062984923
0.492134424832461 0.000514806199427793
0.492649231031889 0.000509130504005908
0.493158361535895 0.000503746599304642
0.493662108135199 0.000499032884967005
0.494161141020166 0.00049499277735839
0.494656133797525 0.000491631720584382
0.495147765518109 0.00048896198745907
0.495636727505568 0.000487003581463745
0.496123731087032 0.0004857854241108
0.496609516511143 0.000485346982067453
0.49709486349321 0.000485740491826892
0.497580603985037 0.000487034016670462
0.498067638001708 0.000489315691759187
0.498556953693467 0.000492699709785671
0.499049653403252 0.000497334928477


==> Images/Results/planesource_timesteps_convergence_tol_1e-06_pmm50.txt <==
t dt
0.0 1.73107416088665e-12
1.73107416088665e-12 1.67501423741724e-12
3.40608839830388e-12 1.72007260943508e-12
5.12616100773896e-12 1.76564073708389e-12
6.89180174482285e-12 1.81262590455728e-12
8.70442764938013e-12 1.86107584330688e-12
1.0565503492687e-11 1.91104810838973e-12
1.24765516010767e-11 1.96260274615532e-12
1.44391543472321e-11 2.01580249430969e-12
1.64549568415417e-11 2.07071291054573e-12
1.85256697520875e-11 2.12740254640666e-12
2.06530722984941e-11 2.18594308422045e-12
2.28390153827146e-11 2.246409505427e-12
2.50854248881416e-11 2.30888029372006e-12
2.73943051818616e-11 2.37343758472559e-12
2.97677427665872e-11 2.44016740492222e-12
3.22079101715094e-11 2.50915985957919e-12
3.47170700310886e-11 2.58050935747652e-12
3.72975793885652e-11 2.65431487032939e-12
3.99518942588945e-11 2.7306801623654e-12
4.26825744212599e-11 2.80971407102219e-12
4.54922884922821e-11 2.89153080322363e-12
4.83838192955058e-11 2.97625022255643e-12
5.13600695180622e-11 3.06399818621037e-12
5.44240677042726e-11 3.15490687938375e-12
5.75789745836563e-11 3.24911519751578e-12
6.08280897811721e-11 3.34676912679127e-12
6.41748589079633e-11 3.44802216900981e-12
6.76228810769731e-11 3.55303578466655e-12
7.11759168616397e-11 3.66197985176739e-12
7.48378967134071e-11 3.77503321114611e-12
7.86129299245532e-11 3.89238417330828e-12
8.25053140978615e-11 4.01423110296584e-12
8.65195452008273e-11 4.14078304917462e-12
9.06603282500019e-11 4.2722604064272e-12
9.49325886564291e-11 4.40889559939098e-12
9.93414842558201e-11 4.55093388246952e-12
1.0389241813829e-10 4.69863409711094e-12
1.08591052235401e-10 4.85226958319499e-12
1.13443321818596e-10 5.01212908994307e-12
1.18455450908539e-10 5.17851778591061e-12
1.23633968694449e-10 5.35175833526488e-12
1.28985727029714e-10 5.53219201432709e-12
1.34517919044041e-10 5.72017999253276e-12
1.40238099036574e-10 5.91237996058422e-12
1.46150478997158e-10 6.11032234278002e-12
1.52260801339938e-10 6.31604841228584e-12
1.58576849752224e-10 6.52386751478097e-12
1.65100717267005e-10 6.74024204575801e-12
1.71840959312763e-10 6.96405928345024e-12
1.78805018596213e-10 7.19037150015938e-12
1.85995390096373e-10 7.4258711730108e-12
1.93421261269383e-10 7.67092723144847e-12
2.01092188500832e-10 7.91740855401947e-12
2.09009597054851e-10 8.17255812825123e-12
2.17182155183103e-10 8.43789489730507e-12
2.25620050080408e-10 8.71338250974163e-12
2.34333432590149e-10 8.98842848996269e-12
2.43321861080112e-10 9.2743271195933e-12
2.52596188199705e-10 9.57146088690942e-12
2.62167649086615e-10 9.88036644681166e-12
2.72048015533426e-10 1.01937387638645e-11
2.82241754297291e-10 1.05119161323075e-11
2.92753670429598e-10 1.08424230025758e-11
3.03596093432174e-10 1.11857522804458e-11
3.1478184571262e-10 1.15425082483952e-11
3.26324353961015e-10 1.19123410658083e-11
3.38236695026823e-10 1.22771785483363e-11
3.5051387357516e-10 1.26559736423212e-11
3.63169847217481e-10 1.30491531876528e-11
3.76219000405134e-10 1.34573829744234e-11
3.89676383379557e-10 1.38813621887535e-11
4.03557745568311e-10 1.4321827939901e-11
4.17879573508212e-10 1.47724146028661e-11
4.32651988111078e-10 1.52181308223039e-11
4.47870118933382e-10 1.56805851771447e-11
4.63550704110526e-10 1.61602954572925e-11
4.79710999567819e-10 1.66580472618971e-11
4.96369046829716e-10 1.71746650886306e-11
5.13543711918347e-10 1.77110173895104e-11
5.31254729307857e-10 1.8268019221986e-11
5.49522748529843e-10 1.88466351549929e-11
5.68369383684836e-10 1.94290609684586e-11
5.87798444653295e-10 2.00054659762176e-11
6.07803910629512e-10 2.06030732149664e-11
6.28406983844479e-10 2.12225302865373e-11
6.49629514131016e-10 2.18648134806031e-11
6.71494327611619e-10 2.25309465377514e-11
6.9402527414937e-10 2.32220066993147e-11
7.17247280848685e-10 2.39391278900079e-11
7.41186408738693e-10 2.46835041423037e-11
7.65869912880997e-10 2.54563932897743e-11
7.91326306170771e-10 2.62591208439459e-11
8.17585427014717e-10 2.70930842240191e-11
8.44678511238736e-10 2.79544701726342e-11
8.7263298141137e-10 2.87640660173672e-11
9.01397047428737e-10 2.96030135541051e-11
9.31000060982843e-10 3.04717290474308e-11
9.61471790030273e-10 3.13715121422926e-11
9.92843302172566e-10 3.23037190774038e-11
1.02514702124997e-09 3.32697750153529e-11
1.05841679626532e-09 3.42711779435495e-11
1.09268797420887e-09 3.5309503002276e-11
1.12799747721115e-09 3.63864070249352e-11
1.16438388423608e-09 3.75036334633094e-11
1.20188751769939e-09 3.8663017535511e-11
1.2405505352349e-09 3.98664918624913e-11
1.28041702709739e-09 4.1116092348025e-11
1.32153311944542e-09 4.24139645580494e-11
1.36394708400347e-09 4.37623705263577e-11
1.40770945452983e-09 4.51636959965342e-11
1.45287315052636e-09 4.66204582126499e-11
1.49949360873901e-09 4.8135314277645e-11
1.54762892301666e-09 4.97110700332068e-11
1.59733999304986e-09 5.13506896845332e-11
1.6486906827344e-09 5.28128717500773e-11
1.70150355448447e-09 5.43026637194067e-11
1.75580621820388e-09 5.58430465453782e-11
1.81164926474926e-09 5.7435911669579e-11
1.86908517641884e-09 5.90834567150591e-11
1.9281686331339e-09 6.07879837526912e-11
1.98895661688659e-09 6.25519072354134e-11
2.051508524122e-09 6.43777603515667e-11
2.11588628447357e-09 6.62682017285926e-11
2.18215448620216e-09 6.82260226704628e-11
2.25038050887262e-09 7.02541546826703e-11
2.32063466355529e-09 7.23556777040826e-11
2.39299034125938e-09 7.45338286983488e-11
2.46752416995772e-09 7.67920108702948e-11
2.54431618082802e-09 7.9133803563504e-11
2.62344998439152e-09 8.15629726033184e-11
2.70501295699484e-09 8.40834816856606e-11
2.7890964386805e-09 8.66995042204982e-11
2.875795942901e-09 8.94154360283023e-11
2.9652113789293e-09 9.22359090888866e-11
3.05744728801819e-09 9.51658061132123e-11
3.1526130941314e-09 9.8210276063328e-11
3.25082337019473e-09 1.01374750929165e-10
3.35219812112389e-09 1.04664963603615e-10
3.45686308472751e-09 1.08086966906057e-10
3.56495005163357e-09 1.11647154312953e-10
3.67659720594652e-09 1.1535228187848e-10
3.791949487825e-09 1.1920949172448e-10
3.91115897954948e-09 1.23226337670341e-10
4.03438531721982e-09 1.27410812308716e-10
4.16179612952854e-09 1.31771376252303e-10
4.29356750578084e-09 1.36316989798913e-10
4.42988449557975e-09 1.41057146645113e-10
4.57094164222487e-09 1.46001910478863e-10
4.71694355270373e-09 1.51161954223196e-10
4.86810550692692e-09 1.56548602517628e-10
5.02465410944455e-09 1.62173877198687e-10
5.18682798664324e-09 1.68050546904084e-10
5.35487853354732e-09 1.74192180100061e-10
5.52907071364739e-09 1.80613202912331e-10
5.70968391655972e-09 1.87328961099156e-10
5.89701287765887e-09 1.94355787600893e-10
6.09136866525977e-09 2.0171107547755e-10
6.29307974073732e-09 2.09413356934575e-10
6.50249309767189e-09 2.17482388929782e-10
6.71997548660167e-09 2.25939246469062e-10
6.94591473307073e-09 2.34806423266005e-10
7.18072115633674e-09 2.44107941765572e-10
7.42482909810231e-09 2.53869472341255e-10
7.67869857044357e-09 2.6411846346813e-10
7.9428170339117e-09 2.74884282887193e-10
8.21770131679889e-09 2.86198371962169e-10
8.50389968876106e-09 2.98094414314116e-10
8.80199410307518e-09 3.10608519012865e-10
9.11260262208804e-09 3.2335565185924e-10
9.43595827394728e-09 3.32724753560907e-10
9.76868302750819e-09 3.42405739343069e-10
1.01110887668513e-08 3.52375958877336e-10
1.04634647257286e-08 3.62644879630718e-10
1.08261096053593e-08 3.73222001277758e-10
1.11993316066371e-08 3.84117146997495e-10
1.15834487536346e-08 3.95340476330281e-10
1.19787892299648e-08 4.06902501889107e-10
1.2385691731854e-08 4.18814106090844e-10
1.28045058379448e-08 4.31086560310423e-10
1.32355923982552e-08 4.43731544185979e-10
1.36793239424412e-08 4.56761167052551e-10
1.41360851094938e-08 4.70187989631126e-10
1.46062730991249e-08 4.84025048792416e-10
1.50902981479173e-08 4.98285881415375e-10
1.55885840293327e-08 5.12984552640288e-10
1.6101568581973e-08 5.2813568370107e-10
1.6629704265674e-08 5.4375448216674e-10
1.71734587478408e-08 5.59856774665197e-10
1.7733315522506e-08 5.76459039813501e-10
1.83097745623195e-08 5.93578445668679e-10
1.89033530079881e-08 6.11232886919038e-10
1.95145858949072e-08 6.29441026346249e-10
2.01440269212534e-08 6.48222336646457e-10
2.07922492578999e-08 6.67597146747847e-10
2.14598464046477e-08 6.87586689010511e-10
2.21474330936582e-08 7.08213150748643e-10
2.28556462444069e-08 7.29499727344083e-10
2.3585145971751e-08 7.51470678941327e-10
2.43366166506923e-08 7.74151390609637e-10
2.51107680413019e-08 7.97568435347807e-10
2.59083364766497e-08 8.21749641477933e-10
2.67300861181277e-08 8.46724162989081e-10
2.75768102811167e-08 8.72522554401081e-10
2.84493328355178e-08 8.99176850135406e-10
2.93485096856532e-08 9.26720647418903e-10
3.02752303330721e-08 9.55189195858661e-10
3.12304195289308e-08 9.84619489939534e-10
3.22150390188703e-08 1.01505036907881e-09
3.32300893879491e-08 1.04652262228913e-09
3.42766120102383e-08 1.07907909996431e-09
3.53556911102026e-08 1.11276483036376e-09
3.64684559405663e-08 1.14762714715272e-09
3.76160830877191e-08 1.18371582054604e-09
3.87997989082651e-08 1.22108319989444e-09
4.00208821081595e-08 1.25978436252647e-09
4.1280666470686e-08 1.29987727400614e-09
4.25805437446922e-08 1.341422958208e-09
4.39219667029002e-08 1.38448567751473e-09
4.53064523804149e-08 1.42913312606466e-09
4.67355855064795e-08 1.47543663505855e-09
4.82110221415381e-08 1.52347139173814e-09
4.97344935332762e-08 1.57331667282422e-09
5.13078102061005e-08 1.62505609600309e-09
5.29328663021035e-08 1.67877788423052e-09
5.46116441863341e-08 1.73457515407925e-09
5.63462193404133e-08 1.79254621848006e-09
5.81387655588934e-08 1.85279491563734e-09
5.99915604745307e-08 1.91543095987149e-09
6.19069914344022e-08 1.98057031427712e-09
6.38875617486793e-08 2.04833559550705e-09
6.59358973441864e-08 2.11885650646567e-09
6.8054753850652e-08 2.19227029970715e-09
7.02470241503592e-08 2.26872227506645e-09
7.25157464254256e-08 2.34836631676394e-09
7.48641127421896e-08 2.43136547013012e-09
7.72954782123197e-08 2.51789256221648e-09
7.98133707745362e-08 2.6081308697535e-09
8.24215016442897e-08 2.7022748391316e-09
8.51237764834213e-08 2.80053086386539e-09
8.79243073472867e-08 2.90311812395627e-09
9.08274254712429e-08 3.0102694865466e-09
9.38376949577895e-08 3.12223248826604e-09
9.69599274460556e-08 3.23927038976094e-09
1.00199197835817e-07 3.36166331819264e-09
1.03560861154009e-07 3.48970950598957e-09
1.07050570659999e-07 3.62372662932195e-09
1.10674297289321e-07 3.76405326557579e-09
1.14438350554896e-07 3.91105046501075e-09
1.18349401019907e-07 4.06510346152247e-09
1.2241450448143e-07 4.22662353518454e-09
1.26641128016614e-07 4.39605002867554e-09
1.3103717804529e-07 4.57385254668809e-09
1.35611030591978e-07 4.76053334958535e-09
1.40371563941563e-07 4.95662996038541e-09
1.45328193901949e-07 5.1627180053884e-09
1.50490911907337e-07 5.37941432110983e-09
1.55870326228447e-07 5.60738034162875e-09
1.61477706570076e-07 5.84732580291046e-09
1.67325032372986e-07 6.10001280120525e-09
1.73425045174191e-07 6.36626021258093e-09
1.79791305386772e-07 6.64694859520288e-09
1.86438253981975e-07 6.94302548353857e-09
1.93381279465514e-07 7.25551128362331e-09
2.00636790749137e-07 7.58550568545642e-09
2.08222296434593e-07 7.93419477611002e-09
2.16156491210703e-07 8.30285881585908e-09
2.24459350026562e-07 8.69288086477104e-09
2.33152230891333e-07 9.10575624975682e-09
2.4225798714109e-07 9.54310307339324e-09
2.51801090214484e-07 1.00066737858922e-08
2.61807764000376e-07 1.04983680356555e-08
2.72306132036031e-07 1.10202468786413e-08
2.83326378914673e-07 1.15745485712918e-08
2.94900927485964e-07 1.21637060908993e-08
3.07064633576864e-07 1.27903666371969e-08
3.19855000214061e-07 1.34574133363337e-08
3.33312413550394e-07 1.41679894390857e-08
3.4748040298948e-07 1.49255253452518e-08
3.62405928334732e-07 1.57337687737308e-08
3.78139697108462e-07 1.65968186029013e-08
3.94736515711364e-07 1.75191627117234e-08
4.12255678423087e-07 1.85057205149486e-08
4.30761398938036e-07 1.95618907288905e-08
4.50323289666926e-07 2.05384485551824e-08
4.70861738222108e-07 2.14338365748351e-08
4.92295574796944e-07 2.16469015325127e-08
5.13942476329456e-07 2.17458954562069e-08
5.35688371785663e-07 2.18754198226186e-08
5.57563791608282e-07 2.20365227794953e-08
5.79600314387777e-07 2.22287568737302e-08
6.01829071261507e-07 2.24521186906356e-08
6.24281189952143e-07 2.27070296003525e-08
6.46988219552495e-07 2.29943154864653e-08
6.69982535038961e-07 2.33152057454432e-08
6.93297740784404e-07 2.36713493300188e-08
7.16969090114423e-07 2.40648479947309e-08
7.41033938109154e-07 2.44983086553528e-08
7.65532246764506e-07 2.49749164625079e-08
7.90507163227014e-07 2.54985351927714e-08
8.16005698419786e-07 2.60738417287862e-08
8.42079540148572e-07 2.67065059657988e-08
8.68786046114371e-07 2.74034330991192e-08
8.9618947921349e-07 2.80448777801842e-08
9.24234356993674e-07 2.87316726381156e-08
9.5296602963179e-07 2.94867319209945e-08
9.82452761552784e-07 3.01520834296112e-08
1.0126048449824e-06 3.08804894926321e-08
1.04348533447503e-06 3.16794488412806e-08
1.07516478331631e-06 3.24101735630874e-08
1.1075749568794e-06 3.31630968458675e-08
1.14073805372526e-06 3.39860891180938e-08
1.17472414284336e-06 3.48641388305009e-08
1.20958828167386e-06 3.56212144418671e-08
1.24520949611572e-06 3.64451523056357e-08
1.28165464842136e-06 3.7343431032119e-08
1.31899807945348e-06 3.83249556763489e-08
1.35732303512983e-06 3.91522701410006e-08
1.39647530527083e-06 4.00202624249804e-08
1.43649556769581e-06 4.09628794521342e-08
1.47745844714794e-06 4.19884969430064e-08
1.51944694409095e-06 4.31071618424551e-08
1.5625541059334e-06 4.39946930800558e-08
1.60654879901346e-06 4.49421351035125e-08
1.65149093411697e-06 4.59671845795111e-08
1.69745811869648e-06 4.70781189361476e-08
1.74453623763263e-06 4.82847829211168e-08
1.79282102055375e-06 4.95696817736919e-08
1.84239070232744e-06 5.05479724172908e-08
1.89293867474473e-06 5.1600286911015e-08
1.94453896165575e-06 5.27340415011654e-08
1.99727300315691e-06 5.39574111048498e-08
2.05123041426176e-06 5.52800320074779e-08
2.10651044626924e-06 5.6713337384251e-08
2.16322378365349e-06 5.82709985529806e-08
2.22149478220647e-06 5.9483564674068e-08
2.28097834688054e-06 6.06465684626248e-08
2.34162491534316e-06 6.18928100126461e-08
2.40351772535581e-06 6.32300065293953e-08
2.46674773188521e-06 6.46669546870933e-08
2.5314146865723e-06 6.59996524176081e-08
2.59741433898991e-06 6.73022601058774e-08
2.66471659909578e-06 6.8705320343325e-08
2.73342191943911e-06 7.02083255213615e-08
2.80363024496047e-06 7.18124030788827e-08
2.87544264803935e-06 7.34858763560928e-08
2.94892852439545e-06 7.50492688753798e-08
3.02397779327083e-06 7.67202344842097e-08
3.10069802775504e-06 7.84991476548186e-08
3.17919717540985e-06 8.027085027324e-08
3.25946802568309e-06 8.1982591613129e-08
3.34145061729622e-06 8.38088678349944e-08
3.42525948513122e-06 8.57506150463763e-08
3.51101010017759e-06 8.77242623511204e-08
3.59873436252871e-06 8.95602667378605e-08
3.68829462926657e-06 9.15193765277396e-08
3.77981400579431e-06 9.36019942026937e-08
3.87341599999701e-06 9.58109240387927e-08
3.9692269240358e-06 9.79077952592216e-08
4.06713471929502e-06 9.99604051689657e-08
4.16709512446399e-06 1.02146532681921e-07
4.26924165714591e-06 1.04467456240644e-07
4.37370911338655e-06 1.06926391475817e-07
4.48063550486237e-06 1.09397015845469e-07
4.59003252070784e-06 1.11621173144769e-07
4.70165369385261e-06 1.13992703883208e-07
4.81564639773582e-06 1.16511449216742e-07
4.93215784695256e-06 1.19180491685846e-07
5.05133833863841e-06 1.22003806917724e-07
5.17334214555613e-06 1.24936633772263e-07
5.29827877932839e-06 1.27407230141558e-07
5.42568600946995e-06 1.30043690008525e-07
5.55572969947848e-06 1.32844461302456e-07
5.68857416078093e-06 1.35812568895691e-07
5.82438672967662e-06 1.38952044488035e-07
5.96333877416466e-06 1.42267875705797e-07
6.10560664987046e-06 1.45765962135145e-07
6.2513726120056e-06 1.48759214040954e-07
6.40013182604655e-06 1.51719999789244e-07
6.5518518258358e-06 1.54869966522021e-07
6.70672179235782e-06 1.58210520523061e-07
6.86493231288088e-06 1.61745514015683e-07
7.02667782689656e-06 1.65479917905278e-07
7.19215774480184e-06 1.69419760575633e-07
7.36157750537747e-06 1.73572086976568e-07
7.53514959235404e-06 1.77944937639355e-07
7.7130945299934e-06 1.81464501119609e-07
7.89455903111301e-06 1.84960190231266e-07
8.07951922134427e-06 1.8868164784069e-07
8.26820086918496e-06 1.92629926475435e-07
8.4608307956604e-06 1.96808896517121e-07
8.65763969217752e-06 2.01223792037884e-07
8.8588634842154e-06 2.0588112095018e-07
9.06474460516558e-06 2.10788602066655e-07
9.27553320723224e-06 2.15955129068467e-07
9.49148833630071e-06 2.21390757121171e-07
9.71287909342188e-06 2.27106708378472e-07
9.93998580180035e-06 2.32346609138505e-07
1.01723324109389e-05 2.36477997240298e-07
1.04088104081792e-05 2.40901793185987e-07
1.06497122013651e-05 2.45611485541886e-07
1.0895323686907e-05 2.50609266268e-07
1.1145932953175e-05 2.55899267212922e-07
1.14018322203879e-05 2.61487390807134e-07
1.16633196111951e-05 2.67381169931306e-07
1.19307007811264e-05 2.73589673035594e-07
1.2204290454162e-05 2.80123446268896e-07
1.24844139004309e-05 2.86994484916309e-07
1.27714083853472e-05 2.9421622953317e-07
1.30656246148804e-05 3.01803583337685e-07
1.3367428198218e-05 3.09772948197481e-07
1.36772011464155e-05 3.18142277822671e-07
1.39953434242382e-05 3.26931148326635e-07
1.43222745725648e-05 3.34124568093484e-07
1.46563991406583e-05 3.39459857504542e-07
1.49958589981629e-05 3.45222111405314e-07
1.53410811095682e-05 3.51396016435271e-07
1.56924771260034e-05 3.57979090574679e-07
1.60504562165781e-05 3.6497230043542e-07
1.64154285170135e-05 3.72379615241936e-07
1.67878081322555e-05 3.80207658061399e-07
1.71680157903169e-05 3.88465455572542e-07
1.75564812458894e-05 3.97164264472091e-07
1.79536455103615e-05 4.06317455583339e-07
1.83599629659448e-05 4.15940444590755e-07
1.87759034105356e-05 4.26050661997346e-07
1.9201954072533e-05 4.36667553886848e-07
1.96386216264198e-05 4.47812611760776e-07
2.00864342381806e-05 4.59509426812483e-07
2.05459436649931e-05 4.71783767199474e-07
2.10177274321925e-05 4.84663677859886e-07
2.15023911100524e-05 4.9817960127848e-07
2.20005707113309e-05 5.12364519996965e-07
2.25129352313279e-05 5.27254121743019e-07
2.30401893530709e-05 5.42886986633823e-07
2.35830763397047e-05 5.49989012058049e-07
2.41330653517628e-05 5.4436230587976e-07
2.46774276576425e-05 5.40105682156722e-07
2.52175333397992e-05 5.37240683703346e-07
2.57547740235026e-05 5.35595144305193e-07
2.62903691678078e-05 5.35041783264555e-07
2.68254109510723e-05 5.35489035918323e-07
2.73608999869907e-05 5.3687243453611e-07
2.78977724215268e-05 5.39148886189986e-07
2.84369213077167e-05 5.42292898781836e-07
2.89792142064986e-05 5.46294142531765e-07
2.95255083490304e-05 5.51155996734001e-07
3.00766643457644e-05 5.56894855582539e-07
3.06335592013469e-05 5.6354008888437e-07
3.11970992902313e-05 5.71134621955808e-07
3.17682339121871e-05 5.79736116352904e-07
3.234797002854e-05 5.89418905768827e-07
3.29373889343088e-05 5.99895646177042e-07
3.35372845804858e-05 6.07323330547236e-07
3.41446079110331e-05 6.15741099816746e-07
3.47603490108498e-05 6.25227219692087e-07
3.53855762305419e-05 6.35863437857875e-07
3.60214396683998e-05 6.47216671791964e-07
3.66686563401918e-05 6.5500701403524e-07
3.7323663354227e-05 6.63819005747891e-07
3.79874823599749e-05 6.73732149754251e-07
3.86612145097291e-05 6.84826441248158e-07
3.93460409509773e-05 6.97201746590554e-07
4.00432426975678e-05 7.07575291085891e-07
4.07508179886537e-05 7.1621249984765e-07
4.14670304885014e-05 7.25942596110259e-07
4.21929730846117e-05 7.36843374508968e-07
4.29298164591206e-05 7.49000451664157e-07
4.36788169107848e-05 7.62520057744379e-07
4.44413369685292e-05 7.75529045393039e-07
4.52168660139222e-05 7.84331433229948e-07
4.60011974471521e-05 7.94247868923716e-07
4.67954453160759e-05 8.0536026154307e-07
4.76008055776189e-05 8.17746109742574e-07
4.84185516873615e-05 8.3150188625586e-07
4.92500535736174e-05 8.46746351420252e-07
5.00967999250376e-05 8.62751757331177e-07
5.09595516823688e-05 8.71871313853605e-07
5.18314229962224e-05 8.82142965260011e-07
5.27135659614824e-05 8.93656708820999e-07
5.36072226703034e-05 9.06483299037473e-07
5.45137059693409e-05 9.20711322349809e-07
5.54344172916907e-05 9.36449998495022e-07
5.63708672901857e-05 9.53832790112723e-07
5.73247000802984e-05 9.73022258415834e-07
5.82977223387143e-05 9.85087026356876e-07
5.92828093650711e-05 9.95563306605062e-07
6.02783726716762e-05 1.00732624639918e-06
6.12856989180754e-05 1.02044821443804e-06
6.23061471325134e-05 1.03500600960373e-06
6.33411531421171e-05 1.05109520842949e-06
6.43922483505466e-05 1.0688329336718e-06
6.54610812842184e-05 1.08836152234459e-06
6.6549442806563e-05 1.1098534442302e-06
6.76592962507932e-05 1.1335178351642e-06
6.87928140859574e-05 1.14573324805029e-06
6.99385473340077e-05 1.15698270338289e-06
7.10955300373906e-05 1.16963125473332e-06
7.22651612921239e-05 1.18374386670974e-06
7.34489051588337e-05 1.19939100036316e-06
7.46482961591968e-05 1.21666141807027e-06
7.58649575772671e-05 1.23566441662651e-06
7.71006219938936e-05 1.25653281921796e-06
7.83571548131116e-05 1.27942697213124e-06
7.96365817852428e-05 1.30454004004713e-06
8.09411218252899e-05 1.33210501241634e-06
8.22732268377063e-05 1.36240403969383e-06
8.36356308774001e-05 1.3783868315648e-06
8.50140177089649e-05 1.39007322359135e-06
8.64040909325562e-05 1.40329573285044e-06
8.78073866654067e-05 1.41812565580996e-06
8.92255123212166e-05 1.43461830459701e-06
9.06601306258136e-05 1.4528467984298e-06
9.21129774242434e-05 1.4729036013918e-06
9.35858810256352e-05 1.49490254902434e-06
9.50807835746596e-05 1.51898164362373e-06
9.65997652182833e-05 1.54530678360637e-06
9.81450720018897e-05 1.57407668440189e-06
9.97191486862915e-05 1.60552931881919e-06
0.000101324678005111 1.63995040713632e-06
0.000102964628412247 1.6776846591104e-06
0.000104642313071357 1.71915085578169e-06
0.000106361463927139 1.75324375021167e-06
0.000108114707677351 1.76428823980458e-06
0.000109878995917155 1.77702525394306e-06
0.000111656021171098 1.79163413063577e-06
0.000113447655301734 1.80813511905221e-06
0.000115255790420786 1.82656688208191e-06
0.000117082357302868 1.84698763081938e-06
0.000118929344933688 1.86947571197055e-06
0.000120798820645658 1.89413080955879e-06
0.000122692951455217 1.92107583562667e-06
0.000124614027290844 1.95045956784461e-06
0.000126564486858688 1.98246020099765e-06
0.000128546947059686 2.01728999775428e-06
0.00013056423705744 2.05520134832653e-06
0.000132619438405767 2.09649464372373e-06
0.000134715933049491 2.14152855814046e-06
0.000136857461607631 2.19073359794809e-06
0.000139048195205579 2.24463013966653e-06
0.000141292825345246 2.30385281468823e-06
0.000143596678159934 2.36918401152044e-06
0.000145965862171454 2.44160086157999e-06
0.000148407463033034 2.49334274844102e-06
0.000150900805781475 2.50134128399147e-06
0.000153402147065467 2.51161867027203e-06
0.000155913765735739 2.52452141775855e-06
0.000158438287153497 2.53998119652402e-06
0.000160978268350021 2.55795775248092e-06
0.000163536226102502 2.57696452256123e-06
0.000166113190625064 2.54214803687963e-06
0.000168655338661943 2.51456965161596e-06
0.000171169908313559 2.49403517952663e-06
0.000173663943493086 2.47956482672035e-06
0.000176143508319806 2.47043399997166e-06
0.000178613942319778 2.46611401303217e-06
0.00018108005633281 2.46622152288392e-06
0.000183546277855694 2.47048516635475e-06
0.000186016763022049 2.47872320392413e-06
0.000188495486225973 2.49082877118308e-06
0.000190986314997156 2.5067603121683e-06
0.000193493075309324 2.5265360691187e-06
0.000196019611378443 2.55023158859115e-06
0.000198569842967034 2.5779801638219e-06
0.000201147823130856 2.60997582987934e-06
0.000203757798960735 2.6464792145656e-06
0.000206404278175301 2.68782665257809e-06
0.000209092104827879 2.707052917184e-06
0.000211799157745063 2.72993495897878e-06
0.000214529092704042 2.75696981071139e-06
0.000217286062514753 2.78832094732384e-06
0.000220074383462077 2.82421373584815e-06
0.000222898597197925 2.86494439045196e-06
0.000225763541588377 2.9108904342877e-06
0.000228674432022665 2.93046405748936e-06
0.000231604896080154 2.95386691277908e-06
0.000234558762992933 2.98160829624764e-06
0.000237540371289181 3.01383810392611e-06
0.000240554209393107 3.0507678139157e-06
0.000243604977207023 3.09267868935411e-06
0.000246697655896377 3.13993094248048e-06
0.000249837586838857 3.18526986673999e-06
0.000253022856705597 3.20572510935577e-06
0.000256228581814953 3.23051289644108e-06
0.000259459094711394 3.25989188758389e-06
0.000262718986598978 3.29400594055347e-06
0.000266012992539531 3.33306299496767e-06
0.000269346055534499 3.37734138934388e-06
0.000272723396923843 3.42719846104528e-06
0.000276150595384888 3.48308280125815e-06
0.000279633678186146 3.52496252803607e-06
0.000283158640714182 3.54654671255128e-06
0.000286705187426734 3.57280504231988e-06
0.000290277992469054 3.60396403593487e-06
0.000293881956504989 3.64015899171067e-06
0.000297522115496699 3.68159103915883e-06
0.000301203706535858 3.72853275067096e-06
0.000304932239286529 3.78133584029218e-06
0.000308713575126821 3.84044236981513e-06
0.000312554017496636 3.90640047421134e-06
0.000316460417970848 3.95266701138195e-06
0.00032041308498223 3.97402978452666e-06
0.000324387114766756 4.00043126462448e-06
0.000328387546031381 4.03210676494643e-06
0.000332419652796327 4.06915967925822e-06
0.000336488812475585 4.11176093927803e-06
0.000340600573414863 4.16015320870649e-06
0.00034476072662357 4.21465676009397e-06
0.000348975383383664 4.27567858799223e-06
0.000353251061971656 4.34372529823604e-06
0.000357594787269892 4.41942093027863e-06
0.000362014208200171 4.50353102202114e-06
0.000366517739222192 4.52631668171011e-06
0.000371044055903902 4.54885482709597e-06
0.000375592910730998 4.57715223912434e-06
0.000380170062970122 4.611261189045e-06
0.000384781324159167 4.65126579661446e-06
0.000389432589955782 4.6973230612964e-06
0.000394129913017078 4.74966506882481e-06
0.000398879578085903 4.80860380720677e-06
0.00040368818189311 4.8745391234318e-06
0.000408562721016541 4.94797030206363e-06
0.000413510691318605 5.02951211440328e-06
0.000418540203433008 5.11991649314874e-06
0.000423660119926157 5.22010177828843e-06
0.000428880221704446 5.30128179025863e-06
0.000434181503494704 5.317053577648e-06
0.000439498557072352 5.3389895543187e-06
0.000444837546626671 5.36754209134649e-06
0.000450205088718017 5.40266154466427e-06
0.000455607750262682 5.44437819015209e-06
0.000461052128452834 5.49280296624577e-06
0.000466544931419079 5.54812701270308e-06
0.000472093058431783 5.61062421423219e-06
0.000477703682646015 5.68065680328612e-06
0.000483384339449301 5.75868433457735e-06
0.000489143023783878 5.84527655645441e-06
0.000494988300340332 5.94113102340571e-06
0.000500929431363738 6.04709684416056e-06
0.000506976528207899 6.164206360172e-06
0.000513140734568071 6.29371773575513e-06
0.000519434452303826 6.43717252262762e-06
0.000525871624826454 6.48088253000752e-06
0.000532352507356461 6.47438865245405e-06
0.000538826896008915 6.36704652411013e-06
0.000545193942533025 6.28087556523845e-06
0.000551474818098264 6.21416054293312e-06
0.000557688978641197 6.1638694218559e-06
0.000563852848063053 6.12778269184929e-06
0.000569980630754902 6.10427770443482e-06
0.000576084908459337 6.09216356818352e-06
0.00058217707202752 6.09057353125763e-06
0.000588267645558778 6.09889324405036e-06
0.000594366538802828 6.11671269773027e-06
0.000600483251500559 6.14379416787142e-06
0.00060662704566843 6.18005169657921e-06
0.000612807097365009 6.22553928185938e-06
0.000619032636646869 6.28044632842815e-06
0.000625313082975297 6.34509928213813e-06
0.000631658182257435 6.41996965876534e-06
0.0006380781519162 6.50568866229395e-06
0.000644583840578494 6.58912736453658e-06
0.000651172967943031 6.61454504886513e-06
0.000657787512991896 6.64916518695897e-06
0.000664436678178855 6.69346728873254e-06
0.000671130145467588 6.74758487009588e-06
0.000677877730337683 6.81178808031496e-06
0.000684689518417998 6.88649168895772e-06
0.000691576010106956 6.97226649599855e-06
0.000698548276602955 7.06985783955606e-06
0.000705618134442511 7.15855585007257e-06
0.000712776690292583 7.1829092800039e-06
0.000719959599572587 7.21702902209575e-06
0.000727176628594683 7.2614109794185e-06
0.000734438039574102 7.3161422292156e-06
0.000741754181803317 7.38145096309373e-06
0.000749135632766411 7.45771274007109e-06
0.000756593345506482 7.54545942075458e-06
0.000764138804927237 7.64539482105081e-06
0.000771784199748287 7.75841873083796e-06
0.000779542618479125 7.851882567954e-06
0.000787394501047079 7.87432106940636e-06
0.000795268822116486 7.90724763923091e-06
0.000803176069755716 7.95116784002272e-06
0.000811127237595739 8.00610588801703e-06
0.000819133343483756 8.07223416786655e-06
0.000827205577651623 8.14987711782989e-06
0.000835355454769453 8.23951728607322e-06
0.000843594972055526 8.34180786775505e-06
0.000851936779923281 8.45759299014019e-06
0.000860394372913421 8.5879368665914e-06
0.000868982309780013 8.71317468738142e-06
0.000877695484467394 8.72975995748954e-06
0.000886425244424884 8.75759758809654e-06
0.00089518284201298 8.7974221467604e-06
0.00090398026415974 8.84913273402595e-06
0.000912829396893766 8.9127874993082e-06
0.000921742184393075 8.9886052281081e-06
0.000930730789621183 9.07696598718795e-06
0.000939807755608371 9.17841854199469e-06
0.000948986174150365 9.29369471472889e-06
0.000958279868865094 9.42373174178709e-06
0.000967703600606881 9.56970420675385e-06
0.000977273304813635 9.73306821714775e-06
0.000987006373030783 9.82468820098838e-06
0.000996831061231771 9.83810510725467e-06
0.00100666916633903 9.86437344054949e-06
0.00101653353977958 9.90389955138952e-06
0.00102643743933096 9.95648758392318e-06
0.00103639392691489 1.00221198129793e-05
0.00104641604672787 1.01009525968819e-05
0.00105651699932475 1.01933135443388e-05
0.00106671031286909 1.02997056955555e-05
0.00107701001856464 1.04208188114199e-05
0.00108743083737606 1.05575482531746e-05
0.00109798838562924 1.07110229073774e-05
0.00110869940853662 1.08826441276821e-05
0.0011195820526643 1.1074138871397e-05
0.00113065619153569 1.12876319042763e-05
0.00114194382343997 1.1302361976728e-05
0.0011532461854167 1.13089291727568e-05
0.00116455511458946 1.13309197777174e-05
0.00117588603436717 1.1367962565689e-05
0.00118725399693286 1.14197007054877e-05
0.00119867369763835 1.14859888374878e-05
0.00121015968647584 1.15668774981448e-05
0.00122172656397398 1.1631122733659e-05
0.00123335768670764 1.148289461548e-05
0.00124484058132312 1.13639709840921e-05
0.00125620455230721 1.12736237539219e-05
0.00126747817606114 1.12081862167757e-05
0.00127868636227791 1.1164912832848e-05
0.00128985127511076 1.11417802058007e-05
0.00130099305531656 1.11373125106875e-05
0.00131213036782725 1.11504641720341e-05
0.00132328083199928 1.11805403556523e-05
0.00133446137235493 1.12271445371925e-05
0.00134568851689213 1.12901444483843e-05
0.00135697866134051 1.13696533153913e-05
0.0013683483146559 1.1466022956783e-05
0.00137981433761268 1.15798479259284e-05
0.00139139418553861 1.17119808451899e-05
0.0014031061663838 1.18635590964415e-05
0.00141496972548024 1.20321823222823e-05
0.00142700190780253 1.20442316398541e-05
0.00143904613944238 1.20727927042991e-05
0.00145111893214668 1.21189179376278e-05
0.00146323785008431 1.21824111219348e-05
0.00147542026120624 1.22633230135398e-05
0.00148768358421978 1.23619530461838e-05
0.00150004553726597 1.24788506182076e-05
0.00151252438788417 1.26148270322768e-05
0.00152513921491645 1.27709792812622e-05
0.00153791019419771 1.29487271337232e-05
0.00155085892133144 1.31059782155702e-05
0.00156396489954701 1.31139139853594e-05
0.00157707881353237 1.31397901675692e-05
0.00159021860369993 1.3184523749512e-05
0.00160340312744945 1.32478152627268e-05
0.00161665094271217 1.33296305478337e-05
0.00162998057326001 1.34301981048694e-05
0.00164341077136488 1.35500060904983e-05
0.00165696077745537 1.36898106867202e-05
0.0016706505881421 1.38506558855694e-05
0.00168450124402766 1.40339063888281e-05
0.00169853515041649 1.42412956192179e-05
0.00171277644603571 1.4419120385179e-05
0.00172719556642089 1.441672349799e-05
0.00174161228991888 1.44338891931896e-05
0.00175604617911207 1.44716818268148e-05
0.00177051786093888 1.45295963602015e-05
0.00178504745729909 1.46074212423123e-05
0.0017996548785414 1.47052303296099e-05
0.00181436010887101 1.48233718273747e-05
0.00182918348069838 1.49624696570148e-05
0.0018441459503554 1.51234360776671e-05
0.00185926938643306 1.53074968092701e-05
0.00187457688324233 1.5516230145312e-05
0.00189009311338765 1.57516230231062e-05
0.00190584473641075 1.60161487363807e-05
0.00192186088514713 1.605333702075e-05
0.00193791422216788 1.60472981657504e-05
0.00195396152033363 1.60641681913513e-05
0.00197002568852498 1.6103601461468e-05
0.00198612928998645 1.61649833542392e-05
0.00200229427334069 1.62480308952057e-05
0.0020185423042359 1.63527691884313e-05
0.00203489507342433 1.64795171065764e-05
0.0020513745905309 1.66288856826794e-05
0.00206800347621358 1.68017889181716e-05
0.00208480526513176 1.69994670473158e-05
0.00210180473217907 1.72235237684228e-05
0.00211902825594749 1.74759804149434e-05
0.00213650423636244 1.77593509560127e-05
0.00215426358731845 1.80767449543309e-05
0.00217234033227278 1.81799876227236e-05
0.00219052031989551 1.81454095570147e-05
0.00220866572945252 1.81368394810716e-05
0.00222680256893359 1.81544073010967e-05
0.00224495697623469 1.79095885068482e-05
0.00226286656474154 1.76950635532177e-05
0.00228056162829475 1.75278445987077e-05
0.00229808947289346 1.74016042852188e-05
0.00231549107717868 1.73113835225368e-05
0.00233280246070122 1.72535131378651e-05
0.00235005597383908 1.7225287322588e-05
0.00236728126116167 1.72247425399875e-05
0.00238450600370166 1.72505082031108e-05
0.00240175651190477 1.7301705727624e-05
0.00241905821763239 1.73778819027744e-05
0.00243643609953517 1.74789674885447e-05
0.00245391506702371 1.76052561206199e-05
0.00247152032314433 1.77574000645296e-05
0.00248927772320886 1.79364228481796e-05
0.00250721414605704 1.81437474658017e-05
0.00252535789352284 1.83812437254793e-05
0.00254373913724832 1.86512975135459e-05
0.00256239043476187 1.86338234182924e-05
0.00258102425818016 1.8635760518889e-05
0.00259966001869905 1.86655047612049e-05
0.00261832552346026 1.87222365267171e-05
0.00263704775998697 1.88054887422367e-05
0.00265585324872921 1.89151945049866e-05
0.0026747684432342 1.90516661599862e-05
0.00269382010939418 1.92155907252556e-05
0.00271303570011944 1.94080422362997e-05
0.00273244374235574 1.96305113742492e-05
0.00275207425372999 1.98849528189831e-05
0.00277195920654897 2.01738567718657e-05
0.00279213306332084 2.03552131507285e-05
0.00281248827647156 2.0324174506016e-05
0.00283281245097758 2.03222670257594e-05
0.00285313471800334 2.03504131205883e-05
0.00287348513112393 2.04075747166326e-05
0.00289389270584056 2.04931688996365e-05
0.0029143858747402 2.060704205625e-05
0.00293499291679645 2.07494426019366e-05
0.00295574235939838 2.09210128859728e-05
0.00297666337228436 2.11227974642169e-05
0.00299778616974857 2.13562696589945e-05
0.00301914243940757 2.16233757845642e-05
0.00304076581519213 2.19266029501436e-05
0.00306269241814227 2.22690732367866e-05
0.00308496149137906 2.24548746783055e-05
0.00310741636605737 2.24004178321091e-05
0.00312981678388948 2.23785692029733e-05
0.00315219535309245 2.23901927854417e-05
0.00317458554587789 2.24338096020573e-05
0.00319701935547995 2.25084695440357e-05
0.00321952782502398 2.26137104513112e-05
0.0032421415354753 2.27495137798131e-05
0.00326489104925511 2.29162828560233e-05
0.00328780733211113 2.31148392818887e-05
0.00331092217139302 2.33464378592514e-05
0.00333426860925227 2.36127988378943e-05
0.00335788140809017 2.39161617270351e-05
0.0033817975698172 2.42593626195347e-05
0.00340605693243674 2.46459422148372e-05
0.00343070287465157 2.50802951572917e-05
0.00345578316980887 2.50644943961373e-05
0.003480847664205 2.49876712074029e-05
0.00350583533541241 2.49498240852443e-05
0.00353078515949765 2.49494302789712e-05
0.00355573458977662 2.49845768114443e-05
0.00358071916658806 2.5053984075105e-05
0.00360577315066317 2.4894914059188e-05
0.00363066806472236 2.46190493740238e-05
0.00365528711409638 2.44024342975483e-05
0.00367968954839393 2.42397609892632e-05
0.00370392930938319 2.41248997800922e-05
0.00372805420916328 2.40532740576221e-05
0.00375210748322091 2.40215102941449e-05
0.00377612899351505 2.40271747806314e-05
0.00380015616829568 2.40685930628327e-05
0.00382422476135852 2.41447301189641e-05
0.00384836949147748 2.42551098906593e-05
0.00387262460136814 2.43997684607657e-05
0.00389702436982891 2.45792323745117e-05
0.00392160360220342 2.47945187322388e-05
0.00394639812093565 2.50471578563801e-05
0.00397144527879204 2.53392388053636e-05
0.0039967845175974 2.56734799709194e-05
0.00402245799756832 2.60533330169088e-05
0.00404851133058523 2.60817823494113e-05
0.00407459311293464 2.60257930914446e-05
0.00410061890602608 2.60097050721295e-05
0.00412662861109821 2.60326545002403e-05
0.00415266126559845 2.60931608308071e-05
0.00417875442642926 2.61903647041363e-05
0.0042049447911334 2.63239717293195e-05
0.00423126876286272 2.64942136322309e-05
0.00425776297649495 2.67018334742106e-05
0.00428446480996916 2.69480949462834e-05
0.00431141290491544 2.72348128135536e-05
0.00433864771772899 2.7564409037834e-05
0.00436621212676683 2.79399964862956e-05
0.00439415212325312 2.83654983980559e-05
0.00442251762165118 2.85675355702262e-05
0.00445108515722141 2.84663586289605e-05
0.00447955151585037 2.84084952135005e-05
0.00450796001106387 2.83947505877467e-05
0.00453635476165161 2.84228175528663e-05
0.00456477757920448 2.84911271960282e-05
0.00459326870640051 2.85987792976149e-05
0.00462186748569812 2.87454701763376e-05
0.00465061295587446 2.89314515920098e-05
0.00467954440746647 2.9157515910596e-05
0.00470870192337706 2.94250043043815e-05
0.00473812692768145 2.9735839331452e-05
0.0047678627670129 3.00925817824404e-05
0.00479795534879534 3.04985176814393e-05
0.00482845386647678 3.09577813837996e-05
0.00485941164786058 3.14755262665195e-05
0.0048908871741271 3.15771893308131e-05
0.00492246436345791 3.14367327430204e-05
0.00495390109620093 3.13465673230906e-05
0.00498524766352402 3.13060990816244e-05
0.00501655376260564 3.13122677231988e-05
0.00504786603032884 3.13629052129826e-05
0.00507922893554183 3.14566235457365e-05
0.00511068555908756 3.1592713863004e-05
0.00514227827295057 3.17710829182456e-05
0.00517404935586881 3.19922204301203e-05
0.00520604157629893 3.22571919733029e-05
0.00523829876827223 3.25676568937614e-05
0.005270866425166 3.25928714078214e-05
0.00530345929657382 3.22064207062075e-05
0.00533566571728003 3.18960551338321e-05
0.00536756177241386 3.16583705628715e-05
0.00539922014297673 3.14847250524992e-05
0.00543070486802923 3.13686091490805e-05
0.00546207347717831 3.13051971602631e-05
0.00549337867433857 3.1290965038116e-05
0.00552466963937669 3.13234292954939e-05
0.00555599306867218 3.14009698550516e-05
0.00558739403852723 3.15227122238397e-05
0.00561891675075107 3.16884536890641e-05
0.00565060520444014 3.18986235460677e-05
0.0056825038279862 3.21542741893772e-05
0.00571465810217558 3.24570986557609e-05
0.00574711520083134 3.28094765900121e-05
0.00577992467742136 3.32145517732605e-05
0.00581313922919462 3.36763459000131e-05
0.00584681557509463 3.41999200688937e-05
0.00588101549516352 3.4134939129743e-05
0.00591515043429327 3.40047366369177e-05
0.00594915517093018 3.3929960722027e-05
0.00598308513165221 3.39081579284094e-05
0.00601699328958062 3.39365403032193e-05
0.00605092982988384 3.40132417529434e-05
0.00608494307163678 3.41371999642099e-05
0.00611908027160099 3.43080713729958e-05
0.00615338834297399 3.45261836244536e-05
0.00618791452659844 3.47925188609606e-05
0.0062227070454594 3.51087270338977e-05
0.0062578157724933 3.54771667859191e-05
0.00629329293927922 3.5900978185489e-05
0.00632919391746471 3.63841922783951e-05
0.0063655781097431 3.69318858447859e-05
0.00640250999558789 3.75503961207331e-05
0.00644006039170862 3.74108093289756e-05
0.0064774712010376 3.72297459120648e-05
0.00651470094694966 3.71119829478496e-05
0.00655181292989751 3.70537521818011e-05
0.00658886668207931 3.7051306883155e-05
0.00662591798896247 3.71020106377637e-05
0.00666301999960023 3.72041686235094e-05
0.00670022416822374 3.73569045252195e-05
0.00673758107274896 3.75600842331113e-05
0.00677514115698207 3.78142759109468e-05
0.00681295543289302 3.81207425290942e-05
0.00685107617542211 3.84814632000297e-05
0.00688955763862214 3.88991863991294e-05
0.00692845682502127 3.93775152483456e-05
0.00696783434026962 3.99210349785303e-05
0.00700775537524815 4.05354898036743e-05
0.00704829086505182 4.09848453930441e-05
0.00708927571044487 4.12639251522225e-05
0.00713053963559709 4.1369509985203e-05
0.00717190914558229 4.11455917383476e-05
0.00721305473732064 4.09895921749194e-05
0.00725404432949556 4.04137873045254e-05
0.00729445811680008 3.99435821205245e-05
0.00733440169892061 3.95741123256866e-05
0.00737397581124629 3.92918743941977e-05
0.00741326768564049 3.90867176108904e-05
0.00745235440325138 3.89510870516881e-05
0.00749130549030307 3.88793822916176e-05
0.00753018487259469 3.88675232522763e-05
0.00756905239584697 3.89126545682212e-05
0.00760796505041519 3.9012944954588e-05
0.00764697799536977 3.91674540110806e-05
0.00768614544938086 3.93760502890941e-05
0.00772552149966995 3.96393698622012e-05
0.00776516086953215 3.99588092566923e-05
0.00780511967878884 4.03365531028572e-05
0.0078454562318917 4.07756353775511e-05
0.00788623186726925 4.12800398008357e-05
0.00792751190707009 4.18548450570802e-05
0.00796936675212717 4.25064308168883e-05
0.00801187318294406 4.27704646781289e-05
0.00805464364762219 4.25085103887196e-05
0.0080971521580109 4.23176350809712e-05
0.00813946979309188 4.21986485737634e-05
0.00818166844166564 4.21462945457274e-05
0.00822381473621137 4.21567084098431e-05
0.00826597144462121 4.22272377155698e-05
0.00830819868233678 4.23562595268426e-05
0.00835055494186362 4.25430585672196e-05
0.00839309800043084 4.27877546818045e-05
0.00843588575511264 4.30912711948224e-05
0.00847897702630747 4.34553388757164e-05
0.00852243236518318 4.38825336680054e-05
0.00856631489885119 4.43763524560909e-05
0.00861069125130728 4.49413297722623e-05
0.00865563258107954 4.55832053838958e-05
0.00870121578646344 4.63091592745628e-05
0.008747524945738 4.70249796792556e-05
0.00879454992541726 4.68375612039771e-05
0.00884138748662124 4.65274286028626e-05
0.0088879149152241 4.63020149303641e-05
0.00893421693015446 4.61558969030488e-05
0.00898037282705751 4.60828837092079e-05
0.00902645571076672 4.60784339717713e-05
0.00907253414473849 4.61393687569793e-05
0.00911867351349547 4.62636526039858e-05
0.00916493716609946 4.64502472858812e-05
0.00921138741338534 4.66990203865368e-05
0.00925808643377187 4.70106994763352e-05
0.00930509713324821 4.73868638176538e-05
0.00935248399706586 4.78299739137024e-05
0.00940031397097956 4.83434361172162e-05
0.00944865740709678 4.87574841783757e-05
0.00949741489127516 4.86148011835199e-05
0.00954602969245868 4.80969897122621e-05
0.00959412668217094 4.76191571941782e-05
0.00964174583936512 4.72481260843591e-05
0.00968899396544948 4.69720351978503e-05
0.00973596600064733 4.67811043777163e-05
0.00978274710502504 4.66680417507902e-05
0.00982941514677583 4.66274866236577e-05
0.00987604263339949 4.66556186806746e-05
0.00992269825208017 4.67498928897882e-05
0.00996944814496995 4.6908858450024e-05
0.01001635700342 4.71320449819863e-05
0.010063489048402 4.74198994533847e-05
0.0101109089478554 4.77737656145243e-05
0.0101586827134699 4.81959022531012e-05
0.010206878615723 4.86895424349317e-05
0.0102555681581579 4.92589944993393e-05
0.0103048271526572 4.99097939469674e-05
0.0103547369466042 5.06489197837804e-05
0.010405385866388 5.14850936347039e-05
0.0104568709600227 5.16647101527174e-05
0.0105085356701754 5.12708971293688e-05
0.0105598065673048 5.09698190617536e-05
0.0106107763863665 5.07604135556283e-05
0.0106615367999222 5.0634851668635e-05
0.0107121716515908 5.05872711692629e-05
0.0107627589227601 5.06134711860184e-05
0.0108133723939461 5.07106225168778e-05
0.010864083016463 5.08770701104118e-05
0.0109149600865734 5.11122064313255e-05
0.0109660722930047 5.14163989048888e-05
0.0110174886919096 5.17909626126585e-05
0.0110692796545222 5.22381752955138e-05
0.0111215178298178 5.27613319545616e-05
0.0111742791617723 5.33648450148937e-05
0.0112276440067872 5.40543950904085e-05
0.0112816984018776 5.48371459769762e-05
0.0113365355478546 5.57220422206277e-05
0.0113922575900752 5.57879743961129e-05
0.0114480455644713 5.5696712765539e-05
0.0115037422772369 5.56350451418218e-05
0.0115593773223787 5.56053847037847e-05
0.0116149827070825 5.56086997747297e-05
0.0116705914068572 5.54915109612738e-05
0.0117260829178185 5.53709875495047e-05
0.011781453905368 5.53328316540989e-05
0.0118367867370221 5.5373734287848e-05
0.0118921604713099 5.52465726382625e-05
0.0119474070439482 5.51367712533029e-05
0.0120025438152015 5.5059317932331e-05
0.0120576031331338 5.5015169848161e-05
0.012112618302982 5.5005355310672e-05
0.0121676236582927 5.50311255697878e-05
0.0122226547838625 5.49861324413697e-05
0.0122776409163038 5.4737366580302e-05
0.0123323782828841 5.45772640170153e-05
0.0123869555469011 5.45027285900168e-05
0.0124414582754912 5.45089139127909e-05
0.012495967189404 5.45924755150213e-05
0.012550559664919 5.47513796876155e-05
0.0126053110446066 5.49847545074216e-05
0.012660295799114 5.52928003388896e-05
0.0127155885994529 5.56767523990388e-05
0.0127712653518519 5.6138889964936e-05
0.0128274042418169 5.66825895965292e-05
0.0128840868314134 5.73124250661925e-05
0.0129413992564796 5.80343240696341e-05
0.0129994335805492 5.88557918677651e-05
0.013058289372417 5.88922278728449e-05
0.0131171816002898 5.88477663307928e-05
0.0131760293666206 5.88372193112309e-05
0.0132348665859319 5.88627740445704e-05
0.0132937293599764 5.89258762891614e-05
0.0133526552362656 5.90282385864628e-05
0.0134116834748521 5.91718919939614e-05
0.013470855366846 5.91893251373039e-05
0.0135300446919833 5.91502987560225e-05
0.0135891949907393 5.91945718542158e-05
0.0136483895625936 5.93206290878011e-05
0.0137077101916814 5.9526831342986e-05
0.0137672370230243 5.98127120318158e-05
0.0138270497350562 6.01789178729202e-05
0.0138872286529291 6.06271896266138e-05
0.0139478558425557 6.11603887207369e-05
0.0140090162312764 6.17825688998338e-05
0.0140707988001763 6.24991046531308e-05
0.0141332979048294 6.31334861156228e-05
0.014196431390945 6.2840984674917e-05
0.0142592723756199 6.25727793522518e-05
0.0143218451549722 6.23377411101595e-05
0.0143841828960824 6.21361115105164e-05
0.0144463190075929 6.19681924965355e-05
0.0145082872000894 6.18344348326012e-05
0.014570121634922 6.17354530499673e-05
0.014631857087972 6.16720397788657e-05
0.0146935291277508 6.16451854112275e-05
0.0147551743131621 6.16561012670741e-05
0.0148168304144291 6.17062483125945e-05
0.0148785366627417 6.17973726606085e-05
0.0149403340354023 6.19315481686278e-05
0.015002265583571 6.21112300068288e-05
0.0150643768135778 6.23393212123029e-05
0.0151267161347901 6.25319712182543e-05
0.0151892481060084 6.24318894210268e-05
0.0152516799954294 6.24202203594422e-05
0.0153141002157888 6.24969923215683e-05
0.0153765972081104 6.26596970701193e-05
0.0154392569051805 6.29071235241244e-05
0.0155021640287046 6.32392848130739e-05
0.0155654033135177 6.3657367468404e-05
0.0156290606809861 6.41637344288546e-05
0.015693224415415 6.47619716966555e-05
0.0157579863871116 6.54569971356426e-05
0.0158234433842473 6.6097920451615e-05
0.0158895413046989 6.60228671697922e-05
0.0159555641718687 6.59780400811576e-05
0.0160215422119498 6.59710007849942e-05
0.0160875132127348 6.6003090172936e-05
0.0161535163029078 6.60758466615165e-05
0.0162195921495693 6.61910977877986e-05
0.0162857832473571 6.63510020773392e-05
0.0163521342494344 6.65581039674552e-05
0.0164186923534019 6.68154000867384e-05
0.0164855077534886 6.71264212346267e-05
0.0165526341747232 6.74953368089974e-05
0.0166201295115322 6.77732255423206e-05
0.0166879027370746 6.78494407679611e-05
0.0167557521778425 6.80153043475596e-05
0.0168237674821901 6.82720316099792e-05
0.0168920395138001 6.86194721257497e-05
0.0169606589859258 6.90587013745615e-05
0.0170297176873004 6.91704589938897e-05
0.0170988881462943 6.89268184600244e-05
0.0171678149647543 6.87155015872648e-05
0.0172365304663416 6.85403052379229e-05
0.0173050707715795 6.8401759801593e-05
0.0173734725313811 6.83005358968781e-05
0.017441773067278 6.82374902626405e-05
0.0175100105575406 6.82136871592543e-05
0.0175782242446999 6.82304213299855e-05
0.0176464546660298 6.82892484882409e-05
0.0177147439145181 6.83920208790602e-05
0.0177831359353971 6.85409328271171e-05
0.0178516768682242 6.87385743692145e-05
0.0179204154425935 6.89880002739983e-05
0.0179894034428675 6.9292813193406e-05
0.0180586962560609 6.96572717984301e-05
0.0181283535278593 7.00864247896875e-05
0.018198439952649 7.03924676355752e-05
0.0182688324202846 7.03429936731917e-05
0.0183391754139578 7.0389364040136e-05
0.0184095647779979 7.05327446115231e-05
0.0184800975226094 7.07712846919924e-05
0.0185508688073014 7.11044916072771e-05
0.0186219732989087 7.15331944673588e-05
0.018693506493376 7.2059522690308e-05
0.0187655660160664 7.26869437990139e-05
0.0188382529598654 7.32066248864507e-05
0.0189114595847518 7.31121080673707e-05
0.0189845716928192 7.30510439515663e-05
0.0190576227367708 7.30300306861262e-05
0.0191306527674569 7.30503772799826e-05
0.0192037031447369 7.31135951469563e-05
0.0192768167398838 7.32214794859487e-05
0.0193500382193698 7.33761492838652e-05
0.0194234143686536 7.3580098060737e-05
0.0194969944667144 7.38362546700312e-05
0.0195708307213844 7.41480599783254e-05
0.0196449787813627 7.45195608099999e-05
0.0197194983421727 7.49555303641918e-05
0.0197944538725369 7.54616190656941e-05
0.0198699154916026 7.60445492987492e-05
0.0199459600409014 7.58609751264789e-05
0.0200218210160278 7.55811373721518e-05
0.0200974021534 7.53380846570526e-05
0.020172740238057 7.51332498435571e-05
0.0202478734879006 7.49670868030662e-05
0.0203228405747037 7.48402080826058e-05
0.0203976807827863 7.47534105445059e-05
0.0204724341933308 7.4707693173496e-05
0.0205471418865043 7.47042796207026e-05
0.020621846166125 7.47446454438452e-05
0.0206965908115688 7.48305497817781e-05
0.0207714213613506 7.49640773479761e-05
0.0208463854386986 7.51476870277433e-05
0.0209215331257263 7.53842720706041e-05
0.0209969173977969 7.56772363473647e-05
0.0210725946341443 7.60305872988772e-05
0.0211486252214432 7.64490535812935e-05
0.0212250742750245 7.69382348382728e-05
0.0213020125098627 7.75047937997668e-05
0.0213795173036625 7.81567039124506e-05
0.021457674007575 7.82891229731194e-05
0.0215359631305481 7.82569973424985e-05
0.0216142201278906 7.83320654693884e-05
0.02169255219336 7.85137172888481e-05
0.0217710659106488 7.88002771373568e-05
0.0218498661877862 7.91915593113403e-05
0.0219290577470975 7.96888190504651e-05
0.022008746566148 8.02947490889423e-05
0.0220890413152369 8.0188866184589e-05
0.0221692301814215 8.00863632006289e-05
0.0222493165446221 8.00251383430824e-05
0.0223293416829652 8.00066011712396e-05
0.0224093482841364 8.00320829185744e-05
0.022489380367055 8.01031718051452e-05
0.0225694835388602 8.02217492275999e-05
0.0226497052880878 8.03900304908245e-05
0.0227300953185786 8.06106169183245e-05
0.0228107059354969 8.08865567966028e-05
0.0228915924922935 8.12214223252057e-05
0.0229728139146187 8.16194048515984e-05
0.0230544333194703 8.2085434573972e-05
0.0231365187540443 8.20947720767895e-05
0.0232186135261211 8.1830863843198e-05
0.0233004443899643 8.16046446169476e-05
0.0233820490345812 8.14191198960275e-05
0.0234634681544773 8.12749032258964e-05
0.0235447430577032 8.11727723651305e-05
0.0236259158300683 8.11137066582128e-05
0.0237070295367265 8.10989088776258e-05
0.0237881284456041 8.11298325644774e-05
0.0238692582781686 8.12082118046831e-05
0.0239504664899733 8.13361001446181e-05
0.0240318025901179 8.1515917546642e-05
0.0241133185076645 8.17505064030974e-05
0.0241950690140676 8.20432044178172e-05
0.0242771122184855 8.23979293494811e-05
0.0243595101478349 8.2819289770497e-05
0.0244423294376054 8.33127221322767e-05
0.0245256421597377 8.38846649205451e-05
0.0246095268246583 8.45427837705828e-05
0.0246940696084288 8.52962665460438e-05
0.0247793658749749 8.61562052919563e-05
0.0248655220802668 8.62089311013023e-05
0.0249517310113681 8.6132382459495e-05
0.0250378633938276 8.61750711623218e-05
0.02512403846499 8.63353034170562e-05
0.025210373768407 8.66107063794369e-05
0.0252969844747865 8.70005702274074e-05
0.0253839850450139 8.73501911552044e-05
0.0254713352361691 8.71760575274193e-05
0.0255585112936965 8.7039807795288e-05
0.0256455511014918 8.69468255646607e-05
0.0257324979270564 8.68981436128746e-05
0.0258193960706693 8.68949776049611e-05
0.0259062910482743 8.69387886673001e-05
0.0259932298369416 8.70313141050228e-05
0.0260802611510466 8.71746039366334e-05
0.0261674357549832 8.73710646666582e-05
0.0262548068196499 8.7623513654438e-05
0.0263424303333043 8.7935246310841e-05
0.0264303655796152 8.8310115022573e-05
0.0265186756946377 8.81922023945199e-05
0.0266068678970322 8.79524850906611e-05
0.0266948203821229 8.77541963557338e-05
0.0267825745784786 8.75992416312863e-05
0.0268701738201099 8.74884163854424e-05
0.0269576622364954 8.74227103992433e-05
0.0270450849468946 8.74033411737379e-05
0.0271324882880684 8.74317770652503e-05
0.0272199200651336 8.75097702830358e-05
0.0273074298354166 8.76393934522196e-05
0.0273950692288689 8.7823085381789e-05
0.0274828923142506 8.80637079588679e-05
0.0275709560222095 8.8364612675476e-05
0.027659320634885 8.87297268297932e-05
0.0277480503617148 8.91636587673947e-05
0.0278372140204822 8.96718270721608e-05
0.0279268858475543 9.02606313678725e-05
0.0280171464789222 9.09376622202542e-05
0.0281080841411425 9.17119778033312e-05
0.0281997961189458 9.25944658607827e-05
0.0282923905848066 9.35983215267327e-05
0.0283859889063333 9.38136929660563e-05
0.0284798025992994 9.38990752575615e-05
0.0285737016745569 9.39578590999615e-05
0.0286676595336569 9.4006625531516e-05
0.0287616661591884 9.4181490436584e-05
0.028855847649625 9.4481231782918e-05
0.0289503288814079 9.42654848593032e-05
0.0290445943662672 9.40578663680104e-05
0.0291386522326352 9.38943490368769e-05
0.0292325465816721 9.37759452643747e-05
0.0293263225269365 9.37035852815781e-05
0.029420026112218 9.36784127720673e-05
0.0295137045249901 9.37018099038503e-05
0.029607406334894 9.37754259218728e-05
0.0297011817608158 9.39012094306685e-05
0.0297950829702465 9.40814492156328e-05
0.0298891644194621 9.43188245405325e-05
0.0299834832440027 9.4434517907325e-05
0.03007791776191 9.41860263207059e-05
0.0301721037882307 9.39791103345477e-05
0.0302660828985652 9.38175230095802e-05
0.0303599004215748 9.37020953209992e-05
0.0304536025168958 9.36338445374586e-05
0.0305472363614333 9.36140172170849e-05
0.0306408503786504 9.36441175839353e-05
0.0307344944962343 9.37259379809352e-05
0.0308282204342152 9.3861594740869e-05
0.0309220820289561 9.40535747012919e-05
0.0310161356036574 9.43047921847016e-05
0.0311104403958421 9.46186537626563e-05
0.0312050590496048 9.49991445408678e-05
0.0313000581941456 9.54509293928812e-05
0.0313955091235385 9.59794837811374e-05
0.0314914886073196 9.65912550622092e-05
0.0315880798623819 9.72938701690839e-05
0.0316853737325509 9.80964022743773e-05
0.0317834701348253 9.90097176922843e-05
0.0318824798525176 0.000100046934099365
0.031982526786617 0.000101224033524183
0.0320837508201411 0.000101228986191056
0.0321849798063322 0.000101167330165131
0.0322861471364973 0.000101153593742012
0.0323873007302393 0.000101190052898687
0.032488490783138 0.000101278367191017
0.032589769150329 0.000101348675813529
0.0326911178261426 0.000101071827815197
0.0327921896539578 0.000100837755669901
0.0328930274096277 0.000100649906246742
0.0329936773158744 0.00010050898353107
0.0330941862994055 0.000100415864273397
0.0331946021636789 0.000100371639275563
0.0332949738029544 0.000100377631167597
0.033395351434122 0.00010043542405426
0.0334957868581763 0.000100546894975012
0.0335963337531513 0.00010058384406505
0.0336969175972164 0.000100324528489584
0.0337972421257059 0.000100109312856814
0.0338973514385628 9.99413600500081e-05
0.0339972927986128 9.98215145686773e-05
0.0340971143131814 9.97508162349453e-05
0.0341968651294164 9.97305395490205e-05
0.0342965956689654 9.97622199666484e-05
0.0343963578889321 9.98476835984829e-05
0.0344962055725305 9.99890866389393e-05
0.0345961946591695 0.000100188959034868
0.0346963836182043 0.000100450259776632
0.034796833877981 0.000100776446102668
0.0348976103240836 0.000101171551040502
0.0349987818751241 0.000101640289838195
0.0351004221649623 0.000102188184566355
0.0352026103495287 0.000102821722477799
0.0353054320720065 0.000103548558712694
0.0354089806307192 0.000104377772491551
0.0355133584032108 0.000105320204481377
0.0356186786076921 0.000106388891208187
0.0357250674989003 0.000107599653477832
0.0358326671523782 0.000108971886680807
0.035941639039059 0.000108958156750406
0.0360505971958094 0.000108755435214135
0.0361593526310235 0.000108599254971714
0.0362679518859952 0.000108492170780938
0.0363764440567761 0.000108435198302931
0.0364848792550791 0.00010808667692604
0.0365929659320051 0.000107779930408607
0.0367007458624137 0.000107520749959271
0.036808266612373 0.000107309633744444
0.0369155762461174 0.000107147219944611
0.0370227234660621 0.000107034339899191
0.0371297578059612 0.000106972035669542
0.0372367298416308 0.000106961580040431
0.0373436914216712 0.000106655085103366
0.0374503465067746 0.000106381173774908
0.0375567276805495 0.000106155620264146
0.0376628833008136 0.000105979168136224
0.0377688624689499 0.000105852650901292
0.0378747151198512 0.000105777117962927
0.0379804922378141 0.000105753855864967
0.0380862460936791 0.000105784413917914
0.038192030507597 0.000105870635109983
0.0382979011427069 0.000106014693718142
0.0384039158364251 0.000106219138206662
0.0385101349746317 0.000106486946620938
0.0386166219212527 0.000106821591903842
0.0387234435131565 0.000107227122459572
0.0388306706356161 0.000107708261095389
0.0389383788967115 0.000108270527724267
0.0390466494244357 0.000108920393089378
0.0391555698175251 0.000109665473039298
0.0392652352905644 0.000110514773710878
0.0393757500642753 0.000111479013851744
0.039487229078127 0.000112571035928277
0.0395998001140553 0.000113806360540083
0.0397136064745954 0.000115203925767389
0.0398288104003628 0.000116787099573744
0.0399455974999365 0.000116984706950761
0.0400625822068873 0.000116574232853119
0.0401791564397404 0.0001160432278558
0.0402951996675962 0.00011556047518019
0.0404107601427764 0.000115126871923016
0.0405258870146994 0.000114742354671937
0.0406406293693714 0.000114407004654325
0.0407550363740257 0.000114121062685149
0.0408691574367108 0.000113840327609426
0.0409829977643203 0.000113401393181891
0.0410963991575022 0.000113010469068141
0.0412094096265703 0.000112669010078501
0.0413220786366488 0.000112377279510711
0.0414344559161595 0.000112135707460047
0.0415465916236196 0.000111944907692946
0.0416585365313125 0.000111805693132316
0.0417703422244448 0.000111719094448163
0.041882061318893 0.000111686378629543
0.0419937476975225 0.000111709074789062
0.0421054567723116 0.000111789003002558
0.0422172457753141 0.000111928310770884
0.042329174086085 0.00011212951600245
0.0424413036020875 0.000112395558728787
0.0425536991608163 0.000112729864113206
0.0426664290249295 0.000113136419566304
0.0427795654444958 0.000113619867497241
0.042893185311993 0.000114185623671824
0.0430073709356648 0.00011484002159156
0.0431222109572564 0.00011559049423674
0.0432378014514931 0.000116445803414643
0.0433542472549078 0.000117416338061064
0.0434716635929688 0.000118514494092309
0.0435901780870612 0.000119755180969522
0.0437099332680307 0.000121156492317489
0.0438310897603482 0.000122740615806451
0.0439538303761546 0.000124535091511151
0.0440783654676658 0.000123896703079793
0.0442022621707456 0.000123107709617306
0.0443253698803629 0.000122371667495448
0.0444477415478583 0.000121688867748197
0.0445694304156065 0.000121058590442387
0.0446904890060489 0.000120480256632967
0.0448109692626819 0.000119953433663704
0.0449309226963456 0.000119477837282039
0.0450504005336276 0.000119053337761609
0.0451694538713892 0.000118679959902896
0.0452881338312921 0.000118357895360954
0.0454064917266531 0.000118087505983667
0.0455245792326367 0.000117869338875122
0.0456424485715119 0.000117704136943266
0.0457601527084551 0.000117592854176634
0.0458777455626318 0.000117536677700205
0.045995282240332 0.000117537047741637
0.0461128192880736 0.000117595687312585
0.0462304149753862 0.000117714633142035
0.0463481296085282 0.000117896277004803
0.046466025885533 0.000118143414188273
0.0465841692997213 0.000118459297858349
0.0467026285975796 0.000118847712305898
0.0468214763098855 0.000119313058364196
0.0469407893682497 0.000119860455974983
0.0470606498242247 0.000120495875802809
0.0471811457000275 0.000121226302048255
0.0473023720020758 0.000122059934776647
0.0474244319368524 0.000123006450923786
0.0475474383877762 0.000124077334882435
0.0476715157226587 0.000125286314741414
0.0477968020374001 0.000126649932260927
0.047923451969661 0.000128188308076142
0.0480516402777372 0.000129926185918687
0.0481815664636558 0.000129644454769354
0.0483112109184252 0.000128846342798595
0.0484400572612238 0.000128100709357
0.0485681579705808 0.000127409800976021
0.0486955677715568 0.000126772932204829
0.0488223407037616 0.000126189550920961
0.0489485302546826 0.000125659253849047
0.0490741895085317 0.000125181789929671
0.0491993712984613 0.000124757063939136
0.0493241283624005 0.000124385142580023
0.0494485135049805 0.000124066260190003
0.0495725797651705 0.000123800829220048
0.0496963805943905 0.000123589451547159
0.0498199700459377 0.000123432932190954
0.0499434029781286 0.000123332293752612
0.0500667352718813 0.000123288800203998
0.0501900240720853 0.000123303977715485
0.0503133280498007 0.000123379645511489
0.0504367076953122 0.000123517949397822
0.05056022564471 0.000123721402155646
0.0506839470468657 0.00012399293481764
0.0508079399816833 0.000124335954701549
0.0509322759363849 0.000124754420590525
0.0510570303569754 0.000125252929898526
0.0511822832868739 0.000125836826117804
0.0513081201129917 0.000126512335975995
0.0514346324489677 0.000127286734600865
0.0515619191835686 0.000128168559550142
0.0516900877431187 0.000129167873919857
0.0518192556170386 0.000130296613787593
0.0519495522308262 0.000131569031781488
0.0520811212626077 0.000133002287992334
0.0522141235506 0.000134617233613322
0.0523487407842133 0.000135615387144852
0.0524843561713582 0.000134792236054343
0.0526191484074125 0.000134016750928921
0.0527531651583414 0.000133297700656913
0.0528864628589984 0.000132634401985083
0.0530190972609834 0.000132026273820026
0.0531511235348035 0.000131472884475989
0.0532825964192795 0.000130973956689299
0.0534135703759687 0.000130529370674789
0.0535440997466435 0.000130139170449078
0.0536742389170926 0.000129803568379878
0.0538040424854725 0.000129522957656753
0.0539335654431292 0.000129297919257998
0.0540628633623872 0.000129129239875173
0.0541919926022624 0.00012901792242589
0.0543210105246883 0.000128965212743018
0.0544499757374313 0.00012897261630535
0.0545789483537367 0.0001290419300225
0.0547079902837592 0.000129175274994253
0.0548371655587534 0.000129375135692386
0.0549665406944458 0.000129644408921214
0.055096185103367 0.000129986460958818
0.0552261715643258 0.000130405197623234
0.0553565767619491 0.000130905150242062
0.0554874819121911 0.000131491577737686
0.0556189734899288 0.000132170597143905
0.0557511440870727 0.000132949342326281
0.055884093429399 0.000133836161411966
0.056017929590811 0.000134840871612877
0.0561527704624239 0.000135975076442058
0.0562887455388659 0.000137252586937552
0.0564259981258035 0.000138689962940496
0.056564688088744 0.00014030723514228
0.0567049953238862 0.000141002641557725
0.056845997965444 0.000140180941450213
0.0569861789068942 0.000139409954727012
0.0571255888616212 0.000138696650382971
0.0572642855120042 0.000138040390885178
0.0574023259028893 0.000137440654258801
0.0575397665571481 0.00013689707135598
0.0576766636285041 0.000136409431729017
0.0578130730602331 0.000135977686296437
0.0579490507465296 0.000135601952877238
0.0580846526994068 0.000135282528451005
0.0582199352278578 0.000135019892634038
0.0583549551204919 0.000134814724404225
0.0584897698448961 0.000134667916098687
0.0586244377609948 0.000134580589134548
0.0587590183501293 0.000134554116847357
0.0588935724669767 0.000134590149851324
0.059028162616828 0.000134690645796662
0.0591628532626247 0.000134857904347902
0.0592977111669726 0.000135094612722473
0.059432805779695 0.000135403894921734
0.0595682096746168 0.000135789376096579
0.0597039990507134 0.000136255256818339
0.0598402543075317 0.000136806404916433
0.0599770607124481 0.000137448468409382
0.0601145091808575 0.000138188014003792
0.0602526971948613 0.000139032698353016
0.0603917298932143 0.000139991485085121
0.0605317213782994 0.000141074918789978
0.0606727962970894 0.000142295470679749
0.0608150917677692 0.000143538688987173
0.0609586304567563 0.000144563886737723
0.0611031943434941 0.000145714907289837
0.0612489092507839 0.000145840925597712
0.0613947501763816 0.000145054069484734
0.0615398042458663 0.000144321757204452
0.0616841260030708 0.000143647998274293
0.0618277740013451 0.000143032284145466
0.0619708062854906 0.000142474240045105
0.0621132805255357 0.000141973649925402
0.0622552541754611 0.000141530461766864
0.0623967846372279 0.000141144795773375
0.0625379294330013 0.000140816946955453
0.0626787463799567 0.000140547401187915
0.0628192937811447 0.000140336842605646
0.0629596306237503 0.000140186171906082
0.0630998167956564 0.000140096521413062
0.0632399133170694 0.000140069276796872
0.0633799825938663 0.00014010610372303
0.0635200886975893 0.000140208977226726
0.0636602976748161 0.000140380215253725
0.0638006778900698 0.000140622525441697
0.0639413004155115 0.000140939053773343
0.0640822394692848 0.000141333446405427
0.0642235729156903 0.000141809923865981
0.0643653828395562 0.000142373375690284
0.0645077562152465 0.00014302946478575
0.0646507856800323 0.000143784766805887
0.0647945704468382 0.00014464694021918
0.0649392173870574 0.000145624934438924
0.0650848423214963 0.000146716854308842
0.0652315591758051 0.000147353253662997
0.0653789124294681 0.00014808208321152
0.0655269945126796 0.000148914087496746
0.0656759086001764 0.000149857427002661
0.065825766027179 0.000150921604274912
0.0659766876314539 0.000150234271301553
0.0661269219027555 0.000149514131792328
0.0662764360345478 0.000148853321430836
0.0664252893559786 0.000148251822471498
0.0665735411784501 0.00014770933655881
0.0667212505150089 0.000147225726117398
0.0668684762411264 0.000146801022173745
0.0670152772633001 0.000146435433039632
0.0671617126963397 0.000146129350289712
0.0673078420466294 0.000145883361840391
0.0674537254084698 0.000145698266154066
0.0675994236746239 0.000145575086013108
0.067744998760637 0.000145515089487325
0.0678905138501243 0.000145519812871614
0.0680360336629959 0.000145591087272707
0.0681816247502686 0.000145731071220116
0.0683273558214888 0.000145942291914735
0.0684732981134035 0.000146227689146806
0.0686195258025503 0.000146590671711513
0.0687661164742618 0.000147035185140082
0.0689131516594019 0.000147565791716481
0.0690607174511184 0.000148187771016916
0.0692089052221353 0.000148907238088135
0.0693578124602234 0.000149731292546201
0.0695075437527696 0.000150668206823268
0.0696582119595929 0.000151579753255821
0.0698097917128487 0.000152025737726043
0.0699618174505748 0.000152553441826377
0.0701143708924012 0.000153171444656642
0.0702675423370578 0.000153885552085978
0.0704214278891438 0.000154702458983051
0.0705761303481268 0.000155629934452615
0.0707317602825795 0.000154989324493317
0.0708867496070728 0.000154312048560343
0.0710410616556331 0.000153695071761129
0.0711947567273942 0.000153138542139132
0.0713478952695334 0.000152642318621206
0.0715005375881546 0.00015220642611622
0.0716527440142708 0.000151831070930286
0.0718045750852011 0.00015151664295916
0.0719560917281602 0.000151263731191037
0.0721073554593513 0.000151073135767547
0.0722584285951188 0.000150945884278777
0.0724093744793976 0.000150883249150547
0.0725602577285482 0.000150886774807291
0.0727111445033554 0.000150958300396163
0.0728621028037516 0.000151099993972618
0.0730132027977242 0.000151314392971481
0.0731645171906957 0.000151604447512064
0.0733161216382078 0.000151973575675454
0.0734680952138832 0.000152425732295233
0.0736205209461784 0.000152965485981199
0.0737734864321597 0.000153598116916138
0.0739270845490758 0.000154329735013461
0.0740814142840893 0.00015516742569387
0.0742365817097831 0.000156119431390581
0.0743927011411737 0.000156883742190937
0.0745495848833646 0.000157194372944615
0.0747067792563093 0.000157581385748085
0.0748643606420573 0.000158051973165789
0.0750224126152231 0.000158610652389214
0.0751810232676123 0.000159262609803473
0.0753402858774158 0.000160013830525183
0.075500299707941 0.000160058567793563
0.0756603582757346 0.000159396832881906
0.0758197551086165 0.000158793584695014
0.0759785486933115 0.00015825207948624
0.0761368007727977 0.000157772259847647
0.0762945730326454 0.000157354232742145
0.0764519272653875 0.000156998284591057
0.0766089255499786 0.000156704896895872
0.0767656304468744 0.000156474756364822
0.0769221052032393 0.000156308768014291
0.0770784139712535 0.000156208076249534
0.0772346220475031 0.000156174083985694
0.0773907961314888 0.000156208474648242
0.077547004606137 0.000156313244848616
0.0777033178509856 0.000156490739184971
0.0778598085901706 0.000156743688846948
0.0780165522790176 0.000157075266210552
0.0781736275452281 0.000157489136688607
0.0783311166819167 0.000157989538954746
0.0784891062208714 0.000158581360851277
0.0786476875817227 0.000159270253326228
0.0788069578350489 0.00016006275143913
0.0789670205864881 0.000160966433408582
0.0791279870198967 0.000161990116699545
0.0792899771365962 0.000162416416838979
0.0794523935534352 0.000162633265244734
0.0796150268186799 0.000162925533820584
0.0797779523525005 0.000163298172901077
0.0799412505254016 0.000163754965962424
0.080105005491364 0.000164300259522273
0.0802693057508863 0.000164939063608855
0.0804342448144951 0.000164755663173508
0.0805990004776686 0.000164135612939686
0.0807631360906083 0.000163576452098935
0.0809267125427073 0.000163080324465184
0.0810897928671724 0.000162647326501665
0.0812524401936741 0.000162277728294129
0.0814147179219682 0.000161971995526589
0.0815766899174948 0.000161730798142627
0.0817384207156375 0.000161555026872796
0.0818999757425102 0.00016144581153156
0.0820614215540418 0.000161404536205666
0.0822228260902475 0.000161432870694235
0.0823842589609417 0.000161532793281124
0.0825457917542228 0.000161706627131628
0.0827074983813545 0.000161957084591381
0.0828694554659458 0.000162287305616699
0.0830317427715625 0.000162700926347421
0.0831944436979099 0.00016320214177695
0.0833576458396869 0.000163795792527614
0.0835214416322145 0.000164487462536475
0.083685929094751 0.000165283606189697
0.0838512127009407 0.000166191695692417
0.0840174043966331 0.000167220411566225
0.0841846248081993 0.000167948984680441
0.0843525737928797 0.000168039752922595
0.0845206135458023 0.000168200473054433
0.0846888140188568 0.000168437642863874
0.0848572516617207 0.000168754225658833
0.0850260058873795 0.000169153621703394
0.0851951595090829 0.000169639749947411
0.0853647992590303 0.000169757284828312
0.0855345565438586 0.000169148320776709
0.0857037048646353 0.00016860031274796
0.0858723051773833 0.000168116664858366
0.0860404218422416 0.000167697543436797
0.0862081193856784 0.000167343288150377
0.0863754626738288 0.000167054436524251
0.0865425171103531 0.00016683173986495
0.086709348850218 0.000166676177038397
0.0868760250272564 0.000166588973434319
0.0870426140006907 0.000166571621019444
0.0872091856217102 0.00016662590486579
0.087375811526576 0.000166753934854398
0.0875425654614304 0.000166958180382459
0.0877095236418128 0.00016724151261951
0.0878767651544323 0.000167607256479485
0.0880443724109118 0.000168059252967782
0.0882124316638796 0.000168601928565073
0.0883810335924447 0.00016924038658563
0.0885502739790303 0.000169980512976674
0.088720254492007 0.000170829108917327
0.0888910836009243 0.000171794044981102
0.0890628776459054 0.000172884466391063
0.0892357621122965 0.000173607443534764
0.0894093695558313 0.000173606343440073
0.0895829758992713 0.000173673726354953
0.0897566496256263 0.000173815890397446
0.0899304655160237 0.000174035306997812
0.0901045008230215 0.000174334816045581
0.0902788356390671 0.000174717701571981
0.0904535533406391 0.000174426058309217
0.0906279793989483 0.000173854869498604
0.0908018342684469 0.000173347861986205
0.0909751821304331 0.000172906618801885
0.091148088749235 0.000172531445316324
0.0913206201945513 0.000172222840430136
0.0914928430349815 0.000171981512419864
0.0916648245474013 0.000171808396800779
0.0918366329442021 0.000171704672605947
0.0920083376168081 0.000171671782434839
0.0921800093992429 0.000171711456945309
0.0923517208561882 0.000171825748476545
0.0925235466046647 0.00017201705936926
0.092695563664034 0.000172288186084255
0.0928678518501183 0.000172642370350486
0.0930404942204687 0.000173083351112177
0.0932135775715809 0.000173615441489619
0.0933871930130705 0.000174243606306826
0.0935614366193774 0.000174973568525111
0.0937364101879025 0.000175811929214214
0.0939122221171167 0.000176766318190708
0.0940889884353074 0.000177845583027056
0.0942668340183345 0.000179060016724736
0.0944458940350592 0.000179264807359488
0.0946251588424187 0.000179202353927104
0.0948043611963458 0.00017921090115966
0.0949835720975054 0.000179294006461353
0.0951628661039668 0.000179453852709555
0.0953423199566763 0.000179692977293443
0.0955220129339698 0.000179388841640331
0.0957014017756101 0.000178821104523429
0.0958802228801336 0.000178318922906861
0.0960585418030404 0.000177883817244223
0.0962364256202846 0.000177516134972904
0.0964139417552575 0.000177216421199292
0.0965911581764568 0.000176985436528236
0.0967681436129851 0.000176824171222999
0.0969449677842081 0.000176733866584999
0.0971217016507931 0.000176716035535458
0.0972984176863285 0.000176772486068178
0.0974751901723967 0.000176905350886656
0.0976520955232834 0.000177117129028778
0.0978292126523121 0.000177410721348166
0.0980066233736603 0.000177789484825971
0.0981844128584863 0.000178257290814253
0.0983626701493005 0.0001788185990237
0.0985414887483242 0.00017947853935396
0.0987209672876782 0.000180243022630348
0.0989012103103085 0.000181118861044487
0.099082329171353 0.000182113928595231
0.0992644430999483 0.00018323734701566
0.0994476804469639 0.000184499729026143
0.0996321801759901 0.00018499854999536
0.0998171787259854 0.000184839277916666
0.100002018003902 0.000184748628869519
0.100186766632772 0.000184731547675057
0.100371498180447 0.000184789805649553
0.100556287986096 0.000184653021753919
0.10074094100785 0.000184050342899884
0.10092499135075 0.000183513688247472
0.101108505038997 0.000183045265557861
0.101291550304555 0.000182645352225407
0.101474195656781 0.000182314415714812
0.101656510072496 0.000182053139623352
0.101838563212119 0.000181862431584834
0.102020425643704 0.000181743443071717
0.102202169086775 0.000181697590815311
0.102383866677591 0.000181726579036468
0.102565593256627 0.000181832426826916
0.102747425683454 0.000182017503898522
0.102929443187353 0.000182284568325578
0.103111727755678 0.000182636815687665
0.103294364571366 0.000183077931020293
0.103477442502386 0.000183612160448654
0.103661054662835 0.000184244384620449
0.103845299047455 0.000184980220564809
0.10403027926802 0.000185826134458992
0.104216105402479 0.00018678958430816
0.104402894986787 0.000187879197015278
0.104590774183803 0.000189104976163747
0.104779879159966 0.000190478579477417
0.104970357739444 0.000190683706037516
0.105161041445481 0.000190455392863114
0.105351496838344 0.000190297192975976
0.10554179403132 0.000190212635476354
0.105732006666797 0.000189616116982165
0.105921622783779 0.000189002905207449
0.106110625688986 0.000188458731810717
0.106299084420797 0.000187984011208068
0.106487068432005 0.00018757901922758
0.106674647451233 0.000187244231717302
0.10686189168295 0.000186980338186134
0.107048872021136 0.000186788258102202
0.107235660279238 0.000186669156557222
0.107422329435796 0.000186624464910674
0.107608953900706 0.000186655903577312
0.107795609804284 0.000186765510334628
0.107982375314618 0.000186955677821707
0.10816933099244 0.000187229186190976
0.108356560178631 0.000187589255318745
0.10854414943395 0.000188039599353786
0.108732189033303 0.000188584490831206
0.108920773524135 0.000189228841672765
0.109110002365807 0.000189978298864917
0.109299980664672 0.000190839358777861
0.10949082002345 0.000191819510136199
0.109682639533586 0.00019292740223516
0.109875566935821 0.000194173062529539
0.110069739998351 0.000195568155931495
0.110265308154282 0.000196570945785816
0.110461879100068 0.000196236109636752
0.110658115209705 0.000195679098567849
0.110853794308273 0.000194943353117545
0.11104873766139 0.000194277517596107
0.111243015178987 0.000193682281594012
0.111436697460581 0.000193157614469962
0.111629855075051 0.000192703673762459
0.111822558748813 0.000192320814566466
0.112014879563379 0.000192009599241072
0.112206889162621 0.000191770813593079
0.112398659976214 0.000191605478016611
0.11259026545423 0.00019151486922496
0.112781780323455 0.000191500541924658
0.11297328086538 0.000191564348404556
0.113164845213784 0.00019170847834359
0.113356553692128 0.000191935485707007
0.113548489177835 0.000192248337452389
0.113740737515287 0.00019265045715411
0.113933387972441 0.000193145790794296
0.114126533763236 0.000193738870080803
0.114320272633317 0.000194434903802746
0.114514707537119 0.000195239878193426
0.114709947415313 0.000196160675151222
0.114906108090464 0.000197205228456589
0.115103313318921 0.000198382707663275
0.115301696026584 0.000199703744028062
0.115501399770612 0.000201180714885278
0.115702580485497 0.000201592516223246
0.11590417300172 0.000200758521696477
0.116104931523417 0.000199992528172967
0.11630492405159 0.000199298583712239
0.116504222635302 0.000198676442404253
0.116702899077706 0.000198126025336765
0.116901025103043 0.000197647439696722
0.11709867254274 0.000197240992814131
0.117295913535554 0.000196907197482899
0.117492820733037 0.000196646787918794
0.117689467520956 0.000196460729377816
0.117885928250333 0.000196350241119408
0.118082278491453 0.000196316815697068
0.11827859530715 0.000196362240698873
0.118474957547849 0.000196488629253528
0.118671446177102 0.00019669845564916
0.118868144632751 0.000196994595008878
0.11906513922776 0.000197380366581914
0.119262519594342 0.000197859596578852
0.119460379190921 0.000198436682349233
0.11965881587327 0.00019911666969325
0.119857932542964 0.000199905355756345
0.12005783789872 0.000200809398991023
0.120258647297711 0.000201836465985147
0.120460483763696 0.00020299539841767
0.120663479162114 0.000204296431315822
0.12086777559343 0.000205751456999082
0.121073527050429 0.000206357114023598
0.121279884164452 0.000205517698875948
0.121485401863328 0.000204746841957167
0.121690148705285 0.000204049147315935
0.121894197852601 0.000203424383707202
0.122097622236309 0.000202872486204339
0.122300494722513 0.000202393581735945
0.122502888304249 0.000201987995642201
0.122704876299891 0.000201656263151439
0.122906532563042 0.00020139914348186
0.123107931706524 0.000201217630244297
0.123309149336769 0.000201112973488857
0.123510262310257 0.000201086698373219
0.123711349008631 0.00020114063402965
0.12391248964266 0.000201276934939348
0.1241137665776 0.00020149812358154
0.124315264701181 0.000201807124724801
0.124517071825906 0.00020220731956446
0.12471927914547 0.000202702595642066
0.124921981741113 0.000203297422253283
0.125125279163366 0.000203996924029743
0.125329276087396 0.000204806982483216
0.125534083069879 0.000205734353444095
0.125739817423323 0.000206786807295921
0.125946604230619 0.000207973304411506
0.12615457753503 0.000209304206594516
0.126363881741625 0.000210791546666974
0.126574673288292 0.000210785902998616
0.12678545919129 0.000209963277078186
0.126995422468369 0.000209212275020204
0.127204634743389 0.00020853544144423
0.127413170184833 0.000207932609335988
0.127621102794169 0.000207403792190682
0.12782850658636 0.000206949198988004
0.128035455785348 0.000206569244417293
0.128242025029765 0.000206264557353884
0.128448289587119 0.000206035997624829
0.128654325584744 0.000205884669490292
0.128860210254234 0.000205811943514015
0.129066022197748 0.00020581947883867
0.129271841676587 0.000205909243519649
0.129477750920106 0.000206083554641401
0.129683834474748 0.000206345109179586
0.129890179583927 0.000206697032193991
0.130096876616121 0.000207142920655948
0.130304019536777 0.000207686912053242
0.130511706448831 0.000208333751962171
0.130720040200793 0.000209088884296512
0.130929129085089 0.000209958549439787
0.131139087634529 0.000210949917985507
0.131350037552514 0.000212071235484512
0.131562108787999 0.000213332016337274
0.131775440804336 0.000214743270035263
0.131990184074372 0.000215757818587604
0.132205941892959 0.000214906536144794
0.132420848429104 0.000214124891234587
0.132634973320338 0.000213418587336309
0.132848391907675 0.000212787415269469
0.133061179322944 0.000212231337180301
0.133273410660125 0.00021175050787482
0.133485161167999 0.000211345287114685
0.133696506455114 0.000211016247813009
0.133907522702927 0.000210764190378508
0.134118286893306 0.000210590160211281
0.134328877053517 0.000210495459372891
0.13453937251289 0.000210481676665156
0.134749854189555 0.000210550704004133
0.134960404893559 0.000210704773862446
0.135171109667421 0.000210946489847297
0.135382056157269 0.000211278869424737
0.135593335026694 0.000211705395051088
0.135805040421745 0.00021223006672545
0.13601727048847 0.000212857473850319
0.13623012796232 0.000213592877963829
0.136443720840284 0.000214442308006374
0.136658163148291 0.000215412682421275
0.136873575830712 0.000216511949042208
0.137090087779754 0.000217749261607361
0.137307837041361 0.000219135192869795
0.137526972234231 0.000220416690637421
0.137747388924869 0.000219557392874266
0.137966946317743 0.00021876810619388
0.138185714423937 0.000218055234437649
0.138403769658374 0.000217418571075417
0.13862118822945 0.000216858087331765
0.138838046316782 0.000216373941753636
0.139054420258535 0.000215966505969943
0.139270386764505 0.000215636362333948
0.139486023126839 0.000215384326966887
0.139701407453806 0.000215211457560291
0.139916618911366 0.000215119075072699
0.140131737986439 0.000215108785560471
0.140346846771999 0.000215182505682754
0.140562029277682 0.000215342491176208
0.140777371768858 0.00021559137280055
0.140992963141659 0.000215932198234632
0.141208895339894 0.000216368480798703
0.141425263820692 0.000216904256774772
0.141642168077467 0.000217544152784626
0.141859712230252 0.000218293473490663
0.142078005703742 0.000219158289450713
0.142297163993193 0.000220145565959994
0.142517309559153 0.000221263300291398
0.142738572859445 0.000222520693682848
0.142961093553127 0.00022392837167702
0.143185021924804 0.000224765165352913
0.143409787090157 0.000223918933476798
0.143633706023634 0.000223145130660748
0.143856851154295 0.000222448717014933
0.14407929987131 0.000221829545669479
0.144301129416979 0.000221287646974956
0.144522417063954 0.000220823251738096
0.144743240315692 0.000220436800512651
0.144963677116205 0.000220128956111847
0.145183806072317 0.000219900616104364
0.145403706688421 0.000219752928288677
0.14562345961671 0.000219687316602486
0.145843146933312 0.000219705492107535
0.14606285242542 0.000219809490355802
0.146282661915776 0.000220001702247782
0.146502663618023 0.000220284901374108
0.146722948519398 0.00022066229861732
0.146943610818015 0.000221137586028612
0.147164748404043 0.000221715003394557
0.147386463407438 0.000222399407577037
0.147608862815015 0.000223196357833213
0.147832059172848 0.000224112221091733
0.14805617139394 0.000225154294696505
0.148281325688637 0.000226330959703397
0.14850765664834 0.000227651864104801
0.148735308512445 0.000229128147614708
0.148964436660059 0.000228825003775775
0.149193261663835 0.000228013144027802
0.149421274807863 0.000227278094498946
0.149648552902362 0.000226621369857632
0.14987517427222 0.000226042929523314
0.150101217201743 0.000225542927003853
0.150326760128747 0.000225121722225935
0.150551881850973 0.000224779893441712
0.150776661744414 0.000224518249819198
0.151001179994234 0.000224337850257169
0.151225517844491 0.000224240014367818
0.151449757858859 0.000224226348779053
0.151673984207638 0.000224298771454354
0.151898282979092 0.000224459543551133
0.152122742522643 0.000224711299393028
0.152347453822036 0.000225057089360884
0.152572510911397 0.000225500427007621
0.152798011338405 0.000226045352223877
0.153024056690628 0.000226696486636496
0.153250753177265 0.00022745912531492
0.15347821230258 0.000228339325415657
0.153706551627996 0.000229344023856053
0.153935895651852 0.000230481171549151
0.154166376823401 0.000231759912528608
0.154398136735929 0.000233190777301477
0.154631327513231 0.000233463437665362
0.154864790950896 0.000232634873842964
0.155097425824739 0.000231882502534717
0.155329308327274 0.000231209502177406
0.155560517829451 0.000230615811662043
0.155791133641113 0.000230101563836757
0.15602123520495 0.000229667096458808
0.156250902301409 0.000229312967059337
0.156480215268468 0.000229039962813219
0.156709255231281 0.000228849118564572
0.156938104349846 0.000228741735118366
0.157166846084964 0.000228719392583682
0.157395565477548 0.000228783986639907
0.157624349464188 0.000228937746711535
0.1578532872109 0.000229183278193614
0.158082470489093 0.000229523597745845
0.158311994086839 0.000229962181502673
0.158541956268342 0.000230503022894975
0.158772459291237 0.000231150692654096
0.159003609983891 0.000231910423556458
0.159235520407447 0.00023278819909492
0.159468308606542 0.000233790867354789
0.159702099473897 0.000234926272977889
0.159937025746875 0.000236203427181783
0.160173229174057 0.000237632697281989
0.160410861871339 0.000237828845143577
0.160648690716482 0.000237003243790218
0.160885693960272 0.000236255092489539
0.161121949052762 0.000235587303219415
0.161357536355981 0.000234999846243551
0.161592536202225 0.000234492888162144
0.161827029090387 0.000234066801653874
0.162061095892041 0.00023372218204693
0.162294818074088 0.000233459862649654
0.162528277936737 0.000233280923351997
0.162761558860089 0.00023318671164108
0.162994745571731 0.000233178870373319
0.163227924442104 0.000233259353338934
0.163461183795443 0.000233430459763408
0.163694614255206 0.000233694868111738
0.163928309123318 0.00023405568028985
0.164162364803608 0.000234516463980418
0.164396881267588 0.00023508131572035
0.164631962583309 0.00023575492285678
0.164867717506165 0.000236542644101185
0.165104260150267 0.000237450608585999
0.165341710758853 0.000238485826244767
0.165580196585097 0.000239656327501451
0.165819852912599 0.000240971328461182
0.16606082424106 0.000242441437313747
0.166303265678374 0.000241931062217311
0.166545196740591 0.000241128413037545
0.166786325153629 0.000240406191951104
0.16702673134558 0.000239765298449667
0.167266496644029 0.000239205782829911
0.167505702426859 0.000238727898110699
0.16774443032497 0.000238332112022545
0.167982762436992 0.000238019120394425
0.168220781557387 0.000237789863342137
0.168458571420729 0.000237645537208775
0.168696216957938 0.000237587620721889
0.16893380457866 0.000237617888773259
0.169171422467433 0.000237738445917652
0.169409160913351 0.000237951763831533
0.169647112677182 0.000238260702226747
0.169885373379409 0.000238668565849183
0.170124041945258 0.000239179152300749
0.170363221097559 0.000239796812636408
0.170603017910195 0.000240526521152755
0.170843544431348 0.000241373963169689
0.171084918394518 0.000242345635619493
0.171327264030137 0.000243448972473832
0.171570713002611 0.000244692486986019
0.171815405489597 0.000246085960001831
0.172061491449599 0.000246631002587901
0.172308122452187 0.000245795531627888
0.172553917983815 0.000245038614966618
0.172798956598781 0.000244364033542549
0.173043320632324 0.000243771780226848
0.173287092412551 0.000243262037446653
0.173530354449997 0.000242835203060127
0.173773189653057 0.00024249190233366
0.174015681555391 0.000242232997032273
0.174257914552423 0.00024205960139655
0.17449997415382 0.000241973107404201
0.174741947261224 0.000241975199241676
0.174983922460466 0.00024206787947053
0.175225990339936 0.000242253506645832
0.175468243846582 0.000242534820556179
0.175710778667138 0.000242914988361581
0.1759536936555 0.000243397654122982
0.176197091309623 0.000243986993022323
0.176441078302645 0.000244687784426814
0.176685766087072 0.000245505483222304
0.176931271570294 0.000246446322751343
0.177177717893046 0.000247517428395696
0.177425235321441 0.000248726952192141
0.177673962273634 0.000250084242887483
0.177924046516521 0.000251086348660769
0.178175132865182 0.000250236342275569
0.178425369207457 0.000249464717288494
0.178674833924746 0.00024877641009313
0.178923610334839 0.000248171396082333
0.179171781730921 0.000247649845064588
0.179419431575986 0.000247212136060954
0.179666643712047 0.000246858877279842
0.179913502589327 0.000246590914514124
0.180160093503841 0.000246409351802365
0.180406502855643 0.000246315558362422
0.180652818414006 0.000246311202831598
0.180899129616837 0.00024639827315084
0.181145527889988 0.0002465791021942
0.181392106992182 0.000246856414064336
0.181638963406247 0.000247233349770732
0.181886196756017 0.000247713527192858
0.18213391028321 0.000248301088685612
0.182382211371896 0.000249000776499977
0.182631212148396 0.000249818003037805
0.182881030151434 0.0002507589474461
0.18313178909888 0.000251830669411406
0.183383619768291 0.000253041242277285
0.183636661010568 0.000254399916910408
0.183891060927479 0.000255292706484804
0.184146353633964 0.000254446785046248
0.18440080041901 0.000253680541178058
0.184654480960188 0.000252998557813537
0.184907479518001 0.000252400841790693
0.185159880359792 0.000251887592688384
0.18541176795248 0.000251459228587437
0.185663227181068 0.000251116398112174
0.18591434357918 0.000250859987637916
0.186165203566818 0.000250691146892465
0.18641589471371 0.000250611298061413
0.186666506011772 0.000250622169097868
0.18691712818087 0.000250725805172813
0.187167853986043 0.00025092461204654
0.187418778598089 0.000251221384551205
0.18766999998264 0.000251619349603973
0.187921619332244 0.000252122216039937
0.188173741548284 0.000252734230837126
0.188426475779121 0.000253460249287674
0.188679936028409 0.000254305812306546
0.188934241840716 0.000255277243980986
0.189189519084697 0.000256381765275889
0.189445900849972 0.000257627632153666
0.189703528482126 0.000259024305400291
0.189962552787526 0.000259259970117382
0.190221812757644 0.000258436930343543
0.190480249687987 0.000257696236132278
0.19073794592412 0.000257040727962251
0.190994986652082 0.000256470487302355
0.191251457139384 0.000255985797348571
0.191507442936733 0.00025558716777147
0.191763030104504 0.000255275340831621
0.192018305445336 0.000255051308410224
0.192273356753746 0.000254916328186048
0.192528273081932 0.000254871946250955
0.192783145028183 0.000254920017315139
0.193038065045498 0.000255062734546118
0.193293127780044 0.000255302658173934
0.193548430438218 0.00025564276037697
0.193804073198595 0.000256086461297042
0.194060159659892 0.000256637684026966
0.194316797343919 0.000257300916504101
0.194574098260423 0.00025808128834038
0.194832179548764 0.000258984642008004
0.195091164190772 0.000260017651084605
0.195351181841856 0.00026118793194672
0.195612369773803 0.000262504194675327
0.195874873968478 0.000263871967436566
0.196138745935915 0.000263010518492949
0.196401756454408 0.00026222957373764
0.196663986028146 0.000261534774037325
0.196925520802183 0.000260926125353944
0.197186446927537 0.000260403828872887
0.19744685075641 0.000259968305926046
0.197706819062336 0.000259620211094678
0.19796643927343 0.000259360444669907
0.1982257997181 0.000259190162441755
0.198484989880542 0.000259110804455767
0.198744100684998 0.000259124112078141
0.199003224797076 0.000259232153617735
0.199262456950694 0.000259437352557301
0.199521894303251 0.000259742529902656
0.199781636833154 0.000260150937427737
0.200041787770581 0.000260666315074799
0.200302454085656 0.000261292939045608
0.200563747024702 0.000262035693303456
0.200825782718005 0.000262900150721954
0.201088682868727 0.000263892665781129
0.201352575534508 0.000265020486424924
0.201617596020933 0.000266291897773293
0.201883887918707 0.000267716371658974
0.202151604290366 0.000267379978800655
0.202418984269166 0.000266578637640837
0.202685562906807 0.000265863003095324
0.202951425909902 0.00026523442537943
0.203216660335282 0.000264693078432693
0.203481353413715 0.00026423934525936
0.203745592758974 0.000263873844759015
0.204009466603733 0.000263597436293747
0.204273064040027 0.000263411239024954
0.204536475279052 0.000263316651470212
0.204799791930522 0.000263315368728723
0.205063107299251 0.000263409411582073
0.205326516710833 0.000263601153662024
0.205590117864495 0.00026389335533022
0.205854011219825 0.000264289211370789
0.206118300431196 0.000264792384023193
0.206383092815219 0.000265407070024863
0.206648499885244 0.000266138065155816
0.2069146379504 0.000266990831784702
0.207181628782184 0.00026797160444473
0.207449600386629 0.000269087486933891
0.207718687873563 0.000270346588146139
0.207989034461709 0.000271758180853596
0.208260792642563 0.000271538641111868
0.208532331283674 0.000270734429134953
0.208803065712809 0.000270016555050135
0.20907308226786 0.000269386657814102
0.209342468925674 0.000268844914632792
0.209611313840306 0.00026839172703009
0.209879705567337 0.000268027724263631
0.2101477332916 0.000267753783004563
0.210415487074605 0.000267571039772576
0.210683058114377 0.000267480912377892
0.210950539026755 0.000267485119516085
0.211218024146271 0.000267585704148557
0.21148560985042 0.000267785068897256
0.211753394919317 0.000268086006898309
0.212021480926215 0.000268491741115916
0.212289972667331 0.000269005974150911
0.212558978641482 0.000269632942934564
0.212828611584417 0.000270377485054378
0.213098989069471 0.00027124511389989
0.213370234183371 0.000272242113404226
0.213642476296775 0.000273375648002558
0.213915851944778 0.000274653887349221
0.214190505832127 0.000276086172642794
0.21446659200477 0.000275489450022411
0.214742081454792 0.000274699878106445
0.215016781332899 0.000273998502033743
0.215290779834932 0.000273386032076917
0.215564165867009 0.000272862701344271
0.215837028568354 0.00027242897036645
0.21610945753872 0.000272085533737081
0.216381543072457 0.000271833335754525
0.216653376408212 0.000271673590095806
0.216925049998307 0.000271607793630682
0.217196657791938 0.000271637756180575
0.217468295548119 0.000271765614736571
0.217740061162855 0.00027199388281305
0.218012055045668 0.000272325466621574
0.21828438051229 0.00027276372193655
0.218557144234226 0.000273312494729478
0.218830456728956 0.000273976181745887
0.219104432910702 0.000274759800709242
0.219379192711411 0.000275669066616367
0.219654861778027 0.000276710492314572
0.219931572270342 0.000277891495898575
0.220209463766241 0.000279220545205494
0.220488684311446 0.000280087857048331
0.220768772168494 0.000279246404139026
0.221048018572633 0.000278490521874401
0.221326509094508 0.000277824394002867
0.221604333488511 0.000277248146635341
0.221881581635146 0.000276762115729498
0.222158343750876 0.000276366869154661
0.22243471062003 0.000276063218637086
0.222710773838667 0.000275852232535682
0.222986626071203 0.000275735258404556
0.223262361329607 0.000275713943382525
0.22353807527299 0.00027579024751003
0.2238138655205 0.000275966489476384
0.224089832009976 0.000276245363322437
0.224366077373299 0.000276629993003266
0.224642707366302 0.000277123962496842
0.224919831328799 0.000277731374467308
0.225197562703266 0.00027845691710721
0.225476019620374 0.000279305930909854
0.225755325551283 0.000280284497071211
0.226035610048355 0.000281399543312983
0.226317009591668 0.000282658960878322
0.226599668552546 0.000284071758944381
0.22688374031149 0.000283626959887664
0.227167367271378 0.000282834681475138
0.227450201952853 0.000282132018386505
0.22773233397124 0.00028152005321616
0.228013854024456 0.000280999048990009
0.228294853073446 0.000280569491411376
0.228575422564857 0.000280232112540778
0.228855654677398 0.000279987894729323
0.229135642572127 0.00027983809290996
0.229415480665037 0.000279784254127489
0.229695264919165 0.000279828234619706
0.229975093153784 0.000279972238286375
0.230255065392071 0.000280218835598602
0.230535284227669 0.000280571008377967
0.230815855236047 0.00028103218784021
0.231096887423887 0.000281606306425584
0.231378493730313 0.000282297856827712
0.231660791587141 0.000283111959765706
0.231943903546906 0.000284054446926389
0.232227957993833 0.000285131955166246
0.232513089948999 0.000286352044981364
0.232799441993981 0.000287723330459393
0.23308716532444 0.000287825495245979
0.233374990819686 0.000287014222126007
0.233662005041812 0.00028629214892677
0.233948297190739 0.000285661624371638
0.23423395881511 0.000285122882264558
0.234519081697375 0.00028467637669769
0.234803758074073 0.000284322803563983
0.235088080877637 0.000284063107879694
0.235372143985516 0.000283898508757327
0.235656042494274 0.00028383051540015
0.235939873009674 0.000283860942586813
0.236223733952261 0.000283991947108675
0.236507725899369 0.000284226054119462
0.236791951953489 0.000284566187371537
0.23707651814086 0.000285015723937069
0.237361533864797 0.000285578525570107
0.237647112390367 0.00028625901624305
0.23793337140661 0.000287062227058863
0.238220433633669 0.000287993887646746
0.238508427521316 0.000289060525264461
0.238797488046581 0.000290269562484792
0.239087757609065 0.000291629458923969
0.239379387067989 0.000291835875381735
0.239671222943371 0.000291021769806083
0.239962244713177 0.00029029751565519
0.240252542228832 0.000289665680871982
0.240542207909704 0.000289126507137604
0.240831334416842 0.000288680459339449
0.241120014876181 0.000288328244195249
0.241408343120377 0.000288070822981019
0.241696413943358 0.000287909429662542
0.24198432337302 0.000287845587510238
0.24227216896053 0.000287881136518139
0.242560050097049 0.000288018251449226
0.242848068348498 0.000288259481620064
0.243136327830118 0.000288607780526432
0.243424935610644 0.000289066551316697
0.243714002161961 0.0002896396919338
0.244003641853895 0.000290331652881032
0.244293973506776 0.00029114751220057
0.244585121018976 0.000292093042038811
0.244877214061015 0.000293174809904214
0.245170388870919 0.000294400291161706
0.245464789162081 0.000295777999380038
0.245760567161461 0.000295660500500638
0.246056227661962 0.000294859891480469
0.246351087553442 0.000294150768441791
0.246645238321884 0.000293534957454729
0.246938773279339 0.000293012747408841
0.247231786026748 0.00029258465879134
0.247524370685539 0.000292251455802735
0.247816622141342 0.000292014162674853
0.248108636304017 0.000291874080588187
0.248400510384605 0.000291832810249111
0.248692343194854 0.000291892265141397
0.248984235459995 0.000292054715517699
0.249276290175513 0.000292322802930789
0.249568612978444 0.000292699588486867
0.249861312566931 0.000293188590913113
0.250154501157844 0.000293793839749894
0.250448294997594 0.000294519933948896
0.250742814931542 0.000295372107500793
0.251038187039043 0.000296356317019324
0.251334543356063 0.000297479335102888
0.251632022691165 0.000298748866164585
0.25193077155733 0.000300170371605593
0.252230941928936 0.000299310816552834
0.252530252745488 0.000298540188079869
0.252828792933568 0.000297863649668035
0.253126656583236 0.000297281363439363
0.253423937946676 0.000296793707694617
0.25372073165437 0.000296401301733448
0.254017132956104 0.000296105019326667
0.25431323797543 0.000295905996180439
0.254609143971611 0.000295805655549732
0.254904949627161 0.000295805729137379
0.255200755356298 0.000295908279402618
0.255496663635701 0.000296115726165884
0.255792779361867 0.000296430891704111
0.256089210253571 0.000296857023326856
0.256386067276898 0.000297397852907777
0.256683465129805 0.000298057639512507
0.256981522769318 0.000298841245909449
0.257280364015227 0.000299754198825186
0.257580118214052 0.00030080278516526
0.257880920999218 0.000301994151508492
0.258182915150726 0.000303336427499988
0.258486251578226 0.000303620796686002
0.258789872374912 0.000302806904244045
0.259092679279156 0.000302085329700336
0.259394764608857 0.000301458751280372
0.259696223360137 0.000300927456206559
0.259997150816344 0.000300491961684009
0.260297642778028 0.000300153035902295
0.26059779581393 0.000299911704226017
0.260897707518156 0.000299769271356778
0.261197476789513 0.000299727342481388
0.261497204131994 0.000299787843774483
0.261796991975769 0.000299953048560889
0.262096945024329 0.000300225614097871
0.262397170638427 0.000300608612442087
0.262697779250869 0.00030110557675317
0.262998884827623 0.000301720548931657
0.263300605376554 0.00030245813963254
0.263603063516187 0.000303323599550525
0.263906387115737 0.000304322895568978
0.264210710011306 0.000305462810904038
0.26451617282221 0.000306751055894441
0.264822923878105 0.000307772547655034
0.26513069642576 0.000306930204820661
0.26543762663058 0.000306179434403176
0.265743806064984 0.000305524456380258
0.266049330521364 0.000304965502001034
0.266354296023365 0.000304503030708801
0.266658799054074 0.000304137748463638
0.266962936802537 0.000303870617842083
0.267266807420379 0.000303702876560949
0.26757051029694 0.000303636058993435
0.267874146355934 0.000303672015478774
0.268177818371413 0.000303812935986122
0.268481631307399 0.000304061387709377
0.268785692695108 0.000304420345570221
0.269090113040678 0.000304893231032422
0.269395006271711 0.00030548397000924
0.26970049024172 0.000306197035168568
0.270006687276889 0.000307037521586495
0.270313724798475 0.000308011223260163
0.270621736021735 0.000309124720375309
0.270930860742111 0.000310385492249598
0.27124124623436 0.000311754396132317
0.271553000630492 0.000310898621099467
0.271863899251592 0.000310134557579954
0.272174033809172 0.000309467102443162
0.272483500911615 0.00030889646856719
0.272792397380182 0.00030842309841265
0.273100820478595 0.000308047678941214
0.273408868157536 0.00030777115345254
0.273716639310989 0.000307594742969991
0.274024234053959 0.000307519959654874
0.274331754013613 0.00030754863329769
0.274639302646911 0.000307682933958141
0.274946985580869 0.000307925406194689
0.275254910987064 0.000308278997042744
0.275563189984107 0.000308747102730187
0.275871937086837 0.000309333615563684
0.276181270702401 0.000310042973967205
0.276491313676368 0.000310880231882825
0.276802193908251 0.00031185113656941
0.27711404504482 0.000312962212755982
0.277427007257576 0.000314220872005757
0.277741228129582 0.000315563365716338
0.278056791495298 0.000314709277310379
0.278371500772609 0.000313947828372922
0.278685448600981 0.000313283813304596
0.278998732414286 0.000312717464686681
0.279311449878973 0.000312249248248528
0.279623699127221 0.000311879870855683
0.279935578998077 0.000311610301126649
0.280247189299204 0.00031144178830976
0.280558631087513 0.000311375875985768
0.280870006963499 0.000311414426060704
0.28118142138956 0.000311559647747178
0.281492981037307 0.000311814124747445
0.281804795162054 0.000312180848084076
0.282116976010139 0.000312663264661154
0.2824296392748 0.000313265319008657
0.282742904593808 0.000313991510474668
0.283056896104283 0.000314846960719588
0.283371743065003 0.000315837489195007
0.283687580554198 0.000316969701277147
0.284004550255475 0.000318251101842762
0.284322801357318 0.00031920431553088
0.284642005672848 0.000318367075497177
0.284960372748346 0.000317624152149176
0.285277996900495 0.00031697950906347
0.285594976409558 0.000316433434162502
0.285911409843721 0.00031598645210905
0.28622739629583 0.000315639332915493
0.286543035628745 0.000315393119600375
0.286858428748346 0.000315249131170566
0.287173677879516 0.000315208992767613
0.287488886872284 0.000315274653370651
0.287804161525655 0.000315448420820876
0.288119609946475 0.00031573297863321
0.288435342925109 0.000316131436541793
0.28875147436165 0.000316647367258486
0.289068121728909 0.000317284855771509
0.28938540658468 0.000318048558644499
0.289703455143325 0.00031894377070972
0.290022398914035 0.000319976505650271
0.290342375419685 0.000321153589484194
0.290663529009169 0.000322482775767952
0.290986011784937 0.000322689111330228
0.291308700896267 0.000321883952975532
0.291630584849243 0.000321175533544109
0.291951760382787 0.000320566286889178
0.292272326669676 0.000320056594932554
0.292592383264609 0.000319647078373319
0.292912030342982 0.000319338617167269
0.293231368960149 0.000319132366101403
0.293550501326251 0.000319029770978074
0.293869531097229 0.000319032586074715
0.294188563683303 0.000319142907291921
0.294507706590595 0.000319363198114848
0.29482706978871 0.000319696314983048
0.295146766103693 0.000320145558372247
0.295466911662066 0.000320714709551524
0.295787626371617 0.000321408083882499
0.2961090344555 0.000322230597768887
0.296431265053268 0.000323187834945296
0.296754452888214 0.000324286135946995
0.297078739024161 0.000325532690949824
0.29740427171511 0.00032688889108635
0.297731160606197 0.00032603608686237
0.298057196693059 0.000325278470757971
0.298382475163817 0.000324620727182118
0.298707095890999 0.000324063138747677
0.299031159029747 0.000323606217867792
0.299354765247615 0.000323250728490712
0.299678015976105 0.000322997703004889
0.30000101367911 0.00032284846018927
0.3003238621393 0.00032280461870834
0.300646666758008 0.000322868125704633
0.300969534883713 0.000323041285299277
0.301292576169012 0.000323326779555662
0.301615902948567 0.000323727717257115
0.301939630665825 0.000324247668447934
0.302263878334273 0.000324890716440253
0.302588769050713 0.000325661508034336
0.302914430558747 0.000326565337354164
0.303240995896101 0.000327608207481769
0.303568604103583 0.000328796924156268
0.303897401027739 0.000330139220169453
0.304227540247909 0.000330060896730119
0.304557601144639 0.000329270145944383
0.304886871290583 0.000328578387514784
0.305215449678098 0.000327987469053359
0.305543437147151 0.000327497831841905
0.305870934978993 0.000327110166245601
0.306198045145239 0.000326825429007156
0.306524870574246 0.000326644852712
0.306851515426958 0.00032656997272176
0.30717808539968 0.000326602639351471
0.307504688039031 0.000326745055572327
0.307831433094604 0.000326999797708219
0.308158432892312 0.000327369851224121
0.308485802743536 0.000327858657682433
0.308813661401218 0.000328470147718921
0.309142131548937 0.000329208812832802
0.30947134036177 0.000330079757767401
0.309801420119537 0.000331088774399272
0.310132508893937 0.000332242436000912
0.310464751329938 0.000333548202366866
0.310798299532304 0.000333947646301635
0.311132247178606 0.000333137620340047
0.311465384798946 0.00033242640299566
0.311797811201942 0.000331816760924148
0.312129627962866 0.000331309106144249
0.31246093706901 0.000330904094799407
0.31279184116381 0.000330602640550707
0.31312244380436 0.000330405937979701
0.31345284974234 0.000330315483116756
0.313783165225457 0.000330333084345127
0.314113498309802 0.000330460895559089
0.314443959205361 0.000330701440696762
0.314774660646058 0.000331057655718238
0.315105718301776 0.000331532918030535
0.315437251219806 0.000332131094257402
0.315769382314064 0.000332856599905835
0.31610223891397 0.000333714453309635
0.316435953367279 0.000334710351854783
0.316770663719134 0.000335850765268408
0.317106514484402 0.000337143017961874
0.317443657502364 0.000337690252857624
0.317781347755222 0.000336874850269539
0.318118222605492 0.000336158765797601
0.318454381371289 0.000335545037286682
0.318789926408576 0.000335034074134809
0.319124960482711 0.00033462653078604
0.319459587013497 0.000334323324612694
0.319793910338109 0.000334125655543481
0.320128035993653 0.000334035016927656
0.32046207101058 0.000334053226243722
0.320796124236824 0.000334182440365731
0.32113030667719 0.00033442518848745
0.321464731865677 0.000334784415098837
0.321799516280776 0.000335263506193753
0.32213477978697 0.000335866333559837
0.32247064612053 0.000336597323329987
0.32280724344386 0.000337461503754135
0.323144704947614 0.000338464581024283
0.323483169528638 0.000339613031526993
0.323822782560165 0.000340914190347348
0.324163696750513 0.000341289091176305
0.324504985841689 0.000340482288677152
0.324845468130366 0.000339775967075427
0.325185244097441 0.000339172814086821
0.325524416911528 0.000338673275299753
0.325863090186828 0.00033827804621005
0.326201368233038 0.000337988079720134
0.326539356312758 0.000337804621976997
0.326877160934735 0.000337729210894635
0.32721489014563 0.000337763714429291
0.327552653860059 0.000337910347388583
0.327890564207448 0.00033817170564437
0.328228735913092 0.000338550793632551
0.328567286706725 0.000339051074516475
0.328906337781241 0.000339676503260241
0.329246014284501 0.000340431595782609
0.329586445880284 0.000341321479894285
0.329927767360178 0.000342351975164569
0.330270119335343 0.000343529682622178
0.330613649017965 0.00034486207822366
0.330958511096189 0.000344750545921851
0.33130326164211 0.000343966395364117
0.331647228037475 0.000343284521490952
0.331990512558966 0.000342706685793117
0.332333219244759 0.00034223340100453
0.332675452645763 0.000341865429731995
0.333017318075495 0.000341603811998162
0.333358921887493 0.000341449875348295
0.333700371762842 0.000341405252025803
0.334041777014867 0.000341471908322161
0.33438324892319 0.000341652170451076
0.334724901093641 0.000341948747293646
0.335066849840934 0.00034236477619785
0.335409214617132 0.00034290386195722
0.335752118479089 0.000343570118653413
0.336095688597743 0.000344368236636894
0.33644005683438 0.000345303540640678
0.33678536037502 0.000346382065627893
0.337131742440648 0.000347610657200094
0.337479353097848 0.00034893399811831
0.337828287095967 0.000348086564911532
0.338176373660878 0.000347339342445293
0.338523713003324 0.000346696732628801
0.338870409735952 0.000346159106445259
0.339216568842398 0.000345727078010966
0.339562295920409 0.0003454015292285
0.339907697449637 0.000345183613490657
0.340252881063128 0.00034507479051395
0.340597955853642 0.000345076829983862
0.340943032683626 0.00034519185251286
0.341288224536138 0.000345422344584984
0.341633646880723 0.000345771197051263
0.341979418077775 0.000346241741640877
0.342325659819416 0.000346837800957389
0.342672497620373 0.000347563726273283
0.343020061346646 0.000348424476879564
0.343368485823526 0.000349425671388344
0.343717911494914 0.000350573680431298
0.344068485175345 0.000351875720648358
0.344420360895994 0.000352111939497427
0.344772472835491 0.000351314672387057
0.345123787507878 0.000350620552014904
0.345474408059893 0.000350031973243292
0.345824440033136 0.00034954944286036
0.346173989475997 0.000349173715919919
0.346523163191917 0.000348905827786705
0.346872069019703 0.000348747098230954
0.347220816117934 0.000348699159254441
0.347569515277189 0.00034876397369032
0.347918279250879 0.000348943865865359
0.348267223116745 0.000349241545875695
0.34861646466262 0.000349660148563855
0.348966124811184 0.000350203278959623
0.349316328090144 0.000350875050210507
0.349667203140354 0.000351680149825205
0.350018883290179 0.000352623899428635
0.350371507189608 0.000353712327356213
0.350725219516964 0.000354952270500343
0.351080171787465 0.00035602630679612
0.351436198094261 0.000355191732035501
0.351791389826296 0.000354459445439751
0.352145849271736 0.000353833344587424
0.352499682616323 0.000353313855011688
0.352852996471335 0.000352901651900654
0.353205898123236 0.000352597680221223
0.353558495803457 0.0003524031675675
0.353910898971025 0.000352319651354422
0.354263218622379 0.000352348987238206
0.354615567609617 0.000352493388524316
0.354968060998141 0.000352755439142108
0.355320816437284 0.000353138148913063
0.355673954586197 0.000353644969675344
0.356027599555872 0.000354279860471177
0.356381879416343 0.000355047323803946
0.356736926740147 0.000355952481436694
0.357092879221584 0.000357001137368109
0.357449880358952 0.000358199868465781
0.357808080227418 0.000359556121270788
0.358167636348688 0.000358957732780216
0.358526594081469 0.000358201076426226
0.358884795157895 0.00035755081404319
0.359242345971938 0.00035700780632442
0.359599353778263 0.000356572684983888
0.359955926463246 0.000356246340624581
0.360312172803871 0.000356029949386894
0.360668202753258 0.000355924992197329
0.361024127745455 0.000355933264575695
0.361380061010031 0.000356056913399825
0.361736117923431 0.000356298460637296
0.362092416384068 0.000356660833229367
0.362449077217297 0.000357147405277843
0.362806224622575 0.000357762042928798
0.363163986665504 0.000358509147677249
0.363522495813181 0.000359393731261361
0.363881889544443 0.000360421469084646
0.364242311013527 0.000361598795346098
0.364603909808873 0.000362932989179018
0.364966842798052 0.00036260608540812
0.365329448883461 0.000361838382128021
0.365691287265589 0.000361177282042947
0.366052464547632 0.000360624146890673
0.366413088694522 0.000360179592681788
0.366773268287204 0.000359844491622454
0.367133112778826 0.000359620004749463
0.367492732783576 0.000359507595113603
0.36785224037869 0.00035950904076306
0.368211749419453 0.000359626470711779
0.368571375890164 0.000359862388698691
0.368931238278863 0.000360219698606422
0.36929145797747 0.000360701753666967
0.369652159731137 0.000361312391437598
0.370013472122574 0.000362055994133019
0.370375528116707 0.000362937532056124
0.370738465648763 0.000363962649572734
0.371102428298336 0.000365137737056156
0.371467566035392 0.000366470025154415
0.371834036060547 0.000366134908311449
0.372200170968858 0.000365368963916302
0.372565539932774 0.000364710402960775
0.372930250335735 0.000364160576822474
0.373294410912558 0.000363720109510017
0.373658131022068 0.000363389895282718
0.37402152091735 0.000363171115401142
0.374384692032751 0.000363065250033268
0.374747757282785 0.000363074109516678
0.375110831392301 0.000363199839464933
0.375474031231766 0.00036344497710306
0.375837476208869 0.000363812458993678
0.376201288667863 0.000364305672506314
0.376565594340369 0.000364928494608287
0.376930522834978 0.000365685344988362
0.377296208179966 0.00036658124791445
0.377662789427881 0.000367621894755319
0.378030411322636 0.000368813734502065
0.378399225057138 0.000370164059084985
0.378769389116223 0.000369546676738041
0.379138935792961 0.000368795390556912
0.379507731183518 0.000368152811605813
0.379875883995124 0.000367619794958391
0.380243503790082 0.000367197011359787
0.380610700801442 0.000366885408792507
0.380977586210234 0.000366686221605629
0.38134427243184 0.000366600993559089
0.381710873425399 0.000366631593757701
0.382077505019157 0.000366780247397832
0.382444285266555 0.000367049562159759
0.382811334828714 0.000367442564594991
0.383178777393309 0.000367962732866874
0.383546740126176 0.000368614044760975
0.383915354170937 0.000369401037067197
0.384284755208004 0.000370328854719079
0.384655084062723 0.000371403333336225
0.38502648739606 0.000372631074735861
0.385399118470795 0.000373677965176059
0.385772796435972 0.000372848620135226
0.386145645056107 0.000372125513435575
0.386517770569542 0.000371512374021742
0.386889282943564 0.000371009698240382
0.387260292641804 0.000370618241471724
0.387630910883276 0.000370339035762395
0.388001249919039 0.000370173410290913
0.388371423329329 0.000370123006152649
0.388741546335482 0.000370189802159997
0.389111736137642 0.000370376141107578
0.38948211227875 0.000370684757044897
0.389852797035795 0.000371118814417742
0.390223915850212 0.000371681944867583
0.39059559779508 0.000372378300073358
0.390967976095153 0.000373212598555084
0.391341188693708 0.000374190194896992
0.391715378888605 0.00037531715581295
0.392090696044418 0.000376600339035721
0.392467296383454 0.000376842452866664
0.392844138836321 0.000376052869314171
0.393220191705635 0.000375371806908454
0.393595563512543 0.000374801611454797
0.393970365123998 0.000374342886149088
0.394344708010147 0.000373996502591376
0.394718704512739 0.000373763614966539
0.395092468127705 0.000373645682777403
0.395466113810483 0.00037364448997326
0.395839758300456 0.00037376216889297
0.396213520469349 0.000374001227433923
0.396587521696783 0.000374364580794459
0.396961886277577 0.000374855588580648
0.397336741866158 0.000375478107737078
0.397712219973895 0.000376236522487179
0.398088456496382 0.000377135818698855
0.398465592315081 0.00037818164668036
0.398843773961761 0.000379380401532219
0.399223154363294 0.000380739323208364
0.399603893686502 0.000379912596514946
0.399983806283017 0.000379175856832483
0.400362982139849 0.000378550483168738
0.400741532623018 0.000378036984333768
0.401119569607352 0.000377636107375642
0.401497205714727 0.000377348873465729
0.401874554588193 0.00037717660158015
0.402251731189773 0.000377120921687715
0.402628852111461 0.000377183807166565
0.403006035918628 0.00037736759088986
0.403383403509518 0.000377674996775014
0.403761078506293 0.000378109190778825
0.404139187697071 0.000378673787916722
0.404517861484988 0.000379372927427651
0.404897234412416 0.000380211323084382
0.4052774457355 0.000381194314816421
0.405658640050316 0.000382327948912556
0.406040967999229 0.00038361906275595
0.406424587061985 0.000383687249650528
0.406808274311636 0.000382908438121124
0.407191182749757 0.000382239976633455
0.40757342272639 0.000381683909273282
0.407955106635663 0.000381240881834314
0.408336347517498 0.000380911822540025
0.408717259340038 0.000380697943158205
0.409097957283196 0.000380600764295299
0.409478558047491 0.000380622138911612
0.409859180186403 0.000380764275596047
0.410239944461999 0.000381029761843956
0.410620974223843 0.000381421606432656
0.411002395830276 0.000381943269213709
0.411384339099489 0.00038259871067181
0.411766937810161 0.000383392438920913
0.412150330249082 0.000384329572770691
0.412534659821853 0.000385415911626938
0.41292007573348 0.000386658014972351
0.413306733748452 0.000387365555974416
0.413694099304426 0.000386556266175906
0.414080655570602 0.000385856869077487
0.41446651243968 0.000385270455982683
0.414851782895662 0.000384797617885612
0.415236580513548 0.000384439207260569
0.415621019720809 0.000384196369346966
0.416005216090156 0.000384070555757696
0.416389286645913 0.000384063534674874
0.416773350180588 0.000384177433066291
0.417157527613654 0.000384414747820867
0.417541942361475 0.000384778396077087
0.417926720757552 0.000385271720824972
0.418311992478377 0.000385898568976366
0.418697891047354 0.000386663321658908
0.419084554369013 0.000387570951457455
0.41947212532047 0.000388627096019321
0.419860752416489 0.000389838130777466
0.420250590547267 0.000390938670154079
0.420641529217421 0.000390110584261495
0.421031639801682 0.000389392414796988
0.421421032216479 0.000388787882984376
0.421809820099464 0.00038829753847403
0.422198117637938 0.00038792220384657
0.422586039841784 0.00038766298461581
0.4229737028264 0.000387521291131147
0.423361224117531 0.000387498855395118
0.423748722972926 0.000387597758937852
0.424136320731864 0.000387820453644199
0.424524141185509 0.000388169798989121
0.424912310984498 0.000388649095463605
0.425300960079961 0.000389262126120766
0.425690222206082 0.000390013202803598
0.426080235408886 0.000390907230221619
0.426471142639107 0.000391949760689466
0.426863092399797 0.000393147075562358
0.427256239475359 0.000394402109359929
0.427650641584719 0.000393566949016127
0.428044208533735 0.000392842175248099
0.428437050708983 0.000392231730573654
0.428829282439557 0.000391736164001598
0.429221018603558 0.000391356286227534
0.429612374889786 0.000391093202301416
0.430003468092087 0.00039094831331789
0.430394416405405 0.000390923351660219
0.430785339757066 0.0003910203906715
0.431176360147737 0.000391241880548074
0.431567602028285 0.000391590677227392
0.431959192705513 0.000392070072795558
0.432351262778308 0.000392683849865739
0.432743946628174 0.000393436312028363
0.433137382940202 0.000394332359577232
0.433531715299779 0.000395377538239942
0.433927092838019 0.000396578120063564
0.434323670958083 0.00039775547780344
0.434721426435886 0.000396924987989017
0.435118351423875 0.000396205764494355
0.43551455718837 0.000395601605868552
0.435910158794238 0.000395113078003227
0.436305271872242 0.000394741027095261
0.436700012899337 0.000394486571708005
0.437094499471045 0.000394351150419637
0.437488850621464 0.000394336518396262
0.437883187139861 0.000394444784951907
0.438277631924813 0.000394678444189963
0.438672310369003 0.000395040384745599
0.439067350753748 0.000395533948643087
0.439462884702391 0.000396162961910463
0.439859047664302 0.000396931790314925
0.440255979454617 0.000397845388424164
0.440653824843041 0.000398909367605995
0.441052734210647 0.000400130074833042
0.44145286428548 0.000401002171940203
0.44185386645742 0.000400188116026056
0.442254054573446 0.000399486606569466
0.442653541180016 0.000398900941905302
0.443052442121921 0.000398431745621339
0.443450873867542 0.000398079905289199
0.443848953772831 0.000397846606667009
0.444246800379498 0.000397733345954133
0.444644533725453 0.000397741945933906
0.445042275671386 0.000397874593847263
0.445440150265234 0.000398133848521394
0.445838284113755 0.000398522696017652
0.446236806809773 0.000399044569368772
0.446635851379142 0.000399703399455133
0.447035554778597 0.000400503663661497
0.447436058442258 0.000401450441442428
0.447837508883701 0.000402549491236656
0.448240058374937 0.00040380730904049
0.448643865683978 0.000404149102786675
0.449048014786764 0.000403363284167391
0.449451378070932 0.000402691701582549
0.449854069772514 0.000402136809847577
0.450256206582362 0.000401699306834975
0.450657905889197 0.000401380165941192
0.451059286055138 0.000401180661752293
0.45146046671689 0.000401102385700913
0.451861569102591 0.000401147269663952
0.452262716372255 0.000401317603455406
0.452664033975711 0.00040161607773374
0.453065650053444 0.000402045807704989
0.453467695861149 0.000402610371476834
0.453870306232626 0.000403313862339561
0.454273620094966 0.000404160928872886
0.454677781023839 0.000405156850183285
0.455082937874022 0.000406307597028845
0.455489245471051 0.000407619915586557
0.455896865386637 0.000407206509164222
0.456304071895802 0.000406460823124524
0.456710532718926 0.000405831496781558
0.457116364215708 0.000405319792294893
0.457521684008003 0.000404926513504949
0.457926610521507 0.000404652749525735
0.458331263271033 0.000404499898646001
0.458735763169679 0.000404469682856352
0.459140232852536 0.000404564177265724
0.459544797029801 0.000404785828649588
0.459949582858451 0.000405137496394722
0.460354720354846 0.00040562247276355
0.460760342827609 0.000406244542978637
0.461166587370588 0.00040700801770772
0.461573595388295 0.000407917792204824
0.4619815131805 0.000408979412570251
0.462390492593071 0.00041019915511061
0.462800691748181 0.000410995534571441
0.463211687282753 0.000410187989207078
0.46362187527196 0.000409495300845296
0.464031370572805 0.000408920613247269
0.464440291186052 0.000408464593875682
0.464848755779928 0.000408128182246008
0.465256883962174 0.000407912621819285
0.465664796583993 0.000407819466440406
0.466072616050434 0.000407850611561176
0.466480466661995 0.000408008316810043
0.466888474978805 0.000408295230786034
0.467296770209591 0.000408714426799727
0.467705484636391 0.000409269439307525
0.468114754075698 0.000409964309530773
0.468524718385229 0.000410803636129131
0.468935522021358 0.000411792637622195
0.46934731465898 0.000412937208812108
0.469760251867792 0.000414244020689652
0.470174495888482 0.000413855315891864
0.470588351204374 0.000413111025362438
0.471001462229736 0.000412484471041103
0.471413946700777 0.000411976963441918
0.471825923664219 0.000411589321024154
0.472237512985243 0.000411322664988568
0.472648835650232 0.000411178420338888
0.473060014070571 0.000411158344887249
0.473471172415458 0.000411264546345199
0.473882436961803 0.000411499513249651
0.474293936475053 0.000411866142939404
0.474705802617992 0.000412367784661837
0.475118170402654 0.000413008272524898
0.475531178675179 0.000413791975722065
0.475944970650901 0.000414723855928475
0.47635969450683 0.000415809529302333
0.476775504036132 0.000417055349359715
0.477192559385492 0.00041744964876502
0.477610009034257 0.000416665231200046
0.478026674265457 0.000415997819351262
0.478442672084808 0.000415449926485377
0.478858122011293 0.000415022291751713
0.479273144303045 0.000414715938795699
0.479687860241841 0.000414532192770791
0.480102392434612 0.000414472713372546
0.480516865147984 0.000414539490963871
0.480931404638948 0.000414734899333671
0.481346139538282 0.000415061704884419
0.481761201243166 0.000415523122824402
0.48217672436599 0.000416122828466454
0.482592847194457 0.00041686502844065
0.483009712222898 0.000417754494214075
0.483427466717112 0.000418796640781319
0.483846263357893 0.000419997583768897
0.484266260941662 0.000420961130943159
0.484687222072605 0.000420147188506497
0.485107369261111 0.000419449956674424
0.485526819217786 0.000418872795385522
0.485945692013171 0.000418416381162858
0.486364108394334 0.000418081674175905
0.48678219006851 0.000417869935792511
0.487200060004303 0.000417782748173951
0.487617842752477 0.00041782203139212
0.488035664783869 0.000417990079796132
0.488453654863665 0.000418289575797179
0.488871944439462 0.000418723627983391
0.489290668067445 0.000419295826242372
0.489709963893688 0.000420010252050459
0.490129974145738 0.00042087156189497
0.490550845707633 0.000421885027713594
0.490972730735347 0.00042305661578307
0.49139578735113 0.000424382467576999
0.491820169818707 0.000423549659109845
0.492243719477817 0.000422833648507
0.492666553126324 0.000422238311092359
0.493088791437416 0.000421764298702715
0.493510555736119 0.000421412530875833
0.493931968266995 0.00042118422807663
0.494353152495071 0.000421080936186733
0.494774233431258 0.000421104534025629
0.495195337965284 0.000421257269323445
0.495616595234607 0.000421541779230595
0.496038137013838 0.000421961124205283
0.496460098138043 0.000422518832431107
0.496882616970474 0.000423218928698003
0.497305835899172 0.000424066005151301
0.497729901904323 0.000425065256921935
0.498154967161245 0.000426222566795493
0.498581189728041 0.000427544573799495
0.49900873430184 0.000426868787871738
0.499435603089712 0.000426145237413575


==> Images/Results/planesource_timesteps_tol_0.001_hfm10.txt <==
t dt
1.80733054320473e-10 2.651824756614692e-11
6.86206411631938e-09 9.397834975235442e-10
1.74684017805032e-07 2.2587494166574744e-08
2.69476674279674e-06 3.183131655423267e-07
2.20242898514497e-05 2.3386084711548286e-06
0.000163130630057216 1.661695650249918e-05
0.000823534495939674 7.582856252912771e-05
0.00316645736038432 0.00026399980035428773
0.00791532308894061 0.0004874856407493948
0.0147631632390958 0.0007179071226764899
0.0236129335242969 0.0008981911828684892
0.0345735863546234 0.0011275277899910267
0.0478393205483806 0.001302469089163852
0.0612157672480341 0.001356948784256435
0.0760235795855396 0.0015095279124848608
0.0914652042315904 0.001546022371366613
0.107380578356983 0.0015794774811413222
0.12379928802007 0.00168472952216955
0.141295060980805 0.001703753071421031
0.158378793987981 0.0017460321146519093
0.17628009587253 0.0017794820541383871
0.194493516518406 0.0017999872808462688
0.212277853754363 0.0018302098705855652
0.230998824771292 0.001871208736611502
0.250046518479001 0.001888126791432234
0.268776420758435 0.0018698392760518232
0.287860755949958 0.0019216879606849078
0.307561292621847 0.001986200290493466
0.327432980233854 0.001985429445062815
0.347405243084547 0.0019755423029424457
0.367269751212505 0.0019788667228712808
0.387115404629711 0.0020186271931090906
0.407540883669774 0.002050040645052565
0.428186408481547 0.0020465618045587526
0.448874556686 0.002080936649532519
0.469599585938008 0.00205405925848726
0.490313994394739 0.002057021156212607
0.511010378215241 0.002102565168862388
0.532127893722837 0.002119017863959182
0.553408595315578 0.0021222441888368807
0.574676820652477 0.002134479723484749
0.59619196197976 0.002138043610216486
0.617489447610176 0.0021161491620901264
0.638730847561536 0.0021402118868455436
0.660328723208628 0.002173957769544434
0.682149329014931 0.002178284206034038
0.70395995211547 0.002178098411009919
0.725829969774398 0.002198197199551121
0.747906751794053 0.002189730794366594
0.769800986178518 0.0021709266853413155
0.791614710442838 0.0021965749462762316
0.813671746604074 0.00222081806622478
0.835939536001061 0.002225169328898587
0.858229835528728 0.002226011154397695
0.88050891887705 0.0022386422447434945
0.902943305981956 0.002239179299428089
0.925378523020946 0.002225161604712418
0.947674974676467 0.002232285605610469
0.970044209062913 0.002254331648759552


==> Images/Results/planesource_timesteps_tol_0.001_hfm100.txt <==
t dt
1.81476093779249e-10 2.6627872324469465e-11
6.89183229165408e-09 9.43875875338931e-10
1.75448395999754e-07 2.2686369632467495e-08
2.7065666209074e-06 3.197071908638828e-07
2.16163226119443e-05 2.282443300946253e-06
0.000151505819302963 1.540112784820317e-05
0.000740053582764758 6.72430887662405e-05
0.00280263770410313 0.00023130016320997829
0.00735805255107756 0.00047808555106669797
0.0142696285296167 0.0007157289000692854
0.0237599424080643 0.0009743069971959353
0.035318092258292 0.001169886219866917
0.0484329693578112 0.001327216901084668
0.0627535933041908 0.001435262271972069
0.0777160508785572 0.0015152309180449881
0.0934249393021791 0.001549359682002129
0.10925154878138 0.001596503293929362
0.12601178565432 0.001715786510694435
0.143417336949873 0.0017274944447187419
0.161224086918885 0.0017558153727008966
0.178621260256992 0.001767322069119208
0.196880104830948 0.001842764925299659
0.215680221843441 0.0018618647227583499
0.234630226056516 0.0019146754458176103
0.253678930303567 0.0018838950101195341
0.272916303645867 0.0019105191607892975
0.29220754307126 0.0019644740964240683
0.312001659998875 0.001987739352653464
0.332048695119136 0.001998926663008843
0.352150836497595 0.0020153367370958583
0.372517989619797 0.0020375576847501626
0.392949621152697 0.002021093471687671
0.413267609745522 0.002034436649786216
0.433757031244033 0.0020719571178731216
0.45463240231699 0.002097929263558575
0.47565432270756 0.002093822085877449
0.49670592169952 0.002102691419895394
0.517868602237484 0.0021234826421732264
0.539222488790656 0.002135391612895247
0.560639631622568 0.0021196166565728507
0.581969201398295 0.002125405042456614
0.603316891654006 0.0021484636717976242
0.624859051861933 0.002167308364257195
0.646614203771415 0.002177501817855838
0.668499314743936 0.002182502200928562
0.690395678034841 0.0021868273756258942
0.712300097264215 0.0021992951418250356
0.734315489083561 0.002207350707359431
0.756481097759213 0.0022008014382414883
0.778565240474792 0.002197365611230747
0.800560727359447 0.0022078924624621852
0.822672152810757 0.0022293195220813773
0.844981394064496 0.002239509198118396
0.867414091487773 0.002241893912269823
0.889870398738193 0.002241162094306337
0.91232647376526 0.0022454375240373472
0.934833928882953 0.002256244760188465
0.957899158989547 0.002291621086258049


==> Images/Results/planesource_timesteps_tol_0.001_hfm2.txt <==
t dt
2.3431943589663e-10 3.365017873621087e-11
7.89486806821629e-09 1.070648597502824e-09
1.87480664714685e-07 2.3976804785587136e-08
2.63065567303104e-06 3.045658269732119e-07
2.33260245354369e-05 2.6496113458301346e-06
0.000174287150625415 1.7806139397612545e-05
0.000693408331412829 5.85186136551968e-05
0.00183128281728852 0.00011651117067173443
0.0035691939321727 0.00018572295900419364
0.00604072089568817 0.0002516516723717131
0.00932006546565052 0.0003360580852679113
0.0133512109109577 0.0004086320905321287
0.0181102750965292 0.0004877385309913115
0.0237543093781678 0.0005685291748816349
0.0302786246081964 0.0006620628395958625
0.0377061695647321 0.0007540301692072908
0.0461010805517329 0.0008483440839116427
0.0554779026297836 0.000948762286194359
0.0658791677625867 0.0010514612673271418
0.0773656421552288 0.001156568560972706
0.0898926086577317 0.001257444765808553
0.103145583288538 0.001347024375200566
0.117224197024227 0.001399483519090957
0.131727699252485 0.0014523728116537043
0.14682106959696 0.0015307707123769
0.162522300246759 0.001572834753829217
0.179126289166481 0.00167522633603004
0.196269782017437 0.001714254550706662
0.213608362614882 0.0017362503760147009
0.231119836597832 0.0017490594295504279
0.249470475296518 0.0018301520193228372
0.267122001999106 0.001765922584980773
0.285810365695208 0.0018745358272559951
0.304126315840792 0.0018477332117441641
0.32263448047233 0.001840066315564308
0.341760724820286 0.001919273376932182
0.360744938234801 0.0018967325763942881
0.379805455590542 0.0019078217832539158
0.399352240249081 0.001963227439147086
0.41914017468402 0.0019751897560874115
0.438551794350986 0.0019402249430735478
0.458057033631254 0.0019532952915189772
0.478017601188025 0.001996079151268668
0.49811656501589 0.002013509817775209
0.518010653197483 0.0019879234244170887
0.537967289496401 0.001997555909592214
0.55836719887548 0.0020407000902349258
0.578820485926297 0.002038623158993298
0.599041892438758 0.002027826239897298
0.619455113997168 0.002046907805259305
0.640207328720912 0.0020752795733992857
0.660752110310896 0.0020538779886182966
0.681377997337987 0.002062586015012161
0.702345996588662 0.002099332814789651
0.723179365770893 0.002080088257917003
0.744058335960219 0.002089296802278869
0.765137030974105 0.0021125841804855864
0.78634560531046 0.0021112914147408753
0.807334564749315 0.0021060022559346394
0.828551948291458 0.002126194325017799
0.850021973773309 0.002138952308115466
0.871162500405361 0.002119854930185417
0.892551395295011 0.002142832205381297
0.914188991561486 0.002155399714053478
0.935508714157932 0.00213819485382461
0.957084468754799 0.002161309877975195


==> Images/Results/planesource_timesteps_tol_0.001_hfm20.txt <==
t dt
1.81294936111203e-10 2.660112400382681e-11
6.88486164159112e-09 9.429218400516192e-10
1.75272842507308e-07 2.2663710664600878e-08
2.70390129063422e-06 3.1939339122343683e-07
2.17672099779966e-05 2.3005015481314675e-06
0.000159405916546253 1.62516270243957e-05
0.000788066865788015 7.185246398680952e-05
0.00296020258272107 0.00024122525063891972
0.00754804444835124 0.0004773948650243231
0.0144565015663172 0.0007231424147322146
0.023696991608743 0.0009415519969510512
0.0356973606383758 0.0012218075347540129
0.0489569947428323 0.001331955903618541
0.0634630374261225 0.001446049396765829
0.0782348667348441 0.0014983470240033541
0.0940204972880661 0.001579397554731364
0.110377515448826 0.0016579003271063515
0.127169230525121 0.001678764673789051
0.144611218857943 0.0017491625441818227
0.162644794731151 0.001778754040633475
0.180480501046945 0.0017926469916242041
0.198591968678037 0.001811730829034144
0.216990377653177 0.0018871882438327848
0.236086131553826 0.001901327414629682
0.255317018049864 0.0019222943247986068
0.274690636925243 0.001924689142261507
0.294007708672286 0.0019173970545529732
0.313509077677983 0.001977420534726537
0.33350852092787 0.0020108480960133062
0.353712401310662 0.002016310639589363
0.373911542964224 0.002024861551568019
0.394418556945373 0.0020511156388485765
0.41489281790866 0.002025347184099702
0.435321706712954 0.002042760738567459
0.455929011979471 0.0020825677742277887
0.476902621635447 0.002103090322557276
0.497981451932583 0.002103055548575584
0.519059287613409 0.00211232487718794
0.540283981100075 0.002131260276856199
0.561724855757863 0.002132400379184887
0.583068250296546 0.002113139464348455
0.604275834917087 0.0021290002975127937
0.62569554530821 0.002160990303275969
0.647386279844688 0.002173835185248223
0.669156915370417 0.0021747874526687775
0.690970526574048 0.002178557957679207
0.712863814901254 0.002192356634205877
0.734841008627701 0.002204976908617628
0.756954836872053 0.002192323605086835
0.778945975904771 0.002187239102462933
0.800860462184721 0.0022015074484606307
0.822912216576357 0.0022241362127453823
0.845200697630209 0.0022363510380889887
0.867583298821414 0.002230406397089444
0.88993452240562 0.002232900399063097
0.912330969603988 0.002246276174007462
0.934845052308926 0.002260416215224075
0.957488665467405 0.0022476544948555515


==> Images/Results/planesource_timesteps_tol_0.001_hfm30.txt <==
t dt
1.81401224222623e-10 2.6616823653620687e-11
6.88895977634296e-09 9.434828394947061e-10
1.75376225873427e-07 2.2677058192857653e-08
2.70547472865655e-06 3.1957873265925386e-07
2.16704679766194e-05 2.2922902971473743e-06
0.000155430972119038 1.5823803916081468e-05
0.000758460827188695 6.923459169381278e-05
0.00289684308331991 0.00023810451842241038
0.00743102673932699 0.00047403697359212
0.0142933904012013 0.0007160327007339328
0.0236308523898643 0.0009571276216279623
0.0353065760968104 0.00118879217537372
0.0488221283029181 0.0013538093500702999
0.0629895188619399 0.00144172941980943
0.078408708956393 0.001544738415881283
0.0936256951652725 0.001513014958333831
0.109671478338175 0.0016481550136421962
0.126629014417805 0.0016684291838799919
0.143838643121604 0.0017146904513588488
0.161241541193822 0.0017643219702110798
0.179576231707487 0.0018392149803323258
0.198009314829065 0.001860122513304041
0.216499394173519 0.0018021941858348818
0.235091216587671 0.001886762716963897
0.254347542027117 0.0019394642615033254
0.273894413518361 0.0019526277319641115
0.293441206510995 0.001955390866743464
0.313384060961677 0.001978389914668485
0.332947004159887 0.0019622687165618672
0.352877428710653 0.0020075292009453494
0.373259241869684 0.0020467159863976165
0.393795232993541 0.002044065524600393
0.414405492543746 0.002062028977802101
0.435079265652805 0.0020855240743584596
0.456080468222408 0.0020735295221510027
0.476877297568295 0.002069909262207524
0.497674683391855 0.0020943756117235398
0.518705187350507 0.0021218954447460893
0.540020076821562 0.002133520311240191
0.561467384807681 0.002135914102438981
0.582931251825141 0.002146006920202693
0.604440227391975 0.002162802310896393
0.62613055224203 0.00217344362081915
0.647860452133277 0.002149901038746423
0.669488116509521 0.002154084527815784
0.69118134783865 0.00217736872297161
0.712998667796462 0.002196056552492419
0.735003365195777 0.002206619772225007
0.757101502161368 0.0022062781870531498
0.77922331389775 0.002210171870780783
0.801397579123307 0.002221069026714646
0.823649047425819 0.002232319422246326
0.846012670289375 0.0022436204006915034
0.868501995619795 0.00222999900507952
0.890842390395926 0.002220782936040339
0.913086464929992 0.002232872671405625
0.935470860169328 0.0022512113516078053
0.958029225202421 0.002261496155436094


==> Images/Results/planesource_timesteps_tol_0.001_hfm40.txt <==
t dt
1.81437583801677e-10 2.6622190699322367e-11
6.89035682779764e-09 9.436740211778965e-10
1.75411368929402e-07 2.268159327333408e-08
2.70600735383929e-06 3.196414176522932e-07
2.16860440176189e-05 2.2958276146315885e-06
0.000155687011598672 1.584863044347235e-05
0.000760533342821824 6.939718602913485e-05
0.00289818051591089 0.0002380558458753776
0.00747297701451913 0.00047694786562865385
0.0143320694215269 0.0007141167335049754
0.0238032599904795 0.0009683558836489825
0.0353421484700422 0.0011768980676650329
0.048739892441454 0.0013534058286519869
0.0630299577966012 0.001430386419770992
0.0780996919705121 0.001516116252862069
0.0938107452777327 0.001603372744098347
0.110038784893596 0.0016004745648709761
0.126804235182335 0.001685842742680258
0.144234425440813 0.001737581835809647
0.161739988290457 0.0017866864662221212
0.180173292254508 0.0018033488399311973
0.198271646517654 0.0018134247095533932
0.216544306663663 0.00186198806966133
0.235651364878488 0.0019111963583727937
0.254908819035926 0.0019168434343109601
0.274336477511247 0.001965334779055872
0.293862579833177 0.001915203328198339
0.313437436526613 0.0019630520937340933
0.333318131890838 0.002015725319545535
0.353574416496792 0.002026082047294645
0.373942541268521 0.002033100818047152
0.394373997672966 0.002051783525523911
0.415081579892337 0.0020642763805685514
0.435789124881924 0.0020517317069475927
0.456394862101136 0.002064699153862072
0.477172032075466 0.0020997429627975057
0.498307847558983 0.0021247874633961903
0.519572760214307 0.002118160453539385
0.540857801429247 0.002124205677396146
0.562247168349949 0.002143685826169914
0.583760540956794 0.002156638380141266
0.605450232530155 0.0021467150713546015
0.626984351878858 0.0021417079645728804
0.648457836586582 0.002161860746931235
0.670118166732973 0.002185531761274807
0.692019995450912 0.002194038346590954
0.714021213513526 0.002194481299283354
0.736037723899204 0.0021994720094391535
0.758100281110981 0.002212813313246996
0.780269608163312 0.0022258129109702183
0.802567583707425 0.002221784380840884
0.824874350295254 0.0022154985662017194
0.847085623115646 0.002217271783733127
0.869297489254539 0.002229097457747002
0.891641656021112 0.002246583989471822
0.914141946373946 0.0022552590728585724
0.936743182635812 0.002259412926145993
0.959791854882827 0.002269526369853861


==> Images/Results/planesource_timesteps_tol_0.001_hfm50.txt <==
t dt
1.81454209487268e-10 2.662464404206047e-11
6.89099448431558e-09 9.437612663524223e-10
1.75427384982711e-07 2.268365957819326e-08
2.7062495665846e-06 3.1966991083561166e-07
2.16762228375727e-05 2.2955273552036196e-06
0.00015432597816115 1.5699141841329924e-05
0.000757155084997421 6.899444695805486e-05
0.002866638546451 0.0002355966219722784
0.00743533457409326 0.0004770951684477134
0.0143191752242749 0.0007139811190385216
0.0237980715539792 0.0009723784603202834
0.0353171060515732 0.001173884974784685
0.0487348096581979 0.001364396044383321
0.0630180031843184 0.001408648344875119
0.077499459239176 0.001461396768983704
0.0930122446876729 0.001585451839443635
0.109494065613111 0.001653068830058319
0.126362764879357 0.001646212756077904
0.143213401859768 0.0017181489862618648
0.160992209971608 0.0017959646900635856
0.17908843236746 0.001808097072969359
0.197630032822424 0.001818109049173127
0.215756386876074 0.001841363102144504
0.234564516736349 0.0019077535714885439
0.253959868209739 0.0019229364463361777
0.273416807951336 0.001948893343075023
0.293072055677766 0.001964082949073627
0.31270058760956 0.0019394558585190357
0.332391237581783 0.001988709977832818
0.352528013995293 0.002033542299780142
0.372939248762959 0.0020356427024225865
0.393401055070713 0.002048115870677365
0.413982208034187 0.002069187601914696
0.434860603226703 0.002069872625832905
0.455649131044224 0.002065375096869455
0.476314293879575 0.0020789222042232763
0.497254137908708 0.0021114257599691927
0.518486999750776 0.0021264059478103008
0.539863579549692 0.002129444869101295
0.561269470435224 0.002139229070758373
0.582725551039488 0.0021575340044646778
0.604353501701089 0.0021641844359323093
0.626015534289373 0.002150569023044962
0.647628053995182 0.0021531023376994453
0.669263215382977 0.0021715378837610807
0.69105590370861 0.0021933620409968
0.713052777216278 0.002204875469675515
0.73517493547193 0.0022054496058729724
0.757288589710944 0.002206625158370952
0.779409823296376 0.002215679556139024
0.80161197546046 0.002228024908421006
0.823933792325479 0.0022324175938081936
0.846369919030999 0.0022269881711114653
0.868716999975581 0.002223523441346538
0.890990959420994 0.0022316334694466072
0.913345784856328 0.0022498200252967686
0.935846917532139 0.002259119302772862
0.958742440062947 0.002283907568335533


==> Images/Results/planesource_timesteps_tol_0.001_hfm60.txt <==
t dt
1.81463171766061e-10 2.662596629000029e-11
6.89133784118144e-09 9.438082397543918e-10
1.75436001121936e-07 2.2684771019328912e-08
2.70637969688447e-06 3.1968521469693927e-07
2.16417719632945e-05 2.2899950697359144e-06
0.000153884505692865 1.5656063689390205e-05
0.000748534023147267 6.79374761119897e-05
0.00283384409334868 0.00023358497739938032
0.00739523721957296 0.0004773049694990307
0.0143030006827882 0.0007147669081190709
0.023783925061374 0.0009733166942475439
0.0352925016190917 0.0011727152702062271
0.0486650863183644 0.0013585099565444109
0.0629203982476083 0.001419723572755422
0.0775822799238457 0.0014594305698994489
0.0930663979521859 0.001578288118644272
0.109356763887673 0.0016372398691874
0.126233007409652 0.0016571528273710491
0.143103286467602 0.0017179808650556537
0.160883593417949 0.0017940557354857729
0.178959133412453 0.0018103083110274961
0.197473737745798 0.001813076413766475
0.215607709458982 0.0018404809962660703
0.234387008777634 0.001909147987167183
0.253775353388089 0.0019230287439752692
0.273199370513249 0.001944379758715599
0.292880129538595 0.0019619930993613833
0.312476578905551 0.0019410210863646741
0.332158700228148 0.001986756617503996
0.352287490044783 0.0020304692815295263
0.372706290129956 0.002036438274878912
0.393170723714336 0.0020476268887975727
0.413732377791558 0.002071738182299315
0.434617653262946 0.0020643828643921052
0.455335805597457 0.002060211831702245
0.476036120176139 0.002084113606888897
0.496998965296038 0.002116162716724124
0.518252326963781 0.0021285530897635937
0.539638316934533 0.002128768440886386
0.560984861611044 0.0021351175620106418
0.582441327490059 0.0021533909963478808
0.604064062317729 0.0021607083146478684
0.625757083454759 0.002153722822419911
0.647402584193362 0.002155290640342987
0.66900166279688 0.0021721121930244865
0.690775346706704 0.0021945256565763316
0.712770773481004 0.002204262217867357
0.734857554379655 0.0022018222675118377
0.756946232476781 0.002205496855606338
0.779079141952064 0.0022181155669316302
0.801309826182775 0.002231343012851434
0.823656774326885 0.002230185506383208
0.84601568636506 0.002222064717828064
0.868336351495254 0.002223490716867027
0.890630879925369 0.002236946969765829
0.913024386824589 0.002251991757258364
0.935554351509935 0.002260665607553416
0.958883581636911 0.0022965496432946703


==> Images/Results/planesource_timesteps_tol_0.001_hfm70.txt <==
t dt
1.81468547260199e-10 2.6626759258496177e-11
6.89154362986416e-09 9.438363908384098e-10
1.75441161922496e-07 2.268543667065446e-08
2.70645757100434e-06 3.1969437128087655e-07
2.16263349155402e-05 2.2857287570572844e-06
0.000152969373194894 1.5559370981309303e-05
0.000745368392142012 6.777179067627722e-05
0.00282899455888623 0.0002334015556209085
0.00739082007975771 0.00047747092970279513
0.0143038793494885 0.000715681404782683
0.0237901690931646 0.000974299575834375
0.0352967941543888 0.0011699688768573321
0.0485735676634459 0.0013440997950210371
0.0628520028382925 0.001439529532767415
0.0776180152513988 0.0014626289407249338
0.0928237759583225 0.0015521823385157359
0.109621653150708 0.0016475913072106802
0.126067624364058 0.001678102820576866
0.143066907757398 0.0017006390505130537
0.16081419819523 0.001793038020680637
0.178895336074967 0.001807038036800946
0.197413986939535 0.0018185630077631448
0.21555221378749 0.001834393018057888
0.234283476907448 0.001905908383264986
0.253660602737328 0.001925139059195184
0.273062481423194 0.001938782090387559
0.292712841393515 0.0019710430719833303
0.312388101838729 0.001941337746280596
0.332105801647581 0.0019786415385945897
0.352130658428236 0.002025931637438768
0.372486254808363 0.00203937396902391
0.393012468316741 0.0020487764744435795
0.413560664852587 0.002060979713679057
0.434353574726762 0.0020804932512345693
0.455307131364398 0.00207426254285858
0.476015415081789 0.002072737259291791
0.496846996459787 0.002100373861062698
0.517993171390147 0.002123013314594783
0.539345812330035 0.0021325305198049574
0.560778013937652 0.0021382193567878833
0.582253143099859 0.0021501498703181457
0.603808998385318 0.0021673049289962667
0.625536143887614 0.002171343598112428
0.647267660208137 0.0021569021115255102
0.668939932715712 0.0021619706326446624
0.690656362117486 0.0021809606776930827
0.712523849552631 0.002202732722367204
0.734608957930798 0.002214169813347119
0.756769692280517 0.002208692401937054
0.778900040426249 0.0022085514751399886
0.801078393254452 0.002222950884662734
0.823380331625418 0.002237531983626697
0.845801531649984 0.002232859412128361
0.868177764183481 0.002223785541340253
0.890521210714206 0.0022298378227176598
0.91287806047321 0.00224356235865469
0.935343397060544 0.0022590876677759174
0.958634182494199 0.002305175430321277


==> Images/Results/planesource_timesteps_tol_0.001_hfm80.txt <==
t dt
1.81472022693975e-10 2.6627271890216513e-11
6.89167660736423e-09 9.438545806518e-10
1.75444495249385e-07 2.268586657895876e-08
2.70650783678304e-06 3.197002808150368e-07
2.16149074876937e-05 2.2822788992717213e-06
0.000151601368222242 1.541182471473925e-05
0.000740485814457956 6.728558295409051e-05
0.00280622031343828 0.00023185107455345067
0.00735985191526639 0.0004775708757655731
0.0142660196040088 0.000714361030567078
0.0237468852900006 0.0009737877108813287
0.0352606116845326 0.001170247814726624
0.048508934835807 0.001338266151509987
0.0627972975962215 0.001429256565837258
0.0777794678052453 0.001510709490790422
0.0935124450212018 0.0015714446444684848
0.109483539408786 0.001586689090334718
0.126052900499949 0.001711169942296974
0.143521602641675 0.0017299063597972799
0.161350985774539 0.001762399173917897
0.178730368861368 0.0017639014316799557
0.197010287372697 0.0018429395854123703
0.21583281317883 0.0018634652706720329
0.234797435634667 0.0019181322023324302
0.253802819620313 0.0018753413685108204
0.272972837769329 0.001914018907067851
0.292395203044484 0.001972313997068831
0.312243580219191 0.00198931750999096
0.332275579037469 0.0019994251654237754
0.352384726639211 0.002020108803508137
0.372808903254409 0.002029330523147791
0.393155207252227 0.002019458170645356
0.413431463190774 0.002040110161699127
0.434028181096719 0.0020771455103649563
0.454940443726749 0.0020928003170397834
0.475946345849104 0.0020962211549506917
0.497015432326599 0.002108413363715326
0.518206433811448 0.002127729959983923
0.539586126760355 0.0021323763061012954
0.56099200884283 0.0021194049218068497
0.582316726183835 0.0021279590630013086
0.603681547379284 0.002152208592177162
0.62525712054917 0.002169791985472429
0.647024438021498 0.0021772617494052134
0.668896167137071 0.0021822160897451218
0.690777150328752 0.002187631987832743
0.712696187979791 0.0022001351580438998
0.73473763579916 0.002209030111082192
0.756919374792728 0.002201685442610596
0.77902382812238 0.002199245955880088
0.801068463381557 0.0022089542596546163
0.823208498815247 0.00222740199585514
0.845509752069135 0.002238577658937818
0.867944910485026 0.002242846237767461
0.890465673249948 0.002247589367342908
0.91297496712429 0.002250423849564313
0.935475289166511 0.002257377827727467
0.958558500708316 0.002286869607742289


==> Images/Results/planesource_timesteps_tol_0.001_hfm90.txt <==
t dt
1.81474398406802e-10 2.6627622286373305e-11
6.89176747018171e-09 9.438670091449751e-10
1.75446772117318e-07 2.268616021658816e-08
2.70654215456728e-06 3.197043149925862e-07
2.1611976669356e-05 2.2805531309247857e-06
0.000151627002958506 1.5416224933175502e-05
0.000741237916766855 6.731247464809098e-05
0.0028025000684222 0.00023112753637899558
0.00735576794820984 0.0004780126316846437
0.0142606551590662 0.0007146238852912231
0.0237432742904579 0.0009737211891391706
0.0352701203596862 0.001169781540493343
0.0484747310844562 0.001334529757963058
0.0627355852209385 0.001432678938393475
0.0777004129179024 0.001507014928718511
0.0934805132654866 0.001571819818469106
0.109443904013754 0.0015863432983031244
0.126003977047999 0.0017103118706975988
0.143461903827493 0.0017291808996320501
0.161286232891666 0.0017624224231750194
0.178658199290623 0.001762379497064767
0.196923408470086 0.0018420348735355481
0.215729311128773 0.001862443640726543
0.234679977967072 0.001916188577308112
0.253722184734699 0.0018811163043098433
0.272947132736531 0.0019113821765178451
0.292277975188462 0.001967878671724671
0.312091434028393 0.001988167551415022
0.332137590537655 0.0019992695852130253
0.352240666615526 0.002017768037756872
0.372634944871432 0.0020334997278779383
0.393030737708928 0.0020188803086531966
0.413303639408912 0.00203729926049086
0.433859374298837 0.002074420134992443
0.454749808487317 0.0020942547313452047
0.475758245516659 0.002095577362266345
0.49682570989316 0.002106148819478867
0.518007412516726 0.0021252604954126097
0.539358054704834 0.0021348705564191257
0.560800442445077 0.002122176218297352
0.582152330565444 0.0021262137542090217
0.603488746552962 0.002149032557074438
0.625032003653174 0.0021682121789804243
0.646788776223837 0.002177090319638536
0.668664754522925 0.0021821966454091115
0.690552054944532 0.002187165753692392
0.712466138791677 0.0021993222336491656
0.734496484898595 0.002208253564802986
0.756672972195299 0.002201769610172109
0.77877183630196 0.0021984282577943237
0.80079537864785 0.0022083288558611396
0.822910985463194 0.002229131663908053
0.845214197175424 0.002239276937604206
0.867643718768266 0.0022418253453528416
0.890121492746389 0.0022443036038167228
0.912598374190258 0.0022472279257412337
0.935095692506881 0.002256051021528384
0.958172065880779 0.002289781956096669


==> Images/Results/planesource_timesteps_tol_0.001_m1.txt <==
t dt
6.18632032296571e-11 8.231001803469003e-12
1.46694607792178e-09 2.10393010800011e-10
5.98056285379415e-08 8.241430133540558e-09
1.36144308255173e-06 1.6072135767824535e-07
1.64838186970027e-05 1.8444514532745635e-06
0.000110605434104622 1.0910673673974355e-05
0.000429292885613698 3.4340891724838033e-05
0.00105240699718623 6.627714572622322e-05
0.00210343915795542 0.00011221270280840966
0.00374058905399772 0.0001657818928293224
0.00588498073181554 0.00022056068329849893
0.00853761158075566 0.00027053992609025535
0.0116943666523484 0.0003197291507192472
0.0153780401210921 0.000376895821275442
0.0196772937578366 0.0004361969584895417
0.0246069443797798 0.0005008646787115392
0.030197742732009 0.0005612763009916137
0.0363451733782461 0.0006188358163274391
0.0429180421452165 0.0006613984044105449
0.0498215177916408 0.0006954424939222574
0.0571199949602589 0.0007365699866630534
0.0647564143063192 0.000761698970801067
0.0726877782582812 0.0008012039748139892
0.0809644377922831 0.0008252310877573712
0.0894738392468071 0.0008571192846138994
0.0982547905398447 0.0008824409046289701
0.107333882672751 0.0009069432325964109
0.116636111883409 0.0009314457050717907
0.126168086647415 0.000955299801505761
0.135914714854446 0.0009773626906325013
0.145876965147846 0.001000285858322273
0.156036001285415 0.0010222133652496382
0.166444375214267 0.0010378108244470528
0.177043335033046 0.001059680632991114
0.187771910823013 0.001081044745488981
0.198724451561916 0.001091472149548813
0.209856968153631 0.001118396673073261
0.221135566043911 0.0011258797655951452
0.23258324696761 0.001152758570479221
0.244276830233915 0.001164608532136267
0.256051011336127 0.0011791401388530239
0.267950841746555 0.0011951447040683201
0.280007328175993 0.001207512837797174
0.292259488726284 0.0012233019456015849
0.304605952063004 0.001234699355402953
0.317092771594485 0.001249894028788646
0.329716260557334 0.001263719124005431
0.34247149661031 0.0012768088091065382
0.355354218561395 0.001289529301220347
0.368379096244531 0.001304117312679479
0.381497085143465 0.0013147901979354219
0.394718684480234 0.0013275368742045389
0.408092630922531 0.001335725045310809
0.421591920126225 0.001348128613073828
0.435206571612087 0.001362562946429236
0.44886941113337 0.00137373317453554
0.462699655171619 0.001378322779618369
0.476657763468273 0.001396748037983612
0.490649120635188 0.0014030236018203498
0.504798030194169 0.001412185181700315
0.518988142483287 0.0014253149110557118
0.53334510497711 0.0014313959967450119
0.547732721562459 0.0014441210925707601
0.562287140458892 0.001452464097826164
0.57688918754958 0.0014623624776194239
0.591605670866131 0.0014756991378062111
0.606443287914042 0.001480000461022743
0.621316909794843 0.001489922002569861
0.636301317276041 0.001504135304613482
0.651429071422274 0.0015083794357772051
0.666590782874849 0.0015159060445833121
0.681830984292613 0.0015258235827801338
0.697157132041682 0.0015356023082261031
0.712584458305571 0.001546123572844561
0.728114488526731 0.0015529928841596231
0.74372048642226 0.001559243628143266
0.759415153443546 0.001569231080731523
0.775178616978293 0.001576774444551949
0.791014771804393 0.00158431925980001
0.806931798743933 0.0015926948017365079
0.822935119865361 0.001601795940031635
0.83899468761489 0.0016081109367838211
0.855119033921527 0.0016155073804653738
0.871336912205681 0.001621639263799703
0.887634693902766 0.001628225387793616
0.904020955044744 0.001637581615446438
0.920491704926878 0.001647248976566762
0.937024906773913 0.001655454145302794
0.953577476205144 0.0016606990175392449
0.970246222427864 0.001663198965433885


==> Images/Results/planesource_timesteps_tol_0.001_m10.txt <==
t dt
5.08789443850194e-11 6.92019456746913e-12
1.0712962535008e-09 1.3568392478845952e-10
2.34156141435112e-08 3.0131200214757214e-09
2.58601972073507e-07 3.130787242090923e-08
5.86823873866513e-07 2.5602583904667713e-08
1.09739809365816e-06 6.554648095958792e-08
6.23925525835349e-06 6.374742330232311e-07
3.66889697916264e-05 3.536849845301951e-06
5.95624920565838e-05 1.8490879914752968e-06
0.000125634785164051 8.061411496358751e-06
0.000389361001837084 2.885247745547184e-05
0.00104206641205128 7.147554939447933e-05
0.00238427427144256 0.0001403352477132559
0.0044679880180084 0.0002159946309523545
0.00732313072754057 0.00029657344743507777
0.0111508828665472 0.00039116782058527913
0.0160076457342308 0.000496593692659162
0.021879883796547 0.0005978820786279938
0.028955644371115 0.0007184485543905979
0.0371585718934143 0.0008342940670820111
0.0465602137353776 0.0009518424203370393
0.0572154563479479 0.001076979230937952
0.0691908908017045 0.001212184396669664
0.0825960854402861 0.0013545262503847802
0.0974038929223956 0.001495677723743688
0.113757049819762 0.0016510167564061009
0.13173957289239 0.001807854403125603
0.149064108864989 0.001734413988311105
0.167533158490817 0.0018205052215286735
0.185772355476432 0.001825358548716045
0.204090814546565 0.001852210639991653
0.222742291516578 0.001872192768283312
0.241827155082113 0.001923526148621755
0.261128705607238 0.0019395448743078883
0.280729728900536 0.0019426982968990287
0.300510924660476 0.0019915269736139334
0.320357539872392 0.0019716421012962193
0.340447316405311 0.001987013326348465
0.36018207682887 0.001991215164372528
0.38023985071728 0.0020315090009156186
0.400774550433223 0.0020580557596340037
0.421487378905228 0.0020588226408077928
0.442298871960137 0.0020773578888192657
0.46301656601739 0.0020922461300827795
0.484055112385219 0.002080765511380446
0.505065045671488 0.002082540371040735
0.525893499478809 0.002098497415751219
0.54692270828512 0.002126165606949097
0.568301768910877 0.00214553181951652
0.589846275976836 0.0021457031636208054
0.61137070951086 0.0021458849712392555
0.632935941777106 0.002164417179936338
0.654633610456326 0.002183460660818516
0.67643127018648 0.0021573619649231943
0.698156401730174 0.002152465164690196
0.719856622493164 0.002177182076794968
0.741634039917265 0.0021986592703129295
0.76361894053644 0.0022098285818797432
0.785734068675592 0.002207962738742999
0.807938905679424 0.00221608742768734
0.830153246934736 0.0022208139779351594
0.852389177754209 0.002225662766818255
0.874709240721809 0.002236443536765835
0.897113521598069 0.002244374215022949
0.919601226422565 0.002236831680450725
0.942000407807723 0.00223101032991498
0.964425287730471 0.0023114779421064147


==> Images/Results/planesource_timesteps_tol_0.001_m100.txt <==
t dt
5.08778899276191e-11 6.918349116464488e-12
1.14136177530126e-09 1.5107474575953256e-10
2.79814406202743e-08 3.56947496583642e-09
4.78257197893263e-07 5.5899063466011594e-08
4.04941730538315e-06 4.273461826297434e-07
2.28383348724983e-05 2.3278776251828823e-06
0.000126256815463656 1.2226378460602078e-05
0.000567525561091117 4.951663573800844e-05
0.00179534433603163 0.00013402607437352346
0.00430845859196287 0.000265208249168017
0.00820048884238571 0.0004025889375550475
0.0135141231316056 0.0005471567167511932
0.020373938342474 0.0007009921747814451
0.0288547672249602 0.0008653929579032974
0.0391271220340563 0.0010450697502598482
0.0513144730228396 0.0012397774298085712
0.0655777821275969 0.0014475342796452962
0.0820083653149391 0.0016569520349745868
0.0979525294877127 0.001601697556340806
0.114544643119888 0.001658899961512748
0.131526454413507 0.001697376062676572
0.148880280260029 0.001759967467731157
0.16687011299369 0.001778463079986911
0.185023207444383 0.0018288740589089043
0.203444797065376 0.0018284225207821753
0.222135717533079 0.0018608158016810983
0.240830999561666 0.0018754716916333913
0.259841892878424 0.0019137664130777898
0.279232980014693 0.0019509854055933759
0.298900305676267 0.0019747859198954412
0.318793046343194 0.001983086969179018
0.338801437192742 0.0019977865893556776
0.358919476628122 0.002021796832386702
0.379264625516192 0.0020398483945040504
0.399763586891519 0.0020298626295392874
0.420238284259774 0.002038222116725998
0.440752040804682 0.0020647965702481536
0.461487340722264 0.0020897213671404796
0.482473098511786 0.0021029486812758915
0.503594515648398 0.0021051403637111906
0.524761942735732 0.0021148707667681937
0.545993014518985 0.002130595845947639
0.567352969151802 0.0021455284542881677
0.588890703000289 0.002146370556189736
0.610445433755413 0.0021418313408039028
0.631964281288963 0.002149362112417446
0.653521290133333 0.002161290821268457
0.675224150160888 0.0021794499118138523
0.697081093559527 0.0021894594867942537
0.719054750183097 0.002197154896657153
0.741114129449767 0.0022011290449606047
0.763193319563499 0.0022054352444269417
0.785308448683317 0.002213431710818912
0.807483255256966 0.0022234520164175647
0.829750074624673 0.002231894814979132
0.85211314086386 0.0022284526552626433
0.874485087393209 0.002228577809886259
0.896851280165803 0.002230862029089192
0.91920963386633 0.002240561492496505
0.941635231245183 0.0022516548955952
0.966198810597277 0.0022560317283615597


==> Images/Results/planesource_timesteps_tol_0.001_m2.txt <==
t dt
4.70171043476301e-11 6.484829131494853e-12
1.02909624587179e-09 1.2634174906565877e-10
2.24383997098254e-08 3.1818337755721926e-09
6.3928499652156e-07 7.557706802891016e-08
5.10734360271031e-06 5.349034958360487e-07
3.36891596345392e-05 3.1093299953618212e-06
0.00012928750332714 1.0496062379494527e-05
0.000347666653726744 2.315223398404644e-05
0.00069947089595809 3.675299783278286e-05
0.00117015424959271 4.883746942400194e-05
0.00177307774369703 6.214777292924043e-05
0.00252639649638425 7.679273784251997e-05
0.00347918131860341 9.757129433372874e-05
0.00468133128318289 0.0001200649946239819
0.00639289102136105 0.0001948350760641247
0.0102014239840632 0.0003902816923995152
0.0151552317005134 0.0005042496928832625
0.0210225895869523 0.0005974479201449268
0.027809992479887 0.0006876807191105969
0.0354567772413868 0.0007732454967709341
0.0439284162657118 0.0008523177452343245
0.053169686554781 0.0009318330909380536
0.063212530361217 0.0010114603939565972
0.0739226041213667 0.001083086340135411
0.0853783299439401 0.001153547741583225
0.0974646609697385 0.001214096200333086
0.110178881215569 0.0012729197941443921
0.12349767599592 0.001342515029226494
0.137442650825968 0.0013975172439884393
0.15193710568172 0.001456611724042006
0.166905747643467 0.0015014454727050432
0.182749860967165 0.001590479165307037
0.198828185124233 0.0016099083156078109
0.215247091567956 0.001646563065573189
0.232154484222363 0.0016955778688175708
0.249576789436137 0.001748671783011935
0.267715624321369 0.0018169629080501029
0.286142268460384 0.0018513713115017628
0.305046646988851 0.001895519321938792
0.324393562128313 0.001938460632067542
0.344171050894193 0.0019783282236964387
0.364346303485319 0.002022229905634956
0.384838259579176 0.0020410967111664513
0.405497460808209 0.002073295651288929
0.425031234601101 0.001957645424570712
0.445705908799735 0.002052607170463549
0.466356861371336 0.0020808305677458196
0.486398234327793 0.002002860291271668
0.507086732512068 0.002063767802237438
0.52791759304482 0.002092043751066719
0.548386916244291 0.0020466749422638777
0.56923505113969 0.0020788443287619073
0.590262933904247 0.002109829186470091
0.611047565021709 0.0020790255551287142
0.632098793343588 0.002100013099713578
0.653315548043051 0.0021286718727801844
0.674343953150037 0.0021024093370344598
0.695580409554605 0.002120322327606113
0.717009382070072 0.0021484238753327113
0.738242972421837 0.0021231582994463887
0.759636912961697 0.002137655970138201
0.781273410477411 0.0021672669703679107
0.802685839343011 0.0021414035679051453
0.824229832859869 0.0021532664940966026
0.846045544507017 0.002176070418451293
0.867628551812906 0.0021666997155287146
0.889311928641606 0.0021667307672052893
0.911166441518207 0.00217962920199651
0.933027700323485 0.002194906637455224
0.954826555622108 0.0021790070968394576
0.976729884246203 0.002189874783675486


==> Images/Results/planesource_timesteps_tol_0.001_m20.txt <==
t dt
5.08771601852076e-11 6.918348975973091e-12
1.11390718350157e-09 1.4335086465217738e-10
2.68540483580364e-08 3.2889939027313845e-09
3.02004675278275e-07 3.111537982438308e-08
1.36594443100926e-06 1.2703857858372114e-07
7.642593532318e-06 7.102669184867528e-07
3.6635449299146e-05 3.4407851393541073e-06
0.000147513734666051 1.1811417999409943e-05
0.000468457286211176 3.643989937594084e-05
0.00139115594642331 0.0001015323629638941
0.00336751292207244 0.000210454634775416
0.00675534901954704 0.00035207842987936575
0.0115062186953304 0.00048666967677288113
0.017444089262365 0.0006069641751752621
0.0245716262468348 0.0007253187251906172
0.0328958274183913 0.0008471930860412316
0.0424090757184315 0.0009597701590731266
0.0530665461984095 0.001078694343056877
0.0649091461043923 0.0011989006106426052
0.0780733765041006 0.0013249776549695258
0.0924538809770386 0.001454194194669405
0.108508882589024 0.0016188975519987477
0.125929695876272 0.001757032032562738
0.14404780629677 0.0017929863449832081
0.161969281601799 0.0018125360957568012
0.180058191441968 0.001825791961440153
0.198659713408675 0.0018496898397633251
0.217321121016324 0.0018795210009278599
0.236392161642905 0.001874380141716998
0.255359401058858 0.0019007025809680447
0.274454843800994 0.0019343012221928052
0.294064762022775 0.0019719846690237942
0.314004816711475 0.001983884777933789
0.334060119425258 0.002006927852980379
0.35428378571813 0.002032967874925786
0.374469863135418 0.001994198287239039
0.39463651372712 0.002022285538939679
0.415119139243836 0.002066235384875009
0.435972111876119 0.002086581612220655
0.45688372574569 0.002085628500616324
0.477855828198351 0.0021064711636193953
0.499019673078744 0.002111619519418601
0.520134945627248 0.002092172056088697
0.541200267598267 0.002110883936468
0.56243179912101 0.002143741506908451
0.583950442933538 0.002159859778749537
0.605584081849163 0.002157225011505091
0.627268279217523 0.002165169783462161
0.649001569224377 0.002181887693329753
0.670862490721184 0.002191452630700244
0.692783506758265 0.0021765693914629347
0.714660497947186 0.0021764088670549386
0.736516432198199 0.002195249990420887
0.758503730935959 0.002216262116055052
0.780702020716216 0.002226137830808013
0.803020161648587 0.0022245105831286242
0.825325498096068 0.0022229322784451553
0.847664370640511 0.002235209332744713
0.870078228935641 0.0022491409229738087
0.892595080798439 0.0022498076136486093
0.915131983187247 0.00224218533397708
0.937639880804305 0.00224208634291798
0.960746343002682 0.0024004299958644746


==> Images/Results/planesource_timesteps_tol_0.001_m30.txt <==
t dt
5.08776339748541e-11 6.918320071666189e-12
1.13391351605017e-09 1.4756417647517459e-10
2.58397860764017e-08 3.1830098809387983e-09
3.06810048816171e-07 3.323815646181511e-08
2.17268493363363e-06 2.2640553790687274e-07
1.01174527937616e-05 8.746601701883253e-07
4.80330130782965e-05 4.329893636332444e-06
0.000203170885137963 1.7497957234806535e-05
0.000735185275288719 6.005649661803595e-05
0.0021978392867813 0.00015822917134225117
0.00498002680131024 0.0002929366692712649
0.00915815046251272 0.00043062322816307414
0.0147789326735643 0.0005774410613620092
0.0219445878449205 0.0007329259801571158
0.0307898406426115 0.0009017996981799238
0.0413630329138326 0.0010738553466564562
0.0537706920282749 0.0012587125484347862
0.0675968293080451 0.001399376383378299
0.0831792749881027 0.001571101680297145
0.0994513765235278 0.0016313718593117098
0.116622206351051 0.0017014149863550769
0.133645705007577 0.0017007566375648341
0.150852326695924 0.0017279402756911768
0.16847159220546 0.0017820460530047779
0.186501872340113 0.001818349366197801
0.205197522121781 0.0018703122292140933
0.223902621945823 0.0018843766224905301
0.242980445114074 0.0018916669813261757
0.262256658442478 0.0019033767108291352
0.281269347891563 0.001925750218214332
0.300762512018896 0.001967662508792517
0.320725656454912 0.001991542120729243
0.340802772488737 0.002002868475193685
0.360979593480314 0.0020275718222246032
0.381360784521937 0.00203892063493084
0.401841141744331 0.002028183358274211
0.422288279421616 0.002041365990096416
0.442821979371498 0.0020694791019498435
0.463569093194577 0.0020932641485454048
0.484577383652408 0.002102997233353639
0.505743190765628 0.002108096168355704
0.52695690396679 0.0021179171211869797
0.548219016460568 0.002135570538774902
0.569632956860589 0.002147884835828889
0.591175268932841 0.0021376379068957035
0.612635509609981 0.002135220000937736
0.63407175947927 0.0021513593064684173
0.655664893651005 0.0021744517648311515
0.677458711324827 0.002188604162370477
0.69940254238933 0.002191859369268385
0.72136688381991 0.0021913329260600544
0.743346924976158 0.002198655708592157
0.765399872935424 0.002211774317984031
0.787573625290453 0.0022251582979248437
0.809880625977099 0.002218539472280825
0.832128205712745 0.002210820216818207
0.854315923369403 0.0022175906118296522
0.876552695794554 0.0022317069871920477
0.898903793004826 0.0022463449980268
0.921387850149716 0.002254634608507196
0.943982189460964 0.0022561284417064306
0.96924010948175 0.00259175417564364


==> Images/Results/planesource_timesteps_tol_0.001_m40.txt <==
t dt
5.08777902193534e-11 6.918333081703127e-12
1.1413494664062e-09 1.503509558914872e-10
2.61738257483288e-08 3.235328351470896e-09
3.30007504438592e-07 3.856162471777913e-08
2.72292772847616e-06 2.831836881697236e-07
1.22951780936225e-05 1.1327461474505059e-06
6.34337656211769e-05 5.936544195853388e-06
0.00030141709906833 2.739785410958841e-05
0.00109073180956802 8.748836331288826e-05
0.00296302455427583 0.00020071733172462883
0.00619887470406024 0.0003363871787760503
0.0108248176888709 0.00047758688927607336
0.0169418792756893 0.0006266969814442408
0.0246560649940521 0.0007874090320603817
0.0340665903446175 0.0009589114186300297
0.0453172547427371 0.0011447304109410861
0.0585627909800737 0.001345737169233389
0.0739604886145694 0.001561572560112173
0.0900648572470892 0.0015929499996174342
0.106205087277849 0.0016388233160684652
0.122951267910525 0.001679567432638961
0.140184161016413 0.001730498264125957
0.157962965298637 0.001770359958496721
0.175881633844114 0.0018116020674705888
0.194308212493886 0.001806458892921601
0.212509099399939 0.001833932468013385
0.23120092883477 0.0018890938654435492
0.250428633815674 0.0019310846587196032
0.269803492348528 0.001934572209672529
0.289315903232799 0.0019529922894179527
0.309135793269772 0.001987782454475916
0.329096080674824 0.00198186402661804
0.349115588222356 0.001987852521365806
0.369209865612927 0.0020120637707585895
0.389424876276351 0.002041900063805535
0.4098534923136 0.002059557781632644
0.43059078822782 0.002069141630818979
0.451503680266776 0.002082136843357377
0.472394891097074 0.002088876304107941
0.49334423671948 0.002105269879554365
0.514483593908256 0.002121748160367615
0.535768749505774 0.002111288848740399
0.557002478588987 0.002112314455366966
0.578238159205397 0.002129661220895904
0.599616352067777 0.002153150346442545
0.621198642861733 0.002168159586770337
0.642952204557952 0.002174135046371974
0.664732520584248 0.0021727195746456427
0.686514959568304 0.002179356900532558
0.708386576525185 0.002193331911849675
0.730387250465912 0.0022064721646550033
0.752530752250384 0.002199293462624493
0.774584073471989 0.002192915804987386
0.796558063018564 0.002202003024023179
0.818637750010133 0.0022187416530372144
0.840869594185964 0.002231448954111305
0.863242864637183 0.00224018275871121
0.885692787741578 0.002241186713161203
0.908138846754827 0.0022409856447926893
0.930596135988094 0.002246703652337644
0.953343177942548 0.002263254868733009


==> Images/Results/planesource_timesteps_tol_0.001_m49.txt <==
t dt
8.02146452273532e-10 8.9127383585948e-11
9.81979377243668e-09 9.017647320163136e-10
5.80154210779598e-08 4.8195627305523145e-09
4.95212671092682e-07 4.37197250014722e-08
4.89556909342344e-06 4.4003564223307587e-07
1.48621938760178e-05 9.966624782594324e-07
4.54106621160472e-05 3.0548468240029498e-06
0.00010906093530104 6.365027318499245e-06
0.000261712340074628 1.5265140477358882e-05
0.000416924331164128 1.5521199108949972e-05
0.000799396177865778 3.824718467016496e-05
0.00122130355083722 4.2190737297143966e-05
0.00169171996947498 4.704164186377605e-05
0.00248102165921681 7.893016897418358e-05
0.00349152883571814 0.00010105071765013224
0.00452551197524865 0.0001033983139530513
0.00632168667240906 0.00017961746971604102
0.00851834206664243 0.00021966553942333683
0.0124259584654408 0.00039076163987984203
0.0202813267071549 0.0007855368241714023
0.032648791337097 0.0012367464629942139
0.0490751342060447 0.001642634286894767
0.0695530921728045 0.0020477957966759767
0.0947918638104304 0.0025238771637625906
0.119641016525151 0.002484915271472079
0.153904683921087 0.0034263667395936295
0.191905240846865 0.003800055692577713
0.236993116954632 0.004508787610776768
0.281693768491165 0.004470065153653224
0.329526177351222 0.004783240886005748
0.382967802848716 0.005344162549749376
0.440610279484773 0.005764247663605769
0.505170910866442 0.006456063138166808
0.566763116425045 0.0061592205558603135
0.63773473531406 0.0070971618889015655
0.711377375179373 0.0073642639865312415
0.782763834733278 0.007138645955390509
0.856329184112303 0.007356534937902529
0.929340624339431 0.007301144022712798
1.0 0.008187114106308919


==> Images/Results/planesource_timesteps_tol_0.001_m50.txt <==
t dt
5.0877846383183e-11 6.918340877945687e-12
1.14135847211506e-09 1.510778559739487e-10
2.65051032389722e-08 3.298220563566452e-09
3.78496632357169e-07 4.354780514794698e-08
2.92967309405024e-06 3.01841732539364e-07
1.2287284225374e-05 1.1186156662631452e-06
6.19120068362896e-05 5.856591737432185e-06
0.000299895742216745 2.729261202062176e-05
0.00108642632786801 8.712164299687942e-05
0.00295435253247493 0.00020029049926727086
0.00618761480092515 0.0003361465542561874
0.0108079932572295 0.00047725503644187767
0.01691851396867 0.0006258402295937404
0.0246269767680438 0.0007868175533985467
0.034034512083605 0.0009585444125106921
0.0452784046459679 0.0011440553802390418
0.0585304071519287 0.0013466318856784729
0.0739296085488308 0.0015616624007520048
0.0899994878882907 0.0015900894808045182
0.106165841490956 0.001635732712398017
0.122858521080168 0.001676374642467443
0.140003936745649 0.0017308725061850171
0.157780198397494 0.0017727193876176672
0.175749336631748 0.0017952679885428439
0.194054585021398 0.0018456042132009617
0.212737004031801 0.0018417752061961098
0.231308073169876 0.001852558075995294
0.25014007841312 0.0019055358983607212
0.269428644329822 0.00194861835239479
0.28912302720972 0.00195722612554138
0.308849558698896 0.0019714227023312067
0.328709417535259 0.0020037036712580933
0.348910120825928 0.00200648393747973
0.369127536665687 0.002005887046478638
0.389320936896669 0.0020203489671116208
0.409644560219844 0.0020485036367413265
0.430238289317858 0.0020722699199770558
0.451087145262504 0.00208903915074163
0.472062944093448 0.002091518335441625
0.493100536014457 0.002097490787012042
0.514193929741448 0.002113175228573369
0.535393632753972 0.002131317548871019
0.556762695454071 0.00213101257512449
0.57824061647714 0.0021350995598441503
0.599676962265996 0.0021378197122214173
0.621103369935545 0.0021497420305052442
0.642645171633781 0.0021624691210057087
0.664353854832241 0.0021774783857524934
0.686220197755108 0.00218765907014611
0.708183164004107 0.002192525735985146
0.730181087509755 0.0021962804863533145
0.7522104213974 0.002203484144451127
0.774286173855403 0.0022143769362407135
0.796454411138319 0.00222427711208588
0.818739067936913 0.002217600316705615
0.841016544335106 0.002217247026173315
0.863270651292911 0.002220950870075628
0.885505246778836 0.002232081045563731
0.907863087235496 0.0022489244956159123
0.930355216907159 0.002255188898343162
0.953159114008898 0.002332925559235399


==> Images/Results/planesource_timesteps_tol_0.001_m60.txt <==
t dt
5.08778694797235e-11 6.918344859736411e-12
1.14136157425268e-09 1.5107701646862986e-10
2.67085154354706e-08 3.3381127891594856e-09
4.22589195582953e-07 4.8848310441844885e-08
3.31520079005903e-06 3.4568716233264217e-07
1.34259459062703e-05 1.202613558566648e-06
6.63228134546189e-05 6.1982735182051746e-06
0.00032333593217125 2.9393652337444704e-05
0.0011570170639853 9.218988740317082e-05
0.00311792843040046 0.0002095434568073897
0.00643952619780249 0.0003465783114357787
0.0111760869425606 0.00048686322836383856
0.0173780498171656 0.0006371378574190759
0.0251862361103957 0.0007975000864259936
0.0347171762059347 0.0009701646762476899
0.0460957771750322 0.001157355394533603
0.0595146452059694 0.00136268433288432
0.0750683182968315 0.001577354823788023
0.0913251271647948 0.0016210852034527188
0.107587145288927 0.001630708348480114
0.124381951450481 0.001686465502350669
0.141677051297398 0.001731323864943561
0.159295733237588 0.0017610642962056938
0.177236521484656 0.0018160712746975358
0.195641226588094 0.001810783089238706
0.213860054401454 0.001822555029385805
0.23247805050096 0.001894955727202309
0.251710816230325 0.0019217122571175318
0.271099136361392 0.0019331864815997813
0.290636216447266 0.0019693938513801754
0.310436932702684 0.001955540194358486
0.330095533077542 0.001962543079339666
0.34994504609225 0.00200307490545184
0.370176254753576 0.002035824350769366
0.390663480336684 0.002044405656044474
0.411192835302096 0.002052752303629735
0.431837792447586 0.002077015237424888
0.452747131454219 0.002079628491767114
0.473600575325354 0.002068725671739539
0.494397077581576 0.0020857131145984387
0.515384941162582 0.002110962916493791
0.536582292999423 0.0021263333631999265
0.55794480323787 0.002136256375081873
0.579404199877353 0.002142786604154943
0.600909674300758 0.002151027506235034
0.622478079009386 0.002163725905955931
0.644164824937536 0.0021766651014417135
0.665985016536954 0.0021841576813555587
0.68791241189531 0.0021759764253314615
0.709755280569752 0.002174797119970417
0.731592996843147 0.002188106717012211
0.753522951412107 0.0021997270692428
0.775576675511164 0.0022119507629190928
0.797739366148057 0.002218972307795518
0.819998464195382 0.00222574853980119
0.842324846444285 0.0022300297897617912
0.864705295706429 0.002234785168638855
0.887107679711721 0.002238888711838
0.909558569785898 0.002245697128035828
0.932051837439263 0.0022533932880344854
0.954697292555004 0.002348603529329133


==> Images/Results/planesource_timesteps_tol_0.001_m70.txt <==
t dt
5.08778800814247e-11 6.918346935019471e-12
1.14136237657719e-09 1.5107626316966224e-10
2.70366091750015e-08 3.3988582931131836e-09
4.41026171522118e-07 5.101346036016056e-08
3.53417564662116e-06 3.74290108389863e-07
1.6033386759469e-05 1.5318837558027773e-06
8.28830801970988e-05 7.814339795091128e-06
0.000389600645489726 3.488243771059441e-05
0.00133863433555711 0.00010441732885483426
0.00345710375320383 0.0002251739885533358
0.00695015618886795 0.00036295206526664944
0.0118439866719501 0.0005038662363511422
0.0182462092310768 0.0006558053608491118
0.0262382719359635 0.0008173882244764034
0.0359778723638908 0.0009911344973169806
0.0475803640006666 0.001179944477239634
0.0612620487780959 0.0013892770257211162
0.077095318660174 0.00160556668988261
0.0932457493796189 0.001607490404358584
0.109536791882807 0.001633419869468853
0.126592591764231 0.001693145227757787
0.143763557369972 0.001736018122455348
0.161361550912375 0.0017744100185747651
0.179431866403067 0.0018155972916153902
0.197933445071559 0.0018401100247932485
0.216558911567217 0.0018750412553799269
0.235422066483499 0.0018589071177223897
0.254203583202661 0.001884892475577563
0.27339911253576 0.001945406316286135
0.293111442409821 0.0019696547078345
0.312886447317876 0.001975552814651519
0.332838250062947 0.0020043977650490903
0.352949740304732 0.001984954715397089
0.372919132436099 0.0020021828320844538
0.393124192028179 0.002046473376318117
0.413775689324738 0.002067872192785838
0.434553188183623 0.0020660153153682806
0.455296338550966 0.0020813548905229623
0.476256027657495 0.002100603109597028
0.497345289173014 0.002084190192491314
0.518238688000987 0.002090486675580058
0.53925103134432 0.0021218386416297615
0.560585638147032 0.002143193327492472
0.582135504854329 0.0021490974943525333
0.603653275361003 0.002148922003018811
0.625173940155119 0.0021623187579184974
0.646882600707385 0.002176600684681312
0.668713623608364 0.002162394270044389
0.690388850185329 0.0021600583357266846
0.712084309232449 0.002179947880432148
0.733958651604485 0.00220277383614433
0.756048017496819 0.002212132721384876
0.778219136688336 0.0022076099835502323
0.800404164879999 0.0022135236587282016
0.822624450246853 0.0022259401945900286
0.844919767321427 0.002237980845641592
0.86731045613718 0.002235142157194446
0.889774533804435 0.002233406643701274
0.912172064868948 0.0022323643698527666
0.934532933233339 0.0022420389354717747
0.957466361164113 0.0023643656114455515


==> Images/Results/planesource_timesteps_tol_0.001_m80.txt <==
t dt
5.08778854059816e-11 6.91834807146894e-12
1.14136240689914e-09 1.5107563098999512e-10
2.73344472223352e-08 3.4524662758868735e-09
4.57304535300392e-07 5.32377480603172e-08
3.57458062264171e-06 3.6739456163116304e-07
1.64750934960255e-05 1.5940288745113746e-06
8.77537567047267e-05 8.356673008910099e-06
0.000418190756505916 3.7523268194113456e-05
0.00141634291820267 0.00010954162575594695
0.00361896733329113 0.00023435645105361388
0.00717780224473481 0.00037002524164454867
0.0121636961171968 0.0005121836373606324
0.0186482788243662 0.0006648491953594167
0.0267513133863929 0.0008263836901866058
0.0366041052579204 0.0010030039463857058
0.0483225821019631 0.001192068527402206
0.0621294954075622 0.00140296425365102
0.0780670153926536 0.001613052443549422
0.0938984582478192 0.001581277238988384
0.110601081478321 0.001654156904563575
0.127437427210639 0.001703707864115341
0.14472310862617 0.0017282415373577821
0.162304959285111 0.0017809458843038059
0.180558644833728 0.001815298987520356
0.198880655466895 0.001840441702423426
0.217519181171484 0.001867361651942982
0.236506682133495 0.001897296673894329
0.255674716422902 0.001904718840931053
0.274917514809409 0.001912542886205792
0.294236761379579 0.0019535882451467788
0.313913284404443 0.0019845803467099924
0.333890378182727 0.002001499665548829
0.354126078330095 0.002013530303638786
0.374401371301061 0.002026657527997552
0.394777977503868 0.002046293920822298
0.415363675736915 0.002065591264534398
0.436138317322764 0.0020607989462170595
0.456862999080058 0.0020605932424493057
0.47759450530128 0.0020816130479749386
0.498486728342411 0.002105786901802249
0.519627837258338 0.002121953493884768
0.540926541364336 0.0021272285381875563
0.562290464403788 0.0021344660383926413
0.583734152402076 0.0021431789818346985
0.605254756673546 0.002154115629875564
0.626880559795739 0.002166973101233772
0.648605204267333 0.002172003782446729
0.670425540521581 0.0021712754838130203
0.692204479994521 0.002172561494988362
0.714023229916361 0.0021823626765386265
0.735898193935139 0.002195321307287117
0.757897972519113 0.0022107712302415683
0.780021820329215 0.002218903709597517
0.802254891200326 0.0022231274622571667
0.824536242073558 0.002223746347424219
0.846819467624065 0.002225929926553012
0.869143125592066 0.0022344071881735877
0.891542088509344 0.0022437101956881643
0.914021297069017 0.002252179775202966
0.936580917609683 0.0022576872399752692
0.959836624765913 0.002356581514648959


==> Images/Results/planesource_timesteps_tol_0.001_m9.txt <==
t dt
1.26254874364767e-09 1.4028319373862957e-10
2.85844026945944e-08 2.732185395094677e-09
5.04688881247895e-07 4.761044785533004e-08
2.27683230456615e-06 1.772143423318259e-07
7.18438057628811e-06 4.907548271721957e-07
5.41623500785563e-05 4.697796950226811e-06
0.000340388899998245 2.862265499196885e-05
0.000694703999290896 3.543150992926507e-05
0.00250679919919014 0.00018120951998992492
0.00632778390052347 0.00038209847013333237
0.0147031363799416 0.0008375352479418113
0.0270560817169 0.0012352945336958452
0.0443711466579151 0.001731506494101507
0.0678962592907962 0.0023525112632881103
0.097226606469381 0.002933034717858479
0.130440942902687 0.003321433643330604
0.168054681715019 0.0037613738812331717
0.215913353891883 0.004785867217686389
0.26679341330985 0.005088005941796728
0.329892853875167 0.006309944056531748
0.401998478629053 0.007210562475388547
0.481832872077212 0.007983439344815949
0.570397304826703 0.00885644327494913
0.658990397358418 0.008859309253171441
0.749586956332786 0.009059655897436819
0.86632895090567 0.01167419945728839
1.0 0.013367104909432968


==> Images/Results/planesource_timesteps_tol_0.001_m90.txt <==
t dt
5.0877888279929e-11 6.9183487242106035e-12
1.14136212559613e-09 1.510751413340577e-10
2.76968776913741e-08 3.5173847963096296e-09
4.69273398464877e-07 5.47280002187814e-08
3.941923462531e-06 4.155119138217098e-07
2.0763785748483e-05 2.068109240783363e-06
0.000112401377683968 1.0794314256944703e-05
0.000508007437502239 4.488407412526292e-05
0.00164553445868187 0.00012399342815270006
0.00403194936018597 0.0002523732675883422
0.00779425043096145 0.0003900899931503892
0.0129781249915377 0.0005324260455835058
0.0196761165109633 0.00068680258465237
0.0280129106342322 0.0008501345979077927
0.0381087364221045 0.001028343421844395
0.0500996548135139 0.001219391921399795
0.0641853222068637 0.001429222646411579
0.0804522771873276 0.001645822385416592
0.0963883381364422 0.001594333668637388
0.112936427864376 0.001657535316109577
0.130023872866616 0.001698879268323893
0.147263662776423 0.001730025975879595
0.16504203201754 0.0018010439306155122
0.183162666282733 0.001806741404109331
0.201661196430139 0.001848864165119235
0.220326543278433 0.001870496241091165
0.239260929348311 0.001897310584498419
0.258468829234173 0.001928505798807956
0.277944453987257 0.0019373947532652588
0.297535729723479 0.0019479726818003335
0.31721772085005 0.0019656768296898173
0.336975181296077 0.001993763237885761
0.357060128206333 0.0020201311001725236
0.377420181772024 0.002038584919378938
0.397909693075933 0.002045062941090865
0.418501567034213 0.0020558411209956953
0.439173939315413 0.002074388303200488
0.460007009237925 0.0020919818008933596
0.481036267122252 0.0020914518093402583
0.502085207921029 0.002093141793041647
0.523127676291792 0.0021052167137002907
0.544244962489618 0.0021174073878636413
0.565501712795583 0.0021374304313645917
0.586962515488631 0.002150601539416986
0.608526650679026 0.0021569712350813274
0.630173037060843 0.0021639025433966433
0.651884369694876 0.002170799238732472
0.673665567544732 0.002180744725593401
0.695534241289708 0.002190375251890922
0.717490658452136 0.0022001022851302616
0.739558402642438 0.0021975197164948762
0.761662649326326 0.002197409287694598
0.783721220081639 0.002199136940564277
0.805761201303275 0.0022115310053825387
0.827912792917255 0.002227547858719182
0.85019598275744 0.002234946755944409
0.87258784062051 0.0022395997015888383
0.895055345526639 0.002243021399718689
0.917544034875514 0.002246965398151325
0.940053102763918 0.0022519644225777796
0.964059973769003 0.0024392223774411846


==> Images/Results/planesource_timesteps_tol_0.001_pmm10.txt <==
t dt
2.22839640579208e-11 2.942817087703466e-12
3.61573151854246e-10 4.403443329173371e-11
6.9955271776626e-09 9.505512078776005e-10
1.80755119998443e-07 2.2179840831006117e-08
1.66189105257578e-06 1.933701099534889e-07
1.33348478513225e-05 1.3860840825880545e-06
6.70322535252765e-05 6.00712781209881e-06
0.000227346997582534 1.751200815502285e-05
0.000574111015987127 3.713395642558437e-05
0.00120265141880072 6.589626912800547e-05
0.00218397487314381 0.00010301573232349007
0.00354488376859235 0.00013836001940505132
0.00528931397507323 0.00017870612349404918
0.00742484978624732 0.0002176965359118283
0.00995571193324737 0.0002566647284903077
0.0128924457400865 0.0002975389743466235
0.016221814551806 0.000337976269995618
0.0199445200716499 0.0003757050920366373
0.0240662737246923 0.0004156318870425648
0.0285911638163598 0.00045661747629329537
0.0335148535272374 0.0004975691532898691
0.0388531223191082 0.0005367909790068607
0.0445828559725538 0.000578443712933011
0.0507212398309115 0.0006167126487970349
0.0572467771782577 0.0006565568469888712
0.0641771959840795 0.0006981716904851139
0.0715289187710259 0.0007378071882644967
0.0792702561671559 0.0007793139322300459
0.0874200480894546 0.0008178659373190431
0.0959585200868937 0.0008577077862926259
0.10488745725537 0.0008973578033420777
0.114210991091764 0.0009363815017744087
0.123933083812596 0.0009755002823549897
0.134039389481412 0.001014385894254117
0.144521985261575 0.001052332057487762
0.155394801744752 0.001090922769098202
0.166647411402859 0.001128967244851048
0.1782644890323 0.0011666953090611258
0.190271539052089 0.001203254721240861
0.202638052141676 0.001240282490130566
0.215378228725545 0.001277745338779865
0.228486947335564 0.001314421199545762
0.241957371526625 0.001351173690798028
0.255774675568197 0.001385123943164657
0.269966464220119 0.001423320238650315
0.284509339521221 0.0014571363676274466
0.299399189784738 0.0014924170897071092
0.31464057444034 0.001527933796284252
0.330205709265313 0.001560483642516681
0.346148049412351 0.001596695295376989
0.362397501386731 0.0016290878948508722
0.379068423394948 0.001670676834564359
0.396049541091741 0.0017012272132686218
0.413369849133766 0.001735811634508116
0.431031521004265 0.001768744694799412
0.448947541575985 0.001794549130565486
0.467231868451494 0.0018322813160110145
0.48580879394134 0.001860819484076065
0.504734809954865 0.0018954567012949852
0.523977878684508 0.0019275010169248717
0.543537873045852 0.001959480770479796
0.563424235951954 0.0019922257925714315
0.583620989892287 0.002022015666864582
0.604130484914687 0.0020548598666636727
0.624949353057354 0.00208467247427737
0.646087402956122 0.0021166137992296506
0.66753127518062 0.002147491266941048
0.689282139469207 0.00217852154746759
0.711345416196127 0.0022094839103754616
0.733709735529237 0.0022388869254590473
0.756377036435183 0.002270282170848372
0.779342623059042 0.0022997064352540918
0.802217203379525 0.002272540533913985
0.823749493811049 0.0021595187937940934
0.846506250454381 0.0022855956458085894
0.868367351597302 0.0021833442229852477
0.891270011174985 0.002280915936775604
0.913373152068217 0.0022146224753010553
0.936112201439095 0.002270320759349803
0.958367617133357 0.0022322191371205832


==> Images/Results/planesource_timesteps_tol_0.001_pmm100.txt <==
t dt
2.03317687745811e-11 2.6838423974744324e-12
2.74333490201472e-10 3.281698531864373e-11
3.88441638056606e-09 5.01135408516546e-10
1.08753843797077e-07 1.363699375238974e-08
1.00156920302903e-06 1.0791803551869171e-07
6.52212664082803e-06 6.441219036586285e-07
2.95166601855559e-05 2.582739578629933e-06
9.67130296992995e-05 7.353945798895751e-06
0.000250978014906235 1.658370153287818e-05
0.000547358544565581 3.151602339751059e-05
0.00104772193377844 5.226913325853598e-05
0.00180947895936011 7.91060075023013e-05
0.00288409087202376 0.00011083774708939924
0.00426795597850848 0.0001411870652214949
0.00594874219568325 0.00017120200449444672
0.00792561489641845 0.0002006126673783464
0.0101958040287566 0.00022992606014355242
0.0127606773641156 0.0002595570924639139
0.0156293794131437 0.00028977580060890847
0.0187935681594166 0.0003190092274318118
0.0222591142919785 0.00035071204932466315
0.026046215930776 0.0003805498464168228
0.0301261197041911 0.00041129723114309986
0.0345031698364078 0.00044100718401568977
0.0391804213154426 0.00047060705985763724
0.0441599876075599 0.0005006522047791681
0.0494408669657859 0.0005314613410643003
0.0550321966778174 0.0005621128645504802
0.0609277097853069 0.0005931195877004311
0.0671250224403949 0.0006221745593446229
0.0736259629958197 0.0006530702986399673
0.0804307924618411 0.0006836695375654836
0.0875403998451163 0.0007146735752034901
0.094966708810753 0.0007449783008542352
0.10269530526529 0.0007763796547773192
0.110737106640982 0.0008067427802843129
0.119078015831917 0.000837181961139049
0.127730703402905 0.0008683582870314934
0.13669115350625 0.0008991075189835826
0.145955685854171 0.0009298826865217493
0.155531569848437 0.0009604797353314088
0.165414043956592 0.0009915968050993639
0.175607634880114 0.001022094095275185
0.186109994047237 0.0010533011411568399
0.196921685731137 0.0010842817344050102
0.208044089552296 0.0011155101758093752
0.2194725572216 0.001146170500652563
0.231217175852484 0.0011772214939983312
0.243267802145293 0.001208285746962626
0.255632155071848 0.001239848942017723
0.268309292221773 0.001270910300455166
0.281298369367209 0.001301824291840943
0.294602341336772 0.0013332674203490329
0.308219654695786 0.0013650821925066717
0.322146537811503 0.001395622243749449
0.336388054506212 0.001427562572523577
0.350947533664467 0.0014592970674605107
0.365820246689404 0.00149035731609877
0.38100746367275 0.001521617453809763
0.396519005441828 0.001554191535590473
0.412334472088687 0.001585046490350693
0.428486844776723 0.001618177163088242
0.444932702571951 0.001647675515632151
0.461693559042063 0.0016792724796779392
0.478773766428996 0.00171123264743669
0.496182005662532 0.0017442471087769351
0.513927783966291 0.001777603256083754
0.531974488223138 0.001808097157541149
0.55035289099841 0.001840834098420471
0.569053590183569 0.0018732676619939632
0.588074871300685 0.001905382236616689
0.607419407938838 0.0019378551920781902
0.627093007842713 0.001970538148280914
0.647085701026345 0.002002523141721824
0.66740877531408 0.002035470045556778
0.688057431787506 0.0020681800832862093
0.709032553154936 0.0021007843485678383
0.730335958530011 0.0021335979834735874
0.751967798857097 0.002166663443067664
0.773931896872506 0.002199557154579218
0.796224059427464 0.00223278699868457
0.818850206864383 0.0022658260390949403
0.84180846607179 0.002299141427459929
0.865098512980095 0.002332385377734743
0.887308947835902 0.0022018504595846967
0.909142915774695 0.002187280587348569
0.931429242345238 0.002235939676206137
0.954082245251001 0.0022738209758346633


==> Images/Results/planesource_timesteps_tol_0.001_pmm2.txt <==
t dt
6.17918861049169e-11 8.221499198235496e-12
1.46847260292835e-09 2.1056132280879859e-10
5.97916751071334e-08 8.238586438207647e-09
1.35975527047115e-06 1.6051783658428835e-07
1.64585224431647e-05 1.841802352300961e-06
0.000110525222059338 1.0902456230608612e-05
0.000429201036679603 3.434242423943231e-05
0.00105236621254842 6.628252457948476e-05
0.00210344839683717 0.00011221399190195309
0.0037408629218969 0.00016581687227537031
0.00588589193961489 0.00022061816665928176
0.00853967216711954 0.0002706456307577248
0.0116968544089647 0.0003198007971043018
0.0153816336900679 0.0003770134811586241
0.0196830265409721 0.00043651248417568686
0.0246162106709902 0.0005010454722682
0.0302079388374161 0.0005614266617767663
0.0363599211151846 0.0006193346439033121
0.0429326647857765 0.0006614152150655398
0.049834648419575 0.0006953605414373561
0.0571378031788759 0.0007366637994117092
0.0647751843858638 0.0007619752504040596
0.0727049842150786 0.0008014308778266534
0.0809868665547539 0.0008254092409709025
0.0894949549866516 0.0008567936332762427
0.0982749622935056 0.0008829258734793247
0.10735278589415 0.0009066338662759605
0.116658057367108 0.0009317018377198643
0.126189023171397 0.0009551786070238832
0.135935687664003 0.000977402767275026
0.145904379355121 0.0010011207633863384
0.156066495517295 0.0010217879219318923
0.166471467921452 0.001037664878422186
0.177074584650494 0.001060336419547129
0.187800637133427 0.0010813111063545811
0.198762023121592 0.001091631388687168
0.20989625367074 0.0011193422263621451
0.221182044085773 0.001125823718556013
0.232618514378258 0.0011513802512686717
0.244300103170495 0.001163982910450757
0.256071212139259 0.0011786044708306993
0.267969395900569 0.001194898029369779
0.280027328991475 0.001208112665400832
0.292281680386708 0.0012234194303735262
0.304634761628258 0.001235240740226836
0.317120725858655 0.0012497441772862821
0.329746791444085 0.001263950971695109
0.342503450387612 0.0012769575870878818
0.355390209127019 0.001289980182150517
0.368416515067659 0.001304370505347314
0.381535868660725 0.001315204394625469
0.394764475816162 0.00132866394869459
0.408145141427608 0.00133512623300368
0.421656046154939 0.001349535830220495
0.435275626095156 0.001363565291854761
0.448940011415487 0.0013727693397601259
0.462781380401913 0.001379883392612586
0.476721417729513 0.001395826863305576
0.490734476934058 0.0014039590755133753
0.504896205048189 0.0014143255272570441
0.519082638426453 0.001423862603709021
0.533438226797393 0.001432280651227466
0.547825182329862 0.001443142546435374
0.562399788502418 0.001455805390663619
0.577001591526259 0.0014612391708604482
0.591708359815792 0.0014770292483670942
0.606557316067266 0.00147960587807633
0.621438745949506 0.0014898860414888089
0.636423829608418 0.0015035485385232598
0.651540581448295 0.0015095826278561431
0.666711323627501 0.0015158340873978739
0.681948692025427 0.001525047321259323
0.697279442695767 0.0015356424145516992
0.712710431777964 0.00154614115836994
0.728226723865179 0.001554693616321757
0.743845902030117 0.001560322201490772
0.759531173696359 0.001567869212462192
0.775300321824009 0.0015770825893755148
0.791150589703289 0.0015857754868618939
0.807072120415466 0.001593352008482406
0.823058751428093 0.001600340513938955
0.839113688960512 0.0016078996138829
0.855259176059392 0.001615958812680729
0.871479704665781 0.0016206802066288332
0.887793267717568 0.0016300931743862192
0.904192779746295 0.0016394306410858661
0.920666518752234 0.001648293007895785
0.937185477406673 0.0016550933837157903
0.953748621320861 0.0016586950389495647
0.97042691230796 0.0016649431617479778


==> Images/Results/planesource_timesteps_tol_0.001_pmm20.txt <==
t dt
2.11018364440502e-11 2.7838717443106143e-12
2.99444211583591e-10 3.674834481562515e-11
8.61924022023675e-09 1.1856975785081412e-09
2.01653008369629e-07 2.4546529565758733e-08
1.69095510694066e-06 1.8782111527235044e-07
1.08401278559933e-05 1.058826941857075e-06
4.88745295528857e-05 4.260702051296544e-06
0.000156518964617686 1.1909824771516302e-05
0.000400882746625501 2.593083899363005e-05
0.000844741189742243 4.696278510696948e-05
0.00156927203443958 7.707074594622896e-05
0.00267020931854198 0.00011200255764052549
0.00407140274542876 0.00014411159934862595
0.00582865374525038 0.0001780605588431173
0.00791320178084607 0.0002119047628267284
0.0103302059269127 0.000245088002628257
0.0130806310595052 0.0002782181317493703
0.0161585810795524 0.0003115869914414544
0.0195800135407509 0.0003459089535012297
0.0233459226147685 0.0003797673364381527
0.0274582105388011 0.0004141861605619072
0.0319146903142922 0.0004491551616324788
0.0367155095578465 0.0004835958208657777
0.0418721294620819 0.0005198751939448462
0.0473826609093725 0.0005542605016822873
0.0532460948206481 0.0005904930076970057
0.0594601528988947 0.000624227157500735
0.066031866340078 0.000660693078993204
0.0729564178054926 0.0006963426863382703
0.0802493791545073 0.0007334308571586249
0.0879070965345787 0.0007685081142124586
0.095917110368523 0.0008049344672399537
0.104290633670758 0.0008414565346586009
0.113025857189556 0.0008770533067711857
0.122125583234574 0.000913056700719375
0.131587727492115 0.0009498006458648889
0.141408143784985 0.0009858538593624287
0.151589912395744 0.001022415063383395
0.1621394265626 0.001058207783634204
0.17304559716816 0.0010945089638093497
0.184316080815602 0.0011302166884747601
0.195950369449327 0.001166734871827541
0.207936964518799 0.0012024977223601182
0.220290373178447 0.001239570378827198
0.233006586729975 0.001275210006971802
0.246081043770492 0.001310761076946033
0.259518516977026 0.001346799555643097
0.273314579565754 0.0013837473669024
0.287469463376582 0.001418522246505308
0.301978063690065 0.001454501240052326
0.316849353218166 0.0014907146627834791
0.332085300154793 0.00152713548471821
0.347676356446145 0.00156324299957638
0.363611067085778 0.001596499316403097
0.379906369193376 0.001633571494820838
0.39660485123602 0.001673726955115309
0.413668094386068 0.0017096945312061421
0.431053233398497 0.0017416288130386412
0.448759251306149 0.001774076290849513
0.466854095099933 0.00181321538918576
0.485277983292573 0.001846254814537462
0.504068537824067 0.0018823421981876882
0.523213603919924 0.001918182811083077
0.542718363583316 0.001953960945642812
0.562567644806957 0.001988052808800654
0.582771239647979 0.0020243313961407156
0.603323527473782 0.002058653102271191
0.624232555290461 0.002094268348063455
0.645492696368722 0.0021296718285313317
0.667104813172688 0.0021648484763505268
0.68906891408024 0.0021994700185986203
0.711380908421448 0.0022351380153442
0.734043865698881 0.00226972229290784
0.75705383688995 0.002303796962417848
0.78008995024346 0.002292948825548088
0.801724557392442 0.002163083143648629
0.823444983826888 0.002171188088101636
0.845863784589636 0.002250458879245551
0.867708345239419 0.0021854233062248716
0.89046135829043 0.002270339373690127
0.912547852677184 0.002211469027312026
0.935145244182325 0.002256629529695936
0.957725131395996 0.002263973511969704


==> Images/Results/planesource_timesteps_tol_0.001_pmm30.txt <==
t dt
2.07463560786544e-11 2.7412464699270627e-12
3.02589316845277e-10 3.719669250497778e-11
4.29778721770931e-09 5.33533866390708e-10
1.07847818496626e-07 1.3507698060050456e-08
1.00798273669471e-06 1.088494201373878e-07
6.78413970817218e-06 6.738636838053139e-07
3.25806870073833e-05 2.8951837341491103e-06
0.000108698474675509 8.325351732565566e-06
0.00028501799507462 1.909656553262145e-05
0.000629259852573057 3.634198911843042e-05
0.00120295716711271 6.028668614067852e-05
0.00208406411001805 9.127139704838164e-05
0.00328833017394398 0.00012345087661117722
0.00482209041984814 0.00015682969839235722
0.00667133968992665 0.0001885133255424573
0.0088358704246135 0.00021934217122393437
0.0113219972836035 0.0002517100678113828
0.0141301498223059 0.0002848922400845577
0.0172604643799365 0.00031525706903366094
0.0207034100734549 0.0003470853934814271
0.0244694749387688 0.000380198583232694
0.0285529465839994 0.0004126871030809221
0.03296957137776 0.000444252546145644
0.0377080795466968 0.00047738924860197716
0.0427793401481503 0.0005101254090599031
0.0481857719336037 0.0005432052145337115
0.0539131211796872 0.0005771666326136318
0.0599860172642255 0.0006098749334977041
0.0663836273548788 0.0006428753160326493
0.0731213199572937 0.0006771825093973498
0.0801871921040314 0.0007103824750557661
0.087604028441795 0.0007450430140947161
0.0953579224800278 0.0007785395602471457
0.10344950758007 0.0008124257664144732
0.111883198323957 0.0008469803912242787
0.120657333790686 0.0008807860006990933
0.129776034379989 0.0009151210258651783
0.139234218008677 0.0009497130534421129
0.149035908605582 0.000983210411527285
0.159181408586685 0.0010185908861079218
0.169669944300354 0.001052340856354994
0.180504111225264 0.0010869683440283971
0.191685185186117 0.001121129001218044
0.203211972419296 0.001155785844011468
0.215077930127946 0.0011906081811731333
0.227297803606902 0.0012251809363545921
0.239859785714172 0.001259478127606129
0.252767680326608 0.0012943173425950822
0.266020140868972 0.00132916019156703
0.279621369096681 0.0013631021079672362
0.293574964967845 0.0013991741146021602
0.30787367274031 0.0014329535053637869
0.322516993817637 0.0014677837565052
0.337512209911617 0.0015030190825332129
0.352857844471657 0.001538292883252022
0.368533734830795 0.0015710745641784652
0.384593393072905 0.0016094274591146852
0.400966945690175 0.0016406333422410702
0.417682742015155 0.001675089173384216
0.434748340301875 0.0017100373112462438
0.452165305792861 0.0017453309090784408
0.469966015959618 0.0017837184188405706
0.488089391064331 0.0018157215903839403
0.50658098915876 0.0018525129829666648
0.525418574289947 0.001887274147477112
0.544604449841246 0.0019221046001857722
0.564140192448951 0.001957346128436797
0.584036275561452 0.001992973960548434
0.604273555304953 0.0020275094121184967
0.624869001589651 0.00206278199157621
0.645816222546875 0.0020982199384579478
0.66711461591012 0.0021334945068375542
0.688768621022484 0.002169143300303512
0.710776172949087 0.002203923057355413
0.733136218735134 0.0022397329997052664
0.755848822301059 0.0022750937760576016
0.778915702417623 0.0023101500329853982
0.801558746209023 0.0022330922157966946
0.823088865606315 0.002171393429976465
0.845699868601946 0.002273362499607095
0.867671360913461 0.0021898851831752162
0.890644885530676 0.0022909059981849
0.912301817321016 0.002164925462069657
0.934859748823136 0.002272700575123643
0.958584280019939 0.0023173214039076432


==> Images/Results/planesource_timesteps_tol_0.001_pmm40.txt <==
t dt
2.05975822637442e-11 2.7184274242829397e-12
2.82656812511512e-10 3.3713495253021515e-11
5.85990344940945e-09 7.993200857288004e-10
1.51990953528329e-07 1.8719552161781755e-08
1.30140556442189e-06 1.3974629302137304e-07
8.3548654296918e-06 8.183791008761119e-07
3.69804903355555e-05 3.209036358915797e-06
0.000117775989445959 8.817712054279072e-06
0.000299727950174616 1.961279501110373e-05
0.000647663949202983 3.656505960139371e-05
0.00122498920499611 6.0669692969546374e-05
0.00209354518950758 9.002216126548516e-05
0.00328152744072536 0.00012192819372925051
0.00479789084405769 0.00015469698416140852
0.00662981232876065 0.0001875191811252334
0.00878057521580318 0.00021766623269191238
0.0112306451212902 0.0002478802626783878
0.0139830298244759 0.0002786185285524266
0.0170586092238626 0.00031006500586793813
0.020438904063895 0.0003406885231475096
0.0241347930457876 0.00037334318820433227
0.0281397835192944 0.0004038973876010842
0.0324659343977514 0.00043517698253532633
0.0371040449691863 0.00046700420292485636
0.0420604167793552 0.0004994282108322973
0.0473384934625741 0.0005306253263456486
0.0529373562133329 0.0005627926045344914
0.0588613721377474 0.0005956976585829978
0.0650952427282173 0.0006272357862964589
0.071669881574187 0.0006608881326870244
0.0785681537265952 0.0006926987056776499
0.0857828035485244 0.0007242270589578187
0.09332778057209 0.0007581738993878662
0.101201608185415 0.0007902693833767552
0.109403575882463 0.0008239160513965444
0.11793075217024 0.0008562813355657943
0.126789711699832 0.0008889938047749252
0.135980216760123 0.0009219305230749051
0.145501135503214 0.0009555237777238168
0.155354370276472 0.0009885978967461714
0.165538882941513 0.0010224159857165672
0.176056232167473 0.001054769525556645
0.186904529084659 0.001088260990804855
0.198085904049211 0.0011213295829998059
0.209605332630749 0.0011548667398966238
0.221454867530175 0.001188964481807424
0.233644575025023 0.001221808640654329
0.246165998256872 0.0012553828331091743
0.259024011127577 0.001289178888908875
0.272217793397457 0.001322946166748205
0.285742878208066 0.0013560157808500408
0.29961643230254 0.0013904422528128579
0.313817592883163 0.001423513305143105
0.328359680553147 0.001457787023064143
0.343241950325398 0.0014915982708724462
0.358465933567539 0.0015256006438284819
0.374036879263134 0.00156056857863632
0.389924085789657 0.001592201130766816
0.406187665638717 0.0016299758169302909
0.422777589897179 0.0016621684557284178
0.439697673745774 0.0016954346420287453
0.456971197798441 0.001731063370326644
0.474599128052294 0.0017658849294091912
0.492539137632994 0.0017975342144184558
0.510843686828199 0.0018337060912340288
0.529486781344099 0.0018678177677475712
0.548472205863339 0.0019019834751716111
0.567801105198455 0.001936296156378172
0.587474984695894 0.001971135232455569
0.60750213022634 0.0020059184833458215
0.62787017100027 0.00204059026449218
0.648586563320724 0.002075172181523541
0.669652079911211 0.0021100832383389853
0.691068655352231 0.0021449195272856105
0.712831443032419 0.002179575447899455
0.734943779768742 0.002215059856593948
0.757407089452758 0.002249666675052275
0.780222275308529 0.002284930343777067
0.803386531793992 0.002320013653821906
0.826572745697279 0.002305935244405372
0.847926291150048 0.002130647059597167
0.869900439686391 0.002206955245563116
0.892008068623453 0.002206952583477779
0.914850711867538 0.0022999235407073102
0.936980019372074 0.002197392692359408
0.960651641090337 0.00237923754332729


==> Images/Results/planesource_timesteps_tol_0.001_pmm50.txt <==
t dt
2.05078174345438e-11 2.706581703736588e-12
2.81099528697998e-10 3.406321754266606e-11
3.97199402145941e-09 4.820759077810004e-10
8.79813969109829e-08 1.1087693270350872e-08
8.66391599797911e-07 9.421436305170611e-08
5.88859615873351e-06 5.873855085558742e-07
2.78122529547658e-05 2.468943107587286e-06
9.36925808318723e-05 7.2168500123546584e-06
0.000246160748017167 1.642824146557732e-05
0.000544456472986424 3.175740140291395e-05
0.00105336962337048 5.315499328653983e-05
0.00183504437893715 8.135845699526153e-05
0.00293325057225868 0.00011315271959119151
0.00434458574973217 0.0001438753606816594
0.00606854433617276 0.00017557487405469148
0.00810483918936455 0.0002074748765615129
0.0104571819972541 0.00023859499183059973
0.0131168427795531 0.0002685705370140361
0.0160722641721784 0.000297814642719706
0.0193191647940689 0.0003276777061709117
0.0228813902045575 0.0003599411645117527
0.0267572390766102 0.00039044081036417185
0.0309431724949203 0.00042120568046597785
0.035441047686091 0.0004528937200881509
0.040247817572379 0.0004838810996832291
0.0453691946660993 0.0005159250586353874
0.0508054747667318 0.0005464291114918585
0.0565558856365015 0.0005783340617624221
0.062623206369958 0.0006094714470035606
0.0690130640332948 0.0006422638107473883
0.075711065728495 0.0006729763796721985
0.0827388633569036 0.0007059229366223496
0.0900705753793064 0.0007369430988755319
0.0977312835665855 0.0007687884764076838
0.105707229807983 0.0008016643768227391
0.114010146185804 0.0008328841372905897
0.12263213081941 0.0008653240289403702
0.131574626071223 0.0008977078947343108
0.140838969041971 0.0009297174511953696
0.15043138934078 0.0009620116450398907
0.160337995175122 0.0009943367464851636
0.170572806043406 0.0010267176886326
0.181136515630403 0.001059425283253055
0.192022303558129 0.001091943331882917
0.203232299854917 0.0011245210539106748
0.214774405953978 0.0011569205008248812
0.226637558122773 0.00119018954064819
0.238834378806201 0.001222428364709629
0.251355171909756 0.0012552919735029262
0.264204137539595 0.001288192360171363
0.277383618140891 0.001321374782071115
0.290886547270468 0.001353909166524572
0.304729008403032 0.001387118391650777
0.31889304527396 0.0014198609159803148
0.333392995957966 0.001453583305730257
0.348224249141701 0.001486460750096069
0.363386395903353 0.0015192896921859811
0.378889200058859 0.0015534289040710603
0.394716323832933 0.001586574813440593
0.410888715011869 0.0016201106904933902
0.427370351100166 0.0016514681042646157
0.444187322418482 0.0016850630452858923
0.461339146385031 0.001718525151446719
0.478831996735064 0.0017528561819369361
0.496686776512848 0.0017887355468896153
0.51485546317916 0.0018204901739273898
0.533373303174492 0.0018549181585550626
0.55222948181553 0.0018889805092890926
0.571423271546991 0.0019228783073800652
0.590960100043745 0.0019572800942645567
0.610835618496232 0.001990627646000236
0.631053316029083 0.0020254128693957202
0.651609759429161 0.002059181307754231
0.672510919383052 0.002093479721693197
0.693755882548224 0.002128075700507723
0.715347389520588 0.002162262669014757
0.737280504686576 0.002196815217209673
0.759562264620457 0.002231545237776948
0.78218804942462 0.0022661883629997584
0.805161430002758 0.00230083153393846
0.828471613216271 0.0023341029062986097
0.850843304960618 0.00222258666039447
0.872527800313784 0.002168440014650262
0.894546425253291 0.002203360076198108
0.917244103521967 0.002280277936562778
0.939699226483081 0.002227862696119722
0.96305239801915 0.0024021210773794463


==> Images/Results/planesource_timesteps_tol_0.001_pmm60.txt <==
t dt
2.04464796560607e-11 2.699523086230075e-12
2.7963646106034e-10 3.3214596857636153e-11
4.7552117891097e-09 6.441726773765158e-10
1.30337312769577e-07 1.6170988739999388e-08
1.14908488812734e-06 1.2311822399301626e-07
7.35347666021693e-06 7.220902781563052e-07
3.27661616215529e-05 2.850628298786463e-06
0.000105834661213301 7.985309611518061e-06
0.000271259851725965 1.7785814871393022e-05
0.000589190054264521 3.381260882660989e-05
0.00111883743402409 5.5362415619073957e-05
0.00192262323954316 8.36528273343036e-05
0.00304583348954634 0.0001151371478729012
0.00447594260493192 0.00014620970951555466
0.00621377876682027 0.000176441887978991
0.00825694689901091 0.00020743958925611433
0.0106123863788199 0.0002386972394116841
0.0132738971073078 0.0002689754527585886
0.0162425703484144 0.0002998290833135936
0.0194958996974595 0.0003291647974507767
0.0230569204529015 0.00035834270788482795
0.0269206387042759 0.0003904830923840009
0.0310994502639496 0.00042070545223013724
0.035588296042858 0.00045170211462946635
0.0403816237863214 0.00048278969618154586
0.0454861057338043 0.0005133875821030704
0.0509043949165649 0.0005442592040600138
0.0566251362775812 0.0005760885174850187
0.0626681396619052 0.0006068688414885841
0.0690132544486135 0.0006373840528265543
0.0756770627707607 0.0006695297516710215
0.0826471475318917 0.0007003776180404844
0.0899367692469051 0.0007326062378813863
0.0975453520469474 0.0007632780120091451
0.105464353650276 0.0007955494363860302
0.11370036253536 0.0008268833613261775
0.12225456703859 0.0008583737434118942
0.131123580824404 0.0008902709296733374
0.140311491338917 0.0009218330541968663
0.149819728080874 0.0009535954254454458
0.159638238460329 0.00098559832241704
0.169782920578911 0.001017330183487471
0.180243877023104 0.0010491231249155882
0.191025712131798 0.0010813995951556349
0.202126163689246 0.001113469157545265
0.213547024614619 0.001145388138201085
0.225292877652489 0.001177489812715746
0.237355268473131 0.001209574620185136
0.249742403642694 0.0012422815422060431
0.262453677041306 0.0012744486718297258
0.27548772522855 0.001306401685268163
0.288847637576872 0.0013389319739228502
0.302532366248203 0.001371973445306875
0.316538230852748 0.001403583976382817
0.33086832072368 0.0014364894748137619
0.34552737123297 0.001469310883841009
0.360512709896689 0.0015016891327110592
0.375828200439586 0.0015346036775296642
0.391477747477419 0.001568382424765129
0.407434527154266 0.001598859255385956
0.423737361639712 0.001633935464815308
0.440392175226308 0.0016687424692741909
0.457372781013289 0.0017014532837352706
0.474683442213916 0.0017341199107897142
0.49229655209541 0.001764449455193674
0.510251392686057 0.001799159402296173
0.52853341625388 0.001831293996125746
0.547156292520248 0.001865535642667393
0.566110704729547 0.001898792527995979
0.585398338291894 0.0019322322735293366
0.605026108324892 0.00196626004990741
0.624986593591795 0.0019991877299706724
0.645286456147381 0.002033418880213543
0.665921690264615 0.002067069778222423
0.68689575049002 0.0021007983053647128
0.708210790528544 0.002134745049618771
0.729863781606097 0.0021686423711994463
0.751858038968061 0.002203070779777344
0.774194386443299 0.0022369176292300267
0.796875291241444 0.0022714314702027578
0.819898537209877 0.0023057438968976914
0.843257253903104 0.0023389331025918626
0.866180800753405 0.0022549962806003567
0.887357697608138 0.0021315858382526206
0.909130176866479 0.002188300291672025
0.931958865568822 0.00229643001078733
0.954816458324197 0.002289394800938752


==> Images/Results/planesource_timesteps_tol_0.001_pmm70.txt <==
t dt
2.04092345711537e-11 2.6938720523079883e-12
2.75982031880985e-10 3.2984045238417965e-11
3.86470846102303e-09 4.6534124207259844e-10
7.80869193413444e-08 9.885478005630761e-09
7.92931473425963e-07 8.651118613853283e-08
5.42590379014695e-06 5.428594569747311e-07
2.56121790942257e-05 2.2862255565322316e-06
8.68746796800988e-05 6.732177426041545e-06
0.000230643703806001 1.5452275081292794e-05
0.000510003291248249 2.969757026331061e-05
0.00098979329659531 5.01430133701185e-05
0.00173205336825561 7.711275697834921e-05
0.00277911776551595 0.00010808013532396699
0.00414539998805539 0.0001395862352992544
0.00581177961352244 0.00016975781808818523
0.0077754855162886 0.0001995744833040095
0.0100436692393834 0.00022940827266312007
0.0126181204696461 0.0002605203717665914
0.0155050429671551 0.00029257155841356966
0.0186932324776228 0.0003212980952515386
0.0221752550870607 0.0003508219671062026
0.0259602061443365 0.0003817135488667484
0.030040959712249 0.0004116893880398687
0.0344341739673492 0.000442547882768119
0.0391351335607315 0.00047339767246299525
0.0441468313375765 0.0005035854132299968
0.0494659416497184 0.0005344177374114795
0.0550854577246782 0.0005661707978446137
0.0610218313072789 0.0005957348227925495
0.0672734110672287 0.000628181480330272
0.0738333230448355 0.0006591356244485804
0.0807082995790004 0.000690593703023829
0.087880389965911 0.0007206444931824712
0.0953685593704113 0.0007519913986294138
0.103167716852929 0.0007829170086338091
0.111279446673003 0.0008140871099135768
0.119703058591633 0.0008455975199067595
0.128439867065281 0.0008768011118177275
0.137492851130781 0.0009083670764647299
0.146856221681927 0.0009398608224942074
0.156536418079893 0.0009708956857916041
0.166532400107233 0.0010032986152050216
0.176848442542782 0.001034309026071639
0.187474899754154 0.001065736951425208
0.198416013734103 0.0010974057569289682
0.209671693299521 0.0011290803681659062
0.221251551535436 0.00116061141029488
0.233143538345007 0.0011929829344264082
0.245359530938575 0.001224307807965984
0.25789033594994 0.0012561704641722191
0.27074157190699 0.0012883384806262723
0.283911054818517 0.001320346690733757
0.297396756184956 0.0013518083883061669
0.311212194132675 0.001384548899392542
0.325339628619859 0.001415981082306231
0.339791344183274 0.001448614439393354
0.354566823474705 0.001480816853650158
0.369664822034921 0.001512852080483367
0.385092060603504 0.001545814635590475
0.400838254351682 0.0015783017782340873
0.416910419831539 0.0016100429913563671
0.433291514310534 0.00164141272878967
0.450006452393686 0.0016748195979385309
0.467048473394961 0.00170740771497397
0.484409809791843 0.0017393607821770637
0.50210870488924 0.0017735545255387751
0.520143057706479 0.001806338704738689
0.538505810703782 0.0018396738548134982
0.557193746161037 0.001872213142627459
0.576213863837447 0.0019052671031587816
0.595564774683877 0.001938265388747239
0.615244717866103 0.001971420131517943
0.635264069436888 0.0020052134010100004
0.655610966494388 0.002038354024846442
0.676294753768869 0.002071547078379413
0.697313545652142 0.0021052616208427403
0.718668962654095 0.002138945730354259
0.740362305601806 0.0021724478227724995
0.762389192071323 0.002206356224165983
0.784758232689301 0.0022400249149409058
0.807465431215474 0.002274096316091349
0.83051227725869 0.0023080926530345087
0.853898161783421 0.002342055124482151
0.876478316578505 0.002243551193846776
0.898546844000382 0.0022062423821288682
0.92026415822008 0.0021729494920878028
0.942594680098438 0.002223203453129884
0.966726041980931 0.002466603758742796


==> Images/Results/planesource_timesteps_tol_0.001_pmm80.txt <==
t dt
2.03745690180418e-11 2.689348741354581e-12
2.77375309523778e-10 3.300931862928726e-11
4.18347470975779e-09 5.548199445365633e-10
1.17143417381557e-07 1.462218511912094e-08
1.06009759682482e-06 1.1405622028742066e-07
6.8623262801799e-06 6.763706154943318e-07
3.09167780051567e-05 2.699659912474097e-06
0.00010080005126177 7.641354164467808e-06
0.000259534337640394 1.707179117985535e-05
0.000564817705806652 3.2449032324554024e-05
0.00107577607616781 5.3470636213546053e-05
0.0018568476016891 8.111175043118681e-05
0.00295222762488153 0.00011289372254076511
0.00435903367551679 0.0001434825746342328
0.00606492444386543 0.00017334185657718178
0.00806500889655361 0.000203336384316411
0.0103646490356916 0.0002328542029529991
0.0129650381783186 0.00026314367291897935
0.0158746327370973 0.0002936237581101851
0.0190975824539755 0.0003252875448107603
0.0226144173006797 0.00035525239210326893
0.0264297322154885 0.0003843310040345712
0.0305447011862921 0.0004140485530895542
0.0349609168562357 0.0004446811193431352
0.0396828982535966 0.00047525006298945684
0.0447127465832323 0.0005063367893644597
0.0500462424707477 0.0005369418468142773
0.055693459733864 0.0005670658245952771
0.0616470555680107 0.0005986446748685074
0.0678972501765369 0.0006286185871702177
0.0744695097102652 0.0006604101704196411
0.0813472678104952 0.0006904996598478324
0.0885273324232438 0.0007206776364757239
0.0960191491091613 0.000752691353176286
0.10382278181911 0.0007830783067043401
0.111935047653185 0.0008147926866057146
0.120355932405812 0.0008455631418676892
0.129091645563069 0.0008765946689299776
0.138138196311187 0.0009073283648617913
0.147496278030496 0.0009386282230140439
0.15716094013167 0.0009703420677499807
0.167148571211811 0.0010011937320526655
0.177443344596726 0.001032589232098718
0.188048135464603 0.001063658949772507
0.198968970577373 0.001095172954844844
0.210203408231969 0.0011266697540505259
0.221746734472845 0.0011578371903110062
0.233611604532054 0.0011892419879423687
0.245787469790021 0.001220766178006959
0.258279312045106 0.0012524996641776931
0.271090131011022 0.001284224133271942
0.284217507551576 0.001315751484910414
0.297663308129282 0.001347825017569229
0.311419118813666 0.0013788756251265342
0.325502229370272 0.00141151668302193
0.339899765964452 0.0014427462877612369
0.354615799824655 0.001474781067920188
0.369653912877404 0.0015070646962689598
0.385009043083447 0.001539034150632081
0.400680700346165 0.0015700548642051608
0.416689075215512 0.001604361965425361
0.433011982213965 0.001635216405998555
0.4496418852972 0.001666176311024423
0.466593604559708 0.001698416841078959
0.483873870177511 0.0017314001660851373
0.501501924851077 0.0017661165248318597
0.519433542240488 0.0017962712931983548
0.537704979099627 0.001830385815992795
0.556296760183414 0.0018625588573213127
0.575215896550429 0.0018951869498037058
0.594462811671328 0.0019278679649932407
0.614036000798815 0.0019606492110207535
0.633944112124926 0.0019942026342528478
0.654177421779398 0.002026655655016505
0.674745346842242 0.002059970117350112
0.695644660128793 0.002093244630150879
0.716875044686554 0.0021264407999266126
0.738439599986182 0.002160000341544117
0.760340792678876 0.002193176369311781
0.782574381038728 0.002226906041886127
0.805143546892762 0.002260333253881434
0.828050692398349 0.0022940382795022937
0.851291516142628 0.0023273671673977197
0.873860988457407 0.002246941332492805
0.895766974881741 0.002185965159264734
0.917944294469746 0.002219282115829575
0.940290374158852 0.0022485461453815104
0.964019722837747 0.002396729919624519


==> Images/Results/planesource_timesteps_tol_0.001_pmm90.txt <==
t dt
2.03518085493332e-11 2.6867669826801997e-12
2.74277952765295e-10 3.2582158822104416e-11
3.80322390838417e-09 4.563166611060518e-10
7.06780290878292e-08 9.001632822113113e-09
7.42240725029136e-07 8.12353946823456e-08
5.09034745282657e-06 5.104720779814409e-07
2.40888412327977e-05 2.173164000616223e-06
8.24465544175387e-05 6.455390177998448e-06
0.000221491536072535 1.4879141934952623e-05
0.000493000042243301 2.890314094485236e-05
0.000961557568775912 4.9004158128373934e-05
0.00167942987930944 7.457304252856845e-05
0.00270038548787862 0.00010533543721845035
0.00404143880242067 0.00013748093491373269
0.00568123813046946 0.00016669208658341621
0.00761926062979604 0.00019661267529830543
0.00985103286081674 0.0002260278733024267
0.0123797920608067 0.00025581849359376156
0.0152053860287791 0.0002856645444626774
0.0183397119696196 0.000317759067548584
0.0217986348997128 0.00034749393281946955
0.0255333247103257 0.0003778837378710723
0.0295819876338691 0.00040679775127488646
0.0339259029851538 0.0004371649925231096
0.0385672047263733 0.00046721064668774244
0.0435136589906988 0.0004981472977051095
0.0487686980581945 0.0005286209212864298
0.0543312974811476 0.000558791006779639
0.0602000106290568 0.000590168724880793
0.0663679870386197 0.0006205442867940698
0.0728617816251773 0.0006524391272561454
0.07966255634509 0.0006830543762362736
0.0867572086093381 0.0007119473873662277
0.0941616980907651 0.0007433971194789157
0.101868291000805 0.0007740713528300794
0.109885565978783 0.0008048443818111253
0.11821499748615 0.0008357187087457531
0.126849906811517 0.0008665638369614152
0.135791795635503 0.0008974631370239714
0.145043001727366 0.000928570334472364
0.154609571206333 0.0009591754309200666
0.16447882393209 0.000990555430025427
0.174663792001723 0.001021357415757898
0.185159939534701 0.0010525689582524052
0.195965731171204 0.0010837426568846092
0.207080702294658 0.0011149534615017872
0.218509966093258 0.0011457054397923491
0.230256589104184 0.001177845118251832
0.242309921989089 0.001208300510667635
0.254676325429152 0.001239942663039059
0.267358811862356 0.0012714450892583908
0.280356128273207 0.001302744474308893
0.293668919531889 0.001334344012266669
0.307291641527658 0.001365919949350951
0.321235716129726 0.0013970766123387241
0.335489397785459 0.0014286294131882961
0.350062021126556 0.0014605632053154801
0.364952399150257 0.001492162810805044
0.380162741221188 0.001524060817122349
0.395696377118297 0.001556646983162383
0.411529987776535 0.001586556434343931
0.427709513364481 0.001621353658827843
0.444198679319317 0.0016519030155856041
0.460996860233868 0.0016830033403802628
0.478119759178877 0.001715628919733092
0.495584071680304 0.001749681922436005
0.513348297066595 0.001779438943842599
0.531446082771655 0.0018131655545303512
0.549857247743252 0.001844524794842152
0.56859839189092 0.001877255789259211
0.587665740195222 0.001910094415246701
0.607061309767314 0.0019426485123759027
0.626778728573375 0.0019748795515144336
0.646826298494792 0.0020082053695298146
0.667198825715544 0.0020405614824653513
0.687902784577882 0.0020735801141875164
0.708935768800816 0.0021066333142059487
0.730299444200719 0.0021398996564849777
0.751996259511003 0.002172683071406479
0.774020898271809 0.0022059763625308696
0.796382160389126 0.002239262270805652
0.81907659255616 0.0022727855465968032
0.842105237101821 0.0023062074634586523
0.865466747941408 0.0023397156350413563
0.888034130148646 0.0022418799300833333
0.909845913456679 0.0021719016721305556
0.931610954091059 0.0021836567522701246
0.954940783950398 0.002359795159695677


==> Images/Results/planesource_timesteptimes_ref_hfm10.txt <==
t steptime
0.0 0.020248684
0.00180000000000005 0.019859701000000007
0.0036000000000001 0.019602264999999994
0.00540000000000015 0.020015711000000005
0.00720000000000021 0.020341474
0.00900000000000026 0.020561035000000005
0.0108000000000003 0.020981128999999987
0.0126000000000004 0.021490917
0.0144000000000004 0.021627544999999998
0.0162000000000005 0.021950885000000003
0.0180000000000005 0.02228267200000003
0.0198000000000006 0.022425162
0.0216000000000006 0.02259272699999998
0.0234000000000007 0.023098165000000004
0.0252000000000007 0.023214332999999976
0.0270000000000008 0.023364541999999988
0.0288000000000008 0.023638485000000042
0.0306000000000009 0.023784391999999988
0.0324000000000009 0.024282886000000004
0.034200000000001 0.024420618999999977
0.036000000000001 0.02466789800000002
0.0378000000000011 0.024739446
0.0396000000000011 0.025071964000000002
0.0414000000000012 0.025627176999999945
0.0432000000000012 0.025504259000000085
0.0450000000000013 0.025817332999999998
0.0468000000000013 0.025986141999999934
0.0486000000000014 0.025967022999999978
0.0504000000000014 0.026504753000000103
0.0522000000000015 0.026780574999999973
0.0540000000000015 0.026912433000000013
0.0558000000000016 0.026932019999999945
0.0576000000000016 0.027395958000000054
0.0594000000000017 0.02751471900000002
0.0612000000000018 0.027722812999999902
0.0630000000000018 0.028170162
0.0648000000000019 0.02944425000000006
0.0666000000000019 0.02835557700000002
0.068400000000002 0.028549146999999997
0.070200000000002 0.028744614000000057
0.0720000000000021 0.028782344999999987
0.0738000000000021 0.029171571000000007
0.0756000000000022 0.029363670999999814
0.0774000000000022 0.029394998000000117
0.0792000000000023 0.0295268689999999
0.0810000000000023 0.02994498900000009
0.0828000000000024 0.029729630999999923
0.0846000000000024 0.03023139500000016
0.0864000000000025 0.03028269199999989
0.0882000000000025 0.030413679000000027
0.0900000000000026 0.030738638999999957
0.0918000000000026 0.030946291000000015
0.0936000000000027 0.030982171000000003
0.0954000000000027 0.031035217000000115
0.0972000000000028 0.031299246999999975
0.0990000000000028 0.03130884899999997
0.100800000000003 0.031624176000000004
0.102600000000003 0.031724843999999974
0.104400000000003 0.03202319899999995
0.106200000000003 0.0319943250000001
0.108000000000003 0.03218760399999998
0.109800000000003 0.032275475999999914
0.111600000000003 0.0324538270000001
0.113400000000003 0.03274298799999986
0.115200000000003 0.03283624900000004
0.117000000000003 0.03319071100000004
0.118800000000003 0.03312863300000002
0.120600000000003 0.03308933700000005
0.122400000000004 0.03340747799999999
0.124200000000004 0.03366399199999992
0.126000000000004 0.033751803999999996
0.127800000000004 0.03373962499999994
0.129600000000004 0.033919723999999984
0.131400000000004 0.034132926000000285
0.133200000000004 0.03422017199999994
0.135000000000004 0.03413453799999999
0.136800000000004 0.034744946
0.138600000000004 0.034649169999999785
0.140400000000004 0.034750079000000156
0.142200000000004 0.03496022800000009
0.144000000000004 0.03527007499999968
0.145800000000004 0.03509671300000017
0.147600000000004 0.03527894899999984
0.149400000000004 0.0354356130000002
0.151200000000004 0.035851003999999964
0.153000000000004 0.03585397900000009
0.154800000000004 0.0358966839999999
0.156600000000004 0.03615196599999981
0.158400000000005 0.03620449300000006
0.160200000000005 0.03638734899999996
0.162000000000005 0.03651172200000019
0.163800000000005 0.036524263
0.165600000000005 0.03663062499999992
0.167400000000005 0.03662888200000003
0.169200000000005 0.03709473799999996
0.171000000000005 0.03718676200000015
0.172800000000005 0.03731598099999989
0.174600000000005 0.037430485000000235
0.176400000000005 0.03690786799999968
0.178200000000005 0.03724130800000003
0.180000000000005 0.03747210000000001
0.181800000000005 0.03762288300000005
0.183600000000005 0.03755260199999988
0.185400000000005 0.0379862430000002
0.187200000000005 0.038181800999999904
0.189000000000005 0.03789384699999987
0.190800000000005 0.03824426300000017
0.192600000000006 0.03860509700000003
0.194400000000006 0.03824627199999986
0.196200000000006 0.03855449100000019
0.198000000000006 0.038777174999999886
0.199800000000006 0.03860300299999997
0.201600000000006 0.03881889900000024
0.203400000000006 0.038923290000000055
0.205200000000006 0.03928675299999984
0.207000000000006 0.03921155399999998
0.208800000000006 0.03956775300000004
0.210600000000006 0.03978922999999979
0.212400000000006 0.039544849000000326
0.214200000000006 0.039801439999999744
0.216000000000006 0.03999670000000011
0.217800000000006 0.04008595100000001
0.219600000000006 0.04020192899999975
0.221400000000006 0.041045472000000416
0.223200000000006 0.04095935699999975
0.225000000000006 0.04052518000000038
0.226800000000006 0.041191481999999446
0.228600000000007 0.0409835980000004
0.230400000000007 0.04080122700000022
0.232200000000007 0.04135702299999977
0.234000000000007 0.04259382700000014
0.235800000000007 0.04124722199999997
0.237600000000007 0.04189634299999945
0.239400000000007 0.04147945000000064
0.241200000000007 0.041787196999999665
0.243000000000007 0.041883668999999735
0.244800000000007 0.04193569099999994
0.246600000000007 0.04241572799999993
0.248400000000007 0.042466722000000345
0.250200000000007 0.04230892300000022
0.252000000000007 0.04230236699999956
0.253800000000007 0.04307545099999999
0.255600000000007 0.042853417999999976
0.257400000000007 0.04269088800000009
0.259200000000007 0.04331375200000043
0.261000000000007 0.04334493100000003
0.262800000000007 0.04315738099999944
0.264600000000007 0.04356030500000063
0.266400000000007 0.043290974999999676
0.268200000000007 0.043627547999999905
0.270000000000007 0.0437274900000002
0.271800000000007 0.04361293799999988
0.273600000000008 0.043731576999999966
0.275400000000008 0.04440759099999969
0.277200000000008 0.04420767900000033
0.279000000000008 0.04460277500000043
0.280800000000008 0.04432021199999969
0.282600000000008 0.044473061999999786
0.284400000000008 0.04519669999999998
0.286200000000008 0.0446055430000003
0.288000000000008 0.044640916999999725
0.289800000000008 0.045207441000000514
0.291600000000008 0.04475011799999962
0.293400000000008 0.04539317399999998
0.295200000000008 0.04572682199999978
0.297000000000008 0.04521075099999994
0.298800000000008 0.045601015999999994
0.300600000000008 0.0454444340000002
0.302400000000008 0.04543088900000036
0.304200000000008 0.04583289899999965
0.306000000000008 0.04581433999999973
0.307800000000008 0.045624219000000465
0.309600000000008 0.046356881999999544
0.311400000000008 0.046464331000000136
0.313200000000008 0.04643105400000014
0.315000000000008 0.0464972579999996
0.316800000000008 0.04631228100000051
0.318600000000008 0.047075554000000075
0.320400000000008 0.04711487099999978
0.322200000000008 0.04696136899999992
0.324000000000008 0.047374393000000126
0.325800000000008 0.0469158580000002
0.327600000000008 0.047749270999999816
0.329400000000008 0.04746082800000018
0.331200000000008 0.047279335999999894
0.333000000000008 0.04778471200000034
0.334800000000008 0.04815530899999931
0.336600000000008 0.04799397300000052
0.338400000000008 0.04845008900000014
0.340200000000008 0.047920273999999985
0.342000000000008 0.04836430299999961
0.343800000000008 0.04804460200000005
0.345600000000008 0.04882054900000021
0.347400000000008 0.0489677679999998
0.349200000000009 0.04842265400000034
0.351000000000009 0.048863221999999595
0.352800000000009 0.04949666999999991
0.354600000000009 0.048990158000000505
0.356400000000009 0.04935516900000003
0.358200000000009 0.04913098999999921
0.360000000000009 0.04943693600000021
0.361800000000009 0.049746371000000345
0.363600000000009 0.0498319829999998
0.365400000000009 0.04979870200000036
0.367200000000009 0.04969180999999967
0.369000000000009 0.049828465000000044
0.370800000000009 0.05036480099999974
0.372600000000009 0.050168001000000295
0.374400000000009 0.0499646880000002
0.376200000000009 0.050237097999999314
0.378000000000009 0.050660623000000626
0.379800000000009 0.050569696000000164
0.381600000000009 0.05066003299999977
0.383400000000009 0.05089527500000024
0.385200000000009 0.05124881599999931
0.387000000000009 0.05111599600000005
0.388800000000009 0.05160053800000064
0.390600000000009 0.0514625819999992
0.392400000000009 0.0519358650000008
0.394200000000009 0.05164447399999972
0.396000000000009 0.051748117000000704
0.397800000000009 0.051818049999999616
0.399600000000009 0.05133675999999987
0.401400000000009 0.051920194999999225
0.403200000000009 0.052045968999999914
0.405000000000009 0.05237115600000131
0.406800000000009 0.05230152199999871
0.408600000000009 0.05208198800000119
0.410400000000009 0.052637845999999655
0.412200000000009 0.05277724199999945
0.414000000000009 0.05325706900000071
0.415800000000009 0.052991569999999655
0.417600000000009 0.05321305100000018
0.419400000000009 0.05252279900000012
0.421200000000009 0.05317998399999979
0.423000000000009 0.05356938799999966
0.42480000000001 0.053319604000000353
0.42660000000001 0.05329247000000059
0.42840000000001 0.053401597999998884
0.43020000000001 0.05357557299999982
0.43200000000001 0.053843542000000966
0.43380000000001 0.05334719000000021
0.43560000000001 0.054569197999999375
0.43740000000001 0.05375027999999915
0.43920000000001 0.054650939000000065
0.44100000000001 0.05411083700000141
0.44280000000001 0.05422199799999916
0.44460000000001 0.05483236699999949
0.44640000000001 0.05475433099999982
0.44820000000001 0.055072981000000354
0.45000000000001 0.05451853200000123
0.45180000000001 0.055288112999999584
0.45360000000001 0.0547158440000004
0.45540000000001 0.05492706399999925
0.45720000000001 0.05524663799999985
0.45900000000001 0.05564704300000045
0.46080000000001 0.055661961000000204
0.46260000000001 0.05544998699999937
0.46440000000001 0.05608498900000036
0.46620000000001 0.05534970499999936
0.46800000000001 0.05609837200000101
0.46980000000001 0.055789898999998755
0.47160000000001 0.056041352000001154
0.47340000000001 0.05630601699999893
0.47520000000001 0.05646256100000002
0.47700000000001 0.05658249700000084
0.47880000000001 0.05669190399999913
0.48060000000001 0.056873061000001
0.48240000000001 0.056271582999999126
0.48420000000001 0.05677834599999976
0.48600000000001 0.057056670000001475
0.48780000000001 0.05717666199999982
0.48960000000001 0.05728919699999935
0.49140000000001 0.057242379999999926
0.49320000000001 0.057090890999999644
0.49500000000001 0.05738198899999958
0.49680000000001 0.05738711800000118
0.49860000000001 0.057765958999999256
0.500400000000011 0.05806152799999964
0.502200000000011 0.05800019700000014
0.504000000000011 0.05817510000000148
0.505800000000011 0.05820238999999994
0.507600000000011 0.05853129099999954
0.509400000000011 0.05791214199999928
0.511200000000011 0.058538094000001095
0.513000000000011 0.05850051999999906
0.514800000000011 0.05863089400000021
0.516600000000011 0.05831231300000006
0.518400000000011 0.05898960000000031
0.520200000000011 0.05871917800000048
0.522000000000011 0.05925488899999998
0.523800000000011 0.059224476999999
0.525600000000011 0.05952709700000014
0.527400000000011 0.059007104000000865
0.529200000000011 0.059404846999999705
0.531000000000011 0.059468095999999804
0.532800000000011 0.05954250599999966
0.534600000000011 0.06012629700000005
0.536400000000011 0.059443218000000186
0.538200000000011 0.05997008299999962
0.540000000000011 0.060043369000000624
0.541800000000011 0.06041284099999977
0.543600000000011 0.059433967000000365
0.545400000000011 0.060853519000000134
0.547200000000011 0.0601738179999991
0.549000000000011 0.060789827000000685
0.550800000000011 0.06055659599999963
0.552600000000011 0.0612145660000003
0.554400000000011 0.060944590000000076
0.556200000000011 0.06124317499999954
0.558000000000011 0.06025051399999981
0.559800000000011 0.06063021199999952
0.561600000000011 0.06136301899999985
0.563400000000011 0.06106186400000091
0.565200000000011 0.06212220299999949
0.567000000000011 0.06174705200000119
0.568800000000011 0.061317765999998386
0.570600000000011 0.06166231900000163
0.572400000000011 0.06142966799999883
0.574200000000011 0.06201905900000071
0.576000000000012 0.061806407999998925
0.577800000000012 0.061522842000000466
0.579600000000012 0.062184141999999554
0.581400000000012 0.06412777300000094
0.583200000000012 0.06154119800000046
0.585000000000012 0.06241125599999897
0.586800000000012 0.062346672000000325
0.588600000000012 0.0629248889999996
0.590400000000012 0.0622499990000005
0.592200000000012 0.06306154500000005
0.594000000000012 0.06308534000000066
0.595800000000012 0.06268449399999909
0.597600000000012 0.06247299300000009
0.599400000000012 0.0633116789999999
0.601200000000012 0.06290463999999929
0.603000000000012 0.06290210800000118
0.604800000000012 0.06345341799999993
0.606600000000012 0.06413159199999896
0.608400000000012 0.06654583500000122
0.610200000000012 0.06310922199999958
0.612000000000012 0.06333982800000015
0.613800000000012 0.06359532699999981
0.615600000000012 0.06402969400000025
0.617400000000012 0.06450116999999977
0.619200000000012 0.0636934189999998
0.621000000000012 0.06390749800000073
0.622800000000012 0.06431921599999946
0.624600000000012 0.06499761499999934
0.626400000000012 0.06460873099999986
0.628200000000012 0.06482432300000163
0.630000000000012 0.06500302999999974
0.631800000000012 0.06494878099999823
0.633600000000012 0.06461689400000026
0.635400000000012 0.06554540500000172
0.637200000000012 0.06534161699999785
0.639000000000012 0.06481130400000268
0.640800000000012 0.06573571099999853
0.642600000000012 0.06561779300000126
0.644400000000012 0.06597402999999957
0.646200000000012 0.06579334299999928
0.648000000000012 0.06626388200000122
0.649800000000012 0.06593491399999962
0.651600000000013 0.06646493499999906
0.653400000000013 0.06620628699999997
0.655200000000013 0.06574612300000027
0.657000000000013 0.06614989199999854
0.658800000000013 0.06677268700000027
0.660600000000013 0.06640348500000215
0.662400000000013 0.06697833099999784
0.664200000000013 0.06724285399999985
0.666000000000013 0.06720876600000025
0.667800000000013 0.0667488469999995
0.669600000000013 0.06716108000000176
0.671400000000013 0.06685165000000026
0.673200000000013 0.06767550800000066
0.675000000000013 0.0671148180000003
0.676800000000013 0.06748014999999796
0.678600000000013 0.06743594699999989
0.680400000000013 0.06747001100000105
0.682200000000013 0.06836843399999992
0.684000000000013 0.06751427700000079
0.685800000000013 0.06849061799999845
0.687600000000013 0.0682964119999987
0.689400000000013 0.06821922000000313
0.691200000000013 0.06799991899999824
0.693000000000013 0.06858623000000108
0.694800000000013 0.06903985599999984
0.696600000000013 0.06869856599999835
0.698400000000013 0.0689460980000014
0.700200000000013 0.06914779599999932
0.702000000000013 0.06946055499999915
0.703800000000013 0.06922950000000228
0.705600000000013 0.06979836800000072
0.707400000000013 0.06908218199999894
0.709200000000013 0.06943285099999841
0.711000000000013 0.06950690700000095
0.712800000000013 0.07000559600000145
0.714600000000013 0.06965476599999931
0.716400000000013 0.06968261399999776
0.718200000000013 0.06977850200000191
0.720000000000013 0.06992312499999898
0.721800000000013 0.06993752600000036
0.723600000000013 0.06965643099999852
0.725400000000013 0.07009446300000022
0.727200000000014 0.07012276200000045
0.729000000000014 0.07015857700000083
0.730800000000014 0.07108958599999937
0.732600000000014 0.0707794820000025
0.734400000000014 0.07058089699999925
0.736200000000014 0.07037933799999863
0.738000000000014 0.07116144500000132
0.739800000000014 0.07106461000000053
0.741600000000014 0.0708003969999993
0.743400000000014 0.07082482699999915
0.745200000000014 0.07097132899999892
0.747000000000014 0.07222173000000254
0.748800000000014 0.0718747649999969
0.750600000000014 0.07144628500000039
0.752400000000014 0.07222355100000044
0.754200000000014 0.07143335900000025
0.756000000000014 0.0719883380000006
0.757800000000014 0.07182793799999843
0.759600000000014 0.07258922800000178
0.761400000000014 0.0720210399999992
0.763200000000014 0.0727902190000016
0.765000000000014 0.0730221180000008
0.766800000000014 0.07288695399999767
0.768600000000014 0.07313618799999944
0.770400000000014 0.07261196199999986
0.772200000000014 0.07232879000000025
0.774000000000014 0.07266060799999963
0.775800000000014 0.07375098700000038
0.777600000000014 0.07368014000000045
0.779400000000014 0.0735388669999999
0.781200000000014 0.07394619400000124
0.783000000000014 0.07394548499999942
0.784800000000014 0.07295606399999954
0.786600000000014 0.07364980999999915
0.788400000000014 0.073868614000002
0.790200000000014 0.0739463719999982
0.792000000000014 0.0737721140000005
0.793800000000014 0.07358892499999925
0.795600000000014 0.07419842800000254
0.797400000000014 0.07351629999999787
0.799200000000014 0.07435163599999939
0.801000000000014 0.07468233200000185
0.802800000000015 0.07466236599999831
0.804600000000015 0.07479558200000014
0.806400000000015 0.07454632700000019
0.808200000000015 0.07541506200000114
0.810000000000015 0.07523169599999946
0.811800000000015 0.07572306300000164
0.813600000000015 0.07527691800000014
0.815400000000015 0.0757085439999976
0.817200000000015 0.07609037799999996
0.819000000000015 0.07519823300000184
0.820800000000015 0.07564154599999995
0.822600000000015 0.07638468600000081
0.824400000000015 0.07566343799999942
0.826200000000015 0.07587094299999819
0.828000000000015 0.07799440700000204
0.829800000000015 0.07738541199999815
0.831600000000015 0.07708553800000217
0.833400000000015 0.07604905099999826
0.835200000000015 0.0768574330000007
0.837000000000015 0.07705472099999966
0.838800000000015 0.0769648779999983
0.840600000000015 0.07733715300000199
0.842400000000015 0.07705480799999975
0.844200000000015 0.07697426300000032
0.846000000000015 0.07770431299999814
0.847800000000015 0.07750495100000165
0.849600000000015 0.07713422599999831
0.851400000000015 0.07718748400000308
0.853200000000015 0.07746464599999925
0.855000000000015 0.07778302399999859
0.856800000000015 0.07750595899999979
0.858600000000015 0.07813224999999946
0.860400000000015 0.0783316410000019
0.862200000000015 0.07833085400000073
0.864000000000015 0.07844741599999949
0.865800000000015 0.07781534499999765
0.867600000000015 0.07793106300000119
0.869400000000015 0.07867908900000131
0.871200000000015 0.07767363399999994
0.873000000000015 0.07876939899999869
0.874800000000015 0.07904892400000207
0.876600000000015 0.0789319699999993
0.878400000000016 0.0793164510000004
0.880200000000016 0.07911611299999777
0.882000000000016 0.07935568299999929
0.883800000000016 0.07916826700000001
0.885600000000016 0.07888712100000106
0.887400000000016 0.07898061999999939
0.889200000000016 0.07942840800000184
0.891000000000016 0.07956482199999826
0.892800000000016 0.07935606500000247
0.894600000000016 0.07990137299999844
0.896400000000016 0.07918866800000046
0.898200000000016 0.07995406099999869
0.900000000000016 0.07991360900000188
0.901800000000016 0.08090306299999739
0.903600000000016 0.08039430100000189
0.905400000000016 0.07974186099999869
0.907200000000016 0.07924226300000115
0.909000000000016 0.08037468499999889
0.910800000000016 0.07945730400000173
0.912600000000016 0.07979624700000088
0.914400000000016 0.07964169399999932
0.916200000000016 0.08031275499999779
0.918000000000016 0.08029442100000139
0.919800000000016 0.07916738500000164
0.921600000000016 0.08146170299999866
0.923400000000016 0.08070565699999932
0.925200000000016 0.08045777199999904
0.927000000000016 0.08049848599999976
0.928800000000016 0.08006654300000093
0.930600000000016 0.0791309300000016
0.932400000000016 0.07954815299999751
0.934200000000016 0.08076421900000241
0.936000000000016 0.07979368799999875
0.937800000000016 0.08007966899999985
0.939600000000016 0.08073276800000073
0.941400000000016 0.07991809399999994
0.943200000000016 0.08023170799999946
0.945000000000016 0.07961945799999981
0.946800000000016 0.08084932499999908
0.948600000000016 0.08162135900000322
0.950400000000016 0.08009468299999867
0.952200000000016 0.08010823100000053
0.954000000000017 0.08079926799999981
0.955800000000017 0.07989378199999919
0.957600000000017 0.07944329800000105
0.959400000000017 0.0803235210000004
0.961200000000017 0.08046102299999802
0.963000000000017 0.07964477100000167
0.964800000000017 0.08013283699999718
0.966600000000017 0.08016079200000092
0.968400000000017 0.08021501099999995
0.970200000000017 0.08013541000000046
0.972000000000017 0.0804424389999987
0.973800000000017 0.08025946500000103
0.975600000000017 0.08097298899999927
0.977400000000017 0.0807342480000024
0.979200000000017 0.08002224399999847
0.981000000000017 0.0798341520000001
0.982800000000017 0.08046896600000153
0.984600000000017 0.08046443699999983
0.986400000000017 0.08038337900000059
0.988200000000017 0.07988248899999917
0.990000000000017 0.0807457929999984
0.991800000000017 0.08021070000000208
0.993600000000017 0.08034677399999879
0.995400000000017 0.07955461799999952
0.997200000000017 0.08564536900000164


==> Images/Results/planesource_timesteptimes_ref_hfm100.txt <==
t steptime
0.0 0.138765675
0.00180000000000005 0.150012845
0.0036000000000001 0.15347250399999995
0.00540000000000015 0.1549549
0.00720000000000021 0.15718165500000003
0.00900000000000026 0.15718469000000002
0.0108000000000003 0.16121582600000006
0.0126000000000004 0.16486371999999982
0.0144000000000004 0.16922751300000005
0.0162000000000005 0.17176976500000007
0.0180000000000005 0.1756101779999999
0.0198000000000006 0.17767220600000022
0.0216000000000006 0.18044685199999977
0.0234000000000007 0.18300861800000012
0.0252000000000007 0.18641676299999999
0.0270000000000008 0.18827017200000018
0.0288000000000008 0.192068817
0.0306000000000009 0.194713154
0.0324000000000009 0.2004469539999998
0.034200000000001 0.2016079610000001
0.036000000000001 0.2022050740000001
0.0378000000000011 0.20455933399999937
0.0396000000000011 0.2070079430000007
0.0414000000000012 0.21028226899999947
0.0432000000000012 0.21231061400000062
0.0450000000000013 0.2142343629999992
0.0468000000000013 0.21717353500000058
0.0486000000000014 0.2196909680000001
0.0504000000000014 0.22250112099999964
0.0522000000000015 0.22339209300000018
0.0540000000000015 0.22983243699999978
0.0558000000000016 0.2325689000000004
0.0576000000000016 0.23488596599999934
0.0594000000000017 0.2368641620000007
0.0612000000000018 0.23983664999999998
0.0630000000000018 0.2409816099999995
0.0648000000000019 0.24013483800000035
0.0666000000000019 0.24294764099999977
0.068400000000002 0.24496539100000003
0.070200000000002 0.24702251200000003
0.0720000000000021 0.24860088099999977
0.0738000000000021 0.25117177200000107
0.0756000000000022 0.2534478749999991
0.0774000000000022 0.25518341299999925
0.0792000000000023 0.25761522300000017
0.0810000000000023 0.2576688660000013
0.0828000000000024 0.26199933200000025
0.0846000000000024 0.2631005679999987
0.0864000000000025 0.26503872400000006
0.0882000000000025 0.26671068399999953
0.0900000000000026 0.2691211350000007
0.0918000000000026 0.2706623290000003
0.0936000000000027 0.27284597599999927
0.0954000000000027 0.2736289910000007
0.0972000000000028 0.27692961500000024
0.0990000000000028 0.2777243169999988
0.100800000000003 0.28073473800000137
0.102600000000003 0.28342739699999875
0.104400000000003 0.2853876590000013
0.106200000000003 0.28760091299999857
0.108000000000003 0.29007714100000115
0.109800000000003 0.29030491900000044
0.111600000000003 0.28942895799999846
0.113400000000003 0.29041000399999994
0.115200000000003 0.29279038500000176
0.117000000000003 0.29390947399999945
0.118800000000003 0.2956936359999993
0.120600000000003 0.2963172270000012
0.122400000000004 0.29793586699999786
0.124200000000004 0.3003246730000022
0.126000000000004 0.3008920390000007
0.127800000000004 0.3040963259999998
0.129600000000004 0.30389474599999744
0.131400000000004 0.3057136120000017
0.133200000000004 0.30894636300000045
0.135000000000004 0.3104574719999995
0.136800000000004 0.3098516740000008
0.138600000000004 0.31324198099999734
0.140400000000004 0.31297002500000204
0.142200000000004 0.3140014220000005
0.144000000000004 0.3167766269999994
0.145800000000004 0.32067715199999824
0.147600000000004 0.3219563650000019
0.149400000000004 0.3245335119999986
0.151200000000004 0.3225692140000014
0.153000000000004 0.32311964999999887
0.154800000000004 0.3265154139999993
0.156600000000004 0.3242137840000012
0.158400000000005 0.3285314570000004
0.160200000000005 0.32932155299999977
0.162000000000005 0.329875990999998
0.163800000000005 0.3306723840000032
0.165600000000005 0.33212723599999805
0.167400000000005 0.3329256059999999
0.169200000000005 0.3337324549999998
0.171000000000005 0.3357741080000025
0.172800000000005 0.338522631
0.174600000000005 0.33768046499999826
0.176400000000005 0.3404626389999983
0.178200000000005 0.34419735400000206
0.180000000000005 0.3456232969999995
0.181800000000005 0.34769399900000053
0.183600000000005 0.35006355799999866
0.185400000000005 0.3474869630000015
0.187200000000005 0.3483061310000011
0.189000000000005 0.35026379500000004
0.190800000000005 0.3524221979999993
0.192600000000006 0.3534028049999982
0.194400000000006 0.3532428759999995
0.196200000000006 0.3562780150000009
0.198000000000006 0.3577341220000001
0.199800000000006 0.3592181849999996
0.201600000000006 0.35980572700000124
0.203400000000006 0.3611120519999993
0.205200000000006 0.363675722
0.207000000000006 0.3641615250000001
0.208800000000006 0.3644021049999999
0.210600000000006 0.36628431700000164
0.212400000000006 0.36691227200000043
0.214200000000006 0.372523570999995
0.216000000000006 0.37523237799999976
0.217800000000006 0.3766405400000039
0.219600000000006 0.37737190499999684
0.221400000000006 0.3742535280000041
0.223200000000006 0.3761016289999972
0.225000000000006 0.37735663200000147
0.226800000000006 0.3791607510000006
0.228600000000007 0.3797641979999966
0.230400000000007 0.38134629400000364
0.232200000000007 0.3829541559999967
0.234000000000007 0.38505686100000247
0.235800000000007 0.3871207959999978
0.237600000000007 0.38596149199999985
0.239400000000007 0.38815383600000075
0.241200000000007 0.39049982499999913
0.243000000000007 0.39062640600000265
0.244800000000007 0.3916574949999969
0.246600000000007 0.3945019720000005
0.248400000000007 0.3988250120000032
0.250200000000007 0.4001363470000001
0.252000000000007 0.4010338299999958
0.253800000000007 0.3984683620000027
0.255600000000007 0.3975626960000014
0.257400000000007 0.4044476649999993
0.259200000000007 0.4025835650000005
0.261000000000007 0.40404417399999915
0.262800000000007 0.40494884200000314
0.264600000000007 0.40711391299999633
0.266400000000007 0.4077092449999995
0.268200000000007 0.4073852329999994
0.270000000000007 0.41005395700000236
0.271800000000007 0.4110097599999989
0.273600000000008 0.4184439690000019
0.275400000000008 0.4177688579999952
0.277200000000008 0.41931020200000546
0.279000000000008 0.41895494199999916
0.280800000000008 0.416730201
0.282600000000008 0.41999832700000184
0.284400000000008 0.42097121199999776
0.286200000000008 0.42605262699999713
0.288000000000008 0.42275265399999995
0.289800000000008 0.424616106000002
0.291600000000008 0.4265589119999973
0.293400000000008 0.4274735940000056
0.295200000000008 0.4290483690000002
0.297000000000008 0.4291401819999976
0.298800000000008 0.4320154340000002
0.300600000000008 0.431374476000002
0.302400000000008 0.43437394099999693
0.304200000000008 0.439125642999997
0.306000000000008 0.4375689989999998
0.307800000000008 0.4436365530000046
0.309600000000008 0.43822596100000055
0.311400000000008 0.4382223029999963
0.313200000000008 0.44061482100000404
0.315000000000008 0.43837945399999967
0.316800000000008 0.4435178949999994
0.318600000000008 0.44338637999999975
0.320400000000008 0.44588064999999943
0.322200000000008 0.44620975499999815
0.324000000000008 0.44664211500000306
0.325800000000008 0.4488118139999955
0.327600000000008 0.44800671300000516
0.329400000000008 0.45045350999999556
0.331200000000008 0.45647312500000226
0.333000000000008 0.45917878499999887
0.334800000000008 0.4600692400000028
0.336600000000008 0.46001213699999965
0.338400000000008 0.4579493740000018
0.340200000000008 0.4591913820000002
0.342000000000008 0.46142025500000017
0.343800000000008 0.4614693209999956
0.345600000000008 0.4630304969999983
0.347400000000008 0.46431250300000926
0.349200000000009 0.46516053499999543
0.351000000000009 0.46728512500000363
0.352800000000009 0.46854286899998954
0.354600000000009 0.46995315099999857
0.356400000000009 0.47562523000000567
0.358200000000009 0.48036873399999536
0.360000000000009 0.4745775570000035
0.361800000000009 0.4728333770000006
0.363600000000009 0.4747738380000044
0.365400000000009 0.4754131779999966
0.367200000000009 0.47701956699999926
0.369000000000009 0.48130559199999823
0.370800000000009 0.4809074260000017
0.372600000000009 0.4818620599999974
0.374400000000009 0.48331346800000574
0.376200000000009 0.4881189620000015
0.378000000000009 0.4874290369999983
0.379800000000009 0.48942411400000196
0.381600000000009 0.4933334349999967
0.383400000000009 0.49409063400000264
0.385200000000009 0.4979913109999927
0.387000000000009 0.4916423450000025
0.388800000000009 0.4924289559999977
0.390600000000009 0.49409588600001086
0.392400000000009 0.49561154299999544
0.394200000000009 0.4987813810000006
0.396000000000009 0.49981628599999794
0.397800000000009 0.5028137860000044
0.399600000000009 0.5030985610000016
0.401400000000009 0.5041586749999993
0.403200000000009 0.5012440869999892
0.405000000000009 0.5027342110000035
0.406800000000009 0.5074950009999952
0.408600000000009 0.5106774760000121
0.410400000000009 0.5127135809999999
0.412200000000009 0.5098076849999984
0.414000000000009 0.5106518409999978
0.415800000000009 0.5122048789999951
0.417600000000009 0.511999351
0.419400000000009 0.5146192370000051
0.421200000000009 0.5154382409999982
0.423000000000009 0.5151183659999958
0.42480000000001 0.5178817860000038
0.42660000000001 0.517542750000004
0.42840000000001 0.524200062999995
0.43020000000001 0.5257265759999967
0.43200000000001 0.5263194059999989
0.43380000000001 0.5228754590000051
0.43560000000001 0.5272735429999926
0.43740000000001 0.5266511720000011
0.43920000000001 0.5274997460000037
0.44100000000001 0.5285498490000009
0.44280000000001 0.5302650560000046
0.44460000000001 0.5310319350000015
0.44640000000001 0.5324404909999885
0.44820000000001 0.5318484370000078
0.45000000000001 0.5320960359999987
0.45180000000001 0.5370495620000071
0.45360000000001 0.5407932919999894
0.45540000000001 0.5427522040000099
0.45720000000001 0.5399733499999968
0.45900000000001 0.540435262999992
0.46080000000001 0.5415434840000017
0.46260000000001 0.5424478900000054
0.46440000000001 0.5446120710000031
0.46620000000001 0.5451548419999881
0.46800000000001 0.5470960460000072
0.46980000000001 0.5481479820000033
0.47160000000001 0.5479679199999907
0.47340000000001 0.5488124080000034
0.47520000000001 0.5538554470000037
0.47700000000001 0.5581496989999977
0.47880000000001 0.5576232359999977
0.48060000000001 0.5532793680000054
0.48240000000001 0.5572385859999969
0.48420000000001 0.5560645089999952
0.48600000000001 0.559468931000012
0.48780000000001 0.5602944379999997
0.48960000000001 0.5612786569999884
0.49140000000001 0.5606416630000126
0.49320000000001 0.567490136999993
0.49500000000001 0.5682357209999935
0.49680000000001 0.5702538760000095
0.49860000000001 0.5715616290000014
0.500400000000011 0.568917442
0.502200000000011 0.5696449879999932
0.504000000000011 0.5703412849999978
0.505800000000011 0.5725756340000032
0.507600000000011 0.5753644450000053
0.509400000000011 0.5755493169999966
0.511200000000011 0.576349245000003
0.513000000000011 0.5743396009999913
0.514800000000011 0.5753557260000122
0.516600000000011 0.5816354799999885
0.518400000000011 0.5862057390000075
0.520200000000011 0.5868346580000008
0.522000000000011 0.5821260889999991
0.523800000000011 0.5860758150000009
0.525600000000011 0.5860297819999971
0.527400000000011 0.5865241199999929
0.529200000000011 0.5883320140000023
0.531000000000011 0.5901139569999998
0.532800000000011 0.5898920620000041
0.534600000000011 0.590235229000001
0.536400000000011 0.5902078870000054
0.538200000000011 0.5937603169999903
0.540000000000011 0.6008478079999975
0.541800000000011 0.6007967870000073
0.543600000000011 0.5981330199999917
0.545400000000011 0.5978970660000016
0.547200000000011 0.6013405740000053
0.549000000000011 0.6002957710000061
0.550800000000011 0.603568273999997
0.552600000000011 0.6043384689999982
0.554400000000011 0.6142315829999916
0.556200000000011 0.6064522660000051
0.558000000000011 0.613492038000004
0.559800000000011 0.6121776389999951
0.561600000000011 0.6101274590000116
0.563400000000011 0.6125400039999818
0.565200000000011 0.6142791139999986
0.567000000000011 0.6138541939999982
0.568800000000011 0.6219313440000178
0.570600000000011 0.6171390190000068
0.572400000000011 0.6168210019999947
0.574200000000011 0.6187303419999921
0.576000000000012 0.6184450629999958
0.577800000000012 0.6270423340000093
0.579600000000012 0.6270020179999847
0.581400000000012 0.6237678410000171
0.583200000000012 0.6231428330000028
0.585000000000012 0.6245110379999801
0.586800000000012 0.6257084980000229
0.588600000000012 0.6293176079999796
0.590400000000012 0.6307848940000156
0.592200000000012 0.6311088230000053
0.594000000000012 0.6294640169999752
0.595800000000012 0.6323799460000146
0.597600000000012 0.6403858600000092
0.599400000000012 0.6407898260000024
0.601200000000012 0.637459419999999
0.603000000000012 0.6389915129999792
0.604800000000012 0.6377717950000203
0.606600000000012 0.6409033029999875
0.608400000000012 0.6423808339999937
0.610200000000012 0.647310933
0.612000000000012 0.6426852940000174
0.613800000000012 0.6450186449999933
0.615600000000012 0.6465437580000071
0.617400000000012 0.6482156649999808
0.619200000000012 0.6492512279999971
0.621000000000012 0.6508283840000217
0.622800000000012 0.6497716140000023
0.624600000000012 0.6515292379999948
0.626400000000012 0.6532868379999854
0.628200000000012 0.655709360000003
0.630000000000012 0.6548031689999902
0.631800000000012 0.6557650220000255
0.633600000000012 0.6603329900000006
0.635400000000012 0.6654247329999805
0.637200000000012 0.661606742999993
0.639000000000012 0.6627899920000004
0.640800000000012 0.6635206480000022
0.642600000000012 0.6629358990000185
0.644400000000012 0.663871266000001
0.646200000000012 0.6638492849999977
0.648000000000012 0.6658488639999973
0.649800000000012 0.6657851129999983
0.651600000000013 0.6698123820000035
0.653400000000013 0.6773211059999937
0.655200000000013 0.6770465099999967
0.657000000000013 0.6740627469999936
0.658800000000013 0.6751049180000166
0.660600000000013 0.6775997339999833
0.662400000000013 0.6774493520000249
0.664200000000013 0.6787771299999861
0.666000000000013 0.6800321620000034
0.667800000000013 0.6897126860000071
0.669600000000013 0.6869058439999947
0.671400000000013 0.6887883219999935
0.673200000000013 0.6842572779999898
0.675000000000013 0.6864200870000161
0.676800000000013 0.6875729530000001
0.678600000000013 0.687901289999985
0.680400000000013 0.6889830169999982
0.682200000000013 0.6910584400000062
0.684000000000013 0.687639426000004
0.685800000000013 0.6907388260000005
0.687600000000013 0.6989712419999989
0.689400000000013 0.6996561980000138
0.691200000000013 0.6957788039999855
0.693000000000013 0.6998126599999921
0.694800000000013 0.6974410530000057
0.696600000000013 0.7002345049999974
0.698400000000013 0.7031560020000143
0.700200000000013 0.7013405619999844
0.702000000000013 0.6987040620000187
0.703800000000013 0.6980252869999788
0.705600000000013 0.7109365969999999
0.707400000000013 0.7111941420000107
0.709200000000013 0.7059770310000033
0.711000000000013 0.7097000039999841
0.712800000000013 0.7108372030000112
0.714600000000013 0.7238867789999972
0.716400000000013 0.7232910689999983
0.718200000000013 0.7145339350000199
0.720000000000013 0.7153202689999887
0.721800000000013 0.7189586069999905
0.723600000000013 0.719455752000016
0.725400000000013 0.7300974589999782
0.727200000000014 0.7223751280000101
0.729000000000014 0.7216624440000032
0.730800000000014 0.7206259730000113
0.732600000000014 0.7220016199999861
0.734400000000014 0.7238273460000073
0.736200000000014 0.7227219810000065
0.738000000000014 0.7286945419999995
0.739800000000014 0.7321771529999808
0.741600000000014 0.729329765000017
0.743400000000014 0.7304965870000046
0.745200000000014 0.7314666549999913
0.747000000000014 0.731754355999982
0.748800000000014 0.7291992550000259
0.750600000000014 0.7393376879999778
0.752400000000014 0.7348569359999999
0.754200000000014 0.7360493540000164
0.756000000000014 0.7319496229999913
0.757800000000014 0.7323529490000169
0.759600000000014 0.7315549149999754
0.761400000000014 0.7326806840000017
0.763200000000014 0.736226218000013
0.765000000000014 0.7407153519999952
0.766800000000014 0.7382771380000008
0.768600000000014 0.7376818520000086
0.770400000000014 0.7407057970000039
0.772200000000014 0.7429138999999907
0.774000000000014 0.748732289000003
0.775800000000014 0.7446025120000002
0.777600000000014 0.7436216220000063
0.779400000000014 0.7478196559999901
0.781200000000014 0.7489020559999915
0.783000000000014 0.7490271340000163
0.784800000000014 0.750482269999992
0.786600000000014 0.7518363030000046
0.788400000000014 0.7523964159999821
0.790200000000014 0.7552425370000151
0.792000000000014 0.7552660449999848
0.793800000000014 0.7550553949999994
0.795600000000014 0.7550118460000022
0.797400000000014 0.7583312940000155
0.799200000000014 0.7585689210000055
0.801000000000014 0.7624086820000002
0.802800000000015 0.7610837349999997
0.804600000000015 0.7622168519999946
0.806400000000015 0.7633684239999923
0.808200000000015 0.7679010139999889
0.810000000000015 0.7662362460000054
0.811800000000015 0.7666431530000182
0.813600000000015 0.7691429529999994
0.815400000000015 0.777757059999999
0.817200000000015 0.7717619039999875
0.819000000000015 0.7712989649999997
0.820800000000015 0.7727997720000133
0.822600000000015 0.7743836429999931
0.824400000000015 0.7760389590000045
0.826200000000015 0.7770341879999876
0.828000000000015 0.7775987360000158
0.829800000000015 0.7781865479999794
0.831600000000015 0.7748510400000157
0.833400000000015 0.7820932939999921
0.835200000000015 0.7823693249999906
0.837000000000015 0.7865035270000078
0.838800000000015 0.7811748009999917
0.840600000000015 0.7857259060000104
0.842400000000015 0.7841676349999886
0.844200000000015 0.7849081120000108
0.846000000000015 0.7877294200000051
0.847800000000015 0.7904404159999956
0.849600000000015 0.7968692640000086
0.851400000000015 0.7928661629999851
0.853200000000015 0.7925303500000211
0.855000000000015 0.7934329309999839
0.856800000000015 0.7964779069999963
0.858600000000015 0.7962663240000154
0.860400000000015 0.8005440279999902
0.862200000000015 0.7981461580000087
0.864000000000015 0.7997579679999944
0.865800000000015 0.7991872190000038
0.867600000000015 0.8014696609999987
0.869400000000015 0.8002203080000072
0.871200000000015 0.8040718289999802
0.873000000000015 0.8029663119999952
0.874800000000015 0.8073212880000256
0.876600000000015 0.8097432829999889
0.878400000000016 0.8105708129999982
0.880200000000016 0.8081748829999924
0.882000000000016 0.810065126000012
0.883800000000016 0.8107202820000055
0.885600000000016 0.8101603299999738
0.887400000000016 0.8180056379999883
0.889200000000016 0.8125273770000376
0.891000000000016 0.81266148200001
0.892800000000016 0.8131914969999912
0.894600000000016 0.8108044900000095
0.896400000000016 0.8140549269999724
0.898200000000016 0.8122307300000102
0.900000000000016 0.8149519359999999
0.901800000000016 0.8160137969999823
0.903600000000016 0.8161454369999888
0.905400000000016 0.8155762740000227
0.907200000000016 0.8199464250000119
0.909000000000016 0.8166040199999998
0.910800000000016 0.8180581109999707
0.912600000000016 0.816965797000023
0.914400000000016 0.8303178969999863
0.916200000000016 0.8188275950000161
0.918000000000016 0.8187299669999675
0.919800000000016 0.8205879340000024
0.921600000000016 0.82024849000004
0.923400000000016 0.8172928729999853
0.925200000000016 0.8186295269999846
0.927000000000016 0.8221489270000006
0.928800000000016 0.8208428710000248
0.930600000000016 0.8223013960000003
0.932400000000016 0.8220546559999775
0.934200000000016 0.8182250440000303
0.936000000000016 0.8199827519999872
0.937800000000016 0.8218670869999869
0.939600000000016 0.8212203169999839
0.941400000000016 0.8189355880000448
0.943200000000016 0.8231666989999553
0.945000000000016 0.8218161420000456
0.946800000000016 0.8215848689999916
0.948600000000016 0.8249210269999594
0.950400000000016 0.8353591920000554
0.952200000000016 0.8243412729999591
0.954000000000017 0.8180197340000177
0.955800000000017 0.8212634199999798
0.957600000000017 0.8249289070000145
0.959400000000017 0.8214459370000213
0.961200000000017 0.8218521210000063
0.963000000000017 0.8210079599999744
0.964800000000017 0.8212408969999956
0.966600000000017 0.8181607669999948
0.968400000000017 0.8209705790000044
0.970200000000017 0.820391657000016
0.972000000000017 0.8202010719999748
0.973800000000017 0.8214581990000056
0.975600000000017 0.8190264940000134
0.977400000000017 0.820606865000002
0.979200000000017 0.8200392360000137
0.981000000000017 0.818558884999959
0.982800000000017 0.8192290520000256
0.984600000000017 0.8166614630000026
0.986400000000017 0.820080599999983
0.988200000000017 0.8172830270000304
0.990000000000017 0.8150725109999826
0.991800000000017 0.8167834170000106
0.993600000000017 0.8269820589999881
0.995400000000017 0.8192249740000079
0.997200000000017 0.7945188959999996


==> Images/Results/planesource_timesteptimes_ref_hfm2.txt <==
t steptime
0.0 0.008033193000000001
0.00180000000000005 0.008144414000000003
0.0036000000000001 0.008219163999999994
0.00540000000000015 0.008246127000000006
0.00720000000000021 0.008191734999999999
0.00900000000000026 0.008303259
0.0108000000000003 0.008384236000000003
0.0126000000000004 0.008348595
0.0144000000000004 0.00850991899999999
0.0162000000000005 0.008904292000000008
0.0180000000000005 0.008667659999999994
0.0198000000000006 0.008643258000000001
0.0216000000000006 0.008724620999999988
0.0234000000000007 0.008895322000000011
0.0252000000000007 0.00887254400000001
0.0270000000000008 0.009030925999999995
0.0288000000000008 0.008951394000000001
0.0306000000000009 0.009102140000000009
0.0324000000000009 0.009268465999999975
0.034200000000001 0.009224468000000013
0.036000000000001 0.009149508
0.0378000000000011 0.009193710999999993
0.0396000000000011 0.009375936000000001
0.0414000000000012 0.009493018999999991
0.0432000000000012 0.00947785100000001
0.0450000000000013 0.009579685000000004
0.0468000000000013 0.009434643999999992
0.0486000000000014 0.00935220400000003
0.0504000000000014 0.009673213999999986
0.0522000000000015 0.009717454000000014
0.0540000000000015 0.00971920799999998
0.0558000000000016 0.009595850000000017
0.0576000000000016 0.009711996
0.0594000000000017 0.00972943599999998
0.0612000000000018 0.009826015000000021
0.0630000000000018 0.009736409999999973
0.0648000000000019 0.010006059999999983
0.0666000000000019 0.00980181400000002
0.068400000000002 0.009905200999999975
0.070200000000002 0.009888357000000014
0.0720000000000021 0.00985328299999999
0.0738000000000021 0.009921038000000049
0.0756000000000022 0.009894619999999965
0.0774000000000022 0.010054125000000025
0.0792000000000023 0.009928523999999994
0.0810000000000023 0.00993018200000001
0.0828000000000024 0.009930752999999959
0.0846000000000024 0.009977062000000037
0.0864000000000025 0.01032600699999997
0.0882000000000025 0.01010902800000002
0.0900000000000026 0.010098912000000015
0.0918000000000026 0.010179279999999957
0.0936000000000027 0.010237201000000029
0.0954000000000027 0.010149504000000031
0.0972000000000028 0.010332166999999948
0.0990000000000028 0.010290263999999993
0.100800000000003 0.01017821699999999
0.102600000000003 0.01026795200000008
0.104400000000003 0.010181925999999897
0.106200000000003 0.010212080000000068
0.108000000000003 0.010270467000000005
0.109800000000003 0.010493498999999962
0.111600000000003 0.010362678000000014
0.113400000000003 0.010461465000000003
0.115200000000003 0.010225441000000002
0.117000000000003 0.010351792000000026
0.118800000000003 0.010280677000000016
0.120600000000003 0.010277139999999907
0.122400000000004 0.010366768000000026
0.124200000000004 0.010480676000000022
0.126000000000004 0.01057576299999996
0.127800000000004 0.010542003000000078
0.129600000000004 0.01046830199999993
0.131400000000004 0.010821619000000005
0.133200000000004 0.010701096999999993
0.135000000000004 0.010648027000000004
0.136800000000004 0.010684176000000045
0.138600000000004 0.010786039999999941
0.140400000000004 0.010810339000000058
0.142200000000004 0.01075685999999998
0.144000000000004 0.010671226000000034
0.145800000000004 0.010844689000000018
0.147600000000004 0.010818198999999917
0.149400000000004 0.010851633999999999
0.151200000000004 0.011020582000000001
0.153000000000004 0.010870849999999987
0.154800000000004 0.010945341000000108
0.156600000000004 0.010946184999999997
0.158400000000005 0.010950936999999938
0.160200000000005 0.010852509999999982
0.162000000000005 0.010857913000000052
0.163800000000005 0.011033795999999985
0.165600000000005 0.011094586000000017
0.167400000000005 0.010912799999999945
0.169200000000005 0.01102418000000005
0.171000000000005 0.011078111000000002
0.172800000000005 0.01135461399999993
0.174600000000005 0.011093548000000064
0.176400000000005 0.01100295200000001
0.178200000000005 0.011207528999999994
0.180000000000005 0.011224378999999951
0.181800000000005 0.011150769999999977
0.183600000000005 0.011106873999999989
0.185400000000005 0.011187679000000061
0.187200000000005 0.011312664000000083
0.189000000000005 0.011190621999999983
0.190800000000005 0.011252588999999924
0.192600000000006 0.011509474999999991
0.194400000000006 0.011399817000000034
0.196200000000006 0.011281539000000063
0.198000000000006 0.011381399999999875
0.199800000000006 0.011491502000000153
0.201600000000006 0.011468924999999963
0.203400000000006 0.011417911999999975
0.205200000000006 0.01151271399999998
0.207000000000006 0.011514256999999972
0.208800000000006 0.011593817000000062
0.210600000000006 0.01154177199999995
0.212400000000006 0.011899029999999922
0.214200000000006 0.011638364000000179
0.216000000000006 0.011540348999999894
0.217800000000006 0.01163233500000005
0.219600000000006 0.01161093000000002
0.221400000000006 0.01164531000000002
0.223200000000006 0.01167442899999993
0.225000000000006 0.011742528000000085
0.226800000000006 0.011661295999999988
0.228600000000007 0.011679070999999874
0.230400000000007 0.011887525999999982
0.232200000000007 0.01163800100000012
0.234000000000007 0.01182528099999991
0.235800000000007 0.011895567999999912
0.237600000000007 0.011736264000000052
0.239400000000007 0.011682575000000028
0.241200000000007 0.011834163000000064
0.243000000000007 0.01178654499999987
0.244800000000007 0.01188148
0.246600000000007 0.011956259000000191
0.248400000000007 0.012006538999999927
0.250200000000007 0.012139632000000011
0.252000000000007 0.011988048999999945
0.253800000000007 0.011872172000000125
0.255600000000007 0.011884153999999869
0.257400000000007 0.012046122000000103
0.259200000000007 0.012078853
0.261000000000007 0.012051562999999987
0.262800000000007 0.012002815
0.264600000000007 0.011882214999999974
0.266400000000007 0.012096066000000016
0.268200000000007 0.012301777000000014
0.270000000000007 0.012116139999999831
0.271800000000007 0.012123707000000206
0.273600000000008 0.012111038999999879
0.275400000000008 0.011992591999999913
0.277200000000008 0.012110143000000129
0.279000000000008 0.01222855799999989
0.280800000000008 0.012054768000000049
0.282600000000008 0.012048476000000141
0.284400000000008 0.012180462999999975
0.286200000000008 0.01221005399999986
0.288000000000008 0.012515420000000166
0.289800000000008 0.012323238999999875
0.291600000000008 0.012207950000000078
0.293400000000008 0.012337996999999934
0.295200000000008 0.012445078999999915
0.297000000000008 0.012383153000000036
0.298800000000008 0.012375886000000058
0.300600000000008 0.012390405000000104
0.302400000000008 0.012547427999999972
0.304200000000008 0.012370566999999832
0.306000000000008 0.012783853000000178
0.307800000000008 0.012551486999999861
0.309600000000008 0.01254542000000014
0.311400000000008 0.01239356299999983
0.313200000000008 0.012518175000000076
0.315000000000008 0.012507387999999953
0.316800000000008 0.01257090900000013
0.318600000000008 0.012598509999999896
0.320400000000008 0.012500533999999952
0.322200000000008 0.012645986000000109
0.324000000000008 0.012841230999999897
0.325800000000008 0.012532165000000095
0.327600000000008 0.01259890600000002
0.329400000000008 0.012670436000000063
0.331200000000008 0.012587560999999692
0.333000000000008 0.012749961000000365
0.334800000000008 0.012690335999999913
0.336600000000008 0.012640086999999856
0.338400000000008 0.012653739000000108
0.340200000000008 0.012862665000000106
0.342000000000008 0.013209701999999712
0.343800000000008 0.01266043200000011
0.345600000000008 0.01286745300000014
0.347400000000008 0.012828902999999947
0.349200000000009 0.012885400000000047
0.351000000000009 0.012984621999999835
0.352800000000009 0.012744125000000217
0.354600000000009 0.013004453999999832
0.356400000000009 0.012968251999999847
0.358200000000009 0.013291560000000313
0.360000000000009 0.012858563999999628
0.361800000000009 0.013056297000000328
0.363600000000009 0.012977196000000024
0.365400000000009 0.013074973999999795
0.367200000000009 0.012918686999999984
0.369000000000009 0.013058465999999935
0.370800000000009 0.013032561000000165
0.372600000000009 0.013123075000000206
0.374400000000009 0.013179096000000001
0.376200000000009 0.01335986599999961
0.378000000000009 0.013040442999999957
0.379800000000009 0.013149933000000225
0.381600000000009 0.013208058000000023
0.383400000000009 0.013148955999999767
0.385200000000009 0.013197012000000008
0.387000000000009 0.01329285800000024
0.388800000000009 0.013259542000000124
0.390600000000009 0.013339988999999886
0.392400000000009 0.013496541999999945
0.394200000000009 0.013323148000000007
0.396000000000009 0.013388217000000147
0.397800000000009 0.013366973999999754
0.399600000000009 0.013132517000000288
0.401400000000009 0.013350755999999908
0.403200000000009 0.01348292399999984
0.405000000000009 0.013301524000000065
0.406800000000009 0.013409423999999781
0.408600000000009 0.01353323200000034
0.410400000000009 0.013658849999999667
0.412200000000009 0.01343204900000039
0.414000000000009 0.013602339999999824
0.415800000000009 0.013406151999999949
0.417600000000009 0.013489080999999903
0.419400000000009 0.013748897000000149
0.421200000000009 0.013581106999999815
0.423000000000009 0.013609820000000106
0.42480000000001 0.013610943000000209
0.42660000000001 0.013855325999999835
0.42840000000001 0.013641363000000073
0.43020000000001 0.01372964199999993
0.43200000000001 0.01356636499999997
0.43380000000001 0.013554829000000268
0.43560000000001 0.013755491999999592
0.43740000000001 0.01376541600000003
0.43920000000001 0.013694597000000197
0.44100000000001 0.013842824000000142
0.44280000000001 0.013964348999999654
0.44460000000001 0.013841621000000082
0.44640000000001 0.013686893000000033
0.44820000000001 0.013911114999999974
0.45000000000001 0.014018373999999945
0.45180000000001 0.013960924000000041
0.45360000000001 0.013985695000000131
0.45540000000001 0.013966970999999884
0.45720000000001 0.013910352999999986
0.45900000000001 0.014172748000000013
0.46080000000001 0.013899112000000269
0.46260000000001 0.013865047999999991
0.46440000000001 0.014037690999999963
0.46620000000001 0.013995892000000065
0.46800000000001 0.014086946999999572
0.46980000000001 0.01402788300000024
0.47160000000001 0.013983226000000126
0.47340000000001 0.014067076999999983
0.47520000000001 0.014224827000000051
0.47700000000001 0.014195407999999965
0.47880000000001 0.014221833999999767
0.48060000000001 0.014198949000000294
0.48240000000001 0.014157505999999653
0.48420000000001 0.014322981999999929
0.48600000000001 0.01396848400000028
0.48780000000001 0.014174423000000047
0.48960000000001 0.014259755999999957
0.49140000000001 0.01450537400000007
0.49320000000001 0.01427485599999967
0.49500000000001 0.014319268000000385
0.49680000000001 0.014200140999999888
0.49860000000001 0.014322056999999777
0.500400000000011 0.014431022000000127
0.502200000000011 0.01437946400000012
0.504000000000011 0.014439872000000076
0.505800000000011 0.014566879999999838
0.507600000000011 0.014500937999999852
0.509400000000011 0.014476654000000089
0.511200000000011 0.014515041000000117
0.513000000000011 0.014403576999999945
0.514800000000011 0.014498558000000106
0.516600000000011 0.014492820000000073
0.518400000000011 0.01448133599999979
0.520200000000011 0.014483708000000206
0.522000000000011 0.014830268999999952
0.523800000000011 0.014705973999999955
0.525600000000011 0.014585078999999723
0.527400000000011 0.014472013000000228
0.529200000000011 0.01465699900000006
0.531000000000011 0.014632776000000014
0.532800000000011 0.014566691999999826
0.534600000000011 0.014665008000000146
0.536400000000011 0.015059920999999754
0.538200000000011 0.01471657500000001
0.540000000000011 0.014635879000000074
0.541800000000011 0.014781135000000223
0.543600000000011 0.014616663999999613
0.545400000000011 0.014808837000000352
0.547200000000011 0.014819115999999966
0.549000000000011 0.014860521999999765
0.550800000000011 0.01485105000000031
0.552600000000011 0.015193043999999656
0.554400000000011 0.014972003000000011
0.556200000000011 0.014890553999999945
0.558000000000011 0.014800620000000375
0.559800000000011 0.014941379999999782
0.561600000000011 0.015013997000000057
0.563400000000011 0.015034470999999883
0.565200000000011 0.01552920499999999
0.567000000000011 0.01575280999999995
0.568800000000011 0.01499967900000021
0.570600000000011 0.015053882999999768
0.572400000000011 0.015037830000000252
0.574200000000011 0.01490162599999989
0.576000000000012 0.014920146000000134
0.577800000000012 0.014957175999999794
0.579600000000012 0.015148658000000204
0.581400000000012 0.015352465999999954
0.583200000000012 0.015197333000000146
0.585000000000012 0.014997467000000153
0.586800000000012 0.015103431
0.588600000000012 0.015099475999999612
0.590400000000012 0.01511797700000006
0.592200000000012 0.015145824000000196
0.594000000000012 0.01514735399999978
0.595800000000012 0.015239664000000097
0.597600000000012 0.015406271999999888
0.599400000000012 0.015244927000000352
0.601200000000012 0.015382263999999424
0.603000000000012 0.015322009000000136
0.604800000000012 0.015296700000000385
0.606600000000012 0.015277912000000171
0.608400000000012 0.015290601999999431
0.610200000000012 0.015391054000000182
0.612000000000012 0.015452514999999778
0.613800000000012 0.015329378999999754
0.615600000000012 0.015338081000000336
0.617400000000012 0.015659249000000486
0.619200000000012 0.015342281999999763
0.621000000000012 0.015393290999999643
0.622800000000012 0.015391802999999982
0.624600000000012 0.015477638000000127
0.626400000000012 0.01575500100000049
0.628200000000012 0.015524191999999992
0.630000000000012 0.0155679769999999
0.631800000000012 0.015603246999999598
0.633600000000012 0.015509985000000448
0.635400000000012 0.015549867999999911
0.637200000000012 0.015685845000000143
0.639000000000012 0.015652717000000038
0.640800000000012 0.015751698999999952
0.642600000000012 0.015614200999999994
0.644400000000012 0.015483031999999675
0.646200000000012 0.01567151799999955
0.648000000000012 0.015764222000000494
0.649800000000012 0.015830612000000244
0.651600000000013 0.01565376199999946
0.653400000000013 0.015807489000000174
0.655200000000013 0.016034966000000317
0.657000000000013 0.015739327999999553
0.658800000000013 0.01570526700000041
0.660600000000013 0.015775904999999923
0.662400000000013 0.01572443099999976
0.664200000000013 0.015753265999999932
0.666000000000013 0.015835087000000136
0.667800000000013 0.015907524000000173
0.669600000000013 0.01609686599999982
0.671400000000013 0.01590736200000009
0.673200000000013 0.01594736399999963
0.675000000000013 0.01589046200000066
0.676800000000013 0.015958040999999312
0.678600000000013 0.016009390999999873
0.680400000000013 0.0160286170000008
0.682200000000013 0.01601053399999941
0.684000000000013 0.01620188800000033
0.685800000000013 0.016070919999999767
0.687600000000013 0.01600961699999992
0.689400000000013 0.01606627500000002
0.691200000000013 0.01613402700000055
0.693000000000013 0.016102869999999214
0.694800000000013 0.016142223000000122
0.696600000000013 0.016549281000000526
0.698400000000013 0.01612331900000008
0.700200000000013 0.016175125999999374
0.702000000000013 0.016158725000000373
0.703800000000013 0.016247278999999892
0.705600000000013 0.01615384399999975
0.707400000000013 0.016273760000000692
0.709200000000013 0.01622883199999947
0.711000000000013 0.016505848000000434
0.712800000000013 0.016102179999999855
0.714600000000013 0.016307653000000144
0.716400000000013 0.016245912999999668
0.718200000000013 0.016304596000000338
0.720000000000013 0.01637371899999973
0.721800000000013 0.016367941000000386
0.723600000000013 0.016318287999999903
0.725400000000013 0.016671039999999415
0.727200000000014 0.01643236700000017
0.729000000000014 0.016878140000000208
0.730800000000014 0.016355305000000264
0.732600000000014 0.016499157999999348
0.734400000000014 0.016412894000000122
0.736200000000014 0.016539219000000216
0.738000000000014 0.016819615000000177
0.739800000000014 0.016483411999999475
0.741600000000014 0.016533940000000413
0.743400000000014 0.016618270999999574
0.745200000000014 0.016369985999999948
0.747000000000014 0.016520470000000564
0.748800000000014 0.016520641999999697
0.750600000000014 0.01675487500000017
0.752400000000014 0.016923146999999972
0.754200000000014 0.016778390999999893
0.756000000000014 0.016589406999999667
0.757800000000014 0.016544464000000758
0.759600000000014 0.01670542899999994
0.761400000000014 0.01666118999999977
0.763200000000014 0.016807803999999926
0.765000000000014 0.016927606000000317
0.766800000000014 0.016739255000000064
0.768600000000014 0.01673243199999952
0.770400000000014 0.01691078300000015
0.772200000000014 0.01688809499999966
0.774000000000014 0.016814529000000356
0.775800000000014 0.01688747000000035
0.777600000000014 0.016820894999999503
0.779400000000014 0.017066791000000414
0.781200000000014 0.016954679999999556
0.783000000000014 0.016962401999999877
0.784800000000014 0.016938327000000086
0.786600000000014 0.01697168200000032
0.788400000000014 0.016971194999999994
0.790200000000014 0.01707490300000014
0.792000000000014 0.017254302999999638
0.793800000000014 0.017095936999999672
0.795600000000014 0.017011427999999995
0.797400000000014 0.01699274000000006
0.799200000000014 0.0170947960000003
0.801000000000014 0.017069395000000043
0.802800000000015 0.017040549999999932
0.804600000000015 0.017314229000000125
0.806400000000015 0.01700933700000018
0.808200000000015 0.01729385599999933
0.810000000000015 0.017264900000000694
0.811800000000015 0.01715482899999987
0.813600000000015 0.017322220999999693
0.815400000000015 0.017281308000000273
0.817200000000015 0.01780739500000017
0.819000000000015 0.017850233999999965
0.820800000000015 0.017267862999999828
0.822600000000015 0.017308730999999966
0.824400000000015 0.0171181589999998
0.826200000000015 0.017329984999999937
0.828000000000015 0.017309938000000358
0.829800000000015 0.017427897000000137
0.831600000000015 0.017598819999999904
0.833400000000015 0.01739108399999978
0.835200000000015 0.01743097299999974
0.837000000000015 0.01737697500000035
0.838800000000015 0.017445764999999724
0.840600000000015 0.017376976000000433
0.842400000000015 0.01743732399999942
0.844200000000015 0.017699602000000425
0.846000000000015 0.017506456999999642
0.847800000000015 0.01759129599999998
0.849600000000015 0.017516330000000302
0.851400000000015 0.01745224500000031
0.853200000000015 0.017425299000000116
0.855000000000015 0.017576277999999945
0.856800000000015 0.01779685899999972
0.858600000000015 0.017576513999999932
0.860400000000015 0.018200901000000158
0.862200000000015 0.018210271000000056
0.864000000000015 0.018202578999999552
0.865800000000015 0.018249249000000134
0.867600000000015 0.017730141000000366
0.869400000000015 0.017991980999999768
0.871200000000015 0.01793162199999987
0.873000000000015 0.017800027999999912
0.874800000000015 0.017842504999999953
0.876600000000015 0.017697878999999972
0.878400000000016 0.017612305000000106
0.880200000000016 0.01784611199999997
0.882000000000016 0.018026152000000017
0.883800000000016 0.01777271500000044
0.885600000000016 0.017861524999999823
0.887400000000016 0.017951144999999613
0.889200000000016 0.017874458000000537
0.891000000000016 0.01797042900000001
0.892800000000016 0.017752741999999877
0.894600000000016 0.01809665299999974
0.896400000000016 0.01792738500000013
0.898200000000016 0.01792354699999965
0.900000000000016 0.017965410000000404
0.901800000000016 0.01803415599999969
0.903600000000016 0.018042739000000196
0.905400000000016 0.017948688999999796
0.907200000000016 0.018332267999999985
0.909000000000016 0.018077486000000142
0.910800000000016 0.01809798300000054
0.912600000000016 0.01808870799999962
0.914400000000016 0.018161897999999788
0.916200000000016 0.01824511000000051
0.918000000000016 0.01814927700000002
0.919800000000016 0.018413570999999962
0.921600000000016 0.018138567999999466
0.923400000000016 0.018102308000000455
0.925200000000016 0.018226753999999623
0.927000000000016 0.018277896999999932
0.928800000000016 0.01822788399999986
0.930600000000016 0.018189852999999978
0.932400000000016 0.01851130400000045
0.934200000000016 0.018263530999999666
0.936000000000016 0.018367865000000094
0.937800000000016 0.01843974500000023
0.939600000000016 0.01830711199999957
0.941400000000016 0.01820970900000063
0.943200000000016 0.018346508999999678
0.945000000000016 0.018635986999999687
0.946800000000016 0.018462754000000636
0.948600000000016 0.0183761889999996
0.950400000000016 0.018509298999999757
0.952200000000016 0.018380913000000554
0.954000000000017 0.018370634000000052
0.955800000000017 0.01878964399999994
0.957600000000017 0.018455332999999463
0.959400000000017 0.018541428000000693
0.961200000000017 0.01842501299999988
0.963000000000017 0.01849923199999992
0.964800000000017 0.01863172699999982
0.966600000000017 0.018528431000000012
0.968400000000017 0.018814746000000326
0.970200000000017 0.018640126999999396
0.972000000000017 0.018638684999999988
0.973800000000017 0.018596651000000186
0.975600000000017 0.018634700999999865
0.977400000000017 0.018623289999999848
0.979200000000017 0.018555191999999998
0.981000000000017 0.01902637200000079
0.982800000000017 0.01874818900000008
0.984600000000017 0.018756913999999902
0.986400000000017 0.018720969999999504
0.988200000000017 0.018716850000000562
0.990000000000017 0.0188258259999996
0.991800000000017 0.019025502999999944
0.993600000000017 0.018609217999999927
0.995400000000017 0.01870914100000043
0.997200000000017 0.026183232999999362


==> Images/Results/planesource_timesteptimes_ref_hfm20.txt <==
t steptime
0.0 0.033112578999999996
0.00180000000000005 0.033791345
0.0036000000000001 0.034335870000000004
0.00540000000000015 0.034349303
0.00720000000000021 0.03476886300000001
0.00900000000000026 0.035595248999999995
0.0108000000000003 0.03615310699999999
0.0126000000000004 0.03705415700000003
0.0144000000000004 0.03769591699999997
0.0162000000000005 0.03810050799999998
0.0180000000000005 0.038910639000000025
0.0198000000000006 0.039126571
0.0216000000000006 0.039730559000000054
0.0234000000000007 0.04054830099999995
0.0252000000000007 0.04083769800000003
0.0270000000000008 0.041391974999999914
0.0288000000000008 0.042119562
0.0306000000000009 0.042248967000000026
0.0324000000000009 0.04291823699999997
0.034200000000001 0.04357588000000001
0.036000000000001 0.04389367300000002
0.0378000000000011 0.04447468100000007
0.0396000000000011 0.045113563999999995
0.0414000000000012 0.0453002549999999
0.0432000000000012 0.045874659000000095
0.0450000000000013 0.046556598000000005
0.0468000000000013 0.04667033799999998
0.0486000000000014 0.047434878999999874
0.0504000000000014 0.047741420000000145
0.0522000000000015 0.04821291999999988
0.0540000000000015 0.04895648400000008
0.0558000000000016 0.04903894600000003
0.0576000000000016 0.04993430500000007
0.0594000000000017 0.05009691599999999
0.0612000000000018 0.05059706399999997
0.0630000000000018 0.051250008999999874
0.0648000000000019 0.051402195000000095
0.0666000000000019 0.05213817200000004
0.068400000000002 0.05204836199999985
0.070200000000002 0.05242763500000014
0.0720000000000021 0.05319162600000005
0.0738000000000021 0.05320702499999985
0.0756000000000022 0.05413420999999996
0.0774000000000022 0.054007637
0.0792000000000023 0.054620234000000156
0.0810000000000023 0.054775939999999856
0.0828000000000024 0.05511916800000005
0.0846000000000024 0.05566359200000015
0.0864000000000025 0.056056127999999816
0.0882000000000025 0.056685590999999924
0.0900000000000026 0.05671025800000029
0.0918000000000026 0.05735060199999964
0.0936000000000027 0.05734831000000007
0.0954000000000027 0.05795242000000034
0.0972000000000028 0.058198108999999665
0.0990000000000028 0.058635708000000175
0.100800000000003 0.05884324900000015
0.102600000000003 0.05954197799999994
0.104400000000003 0.05953966899999985
0.106200000000003 0.059688763000000034
0.108000000000003 0.06046693399999992
0.109800000000003 0.06070198600000021
0.111600000000003 0.06113205399999977
0.113400000000003 0.06125029599999987
0.115200000000003 0.06167500100000023
0.117000000000003 0.06192909999999996
0.118800000000003 0.062257706000000024
0.120600000000003 0.06231019499999979
0.122400000000004 0.0630175740000003
0.124200000000004 0.06294902600000007
0.126000000000004 0.06318147199999968
0.127800000000004 0.06365398300000003
0.129600000000004 0.06394910900000017
0.131400000000004 0.06402815999999989
0.133200000000004 0.06468280900000023
0.135000000000004 0.06453018099999985
0.136800000000004 0.06499772799999981
0.138600000000004 0.06546227300000051
0.140400000000004 0.06521844799999954
0.142200000000004 0.06591737100000028
0.144000000000004 0.06602846699999976
0.145800000000004 0.0662596569999998
0.147600000000004 0.06646392499999987
0.149400000000004 0.06709562200000008
0.151200000000004 0.06729329800000006
0.153000000000004 0.067613959
0.154800000000004 0.06769008100000029
0.156600000000004 0.06819197300000024
0.158400000000005 0.06836500599999962
0.160200000000005 0.06881443400000009
0.162000000000005 0.06888507399999977
0.163800000000005 0.06908591799999986
0.165600000000005 0.0695776350000008
0.167400000000005 0.06962799799999964
0.169200000000005 0.07012837100000002
0.171000000000005 0.07028514100000027
0.172800000000005 0.07072272899999987
0.174600000000005 0.07051610400000019
0.176400000000005 0.07101897399999935
0.178200000000005 0.071403514
0.180000000000005 0.07145161000000044
0.181800000000005 0.07202586799999988
0.183600000000005 0.07184824600000006
0.185400000000005 0.07261529300000014
0.187200000000005 0.07287825700000017
0.189000000000005 0.07311271399999963
0.190800000000005 0.07356200099999999
0.192600000000006 0.07346879400000006
0.194400000000006 0.07407186499999963
0.196200000000006 0.07397014700000071
0.198000000000006 0.07448859499999916
0.199800000000006 0.07480316300000034
0.201600000000006 0.07450814400000016
0.203400000000006 0.07542096300000001
0.205200000000006 0.07529308799999956
0.207000000000006 0.07577241700000048
0.208800000000006 0.07602795900000014
0.210600000000006 0.0763205039999999
0.212400000000006 0.0768073539999996
0.214200000000006 0.07676505199999983
0.216000000000006 0.0771266930000003
0.217800000000006 0.07729261300000001
0.219600000000006 0.07743905900000048
0.221400000000006 0.0778016819999996
0.223200000000006 0.07826191699999985
0.225000000000006 0.07794012799999983
0.226800000000006 0.07847465300000067
0.228600000000007 0.0787226289999996
0.230400000000007 0.07916268299999984
0.232200000000007 0.07948238600000046
0.234000000000007 0.07944390900000009
0.235800000000007 0.08000811699999932
0.237600000000007 0.0799892299999998
0.239400000000007 0.07995514899999989
0.241200000000007 0.08053617000000024
0.243000000000007 0.08104300200000125
0.244800000000007 0.08084612099999866
0.246600000000007 0.08124741499999999
0.248400000000007 0.08130760300000084
0.250200000000007 0.08159085199999971
0.252000000000007 0.08196204399999907
0.253800000000007 0.08243722600000147
0.255600000000007 0.08234289600000011
0.257400000000007 0.08258783799999847
0.259200000000007 0.0827247050000004
0.261000000000007 0.08316490500000029
0.262800000000007 0.083788105
0.264600000000007 0.08340002399999946
0.266400000000007 0.08416067900000002
0.268200000000007 0.08423165000000132
0.270000000000007 0.08430744599999862
0.271800000000007 0.08484091400000082
0.273600000000008 0.08488721500000018
0.275400000000008 0.08555909100000036
0.277200000000008 0.08538290499999945
0.279000000000008 0.08579246100000049
0.280800000000008 0.08601818899999891
0.282600000000008 0.0860373929999998
0.284400000000008 0.08639817400000105
0.286200000000008 0.0867995619999995
0.288000000000008 0.08658248799999946
0.289800000000008 0.08749275700000148
0.291600000000008 0.08729410599999987
0.293400000000008 0.08733475100000021
0.295200000000008 0.08794037099999841
0.297000000000008 0.08830831900000113
0.298800000000008 0.08840545300000002
0.300600000000008 0.08841854599999976
0.302400000000008 0.08889499700000059
0.304200000000008 0.08927650599999915
0.306000000000008 0.08900692499999963
0.307800000000008 0.08937889100000085
0.309600000000008 0.08955577399999903
0.311400000000008 0.0899448490000001
0.313200000000008 0.09012559099999962
0.315000000000008 0.09041602600000154
0.316800000000008 0.09077848699999969
0.318600000000008 0.09087923099999884
0.320400000000008 0.09139090200000055
0.322200000000008 0.09129013100000094
0.324000000000008 0.0915538559999991
0.325800000000008 0.09173085699999994
0.327600000000008 0.09255449399999982
0.329400000000008 0.09239385000000055
0.331200000000008 0.09269062999999989
0.333000000000008 0.09259777399999969
0.334800000000008 0.09297739299999996
0.336600000000008 0.09357432200000027
0.338400000000008 0.09377582099999948
0.340200000000008 0.0935277240000012
0.342000000000008 0.0940815999999991
0.343800000000008 0.09421090000000021
0.345600000000008 0.09490130400000041
0.347400000000008 0.09480274699999924
0.349200000000009 0.09488215300000036
0.351000000000009 0.09529522799999945
0.352800000000009 0.09546479399999974
0.354600000000009 0.09557951700000089
0.356400000000009 0.09596947100000008
0.358200000000009 0.0963608150000006
0.360000000000009 0.09642701599999981
0.361800000000009 0.09668787799999912
0.363600000000009 0.09715517200000079
0.365400000000009 0.09705791100000027
0.367200000000009 0.09763558999999944
0.369000000000009 0.0977291479999991
0.370800000000009 0.09770935400000091
0.372600000000009 0.09813698199999976
0.374400000000009 0.09827998799999982
0.376200000000009 0.0987424610000005
0.378000000000009 0.09899789700000028
0.379800000000009 0.09874279699999988
0.381600000000009 0.0992900419999998
0.383400000000009 0.09964965300000017
0.385200000000009 0.10011601899999967
0.387000000000009 0.10009273200000024
0.388800000000009 0.10021551200000012
0.390600000000009 0.10065472199999981
0.392400000000009 0.10084021700000001
0.394200000000009 0.10131143999999992
0.396000000000009 0.10128073599999965
0.397800000000009 0.10146151700000061
0.399600000000009 0.1017169289999984
0.401400000000009 0.10191885800000122
0.403200000000009 0.10223449400000106
0.405000000000009 0.10262676900000045
0.406800000000009 0.10264835999999988
0.408600000000009 0.10289117499999989
0.410400000000009 0.10315596799999938
0.412200000000009 0.10311728499999973
0.414000000000009 0.1038631919999986
0.415800000000009 0.10397891899999934
0.417600000000009 0.10364388300000016
0.419400000000009 0.1040718250000019
0.421200000000009 0.10467616400000068
0.423000000000009 0.10445844099999846
0.42480000000001 0.1053111169999994
0.42660000000001 0.10504438699999952
0.42840000000001 0.1049921100000013
0.43020000000001 0.10561696799999964
0.43200000000001 0.10582557800000103
0.43380000000001 0.10602688799999882
0.43560000000001 0.10620711400000005
0.43740000000001 0.10704214800000145
0.43920000000001 0.10660669700000014
0.44100000000001 0.10689896299999901
0.44280000000001 0.10718747399999984
0.44460000000001 0.10752377400000057
0.44640000000001 0.1076123090000003
0.44820000000001 0.10786939499999804
0.45000000000001 0.108326378000001
0.45180000000001 0.10831262900000027
0.45360000000001 0.10832486500000016
0.45540000000001 0.10890523100000138
0.45720000000001 0.10882197099999757
0.45900000000001 0.10909487900000059
0.46080000000001 0.1093469650000003
0.46260000000001 0.1098926260000006
0.46440000000001 0.11008975700000079
0.46620000000001 0.11003109600000016
0.46800000000001 0.110127477999999
0.46980000000001 0.11045382400000037
0.47160000000001 0.11064612699999898
0.47340000000001 0.11085627499999973
0.47520000000001 0.11126892600000104
0.47700000000001 0.1115142779999978
0.47880000000001 0.11179962000000288
0.48060000000001 0.11188917599999826
0.48240000000001 0.11227885999999998
0.48420000000001 0.11207767500000188
0.48600000000001 0.1126410569999976
0.48780000000001 0.11278659300000271
0.48960000000001 0.11303071199999692
0.49140000000001 0.11331547700000044
0.49320000000001 0.11368181299999947
0.49500000000001 0.11373322500000071
0.49680000000001 0.11365254700000094
0.49860000000001 0.11422121300000043
0.500400000000011 0.11373966700000082
0.502200000000011 0.11457571099999697
0.504000000000011 0.1145512910000015
0.505800000000011 0.11511236600000174
0.507600000000011 0.11541601899999776
0.509400000000011 0.11558640300000178
0.511200000000011 0.11574861399999747
0.513000000000011 0.11577457699999982
0.514800000000011 0.11611571100000262
0.516600000000011 0.11650741199999715
0.518400000000011 0.11655242400000176
0.520200000000011 0.11685609199999902
0.522000000000011 0.1170815619999992
0.523800000000011 0.11749073300000035
0.525600000000011 0.11782673100000096
0.527400000000011 0.11776599099999885
0.529200000000011 0.11777435600000175
0.531000000000011 0.11782085200000125
0.532800000000011 0.11844532299999955
0.534600000000011 0.11849742799999774
0.536400000000011 0.11891471100000217
0.538200000000011 0.1187599189999986
0.540000000000011 0.1195006119999995
0.541800000000011 0.1203532359999997
0.543600000000011 0.12013431700000154
0.545400000000011 0.11974151000000077
0.547200000000011 0.12016146799999916
0.549000000000011 0.1202780489999995
0.550800000000011 0.12071776300000181
0.552600000000011 0.12059723799999844
0.554400000000011 0.12102566700000139
0.556200000000011 0.12173821100000026
0.558000000000011 0.12137781699999906
0.559800000000011 0.12198065899999833
0.561600000000011 0.12212353700000023
0.563400000000011 0.12196375899999978
0.565200000000011 0.12250116300000258
0.567000000000011 0.12274370099999743
0.568800000000011 0.12276403999999985
0.570600000000011 0.1230006930000016
0.572400000000011 0.12312211400000095
0.574200000000011 0.12378458899999956
0.576000000000012 0.1237545769999997
0.577800000000012 0.12398287199999913
0.579600000000012 0.12421879600000096
0.581400000000012 0.12440581199999912
0.583200000000012 0.12454567400000016
0.585000000000012 0.12511092800000156
0.586800000000012 0.12438954699999982
0.588600000000012 0.12535220099999833
0.590400000000012 0.1257589259999996
0.592200000000012 0.12615515799999955
0.594000000000012 0.12615380600000137
0.595800000000012 0.12603189500000056
0.597600000000012 0.12635630699999822
0.599400000000012 0.12659231399999982
0.601200000000012 0.12657135300000277
0.603000000000012 0.12712794799999827
0.604800000000012 0.12724967300000145
0.606600000000012 0.12749727399999955
0.608400000000012 0.12771518399999948
0.610200000000012 0.1280696120000009
0.612000000000012 0.12835468199999767
0.613800000000012 0.1282974440000011
0.615600000000012 0.1276400950000003
0.617400000000012 0.12877818100000127
0.619200000000012 0.12834285899999998
0.621000000000012 0.12926022399999937
0.622800000000012 0.12949560899999923
0.624600000000012 0.1296462709999986
0.626400000000012 0.12993511000000169
0.628200000000012 0.13052730999999795
0.630000000000012 0.13045735800000102
0.631800000000012 0.1308515440000022
0.633600000000012 0.13073274299999937
0.635400000000012 0.1311032329999975
0.637200000000012 0.1314001040000008
0.639000000000012 0.13154133500000142
0.640800000000012 0.13168507600000012
0.642600000000012 0.13234324200000103
0.644400000000012 0.1326344279999958
0.646200000000012 0.13229277399999972
0.648000000000012 0.13262811500000282
0.649800000000012 0.13272563700000006
0.651600000000013 0.13284113400000308
0.653400000000013 0.13319464599999975
0.655200000000013 0.13327390599999944
0.657000000000013 0.133389305999998
0.658800000000013 0.1343751229999981
0.660600000000013 0.13415028600000056
0.662400000000013 0.13439855700000436
0.664200000000013 0.13655450199999564
0.666000000000013 0.13487716000000205
0.667800000000013 0.13506032800000156
0.669600000000013 0.13527475199999373
0.671400000000013 0.13553485500000306
0.673200000000013 0.13553167199999905
0.675000000000013 0.13585297800000262
0.676800000000013 0.13638156300000048
0.678600000000013 0.13620233999999698
0.680400000000013 0.13653856100000183
0.682200000000013 0.13734424999999817
0.684000000000013 0.13689785000000398
0.685800000000013 0.13711513599999847
0.687600000000013 0.13762510600000155
0.689400000000013 0.13770554499999577
0.691200000000013 0.13768883899999906
0.693000000000013 0.1384761600000033
0.694800000000013 0.1386063859999993
0.696600000000013 0.1382589749999994
0.698400000000013 0.13840048499999824
0.700200000000013 0.13866358599999984
0.702000000000013 0.13912995100000103
0.703800000000013 0.1394432210000005
0.705600000000013 0.13946385199999867
0.707400000000013 0.13986387100000286
0.709200000000013 0.13995831300000106
0.711000000000013 0.14056760700000126
0.712800000000013 0.14045121299999863
0.714600000000013 0.14062611800000013
0.716400000000013 0.14070752199999959
0.718200000000013 0.1407213270000014
0.720000000000013 0.14156790199999847
0.721800000000013 0.14178663299999528
0.723600000000013 0.1416738760000058
0.725400000000013 0.1417347319999962
0.727200000000014 0.14225477300000477
0.729000000000014 0.14269167699999485
0.730800000000014 0.1426388830000036
0.732600000000014 0.14259775800000085
0.734400000000014 0.14302603799999503
0.736200000000014 0.143052713000003
0.738000000000014 0.14210428900000238
0.739800000000014 0.14331812899999363
0.741600000000014 0.143835131000003
0.743400000000014 0.14380434099999917
0.745200000000014 0.14403082599999806
0.747000000000014 0.14430538100000234
0.748800000000014 0.14460135800000273
0.750600000000014 0.14464423500000123
0.752400000000014 0.14452732799999524
0.754200000000014 0.14537870899999916
0.756000000000014 0.14537990500000575
0.757800000000014 0.14543630200000024
0.759600000000014 0.14586879399999475
0.761400000000014 0.14612355999999949
0.763200000000014 0.14510439700000433
0.765000000000014 0.14620786599999747
0.766800000000014 0.14712186100000224
0.768600000000014 0.146947664999999
0.770400000000014 0.14747436399999714
0.772200000000014 0.1471503349999992
0.774000000000014 0.14772642500000188
0.775800000000014 0.14803858599999842
0.777600000000014 0.14813383300000282
0.779400000000014 0.14815942700000306
0.781200000000014 0.14827751899999697
0.783000000000014 0.14866906099999966
0.784800000000014 0.14827956300000267
0.786600000000014 0.14891790200000088
0.788400000000014 0.14916847599999983
0.790200000000014 0.14927006699999623
0.792000000000014 0.150336676000002
0.793800000000014 0.1496995520000013
0.795600000000014 0.15007280899999387
0.797400000000014 0.15010500200000365
0.799200000000014 0.1503777630000016
0.801000000000014 0.150982814999999
0.802800000000015 0.15115692199999842
0.804600000000015 0.15122775300000058
0.806400000000015 0.15187621199999768
0.808200000000015 0.15133784700000064
0.810000000000015 0.15045992000000297
0.811800000000015 0.15189316200000036
0.813600000000015 0.15201098699999704
0.815400000000015 0.1524862350000049
0.817200000000015 0.15243197899999927
0.819000000000015 0.15255630299999723
0.820800000000015 0.1537950840000022
0.822600000000015 0.1533827839999944
0.824400000000015 0.15324553000000662
0.826200000000015 0.1536825379999982
0.828000000000015 0.15389998199999866
0.829800000000015 0.15407375699999903
0.831600000000015 0.15436536400000023
0.833400000000015 0.15427743499999735
0.835200000000015 0.15468493300000574
0.837000000000015 0.15396859899999527
0.838800000000015 0.15509306500000264
0.840600000000015 0.15516623899999615
0.842400000000015 0.15564349200000294
0.844200000000015 0.15583320300000025
0.846000000000015 0.15589135100000107
0.847800000000015 0.15583927200000147
0.849600000000015 0.1552298929999978
0.851400000000015 0.15721487300000092
0.853200000000015 0.15668143799999967
0.855000000000015 0.15680947100000253
0.856800000000015 0.157116895999998
0.858600000000015 0.15775381899999985
0.860400000000015 0.15732999400000125
0.862200000000015 0.15779134299999953
0.864000000000015 0.1577967249999972
0.865800000000015 0.15819584100000128
0.867600000000015 0.1577051780000005
0.869400000000015 0.15846745199999646
0.871200000000015 0.1586688690000031
0.873000000000015 0.1581423390000012
0.874800000000015 0.15897674899999714
0.876600000000015 0.15907661300000342
0.878400000000016 0.15976653899999604
0.880200000000016 0.15983011600000196
0.882000000000016 0.15998706700000298
0.883800000000016 0.1608171489999961
0.885600000000016 0.1606191910000021
0.887400000000016 0.16016984200000195
0.889200000000016 0.1603812969999936
0.891000000000016 0.16081127700000053
0.892800000000016 0.16052635300000162
0.894600000000016 0.16070428000000447
0.896400000000016 0.1609212729999996
0.898200000000016 0.16105699399999907
0.900000000000016 0.161064678999999
0.901800000000016 0.16108099499999895
0.903600000000016 0.16164252400000123
0.905400000000016 0.1613142940000003
0.907200000000016 0.1612591179999967
0.909000000000016 0.16143221800000163
0.910800000000016 0.1617434189999969
0.912600000000016 0.1622005580000021
0.914400000000016 0.1616888639999985
0.916200000000016 0.1620845230000043
0.918000000000016 0.16187761899999487
0.919800000000016 0.1619486570000035
0.921600000000016 0.162209402000002
0.923400000000016 0.16203619099999855
0.925200000000016 0.1621200399999978
0.927000000000016 0.16212405000000274
0.928800000000016 0.162693486000002
0.930600000000016 0.16191405899999722
0.932400000000016 0.1624438229999967
0.934200000000016 0.16247037500000516
0.936000000000016 0.1621626230000004
0.937800000000016 0.16273751499999634
0.939600000000016 0.1652356220000044
0.941400000000016 0.16245995099999533
0.943200000000016 0.162636341999999
0.945000000000016 0.16249839099999974
0.946800000000016 0.1628448610000035
0.948600000000016 0.1625465639999959
0.950400000000016 0.16284146200000293
0.952200000000016 0.16269261200000074
0.954000000000017 0.16255700600000011
0.955800000000017 0.1623133339999967
0.957600000000017 0.16237446600000283
0.959400000000017 0.16247076900000224
0.961200000000017 0.16243199999999547
0.963000000000017 0.16223774800000257
0.964800000000017 0.16243752300000125
0.966600000000017 0.16218081399999562
0.968400000000017 0.16263846700000073
0.970200000000017 0.1626376339999993
0.972000000000017 0.16228727500000417
0.973800000000017 0.16210159999999973
0.975600000000017 0.16250776399999722
0.977400000000017 0.16286221500000408
0.979200000000017 0.16186740299999514
0.981000000000017 0.1619548940000044
0.982800000000017 0.1621062169999945
0.984600000000017 0.16191961400000565
0.986400000000017 0.16153738399999895
0.988200000000017 0.16179505999999577
0.990000000000017 0.1616564870000019
0.991800000000017 0.1616305450000013
0.993600000000017 0.16122985199999817
0.995400000000017 0.16142236800000376
0.997200000000017 0.1644026729999979


==> Images/Results/planesource_timesteptimes_ref_hfm30.txt <==
t steptime
0.0 0.047013716000000004
0.00180000000000005 0.04796001000000001
0.0036000000000001 0.049249125999999976
0.00540000000000015 0.048835511
0.00720000000000021 0.04980910000000002
0.00900000000000026 0.05078189299999997
0.0108000000000003 0.05161273300000002
0.0126000000000004 0.05287007799999999
0.0144000000000004 0.05404883299999996
0.0162000000000005 0.0550949300000001
0.0180000000000005 0.05564755999999993
0.0198000000000006 0.056899077000000076
0.0216000000000006 0.05746252299999999
0.0234000000000007 0.058164410999999916
0.0252000000000007 0.05927993400000009
0.0270000000000008 0.059702304999999956
0.0288000000000008 0.061023037
0.0306000000000009 0.061568151000000015
0.0324000000000009 0.06261395699999994
0.034200000000001 0.063019626
0.036000000000001 0.0639387440000001
0.0378000000000011 0.06423242600000001
0.0396000000000011 0.06539250799999996
0.0414000000000012 0.06596208800000003
0.0432000000000012 0.06693837799999991
0.0450000000000013 0.06775506600000014
0.0468000000000013 0.06828365599999997
0.0486000000000014 0.06918576399999998
0.0504000000000014 0.06969717799999997
0.0522000000000015 0.06997868400000007
0.0540000000000015 0.07119782899999993
0.0558000000000016 0.07197050100000002
0.0576000000000016 0.07284230100000011
0.0594000000000017 0.07362119700000003
0.0612000000000018 0.07407535599999981
0.0630000000000018 0.07483131899999984
0.0648000000000019 0.07552709499999999
0.0666000000000019 0.07634133600000004
0.068400000000002 0.07685971900000022
0.070200000000002 0.0773948889999998
0.0720000000000021 0.07743564300000028
0.0738000000000021 0.0787941029999999
0.0756000000000022 0.07961714099999995
0.0774000000000022 0.07902125400000015
0.0792000000000023 0.07975077100000005
0.0810000000000023 0.0806628009999999
0.0828000000000024 0.0813118209999999
0.0846000000000024 0.08132314400000018
0.0864000000000025 0.0825245859999999
0.0882000000000025 0.08329234899999971
0.0900000000000026 0.08369464400000037
0.0918000000000026 0.08303379600000005
0.0936000000000027 0.08500082599999992
0.0954000000000027 0.08539201000000007
0.0972000000000028 0.08603122799999996
0.0990000000000028 0.08609560499999969
0.100800000000003 0.08674872700000025
0.102600000000003 0.08770991799999983
0.104400000000003 0.08789212599999985
0.106200000000003 0.08835032899999984
0.108000000000003 0.08941430700000019
0.109800000000003 0.08919298600000047
0.111600000000003 0.09003496899999952
0.113400000000003 0.09041213199999998
0.115200000000003 0.09100920500000065
0.117000000000003 0.09115648399999987
0.118800000000003 0.0921987719999997
0.120600000000003 0.09218038800000006
0.122400000000004 0.09229184600000018
0.124200000000004 0.09298881799999936
0.126000000000004 0.09373086300000022
0.127800000000004 0.09440503800000055
0.129600000000004 0.09463318300000001
0.131400000000004 0.09505730599999929
0.133200000000004 0.09560946900000022
0.135000000000004 0.09579660099999998
0.136800000000004 0.09657884399999972
0.138600000000004 0.09686332500000017
0.140400000000004 0.09703248200000036
0.142200000000004 0.09769105400000022
0.144000000000004 0.09795546899999952
0.145800000000004 0.09817237200000051
0.147600000000004 0.09841032199999944
0.149400000000004 0.09934870200000034
0.151200000000004 0.09964342800000026
0.153000000000004 0.10029334499999987
0.154800000000004 0.10037032299999993
0.156600000000004 0.10078257999999973
0.158400000000005 0.10168352600000041
0.160200000000005 0.10183086999999968
0.162000000000005 0.10231101299999956
0.163800000000005 0.1025346220000003
0.165600000000005 0.10317189299999985
0.167400000000005 0.10348365500000067
0.169200000000005 0.10380677799999916
0.171000000000005 0.10480286000000039
0.172800000000005 0.10449046200000023
0.174600000000005 0.10500636399999941
0.176400000000005 0.10531772399999983
0.178200000000005 0.10579325199999978
0.180000000000005 0.10640783800000087
0.181800000000005 0.10671260099999991
0.183600000000005 0.10759522100000041
0.185400000000005 0.10750864099999902
0.187200000000005 0.1080569269999998
0.189000000000005 0.10806762800000058
0.190800000000005 0.10893566800000087
0.192600000000006 0.10981603699999987
0.194400000000006 0.10849711599999878
0.196200000000006 0.10987727900000088
0.198000000000006 0.11057378599999979
0.199800000000006 0.11106717800000077
0.201600000000006 0.11130619499999916
0.203400000000006 0.11105764100000037
0.205200000000006 0.11233447999999946
0.207000000000006 0.11238758200000021
0.208800000000006 0.1128096799999998
0.210600000000006 0.11299677500000094
0.212400000000006 0.11403642199999986
0.214200000000006 0.11427789000000033
0.216000000000006 0.11288585199999979
0.217800000000006 0.11490556599999913
0.219600000000006 0.11397797600000104
0.221400000000006 0.11522254299999979
0.223200000000006 0.11560981099999879
0.225000000000006 0.11625436599999972
0.226800000000006 0.1165716380000017
0.228600000000007 0.11695434999999854
0.230400000000007 0.11757008400000046
0.232200000000007 0.1181344150000001
0.234000000000007 0.1184130329999995
0.235800000000007 0.11867972000000115
0.237600000000007 0.11899981000000004
0.239400000000007 0.11944796599999918
0.241200000000007 0.11992245899999965
0.243000000000007 0.12024529199999989
0.244800000000007 0.12055539199999998
0.246600000000007 0.11963013100000097
0.248400000000007 0.12147817800000027
0.250200000000007 0.12168808799999908
0.252000000000007 0.12210374400000035
0.253800000000007 0.12107107699999986
0.255600000000007 0.12255501000000102
0.257400000000007 0.12323554099999967
0.259200000000007 0.1234293719999986
0.261000000000007 0.12381345300000035
0.262800000000007 0.12429636300000091
0.264600000000007 0.12469452499999889
0.266400000000007 0.12513576400000126
0.268200000000007 0.12540230900000005
0.270000000000007 0.12562836699999913
0.271800000000007 0.12486753099999959
0.273600000000008 0.12675206699999997
0.275400000000008 0.12702448599999983
0.277200000000008 0.12763856800000006
0.279000000000008 0.12788908899999996
0.280800000000008 0.12826026300000137
0.282600000000008 0.1271268980000002
0.284400000000008 0.12937093499999897
0.286200000000008 0.12804723600000045
0.288000000000008 0.12992460399999928
0.289800000000008 0.13048350800000108
0.291600000000008 0.13044576699999944
0.293400000000008 0.13112441500000038
0.295200000000008 0.13109639900000047
0.297000000000008 0.13159939099999995
0.298800000000008 0.13188204100000078
0.300600000000008 0.13235226599999805
0.302400000000008 0.13267878399999944
0.304200000000008 0.1331767310000025
0.306000000000008 0.13348594599999686
0.307800000000008 0.13371124300000048
0.309600000000008 0.13453901800000168
0.311400000000008 0.13439776799999947
0.313200000000008 0.13444862700000115
0.315000000000008 0.13487305299999974
0.316800000000008 0.13525107299999917
0.318600000000008 0.1357410510000001
0.320400000000008 0.13474067699999992
0.322200000000008 0.13646877800000112
0.324000000000008 0.1371822399999978
0.325800000000008 0.13724720100000098
0.327600000000008 0.13591835400000107
0.329400000000008 0.13791314699999901
0.331200000000008 0.1386692630000006
0.333000000000008 0.13865683599999912
0.334800000000008 0.1389924339999986
0.336600000000008 0.13934984200000144
0.338400000000008 0.13995630599999842
0.340200000000008 0.14063165499999997
0.342000000000008 0.14054789500000098
0.343800000000008 0.14113344100000091
0.345600000000008 0.14132534699999866
0.347400000000008 0.14197874799999965
0.349200000000009 0.14190413500000076
0.351000000000009 0.14229404700000003
0.352800000000009 0.14275592099999912
0.354600000000009 0.14188418200000186
0.356400000000009 0.1440842179999997
0.358200000000009 0.14427465500000025
0.360000000000009 0.14432187099999894
0.361800000000009 0.14281014700000227
0.363600000000009 0.14312629299999813
0.365400000000009 0.14532889400000215
0.367200000000009 0.14549682899999894
0.369000000000009 0.14667512000000116
0.370800000000009 0.14659897399999977
0.372600000000009 0.1486531809999967
0.374400000000009 0.14702099700000204
0.376200000000009 0.14757829999999927
0.378000000000009 0.14837266500000013
0.379800000000009 0.14819042899999957
0.381600000000009 0.14708305299999935
0.383400000000009 0.14683823300000043
0.385200000000009 0.14945684999999997
0.387000000000009 0.14955401299999949
0.388800000000009 0.1505826930000005
0.390600000000009 0.1503799749999999
0.392400000000009 0.15097069700000176
0.394200000000009 0.15126079099999856
0.396000000000009 0.15166828499999951
0.397800000000009 0.15234856100000016
0.399600000000009 0.15239023700000232
0.401400000000009 0.15291154799999873
0.403200000000009 0.15299043299999937
0.405000000000009 0.15315780199999907
0.406800000000009 0.154195835000003
0.408600000000009 0.15407704399999744
0.410400000000009 0.15494615800000133
0.412200000000009 0.15474565399999918
0.414000000000009 0.15558540099999973
0.415800000000009 0.15564193300000184
0.417600000000009 0.15650953599999795
0.419400000000009 0.15633286899999987
0.421200000000009 0.15510800800000268
0.423000000000009 0.15701697199999742
0.42480000000001 0.1574152450000028
0.42660000000001 0.15614160799999866
0.42840000000001 0.15676318299999892
0.43020000000001 0.15842855400000033
0.43200000000001 0.1584902310000018
0.43380000000001 0.1593521339999988
0.43560000000001 0.1597832739999987
0.43740000000001 0.16029833300000007
0.43920000000001 0.1602865900000019
0.44100000000001 0.16068971500000018
0.44280000000001 0.16080411199999745
0.44460000000001 0.1614297520000001
0.44640000000001 0.16137492800000075
0.44820000000001 0.16069623799999988
0.45000000000001 0.16283516300000045
0.45180000000001 0.1630703930000017
0.45360000000001 0.1614729920000002
0.45540000000001 0.1635013999999977
0.45720000000001 0.16395008099999941
0.45900000000001 0.16450374000000068
0.46080000000001 0.16292521000000093
0.46260000000001 0.16567360999999892
0.46440000000001 0.16518541299999967
0.46620000000001 0.16647212500000208
0.46800000000001 0.16629836299999923
0.46980000000001 0.16650171199999875
0.47160000000001 0.1663360780000005
0.47340000000001 0.1652121390000012
0.47520000000001 0.1674230130000005
0.47700000000001 0.1677125299999993
0.47880000000001 0.16872015999999945
0.48060000000001 0.16856469000000018
0.48240000000001 0.16902207600000096
0.48420000000001 0.16907793999999754
0.48600000000001 0.16980360500000202
0.48780000000001 0.16992797800000048
0.48960000000001 0.17014066900000202
0.49140000000001 0.17163991099999976
0.49320000000001 0.1713676919999969
0.49500000000001 0.17105782800000213
0.49680000000001 0.1711398049999957
0.49860000000001 0.1717175200000014
0.500400000000011 0.17250473100000363
0.502200000000011 0.17239862899999991
0.504000000000011 0.17298768099999506
0.505800000000011 0.1714998300000019
0.507600000000011 0.17416048199999778
0.509400000000011 0.17427073200000365
0.511200000000011 0.17404477999999557
0.513000000000011 0.1722355700000051
0.514800000000011 0.17498853800000091
0.516600000000011 0.1749271459999946
0.518400000000011 0.17596898700000452
0.520200000000011 0.17324376399999863
0.522000000000011 0.17649519999999796
0.523800000000011 0.1764572880000017
0.525600000000011 0.17697159899999804
0.527400000000011 0.1773164869999988
0.529200000000011 0.17774787800000524
0.531000000000011 0.17793374099999681
0.532800000000011 0.1780288309999989
0.534600000000011 0.17479305500000208
0.536400000000011 0.17939471399999718
0.538200000000011 0.1774522180000062
0.540000000000011 0.18036795899999447
0.541800000000011 0.18067838900000055
0.543600000000011 0.17929850100000522
0.545400000000011 0.18213273799999996
0.547200000000011 0.18061330499999428
0.549000000000011 0.18321313399999895
0.550800000000011 0.18262080300000605
0.552600000000011 0.1802760359999951
0.554400000000011 0.1825808040000041
0.556200000000011 0.18310160699999756
0.558000000000011 0.1836805320000039
0.559800000000011 0.18400590499999936
0.561600000000011 0.18385863999999685
0.563400000000011 0.18439567200000084
0.565200000000011 0.1801909650000013
0.567000000000011 0.1834163360000005
0.568800000000011 0.18613778699999983
0.570600000000011 0.1839169909999967
0.572400000000011 0.18549583700000483
0.574200000000011 0.18717311599999675
0.576000000000012 0.1842988419999969
0.577800000000012 0.18502114500000033
0.579600000000012 0.18784398200000396
0.581400000000012 0.18746562900000185
0.583200000000012 0.18608973499999593
0.585000000000012 0.18878543200000308
0.586800000000012 0.18936445099999588
0.588600000000012 0.18912667500000424
0.590400000000012 0.18984663599999863
0.592200000000012 0.18728957399999757
0.594000000000012 0.19044096300000035
0.595800000000012 0.19088714099999748
0.597600000000012 0.19088754700000266
0.599400000000012 0.19136394299999893
0.601200000000012 0.18916604000000348
0.603000000000012 0.1919104249999961
0.604800000000012 0.18991926300000017
0.606600000000012 0.19321212100000196
0.608400000000012 0.19290240000000125
0.610200000000012 0.19380880399999967
0.612000000000012 0.19133855799999822
0.613800000000012 0.19265764200000035
0.615600000000012 0.1944155560000027
0.617400000000012 0.1948688230000002
0.619200000000012 0.19519400000000076
0.621000000000012 0.19612746399999992
0.622800000000012 0.1933285459999965
0.624600000000012 0.19603381000000297
0.626400000000012 0.19709802099999507
0.628200000000012 0.19398364100000265
0.630000000000012 0.197691607000003
0.631800000000012 0.19285973499999898
0.633600000000012 0.19672303599999452
0.635400000000012 0.19587369700000323
0.637200000000012 0.1960648200000037
0.639000000000012 0.19923340699999414
0.640800000000012 0.19779610700000205
0.642600000000012 0.19723751800000144
0.644400000000012 0.20238926199999696
0.646200000000012 0.20336016299999926
0.648000000000012 0.2026630110000056
0.649800000000012 0.20295060199999426
0.651600000000013 0.20318124599999976
0.653400000000013 0.20430296199999987
0.655200000000013 0.2030732300000011
0.657000000000013 0.2056383450000041
0.658800000000013 0.20556830399999626
0.660600000000013 0.20374326299999979
0.662400000000013 0.2040131830000007
0.664200000000013 0.20314953599999797
0.666000000000013 0.2055718400000046
0.667800000000013 0.20627283799999674
0.669600000000013 0.20698257300000478
0.671400000000013 0.2073007619999956
0.673200000000013 0.2088670640000032
0.675000000000013 0.20571540599999594
0.676800000000013 0.20278523500000034
0.678600000000013 0.20904385900000477
0.680400000000013 0.20593512800000013
0.682200000000013 0.20721197299999972
0.684000000000013 0.20714851700000025
0.685800000000013 0.202281162999995
0.687600000000013 0.2056158980000049
0.689400000000013 0.2109933559999959
0.691200000000013 0.21022166299999867
0.693000000000013 0.21225017000000435
0.694800000000013 0.21166183300000085
0.696600000000013 0.21012764599999656
0.698400000000013 0.2096603729999984
0.700200000000013 0.20870333100000238
0.702000000000013 0.21019691499999738
0.703800000000013 0.21653750200000133
0.705600000000013 0.21398296299999942
0.707400000000013 0.21408076000000165
0.709200000000013 0.21268375999999733
0.711000000000013 0.2157270760000003
0.712800000000013 0.21441710900000288
0.714600000000013 0.2116450090000015
0.716400000000013 0.21350898699999732
0.718200000000013 0.21667156600000226
0.720000000000013 0.21089269400000177
0.721800000000013 0.21444796199999416
0.723600000000013 0.2150350520000046
0.725400000000013 0.21505837899999847
0.727200000000014 0.21519563300000044
0.729000000000014 0.21394910600000117
0.730800000000014 0.21606186100000002
0.732600000000014 0.21062838599999623
0.734400000000014 0.21591206200000101
0.736200000000014 0.21421954499999885
0.738000000000014 0.21216725000000025
0.739800000000014 0.2179930530000007
0.741600000000014 0.21603976899999822
0.743400000000014 0.2188813330000059
0.745200000000014 0.21512231999999898
0.747000000000014 0.2168617119999965
0.748800000000014 0.21748251100000004
0.750600000000014 0.2162704220000009
0.752400000000014 0.217817912000001
0.754200000000014 0.22078198999999898
0.756000000000014 0.2209729859999996
0.757800000000014 0.21615143100000012
0.759600000000014 0.22170720599999783
0.761400000000014 0.22189258300000603
0.763200000000014 0.22218117699999596
0.765000000000014 0.22039824499999838
0.766800000000014 0.2199882620000011
0.768600000000014 0.2230302970000011
0.770400000000014 0.2234405410000022
0.772200000000014 0.2240135830000014
0.774000000000014 0.2211975959999961
0.775800000000014 0.2209049390000004
0.777600000000014 0.22257967499999864
0.779400000000014 0.2252821750000038
0.781200000000014 0.22583886699999312
0.783000000000014 0.22090968000000544
0.784800000000014 0.22566200999999353
0.786600000000014 0.22079027200000212
0.788400000000014 0.2246282140000062
0.790200000000014 0.22744888399999752
0.792000000000014 0.22771068800000194
0.793800000000014 0.22392634700000258
0.795600000000014 0.2251018959999982
0.797400000000014 0.2250828250000012
0.799200000000014 0.2255995430000013
0.801000000000014 0.22927536799998904
0.802800000000015 0.22949226800000133
0.804600000000015 0.22931050900000116
0.806400000000015 0.22397132900000827
0.808200000000015 0.23035654699999952
0.810000000000015 0.22712034699999606
0.811800000000015 0.22869513099999494
0.813600000000015 0.23133771599999875
0.815400000000015 0.23189348800001142
0.817200000000015 0.23218613799998877
0.819000000000015 0.22873327900001073
0.820800000000015 0.2327342549999969
0.822600000000015 0.23285474799999406
0.824400000000015 0.23112390400000038
0.826200000000015 0.23029933600000163
0.828000000000015 0.23392445400000383
0.829800000000015 0.23111933399999884
0.831600000000015 0.23445921699999417
0.833400000000015 0.23533978400000422
0.835200000000015 0.23521597699999575
0.837000000000015 0.23326094500001204
0.838800000000015 0.23593217199999117
0.840600000000015 0.23640042700000663
0.842400000000015 0.23667496899999207
0.844200000000015 0.2344342250000011
0.846000000000015 0.2372487800000016
0.847800000000015 0.237507652000005
0.849600000000015 0.23472910599998897
0.851400000000015 0.23474918300000525
0.853200000000015 0.2370998629999974
0.855000000000015 0.23925524300000234
0.856800000000015 0.2353874159999947
0.858600000000015 0.237168932000003
0.860400000000015 0.23689025000000186
0.862200000000015 0.244046050999998
0.864000000000015 0.23990650000000358
0.865800000000015 0.23873378499999376
0.867600000000015 0.24340459600000486
0.869400000000015 0.2396110990000011
0.871200000000015 0.23825201699999354
0.873000000000015 0.24242094200000963
0.874800000000015 0.2453674420000027
0.876600000000015 0.24335106299999154
0.878400000000016 0.23899929099999895
0.880200000000016 0.24224092699999744
0.882000000000016 0.2395838720000114
0.883800000000016 0.2440911469999918
0.885600000000016 0.24417490500000838
0.887400000000016 0.24429524499998934
0.889200000000016 0.24033273599999916
0.891000000000016 0.24192305400001146
0.892800000000016 0.24500738999999783
0.894600000000016 0.24475151500000436
0.896400000000016 0.24513355199999864
0.898200000000016 0.24543847500000027
0.900000000000016 0.2455094059999965
0.901800000000016 0.24513844199999824
0.903600000000016 0.24249897699999678
0.905400000000016 0.24301824700000907
0.907200000000016 0.24590838399998916
0.909000000000016 0.24335815900001023
0.910800000000016 0.24575751899999432
0.912600000000016 0.23991054200000406
0.914400000000016 0.24619633499999338
0.916200000000016 0.2457184179999956
0.918000000000016 0.24327433600001314
0.919800000000016 0.2408942089999897
0.921600000000016 0.24676037599999745
0.923400000000016 0.24682495200001142
0.925200000000016 0.24310032299999307
0.927000000000016 0.2469163300000048
0.928800000000016 0.24701863199999252
0.930600000000016 0.24713245000000938
0.932400000000016 0.24335546399998975
0.934200000000016 0.24714960100000383
0.936000000000016 0.24416169699999557
0.937800000000016 0.2432644380000113
0.939600000000016 0.24083121500000004
0.941400000000016 0.2472202089999911
0.943200000000016 0.24749829800001066
0.945000000000016 0.24768953499999213
0.946800000000016 0.2477546799999999
0.948600000000016 0.2472028330000029
0.950400000000016 0.24718335400000058
0.952200000000016 0.2442394520000022
0.954000000000017 0.24125558899999078
0.955800000000017 0.24726565800000344
0.957600000000017 0.2474460610000051
0.959400000000017 0.24767259899999772
0.961200000000017 0.24338743500000248
0.963000000000017 0.24405113999999628
0.964800000000017 0.24397765899999513
0.966600000000017 0.24707453900001042
0.968400000000017 0.24696688699999925
0.970200000000017 0.2402460439999885
0.972000000000017 0.24332496800001024
0.973800000000017 0.2468847330000017
0.975600000000017 0.2462040169999966
0.977400000000017 0.24026945999999327
0.979200000000017 0.24285244900001146
0.981000000000017 0.24032085300000006
0.982800000000017 0.24666836599999442
0.984600000000017 0.24358483899999328
0.986400000000017 0.24736733500000696
0.988200000000017 0.24225182399999312
0.990000000000017 0.2424665170000111
0.991800000000017 0.24593169599999953
0.993600000000017 0.24345180399998867
0.995400000000017 0.24330507900000953
0.997200000000017 0.24433679099999495


==> Images/Results/planesource_timesteptimes_ref_hfm40.txt <==
t steptime
0.0 0.061796296
0.00180000000000005 0.06199555200000001
0.0036000000000001 0.06341643700000002
0.00540000000000015 0.06265468899999999
0.00720000000000021 0.06432807800000001
0.00900000000000026 0.06486773799999995
0.0108000000000003 0.06663649900000007
0.0126000000000004 0.06789521399999998
0.0144000000000004 0.07012879500000002
0.0162000000000005 0.07086079299999992
0.0180000000000005 0.072442699
0.0198000000000006 0.07317156200000008
0.0216000000000006 0.0739886139999999
0.0234000000000007 0.07521551500000001
0.0252000000000007 0.07604913599999996
0.0270000000000008 0.077479093
0.0288000000000008 0.07887537900000008
0.0306000000000009 0.07931310399999991
0.0324000000000009 0.08066268200000004
0.034200000000001 0.08175925299999998
0.036000000000001 0.08253110400000008
0.0378000000000011 0.08341393200000002
0.0396000000000011 0.08454412899999997
0.0414000000000012 0.08572796300000007
0.0432000000000012 0.08674327799999992
0.0450000000000013 0.08759577200000002
0.0468000000000013 0.0880919739999999
0.0486000000000014 0.08939429700000012
0.0504000000000014 0.09061108200000012
0.0522000000000015 0.0914004519999998
0.0540000000000015 0.09205172699999986
0.0558000000000016 0.09333185300000002
0.0576000000000016 0.09431554799999997
0.0594000000000017 0.09548735600000002
0.0612000000000018 0.09599699500000014
0.0630000000000018 0.09693957300000022
0.0648000000000019 0.09825953499999995
0.0666000000000019 0.10089198299999991
0.068400000000002 0.09861205399999973
0.070200000000002 0.10009448500000007
0.0720000000000021 0.10014683900000021
0.0738000000000021 0.10111820000000016
0.0756000000000022 0.1022293959999998
0.0774000000000022 0.102629737
0.0792000000000023 0.10346978900000003
0.0810000000000023 0.10525787299999978
0.0828000000000024 0.10693941700000043
0.0846000000000024 0.10605663299999968
0.0864000000000025 0.1070523510000001
0.0882000000000025 0.10788989799999982
0.0900000000000026 0.10826150300000048
0.0918000000000026 0.10868970399999967
0.0936000000000027 0.10987519000000034
0.0954000000000027 0.11041372399999982
0.0972000000000028 0.11122910799999985
0.0990000000000028 0.11175800499999955
0.100800000000003 0.11271673199999999
0.102600000000003 0.1131625740000004
0.104400000000003 0.11358875300000015
0.106200000000003 0.11388409100000008
0.108000000000003 0.11494614500000022
0.109800000000003 0.11585117199999928
0.111600000000003 0.11586658200000066
0.113400000000003 0.11733267999999963
0.115200000000003 0.11777155600000011
0.117000000000003 0.11792287200000029
0.118800000000003 0.11868452899999937
0.120600000000003 0.11939187900000015
0.122400000000004 0.12020557399999987
0.124200000000004 0.1205464850000002
0.126000000000004 0.1204083899999997
0.127800000000004 0.12133508100000068
0.129600000000004 0.12239193399999948
0.131400000000004 0.12285492799999975
0.133200000000004 0.12345606900000039
0.135000000000004 0.12423085999999994
0.136800000000004 0.12500082599999995
0.138600000000004 0.1250222919999997
0.140400000000004 0.12580538000000008
0.142200000000004 0.12641503400000076
0.144000000000004 0.12679680199999943
0.145800000000004 0.12705773499999928
0.147600000000004 0.1275376950000009
0.149400000000004 0.12806186299999922
0.151200000000004 0.12881595800000056
0.153000000000004 0.12983394699999984
0.154800000000004 0.1298384610000003
0.156600000000004 0.13025981800000075
0.158400000000005 0.13084030999999996
0.160200000000005 0.13158513399999983
0.162000000000005 0.13177979800000017
0.163800000000005 0.13332033599999882
0.165600000000005 0.13454001800000093
0.167400000000005 0.134842965999999
0.169200000000005 0.13552457499999981
0.171000000000005 0.13534281400000125
0.172800000000005 0.1358626669999996
0.174600000000005 0.13604265600000076
0.176400000000005 0.13699838799999853
0.178200000000005 0.13740595300000003
0.180000000000005 0.13739742300000124
0.181800000000005 0.13826635099999862
0.183600000000005 0.13908156600000154
0.185400000000005 0.13853721699999966
0.187200000000005 0.13972676999999933
0.189000000000005 0.14033881499999978
0.190800000000005 0.14096136600000087
0.192600000000006 0.1414288819999996
0.194400000000006 0.14136947799999966
0.196200000000006 0.14177486100000003
0.198000000000006 0.1423780360000002
0.199800000000006 0.14313158799999925
0.201600000000006 0.1442907610000006
0.203400000000006 0.1447468660000002
0.205200000000006 0.14505297000000006
0.207000000000006 0.14461374400000082
0.208800000000006 0.14608266099999945
0.210600000000006 0.14725308199999887
0.212400000000006 0.1466339130000005
0.214200000000006 0.14744576300000034
0.216000000000006 0.1483527579999997
0.217800000000006 0.14871391299999992
0.219600000000006 0.14926833700000053
0.221400000000006 0.15001784200000046
0.223200000000006 0.15004379400000012
0.225000000000006 0.15112346699999968
0.226800000000006 0.15110568199999896
0.228600000000007 0.15267190600000013
0.230400000000007 0.15448256500000035
0.232200000000007 0.15301851899999974
0.234000000000007 0.15220853699999992
0.235800000000007 0.15312568000000049
0.237600000000007 0.1542951059999993
0.239400000000007 0.1548606380000006
0.241200000000007 0.1555467789999998
0.243000000000007 0.1613921119999997
0.244800000000007 0.1577413760000006
0.246600000000007 0.15705251600000025
0.248400000000007 0.15735205300000032
0.250200000000007 0.15702208699999787
0.252000000000007 0.15857159800000176
0.253800000000007 0.1579785479999991
0.255600000000007 0.1594876559999996
0.257400000000007 0.1592183140000003
0.259200000000007 0.16040073399999955
0.261000000000007 0.16084761600000164
0.262800000000007 0.16186368900000048
0.264600000000007 0.16220607700000045
0.266400000000007 0.16252811599999717
0.268200000000007 0.1627487080000023
0.270000000000007 0.1621086560000009
0.271800000000007 0.16385659299999844
0.273600000000008 0.16325452599999934
0.275400000000008 0.16454794000000206
0.277200000000008 0.16527957399999949
0.279000000000008 0.1663619749999974
0.280800000000008 0.16634046700000127
0.282600000000008 0.16749376099999935
0.284400000000008 0.16737676300000004
0.286200000000008 0.16794147499999923
0.288000000000008 0.16865427800000177
0.289800000000008 0.16928170199999926
0.291600000000008 0.16945746900000103
0.293400000000008 0.16932412499999927
0.295200000000008 0.16968970299999953
0.297000000000008 0.17120141200000205
0.298800000000008 0.17072225999999802
0.300600000000008 0.1718674730000025
0.302400000000008 0.17200285099999846
0.304200000000008 0.17245688799999925
0.306000000000008 0.17235090500000183
0.307800000000008 0.17333856299999795
0.309600000000008 0.1767475040000015
0.311400000000008 0.17497861600000064
0.313200000000008 0.17514004399999905
0.315000000000008 0.1753864699999994
0.316800000000008 0.1760441400000019
0.318600000000008 0.17607880799999975
0.320400000000008 0.17692460499999996
0.322200000000008 0.1772768109999987
0.324000000000008 0.17777585500000015
0.325800000000008 0.17793584800000062
0.327600000000008 0.1785374169999976
0.329400000000008 0.1790604920000014
0.331200000000008 0.17946196999999842
0.333000000000008 0.1793150520000033
0.334800000000008 0.17909901699999864
0.336600000000008 0.18146059000000037
0.338400000000008 0.18083117899999834
0.340200000000008 0.1819648100000002
0.342000000000008 0.18240093500000043
0.343800000000008 0.1822525800000001
0.345600000000008 0.18381202300000155
0.347400000000008 0.1849627099999971
0.349200000000009 0.18569722500000196
0.351000000000009 0.18628940199999988
0.352800000000009 0.18735178100000027
0.354600000000009 0.1872937290000003
0.356400000000009 0.18603873600000043
0.358200000000009 0.18624976499999946
0.360000000000009 0.18780828299999897
0.361800000000009 0.1867489830000011
0.363600000000009 0.18807544399999898
0.365400000000009 0.18812393900000046
0.367200000000009 0.1896662219999996
0.369000000000009 0.18987768199999877
0.370800000000009 0.1892315910000022
0.372600000000009 0.19073976099999967
0.374400000000009 0.19134059299999961
0.376200000000009 0.19131016000000045
0.378000000000009 0.19267914899999994
0.379800000000009 0.19236217299999936
0.381600000000009 0.19402289699999997
0.383400000000009 0.193444159000002
0.385200000000009 0.1933830369999967
0.387000000000009 0.19503519100000233
0.388800000000009 0.19609140400000058
0.390600000000009 0.196448476999997
0.392400000000009 0.19560492000000096
0.394200000000009 0.1964827220000025
0.396000000000009 0.1972964159999968
0.397800000000009 0.1976597560000002
0.399600000000009 0.19826989700000297
0.401400000000009 0.1985741069999989
0.403200000000009 0.20004558299999786
0.405000000000009 0.1993230170000011
0.406800000000009 0.20006464099999732
0.408600000000009 0.20104598500000037
0.410400000000009 0.20220063200000027
0.412200000000009 0.2017416460000021
0.414000000000009 0.2024957870000037
0.415800000000009 0.20154108299999507
0.417600000000009 0.20251097700000287
0.419400000000009 0.20334706799999935
0.421200000000009 0.20416141100000118
0.423000000000009 0.20499923999999936
0.42480000000001 0.20390867799999768
0.42660000000001 0.20544388599999763
0.42840000000001 0.20652817600000617
0.43020000000001 0.20574207099999597
0.43200000000001 0.20654119699999995
0.43380000000001 0.20579373400000378
0.43560000000001 0.20751225799999418
0.43740000000001 0.21184680000000355
0.43920000000001 0.20825484299999886
0.44100000000001 0.20785534899999902
0.44280000000001 0.20848396800000302
0.44460000000001 0.21032166399999852
0.44640000000001 0.21063383100000266
0.44820000000001 0.2120972759999944
0.45000000000001 0.21035917800000448
0.45180000000001 0.21481287099999946
0.45360000000001 0.21245646399999885
0.45540000000001 0.21632460800000075
0.45720000000001 0.21340203500000143
0.45900000000001 0.21439338799999774
0.46080000000001 0.21377482500000156
0.46260000000001 0.21500322299999652
0.46440000000001 0.2148359160000055
0.46620000000001 0.21586528499999957
0.46800000000001 0.2186699869999984
0.46980000000001 0.21541700499999905
0.47160000000001 0.21626231399999796
0.47340000000001 0.21811574300000558
0.47520000000001 0.2181481119999944
0.47700000000001 0.2176571940000045
0.47880000000001 0.21804026399999543
0.48060000000001 0.22124877899999973
0.48240000000001 0.22166698600000245
0.48420000000001 0.22193633399999868
0.48600000000001 0.22228406300000358
0.48780000000001 0.2223981889999962
0.48960000000001 0.22316994900000253
0.49140000000001 0.22339942800000046
0.49320000000001 0.22374851899999726
0.49500000000001 0.22349091000000243
0.49680000000001 0.22507425699999573
0.49860000000001 0.2241548830000042
0.500400000000011 0.22396681800000096
0.502200000000011 0.22464225899999946
0.504000000000011 0.22512785800000046
0.505800000000011 0.22491699199999715
0.507600000000011 0.2262779830000028
0.509400000000011 0.22670630799999714
0.511200000000011 0.22621581199999952
0.513000000000011 0.22691191900000263
0.514800000000011 0.22797566899999566
0.516600000000011 0.2282806350000044
0.518400000000011 0.23329074699999808
0.520200000000011 0.22972571200000402
0.522000000000011 0.23160189499999717
0.523800000000011 0.22996763199999748
0.525600000000011 0.23199249800000388
0.527400000000011 0.2308026159999983
0.529200000000011 0.23076852900000233
0.531000000000011 0.232915650999999
0.532800000000011 0.23229477499999973
0.534600000000011 0.23408424200000155
0.536400000000011 0.23404761499999438
0.538200000000011 0.23431001100000515
0.540000000000011 0.23390685300000058
0.541800000000011 0.23570217999999699
0.543600000000011 0.2357555600000012
0.545400000000011 0.23654513500000007
0.547200000000011 0.23621495599999776
0.549000000000011 0.23881417700000185
0.550800000000011 0.2390919409999981
0.552600000000011 0.23824314499999844
0.554400000000011 0.23724690300000617
0.556200000000011 0.23963426399999577
0.558000000000011 0.23706582100000162
0.559800000000011 0.23877727099999646
0.561600000000011 0.23854645700000532
0.563400000000011 0.23941199599999408
0.565200000000011 0.24043141600000695
0.567000000000011 0.24140352099999518
0.568800000000011 0.24105723499999954
0.570600000000011 0.24242449900000196
0.572400000000011 0.2424436450000016
0.574200000000011 0.24138211100000007
0.576000000000012 0.24182638699999615
0.577800000000012 0.24243551800000063
0.579600000000012 0.24432776999999817
0.581400000000012 0.24531408500000396
0.583200000000012 0.24527631200000144
0.585000000000012 0.24561676999999804
0.586800000000012 0.24530363699999924
0.588600000000012 0.2472741549999995
0.590400000000012 0.24587182199999802
0.592200000000012 0.24684501900000555
0.594000000000012 0.2488360069999942
0.595800000000012 0.25045213300000313
0.597600000000012 0.24903610500000184
0.599400000000012 0.24823583999999954
0.601200000000012 0.24972384000000147
0.603000000000012 0.25016492399999635
0.604800000000012 0.25016617500000393
0.606600000000012 0.25134735799999675
0.608400000000012 0.25085942700000174
0.610200000000012 0.2515077139999988
0.612000000000012 0.2516199350000008
0.613800000000012 0.2527158469999975
0.615600000000012 0.25335624400000256
0.617400000000012 0.2524938059999968
0.619200000000012 0.2541624190000036
0.621000000000012 0.25450322799999725
0.622800000000012 0.2551097409999983
0.624600000000012 0.25477748400000166
0.626400000000012 0.25589950300000197
0.628200000000012 0.2568994470000021
0.630000000000012 0.2572430349999948
0.631800000000012 0.2575840229999997
0.633600000000012 0.2585395850000012
0.635400000000012 0.256988389
0.637200000000012 0.2591822580000027
0.639000000000012 0.25839814300000086
0.640800000000012 0.2588723559999977
0.642600000000012 0.2604205780000015
0.644400000000012 0.2604353619999955
0.646200000000012 0.2606092200000063
0.648000000000012 0.26189390399999724
0.649800000000012 0.2606449459999993
0.651600000000013 0.2608172799999977
0.653400000000013 0.26225246300000293
0.655200000000013 0.26336666599999603
0.657000000000013 0.2628553410000052
0.658800000000013 0.2635227929999928
0.660600000000013 0.2643468720000044
0.662400000000013 0.2676462950000058
0.664200000000013 0.2679957719999919
0.666000000000013 0.2662325590000023
0.667800000000013 0.2663354959999964
0.669600000000013 0.26968175700000074
0.671400000000013 0.2692807570000042
0.673200000000013 0.2686423910000002
0.675000000000013 0.26890097400000457
0.676800000000013 0.27025013600000136
0.678600000000013 0.2683082369999994
0.680400000000013 0.26865507399999444
0.682200000000013 0.26805160399999295
0.684000000000013 0.27028043500000365
0.685800000000013 0.27040505099999734
0.687600000000013 0.2699548910000118
0.689400000000013 0.2715100009999958
0.691200000000013 0.27262910499999293
0.693000000000013 0.27267460800000265
0.694800000000013 0.2728157180000039
0.696600000000013 0.27270492299999205
0.698400000000013 0.2720916580000079
0.700200000000013 0.2735475369999989
0.702000000000013 0.274477785000002
0.703800000000013 0.27741026900000065
0.705600000000013 0.275634943
0.707400000000013 0.27559522800000025
0.709200000000013 0.27726174699999717
0.711000000000013 0.2774104660000063
0.712800000000013 0.2773351749999904
0.714600000000013 0.27811498700000925
0.716400000000013 0.27720099699999423
0.718200000000013 0.2790632810000062
0.720000000000013 0.2784256220000003
0.721800000000013 0.28079862499998853
0.723600000000013 0.2799117360000025
0.725400000000013 0.27925434200000154
0.727200000000014 0.27966222099999527
0.729000000000014 0.28047530100000984
0.730800000000014 0.2803267989999938
0.732600000000014 0.2816418179999971
0.734400000000014 0.2810152429999988
0.736200000000014 0.2806868150000099
0.738000000000014 0.2812283269999938
0.739800000000014 0.2830703439999951
0.741600000000014 0.2848199750000049
0.743400000000014 0.28248814699999514
0.745200000000014 0.2841160030000083
0.747000000000014 0.2862904219999933
0.748800000000014 0.2841253810000097
0.750600000000014 0.2871947929999976
0.752400000000014 0.2855742489999926
0.754200000000014 0.2875256500000063
0.756000000000014 0.28786199699999315
0.757800000000014 0.28599082200000225
0.759600000000014 0.28815089600000476
0.761400000000014 0.28676009900000565
0.763200000000014 0.28710031899998967
0.765000000000014 0.2899011129999991
0.766800000000014 0.2909265530000056
0.768600000000014 0.2909148699999946
0.770400000000014 0.29295456399999864
0.772200000000014 0.29301553000000524
0.774000000000014 0.2912823519999961
0.775800000000014 0.29250672599999916
0.777600000000014 0.2934526840000018
0.779400000000014 0.2939935760000054
0.781200000000014 0.2943577220000009
0.783000000000014 0.29511090199999046
0.784800000000014 0.2937723960000085
0.786600000000014 0.2949032410000001
0.788400000000014 0.29462644400000215
0.790200000000014 0.2955263220000006
0.792000000000014 0.2960708309999944
0.793800000000014 0.2958762989999997
0.795600000000014 0.2962372180000017
0.797400000000014 0.29841301999999814
0.799200000000014 0.29860399100000734
0.801000000000014 0.2981207719999901
0.802800000000015 0.2981393720000085
0.804600000000015 0.2973578879999934
0.806400000000015 0.30039004900000066
0.808200000000015 0.3015219380000076
0.810000000000015 0.2997332129999961
0.811800000000015 0.3012220170000006
0.813600000000015 0.3003743019999945
0.815400000000015 0.3007932920000087
0.817200000000015 0.3011964729999903
0.819000000000015 0.30285643400000595
0.820800000000015 0.3027018819999938
0.822600000000015 0.30405690800000684
0.824400000000015 0.3030257189999901
0.826200000000015 0.30495605900000555
0.828000000000015 0.3043754290000038
0.829800000000015 0.3057015560000025
0.831600000000015 0.3074075910000005
0.833400000000015 0.30697922099999175
0.835200000000015 0.3059611170000096
0.837000000000015 0.308129498999989
0.838800000000015 0.3071916030000068
0.840600000000015 0.30862595499999657
0.842400000000015 0.31011090900000227
0.844200000000015 0.3082761000000005
0.846000000000015 0.3081791550000048
0.847800000000015 0.3089601589999944
0.849600000000015 0.31103751899999565
0.851400000000015 0.3110438790000103
0.853200000000015 0.31031274399998665
0.855000000000015 0.31323102300000016
0.856800000000015 0.31178280100000677
0.858600000000015 0.312957480999998
0.860400000000015 0.31304614799999797
0.862200000000015 0.3138107830000081
0.864000000000015 0.31339138199999184
0.865800000000015 0.3152168050000057
0.867600000000015 0.31489213700000107
0.869400000000015 0.32062737900000116
0.871200000000015 0.31496489699999586
0.873000000000015 0.3188465009999959
0.874800000000015 0.3187945470000102
0.876600000000015 0.31948477099999195
0.878400000000016 0.31999412300000074
0.880200000000016 0.3206277499999999
0.882000000000016 0.3215955269999995
0.883800000000016 0.32171303299999465
0.885600000000016 0.32162444200000095
0.887400000000016 0.31942072600000415
0.889200000000016 0.31828948700000126
0.891000000000016 0.31753026900000236
0.892800000000016 0.3195807529999968
0.894600000000016 0.3181692659999982
0.896400000000016 0.3197937980000063
0.898200000000016 0.3186017579999998
0.900000000000016 0.31989605799999765
0.901800000000016 0.31759677300000533
0.903600000000016 0.3191196909999974
0.905400000000016 0.3196666429999908
0.907200000000016 0.3206701229999993
0.909000000000016 0.318848076000009
0.910800000000016 0.3208171249999907
0.912600000000016 0.32026039500000536
0.914400000000016 0.32151281000000154
0.916200000000016 0.32205206199999736
0.918000000000016 0.32035778700000606
0.919800000000016 0.3200391539999998
0.921600000000016 0.3214198149999987
0.923400000000016 0.3213930809999965
0.925200000000016 0.3196261119999946
0.927000000000016 0.320645741000007
0.928800000000016 0.319369076000001
0.930600000000016 0.32001219999999364
0.932400000000016 0.32186009000000126
0.934200000000016 0.3229699430000039
0.936000000000016 0.32388207600000385
0.937800000000016 0.3222433859999967
0.939600000000016 0.3227084349999956
0.941400000000016 0.3228502620000029
0.943200000000016 0.3231918710000059
0.945000000000016 0.32085840199999893
0.946800000000016 0.32230789199999776
0.948600000000016 0.3209947289999917
0.950400000000016 0.32226351200000636
0.952200000000016 0.3216947399999981
0.954000000000017 0.32140506300000027
0.955800000000017 0.3234864439999967
0.957600000000017 0.3201410500000037
0.959400000000017 0.32258058300000414
0.961200000000017 0.32298999500000036
0.963000000000017 0.32190373800000316
0.964800000000017 0.3207845669999898
0.966600000000017 0.3227339800000095
0.968400000000017 0.3211611169999884
0.970200000000017 0.32030251000000476
0.972000000000017 0.32138444599999616
0.973800000000017 0.3221834940000008
0.975600000000017 0.3202060220000078
0.977400000000017 0.3200483119999973
0.979200000000017 0.3217876089999976
0.981000000000017 0.3241817819999966
0.982800000000017 0.3208065729999987
0.984600000000017 0.32147225300001026
0.986400000000017 0.32015677799999764
0.988200000000017 0.32208033199999875
0.990000000000017 0.3212207309999968
0.991800000000017 0.3194681390000085
0.993600000000017 0.3202861449999972
0.995400000000017 0.3187656150000038
0.997200000000017 0.31609659799998724


==> Images/Results/planesource_timesteptimes_ref_hfm50.txt <==
t steptime
0.0 0.068732562
0.00180000000000005 0.07453939100000001
0.0036000000000001 0.076018898
0.00540000000000015 0.076811142
0.00720000000000021 0.07819080099999998
0.00900000000000026 0.07937273700000003
0.0108000000000003 0.08043197999999996
0.0126000000000004 0.08236221900000007
0.0144000000000004 0.08423399199999992
0.0162000000000005 0.08566386700000006
0.0180000000000005 0.08707272499999996
0.0198000000000006 0.08851220699999995
0.0216000000000006 0.08942815600000009
0.0234000000000007 0.09114226300000006
0.0252000000000007 0.09233155199999987
0.0270000000000008 0.09371836600000005
0.0288000000000008 0.09501563499999999
0.0306000000000009 0.0966988339999999
0.0324000000000009 0.09784752100000005
0.034200000000001 0.09914650699999994
0.036000000000001 0.10052302200000018
0.0378000000000011 0.10128433299999995
0.0396000000000011 0.102789201
0.0414000000000012 0.10400806399999984
0.0432000000000012 0.10547595100000029
0.0450000000000013 0.10630287299999974
0.0468000000000013 0.10757162099999995
0.0486000000000014 0.108878421
0.0504000000000014 0.10991088700000029
0.0522000000000015 0.11108597499999995
0.0540000000000015 0.11239571200000009
0.0558000000000016 0.11378053499999963
0.0576000000000016 0.11448184800000005
0.0594000000000017 0.11586012000000023
0.0612000000000018 0.1168837009999999
0.0630000000000018 0.1177465729999998
0.0648000000000019 0.11897418800000015
0.0666000000000019 0.12010498099999989
0.068400000000002 0.12074118600000006
0.070200000000002 0.12200150800000031
0.0720000000000021 0.1222681579999998
0.0738000000000021 0.1240832919999999
0.0756000000000022 0.125003725
0.0774000000000022 0.125888475
0.0792000000000023 0.12672147800000033
0.0810000000000023 0.1274094520000002
0.0828000000000024 0.12917525399999974
0.0846000000000024 0.12955448800000013
0.0864000000000025 0.1313245149999993
0.0882000000000025 0.1314128400000003
0.0900000000000026 0.13247193700000004
0.0918000000000026 0.1333431359999997
0.0936000000000027 0.13407154900000062
0.0954000000000027 0.1347976209999997
0.0972000000000028 0.1357805790000004
0.0990000000000028 0.13669375799999983
0.100800000000003 0.13958841799999977
0.102600000000003 0.14064334600000006
0.104400000000003 0.13903796800000023
0.106200000000003 0.14048838799999963
0.108000000000003 0.14104336800000006
0.109800000000003 0.14161164999999976
0.111600000000003 0.1420045950000004
0.113400000000003 0.14347191700000028
0.115200000000003 0.14394966599999925
0.117000000000003 0.1445142190000004
0.118800000000003 0.14579414499999999
0.120600000000003 0.1456956749999998
0.122400000000004 0.14694027600000048
0.124200000000004 0.14745552300000053
0.126000000000004 0.14877048899999856
0.127800000000004 0.14903809800000012
0.129600000000004 0.14968468500000043
0.131400000000004 0.15010202100000036
0.133200000000004 0.1512892629999989
0.135000000000004 0.15181269099999994
0.136800000000004 0.15283687400000012
0.138600000000004 0.15332587099999984
0.140400000000004 0.15375582000000065
0.142200000000004 0.15473571500000105
0.144000000000004 0.15513423499999845
0.145800000000004 0.15615112600000103
0.147600000000004 0.15668570899999956
0.149400000000004 0.1575753140000007
0.151200000000004 0.15833506099999894
0.153000000000004 0.1588117130000004
0.154800000000004 0.1592379380000004
0.156600000000004 0.15987263199999902
0.158400000000005 0.16109216400000115
0.160200000000005 0.16098247599999915
0.162000000000005 0.16189763100000043
0.163800000000005 0.1633327799999993
0.165600000000005 0.16363569700000014
0.167400000000005 0.1638139790000004
0.169200000000005 0.16437094800000018
0.171000000000005 0.1658008259999999
0.172800000000005 0.16567601899999929
0.174600000000005 0.1667343410000015
0.176400000000005 0.16774523600000002
0.178200000000005 0.16801474899999924
0.180000000000005 0.1694876470000004
0.181800000000005 0.1696310179999987
0.183600000000005 0.17043170800000063
0.185400000000005 0.17061311199999984
0.187200000000005 0.1710609999999999
0.189000000000005 0.17234336900000002
0.190800000000005 0.17283829900000036
0.192600000000006 0.17299038099999997
0.194400000000006 0.17368758599999978
0.196200000000006 0.17490158500000064
0.198000000000006 0.17524197300000033
0.199800000000006 0.175527679
0.201600000000006 0.17624649699999928
0.203400000000006 0.17737490300000047
0.205200000000006 0.17810542299999987
0.207000000000006 0.17818833599999984
0.208800000000006 0.17928832099999958
0.210600000000006 0.18004023199999963
0.212400000000006 0.18148200899999978
0.214200000000006 0.1810300869999999
0.216000000000006 0.18162551300000018
0.217800000000006 0.18217151900000061
0.219600000000006 0.1837581859999986
0.221400000000006 0.18410556600000305
0.223200000000006 0.1847050320000001
0.225000000000006 0.18554150800000002
0.226800000000006 0.1862539209999987
0.228600000000007 0.18625433600000108
0.230400000000007 0.18679241799999957
0.232200000000007 0.18796002399999878
0.234000000000007 0.18822073300000142
0.235800000000007 0.1887003759999999
0.237600000000007 0.18952421799999897
0.239400000000007 0.19037389000000005
0.241200000000007 0.19095745699999966
0.243000000000007 0.19160576300000187
0.244800000000007 0.19215833999999887
0.246600000000007 0.19272674799999834
0.248400000000007 0.19347445800000074
0.250200000000007 0.1943746140000009
0.252000000000007 0.1946342940000001
0.253800000000007 0.194722775999999
0.255600000000007 0.19897215700000004
0.257400000000007 0.19597453300000112
0.259200000000007 0.19737151600000047
0.261000000000007 0.19849504899999815
0.262800000000007 0.19820025699999988
0.264600000000007 0.19887925400000128
0.266400000000007 0.19941401099999823
0.268200000000007 0.2009910930000025
0.270000000000007 0.2013366949999984
0.271800000000007 0.20159578300000192
0.273600000000008 0.20378791299999932
0.275400000000008 0.2027338719999996
0.277200000000008 0.20330706800000087
0.279000000000008 0.2037897159999993
0.280800000000008 0.20458451300000036
0.282600000000008 0.20540048799999866
0.284400000000008 0.2055426020000013
0.286200000000008 0.20705960099999743
0.288000000000008 0.20740647500000264
0.289800000000008 0.20827116199999907
0.291600000000008 0.2081665440000009
0.293400000000008 0.20841946299999847
0.295200000000008 0.20978980599999986
0.297000000000008 0.20939075100000082
0.298800000000008 0.21103488700000028
0.300600000000008 0.21342003699999879
0.302400000000008 0.21166486000000262
0.304200000000008 0.21296851999999689
0.306000000000008 0.21233101500000018
0.307800000000008 0.2137572330000026
0.309600000000008 0.21381610699999953
0.311400000000008 0.2151890509999994
0.313200000000008 0.21533387299999873
0.315000000000008 0.21555070500000184
0.316800000000008 0.21688860399999754
0.318600000000008 0.21745495600000098
0.320400000000008 0.2186399200000011
0.322200000000008 0.21775990600000128
0.324000000000008 0.21875737399999906
0.325800000000008 0.2192110389999975
0.327600000000008 0.22012412500000167
0.329400000000008 0.22088190499999882
0.331200000000008 0.2211035480000021
0.333000000000008 0.22144018299999857
0.334800000000008 0.22171026300000207
0.336600000000008 0.2232801459999969
0.338400000000008 0.22292054100000058
0.340200000000008 0.22422841700000262
0.342000000000008 0.22422050199999788
0.343800000000008 0.22530877400000193
0.345600000000008 0.22708565599999986
0.347400000000008 0.2263246059999986
0.349200000000009 0.22719254100000086
0.351000000000009 0.2273619079999989
0.352800000000009 0.22839430900000224
0.354600000000009 0.22856441300000085
0.356400000000009 0.22902887099999703
0.358200000000009 0.22957689300000084
0.360000000000009 0.2309566010000026
0.361800000000009 0.23102642199999934
0.363600000000009 0.23173281199999707
0.365400000000009 0.23230241600000312
0.367200000000009 0.2330131069999979
0.369000000000009 0.2337970250000012
0.370800000000009 0.23428966299999843
0.372600000000009 0.2339643620000018
0.374400000000009 0.23571601999999814
0.376200000000009 0.2359188849999967
0.378000000000009 0.23665489300000075
0.379800000000009 0.23680811000000546
0.381600000000009 0.23760180099999673
0.383400000000009 0.2379826160000036
0.385200000000009 0.238487831999997
0.387000000000009 0.23971947500000113
0.388800000000009 0.2406371269999994
0.390600000000009 0.24072324899999842
0.392400000000009 0.24132638100000037
0.394200000000009 0.24184416700000355
0.396000000000009 0.24224207799999675
0.397800000000009 0.243064265000001
0.399600000000009 0.24378307699999624
0.401400000000009 0.24472265100000357
0.403200000000009 0.24485658500000085
0.405000000000009 0.2448582999999971
0.406800000000009 0.2458800380000028
0.408600000000009 0.24726231900000073
0.410400000000009 0.24714274299999772
0.412200000000009 0.24785515300000327
0.414000000000009 0.24810549599999376
0.415800000000009 0.24882357799999966
0.417600000000009 0.249395358000001
0.419400000000009 0.2501900710000058
0.421200000000009 0.25087800899999735
0.423000000000009 0.25164374599999917
0.42480000000001 0.25211836700000134
0.42660000000001 0.25238254799999993
0.42840000000001 0.2530828189999994
0.43020000000001 0.25401140399999633
0.43200000000001 0.25430732700000647
0.43380000000001 0.25516140599999915
0.43560000000001 0.25537350899999467
0.43740000000001 0.25639614600000016
0.43920000000001 0.2565619269999999
0.44100000000001 0.2564089060000043
0.44280000000001 0.2588304989999983
0.44460000000001 0.2582371749999979
0.44640000000001 0.259115474000005
0.44820000000001 0.25967294399999474
0.45000000000001 0.25975047800000084
0.45180000000001 0.2602214959999998
0.45360000000001 0.26089806899999957
0.45540000000001 0.26132728500000013
0.45720000000001 0.26277752100000384
0.45900000000001 0.2623971939999947
0.46080000000001 0.2633004750000012
0.46260000000001 0.26407988900000134
0.46440000000001 0.2650905600000044
0.46620000000001 0.26504616599999764
0.46800000000001 0.2654227700000007
0.46980000000001 0.26685090299999814
0.47160000000001 0.26659358599999905
0.47340000000001 0.26795071699999795
0.47520000000001 0.26808189400000515
0.47700000000001 0.2685409009999944
0.47880000000001 0.2693734880000065
0.48060000000001 0.26998209599999967
0.48240000000001 0.27104245700000007
0.48420000000001 0.2703931169999976
0.48600000000001 0.27116174500000056
0.48780000000001 0.2717087819999975
0.48960000000001 0.27251757500000195
0.49140000000001 0.2731119859999964
0.49320000000001 0.27312279000000217
0.49500000000001 0.27451696100000333
0.49680000000001 0.2742567239999971
0.49860000000001 0.2749378540000009
0.500400000000011 0.27573309499999965
0.502200000000011 0.27609623899999747
0.504000000000011 0.2770689620000013
0.505800000000011 0.2770665130000012
0.507600000000011 0.2780928259999982
0.509400000000011 0.27848253700000214
0.511200000000011 0.27897964900000005
0.513000000000011 0.2789703440000011
0.514800000000011 0.2839255259999973
0.516600000000011 0.2811097670000038
0.518400000000011 0.28171288699999764
0.520200000000011 0.282225093000001
0.522000000000011 0.28242693299999644
0.523800000000011 0.284106364000003
0.525600000000011 0.2838070549999969
0.527400000000011 0.2845489060000048
0.529200000000011 0.2854703409999999
0.531000000000011 0.28561848300000037
0.532800000000011 0.28591688299999873
0.534600000000011 0.2866723759999985
0.536400000000011 0.28794598200000365
0.538200000000011 0.2912428139999932
0.540000000000011 0.28847489300000007
0.541800000000011 0.28984393100000005
0.543600000000011 0.289229301000006
0.545400000000011 0.29029928299999597
0.547200000000011 0.29092767200000225
0.549000000000011 0.29129065000000054
0.550800000000011 0.29195406099999843
0.552600000000011 0.2923282200000017
0.554400000000011 0.2928977030000013
0.556200000000011 0.2938405789999976
0.558000000000011 0.2950610329999961
0.559800000000011 0.29358474100000365
0.561600000000011 0.29549362499999887
0.563400000000011 0.2959422879999991
0.565200000000011 0.2964829400000042
0.567000000000011 0.2969288879999965
0.568800000000011 0.2978874870000041
0.570600000000011 0.29847291199999404
0.572400000000011 0.2985959540000067
0.574200000000011 0.29977597199999195
0.576000000000012 0.2998776830000054
0.577800000000012 0.3010399199999938
0.579600000000012 0.3044894630000101
0.581400000000012 0.3018024009999891
0.583200000000012 0.3023703250000125
0.585000000000012 0.3020392269999945
0.586800000000012 0.3036676870000008
0.588600000000012 0.30440908699999625
0.590400000000012 0.3045776120000028
0.592200000000012 0.3047201370000039
0.594000000000012 0.3060044159999933
0.595800000000012 0.3061620000000005
0.597600000000012 0.30753608099999497
0.599400000000012 0.3072599960000133
0.601200000000012 0.3087525979999981
0.603000000000012 0.30755033199999104
0.604800000000012 0.30893169099999795
0.606600000000012 0.3096454230000063
0.608400000000012 0.31054310099999327
0.610200000000012 0.310420150000013
0.612000000000012 0.3132661249999984
0.613800000000012 0.31078228500000193
0.615600000000012 0.31223634299999503
0.617400000000012 0.31425682399999744
0.619200000000012 0.31796831799999836
0.621000000000012 0.31431887300000483
0.622800000000012 0.31462909699999386
0.624600000000012 0.3155566020000009
0.626400000000012 0.3167738120000081
0.628200000000012 0.31619412499999555
0.630000000000012 0.31694845600000576
0.631800000000012 0.3174145999999922
0.633600000000012 0.31761322500000233
0.635400000000012 0.3182402129999957
0.637200000000012 0.3194215930000013
0.639000000000012 0.31961682600000074
0.640800000000012 0.32080134199999577
0.642600000000012 0.32009589100000824
0.644400000000012 0.3218147009999939
0.646200000000012 0.32219564800000455
0.648000000000012 0.3265759189999926
0.649800000000012 0.3235162710000026
0.651600000000013 0.3225023159999978
0.653400000000013 0.32460291800001073
0.655200000000013 0.3239892349999991
0.657000000000013 0.32519180999999264
0.658800000000013 0.3273477240000062
0.660600000000013 0.3252247399999959
0.662400000000013 0.32779290099999514
0.664200000000013 0.3270810570000009
0.666000000000013 0.33144233299999826
0.667800000000013 0.3293578270000097
0.669600000000013 0.3300588419999997
0.671400000000013 0.33063521200000423
0.673200000000013 0.33110750599999506
0.675000000000013 0.33120090999999263
0.676800000000013 0.33266219900001204
0.678600000000013 0.3325538940000001
0.680400000000013 0.33261431999999047
0.682200000000013 0.33298920200000737
0.684000000000013 0.3328483800000015
0.685800000000013 0.33425307499999235
0.687600000000013 0.33580332900000087
0.689400000000013 0.3358275249999991
0.691200000000013 0.3351930999999979
0.693000000000013 0.3364882850000015
0.694800000000013 0.337785487000005
0.696600000000013 0.3370532699999984
0.698400000000013 0.3390412789999999
0.700200000000013 0.3390928829999922
0.702000000000013 0.34019443100000046
0.703800000000013 0.33886700500001155
0.705600000000013 0.3382696729999992
0.707400000000013 0.3413303049999996
0.709200000000013 0.3415768469999989
0.711000000000013 0.3416612420000007
0.712800000000013 0.34153623000000266
0.714600000000013 0.3434714089999886
0.716400000000013 0.3431897500000076
0.718200000000013 0.3435424909999938
0.720000000000013 0.34471868699999675
0.721800000000013 0.34367194100001086
0.723600000000013 0.34552315700000236
0.725400000000013 0.3455151779999994
0.727200000000014 0.3476142539999927
0.729000000000014 0.3487062859999952
0.730800000000014 0.34705842099999984
0.732600000000014 0.348614301000012
0.734400000000014 0.34967686099999185
0.736200000000014 0.3487056190000004
0.738000000000014 0.3511301089999961
0.739800000000014 0.3512792590000089
0.741600000000014 0.3518226329999976
0.743400000000014 0.3517484589999924
0.745200000000014 0.3528436110000115
0.747000000000014 0.3522355539999893
0.748800000000014 0.352963826000007
0.750600000000014 0.3532425909999972
0.752400000000014 0.3560066950000049
0.754200000000014 0.35400055899999927
0.756000000000014 0.3564713180000041
0.757800000000014 0.3567222639999983
0.759600000000014 0.35722700099999827
0.761400000000014 0.3580061889999939
0.763200000000014 0.3585024249999975
0.765000000000014 0.3592171380000053
0.766800000000014 0.35940949099999386
0.768600000000014 0.35958591900001124
0.770400000000014 0.36015817799999184
0.772200000000014 0.3597343370000061
0.774000000000014 0.3607057149999946
0.775800000000014 0.36137427200000616
0.777600000000014 0.3617831029999934
0.779400000000014 0.3619649640000091
0.781200000000014 0.3632423539999934
0.783000000000014 0.363195876000006
0.784800000000014 0.36275975599998844
0.786600000000014 0.36442065600000717
0.788400000000014 0.3658084030000026
0.790200000000014 0.3665119739999909
0.792000000000014 0.3663879449999996
0.793800000000014 0.3670496940000021
0.795600000000014 0.3686834949999991
0.797400000000014 0.368733234000004
0.799200000000014 0.3692357340000001
0.801000000000014 0.3702234390000001
0.802800000000015 0.37032661700000347
0.804600000000015 0.37047562899999775
0.806400000000015 0.37161800799999867
0.808200000000015 0.37050176900000054
0.810000000000015 0.37134006700000555
0.811800000000015 0.3723925009999931
0.813600000000015 0.37262204700000723
0.815400000000015 0.37292388499999163
0.817200000000015 0.37219986600000254
0.819000000000015 0.3753413910000063
0.820800000000015 0.3755392759999978
0.822600000000015 0.37647351299999343
0.824400000000015 0.37685348800000895
0.826200000000015 0.3761109099999942
0.828000000000015 0.3781326339999964
0.829800000000015 0.3786832410000045
0.831600000000015 0.3777606679999934
0.833400000000015 0.3796790030000068
0.835200000000015 0.3784498739999975
0.837000000000015 0.3794146759999961
0.838800000000015 0.37995399800000484
0.840600000000015 0.38171586400000024
0.842400000000015 0.38159765400000367
0.844200000000015 0.3814789909999945
0.846000000000015 0.38197406000000456
0.847800000000015 0.38220682200000056
0.849600000000015 0.3819122239999899
0.851400000000015 0.3848684270000007
0.853200000000015 0.38314215300000853
0.855000000000015 0.38580249400000355
0.856800000000015 0.38547463499999424
0.858600000000015 0.38460416200000225
0.860400000000015 0.38767285499999105
0.862200000000015 0.38702293000000054
0.864000000000015 0.38651228900000945
0.865800000000015 0.38745079199999566
0.867600000000015 0.3898228839999973
0.869400000000015 0.3889561659999998
0.871200000000015 0.3910579040000073
0.873000000000015 0.38992241299999364
0.874800000000015 0.38993718500000796
0.876600000000015 0.3917427069999917
0.878400000000016 0.3902258190000083
0.880200000000016 0.39263283599999
0.882000000000016 0.3933984680000009
0.883800000000016 0.3937643419999972
0.885600000000016 0.39234785500001124
0.887400000000016 0.3931121929999932
0.889200000000016 0.39273036999999533
0.891000000000016 0.3934124620000006
0.892800000000016 0.39311426200001165
0.894600000000016 0.39537065999999754
0.896400000000016 0.39302841999999316
0.898200000000016 0.39510585800000797
0.900000000000016 0.3961631389999951
0.901800000000016 0.395065054000014
0.903600000000016 0.39375347899999724
0.905400000000016 0.39638789099998917
0.907200000000016 0.39560291999998753
0.909000000000016 0.39789428800000337
0.910800000000016 0.3974413110000228
0.912600000000016 0.39549669299998413
0.914400000000016 0.39552141300001153
0.916200000000016 0.3963034500000049
0.918000000000016 0.3955903969999781
0.919800000000016 0.39673364600000127
0.921600000000016 0.3984776009999962
0.923400000000016 0.3965994149999972
0.925200000000016 0.39624089100001925
0.927000000000016 0.398690203000001
0.928800000000016 0.3971893289999855
0.930600000000016 0.3977083970000024
0.932400000000016 0.39670149500000207
0.934200000000016 0.3986194740000144
0.936000000000016 0.39635304999998766
0.937800000000016 0.39903229999998757
0.939600000000016 0.39889990900002203
0.941400000000016 0.3969249939999884
0.943200000000016 0.3974366449999991
0.945000000000016 0.3971909530000062
0.946800000000016 0.3994279249999977
0.948600000000016 0.39813725499999464
0.950400000000016 0.39820410300001186
0.952200000000016 0.3994800380000072
0.954000000000017 0.39693357999999535
0.955800000000017 0.3963566249999815
0.957600000000017 0.4046450929999992
0.959400000000017 0.39818926099999885
0.961200000000017 0.39892726200000084
0.963000000000017 0.3992949940000017
0.964800000000017 0.39802907899999695
0.966600000000017 0.39616236000000526
0.968400000000017 0.39797161100000267
0.970200000000017 0.39701179900001193
0.972000000000017 0.3964967109999975
0.973800000000017 0.3972985919999985
0.975600000000017 0.39870172599998455
0.977400000000017 0.3982370790000118
0.979200000000017 0.39748844700000063
0.981000000000017 0.39836555599998746
0.982800000000017 0.39759083700002407
0.984600000000017 0.39673085399999763
0.986400000000017 0.39762865000000147
0.988200000000017 0.3963077419999763
0.990000000000017 0.39461269600002424
0.991800000000017 0.3963034199999811
0.993600000000017 0.3957289610000032
0.995400000000017 0.39456556300001466
0.997200000000017 0.39053644399999143


==> Images/Results/planesource_timesteptimes_ref_hfm60.txt <==
t steptime
0.0 0.08246509299999999
0.00180000000000005 0.08974355600000003
0.0036000000000001 0.090552625
0.00540000000000015 0.09109550599999999
0.00720000000000021 0.09273994399999996
0.00900000000000026 0.09407475500000007
0.0108000000000003 0.09590197599999994
0.0126000000000004 0.09839090500000003
0.0144000000000004 0.10136498799999993
0.0162000000000005 0.1026465190000001
0.0180000000000005 0.10503451200000002
0.0198000000000006 0.10597903899999994
0.0216000000000006 0.10768587500000004
0.0234000000000007 0.10937572799999984
0.0252000000000007 0.111183056
0.0270000000000008 0.11284909600000015
0.0288000000000008 0.11444251199999989
0.0306000000000009 0.11646699400000005
0.0324000000000009 0.1176414659999998
0.034200000000001 0.11940662700000004
0.036000000000001 0.12091128100000015
0.0378000000000011 0.12238462500000002
0.0396000000000011 0.12403298100000004
0.0414000000000012 0.12551231899999982
0.0432000000000012 0.1271420710000002
0.0450000000000013 0.12818583299999986
0.0468000000000013 0.1330947410000003
0.0486000000000014 0.13112204299999997
0.0504000000000014 0.13301352399999988
0.0522000000000015 0.13407818999999987
0.0540000000000015 0.13589392499999997
0.0558000000000016 0.13768529200000001
0.0576000000000016 0.1415211219999999
0.0594000000000017 0.140089927
0.0612000000000018 0.14189389200000013
0.0630000000000018 0.1429721869999998
0.0648000000000019 0.14434202200000001
0.0666000000000019 0.14746195699999998
0.068400000000002 0.14685292800000038
0.070200000000002 0.14806776100000008
0.0720000000000021 0.1489974089999997
0.0738000000000021 0.1502434079999997
0.0756000000000022 0.15344042300000016
0.0774000000000022 0.15437490700000023
0.0792000000000023 0.15550785599999983
0.0810000000000023 0.156316146
0.0828000000000024 0.15680896900000008
0.0846000000000024 0.15884936100000058
0.0864000000000025 0.16077300099999992
0.0882000000000025 0.16314989299999993
0.0900000000000026 0.16317930599999997
0.0918000000000026 0.1634908020000001
0.0936000000000027 0.16360223899999937
0.0954000000000027 0.1638011980000007
0.0972000000000028 0.16536854699999992
0.0990000000000028 0.16862669599999958
0.100800000000003 0.16737957099999967
0.102600000000003 0.16820205600000016
0.104400000000003 0.17127238499999997
0.106200000000003 0.17211367100000086
0.108000000000003 0.17228354799999934
0.109800000000003 0.17219607500000045
0.111600000000003 0.17317593499999973
0.113400000000003 0.1748072409999999
0.115200000000003 0.17462200099999947
0.117000000000003 0.1761859189999999
0.118800000000003 0.1772175279999999
0.120600000000003 0.1776512840000013
0.122400000000004 0.18323874999999923
0.124200000000004 0.18148303200000093
0.126000000000004 0.18416688299999961
0.127800000000004 0.1815811329999999
0.129600000000004 0.1827055859999991
0.131400000000004 0.18307751400000072
0.133200000000004 0.18458127999999974
0.135000000000004 0.1852694960000001
0.136800000000004 0.18640033099999975
0.138600000000004 0.1865965789999997
0.140400000000004 0.18800936300000082
0.142200000000004 0.18914793599999946
0.144000000000004 0.18929279099999974
0.145800000000004 0.18991396000000016
0.147600000000004 0.19117090100000134
0.149400000000004 0.19403522199999834
0.151200000000004 0.19558170600000047
0.153000000000004 0.19754559899999968
0.154800000000004 0.19705458000000142
0.156600000000004 0.1979067609999987
0.158400000000005 0.20002201399999997
0.160200000000005 0.19861498900000107
0.162000000000005 0.19822894400000024
0.163800000000005 0.1989137759999995
0.165600000000005 0.19961394299999924
0.167400000000005 0.20041461699999985
0.169200000000005 0.20137886600000066
0.171000000000005 0.2021785929999993
0.172800000000005 0.2033443840000011
0.174600000000005 0.2041080819999994
0.176400000000005 0.20453939000000076
0.178200000000005 0.20613796800000017
0.180000000000005 0.20556419399999903
0.181800000000005 0.20793949099999942
0.183600000000005 0.20824353000000073
0.185400000000005 0.20844843100000077
0.187200000000005 0.20939436100000108
0.189000000000005 0.21352811299999885
0.190800000000005 0.2111781360000009
0.192600000000006 0.21189792199999857
0.194400000000006 0.21251362199999946
0.196200000000006 0.21492738999999972
0.198000000000006 0.2142590999999996
0.199800000000006 0.21541346200000078
0.201600000000006 0.21602222499999968
0.203400000000006 0.2174348590000008
0.205200000000006 0.2178799739999988
0.207000000000006 0.2213304540000003
0.208800000000006 0.2196781829999992
0.210600000000006 0.22295256399999985
0.212400000000006 0.22592147000000296
0.214200000000006 0.22430809899999815
0.216000000000006 0.2252428540000011
0.217800000000006 0.22723557499999814
0.219600000000006 0.2277696930000026
0.221400000000006 0.22588459400000005
0.223200000000006 0.2261237869999988
0.225000000000006 0.22723227399999857
0.226800000000006 0.22792408000000108
0.228600000000007 0.23175106700000114
0.230400000000007 0.2295673029999996
0.232200000000007 0.2299506359999981
0.234000000000007 0.23114092500000183
0.235800000000007 0.23187825599999812
0.237600000000007 0.23251444000000276
0.239400000000007 0.23360850899999974
0.241200000000007 0.23435878499999774
0.243000000000007 0.234784887
0.244800000000007 0.23544954000000118
0.246600000000007 0.23616735199999894
0.248400000000007 0.23740237000000164
0.250200000000007 0.237586241999999
0.252000000000007 0.24030039700000216
0.253800000000007 0.23917199299999936
0.255600000000007 0.23968037099999862
0.257400000000007 0.24079368099999954
0.259200000000007 0.24491258000000116
0.261000000000007 0.245019211999999
0.262800000000007 0.24611036299999967
0.264600000000007 0.24807156700000021
0.266400000000007 0.2501992960000017
0.268200000000007 0.24747686399999935
0.270000000000007 0.24647776699999824
0.271800000000007 0.24750002700000096
0.273600000000008 0.24807193799999894
0.275400000000008 0.24924486400000134
0.277200000000008 0.2523610440000006
0.279000000000008 0.2519459789999985
0.280800000000008 0.25091686500000066
0.282600000000008 0.2521814450000015
0.284400000000008 0.2560888309999996
0.286200000000008 0.2542108789999986
0.288000000000008 0.2556970579999991
0.289800000000008 0.2573243740000031
0.291600000000008 0.25582688199999737
0.293400000000008 0.25672684100000254
0.295200000000008 0.25770362499999777
0.297000000000008 0.25942042500000184
0.298800000000008 0.2595821160000007
0.300600000000008 0.2590582409999982
0.302400000000008 0.2604228080000013
0.304200000000008 0.2603284989999963
0.306000000000008 0.263149018
0.307800000000008 0.26817407700000473
0.309600000000008 0.26586514499999936
0.311400000000008 0.2689781549999992
0.313200000000008 0.26776291000000185
0.315000000000008 0.2680938859999955
0.316800000000008 0.2659355190000028
0.318600000000008 0.2664081699999983
0.320400000000008 0.2710565750000029
0.322200000000008 0.26892231299999736
0.324000000000008 0.26920983699999823
0.325800000000008 0.2743288370000059
0.327600000000008 0.2706750209999953
0.329400000000008 0.27203108900000217
0.331200000000008 0.2721419379999972
0.333000000000008 0.27254765700000405
0.334800000000008 0.2729175719999972
0.336600000000008 0.27410225300000235
0.338400000000008 0.2746503099999984
0.340200000000008 0.2764829440000014
0.342000000000008 0.2802836649999989
0.343800000000008 0.2771545069999988
0.345600000000008 0.2767530110000038
0.347400000000008 0.27961806999999794
0.349200000000009 0.2806113830000001
0.351000000000009 0.279205337999997
0.352800000000009 0.28308630500000476
0.354600000000009 0.28533100299999603
0.356400000000009 0.28786605799999876
0.358200000000009 0.2872375280000057
0.360000000000009 0.28751145899999386
0.361800000000009 0.28643098500000264
0.363600000000009 0.2853258889999992
0.365400000000009 0.28858339300000324
0.367200000000009 0.2871077629999945
0.369000000000009 0.28968875800000404
0.370800000000009 0.28872286400000036
0.372600000000009 0.288820807999997
0.374400000000009 0.28990885700000035
0.376200000000009 0.2907233259999984
0.378000000000009 0.29209017800000225
0.379800000000009 0.29246835000000004
0.381600000000009 0.2929191280000012
0.383400000000009 0.29407764799999825
0.385200000000009 0.29542260499999884
0.387000000000009 0.2951017900000039
0.388800000000009 0.29651168999999555
0.390600000000009 0.29778576000000356
0.392400000000009 0.3015793849999966
0.394200000000009 0.30085630399999985
0.396000000000009 0.3014548030000057
0.397800000000009 0.3028818629999961
0.399600000000009 0.3016468659999987
0.401400000000009 0.301390069
0.403200000000009 0.30217724799999957
0.405000000000009 0.3027297360000034
0.406800000000009 0.3034283889999969
0.408600000000009 0.304432520000006
0.410400000000009 0.30497558299999383
0.412200000000009 0.3057228350000045
0.414000000000009 0.30706345699999815
0.415800000000009 0.31064159999999674
0.417600000000009 0.31019323200000315
0.419400000000009 0.30863016499999674
0.421200000000009 0.3136935730000019
0.423000000000009 0.3153489860000036
0.42480000000001 0.3111149879999999
0.42660000000001 0.31087086399999464
0.42840000000001 0.3155949100000015
0.43020000000001 0.31217987300000516
0.43200000000001 0.3187495979999966
0.43380000000001 0.3172974530000019
0.43560000000001 0.3181170319999964
0.43740000000001 0.3189358790000014
0.43920000000001 0.317843228000001
0.44100000000001 0.31722144700000143
0.44280000000001 0.3180979269999966
0.44460000000001 0.3197442559999999
0.44640000000001 0.3199177600000027
0.44820000000001 0.3209219780000012
0.45000000000001 0.3221616869999977
0.45180000000001 0.3237536239999983
0.45360000000001 0.3255355309999999
0.45540000000001 0.32378030200000296
0.45720000000001 0.32520533399999607
0.45900000000001 0.32516747200000395
0.46080000000001 0.326017475999997
0.46260000000001 0.32571321700000055
0.46440000000001 0.32813625700000415
0.46620000000001 0.3274600579999998
0.46800000000001 0.3272400359999992
0.46980000000001 0.32986028899999553
0.47160000000001 0.3329262869999994
0.47340000000001 0.3330201850000023
0.47520000000001 0.3347199889999999
0.47700000000001 0.33308987699999903
0.47880000000001 0.33198526900000047
0.48060000000001 0.3335030140000015
0.48240000000001 0.33412757100000334
0.48420000000001 0.3343441739999946
0.48600000000001 0.33689515800000436
0.48780000000001 0.33719996399999985
0.48960000000001 0.3417300829999945
0.49140000000001 0.3377505940000063
0.49320000000001 0.34281720699999596
0.49500000000001 0.33981598299999405
0.49680000000001 0.33943353800000864
0.49860000000001 0.34499329400000533
0.500400000000011 0.3415702329999988
0.502200000000011 0.34196044899999833
0.504000000000011 0.34672331599999495
0.505800000000011 0.34637793699999975
0.507600000000011 0.3492320010000043
0.509400000000011 0.3475115869999996
0.511200000000011 0.34560841599999037
0.513000000000011 0.3464812010000031
0.514800000000011 0.3475810910000092
0.516600000000011 0.34916375699999946
0.518400000000011 0.34833151499999815
0.520200000000011 0.3495359300000018
0.522000000000011 0.34996393599999465
0.523800000000011 0.3509626440000062
0.525600000000011 0.3518821999999915
0.527400000000011 0.3521990640000041
0.529200000000011 0.35253551099999925
0.531000000000011 0.35471196299999974
0.532800000000011 0.353457161999998
0.534600000000011 0.35448194299999614
0.536400000000011 0.3551258500000074
0.538200000000011 0.3576061710000005
0.540000000000011 0.360215433999997
0.541800000000011 0.36165504299999895
0.543600000000011 0.3620601030000046
0.545400000000011 0.3593249279999924
0.547200000000011 0.36038553500000603
0.549000000000011 0.36127356800000143
0.550800000000011 0.3622032399999995
0.552600000000011 0.3629543219999931
0.554400000000011 0.36350969900000507
0.556200000000011 0.3647865949999982
0.558000000000011 0.3685687210000026
0.559800000000011 0.36527567199999567
0.561600000000011 0.36674247500000945
0.563400000000011 0.36666632999998683
0.565200000000011 0.36743876300000977
0.567000000000011 0.37101853699999765
0.568800000000011 0.36819603399999323
0.570600000000011 0.36859355900000423
0.572400000000011 0.37153003800000306
0.574200000000011 0.3743542120000001
0.576000000000012 0.3751685579999986
0.577800000000012 0.37598976300000686
0.579600000000012 0.3741832679999959
0.581400000000012 0.37447070800000404
0.583200000000012 0.3754172969999985
0.585000000000012 0.3783740809999898
0.586800000000012 0.37682110100000443
0.588600000000012 0.3765556430000032
0.590400000000012 0.37816527900000096
0.592200000000012 0.3820296819999953
0.594000000000012 0.37958546599999465
0.595800000000012 0.380102791000013
0.597600000000012 0.3809265009999905
0.599400000000012 0.3814333720000036
0.601200000000012 0.3812189140000015
0.603000000000012 0.38544971299999986
0.604800000000012 0.3885011569999932
0.606600000000012 0.3876600830000001
0.608400000000012 0.3869704510000105
0.610200000000012 0.3857776589999986
0.612000000000012 0.38633206599999426
0.613800000000012 0.38691616200000567
0.615600000000012 0.3876920080000019
0.617400000000012 0.3888997709999984
0.619200000000012 0.38946954600000083
0.621000000000012 0.3898866839999897
0.622800000000012 0.3914296970000066
0.624600000000012 0.39204939299999353
0.626400000000012 0.3921774169999992
0.628200000000012 0.3926391700000096
0.630000000000012 0.3927550129999986
0.631800000000012 0.3949119319999994
0.633600000000012 0.3951204570000044
0.635400000000012 0.39909134299999494
0.637200000000012 0.39963618899999176
0.639000000000012 0.4006235650000036
0.640800000000012 0.3978844559999999
0.642600000000012 0.3981788859999966
0.644400000000012 0.3999350380000095
0.646200000000012 0.4003980769999913
0.648000000000012 0.4005194490000008
0.649800000000012 0.40190112400000544
0.651600000000013 0.40279590199999404
0.653400000000013 0.403153906
0.655200000000013 0.40349476900000525
0.657000000000013 0.40583324300000356
0.658800000000013 0.4065756919999899
0.660600000000013 0.40509230000000684
0.662400000000013 0.4046482269999956
0.664200000000013 0.4056373280000116
0.666000000000013 0.411048627999989
0.667800000000013 0.41758085100001097
0.669600000000013 0.41308309299999735
0.671400000000013 0.4106379839999903
0.673200000000013 0.4104932830000081
0.675000000000013 0.4133387069999941
0.676800000000013 0.4119253900000075
0.678600000000013 0.4133180389999893
0.680400000000013 0.41303243100000486
0.682200000000013 0.4142886489999995
0.684000000000013 0.4179967790000063
0.685800000000013 0.4202160469999967
0.687600000000013 0.4166494379999932
0.689400000000013 0.4173969100000079
0.691200000000013 0.4168568639999961
0.693000000000013 0.4186434129999981
0.694800000000013 0.42251238299999727
0.696600000000013 0.4226851070000066
0.698400000000013 0.42259381200000234
0.700200000000013 0.42186728299999743
0.702000000000013 0.4233395109999947
0.703800000000013 0.424594581000008
0.705600000000013 0.4239422109999964
0.707400000000013 0.4222958259999956
0.709200000000013 0.4246090460000005
0.711000000000013 0.42415463600001146
0.712800000000013 0.4298006679999986
0.714600000000013 0.42644501199998786
0.716400000000013 0.4280555740000125
0.718200000000013 0.4273077249999915
0.720000000000013 0.42691303899999866
0.721800000000013 0.42992643000000896
0.723600000000013 0.4328914639999937
0.725400000000013 0.4346055569999976
0.727200000000014 0.4358568470000108
0.729000000000014 0.43284168499999964
0.730800000000014 0.43312280499999645
0.732600000000014 0.43325941999999884
0.734400000000014 0.4348497090000052
0.736200000000014 0.4354127999999946
0.738000000000014 0.43685508999999456
0.739800000000014 0.43715317500000594
0.741600000000014 0.43764173600000333
0.743400000000014 0.44228911899999446
0.745200000000014 0.44410840700000165
0.747000000000014 0.4386753830000032
0.748800000000014 0.43864528499999267
0.750600000000014 0.44070033700000977
0.752400000000014 0.444895946999992
0.754200000000014 0.44509790200000054
0.756000000000014 0.44540353700000423
0.757800000000014 0.44526188199999694
0.759600000000014 0.4440319360000018
0.761400000000014 0.44550472400000274
0.763200000000014 0.446483182999998
0.765000000000014 0.44667041299999255
0.766800000000014 0.44991990200000487
0.768600000000014 0.45018734500000335
0.770400000000014 0.4483455679999935
0.772200000000014 0.44869759899999906
0.774000000000014 0.44928171600000155
0.775800000000014 0.4511867570000021
0.777600000000014 0.4541582479999988
0.779400000000014 0.4526561429999987
0.781200000000014 0.45398858000000075
0.783000000000014 0.45371084500000336
0.784800000000014 0.45464497699998674
0.786600000000014 0.45410682700000393
0.788400000000014 0.4558606460000192
0.790200000000014 0.4584619769999847
0.792000000000014 0.4564969689999998
0.793800000000014 0.4579936130000135
0.795600000000014 0.45826665599997796
0.797400000000014 0.45866100400002097
0.799200000000014 0.4589846749999822
0.801000000000014 0.45865560200002164
0.802800000000015 0.4613627369999733
0.804600000000015 0.4643639260000043
0.806400000000015 0.4657927709999967
0.808200000000015 0.461659759000014
0.810000000000015 0.46150827899998603
0.811800000000015 0.4642908010000042
0.813600000000015 0.46471592500000725
0.815400000000015 0.46545295300001044
0.817200000000015 0.46698704599998564
0.819000000000015 0.467427100000009
0.820800000000015 0.46926630100000466
0.822600000000015 0.46737589800000023
0.824400000000015 0.46907726099999536
0.826200000000015 0.4681758939999838
0.828000000000015 0.4727059080000231
0.829800000000015 0.47382710299999076
0.831600000000015 0.47464910100001134
0.833400000000015 0.4762839549999853
0.835200000000015 0.4736591950000104
0.837000000000015 0.4742181050000056
0.838800000000015 0.4746132709999813
0.840600000000015 0.47601640100000964
0.842400000000015 0.47653483700000265
0.844200000000015 0.477168789999979
0.846000000000015 0.4779409720000274
0.847800000000015 0.4782048489999795
0.849600000000015 0.4785428910000178
0.851400000000015 0.4764315429999897
0.853200000000015 0.48252937699999165
0.855000000000015 0.4836378180000054
0.856800000000015 0.4864738939999995
0.858600000000015 0.4820961860000068
0.860400000000015 0.4789580400000091
0.862200000000015 0.48755134399999633
0.864000000000015 0.4837444919999996
0.865800000000015 0.48438133599998423
0.867600000000015 0.48854278800001794
0.869400000000015 0.4857798959999968
0.871200000000015 0.4859297409999783
0.873000000000015 0.4872584950000203
0.874800000000015 0.4866942559999927
0.876600000000015 0.4827663990000133
0.878400000000016 0.49035681999998815
0.880200000000016 0.492720122999998
0.882000000000016 0.4949746229999903
0.883800000000016 0.49076059099999725
0.885600000000016 0.49130291700001294
0.887400000000016 0.49251017399998887
0.889200000000016 0.4920257470000138
0.891000000000016 0.49227090499999804
0.892800000000016 0.5012153719999901
0.894600000000016 0.4931727590000037
0.896400000000016 0.49119419400000197
0.898200000000016 0.4944147330000135
0.900000000000016 0.491731518999984
0.901800000000016 0.4914542380000171
0.903600000000016 0.4953701219999971
0.905400000000016 0.49735048499999834
0.907200000000016 0.4976104630000009
0.909000000000016 0.4999477030000037
0.910800000000016 0.4953714019999893
0.912600000000016 0.4920959039999957
0.914400000000016 0.49534138800001415
0.916200000000016 0.49953582799997776
0.918000000000016 0.49588275000002113
0.919800000000016 0.49455485799998655
0.921600000000016 0.4966828009999915
0.923400000000016 0.5004365980000216
0.925200000000016 0.494946361999979
0.927000000000016 0.49703345900002205
0.928800000000016 0.5027572359999795
0.930600000000016 0.49914780100002076
0.932400000000016 0.4966223149999962
0.934200000000016 0.4977522629999953
0.936000000000016 0.49745968900001003
0.937800000000016 0.4973082989999966
0.939600000000016 0.49614438699998686
0.941400000000016 0.4977301030000092
0.943200000000016 0.49766468900000405
0.945000000000016 0.4979555489999825
0.946800000000016 0.49828558699999803
0.948600000000016 0.4958934450000072
0.950400000000016 0.49754594899999915
0.952200000000016 0.5015235719999964
0.954000000000017 0.5023170010000229
0.955800000000017 0.49867015899999956
0.957600000000017 0.50014815199998
0.959400000000017 0.4975961840000025
0.961200000000017 0.49755852900000264
0.963000000000017 0.4950965129999929
0.964800000000017 0.49806028599999763
0.966600000000017 0.49584175600000435
0.968400000000017 0.49533576000001744
0.970200000000017 0.5030045019999818
0.972000000000017 0.4959858649999944
0.973800000000017 0.5001796590000254
0.975600000000017 0.49639442699998426
0.977400000000017 0.5006993229999921
0.979200000000017 0.49940597500000194
0.981000000000017 0.49609318299999927
0.982800000000017 0.4975939010000161
0.984600000000017 0.4965150619999861
0.986400000000017 0.49629420900001264
0.988200000000017 0.49548108499999444
0.990000000000017 0.4943089280000095
0.991800000000017 0.49935804300000086
0.993600000000017 0.49490415399998255
0.995400000000017 0.49473577300000215
0.997200000000017 0.4854459160000033


==> Images/Results/planesource_timesteptimes_ref_hfm70.txt <==
t steptime
0.0 0.095685281
0.00180000000000005 0.10500179799999998
0.0036000000000001 0.10633266300000005
0.00540000000000015 0.107873216
0.00720000000000021 0.11001141800000003
0.00900000000000026 0.11050197699999997
0.0108000000000003 0.11372878899999994
0.0126000000000004 0.11634951599999999
0.0144000000000004 0.11898820899999996
0.0162000000000005 0.1201015780000001
0.0180000000000005 0.1234690679999999
0.0198000000000006 0.12552257200000017
0.0216000000000006 0.12632628299999982
0.0234000000000007 0.127818266
0.0252000000000007 0.1287881110000002
0.0270000000000008 0.13186574999999978
0.0288000000000008 0.13349102200000007
0.0306000000000009 0.13541528299999994
0.0324000000000009 0.1379948940000002
0.034200000000001 0.13895298
0.036000000000001 0.1415388449999999
0.0378000000000011 0.1449346669999998
0.0396000000000011 0.14436141800000035
0.0414000000000012 0.14699538999999984
0.0432000000000012 0.147346502
0.0450000000000013 0.14918242300000006
0.0468000000000013 0.15220423199999988
0.0486000000000014 0.15234571500000005
0.0504000000000014 0.15452530100000006
0.0522000000000015 0.15615539499999986
0.0540000000000015 0.15846680699999993
0.0558000000000016 0.15949602600000024
0.0576000000000016 0.161282731
0.0594000000000017 0.1627657849999995
0.0612000000000018 0.1645546850000006
0.0630000000000018 0.16567750000000014
0.0648000000000019 0.16717055199999997
0.0666000000000019 0.1705664699999998
0.068400000000002 0.17207532100000034
0.070200000000002 0.17225646399999928
0.0720000000000021 0.17249580799999986
0.0738000000000021 0.174536507
0.0756000000000022 0.17602211900000064
0.0774000000000022 0.17765226199999962
0.0792000000000023 0.1794200350000006
0.0810000000000023 0.17953507299999938
0.0828000000000024 0.1818280750000003
0.0846000000000024 0.18238298599999947
0.0864000000000025 0.18578019400000034
0.0882000000000025 0.18731993400000047
0.0900000000000026 0.1892252559999994
0.0918000000000026 0.1891189010000005
0.0936000000000027 0.1915656789999991
0.0954000000000027 0.1927136830000009
0.0972000000000028 0.19492327899999928
0.0990000000000028 0.19426721800000024
0.100800000000003 0.19439783199999994
0.102600000000003 0.19556105400000057
0.104400000000003 0.1965140569999999
0.106200000000003 0.19730542199999945
0.108000000000003 0.19888995800000053
0.109800000000003 0.1999761590000002
0.111600000000003 0.2013433459999998
0.113400000000003 0.2025276189999996
0.115200000000003 0.2030152239999996
0.117000000000003 0.20459506300000108
0.118800000000003 0.20589103000000009
0.120600000000003 0.20584762699999892
0.122400000000004 0.2070770399999997
0.124200000000004 0.20865991299999997
0.126000000000004 0.2146101860000016
0.127800000000004 0.21039692299999935
0.129600000000004 0.21168056700000015
0.131400000000004 0.2130610260000001
0.133200000000004 0.21389315799999942
0.135000000000004 0.21458424100000073
0.136800000000004 0.21561973399999879
0.138600000000004 0.2158555040000003
0.140400000000004 0.21669672099999993
0.142200000000004 0.2187461500000012
0.144000000000004 0.2190255099999998
0.145800000000004 0.21996918500000007
0.147600000000004 0.2212418939999985
0.149400000000004 0.22323724100000142
0.151200000000004 0.22636975400000026
0.153000000000004 0.22614161999999993
0.154800000000004 0.22809139700000003
0.156600000000004 0.22880940800000005
0.158400000000005 0.22971957999999937
0.160200000000005 0.2295081329999995
0.162000000000005 0.22897847900000023
0.163800000000005 0.22998524699999834
0.165600000000005 0.2319717350000019
0.167400000000005 0.2322144520000009
0.169200000000005 0.23316552200000018
0.171000000000005 0.2339800409999988
0.172800000000005 0.23434961699999945
0.174600000000005 0.2357546620000015
0.176400000000005 0.23647984599999816
0.178200000000005 0.2373033239999991
0.180000000000005 0.23818972600000166
0.181800000000005 0.2391507319999988
0.183600000000005 0.24029431499999987
0.185400000000005 0.2410496379999998
0.187200000000005 0.24190264600000333
0.189000000000005 0.24298294899999817
0.190800000000005 0.2440709279999993
0.192600000000006 0.24557352000000066
0.194400000000006 0.24618706200000062
0.196200000000006 0.2472502419999998
0.198000000000006 0.2515015500000004
0.199800000000006 0.25142537099999984
0.201600000000006 0.25249027499999954
0.203400000000006 0.25415257199999886
0.205200000000006 0.2545969850000027
0.207000000000006 0.254287884
0.208800000000006 0.25450047399999676
0.210600000000006 0.2548915919999999
0.212400000000006 0.25567968700000065
0.214200000000006 0.25672819700000105
0.216000000000006 0.2582233649999992
0.217800000000006 0.2588541960000015
0.219600000000006 0.2595256930000005
0.221400000000006 0.2605405740000002
0.223200000000006 0.26129131199999733
0.225000000000006 0.26272121700000284
0.226800000000006 0.2627636889999998
0.228600000000007 0.2648132299999979
0.230400000000007 0.2665830430000007
0.232200000000007 0.26673614299999926
0.234000000000007 0.267467228000001
0.235800000000007 0.2684265400000001
0.237600000000007 0.2686832310000007
0.239400000000007 0.26952692000000056
0.241200000000007 0.27077844199999745
0.243000000000007 0.2715617899999998
0.244800000000007 0.2750207350000018
0.246600000000007 0.27656884299999973
0.248400000000007 0.27669799599999934
0.250200000000007 0.27788275600000034
0.252000000000007 0.27908486400000143
0.253800000000007 0.27697900899999794
0.255600000000007 0.2779087709999999
0.257400000000007 0.2783140969999991
0.259200000000007 0.27907323400000195
0.261000000000007 0.2800484310000009
0.262800000000007 0.2814883609999974
0.264600000000007 0.2817062700000008
0.266400000000007 0.28326237899999995
0.268200000000007 0.28497747700000176
0.270000000000007 0.2849491180000001
0.271800000000007 0.2864345259999972
0.273600000000008 0.28594347200000314
0.275400000000008 0.28756535800000194
0.277200000000008 0.28889726699999585
0.279000000000008 0.29009657499999975
0.280800000000008 0.29047437700000245
0.282600000000008 0.2903289099999995
0.284400000000008 0.2916230860000013
0.286200000000008 0.29321213899999776
0.288000000000008 0.29486220799999785
0.289800000000008 0.2963238260000054
0.291600000000008 0.2987972509999963
0.293400000000008 0.30010283600000065
0.295200000000008 0.3002667189999997
0.297000000000008 0.2990114850000012
0.298800000000008 0.2991235670000023
0.300600000000008 0.3002244669999996
0.302400000000008 0.30132671799999855
0.304200000000008 0.3015894349999968
0.306000000000008 0.30218315400000506
0.307800000000008 0.3040275839999964
0.309600000000008 0.3053820370000011
0.311400000000008 0.3079487699999959
0.313200000000008 0.30558548000000485
0.315000000000008 0.30605326599999927
0.316800000000008 0.30725657299999654
0.318600000000008 0.3081570530000022
0.320400000000008 0.3094621239999995
0.322200000000008 0.30876103599999993
0.324000000000008 0.31173557200000346
0.325800000000008 0.31419374999999405
0.327600000000008 0.3153308290000041
0.329400000000008 0.31654071500000214
0.331200000000008 0.3171147239999996
0.333000000000008 0.315028513999998
0.334800000000008 0.31600720299999807
0.336600000000008 0.31633249300000443
0.338400000000008 0.3173747699999936
0.340200000000008 0.3184212130000006
0.342000000000008 0.31946849900000274
0.343800000000008 0.3233392499999965
0.345600000000008 0.32469257400000373
0.347400000000008 0.3223866299999969
0.349200000000009 0.32271587099999977
0.351000000000009 0.3242741980000048
0.352800000000009 0.3249446909999989
0.354600000000009 0.3258466289999973
0.356400000000009 0.32786365400000506
0.358200000000009 0.3314359069999995
0.360000000000009 0.3270167529999952
0.361800000000009 0.3290117109999997
0.363600000000009 0.3338387440000048
0.365400000000009 0.33368065099999455
0.367200000000009 0.3348036810000039
0.369000000000009 0.33455872300000067
0.370800000000009 0.3330751219999968
0.372600000000009 0.334827851
0.374400000000009 0.3370234240000016
0.376200000000009 0.33594419799999997
0.378000000000009 0.3370348540000023
0.379800000000009 0.3384464159999965
0.381600000000009 0.33786365299999943
0.383400000000009 0.34026074900000225
0.385200000000009 0.340607882999997
0.387000000000009 0.3438079890000054
0.388800000000009 0.34250955199999567
0.390600000000009 0.34386425600000337
0.392400000000009 0.3431979379999959
0.394200000000009 0.3445587090000046
0.396000000000009 0.3449892569999946
0.397800000000009 0.34626898900000214
0.399600000000009 0.35103931000000443
0.401400000000009 0.35167956199999395
0.403200000000009 0.35286884500000326
0.405000000000009 0.3530204409999982
0.406800000000009 0.3501619439999999
0.408600000000009 0.3510819100000049
0.410400000000009 0.3541550619999967
0.412200000000009 0.35362069100000326
0.414000000000009 0.3541847339999933
0.415800000000009 0.35803054600000195
0.417600000000009 0.35594363599999923
0.419400000000009 0.36135382300000174
0.421200000000009 0.35798429399999776
0.423000000000009 0.35827400900000583
0.42480000000001 0.35860648399999917
0.42660000000001 0.3602686879999979
0.42840000000001 0.3607938749999988
0.43020000000001 0.3628040090000013
0.43200000000001 0.36733899299999706
0.43380000000001 0.36694493499999936
0.43560000000001 0.36869941600000544
0.43740000000001 0.3658511479999973
0.43920000000001 0.3656513119999971
0.44100000000001 0.36603529900000353
0.44280000000001 0.36711445099999906
0.44460000000001 0.3687081520000035
0.44640000000001 0.36958873199999687
0.44820000000001 0.3694075889999979
0.45000000000001 0.3713064460000055
0.45180000000001 0.37174552499999436
0.45360000000001 0.3723288329999974
0.45540000000001 0.37404559200000165
0.45720000000001 0.3747792460000028
0.45900000000001 0.37465144600000144
0.46080000000001 0.3785641540000029
0.46260000000001 0.37563908399999946
0.46440000000001 0.38102388000000076
0.46620000000001 0.3826006740000025
0.46800000000001 0.38508466599999736
0.46980000000001 0.3810046440000008
0.47160000000001 0.3793241599999959
0.47340000000001 0.382724084000003
0.47520000000001 0.3832234810000017
0.47700000000001 0.3831656189999961
0.47880000000001 0.3840446379999918
0.48060000000001 0.3847046950000106
0.48240000000001 0.38646554499999297
0.48420000000001 0.38937298999999825
0.48600000000001 0.3848847670000026
0.48780000000001 0.38820068500000104
0.48960000000001 0.38840569399999936
0.49140000000001 0.3879965800000065
0.49320000000001 0.3890912999999898
0.49500000000001 0.39097072000001276
0.49680000000001 0.39549871299999495
0.49860000000001 0.3966833919999999
0.500400000000011 0.39703558399999395
0.502200000000011 0.3950637650000033
0.504000000000011 0.3953763009999989
0.505800000000011 0.3963641990000042
0.507600000000011 0.39749101499999995
0.509400000000011 0.3983606199999912
0.511200000000011 0.3989963490000008
0.513000000000011 0.39966626400000393
0.514800000000011 0.4028830649999975
0.516600000000011 0.4019251120000007
0.518400000000011 0.4027872249999973
0.520200000000011 0.40307191100001205
0.522000000000011 0.4092904039999894
0.523800000000011 0.40502716600001065
0.525600000000011 0.40992683499999316
0.527400000000011 0.41050103400000637
0.529200000000011 0.4109761809999952
0.531000000000011 0.40845631499999513
0.532800000000011 0.40843112600001064
0.534600000000011 0.41034880199998724
0.536400000000011 0.41130519400000765
0.538200000000011 0.41238727399999675
0.540000000000011 0.4131876290000065
0.541800000000011 0.41497975000000054
0.543600000000011 0.41479899399999454
0.545400000000011 0.4192597220000067
0.547200000000011 0.416336558999987
0.549000000000011 0.41559851200000253
0.550800000000011 0.4168398850000017
0.552600000000011 0.4194133360000052
0.554400000000011 0.42053083400000446
0.556200000000011 0.4229400649999917
0.558000000000011 0.42479747000000145
0.559800000000011 0.42310461900000007
0.561600000000011 0.4212264460000057
0.563400000000011 0.42544289899998944
0.565200000000011 0.42480068999999787
0.567000000000011 0.42536702900000023
0.568800000000011 0.42726438700000813
0.570600000000011 0.4256914230000035
0.572400000000011 0.42818938799999273
0.574200000000011 0.4284978649999971
0.576000000000012 0.4294856650000014
0.577800000000012 0.43081089800000427
0.579600000000012 0.42978956999999696
0.581400000000012 0.43060349600000336
0.583200000000012 0.43322096500000384
0.585000000000012 0.43788152199999786
0.586800000000012 0.4371735400000034
0.588600000000012 0.4368819540000004
0.590400000000012 0.4386683939999898
0.592200000000012 0.43746800700000676
0.594000000000012 0.43815456000000097
0.595800000000012 0.4393789629999958
0.597600000000012 0.4429328209999994
0.599400000000012 0.4417997320000069
0.601200000000012 0.4438533679999921
0.603000000000012 0.44219592500000715
0.604800000000012 0.4433748299999962
0.606600000000012 0.44424556100000245
0.608400000000012 0.44443521600000224
0.610200000000012 0.445082051
0.612000000000012 0.4503509249999951
0.613800000000012 0.4512936090000039
0.615600000000012 0.4510752939999918
0.617400000000012 0.44943221500000163
0.619200000000012 0.44892284099999813
0.621000000000012 0.4502685280000094
0.622800000000012 0.45139542999999094
0.624600000000012 0.4502758849999964
0.626400000000012 0.45327717500001086
0.628200000000012 0.45359151699999245
0.630000000000012 0.4535737540000042
0.631800000000012 0.45497345399999745
0.633600000000012 0.458343505000002
0.635400000000012 0.45685266499999955
0.637200000000012 0.4543220040000051
0.639000000000012 0.4653551659999948
0.640800000000012 0.46398487400000477
0.642600000000012 0.46439377699999795
0.644400000000012 0.4638629039999955
0.646200000000012 0.4623214500000046
0.648000000000012 0.4633927639999911
0.649800000000012 0.46277409600000396
0.651600000000013 0.46376217399999575
0.653400000000013 0.4660537020000106
0.655200000000013 0.4712650549999893
0.657000000000013 0.4670838510000124
0.658800000000013 0.466366053999991
0.660600000000013 0.46802674399999944
0.662400000000013 0.4677252930000009
0.664200000000013 0.46968142000000057
0.666000000000013 0.4752797090000058
0.667800000000013 0.4740816540000026
0.669600000000013 0.4754128559999913
0.671400000000013 0.4786832070000031
0.673200000000013 0.4736176910000012
0.675000000000013 0.4728672020000033
0.676800000000013 0.47575792499999636
0.678600000000013 0.483104467000004
0.680400000000013 0.4757764489999943
0.682200000000013 0.4772572020000041
0.684000000000013 0.4792790569999994
0.685800000000013 0.48002836499999546
0.687600000000013 0.4795866750000073
0.689400000000013 0.4849141309999965
0.691200000000013 0.4855663670000041
0.693000000000013 0.48261296100000095
0.694800000000013 0.4845308489999951
0.696600000000013 0.48563099700000123
0.698400000000013 0.4823421680000024
0.700200000000013 0.4871034919999886
0.702000000000013 0.4876227250000085
0.703800000000013 0.4881085339999913
0.705600000000013 0.48828699300000267
0.707400000000013 0.48956526400000655
0.709200000000013 0.4902083229999903
0.711000000000013 0.4893190750000116
0.712800000000013 0.492652600999989
0.714600000000013 0.49603071300001034
0.716400000000013 0.49873936699998467
0.718200000000013 0.4976256090000106
0.720000000000013 0.49536860599999955
0.721800000000013 0.4938887589999865
0.723600000000013 0.49976345400000355
0.725400000000013 0.5001333480000199
0.727200000000014 0.4996187399999883
0.729000000000014 0.4974963530000025
0.730800000000014 0.49797393200000784
0.732600000000014 0.501844626999997
0.734400000000014 0.502305817000007
0.736200000000014 0.5018344259999878
0.738000000000014 0.5052403150000089
0.739800000000014 0.5085327949999794
0.741600000000014 0.5055132580000077
0.743400000000014 0.5098545520000073
0.745200000000014 0.5106881819999955
0.747000000000014 0.5046964439999897
0.748800000000014 0.5055840100000069
0.750600000000014 0.5083698200000129
0.752400000000014 0.5094987549999814
0.754200000000014 0.507185934000006
0.756000000000014 0.5110419309999941
0.757800000000014 0.5121235060000231
0.759600000000014 0.5149778389999824
0.761400000000014 0.517017500999998
0.763200000000014 0.51765745900002
0.765000000000014 0.5184180369999751
0.766800000000014 0.5132292600000028
0.768600000000014 0.5173335150000185
0.770400000000014 0.514510893999983
0.772200000000014 0.5191944460000002
0.774000000000014 0.5201180749999992
0.775800000000014 0.5202138550000086
0.777600000000014 0.519890088000011
0.779400000000014 0.5220427169999766
0.781200000000014 0.520416995000005
0.783000000000014 0.5206479029999969
0.784800000000014 0.5251768770000069
0.786600000000014 0.5292138339999894
0.788400000000014 0.5295804810000106
0.790200000000014 0.5261598820000017
0.792000000000014 0.5257869680000056
0.793800000000014 0.5301449309999953
0.795600000000014 0.5294107919999931
0.797400000000014 0.5286550849999969
0.799200000000014 0.5307563519999974
0.801000000000014 0.5317892320000226
0.802800000000015 0.529824289000004
0.804600000000015 0.5312225729999795
0.806400000000015 0.529925578000018
0.808200000000015 0.5347640290000015
0.810000000000015 0.5382335559999945
0.811800000000015 0.5397676190000027
0.813600000000015 0.5335989999999811
0.815400000000015 0.5378648290000001
0.817200000000015 0.5369968640000025
0.819000000000015 0.5375688200000184
0.820800000000015 0.5391721599999926
0.822600000000015 0.5392394680000052
0.824400000000015 0.5423958140000025
0.826200000000015 0.5472106659999838
0.828000000000015 0.5452022009999951
0.829800000000015 0.5464355580000131
0.831600000000015 0.5484082829999863
0.833400000000015 0.5495985000000019
0.835200000000015 0.5460850839999978
0.837000000000015 0.545458171000007
0.838800000000015 0.548638761999996
0.840600000000015 0.5503213930000186
0.842400000000015 0.5492686959999844
0.844200000000015 0.5496501849999902
0.846000000000015 0.5474151220000181
0.847800000000015 0.5520011369999906
0.849600000000015 0.5500708890000112
0.851400000000015 0.550542207999996
0.853200000000015 0.5578021240000055
0.855000000000015 0.5565465069999789
0.856800000000015 0.556879930000008
0.858600000000015 0.5561688269999934
0.860400000000015 0.5566306870000233
0.862200000000015 0.5635862249999946
0.864000000000015 0.5594379039999922
0.865800000000015 0.5569716059999905
0.867600000000015 0.560851796999998
0.869400000000015 0.5683139230000052
0.871200000000015 0.565025702000014
0.873000000000015 0.5586103830000013
0.874800000000015 0.5665812249999931
0.876600000000015 0.5689963160000104
0.878400000000016 0.568223004999993
0.880200000000016 0.5648755480000034
0.882000000000016 0.5657023260000074
0.883800000000016 0.5703059399999972
0.885600000000016 0.5690849459999754
0.887400000000016 0.567572685000016
0.889200000000016 0.565165210999993
0.891000000000016 0.5679661659999908
0.892800000000016 0.5676969890000123
0.894600000000016 0.5686909389999926
0.896400000000016 0.5721871940000085
0.898200000000016 0.5719779949999975
0.900000000000016 0.5696177039999952
0.901800000000016 0.5694617310000183
0.903600000000016 0.572114393999982
0.905400000000016 0.5688555960000201
0.907200000000016 0.5707315749999964
0.909000000000016 0.5718069899999989
0.910800000000016 0.5729977529999815
0.912600000000016 0.5732534560000033
0.914400000000016 0.5690655310000068
0.916200000000016 0.5709954280000034
0.918000000000016 0.5747775789999992
0.919800000000016 0.5729667589999963
0.921600000000016 0.5746295730000099
0.923400000000016 0.5702206480000029
0.925200000000016 0.5737530559999868
0.927000000000016 0.5718138549999878
0.928800000000016 0.5704245650000246
0.930600000000016 0.5721329529999934
0.932400000000016 0.573908055000004
0.934200000000016 0.5738968449999788
0.936000000000016 0.5693793180000171
0.937800000000016 0.5719446989999994
0.939600000000016 0.575090111999998
0.941400000000016 0.5777995349999969
0.943200000000016 0.5762982870000144
0.945000000000016 0.5734997299999804
0.946800000000016 0.5774969740000131
0.948600000000016 0.5742917119999902
0.950400000000016 0.5739345499999899
0.952200000000016 0.5729679360000262
0.954000000000017 0.5737556839999911
0.955800000000017 0.5735692000000085
0.957600000000017 0.5725672029999771
0.959400000000017 0.5757963890000042
0.961200000000017 0.5775236679999978
0.963000000000017 0.573561887000011
0.964800000000017 0.5702629589999901
0.966600000000017 0.5735377280000193
0.968400000000017 0.5702638559999968
0.970200000000017 0.574084986999992
0.972000000000017 0.5701170389999959
0.973800000000017 0.5697628309999914
0.975600000000017 0.5730057830000135
0.977400000000017 0.5710811200000023
0.979200000000017 0.5660339869999973
0.981000000000017 0.5743170990000124
0.982800000000017 0.576434283999987
0.984600000000017 0.570013098000004
0.986400000000017 0.5694011189999912
0.988200000000017 0.5707502600000112
0.990000000000017 0.5691977839999822
0.991800000000017 0.5687920210000073
0.993600000000017 0.5674236600000029
0.995400000000017 0.5688663779999956
0.997200000000017 0.5591328650000094


==> Images/Results/planesource_timesteptimes_ref_hfm80.txt <==
t steptime
0.0 0.10890688700000001
0.00180000000000005 0.11687990199999998
0.0036000000000001 0.119532904
0.00540000000000015 0.12159754100000003
0.00720000000000021 0.12365163400000001
0.00900000000000026 0.12587890599999996
0.0108000000000003 0.128251683
0.0126000000000004 0.1310580240000001
0.0144000000000004 0.1347601399999998
0.0162000000000005 0.1364308660000002
0.0180000000000005 0.13963905499999996
0.0198000000000006 0.143316848
0.0216000000000006 0.14471919099999986
0.0234000000000007 0.14681590900000008
0.0252000000000007 0.1492302860000001
0.0270000000000008 0.15167801899999978
0.0288000000000008 0.15356078699999998
0.0306000000000009 0.1563318060000003
0.0324000000000009 0.1578466289999998
0.034200000000001 0.15797111700000022
0.036000000000001 0.15987271400000003
0.0378000000000011 0.162457796
0.0396000000000011 0.16443545099999968
0.0414000000000012 0.16597139299999997
0.0432000000000012 0.16801201200000015
0.0450000000000013 0.1695654339999999
0.0468000000000013 0.17220142900000024
0.0486000000000014 0.17331045600000028
0.0504000000000014 0.17552709199999939
0.0522000000000015 0.17789661599999995
0.0540000000000015 0.17988825400000064
0.0558000000000016 0.18128715799999995
0.0576000000000016 0.18789026500000006
0.0594000000000017 0.1852665069999997
0.0612000000000018 0.18808370799999974
0.0630000000000018 0.189040608
0.0648000000000019 0.19064823800000053
0.0666000000000019 0.1919911679999995
0.068400000000002 0.1937401940000001
0.070200000000002 0.19598389999999988
0.0720000000000021 0.19713728700000033
0.0738000000000021 0.1988496900000003
0.0756000000000022 0.20043296199999983
0.0774000000000022 0.20169555799999994
0.0792000000000023 0.2030221679999995
0.0810000000000023 0.20631435499999995
0.0828000000000024 0.20993492600000074
0.0846000000000024 0.20898165799999902
0.0864000000000025 0.2120378460000012
0.0882000000000025 0.21377975299999896
0.0900000000000026 0.21569050599999962
0.0918000000000026 0.21590366700000097
0.0936000000000027 0.21595934199999967
0.0954000000000027 0.21732210600000101
0.0972000000000028 0.21884346499999907
0.0990000000000028 0.2219912560000008
0.100800000000003 0.2220808839999986
0.102600000000003 0.22318690600000046
0.104400000000003 0.224892423
0.106200000000003 0.22428990999999954
0.108000000000003 0.22639097700000121
0.109800000000003 0.22798957200000025
0.111600000000003 0.2293932269999992
0.113400000000003 0.23073569399999982
0.115200000000003 0.2312552849999996
0.117000000000003 0.233356444
0.118800000000003 0.23310826700000042
0.120600000000003 0.23451063699999963
0.122400000000004 0.23615960800000124
0.124200000000004 0.23620169999999874
0.126000000000004 0.23893597200000016
0.127800000000004 0.2398632169999999
0.129600000000004 0.24140521600000042
0.131400000000004 0.24179448499999978
0.133200000000004 0.24351680800000075
0.135000000000004 0.2457645719999988
0.136800000000004 0.2489613420000012
0.138600000000004 0.24825029399999998
0.140400000000004 0.25097055899999887
0.142200000000004 0.2523921300000005
0.144000000000004 0.25139337400000095
0.145800000000004 0.25264293299999885
0.147600000000004 0.25214406499999953
0.149400000000004 0.2522916340000023
0.151200000000004 0.260669907999997
0.153000000000004 0.2557575010000015
0.154800000000004 0.2566994009999988
0.156600000000004 0.2584590010000021
0.158400000000005 0.25747483199999976
0.160200000000005 0.2606095350000004
0.162000000000005 0.26099195499999794
0.163800000000005 0.2605628580000001
0.165600000000005 0.26282270600000146
0.167400000000005 0.26435780299999934
0.169200000000005 0.26499421400000145
0.171000000000005 0.2660484539999999
0.172800000000005 0.2670130749999977
0.174600000000005 0.2670879379999995
0.176400000000005 0.2689605770000014
0.178200000000005 0.2700662190000003
0.180000000000005 0.2719077659999982
0.181800000000005 0.27260434100000097
0.183600000000005 0.2738676439999992
0.185400000000005 0.27570779400000234
0.187200000000005 0.27710823399999995
0.189000000000005 0.28048555899999883
0.190800000000005 0.28217832099999995
0.192600000000006 0.2813602519999989
0.194400000000006 0.2801481810000013
0.196200000000006 0.28184210099999873
0.198000000000006 0.279972892
0.199800000000006 0.28712816500000216
0.201600000000006 0.2844261370000005
0.203400000000006 0.28790357499999786
0.205200000000006 0.28864823500000014
0.207000000000006 0.2880344689999994
0.208800000000006 0.28996230000000267
0.210600000000006 0.29020218799999853
0.212400000000006 0.2918441310000013
0.214200000000006 0.29276119799999734
0.216000000000006 0.2928399100000014
0.217800000000006 0.2947304929999994
0.219600000000006 0.2966184750000025
0.221400000000006 0.29595619699999887
0.223200000000006 0.29894513700000047
0.225000000000006 0.3020778980000003
0.226800000000006 0.3011159769999985
0.228600000000007 0.3047755919999986
0.230400000000007 0.30478148400000293
0.232200000000007 0.30329995499999995
0.234000000000007 0.30659629799999877
0.235800000000007 0.3037411590000012
0.237600000000007 0.3060148319999989
0.239400000000007 0.307513758999999
0.241200000000007 0.30882832400000026
0.243000000000007 0.3090717430000005
0.244800000000007 0.3113577859999985
0.246600000000007 0.310901243
0.248400000000007 0.31133457800000386
0.250200000000007 0.31358378599999526
0.252000000000007 0.31479536900000227
0.253800000000007 0.3140986690000034
0.255600000000007 0.317199482999996
0.257400000000007 0.31757494200000025
0.259200000000007 0.31554082800000316
0.261000000000007 0.32059271899999686
0.262800000000007 0.31863324399999726
0.264600000000007 0.32492341400000413
0.266400000000007 0.3260077549999991
0.268200000000007 0.32577853800000156
0.270000000000007 0.32842909800000086
0.271800000000007 0.3233269129999954
0.273600000000008 0.32709490900000304
0.275400000000008 0.32853953800000113
0.277200000000008 0.3318687639999993
0.279000000000008 0.3314448739999989
0.280800000000008 0.3266514979999968
0.282600000000008 0.3326406720000037
0.284400000000008 0.3335838049999964
0.286200000000008 0.33014802800000353
0.288000000000008 0.3349463919999991
0.289800000000008 0.33461247000000327
0.291600000000008 0.33707717199999365
0.293400000000008 0.335780561
0.295200000000008 0.33536295000000393
0.297000000000008 0.33914182099999834
0.298800000000008 0.3408741810000038
0.300600000000008 0.3411107419999979
0.302400000000008 0.345008184000001
0.304200000000008 0.34729911499999844
0.306000000000008 0.3487307099999981
0.307800000000008 0.34743423100000115
0.309600000000008 0.34570943300000323
0.311400000000008 0.3477006110000005
0.313200000000008 0.34653324099999594
0.315000000000008 0.3476377970000044
0.316800000000008 0.3515727419999948
0.318600000000008 0.35132125400000547
0.320400000000008 0.3488849429999945
0.322200000000008 0.3532570690000014
0.324000000000008 0.3517446979999974
0.325800000000008 0.3546292040000054
0.327600000000008 0.35790835699999946
0.329400000000008 0.35808325899999716
0.331200000000008 0.35858256499999897
0.333000000000008 0.35869440400000485
0.334800000000008 0.36208221300000076
0.336600000000008 0.36143938199999326
0.338400000000008 0.36386468600000654
0.340200000000008 0.36430450999999664
0.342000000000008 0.36109630100000345
0.343800000000008 0.365568752999998
0.345600000000008 0.36430911000000066
0.347400000000008 0.36513132900000045
0.349200000000009 0.3684532799999971
0.351000000000009 0.3681640320000028
0.352800000000009 0.366199703999996
0.354600000000009 0.371895729000002
0.356400000000009 0.3729195869999984
0.358200000000009 0.36894835400000403
0.360000000000009 0.37216633499999574
0.361800000000009 0.3751165310000033
0.363600000000009 0.37554562399999725
0.365400000000009 0.37649530200000214
0.367200000000009 0.378967166999999
0.369000000000009 0.3821955430000017
0.370800000000009 0.3831471469999954
0.372600000000009 0.3842861560000017
0.374400000000009 0.3834431570000021
0.376200000000009 0.3812822849999975
0.378000000000009 0.3839082830000038
0.379800000000009 0.38563970499999556
0.381600000000009 0.3859092920000009
0.383400000000009 0.3821212890000041
0.385200000000009 0.38665745499999815
0.387000000000009 0.3893974329999992
0.388800000000009 0.38977585800000014
0.390600000000009 0.38927925200000146
0.392400000000009 0.3896103679999996
0.394200000000009 0.3930326109999953
0.396000000000009 0.3904637010000016
0.397800000000009 0.39143956400000235
0.399600000000009 0.39448803799999865
0.401400000000009 0.4006947239999974
0.403200000000009 0.4015791250000049
0.405000000000009 0.4015159060000002
0.406800000000009 0.4012024849999989
0.408600000000009 0.4014835799999972
0.410400000000009 0.40126403700000424
0.412200000000009 0.4057265209999912
0.414000000000009 0.4037463460000055
0.415800000000009 0.4007806430000045
0.417600000000009 0.4053022370000008
0.419400000000009 0.40695638799999756
0.421200000000009 0.4074203760000046
0.423000000000009 0.4065164529999947
0.42480000000001 0.40750261899999884
0.42660000000001 0.41126180899999554
0.42840000000001 0.4101339780000046
0.43020000000001 0.41315434400000584
0.43200000000001 0.41673974100000066
0.43380000000001 0.4175837879999875
0.43560000000001 0.41335983600001214
0.43740000000001 0.41332365899999957
0.43920000000001 0.41430163500000106
0.44100000000001 0.4181807459999902
0.44280000000001 0.4190629720000061
0.44460000000001 0.42046944799999153
0.44640000000001 0.41999826900000414
0.44820000000001 0.4199854700000003
0.45000000000001 0.42316516500000034
0.45180000000001 0.4213165249999946
0.45360000000001 0.4194866469999994
0.45540000000001 0.42488087400001007
0.45720000000001 0.4254815549999904
0.45900000000001 0.4279626470000011
0.46080000000001 0.4297803290000104
0.46260000000001 0.42866889399999764
0.46440000000001 0.4338421589999939
0.46620000000001 0.4282659819999992
0.46800000000001 0.4294643830000098
0.46980000000001 0.43043582499998934
0.47160000000001 0.42840083200000834
0.47340000000001 0.4328999379999914
0.47520000000001 0.43095257100000595
0.47700000000001 0.4370581719999933
0.47880000000001 0.4378590830000064
0.48060000000001 0.43321405899999377
0.48240000000001 0.4397050100000115
0.48420000000001 0.43707426099999225
0.48600000000001 0.4401499669999964
0.48780000000001 0.4392333760000042
0.48960000000001 0.4473176360000082
0.49140000000001 0.4457923609999881
0.49320000000001 0.4495091640000055
0.49500000000001 0.4537697720000011
0.49680000000001 0.4479058670000029
0.49860000000001 0.4487781329999905
0.500400000000011 0.446549564999998
0.502200000000011 0.4489938720000026
0.504000000000011 0.4490449489999975
0.505800000000011 0.45327964400000553
0.507600000000011 0.4491718219999967
0.509400000000011 0.4548628210000061
0.511200000000011 0.45568500599999595
0.513000000000011 0.456224356000007
0.514800000000011 0.4554326720000006
0.516600000000011 0.46212358399999687
0.518400000000011 0.45572553200000243
0.520200000000011 0.46006775399999356
0.522000000000011 0.46128850799999555
0.523800000000011 0.4566751480000022
0.525600000000011 0.46252803699999845
0.527400000000011 0.4639792810000074
0.529200000000011 0.4652308120000015
0.531000000000011 0.46543891299999984
0.532800000000011 0.46528203599999074
0.534600000000011 0.46753621500000975
0.536400000000011 0.4670308709999915
0.538200000000011 0.4633899130000003
0.540000000000011 0.47213027899999815
0.541800000000011 0.47970124900000144
0.543600000000011 0.4773511510000077
0.545400000000011 0.4773691390000039
0.547200000000011 0.47492084799999645
0.549000000000011 0.4736052209999997
0.550800000000011 0.4744595250000003
0.552600000000011 0.47191307800000004
0.554400000000011 0.4757250779999964
0.556200000000011 0.48013135399999385
0.558000000000011 0.4809275250000127
0.559800000000011 0.48139103399999783
0.561600000000011 0.4825367999999912
0.563400000000011 0.47945159200000376
0.565200000000011 0.47930276600000354
0.567000000000011 0.487912436000002
0.568800000000011 0.48934189700000275
0.570600000000011 0.48949938099998747
0.572400000000011 0.4860313550000086
0.574200000000011 0.48926494100000184
0.576000000000012 0.4900616759999963
0.577800000000012 0.49077629999999317
0.579600000000012 0.4922962090000027
0.581400000000012 0.4928831790000032
0.583200000000012 0.49440430900000365
0.585000000000012 0.49484180799998967
0.586800000000012 0.4890032250000047
0.588600000000012 0.49666673200000844
0.590400000000012 0.49765556999999205
0.592200000000012 0.49601983499999847
0.594000000000012 0.5002392820000097
0.595800000000012 0.4974672989999931
0.597600000000012 0.5013323830000047
0.599400000000012 0.4963710109999937
0.601200000000012 0.5034561610000026
0.603000000000012 0.5096809700000051
0.604800000000012 0.5047463509999943
0.606600000000012 0.5070515710000052
0.608400000000012 0.5076018779999885
0.610200000000012 0.5003456470000032
0.612000000000012 0.5065365509999964
0.613800000000012 0.5098451120000078
0.615600000000012 0.5147034539999993
0.617400000000012 0.5147487290000043
0.619200000000012 0.5121131100000014
0.621000000000012 0.5138758689999889
0.622800000000012 0.5165981190000082
0.624600000000012 0.5159372919999896
0.626400000000012 0.513630801000005
0.628200000000012 0.5175724300000013
0.630000000000012 0.5184481050000045
0.631800000000012 0.5188640169999985
0.633600000000012 0.5192409750000024
0.635400000000012 0.5155734299999892
0.637200000000012 0.517892149000005
0.639000000000012 0.5279051309999971
0.640800000000012 0.5286181540000001
0.642600000000012 0.5232559100000032
0.644400000000012 0.5223410849999937
0.646200000000012 0.5237596040000057
0.648000000000012 0.5322184839999977
0.649800000000012 0.5215604779999978
0.651600000000013 0.5267734070000074
0.653400000000013 0.5300960710000027
0.655200000000013 0.5287148489999964
0.657000000000013 0.5319643150000104
0.658800000000013 0.5331506419999812
0.660600000000013 0.5372163760000035
0.662400000000013 0.5353437429999985
0.664200000000013 0.5355958419999922
0.666000000000013 0.5322330930000021
0.667800000000013 0.5352518840000187
0.669600000000013 0.5354307540000036
0.671400000000013 0.5399320229999773
0.673200000000013 0.5434297600000093
0.675000000000013 0.5399182140000107
0.676800000000013 0.5432390739999846
0.678600000000013 0.5418668150000201
0.680400000000013 0.5379026589999967
0.682200000000013 0.5487714209999979
0.684000000000013 0.5502722260000041
0.685800000000013 0.546979671999992
0.687600000000013 0.5437571589999948
0.689400000000013 0.5458110669999883
0.691200000000013 0.5497666450000054
0.693000000000013 0.5475335389999998
0.694800000000013 0.5524502949999999
0.696600000000013 0.5492706940000005
0.698400000000013 0.5503685980000057
0.700200000000013 0.5550919069999907
0.702000000000013 0.5460349829999984
0.703800000000013 0.5508834290000095
0.705600000000013 0.5565762280000115
0.707400000000013 0.5598064520000037
0.709200000000013 0.5667373409999925
0.711000000000013 0.5561057580000011
0.712800000000013 0.5579375579999919
0.714600000000013 0.5617804480000075
0.716400000000013 0.5629728890000081
0.718200000000013 0.564041909999986
0.720000000000013 0.564675373
0.721800000000013 0.5652969999999868
0.723600000000013 0.5658390030000078
0.725400000000013 0.5656159960000195
0.727200000000014 0.5723338640000009
0.729000000000014 0.5718887289999941
0.730800000000014 0.5711445659999868
0.732600000000014 0.5729917790000059
0.734400000000014 0.5651713119999897
0.736200000000014 0.5686499960000049
0.738000000000014 0.5733981099999994
0.739800000000014 0.5672403100000167
0.741600000000014 0.5721329879999928
0.743400000000014 0.574862459000002
0.745200000000014 0.5707444450000025
0.747000000000014 0.5804258469999866
0.748800000000014 0.5752468280000187
0.750600000000014 0.5829673749999813
0.752400000000014 0.5801345320000166
0.754200000000014 0.5786011399999893
0.756000000000014 0.5801510839999935
0.757800000000014 0.5802471100000162
0.759600000000014 0.5813583169999958
0.761400000000014 0.581870581000004
0.763200000000014 0.5844290109999974
0.765000000000014 0.5893140179999818
0.766800000000014 0.5898819250000145
0.768600000000014 0.5890064520000067
0.770400000000014 0.5862448339999844
0.772200000000014 0.595149369000012
0.774000000000014 0.5936332949999894
0.775800000000014 0.588963917000001
0.777600000000014 0.5905192360000058
0.779400000000014 0.5964113320000024
0.781200000000014 0.5941166469999928
0.783000000000014 0.5892907319999949
0.784800000000014 0.597165541999999
0.786600000000014 0.5936408480000068
0.788400000000014 0.6010336319999965
0.790200000000014 0.6040555540000128
0.792000000000014 0.5982357700000023
0.793800000000014 0.5986585079999998
0.795600000000014 0.6027142159999812
0.797400000000014 0.6054941600000063
0.799200000000014 0.5971436990000143
0.801000000000014 0.6055182189999755
0.802800000000015 0.6037429930000258
0.804600000000015 0.6032492739999782
0.806400000000015 0.6055065120000052
0.808200000000015 0.6004937900000016
0.810000000000015 0.6103307269999902
0.811800000000015 0.6097542300000214
0.813600000000015 0.615783528999998
0.815400000000015 0.6139032709999981
0.817200000000015 0.613562016000003
0.819000000000015 0.6150226700000019
0.820800000000015 0.6116754389999812
0.822600000000015 0.6126850450000063
0.824400000000015 0.6163839069999995
0.826200000000015 0.6161662400000125
0.828000000000015 0.6159652699999754
0.829800000000015 0.6232060210000157
0.831600000000015 0.6194405550000113
0.833400000000015 0.6175213209999981
0.835200000000015 0.6231027659999882
0.837000000000015 0.6234218600000077
0.838800000000015 0.6242811139999844
0.840600000000015 0.6255807320000031
0.842400000000015 0.622364331
0.844200000000015 0.6276010980000137
0.846000000000015 0.6267090789999941
0.847800000000015 0.6236661540000057
0.849600000000015 0.6297871369999939
0.851400000000015 0.6233819859999983
0.853200000000015 0.6270056300000135
0.855000000000015 0.6317067239999972
0.856800000000015 0.6287226799999814
0.858600000000015 0.6262542780000047
0.860400000000015 0.6353358210000124
0.862200000000015 0.6355764329999829
0.864000000000015 0.6274369890000173
0.865800000000015 0.6311326789999896
0.867600000000015 0.6352587570000026
0.869400000000015 0.6390285159999962
0.871200000000015 0.6334291150000126
0.873000000000015 0.6405024639999795
0.874800000000015 0.635290077999997
0.876600000000015 0.6380471750000254
0.878400000000016 0.63635721899999
0.880200000000016 0.6376631180000061
0.882000000000016 0.645298347999983
0.883800000000016 0.6391349290000221
0.885600000000016 0.6433666459999756
0.887400000000016 0.6516792270000167
0.889200000000016 0.6535983389999842
0.891000000000016 0.6423765850000223
0.892800000000016 0.6426685099999929
0.894600000000016 0.6481102489999842
0.896400000000016 0.6432151260000012
0.898200000000016 0.6445900420000044
0.900000000000016 0.6481480260000012
0.901800000000016 0.649017055999991
0.903600000000016 0.6503358920000153
0.905400000000016 0.6505926389999956
0.907200000000016 0.6522350520000089
0.909000000000016 0.6500752179999836
0.910800000000016 0.6505748740000001
0.912600000000016 0.6470274600000039
0.914400000000016 0.6423091660000182
0.916200000000016 0.6511129049999909
0.918000000000016 0.6516319810000084
0.919800000000016 0.6455037749999804
0.921600000000016 0.6496753360000014
0.923400000000016 0.6564834799999915
0.925200000000016 0.6479485760000046
0.927000000000016 0.6530536620000191
0.928800000000016 0.6500837319999846
0.930600000000016 0.6538440900000069
0.932400000000016 0.6480766690000053
0.934200000000016 0.6543076110000072
0.936000000000016 0.6535519349999959
0.937800000000016 0.6540992859999903
0.939600000000016 0.651658580000003
0.941400000000016 0.6531746349999992
0.943200000000016 0.6578041870000106
0.945000000000016 0.6522944769999981
0.946800000000016 0.6499042840000016
0.948600000000016 0.6495300400000019
0.950400000000016 0.6495815569999763
0.952200000000016 0.6496145069999955
0.954000000000017 0.6494723690000228
0.955800000000017 0.6545555579999984
0.957600000000017 0.6533137829999873
0.959400000000017 0.6565602530000092
0.961200000000017 0.6529169869999976
0.963000000000017 0.6487869659999888
0.964800000000017 0.6537372610000034
0.966600000000017 0.6500615079999932
0.968400000000017 0.6538887460000069
0.970200000000017 0.6542911380000191
0.972000000000017 0.6532669319999798
0.973800000000017 0.6534199609999973
0.975600000000017 0.6508335250000243
0.977400000000017 0.6439277179999863
0.979200000000017 0.6493079260000059
0.981000000000017 0.6513638929999956
0.982800000000017 0.650058515000012
0.984600000000017 0.6434225739999988
0.986400000000017 0.6485782209999797
0.988200000000017 0.6514163520000125
0.990000000000017 0.6483020750000037
0.991800000000017 0.6503678489999913
0.993600000000017 0.642725248000005
0.995400000000017 0.6441935400000034
0.997200000000017 0.6346012799999983


==> Images/Results/planesource_timesteptimes_ref_hfm90.txt <==
t steptime
0.0 0.124776325
0.00180000000000005 0.13327961700000002
0.0036000000000001 0.13787856600000004
0.00540000000000015 0.140221512
0.00720000000000021 0.14131395199999996
0.00900000000000026 0.14320977899999998
0.0108000000000003 0.14509734600000002
0.0126000000000004 0.14783483899999994
0.0144000000000004 0.1518582450000001
0.0162000000000005 0.154702157
0.0180000000000005 0.15734529899999994
0.0198000000000006 0.15961344900000007
0.0216000000000006 0.16150170200000002
0.0234000000000007 0.1643995920000001
0.0252000000000007 0.16668703299999965
0.0270000000000008 0.16981296300000004
0.0288000000000008 0.1725091350000003
0.0306000000000009 0.1768635569999999
0.0324000000000009 0.1767585060000001
0.034200000000001 0.17886735699999967
0.036000000000001 0.184114428
0.0378000000000011 0.18257914899999994
0.0396000000000011 0.18589002100000007
0.0414000000000012 0.18718503700000033
0.0432000000000012 0.1920622919999997
0.0450000000000013 0.19448193499999977
0.0468000000000013 0.194431711
0.0486000000000014 0.1959873200000004
0.0504000000000014 0.19943661599999984
0.0522000000000015 0.20074132600000016
0.0540000000000015 0.20292921700000033
0.0558000000000016 0.20621925900000004
0.0576000000000016 0.21034493699999945
0.0594000000000017 0.20970159800000054
0.0612000000000018 0.21193435699999963
0.0630000000000018 0.21452017399999956
0.0648000000000019 0.21798229100000022
0.0666000000000019 0.2188455039999999
0.068400000000002 0.2213297040000004
0.070200000000002 0.223634326
0.0720000000000021 0.22507011999999982
0.0738000000000021 0.2259917739999997
0.0756000000000022 0.22670113900000022
0.0774000000000022 0.2282925959999993
0.0792000000000023 0.23001501000000069
0.0810000000000023 0.2313226369999999
0.0828000000000024 0.2335328969999999
0.0846000000000024 0.23501437600000052
0.0864000000000025 0.2363064270000006
0.0882000000000025 0.23841545799999864
0.0900000000000026 0.24031446600000095
0.0918000000000026 0.24128244399999943
0.0936000000000027 0.24305667099999972
0.0954000000000027 0.24472542900000072
0.0972000000000028 0.2466734000000006
0.0990000000000028 0.24770464899999922
0.100800000000003 0.2498259730000001
0.102600000000003 0.25126889599999913
0.104400000000003 0.2522981510000015
0.106200000000003 0.2534188239999988
0.108000000000003 0.2548316029999995
0.109800000000003 0.2564078770000009
0.111600000000003 0.2578837449999991
0.113400000000003 0.25910954700000133
0.115200000000003 0.2617533099999996
0.117000000000003 0.2652577609999991
0.118800000000003 0.26600676300000003
0.120600000000003 0.2675451880000015
0.122400000000004 0.2689176979999992
0.124200000000004 0.26964902599999974
0.126000000000004 0.268668786000001
0.127800000000004 0.2705900289999992
0.129600000000004 0.27389985699999997
0.131400000000004 0.2727400919999994
0.133200000000004 0.2745535330000006
0.135000000000004 0.2751080789999989
0.136800000000004 0.2756592640000015
0.138600000000004 0.27716401400000024
0.140400000000004 0.2789811869999994
0.142200000000004 0.2807514409999996
0.144000000000004 0.2818905350000023
0.145800000000004 0.28212034599999924
0.147600000000004 0.2859747860000006
0.149400000000004 0.28565845700000025
0.151200000000004 0.2865798789999978
0.153000000000004 0.28872208399999977
0.154800000000004 0.28890740699999995
0.156600000000004 0.29191153500000055
0.158400000000005 0.29372017800000094
0.160200000000005 0.29646854399999967
0.162000000000005 0.30142178999999913
0.163800000000005 0.2992667769999997
0.165600000000005 0.296686311000002
0.167400000000005 0.2967362999999992
0.169200000000005 0.29760981000000086
0.171000000000005 0.30523098799999815
0.172800000000005 0.30135726399999996
0.174600000000005 0.30126276300000043
0.176400000000005 0.3037423930000003
0.178200000000005 0.30458623699999876
0.180000000000005 0.3055700250000015
0.181800000000005 0.30668474399999823
0.183600000000005 0.3079955390000002
0.185400000000005 0.30988433699999973
0.187200000000005 0.3103865060000004
0.189000000000005 0.31212847900000185
0.190800000000005 0.3131793409999979
0.192600000000006 0.31396091700000284
0.194400000000006 0.315546917999999
0.196200000000006 0.3175445840000002
0.198000000000006 0.32174746499999785
0.199800000000006 0.32371353599999964
0.201600000000006 0.3242233870000035
0.203400000000006 0.3251824379999988
0.205200000000006 0.325174355999998
0.207000000000006 0.32344563400000226
0.208800000000006 0.3259342459999992
0.210600000000006 0.3269974669999982
0.212400000000006 0.3281391790000008
0.214200000000006 0.32920585300000127
0.216000000000006 0.33036504300000047
0.217800000000006 0.3318478899999988
0.219600000000006 0.33380862299999947
0.221400000000006 0.33435822100000223
0.223200000000006 0.3352601479999997
0.225000000000006 0.33626558599999967
0.226800000000006 0.33712508299999655
0.228600000000007 0.3381030180000053
0.230400000000007 0.33913782399999803
0.232200000000007 0.34126951399999683
0.234000000000007 0.34214436000000603
0.235800000000007 0.34749850499999724
0.237600000000007 0.34668875399999877
0.239400000000007 0.34969393400000115
0.241200000000007 0.34977270099999913
0.243000000000007 0.3468945930000018
0.244800000000007 0.34941505700000164
0.246600000000007 0.3478819609999988
0.248400000000007 0.3522703219999954
0.250200000000007 0.3516332460000058
0.252000000000007 0.35320572899999547
0.253800000000007 0.3555003690000049
0.255600000000007 0.35533292599999555
0.257400000000007 0.35761864399999865
0.259200000000007 0.35837930600000334
0.261000000000007 0.3593625330000023
0.262800000000007 0.3580627009999944
0.264600000000007 0.3616357830000041
0.266400000000007 0.3622915529999986
0.268200000000007 0.36591827899999885
0.270000000000007 0.3698822990000039
0.271800000000007 0.3706736119999974
0.273600000000008 0.368321703999996
0.275400000000008 0.3689220010000014
0.277200000000008 0.37090685300000104
0.279000000000008 0.3712014740000029
0.280800000000008 0.37176410000000004
0.282600000000008 0.3708739699999981
0.284400000000008 0.3766074400000008
0.286200000000008 0.37663854299999855
0.288000000000008 0.3762735959999972
0.289800000000008 0.37802724900000584
0.291600000000008 0.37785508300000004
0.293400000000008 0.378782944000001
0.295200000000008 0.38108919799999796
0.297000000000008 0.387891144000001
0.298800000000008 0.38290434299999987
0.300600000000008 0.38798504599999717
0.302400000000008 0.3894051859999976
0.304200000000008 0.3886640890000024
0.306000000000008 0.3905725139999987
0.307800000000008 0.38900698200000505
0.309600000000008 0.391769361999998
0.311400000000008 0.3913902039999968
0.313200000000008 0.3945555909999996
0.315000000000008 0.39553228100000126
0.316800000000008 0.39506892400000027
0.318600000000008 0.39954259099999945
0.320400000000008 0.39630900899999943
0.322200000000008 0.3983564500000014
0.324000000000008 0.39889576899999923
0.325800000000008 0.4018762219999985
0.327600000000008 0.4024464890000061
0.329400000000008 0.40096372399999325
0.331200000000008 0.4069539650000067
0.333000000000008 0.4067401279999956
0.334800000000008 0.4097931610000032
0.336600000000008 0.40835280900000015
0.338400000000008 0.407308264000001
0.340200000000008 0.4092644499999949
0.342000000000008 0.4093687129999992
0.343800000000008 0.41188409700000506
0.345600000000008 0.41215783799999883
0.347400000000008 0.41279017600000145
0.349200000000009 0.41516857299999543
0.351000000000009 0.4152188880000054
0.352800000000009 0.4173188379999999
0.354600000000009 0.4175860059999934
0.356400000000009 0.4201053400000063
0.358200000000009 0.4227623449999953
0.360000000000009 0.4245876620000004
0.361800000000009 0.4263631370000027
0.363600000000009 0.4259995950000004
0.365400000000009 0.4248063369999997
0.367200000000009 0.4252533339999971
0.369000000000009 0.43021199600000415
0.370800000000009 0.42750876099999857
0.372600000000009 0.42711113699999714
0.374400000000009 0.4294604390000032
0.376200000000009 0.4337317079999963
0.378000000000009 0.43076350900000193
0.379800000000009 0.4335967269999941
0.381600000000009 0.43364553000000683
0.383400000000009 0.43561046799999303
0.385200000000009 0.4383588560000078
0.387000000000009 0.43970548299999734
0.388800000000009 0.4437254019999983
0.390600000000009 0.44393546300000253
0.392400000000009 0.44379960099999494
0.394200000000009 0.4429588480000035
0.396000000000009 0.44363175399999477
0.397800000000009 0.44489080600000364
0.399600000000009 0.4461813690000014
0.401400000000009 0.4475251770000028
0.403200000000009 0.4478229409999983
0.405000000000009 0.4489926870000005
0.406800000000009 0.4526266240000041
0.408600000000009 0.4511066029999995
0.410400000000009 0.4492915539999984
0.412200000000009 0.4550628399999965
0.414000000000009 0.45944492099999934
0.415800000000009 0.4589447600000085
0.417600000000009 0.4594426279999908
0.419400000000009 0.4613995100000068
0.421200000000009 0.45601769699999295
0.423000000000009 0.46026696900000275
0.42480000000001 0.4615229449999987
0.42660000000001 0.4611432210000004
0.42840000000001 0.4607248279999965
0.43020000000001 0.46413893800000494
0.43200000000001 0.4653036680000042
0.43380000000001 0.4661073110000018
0.43560000000001 0.4693331510000007
0.43740000000001 0.46986190999999167
0.43920000000001 0.4749954090000017
0.44100000000001 0.47516215400000306
0.44280000000001 0.4810835189999949
0.44460000000001 0.4733997330000079
0.44640000000001 0.4742349179999934
0.44820000000001 0.4753887600000013
0.45000000000001 0.4760365709999945
0.45180000000001 0.4766787610000023
0.45360000000001 0.4786618669999996
0.45540000000001 0.47957639400000573
0.45720000000001 0.48024165699999344
0.45900000000001 0.4804818540000042
0.46080000000001 0.48100993399999936
0.46260000000001 0.4809144809999992
0.46440000000001 0.48417204000000424
0.46620000000001 0.4896008690000002
0.46800000000001 0.491205321999999
0.46980000000001 0.4934916130000033
0.47160000000001 0.4863107919999976
0.47340000000001 0.49005885599999033
0.47520000000001 0.49173943000000975
0.47700000000001 0.4915748729999905
0.47880000000001 0.49555810800001154
0.48060000000001 0.49135814299999936
0.48240000000001 0.49255923500000165
0.48420000000001 0.49638630699999453
0.48600000000001 0.4949967400000048
0.48780000000001 0.49555407199999024
0.48960000000001 0.4966611680000028
0.49140000000001 0.5035958550000004
0.49320000000001 0.5023389130000027
0.49500000000001 0.5065814869999912
0.49680000000001 0.5029817220000012
0.49860000000001 0.5062463050000048
0.500400000000011 0.5048986489999976
0.502200000000011 0.509175526000007
0.504000000000011 0.5083150859999961
0.505800000000011 0.509884490999994
0.507600000000011 0.5104158460000008
0.509400000000011 0.5107792120000028
0.511200000000011 0.5109243490000068
0.513000000000011 0.5132030979999911
0.514800000000011 0.5186370010000019
0.516600000000011 0.5182849020000049
0.518400000000011 0.5161896549999909
0.520200000000011 0.5167351350000047
0.522000000000011 0.5187930069999993
0.523800000000011 0.5198632839999959
0.525600000000011 0.5211927530000082
0.527400000000011 0.5219129789999926
0.529200000000011 0.5278574800000086
0.531000000000011 0.5202706689999985
0.532800000000011 0.5228416359999954
0.534600000000011 0.5241482970000106
0.536400000000011 0.5291565219999939
0.538200000000011 0.5336626330000058
0.540000000000011 0.534789081999989
0.541800000000011 0.5308979150000113
0.543600000000011 0.5312903309999939
0.545400000000011 0.5309615030000003
0.547200000000011 0.5327371820000053
0.549000000000011 0.5337686549999887
0.550800000000011 0.5361641080000084
0.552600000000011 0.537581437
0.554400000000011 0.538577079999996
0.556200000000011 0.5374774680000058
0.558000000000011 0.538340491999989
0.559800000000011 0.543296863000009
0.561600000000011 0.5453429840000013
0.563400000000011 0.5476743549999981
0.565200000000011 0.5458359440000038
0.567000000000011 0.5455211749999904
0.568800000000011 0.5465935200000018
0.570600000000011 0.5462155029999991
0.572400000000011 0.5492898810000071
0.574200000000011 0.5489475329999891
0.576000000000012 0.5509699119999993
0.577800000000012 0.5522637450000047
0.579600000000012 0.5496853209999983
0.581400000000012 0.5553087190000099
0.583200000000012 0.5573799739999998
0.585000000000012 0.5587105049999934
0.586800000000012 0.5569225010000025
0.588600000000012 0.5595053539999952
0.590400000000012 0.5571501090000055
0.592200000000012 0.5617628440000004
0.594000000000012 0.5627116160000014
0.595800000000012 0.5661986009999964
0.597600000000012 0.5660496680000051
0.599400000000012 0.5645214079999903
0.601200000000012 0.5645489940000061
0.603000000000012 0.5687074199999955
0.604800000000012 0.5770154460000043
0.606600000000012 0.574385074999995
0.608400000000012 0.5720394760000147
0.610200000000012 0.5710191979999877
0.612000000000012 0.573444238999997
0.613800000000012 0.5739390779999951
0.615600000000012 0.5746823560000109
0.617400000000012 0.573632712999995
0.619200000000012 0.5771886370000061
0.621000000000012 0.577937219000006
0.622800000000012 0.5762389009999822
0.624600000000012 0.58189882100001
0.626400000000012 0.5853108039999881
0.628200000000012 0.5855149260000019
0.630000000000012 0.5832283830000051
0.631800000000012 0.5863417920000131
0.633600000000012 0.5896180270000002
0.635400000000012 0.5847082720000003
0.637200000000012 0.5921350559999894
0.639000000000012 0.5932792129999882
0.640800000000012 0.5914045780000095
0.642600000000012 0.5867468950000045
0.644400000000012 0.5946770109999875
0.646200000000012 0.6041862610000237
0.648000000000012 0.5933101299999919
0.649800000000012 0.5945770719999928
0.651600000000013 0.5957972699999914
0.653400000000013 0.601388935000017
0.655200000000013 0.5977103239999906
0.657000000000013 0.5994279589999962
0.658800000000013 0.5994248990000131
0.660600000000013 0.597939666000002
0.662400000000013 0.5984950769999955
0.664200000000013 0.6027467490000049
0.666000000000013 0.6056142429999909
0.667800000000013 0.6087055950000035
0.669600000000013 0.6058392390000051
0.671400000000013 0.60534084599999
0.673200000000013 0.6067848030000107
0.675000000000013 0.609905451000003
0.676800000000013 0.6100435869999785
0.678600000000013 0.6118000740000014
0.680400000000013 0.6115466570000194
0.682200000000013 0.6130519619999859
0.684000000000013 0.6145905909999954
0.685800000000013 0.6195330540000157
0.687600000000013 0.6180414079999821
0.689400000000013 0.6179580980000026
0.691200000000013 0.6167903350000188
0.693000000000013 0.6192375289999745
0.694800000000013 0.6179569640000011
0.696600000000013 0.6251131970000188
0.698400000000013 0.6223352030000058
0.700200000000013 0.6239850469999908
0.702000000000013 0.6240188959999955
0.703800000000013 0.6304267659999994
0.705600000000013 0.6294236680000154
0.707400000000013 0.6264786369999911
0.709200000000013 0.6267851949999965
0.711000000000013 0.6290190279999877
0.712800000000013 0.6288387550000039
0.714600000000013 0.6294076350000068
0.716400000000013 0.6341531109999892
0.718200000000013 0.6342982170000084
0.720000000000013 0.6327062830000045
0.721800000000013 0.6341231129999869
0.723600000000013 0.6391470949999984
0.725400000000013 0.6420688670000061
0.727200000000014 0.6394724080000174
0.729000000000014 0.6380752289999805
0.730800000000014 0.6409588140000153
0.732600000000014 0.6428761580000071
0.734400000000014 0.6405498269999725
0.736200000000014 0.6392565180000247
0.738000000000014 0.6444607429999962
0.739800000000014 0.6409729099999879
0.741600000000014 0.6481933620000007
0.743400000000014 0.6500651780000055
0.745200000000014 0.6498987729999897
0.747000000000014 0.6512696280000227
0.748800000000014 0.6515186649999976
0.750600000000014 0.6509126359999868
0.752400000000014 0.6539489630000048
0.754200000000014 0.6570143319999886
0.756000000000014 0.6567137119999984
0.757800000000014 0.652149986000012
0.759600000000014 0.656968710000001
0.761400000000014 0.6625447090000023
0.763200000000014 0.6610373759999959
0.765000000000014 0.6565004519999889
0.766800000000014 0.6589019480000218
0.768600000000014 0.6632356879999861
0.770400000000014 0.6650278440000079
0.772200000000014 0.6646345519999954
0.774000000000014 0.6659910490000129
0.775800000000014 0.6617006649999837
0.777600000000014 0.6688245779999988
0.779400000000014 0.6742198679999944
0.781200000000014 0.6705847700000049
0.783000000000014 0.6706671980000181
0.784800000000014 0.6720624919999807
0.786600000000014 0.6733209620000196
0.788400000000014 0.6739716589999887
0.790200000000014 0.6758780479999871
0.792000000000014 0.6769160080000063
0.793800000000014 0.6715901089999932
0.795600000000014 0.6771996840000156
0.797400000000014 0.6806565910000018
0.799200000000014 0.6799698589999821
0.801000000000014 0.6817231710000158
0.802800000000015 0.6811431950000042
0.804600000000015 0.6834138619999806
0.806400000000015 0.683672042000012
0.808200000000015 0.683230610999999
0.810000000000015 0.6873561959999961
0.811800000000015 0.6871609419999913
0.813600000000015 0.6993865880000101
0.815400000000015 0.6943072729999926
0.817200000000015 0.6896783620000235
0.819000000000015 0.6917675939999981
0.820800000000015 0.6989543159999982
0.822600000000015 0.6917840829999875
0.824400000000015 0.6922476000000017
0.826200000000015 0.6956463820000067
0.828000000000015 0.6938526399999887
0.829800000000015 0.6944466890000172
0.831600000000015 0.6988054789999865
0.833400000000015 0.7000942550000104
0.835200000000015 0.6995743180000034
0.837000000000015 0.6992229329999873
0.838800000000015 0.7022695580000118
0.840600000000015 0.7021853119999832
0.842400000000015 0.7072393360000149
0.844200000000015 0.7060099439999874
0.846000000000015 0.7037558279999985
0.847800000000015 0.7033719400000109
0.849600000000015 0.711281036999992
0.851400000000015 0.7116967640000098
0.853200000000015 0.7108419349999906
0.855000000000015 0.71256215599999
0.856800000000015 0.7124367080000127
0.858600000000015 0.7117076890000078
0.860400000000015 0.7152050179999776
0.862200000000015 0.7157968830000243
0.864000000000015 0.7137865799999759
0.865800000000015 0.7215833820000057
0.867600000000015 0.7167550439999957
0.869400000000015 0.7235292539999989
0.871200000000015 0.7213279990000103
0.873000000000015 0.7228137730000128
0.874800000000015 0.7243146909999894
0.876600000000015 0.7239958259999923
0.878400000000016 0.7261867299999949
0.880200000000016 0.7261291940000092
0.882000000000016 0.7282408929999917
0.883800000000016 0.7277623129999995
0.885600000000016 0.7266304630000207
0.887400000000016 0.7243227120000029
0.889200000000016 0.7248477089999881
0.891000000000016 0.7284663730000034
0.892800000000016 0.7256685190000098
0.894600000000016 0.72576245099998
0.896400000000016 0.7263924869999983
0.898200000000016 0.7276481039999965
0.900000000000016 0.7354893900000263
0.901800000000016 0.7296242749999919
0.903600000000016 0.727941340000001
0.905400000000016 0.7312665119999906
0.907200000000016 0.7358349600000054
0.909000000000016 0.7322887009999874
0.910800000000016 0.7320185250000009
0.912600000000016 0.7318100490000177
0.914400000000016 0.7372062620000008
0.916200000000016 0.7344769080000049
0.918000000000016 0.731099520999976
0.919800000000016 0.7338298410000164
0.921600000000016 0.7346349860000032
0.923400000000016 0.7351040759999989
0.925200000000016 0.7345672669999885
0.927000000000016 0.7346619730000157
0.928800000000016 0.7316862939999851
0.930600000000016 0.7351624130000118
0.932400000000016 0.7402688699999942
0.934200000000016 0.7364649749999899
0.936000000000016 0.7376348040000096
0.937800000000016 0.7370616030000008
0.939600000000016 0.7328376190000085
0.941400000000016 0.7368991269999867
0.943200000000016 0.7368597100000045
0.945000000000016 0.73399655099999
0.946800000000016 0.7309153399999957
0.948600000000016 0.7396024680000153
0.950400000000016 0.7386186329999873
0.952200000000016 0.7355820930000334
0.954000000000017 0.7356707019999931
0.955800000000017 0.7360815589999561
0.957600000000017 0.7365403390000438
0.959400000000017 0.7365029399999798
0.961200000000017 0.7356538199999818
0.963000000000017 0.7457339510000338
0.964800000000017 0.741739387999985
0.966600000000017 0.7369480049999879
0.968400000000017 0.7370873130000177
0.970200000000017 0.7356522119999909
0.972000000000017 0.7350617060000104
0.973800000000017 0.7352621320000026
0.975600000000017 0.738191836999988
0.977400000000017 0.7322424430000183
0.979200000000017 0.7321220260000132
0.981000000000017 0.7384658869999612
0.982800000000017 0.7357028929999956
0.984600000000017 0.7330539140000383
0.986400000000017 0.7355195509999817
0.988200000000017 0.7325447220000001
0.990000000000017 0.7348629669999696
0.991800000000017 0.7333386800000312
0.993600000000017 0.7321717169999715
0.995400000000017 0.7278980899999965
0.997200000000017 0.7189844620000372


==> Images/Results/planesource_timesteptimes_ref_m1.txt <==
t steptime
0.0 0.016226707
0.00180000000000005 0.017394999000000008
0.0036000000000001 0.018516012999999998
0.00540000000000015 0.019106689999999996
0.00720000000000021 0.020072771000000003
0.00900000000000026 0.020861003000000003
0.0108000000000003 0.021658585000000008
0.0126000000000004 0.022636162999999987
0.0144000000000004 0.02382437500000001
0.0162000000000005 0.024459463999999986
0.0180000000000005 0.025378578000000013
0.0198000000000006 0.026408910000000008
0.0216000000000006 0.02727773
0.0234000000000007 0.028432511999999965
0.0252000000000007 0.029052889999999998
0.0270000000000008 0.029918526
0.0288000000000008 0.03074469000000002
0.0306000000000009 0.03186677700000001
0.0324000000000009 0.032718265999999996
0.034200000000001 0.033654105000000045
0.036000000000001 0.03447017199999991
0.0378000000000011 0.03555298700000009
0.0396000000000011 0.03603113999999996
0.0414000000000012 0.03681899899999996
0.0432000000000012 0.03782717899999999
0.0450000000000013 0.038493832000000006
0.0468000000000013 0.039420758
0.0486000000000014 0.03992687100000003
0.0504000000000014 0.04074968400000001
0.0522000000000015 0.041738446999999956
0.0540000000000015 0.04190741200000003
0.0558000000000016 0.04248743200000005
0.0576000000000016 0.04298111699999996
0.0594000000000017 0.04366242999999992
0.0612000000000018 0.04420208999999997
0.0630000000000018 0.0447226220000001
0.0648000000000019 0.04563764600000009
0.0666000000000019 0.04593003699999998
0.068400000000002 0.046428495000000014
0.070200000000002 0.0474604569999999
0.0720000000000021 0.04762975199999997
0.0738000000000021 0.04810038800000016
0.0756000000000022 0.04917498499999984
0.0774000000000022 0.049267412000000066
0.0792000000000023 0.050195199999999884
0.0810000000000023 0.05045293400000017
0.0828000000000024 0.05078351599999986
0.0846000000000024 0.05155892400000006
0.0864000000000025 0.05173051300000009
0.0882000000000025 0.05278298100000001
0.0900000000000026 0.052840124999999905
0.0918000000000026 0.05372333600000001
0.0936000000000027 0.053905391999999885
0.0954000000000027 0.0541672339999999
0.0972000000000028 0.055334120000000375
0.0990000000000028 0.051266467999999676
0.100800000000003 0.05653520000000034
0.102600000000003 0.05664331799999989
0.104400000000003 0.052755201999999723
0.106200000000003 0.051255162000000354
0.108000000000003 0.046774420999999844
0.109800000000003 0.04549156099999996
0.111600000000003 0.04570070500000023
0.113400000000003 0.04591422899999964
0.115200000000003 0.046405835000000284
0.117000000000003 0.046902422000000055
0.118800000000003 0.04716839199999967
0.120600000000003 0.047063878000000336
0.122400000000004 0.047467469999999956
0.124200000000004 0.048344032999999786
0.126000000000004 0.04826834499999988
0.127800000000004 0.04956547300000036
0.129600000000004 0.04894420900000007
0.131400000000004 0.0490873839999999
0.133200000000004 0.049709192999999985
0.135000000000004 0.05011399800000005
0.136800000000004 0.05034062000000006
0.138600000000004 0.05041270299999967
0.140400000000004 0.0507484650000003
0.142200000000004 0.05136542999999971
0.144000000000004 0.05156332500000005
0.145800000000004 0.05199200699999995
0.147600000000004 0.05249836100000005
0.149400000000004 0.05275837900000013
0.151200000000004 0.0529290790000001
0.153000000000004 0.05292546499999995
0.154800000000004 0.0534236560000001
0.156600000000004 0.05377671699999986
0.158400000000005 0.05439033399999982
0.160200000000005 0.05446583099999991
0.162000000000005 0.054934402000000215
0.163800000000005 0.05528713800000018
0.165600000000005 0.05554740899999988
0.167400000000005 0.0559656559999997
0.169200000000005 0.05591230000000014
0.171000000000005 0.05655292199999984
0.172800000000005 0.05754204800000018
0.174600000000005 0.05737225100000032
0.176400000000005 0.057224527999999886
0.178200000000005 0.057771928000000194
0.180000000000005 0.05771133000000006
0.181800000000005 0.05788384699999938
0.183600000000005 0.05854497700000039
0.185400000000005 0.058655306999999546
0.187200000000005 0.05929695400000057
0.189000000000005 0.05929131300000012
0.190800000000005 0.059803211999999384
0.192600000000006 0.05990985399999982
0.194400000000006 0.06057066500000019
0.196200000000006 0.06039838700000022
0.198000000000006 0.06093373900000021
0.199800000000006 0.0607457939999998
0.201600000000006 0.061384813000000094
0.203400000000006 0.06145167299999965
0.205200000000006 0.06230277800000028
0.207000000000006 0.06286557999999953
0.208800000000006 0.06272782700000068
0.210600000000006 0.0628412039999997
0.212400000000006 0.06317177200000046
0.214200000000006 0.06340834799999939
0.216000000000006 0.06396502900000023
0.217800000000006 0.06391659600000033
0.219600000000006 0.06450094499999981
0.221400000000006 0.06462669200000004
0.223200000000006 0.06522766099999977
0.225000000000006 0.06526892699999998
0.226800000000006 0.06572394400000015
0.228600000000007 0.06545870600000026
0.230400000000007 0.06646895799999974
0.232200000000007 0.06706957000000013
0.234000000000007 0.06680244599999963
0.235800000000007 0.06687257000000013
0.237600000000007 0.06699697500000035
0.239400000000007 0.06759552599999985
0.241200000000007 0.0674912299999999
0.243000000000007 0.0680544869999995
0.244800000000007 0.06829871500000007
0.246600000000007 0.06885281400000043
0.248400000000007 0.06938383999999953
0.250200000000007 0.06931983000000042
0.252000000000007 0.06901854300000032
0.253800000000007 0.06966993799999965
0.255600000000007 0.06974776200000044
0.257400000000007 0.06976572199999964
0.259200000000007 0.07058350700000027
0.261000000000007 0.07066566299999977
0.262800000000007 0.07174213899999948
0.264600000000007 0.07171151200000025
0.266400000000007 0.0719572519999998
0.268200000000007 0.07213687300000071
0.270000000000007 0.07212536499999977
0.271800000000007 0.07390475899999949
0.273600000000008 0.07284898500000025
0.275400000000008 0.07353834399999926
0.277200000000008 0.07339323000000064
0.279000000000008 0.0739605920000006
0.280800000000008 0.07369287699999916
0.282600000000008 0.07418486999999985
0.284400000000008 0.07499978900000137
0.286200000000008 0.07593383599999903
0.288000000000008 0.07475395900000059
0.289800000000008 0.07517633099999976
0.291600000000008 0.07510921099999912
0.293400000000008 0.075745285
0.295200000000008 0.07586239699999986
0.297000000000008 0.07638612500000086
0.298800000000008 0.07635696600000053
0.300600000000008 0.07665275199999932
0.302400000000008 0.07763163499999948
0.304200000000008 0.0782527910000006
0.306000000000008 0.07792010000000005
0.307800000000008 0.0782953759999998
0.309600000000008 0.0779097869999994
0.311400000000008 0.0787148730000009
0.313200000000008 0.07913987999999961
0.315000000000008 0.07868801600000097
0.316800000000008 0.08012088999999989
0.318600000000008 0.07979681099999958
0.320400000000008 0.07955622199999901
0.322200000000008 0.08034587900000112
0.324000000000008 0.0802656259999992
0.325800000000008 0.08143653399999984
0.327600000000008 0.08184647500000075
0.329400000000008 0.08151379599999942
0.331200000000008 0.08194933100000057
0.333000000000008 0.08228829499999968
0.334800000000008 0.08209728299999952
0.336600000000008 0.08223779600000114
0.338400000000008 0.08249134199999908
0.340200000000008 0.08290350800000112
0.342000000000008 0.08308561199999964
0.343800000000008 0.08393508600000033
0.345600000000008 0.08363884399999932
0.347400000000008 0.08421391399999933
0.349200000000009 0.08478924200000115
0.351000000000009 0.08426224099999935
0.352800000000009 0.08490796200000084
0.354600000000009 0.08592162499999922
0.356400000000009 0.08532034499999952
0.358200000000009 0.08622678500000092
0.360000000000009 0.08605910400000027
0.361800000000009 0.08621178699999987
0.363600000000009 0.08583884299999944
0.365400000000009 0.08701143100000053
0.367200000000009 0.08669560699999934
0.369000000000009 0.08689544599999977
0.370800000000009 0.0872457260000008
0.372600000000009 0.08737334299999944
0.374400000000009 0.08780196000000018
0.376200000000009 0.08865007400000025
0.378000000000009 0.08916159800000045
0.379800000000009 0.08903235599999881
0.381600000000009 0.08844883999999986
0.383400000000009 0.08915347800000006
0.385200000000009 0.08987967800000085
0.387000000000009 0.08987539499999997
0.388800000000009 0.08966368799999991
0.390600000000009 0.09042525499999954
0.392400000000009 0.0920273310000006
0.394200000000009 0.09096034100000061
0.396000000000009 0.09259058499999995
0.397800000000009 0.09130043799999932
0.399600000000009 0.09228605799999912
0.401400000000009 0.09142265400000049
0.403200000000009 0.09195613700000038
0.405000000000009 0.09313439800000012
0.406800000000009 0.09240861500000008
0.408600000000009 0.09379690799999985
0.410400000000009 0.09333198300000056
0.412200000000009 0.093431335
0.414000000000009 0.09332249899999923
0.415800000000009 0.09400718900000093
0.417600000000009 0.0941884429999984
0.419400000000009 0.0948329930000007
0.421200000000009 0.09445543900000075
0.423000000000009 0.09516318100000021
0.42480000000001 0.09584656399999858
0.42660000000001 0.09557299899999983
0.42840000000001 0.09565476600000089
0.43020000000001 0.095311272
0.43200000000001 0.09700834699999916
0.43380000000001 0.09651397700000075
0.43560000000001 0.0969415559999991
0.43740000000001 0.09701344499999998
0.43920000000001 0.09876948400000174
0.44100000000001 0.0976335259999992
0.44280000000001 0.09795449099999942
0.44460000000001 0.09802593499999901
0.44640000000001 0.09825551900000207
0.44820000000001 0.09903794099999885
0.45000000000001 0.09870176400000119
0.45180000000001 0.09925436099999985
0.45360000000001 0.09926962899999836
0.45540000000001 0.09928611300000156
0.45720000000001 0.09985006699999843
0.45900000000001 0.09971224799999945
0.46080000000001 0.10069302400000169
0.46260000000001 0.1002342640000009
0.46440000000001 0.10057868899999889
0.46620000000001 0.10091840300000143
0.46800000000001 0.10135452999999828
0.46980000000001 0.10123589300000191
0.47160000000001 0.10388611499999811
0.47340000000001 0.10153835300000225
0.47520000000001 0.10247034899999719
0.47700000000001 0.10312853299999958
0.47880000000001 0.10282263100000222
0.48060000000001 0.1029529690000004
0.48240000000001 0.10279620599999717
0.48420000000001 0.10315917200000158
0.48600000000001 0.10426766799999854
0.48780000000001 0.10555293000000177
0.48960000000001 0.10600283200000149
0.49140000000001 0.10436635099999947
0.49320000000001 0.10619536099999749
0.49500000000001 0.1048197420000001
0.49680000000001 0.10746028900000226
0.49860000000001 0.10703337200000007
0.500400000000011 0.10618487600000037
0.502200000000011 0.10603437700000029
0.504000000000011 0.10642874099999844
0.505800000000011 0.10644565200000145
0.507600000000011 0.10663658999999726
0.509400000000011 0.1066177890000013
0.511200000000011 0.10719339399999939
0.513000000000011 0.10756079400000118
0.514800000000011 0.10802412199999978
0.516600000000011 0.10806725999999856
0.518400000000011 0.10801587199999929
0.520200000000011 0.10850452100000041
0.522000000000011 0.10919311500000006
0.523800000000011 0.10873353400000241
0.525600000000011 0.10995837799999819
0.527400000000011 0.10889055999999897
0.529200000000011 0.11012002200000026
0.531000000000011 0.10968803600000143
0.532800000000011 0.10990745300000171
0.534600000000011 0.11090884399999723
0.536400000000011 0.11010778300000013
0.538200000000011 0.1104786250000025
0.540000000000011 0.11085637399999726
0.541800000000011 0.11115695700000217
0.543600000000011 0.11131379599999747
0.545400000000011 0.11178814700000217
0.547200000000011 0.11234165699999821
0.549000000000011 0.11263579699999937
0.550800000000011 0.11275814500000081
0.552600000000011 0.11237827800000133
0.554400000000011 0.11293851599999982
0.556200000000011 0.11344233399999837
0.558000000000011 0.11390626000000026
0.559800000000011 0.1144763320000024
0.561600000000011 0.11374619499999739
0.563400000000011 0.11406677600000137
0.565200000000011 0.11398999200000048
0.567000000000011 0.11453271499999929
0.568800000000011 0.11434069799999946
0.570600000000011 0.11657373599999943
0.572400000000011 0.11530231900000132
0.574200000000011 0.11540597100000127
0.576000000000012 0.11557016799999786
0.577800000000012 0.11612869900000078
0.579600000000012 0.11621089799999851
0.581400000000012 0.11695995200000198
0.583200000000012 0.11828497699999829
0.585000000000012 0.11680675000000207
0.586800000000012 0.11659376000000066
0.588600000000012 0.1173501609999974
0.590400000000012 0.11795360700000046
0.592200000000012 0.11793524000000133
0.594000000000012 0.11819589299999933
0.595800000000012 0.11819135400000036
0.597600000000012 0.11846882200000053
0.599400000000012 0.11868787799999936
0.601200000000012 0.11940817300000006
0.603000000000012 0.11938574299999871
0.604800000000012 0.12021106200000276
0.606600000000012 0.11959117999999691
0.608400000000012 0.11966005900000098
0.610200000000012 0.11999261900000135
0.612000000000012 0.12023310200000026
0.613800000000012 0.12033452000000011
0.615600000000012 0.12117854599999944
0.617400000000012 0.12149780300000046
0.619200000000012 0.12128815999999887
0.621000000000012 0.12159559199999848
0.622800000000012 0.12205553400000113
0.624600000000012 0.12259566499999863
0.626400000000012 0.12343581100000023
0.628200000000012 0.12494531600000158
0.630000000000012 0.12292415399999967
0.631800000000012 0.12292621399999959
0.633600000000012 0.12317215799999914
0.635400000000012 0.12373634800000133
0.637200000000012 0.12368860899999845
0.639000000000012 0.12438939100000113
0.640800000000012 0.12478613100000047
0.642600000000012 0.12482018000000039
0.644400000000012 0.12508632699999822
0.646200000000012 0.12586729700000276
0.648000000000012 0.1255970479999995
0.649800000000012 0.12571744699999954
0.651600000000013 0.12609238399999967
0.653400000000013 0.12679222299999893
0.655200000000013 0.1269400360000006
0.657000000000013 0.12737909000000158
0.658800000000013 0.12803917899999817
0.660600000000013 0.12776543700000076
0.662400000000013 0.12716693699999837
0.664200000000013 0.128169113000002
0.666000000000013 0.12843004999999863
0.667800000000013 0.13034598500000172
0.669600000000013 0.15131636099999923
0.671400000000013 0.17298797799999832
0.673200000000013 0.1731979540000026
0.675000000000013 0.17334907000000044
0.676800000000013 0.17538305899999784
0.678600000000013 0.17420692099999968
0.680400000000013 0.17451249200000163
0.682200000000013 0.17514723000000032
0.684000000000013 0.175522591
0.685800000000013 0.17598594600000084
0.687600000000013 0.17579153999999875
0.689400000000013 0.17569749799999812
0.691200000000013 0.17619392900000008
0.693000000000013 0.17763900500000318
0.694800000000013 0.17721245599999946
0.696600000000013 0.17776697200000058
0.698400000000013 0.17809136599999675
0.700200000000013 0.17825883400000464
0.702000000000013 0.17873258399999514
0.703800000000013 0.1788382650000031
0.705600000000013 0.17940217999999675
0.707400000000013 0.17965200800000503
0.709200000000013 0.17995693399999624
0.711000000000013 0.18102235100000286
0.712800000000013 0.1803241279999952
0.714600000000013 0.18089776000000057
0.716400000000013 0.1814150390000009
0.718200000000013 0.18159080499999902
0.720000000000013 0.18189851300000015
0.721800000000013 0.18247456299999953
0.723600000000013 0.18246844000000095
0.725400000000013 0.18269984700000208
0.727200000000014 0.18459174899999908
0.729000000000014 0.18360235299999772
0.730800000000014 0.18421573300000205
0.732600000000014 0.18397508700000031
0.734400000000014 0.18525255499999815
0.736200000000014 0.1839582369999988
0.738000000000014 0.18505424300000328
0.739800000000014 0.18550687999999838
0.741600000000014 0.18634433900000147
0.743400000000014 0.18693070599999828
0.745200000000014 0.1878798250000031
0.747000000000014 0.1868902289999994
0.748800000000014 0.18802943600000077
0.750600000000014 0.18753882400000066
0.752400000000014 0.18858040199999948
0.754200000000014 0.1882020099999977
0.756000000000014 0.1917522040000037
0.757800000000014 0.17451878299999635
0.759600000000014 0.19278082800000362
0.761400000000014 0.17449625999999796
0.763200000000014 0.17780722500000223
0.765000000000014 0.19571859499999533
0.766800000000014 0.19701615800000383
0.768600000000014 0.1976570479999964
0.770400000000014 0.19779042700000105
0.772200000000014 0.19750642500000026
0.774000000000014 0.19899673799999817
0.775800000000014 0.19970042500000318
0.777600000000014 0.19947073400000193
0.779400000000014 0.19938951999999688
0.781200000000014 0.19913976600000183
0.783000000000014 0.1998822899999979
0.784800000000014 0.20105828100000167
0.786600000000014 0.2009105699999978
0.788400000000014 0.20085771800000174
0.790200000000014 0.20105799499999932
0.792000000000014 0.201483771999996
0.793800000000014 0.20244905800000623
0.795600000000014 0.2014389269999981
0.797400000000014 0.20331049699999681
0.799200000000014 0.20329243400000507
0.801000000000014 0.2035081390000002
0.802800000000015 0.20418792499999938
0.804600000000015 0.20351150899999482
0.806400000000015 0.20489713999999992
0.808200000000015 0.205209969000002
0.810000000000015 0.20531657699999784
0.811800000000015 0.20560874200000256
0.813600000000015 0.2057391490000029
0.815400000000015 0.20569865699999923
0.817200000000015 0.2069207169999956
0.819000000000015 0.20719974000000008
0.820800000000015 0.20646495000000442
0.822600000000015 0.20727043699999825
0.824400000000015 0.20829537600000236
0.826200000000015 0.20877515200000119
0.828000000000015 0.208032352999993
0.829800000000015 0.20917229900000223
0.831600000000015 0.20893906700000286
0.833400000000015 0.20919664799999538
0.835200000000015 0.20983409300000488
0.837000000000015 0.20940829599999944
0.838800000000015 0.2105293500000016
0.840600000000015 0.2112122909999954
0.842400000000015 0.21077729400000322
0.844200000000015 0.21190259699999814
0.846000000000015 0.21164817799999724
0.847800000000015 0.21179913000000283
0.849600000000015 0.2123090810000008
0.851400000000015 0.21459884099999726
0.853200000000015 0.21685487700000294
0.855000000000015 0.21571531400000055
0.856800000000015 0.18577215699999527
0.858600000000015 0.1867601040000011
0.860400000000015 0.21802967800000062
0.862200000000015 0.21873885600000165
0.864000000000015 0.21863424699999712
0.865800000000015 0.2177732630000051
0.867600000000015 0.22000580699999972
0.869400000000015 0.2194441389999966
0.871200000000015 0.2200619279999998
0.873000000000015 0.22079943300000338
0.874800000000015 0.22069197700000132
0.876600000000015 0.2215285939999987
0.878400000000016 0.22199485400000185
0.880200000000016 0.2211837599999953
0.882000000000016 0.22173853099999974
0.883800000000016 0.22197021499999892
0.885600000000016 0.22249486000000473
0.887400000000016 0.2226018630000013
0.889200000000016 0.22331669399999754
0.891000000000016 0.22387386500000162
0.892800000000016 0.22459458399999477
0.894600000000016 0.22391555500000493
0.896400000000016 0.22510163199999766
0.898200000000016 0.22563006400000063
0.900000000000016 0.22589598500000108
0.901800000000016 0.22600824699999578
0.903600000000016 0.2255337790000027
0.905400000000016 0.22610440399999732
0.907200000000016 0.22681006800000603
0.909000000000016 0.22715785699999458
0.910800000000016 0.22756093600000327
0.912600000000016 0.22742656399999817
0.914400000000016 0.227710965
0.916200000000016 0.2281157860000036
0.918000000000016 0.2291424909999975
0.919800000000016 0.22985731499999673
0.921600000000016 0.2298888040000051
0.923400000000016 0.23012520900000055
0.925200000000016 0.2317911259999974
0.927000000000016 0.23078819100000203
0.928800000000016 0.2315056849999948
0.930600000000016 0.2321397300000001
0.932400000000016 0.232286153000004
0.934200000000016 0.23262431499999536
0.936000000000016 0.2328163800000027
0.937800000000016 0.23318490999999852
0.939600000000016 0.2328318460000034
0.941400000000016 0.23369479899999845
0.943200000000016 0.2344358129999975
0.945000000000016 0.2342896010000004
0.946800000000016 0.23501367600000123
0.948600000000016 0.23572462599999966
0.950400000000016 0.23504727200000275
0.952200000000016 0.23622269199999835
0.954000000000017 0.23632932900000014
0.955800000000017 0.23705431599999827
0.957600000000017 0.2381728350000003
0.959400000000017 0.23790551400000481
0.961200000000017 0.2380498160000002
0.963000000000017 0.2380688629999952
0.964800000000017 0.23886838299999624
0.966600000000017 0.23909825600000545
0.968400000000017 0.23978141300000289
0.970200000000017 0.24082873099999347
0.972000000000017 0.2410279230000043
0.973800000000017 0.24076785900000175
0.975600000000017 0.2419149090000019
0.977400000000017 0.24084629699999027
0.979200000000017 0.24166273100000524
0.981000000000017 0.24177093500000524
0.982800000000017 0.24207566799999825
0.984600000000017 0.2429351139999909
0.986400000000017 0.24298002600001212
0.988200000000017 0.2431246619999996
0.990000000000017 0.24422055099999795
0.991800000000017 0.244400959999993
0.993600000000017 0.2442484219999983
0.995400000000017 0.24444225000000586
0.997200000000017 0.2500983689999998


==> Images/Results/planesource_timesteptimes_ref_m10.txt <==
t steptime
0.0 0.03469049600000001
0.00180000000000005 0.039284895
0.0036000000000001 0.03825524500000001
0.00540000000000015 0.03984269699999998
0.00720000000000021 0.043387765999999994
0.00900000000000026 0.04721893699999999
0.0108000000000003 0.04904649500000002
0.0126000000000004 0.050793266000000004
0.0144000000000004 0.054293272999999975
0.0162000000000005 0.05816433600000004
0.0180000000000005 0.06155506900000002
0.0198000000000006 0.06234204799999998
0.0216000000000006 0.06490718799999995
0.0234000000000007 0.068738925
0.0252000000000007 0.07169307800000002
0.0270000000000008 0.07447636400000002
0.0288000000000008 0.07712680799999994
0.0306000000000009 0.07912283300000011
0.0324000000000009 0.08212581799999996
0.034200000000001 0.08322918300000004
0.036000000000001 0.087026045
0.0378000000000011 0.09043267199999994
0.0396000000000011 0.09189240399999998
0.0414000000000012 0.09372465100000005
0.0432000000000012 0.09623065899999994
0.0450000000000013 0.10102949799999994
0.0468000000000013 0.10324392300000018
0.0486000000000014 0.10428724899999997
0.0504000000000014 0.10792079600000015
0.0522000000000015 0.1082144679999999
0.0540000000000015 0.11226414099999982
0.0558000000000016 0.11358251600000013
0.0576000000000016 0.11630540599999994
0.0594000000000017 0.1186447020000001
0.0612000000000018 0.11987927400000009
0.0630000000000018 0.12401891799999998
0.0648000000000019 0.12523976899999978
0.0666000000000019 0.12524643099999988
0.068400000000002 0.12877123400000023
0.070200000000002 0.1260285940000001
0.0720000000000021 0.1317203039999999
0.0738000000000021 0.13341396999999988
0.0756000000000022 0.1340734330000002
0.0774000000000022 0.13475912799999978
0.0792000000000023 0.1352345740000005
0.0810000000000023 0.14001123999999976
0.0828000000000024 0.1422215480000002
0.0846000000000024 0.14146696300000006
0.0864000000000025 0.14260742399999948
0.0882000000000025 0.14596501399999973
0.0900000000000026 0.14908932099999994
0.0918000000000026 0.14900168600000008
0.0936000000000027 0.15165382900000068
0.0954000000000027 0.15352785400000002
0.0972000000000028 0.15459843799999984
0.0990000000000028 0.1554058669999998
0.100800000000003 0.15663096499999973
0.102600000000003 0.1605054319999999
0.104400000000003 0.1605667870000005
0.106200000000003 0.1628217860000003
0.108000000000003 0.16443869299999925
0.109800000000003 0.16346944700000066
0.111600000000003 0.1682326129999998
0.113400000000003 0.16891204099999957
0.115200000000003 0.1698564220000005
0.117000000000003 0.17045318299999934
0.118800000000003 0.17322544400000073
0.120600000000003 0.1741712419999999
0.122400000000004 0.1748473119999998
0.124200000000004 0.1760926859999996
0.126000000000004 0.1774736910000012
0.127800000000004 0.17733923199999957
0.129600000000004 0.17917612599999977
0.131400000000004 0.1808410580000004
0.133200000000004 0.18266168599999943
0.135000000000004 0.18360826700000032
0.136800000000004 0.18640303599999974
0.138600000000004 0.18620194500000053
0.140400000000004 0.18647147899999972
0.142200000000004 0.19072373100000029
0.144000000000004 0.19077345599999873
0.145800000000004 0.19374877800000156
0.147600000000004 0.19368415999999833
0.149400000000004 0.19379572000000067
0.151200000000004 0.19569918000000008
0.153000000000004 0.19771584899999972
0.154800000000004 0.19853250500000108
0.156600000000004 0.20124923099999847
0.158400000000005 0.20286351100000033
0.160200000000005 0.20350112200000048
0.162000000000005 0.20256866100000082
0.163800000000005 0.20722815499999925
0.165600000000005 0.20563826499999927
0.167400000000005 0.20356489799999977
0.169200000000005 0.2096832580000001
0.171000000000005 0.2073854870000016
0.172800000000005 0.21038717499999926
0.174600000000005 0.21245754999999988
0.176400000000005 0.21424948700000002
0.178200000000005 0.21284269500000086
0.180000000000005 0.21574409699999997
0.181800000000005 0.21533192999999962
0.183600000000005 0.21722695799999947
0.185400000000005 0.21848308999999944
0.187200000000005 0.22280741800000037
0.189000000000005 0.22230365300000088
0.190800000000005 0.22400406399999895
0.192600000000006 0.2266903659999997
0.194400000000006 0.22210118899999998
0.196200000000006 0.22449307199999957
0.198000000000006 0.226394176000003
0.199800000000006 0.2271227369999984
0.201600000000006 0.22954385599999938
0.203400000000006 0.23250507100000206
0.205200000000006 0.23024900999999787
0.207000000000006 0.23331342100000185
0.208800000000006 0.23385000699999736
0.210600000000006 0.23807771899999963
0.212400000000006 0.23602572700000124
0.214200000000006 0.2377658750000009
0.216000000000006 0.2411035609999992
0.217800000000006 0.24030443499999876
0.219600000000006 0.2418390989999999
0.221400000000006 0.24085544400000103
0.223200000000006 0.24553440600000087
0.225000000000006 0.2467446459999998
0.226800000000006 0.24617363000000125
0.228600000000007 0.25110091299999837
0.230400000000007 0.2483581060000013
0.232200000000007 0.2527070189999989
0.234000000000007 0.25328949000000023
0.235800000000007 0.2553726179999991
0.237600000000007 0.25386965899999936
0.239400000000007 0.25864839700000175
0.241200000000007 0.258734656999998
0.243000000000007 0.258374431
0.244800000000007 0.25958154899999997
0.246600000000007 0.26126615000000086
0.248400000000007 0.2614523720000008
0.250200000000007 0.26227243099999953
0.252000000000007 0.26301217600000015
0.253800000000007 0.26535012300000105
0.255600000000007 0.2661721660000005
0.257400000000007 0.2684136610000003
0.259200000000007 0.26805058399999737
0.261000000000007 0.27028915200000014
0.262800000000007 0.27093439500000116
0.264600000000007 0.2747953669999994
0.266400000000007 0.27780249399999946
0.268200000000007 0.2738903189999995
0.270000000000007 0.27319435900000144
0.271800000000007 0.27732013199999983
0.273600000000008 0.27837081499999883
0.275400000000008 0.28251603000000003
0.277200000000008 0.2799962650000012
0.279000000000008 0.2813836810000012
0.280800000000008 0.28249016599999877
0.282600000000008 0.2852007229999991
0.284400000000008 0.28777661100000174
0.286200000000008 0.2880676839999978
0.288000000000008 0.2911627790000004
0.289800000000008 0.2901639230000015
0.291600000000008 0.2921683769999994
0.293400000000008 0.29136144399999964
0.295200000000008 0.29647788800000185
0.297000000000008 0.2941345869999985
0.298800000000008 0.2936223610000006
0.300600000000008 0.2966421239999981
0.302400000000008 0.2976637220000029
0.304200000000008 0.29884689999999736
0.306000000000008 0.2972585059999986
0.307800000000008 0.3019299259999997
0.309600000000008 0.3043657440000018
0.311400000000008 0.30379150600000315
0.313200000000008 0.3085800189999972
0.315000000000008 0.30607409600000324
0.316800000000008 0.305528283000001
0.318600000000008 0.30687227199999967
0.320400000000008 0.3067171709999954
0.322200000000008 0.30693082599999855
0.324000000000008 0.30935017500000583
0.325800000000008 0.3105790659999954
0.327600000000008 0.31200144499999993
0.329400000000008 0.3129466520000008
0.331200000000008 0.3143298459999997
0.333000000000008 0.31604449099999954
0.334800000000008 0.32111002399999933
0.336600000000008 0.3201613180000038
0.338400000000008 0.31549861199999896
0.340200000000008 0.31841364000000283
0.342000000000008 0.32063175199999705
0.343800000000008 0.3208328420000015
0.345600000000008 0.32350086199999595
0.347400000000008 0.3231380560000048
0.349200000000009 0.32258657599999907
0.351000000000009 0.32510061499999665
0.352800000000009 0.3263504220000044
0.354600000000009 0.32648320399999875
0.356400000000009 0.32785716899999784
0.358200000000009 0.3280947089999984
0.360000000000009 0.33217711500000036
0.361800000000009 0.33188970999999867
0.363600000000009 0.33285487800000624
0.365400000000009 0.33302755299999376
0.367200000000009 0.3343710850000008
0.369000000000009 0.33349902500000184
0.370800000000009 0.33711650200000065
0.372600000000009 0.33559284199999695
0.374400000000009 0.33978174500000335
0.376200000000009 0.3402387499999975
0.378000000000009 0.3380274760000006
0.379800000000009 0.3399557460000011
0.381600000000009 0.33945643500000244
0.383400000000009 0.3424357279999981
0.385200000000009 0.34701642600000326
0.387000000000009 0.34556987999999933
0.388800000000009 0.34708856199999616
0.390600000000009 0.3474879390000041
0.392400000000009 0.3475059549999955
0.394200000000009 0.34896264700000046
0.396000000000009 0.35215163400000193
0.397800000000009 0.3512493980000002
0.399600000000009 0.35599952599999796
0.401400000000009 0.3573871319999995
0.403200000000009 0.3571500250000028
0.405000000000009 0.3543118540000023
0.406800000000009 0.35830889399999677
0.408600000000009 0.3583576990000026
0.410400000000009 0.3607144029999958
0.412200000000009 0.3631849080000009
0.414000000000009 0.36234889700000394
0.415800000000009 0.3609956789999984
0.417600000000009 0.36147203699999864
0.419400000000009 0.3638812619999996
0.421200000000009 0.36692151500000136
0.423000000000009 0.36280979400000035
0.42480000000001 0.36924213500000036
0.42660000000001 0.36862323799999785
0.42840000000001 0.36999209599999716
0.43020000000001 0.3750974020000015
0.43200000000001 0.37302528300000404
0.43380000000001 0.3732733149999987
0.43560000000001 0.3727488079999972
0.43740000000001 0.37106124000000307
0.43920000000001 0.37537848899999915
0.44100000000001 0.37755355499999865
0.44280000000001 0.3808432379999971
0.44460000000001 0.38092378800000404
0.44640000000001 0.3795104299999963
0.44820000000001 0.38023691500000467
0.45000000000001 0.3868142449999965
0.45180000000001 0.38155609900000087
0.45360000000001 0.3826182849999995
0.45540000000001 0.3830214290000029
0.45720000000001 0.384048356000001
0.45900000000001 0.38829409299999895
0.46080000000001 0.3880178559999976
0.46260000000001 0.3876179559999997
0.46440000000001 0.389656837000004
0.46620000000001 0.39332137599999584
0.46800000000001 0.392463044000003
0.46980000000001 0.3929057779999994
0.47160000000001 0.3920163140000028
0.47340000000001 0.3937717599999928
0.47520000000001 0.39802323300000353
0.47700000000001 0.3953195259999944
0.47880000000001 0.39611242300000526
0.48060000000001 0.398365290000001
0.48240000000001 0.39930409400000144
0.48420000000001 0.39880112199999473
0.48600000000001 0.3972718579999963
0.48780000000001 0.40105961000000434
0.48960000000001 0.40281403100000546
0.49140000000001 0.4027957999999927
0.49320000000001 0.40440102200000183
0.49500000000001 0.4042852130000085
0.49680000000001 0.40132702299999323
0.49860000000001 0.4061450119999961
0.500400000000011 0.4102600750000107
0.502200000000011 0.4082072069999896
0.504000000000011 0.4082693550000016
0.505800000000011 0.4090024390000053
0.507600000000011 0.4119626020000027
0.509400000000011 0.4147517789999995
0.511200000000011 0.4138534800000002
0.513000000000011 0.4115722819999945
0.514800000000011 0.41771164499999713
0.516600000000011 0.42047383999999965
0.518400000000011 0.4218769980000019
0.520200000000011 0.4234130610000051
0.522000000000011 0.4209956360000007
0.523800000000011 0.4249639049999985
0.525600000000011 0.42206061099999204
0.527400000000011 0.42446527700001013
0.529200000000011 0.42186312100000123
0.531000000000011 0.42372681499999487
0.532800000000011 0.4281705629999948
0.534600000000011 0.4306087880000007
0.536400000000011 0.427521186000007
0.538200000000011 0.42713327199999185
0.540000000000011 0.4293126350000023
0.541800000000011 0.4298974419999979
0.543600000000011 0.43147792500001003
0.545400000000011 0.4293233779999923
0.547200000000011 0.43462974700000245
0.549000000000011 0.4338799410000007
0.550800000000011 0.4315479889999949
0.552600000000011 0.4359004000000084
0.554400000000011 0.4352590439999915
0.556200000000011 0.4366091730000079
0.558000000000011 0.43712535499999206
0.559800000000011 0.4384574230000027
0.561600000000011 0.43878551999999615
0.563400000000011 0.439258817999999
0.565200000000011 0.44051304700001026
0.567000000000011 0.44327930599999377
0.568800000000011 0.43883601100000647
0.570600000000011 0.4457144289999917
0.572400000000011 0.44469237799999917
0.574200000000011 0.4492145669999985
0.576000000000012 0.4452191470000031
0.577800000000012 0.44444723000000863
0.579600000000012 0.44944835599999067
0.581400000000012 0.4523644050000115
0.583200000000012 0.4529631319999936
0.585000000000012 0.4508847689999982
0.586800000000012 0.451313159999998
0.588600000000012 0.45448652100000686
0.590400000000012 0.45205490600000076
0.592200000000012 0.4516770649999984
0.594000000000012 0.455483375
0.595800000000012 0.45619608100000164
0.597600000000012 0.45806849899999236
0.599400000000012 0.4598794070000025
0.601200000000012 0.45944623399999784
0.603000000000012 0.4602994730000063
0.604800000000012 0.46349073300000043
0.606600000000012 0.45864803199999926
0.608400000000012 0.46430874200000005
0.610200000000012 0.46423356399999705
0.612000000000012 0.4670935280000066
0.613800000000012 0.4627615049999889
0.615600000000012 0.46552932200000896
0.617400000000012 0.4688139929999977
0.619200000000012 0.4701304219999969
0.621000000000012 0.4750360729999983
0.622800000000012 0.47283434800000634
0.624600000000012 0.4752950219999974
0.626400000000012 0.4697821209999944
0.628200000000012 0.4718037930000065
0.630000000000012 0.472483976999996
0.631800000000012 0.47865056199999856
0.633600000000012 0.47673968300000524
0.635400000000012 0.4793331629999926
0.637200000000012 0.4802064970000117
0.639000000000012 0.4782239569999973
0.640800000000012 0.47746429599999374
0.642600000000012 0.47740544799999896
0.644400000000012 0.4817038590000067
0.646200000000012 0.48579462300000387
0.648000000000012 0.4857532129999953
0.649800000000012 0.4865542889999972
0.651600000000013 0.4848326369999967
0.653400000000013 0.4855423340000016
0.655200000000013 0.4866868470000014
0.657000000000013 0.48758507700000564
0.658800000000013 0.4921600069999954
0.660600000000013 0.49117770200000166
0.662400000000013 0.4878933739999951
0.664200000000013 0.4885850710000028
0.666000000000013 0.4912297340000009
0.667800000000013 0.4921064640000026
0.669600000000013 0.4924884160000005
0.671400000000013 0.49851815600000293
0.673200000000013 0.49687305099999435
0.675000000000013 0.4982598950000039
0.676800000000013 0.4995594319999981
0.678600000000013 0.5004354240000026
0.680400000000013 0.5010112259999886
0.682200000000013 0.5027339730000051
0.684000000000013 0.49917962700000373
0.685800000000013 0.5061968199999995
0.687600000000013 0.5017762490000024
0.689400000000013 0.5047404749999913
0.691200000000013 0.5040938519999969
0.693000000000013 0.5049888720000126
0.694800000000013 0.505027088999995
0.696600000000013 0.5113790390000048
0.698400000000013 0.5144816229999947
0.700200000000013 0.5066246100000029
0.702000000000013 0.5108966600000002
0.703800000000013 0.512290397000001
0.705600000000013 0.5126204099999967
0.707400000000013 0.5121643380000052
0.709200000000013 0.5133243069999907
0.711000000000013 0.5129790720000074
0.712800000000013 0.5163332609999998
0.714600000000013 0.5158286220000008
0.716400000000013 0.5178748629999887
0.718200000000013 0.5298275060000037
0.720000000000013 0.5263747280000075
0.721800000000013 0.5310359209999973
0.723600000000013 0.5312237069999952
0.725400000000013 0.5313404249999962
0.727200000000014 0.5363589530000183
0.729000000000014 0.5300108499999965
0.730800000000014 0.5351723590000006
0.732600000000014 0.5306810379999831
0.734400000000014 0.5372193720000098
0.736200000000014 0.5376939989999983
0.738000000000014 0.535969515000005
0.739800000000014 0.5380154009999956
0.741600000000014 0.5407539210000039
0.743400000000014 0.5394574649999981
0.745200000000014 0.5385345290000032
0.747000000000014 0.5389858559999823
0.748800000000014 0.5398132159999989
0.750600000000014 0.5425094460000253
0.752400000000014 0.5412032039999985
0.754200000000014 0.5475889800000004
0.756000000000014 0.5452503349999915
0.757800000000014 0.5439965269999902
0.759600000000014 0.5491294400000015
0.761400000000014 0.5520434720000083
0.763200000000014 0.5520625540000026
0.765000000000014 0.550893713999983
0.766800000000014 0.5503607859999988
0.768600000000014 0.5532944790000158
0.770400000000014 0.5519435539999904
0.772200000000014 0.5528889820000131
0.774000000000014 0.5549633560000018
0.775800000000014 0.556406805999984
0.777600000000014 0.5573532550000095
0.779400000000014 0.5600175609999951
0.781200000000014 0.56327163200001
0.783000000000014 0.5610519960000033
0.784800000000014 0.5632315590000019
0.786600000000014 0.5613847349999901
0.788400000000014 0.5617198360000089
0.790200000000014 0.5641942069999857
0.792000000000014 0.5729985259999921
0.793800000000014 0.5777798010000197
0.795600000000014 0.5682987269999842
0.797400000000014 0.5737907270000164
0.799200000000014 0.5707705399999838
0.801000000000014 0.5731182490000037
0.802800000000015 0.5758393529999921
0.804600000000015 0.5797590820000096
0.806400000000015 0.5721168700000021
0.808200000000015 0.5764165669999954
0.810000000000015 0.5719487869999966
0.811800000000015 0.5814145399999973
0.813600000000015 0.581247406000017
0.815400000000015 0.5816019389999951
0.817200000000015 0.574321805000011
0.819000000000015 0.5806466839999871
0.820800000000015 0.5798825990000012
0.822600000000015 0.5808019410000043
0.824400000000015 0.5807577779999917
0.826200000000015 0.5817675350000115
0.828000000000015 0.5791304969999942
0.829800000000015 0.5850837280000007
0.831600000000015 0.5871816149999916
0.833400000000015 0.5887399640000126
0.835200000000015 0.5934834749999993
0.837000000000015 0.5914223309999898
0.838800000000015 0.5877141080000001
0.840600000000015 0.5879116680000038
0.842400000000015 0.5881502210000065
0.844200000000015 0.5969650920000049
0.846000000000015 0.5935209779999866
0.847800000000015 0.595293163000008
0.849600000000015 0.5957967679999854
0.851400000000015 0.5935949670000014
0.853200000000015 0.59411170300001
0.855000000000015 0.5981623460000094
0.856800000000015 0.5995250099999794
0.858600000000015 0.599529423000007
0.860400000000015 0.5985461340000029
0.862200000000015 0.6024860160000003
0.864000000000015 0.6004000369999858
0.865800000000015 0.603740973000015
0.867600000000015 0.6084266769999829
0.869400000000015 0.6106210010000268
0.871200000000015 0.6109677289999809
0.873000000000015 0.6112278300000185
0.874800000000015 0.6120998729999769
0.876600000000015 0.6079890310000167
0.878400000000016 0.6155128320000074
0.880200000000016 0.6134477889999914
0.882000000000016 0.6163496839999993
0.883800000000016 0.6138089490000027
0.885600000000016 0.6095157339999844
0.887400000000016 0.6159665830000165
0.889200000000016 0.6164418369999964
0.891000000000016 0.6123513260000095
0.892800000000016 0.6119271819999881
0.894600000000016 0.6183931070000028
0.896400000000016 0.6201242550000075
0.898200000000016 0.6168251219999945
0.900000000000016 0.6184645289999935
0.901800000000016 0.621291656000011
0.903600000000016 0.6169581689999859
0.905400000000016 0.6184117029999925
0.907200000000016 0.6145529670000087
0.909000000000016 0.6234669680000025
0.910800000000016 0.6218105639999862
0.912600000000016 0.6216242640000189
0.914400000000016 0.6215631400000063
0.916200000000016 0.6255524269999739
0.918000000000016 0.6253488400000151
0.919800000000016 0.6155322179999985
0.921600000000016 0.6164756009999905
0.923400000000016 0.6168643510000038
0.925200000000016 0.6153810620000115
0.927000000000016 0.6165457369999956
0.928800000000016 0.6155118750000099
0.930600000000016 0.6174083639999992
0.932400000000016 0.6178078249999999
0.934200000000016 0.6179214830000035
0.936000000000016 0.6172642299999893
0.937800000000016 0.6156338049999874
0.939600000000016 0.6159257330000116
0.941400000000016 0.6166326880000099
0.943200000000016 0.616499239999996
0.945000000000016 0.6168786349999777
0.946800000000016 0.6157292370000107
0.948600000000016 0.6167214669999908
0.950400000000016 0.6180591960000186
0.952200000000016 0.6167105929999934
0.954000000000017 0.6157393919999947
0.955800000000017 0.6176474680000013
0.957600000000017 0.615002206000014
0.959400000000017 0.6165172819999896
0.961200000000017 0.6149319319999904
0.963000000000017 0.6148574690000146
0.964800000000017 0.614458084000006
0.966600000000017 0.6143057619999865
0.968400000000017 0.6150695819999896
0.970200000000017 0.6125022330000149
0.972000000000017 0.6137326440000095
0.973800000000017 0.6150936169999852
0.975600000000017 0.6149779280000018
0.977400000000017 0.6126441110000087
0.979200000000017 0.6113776899999834
0.981000000000017 0.6128117100000168
0.982800000000017 0.6115302240000062
0.984600000000017 0.6132143759999735
0.986400000000017 0.6124380270000245
0.988200000000017 0.612839364999985
0.990000000000017 0.6153070310000146
0.991800000000017 0.6104832589999774
0.993600000000017 0.6098642800000107
0.995400000000017 0.6115028050000149
0.997200000000017 0.6061496289999866


==> Images/Results/planesource_timesteptimes_ref_m100.txt <==
t steptime
0.0 0.782425987
0.00180000000000005 0.9776207379999999
0.0036000000000001 0.9406582120000002
0.00540000000000015 1.095161982
0.00720000000000021 1.2340778219999997
0.00900000000000026 1.4126822580000002
0.0108000000000003 1.5177432890000002
0.0126000000000004 1.639120738999999
0.0144000000000004 1.841381019
0.0162000000000005 1.9538537410000014
0.0180000000000005 2.064195250000001
0.0198000000000006 2.2236330859999995
0.0216000000000006 2.3091296839999984
0.0234000000000007 2.439097599
0.0252000000000007 2.541615138000001
0.0270000000000008 2.6309725009999987
0.0288000000000008 2.781210296000001
0.0306000000000009 2.8716056099999996
0.0324000000000009 3.007375084000003
0.034200000000001 3.0798474259999935
0.036000000000001 3.1722280060000045
0.0378000000000011 3.3130536349999957
0.0396000000000011 3.3563264020000005
0.0414000000000012 3.531538976
0.0432000000000012 3.5943253260000034
0.0450000000000013 3.684069412999996
0.0468000000000013 3.798660292000001
0.0486000000000014 3.913029288000004
0.0504000000000014 3.978653664999996
0.0522000000000015 4.108750489000002
0.0540000000000015 4.233354251999998
0.0558000000000016 4.282216894000001
0.0576000000000016 4.379316755999994
0.0594000000000017 4.464082083000008
0.0612000000000018 4.530032703000003
0.0630000000000018 4.672645433999989
0.0648000000000019 4.751857099000006
0.0666000000000019 4.7630207689999935
0.068400000000002 4.915434587000007
0.070200000000002 4.919146319000006
0.0720000000000021 5.073363739999991
0.0738000000000021 5.068106798999992
0.0756000000000022 5.20253278200002
0.0774000000000022 5.326722238000002
0.0792000000000023 5.370549386999983
0.0810000000000023 5.4466872980000005
0.0828000000000024 5.471399729000012
0.0846000000000024 5.603518417999993
0.0864000000000025 5.643070230999996
0.0882000000000025 5.690769923999994
0.0900000000000026 5.75266516100001
0.0918000000000026 5.877670118999987
0.0936000000000027 5.965058091000003
0.0954000000000027 6.0560717400000215
0.0972000000000028 6.107692731999975
0.0990000000000028 6.182753003000016
0.100800000000003 6.245451640999988
0.102600000000003 6.345937885000012
0.104400000000003 6.3211767159999965
0.106200000000003 6.437452404999988
0.108000000000003 6.522525786000017
0.109800000000003 6.588999548000004
0.111600000000003 6.703657506999974
0.113400000000003 6.674713025000017
0.115200000000003 6.768115905000002
0.117000000000003 6.854779339999993
0.118800000000003 6.931525478000026
0.120600000000003 6.995336222999981
0.122400000000004 6.981707067000002
0.124200000000004 7.130053062999991
0.126000000000004 7.147281738999993
0.127800000000004 7.160442229000012
0.129600000000004 7.24202429799999
0.131400000000004 7.366330048999998
0.133200000000004 7.420738491999998
0.135000000000004 7.547751381000012
0.136800000000004 7.581908951999992
0.138600000000004 7.583160866000014
0.140400000000004 7.636728102999996
0.142200000000004 7.731144042999972
0.144000000000004 7.819084488000044
0.145800000000004 7.8546016219999615
0.147600000000004 7.888754075999998
0.149400000000004 7.938061784000013
0.151200000000004 8.052214501000037
0.153000000000004 7.992047798999977
0.154800000000004 8.076553975000024
0.156600000000004 8.14906668499998
0.158400000000005 8.236083549
0.160200000000005 8.315423538000005
0.162000000000005 8.258675693999976
0.163800000000005 8.36881024400003
0.165600000000005 8.463614277999966
0.167400000000005 8.450613650000037
0.169200000000005 8.570001790999981
0.171000000000005 8.601593216000026
0.172800000000005 8.731667153999922
0.174600000000005 8.734675307000089
0.176400000000005 8.788952280999979
0.178200000000005 8.768206110999927
0.180000000000005 8.947638423000058
0.181800000000005 9.516191306999985
0.183600000000005 9.014864358000068
0.185400000000005 9.020920196999896
0.187200000000005 9.050803566000013
0.189000000000005 9.084050709000053
0.190800000000005 9.281772691000015
0.192600000000006 9.256700561999992
0.194400000000006 9.281284796000023
0.196200000000006 9.34141376399998
0.198000000000006 9.45105206400001
0.199800000000006 9.500269868999908
0.201600000000006 9.597004853000044
0.203400000000006 9.588083374000007
0.205200000000006 9.582652760999963
0.207000000000006 9.827692271000046
0.208800000000006 9.797267681999983
0.210600000000006 9.785612476999972
0.212400000000006 9.93105325900001
0.214200000000006 9.881619476000083
0.216000000000006 9.962310403999936
0.217800000000006 10.046155783000017
0.219600000000006 10.028315528999997
0.221400000000006 10.123000852000018
0.223200000000006 10.148154911999995
0.225000000000006 10.241777126999978
0.226800000000006 10.240383174000044
0.228600000000007 10.266221033999955
0.230400000000007 10.345370715000058
0.232200000000007 10.340935116999958
0.234000000000007 10.443514108000045
0.235800000000007 10.511192377999919
0.237600000000007 10.625124898000081
0.239400000000007 10.602138356999944
0.241200000000007 10.624264440000047
0.243000000000007 10.722571670999969
0.244800000000007 10.807679881000013
0.246600000000007 10.804409137999983
0.248400000000007 10.962596115999986
0.250200000000007 10.938781423000023
0.252000000000007 11.020788282000012
0.253800000000007 11.122287926000013
0.255600000000007 11.180845524999995
0.257400000000007 11.14790518999996
0.259200000000007 11.197373854000034
0.261000000000007 11.313117605999992
0.262800000000007 11.316931517999933
0.264600000000007 11.422376204000102
0.266400000000007 11.480338519000043
0.268200000000007 11.603586322999945
0.270000000000007 11.655647254999849
0.271800000000007 11.710430833000146
0.273600000000008 11.684133177999911
0.275400000000008 11.728218512000012
0.277200000000008 11.78623190999997
0.279000000000008 11.817173249000007
0.280800000000008 11.826723756000092
0.282600000000008 11.895307535000029
0.284400000000008 11.944775573000015
0.286200000000008 12.046416487999977
0.288000000000008 12.076540570999896
0.289800000000008 12.114105263000056
0.291600000000008 12.205786048999926
0.293400000000008 12.131298346999984
0.295200000000008 12.242140242000005
0.297000000000008 12.160498491999988
0.298800000000008 12.365330918000154
0.300600000000008 12.365488410999887
0.302400000000008 12.435246076000112
0.304200000000008 12.512751584999933
0.306000000000008 12.560792839999976
0.307800000000008 12.595255172999941
0.309600000000008 12.663298510999994
0.311400000000008 12.768707457000119
0.313200000000008 12.784241823999992
0.315000000000008 12.729035489999887
0.316800000000008 12.733070895000083
0.318600000000008 12.88898972800007
0.320400000000008 12.81311685699984
0.322200000000008 12.965297988000202
0.324000000000008 13.071019479999904
0.325800000000008 13.031867593000015
0.327600000000008 13.095782808999957
0.329400000000008 13.176636747999964
0.331200000000008 13.325977162000072
0.333000000000008 13.362289930000088
0.334800000000008 13.342677577999893
0.336600000000008 13.34795877700003
0.338400000000008 13.34429891600007
0.340200000000008 13.402112323999972
0.342000000000008 13.371928715999957
0.343800000000008 13.429426433999879
0.345600000000008 13.503262661999997
0.347400000000008 13.50189535000004
0.349200000000009 13.590327523000042
0.351000000000009 13.646430008999914
0.352800000000009 13.75595710000016
0.354600000000009 13.875329860999955
0.356400000000009 13.746577228999968
0.358200000000009 13.99458717199991
0.360000000000009 13.836791849000065
0.361800000000009 13.98864852099996
0.363600000000009 13.89956743100015
0.365400000000009 13.976107435999893
0.367200000000009 13.974255400999937
0.369000000000009 14.125894320000043
0.370800000000009 14.147004330000073
0.372600000000009 14.370832782999969
0.374400000000009 14.363976769999908
0.376200000000009 14.337370465000049
0.378000000000009 14.452199013000154
0.379800000000009 14.407552141999986
0.381600000000009 14.607235276999972
0.383400000000009 14.703175540999837
0.385200000000009 14.571275559000014
0.387000000000009 14.74881018100018
0.388800000000009 14.768913017999921
0.390600000000009 14.683991780000042
0.392400000000009 14.864677783999923
0.394200000000009 14.869947052000043
0.396000000000009 14.84854917000007
0.397800000000009 14.897078879999981
0.399600000000009 14.828609204000031
0.401400000000009 15.032556930999817
0.403200000000009 15.077740917000028
0.405000000000009 15.159300626999993
0.406800000000009 15.084310085000197
0.408600000000009 15.141759540999828
0.410400000000009 15.275334807000036
0.412200000000009 15.479558198000177
0.414000000000009 15.36717648099966
0.415800000000009 15.384456522000164
0.417600000000009 15.523857041000156
0.419400000000009 15.522523416999775
0.421200000000009 15.44637555600002
0.423000000000009 15.667579772999943
0.42480000000001 15.517804094999974
0.42660000000001 15.654669151000235
0.42840000000001 15.875560222999866
0.43020000000001 15.8046759570002
0.43200000000001 15.947775179000018
0.43380000000001 15.847350110999741
0.43560000000001 15.828239361000215
0.43740000000001 15.85168600299994
0.43920000000001 16.0749629259999
0.44100000000001 16.079756290000205
0.44280000000001 16.183827217999806
0.44460000000001 16.238801893000073
0.44640000000001 16.20867979200011
0.44820000000001 16.338014005999867
0.45000000000001 16.28004318300009
0.45180000000001 16.41658889900009
0.45360000000001 16.422737757999585
0.45540000000001 16.4571590620003
0.45720000000001 16.516921117000038
0.45900000000001 16.507093447999978
0.46080000000001 16.604750513
0.46260000000001 16.66656919099978
0.46440000000001 16.63093989400022
0.46620000000001 16.84435122199966
0.46800000000001 16.754183406000266
0.46980000000001 16.870175649999965
0.47160000000001 16.785088644000098
0.47340000000001 16.839271247999932
0.47520000000001 16.89349595099975
0.47700000000001 16.96148501100015
0.47880000000001 17.03552053300018
0.48060000000001 17.03473981599973
0.48240000000001 17.101987074000135
0.48420000000001 17.176516687000003
0.48600000000001 17.24275356599992
0.48780000000001 17.302205919000244
0.48960000000001 17.335388384999987
0.49140000000001 17.42296568499978
0.49320000000001 17.36192784800005
0.49500000000001 17.509516446999896
0.49680000000001 17.582600959000047
0.49860000000001 17.5229735490002
0.500400000000011 17.593393317999926
0.502200000000011 17.573041903000103
0.504000000000011 17.639437589999943
0.505800000000011 17.626421490999746
0.507600000000011 17.65284429700023
0.509400000000011 17.749642947999746
0.511200000000011 17.873081724000258
0.513000000000011 17.852353010000115
0.514800000000011 17.944200141999772
0.516600000000011 17.919585017999907
0.518400000000011 18.088523065000118
0.520200000000011 18.082924916000138
0.522000000000011 18.293316245999904
0.523800000000011 18.134832168999765
0.525600000000011 18.243403062000198
0.527400000000011 18.218377703999977
0.529200000000011 18.320604051999908
0.531000000000011 18.395689257999948
0.532800000000011 18.485156264000125
0.534600000000011 18.408956008000132
0.536400000000011 18.513343107999845
0.538200000000011 18.469805018999978
0.540000000000011 18.56937518099994
0.541800000000011 18.55412701000023
0.543600000000011 18.787335572999837
0.545400000000011 18.641371095000068
0.547200000000011 19.11895516000004
0.549000000000011 18.953500687000087
0.550800000000011 19.07135888499988
0.552600000000011 19.151567559999876
0.554400000000011 19.03606476599998
0.556200000000011 19.11055993800028
0.558000000000011 19.253134548999697
0.559800000000011 19.144455369000298
0.561600000000011 19.17776276199993
0.563400000000011 19.300661195999965
0.565200000000011 19.321525688999827
0.567000000000011 19.354938095000307
0.568800000000011 19.420470338000086
0.570600000000011 19.57952579599987
0.572400000000011 19.476763652000045
0.574200000000011 19.652949215999797
0.576000000000012 19.66016317599997
0.577800000000012 19.798620435999965
0.579600000000012 19.863201388000107
0.581400000000012 19.422683914000118
0.583200000000012 19.2403366919998
0.585000000000012 19.257086911999977
0.586800000000012 19.264080378000017
0.588600000000012 19.27982709400021
0.590400000000012 19.28274649900004
0.592200000000012 19.954428971999732
0.594000000000012 20.03962563999994
0.595800000000012 20.052155417999984
0.597600000000012 20.13593357000036
0.599400000000012 20.138489788999777
0.601200000000012 19.61778365300006
0.603000000000012 19.762912378000237
0.604800000000012 19.736689916999694
0.606600000000012 20.112512957000035
0.608400000000012 20.07520684400015
0.610200000000012 20.193279491999874
0.612000000000012 20.262315472999944
0.613800000000012 20.20090972900016
0.615600000000012 20.150594392999665
0.617400000000012 20.213970060000065
0.619200000000012 20.66092478200062
0.621000000000012 20.6173784599996
0.622800000000012 20.45440798999971
0.624600000000012 20.540504264000447
0.626400000000012 20.48930040599953
0.628200000000012 20.316462622000472
0.630000000000012 20.38750391800022
0.631800000000012 20.436864441999205
0.633600000000012 20.471623910000744
0.635400000000012 20.586846745999537
0.637200000000012 20.614286834000268
0.639000000000012 20.72109763699973
0.640800000000012 20.70358848199976
0.642600000000012 20.781607335000444
0.644400000000012 20.996726217000287
0.646200000000012 21.046127562000038
0.648000000000012 21.07558405399959
0.649800000000012 21.24813410800016
0.651600000000013 21.191065154999706
0.653400000000013 21.111370265000005
0.655200000000013 21.123753026000486
0.657000000000013 21.212299094999253
0.658800000000013 21.24781934300063
0.660600000000013 21.247352951999346
0.662400000000013 21.23486589500044
0.664200000000013 21.320284309999806
0.666000000000013 21.34684517400001
0.667800000000013 21.31797635299972
0.669600000000013 21.442820229000063
0.671400000000013 21.464421383000627
0.673200000000013 21.557901913000023
0.675000000000013 21.435981097999502
0.676800000000013 21.356316931000038
0.678600000000013 21.527996636999887
0.680400000000013 21.49026616500032
0.682200000000013 21.57287342499967
0.684000000000013 21.636969898000643
0.685800000000013 21.687199613999837
0.687600000000013 21.713085542000044
0.689400000000013 21.84924552800021
0.691200000000013 21.774909653999202
0.693000000000013 21.831602457000372
0.694800000000013 21.967710273000193
0.696600000000013 21.948618417000034
0.698400000000013 22.033447623999564
0.700200000000013 22.195556663999923
0.702000000000013 22.079053006999857
0.703800000000013 22.094225819000712
0.705600000000013 22.292687957999988
0.707400000000013 22.225023710999267
0.709200000000013 22.319538784000542
0.711000000000013 22.31812237699978
0.712800000000013 22.363117740000234
0.714600000000013 22.448947214000327
0.716400000000013 22.444278016999306
0.718200000000013 22.4579882930002
0.720000000000013 22.56452752400037
0.721800000000013 22.623724121999658
0.723600000000013 22.544678426000246
0.725400000000013 22.66129479099982
0.727200000000014 22.713934872999744
0.729000000000014 22.822027127000183
0.730800000000014 22.79567023999971
0.732600000000014 22.78874569100026
0.734400000000014 22.93532767400029
0.736200000000014 22.976680701000078
0.738000000000014 22.93693159599934
0.739800000000014 22.9511402800008
0.741600000000014 23.121481367999877
0.743400000000014 23.110377994999908
0.745200000000014 23.245134361000055
0.747000000000014 23.28973584599953
0.748800000000014 23.34069494400046
0.750600000000014 23.26941961800003
0.752400000000014 23.323281854000015
0.754200000000014 23.40916672000003
0.756000000000014 23.430396578999535
0.757800000000014 23.34407549699972
0.759600000000014 23.353212285000154
0.761400000000014 23.545235473000503
0.763200000000014 23.536256794999645
0.765000000000014 23.485933101999763
0.766800000000014 23.639679869000247
0.768600000000014 23.5661520270005
0.770400000000014 23.71408763999989
0.772200000000014 23.764747051000086
0.774000000000014 23.721265858999686
0.775800000000014 23.87050479000027
0.777600000000014 23.807494027999383
0.779400000000014 23.901839959000426
0.781200000000014 23.90161265000006
0.783000000000014 23.993996266000067
0.784800000000014 24.066347367999697
0.786600000000014 24.167384604999825
0.788400000000014 24.101485090000097
0.790200000000014 24.182445600999927
0.792000000000014 24.288441208000222
0.793800000000014 24.386404261999814
0.795600000000014 24.267638694999732
0.797400000000014 24.48850756900083
0.799200000000014 24.545710057999713
0.801000000000014 24.38619403099983
0.802800000000015 24.561327927999628
0.804600000000015 24.512638445000448
0.806400000000015 24.58712602200012
0.808200000000015 24.673355222000282
0.810000000000015 24.683139565999227
0.811800000000015 24.754903207000098
0.813600000000015 24.805192497999997
0.815400000000015 24.797257537000405
0.817200000000015 24.847453104000124
0.819000000000015 24.926770981999653
0.820800000000015 24.919337821000227
0.822600000000015 24.98090460200001
0.824400000000015 25.15419557899986
0.826200000000015 24.97595630199976
0.828000000000015 25.054929095999796
0.829800000000015 25.179830010000842
0.831600000000015 25.25369107699953
0.833400000000015 25.257874830999754
0.835200000000015 25.261369057000593
0.837000000000015 25.439810346999366
0.838800000000015 25.461898303999988
0.840600000000015 25.452253225000277
0.842400000000015 25.52479383700029
0.844200000000015 25.567621578999933
0.846000000000015 25.53973847799989
0.847800000000015 25.514346805999594
0.849600000000015 25.621549894000054
0.851400000000015 25.702049026000168
0.853200000000015 25.720997223000268
0.855000000000015 25.731584172999646
0.856800000000015 25.83011793300011
0.858600000000015 25.868712966000203
0.860400000000015 25.94617934300004
0.862200000000015 25.818337446999976
0.864000000000015 26.116250946000036
0.865800000000015 26.103787396999905
0.867600000000015 26.034565982999993
0.869400000000015 26.04162774999986
0.871200000000015 26.138797962000353
0.873000000000015 26.20610055099951
0.874800000000015 26.20310316999985
0.876600000000015 26.241766853000627
0.878400000000016 26.165320291999706
0.880200000000016 26.238585418000184
0.882000000000016 26.205321661999733
0.883800000000016 26.24625373500021
0.885600000000016 26.251888230000077
0.887400000000016 26.32230679099939
0.889200000000016 26.249195742000666
0.891000000000016 26.36184498900002
0.892800000000016 26.444456434999665
0.894600000000016 26.31425144700006
0.896400000000016 26.392777848999685
0.898200000000016 26.424793461000263
0.900000000000016 26.380035817000135
0.901800000000016 26.36035058699963
0.903600000000016 26.510293492000528
0.905400000000016 26.41907910000009
0.907200000000016 26.43543414999931
0.909000000000016 26.551319823000085
0.910800000000016 26.45468551200065
0.912600000000016 26.533912629000042
0.914400000000016 26.454358252999555
0.916200000000016 26.517142018999948
0.918000000000016 26.575602740999784
0.919800000000016 26.265301559999898
0.921600000000016 26.377649347000443
0.923400000000016 26.409194972000478
0.925200000000016 26.418305123999744
0.927000000000016 26.396257696000248
0.928800000000016 26.422416882000107
0.930600000000016 26.455129938000027
0.932400000000016 26.533172182998896
0.934200000000016 26.428909697000563
0.936000000000016 26.3793060349999
0.937800000000016 26.41902164199928
0.939600000000016 26.412969532000716
0.941400000000016 26.465987487999882
0.943200000000016 26.427249226999265
0.945000000000016 26.418184795000343
0.946800000000016 26.44907756900102
0.948600000000016 26.41739859199879
0.950400000000016 26.523206356001538
0.952200000000016 26.45120057499844
0.954000000000017 26.537585136000416
0.955800000000017 26.441156410000985
0.957600000000017 26.53559148199929
0.959400000000017 26.461364401000537
0.961200000000017 26.32873202799965
0.963000000000017 26.416792145000727
0.964800000000017 26.30546041099842
0.966600000000017 26.3831193670012
0.968400000000017 26.42744165499971
0.970200000000017 26.45698204600012
0.972000000000017 26.349796911999874
0.973800000000017 26.294012885000484
0.975600000000017 26.29875193799853
0.977400000000017 26.42174713500026
0.979200000000017 26.328189784000642
0.981000000000017 26.18460923299972
0.982800000000017 26.32432091100054
0.984600000000017 26.304321424999216
0.986400000000017 26.311844239000493
0.988200000000017 26.327260441999897
0.990000000000017 26.358593617000224
0.991800000000017 26.178929215999233
0.993600000000017 26.181287835001058
0.995400000000017 26.222362718999648
0.997200000000017 25.506658013999186


==> Images/Results/planesource_timesteptimes_ref_m20.txt <==
t steptime
0.0 0.06054807599999999
0.00180000000000005 0.067092237
0.0036000000000001 0.065477689
0.00540000000000015 0.07100885599999998
0.00720000000000021 0.08033118900000003
0.00900000000000026 0.082077654
0.0108000000000003 0.08900516200000003
0.0126000000000004 0.09279567799999999
0.0144000000000004 0.09823626399999996
0.0162000000000005 0.09812507800000003
0.0180000000000005 0.10944940800000003
0.0198000000000006 0.11385763299999985
0.0216000000000006 0.11827699500000022
0.0234000000000007 0.12047028899999979
0.0252000000000007 0.12757534300000017
0.0270000000000008 0.1292620739999999
0.0288000000000008 0.13574505500000011
0.0306000000000009 0.13547560299999994
0.0324000000000009 0.14055807999999992
0.034200000000001 0.14934408899999996
0.036000000000001 0.151112935
0.0378000000000011 0.1544401040000003
0.0396000000000011 0.16005287799999968
0.0414000000000012 0.16776553100000013
0.0432000000000012 0.16684831199999994
0.0450000000000013 0.17004741
0.0468000000000013 0.17522228500000026
0.0486000000000014 0.18195557699999965
0.0504000000000014 0.18882185300000032
0.0522000000000015 0.18968638100000002
0.0540000000000015 0.1934370900000002
0.0558000000000016 0.19729115099999994
0.0576000000000016 0.20392866899999973
0.0594000000000017 0.20839569400000002
0.0612000000000018 0.2053483819999995
0.0630000000000018 0.21811594600000017
0.0648000000000019 0.21826354700000028
0.0666000000000019 0.22092685800000034
0.068400000000002 0.22581057499999968
0.070200000000002 0.22439184
0.0720000000000021 0.23056900400000035
0.0738000000000021 0.23353582299999953
0.0756000000000022 0.23827625100000027
0.0774000000000022 0.23719472799999952
0.0792000000000023 0.24608739200000063
0.0810000000000023 0.24154185100000003
0.0828000000000024 0.2519485269999997
0.0846000000000024 0.25355293800000034
0.0864000000000025 0.2567390820000002
0.0882000000000025 0.2648287929999995
0.0900000000000026 0.2596615789999994
0.0918000000000026 0.25769767100000074
0.0936000000000027 0.2686122829999995
0.0954000000000027 0.2702369830000002
0.0972000000000028 0.27534821000000065
0.0990000000000028 0.27380295599999904
0.100800000000003 0.28056395599999995
0.102600000000003 0.2826444349999999
0.104400000000003 0.28787032800000034
0.106200000000003 0.2851871070000005
0.108000000000003 0.28938624899999965
0.109800000000003 0.28826582099999953
0.111600000000003 0.2902936070000006
0.113400000000003 0.29366408899999996
0.115200000000003 0.2970239499999998
0.117000000000003 0.3004921110000005
0.118800000000003 0.3021784029999992
0.120600000000003 0.30820389800000036
0.122400000000004 0.3068070719999998
0.124200000000004 0.31262742400000043
0.126000000000004 0.31724967499999934
0.127800000000004 0.31318330100000047
0.129600000000004 0.31915386400000045
0.131400000000004 0.3193634939999992
0.133200000000004 0.32146700800000083
0.135000000000004 0.32559393600000064
0.136800000000004 0.32909328799999926
0.138600000000004 0.33322300100000035
0.140400000000004 0.332617226
0.142200000000004 0.3268213419999988
0.144000000000004 0.3334327899999998
0.145800000000004 0.3398814039999998
0.147600000000004 0.34290250200000116
0.149400000000004 0.3413314619999994
0.151200000000004 0.3449432829999992
0.153000000000004 0.35151422400000243
0.154800000000004 0.35420137999999923
0.156600000000004 0.35816749800000025
0.158400000000005 0.3542212989999989
0.160200000000005 0.35644570299999856
0.162000000000005 0.36136318700000203
0.163800000000005 0.367892960999999
0.165600000000005 0.3718968870000019
0.167400000000005 0.3684446229999985
0.169200000000005 0.3695036559999991
0.171000000000005 0.3694763220000006
0.172800000000005 0.3727739190000001
0.174600000000005 0.3784176280000011
0.176400000000005 0.3775181009999997
0.178200000000005 0.3827658499999984
0.180000000000005 0.3899849169999996
0.181800000000005 0.38915176000000073
0.183600000000005 0.3895415280000023
0.185400000000005 0.38768398899999923
0.187200000000005 0.39679461200000077
0.189000000000005 0.39624258299999937
0.190800000000005 0.40463835999999986
0.192600000000006 0.3999410829999981
0.194400000000006 0.4015310050000025
0.196200000000006 0.3981003940000001
0.198000000000006 0.40389397299999885
0.199800000000006 0.4135163249999998
0.201600000000006 0.4012467810000011
0.203400000000006 0.4144536599999995
0.205200000000006 0.4181138149999981
0.207000000000006 0.4156313780000005
0.208800000000006 0.41895870300000126
0.210600000000006 0.42227036599999934
0.212400000000006 0.42231388499999767
0.214200000000006 0.4238465350000027
0.216000000000006 0.4280285529999972
0.217800000000006 0.42643365800000055
0.219600000000006 0.4262933020000048
0.221400000000006 0.43390739899999886
0.223200000000006 0.436204545999999
0.225000000000006 0.4363656920000025
0.226800000000006 0.43020735699999335
0.228600000000007 0.4449974640000036
0.230400000000007 0.4384204309999973
0.232200000000007 0.44030636700000514
0.234000000000007 0.44383993599999627
0.235800000000007 0.4474759089999978
0.237600000000007 0.4619738530000035
0.239400000000007 0.4551210879999985
0.241200000000007 0.45496854200000314
0.243000000000007 0.4586655740000012
0.244800000000007 0.4600162179999998
0.246600000000007 0.46221083399999685
0.248400000000007 0.46108199399999705
0.250200000000007 0.4667489020000062
0.252000000000007 0.47278075699999533
0.253800000000007 0.4763713629999984
0.255600000000007 0.47304948000000024
0.257400000000007 0.47119514300000276
0.259200000000007 0.47604518300000365
0.261000000000007 0.4825993349999962
0.262800000000007 0.47595051799999766
0.264600000000007 0.48557977200000124
0.266400000000007 0.48871864299999856
0.268200000000007 0.4916244760000055
0.270000000000007 0.48839369999999604
0.271800000000007 0.49086591200000385
0.273600000000008 0.49619761299999965
0.275400000000008 0.4939063939999997
0.277200000000008 0.4952829209999976
0.279000000000008 0.4963731309999986
0.280800000000008 0.5033052630000014
0.282600000000008 0.5019655660000026
0.284400000000008 0.5068487039999994
0.286200000000008 0.513500698999998
0.288000000000008 0.5168064539999975
0.289800000000008 0.5170319120000002
0.291600000000008 0.5162242240000054
0.293400000000008 0.515334701999997
0.295200000000008 0.5121396629999992
0.297000000000008 0.5237442490000035
0.298800000000008 0.5168744059999995
0.300600000000008 0.5220718710000014
0.302400000000008 0.5231646949999984
0.304200000000008 0.5295037980000004
0.306000000000008 0.5265197059999949
0.307800000000008 0.5320489070000036
0.309600000000008 0.5328982320000009
0.311400000000008 0.5351607699999974
0.313200000000008 0.5327983760000023
0.315000000000008 0.5443508500000007
0.316800000000008 0.5355994330000016
0.318600000000008 0.5471023789999947
0.320400000000008 0.5493140519999997
0.322200000000008 0.548536905000006
0.324000000000008 0.5376709729999973
0.325800000000008 0.5461474640000006
0.327600000000008 0.5540395820000015
0.329400000000008 0.5535262759999924
0.331200000000008 0.5593943000000081
0.333000000000008 0.555530590999993
0.334800000000008 0.5584028070000073
0.336600000000008 0.5605071060000029
0.338400000000008 0.5639107169999988
0.340200000000008 0.5659469739999992
0.342000000000008 0.5654505179999916
0.343800000000008 0.5691818580000074
0.345600000000008 0.5689602850000028
0.347400000000008 0.5654573239999934
0.349200000000009 0.5768416439999982
0.351000000000009 0.5736278540000086
0.352800000000009 0.5840211159999882
0.354600000000009 0.5794692470000058
0.356400000000009 0.5789345280000049
0.358200000000009 0.5860609739999916
0.360000000000009 0.5748882930000008
0.361800000000009 0.5875314470000035
0.363600000000009 0.581004660000005
0.365400000000009 0.5841577629999932
0.367200000000009 0.5899118930000071
0.369000000000009 0.5997978159999917
0.370800000000009 0.5976234649999981
0.372600000000009 0.5997643850000003
0.374400000000009 0.5971373579999977
0.376200000000009 0.5989282930000002
0.378000000000009 0.5985771660000125
0.379800000000009 0.6036326579999951
0.381600000000009 0.6103959229999987
0.383400000000009 0.6059437199999991
0.385200000000009 0.6189497579999994
0.387000000000009 0.6133246410000055
0.388800000000009 0.6075558940000008
0.390600000000009 0.6222195980000009
0.392400000000009 0.6119780899999938
0.394200000000009 0.619035169
0.396000000000009 0.6198450779999973
0.397800000000009 0.6187593380000038
0.399600000000009 0.6328519279999938
0.401400000000009 0.6312633510000012
0.403200000000009 0.6310914150000002
0.405000000000009 0.6266830770000098
0.406800000000009 0.6286247839999959
0.408600000000009 0.637473190999998
0.410400000000009 0.6352609999999999
0.412200000000009 0.6382957499999975
0.414000000000009 0.6401933960000008
0.415800000000009 0.641360540000008
0.417600000000009 0.6419776139999982
0.419400000000009 0.6431532619999984
0.421200000000009 0.6407752239999951
0.423000000000009 0.6505997680000064
0.42480000000001 0.648695281000002
0.42660000000001 0.6474170119999911
0.42840000000001 0.6519969950000046
0.43020000000001 0.6574143059999926
0.43200000000001 0.6558078280000075
0.43380000000001 0.6612647169999946
0.43560000000001 0.6706447039999972
0.43740000000001 0.6521930690000062
0.43920000000001 0.6515559380000013
0.44100000000001 0.624919779999999
0.44280000000001 0.6707498060000034
0.44460000000001 0.6666786759999894
0.44640000000001 0.667356072000004
0.44820000000001 0.6749169120000005
0.45000000000001 0.6779137080000055
0.45180000000001 0.675747520999991
0.45360000000001 0.679127648000005
0.45540000000001 0.6868268329999978
0.45720000000001 0.6782273839999959
0.45900000000001 0.6856023760000056
0.46080000000001 0.6909415920000015
0.46260000000001 0.6872948860000037
0.46440000000001 0.6902784779999962
0.46620000000001 0.6952097580000043
0.46800000000001 0.6834840339999886
0.46980000000001 0.6510467230000074
0.47160000000001 0.7044319449999961
0.47340000000001 0.7003057670000032
0.47520000000001 0.6999168859999969
0.47700000000001 0.7138076370000022
0.47880000000001 0.7164068790000044
0.48060000000001 0.7119289089999938
0.48240000000001 0.7178419340000062
0.48420000000001 0.7152322989999931
0.48600000000001 0.7084054200000054
0.48780000000001 0.7104466809999934
0.48960000000001 0.6576364410000082
0.49140000000001 0.6700883199999907
0.49320000000001 0.6721189699999996
0.49500000000001 0.6840206260000059
0.49680000000001 0.6628804059999993
0.49860000000001 0.6698642989999968
0.500400000000011 0.6749723240000094
0.502200000000011 0.6763943670000003
0.504000000000011 0.692457540999996
0.505800000000011 0.6823904689999978
0.507600000000011 0.6815588590000061
0.509400000000011 0.6953859289999826
0.511200000000011 0.6891880109999988
0.513000000000011 0.6827783190000218
0.514800000000011 0.6873055549999947
0.516600000000011 0.6928929620000019
0.518400000000011 0.6935803759999999
0.520200000000011 0.6935640369999874
0.522000000000011 0.6920445660000212
0.523800000000011 0.7161973639999815
0.525600000000011 0.6956983519999937
0.527400000000011 0.6980971150000244
0.529200000000011 0.695582963999982
0.531000000000011 0.691242654000007
0.532800000000011 0.7090114929999913
0.534600000000011 0.7041951740000059
0.536400000000011 0.7133118190000118
0.538200000000011 0.7238568639999983
0.540000000000011 0.720413590999982
0.541800000000011 0.7080478580000147
0.543600000000011 0.7135158149999938
0.545400000000011 0.7144710869999926
0.547200000000011 0.7095079270000042
0.549000000000011 0.7229454879999935
0.550800000000011 0.7163833850000003
0.552600000000011 0.7212182250000012
0.554400000000011 0.7191313149999985
0.556200000000011 0.7387608310000076
0.558000000000011 0.7254132500000026
0.559800000000011 0.7166251140000099
0.561600000000011 0.7252590089999842
0.563400000000011 0.7065539650000119
0.565200000000011 0.7235148339999853
0.567000000000011 0.7142333490000112
0.568800000000011 0.7289022070000044
0.570600000000011 0.7408383049999827
0.572400000000011 0.7350863030000028
0.574200000000011 0.7432801330000132
0.576000000000012 0.7402333569999939
0.577800000000012 0.7318018660000121
0.579600000000012 0.7526127120000012
0.581400000000012 0.7403289349999795
0.583200000000012 0.7753245850000212
0.585000000000012 0.8000121289999811
0.586800000000012 0.7968439990000036
0.588600000000012 0.7942489080000144
0.590400000000012 0.8065377409999996
0.592200000000012 0.7978352799999868
0.594000000000012 0.8013500689999944
0.595800000000012 0.8097961349999991
0.597600000000012 0.8130029739999998
0.599400000000012 0.800879430000009
0.601200000000012 0.7645316089999881
0.603000000000012 0.7557961730000216
0.604800000000012 0.770801433999992
0.606600000000012 0.7694329290000042
0.608400000000012 0.776291528999991
0.610200000000012 0.7755246899999975
0.612000000000012 0.767024278000008
0.613800000000012 0.7734316479999848
0.615600000000012 0.7747491830000115
0.617400000000012 0.7861650609999913
0.619200000000012 0.7864192979999984
0.621000000000012 0.7844098040000063
0.622800000000012 0.7803296319999902
0.624600000000012 0.7768693040000016
0.626400000000012 0.795353251000023
0.628200000000012 0.7973318259999758
0.630000000000012 0.792157933000027
0.631800000000012 0.7943811609999898
0.633600000000012 0.794918531999997
0.635400000000012 0.7998864289999972
0.637200000000012 0.7979173129999992
0.639000000000012 0.8047794400000043
0.640800000000012 0.806540396999992
0.642600000000012 0.793911750999996
0.644400000000012 0.8104367079999975
0.646200000000012 0.8178191540000057
0.648000000000012 0.8077683019999995
0.649800000000012 0.8075230970000007
0.651600000000013 0.8113100390000056
0.653400000000013 0.8150756789999889
0.655200000000013 0.8147241230000191
0.657000000000013 0.8078911190000042
0.658800000000013 0.8197974389999843
0.660600000000013 0.8113562100000138
0.662400000000013 0.8142638679999834
0.664200000000013 0.8168091889999971
0.666000000000013 0.8375133680000033
0.667800000000013 0.8236477119999961
0.669600000000013 0.8234359160000224
0.671400000000013 0.8331767649999904
0.673200000000013 0.8291978809999989
0.675000000000013 0.8276445699999897
0.676800000000013 0.8235081170000171
0.678600000000013 0.824872709999994
0.680400000000013 0.8265708030000098
0.682200000000013 0.8255416949999983
0.684000000000013 0.8394742219999785
0.685800000000013 0.837621691999999
0.687600000000013 0.8522776610000165
0.689400000000013 0.8326868780000041
0.691200000000013 0.8320859579999933
0.693000000000013 0.837921184999999
0.694800000000013 0.8346689390000108
0.696600000000013 0.835995620999995
0.698400000000013 0.851462400999992
0.700200000000013 0.847288184000007
0.702000000000013 0.8443059349999942
0.703800000000013 0.8544356879999953
0.705600000000013 0.8456757229999994
0.707400000000013 0.8611220509999953
0.709200000000013 0.8622115590000021
0.711000000000013 0.8627652650000073
0.712800000000013 0.8566368440000076
0.714600000000013 0.8644073920000039
0.716400000000013 0.8646725299999787
0.718200000000013 0.8539948910000135
0.720000000000013 0.8734827460000076
0.721800000000013 0.8795873899999833
0.723600000000013 0.8712074839999957
0.725400000000013 0.8686944220000044
0.727200000000014 0.8609419640000056
0.729000000000014 0.8593894710000143
0.730800000000014 0.8822488599999758
0.732600000000014 0.8778817100000254
0.734400000000014 0.8606738769999822
0.736200000000014 0.8625804609999932
0.738000000000014 0.8522177480000153
0.739800000000014 0.864273460999982
0.741600000000014 0.8681428340000252
0.743400000000014 0.8792518019999989
0.745200000000014 0.8866972259999955
0.747000000000014 0.8874057719999939
0.748800000000014 0.8812209689999975
0.750600000000014 0.8843500300000073
0.752400000000014 0.8864996460000043
0.754200000000014 0.8890683390000049
0.756000000000014 0.8881603659999939
0.757800000000014 0.9007113829999867
0.759600000000014 0.8906330110000056
0.761400000000014 0.906462667999989
0.763200000000014 0.8984287590000122
0.765000000000014 0.8982075319999865
0.766800000000014 0.9006711870000004
0.768600000000014 0.8983526789999985
0.770400000000014 0.9031668880000154
0.772200000000014 0.894720006
0.774000000000014 0.9014188379999837
0.775800000000014 0.9096191120000015
0.777600000000014 0.9022537300000124
0.779400000000014 0.8919036080000069
0.781200000000014 0.9007587609999916
0.783000000000014 0.9326699270000063
0.784800000000014 0.9105654509999965
0.786600000000014 0.9248374610000099
0.788400000000014 0.9334300219999818
0.790200000000014 0.9200564000000213
0.792000000000014 0.9197079059999851
0.793800000000014 0.9324944280000125
0.795600000000014 0.9112149000000045
0.797400000000014 0.9253447229999665
0.799200000000014 0.9285744489999956
0.801000000000014 0.928971794000006
0.802800000000015 0.9204425300000025
0.804600000000015 0.918502487000012
0.806400000000015 0.9407346219999795
0.808200000000015 0.9397615490000248
0.810000000000015 0.9322909310000114
0.811800000000015 0.9445461799999748
0.813600000000015 0.9536165470000242
0.815400000000015 0.9445342600000117
0.817200000000015 0.9331248429999732
0.819000000000015 0.9506899450000219
0.820800000000015 0.9491444759999581
0.822600000000015 0.9467340940000213
0.824400000000015 0.9549751630000287
0.826200000000015 0.9636491649999925
0.828000000000015 0.9468499820000034
0.829800000000015 0.9583584109999492
0.831600000000015 0.9619900389999998
0.833400000000015 0.9462455299999988
0.835200000000015 0.9366934580000361
0.837000000000015 0.9612594689999696
0.838800000000015 0.9685540950000018
0.840600000000015 0.9736118570000372
0.842400000000015 0.9613757369999689
0.844200000000015 0.9588614190000158
0.846000000000015 0.9764992269999766
0.847800000000015 0.9743517480000037
0.849600000000015 0.9737825020000059
0.851400000000015 0.9783029239999905
0.853200000000015 0.9778188430000228
0.855000000000015 0.9645979590000024
0.856800000000015 0.9808208299999706
0.858600000000015 0.9757465240000442
0.860400000000015 0.9826892829999565
0.862200000000015 0.9874655400000165
0.864000000000015 0.9797099209999942
0.865800000000015 0.9949250920000168
0.867600000000015 0.987098063000019
0.869400000000015 1.0489094989999899
0.871200000000015 1.051864017000014
0.873000000000015 1.0440663539999946
0.874800000000015 1.051327267999966
0.876600000000015 1.0399323569999979
0.878400000000016 1.0433362169999896
0.880200000000016 1.0558109690000492
0.882000000000016 1.0508070409999846
0.883800000000016 1.0553927049999743
0.885600000000016 1.058920693999994
0.887400000000016 1.0490148439999984
0.889200000000016 1.058547931000021
0.891000000000016 1.0668071220000002
0.892800000000016 1.0632586469999978
0.894600000000016 1.0586600830000066
0.896400000000016 1.0602884119999771
0.898200000000016 1.0555492130000061
0.900000000000016 1.0524928930000215
0.901800000000016 1.0515851750000138
0.903600000000016 1.050700039999981
0.905400000000016 1.0493771719999927
0.907200000000016 1.0320684360000314
0.909000000000016 1.0601813369999604
0.910800000000016 1.0624536189999958
0.912600000000016 1.0569196990000478
0.914400000000016 1.0593072649999726
0.916200000000016 1.0644496950000075
0.918000000000016 1.0492769019999741
0.919800000000016 1.0640572130000123
0.921600000000016 1.0612644930000101
0.923400000000016 1.062779933999991
0.925200000000016 1.058532805000027
0.927000000000016 1.0548515189999534
0.928800000000016 1.061875609000026
0.930600000000016 1.0545764230000145
0.932400000000016 1.0549780999999712
0.934200000000016 1.0470701280000299
0.936000000000016 1.0632237659999646
0.937800000000016 1.0690580240000145
0.939600000000016 1.0613465760000054
0.941400000000016 1.065829979
0.943200000000016 1.0541684699999792
0.945000000000016 1.0762294810000412
0.946800000000016 1.0603698259999987
0.948600000000016 1.0622234119999803
0.950400000000016 1.062130620000005
0.952200000000016 1.0646022380000204
0.954000000000017 1.0711984109999548
0.955800000000017 1.0702707500000201
0.957600000000017 1.061129008000023
0.959400000000017 1.050511422999989
0.961200000000017 1.0485584040000049
0.963000000000017 1.0727324249999697
0.964800000000017 1.0558896000000004
0.966600000000017 1.0517245210000397
0.968400000000017 1.0532485099999462
0.970200000000017 1.0577371290000315
0.972000000000017 1.0536395940000034
0.973800000000017 1.0540062949999651
0.975600000000017 1.0491939900000489
0.977400000000017 1.0677202459999648
0.979200000000017 1.0512485200000015
0.981000000000017 1.0600395040000308
0.982800000000017 1.060089376999997
0.984600000000017 1.062639947999969
0.986400000000017 1.0495626270000002
0.988200000000017 1.050259618000041
0.990000000000017 1.0493374809999523
0.991800000000017 1.0627725429999941
0.993600000000017 1.0461936650000325
0.995400000000017 1.0443660859999682
0.997200000000017 1.0307214160000058


==> Images/Results/planesource_timesteptimes_ref_m30.txt <==
t steptime
0.0 0.10389327500000001
0.00180000000000005 0.09978216599999998
0.0036000000000001 0.10498444100000004
0.00540000000000015 0.11147219000000003
0.00720000000000021 0.12323997199999992
0.00900000000000026 0.13034411600000007
0.0108000000000003 0.14876228199999997
0.0126000000000004 0.15674324099999992
0.0144000000000004 0.17000239800000005
0.0162000000000005 0.17423772699999995
0.0180000000000005 0.189413069
0.0198000000000006 0.19211528300000014
0.0216000000000006 0.1917037829999999
0.0234000000000007 0.21601930400000025
0.0252000000000007 0.21656283099999962
0.0270000000000008 0.22088973700000025
0.0288000000000008 0.23816001899999995
0.0306000000000009 0.2403276609999998
0.0324000000000009 0.24905053900000018
0.034200000000001 0.260640038
0.036000000000001 0.25437613800000003
0.0378000000000011 0.2706280129999996
0.0396000000000011 0.27875609200000007
0.0414000000000012 0.28190217200000056
0.0432000000000012 0.2962718219999996
0.0450000000000013 0.3084139859999997
0.0468000000000013 0.3111951960000008
0.0486000000000014 0.3111372189999999
0.0504000000000014 0.3227131569999999
0.0522000000000015 0.33166877299999964
0.0540000000000015 0.336389638
0.0558000000000016 0.3442099230000002
0.0576000000000016 0.35374026000000036
0.0594000000000017 0.35470870799999954
0.0612000000000018 0.36855405900000093
0.0630000000000018 0.37253361399999996
0.0648000000000019 0.3750632299999985
0.0666000000000019 0.3869166030000013
0.068400000000002 0.38026903999999995
0.070200000000002 0.38421458100000017
0.0720000000000021 0.41321482999999937
0.0738000000000021 0.38778423800000006
0.0756000000000022 0.4169663709999991
0.0774000000000022 0.4166314970000009
0.0792000000000023 0.40933053200000025
0.0810000000000023 0.42006654599999926
0.0828000000000024 0.4245750830000006
0.0846000000000024 0.442872693
0.0864000000000025 0.4329210379999999
0.0882000000000025 0.4383269579999993
0.0900000000000026 0.44935969500000006
0.0918000000000026 0.4654784359999997
0.0936000000000027 0.45342778200000033
0.0954000000000027 0.46534631199999943
0.0972000000000028 0.47177064999999985
0.0990000000000028 0.47862018000000006
0.100800000000003 0.4761038930000012
0.102600000000003 0.4929560240000015
0.104400000000003 0.4807808999999992
0.106200000000003 0.5031546179999999
0.108000000000003 0.5004082170000004
0.109800000000003 0.5108290699999998
0.111600000000003 0.5130347309999976
0.113400000000003 0.512168637000002
0.115200000000003 0.5105332850000011
0.117000000000003 0.5161017039999969
0.118800000000003 0.5319352830000028
0.120600000000003 0.534748582999999
0.122400000000004 0.5288903619999985
0.124200000000004 0.5457291310000016
0.126000000000004 0.5560285890000003
0.127800000000004 0.5403399130000004
0.129600000000004 0.5576896669999982
0.131400000000004 0.5515316440000007
0.133200000000004 0.5668926459999994
0.135000000000004 0.5697916129999996
0.136800000000004 0.5779821920000003
0.138600000000004 0.5777121240000014
0.140400000000004 0.5842856979999986
0.142200000000004 0.5820808580000012
0.144000000000004 0.5853854379999994
0.145800000000004 0.584213977000001
0.147600000000004 0.5965684640000006
0.149400000000004 0.6048863549999979
0.151200000000004 0.6204214349999972
0.153000000000004 0.6203073410000002
0.154800000000004 0.6115036850000024
0.156600000000004 0.6194893469999982
0.158400000000005 0.629719859000005
0.160200000000005 0.6337675389999973
0.162000000000005 0.6158905409999988
0.163800000000005 0.6283705319999981
0.165600000000005 0.642730579000002
0.167400000000005 0.6378701200000023
0.169200000000005 0.6416048829999994
0.171000000000005 0.6437675339999984
0.172800000000005 0.651330080000001
0.174600000000005 0.6596561790000024
0.176400000000005 0.6632171259999993
0.178200000000005 0.6623425760000003
0.180000000000005 0.672738142
0.181800000000005 0.6753200530000001
0.183600000000005 0.675632162999996
0.185400000000005 0.6976453000000049
0.187200000000005 0.6779770639999967
0.189000000000005 0.6869712430000021
0.190800000000005 0.6878532980000003
0.192600000000006 0.7135408759999962
0.194400000000006 0.6911388139999985
0.196200000000006 0.6888065380000015
0.198000000000006 0.7115763279999996
0.199800000000006 0.7139483280000007
0.201600000000006 0.7168059689999993
0.203400000000006 0.7365584730000023
0.205200000000006 0.7191428619999982
0.207000000000006 0.7429807600000018
0.208800000000006 0.7409127979999965
0.210600000000006 0.7427975280000041
0.212400000000006 0.7246530600000014
0.214200000000006 0.7547743860000011
0.216000000000006 0.7420767929999954
0.217800000000006 0.7595340240000041
0.219600000000006 0.7551978969999951
0.221400000000006 0.7602235949999994
0.223200000000006 0.7569182610000027
0.225000000000006 0.7745035760000007
0.226800000000006 0.779421665000001
0.228600000000007 0.7679099419999957
0.230400000000007 0.7795293210000054
0.232200000000007 0.7758863189999943
0.234000000000007 0.7844723759999965
0.235800000000007 0.7820032940000061
0.237600000000007 0.7973168770000001
0.239400000000007 0.7937225080000019
0.241200000000007 0.8076053099999996
0.243000000000007 0.801729746999996
0.244800000000007 0.801039516000003
0.246600000000007 0.7994705589999995
0.248400000000007 0.8271407870000047
0.250200000000007 0.8112858450000004
0.252000000000007 0.8229624979999954
0.253800000000007 0.8331260030000038
0.255600000000007 0.8067364089999955
0.257400000000007 0.8413579949999956
0.259200000000007 0.8385552940000025
0.261000000000007 0.8419559280000044
0.262800000000007 0.8471868350000022
0.264600000000007 0.8335802630000018
0.266400000000007 0.8737881299999941
0.268200000000007 0.8449343770000013
0.270000000000007 0.8621725699999985
0.271800000000007 0.8626889199999965
0.273600000000008 0.8675624450000043
0.275400000000008 0.8774417019999987
0.277200000000008 0.8723225460000066
0.279000000000008 0.871983788999998
0.280800000000008 0.8702636319999897
0.282600000000008 0.8853568370000033
0.284400000000008 0.8925507160000024
0.286200000000008 0.9192806169999983
0.288000000000008 0.9046618039999998
0.289800000000008 0.9000697200000047
0.291600000000008 0.8970994999999959
0.293400000000008 0.9114311330000078
0.295200000000008 0.8977814369999919
0.297000000000008 0.905711702000005
0.298800000000008 0.9089063739999972
0.300600000000008 0.9306953090000007
0.302400000000008 0.9166551309999988
0.304200000000008 0.9241606049999973
0.306000000000008 0.9115409770000014
0.307800000000008 0.9244849850000065
0.309600000000008 0.9449263260000009
0.311400000000008 0.9432589829999927
0.313200000000008 0.9521754729999969
0.315000000000008 0.9499249530000071
0.316800000000008 0.940182944
0.318600000000008 0.9621567309999932
0.320400000000008 0.9459741470000012
0.322200000000008 0.952567337000005
0.324000000000008 0.9769319990000014
0.325800000000008 0.9748738170000024
0.327600000000008 0.9585666509999982
0.329400000000008 0.9838496919999926
0.331200000000008 0.9664986720000002
0.333000000000008 0.995164293000002
0.334800000000008 0.9792815800000056
0.336600000000008 0.9943105509999981
0.338400000000008 0.9826663709999934
0.340200000000008 0.9764715120000034
0.342000000000008 0.9959312849999975
0.343800000000008 1.0009278870000031
0.345600000000008 0.9918203419999969
0.347400000000008 1.009866720000005
0.349200000000009 1.0209996920000037
0.351000000000009 1.0070006679999892
0.352800000000009 1.001182073999999
0.354600000000009 1.0143116480000032
0.356400000000009 1.0367326279999958
0.358200000000009 1.0301799910000113
0.360000000000009 1.031072349999988
0.361800000000009 1.0436014180000086
0.363600000000009 1.0269851950000088
0.365400000000009 1.0221405890000028
0.367200000000009 1.0361376099999973
0.369000000000009 1.064700517999995
0.370800000000009 1.0313342309999882
0.372600000000009 1.0496000900000126
0.374400000000009 1.0485009169999842
0.376200000000009 1.0681117780000022
0.378000000000009 1.060449972000015
0.379800000000009 1.0752898719999848
0.381600000000009 1.0670272419999947
0.383400000000009 1.0811255020000203
0.385200000000009 1.074791547999979
0.387000000000009 1.0765260400000045
0.388800000000009 1.0802022900000168
0.390600000000009 1.086685760999984
0.392400000000009 1.0895800849999944
0.394200000000009 1.1127835430000061
0.396000000000009 1.0565327740000043
0.397800000000009 1.0999480689999928
0.399600000000009 1.0829914500000086
0.401400000000009 1.0745897420000006
0.403200000000009 1.121862004999997
0.405000000000009 1.0836399610000171
0.406800000000009 1.1115589609999859
0.408600000000009 1.105154572999993
0.410400000000009 1.1267740650000064
0.412200000000009 1.1342948260000014
0.414000000000009 1.1247361590000082
0.415800000000009 1.1166146629999787
0.417600000000009 1.1312461290000044
0.419400000000009 1.1272714270000108
0.421200000000009 1.1219699639999874
0.423000000000009 1.1411112810000077
0.42480000000001 1.1206431909999992
0.42660000000001 1.140398179000016
0.42840000000001 1.1658230159999903
0.43020000000001 1.1435725359999935
0.43200000000001 1.1515992850000032
0.43380000000001 1.1646682900000087
0.43560000000001 1.1618836090000002
0.43740000000001 1.178008291999987
0.43920000000001 1.1846380940000074
0.44100000000001 1.190607964999998
0.44280000000001 1.186440212000008
0.44460000000001 1.1803891369999917
0.44640000000001 1.1677340809999919
0.44820000000001 1.1690867500000195
0.45000000000001 1.1685463529999822
0.45180000000001 1.1853600960000108
0.45360000000001 1.1933162720000041
0.45540000000001 1.2083466359999875
0.45720000000001 1.2172440859999938
0.45900000000001 1.2096343470000193
0.46080000000001 1.208409443999983
0.46260000000001 1.2131457570000066
0.46440000000001 1.2439052139999944
0.46620000000001 1.254621646000004
0.46800000000001 1.267127299000009
0.46980000000001 1.2668483770000023
0.47160000000001 1.2867394120000029
0.47340000000001 1.2865477959999794
0.47520000000001 1.2565028600000119
0.47700000000001 1.2348971979999988
0.47880000000001 1.2345015049999972
0.48060000000001 1.2320451360000106
0.48240000000001 1.251284150999993
0.48420000000001 1.2480347050000091
0.48600000000001 1.2466495889999862
0.48780000000001 1.266117817999998
0.48960000000001 1.2717924270000083
0.49140000000001 1.254183127999994
0.49320000000001 1.2538866350000148
0.49500000000001 1.262387652000001
0.49680000000001 1.265119430999988
0.49860000000001 1.2755688229999862
0.500400000000011 1.2820983520000198
0.502200000000011 1.285547285000007
0.504000000000011 1.2961347279999984
0.505800000000011 1.2882635249999908
0.507600000000011 1.2678346769999962
0.509400000000011 1.2919840559999898
0.511200000000011 1.2946725810000146
0.513000000000011 1.2914582159999952
0.514800000000011 1.2641483689999973
0.516600000000011 1.3121498710000026
0.518400000000011 1.2933407829999908
0.520200000000011 1.3045559680000167
0.522000000000011 1.3095764009999868
0.523800000000011 1.2942838750000192
0.525600000000011 1.3136580249999952
0.527400000000011 1.331618308000003
0.529200000000011 1.3259274109999808
0.531000000000011 1.3188757940000073
0.532800000000011 1.3146547670000075
0.534600000000011 1.3411686350000025
0.536400000000011 1.3443283699999995
0.538200000000011 1.3443932330000052
0.540000000000011 1.3626177869999765
0.541800000000011 1.3420739700000013
0.543600000000011 1.3478913360000035
0.545400000000011 1.3482811570000024
0.547200000000011 1.3367553390000069
0.549000000000011 1.373149213000005
0.550800000000011 1.3724929200000133
0.552600000000011 1.3917619889999742
0.554400000000011 1.385077190000004
0.556200000000011 1.379154007000011
0.558000000000011 1.3763554219999605
0.559800000000011 1.3786931290000553
0.561600000000011 1.3918481919999977
0.563400000000011 1.379649441999959
0.565200000000011 1.3932972990000394
0.567000000000011 1.3939714609999783
0.568800000000011 1.3994903459999932
0.570600000000011 1.3843345050000266
0.572400000000011 1.4101987009999561
0.574200000000011 1.4233057550000012
0.576000000000012 1.3935219850000067
0.577800000000012 1.406335155000022
0.579600000000012 1.4115243389999819
0.581400000000012 1.4275728210000125
0.583200000000012 1.431577663999974
0.585000000000012 1.4191222020000396
0.586800000000012 1.4108495890000086
0.588600000000012 1.4403059029999667
0.590400000000012 1.4384320770000159
0.592200000000012 1.435679848999996
0.594000000000012 1.4466853519999745
0.595800000000012 1.4528009530000077
0.597600000000012 1.435128144000032
0.599400000000012 1.4746495989999744
0.601200000000012 1.4574609620000274
0.603000000000012 1.447220453
0.604800000000012 1.4352810069999578
0.606600000000012 1.458892995000042
0.608400000000012 1.4847190950000027
0.610200000000012 1.499065001999952
0.612000000000012 1.4699298130000216
0.613800000000012 1.4642441920000238
0.615600000000012 1.4673509300000092
0.617400000000012 1.4609473679999496
0.619200000000012 1.491006513000002
0.621000000000012 1.5000227570000106
0.622800000000012 1.4861653930000216
0.624600000000012 1.4892634079999993
0.626400000000012 1.4965502210000068
0.628200000000012 1.4938187189999894
0.630000000000012 1.490247678000003
0.631800000000012 1.5222411319999765
0.633600000000012 1.474725406999994
0.635400000000012 1.4923635620000368
0.637200000000012 1.4881866039999636
0.639000000000012 1.510191791000011
0.640800000000012 1.5092336360000331
0.642600000000012 1.5174282829999584
0.644400000000012 1.5208457049999993
0.646200000000012 1.5064151130000027
0.648000000000012 1.5147915370000078
0.649800000000012 1.513172169000029
0.651600000000013 1.5856547329999557
0.653400000000013 1.590226795000035
0.655200000000013 1.6509001509999734
0.657000000000013 1.6190055879999932
0.658800000000013 1.642447983000011
0.660600000000013 1.5518003309999813
0.662400000000013 1.548296530000016
0.664200000000013 1.54641376699999
0.666000000000013 1.5589932580000436
0.667800000000013 1.5424427629999968
0.669600000000013 1.554717640999968
0.671400000000013 1.5592606300000398
0.673200000000013 1.5588239559999693
0.675000000000013 1.5644566189999978
0.676800000000013 1.5676351289999957
0.678600000000013 1.5713007859999948
0.680400000000013 1.5705101960000434
0.682200000000013 1.579292104999979
0.684000000000013 1.5822293019999734
0.685800000000013 1.5684353630000487
0.687600000000013 1.5859590499999854
0.689400000000013 1.5642437409999843
0.691200000000013 1.5819843930000275
0.693000000000013 1.5990584599999806
0.694800000000013 1.6139211749999731
0.696600000000013 1.6035052820000146
0.698400000000013 1.599442511999996
0.700200000000013 1.6086046110000325
0.702000000000013 1.6015493339999693
0.703800000000013 1.6413083959999994
0.705600000000013 1.606982548000019
0.707400000000013 1.6165657309999801
0.709200000000013 1.6364922349999915
0.711000000000013 1.6067872030000103
0.712800000000013 1.6181488230000127
0.714600000000013 1.619902216000014
0.716400000000013 1.631144887000005
0.718200000000013 1.6191851939999538
0.720000000000013 1.659501363000004
0.721800000000013 1.6202164630000198
0.723600000000013 1.6430086679999931
0.725400000000013 1.651212562000012
0.727200000000014 1.6213647980000019
0.729000000000014 1.630469732999984
0.730800000000014 1.6681766440000274
0.732600000000014 1.6529589740000006
0.734400000000014 1.6535733079999773
0.736200000000014 1.6730751100000134
0.738000000000014 1.6543379739999864
0.739800000000014 1.6674461220000012
0.741600000000014 1.7272237569999902
0.743400000000014 1.6457368169999995
0.745200000000014 1.6829617960000292
0.747000000000014 1.6993078149999974
0.748800000000014 1.6850991469999599
0.750600000000014 1.6915146980000486
0.752400000000014 1.7593661739999789
0.754200000000014 1.7746237150000184
0.756000000000014 1.7742647929999862
0.757800000000014 1.7693446650000055
0.759600000000014 1.7525055350000116
0.761400000000014 1.779989382999986
0.763200000000014 1.7696990050000068
0.765000000000014 1.77937293399998
0.766800000000014 1.7765017090000015
0.768600000000014 1.787952372999996
0.770400000000014 1.7765263790000176
0.772200000000014 1.796444077999979
0.774000000000014 1.7889851250000106
0.775800000000014 1.78846917300001
0.777600000000014 1.798570371999972
0.779400000000014 1.7419897920000267
0.781200000000014 1.720783052999991
0.783000000000014 1.7650772960000154
0.784800000000014 1.7297815709999895
0.786600000000014 1.7453594439999733
0.788400000000014 1.7310390080000388
0.790200000000014 1.7404089890000023
0.792000000000014 1.7348161819999746
0.793800000000014 1.7590742390000287
0.795600000000014 1.7611916189999874
0.797400000000014 1.7698838459999706
0.799200000000014 1.7437989790000188
0.801000000000014 1.7627526339999804
0.802800000000015 1.781614750000017
0.804600000000015 1.771031999999991
0.806400000000015 1.773659140999996
0.808200000000015 1.760563454000021
0.810000000000015 1.7656719400000043
0.811800000000015 1.779449131999968
0.813600000000015 1.7878784140000334
0.815400000000015 1.7804322540000044
0.817200000000015 1.7667256539999698
0.819000000000015 1.8142189829999893
0.820800000000015 1.800948080000012
0.822600000000015 1.7932957180000244
0.824400000000015 1.8085933759999762
0.826200000000015 1.805059706999998
0.828000000000015 1.8099260810000146
0.829800000000015 1.8210462119999988
0.831600000000015 1.8288249579999842
0.833400000000015 1.8108398530000045
0.835200000000015 1.8135649669999907
0.837000000000015 1.8226631330000487
0.838800000000015 1.8239805910000086
0.840600000000015 1.8296838169999319
0.842400000000015 1.8340896490000205
0.844200000000015 1.8251707680000209
0.846000000000015 1.834552973999962
0.847800000000015 1.8554224220000606
0.849600000000015 1.8298121809999657
0.851400000000015 1.8472051579999516
0.853200000000015 1.841622955000048
0.855000000000015 1.8744565519999696
0.856800000000015 1.8839184529999784
0.858600000000015 1.8515982060000624
0.860400000000015 1.8466494719999673
0.862200000000015 1.8696788780000588
0.864000000000015 1.8821746099999928
0.865800000000015 1.8886451559999387
0.867600000000015 1.8815054250000003
0.869400000000015 1.8703822429999946
0.871200000000015 1.867538029000002
0.873000000000015 1.8977237480000895
0.874800000000015 1.8468590669999685
0.876600000000015 1.8653538170000274
0.878400000000016 1.8614078619999646
0.880200000000016 1.8916212230000156
0.882000000000016 1.8845773680000093
0.883800000000016 1.8856223829999408
0.885600000000016 1.8721626510000533
0.887400000000016 1.8968760069999462
0.889200000000016 1.9017023010000003
0.891000000000016 1.8865866020000794
0.892800000000016 1.8865008989999978
0.894600000000016 1.8979396409999936
0.896400000000016 1.883480709999958
0.898200000000016 1.9053599559999839
0.900000000000016 1.8803886169999942
0.901800000000016 1.870644723000055
0.903600000000016 1.901717125999994
0.905400000000016 1.8719244739999112
0.907200000000016 1.889048312
0.909000000000016 1.8906299300000455
0.910800000000016 1.8983019959999865
0.912600000000016 1.8894377970000278
0.914400000000016 1.8942078100000117
0.916200000000016 1.9148427659999925
0.918000000000016 1.9010366769999791
0.919800000000016 1.8846817549999741
0.921600000000016 1.8802612450000424
0.923400000000016 1.9279546709999522
0.925200000000016 1.9274150730000201
0.927000000000016 1.8869237590000694
0.928800000000016 1.8945412659999192
0.930600000000016 1.8836843259999796
0.932400000000016 1.904193128000088
0.934200000000016 1.9225182289999339
0.936000000000016 1.9141480480000155
0.937800000000016 1.9238121409999849
0.939600000000016 1.9295573730000797
0.941400000000016 1.9081491469999037
0.943200000000016 1.8775079900000264
0.945000000000016 1.8664906039999778
0.946800000000016 1.8815786530000196
0.948600000000016 1.8894877469999756
0.950400000000016 1.9003447510000342
0.952200000000016 1.8879228959999637
0.954000000000017 1.9740999770000371
0.955800000000017 1.990956442999959
0.957600000000017 1.9700136500000553
0.959400000000017 1.9632489150000083
0.961200000000017 1.9700743019999436
0.963000000000017 1.9720532219999996
0.964800000000017 1.948782665000067
0.966600000000017 1.95451255699993
0.968400000000017 1.9671644690000676
0.970200000000017 1.966070746000014
0.972000000000017 1.9681036179999865
0.973800000000017 1.9570670969999355
0.975600000000017 1.9630490850000797
0.977400000000017 1.9836460209999132
0.979200000000017 1.9665737290000607
0.981000000000017 1.9525595919999432
0.982800000000017 1.9666841780000368
0.984600000000017 1.9467955500000471
0.986400000000017 1.9534150119999367
0.988200000000017 1.9625945960000308
0.990000000000017 1.9660529789999828
0.991800000000017 1.9504050509999615
0.993600000000017 1.951714837000054
0.995400000000017 1.9463124019999896
0.997200000000017 1.9144672820000324


==> Images/Results/planesource_timesteptimes_ref_m40.txt <==
t steptime
0.0 0.150481294
0.00180000000000005 0.16771063000000003
0.0036000000000001 0.16620600600000002
0.00540000000000015 0.17921979099999996
0.00720000000000021 0.20114627399999996
0.00900000000000026 0.22120444300000008
0.0108000000000003 0.2318827619999999
0.0126000000000004 0.25673475300000015
0.0144000000000004 0.26412857999999995
0.0162000000000005 0.29544484399999993
0.0180000000000005 0.31693750499999984
0.0198000000000006 0.316797443
0.0216000000000006 0.3388859850000001
0.0234000000000007 0.34907084700000013
0.0252000000000007 0.3599319510000001
0.0270000000000008 0.37692710299999943
0.0288000000000008 0.4081409040000006
0.0306000000000009 0.41692461899999955
0.0324000000000009 0.4246239790000006
0.034200000000001 0.45264983700000005
0.036000000000001 0.45532478099999985
0.0378000000000011 0.46862121000000023
0.0396000000000011 0.49297346199999925
0.0414000000000012 0.49094001300000034
0.0432000000000012 0.5061656469999996
0.0450000000000013 0.511879136000001
0.0468000000000013 0.5244269709999987
0.0486000000000014 0.5445282120000012
0.0504000000000014 0.5553104050000002
0.0522000000000015 0.5616186719999998
0.0540000000000015 0.5722309389999989
0.0558000000000016 0.5904989199999999
0.0576000000000016 0.5913136310000002
0.0594000000000017 0.6020050650000002
0.0612000000000018 0.6315472579999994
0.0630000000000018 0.6501939220000015
0.0648000000000019 0.6589835329999989
0.0666000000000019 0.6447228569999996
0.068400000000002 0.6595611080000019
0.070200000000002 0.6807712829999986
0.0720000000000021 0.6936257290000007
0.0738000000000021 0.7073146880000003
0.0756000000000022 0.7010290789999978
0.0774000000000022 0.7177119000000012
0.0792000000000023 0.7160099560000006
0.0810000000000023 0.7486768989999995
0.0828000000000024 0.7544988590000017
0.0846000000000024 0.7606268380000003
0.0864000000000025 0.7600241779999983
0.0882000000000025 0.7755601030000001
0.0900000000000026 0.7805297399999986
0.0918000000000026 0.7842362750000014
0.0936000000000027 0.7965743419999995
0.0954000000000027 0.7966554979999998
0.0972000000000028 0.8153448780000012
0.0990000000000028 0.8310030190000006
0.100800000000003 0.849658539
0.102600000000003 0.8332456649999997
0.104400000000003 0.8294188640000009
0.106200000000003 0.8585202319999965
0.108000000000003 0.886359504000005
0.109800000000003 0.8894355269999963
0.111600000000003 0.8921461790000009
0.113400000000003 0.8942381809999986
0.115200000000003 0.9039782099999982
0.117000000000003 0.9436409830000017
0.118800000000003 0.9236602510000012
0.120600000000003 0.9215911439999971
0.122400000000004 0.9555226940000026
0.124200000000004 0.9612957289999997
0.126000000000004 0.9513991720000021
0.127800000000004 0.9757013719999961
0.129600000000004 0.9691853120000005
0.131400000000004 0.968499087000005
0.133200000000004 0.9763513339999932
0.135000000000004 0.9885536160000044
0.136800000000004 1.0024604739999958
0.138600000000004 0.9848342440000053
0.140400000000004 1.0165886759999978
0.142200000000004 1.025741521999997
0.144000000000004 1.0032912720000056
0.145800000000004 1.0463126239999951
0.147600000000004 1.0447733029999995
0.149400000000004 1.0538838240000032
0.151200000000004 1.047005763999998
0.153000000000004 1.1153416770000035
0.154800000000004 1.0683557799999974
0.156600000000004 1.0837963609999974
0.158400000000005 1.0831725190000014
0.160200000000005 1.087160639000004
0.162000000000005 1.1202212409999959
0.163800000000005 1.1115923750000007
0.165600000000005 1.1226651260000011
0.167400000000005 1.1183841609999945
0.169200000000005 1.14976960300001
0.171000000000005 1.1262478139999956
0.172800000000005 1.128755119999994
0.174600000000005 1.1702574620000092
0.176400000000005 1.1690994639999985
0.178200000000005 1.1833781969999961
0.180000000000005 1.2167291089999992
0.181800000000005 1.203180149000005
0.183600000000005 1.192541650999999
0.185400000000005 1.1710068870000043
0.187200000000005 1.2301223369999974
0.189000000000005 1.2239915139999908
0.190800000000005 1.2234435900000022
0.192600000000006 1.2519558890000013
0.194400000000006 1.2108565630000072
0.196200000000006 1.2558372769999977
0.198000000000006 1.2282839679999995
0.199800000000006 1.244420052999999
0.201600000000006 1.2601637860000068
0.203400000000006 1.255353937999999
0.205200000000006 1.2874941809999996
0.207000000000006 1.2980659169999882
0.208800000000006 1.2928199610000064
0.210600000000006 1.3213612259999934
0.212400000000006 1.2864847850000132
0.214200000000006 1.3171165279999997
0.216000000000006 1.3227629430000007
0.217800000000006 1.3484684529999953
0.219600000000006 1.3281143650000047
0.221400000000006 1.3427068539999993
0.223200000000006 1.3611675169999984
0.225000000000006 1.3514826929999941
0.226800000000006 1.3965451669999993
0.228600000000007 1.385760407999996
0.230400000000007 1.3754064190000008
0.232200000000007 1.3767408230000058
0.234000000000007 1.4077028840000025
0.235800000000007 1.354181269999998
0.237600000000007 1.3630537680000003
0.239400000000007 1.4151803059999963
0.241200000000007 1.3926928869999955
0.243000000000007 1.4168358420000118
0.244800000000007 1.437020180999994
0.246600000000007 1.441004582000005
0.248400000000007 1.463517146000001
0.250200000000007 1.4664120719999971
0.252000000000007 1.4610961350000053
0.253800000000007 1.4353440390000003
0.255600000000007 1.4572595299999875
0.257400000000007 1.5418750750000072
0.259200000000007 1.4817914909999956
0.261000000000007 1.4866376230000071
0.262800000000007 1.494919942999985
0.264600000000007 1.5041860480000082
0.266400000000007 1.5318815619999953
0.268200000000007 1.504456561000012
0.270000000000007 1.5402268469999854
0.271800000000007 1.5410351419999984
0.273600000000008 1.5354738440000233
0.275400000000008 1.530584602999994
0.277200000000008 1.5302532039999903
0.279000000000008 1.5829509920000078
0.280800000000008 1.5634284120000075
0.282600000000008 1.5684500049999883
0.284400000000008 1.5929552629999932
0.286200000000008 1.6099603810000076
0.288000000000008 1.5837519399999849
0.289800000000008 1.6095720590000155
0.291600000000008 1.594503623999998
0.293400000000008 1.5766337990000068
0.295200000000008 1.6084154600000033
0.297000000000008 1.5928919759999758
0.298800000000008 1.6074464620000128
0.300600000000008 1.6621256509999967
0.302400000000008 1.647185411999999
0.304200000000008 1.6462203910000142
0.306000000000008 1.6663527620000025
0.307800000000008 1.6292524769999943
0.309600000000008 1.675236425999998
0.311400000000008 1.6532322489999842
0.313200000000008 1.6662540260000185
0.315000000000008 1.6621344779999845
0.316800000000008 1.6569394580000107
0.318600000000008 1.690809938000001
0.320400000000008 1.703203349000006
0.322200000000008 1.6751155780000033
0.324000000000008 1.7182677239999862
0.325800000000008 1.670092062000009
0.327600000000008 1.7371005509999975
0.329400000000008 1.717107335999998
0.331200000000008 1.7225638680000088
0.333000000000008 1.7805501539999966
0.334800000000008 1.7263967149999928
0.336600000000008 1.7404609490000098
0.338400000000008 1.7665728139999999
0.340200000000008 1.7476795540000012
0.342000000000008 1.7414567869999757
0.343800000000008 1.7663516420000178
0.345600000000008 1.7781379329999822
0.347400000000008 1.804397544000011
0.349200000000009 1.770603537999989
0.351000000000009 1.8019205460000194
0.352800000000009 1.7757169889999886
0.354600000000009 1.811425724000003
0.356400000000009 1.910967989999989
0.358200000000009 1.826925970000019
0.360000000000009 1.8352395640000054
0.361800000000009 1.8341532540000003
0.363600000000009 1.8487562619999949
0.365400000000009 1.8226405309999905
0.367200000000009 1.8618599860000131
0.369000000000009 1.847070223000003
0.370800000000009 1.8776840679999793
0.372600000000009 1.8423223650000011
0.374400000000009 1.8367089239999927
0.376200000000009 1.8638494310000056
0.378000000000009 1.884479644999999
0.379800000000009 1.8761478039999986
0.381600000000009 1.8770661500000188
0.383400000000009 1.8791744449999896
0.385200000000009 1.9198464620000095
0.387000000000009 1.9254517899999826
0.388800000000009 1.9768284550000033
0.390600000000009 1.9366353780000054
0.392400000000009 1.971941485000002
0.394200000000009 1.8896138659999906
0.396000000000009 1.9393001760000175
0.397800000000009 1.9461210709999932
0.399600000000009 1.9356095210000035
0.401400000000009 2.040302208000014
0.403200000000009 1.959701415999973
0.405000000000009 1.9498569500000258
0.406800000000009 1.9916281969999545
0.408600000000009 2.004282864000004
0.410400000000009 1.9856787470000086
0.412200000000009 1.971456685000021
0.414000000000009 1.995140316000004
0.415800000000009 2.011041585999976
0.417600000000009 2.0283855339999945
0.419400000000009 2.008938449000027
0.421200000000009 2.0314322919999768
0.423000000000009 2.033002194000005
0.42480000000001 2.0397068920000265
0.42660000000001 2.001903585999969
0.42840000000001 2.0595767760000285
0.43020000000001 2.0403456559999995
0.43200000000001 2.0203673049999793
0.43380000000001 2.0608876269999996
0.43560000000001 2.071159453000007
0.43740000000001 2.0813875590000066
0.43920000000001 2.0384368349999704
0.44100000000001 2.0637727280000036
0.44280000000001 2.0949936100000173
0.44460000000001 2.09493825200002
0.44640000000001 2.129760510999972
0.44820000000001 2.1205954349999843
0.45000000000001 2.1025634290000426
0.45180000000001 2.118579332999957
0.45360000000001 2.1289595510000368
0.45540000000001 2.1435520729999666
0.45720000000001 2.1121128440000234
0.45900000000001 2.184096920999991
0.46080000000001 2.1724897430000283
0.46260000000001 2.1571869149999543
0.46440000000001 2.1608153160000256
0.46620000000001 2.1397117980000075
0.46800000000001 2.178015157999994
0.46980000000001 2.1831108299999755
0.47160000000001 2.1863330450000262
0.47340000000001 2.2010209179999833
0.47520000000001 2.2309330170000408
0.47700000000001 2.225664525999946
0.47880000000001 2.1987669880000453
0.48060000000001 2.2387083619999544
0.48240000000001 2.1946476940000252
0.48420000000001 2.2463419449999833
0.48600000000001 2.200410132999991
0.48780000000001 2.242943786000012
0.48960000000001 2.2324742780000406
0.49140000000001 2.207611730999986
0.49320000000001 2.2577470929999777
0.49500000000001 2.268134306000036
0.49680000000001 2.256570078999971
0.49860000000001 2.2592037179999807
0.500400000000011 2.249837545000048
0.502200000000011 2.2448751069999844
0.504000000000011 2.2911840589999883
0.505800000000011 2.2759900369999855
0.507600000000011 2.2670201000000247
0.509400000000011 2.3190598350000187
0.511200000000011 2.2847039739999673
0.513000000000011 2.2875220690000333
0.514800000000011 2.2940513949999968
0.516600000000011 2.2851177289999782
0.518400000000011 2.3824088910000114
0.520200000000011 2.327890577000005
0.522000000000011 2.320760892999999
0.523800000000011 2.35210327599998
0.525600000000011 2.329144547999988
0.527400000000011 2.3770837110000116
0.529200000000011 2.3426483730000314
0.531000000000011 2.3402777989999777
0.532800000000011 2.3616435469999715
0.534600000000011 2.3552153510000267
0.536400000000011 2.3632385070000055
0.538200000000011 2.4200912299999686
0.540000000000011 2.4073346549999997
0.541800000000011 2.373713563000024
0.543600000000011 2.4267971909999915
0.545400000000011 2.4431997930000193
0.547200000000011 2.4041332399999646
0.549000000000011 2.4079088170000205
0.550800000000011 2.4277409200000193
0.552600000000011 2.4467968760000076
0.554400000000011 2.4365594889999898
0.556200000000011 2.458451451999963
0.558000000000011 2.470048276
0.559800000000011 2.436108079999997
0.561600000000011 2.457893934000026
0.563400000000011 2.434825408999984
0.565200000000011 2.4777407430000267
0.567000000000011 2.4470486860000165
0.568800000000011 2.5111697869999716
0.570600000000011 2.4567630299999905
0.572400000000011 2.4670048899999983
0.574200000000011 2.488571105999995
0.576000000000012 2.4950396950000027
0.577800000000012 2.502524405000031
0.579600000000012 2.5032783269999754
0.581400000000012 2.4929517250000117
0.583200000000012 2.5313458950000154
0.585000000000012 2.504424653000001
0.586800000000012 2.521814067999969
0.588600000000012 2.5272863030000394
0.590400000000012 2.5610797049999974
0.592200000000012 2.5401204319999806
0.594000000000012 2.572879597999986
0.595800000000012 2.5605753180000193
0.597600000000012 2.5677561139999625
0.599400000000012 2.593096349999996
0.601200000000012 2.5567971190000662
0.603000000000012 2.55705146899993
0.604800000000012 2.590562255000009
0.606600000000012 2.5846525340000426
0.608400000000012 2.5891225169999643
0.610200000000012 2.5772503670000333
0.612000000000012 2.577167935000034
0.613800000000012 2.6172408879999693
0.615600000000012 2.635310519999962
0.617400000000012 2.629746127999965
0.619200000000012 2.622305767000057
0.621000000000012 2.635181995000039
0.622800000000012 2.6526352679999263
0.624600000000012 2.6932751020000296
0.626400000000012 2.647522055999957
0.628200000000012 2.658287294000047
0.630000000000012 2.6987386849999666
0.631800000000012 2.673224487000084
0.633600000000012 2.6868930039998986
0.635400000000012 2.710796146000007
0.637200000000012 2.673770805999993
0.639000000000012 2.673271975000034
0.640800000000012 2.676214201999983
0.642600000000012 2.6905245650000325
0.644400000000012 2.6992203539999764
0.646200000000012 2.699197488999971
0.648000000000012 2.711194484000089
0.649800000000012 2.6807263409999678
0.651600000000013 2.738429515000007
0.653400000000013 2.7174113429999807
0.655200000000013 2.6843241789999865
0.657000000000013 2.7218967590000602
0.658800000000013 2.7185143859999243
0.660600000000013 2.7436167260000275
0.662400000000013 2.733833345999983
0.664200000000013 2.7430864760000304
0.666000000000013 2.8788409589999446
0.667800000000013 2.789558095000075
0.669600000000013 2.7767077299999983
0.671400000000013 2.7398800949999895
0.673200000000013 2.776571170000011
0.675000000000013 2.8302479399999356
0.676800000000013 2.7845016130000886
0.678600000000013 2.8838340609999022
0.680400000000013 2.814795729000025
0.682200000000013 2.795032982000066
0.684000000000013 2.825407403999975
0.685800000000013 2.8250554879999754
0.687600000000013 2.8231414030000224
0.689400000000013 2.835337496999955
0.691200000000013 2.8275306269999874
0.693000000000013 2.8706362740000486
0.694800000000013 2.8693890340000507
0.696600000000013 2.854160431999958
0.698400000000013 2.8537129789999653
0.700200000000013 2.848510810999983
0.702000000000013 2.869339074000095
0.703800000000013 2.8491665589999684
0.705600000000013 2.880303423999976
0.707400000000013 2.8562719540000217
0.709200000000013 2.908524725999996
0.711000000000013 2.905652344000032
0.712800000000013 2.8894871849998935
0.714600000000013 2.94191008100006
0.716400000000013 2.9544576329999472
0.718200000000013 2.9243967940000175
0.720000000000013 2.9147270949999893
0.721800000000013 2.9417990370000098
0.723600000000013 2.9472432549999894
0.725400000000013 2.9624978589999955
0.727200000000014 2.9384036370000786
0.729000000000014 2.940971461999993
0.730800000000014 2.963135614999942
0.732600000000014 2.9569250210000746
0.734400000000014 3.012009624999905
0.736200000000014 2.9730525750001107
0.738000000000014 2.9894664109999667
0.739800000000014 3.0209108770000057
0.741600000000014 2.9849421609999354
0.743400000000014 3.021735139000043
0.745200000000014 2.9953659079999397
0.747000000000014 3.0230669230001013
0.748800000000014 3.040617662999921
0.750600000000014 2.983565039000041
0.752400000000014 3.074812741999949
0.754200000000014 3.00381410600005
0.756000000000014 3.077818156000035
0.757800000000014 3.0051778369999056
0.759600000000014 3.001559468000096
0.761400000000014 3.01070619099994
0.763200000000014 3.0546207030000687
0.765000000000014 3.081762759999947
0.766800000000014 3.0812426090000145
0.768600000000014 3.0570086200000333
0.770400000000014 3.068856817999972
0.772200000000014 3.0726899329999924
0.774000000000014 3.0624804369999765
0.775800000000014 3.098531845000025
0.777600000000014 3.067007688999979
0.779400000000014 3.149413148000008
0.781200000000014 3.0995537259999537
0.783000000000014 3.119979734000026
0.784800000000014 3.1375976410000703
0.786600000000014 3.146971528999984
0.788400000000014 3.1140159749999157
0.790200000000014 3.1182091720000926
0.792000000000014 3.137568901999998
0.793800000000014 3.125049534999903
0.795600000000014 3.133280022000008
0.797400000000014 3.2072232670000176
0.799200000000014 3.176914829999987
0.801000000000014 3.1642104680000784
0.802800000000015 3.1281289749999814
0.804600000000015 3.158140696000032
0.806400000000015 3.149173942999937
0.808200000000015 3.217176730999995
0.810000000000015 3.1946894039999734
0.811800000000015 3.134684984000046
0.813600000000015 3.1961393340000086
0.815400000000015 3.2103307170000335
0.817200000000015 3.1791746049999574
0.819000000000015 3.2059292740000274
0.820800000000015 3.23657747499999
0.822600000000015 3.241959571999928
0.824400000000015 3.206171235000056
0.826200000000015 3.200712443000043
0.828000000000015 3.2179685349999545
0.829800000000015 3.2542137350000075
0.831600000000015 3.3087081339999713
0.833400000000015 3.242198624000025
0.835200000000015 3.28942051599995
0.837000000000015 3.276071749000039
0.838800000000015 3.220996627999966
0.840600000000015 3.2569134789999907
0.842400000000015 3.326164451000068
0.844200000000015 3.3263408729999355
0.846000000000015 3.3206880820000606
0.847800000000015 3.3103104330000406
0.849600000000015 3.2682493549999663
0.851400000000015 3.322378423000032
0.853200000000015 3.3360767259999875
0.855000000000015 3.314665376999983
0.856800000000015 3.3372137249999696
0.858600000000015 3.3023883010000645
0.860400000000015 3.369679438999924
0.862200000000015 3.283754290000047
0.864000000000015 3.3065624449999405
0.865800000000015 3.3608692899999824
0.867600000000015 3.3486866550000514
0.869400000000015 3.3527000159999716
0.871200000000015 3.351877181000077
0.873000000000015 3.398076698999944
0.874800000000015 3.3777704090000498
0.876600000000015 3.368291216999978
0.878400000000016 3.347771755999929
0.880200000000016 3.3697865139999976
0.882000000000016 3.3792668880000747
0.883800000000016 3.357323507999922
0.885600000000016 3.5329100260000814
0.887400000000016 3.4066691049999918
0.889200000000016 3.4207252469999503
0.891000000000016 3.3965298289999737
0.892800000000016 3.409727799000052
0.894600000000016 3.3899294770000097
0.896400000000016 3.3934766019999643
0.898200000000016 3.419200526000054
0.900000000000016 3.377347241999928
0.901800000000016 3.34215547600013
0.903600000000016 3.408165650000001
0.905400000000016 3.402761452999812
0.907200000000016 3.3807984250001937
0.909000000000016 3.378467386000011
0.910800000000016 3.3626580829998147
0.912600000000016 3.3938534100000197
0.914400000000016 3.3917136600000504
0.916200000000016 3.3882929599999443
0.918000000000016 3.4258050099999764
0.919800000000016 3.434141101000023
0.921600000000016 3.4213890620001166
0.923400000000016 3.425093519000029
0.925200000000016 3.39877783299994
0.927000000000016 3.4070596569999907
0.928800000000016 3.4097729229999914
0.930600000000016 3.4333450720000656
0.932400000000016 3.426661010999851
0.934200000000016 3.433595015000037
0.936000000000016 3.404526646000022
0.937800000000016 3.3772908830001143
0.939600000000016 3.4305450229999224
0.941400000000016 3.3951085589999366
0.943200000000016 3.36213104400008
0.945000000000016 3.401772797999911
0.946800000000016 3.402877243000148
0.948600000000016 3.4465134939998734
0.950400000000016 3.4022786709999764
0.952200000000016 3.4108671620001587
0.954000000000017 3.4152913660000195
0.955800000000017 3.4204482839998036
0.957600000000017 3.3672723370000313
0.959400000000017 3.4582161390001147
0.961200000000017 3.4256755399999292
0.963000000000017 3.4042795380000825
0.964800000000017 3.4045526279999194
0.966600000000017 3.382797870000104
0.968400000000017 3.426654408999866
0.970200000000017 3.4193679049999446
0.972000000000017 3.4456838660000813
0.973800000000017 3.4300519250000434
0.975600000000017 3.4049392709998756
0.977400000000017 3.3206119989999934
0.979200000000017 3.4090340170000673
0.981000000000017 3.4008493920000546
0.982800000000017 3.3960906429999795
0.984600000000017 3.394658527000047
0.986400000000017 3.361981531999845
0.988200000000017 3.3891069940000307
0.990000000000017 3.3528892460001316
0.991800000000017 3.3556153370000175
0.993600000000017 3.3860195869999643
0.995400000000017 3.3779544669998813
0.997200000000017 3.3225893450000967


==> Images/Results/planesource_timesteptimes_ref_m50.txt <==
t steptime
0.0 0.205796908
0.00180000000000005 0.226808075
0.0036000000000001 0.232464514
0.00540000000000015 0.2667813830000001
0.00720000000000021 0.29283230299999996
0.00900000000000026 0.3246601709999999
0.0108000000000003 0.35672044300000016
0.0126000000000004 0.3810470100000001
0.0144000000000004 0.4233270189999998
0.0162000000000005 0.43931995000000024
0.0180000000000005 0.474364955
0.0198000000000006 0.48474525800000023
0.0216000000000006 0.5274945929999992
0.0234000000000007 0.539778686
0.0252000000000007 0.5639168950000002
0.0270000000000008 0.6071147410000002
0.0288000000000008 0.6217721059999999
0.0306000000000009 0.6418691050000005
0.0324000000000009 0.6541653529999998
0.034200000000001 0.6969168860000003
0.036000000000001 0.6812846050000001
0.0378000000000011 0.7454251969999994
0.0396000000000011 0.7392497969999994
0.0414000000000012 0.7858811279999998
0.0432000000000012 0.7901870470000016
0.0450000000000013 0.8263624639999989
0.0468000000000013 0.8416027889999995
0.0486000000000014 0.8479642300000005
0.0504000000000014 0.8570426359999992
0.0522000000000015 0.9173127160000014
0.0540000000000015 0.899735819
0.0558000000000016 0.9599717090000013
0.0576000000000016 0.9464559459999968
0.0594000000000017 0.9918931860000022
0.0612000000000018 1.0015261189999975
0.0630000000000018 1.0145578200000003
0.0648000000000019 1.0514790640000022
0.0666000000000019 1.0746858709999998
0.068400000000002 1.0717871740000007
0.070200000000002 1.0740565029999978
0.0720000000000021 1.1134594730000025
0.0738000000000021 1.116777405999997
0.0756000000000022 1.157854663000002
0.0774000000000022 1.1462519120000003
0.0792000000000023 1.1504665099999976
0.0810000000000023 1.2125243740000045
0.0828000000000024 1.217309133999997
0.0846000000000024 1.2136430070000017
0.0864000000000025 1.2183807429999973
0.0882000000000025 1.2245233160000026
0.0900000000000026 1.279305119
0.0918000000000026 1.2807036709999977
0.0936000000000027 1.2933207299999978
0.0954000000000027 1.3081806349999994
0.0972000000000028 1.3367169650000008
0.0990000000000028 1.3514943150000036
0.100800000000003 1.3613697979999984
0.102600000000003 1.3335289890000013
0.104400000000003 1.398513023999996
0.106200000000003 1.3892941390000004
0.108000000000003 1.4112118600000016
0.109800000000003 1.461312761000002
0.111600000000003 1.4743972979999995
0.113400000000003 1.481841805000002
0.115200000000003 1.507785014999996
0.117000000000003 1.5055648149999996
0.118800000000003 1.4813813949999997
0.120600000000003 1.514356118000002
0.122400000000004 1.5439213300000034
0.124200000000004 1.5665846750000014
0.126000000000004 1.5519047069999914
0.127800000000004 1.5428168500000083
0.129600000000004 1.6169744769999994
0.131400000000004 1.5895043399999906
0.133200000000004 1.621256778000003
0.135000000000004 1.6327025169999985
0.136800000000004 1.6331307500000065
0.138600000000004 1.6763566819999909
0.140400000000004 1.639698291000002
0.142200000000004 1.69026065300001
0.144000000000004 1.6845180919999905
0.145800000000004 1.6665884640000002
0.147600000000004 1.7237351640000043
0.149400000000004 1.725658660999997
0.151200000000004 1.7404983300000083
0.153000000000004 1.7418512009999887
0.154800000000004 1.7386562810000044
0.156600000000004 1.7840633459999964
0.158400000000005 1.7792470930000093
0.160200000000005 1.7845901529999963
0.162000000000005 1.8223358719999965
0.163800000000005 1.8134225029999982
0.165600000000005 1.810502120999999
0.167400000000005 1.8543438790000124
0.169200000000005 1.800261845999998
0.171000000000005 1.8740326359999955
0.172800000000005 1.8560650889999977
0.174600000000005 1.8963983659999997
0.176400000000005 1.916181918999996
0.178200000000005 1.887276086
0.180000000000005 1.942946538000001
0.181800000000005 1.9490857660000103
0.183600000000005 1.971915612999993
0.185400000000005 1.9785830969999978
0.187200000000005 1.977042635999993
0.189000000000005 2.004510835000019
0.190800000000005 1.9785552509999889
0.192600000000006 1.9972477029999993
0.194400000000006 2.050169970000013
0.196200000000006 2.0421427480000034
0.198000000000006 2.0595165909999764
0.199800000000006 2.0502773850000153
0.201600000000006 2.117880241999984
0.203400000000006 2.064958202000014
0.205200000000006 2.0804884160000086
0.207000000000006 2.105418066999988
0.208800000000006 2.144052928000008
0.210600000000006 2.1439692649999813
0.212400000000006 2.149865556000009
0.214200000000006 2.1955057369999906
0.216000000000006 2.1757132680000097
0.217800000000006 2.199603136999997
0.219600000000006 2.240902105999993
0.221400000000006 2.1776719980000223
0.223200000000006 2.1865201309999804
0.225000000000006 2.2170270680000215
0.226800000000006 2.235807362999992
0.228600000000007 2.2258289019999893
0.230400000000007 2.2420749820000196
0.232200000000007 2.2799910019999743
0.234000000000007 2.310763252000015
0.235800000000007 2.3037366329999998
0.237600000000007 2.3491282770000055
0.239400000000007 2.289576285999999
0.241200000000007 2.336115766000006
0.243000000000007 2.335653495999992
0.244800000000007 2.349924872999992
0.246600000000007 2.3467364500000087
0.248400000000007 2.3946597240000074
0.250200000000007 2.338275259999989
0.252000000000007 2.417172583999985
0.253800000000007 2.4195217070000012
0.255600000000007 2.354719311000025
0.257400000000007 2.446724983999985
0.259200000000007 2.441259656999989
0.261000000000007 2.501287385000012
0.262800000000007 2.4307553079999877
0.264600000000007 2.423524747000016
0.266400000000007 2.5009067949999917
0.268200000000007 2.5108327549999956
0.270000000000007 2.490928647000004
0.271800000000007 2.504884021999999
0.273600000000008 2.505154157000021
0.275400000000008 2.526807525999999
0.277200000000008 2.532113212999974
0.279000000000008 2.5923599210000248
0.280800000000008 2.546229135999994
0.282600000000008 2.573181278999982
0.284400000000008 2.6127810690000217
0.286200000000008 2.6129239279999865
0.288000000000008 2.5697527079999816
0.289800000000008 2.644446442000003
0.291600000000008 2.6559931259999985
0.293400000000008 2.6950267260000373
0.295200000000008 2.634448089999978
0.297000000000008 2.658338125
0.298800000000008 2.674275182000031
0.300600000000008 2.6527050969999664
0.302400000000008 2.735606935000021
0.304200000000008 2.7119663009999613
0.306000000000008 2.6961846100000457
0.307800000000008 2.7249625829999786
0.309600000000008 2.744198161999975
0.311400000000008 2.785715190000019
0.313200000000008 2.7447946160000356
0.315000000000008 2.7834956569999463
0.316800000000008 2.7815035390000276
0.318600000000008 2.7866204449999827
0.320400000000008 2.7792372709999995
0.322200000000008 2.74251659600003
0.324000000000008 2.8387991409999813
0.325800000000008 2.813147841999978
0.327600000000008 2.8116984170000023
0.329400000000008 2.863279761000001
0.331200000000008 2.8393511529999955
0.333000000000008 2.8573166950000086
0.334800000000008 2.831943724000041
0.336600000000008 2.854648236999992
0.338400000000008 2.8933147739999754
0.340200000000008 2.898318615999983
0.342000000000008 2.869839703000025
0.343800000000008 2.9202682129999857
0.345600000000008 2.898477956000022
0.347400000000008 2.974665105999975
0.349200000000009 2.964894037000022
0.351000000000009 2.9508675149999704
0.352800000000009 2.959387389000028
0.354600000000009 2.9859840510000026
0.356400000000009 2.989731789000018
0.358200000000009 2.9488312290000067
0.360000000000009 3.0003728119999664
0.361800000000009 3.0346724830000085
0.363600000000009 2.987083112999983
0.365400000000009 2.974213931999998
0.367200000000009 3.048341067000024
0.369000000000009 3.0193135089999714
0.370800000000009 3.091090570999995
0.372600000000009 3.1295561640000074
0.374400000000009 3.0435667670000157
0.376200000000009 3.0725987760000066
0.378000000000009 3.064147079999998
0.379800000000009 3.1411047940000003
0.381600000000009 3.0801506660000086
0.383400000000009 3.065175490999991
0.385200000000009 3.1638300550000054
0.387000000000009 3.1117363579999733
0.388800000000009 3.1630684920000363
0.390600000000009 3.1987004939999792
0.392400000000009 3.1547446260000243
0.394200000000009 3.2031392170000004
0.396000000000009 3.1743265119999933
0.397800000000009 3.233282916999997
0.399600000000009 3.167946050000012
0.401400000000009 3.287962687000004
0.403200000000009 3.2129899990000013
0.405000000000009 3.249787822999963
0.406800000000009 3.2664631040000245
0.408600000000009 3.2074666340000135
0.410400000000009 3.2797034449999956
0.412200000000009 3.277487060999988
0.414000000000009 3.2649044780000054
0.415800000000009 3.2657113039999786
0.417600000000009 3.3384017449999988
0.419400000000009 3.26022989300003
0.421200000000009 3.309993907999967
0.423000000000009 3.3562880790000236
0.42480000000001 3.3759454579999897
0.42660000000001 3.435393107999971
0.42840000000001 3.3857743650000316
0.43020000000001 3.34754350999998
0.43200000000001 3.371260506999988
0.43380000000001 3.4433878290000166
0.43560000000001 3.431052104999992
0.43740000000001 3.383065673000033
0.43920000000001 3.41567355199993
0.44100000000001 3.4287487510000574
0.44280000000001 3.45787400100005
0.44460000000001 3.421778091999954
0.44640000000001 3.51493501799996
0.44820000000001 3.487896525999986
0.45000000000001 3.5318857420000995
0.45180000000001 3.4814419569999018
0.45360000000001 3.5342161360000546
0.45540000000001 3.491884796000022
0.45720000000001 3.481663260000005
0.45900000000001 3.541267922999964
0.46080000000001 3.5198889839999765
0.46260000000001 3.5960695649999934
0.46440000000001 3.559871588000078
0.46620000000001 3.5774301209999066
0.46800000000001 3.537665175000029
0.46980000000001 3.587372424000023
0.47160000000001 3.589471429000014
0.47340000000001 3.5405879529999993
0.47520000000001 3.598667371000033
0.47700000000001 3.6589688049999722
0.47880000000001 3.643602030000011
0.48060000000001 3.6708158669999875
0.48240000000001 3.6348671009999407
0.48420000000001 3.7217546140000195
0.48600000000001 3.616988061000029
0.48780000000001 3.6936375149999776
0.48960000000001 3.717537397000001
0.49140000000001 3.712788964999959
0.49320000000001 3.655951146999996
0.49500000000001 3.7193858699999964
0.49680000000001 3.7399231350000264
0.49860000000001 3.745658848000062
0.500400000000011 3.724217600999964
0.502200000000011 3.7861620559999665
0.504000000000011 3.788050652000038
0.505800000000011 3.781357111000034
0.507600000000011 3.7564428409999664
0.509400000000011 3.7858067019999453
0.511200000000011 3.7912633680000454
0.513000000000011 3.8008832770000254
0.514800000000011 3.7681760749999285
0.516600000000011 3.852919924000048
0.518400000000011 3.82061722200001
0.520200000000011 3.7668604379999806
0.522000000000011 3.891478043999996
0.523800000000011 3.8435137779999877
0.525600000000011 3.871901552000054
0.527400000000011 3.936758521999991
0.529200000000011 3.866686069000025
0.531000000000011 3.905953644999954
0.532800000000011 3.9532373189999817
0.534600000000011 3.933391051000058
0.536400000000011 3.9723692469999605
0.538200000000011 3.939156281999999
0.540000000000011 3.970805055000028
0.541800000000011 3.955697889000021
0.543600000000011 4.008066816999985
0.545400000000011 4.018179059999966
0.547200000000011 4.005141397999978
0.549000000000011 4.025859727000011
0.550800000000011 4.011730044000046
0.552600000000011 3.9869567219999453
0.554400000000011 4.041441372999998
0.556200000000011 4.019796121000013
0.558000000000011 4.023761916000012
0.559800000000011 3.9576664039999514
0.561600000000011 4.046343960000058
0.563400000000011 4.019986273999962
0.565200000000011 4.018488101999992
0.567000000000011 4.099007927000002
0.568800000000011 4.111419374000093
0.570600000000011 4.124276122999959
0.572400000000011 4.123444124999992
0.574200000000011 4.068282285000009
0.576000000000012 4.086495180000043
0.577800000000012 4.069615010999996
0.579600000000012 4.174499459000003
0.581400000000012 4.1473599579999245
0.583200000000012 4.1778468960000055
0.585000000000012 4.14668387100005
0.586800000000012 4.1447301700000025
0.588600000000012 4.115831646999936
0.590400000000012 4.160319801000014
0.592200000000012 4.175761230000035
0.594000000000012 4.237997999999948
0.595800000000012 4.261063003000004
0.597600000000012 4.250378503999968
0.599400000000012 4.293354462000025
0.601200000000012 4.229091911000069
0.603000000000012 4.248420954999915
0.604800000000012 4.253743529000076
0.606600000000012 4.306601864999948
0.608400000000012 4.337748481000062
0.610200000000012 4.290050987999962
0.612000000000012 4.3315210690000185
0.613800000000012 4.318141987999979
0.615600000000012 4.28989406200003
0.617400000000012 4.306167879999975
0.619200000000012 4.300503069000001
0.621000000000012 4.335806957000045
0.622800000000012 4.398189524999907
0.624600000000012 4.353825295000092
0.626400000000012 4.3859098289999565
0.628200000000012 4.434423609999953
0.630000000000012 4.379387876999999
0.631800000000012 4.412484452000058
0.633600000000012 4.4448126579999325
0.635400000000012 4.428014671000028
0.637200000000012 4.46508333700001
0.639000000000012 4.366252427000063
0.640800000000012 4.401257445999931
0.642600000000012 4.414409954000007
0.644400000000012 4.509582853999973
0.646200000000012 4.525687494000067
0.648000000000012 4.534184151999966
0.649800000000012 4.482368815999962
0.651600000000013 4.460415343000022
0.653400000000013 4.454472926999983
0.655200000000013 4.4832249419999926
0.657000000000013 4.509964122000042
0.658800000000013 4.4869123680000484
0.660600000000013 4.504451063999909
0.662400000000013 4.533412479000049
0.664200000000013 4.542997648999972
0.666000000000013 4.584757797000066
0.667800000000013 4.59601355399991
0.669600000000013 4.609019799000066
0.671400000000013 4.672523733999924
0.673200000000013 4.583066452000139
0.675000000000013 4.74334298299982
0.676800000000013 4.694091934000198
0.678600000000013 4.649886465999998
0.680400000000013 4.748742670999945
0.682200000000013 4.728193284999861
0.684000000000013 4.7987317619999885
0.685800000000013 4.7809866310001325
0.687600000000013 4.729320235999921
0.689400000000013 4.797808347
0.691200000000013 4.753229767999983
0.693000000000013 4.799375699000166
0.694800000000013 4.852420939000012
0.696600000000013 4.783208911999964
0.698400000000013 4.774312325999972
0.700200000000013 4.846066968000059
0.702000000000013 4.817099979999966
0.703800000000013 4.860183909999932
0.705600000000013 4.901609689999987
0.707400000000013 4.810945536999952
0.709200000000013 4.858675686999959
0.711000000000013 4.810874729000034
0.712800000000013 4.897178346000146
0.714600000000013 4.941883281999935
0.716400000000013 4.938716161000002
0.718200000000013 4.838689477999878
0.720000000000013 4.9503671910001685
0.721800000000013 4.864045539000017
0.723600000000013 4.808597311999847
0.725400000000013 4.8455235020001055
0.727200000000014 4.818850278999889
0.729000000000014 4.893099009000025
0.730800000000014 4.858628264000117
0.732600000000014 4.858937905999937
0.734400000000014 4.9361167960000785
0.736200000000014 4.820319921999953
0.738000000000014 4.8932535809999536
0.739800000000014 4.933207479999965
0.741600000000014 4.9354630980001275
0.743400000000014 4.924012690999916
0.745200000000014 4.836865563999936
0.747000000000014 4.963555947000032
0.748800000000014 4.917876977000105
0.750600000000014 5.006343242999947
0.752400000000014 4.95782935200009
0.754200000000014 5.00061862199982
0.756000000000014 5.008542027999965
0.757800000000014 5.054333463000148
0.759600000000014 4.96456467500002
0.761400000000014 5.04928439299988
0.763200000000014 5.0669502580001335
0.765000000000014 4.994980425999984
0.766800000000014 5.008095254999944
0.768600000000014 5.06015087500009
0.770400000000014 5.096588328999815
0.772200000000014 5.052006616000199
0.774000000000014 5.088567081999827
0.775800000000014 5.1174457619999885
0.777600000000014 5.14723783300019
0.779400000000014 5.1248531189999085
0.781200000000014 5.111208427000065
0.783000000000014 5.172800894999909
0.784800000000014 5.152752534000001
0.786600000000014 5.1308222180000485
0.788400000000014 5.144897247000017
0.790200000000014 5.158688112999926
0.792000000000014 5.228695131999984
0.793800000000014 5.231398736000074
0.795600000000014 5.196140700999877
0.797400000000014 5.140301629000078
0.799200000000014 5.142367096000044
0.801000000000014 5.226471742000058
0.802800000000015 5.218922556999814
0.804600000000015 5.304422610000074
0.806400000000015 5.222105584000019
0.808200000000015 5.253019383000037
0.810000000000015 5.22677739300002
0.811800000000015 5.228493395999976
0.813600000000015 5.20113916299988
0.815400000000015 5.319885376999991
0.817200000000015 5.351936217000002
0.819000000000015 5.346303957000146
0.820800000000015 5.284889271999873
0.822600000000015 5.339025327000172
0.824400000000015 5.3536726879999605
0.826200000000015 5.301596775999997
0.828000000000015 5.398749422000037
0.829800000000015 5.363728043999799
0.831600000000015 5.421644922000041
0.833400000000015 5.405337725999971
0.835200000000015 5.35839839800019
0.837000000000015 5.364564608999899
0.838800000000015 5.338073437000048
0.840600000000015 5.3301168020000205
0.842400000000015 5.381987444999822
0.844200000000015 5.38285476100009
0.846000000000015 5.378137360999972
0.847800000000015 5.4520719970000755
0.849600000000015 5.3564638880000075
0.851400000000015 5.458916359999876
0.853200000000015 5.435266192000199
0.855000000000015 5.51733860399986
0.856800000000015 5.492911221999975
0.858600000000015 5.530265764999967
0.860400000000015 5.4623020260000885
0.862200000000015 5.508443724000017
0.864000000000015 5.465814376000026
0.865800000000015 5.473274589999846
0.867600000000015 5.509988908000196
0.869400000000015 5.496855733999837
0.871200000000015 5.536836294000068
0.873000000000015 5.450599907999958
0.874800000000015 5.52935818900005
0.876600000000015 5.536915135000072
0.878400000000016 5.546760019999965
0.880200000000016 5.576197200000024
0.882000000000016 5.603249128000016
0.883800000000016 5.509490967999909
0.885600000000016 5.527160066000079
0.887400000000016 5.505731294000043
0.889200000000016 5.506783851999899
0.891000000000016 5.6323644669998885
0.892800000000016 5.592529262000198
0.894600000000016 5.523463438999897
0.896400000000016 5.589473335000093
0.898200000000016 5.602231241000027
0.900000000000016 5.550013777000004
0.901800000000016 5.56600893399991
0.903600000000016 5.543930347000014
0.905400000000016 5.55099081000003
0.907200000000016 5.600931215999935
0.909000000000016 5.568227346999947
0.910800000000016 5.589633015000118
0.912600000000016 5.593210943000031
0.914400000000016 5.590768606999973
0.916200000000016 5.588800623999987
0.918000000000016 5.589605776999861
0.919800000000016 5.6428911740001695
0.921600000000016 5.651233101999878
0.923400000000016 5.633031519000042
0.925200000000016 5.608790954999904
0.927000000000016 5.6102616730001955
0.928800000000016 5.55235014699997
0.930600000000016 5.663141528999859
0.932400000000016 5.623645400999976
0.934200000000016 5.613730021000038
0.936000000000016 5.642216730999962
0.937800000000016 5.639495398999998
0.939600000000016 5.612746800000195
0.941400000000016 5.602248696999823
0.943200000000016 5.594122514999981
0.945000000000016 5.642665309999984
0.946800000000016 5.628668364000077
0.948600000000016 5.611952776999942
0.950400000000016 5.57338914900015
0.952200000000016 5.723112930999832
0.954000000000017 5.60790011500012
0.955800000000017 5.580032634999952
0.957600000000017 5.630860600000005
0.959400000000017 5.5891634270001305
0.961200000000017 5.5788050289997955
0.963000000000017 5.678453625000202
0.964800000000017 5.62169258699987
0.966600000000017 5.521000435000133
0.968400000000017 5.591087930999947
0.970200000000017 5.591554908000035
0.972000000000017 5.614402806999806
0.973800000000017 5.6146845760001725
0.975600000000017 5.622982947999844
0.977400000000017 5.575298793000002
0.979200000000017 5.558011931999999
0.981000000000017 5.516543416000104
0.982800000000017 5.5594482070000595
0.984600000000017 5.579825334999896
0.986400000000017 5.542345561000047
0.988200000000017 5.58831826200003
0.990000000000017 5.615172749000067
0.991800000000017 5.437037430999908
0.993600000000017 5.547426460999986
0.995400000000017 5.557114250000041
0.997200000000017 5.461657629999991


==> Images/Results/planesource_timesteptimes_ref_m60.txt <==
t steptime
0.0 0.25478063900000003
0.00180000000000005 0.318691484
0.0036000000000001 0.3311503469999999
0.00540000000000015 0.37413850700000006
0.00720000000000021 0.42130515300000004
0.00900000000000026 0.45884337500000005
0.0108000000000003 0.5254443959999997
0.0126000000000004 0.5403340000000001
0.0144000000000004 0.6073232109999998
0.0162000000000005 0.6502402970000007
0.0180000000000005 0.6899054189999996
0.0198000000000006 0.7387295700000003
0.0216000000000006 0.75659717
0.0234000000000007 0.8058530899999994
0.0252000000000007 0.8711540990000008
0.0270000000000008 0.9019407169999987
0.0288000000000008 0.9368812150000014
0.0306000000000009 0.9651220079999998
0.0324000000000009 0.9917412890000001
0.034200000000001 1.0114022709999997
0.036000000000001 1.0768229500000004
0.0378000000000011 1.07339831
0.0396000000000011 1.1331016839999979
0.0414000000000012 1.1457018890000015
0.0432000000000012 1.1754064389999996
0.0450000000000013 1.2417519010000007
0.0468000000000013 1.2497861629999996
0.0486000000000014 1.2861984799999995
0.0504000000000014 1.322042800000002
0.0522000000000015 1.394371613999997
0.0540000000000015 1.4034069860000002
0.0558000000000016 1.4283971830000013
0.0576000000000016 1.4684004249999987
0.0594000000000017 1.5140916690000026
0.0612000000000018 1.5585475949999967
0.0630000000000018 1.530469570000001
0.0648000000000019 1.568906466999998
0.0666000000000019 1.5803356770000008
0.068400000000002 1.6215833860000046
0.070200000000002 1.6492512429999948
0.0720000000000021 1.674580664000004
0.0738000000000021 1.7275519909999986
0.0756000000000022 1.741137406
0.0774000000000022 1.762748209999998
0.0792000000000023 1.768679071000001
0.0810000000000023 1.8195019180000003
0.0828000000000024 1.8402359490000038
0.0846000000000024 1.885554042999999
0.0864000000000025 1.9172235139999998
0.0882000000000025 1.9526382339999984
0.0900000000000026 1.9350865700000028
0.0918000000000026 1.9675088979999984
0.0936000000000027 1.9639191439999948
0.0954000000000027 2.037504695999999
0.0972000000000028 2.086203140000009
0.0990000000000028 2.069678398999997
0.100800000000003 2.0782469929999934
0.102600000000003 2.117263944000001
0.104400000000003 2.1028038940000044
0.106200000000003 2.1393850609999987
0.108000000000003 2.1742181759999966
0.109800000000003 2.172063902000005
0.111600000000003 2.2319695620000033
0.113400000000003 2.2058079179999908
0.115200000000003 2.278028414000005
0.117000000000003 2.299104490000005
0.118800000000003 2.3044243800000004
0.120600000000003 2.323375476999999
0.122400000000004 2.3019719659999964
0.124200000000004 2.3929557910000057
0.126000000000004 2.387940654999994
0.127800000000004 2.4237473969999996
0.129600000000004 2.4114560040000015
0.131400000000004 2.464708196999993
0.133200000000004 2.4635205650000103
0.135000000000004 2.4621628029999982
0.136800000000004 2.45454982199999
0.138600000000004 2.508136132000004
0.140400000000004 2.5407680969999973
0.142200000000004 2.5288871019999988
0.144000000000004 2.6080764139999957
0.145800000000004 2.5760386590000053
0.147600000000004 2.561549119999995
0.149400000000004 2.6212664120000113
0.151200000000004 2.6302934969999967
0.153000000000004 2.6861851330000093
0.154800000000004 2.711070176999982
0.156600000000004 2.7343228500000123
0.158400000000005 2.731647016000011
0.160200000000005 2.709104164999985
0.162000000000005 2.683590680000009
0.163800000000005 2.7672190330000035
0.165600000000005 2.82346855199998
0.167400000000005 2.7457670610000093
0.169200000000005 2.807088405000002
0.171000000000005 2.872579626000004
0.172800000000005 2.829304769999993
0.174600000000005 2.8580847329999983
0.176400000000005 2.9035821230000067
0.178200000000005 2.94310489099999
0.180000000000005 2.9693107020000014
0.181800000000005 2.8965338449999933
0.183600000000005 2.9918799980000017
0.185400000000005 3.060828479999998
0.187200000000005 2.959744365000006
0.189000000000005 3.011686773000008
0.190800000000005 3.0364020140000036
0.192600000000006 3.0612703440000075
0.194400000000006 3.0784507479999945
0.196200000000006 3.0545693489999906
0.198000000000006 3.090463043999989
0.199800000000006 3.137551473000002
0.201600000000006 3.1087738770000044
0.203400000000006 3.187635806000003
0.205200000000006 3.1950096680000115
0.207000000000006 3.1880602969999927
0.208800000000006 3.2204867590000106
0.210600000000006 3.2362191089999897
0.212400000000006 3.2592327019999914
0.214200000000006 3.2589456110000015
0.216000000000006 3.219599958999993
0.217800000000006 3.335352386000011
0.219600000000006 3.3664143930000137
0.221400000000006 3.336873331999982
0.223200000000006 3.406949589000021
0.225000000000006 3.319893707999995
0.226800000000006 3.3996259879999684
0.228600000000007 3.4011556760000303
0.230400000000007 3.4039852939999946
0.232200000000007 3.4572352299999807
0.234000000000007 3.4554004400000053
0.235800000000007 3.4060469890000036
0.237600000000007 3.508873811000001
0.239400000000007 3.5139088590000256
0.241200000000007 3.5435152329999937
0.243000000000007 3.5555134439999847
0.244800000000007 3.544250326999986
0.246600000000007 3.5544939810000074
0.248400000000007 3.6133076810000375
0.250200000000007 3.645454863999987
0.252000000000007 3.569408904999989
0.253800000000007 3.7001357880000114
0.255600000000007 3.6579316599999743
0.257400000000007 3.6979393999999957
0.259200000000007 3.7407550679999986
0.261000000000007 3.7618721869999945
0.262800000000007 3.8258227820000457
0.264600000000007 3.7855952239999624
0.266400000000007 3.7747333910000407
0.268200000000007 3.7138538689999905
0.270000000000007 3.775556384999959
0.271800000000007 3.827902542000004
0.273600000000008 3.851256139000043
0.275400000000008 3.862636597000005
0.277200000000008 3.8074220179999543
0.279000000000008 3.862301437000042
0.280800000000008 3.9235021509999797
0.282600000000008 3.8371270050000135
0.284400000000008 3.9506467949999546
0.286200000000008 3.9453698040000518
0.288000000000008 4.021079520000001
0.289800000000008 3.9511779999999703
0.291600000000008 4.05444505600002
0.293400000000008 4.003159898999968
0.295200000000008 3.98112992800003
0.297000000000008 4.039287857999966
0.298800000000008 4.007393761000003
0.300600000000008 4.027183815000001
0.302400000000008 4.063943412000015
0.304200000000008 4.074711444999991
0.306000000000008 4.142106152999986
0.307800000000008 4.1604202120000195
0.309600000000008 4.156773622999992
0.311400000000008 4.083124256000019
0.313200000000008 4.219407979999971
0.315000000000008 4.207811851000031
0.316800000000008 4.194327876999978
0.318600000000008 4.196743798
0.320400000000008 4.202364885999998
0.322200000000008 4.233691263000026
0.324000000000008 4.101210464000019
0.325800000000008 4.20628278199996
0.327600000000008 4.321266450999985
0.329400000000008 4.278771194000001
0.331200000000008 4.393632920000016
0.333000000000008 4.325867544999994
0.334800000000008 4.310163606999993
0.336600000000008 4.3312149510000495
0.338400000000008 4.339870688999952
0.340200000000008 4.363111176000018
0.342000000000008 4.421158448000028
0.343800000000008 4.444915633999926
0.345600000000008 4.4430584140000065
0.347400000000008 4.427087967000034
0.349200000000009 4.484972515999971
0.351000000000009 4.483700634000002
0.352800000000009 4.474673338000002
0.354600000000009 4.511278340999979
0.356400000000009 4.537025392000032
0.358200000000009 4.577640642000006
0.360000000000009 4.545719657000063
0.361800000000009 4.556323293999981
0.363600000000009 4.558334392000006
0.365400000000009 4.604072095999982
0.367200000000009 4.601676255000029
0.369000000000009 4.616188261999923
0.370800000000009 4.662102258999994
0.372600000000009 4.683759278000025
0.374400000000009 4.689021570000023
0.376200000000009 4.688906244999998
0.378000000000009 4.772519443999954
0.379800000000009 4.707721085000003
0.381600000000009 4.75364098600005
0.383400000000009 4.678249722000032
0.385200000000009 4.7308498279999185
0.387000000000009 4.804289783000058
0.388800000000009 4.762313091999999
0.390600000000009 4.791057185999989
0.392400000000009 4.841661934999934
0.394200000000009 4.817653713000027
0.396000000000009 4.813276489000032
0.397800000000009 4.873859900999946
0.399600000000009 4.853470677000018
0.401400000000009 4.945623791999992
0.403200000000009 4.899768360000053
0.405000000000009 4.890477827000041
0.406800000000009 4.856058065999946
0.408600000000009 5.011880866999945
0.410400000000009 4.972061025000016
0.412200000000009 5.062456894000093
0.414000000000009 4.982106984999973
0.415800000000009 5.010809155999937
0.417600000000009 5.02487027799998
0.419400000000009 5.040097416000094
0.421200000000009 5.0227471469999045
0.423000000000009 5.04993330700006
0.42480000000001 5.035682627000028
0.42660000000001 5.089365520999991
0.42840000000001 5.185722166999994
0.43020000000001 5.0934973639999725
0.43200000000001 5.113249904999975
0.43380000000001 5.163529977000053
0.43560000000001 5.3117059699999345
0.43740000000001 5.218217173000085
0.43920000000001 5.201602884999943
0.44100000000001 5.203298883999992
0.44280000000001 5.237336201000062
0.44460000000001 5.1818727840000065
0.44640000000001 5.2761481659999845
0.44820000000001 5.3156052659999204
0.45000000000001 5.243644619000065
0.45180000000001 5.215740965000009
0.45360000000001 5.319342432999974
0.45540000000001 5.400777329999983
0.45720000000001 5.33383667999999
0.45900000000001 5.37565298800007
0.46080000000001 5.386144442999921
0.46260000000001 5.412216636000039
0.46440000000001 5.359787141999959
0.46620000000001 5.4059497700000065
0.46800000000001 5.441951735000089
0.46980000000001 5.454190842999992
0.47160000000001 5.4865853679999645
0.47340000000001 5.451302571000042
0.47520000000001 5.49613706699995
0.47700000000001 5.4679799650000405
0.47880000000001 5.460024878000013
0.48060000000001 5.534905719999983
0.48240000000001 5.56306640899993
0.48420000000001 5.475122257000066
0.48600000000001 5.563605372999973
0.48780000000001 5.538878584000031
0.48960000000001 5.7589163750000125
0.49140000000001 5.598293243999933
0.49320000000001 5.717799850999995
0.49500000000001 5.702531114000067
0.49680000000001 5.68416481099996
0.49860000000001 5.567704592000041
0.500400000000011 5.686568179999995
0.502200000000011 5.765969527999914
0.504000000000011 5.74378647900005
0.505800000000011 5.6785005770000225
0.507600000000011 5.731105684999989
0.509400000000011 5.709067011000002
0.511200000000011 5.764750780999975
0.513000000000011 5.763361031000045
0.514800000000011 5.754926166000018
0.516600000000011 5.830216622999956
0.518400000000011 5.87738789399998
0.520200000000011 5.92193549000001
0.522000000000011 5.855190011000104
0.523800000000011 5.882436588999781
0.525600000000011 5.901574960000062
0.527400000000011 5.871216647999972
0.529200000000011 5.942076389000022
0.531000000000011 6.007905723000022
0.532800000000011 6.090431803999991
0.534600000000011 6.0448914900000545
0.536400000000011 5.997949788999904
0.538200000000011 5.985043975000053
0.540000000000011 6.026022542999954
0.541800000000011 5.949756936000085
0.543600000000011 6.069093666000072
0.545400000000011 6.013832632000003
0.547200000000011 6.060270863999904
0.549000000000011 6.084208824999905
0.550800000000011 6.097099206000166
0.552600000000011 6.080884413999911
0.554400000000011 6.153040846000067
0.556200000000011 6.085430104999887
0.558000000000011 6.174737110000024
0.559800000000011 6.117277865999995
0.561600000000011 6.218383395000046
0.563400000000011 6.248033300000088
0.565200000000011 6.302742465999927
0.567000000000011 6.2145431219998954
0.568800000000011 6.274618519000114
0.570600000000011 6.237793690999979
0.572400000000011 6.280681060000006
0.574200000000011 6.305958711999892
0.576000000000012 6.354845536000084
0.577800000000012 6.214195624000013
0.579600000000012 6.288904534000039
0.581400000000012 6.264437415999964
0.583200000000012 6.309039582999958
0.585000000000012 6.312827546000108
0.586800000000012 6.304786143000001
0.588600000000012 6.352445561999957
0.590400000000012 6.398727534000045
0.592200000000012 6.45334448199992
0.594000000000012 6.360086017999947
0.595800000000012 6.444225307000124
0.597600000000012 6.448351351999918
0.599400000000012 6.4867025280000234
0.601200000000012 6.485341148000089
0.603000000000012 6.454486578999877
0.604800000000012 6.4483930830001555
0.606600000000012 6.5585634579999805
0.608400000000012 6.508882925999842
0.610200000000012 6.531181737999987
0.612000000000012 6.53582530000017
0.613800000000012 6.5023369519999505
0.615600000000012 6.512383947999979
0.617400000000012 6.622574164000071
0.619200000000012 6.678359343000011
0.621000000000012 6.706851299999926
0.622800000000012 6.667366479000066
0.624600000000012 6.7404691179999645
0.626400000000012 6.708304956999882
0.628200000000012 6.598489014000052
0.630000000000012 6.733971866000047
0.631800000000012 6.7595374349998565
0.633600000000012 6.653802011000153
0.635400000000012 6.818766731999858
0.637200000000012 6.782845425999994
0.639000000000012 6.702780426000118
0.640800000000012 6.762193789000094
0.642600000000012 6.755185611999877
0.644400000000012 6.854474929999924
0.646200000000012 6.762095486000135
0.648000000000012 6.896452560999933
0.649800000000012 6.826079732999915
0.651600000000013 6.824908493000066
0.653400000000013 6.865289942000118
0.655200000000013 6.771595762999823
0.657000000000013 6.827883382000209
0.658800000000013 6.935286906999863
0.660600000000013 6.8106387580000955
0.662400000000013 6.969768187999989
0.664200000000013 6.965180955000051
0.666000000000013 6.992935802999909
0.667800000000013 6.993741004999947
0.669600000000013 6.965147803000036
0.671400000000013 6.985700917000031
0.673200000000013 6.931728930999952
0.675000000000013 7.076107331000003
0.676800000000013 7.0641249410000455
0.678600000000013 7.081240065999964
0.680400000000013 6.97321179000005
0.682200000000013 7.042695494999862
0.684000000000013 7.109413226000015
0.685800000000013 7.111511088000043
0.687600000000013 7.111191837999968
0.689400000000013 7.084433828000101
0.691200000000013 7.207219828999996
0.693000000000013 7.181217648000029
0.694800000000013 7.222696357999894
0.696600000000013 7.106202779000114
0.698400000000013 7.156832645999884
0.700200000000013 7.217799735999961
0.702000000000013 7.237088917000165
0.703800000000013 7.224056919999839
0.705600000000013 7.258716017000097
0.707400000000013 7.265951320999875
0.709200000000013 7.318792812000083
0.711000000000013 7.346377283000038
0.712800000000013 7.402048278999928
0.714600000000013 7.317278106999993
0.716400000000013 7.375615160000052
0.718200000000013 7.4230269189999945
0.720000000000013 7.38968101599994
0.721800000000013 7.368110941000168
0.723600000000013 7.3840741259998595
0.725400000000013 7.394913193000093
0.727200000000014 7.464941811000017
0.729000000000014 7.442261265999832
0.730800000000014 7.420304612000109
0.732600000000014 7.448743944999933
0.734400000000014 7.516811256999972
0.736200000000014 7.449028499000178
0.738000000000014 7.360195600999987
0.739800000000014 7.458672286999899
0.741600000000014 7.617499526000074
0.743400000000014 7.529814428000009
0.745200000000014 7.4704104139998435
0.747000000000014 7.606226329000037
0.748800000000014 7.5708982500000275
0.750600000000014 7.584479586000043
0.752400000000014 7.731056338999906
0.754200000000014 7.636302186000194
0.756000000000014 7.624898796999787
0.757800000000014 7.684356201000128
0.759600000000014 7.734974183000077
0.761400000000014 7.6251559929999075
0.763200000000014 7.689722119999942
0.765000000000014 7.667523861000063
0.766800000000014 7.711427049999884
0.768600000000014 7.672889975000089
0.770400000000014 7.773061008000013
0.772200000000014 7.747568110999964
0.774000000000014 7.949239832000103
0.775800000000014 7.873632621999832
0.777600000000014 7.93707045300016
0.779400000000014 7.972401227999853
0.781200000000014 7.936782115000142
0.783000000000014 8.02462049199994
0.784800000000014 7.914008189000015
0.786600000000014 7.9819910660000915
0.788400000000014 7.9888514040001155
0.790200000000014 8.048616212999605
0.792000000000014 8.111635459000354
0.793800000000014 8.059513358000004
0.795600000000014 8.086156196000047
0.797400000000014 8.110826249999718
0.799200000000014 8.03173331700009
0.801000000000014 8.180670454999927
0.802800000000015 8.211229870999887
0.804600000000015 8.148522626000158
0.806400000000015 8.127360140999826
0.808200000000015 8.23168009400024
0.810000000000015 8.148504844999934
0.811800000000015 8.093426333000025
0.813600000000015 8.217989965000015
0.815400000000015 8.199342814999909
0.817200000000015 8.315739693000069
0.819000000000015 8.218456766000145
0.820800000000015 8.284583113999815
0.822600000000015 8.336237299000004
0.824400000000015 8.366277640000135
0.826200000000015 8.304544812999666
0.828000000000015 8.44604525700015
0.829800000000015 8.428904339999917
0.831600000000015 8.33345721600017
0.833400000000015 8.496532772000137
0.835200000000015 8.513830648999829
0.837000000000015 8.441289582000081
0.838800000000015 8.432954836000135
0.840600000000015 8.486033103999944
0.842400000000015 8.548035829999662
0.844200000000015 8.458481587000279
0.846000000000015 8.473546708999947
0.847800000000015 8.502755705999789
0.849600000000015 8.538228419000006
0.851400000000015 8.520158863000233
0.853200000000015 8.533929661000002
0.855000000000015 8.562057035999715
0.856800000000015 8.558391415000187
0.858600000000015 8.577153486000043
0.860400000000015 8.677336579999974
0.862200000000015 8.58336687100018
0.864000000000015 8.749281917999724
0.865800000000015 8.610169704000327
0.867600000000015 8.609058173999983
0.869400000000015 8.739197298999898
0.871200000000015 8.719524616999934
0.873000000000015 8.6759665149998
0.874800000000015 8.733848452000075
0.876600000000015 8.795131099000173
0.878400000000016 8.910091430999728
0.880200000000016 8.781060952000189
0.882000000000016 8.837697974000093
0.883800000000016 8.705383425000036
0.885600000000016 8.79844519199969
0.887400000000016 8.83108122700014
0.889200000000016 8.795211946000109
0.891000000000016 8.777963709999767
0.892800000000016 8.755748715000209
0.894600000000016 8.940222464999806
0.896400000000016 8.775989097000092
0.898200000000016 8.837803612000243
0.900000000000016 8.767298957999628
0.901800000000016 8.899328106000212
0.903600000000016 8.835153169000023
0.905400000000016 8.879739696999877
0.907200000000016 8.774248135000107
0.909000000000016 8.799108750999949
0.910800000000016 8.93511711400015
0.912600000000016 8.895400601999881
0.914400000000016 8.881675436000023
0.916200000000016 8.922195994000049
0.918000000000016 8.86093147299971
0.919800000000016 8.855997444000423
0.921600000000016 8.716492263999953
0.923400000000016 8.887020786999983
0.925200000000016 8.81890010899997
0.927000000000016 8.813812752000104
0.928800000000016 8.703850701999727
0.930600000000016 8.868949093000083
0.932400000000016 8.79502159499998
0.934200000000016 8.910804717999781
0.936000000000016 8.841161650000231
0.937800000000016 8.789377810000133
0.939600000000016 8.829268546999629
0.941400000000016 8.767547474000366
0.943200000000016 8.891098535999845
0.945000000000016 8.836567694000223
0.946800000000016 8.894931528999678
0.948600000000016 8.776821813999959
0.950400000000016 8.848437287000252
0.952200000000016 8.779504416999771
0.954000000000017 8.815188776000014
0.955800000000017 8.851855629000056
0.957600000000017 8.9145805940002
0.959400000000017 8.789054176999798
0.961200000000017 8.897221039000215
0.963000000000017 8.767040923999957
0.964800000000017 8.855526264999753
0.966600000000017 8.88158170800034
0.968400000000017 8.768445084999712
0.970200000000017 8.736013404000005
0.972000000000017 8.826515749999999
0.973800000000017 8.840455826999914
0.975600000000017 8.973202705999938
0.977400000000017 8.928952221000145
0.979200000000017 8.778565171000082
0.981000000000017 8.837616888999946
0.982800000000017 8.898092315000213
0.984600000000017 8.795968585999617
0.986400000000017 8.793564723000145
0.988200000000017 8.663907547000235
0.990000000000017 8.818165641999713
0.991800000000017 8.814394275000268
0.993600000000017 8.972596400999919
0.995400000000017 8.645691372999863
0.997200000000017 8.576003517000117


==> Images/Results/planesource_timesteptimes_ref_m70.txt <==
t steptime
0.0 0.39273729599999996
0.00180000000000005 0.4706241900000001
0.0036000000000001 0.48128311999999984
0.00540000000000015 0.5524915939999999
0.00720000000000021 0.6441964810000003
0.00900000000000026 0.6953470309999998
0.0108000000000003 0.7611422360000004
0.0126000000000004 0.8360517339999998
0.0144000000000004 0.9209419250000002
0.0162000000000005 0.9795540419999993
0.0180000000000005 1.0506854950000006
0.0198000000000006 1.1386683350000002
0.0216000000000006 1.1527030669999991
0.0234000000000007 1.219850461
0.0252000000000007 1.3244629230000005
0.0270000000000008 1.3501866049999993
0.0288000000000008 1.4003685830000006
0.0306000000000009 1.4775480399999985
0.0324000000000009 1.526990566000002
0.034200000000001 1.5617379440000008
0.036000000000001 1.6139172209999977
0.0378000000000011 1.7291518349999997
0.0396000000000011 1.7154835910000017
0.0414000000000012 1.7879689140000004
0.0432000000000012 1.868922897000001
0.0450000000000013 1.8944546159999973
0.0468000000000013 1.9077175490000045
0.0486000000000014 1.9526936359999993
0.0504000000000014 2.0854739189999947
0.0522000000000015 2.086710759000006
0.0540000000000015 2.138542838999996
0.0558000000000016 2.177322599
0.0576000000000016 2.2328603360000017
0.0594000000000017 2.253678882999999
0.0612000000000018 2.322257903999997
0.0630000000000018 2.327415311000003
0.0648000000000019 2.469497826999998
0.0666000000000019 2.4225456409999993
0.068400000000002 2.4881051700000043
0.070200000000002 2.5339465559999965
0.0720000000000021 2.5742299169999967
0.0738000000000021 2.576499990000002
0.0756000000000022 2.655126623000001
0.0774000000000022 2.7394411639999987
0.0792000000000023 2.6811761200000035
0.0810000000000023 2.764816904
0.0828000000000024 2.728242027999997
0.0846000000000024 2.8682601360000035
0.0864000000000025 2.9013057530000026
0.0882000000000025 2.964715591000001
0.0900000000000026 2.983001466999994
0.0918000000000026 2.9845610349999987
0.0936000000000027 3.0107483970000004
0.0954000000000027 3.100145820999998
0.0972000000000028 3.165632330000008
0.0990000000000028 3.153381971999991
0.100800000000003 3.2083340410000005
0.102600000000003 3.2072802320000022
0.104400000000003 3.2482246260000096
0.106200000000003 3.244739115999991
0.108000000000003 3.3259800160000026
0.109800000000003 3.3876485210000027
0.111600000000003 3.360202751999992
0.113400000000003 3.420497135000005
0.115200000000003 3.462108279000006
0.117000000000003 3.4526261670000054
0.118800000000003 3.555084469999997
0.120600000000003 3.5572207889999845
0.122400000000004 3.550571367999993
0.124200000000004 3.605744575000017
0.126000000000004 3.6894638699999973
0.127800000000004 3.6950007929999913
0.129600000000004 3.6454424430000074
0.131400000000004 3.787471248999992
0.133200000000004 3.758026669000003
0.135000000000004 3.8047967349999965
0.136800000000004 3.8764759940000033
0.138600000000004 3.8108078330000126
0.140400000000004 3.8786891899999887
0.142200000000004 3.8963274060000117
0.144000000000004 3.9025306169999965
0.145800000000004 4.037327189999985
0.147600000000004 4.045697702000012
0.149400000000004 4.073697591000013
0.151200000000004 4.093144056999989
0.153000000000004 4.0442881820000025
0.154800000000004 4.169349106999988
0.156600000000004 4.195793096000017
0.158400000000005 4.080335173999998
0.160200000000005 4.289910856999995
0.162000000000005 4.2088147560000095
0.163800000000005 4.276466737999982
0.165600000000005 4.2535709
0.167400000000005 4.429979717000009
0.169200000000005 4.356089597999983
0.171000000000005 4.330395210000006
0.172800000000005 4.4885063440000295
0.174600000000005 4.521322414999986
0.176400000000005 4.51154896700001
0.178200000000005 4.495847351999998
0.180000000000005 4.456082116000005
0.181800000000005 4.573917021
0.183600000000005 4.597059973
0.185400000000005 4.653443827999979
0.187200000000005 4.662242547999995
0.189000000000005 4.6809457640000005
0.190800000000005 4.739123983000013
0.192600000000006 4.747911822999981
0.194400000000006 4.65350298300001
0.196200000000006 4.727533397999991
0.198000000000006 4.827959947000011
0.199800000000006 4.813878128999988
0.201600000000006 4.921687098000007
0.203400000000006 4.853945208000027
0.205200000000006 4.955732512999987
0.207000000000006 5.001615888999993
0.208800000000006 4.971148949999986
0.210600000000006 4.961777066000025
0.212400000000006 5.10665223999996
0.214200000000006 5.0107950440000195
0.216000000000006 5.016031553000005
0.217800000000006 5.081804126000009
0.219600000000006 5.075754232000008
0.221400000000006 5.231561420999981
0.223200000000006 5.2131697410000015
0.225000000000006 5.254938513000013
0.226800000000006 5.182132325999987
0.228600000000007 5.21482873299999
0.230400000000007 5.288730593000025
0.232200000000007 5.284414728000002
0.234000000000007 5.370721440000011
0.235800000000007 5.308863242999962
0.237600000000007 5.381267100000002
0.239400000000007 5.421965196000031
0.241200000000007 5.528092636999986
0.243000000000007 5.519232123999984
0.244800000000007 5.514431236000007
0.246600000000007 5.597042120000026
0.248400000000007 5.498999038999955
0.250200000000007 5.568952176000039
0.252000000000007 5.619318616999976
0.253800000000007 5.5472791930000085
0.255600000000007 5.658811280000009
0.257400000000007 5.655675804999987
0.259200000000007 5.715136454999993
0.261000000000007 5.691180516999964
0.262800000000007 5.78479457800006
0.264600000000007 5.775899027000037
0.266400000000007 5.873854071999972
0.268200000000007 5.788674742000012
0.270000000000007 5.956999357999962
0.271800000000007 5.920059459999948
0.273600000000008 5.87389449200009
0.275400000000008 5.987990695000008
0.277200000000008 6.034317486999953
0.279000000000008 5.961230047999948
0.280800000000008 5.997908683000105
0.282600000000008 6.077275000999975
0.284400000000008 6.080941079000013
0.286200000000008 6.069876687999908
0.288000000000008 6.22563566000008
0.289800000000008 6.13199474399994
0.291600000000008 6.123961882999993
0.293400000000008 6.16953615500006
0.295200000000008 6.21243816599997
0.297000000000008 6.269840767999995
0.298800000000008 6.489328732999979
0.300600000000008 6.207156865000002
0.302400000000008 6.400870273999999
0.304200000000008 6.349708169999985
0.306000000000008 6.581840393000107
0.307800000000008 6.460248342999989
0.309600000000008 6.443485234999912
0.311400000000008 6.409734264999997
0.313200000000008 6.54024296099999
0.315000000000008 6.417702037000026
0.316800000000008 6.419374499000014
0.318600000000008 6.5090513259999625
0.320400000000008 6.466577991999998
0.322200000000008 6.569412279000062
0.324000000000008 6.708990329000017
0.325800000000008 6.949027117000014
0.327600000000008 6.646567534999917
0.329400000000008 6.702913163000062
0.331200000000008 6.7930252060000385
0.333000000000008 6.671066572999962
0.334800000000008 6.715664966999952
0.336600000000008 6.715054624000004
0.338400000000008 6.945287258999997
0.340200000000008 6.823378735000006
0.342000000000008 6.887745519000077
0.343800000000008 6.92878020899991
0.345600000000008 6.8699766480000335
0.347400000000008 7.020838763000029
0.349200000000009 6.883548775000008
0.351000000000009 6.95446071899994
0.352800000000009 7.0235375880000674
0.354600000000009 6.967624963999924
0.356400000000009 7.009248878999983
0.358200000000009 7.022145507999994
0.360000000000009 7.067169113000091
0.361800000000009 6.9995817929999475
0.363600000000009 7.169731522000006
0.365400000000009 7.171029493999981
0.367200000000009 7.208290311000042
0.369000000000009 7.177833953999993
0.370800000000009 7.525770740999974
0.372600000000009 7.186585594999997
0.374400000000009 7.21983775800004
0.376200000000009 7.31175873799998
0.378000000000009 7.260532524000041
0.379800000000009 7.295754618999922
0.381600000000009 7.302549110000086
0.383400000000009 7.249567388999935
0.385200000000009 7.317760144999966
0.387000000000009 7.274038716000064
0.388800000000009 7.43100144999994
0.390600000000009 7.375436732000026
0.392400000000009 7.4521284989999685
0.394200000000009 7.450640062000048
0.396000000000009 7.383574778000025
0.397800000000009 7.571382674000006
0.399600000000009 7.646703831000082
0.401400000000009 7.886573895999845
0.403200000000009 7.708649908000098
0.405000000000009 7.5347646719999375
0.406800000000009 7.605980470000077
0.408600000000009 7.59623319100001
0.410400000000009 7.795785857999817
0.412200000000009 7.642037939000147
0.414000000000009 7.753235618999952
0.415800000000009 7.853271911000093
0.417600000000009 7.78363512299984
0.419400000000009 7.89344445100005
0.421200000000009 7.836838000999933
0.423000000000009 7.7473150110001825
0.42480000000001 7.795568999999887
0.42660000000001 8.270631157000025
0.42840000000001 7.941666698000063
0.43020000000001 7.925846105999881
0.43200000000001 8.011858383000117
0.43380000000001 8.06174354299992
0.43560000000001 8.143183137000051
0.43740000000001 8.121843463999994
0.43920000000001 8.034488490000058
0.44100000000001 8.031318398999929
0.44280000000001 8.131554033999919
0.44460000000001 8.18542953500014
0.44640000000001 8.151133272999914
0.44820000000001 8.256078802000047
0.45000000000001 8.23102272899996
0.45180000000001 8.347328994000009
0.45360000000001 8.327658750999944
0.45540000000001 8.400599957000168
0.45720000000001 8.376417358999788
0.45900000000001 8.299637669000049
0.46080000000001 8.5063484100001
0.46260000000001 8.475261788999887
0.46440000000001 8.197552575000145
0.46620000000001 8.334418942999946
0.46800000000001 8.452615820999881
0.46980000000001 8.491250054000147
0.47160000000001 8.543321103999915
0.47340000000001 8.537543270000015
0.47520000000001 8.500084778999963
0.47700000000001 8.553494408999995
0.47880000000001 8.570646884000098
0.48060000000001 8.57868372300004
0.48240000000001 8.864713877999975
0.48420000000001 8.726903565999919
0.48600000000001 8.68792501200005
0.48780000000001 8.83340778999991
0.48960000000001 8.678600268000082
0.49140000000001 8.864536365000049
0.49320000000001 8.822688323999955
0.49500000000001 8.74003152399996
0.49680000000001 8.836602980999942
0.49860000000001 8.814581396999984
0.500400000000011 9.041346237000198
0.502200000000011 9.007831372999817
0.504000000000011 9.059038822000048
0.505800000000011 9.02694633100009
0.507600000000011 9.066626022000037
0.509400000000011 9.203551337999897
0.511200000000011 8.992750217000093
0.513000000000011 9.394285867999997
0.514800000000011 9.145424479999974
0.516600000000011 9.25598631899993
0.518400000000011 9.480446713999982
0.520200000000011 9.266603137999937
0.522000000000011 9.197775365000098
0.523800000000011 9.17929995899999
0.525600000000011 9.357118286000059
0.527400000000011 9.195725209999864
0.529200000000011 9.529904979000094
0.531000000000011 9.333037822000051
0.532800000000011 9.396022053000024
0.534600000000011 9.260904099999834
0.536400000000011 9.269747041000073
0.538200000000011 9.392257412999925
0.540000000000011 9.465437363000092
0.541800000000011 9.359271254000078
0.543600000000011 9.472613920999947
0.545400000000011 9.486012094999978
0.547200000000011 9.463011707000078
0.549000000000011 9.431752850999828
0.550800000000011 9.56489135400011
0.552600000000011 9.527704613999958
0.554400000000011 9.537187780000068
0.556200000000011 9.626287389000026
0.558000000000011 9.645158403999858
0.559800000000011 9.608786551000094
0.561600000000011 9.994696115999886
0.563400000000011 9.754847635000033
0.565200000000011 9.825196489000064
0.567000000000011 10.239926745000048
0.568800000000011 9.750586781000038
0.570600000000011 9.841474882999819
0.572400000000011 9.880706112000098
0.574200000000011 9.807755795000048
0.576000000000012 9.768065984000032
0.577800000000012 9.865952469999911
0.579600000000012 10.130172226000013
0.581400000000012 9.949507995999966
0.583200000000012 10.106953554000029
0.585000000000012 9.885176725000065
0.586800000000012 10.081643084999996
0.588600000000012 10.071944376999909
0.590400000000012 10.062267108000015
0.592200000000012 10.144583665000027
0.594000000000012 10.292739820999941
0.595800000000012 10.203781577999962
0.597600000000012 9.916973645000098
0.599400000000012 10.115364547999889
0.601200000000012 10.466136648999964
0.603000000000012 10.334701591000112
0.604800000000012 10.2591823570001
0.606600000000012 10.328148966999834
0.608400000000012 10.342854499000168
0.610200000000012 10.373040031000073
0.612000000000012 10.327306623999903
0.613800000000012 10.466316461000133
0.615600000000012 10.249524348999785
0.617400000000012 10.305216676999862
0.619200000000012 10.633096011000362
0.621000000000012 10.511516765999659
0.622800000000012 10.503717663000316
0.624600000000012 10.518918019000012
0.626400000000012 10.495856321999781
0.628200000000012 10.486070337000001
0.630000000000012 10.508121038999889
0.631800000000012 10.484355969000262
0.633600000000012 10.465220933999717
0.635400000000012 10.751365737000015
0.637200000000012 10.989189526000246
0.639000000000012 10.803584811999826
0.640800000000012 10.813557546000084
0.642600000000012 10.801723123000102
0.644400000000012 10.791136883000036
0.646200000000012 10.784542276999673
0.648000000000012 10.87279614099998
0.649800000000012 10.926638506000018
0.651600000000013 10.977628072000243
0.653400000000013 10.9403473819998
0.655200000000013 10.847095860000081
0.657000000000013 11.016772781999862
0.658800000000013 10.821911409000222
0.660600000000013 11.085613246999856
0.662400000000013 10.88331631300025
0.664200000000013 11.181691626999964
0.666000000000013 11.210009952999826
0.667800000000013 11.06592139400027
0.669600000000013 10.96868635699957
0.671400000000013 11.071571115000097
0.673200000000013 11.278187536000132
0.675000000000013 11.292936155999996
0.676800000000013 11.29173702199978
0.678600000000013 11.183388326000113
0.680400000000013 11.093381034000231
0.682200000000013 11.280295661999844
0.684000000000013 11.206949912000255
0.685800000000013 11.191951764999885
0.687600000000013 11.414591488000042
0.689400000000013 11.508302294999794
0.691200000000013 11.537252936000186
0.693000000000013 11.549068857999828
0.694800000000013 11.296280827999908
0.696600000000013 11.381426138000279
0.698400000000013 11.405961080999987
0.700200000000013 11.55144879699992
0.702000000000013 11.586750419000055
0.703800000000013 11.441699126000003
0.705600000000013 11.556779403999826
0.707400000000013 11.702553436000017
0.709200000000013 11.550801048000267
0.711000000000013 11.481361612
0.712800000000013 11.6071651999996
0.714600000000013 11.88232485000026
0.716400000000013 11.84538365499975
0.718200000000013 11.877932072000021
0.720000000000013 11.66074060300025
0.721800000000013 11.692653185999916
0.723600000000013 11.895186742000078
0.725400000000013 11.918456994999815
0.727200000000014 11.744528687000184
0.729000000000014 11.799159295999743
0.730800000000014 11.828067165999983
0.732600000000014 11.855953864000185
0.734400000000014 11.876659894000113
0.736200000000014 11.941127592999692
0.738000000000014 11.923349540000345
0.739800000000014 11.923520413000006
0.741600000000014 11.900603293999666
0.743400000000014 12.025892084000134
0.745200000000014 12.01098186399986
0.747000000000014 12.082933237000361
0.748800000000014 13.021379904999776
0.750600000000014 12.040271115999985
0.752400000000014 12.202586524000253
0.754200000000014 12.107296016999953
0.756000000000014 12.270027450999805
0.757800000000014 12.217585272000179
0.759600000000014 12.252585525000086
0.761400000000014 12.208424124999965
0.763200000000014 12.250237293999817
0.765000000000014 12.312528380999993
0.766800000000014 12.251698703999864
0.768600000000014 12.30842682299999
0.770400000000014 12.391552715000216
0.772200000000014 12.365846452999904
0.774000000000014 12.265456874999927
0.775800000000014 12.40760718599995
0.777600000000014 12.490531817000374
0.779400000000014 12.46966621599995
0.781200000000014 12.230922543999895
0.783000000000014 12.49701918699975
0.784800000000014 12.445953699000256
0.786600000000014 12.407100186999742
0.788400000000014 12.500840046000121
0.790200000000014 12.591917632999866
0.792000000000014 12.47345494900037
0.793800000000014 12.634691003999706
0.795600000000014 12.485671540000112
0.797400000000014 12.612232392999886
0.799200000000014 12.597881597000196
0.801000000000014 12.80901670000003
0.802800000000015 12.680605167000067
0.804600000000015 12.753114274999916
0.806400000000015 12.827882863000013
0.808200000000015 12.946823391999715
0.810000000000015 12.819231565000337
0.811800000000015 13.009363443999973
0.813600000000015 12.72971341099992
0.815400000000015 13.113023203000012
0.817200000000015 12.87730842200017
0.819000000000015 12.867047659999571
0.820800000000015 12.894764341000155
0.822600000000015 13.076867969999967
0.824400000000015 13.053337467999881
0.826200000000015 12.964386200000263
0.828000000000015 12.987773625000045
0.829800000000015 13.263486492000084
0.831600000000015 13.170796170999893
0.833400000000015 13.106888020000042
0.835200000000015 13.175239360999967
0.837000000000015 13.046145916000114
0.838800000000015 13.332251559999804
0.840600000000015 13.344544523999957
0.842400000000015 13.394996767000066
0.844200000000015 13.36161432300014
0.846000000000015 13.295298760999685
0.847800000000015 13.32032783600016
0.849600000000015 13.171364362000077
0.851400000000015 13.331255968999812
0.853200000000015 13.581472945000314
0.855000000000015 13.397892395999861
0.856800000000015 13.286947281999801
0.858600000000015 13.28307057300026
0.860400000000015 13.546271730999706
0.862200000000015 13.894675010000356
0.864000000000015 13.73723707199997
0.865800000000015 13.725281257999995
0.867600000000015 13.285056403999988
0.869400000000015 13.652030296999783
0.871200000000015 13.550788639000075
0.873000000000015 13.313681993000046
0.874800000000015 13.777285324999866
0.876600000000015 13.6479341510003
0.878400000000016 13.520240626999566
0.880200000000016 13.996678483000323
0.882000000000016 13.824487341999884
0.883800000000016 13.918218973999956
0.885600000000016 14.109135169000183
0.887400000000016 14.017085095999846
0.889200000000016 14.240678283999841
0.891000000000016 14.129718055000012
0.892800000000016 13.884377857000345
0.894600000000016 14.10487117699995
0.896400000000016 13.974716503999844
0.898200000000016 13.683571277999818
0.900000000000016 13.736869519000265
0.901800000000016 13.621477773000152
0.903600000000016 13.672472316999574
0.905400000000016 13.762466898000184
0.907200000000016 13.780702005000421
0.909000000000016 13.667677024999648
0.910800000000016 13.860874551000052
0.912600000000016 13.599082515000191
0.914400000000016 13.504897109000012
0.916200000000016 13.272365976999936
0.918000000000016 13.62385730599999
0.919800000000016 13.698879417000171
0.921600000000016 13.69003290299952
0.923400000000016 13.964952815000288
0.925200000000016 13.988470541999959
0.927000000000016 13.98542918000021
0.928800000000016 14.010899235999204
0.930600000000016 13.92999749000046
0.932400000000016 13.937589049999588
0.934200000000016 14.160817229000713
0.936000000000016 14.327564503999383
0.937800000000016 13.959056392000093
0.939600000000016 14.182699818999936
0.941400000000016 13.869400966000285
0.943200000000016 13.999323461999666
0.945000000000016 14.036688961000436
0.946800000000016 14.051494086000275
0.948600000000016 14.091817480999453
0.950400000000016 14.005548981000175
0.952200000000016 14.18090814199968
0.954000000000017 14.222125373000381
0.955800000000017 14.352688877999753
0.957600000000017 13.899631527000565
0.959400000000017 14.199216675999196
0.961200000000017 14.121070556000632
0.963000000000017 14.271367186000134
0.964800000000017 14.171838255999319
0.966600000000017 14.068689590000758
0.968400000000017 14.054261384999336
0.970200000000017 14.249565838999843
0.972000000000017 13.915728818000389
0.973800000000017 14.107396004000293
0.975600000000017 14.134392837999258
0.977400000000017 14.13653273700038
0.979200000000017 13.856786700000157
0.981000000000017 13.971898269999656
0.982800000000017 13.872198017999835
0.984600000000017 13.761199203000615
0.986400000000017 13.806784030000017
0.988200000000017 13.991746316999524
0.990000000000017 13.931568026000605
0.991800000000017 14.12104391199955
0.993600000000017 14.06200869300028
0.995400000000017 14.211399838000034
0.997200000000017 13.891568322999774


==> Images/Results/planesource_timesteptimes_ref_m80.txt <==
t steptime
0.0 0.49273633799999994
0.00180000000000005 0.5645619170000001
0.0036000000000001 0.538709289
0.00540000000000015 0.6033959899999997
0.00720000000000021 0.6843408290000004
0.00900000000000026 0.7532678349999999
0.0108000000000003 0.8336443630000003
0.0126000000000004 0.9094661329999996
0.0144000000000004 1.0148231279999997
0.0162000000000005 1.058492835
0.0180000000000005 1.1280170340000009
0.0198000000000006 1.170748347
0.0216000000000006 1.2007456119999986
0.0234000000000007 1.317053735
0.0252000000000007 1.3603555110000016
0.0270000000000008 1.4316384789999983
0.0288000000000008 1.4542829380000022
0.0306000000000009 1.591541411999998
0.0324000000000009 1.5642766429999995
0.034200000000001 1.674780534
0.036000000000001 1.7260747520000024
0.0378000000000011 1.7470401569999972
0.0396000000000011 1.8330583180000026
0.0414000000000012 1.8490290799999975
0.0432000000000012 1.934736884000003
0.0450000000000013 1.968568285
0.0468000000000013 1.9729127549999959
0.0486000000000014 2.0908659230000026
0.0504000000000014 2.1163200220000036
0.0522000000000015 2.164797387
0.0540000000000015 2.2475872969999955
0.0558000000000016 2.256906986000004
0.0576000000000016 2.298251459999996
0.0594000000000017 2.3737868669999997
0.0612000000000018 2.3983735970000026
0.0630000000000018 2.4741566339999963
0.0648000000000019 2.4900965389999996
0.0666000000000019 2.5087151910000003
0.068400000000002 2.5438892290000013
0.070200000000002 2.604258865999995
0.0720000000000021 2.711855009000004
0.0738000000000021 2.6727423180000045
0.0756000000000022 2.7579184989999987
0.0774000000000022 2.767888302000003
0.0792000000000023 2.8106716699999907
0.0810000000000023 2.832915753000009
0.0828000000000024 2.879316462999995
0.0846000000000024 2.9325200100000046
0.0864000000000025 2.9689947869999997
0.0882000000000025 2.9614493489999916
0.0900000000000026 3.035406542000004
0.0918000000000026 3.033393431999997
0.0936000000000027 3.120588605000009
0.0954000000000027 3.1946652580000006
0.0972000000000028 3.179300854999994
0.0990000000000028 3.2306987630000066
0.100800000000003 3.27616193099999
0.102600000000003 3.321860920000006
0.104400000000003 3.3831300969999916
0.106200000000003 3.349711252000006
0.108000000000003 3.3900216240000134
0.109800000000003 3.360134998999996
0.111600000000003 3.3986980779999953
0.113400000000003 3.4294235829999877
0.115200000000003 3.434109903999996
0.117000000000003 3.509229550000015
0.118800000000003 3.501251191999984
0.120600000000003 3.592803085000014
0.122400000000004 3.581702919999998
0.124200000000004 3.6425591800000063
0.126000000000004 3.6863050899999905
0.127800000000004 3.688678696000011
0.129600000000004 3.75206967699998
0.131400000000004 3.7706844670000237
0.133200000000004 3.736965080999994
0.135000000000004 3.8387592910000023
0.136800000000004 3.8403254969999807
0.138600000000004 3.862293803
0.140400000000004 3.9103366760000142
0.142200000000004 3.90813291500001
0.144000000000004 3.961550527999975
0.145800000000004 3.9686750310000036
0.147600000000004 4.001646740000012
0.149400000000004 4.069576925000007
0.151200000000004 4.078778355999987
0.153000000000004 4.125024154000016
0.154800000000004 4.195608537999988
0.156600000000004 4.194624728999997
0.158400000000005 4.184915052000008
0.160200000000005 4.267602877999991
0.162000000000005 4.249490084999991
0.163800000000005 4.323518516000007
0.165600000000005 4.318054853000007
0.167400000000005 4.403864516000027
0.169200000000005 4.360490957999957
0.171000000000005 4.382833084000026
0.172800000000005 4.424315311999976
0.174600000000005 4.5139090410000335
0.176400000000005 4.491693531999999
0.178200000000005 4.483820484999967
0.180000000000005 4.549006775000009
0.181800000000005 4.573028602000022
0.183600000000005 4.621751916999983
0.185400000000005 4.590003093000007
0.187200000000005 4.664596962000019
0.189000000000005 4.700558472999944
0.190800000000005 4.695293985000035
0.192600000000006 4.731436313000017
0.194400000000006 4.753552561999982
0.196200000000006 4.795305341000017
0.198000000000006 4.851002437999966
0.199800000000006 4.814992974000006
0.201600000000006 4.882744667999987
0.203400000000006 4.911104356999999
0.205200000000006 4.961066917000039
0.207000000000006 4.9640271039999675
0.208800000000006 4.992717861000017
0.210600000000006 5.049426650999976
0.212400000000006 5.054806576000033
0.214200000000006 5.067719355999998
0.216000000000006 5.063415938999981
0.217800000000006 5.136780310000006
0.219600000000006 5.109883083999989
0.221400000000006 5.1592941090000295
0.223200000000006 5.2402473280000095
0.225000000000006 5.255134976999955
0.226800000000006 5.217069379000009
0.228600000000007 5.291408294000007
0.230400000000007 5.318797205999999
0.232200000000007 5.3159786470000086
0.234000000000007 5.330279598999994
0.235800000000007 5.388252866000016
0.237600000000007 5.412703604000001
0.239400000000007 5.4123618159999864
0.241200000000007 5.464253123999981
0.243000000000007 5.512881837000009
0.244800000000007 5.508477723999988
0.246600000000007 5.506486665000011
0.248400000000007 5.610808328000019
0.250200000000007 5.618725838999978
0.252000000000007 5.639491174999989
0.253800000000007 5.63188356500001
0.255600000000007 5.776536751000037
0.257400000000007 5.670586191999973
0.259200000000007 5.754356675000054
0.261000000000007 5.7448588859999745
0.262800000000007 5.795736464000015
0.264600000000007 5.907215926999925
0.266400000000007 5.874928962000013
0.268200000000007 5.831603708999978
0.270000000000007 5.918021801000009
0.271800000000007 5.964928606000058
0.273600000000008 5.946605709999972
0.275400000000008 6.001430183000025
0.277200000000008 6.008089445999985
0.279000000000008 6.057640740000011
0.280800000000008 6.111645073999966
0.282600000000008 6.033846435999976
0.284400000000008 6.137798739999994
0.286200000000008 6.141588666000075
0.288000000000008 6.179060867999965
0.289800000000008 6.20107689200006
0.291600000000008 6.2392094869999255
0.293400000000008 6.234264202000077
0.295200000000008 6.1717579619999015
0.297000000000008 6.329102246000048
0.298800000000008 6.31279718899998
0.300600000000008 6.323133047000056
0.302400000000008 6.377658354000005
0.304200000000008 6.411477550999962
0.306000000000008 6.410783049999964
0.307800000000008 6.40342780900005
0.309600000000008 6.442428327000016
0.311400000000008 6.419105807999927
0.313200000000008 6.503133139000056
0.315000000000008 6.515196774999936
0.316800000000008 6.53431880100004
0.318600000000008 6.575233343000036
0.320400000000008 6.639306909999959
0.322200000000008 6.594641582000008
0.324000000000008 6.603330778999975
0.325800000000008 6.6759187620000375
0.327600000000008 6.708547810000027
0.329400000000008 6.661106270000005
0.331200000000008 6.731727453999952
0.333000000000008 6.791951095000059
0.334800000000008 6.795315321999965
0.336600000000008 6.806003650999969
0.338400000000008 6.797218645000044
0.340200000000008 6.860198859999969
0.342000000000008 6.970954011999993
0.343800000000008 6.8865169069999865
0.345600000000008 6.9567408970000315
0.347400000000008 6.924072801999955
0.349200000000009 6.961124572000017
0.351000000000009 6.994670864
0.352800000000009 7.022283623000021
0.354600000000009 7.1518708160000415
0.356400000000009 7.030043569999975
0.358200000000009 7.126048975999993
0.360000000000009 7.081036735999987
0.361800000000009 7.152206865000039
0.363600000000009 7.283253400999911
0.365400000000009 7.154317233000029
0.367200000000009 7.205808243999968
0.369000000000009 7.353484280000089
0.370800000000009 7.369483007999975
0.372600000000009 7.277074693000031
0.374400000000009 7.382405877999986
0.376200000000009 7.354005004999976
0.378000000000009 7.405816885000036
0.379800000000009 7.3032382650000045
0.381600000000009 7.405069937999997
0.383400000000009 7.4808903749999445
0.385200000000009 7.475039657000025
0.387000000000009 7.476729526999975
0.388800000000009 7.470135712000001
0.390600000000009 7.539134236999985
0.392400000000009 7.574286964000066
0.394200000000009 7.6467097919999105
0.396000000000009 7.662881808999941
0.397800000000009 7.5961643170001025
0.399600000000009 7.642077186000051
0.401400000000009 7.665732903999924
0.403200000000009 7.662362163000125
0.405000000000009 7.794223280999859
0.406800000000009 7.813238576000003
0.408600000000009 7.768447447999961
0.410400000000009 7.817502004000062
0.412200000000009 7.8452413289999186
0.414000000000009 7.880793124000093
0.415800000000009 7.8806284289998985
0.417600000000009 7.916223411000146
0.419400000000009 7.996146215999943
0.421200000000009 7.849749626999937
0.423000000000009 8.03241808200005
0.42480000000001 7.974849105999965
0.42660000000001 7.976982035999981
0.42840000000001 8.026803480000126
0.43020000000001 8.04474488400001
0.43200000000001 8.131597929000009
0.43380000000001 8.144164571999909
0.43560000000001 8.187778696000123
0.43740000000001 8.122858498999904
0.43920000000001 8.220265460000064
0.44100000000001 8.167946914999902
0.44280000000001 8.196334905999947
0.44460000000001 8.272646936000001
0.44640000000001 8.324712523000017
0.44820000000001 8.26230316100009
0.45000000000001 8.425072577000037
0.45180000000001 8.422114272000044
0.45360000000001 8.360972349999884
0.45540000000001 8.463007665000077
0.45720000000001 8.390438158000052
0.45900000000001 8.477551179999864
0.46080000000001 8.498788706000141
0.46260000000001 8.52506468699994
0.46440000000001 8.575291446999927
0.46620000000001 8.593874877999951
0.46800000000001 8.623410766999996
0.46980000000001 8.584555959999989
0.47160000000001 8.566103425000165
0.47340000000001 8.669943893999971
0.47520000000001 8.657520277000003
0.47700000000001 8.645846492999908
0.47880000000001 8.66075898300005
0.48060000000001 8.780725423999911
0.48240000000001 8.730128528000023
0.48420000000001 8.805439745000058
0.48600000000001 9.00351363599998
0.48780000000001 8.81432904899998
0.48960000000001 8.861587722999957
0.49140000000001 8.90172254700019
0.49320000000001 8.883242287999792
0.49500000000001 8.981145365000202
0.49680000000001 8.950923959999955
0.49860000000001 8.9633399679999
0.500400000000011 9.188401158000033
0.502200000000011 9.345387897999899
0.504000000000011 9.328001128000096
0.505800000000011 9.203667978000112
0.507600000000011 9.261580936999962
0.509400000000011 9.460381334999965
0.511200000000011 9.37199576199987
0.513000000000011 9.413068735000024
0.514800000000011 9.32685632000016
0.516600000000011 9.349459844999956
0.518400000000011 9.453013687000066
0.520200000000011 9.604171728999972
0.522000000000011 9.474691266000036
0.523800000000011 9.398473191999983
0.525600000000011 9.576743247999957
0.527400000000011 9.609880931999896
0.529200000000011 9.599639252000088
0.531000000000011 9.460827993000066
0.532800000000011 9.644612461999941
0.534600000000011 9.656653879000032
0.536400000000011 9.756639826999844
0.538200000000011 9.519820406999997
0.540000000000011 9.79633585800002
0.541800000000011 9.696301321999954
0.543600000000011 9.849458635000019
0.545400000000011 9.67341186700014
0.547200000000011 9.824186199999986
0.549000000000011 9.782944394999959
0.550800000000011 9.873826578000035
0.552600000000011 9.91523396599996
0.554400000000011 9.912418133000074
0.556200000000011 9.854784854999934
0.558000000000011 9.80609809900011
0.559800000000011 9.979794862999825
0.561600000000011 9.95956493000017
0.563400000000011 9.828428741999915
0.565200000000011 10.046107508999967
0.567000000000011 10.02914230500005
0.568800000000011 9.962512013999913
0.570600000000011 10.078471289000163
0.572400000000011 10.164284889999863
0.574200000000011 10.087028159000056
0.576000000000012 10.324038725000037
0.577800000000012 10.258635936000019
0.579600000000012 10.387049328999865
0.581400000000012 10.36316509900007
0.583200000000012 10.49016074899987
0.585000000000012 10.348970762000135
0.586800000000012 10.40633445100002
0.588600000000012 10.572638218000066
0.590400000000012 10.625857499999938
0.592200000000012 10.669618998000033
0.594000000000012 10.54474365599981
0.595800000000012 10.653218622000168
0.597600000000012 10.472313662000033
0.599400000000012 10.48906114999977
0.601200000000012 10.730354436000198
0.603000000000012 10.646837618000063
0.604800000000012 10.704990595999789
0.606600000000012 10.681743696000012
0.608400000000012 10.723421261000112
0.610200000000012 10.627002644000186
0.612000000000012 10.657511634999992
0.613800000000012 10.693512301999817
0.615600000000012 10.803764236000006
0.617400000000012 10.856407731999752
0.619200000000012 10.801034437999988
0.621000000000012 11.049450784000328
0.622800000000012 10.82787467099979
0.624600000000012 10.79591480299996
0.626400000000012 11.048266628999954
0.628200000000012 10.862874373000068
0.630000000000012 11.198437276000277
0.631800000000012 11.076690824999787
0.633600000000012 11.020504337000148
0.635400000000012 11.03039182700013
0.637200000000012 11.053380217999802
0.639000000000012 11.062626621000163
0.640800000000012 10.944892090999929
0.642600000000012 11.174310035999952
0.644400000000012 11.391875415999948
0.646200000000012 11.218696535000163
0.648000000000012 11.359001505999913
0.649800000000012 11.283347312999922
0.651600000000013 11.397716407000189
0.653400000000013 11.422057407000011
0.655200000000013 11.408111921
0.657000000000013 11.509705583999676
0.658800000000013 11.585173944999951
0.660600000000013 11.467637601000206
0.662400000000013 11.544870801999878
0.664200000000013 11.500213096000152
0.666000000000013 11.402879473999747
0.667800000000013 11.769839672000217
0.669600000000013 11.520844507999755
0.671400000000013 11.671294555000259
0.673200000000013 11.628185580999798
0.675000000000013 11.702353281000342
0.676800000000013 11.775291193999692
0.678600000000013 11.650054915000055
0.680400000000013 11.801348414000131
0.682200000000013 11.696920215999853
0.684000000000013 11.81546295499993
0.685800000000013 11.704241597999953
0.687600000000013 11.843574676000117
0.689400000000013 11.884317864999957
0.691200000000013 11.75821199200027
0.693000000000013 11.92691066899988
0.694800000000013 11.810096230999989
0.696600000000013 11.917491594999774
0.698400000000013 11.85703781400025
0.700200000000013 11.87764617799985
0.702000000000013 12.087555435000013
0.703800000000013 11.974081091000244
0.705600000000013 11.911182209999879
0.707400000000013 12.086937606999982
0.709200000000013 11.948891016999823
0.711000000000013 11.993616496999948
0.712800000000013 12.141207394000048
0.714600000000013 12.022835379000298
0.716400000000013 12.165938437000023
0.718200000000013 12.195803993000027
0.720000000000013 12.191726948999985
0.721800000000013 12.26784779799982
0.723600000000013 12.40810327700001
0.725400000000013 12.274302054000145
0.727200000000014 12.281521811999937
0.729000000000014 12.418617307999739
0.730800000000014 12.383237130999987
0.732600000000014 12.347234994000246
0.734400000000014 12.52212093299977
0.736200000000014 12.357098754000162
0.738000000000014 12.419188036999913
0.739800000000014 12.477775708000081
0.741600000000014 12.523112887000025
0.743400000000014 12.450930214999971
0.745200000000014 12.806644437000159
0.747000000000014 12.570697780000046
0.748800000000014 12.485183208999842
0.750600000000014 12.750670712000101
0.752400000000014 12.597034911999799
0.754200000000014 12.546330304000094
0.756000000000014 12.843592741000066
0.757800000000014 12.63753910100013
0.759600000000014 12.686064352999892
0.761400000000014 12.823093763000088
0.763200000000014 12.816384843999913
0.765000000000014 12.84076855100011
0.766800000000014 12.871310319999793
0.768600000000014 12.893773043999772
0.770400000000014 12.907336552000288
0.772200000000014 12.907792629000141
0.774000000000014 13.02493132499967
0.775800000000014 12.92728521700019
0.777600000000014 12.870436440000049
0.779400000000014 12.942845806999685
0.781200000000014 13.037780306000059
0.783000000000014 12.98205413100004
0.784800000000014 13.006725032000304
0.786600000000014 13.281615698999758
0.788400000000014 13.065897539000161
0.790200000000014 13.091621775000021
0.792000000000014 13.315065475999745
0.793800000000014 13.145403061000252
0.795600000000014 13.230602521000037
0.797400000000014 13.141579891999754
0.799200000000014 13.254731451000225
0.801000000000014 13.326734137999665
0.802800000000015 13.265439138000147
0.804600000000015 13.237975803000154
0.806400000000015 13.482402547999754
0.808200000000015 13.379158286000347
0.810000000000015 13.254077918999883
0.811800000000015 13.552958904999741
0.813600000000015 13.409604449000199
0.815400000000015 13.517115077999733
0.817200000000015 13.541702955000346
0.819000000000015 13.42757546499979
0.820800000000015 13.53159318300004
0.822600000000015 13.53642988699994
0.824400000000015 13.59704007900018
0.826200000000015 13.774826130999827
0.828000000000015 13.673543850999977
0.829800000000015 13.549905452000075
0.831600000000015 13.830917429000237
0.833400000000015 13.725320527999884
0.835200000000015 13.56581210100012
0.837000000000015 13.709308031999626
0.838800000000015 13.764208103000328
0.840600000000015 13.779488469999706
0.842400000000015 13.868602763000126
0.844200000000015 13.904972358000123
0.846000000000015 13.962364271999832
0.847800000000015 13.876079992000086
0.849600000000015 13.776525058000061
0.851400000000015 13.98625629199978
0.853200000000015 13.891637269000057
0.855000000000015 13.956183908000185
0.856800000000015 14.02546524399986
0.858600000000015 13.920964768999966
0.860400000000015 14.118465777999972
0.862200000000015 14.101380514000084
0.864000000000015 13.975723427000048
0.865800000000015 14.262255402999926
0.867600000000015 14.118950556000073
0.869400000000015 14.204982393000137
0.871200000000015 14.227107899999737
0.873000000000015 14.141320114999871
0.874800000000015 14.37108679100038
0.876600000000015 14.109796979999828
0.878400000000016 14.158116403999884
0.880200000000016 14.15290882599993
0.882000000000016 14.217986389000089
0.883800000000016 14.216509932999998
0.885600000000016 14.220012853000298
0.887400000000016 14.327891006999835
0.889200000000016 14.522110512999916
0.891000000000016 14.222215116999905
0.892800000000016 14.190446503000203
0.894600000000016 14.317017557999861
0.896400000000016 14.27652320099969
0.898200000000016 14.504786159000105
0.900000000000016 14.401345918000516
0.901800000000016 14.362007609000102
0.903600000000016 14.422530004999317
0.905400000000016 14.329265316000601
0.907200000000016 14.413251623999713
0.909000000000016 14.304872943000191
0.910800000000016 14.335232872999768
0.912600000000016 14.607490868999776
0.914400000000016 14.32085298200036
0.916200000000016 14.284309419999772
0.918000000000016 14.27662152999983
0.919800000000016 14.450201426000604
0.921600000000016 14.45973223999954
0.923400000000016 14.393014809000306
0.925200000000016 14.128590577999603
0.927000000000016 14.329658096999992
0.928800000000016 14.163366309000594
0.930600000000016 14.370464816999629
0.932400000000016 14.438145912999971
0.934200000000016 14.396980923999763
0.936000000000016 14.519618296000772
0.937800000000016 14.32397425199997
0.939600000000016 14.336167738999393
0.941400000000016 14.290604472000268
0.943200000000016 14.313007087999722
0.945000000000016 14.466958087000421
0.946800000000016 14.330988310000066
0.948600000000016 14.34117380799944
0.950400000000016 14.334039708000091
0.952200000000016 14.357378354000502
0.954000000000017 14.234337994999805
0.955800000000017 14.25280627200027
0.957600000000017 14.304300254999362
0.959400000000017 14.510450005000166
0.961200000000017 14.308270642000025
0.963000000000017 14.284043659000417
0.964800000000017 14.276776186999996
0.966600000000017 14.354144785999779
0.968400000000017 14.339184553999985
0.970200000000017 14.205225556999721
0.972000000000017 14.254199248000077
0.973800000000017 14.311747906999699
0.975600000000017 14.266074045000096
0.977400000000017 14.28572382099992
0.979200000000017 14.296275367000817
0.981000000000017 14.280806138999651
0.982800000000017 14.412852483999814
0.984600000000017 14.061475497999709
0.986400000000017 14.13006493300054
0.988200000000017 14.127152743999432
0.990000000000017 14.208857349000027
0.991800000000017 14.15754904500045
0.993600000000017 14.135110594999787
0.995400000000017 14.081681998000022
0.997200000000017 13.812193767999815


==> Images/Results/planesource_timesteptimes_ref_m90.txt <==
t steptime
0.0 0.67551105
0.00180000000000005 0.7623113539999999
0.0036000000000001 0.7319867740000001
0.00540000000000015 0.8235956729999998
0.00720000000000021 0.9524396520000002
0.00900000000000026 1.0818529979999996
0.0108000000000003 1.142559083
0.0126000000000004 1.2841094999999996
0.0144000000000004 1.414858357
0.0162000000000005 1.4690986250000009
0.0180000000000005 1.5581891419999998
0.0198000000000006 1.6662833369999994
0.0216000000000006 1.6658943200000014
0.0234000000000007 1.7933415229999987
0.0252000000000007 1.951917735000002
0.0270000000000008 2.05129702
0.0288000000000008 2.112832651999998
0.0306000000000009 2.150184781
0.0324000000000009 2.2063963189999996
0.034200000000001 2.355239002000001
0.036000000000001 2.4292141250000014
0.0378000000000011 2.4956264750000017
0.0396000000000011 2.526613461999993
0.0414000000000012 2.5750058430000067
0.0432000000000012 2.7365691579999947
0.0450000000000013 2.833251973000003
0.0468000000000013 2.809861704999996
0.0486000000000014 2.8940561850000037
0.0504000000000014 2.9248930569999985
0.0522000000000015 3.116682564999998
0.0540000000000015 3.207503721000002
0.0558000000000016 3.184634714000005
0.0576000000000016 3.317933654000001
0.0594000000000017 3.385662302
0.0612000000000018 3.3630975060000026
0.0630000000000018 3.3756216019999954
0.0648000000000019 3.5751260059999908
0.0666000000000019 3.6984754070000037
0.068400000000002 3.59518330600001
0.070200000000002 3.632865523999996
0.0720000000000021 3.813668765999992
0.0738000000000021 3.8692899600000032
0.0756000000000022 3.854610531000006
0.0774000000000022 4.061086930999991
0.0792000000000023 3.935247762000003
0.0810000000000023 3.9764054019999975
0.0828000000000024 4.249530749000002
0.0846000000000024 4.182262284000004
0.0864000000000025 4.156224717000001
0.0882000000000025 4.209359236000012
0.0900000000000026 4.236234987999978
0.0918000000000026 4.3320929399999955
0.0936000000000027 4.3700225630000205
0.0954000000000027 4.427138119999995
0.0972000000000028 4.479952349999991
0.0990000000000028 4.5476450529999966
0.100800000000003 4.563833889000023
0.102600000000003 4.597428823000001
0.104400000000003 4.694144530999978
0.106200000000003 4.742659905000011
0.108000000000003 4.762514815999992
0.109800000000003 4.831280848999995
0.111600000000003 4.880544785000012
0.113400000000003 4.909212408000002
0.115200000000003 4.962018448000009
0.117000000000003 5.013908689999994
0.118800000000003 5.039154059999987
0.120600000000003 5.128264529000006
0.122400000000004 5.148128175000011
0.124200000000004 5.221608995999986
0.126000000000004 5.254180125999994
0.127800000000004 5.240711169999997
0.129600000000004 5.326624964000018
0.131400000000004 5.346382266999996
0.133200000000004 5.370243063999993
0.135000000000004 5.459792032999985
0.136800000000004 5.481120601000043
0.138600000000004 5.508575574999952
0.140400000000004 5.564389126000037
0.142200000000004 5.594040478000011
0.144000000000004 5.671910180999987
0.145800000000004 5.683419017999995
0.147600000000004 5.753945315999999
0.149400000000004 5.818159758999968
0.151200000000004 5.86030568000001
0.153000000000004 5.883265162000043
0.154800000000004 5.909015927999974
0.156600000000004 5.984296303999997
0.158400000000005 5.975058917000013
0.160200000000005 6.020580531999997
0.162000000000005 6.079128728000001
0.163800000000005 6.119877486999997
0.165600000000005 6.1506082340000034
0.167400000000005 6.170305158000019
0.169200000000005 6.232773424999948
0.171000000000005 6.2775962900000195
0.172800000000005 6.350315400999989
0.174600000000005 6.372901855999999
0.176400000000005 6.418048693999992
0.178200000000005 6.413555152000015
0.180000000000005 6.508484449000036
0.181800000000005 6.511294558999964
0.183600000000005 6.559967121999989
0.185400000000005 6.626650208000001
0.187200000000005 6.667253817000017
0.189000000000005 6.650530562000029
0.190800000000005 6.737701413999957
0.192600000000006 6.748440619999997
0.194400000000006 6.726101167000024
0.196200000000006 6.825472470000022
0.198000000000006 6.897374450999962
0.199800000000006 6.924369455000033
0.201600000000006 6.955785268
0.203400000000006 7.032094130999951
0.205200000000006 7.048172528000009
0.207000000000006 7.073811809999995
0.208800000000006 7.142344690000016
0.210600000000006 7.165377701000011
0.212400000000006 7.185156411999969
0.214200000000006 7.367203807999999
0.216000000000006 7.386764149999976
0.217800000000006 7.493624221000005
0.219600000000006 7.489900098000021
0.221400000000006 7.529341019000071
0.223200000000006 7.586783609999998
0.225000000000006 7.556302369999912
0.226800000000006 7.648311958000022
0.228600000000007 7.695738915999982
0.230400000000007 7.746361799000056
0.232200000000007 7.7613049299999375
0.234000000000007 7.7785491070000035
0.235800000000007 7.859124492000092
0.237600000000007 7.864863784999898
0.239400000000007 7.926997510000092
0.241200000000007 8.004303092999976
0.243000000000007 8.133793386999969
0.244800000000007 8.183976519999987
0.246600000000007 8.174384159000056
0.248400000000007 8.274123866999957
0.250200000000007 8.239828957999976
0.252000000000007 8.202985557000034
0.253800000000007 8.253270261000011
0.255600000000007 8.356625936
0.257400000000007 8.27035617499996
0.259200000000007 8.344349141000066
0.261000000000007 8.434271738000007
0.262800000000007 8.463509445
0.264600000000007 8.491304604999982
0.266400000000007 8.582448083000031
0.268200000000007 8.605222858999923
0.270000000000007 8.668741651999994
0.271800000000007 8.65115370500007
0.273600000000008 8.74100862299997
0.275400000000008 8.731681964000018
0.277200000000008 8.715004539999995
0.279000000000008 8.78391972299994
0.280800000000008 8.775239166999995
0.282600000000008 8.851521061000085
0.284400000000008 8.929760614999964
0.286200000000008 8.966553862999945
0.288000000000008 8.94189601200003
0.289800000000008 9.123218705
0.291600000000008 9.151267467000025
0.293400000000008 9.104246192000005
0.295200000000008 9.10307228900001
0.297000000000008 9.239457001999995
0.298800000000008 9.196100735999948
0.300600000000008 9.232696115000067
0.302400000000008 9.192971390000025
0.304200000000008 9.43411627799992
0.306000000000008 9.37223295399997
0.307800000000008 9.4384050970001
0.309600000000008 9.261335194999901
0.311400000000008 9.251107090000005
0.313200000000008 9.254192753000098
0.315000000000008 9.353553246999923
0.316800000000008 9.305068953000045
0.318600000000008 9.411213946000089
0.320400000000008 9.413418140999966
0.322200000000008 9.732825024000022
0.324000000000008 9.76826257499988
0.325800000000008 9.815509016000078
0.327600000000008 9.871453986000006
0.329400000000008 9.833935966999888
0.331200000000008 10.130484056000114
0.333000000000008 10.057335263999903
0.334800000000008 10.0703089860001
0.336600000000008 10.029271311000002
0.338400000000008 10.151956427999949
0.340200000000008 10.155875561999892
0.342000000000008 10.195947754000144
0.343800000000008 10.138381347999939
0.345600000000008 10.120851139000024
0.347400000000008 10.238896710000063
0.349200000000009 10.28103411799998
0.351000000000009 10.393871368999953
0.352800000000009 10.316122710999934
0.354600000000009 10.443435897999962
0.356400000000009 10.441995429000144
0.358200000000009 10.44904391
0.360000000000009 10.580171196000038
0.361800000000009 10.54787682999995
0.363600000000009 10.462343577999945
0.365400000000009 10.589256606999925
0.367200000000009 10.648490970000012
0.369000000000009 10.712610222000194
0.370800000000009 10.671396635999827
0.372600000000009 10.700459569000031
0.374400000000009 10.790441815000122
0.376200000000009 10.863718184999925
0.378000000000009 10.873500680000006
0.379800000000009 10.987314261999927
0.381600000000009 10.97947653999995
0.383400000000009 10.935730849000038
0.385200000000009 10.983345873999951
0.387000000000009 11.166095094000184
0.388800000000009 11.242674676999968
0.390600000000009 11.224722436999855
0.392400000000009 11.169886241000086
0.394200000000009 11.230744696000102
0.396000000000009 11.267908856999838
0.397800000000009 11.360157727000114
0.399600000000009 11.467509544999984
0.401400000000009 11.410994768999899
0.403200000000009 11.439707627000189
0.405000000000009 11.49578311099981
0.406800000000009 11.483598230000098
0.408600000000009 11.475619018000089
0.410400000000009 11.683730036999805
0.412200000000009 11.581591666000122
0.414000000000009 11.577483034999887
0.415800000000009 11.603541938000035
0.417600000000009 11.618046405000086
0.419400000000009 11.802490571999897
0.421200000000009 11.733141551000017
0.423000000000009 11.653016917000059
0.42480000000001 11.763231456000085
0.42660000000001 11.811352352999847
0.42840000000001 11.949273733000155
0.43020000000001 11.95886944799986
0.43200000000001 12.156905284999993
0.43380000000001 12.127446231000022
0.43560000000001 12.119492852000121
0.43740000000001 11.971943980999868
0.43920000000001 12.027425614000094
0.44100000000001 12.120635783999887
0.44280000000001 12.194955462000053
0.44460000000001 12.148023885999919
0.44640000000001 12.26286770600018
0.44820000000001 12.303739381000014
0.45000000000001 12.287089691999881
0.45180000000001 12.380450195000094
0.45360000000001 12.384691326999928
0.45540000000001 12.512660014999938
0.45720000000001 12.453905156000019
0.45900000000001 12.48071767500005
0.46080000000001 12.479766763000043
0.46260000000001 12.415797145999932
0.46440000000001 12.542743016000031
0.46620000000001 12.589274085999932
0.46800000000001 12.693972865999967
0.46980000000001 12.651143979000153
0.47160000000001 12.683729029999995
0.47340000000001 12.824366415999975
0.47520000000001 12.867191173000037
0.47700000000001 12.875200738999865
0.47880000000001 12.785938794999993
0.48060000000001 12.855480154000134
0.48240000000001 12.8553365140001
0.48420000000001 12.950766119000036
0.48600000000001 13.14570658699995
0.48780000000001 13.153418062999663
0.48960000000001 13.037956963000397
0.49140000000001 13.218138261999684
0.49320000000001 13.055795482000121
0.49500000000001 13.139935892999802
0.49680000000001 13.21277484500024
0.49860000000001 13.164324276000116
0.500400000000011 13.293520134999653
0.502200000000011 13.251913037000122
0.504000000000011 13.312382659999912
0.505800000000011 13.3207834560003
0.507600000000011 13.299735161999706
0.509400000000011 13.419271521000155
0.511200000000011 13.41916897200008
0.513000000000011 13.533399006999844
0.514800000000011 13.562858793000032
0.516600000000011 13.368397381999785
0.518400000000011 13.083337637000113
0.520200000000011 13.214557041000262
0.522000000000011 13.253491204000056
0.523800000000011 13.290440000999752
0.525600000000011 13.327394642999934
0.527400000000011 13.24171794599988
0.529200000000011 13.378735931000392
0.531000000000011 13.35362114199961
0.532800000000011 13.421962576000169
0.534600000000011 13.416512641000281
0.536400000000011 13.529592831999707
0.538200000000011 13.504809927000224
0.540000000000011 13.516979338000056
0.541800000000011 13.61411185299994
0.543600000000011 13.577638035999826
0.545400000000011 13.787002439999924
0.547200000000011 13.680096206000144
0.549000000000011 13.742010013999788
0.550800000000011 13.759638579000239
0.552600000000011 13.801940438999736
0.554400000000011 13.756489667000096
0.556200000000011 13.88366439299989
0.558000000000011 13.878250477000165
0.559800000000011 13.870917244999873
0.561600000000011 13.958480805000363
0.563400000000011 13.937818337999943
0.565200000000011 13.939173298999776
0.567000000000011 14.008900514000288
0.568800000000011 13.999119974999758
0.570600000000011 14.120931708000171
0.572400000000011 14.142888645999847
0.574200000000011 14.193813975000012
0.576000000000012 14.179879281000012
0.577800000000012 14.460918297999797
0.579600000000012 14.831376907000049
0.581400000000012 14.85264188400015
0.583200000000012 14.87721691500019
0.585000000000012 14.935979336999935
0.586800000000012 14.90697079399979
0.588600000000012 14.897550232999947
0.590400000000012 14.94542833100013
0.592200000000012 14.972507675000088
0.594000000000012 15.05125113899976
0.595800000000012 15.139139630000045
0.597600000000012 15.052998344000116
0.599400000000012 15.21069178300013
0.601200000000012 15.194209454999964
0.603000000000012 15.287798571999701
0.604800000000012 15.28969109000036
0.606600000000012 15.394026003999898
0.608400000000012 15.438834019999831
0.610200000000012 15.455277276000288
0.612000000000012 15.425002484999823
0.613800000000012 15.310129498000151
0.615600000000012 15.409631694999916
0.617400000000012 15.38363648099994
0.619200000000012 15.474440326000149
0.621000000000012 15.461500047999834
0.622800000000012 15.406182488000013
0.624600000000012 15.667445658999895
0.626400000000012 15.737171176000174
0.628200000000012 15.703459823999765
0.630000000000012 15.68995186400025
0.631800000000012 15.704341037999711
0.633600000000012 15.807423518000178
0.635400000000012 15.873545993999869
0.637200000000012 15.872147107000274
0.639000000000012 15.81898322500001
0.640800000000012 15.950313843000004
0.642600000000012 15.994819836999795
0.644400000000012 15.959945719000189
0.646200000000012 16.10627931399995
0.648000000000012 16.062811238999984
0.649800000000012 16.174427998999818
0.651600000000013 16.165159065000353
0.653400000000013 16.18778765299976
0.655200000000013 16.189485186000184
0.657000000000013 16.279964962999657
0.658800000000013 16.254932526000175
0.660600000000013 16.368575312999837
0.662400000000013 16.348112095000033
0.664200000000013 16.258945867999955
0.666000000000013 16.663924468999994
0.667800000000013 16.699914786000136
0.669600000000013 16.629756599999837
0.671400000000013 16.759811076999995
0.673200000000013 16.71388411700036
0.675000000000013 16.746357034000084
0.676800000000013 16.679403007999554
0.678600000000013 16.899409003000073
0.680400000000013 16.84065087800036
0.682200000000013 16.842970805999812
0.684000000000013 16.750277686000118
0.685800000000013 16.86533454499977
0.687600000000013 16.88012304499989
0.689400000000013 16.97108859500031
0.691200000000013 16.971522108000045
0.693000000000013 17.04272193399993
0.694800000000013 17.020265594999728
0.696600000000013 17.005373781000344
0.698400000000013 17.20017939699983
0.700200000000013 17.163256789000116
0.702000000000013 17.287170184999923
0.703800000000013 17.37139473399975
0.705600000000013 17.278202925000187
0.707400000000013 17.253102358999968
0.709200000000013 17.41363997899998
0.711000000000013 17.383821575000184
0.712800000000013 17.393351315000018
0.714600000000013 17.530013829999916
0.716400000000013 17.60136260199988
0.718200000000013 17.54846227400003
0.720000000000013 17.601463042999967
0.721800000000013 17.559175593999953
0.723600000000013 17.63328356400052
0.725400000000013 17.770150843999545
0.727200000000014 17.823499105000337
0.729000000000014 17.78217595699971
0.730800000000014 17.918647847999637
0.732600000000014 17.96172469800058
0.734400000000014 18.032986746999995
0.736200000000014 17.912743832999695
0.738000000000014 17.960749853999914
0.739800000000014 18.169571219000318
0.741600000000014 18.034214872999655
0.743400000000014 18.123838976000116
0.745200000000014 18.04059041599976
0.747000000000014 18.135681839000426
0.748800000000014 18.224709936999716
0.750600000000014 18.286706789000164
0.752400000000014 18.330088603999684
0.754200000000014 18.130562930999986
0.756000000000014 18.30620555400037
0.757800000000014 18.352783340000315
0.759600000000014 18.47749548399952
0.761400000000014 18.378416270999878
0.763200000000014 18.503719347000697
0.765000000000014 18.383109482999316
0.766800000000014 18.649959178000245
0.768600000000014 18.5383277359997
0.770400000000014 18.569530896000288
0.772200000000014 18.49705299099969
0.774000000000014 18.685872068000208
0.775800000000014 18.696099855000284
0.777600000000014 18.85338322899952
0.779400000000014 18.690960281000116
0.781200000000014 18.80894305000038
0.783000000000014 18.773038919999635
0.784800000000014 18.948299198999848
0.786600000000014 18.86471349200019
0.788400000000014 18.960656662000474
0.790200000000014 18.975124309999956
0.792000000000014 18.9955887469996
0.793800000000014 19.016378871000597
0.795600000000014 19.050026672999593
0.797400000000014 19.035840434999955
0.799200000000014 19.06828404800035
0.801000000000014 19.121919986999274
0.802800000000015 19.236691405000784
0.804600000000015 19.204304615999717
0.806400000000015 19.240351450000162
0.808200000000015 19.225405497999418
0.810000000000015 19.29640259700045
0.811800000000015 19.24125531699974
0.813600000000015 19.30651667300026
0.815400000000015 19.42614439999943
0.817200000000015 19.56198035700072
0.819000000000015 19.511979658999735
0.820800000000015 19.531283436000194
0.822600000000015 19.61614445699979
0.824400000000015 19.575084932999744
0.826200000000015 19.604386300000442
0.828000000000015 19.537984234999385
0.829800000000015 19.669738416000655
0.831600000000015 19.748087289999603
0.833400000000015 19.803432016999977
0.835200000000015 19.804816151000523
0.837000000000015 19.77660448000006
0.838800000000015 19.882015779999165
0.840600000000015 19.969408721000036
0.842400000000015 19.92853599800037
0.844200000000015 20.056843203000426
0.846000000000015 20.039411031999407
0.847800000000015 20.061502319999818
0.849600000000015 19.96787445300015
0.851400000000015 20.00363743700018
0.853200000000015 20.179548408999835
0.855000000000015 20.10750267700041
0.856800000000015 20.23063100499985
0.858600000000015 20.37689599300029
0.860400000000015 20.3422044379995
0.862200000000015 20.29910063599982
0.864000000000015 20.395440346000214
0.865800000000015 20.379611737000232
0.867600000000015 20.465219023999452
0.869400000000015 20.35131372700016
0.871200000000015 20.481848828000693
0.873000000000015 20.467390291999436
0.874800000000015 20.451919914999962
0.876600000000015 20.49709474300016
0.878400000000016 20.510397142999864
0.880200000000016 20.653962086999854
0.882000000000016 20.563958964999983
0.883800000000016 20.570796560999952
0.885600000000016 20.4875506770004
0.887400000000016 20.5398708419998
0.889200000000016 20.673191771999882
0.891000000000016 20.546797101000266
0.892800000000016 20.636024293000446
0.894600000000016 20.5983577399993
0.896400000000016 20.679953691000264
0.898200000000016 20.75513681099983
0.900000000000016 20.745364053999765
0.901800000000016 20.834087617000478
0.903600000000016 20.673849849999897
0.905400000000016 20.68733893799981
0.907200000000016 20.710668308000095
0.909000000000016 20.767230952999853
0.910800000000016 20.80182168200008
0.912600000000016 20.803651031999834
0.914400000000016 20.758488096000292
0.916200000000016 20.86542734700015
0.918000000000016 20.79351111899996
0.919800000000016 20.661536863000038
0.921600000000016 20.720458421999865
0.923400000000016 20.841939650000313
0.925200000000016 20.61589530099991
0.927000000000016 20.677061941999455
0.928800000000016 20.65074808600002
0.930600000000016 20.642648338000072
0.932400000000016 20.753074707999986
0.934200000000016 20.676656463000654
0.936000000000016 20.70400546699966
0.937800000000016 20.71194562599976
0.939600000000016 20.751534854000056
0.941400000000016 20.757902436000222
0.943200000000016 20.80843596700015
0.945000000000016 20.80338517400014
0.946800000000016 20.815766183999585
0.948600000000016 20.851450019999902
0.950400000000016 20.92895289399985
0.952200000000016 20.917349269000624
0.954000000000017 20.72655621099966
0.955800000000017 20.787239524999677
0.957600000000017 20.831610786000056
0.959400000000017 20.864094063000266
0.961200000000017 20.85165069100003
0.963000000000017 20.990265047999856
0.964800000000017 20.921727187000215
0.966600000000017 20.68878913000026
0.968400000000017 20.700542356999904
0.970200000000017 20.665217802999905
0.972000000000017 20.78160439400017
0.973800000000017 20.63573001899931
0.975600000000017 20.743795434000276
0.977400000000017 20.740268526000364
0.979200000000017 20.792257674999746
0.981000000000017 20.663059688999965
0.982800000000017 20.64377932499974
0.984600000000017 20.701591488000304
0.986400000000017 20.57213475899971
0.988200000000017 20.541380594000657
0.990000000000017 20.663092021999546
0.991800000000017 20.658298823999758
0.993600000000017 20.721472887000346
0.995400000000017 20.654909746999692
0.997200000000017 20.12783461000072


==> Images/Results/planesource_timesteptimes_ref_pmm10.txt <==
t steptime
0.0 0.014941405000000001
0.00180000000000005 0.015391381999999995
0.0036000000000001 0.015499095000000004
0.00540000000000015 0.016121764999999996
0.00720000000000021 0.016343046
0.00900000000000026 0.016669431999999998
0.0108000000000003 0.01691203000000001
0.0126000000000004 0.017613388000000008
0.0144000000000004 0.017732626
0.0162000000000005 0.018550869999999997
0.0180000000000005 0.018280134000000003
0.0198000000000006 0.019773415999999988
0.0216000000000006 0.019542090000000012
0.0234000000000007 0.01999133899999997
0.0252000000000007 0.02009771199999999
0.0270000000000008 0.020057480000000016
0.0288000000000008 0.02006279900000002
0.0306000000000009 0.021127483999999974
0.0324000000000009 0.020765014999999998
0.034200000000001 0.020862747000000015
0.036000000000001 0.02135846400000002
0.0378000000000011 0.022001578999999993
0.0396000000000011 0.022126621999999985
0.0414000000000012 0.022322545000000027
0.0432000000000012 0.02270571199999999
0.0450000000000013 0.022330420000000017
0.0468000000000013 0.02305043699999998
0.0486000000000014 0.024526179999999953
0.0504000000000014 0.02363728900000006
0.0522000000000015 0.024049047999999962
0.0540000000000015 0.024360762000000036
0.0558000000000016 0.02449766099999995
0.0576000000000016 0.024636011999999985
0.0594000000000017 0.026545668000000022
0.0612000000000018 0.026768368000000042
0.0630000000000018 0.026148709999999964
0.0648000000000019 0.02657076199999997
0.0666000000000019 0.027423006000000028
0.068400000000002 0.028215437000000065
0.070200000000002 0.02662242699999995
0.0720000000000021 0.02779915700000002
0.0738000000000021 0.02768424199999997
0.0756000000000022 0.028725486000000022
0.0774000000000022 0.028152129999999942
0.0792000000000023 0.028509500000000076
0.0810000000000023 0.028302327999999877
0.0828000000000024 0.028032368000000085
0.0846000000000024 0.029478646000000053
0.0864000000000025 0.028597535000000063
0.0882000000000025 0.030020318999999906
0.0900000000000026 0.02993972399999989
0.0918000000000026 0.029837101000000033
0.0936000000000027 0.02977866699999998
0.0954000000000027 0.02987267800000004
0.0972000000000028 0.03060064699999998
0.0990000000000028 0.031117194000000126
0.100800000000003 0.030234839000000013
0.102600000000003 0.030906360999999993
0.104400000000003 0.03170330399999988
0.106200000000003 0.03207325999999999
0.108000000000003 0.030996500000000093
0.109800000000003 0.0318830779999999
0.111600000000003 0.032095085999999995
0.113400000000003 0.03234330900000004
0.115200000000003 0.03270095900000003
0.117000000000003 0.03453670800000008
0.118800000000003 0.03262687799999986
0.120600000000003 0.03366939300000005
0.122400000000004 0.03306835600000002
0.124200000000004 0.033585074000000104
0.126000000000004 0.03350290099999986
0.127800000000004 0.03384354300000014
0.129600000000004 0.034471425
0.131400000000004 0.034388511999999816
0.133200000000004 0.03469127000000016
0.135000000000004 0.03425179700000003
0.136800000000004 0.0352577519999997
0.138600000000004 0.035189004000000246
0.140400000000004 0.035095013999999924
0.142200000000004 0.03544397500000018
0.144000000000004 0.035450583999999896
0.145800000000004 0.03624580399999999
0.147600000000004 0.03590244399999998
0.149400000000004 0.03515182800000005
0.151200000000004 0.03622366399999999
0.153000000000004 0.036115281999999915
0.154800000000004 0.037348104999999965
0.156600000000004 0.037057115000000085
0.158400000000005 0.037081832999999786
0.160200000000005 0.03677253000000036
0.162000000000005 0.03667962599999974
0.163800000000005 0.038072323000000186
0.165600000000005 0.037069928999999835
0.167400000000005 0.037998797000000195
0.169200000000005 0.03778300099999976
0.171000000000005 0.038376758000000066
0.172800000000005 0.037634838000000226
0.174600000000005 0.03822761899999971
0.176400000000005 0.03789055600000024
0.178200000000005 0.03811921000000007
0.180000000000005 0.03786809999999985
0.181800000000005 0.037372543000000036
0.183600000000005 0.038849906999999906
0.185400000000005 0.039098515000000056
0.187200000000005 0.03953118499999997
0.189000000000005 0.040354420999999974
0.190800000000005 0.03774556800000006
0.192600000000006 0.03910341399999995
0.194400000000006 0.040012822
0.196200000000006 0.04061297400000008
0.198000000000006 0.0399607719999997
0.199800000000006 0.0404634340000003
0.201600000000006 0.040038994000000105
0.203400000000006 0.040212288999999846
0.205200000000006 0.040113869999999885
0.207000000000006 0.04001251100000003
0.208800000000006 0.03995303200000011
0.210600000000006 0.04072191400000014
0.212400000000006 0.04179467199999998
0.214200000000006 0.0401790089999996
0.216000000000006 0.04191852400000018
0.217800000000006 0.04094662299999996
0.219600000000006 0.041787231999999896
0.221400000000006 0.04107802400000038
0.223200000000006 0.04153888899999991
0.225000000000006 0.041216735999999976
0.226800000000006 0.040803400999999795
0.228600000000007 0.041811971
0.230400000000007 0.041867941000000464
0.232200000000007 0.04205719699999921
0.234000000000007 0.041988939000000336
0.235800000000007 0.042697565000000104
0.237600000000007 0.041824552999999653
0.239400000000007 0.042504909999999896
0.241200000000007 0.04197675400000023
0.243000000000007 0.04214652200000035
0.244800000000007 0.042725228000000115
0.246600000000007 0.04222679299999932
0.248400000000007 0.043152899000000744
0.250200000000007 0.04291144399999958
0.252000000000007 0.04245316100000007
0.253800000000007 0.04212067899999994
0.255600000000007 0.04307210500000025
0.257400000000007 0.04287575299999968
0.259200000000007 0.04290090000000024
0.261000000000007 0.0429776679999998
0.262800000000007 0.04353742800000049
0.264600000000007 0.043535449999999365
0.266400000000007 0.04413297900000046
0.268200000000007 0.043712203000000116
0.270000000000007 0.04331571399999934
0.271800000000007 0.04416083100000012
0.273600000000008 0.04401926199999995
0.275400000000008 0.04415902499999991
0.277200000000008 0.045144773000000527
0.279000000000008 0.04526690500000008
0.280800000000008 0.044502767
0.282600000000008 0.044991819999999905
0.284400000000008 0.04556415600000019
0.286200000000008 0.04499017299999952
0.288000000000008 0.045294676000000145
0.289800000000008 0.045712151000000034
0.291600000000008 0.0461463430000002
0.293400000000008 0.04545420899999986
0.295200000000008 0.04575494299999949
0.297000000000008 0.046319427000000246
0.298800000000008 0.046528171000000285
0.300600000000008 0.04704679299999981
0.302400000000008 0.04680766500000022
0.304200000000008 0.046388273999999896
0.306000000000008 0.04655745400000022
0.307800000000008 0.04774138699999941
0.309600000000008 0.047395321000000656
0.311400000000008 0.0466150540000001
0.313200000000008 0.047036921999999315
0.315000000000008 0.04730419400000052
0.316800000000008 0.047392085999999445
0.318600000000008 0.04801337700000019
0.320400000000008 0.046873809000000044
0.322200000000008 0.047086587999999985
0.324000000000008 0.049829440999999974
0.325800000000008 0.04874613700000019
0.327600000000008 0.04829224399999976
0.329400000000008 0.048841838000000415
0.331200000000008 0.048319942000000005
0.333000000000008 0.0497289039999993
0.334800000000008 0.049371743000000023
0.336600000000008 0.05055159600000003
0.338400000000008 0.049826133000000716
0.340200000000008 0.04806643799999932
0.342000000000008 0.049751440000000535
0.343800000000008 0.050974384999999955
0.345600000000008 0.04951576599999985
0.347400000000008 0.05059291700000035
0.349200000000009 0.05048929699999949
0.351000000000009 0.05098952300000015
0.352800000000009 0.0508379019999996
0.354600000000009 0.05184318500000007
0.356400000000009 0.05044574300000004
0.358200000000009 0.05064167000000008
0.360000000000009 0.05266773700000016
0.361800000000009 0.05127091700000008
0.363600000000009 0.05242788300000001
0.365400000000009 0.051461630999999564
0.367200000000009 0.053253139000000616
0.369000000000009 0.05232517399999992
0.370800000000009 0.05302114199999952
0.372600000000009 0.052928196999999955
0.374400000000009 0.05266854600000048
0.376200000000009 0.05330051800000035
0.378000000000009 0.05503303899999956
0.379800000000009 0.05251871100000027
0.381600000000009 0.05447921599999983
0.383400000000009 0.054622923000000156
0.385200000000009 0.05423683199999907
0.387000000000009 0.053759626000001504
0.388800000000009 0.053372213999999474
0.390600000000009 0.054222828000000334
0.392400000000009 0.0547095689999999
0.394200000000009 0.05393555099999858
0.396000000000009 0.054284952000001496
0.397800000000009 0.055844106999998644
0.399600000000009 0.05538260500000014
0.401400000000009 0.05480852900000066
0.403200000000009 0.0567441819999992
0.405000000000009 0.056601312000001514
0.406800000000009 0.0556600749999987
0.408600000000009 0.055007746000001134
0.410400000000009 0.05566180799999998
0.412200000000009 0.055806083999998535
0.414000000000009 0.05620993200000157
0.415800000000009 0.05708845999999923
0.417600000000009 0.057406784999999516
0.419400000000009 0.05741543200000088
0.421200000000009 0.0574429649999999
0.423000000000009 0.05655256300000033
0.42480000000001 0.058043029000000246
0.42660000000001 0.05704860499999853
0.42840000000001 0.05860370500000123
0.43020000000001 0.057395693000000136
0.43200000000001 0.05753517899999849
0.43380000000001 0.05750757900000103
0.43560000000001 0.057883787999999825
0.43740000000001 0.05900590899999969
0.43920000000001 0.057936044999999936
0.44100000000001 0.05877401100000057
0.44280000000001 0.06051220099999988
0.44460000000001 0.05881446299999915
0.44640000000001 0.05856312600000102
0.44820000000001 0.05958245199999901
0.45000000000001 0.060164257000000276
0.45180000000001 0.05986443900000005
0.45360000000001 0.05895763100000018
0.45540000000001 0.06054588199999955
0.45720000000001 0.05944806499999977
0.45900000000001 0.0595979350000011
0.46080000000001 0.060750580000000554
0.46260000000001 0.061407928999999584
0.46440000000001 0.059293240999998886
0.46620000000001 0.06010966800000084
0.46800000000001 0.06053580400000058
0.46980000000001 0.060676662999998854
0.47160000000001 0.06243420900000096
0.47340000000001 0.05992265199999913
0.47520000000001 0.061906071000001006
0.47700000000001 0.06177174099999938
0.47880000000001 0.0632148929999996
0.48060000000001 0.06189290000000014
0.48240000000001 0.06195315899999976
0.48420000000001 0.06115016700000098
0.48600000000001 0.06420677200000036
0.48780000000001 0.06116923499999949
0.48960000000001 0.0630055340000002
0.49140000000001 0.06349991999999993
0.49320000000001 0.06395781199999995
0.49500000000001 0.06380067499999953
0.49680000000001 0.06531666400000091
0.49860000000001 0.06327067099999972
0.500400000000011 0.062163755000000265
0.502200000000011 0.06332846099999934
0.504000000000011 0.06327171699999923
0.505800000000011 0.06510849500000049
0.507600000000011 0.0638688890000001
0.509400000000011 0.06394711699999966
0.511200000000011 0.06410036599999991
0.513000000000011 0.06306425400000037
0.514800000000011 0.0634486859999992
0.516600000000011 0.0654596930000011
0.518400000000011 0.06329150000000006
0.520200000000011 0.06490923299999984
0.522000000000011 0.06564516199999915
0.523800000000011 0.0648049480000008
0.525600000000011 0.0647385689999993
0.527400000000011 0.06465824100000006
0.529200000000011 0.06633251400000084
0.531000000000011 0.06539898900000019
0.532800000000011 0.06496568499999889
0.534600000000011 0.06395130900000012
0.536400000000011 0.06504877100000073
0.538200000000011 0.06542512899999942
0.540000000000011 0.06606387000000069
0.541800000000011 0.06519328599999952
0.543600000000011 0.06409510800000007
0.545400000000011 0.06691184399999983
0.547200000000011 0.06615544599999978
0.549000000000011 0.06665805500000133
0.550800000000011 0.0662295439999987
0.552600000000011 0.06750102700000049
0.554400000000011 0.06616118500000034
0.556200000000011 0.06790678099999958
0.558000000000011 0.06686374300000075
0.559800000000011 0.06614043699999961
0.561600000000011 0.06715653899999907
0.563400000000011 0.06767555800000125
0.565200000000011 0.06836364299999964
0.567000000000011 0.06843051399999922
0.568800000000011 0.06939573100000018
0.570600000000011 0.07065984699999994
0.572400000000011 0.06767268199999954
0.574200000000011 0.06869671900000007
0.576000000000012 0.06787736300000091
0.577800000000012 0.0688029659999998
0.579600000000012 0.06756455500000058
0.581400000000012 0.07097046799999873
0.583200000000012 0.06761898200000083
0.585000000000012 0.06790022799999917
0.586800000000012 0.06953065500000122
0.588600000000012 0.06953383899999999
0.590400000000012 0.06933906399999934
0.592200000000012 0.06928346800000007
0.594000000000012 0.06945925299999978
0.595800000000012 0.06907360199999957
0.597600000000012 0.07116493600000062
0.599400000000012 0.06880127199999997
0.601200000000012 0.07001400999999952
0.603000000000012 0.06907890700000152
0.604800000000012 0.06966125999999839
0.606600000000012 0.07157194500000053
0.608400000000012 0.06927958200000006
0.610200000000012 0.06999390700000063
0.612000000000012 0.06861139999999999
0.613800000000012 0.07051445200000117
0.615600000000012 0.07085209499999934
0.617400000000012 0.07128578600000068
0.619200000000012 0.07257828399999866
0.621000000000012 0.07177968999999962
0.622800000000012 0.07028083599999846
0.624600000000012 0.07222126600000323
0.626400000000012 0.07049589499999698
0.628200000000012 0.0707666230000008
0.630000000000012 0.0712624230000003
0.631800000000012 0.0718132649999994
0.633600000000012 0.0717306690000008
0.635400000000012 0.07277761499999968
0.637200000000012 0.07305926800000151
0.639000000000012 0.07207172999999756
0.640800000000012 0.07254045200000192
0.642600000000012 0.0720558760000003
0.644400000000012 0.073651255999998
0.646200000000012 0.07192080300000114
0.648000000000012 0.07115186600000101
0.649800000000012 0.07294642299999765
0.651600000000013 0.07332792400000088
0.653400000000013 0.07203293299999913
0.655200000000013 0.07398446000000192
0.657000000000013 0.07402952099999993
0.658800000000013 0.07315083499999986
0.660600000000013 0.0716450679999987
0.662400000000013 0.07383362200000221
0.664200000000013 0.0736112279999972
0.666000000000013 0.07362063100000071
0.667800000000013 0.07248746100000147
0.669600000000013 0.07353199399999966
0.671400000000013 0.0747326010000009
0.673200000000013 0.07496666499999805
0.675000000000013 0.07407000599999947
0.676800000000013 0.0739016509999999
0.678600000000013 0.07399068800000208
0.680400000000013 0.07336512899999903
0.682200000000013 0.07480550700000066
0.684000000000013 0.07403150500000066
0.685800000000013 0.07535928699999772
0.687600000000013 0.07425874000000121
0.689400000000013 0.07316722499999884
0.691200000000013 0.07371628100000294
0.693000000000013 0.07392006399999929
0.694800000000013 0.07602515499999996
0.696600000000013 0.07555833900000053
0.698400000000013 0.07404386500000015
0.700200000000013 0.07446262199999865
0.702000000000013 0.07452275200000003
0.703800000000013 0.07508635800000008
0.705600000000013 0.07459043600000115
0.707400000000013 0.07563991600000008
0.709200000000013 0.0760756289999982
0.711000000000013 0.07501548900000188
0.712800000000013 0.07576928099999947
0.714600000000013 0.07715198200000017
0.716400000000013 0.07554298399999837
0.718200000000013 0.07491777899999974
0.720000000000013 0.07399990500000087
0.721800000000013 0.07663898299999872
0.723600000000013 0.07522560199999972
0.725400000000013 0.07609176600000112
0.727200000000014 0.07629916899999856
0.729000000000014 0.07750140699999974
0.730800000000014 0.07704579300000347
0.732600000000014 0.07637807899999771
0.734400000000014 0.07698918899999896
0.736200000000014 0.07760666400000105
0.738000000000014 0.07689042800000223
0.739800000000014 0.0777825529999987
0.741600000000014 0.07737890499999978
0.743400000000014 0.07722717400000079
0.745200000000014 0.07723105899999894
0.747000000000014 0.07942548500000157
0.748800000000014 0.07511641199999985
0.750600000000014 0.07762853199999853
0.752400000000014 0.07865543800000196
0.754200000000014 0.07676354699999877
0.756000000000014 0.07774318299999905
0.757800000000014 0.07634365499999873
0.759600000000014 0.07792232400000287
0.761400000000014 0.07737185699999927
0.763200000000014 0.07715157499999847
0.765000000000014 0.07791718400000036
0.766800000000014 0.07860112999999913
0.768600000000014 0.07719202100000189
0.770400000000014 0.07857381199999836
0.772200000000014 0.07760656099999963
0.774000000000014 0.07896598300000335
0.775800000000014 0.0781505179999975
0.777600000000014 0.0784772320000009
0.779400000000014 0.07950661799999992
0.781200000000014 0.07930962700000066
0.783000000000014 0.07919986499999965
0.784800000000014 0.07894728000000129
0.786600000000014 0.07886921999999785
0.788400000000014 0.08031538699999885
0.790200000000014 0.07892630300000292
0.792000000000014 0.08053927499999958
0.793800000000014 0.08127721500000007
0.795600000000014 0.08041552599999946
0.797400000000014 0.07981380500000057
0.799200000000014 0.0807938280000009
0.801000000000014 0.07838432599999834
0.802800000000015 0.08040949500000139
0.804600000000015 0.07976387599999768
0.806400000000015 0.07999292000000224
0.808200000000015 0.0804981859999998
0.810000000000015 0.08211831599999897
0.811800000000015 0.08145850200000027
0.813600000000015 0.08212471699999924
0.815400000000015 0.08037639500000182
0.817200000000015 0.08099649299999712
0.819000000000015 0.08047168200000243
0.820800000000015 0.08220724299999915
0.822600000000015 0.08036446499999883
0.824400000000015 0.08292366999999956
0.826200000000015 0.08055890700000035
0.828000000000015 0.08244506400000162
0.829800000000015 0.08095270299999768
0.831600000000015 0.08042612600000254
0.833400000000015 0.08074131599999745
0.835200000000015 0.08164091300000109
0.837000000000015 0.0824401090000002
0.838800000000015 0.08391088500000166
0.840600000000015 0.08093899999999721
0.842400000000015 0.08248445200000276
0.844200000000015 0.08239671399999793
0.846000000000015 0.08439671000000004
0.847800000000015 0.08253992200000226
0.849600000000015 0.08181177099999815
0.851400000000015 0.08240648099999959
0.853200000000015 0.0839718739999995
0.855000000000015 0.0830789600000017
0.856800000000015 0.08458492200000123
0.858600000000015 0.08390369600000014
0.860400000000015 0.08506933099999969
0.862200000000015 0.08260740499999741
0.864000000000015 0.08484343900000013
0.865800000000015 0.08431010400000005
0.867600000000015 0.08403885899999963
0.869400000000015 0.08350449900000001
0.871200000000015 0.08312022000000141
0.873000000000015 0.08408641799999828
0.874800000000015 0.08392703900000242
0.876600000000015 0.08418380399999847
0.878400000000016 0.08430772999999903
0.880200000000016 0.08406807400000105
0.882000000000016 0.08390008800000004
0.883800000000016 0.08694857200000072
0.885600000000016 0.08595457499999881
0.887400000000016 0.0852771660000009
0.889200000000016 0.08446424299999933
0.891000000000016 0.08579055799999935
0.892800000000016 0.08456708400000323
0.894600000000016 0.08542632399999661
0.896400000000016 0.08745971100000105
0.898200000000016 0.08594351900000063
0.900000000000016 0.08502833100000018
0.901800000000016 0.08549675400000112
0.903600000000016 0.08637555700000021
0.905400000000016 0.08731764599999892
0.907200000000016 0.08633150700000058
0.909000000000016 0.086374425999999
0.910800000000016 0.08717625899999959
0.912600000000016 0.08532295200000206
0.914400000000016 0.08643288299999696
0.916200000000016 0.0867716910000027
0.918000000000016 0.08782632199999796
0.919800000000016 0.08635191500000161
0.921600000000016 0.08634837199999978
0.923400000000016 0.08804723300000106
0.925200000000016 0.08670028999999957
0.927000000000016 0.08726289499999851
0.928800000000016 0.08678200599999997
0.930600000000016 0.08817657300000192
0.932400000000016 0.0878125979999993
0.934200000000016 0.08697020800000033
0.936000000000016 0.08699448099999785
0.937800000000016 0.08698993300000168
0.939600000000016 0.08626699299999885
0.941400000000016 0.08701652899999957
0.943200000000016 0.08754729700000041
0.945000000000016 0.08697405799999913
0.946800000000016 0.08789185400000221
0.948600000000016 0.0867727849999973
0.950400000000016 0.08823169000000064
0.952200000000016 0.08770735100000238
0.954000000000017 0.08814438099999933
0.955800000000017 0.0886006299999984
0.957600000000017 0.08786307700000151
0.959400000000017 0.08803979500000025
0.961200000000017 0.08816021099999816
0.963000000000017 0.08939044999999979
0.964800000000017 0.0863643240000016
0.966600000000017 0.08994952999999839
0.968400000000017 0.08846292100000142
0.970200000000017 0.08791607499999898
0.972000000000017 0.08719106400000243
0.973800000000017 0.0884706999999949
0.975600000000017 0.0882181990000035
0.977400000000017 0.08623428399999966
0.979200000000017 0.08750644700000265
0.981000000000017 0.08895606200000117
0.982800000000017 0.08780640799999873
0.984600000000017 0.08832602199999684
0.986400000000017 0.08979509400000296
0.988200000000017 0.08903294599999612
0.990000000000017 0.08673021399999925
0.991800000000017 0.08742839599999996
0.993600000000017 0.08904359000000284
0.995400000000017 0.08912262500000168
0.997200000000017 0.091979864999999


==> Images/Results/planesource_timesteptimes_ref_pmm100.txt <==
t steptime
0.0 0.09004792
0.00180000000000005 0.09682637499999999
0.0036000000000001 0.10134455800000003
0.00540000000000015 0.10868865899999997
0.00720000000000021 0.11037022600000002
0.00900000000000026 0.111630326
0.0108000000000003 0.115534904
0.0126000000000004 0.11877391199999998
0.0144000000000004 0.12646617700000007
0.0162000000000005 0.13323078099999996
0.0180000000000005 0.13370933500000004
0.0198000000000006 0.1393030099999999
0.0216000000000006 0.140260332
0.0234000000000007 0.14694883300000017
0.0252000000000007 0.14629130299999993
0.0270000000000008 0.14766226400000004
0.0288000000000008 0.14584892699999985
0.0306000000000009 0.15251474499999995
0.0324000000000009 0.1536447230000002
0.034200000000001 0.15714054300000013
0.036000000000001 0.1585951539999999
0.0378000000000011 0.16281801000000007
0.0396000000000011 0.16812250199999967
0.0414000000000012 0.1652914830000003
0.0432000000000012 0.16764013599999972
0.0450000000000013 0.17652858600000032
0.0468000000000013 0.1793675669999999
0.0486000000000014 0.17585419299999971
0.0504000000000014 0.18448225100000037
0.0522000000000015 0.19146985699999952
0.0540000000000015 0.18723589100000027
0.0558000000000016 0.18947207700000046
0.0576000000000016 0.18862275999999945
0.0594000000000017 0.1967243879999998
0.0612000000000018 0.1973808479999999
0.0630000000000018 0.20364157800000005
0.0648000000000019 0.21514419900000004
0.0666000000000019 0.21328306400000052
0.068400000000002 0.2178395679999996
0.070200000000002 0.21862857500000032
0.0720000000000021 0.22257647300000016
0.0738000000000021 0.2298775279999994
0.0756000000000022 0.24177875400000026
0.0774000000000022 0.22595844599999992
0.0792000000000023 0.24503183100000037
0.0810000000000023 0.24485656099999975
0.0828000000000024 0.24247683100000028
0.0846000000000024 0.25184322199999976
0.0864000000000025 0.24479755800000014
0.0882000000000025 0.2470925140000002
0.0900000000000026 0.2456088059999999
0.0918000000000026 0.24974356599999936
0.0936000000000027 0.2504786550000002
0.0954000000000027 0.26670123999999973
0.0972000000000028 0.26002067900000014
0.0990000000000028 0.2537387029999998
0.100800000000003 0.2634225299999997
0.102600000000003 0.27098330500000145
0.104400000000003 0.2662278520000001
0.106200000000003 0.259021173999999
0.108000000000003 0.28204569000000035
0.109800000000003 0.28309265899999936
0.111600000000003 0.27424918100000006
0.113400000000003 0.2759184430000001
0.115200000000003 0.2954271970000004
0.117000000000003 0.30163544900000083
0.118800000000003 0.29606141999999913
0.120600000000003 0.2998308190000003
0.122400000000004 0.2998843569999998
0.124200000000004 0.30575547699999994
0.126000000000004 0.30403172499999975
0.127800000000004 0.29246868400000103
0.129600000000004 0.3017466519999985
0.131400000000004 0.31080111800000054
0.133200000000004 0.30755361599999986
0.135000000000004 0.29501896699999897
0.136800000000004 0.2987749320000006
0.138600000000004 0.3212825290000012
0.140400000000004 0.31760482800000034
0.142200000000004 0.30432471399999983
0.144000000000004 0.3053433229999989
0.145800000000004 0.31427784399999936
0.147600000000004 0.3102931560000002
0.149400000000004 0.3177647189999995
0.151200000000004 0.31634913600000303
0.153000000000004 0.3241405009999987
0.154800000000004 0.31441839700000074
0.156600000000004 0.3256406940000005
0.158400000000005 0.33001893299999807
0.160200000000005 0.31981381399999975
0.162000000000005 0.3256433180000009
0.163800000000005 0.32989728500000126
0.165600000000005 0.3297273109999992
0.167400000000005 0.3282879879999996
0.169200000000005 0.3281343079999992
0.171000000000005 0.3273235270000008
0.172800000000005 0.3339931500000013
0.174600000000005 0.3309174509999977
0.176400000000005 0.3331601570000018
0.178200000000005 0.34767634700000016
0.180000000000005 0.3419240600000002
0.181800000000005 0.33787562099999846
0.183600000000005 0.3480725239999991
0.185400000000005 0.34027251400000225
0.187200000000005 0.3499802599999988
0.189000000000005 0.34213108999999875
0.190800000000005 0.3477779930000011
0.192600000000006 0.3514824129999994
0.194400000000006 0.34574846699999995
0.196200000000006 0.35382935800000226
0.198000000000006 0.3543461459999975
0.199800000000006 0.35461542700000237
0.201600000000006 0.3520614029999969
0.203400000000006 0.35498691000000093
0.205200000000006 0.36295267200000225
0.207000000000006 0.36996274899999904
0.208800000000006 0.35838187199999894
0.210600000000006 0.36763095199999896
0.212400000000006 0.36423732600000136
0.214200000000006 0.37516934699999993
0.216000000000006 0.3616407439999989
0.217800000000006 0.37073424700000146
0.219600000000006 0.36214228999999776
0.221400000000006 0.36833453500000246
0.223200000000006 0.3662753119999991
0.225000000000006 0.369649993000003
0.226800000000006 0.37335641399999986
0.228600000000007 0.37700659800000125
0.230400000000007 0.37513491599999327
0.232200000000007 0.3830009620000041
0.234000000000007 0.38060877400000237
0.235800000000007 0.38653361299999744
0.237600000000007 0.38130478499999754
0.239400000000007 0.3880728660000017
0.241200000000007 0.37857435000000095
0.243000000000007 0.3858785369999964
0.244800000000007 0.377415328000005
0.246600000000007 0.39380321099999804
0.248400000000007 0.390704202000002
0.250200000000007 0.3922633269999949
0.252000000000007 0.39172960700000203
0.253800000000007 0.3970152509999991
0.255600000000007 0.39857837299999943
0.257400000000007 0.3990283530000056
0.259200000000007 0.3954009389999982
0.261000000000007 0.39697723999999823
0.262800000000007 0.4093684979999992
0.264600000000007 0.3994058549999977
0.266400000000007 0.40858140000000276
0.268200000000007 0.3939564450000006
0.270000000000007 0.4050213479999982
0.271800000000007 0.4075675200000006
0.273600000000008 0.4121716810000038
0.275400000000008 0.4112417359999938
0.277200000000008 0.4060366090000045
0.279000000000008 0.41842917099999966
0.280800000000008 0.4123137779999979
0.282600000000008 0.4133258060000031
0.284400000000008 0.41371632699999594
0.286200000000008 0.41148339500000475
0.288000000000008 0.4116142779999947
0.289800000000008 0.4133978250000041
0.291600000000008 0.41028625399999896
0.293400000000008 0.41877882499999686
0.295200000000008 0.42493488100000576
0.297000000000008 0.42679308299999974
0.298800000000008 0.4203573469999995
0.300600000000008 0.4280439889999954
0.302400000000008 0.43112160700000146
0.304200000000008 0.4342438760000036
0.306000000000008 0.4276557029999992
0.307800000000008 0.43382153099999954
0.309600000000008 0.43341577399999665
0.311400000000008 0.4215100199999995
0.313200000000008 0.4285383310000057
0.315000000000008 0.44783622399999956
0.316800000000008 0.4331177629999985
0.318600000000008 0.4400240840000009
0.320400000000008 0.4498318999999995
0.322200000000008 0.43337676499999844
0.324000000000008 0.446875710999997
0.325800000000008 0.4527922910000015
0.327600000000008 0.4398349599999989
0.329400000000008 0.4486922419999999
0.331200000000008 0.4493335610000031
0.333000000000008 0.456229448000002
0.334800000000008 0.4569944389999989
0.336600000000008 0.44839586799999864
0.338400000000008 0.4606187170000027
0.340200000000008 0.43753526499999396
0.342000000000008 0.45394696100000687
0.343800000000008 0.4433295289999961
0.345600000000008 0.4595755550000007
0.347400000000008 0.44716343900000055
0.349200000000009 0.45220262400000166
0.351000000000009 0.45232184500000017
0.352800000000009 0.4452347909999972
0.354600000000009 0.46166645699999975
0.356400000000009 0.4560771650000035
0.358200000000009 0.4737811760000028
0.360000000000009 0.4714896289999899
0.361800000000009 0.449599180000007
0.363600000000009 0.46238013599999306
0.365400000000009 0.46026801800000783
0.367200000000009 0.46474165899999775
0.369000000000009 0.46753076199999555
0.370800000000009 0.4592064160000007
0.372600000000009 0.4711698699999971
0.374400000000009 0.4744230740000006
0.376200000000009 0.4700731690000026
0.378000000000009 0.4804904169999986
0.379800000000009 0.49437053600000525
0.381600000000009 0.4726160499999992
0.383400000000009 0.48408793000000117
0.385200000000009 0.4805313960000035
0.387000000000009 0.483051279999998
0.388800000000009 0.47937871199999904
0.390600000000009 0.475247207999999
0.392400000000009 0.48684566599999357
0.394200000000009 0.48812697600000376
0.396000000000009 0.48258430200000646
0.397800000000009 0.4760383689999941
0.399600000000009 0.48348700900000097
0.401400000000009 0.49437853599999926
0.403200000000009 0.4840930929999985
0.405000000000009 0.5009979000000016
0.406800000000009 0.49756502699999317
0.408600000000009 0.48377265700000294
0.410400000000009 0.49059728100000655
0.412200000000009 0.5057598699999915
0.414000000000009 0.5046144920000017
0.415800000000009 0.5044213010000078
0.417600000000009 0.5060587179999914
0.419400000000009 0.4948334179999989
0.421200000000009 0.5117644990000088
0.423000000000009 0.5038480890000017
0.42480000000001 0.49219767999998965
0.42660000000001 0.5112417840000063
0.42840000000001 0.5126259780000026
0.43020000000001 0.49579599399999097
0.43200000000001 0.5101029580000045
0.43380000000001 0.5068186069999996
0.43560000000001 0.5144365499999992
0.43740000000001 0.5077974069999982
0.43920000000001 0.5090251000000023
0.44100000000001 0.5281434839999974
0.44280000000001 0.5164310450000045
0.44460000000001 0.5172614970000069
0.44640000000001 0.5282968169999975
0.44820000000001 0.5158682129999903
0.45000000000001 0.5199199959999987
0.45180000000001 0.523246878000009
0.45360000000001 0.5241677269999911
0.45540000000001 0.5245010640000061
0.45720000000001 0.5222213450000055
0.45900000000001 0.5379596309999926
0.46080000000001 0.5253537250000022
0.46260000000001 0.5272453289999959
0.46440000000001 0.5310243180000072
0.46620000000001 0.5209233749999953
0.46800000000001 0.526284215000004
0.46980000000001 0.5398929779999975
0.47160000000001 0.5393009309999997
0.47340000000001 0.5453114750000054
0.47520000000001 0.544331047
0.47700000000001 0.5427357119999954
0.47880000000001 0.5379068379999978
0.48060000000001 0.5359439340000023
0.48240000000001 0.546350597
0.48420000000001 0.5425277920000013
0.48600000000001 0.5473758370000041
0.48780000000001 0.5640072449999991
0.48960000000001 0.5463808069999914
0.49140000000001 0.5446352029999986
0.49320000000001 0.5657872600000076
0.49500000000001 0.5626596879999965
0.49680000000001 0.5597505390000066
0.49860000000001 0.5486696699999953
0.500400000000011 0.5689091349999984
0.502200000000011 0.5508665779999973
0.504000000000011 0.5584211270000026
0.505800000000011 0.5623915820000036
0.507600000000011 0.5633814440000009
0.509400000000011 0.5823922200000027
0.511200000000011 0.5658953529999877
0.513000000000011 0.568270842000004
0.514800000000011 0.5720518110000086
0.516600000000011 0.5629024869999881
0.518400000000011 0.5852638390000067
0.520200000000011 0.5801982899999985
0.522000000000011 0.5720625799999937
0.523800000000011 0.5676061080000068
0.525600000000011 0.5889014509999981
0.527400000000011 0.5829393970000041
0.529200000000011 0.5889968580000016
0.531000000000011 0.572304239999994
0.532800000000011 0.5743817200000052
0.534600000000011 0.5884470160000035
0.536400000000011 0.5783069949999913
0.538200000000011 0.5899869330000058
0.540000000000011 0.5921887330000004
0.541800000000011 0.604936213000002
0.543600000000011 0.5956128609999922
0.545400000000011 0.6072913950000043
0.547200000000011 0.6067786589999997
0.549000000000011 0.6086050509999978
0.550800000000011 0.6139166800000027
0.552600000000011 0.6277416829999964
0.554400000000011 0.5968015389999977
0.556200000000011 0.6034417130000094
0.558000000000011 0.6204453749999885
0.559800000000011 0.6120431900000085
0.561600000000011 0.6200021909999975
0.563400000000011 0.6167165450000027
0.565200000000011 0.6204229339999898
0.567000000000011 0.638503158000006
0.568800000000011 0.6291413290000065
0.570600000000011 0.6159741959999963
0.572400000000011 0.6238192239999876
0.574200000000011 0.6363632170000244
0.576000000000012 0.6465326889999972
0.577800000000012 0.6345199069999978
0.579600000000012 0.6332556319999867
0.581400000000012 0.6253685190000056
0.583200000000012 0.6294610930000033
0.585000000000012 0.6272969270000033
0.586800000000012 0.6639710240000056
0.588600000000012 0.6417430389999765
0.590400000000012 0.6496651610000015
0.592200000000012 0.639887673000004
0.594000000000012 0.6356982930000186
0.595800000000012 0.6425416559999917
0.597600000000012 0.6509319379999852
0.599400000000012 0.6403452690000222
0.601200000000012 0.6465239879999842
0.603000000000012 0.638194268999996
0.604800000000012 0.6426623549999988
0.606600000000012 0.6468218990000025
0.608400000000012 0.6462513710000053
0.610200000000012 0.6618833329999916
0.612000000000012 0.6540434280000227
0.613800000000012 0.6695220769999821
0.615600000000012 0.6540223370000149
0.617400000000012 0.6619028039999932
0.619200000000012 0.6513551849999999
0.621000000000012 0.6640283490000058
0.622800000000012 0.678560564999998
0.624600000000012 0.6726900919999821
0.626400000000012 0.6587490130000049
0.628200000000012 0.6476541469999972
0.630000000000012 0.6732331910000084
0.631800000000012 0.6710718600000121
0.633600000000012 0.6660233650000009
0.635400000000012 0.6699848459999771
0.637200000000012 0.6608043669999972
0.639000000000012 0.6775538870000162
0.640800000000012 0.6588842069999998
0.642600000000012 0.6628133410000032
0.644400000000012 0.6696540920000018
0.646200000000012 0.6782339889999776
0.648000000000012 0.6771845400000132
0.649800000000012 0.6916789400000027
0.651600000000013 0.6718653439999969
0.653400000000013 0.6881407650000142
0.655200000000013 0.6958399829999848
0.657000000000013 0.6766706779999936
0.658800000000013 0.7066286190000142
0.660600000000013 0.6997883290000004
0.662400000000013 0.6897088039999915
0.664200000000013 0.6832516420000161
0.666000000000013 0.6935412229999827
0.667800000000013 0.7026626260000057
0.669600000000013 0.7027238780000005
0.671400000000013 0.681105830000007
0.673200000000013 0.695811281999994
0.675000000000013 0.7171152740000082
0.676800000000013 0.7214363169999842
0.678600000000013 0.7406259090000162
0.680400000000013 0.7244345119999878
0.682200000000013 0.7086634119999928
0.684000000000013 0.7127524550000146
0.685800000000013 0.7073199499999987
0.687600000000013 0.7107053940000014
0.689400000000013 0.7215747539999882
0.691200000000013 0.7388787829999899
0.693000000000013 0.7390424750000193
0.694800000000013 0.724795639000007
0.696600000000013 0.7387080309999874
0.698400000000013 0.7314897539999947
0.700200000000013 0.7294135429999926
0.702000000000013 0.7535896980000132
0.703800000000013 0.7460896279999929
0.705600000000013 0.7525272489999963
0.707400000000013 0.7542904400000054
0.709200000000013 0.7337919440000178
0.711000000000013 0.7395999270000004
0.712800000000013 0.7491368099999818
0.714600000000013 0.7403025300000081
0.716400000000013 0.7378909349999958
0.718200000000013 0.7556944970000075
0.720000000000013 0.7822205100000019
0.721800000000013 0.7498143800000037
0.723600000000013 0.750643593999996
0.725400000000013 0.7572600590000036
0.727200000000014 0.760450714000001
0.729000000000014 0.7573790779999854
0.730800000000014 0.7618828159999964
0.732600000000014 0.7814561790000027
0.734400000000014 0.761199070999993
0.736200000000014 0.7610919530000047
0.738000000000014 0.7736972149999986
0.739800000000014 0.7730013679999956
0.741600000000014 0.7827970940000171
0.743400000000014 0.7629659790000005
0.745200000000014 0.7899967509999897
0.747000000000014 0.7858963150000022
0.748800000000014 0.7747459450000065
0.750600000000014 0.7566972099999987
0.752400000000014 0.8054564329999891
0.754200000000014 0.7786356390000151
0.756000000000014 0.7770521379999877
0.757800000000014 0.8015136680000126
0.759600000000014 0.798814329999999
0.761400000000014 0.7975753949999955
0.763200000000014 0.8070215539999879
0.765000000000014 0.7890702750000003
0.766800000000014 0.8102964360000158
0.768600000000014 0.8121869139999944
0.770400000000014 0.8235561630000063
0.772200000000014 0.8093569429999832
0.774000000000014 0.8281191860000092
0.775800000000014 0.8031564590000073
0.777600000000014 0.8128989719999993
0.779400000000014 0.8001914630000044
0.781200000000014 0.8109134359999928
0.783000000000014 0.7923904929999992
0.784800000000014 0.8180187399999852
0.786600000000014 0.8272217580000074
0.788400000000014 0.8115057180000065
0.790200000000014 0.8263700910000011
0.792000000000014 0.804325772999988
0.793800000000014 0.8319643720000158
0.795600000000014 0.8229883359999803
0.797400000000014 0.828749092999999
0.799200000000014 0.8446109570000147
0.801000000000014 0.8379151910000076
0.802800000000015 0.855579046999992
0.804600000000015 0.850173476000009
0.806400000000015 0.8225330960000008
0.808200000000015 0.8370549549999851
0.810000000000015 0.8329176100000097
0.811800000000015 0.8466291350000006
0.813600000000015 0.8343918029999884
0.815400000000015 0.8554287130000091
0.817200000000015 0.8565209269999912
0.819000000000015 0.8489536430000157
0.820800000000015 0.8526705509999886
0.822600000000015 0.8601173989999893
0.824400000000015 0.8475775850000105
0.826200000000015 0.8439577059999976
0.828000000000015 0.854296354000013
0.829800000000015 0.867570685000004
0.831600000000015 0.8434092819999819
0.833400000000015 0.8630691550000051
0.835200000000015 0.8688447300000064
0.837000000000015 0.8449489550000067
0.838800000000015 0.8811576059999879
0.840600000000015 0.8515214089999859
0.842400000000015 0.8542063170000063
0.844200000000015 0.8634619050000083
0.846000000000015 0.8785528759999863
0.847800000000015 0.8982917200000031
0.849600000000015 0.8671510270000056
0.851400000000015 0.8935196079999912
0.853200000000015 0.8626704360000019
0.855000000000015 0.8817924430000232
0.856800000000015 0.8610793809999961
0.858600000000015 0.898741068999982
0.860400000000015 0.8703951239999981
0.862200000000015 0.894358187000023
0.864000000000015 0.8603415169999948
0.865800000000015 0.8616305839999825
0.867600000000015 0.8673532980000118
0.869400000000015 0.8711497580000014
0.871200000000015 0.8792555899999854
0.873000000000015 0.883652785999999
0.874800000000015 0.8894551990000252
0.876600000000015 0.8675673900000049
0.878400000000016 0.8819860109999809
0.880200000000016 0.9030096879999974
0.882000000000016 0.8980229370000075
0.883800000000016 0.9033091119999881
0.885600000000016 0.8782739360000278
0.887400000000016 0.8964849969999591
0.889200000000016 0.8783021720000193
0.891000000000016 0.8614361450000274
0.892800000000016 0.8630490689999988
0.894600000000016 0.8757779089999644
0.896400000000016 0.8829349559999855
0.898200000000016 0.8936154880000231
0.900000000000016 0.8658753700000261
0.901800000000016 0.8982724289999737
0.903600000000016 0.874894299999994
0.905400000000016 0.8856113410000148
0.907200000000016 0.880201784999997
0.909000000000016 0.8936333539999737
0.910800000000016 0.8929833460000509
0.912600000000016 0.8840674849999459
0.914400000000016 0.8980428420000521
0.916200000000016 0.9106852279999771
0.918000000000016 0.8943562389999897
0.919800000000016 0.8850938290000272
0.921600000000016 0.9090650249999612
0.923400000000016 0.9010429310000063
0.925200000000016 0.8604757960000029
0.927000000000016 0.8899723030000359
0.928800000000016 0.8751355189999686
0.930600000000016 0.8771423190000291
0.932400000000016 0.8991974079999636
0.934200000000016 0.8881757739999898
0.936000000000016 0.8943218800000068
0.937800000000016 0.9009753970000247
0.939600000000016 0.8971631009999896
0.941400000000016 0.901002257000016
0.943200000000016 0.9238134660000128
0.945000000000016 0.9218944949999468
0.946800000000016 0.8945905260000018
0.948600000000016 0.8889738230000148
0.950400000000016 0.8885141979999958
0.952200000000016 0.9218329999999924
0.954000000000017 0.8847359940000388
0.955800000000017 0.8854715439999836
0.957600000000017 0.8874195450000002
0.959400000000017 0.9145472889999837
0.961200000000017 0.9075305229999913
0.963000000000017 0.8966087170000492
0.964800000000017 0.8912225769999509
0.966600000000017 0.890281170000037
0.968400000000017 0.9004189429999769
0.970200000000017 0.8930294259999982
0.972000000000017 0.8692643379999936
0.973800000000017 0.9049203980000016
0.975600000000017 0.8970863740000254
0.977400000000017 0.8899453110000195
0.979200000000017 0.8973406499999896
0.981000000000017 0.9113011199999619
0.982800000000017 0.8961523270000384
0.984600000000017 0.9185250310000015
0.986400000000017 0.8986704650000092
0.988200000000017 0.8885029729999587
0.990000000000017 0.875664535999988
0.991800000000017 0.8963062060000198
0.993600000000017 0.8937957560000314
0.995400000000017 0.8756535939999708
0.997200000000017 0.9260878819999903


==> Images/Results/planesource_timesteptimes_ref_pmm2.txt <==
t steptime
0.0 0.007848256
0.00180000000000005 0.007770195000000001
0.0036000000000001 0.007936523999999997
0.00540000000000015 0.008236019000000004
0.00720000000000021 0.007893098000000001
0.00900000000000026 0.008056895000000001
0.0108000000000003 0.008076807999999991
0.0126000000000004 0.008134553000000003
0.0144000000000004 0.008266541000000002
0.0162000000000005 0.008324240999999996
0.0180000000000005 0.008524338000000006
0.0198000000000006 0.008426613999999999
0.0216000000000006 0.008504480999999994
0.0234000000000007 0.008854718000000011
0.0252000000000007 0.008657914999999988
0.0270000000000008 0.008749322000000004
0.0288000000000008 0.008766725000000003
0.0306000000000009 0.008969912999999996
0.0324000000000009 0.009464670000000008
0.034200000000001 0.009266122999999987
0.036000000000001 0.009152857000000014
0.0378000000000011 0.009401992999999997
0.0396000000000011 0.00926000099999999
0.0414000000000012 0.009533891000000017
0.0432000000000012 0.00960375699999999
0.0450000000000013 0.009604766999999986
0.0468000000000013 0.009508946000000018
0.0486000000000014 0.009801159000000004
0.0504000000000014 0.009601746999999994
0.0522000000000015 0.009551020999999993
0.0540000000000015 0.009853002
0.0558000000000016 0.010043020000000014
0.0576000000000016 0.010123174000000013
0.0594000000000017 0.010123353000000002
0.0612000000000018 0.010107141999999958
0.0630000000000018 0.010127245000000007
0.0648000000000019 0.010227749000000008
0.0666000000000019 0.010470425999999977
0.068400000000002 0.010648190000000002
0.070200000000002 0.01028287
0.0720000000000021 0.010093183000000006
0.0738000000000021 0.010467791000000004
0.0756000000000022 0.010425058000000043
0.0774000000000022 0.010699097999999962
0.0792000000000023 0.010530925000000024
0.0810000000000023 0.01059801499999996
0.0828000000000024 0.010585983000000021
0.0846000000000024 0.010302574000000009
0.0864000000000025 0.010535147000000022
0.0882000000000025 0.010429860999999985
0.0900000000000026 0.010632385999999994
0.0918000000000026 0.010770966000000048
0.0936000000000027 0.010496417999999896
0.0954000000000027 0.010746465000000094
0.0972000000000028 0.010787891999999966
0.0990000000000028 0.01067269000000004
0.100800000000003 0.01088777299999999
0.102600000000003 0.010705150999999913
0.104400000000003 0.010673617000000024
0.106200000000003 0.010871418999999993
0.108000000000003 0.010830697000000056
0.109800000000003 0.010946740999999927
0.111600000000003 0.010797724000000009
0.113400000000003 0.010997517000000068
0.115200000000003 0.01082639299999999
0.117000000000003 0.010687656999999962
0.118800000000003 0.011396987000000025
0.120600000000003 0.011058576000000042
0.122400000000004 0.011079860999999913
0.124200000000004 0.01112589400000008
0.126000000000004 0.010842452000000002
0.127800000000004 0.011235635999999993
0.129600000000004 0.01141242599999992
0.131400000000004 0.011099871000000094
0.133200000000004 0.011265908999999907
0.135000000000004 0.011351310000000003
0.136800000000004 0.011295888000000032
0.138600000000004 0.011396117999999955
0.140400000000004 0.011714978000000098
0.142200000000004 0.01130730999999996
0.144000000000004 0.011537380000000041
0.145800000000004 0.01148617399999996
0.147600000000004 0.01157975499999997
0.149400000000004 0.011569127999999984
0.151200000000004 0.011616543000000035
0.153000000000004 0.01163111299999997
0.154800000000004 0.011382403000000041
0.156600000000004 0.011606156000000034
0.158400000000005 0.011918519999999933
0.160200000000005 0.011680110999999993
0.162000000000005 0.011823322000000025
0.163800000000005 0.01152885800000003
0.165600000000005 0.011955390999999982
0.167400000000005 0.011945936000000046
0.169200000000005 0.01221684199999995
0.171000000000005 0.012047544999999937
0.172800000000005 0.012173238000000142
0.174600000000005 0.012135884999999957
0.176400000000005 0.012010093
0.178200000000005 0.012170408000000021
0.180000000000005 0.012080624999999845
0.181800000000005 0.012511381000000155
0.183600000000005 0.012336874000000053
0.185400000000005 0.01221663499999992
0.187200000000005 0.012310011999999926
0.189000000000005 0.012321420999999999
0.190800000000005 0.01211752899999996
0.192600000000006 0.012304698000000114
0.194400000000006 0.012348776000000061
0.196200000000006 0.012548612000000015
0.198000000000006 0.012486990999999836
0.199800000000006 0.012238288000000042
0.201600000000006 0.012516629999999918
0.203400000000006 0.012481834000000136
0.205200000000006 0.012575304999999926
0.207000000000006 0.012632603000000131
0.208800000000006 0.012529328999999922
0.210600000000006 0.012543093999999977
0.212400000000006 0.012334905000000118
0.214200000000006 0.012775663999999853
0.216000000000006 0.01266832200000012
0.217800000000006 0.012802548999999885
0.219600000000006 0.01282666499999996
0.221400000000006 0.012794904000000162
0.223200000000006 0.012772245999999932
0.225000000000006 0.012941026999999883
0.226800000000006 0.01335557800000009
0.228600000000007 0.01296446699999998
0.230400000000007 0.013167592000000061
0.232200000000007 0.01325260699999986
0.234000000000007 0.013104054000000032
0.235800000000007 0.013022135000000157
0.237600000000007 0.012850260999999863
0.239400000000007 0.013015619000000145
0.241200000000007 0.012847224999999796
0.243000000000007 0.013015696000000077
0.244800000000007 0.01319504199999999
0.246600000000007 0.013168451000000081
0.248400000000007 0.013555760000000028
0.250200000000007 0.013311126999999923
0.252000000000007 0.013507912000000122
0.253800000000007 0.013493639999999862
0.255600000000007 0.013253616000000079
0.257400000000007 0.013508837999999912
0.259200000000007 0.013465476000000143
0.261000000000007 0.013260558999999894
0.262800000000007 0.013557883000000048
0.264600000000007 0.013137135000000022
0.266400000000007 0.013657732999999839
0.268200000000007 0.01367031299999999
0.270000000000007 0.013606585000000004
0.271800000000007 0.013878937000000091
0.273600000000008 0.013671468999999936
0.275400000000008 0.01367784900000002
0.277200000000008 0.013447710000000113
0.279000000000008 0.013589107999999905
0.280800000000008 0.01364613299999995
0.282600000000008 0.014185651000000021
0.284400000000008 0.014028178000000002
0.286200000000008 0.014016413000000005
0.288000000000008 0.013727554000000142
0.289800000000008 0.013884088999999822
0.291600000000008 0.013852854000000026
0.293400000000008 0.013915412000000016
0.295200000000008 0.014116919000000117
0.297000000000008 0.013989488999999855
0.298800000000008 0.014484640000000049
0.300600000000008 0.014001002999999956
0.302400000000008 0.014254682000000019
0.304200000000008 0.013676266000000048
0.306000000000008 0.014087825999999914
0.307800000000008 0.01432910800000009
0.309600000000008 0.014564769999999783
0.311400000000008 0.014100758000000102
0.313200000000008 0.014132483000000029
0.315000000000008 0.01432785499999989
0.316800000000008 0.014268552000000323
0.318600000000008 0.014355793000000006
0.320400000000008 0.014424838000000051
0.322200000000008 0.014420939999999938
0.324000000000008 0.01450760399999984
0.325800000000008 0.014778426999999983
0.327600000000008 0.014378570999999951
0.329400000000008 0.014756672999999942
0.331200000000008 0.014271848000000364
0.333000000000008 0.014407453000000014
0.334800000000008 0.014646822999999642
0.336600000000008 0.014976501000000031
0.338400000000008 0.014922705000000036
0.340200000000008 0.01510151000000004
0.342000000000008 0.014798744000000141
0.343800000000008 0.015141444999999809
0.345600000000008 0.014913248000000046
0.347400000000008 0.01482735600000007
0.349200000000009 0.014828572999999956
0.351000000000009 0.014701035999999945
0.352800000000009 0.014765184999999903
0.354600000000009 0.014741306000000343
0.356400000000009 0.015004479999999987
0.358200000000009 0.014683931999999622
0.360000000000009 0.01503714200000017
0.361800000000009 0.014663091000000072
0.363600000000009 0.014979126000000065
0.365400000000009 0.015269285000000021
0.367200000000009 0.015059543000000009
0.369000000000009 0.01502016099999981
0.370800000000009 0.015039660999999871
0.372600000000009 0.015041870000000124
0.374400000000009 0.015620524000000025
0.376200000000009 0.01503557500000019
0.378000000000009 0.015260102000000053
0.379800000000009 0.015325379999999722
0.381600000000009 0.015337215000000182
0.383400000000009 0.015762340999999847
0.385200000000009 0.015363016999999868
0.387000000000009 0.015526029000000108
0.388800000000009 0.015345729999999946
0.390600000000009 0.015503220000000262
0.392400000000009 0.015582798000000064
0.394200000000009 0.015713217999999696
0.396000000000009 0.015562889999999996
0.397800000000009 0.015537716999999951
0.399600000000009 0.01573633799999996
0.401400000000009 0.015686972000000132
0.403200000000009 0.016007602000000176
0.405000000000009 0.015555845999999818
0.406800000000009 0.015698513000000247
0.408600000000009 0.015952904999999795
0.410400000000009 0.01572730999999994
0.412200000000009 0.015803704000000085
0.414000000000009 0.015744917000000136
0.415800000000009 0.015952833000000055
0.417600000000009 0.016017275999999914
0.419400000000009 0.015908951000000116
0.421200000000009 0.015795652999999632
0.423000000000009 0.01600457600000027
0.42480000000001 0.015813458999999863
0.42660000000001 0.015721420000000208
0.42840000000001 0.015880664999999627
0.43020000000001 0.015568162000000108
0.43200000000001 0.01632081800000007
0.43380000000001 0.015894916000000148
0.43560000000001 0.016156553000000073
0.43740000000001 0.016083960999999647
0.43920000000001 0.01607406900000008
0.44100000000001 0.016216737000000148
0.44280000000001 0.01600248999999998
0.44460000000001 0.016131351999999932
0.44640000000001 0.016656546000000105
0.44820000000001 0.016317712999999845
0.45000000000001 0.016253010999999873
0.45180000000001 0.0161561830000001
0.45360000000001 0.01654289500000017
0.45540000000001 0.01630410400000004
0.45720000000001 0.016556070999999672
0.45900000000001 0.016634790999999982
0.46080000000001 0.01705699900000024
0.46260000000001 0.016530320999999848
0.46440000000001 0.016656666000000264
0.46620000000001 0.016504966999999926
0.46800000000001 0.0166776099999999
0.46980000000001 0.016556661000000084
0.47160000000001 0.016757349999999782
0.47340000000001 0.016768736000000395
0.47520000000001 0.016894358999999692
0.47700000000001 0.016929876999999927
0.47880000000001 0.01689681700000012
0.48060000000001 0.016861170999999953
0.48240000000001 0.016991357000000207
0.48420000000001 0.01689773299999997
0.48600000000001 0.016663737000000012
0.48780000000001 0.017168234999999754
0.48960000000001 0.016619106000000272
0.49140000000001 0.017070818999999737
0.49320000000001 0.017032641000000126
0.49500000000001 0.017153613000000068
0.49680000000001 0.016888208999999765
0.49860000000001 0.017148985000000394
0.500400000000011 0.01720991599999966
0.502200000000011 0.01719840699999997
0.504000000000011 0.01717726800000019
0.505800000000011 0.017227502999999977
0.507600000000011 0.017248078999999805
0.509400000000011 0.01722424499999997
0.511200000000011 0.01697171700000011
0.513000000000011 0.017322585000000057
0.514800000000011 0.017717914999999973
0.516600000000011 0.017335523999999936
0.518400000000011 0.017121083000000148
0.520200000000011 0.01766204800000004
0.522000000000011 0.01776522199999997
0.523800000000011 0.017449347999999976
0.525600000000011 0.01742458899999999
0.527400000000011 0.017110290000000195
0.529200000000011 0.01738274499999992
0.531000000000011 0.017312237000000064
0.532800000000011 0.017377090999999734
0.534600000000011 0.017578753000000003
0.536400000000011 0.01745954400000027
0.538200000000011 0.01767790599999941
0.540000000000011 0.017437133000000493
0.541800000000011 0.017796329000000277
0.543600000000011 0.017727514999999805
0.545400000000011 0.017849658000000268
0.547200000000011 0.017779451999999196
0.549000000000011 0.017905269999999973
0.550800000000011 0.01823995600000039
0.552600000000011 0.0180838320000003
0.554400000000011 0.017847459999999593
0.556200000000011 0.017891356999999886
0.558000000000011 0.018058460000000665
0.559800000000011 0.01780496499999984
0.561600000000011 0.017489711999999713
0.563400000000011 0.01822504500000033
0.565200000000011 0.018013923999999903
0.567000000000011 0.018043266999999474
0.568800000000011 0.018012413000000116
0.570600000000011 0.017898937000000004
0.572400000000011 0.018632134000000633
0.574200000000011 0.018271123999999972
0.576000000000012 0.018492178999999886
0.577800000000012 0.01838897199999945
0.579600000000012 0.01840860900000063
0.581400000000012 0.018295161999999365
0.583200000000012 0.018178838999999947
0.585000000000012 0.018359892000000322
0.586800000000012 0.018231635000000246
0.588600000000012 0.018467284999999833
0.590400000000012 0.0186071710000002
0.592200000000012 0.018286124999999487
0.594000000000012 0.018324381000000223
0.595800000000012 0.01830844900000006
0.597600000000012 0.01854317899999991
0.599400000000012 0.01862776200000038
0.601200000000012 0.018639926999999723
0.603000000000012 0.018532256999999497
0.604800000000012 0.01842904400000034
0.606600000000012 0.01878124999999997
0.608400000000012 0.01873378700000039
0.610200000000012 0.01871434999999977
0.612000000000012 0.018360507999999776
0.613800000000012 0.018662894000000207
0.615600000000012 0.0186062119999999
0.617400000000012 0.018616650000000234
0.619200000000012 0.0188445779999995
0.621000000000012 0.018758083000000703
0.622800000000012 0.01884042699999977
0.624600000000012 0.019190712999999526
0.626400000000012 0.01926798800000018
0.628200000000012 0.01928938300000027
0.630000000000012 0.01965370100000019
0.631800000000012 0.019807637999999628
0.633600000000012 0.01940495100000028
0.635400000000012 0.01902827099999982
0.637200000000012 0.019475872000000116
0.639000000000012 0.01918073600000003
0.640800000000012 0.01922011899999987
0.642600000000012 0.01911768500000033
0.644400000000012 0.019420314999999633
0.646200000000012 0.01943598099999999
0.648000000000012 0.01964779700000019
0.649800000000012 0.019152435999999717
0.651600000000013 0.019208114000000442
0.653400000000013 0.019333972999999283
0.655200000000013 0.01935297600000041
0.657000000000013 0.019295755999999997
0.658800000000013 0.01936510599999952
0.660600000000013 0.019661874000000523
0.662400000000013 0.01923582299999982
0.664200000000013 0.019430735000000254
0.666000000000013 0.019145045000000138
0.667800000000013 0.01931910699999939
0.669600000000013 0.019687293000000494
0.671400000000013 0.019546773000000073
0.673200000000013 0.019373048999999476
0.675000000000013 0.01983439800000042
0.676800000000013 0.019673558000000035
0.678600000000013 0.01967685500000016
0.680400000000013 0.019794867999999965
0.682200000000013 0.02028177299999978
0.684000000000013 0.019454203999999642
0.685800000000013 0.019823362000000344
0.687600000000013 0.020015486000000138
0.689400000000013 0.01986126400000021
0.691200000000013 0.019927575999999725
0.693000000000013 0.02013136700000029
0.694800000000013 0.020067229999999547
0.696600000000013 0.019837713000000257
0.698400000000013 0.020216465999999933
0.700200000000013 0.020466787000000153
0.702000000000013 0.020020622999999738
0.703800000000013 0.02016610899999982
0.705600000000013 0.020443231999999867
0.707400000000013 0.02033774399999988
0.709200000000013 0.020126281000000468
0.711000000000013 0.020336780000000054
0.712800000000013 0.020194381999999678
0.714600000000013 0.0201994240000003
0.716400000000013 0.020359868999999975
0.718200000000013 0.020573489000000222
0.720000000000013 0.020332512999999608
0.721800000000013 0.02050325600000047
0.723600000000013 0.02047636999999991
0.725400000000013 0.020294731999999982
0.727200000000014 0.02089212000000007
0.729000000000014 0.020563248999999395
0.730800000000014 0.02036310800000063
0.732600000000014 0.02053251300000003
0.734400000000014 0.020560565999999447
0.736200000000014 0.020859457000000248
0.738000000000014 0.021225796999999602
0.739800000000014 0.022136280000000674
0.741600000000014 0.022073283999999305
0.743400000000014 0.02172626599999994
0.745200000000014 0.021550423999999957
0.747000000000014 0.021898788000000557
0.748800000000014 0.021413890999999907
0.750600000000014 0.020791742000000113
0.752400000000014 0.02083548600000018
0.754200000000014 0.021083602000000035
0.756000000000014 0.021047459000000046
0.757800000000014 0.021509900999999942
0.759600000000014 0.021049082999999413
0.761400000000014 0.021350023000000107
0.763200000000014 0.02109839800000035
0.765000000000014 0.02108335999999955
0.766800000000014 0.021418866000000314
0.768600000000014 0.020921160000000327
0.770400000000014 0.02156781299999988
0.772200000000014 0.021323564999999434
0.774000000000014 0.02119926499999991
0.775800000000014 0.02115047200000042
0.777600000000014 0.021235332999999912
0.779400000000014 0.021129841999999677
0.781200000000014 0.021595031000000375
0.783000000000014 0.02129591899999994
0.784800000000014 0.02098832099999992
0.786600000000014 0.021276161000000293
0.788400000000014 0.021446205000000162
0.790200000000014 0.021617049999999693
0.792000000000014 0.021591892
0.793800000000014 0.02155506099999993
0.795600000000014 0.021963032000000382
0.797400000000014 0.021457644999999914
0.799200000000014 0.02178373199999939
0.801000000000014 0.022299049999999987
0.802800000000015 0.021551399000000693
0.804600000000015 0.021517434999999807
0.806400000000015 0.0217555100000002
0.808200000000015 0.02138567899999977
0.810000000000015 0.021483080999999515
0.811800000000015 0.02193403500000013
0.813600000000015 0.022314630000000335
0.815400000000015 0.021923665000000092
0.817200000000015 0.021951043999999698
0.819000000000015 0.02195924699999985
0.820800000000015 0.022240151000000097
0.822600000000015 0.022408855000000116
0.824400000000015 0.021985005000000335
0.826200000000015 0.021857615000000052
0.828000000000015 0.022018972999999775
0.829800000000015 0.022333818999999977
0.831600000000015 0.02212460500000013
0.833400000000015 0.022346876999999488
0.835200000000015 0.022072621000000403
0.837000000000015 0.022178867000000047
0.838800000000015 0.021841504000000178
0.840600000000015 0.022237134999999242
0.842400000000015 0.02246934700000036
0.844200000000015 0.02218824900000005
0.846000000000015 0.022391508000000115
0.847800000000015 0.022091178000000156
0.849600000000015 0.022518047000000152
0.851400000000015 0.022736362999999926
0.853200000000015 0.022890455999999837
0.855000000000015 0.022546029999999995
0.856800000000015 0.022435628999999402
0.858600000000015 0.022659922000000776
0.860400000000015 0.02276838099999967
0.862200000000015 0.023218351999999776
0.864000000000015 0.02281844500000041
0.865800000000015 0.022869478999999693
0.867600000000015 0.02284315600000042
0.869400000000015 0.022661876999999997
0.871200000000015 0.022634380999999593
0.873000000000015 0.022903506999999657
0.874800000000015 0.022890580000000327
0.876600000000015 0.022752248999999836
0.878400000000016 0.022878298000000186
0.880200000000016 0.023764243999999657
0.882000000000016 0.023546022000000555
0.883800000000016 0.02245018200000004
0.885600000000016 0.022992140999999577
0.887400000000016 0.022991232999999944
0.889200000000016 0.023041395000000797
0.891000000000016 0.02309956099999866
0.892800000000016 0.022916013000001456
0.894600000000016 0.023004582999998746
0.896400000000016 0.023006862000000794
0.898200000000016 0.022915707999999313
0.900000000000016 0.023693613000000724
0.901800000000016 0.023266891000000456
0.903600000000016 0.023141819999999313
0.905400000000016 0.023033187999999427
0.907200000000016 0.023216962000001118
0.909000000000016 0.023122976999999878
0.910800000000016 0.023571067999998974
0.912600000000016 0.023479676000000893
0.914400000000016 0.023306093000000416
0.916200000000016 0.023131944999999376
0.918000000000016 0.02308410200000033
0.919800000000016 0.0233692259999998
0.921600000000016 0.023513025999999826
0.923400000000016 0.023461280999999445
0.925200000000016 0.023905387000001
0.927000000000016 0.023549910999999923
0.928800000000016 0.023347121999998777
0.930600000000016 0.02370193399999998
0.932400000000016 0.023340618000000646
0.934200000000016 0.023875267999999394
0.936000000000016 0.024093755000000883
0.937800000000016 0.023298275000000146
0.939600000000016 0.024163212999999573
0.941400000000016 0.02405251999999969
0.943200000000016 0.023467076000001086
0.945000000000016 0.023576614999999634
0.946800000000016 0.02353624599999904
0.948600000000016 0.023587187000000398
0.950400000000016 0.023419034999999866
0.952200000000016 0.02397567400000078
0.954000000000017 0.023739020999999028
0.955800000000017 0.023559459000001226
0.957600000000017 0.023833681999999357
0.959400000000017 0.023647814000000267
0.961200000000017 0.023748395000000144
0.963000000000017 0.023933894999998984
0.964800000000017 0.024174819000000625
0.966600000000017 0.023749733000000717
0.968400000000017 0.024291530999999367
0.970200000000017 0.023836277000000905
0.972000000000017 0.024034298999998427
0.973800000000017 0.02421653800000101
0.975600000000017 0.023814845000000417
0.977400000000017 0.024351847999998455
0.979200000000017 0.023994095000000826
0.981000000000017 0.024204877000000735
0.982800000000017 0.024182545999998695
0.984600000000017 0.023986431000000863
0.986400000000017 0.024717156999999546
0.988200000000017 0.024252203999999722
0.990000000000017 0.024445483000000934
0.991800000000017 0.0241333879999992
0.993600000000017 0.024600163000000563
0.995400000000017 0.02468657200000024
0.997200000000017 0.032012023000000056


==> Images/Results/planesource_timesteptimes_ref_pmm20.txt <==
t steptime
0.0 0.022648751999999998
0.00180000000000005 0.023925986999999996
0.0036000000000001 0.025146491000000007
0.00540000000000015 0.024905820999999995
0.00720000000000021 0.02567350900000001
0.00900000000000026 0.026270202999999992
0.0108000000000003 0.027717735999999993
0.0126000000000004 0.027634082000000004
0.0144000000000004 0.028599528999999985
0.0162000000000005 0.029355993000000025
0.0180000000000005 0.030601557
0.0198000000000006 0.030443940999999974
0.0216000000000006 0.03202292000000001
0.0234000000000007 0.032515547000000034
0.0252000000000007 0.03271993099999998
0.0270000000000008 0.033033955999999975
0.0288000000000008 0.03490754900000004
0.0306000000000009 0.03378163599999995
0.0324000000000009 0.03436325699999998
0.034200000000001 0.034952443
0.036000000000001 0.03539386600000005
0.0378000000000011 0.03620251600000002
0.0396000000000011 0.03695533299999998
0.0414000000000012 0.036480948999999985
0.0432000000000012 0.03711382900000004
0.0450000000000013 0.03795187199999994
0.0468000000000013 0.03816222200000008
0.0486000000000014 0.039024426
0.0504000000000014 0.039566086
0.0522000000000015 0.040848514999999974
0.0540000000000015 0.040186814999999876
0.0558000000000016 0.041276497999999995
0.0576000000000016 0.04179416800000002
0.0594000000000017 0.04202824400000016
0.0612000000000018 0.043862029999999885
0.0630000000000018 0.043694173
0.0648000000000019 0.045731286999999954
0.0666000000000019 0.044368637000000044
0.068400000000002 0.046082014000000004
0.070200000000002 0.04714162200000005
0.0720000000000021 0.045785293000000005
0.0738000000000021 0.047022493000000054
0.0756000000000022 0.04788020999999998
0.0774000000000022 0.04996252499999998
0.0792000000000023 0.047326953000000005
0.0810000000000023 0.04863049599999991
0.0828000000000024 0.050090074000000095
0.0846000000000024 0.05136284400000002
0.0864000000000025 0.05166219899999991
0.0882000000000025 0.05147735000000009
0.0900000000000026 0.05140525499999993
0.0918000000000026 0.05169555600000009
0.0936000000000027 0.05167763599999997
0.0954000000000027 0.05408932799999988
0.0972000000000028 0.05506652000000001
0.0990000000000028 0.05440342099999995
0.100800000000003 0.05438736799999999
0.102600000000003 0.0561992250000003
0.104400000000003 0.057670362999999725
0.106200000000003 0.05767313400000029
0.108000000000003 0.05749350499999961
0.109800000000003 0.05737634700000038
0.111600000000003 0.057775755999999845
0.113400000000003 0.057174534000000055
0.115200000000003 0.05852351099999975
0.117000000000003 0.058085830000000005
0.118800000000003 0.05786577400000015
0.120600000000003 0.05907668899999985
0.122400000000004 0.05976165100000008
0.124200000000004 0.060735307000000294
0.126000000000004 0.06096625999999983
0.127800000000004 0.06219918800000013
0.129600000000004 0.06069935999999965
0.131400000000004 0.060981939000000374
0.133200000000004 0.06189156699999998
0.135000000000004 0.06331828099999992
0.136800000000004 0.0634787379999997
0.138600000000004 0.06264911100000026
0.140400000000004 0.06296759799999974
0.142200000000004 0.06203310800000006
0.144000000000004 0.06510952999999997
0.145800000000004 0.06485845900000031
0.147600000000004 0.06464594400000001
0.149400000000004 0.06511259999999996
0.151200000000004 0.06421080899999998
0.153000000000004 0.06603044999999996
0.154800000000004 0.06615315799999966
0.156600000000004 0.06467838799999992
0.158400000000005 0.0656215970000007
0.160200000000005 0.06537749099999957
0.162000000000005 0.06862780400000013
0.163800000000005 0.06662052099999993
0.165600000000005 0.06750921799999965
0.167400000000005 0.06737683800000038
0.169200000000005 0.06875729099999983
0.171000000000005 0.06752733099999997
0.172800000000005 0.06888843700000002
0.174600000000005 0.06877405300000028
0.176400000000005 0.06943985799999997
0.178200000000005 0.06768663400000019
0.180000000000005 0.06967879299999957
0.181800000000005 0.06636637700000048
0.183600000000005 0.06908828399999933
0.185400000000005 0.0689194250000007
0.187200000000005 0.07373774299999969
0.189000000000005 0.07015876300000023
0.190800000000005 0.07319180899999989
0.192600000000006 0.07019051899999962
0.194400000000006 0.07047911200000012
0.196200000000006 0.07334663900000038
0.198000000000006 0.07047879699999982
0.199800000000006 0.07203045799999952
0.201600000000006 0.07461049300000067
0.203400000000006 0.07431453799999943
0.205200000000006 0.07406918499999993
0.207000000000006 0.07446810600000031
0.208800000000006 0.0737771949999999
0.210600000000006 0.07307368800000003
0.212400000000006 0.07439114599999996
0.214200000000006 0.07449625599999976
0.216000000000006 0.07267617000000026
0.217800000000006 0.07606386199999982
0.219600000000006 0.07598967300000048
0.221400000000006 0.07610916099999976
0.223200000000006 0.07515439600000029
0.225000000000006 0.07564834999999981
0.226800000000006 0.07630351500000021
0.228600000000007 0.07752087799999963
0.230400000000007 0.07760769300000003
0.232200000000007 0.07875498699999994
0.234000000000007 0.07735689800000056
0.235800000000007 0.07913910499999943
0.237600000000007 0.07808564200000045
0.239400000000007 0.08083665099999937
0.241200000000007 0.07902754900000009
0.243000000000007 0.07885268600000028
0.244800000000007 0.07917203800000028
0.246600000000007 0.08019380999999992
0.248400000000007 0.08315250299999999
0.250200000000007 0.08120421899999908
0.252000000000007 0.0818587810000011
0.253800000000007 0.07950406399999999
0.255600000000007 0.08183886900000026
0.257400000000007 0.0836446569999989
0.259200000000007 0.0851691790000011
0.261000000000007 0.0816633669999991
0.262800000000007 0.08496892800000033
0.264600000000007 0.08318694399999949
0.266400000000007 0.08275980300000008
0.268200000000007 0.08515653000000079
0.270000000000007 0.08566626600000049
0.271800000000007 0.08509320899999828
0.273600000000008 0.08481231000000022
0.275400000000008 0.08598014700000078
0.277200000000008 0.08581957600000045
0.279000000000008 0.08533944799999915
0.280800000000008 0.08523344700000024
0.282600000000008 0.08504222800000072
0.284400000000008 0.08590345899999896
0.286200000000008 0.08725704200000095
0.288000000000008 0.08521655100000025
0.289800000000008 0.08499519699999958
0.291600000000008 0.08718546499999924
0.293400000000008 0.0864114210000011
0.295200000000008 0.08736289299999989
0.297000000000008 0.0913087689999994
0.298800000000008 0.08673377100000046
0.300600000000008 0.08704267499999929
0.302400000000008 0.08779928799999936
0.304200000000008 0.08766233300000081
0.306000000000008 0.08810896900000031
0.307800000000008 0.08835944900000037
0.309600000000008 0.0913111390000001
0.311400000000008 0.08837332399999909
0.313200000000008 0.09035303799999994
0.315000000000008 0.09028811599999997
0.316800000000008 0.09003514399999979
0.318600000000008 0.09038117999999962
0.320400000000008 0.09258551000000104
0.322200000000008 0.08965408299999922
0.324000000000008 0.08984215200000101
0.325800000000008 0.08932502999999947
0.327600000000008 0.09113721699999999
0.329400000000008 0.09021324100000072
0.331200000000008 0.08994891399999894
0.333000000000008 0.09170026500000006
0.334800000000008 0.08989201900000054
0.336600000000008 0.09173320200000035
0.338400000000008 0.09152040299999875
0.340200000000008 0.0926629760000015
0.342000000000008 0.09186021599999883
0.343800000000008 0.09262957500000013
0.345600000000008 0.09260774100000013
0.347400000000008 0.09330392899999929
0.349200000000009 0.09293860500000051
0.351000000000009 0.09328821200000093
0.352800000000009 0.09210682400000003
0.354600000000009 0.09322235700000014
0.356400000000009 0.09416109199999845
0.358200000000009 0.09416596100000163
0.360000000000009 0.09348559799999911
0.361800000000009 0.09648599600000018
0.363600000000009 0.09450999100000068
0.365400000000009 0.09542214699999896
0.367200000000009 0.09608710900000084
0.369000000000009 0.09460938099999971
0.370800000000009 0.09871706699999905
0.372600000000009 0.09394203999999995
0.374400000000009 0.09598650900000116
0.376200000000009 0.09487894299999944
0.378000000000009 0.09643832000000074
0.379800000000009 0.09564605399999948
0.381600000000009 0.09497120600000031
0.383400000000009 0.09811256399999913
0.385200000000009 0.09888417600000032
0.387000000000009 0.09862413099999934
0.388800000000009 0.09761159200000158
0.390600000000009 0.09870234499999953
0.392400000000009 0.09778321299999959
0.394200000000009 0.09619833300000025
0.396000000000009 0.09768688499999989
0.397800000000009 0.09762184300000065
0.399600000000009 0.09797395000000009
0.401400000000009 0.09774725699999998
0.403200000000009 0.09971185399999882
0.405000000000009 0.09784843899999984
0.406800000000009 0.09951214400000019
0.408600000000009 0.09775577499999955
0.410400000000009 0.0998105690000024
0.412200000000009 0.09838630399999815
0.414000000000009 0.09865204000000105
0.415800000000009 0.0991521259999999
0.417600000000009 0.1009873980000009
0.419400000000009 0.10005763199999862
0.421200000000009 0.10065638400000054
0.423000000000009 0.10235892799999746
0.42480000000001 0.09803548000000006
0.42660000000001 0.0993243810000024
0.42840000000001 0.10208802500000047
0.43020000000001 0.10068563999999824
0.43200000000001 0.10212165900000159
0.43380000000001 0.1020807349999977
0.43560000000001 0.09994890000000112
0.43740000000001 0.10204641800000047
0.43920000000001 0.1020459339999995
0.44100000000001 0.1015463650000008
0.44280000000001 0.10325568700000076
0.44460000000001 0.10225638100000012
0.44640000000001 0.10208600699999693
0.44820000000001 0.10237145500000011
0.45000000000001 0.10233170400000091
0.45180000000001 0.10382055000000179
0.45360000000001 0.10415072400000014
0.45540000000001 0.10450067699999721
0.45720000000001 0.1039213760000024
0.45900000000001 0.10499730699999787
0.46080000000001 0.1049793379999997
0.46260000000001 0.10633733500000275
0.46440000000001 0.10441354299999972
0.46620000000001 0.10319638800000064
0.46800000000001 0.10511625899999899
0.46980000000001 0.10673371400000065
0.47160000000001 0.10439916500000024
0.47340000000001 0.10521693999999826
0.47520000000001 0.1050763460000006
0.47700000000001 0.10635139600000088
0.47880000000001 0.1068144079999982
0.48060000000001 0.10914973899999936
0.48240000000001 0.10951218900000015
0.48420000000001 0.10808515400000118
0.48600000000001 0.1082946540000016
0.48780000000001 0.10811479999999918
0.48960000000001 0.1067642919999976
0.49140000000001 0.10793214300000287
0.49320000000001 0.10844385499999731
0.49500000000001 0.10722129300000205
0.49680000000001 0.11075014600000088
0.49860000000001 0.10966517499999995
0.500400000000011 0.10872557099999725
0.502200000000011 0.10988707899999994
0.504000000000011 0.10991467900000274
0.505800000000011 0.1129475979999981
0.507600000000011 0.1103305369999994
0.509400000000011 0.10940666200000138
0.511200000000011 0.11188459799999961
0.513000000000011 0.11014400099999833
0.514800000000011 0.11069567700000249
0.516600000000011 0.11014757999999958
0.518400000000011 0.11102668299999863
0.520200000000011 0.11120003000000267
0.522000000000011 0.11161879199999802
0.523800000000011 0.11191949899999898
0.525600000000011 0.11287251999999981
0.527400000000011 0.11115967200000298
0.529200000000011 0.1137699889999979
0.531000000000011 0.11504911700000164
0.532800000000011 0.11655610400000072
0.534600000000011 0.1136778769999971
0.536400000000011 0.11556091599999974
0.538200000000011 0.11501195900000027
0.540000000000011 0.11329367700000148
0.541800000000011 0.11617680999999891
0.543600000000011 0.11652384900000001
0.545400000000011 0.1163251030000012
0.547200000000011 0.11584566499999838
0.549000000000011 0.11606486200000177
0.550800000000011 0.11683342099999905
0.552600000000011 0.11546898099999936
0.554400000000011 0.11633268399999963
0.556200000000011 0.11765480100000048
0.558000000000011 0.11621686400000186
0.559800000000011 0.11862338799999961
0.561600000000011 0.1166543450000006
0.563400000000011 0.11785877899999875
0.565200000000011 0.11651062500000009
0.567000000000011 0.11824999999999974
0.568800000000011 0.11887178899999995
0.570600000000011 0.11682502900000102
0.572400000000011 0.11679359999999761
0.574200000000011 0.12063785600000188
0.576000000000012 0.12023606099999995
0.577800000000012 0.12205490699999899
0.579600000000012 0.12162932700000084
0.581400000000012 0.11943862100000047
0.583200000000012 0.12093378099999796
0.585000000000012 0.1212526130000029
0.586800000000012 0.12046253299999776
0.588600000000012 0.12020558300000062
0.590400000000012 0.1210616480000013
0.592200000000012 0.12293980799999815
0.594000000000012 0.1229202650000012
0.595800000000012 0.12079585500000078
0.597600000000012 0.12385804599999872
0.599400000000012 0.12286046399999861
0.601200000000012 0.12422842100000153
0.603000000000012 0.12371054600000164
0.604800000000012 0.12340352399999688
0.606600000000012 0.12487319400000274
0.608400000000012 0.12453686899999994
0.610200000000012 0.12555844599999944
0.612000000000012 0.12454099400000018
0.613800000000012 0.12499757599999839
0.615600000000012 0.12335459200000187
0.617400000000012 0.1244058189999997
0.619200000000012 0.1269962669999991
0.621000000000012 0.1249945650000015
0.622800000000012 0.1261217249999973
0.624600000000012 0.12250206700000277
0.626400000000012 0.12326946800000016
0.628200000000012 0.12436629899999829
0.630000000000012 0.12392901400000156
0.631800000000012 0.12533060599999857
0.633600000000012 0.12535115900000093
0.635400000000012 0.1251603750000001
0.637200000000012 0.12566473699999747
0.639000000000012 0.1278948540000009
0.640800000000012 0.12448926900000146
0.642600000000012 0.13015483999999944
0.644400000000012 0.1253932529999986
0.646200000000012 0.1258940740000014
0.648000000000012 0.1280885139999981
0.649800000000012 0.12696239100000284
0.651600000000013 0.12730198899999934
0.653400000000013 0.1292426909999982
0.655200000000013 0.1278523230000026
0.657000000000013 0.1282983669999993
0.658800000000013 0.12846479199999905
0.660600000000013 0.13116674800000183
0.662400000000013 0.12980061499999707
0.664200000000013 0.1306739489999984
0.666000000000013 0.12796872200000564
0.667800000000013 0.13010775499999738
0.669600000000013 0.1307230869999998
0.671400000000013 0.13133452999999662
0.673200000000013 0.12987369200000387
0.675000000000013 0.13067767399999752
0.676800000000013 0.131019165000005
0.678600000000013 0.13052020800000008
0.680400000000013 0.1315964159999936
0.682200000000013 0.13448908400000192
0.684000000000013 0.13237328400000337
0.685800000000013 0.13016359499999908
0.687600000000013 0.13472577299999955
0.689400000000013 0.13377883599999763
0.691200000000013 0.133852748999999
0.693000000000013 0.1308288060000038
0.694800000000013 0.1346232109999974
0.696600000000013 0.13436122499999925
0.698400000000013 0.13458410300000168
0.700200000000013 0.1350805790000038
0.702000000000013 0.1308079719999995
0.703800000000013 0.13477240099999932
0.705600000000013 0.1374533850000006
0.707400000000013 0.13492444499999579
0.709200000000013 0.13745872900000222
0.711000000000013 0.1354996239999977
0.712800000000013 0.13393771300000168
0.714600000000013 0.13608450499999947
0.716400000000013 0.13732152000000042
0.718200000000013 0.13673919100000376
0.720000000000013 0.13813486599999436
0.721800000000013 0.13866327000000211
0.723600000000013 0.13875385800000117
0.725400000000013 0.13784390200000018
0.727200000000014 0.13955747699999677
0.729000000000014 0.1368163289999984
0.730800000000014 0.13936328500000172
0.732600000000014 0.13868333799999988
0.734400000000014 0.14198999500000298
0.736200000000014 0.14201464799999997
0.738000000000014 0.14306346899999767
0.739800000000014 0.14036147499999885
0.741600000000014 0.138812331000004
0.743400000000014 0.13960640300000193
0.745200000000014 0.1404997809999955
0.747000000000014 0.14181142600000385
0.748800000000014 0.13867983399999417
0.750600000000014 0.14301254300000465
0.752400000000014 0.14052188099999796
0.754200000000014 0.14217102599999976
0.756000000000014 0.1411466150000038
0.757800000000014 0.144194020999997
0.759600000000014 0.14286414899999755
0.761400000000014 0.14265361700000057
0.763200000000014 0.14426667800000104
0.765000000000014 0.14256154299999935
0.766800000000014 0.14512318799999946
0.768600000000014 0.14539694100000133
0.770400000000014 0.14640170300000221
0.772200000000014 0.14346096599999925
0.774000000000014 0.1455588569999975
0.775800000000014 0.1459832729999988
0.777600000000014 0.14696852100000513
0.779400000000014 0.14516447899999463
0.781200000000014 0.1456811110000018
0.783000000000014 0.14554673100000315
0.784800000000014 0.14887437799999503
0.786600000000014 0.14557504100000074
0.788400000000014 0.14790889700000065
0.790200000000014 0.14808580100000057
0.792000000000014 0.14755607000000026
0.793800000000014 0.150293456
0.795600000000014 0.14857847200000407
0.797400000000014 0.1465890809999948
0.799200000000014 0.1489664779999984
0.801000000000014 0.1489762400000032
0.802800000000015 0.1462673520000024
0.804600000000015 0.14946530099999933
0.806400000000015 0.14978849999999966
0.808200000000015 0.14936067299999678
0.810000000000015 0.1482617690000012
0.811800000000015 0.1532655620000014
0.813600000000015 0.14969955099999765
0.815400000000015 0.151704512000002
0.817200000000015 0.1498240519999996
0.819000000000015 0.15271426099999985
0.820800000000015 0.15265082500000204
0.822600000000015 0.1512823420000018
0.824400000000015 0.15365043499999587
0.826200000000015 0.14982925700000038
0.828000000000015 0.15212806499999942
0.829800000000015 0.1523128079999978
0.831600000000015 0.15265919700000552
0.833400000000015 0.15493770299999454
0.835200000000015 0.15336822100000091
0.837000000000015 0.15296587499999958
0.838800000000015 0.15624484500000335
0.840600000000015 0.15159965600000191
0.842400000000015 0.15660835599999956
0.844200000000015 0.15450441399999448
0.846000000000015 0.15460612200000412
0.847800000000015 0.1534972649999986
0.849600000000015 0.15351869199999868
0.851400000000015 0.15397841800000123
0.853200000000015 0.15860767200000225
0.855000000000015 0.1576250759999951
0.856800000000015 0.15354626700000296
0.858600000000015 0.15774151099999756
0.860400000000015 0.15938044800000029
0.862200000000015 0.15950409200000593
0.864000000000015 0.15523164799999734
0.865800000000015 0.1584529229999987
0.867600000000015 0.15815287200000228
0.869400000000015 0.16188920700000153
0.871200000000015 0.1612767939999955
0.873000000000015 0.16017697299999867
0.874800000000015 0.157699908000005
0.876600000000015 0.16095903200000095
0.878400000000016 0.15963985499999467
0.880200000000016 0.16410533900000246
0.882000000000016 0.1594792819999995
0.883800000000016 0.16195593500000172
0.885600000000016 0.16160053799999474
0.887400000000016 0.16092232700000153
0.889200000000016 0.1605648930000001
0.891000000000016 0.1596765020000035
0.892800000000016 0.161991522000001
0.894600000000016 0.16285264999999782
0.896400000000016 0.16123017799999673
0.898200000000016 0.15791397400000307
0.900000000000016 0.16312970900000323
0.901800000000016 0.16333206099999842
0.903600000000016 0.16002648299999578
0.905400000000016 0.16138534299999918
0.907200000000016 0.16132759300000288
0.909000000000016 0.1647622670000004
0.910800000000016 0.16157721500000122
0.912600000000016 0.1625775149999953
0.914400000000016 0.15868625900000666
0.916200000000016 0.16553613699999659
0.918000000000016 0.1627887670000021
0.919800000000016 0.1661449599999969
0.921600000000016 0.1649634259999999
0.923400000000016 0.16683831600000332
0.925200000000016 0.1639816329999988
0.927000000000016 0.16305231700000178
0.928800000000016 0.16484156599999977
0.930600000000016 0.16277103999999554
0.932400000000016 0.16629932500000422
0.934200000000016 0.16493100199999589
0.936000000000016 0.16269409699999926
0.937800000000016 0.16520191700000453
0.939600000000016 0.16533635199999708
0.941400000000016 0.16365249300000073
0.943200000000016 0.16222331499999854
0.945000000000016 0.16121154100000012
0.946800000000016 0.16500162300000198
0.948600000000016 0.16262608000000256
0.950400000000016 0.16290432099999919
0.952200000000016 0.166047515999999
0.954000000000017 0.16810207399999655
0.955800000000017 0.16652831800000456
0.957600000000017 0.1619959869999974
0.959400000000017 0.16583746599999927
0.961200000000017 0.16015245399999856
0.963000000000017 0.16590909399999987
0.964800000000017 0.16440938600000266
0.966600000000017 0.1627274610000029
0.968400000000017 0.16583871199999578
0.970200000000017 0.16365386700000073
0.972000000000017 0.16629441799999967
0.973800000000017 0.1646317229999994
0.975600000000017 0.16473106200000132
0.977400000000017 0.16586067499999757
0.979200000000017 0.1667204929999997
0.981000000000017 0.1665647240000041
0.982800000000017 0.16780896400000245
0.984600000000017 0.16351932399999924
0.986400000000017 0.1650813059999976
0.988200000000017 0.16237353399999677
0.990000000000017 0.16380134300000293
0.991800000000017 0.16501699399999836
0.993600000000017 0.16684509899999966
0.995400000000017 0.16855368699999929
0.997200000000017 0.17788637200000323


==> Images/Results/planesource_timesteptimes_ref_pmm30.txt <==
t steptime
0.0 0.030686827
0.00180000000000005 0.03232871899999999
0.0036000000000001 0.03413680000000001
0.00540000000000015 0.034895150999999985
0.00720000000000021 0.03482059700000001
0.00900000000000026 0.035594236
0.0108000000000003 0.03793848699999999
0.0126000000000004 0.03723471900000003
0.0144000000000004 0.04021859999999999
0.0162000000000005 0.040834062999999976
0.0180000000000005 0.041484046
0.0198000000000006 0.04313682899999999
0.0216000000000006 0.04434999100000003
0.0234000000000007 0.04323096100000001
0.0252000000000007 0.046032522999999936
0.0270000000000008 0.04691117500000008
0.0288000000000008 0.04744381099999995
0.0306000000000009 0.04812623800000004
0.0324000000000009 0.04778753000000002
0.034200000000001 0.04774537599999995
0.036000000000001 0.04925317100000004
0.0378000000000011 0.05109921299999998
0.0396000000000011 0.05117435300000006
0.0414000000000012 0.05216675199999998
0.0432000000000012 0.052170437000000014
0.0450000000000013 0.05354783899999993
0.0468000000000013 0.05465168599999992
0.0486000000000014 0.054052482000000124
0.0504000000000014 0.05611656799999998
0.0522000000000015 0.05842297299999988
0.0540000000000015 0.057365341000000125
0.0558000000000016 0.05826154799999994
0.0576000000000016 0.060325885000000135
0.0594000000000017 0.05868672399999997
0.0612000000000018 0.06205361999999992
0.0630000000000018 0.062280305999999896
0.0648000000000019 0.0615764980000002
0.0666000000000019 0.0648136829999999
0.068400000000002 0.0642606939999999
0.070200000000002 0.0658192270000002
0.0720000000000021 0.06588239399999996
0.0738000000000021 0.06697823099999978
0.0756000000000022 0.07081826300000005
0.0774000000000022 0.0684517600000003
0.0792000000000023 0.06951439699999984
0.0810000000000023 0.07168919400000018
0.0828000000000024 0.07051044699999975
0.0846000000000024 0.06870244399999992
0.0864000000000025 0.07572760200000017
0.0882000000000025 0.07469265300000005
0.0900000000000026 0.07209613800000003
0.0918000000000026 0.07588218300000005
0.0936000000000027 0.07524566899999963
0.0954000000000027 0.07632113600000023
0.0972000000000028 0.07925394799999985
0.0990000000000028 0.07832999400000018
0.100800000000003 0.07749537499999981
0.102600000000003 0.07961329500000014
0.104400000000003 0.08337057000000003
0.106200000000003 0.0811857159999998
0.108000000000003 0.08161381800000012
0.109800000000003 0.08055636399999999
0.111600000000003 0.08146788599999999
0.113400000000003 0.0836936060000002
0.115200000000003 0.08324166799999988
0.117000000000003 0.08388228399999997
0.118800000000003 0.08330703999999978
0.120600000000003 0.08644112300000018
0.122400000000004 0.08534018799999998
0.124200000000004 0.08470384700000011
0.126000000000004 0.08872610400000003
0.127800000000004 0.0892963739999999
0.129600000000004 0.08524714899999974
0.131400000000004 0.08771814000000067
0.133200000000004 0.0882228619999994
0.135000000000004 0.08675718799999999
0.136800000000004 0.0907714799999999
0.138600000000004 0.09523077200000074
0.140400000000004 0.09082627999999993
0.142200000000004 0.09369207499999987
0.144000000000004 0.09337708099999986
0.145800000000004 0.09298863699999949
0.147600000000004 0.09250632500000044
0.149400000000004 0.0942528850000004
0.151200000000004 0.09283269299999919
0.153000000000004 0.09614041000000029
0.154800000000004 0.09192157599999984
0.156600000000004 0.09540754100000015
0.158400000000005 0.09397362899999973
0.160200000000005 0.0941850250000007
0.162000000000005 0.0954771869999993
0.163800000000005 0.0978544130000003
0.165600000000005 0.0973268660000004
0.167400000000005 0.09716704399999987
0.169200000000005 0.09920483199999985
0.171000000000005 0.09726699299999986
0.172800000000005 0.09917079299999987
0.174600000000005 0.09937442900000004
0.176400000000005 0.09861448900000003
0.178200000000005 0.09974147099999975
0.180000000000005 0.09966172200000045
0.181800000000005 0.09822575799999989
0.183600000000005 0.10118589
0.185400000000005 0.10094513399999983
0.187200000000005 0.10492601700000037
0.189000000000005 0.1042644389999996
0.190800000000005 0.10261162300000048
0.192600000000006 0.1035250689999998
0.194400000000006 0.10362816399999986
0.196200000000006 0.10580491800000047
0.198000000000006 0.10506653499999885
0.199800000000006 0.10879800800000083
0.201600000000006 0.10480748200000001
0.203400000000006 0.10518365100000082
0.205200000000006 0.10261946199999983
0.207000000000006 0.10588131499999953
0.208800000000006 0.10251553099999988
0.210600000000006 0.1075965090000004
0.212400000000006 0.10781628199999993
0.214200000000006 0.11031941299999914
0.216000000000006 0.11117758199999983
0.217800000000006 0.10946332000000147
0.219600000000006 0.10834337599999877
0.221400000000006 0.10882277900000048
0.223200000000006 0.10930866700000053
0.225000000000006 0.11277562899999971
0.226800000000006 0.10890851499999954
0.228600000000007 0.11352432800000045
0.230400000000007 0.11059605999999889
0.232200000000007 0.11051722900000094
0.234000000000007 0.112317161
0.235800000000007 0.11512185900000027
0.237600000000007 0.11714250400000026
0.239400000000007 0.11631479599999928
0.241200000000007 0.11289153000000063
0.243000000000007 0.11440842399999873
0.244800000000007 0.11362780299999997
0.246600000000007 0.11506375800000157
0.248400000000007 0.11453799399999909
0.250200000000007 0.1171821719999997
0.252000000000007 0.11687786600000116
0.253800000000007 0.11524440200000008
0.255600000000007 0.11971409499999908
0.257400000000007 0.11767956499999954
0.259200000000007 0.11569874300000116
0.261000000000007 0.1157717079999987
0.262800000000007 0.11623014400000109
0.264600000000007 0.12182585999999951
0.266400000000007 0.11866970800000054
0.268200000000007 0.119507754999999
0.270000000000007 0.12019765500000013
0.271800000000007 0.1184449660000002
0.273600000000008 0.12141468699999969
0.275400000000008 0.12176026900000103
0.277200000000008 0.12230608399999987
0.279000000000008 0.12001639300000022
0.280800000000008 0.12251332199999965
0.282600000000008 0.12050997999999957
0.284400000000008 0.12316542299999966
0.286200000000008 0.1211306220000008
0.288000000000008 0.12215618799999994
0.289800000000008 0.1279049170000004
0.291600000000008 0.1223124999999996
0.293400000000008 0.12578439099999983
0.295200000000008 0.12201073299999976
0.297000000000008 0.12388063400000071
0.298800000000008 0.122071974999999
0.300600000000008 0.12638853400000016
0.302400000000008 0.12313395199999988
0.304200000000008 0.12518904600000091
0.306000000000008 0.1234953119999993
0.307800000000008 0.12623245400000016
0.309600000000008 0.12456623799999988
0.311400000000008 0.12406623200000055
0.313200000000008 0.12765983999999975
0.315000000000008 0.12820530900000016
0.316800000000008 0.12885327999999951
0.318600000000008 0.12608947000000192
0.320400000000008 0.12908921299999676
0.322200000000008 0.12955981500000036
0.324000000000008 0.12954314899999986
0.325800000000008 0.1295232679999998
0.327600000000008 0.12952150500000315
0.329400000000008 0.1312941589999994
0.331200000000008 0.13078842099999832
0.333000000000008 0.13491660700000097
0.334800000000008 0.1329832609999997
0.336600000000008 0.12974077399999828
0.338400000000008 0.1293584100000018
0.340200000000008 0.13355215500000028
0.342000000000008 0.13146716400000003
0.343800000000008 0.13226699599999847
0.345600000000008 0.13297521600000195
0.347400000000008 0.13390175900000045
0.349200000000009 0.13015861299999898
0.351000000000009 0.13452376000000044
0.352800000000009 0.1342812759999994
0.354600000000009 0.13439694199999863
0.356400000000009 0.13659304400000138
0.358200000000009 0.13398156599999922
0.360000000000009 0.13713519200000235
0.361800000000009 0.13878635999999744
0.363600000000009 0.13716518200000039
0.365400000000009 0.1364462720000006
0.367200000000009 0.13531708300000034
0.369000000000009 0.1384998849999981
0.370800000000009 0.13740389600000213
0.372600000000009 0.13835284800000025
0.374400000000009 0.13757421899999756
0.376200000000009 0.13872532000000248
0.378000000000009 0.13788228199999963
0.379800000000009 0.13866469199999898
0.381600000000009 0.13962782600000168
0.383400000000009 0.13731036799999785
0.385200000000009 0.13926723600000201
0.387000000000009 0.14049053699999803
0.388800000000009 0.14056789700000039
0.390600000000009 0.13897342399999957
0.392400000000009 0.14120860000000235
0.394200000000009 0.14099974099999812
0.396000000000009 0.14065784199999953
0.397800000000009 0.1444954480000007
0.399600000000009 0.14380945999999994
0.401400000000009 0.14285728999999847
0.403200000000009 0.14234565600000337
0.405000000000009 0.14226211399999755
0.406800000000009 0.14493233800000027
0.408600000000009 0.1452617449999991
0.410400000000009 0.14396790800000048
0.412200000000009 0.14300460600000164
0.414000000000009 0.14229838299999997
0.415800000000009 0.1438354949999976
0.417600000000009 0.14216768300000027
0.419400000000009 0.14517822500000221
0.421200000000009 0.14734670600000044
0.423000000000009 0.1460655839999987
0.42480000000001 0.14673715700000045
0.42660000000001 0.15033295499999966
0.42840000000001 0.14565661600000013
0.43020000000001 0.1478968469999984
0.43200000000001 0.1514645520000002
0.43380000000001 0.14939603100000198
0.43560000000001 0.14953852500000053
0.43740000000001 0.1499798049999974
0.43920000000001 0.14977208100000183
0.44100000000001 0.15240418599999828
0.44280000000001 0.1495185499999998
0.44460000000001 0.15017255600000112
0.44640000000001 0.15054416699999962
0.44820000000001 0.15335434300000017
0.45000000000001 0.15115090600000158
0.45180000000001 0.152123753999998
0.45360000000001 0.15514853400000206
0.45540000000001 0.1510271689999989
0.45720000000001 0.15179460799999944
0.45900000000001 0.15548319899999896
0.46080000000001 0.15384769600000325
0.46260000000001 0.15407291699999703
0.46440000000001 0.1545746620000017
0.46620000000001 0.1545277150000004
0.46800000000001 0.15628939699999833
0.46980000000001 0.15741757900000053
0.47160000000001 0.15760766700000062
0.47340000000001 0.15914057699999873
0.47520000000001 0.15579290300000181
0.47700000000001 0.15629089799999818
0.47880000000001 0.15679375899999926
0.48060000000001 0.16029680400000146
0.48240000000001 0.1621403800000003
0.48420000000001 0.15935216700000154
0.48600000000001 0.1624377999999993
0.48780000000001 0.15755733800000016
0.48960000000001 0.1623775700000003
0.49140000000001 0.1631700539999983
0.49320000000001 0.16313867199999876
0.49500000000001 0.16018314300000114
0.49680000000001 0.16090500299999988
0.49860000000001 0.15941392799999932
0.500400000000011 0.1656238529999996
0.502200000000011 0.1624205510000003
0.504000000000011 0.16407624900000073
0.505800000000011 0.16343554799999893
0.507600000000011 0.16854069700000096
0.509400000000011 0.1649526829999992
0.511200000000011 0.16535031700000147
0.513000000000011 0.16764538500000015
0.514800000000011 0.16713093800000323
0.516600000000011 0.16476207199999493
0.518400000000011 0.16841638500000045
0.520200000000011 0.1663203359999983
0.522000000000011 0.16729368700000435
0.523800000000011 0.16684148699999923
0.525600000000011 0.16642317499999848
0.527400000000011 0.1688374909999979
0.529200000000011 0.1668982440000022
0.531000000000011 0.16995528500000034
0.532800000000011 0.17619454700000148
0.534600000000011 0.16994238600000244
0.536400000000011 0.1715870739999943
0.538200000000011 0.17265031600000214
0.540000000000011 0.17080453599999856
0.541800000000011 0.17309579500000183
0.543600000000011 0.16910315799999864
0.545400000000011 0.1733532770000039
0.547200000000011 0.1757356219999977
0.549000000000011 0.17130000699999925
0.550800000000011 0.168852078999997
0.552600000000011 0.1723188820000061
0.554400000000011 0.17437280000000044
0.556200000000011 0.17731256499999404
0.558000000000011 0.17482298300000565
0.559800000000011 0.17536770199999552
0.561600000000011 0.1776738590000022
0.563400000000011 0.1745180779999984
0.565200000000011 0.17907926600000224
0.567000000000011 0.1760219410000019
0.568800000000011 0.1761803759999978
0.570600000000011 0.1777569599999964
0.572400000000011 0.17843231300000184
0.574200000000011 0.17598149500000204
0.576000000000012 0.1787849190000017
0.577800000000012 0.1788986129999941
0.579600000000012 0.1783119000000042
0.581400000000012 0.1776104539999963
0.583200000000012 0.18155988600000228
0.585000000000012 0.1820079029999988
0.586800000000012 0.17882781800000203
0.588600000000012 0.18064300999999716
0.590400000000012 0.17798943200000394
0.592200000000012 0.18449058799999563
0.594000000000012 0.1840672240000032
0.595800000000012 0.18066162899999938
0.597600000000012 0.1834653969999991
0.599400000000012 0.18182653699999918
0.601200000000012 0.18456268399999942
0.603000000000012 0.18352352800000205
0.604800000000012 0.1811578080000018
0.606600000000012 0.1856684219999991
0.608400000000012 0.18462080100000122
0.610200000000012 0.18792569600000064
0.612000000000012 0.18663271199999798
0.613800000000012 0.18833025699999695
0.615600000000012 0.1906123290000039
0.617400000000012 0.18874584099999936
0.619200000000012 0.1843049069999978
0.621000000000012 0.18967078900000445
0.622800000000012 0.18474239199999687
0.624600000000012 0.18441497300000265
0.626400000000012 0.18676315499999419
0.628200000000012 0.18911530100000107
0.630000000000012 0.19092486899999983
0.631800000000012 0.18658285700000476
0.633600000000012 0.18980019499999656
0.635400000000012 0.19037265200000064
0.637200000000012 0.19125522499999903
0.639000000000012 0.1894587990000005
0.640800000000012 0.190263434000002
0.642600000000012 0.19276520700000077
0.644400000000012 0.19088587199999552
0.646200000000012 0.19568737700000582
0.648000000000012 0.19178165099999944
0.649800000000012 0.19760426299999523
0.651600000000013 0.19495998400000047
0.653400000000013 0.19486354800000072
0.655200000000013 0.19374746500000128
0.657000000000013 0.18760979999999705
0.658800000000013 0.19693636400000258
0.660600000000013 0.19268479600000177
0.662400000000013 0.19259922499999504
0.664200000000013 0.19481700600000096
0.666000000000013 0.1962220280000011
0.667800000000013 0.19370285699999812
0.669600000000013 0.1983157770000048
0.671400000000013 0.19873786899999857
0.673200000000013 0.1950073599999982
0.675000000000013 0.19600671100000255
0.676800000000013 0.1991206880000007
0.678600000000013 0.196299910999997
0.680400000000013 0.1975644360000004
0.682200000000013 0.19972779199999735
0.684000000000013 0.19980253300000328
0.685800000000013 0.2033458479999979
0.687600000000013 0.199002452000002
0.689400000000013 0.19938973400000037
0.691200000000013 0.20290836400000245
0.693000000000013 0.20156287999999734
0.694800000000013 0.19947762000000324
0.696600000000013 0.20166155899999438
0.698400000000013 0.20699198900000226
0.700200000000013 0.19945269499999796
0.702000000000013 0.2100748209999992
0.703800000000013 0.20094664800000572
0.705600000000013 0.2031766419999954
0.707400000000013 0.2016279460000021
0.709200000000013 0.2055254160000004
0.711000000000013 0.2027855119999984
0.712800000000013 0.20855885299999954
0.714600000000013 0.20729815400000007
0.716400000000013 0.2091557150000014
0.718200000000013 0.2032459560000035
0.720000000000013 0.20655486399999745
0.721800000000013 0.2069548850000018
0.723600000000013 0.204471747999996
0.725400000000013 0.2058524239999997
0.727200000000014 0.20866789300000477
0.729000000000014 0.2095618879999961
0.730800000000014 0.20483181499999858
0.732600000000014 0.20605729700000097
0.734400000000014 0.20843281199999808
0.736200000000014 0.20935855300000128
0.738000000000014 0.2087863679999984
0.739800000000014 0.20745762300000337
0.741600000000014 0.2093581130000004
0.743400000000014 0.21111725099999745
0.745200000000014 0.20990184500000453
0.747000000000014 0.2137326779999995
0.748800000000014 0.2079181999999946
0.750600000000014 0.20776066700000229
0.752400000000014 0.21377059900000006
0.754200000000014 0.21422657100000464
0.756000000000014 0.21053288199999542
0.757800000000014 0.211237066999999
0.759600000000014 0.21231908600000082
0.761400000000014 0.2150967159999979
0.763200000000014 0.2157747180000058
0.765000000000014 0.2131545279999969
0.766800000000014 0.2127846120000001
0.768600000000014 0.21688701499999752
0.770400000000014 0.2182427100000055
0.772200000000014 0.21782845999999978
0.774000000000014 0.21486511199999825
0.775800000000014 0.21616966900000278
0.777600000000014 0.21767360499999455
0.779400000000014 0.21673782700000288
0.781200000000014 0.22051995199999652
0.783000000000014 0.2176830070000051
0.784800000000014 0.2174934869999987
0.786600000000014 0.21479654099999834
0.788400000000014 0.2216408589999972
0.790200000000014 0.21927353800000304
0.792000000000014 0.21439476500000154
0.793800000000014 0.2239967120000017
0.795600000000014 0.22085712399999835
0.797400000000014 0.22367216800000023
0.799200000000014 0.22233220500000073
0.801000000000014 0.22292099099999518
0.802800000000015 0.22033983100000398
0.804600000000015 0.2189894879999983
0.806400000000015 0.22586960400000322
0.808200000000015 0.22735327299999852
0.810000000000015 0.2239282330000023
0.811800000000015 0.2285604389999918
0.813600000000015 0.22544299500000875
0.815400000000015 0.22400944099999265
0.817200000000015 0.22091672900000958
0.819000000000015 0.23183951599999375
0.820800000000015 0.2257146390000031
0.822600000000015 0.22466065499999388
0.824400000000015 0.2296717779999966
0.826200000000015 0.22797616300000811
0.828000000000015 0.22505321599999206
0.829800000000015 0.22984772499999906
0.831600000000015 0.2281201040000127
0.833400000000015 0.2278290789999886
0.835200000000015 0.2286504960000002
0.837000000000015 0.22939048800000705
0.838800000000015 0.22786975900000073
0.840600000000015 0.23008752900000218
0.842400000000015 0.2305417030000001
0.844200000000015 0.2284028549999988
0.846000000000015 0.23289444099999912
0.847800000000015 0.2342045019999972
0.849600000000015 0.23700103599999522
0.851400000000015 0.23297329200001116
0.853200000000015 0.23317964299999971
0.855000000000015 0.2368490209999976
0.856800000000015 0.22962759899999696
0.858600000000015 0.23667272699999842
0.860400000000015 0.23967573900000616
0.862200000000015 0.23346321599998987
0.864000000000015 0.23278847200000996
0.865800000000015 0.23713520299999402
0.867600000000015 0.2356731600000046
0.869400000000015 0.2375193539999998
0.871200000000015 0.23899129400000163
0.873000000000015 0.23331476099998838
0.874800000000015 0.24410840800000244
0.876600000000015 0.23797472900000116
0.878400000000016 0.235673349999999
0.880200000000016 0.23597231300000487
0.882000000000016 0.24035794899999985
0.883800000000016 0.23880862599999375
0.885600000000016 0.23908560400001022
0.887400000000016 0.2377267990000007
0.889200000000016 0.2405123579999895
0.891000000000016 0.2394178079999989
0.892800000000016 0.242005256000013
0.894600000000016 0.24116908999999964
0.896400000000016 0.23688102599999183
0.898200000000016 0.2458424550000018
0.900000000000016 0.24227835599999992
0.901800000000016 0.23751498199999332
0.903600000000016 0.24387468900000897
0.905400000000016 0.24155115899999657
0.907200000000016 0.24091419699999506
0.909000000000016 0.24045681200000502
0.910800000000016 0.2435277109999987
0.912600000000016 0.24199380000000303
0.914400000000016 0.24057038899999839
0.916200000000016 0.24162461400000268
0.918000000000016 0.24041911999999854
0.919800000000016 0.24280083899999738
0.921600000000016 0.2458129759999963
0.923400000000016 0.250596642000005
0.925200000000016 0.2449113010000019
0.927000000000016 0.23922406799999862
0.928800000000016 0.24423294800000406
0.930600000000016 0.24252328999999406
0.932400000000016 0.2449126040000067
0.934200000000016 0.24279080399999486
0.936000000000016 0.2403477720000069
0.937800000000016 0.24752118199999984
0.939600000000016 0.2397007149999979
0.941400000000016 0.24279432499999132
0.943200000000016 0.24663376499999856
0.945000000000016 0.25085132700000656
0.946800000000016 0.24227420100000074
0.948600000000016 0.24319030899999916
0.950400000000016 0.2416345329999956
0.952200000000016 0.2402582910000035
0.954000000000017 0.2441172139999992
0.955800000000017 0.24402523099999485
0.957600000000017 0.2470556230000085
0.959400000000017 0.24828547999999273
0.961200000000017 0.2453009729999991
0.963000000000017 0.24724048800000276
0.964800000000017 0.24677103400000533
0.966600000000017 0.25016236199999753
0.968400000000017 0.24642179699999645
0.970200000000017 0.24419150900000375
0.972000000000017 0.24819507099999782
0.973800000000017 0.24981754800001
0.975600000000017 0.2447488599999872
0.977400000000017 0.24779416100000162
0.979200000000017 0.24310325800000498
0.981000000000017 0.24599773599999253
0.982800000000017 0.247168170000009
0.984600000000017 0.24896436400000255
0.986400000000017 0.24318447099999219
0.988200000000017 0.24147713600000031
0.990000000000017 0.24550084599999877
0.991800000000017 0.24126685500000633
0.993600000000017 0.2434946509999918
0.995400000000017 0.2440722130000097
0.997200000000017 0.26301983999999834


==> Images/Results/planesource_timesteptimes_ref_pmm40.txt <==
t steptime
0.0 0.039293300999999996
0.00180000000000005 0.04155189899999999
0.0036000000000001 0.043417381000000005
0.00540000000000015 0.04440665200000002
0.00720000000000021 0.04544047399999998
0.00900000000000026 0.048193107999999985
0.0108000000000003 0.05372507000000004
0.0126000000000004 0.04868045900000001
0.0144000000000004 0.05006845799999998
0.0162000000000005 0.05392618499999996
0.0180000000000005 0.05395462299999998
0.0198000000000006 0.05489202300000007
0.0216000000000006 0.05985437399999993
0.0234000000000007 0.05918264800000006
0.0252000000000007 0.060306441000000044
0.0270000000000008 0.058565811999999995
0.0288000000000008 0.061854701999999984
0.0306000000000009 0.06195709999999999
0.0324000000000009 0.06269714399999993
0.034200000000001 0.06308935000000004
0.036000000000001 0.06292269700000008
0.0378000000000011 0.06391113599999998
0.0396000000000011 0.06492156999999987
0.0414000000000012 0.06677608700000004
0.0432000000000012 0.06804622999999999
0.0450000000000013 0.06933048200000003
0.0468000000000013 0.07141953400000012
0.0486000000000014 0.0714570779999999
0.0504000000000014 0.07433529800000005
0.0522000000000015 0.07385324999999998
0.0540000000000015 0.07382624000000004
0.0558000000000016 0.07914551199999997
0.0576000000000016 0.07752524000000016
0.0594000000000017 0.08015197799999996
0.0612000000000018 0.08185410599999976
0.0630000000000018 0.08593781599999994
0.0648000000000019 0.08312268699999992
0.0666000000000019 0.0844298720000003
0.068400000000002 0.08303807799999996
0.070200000000002 0.08652733700000015
0.0720000000000021 0.08612705799999976
0.0738000000000021 0.08634889600000006
0.0756000000000022 0.0922348529999999
0.0774000000000022 0.09255742099999997
0.0792000000000023 0.09273432500000034
0.0810000000000023 0.09234819699999974
0.0828000000000024 0.09334088800000018
0.0846000000000024 0.09368270199999973
0.0864000000000025 0.09660212300000026
0.0882000000000025 0.09766239100000007
0.0900000000000026 0.0968014819999996
0.0918000000000026 0.09916632400000003
0.0936000000000027 0.09831271100000016
0.0954000000000027 0.10351986899999988
0.0972000000000028 0.10324576300000032
0.0990000000000028 0.10542910900000013
0.100800000000003 0.10783424499999938
0.102600000000003 0.10720134800000025
0.104400000000003 0.10909318499999987
0.106200000000003 0.10505385400000034
0.108000000000003 0.10849998199999966
0.109800000000003 0.11083627200000024
0.111600000000003 0.11067592499999979
0.113400000000003 0.11428121400000002
0.115200000000003 0.10832760100000005
0.117000000000003 0.10969453900000037
0.118800000000003 0.1104875019999998
0.120600000000003 0.11438910800000013
0.122400000000004 0.11921228399999961
0.124200000000004 0.11729751200000038
0.126000000000004 0.11566673499999958
0.127800000000004 0.11740623200000044
0.129600000000004 0.11631980199999958
0.131400000000004 0.11855199599999988
0.133200000000004 0.1198340300000007
0.135000000000004 0.1189825579999999
0.136800000000004 0.11964711399999928
0.138600000000004 0.12408734100000007
0.140400000000004 0.11928690500000005
0.142200000000004 0.12794258300000028
0.144000000000004 0.1234115840000003
0.145800000000004 0.12095902499999944
0.147600000000004 0.1201143370000004
0.149400000000004 0.1224002930000001
0.151200000000004 0.12549868699999944
0.153000000000004 0.11965087200000024
0.154800000000004 0.13121478700000022
0.156600000000004 0.12726803500000017
0.158400000000005 0.12482172599999952
0.160200000000005 0.12946888299999948
0.162000000000005 0.1250975520000015
0.163800000000005 0.12812782099999964
0.165600000000005 0.1269021410000004
0.167400000000005 0.1287908479999995
0.169200000000005 0.12695511899999978
0.171000000000005 0.1327927760000005
0.172800000000005 0.12822333799999974
0.174600000000005 0.1265006299999989
0.176400000000005 0.13028300300000062
0.178200000000005 0.12805698999999926
0.180000000000005 0.13205285700000147
0.181800000000005 0.1335200229999991
0.183600000000005 0.13331225800000013
0.185400000000005 0.13246178500000028
0.187200000000005 0.1396454649999992
0.189000000000005 0.13889361600000072
0.190800000000005 0.1407257580000003
0.192600000000006 0.14058398399999916
0.194400000000006 0.13783923000000087
0.196200000000006 0.13839056800000016
0.198000000000006 0.13513185299999897
0.199800000000006 0.14064522099999976
0.201600000000006 0.14129812800000074
0.203400000000006 0.13872262599999985
0.205200000000006 0.14226219300000054
0.207000000000006 0.14078012899999948
0.208800000000006 0.13793872799999995
0.210600000000006 0.14371424099999963
0.212400000000006 0.14344111700000006
0.214200000000006 0.1407365340000002
0.216000000000006 0.14444469800000093
0.217800000000006 0.14378045899999847
0.219600000000006 0.14968506700000006
0.221400000000006 0.14951364300000058
0.223200000000006 0.1422630370000011
0.225000000000006 0.14950068499999958
0.226800000000006 0.1442661730000001
0.228600000000007 0.14715113099999932
0.230400000000007 0.14549322500000095
0.232200000000007 0.14719709299999906
0.234000000000007 0.15086825600000076
0.235800000000007 0.15040815999999957
0.237600000000007 0.15627693799999953
0.239400000000007 0.14885327000000004
0.241200000000007 0.1532184359999995
0.243000000000007 0.15634373700000026
0.244800000000007 0.14807462100000102
0.246600000000007 0.15249442699999882
0.248400000000007 0.15338953200000027
0.250200000000007 0.1572964970000008
0.252000000000007 0.1498128679999997
0.253800000000007 0.1580902739999992
0.255600000000007 0.1516054330000003
0.257400000000007 0.15482726800000002
0.259200000000007 0.1648186159999998
0.261000000000007 0.15815596200000215
0.262800000000007 0.15575517599999955
0.264600000000007 0.15668585799999946
0.266400000000007 0.1567651810000008
0.268200000000007 0.15767971899999722
0.270000000000007 0.15683920600000079
0.271800000000007 0.15686702300000022
0.273600000000008 0.16639370900000117
0.275400000000008 0.16412291600000017
0.277200000000008 0.16020589599999724
0.279000000000008 0.16095106700000272
0.280800000000008 0.15967418600000016
0.282600000000008 0.15828181299999855
0.284400000000008 0.1623495549999987
0.286200000000008 0.16118880600000196
0.288000000000008 0.15900551800000073
0.289800000000008 0.16489800399999766
0.291600000000008 0.15913128500000084
0.293400000000008 0.16878511300000199
0.295200000000008 0.16414673999999962
0.297000000000008 0.16591052699999764
0.298800000000008 0.16114518400000222
0.300600000000008 0.16850673000000072
0.302400000000008 0.1675656609999976
0.304200000000008 0.16643696999999946
0.306000000000008 0.16430717000000072
0.307800000000008 0.162469926
0.309600000000008 0.17001129999999876
0.311400000000008 0.17260936300000296
0.313200000000008 0.16524956800000012
0.315000000000008 0.16600196499999953
0.316800000000008 0.1714391149999983
0.318600000000008 0.1659603770000011
0.320400000000008 0.1697498039999985
0.322200000000008 0.17326115600000236
0.324000000000008 0.1726196069999979
0.325800000000008 0.1705490619999992
0.327600000000008 0.1736966360000025
0.329400000000008 0.17096131499999956
0.331200000000008 0.17303655199999923
0.333000000000008 0.17442580600000213
0.334800000000008 0.1778783809999993
0.336600000000008 0.17466798299999908
0.338400000000008 0.17412087900000017
0.340200000000008 0.17645260899999826
0.342000000000008 0.17536633699999982
0.343800000000008 0.17761357000000189
0.345600000000008 0.17508436500000002
0.347400000000008 0.1800654580000014
0.349200000000009 0.18034072199999684
0.351000000000009 0.17907169000000067
0.352800000000009 0.1793084620000016
0.354600000000009 0.1771423349999992
0.356400000000009 0.17799363700000015
0.358200000000009 0.18262451400000046
0.360000000000009 0.17838014599999852
0.361800000000009 0.18065104100000084
0.363600000000009 0.1813144219999998
0.365400000000009 0.18471744400000034
0.367200000000009 0.17964132299999847
0.369000000000009 0.17812630800000306
0.370800000000009 0.1853319419999977
0.372600000000009 0.18538202100000234
0.374400000000009 0.18262594999999848
0.376200000000009 0.1820414889999995
0.378000000000009 0.18469050899999928
0.379800000000009 0.18820381200000114
0.381600000000009 0.1859697330000003
0.383400000000009 0.18670295799999792
0.385200000000009 0.1860615970000019
0.387000000000009 0.18813470399999943
0.388800000000009 0.1848450750000019
0.390600000000009 0.19218729600000017
0.392400000000009 0.18989998200000002
0.394200000000009 0.18893917099999769
0.396000000000009 0.18477006799999884
0.397800000000009 0.1864106320000012
0.399600000000009 0.18713739600000068
0.401400000000009 0.19392710700000038
0.403200000000009 0.1873118060000003
0.405000000000009 0.19414722999999867
0.406800000000009 0.189730701000002
0.408600000000009 0.19390669499999902
0.410400000000009 0.18626630900000052
0.412200000000009 0.18950951999999788
0.414000000000009 0.19019431599999947
0.415800000000009 0.1959409860000001
0.417600000000009 0.1944563979999998
0.419400000000009 0.1962696240000028
0.421200000000009 0.18836888499999915
0.423000000000009 0.19246686800000035
0.42480000000001 0.19451274999999768
0.42660000000001 0.19341889500000065
0.42840000000001 0.1978322929999976
0.43020000000001 0.19541967100000335
0.43200000000001 0.19825657300000188
0.43380000000001 0.19745667499999797
0.43560000000001 0.2005214879999997
0.43740000000001 0.20135295699999745
0.43920000000001 0.19727472499999976
0.44100000000001 0.19716973100000246
0.44280000000001 0.19872281199999975
0.44460000000001 0.19901724700000045
0.44640000000001 0.19947714199999922
0.44820000000001 0.20640219100000223
0.45000000000001 0.20253759700000273
0.45180000000001 0.20355050299999533
0.45360000000001 0.20022402200000045
0.45540000000001 0.20382943199999914
0.45720000000001 0.2035680060000047
0.45900000000001 0.20396853299999407
0.46080000000001 0.19726347600000338
0.46260000000001 0.20267413300000214
0.46440000000001 0.20348921499999761
0.46620000000001 0.20367984399999983
0.46800000000001 0.20480372699999805
0.46980000000001 0.20478107200000295
0.47160000000001 0.20462457200000017
0.47340000000001 0.20742436599999792
0.47520000000001 0.2055529149999984
0.47700000000001 0.2075707030000018
0.47880000000001 0.21108900800000185
0.48060000000001 0.20807984799999701
0.48240000000001 0.20752015900000487
0.48420000000001 0.20796737599999915
0.48600000000001 0.21114781400000027
0.48780000000001 0.21518410599999527
0.48960000000001 0.21277686100000182
0.49140000000001 0.21353746300000154
0.49320000000001 0.21513924799999984
0.49500000000001 0.21399682599999892
0.49680000000001 0.21608352300000178
0.49860000000001 0.2188146449999948
0.500400000000011 0.21317432700000438
0.502200000000011 0.2149824890000005
0.504000000000011 0.21704728099999926
0.505800000000011 0.21676435300000207
0.507600000000011 0.22174234699999573
0.509400000000011 0.22471344299999885
0.511200000000011 0.22003903000000236
0.513000000000011 0.21766167700000238
0.514800000000011 0.21966496499999977
0.516600000000011 0.21881370999999916
0.518400000000011 0.2212058949999971
0.520200000000011 0.2187355950000054
0.522000000000011 0.21963405999999708
0.523800000000011 0.22375305399999945
0.525600000000011 0.21932669699999963
0.527400000000011 0.22352888000000348
0.529200000000011 0.2220707679999947
0.531000000000011 0.22390508400000186
0.532800000000011 0.22779028800000134
0.534600000000011 0.22129665699999634
0.536400000000011 0.22454137500000115
0.538200000000011 0.2253763630000023
0.540000000000011 0.22673195000000135
0.541800000000011 0.22597886999999872
0.543600000000011 0.22609098899999935
0.545400000000011 0.22286952900000045
0.547200000000011 0.22488460900000007
0.549000000000011 0.22723302699999692
0.550800000000011 0.22556385700000448
0.552600000000011 0.22712404099999617
0.554400000000011 0.23307664300000397
0.556200000000011 0.23047879899999657
0.558000000000011 0.23469153700000334
0.559800000000011 0.22615930799999973
0.561600000000011 0.2325461299999958
0.563400000000011 0.23369321599999893
0.565200000000011 0.22916947500000617
0.567000000000011 0.22852910599999632
0.568800000000011 0.2363527170000026
0.570600000000011 0.23354956600000065
0.572400000000011 0.23058942999999488
0.574200000000011 0.2372216420000015
0.576000000000012 0.23620726800000114
0.577800000000012 0.23385589099999748
0.579600000000012 0.23044524900000596
0.581400000000012 0.23317999899999364
0.583200000000012 0.24081709900000448
0.585000000000012 0.2365553449999993
0.586800000000012 0.23799805099999816
0.588600000000012 0.24256361999999854
0.590400000000012 0.24008780700000187
0.592200000000012 0.24071703700000313
0.594000000000012 0.23750198599999806
0.595800000000012 0.241113986000002
0.597600000000012 0.23971517300000045
0.599400000000012 0.24270667199999707
0.601200000000012 0.24726958400000143
0.603000000000012 0.2402385679999952
0.604800000000012 0.24169352100000197
0.606600000000012 0.24028552600000097
0.608400000000012 0.24109518800000274
0.610200000000012 0.24639226299999706
0.612000000000012 0.2429908499999982
0.613800000000012 0.2482256540000023
0.615600000000012 0.24595638699999967
0.617400000000012 0.24446847099999758
0.619200000000012 0.24610242700000384
0.621000000000012 0.25096289700000085
0.622800000000012 0.2452238919999985
0.624600000000012 0.24589251999999817
0.626400000000012 0.2488618599999981
0.628200000000012 0.2455975500000065
0.630000000000012 0.24793661300000025
0.631800000000012 0.2535159189999945
0.633600000000012 0.2503649420000045
0.635400000000012 0.24914039899999807
0.637200000000012 0.24956664900000192
0.639000000000012 0.25402914499999696
0.640800000000012 0.25532576799999873
0.642600000000012 0.2537910530000005
0.644400000000012 0.2534328489999993
0.646200000000012 0.25820239700000513
0.648000000000012 0.25322086799999965
0.649800000000012 0.2542569139999955
0.651600000000013 0.25983680800000286
0.653400000000013 0.26235574700000086
0.655200000000013 0.2529442760000009
0.657000000000013 0.2615358569999984
0.658800000000013 0.2593179360000022
0.660600000000013 0.25571667199999837
0.662400000000013 0.25290491599999854
0.664200000000013 0.26047034199999786
0.666000000000013 0.2583310400000016
0.667800000000013 0.2658623239999969
0.669600000000013 0.26108268700000536
0.671400000000013 0.2576596689999988
0.673200000000013 0.25904761799999676
0.675000000000013 0.25760195400000185
0.676800000000013 0.26547789600000016
0.678600000000013 0.26152093199999626
0.680400000000013 0.2619202270000045
0.682200000000013 0.265979454999993
0.684000000000013 0.26895425200000034
0.685800000000013 0.2652895020000017
0.687600000000013 0.26946200400000464
0.689400000000013 0.2692333969999936
0.691200000000013 0.2766824070000098
0.693000000000013 0.2686898039999903
0.694800000000013 0.27332002500000385
0.696600000000013 0.2684557350000034
0.698400000000013 0.27067511699999613
0.700200000000013 0.2708044360000059
0.702000000000013 0.27538123200000086
0.703800000000013 0.2679612669999898
0.705600000000013 0.2716066350000119
0.707400000000013 0.27180870999998774
0.709200000000013 0.27471945700000333
0.711000000000013 0.27285714200000655
0.712800000000013 0.26847066399999164
0.714600000000013 0.27866316100001143
0.716400000000013 0.27436286699999357
0.718200000000013 0.2771244630000069
0.720000000000013 0.2751470889999865
0.721800000000013 0.28028550200001234
0.723600000000013 0.28195531999999446
0.725400000000013 0.27717540400000473
0.727200000000014 0.28319632699999886
0.729000000000014 0.2739790839999898
0.730800000000014 0.27650090300001295
0.732600000000014 0.28466996099999164
0.734400000000014 0.2857529479999954
0.736200000000014 0.2780753560000022
0.738000000000014 0.27659702500000094
0.739800000000014 0.2771547190000092
0.741600000000014 0.2883477999999968
0.743400000000014 0.2798479749999956
0.745200000000014 0.28446729099999857
0.747000000000014 0.28236439399999824
0.748800000000014 0.28093509900000413
0.750600000000014 0.2869941010000048
0.752400000000014 0.28097862299999576
0.754200000000014 0.2924049869999976
0.756000000000014 0.28751703700000064
0.757800000000014 0.2879336299999977
0.759600000000014 0.2931957739999973
0.761400000000014 0.2831084110000006
0.763200000000014 0.28704258600001253
0.765000000000014 0.29183126899999934
0.766800000000014 0.2828376039999938
0.768600000000014 0.2844312269999989
0.770400000000014 0.29094253300000616
0.772200000000014 0.2928900900000002
0.774000000000014 0.2948477959999991
0.775800000000014 0.29645327000000066
0.777600000000014 0.29538526399998943
0.779400000000014 0.2954190440000133
0.781200000000014 0.29501741699999684
0.783000000000014 0.2996147749999949
0.784800000000014 0.30195753099999934
0.786600000000014 0.29635240700000054
0.788400000000014 0.28954164600000354
0.790200000000014 0.29364947199999847
0.792000000000014 0.2916208769999997
0.793800000000014 0.29789014700000394
0.795600000000014 0.2926123919999952
0.797400000000014 0.2984398779999964
0.799200000000014 0.2955963240000017
0.801000000000014 0.30345283200000495
0.802800000000015 0.3046621329999937
0.804600000000015 0.29502145300000393
0.806400000000015 0.3022124670000039
0.808200000000015 0.30010575199999323
0.810000000000015 0.2998116579999959
0.811800000000015 0.30304141000000584
0.813600000000015 0.30514691099999425
0.815400000000015 0.3092394180000042
0.817200000000015 0.2979302869999998
0.819000000000015 0.30831114699999773
0.820800000000015 0.30525543600001015
0.822600000000015 0.30248772999999574
0.824400000000015 0.30702555599999926
0.826200000000015 0.30410929900000383
0.828000000000015 0.30468684000000223
0.829800000000015 0.30608451699998795
0.831600000000015 0.3097337850000059
0.833400000000015 0.3128599279999946
0.835200000000015 0.31104110200000434
0.837000000000015 0.3078593839999968
0.838800000000015 0.31099090800000795
0.840600000000015 0.30908121499999197
0.842400000000015 0.31351072900000077
0.844200000000015 0.3118830129999992
0.846000000000015 0.3132724990000071
0.847800000000015 0.3144089080000043
0.849600000000015 0.30877776099998755
0.851400000000015 0.3086469760000057
0.853200000000015 0.3171634210000036
0.855000000000015 0.3176303620000027
0.856800000000015 0.3204710149999954
0.858600000000015 0.3259840190000034
0.860400000000015 0.3163524359999883
0.862200000000015 0.3188077920000012
0.864000000000015 0.3152995169999997
0.865800000000015 0.31929096300000026
0.867600000000015 0.31714507800001
0.869400000000015 0.30973616400000026
0.871200000000015 0.3161413349999975
0.873000000000015 0.32115228399999296
0.874800000000015 0.3262917290000047
0.876600000000015 0.31747191899999905
0.878400000000016 0.3190567970000018
0.880200000000016 0.3254270759999969
0.882000000000016 0.32094122799999525
0.883800000000016 0.31895201700000086
0.885600000000016 0.32720586400000684
0.887400000000016 0.3291959289999937
0.889200000000016 0.32158699300001103
0.891000000000016 0.3239820259999959
0.892800000000016 0.3194923319999958
0.894600000000016 0.32250948200000096
0.896400000000016 0.3198148780000025
0.898200000000016 0.32588925099999244
0.900000000000016 0.321536363000007
0.901800000000016 0.32305793199999755
0.903600000000016 0.32418973800000117
0.905400000000016 0.32148439899999914
0.907200000000016 0.32627381999999727
0.909000000000016 0.33341709399999786
0.910800000000016 0.3237366820000034
0.912600000000016 0.3276279829999993
0.914400000000016 0.32366767000000607
0.916200000000016 0.32667232999999385
0.918000000000016 0.3294916629999989
0.919800000000016 0.3309557350000034
0.921600000000016 0.327223263999997
0.923400000000016 0.330754859999999
0.925200000000016 0.32693965100000355
0.927000000000016 0.33409456700000817
0.928800000000016 0.32802719299999694
0.930600000000016 0.3313672849999989
0.932400000000016 0.3276860579999976
0.934200000000016 0.33899412200000256
0.936000000000016 0.33038875299999404
0.937800000000016 0.3285629350000079
0.939600000000016 0.32793590099998937
0.941400000000016 0.3231096690000044
0.943200000000016 0.3220233520000022
0.945000000000016 0.3313437249999964
0.946800000000016 0.32909133100000076
0.948600000000016 0.330524773999997
0.950400000000016 0.32795962300001236
0.952200000000016 0.3277324499999992
0.954000000000017 0.3332687589999921
0.955800000000017 0.32706534100000795
0.957600000000017 0.33192754999998897
0.959400000000017 0.33148932900000716
0.961200000000017 0.3305689630000046
0.963000000000017 0.32290363799999966
0.964800000000017 0.33402162899999155
0.966600000000017 0.3293331029999962
0.968400000000017 0.3273014280000126
0.970200000000017 0.3349993100000006
0.972000000000017 0.33297213499999145
0.973800000000017 0.3246279309999949
0.975600000000017 0.3286661090000109
0.977400000000017 0.32739205800000093
0.979200000000017 0.327711764
0.981000000000017 0.329775369999993
0.982800000000017 0.32765231700000186
0.984600000000017 0.32132380999999555
0.986400000000017 0.3239688270000016
0.988200000000017 0.32712190300000543
0.990000000000017 0.32770605700000033
0.991800000000017 0.32888553600000137
0.993600000000017 0.3218247450000007
0.995400000000017 0.3277143249999881
0.997200000000017 0.34291814500001294


==> Images/Results/planesource_timesteptimes_ref_pmm50.txt <==
t steptime
0.0 0.04679013099999999
0.00180000000000005 0.05356248800000002
0.0036000000000001 0.053719568999999995
0.00540000000000015 0.05475087299999998
0.00720000000000021 0.05820882199999999
0.00900000000000026 0.058290794000000035
0.0108000000000003 0.061531963999999995
0.0126000000000004 0.060996101000000025
0.0144000000000004 0.06378452699999992
0.0162000000000005 0.065452536
0.0180000000000005 0.06594092400000007
0.0198000000000006 0.06898695300000002
0.0216000000000006 0.070952499
0.0234000000000007 0.07285422899999994
0.0252000000000007 0.07293153600000002
0.0270000000000008 0.074007622
0.0288000000000008 0.07548136200000011
0.0306000000000009 0.07750638299999979
0.0324000000000009 0.07733964400000004
0.034200000000001 0.07877444200000006
0.036000000000001 0.08318061599999993
0.0378000000000011 0.084572058
0.0396000000000011 0.082953673
0.0414000000000012 0.08392942300000006
0.0432000000000012 0.0857064380000001
0.0450000000000013 0.0876257239999998
0.0468000000000013 0.08936893900000009
0.0486000000000014 0.09086142100000005
0.0504000000000014 0.09183699100000009
0.0522000000000015 0.09313630999999978
0.0540000000000015 0.09795069000000023
0.0558000000000016 0.09500165299999974
0.0576000000000016 0.09857513200000012
0.0594000000000017 0.09876922599999993
0.0612000000000018 0.10148709999999994
0.0630000000000018 0.10528697200000003
0.0648000000000019 0.10320913400000009
0.0666000000000019 0.10967319799999986
0.068400000000002 0.10604665800000035
0.070200000000002 0.10748581099999965
0.0720000000000021 0.10713645000000005
0.0738000000000021 0.10898698100000015
0.0756000000000022 0.11284308900000006
0.0774000000000022 0.1148871899999997
0.0792000000000023 0.11074585800000003
0.0810000000000023 0.11460419700000024
0.0828000000000024 0.11820866399999952
0.0846000000000024 0.12199691500000043
0.0864000000000025 0.12418247000000004
0.0882000000000025 0.12249294099999997
0.0900000000000026 0.1146699739999999
0.0918000000000026 0.1252707580000001
0.0936000000000027 0.12973209799999985
0.0954000000000027 0.1267762069999998
0.0972000000000028 0.12733192200000065
0.0990000000000028 0.12498876999999986
0.100800000000003 0.13475150599999974
0.102600000000003 0.13236237500000048
0.104400000000003 0.13181600999999965
0.106200000000003 0.1360965279999995
0.108000000000003 0.1348362880000007
0.109800000000003 0.13866297999999944
0.111600000000003 0.13250257700000034
0.113400000000003 0.1399371770000002
0.115200000000003 0.14035051399999965
0.117000000000003 0.13682067099999973
0.118800000000003 0.14453652400000028
0.120600000000003 0.14269602500000023
0.122400000000004 0.14137963499999984
0.124200000000004 0.14100570799999979
0.126000000000004 0.14190368200000059
0.127800000000004 0.14669429000000012
0.129600000000004 0.14971000799999956
0.131400000000004 0.1492294000000003
0.133200000000004 0.15191286899999934
0.135000000000004 0.14970172900000023
0.136800000000004 0.154593192000001
0.138600000000004 0.15154019499999904
0.140400000000004 0.15102415299999983
0.142200000000004 0.14946477800000046
0.144000000000004 0.15269890599999947
0.145800000000004 0.1530399720000002
0.147600000000004 0.15738560299999982
0.149400000000004 0.1545049479999996
0.151200000000004 0.15326447099999996
0.153000000000004 0.1563521330000004
0.154800000000004 0.15764056500000123
0.156600000000004 0.1581926039999999
0.158400000000005 0.16302002800000004
0.160200000000005 0.1642726519999993
0.162000000000005 0.16018057399999996
0.163800000000005 0.16632294300000083
0.165600000000005 0.16288343599999955
0.167400000000005 0.16094882500000018
0.169200000000005 0.16770000799999885
0.171000000000005 0.16441614400000049
0.172800000000005 0.16249359999999946
0.174600000000005 0.16913768500000081
0.176400000000005 0.17931831299999956
0.178200000000005 0.1657458829999996
0.180000000000005 0.1618093320000007
0.181800000000005 0.1704698320000002
0.183600000000005 0.16447032399999983
0.185400000000005 0.1674026160000004
0.187200000000005 0.1671916790000001
0.189000000000005 0.1752298630000002
0.190800000000005 0.17808476099999915
0.192600000000006 0.17462143200000035
0.194400000000006 0.17685576999999952
0.196200000000006 0.1778523270000001
0.198000000000006 0.1732745720000004
0.199800000000006 0.17699825699999927
0.201600000000006 0.170229517000001
0.203400000000006 0.17197151599999927
0.205200000000006 0.17584936799999973
0.207000000000006 0.18016452600000044
0.208800000000006 0.17827579899999968
0.210600000000006 0.18108358399999958
0.212400000000006 0.18274901500000063
0.214200000000006 0.18001897899999975
0.216000000000006 0.18304482899999996
0.217800000000006 0.18683535599999956
0.219600000000006 0.1797242660000009
0.221400000000006 0.18669452600000014
0.223200000000006 0.18585528299999865
0.225000000000006 0.18583289800000102
0.226800000000006 0.1825729100000011
0.228600000000007 0.18364998399999877
0.230400000000007 0.18358206099999919
0.232200000000007 0.1922212010000024
0.234000000000007 0.1910943379999992
0.235800000000007 0.18649978999999917
0.237600000000007 0.18601313399999952
0.239400000000007 0.1907018100000002
0.241200000000007 0.19617334400000175
0.243000000000007 0.1896347729999981
0.244800000000007 0.19331769800000131
0.246600000000007 0.19265262300000074
0.248400000000007 0.1997670239999998
0.250200000000007 0.1884165590000002
0.252000000000007 0.19338203599999915
0.253800000000007 0.18907667999999944
0.255600000000007 0.19372211700000008
0.257400000000007 0.19305445199999838
0.259200000000007 0.1993670200000004
0.261000000000007 0.2005080200000009
0.262800000000007 0.19732370200000204
0.264600000000007 0.20320682699999892
0.266400000000007 0.19329914100000067
0.268200000000007 0.1976946969999993
0.270000000000007 0.19392429399999855
0.271800000000007 0.1945217580000005
0.273600000000008 0.1989451520000003
0.275400000000008 0.2010952219999993
0.277200000000008 0.20157160300000143
0.279000000000008 0.20343770399999883
0.280800000000008 0.2003441780000017
0.282600000000008 0.20508273499999774
0.284400000000008 0.20704823200000178
0.286200000000008 0.20222722199999765
0.288000000000008 0.20654070100000155
0.289800000000008 0.204272189000001
0.291600000000008 0.20137032599999927
0.293400000000008 0.21270968299999993
0.295200000000008 0.21137923699999916
0.297000000000008 0.20953191099999913
0.298800000000008 0.20719186700000236
0.300600000000008 0.20352026199999784
0.302400000000008 0.2104423880000006
0.304200000000008 0.21815582099999986
0.306000000000008 0.21359496600000227
0.307800000000008 0.21076530899999923
0.309600000000008 0.21288123999999797
0.311400000000008 0.21955050400000076
0.313200000000008 0.21459861599999996
0.315000000000008 0.2141526210000002
0.316800000000008 0.20916843000000185
0.318600000000008 0.21528291999999993
0.320400000000008 0.21582820999999797
0.322200000000008 0.2144923460000001
0.324000000000008 0.22144614100000126
0.325800000000008 0.21283069799999765
0.327600000000008 0.21707033900000283
0.329400000000008 0.21605235999999906
0.331200000000008 0.21498449799999975
0.333000000000008 0.22222276700000165
0.334800000000008 0.2148597179999996
0.336600000000008 0.21759897399999772
0.338400000000008 0.21814533100000233
0.340200000000008 0.2184026089999982
0.342000000000008 0.2203971960000004
0.343800000000008 0.22152024200000042
0.345600000000008 0.21828038399999983
0.347400000000008 0.2231842180000001
0.349200000000009 0.2222635420000003
0.351000000000009 0.22733795899999976
0.352800000000009 0.2279369200000012
0.354600000000009 0.22431689299999746
0.356400000000009 0.22608505700000237
0.358200000000009 0.2264259399999986
0.360000000000009 0.2308219969999996
0.361800000000009 0.22787311299999757
0.363600000000009 0.22696712700000177
0.365400000000009 0.22699395500000463
0.367200000000009 0.2305409259999962
0.369000000000009 0.2286511570000016
0.370800000000009 0.22963945099999705
0.372600000000009 0.22497084200000472
0.374400000000009 0.2408961889999972
0.376200000000009 0.22656672099999753
0.378000000000009 0.2337655930000011
0.379800000000009 0.23707484900000253
0.381600000000009 0.2357951259999993
0.383400000000009 0.23184561499999745
0.385200000000009 0.23360504800000115
0.387000000000009 0.23561965100000037
0.388800000000009 0.23471613200000263
0.390600000000009 0.2421608940000013
0.392400000000009 0.23651894199999646
0.394200000000009 0.23615656700000187
0.396000000000009 0.23740763200000004
0.397800000000009 0.23086852000000135
0.399600000000009 0.2400219699999937
0.401400000000009 0.24092402200000151
0.403200000000009 0.24834406200000103
0.405000000000009 0.2385641939999985
0.406800000000009 0.2405927990000052
0.408600000000009 0.23944414399999658
0.410400000000009 0.24519388099999873
0.412200000000009 0.23861265700000445
0.414000000000009 0.24839923899999405
0.415800000000009 0.24145879600000342
0.417600000000009 0.23859025099999798
0.419400000000009 0.2433849780000017
0.421200000000009 0.249716853999999
0.423000000000009 0.24580263800000068
0.42480000000001 0.2506092630000012
0.42660000000001 0.2529646289999974
0.42840000000001 0.24777199900000113
0.43020000000001 0.24753942400000284
0.43200000000001 0.2456722049999982
0.43380000000001 0.24937723400000067
0.43560000000001 0.2523041899999967
0.43740000000001 0.2568262330000053
0.43920000000001 0.25416583299999473
0.44100000000001 0.24798958200000243
0.44280000000001 0.24871466300000122
0.44460000000001 0.2546205350000008
0.44640000000001 0.25882656699999984
0.44820000000001 0.252567698
0.45000000000001 0.2559478129999988
0.45180000000001 0.25498444499999806
0.45360000000001 0.2538314610000043
0.45540000000001 0.2608479739999936
0.45720000000001 0.2629554270000014
0.45900000000001 0.26332845700000007
0.46080000000001 0.2577704039999986
0.46260000000001 0.25771848500000516
0.46440000000001 0.26199292799999796
0.46620000000001 0.2650221640000012
0.46800000000001 0.26193210199999584
0.46980000000001 0.2663905409999998
0.47160000000001 0.2612733660000046
0.47340000000001 0.2656499869999962
0.47520000000001 0.26691248099999854
0.47700000000001 0.2700492690000047
0.47880000000001 0.26347569699999696
0.48060000000001 0.26635884699999934
0.48240000000001 0.26630075199999936
0.48420000000001 0.2627139040000017
0.48600000000001 0.2671571650000004
0.48780000000001 0.26430553299999815
0.48960000000001 0.27094212600000134
0.49140000000001 0.27041362900000365
0.49320000000001 0.2675481309999981
0.49500000000001 0.26629862200000076
0.49680000000001 0.2732077769999961
0.49860000000001 0.26812366900000484
0.500400000000011 0.269034560999998
0.502200000000011 0.2668122749999995
0.504000000000011 0.2722206540000016
0.505800000000011 0.27206133299999635
0.507600000000011 0.2715624289999994
0.509400000000011 0.26980510000000635
0.511200000000011 0.2749143629999935
0.513000000000011 0.2779311320000062
0.514800000000011 0.278348072
0.516600000000011 0.2818586550000006
0.518400000000011 0.27644643699999705
0.520200000000011 0.2800562239999991
0.522000000000011 0.2722601589999982
0.523800000000011 0.28539077599999985
0.525600000000011 0.2823158640000045
0.527400000000011 0.2822306240000003
0.529200000000011 0.2865573129999959
0.531000000000011 0.28051178599999815
0.532800000000011 0.28480455300000074
0.534600000000011 0.28756981700000495
0.536400000000011 0.281778654
0.538200000000011 0.28055425299999825
0.540000000000011 0.28180215399999753
0.541800000000011 0.285481242000003
0.543600000000011 0.2847602739999999
0.545400000000011 0.2844691979999965
0.547200000000011 0.28497383700000256
0.549000000000011 0.2876265650000036
0.550800000000011 0.2880448379999976
0.552600000000011 0.2923287440000024
0.554400000000011 0.28729330599999514
0.556200000000011 0.2844134110000027
0.558000000000011 0.292202764999999
0.559800000000011 0.29895639299999743
0.561600000000011 0.28813333900000515
0.563400000000011 0.28916299099999776
0.565200000000011 0.2927308929999981
0.567000000000011 0.29420055399999967
0.568800000000011 0.29900928600000043
0.570600000000011 0.29433759100000145
0.572400000000011 0.29719243699999964
0.574200000000011 0.29510286899999727
0.576000000000012 0.3003745530000046
0.577800000000012 0.29190506100000135
0.579600000000012 0.30689454399999505
0.581400000000012 0.3014047770000019
0.583200000000012 0.30007923899999867
0.585000000000012 0.29897113399999853
0.586800000000012 0.30605539200000464
0.588600000000012 0.30292124700000045
0.590400000000012 0.2985773479999949
0.592200000000012 0.30056168200000855
0.594000000000012 0.3025998189999939
0.595800000000012 0.31178260100000443
0.597600000000012 0.30473575499999583
0.599400000000012 0.3038705480000061
0.601200000000012 0.3016174360000008
0.603000000000012 0.3115209069999878
0.604800000000012 0.3102793580000025
0.606600000000012 0.3115550870000021
0.608400000000012 0.313185316000002
0.610200000000012 0.31128389500000253
0.612000000000012 0.30448661799999854
0.613800000000012 0.3087563339999946
0.615600000000012 0.309201649000002
0.617400000000012 0.30817637100000184
0.619200000000012 0.31738842999999406
0.621000000000012 0.3097579150000058
0.622800000000012 0.31924578199999587
0.624600000000012 0.31424712599999793
0.626400000000012 0.31406126299999926
0.628200000000012 0.3106412320000089
0.630000000000012 0.31411022700000046
0.631800000000012 0.31902711299999
0.633600000000012 0.32311023100000114
0.635400000000012 0.3169816360000084
0.637200000000012 0.31482780999999704
0.639000000000012 0.32485857100000715
0.640800000000012 0.31718580499999405
0.642600000000012 0.3184894390000039
0.644400000000012 0.3281074129999979
0.646200000000012 0.3189580720000009
0.648000000000012 0.3280368289999984
0.649800000000012 0.3292950179999963
0.651600000000013 0.3279240460000068
0.653400000000013 0.32544862499999283
0.655200000000013 0.3259491879999956
0.657000000000013 0.3272645589999996
0.658800000000013 0.332756221000011
0.660600000000013 0.3316493959999889
0.662400000000013 0.32373267500000225
0.664200000000013 0.3305417540000093
0.666000000000013 0.33620118999999704
0.667800000000013 0.3322076059999972
0.669600000000013 0.32836604700000294
0.671400000000013 0.32994039099999384
0.673200000000013 0.32990938500000766
0.675000000000013 0.33614654000000144
0.676800000000013 0.33512862799999255
0.678600000000013 0.3325554719999957
0.680400000000013 0.333039159000009
0.682200000000013 0.3334804969999965
0.684000000000013 0.33428757000000076
0.685800000000013 0.3379285599999946
0.687600000000013 0.3435311040000073
0.689400000000013 0.34038900400000216
0.691200000000013 0.34312905099999114
0.693000000000013 0.33958371300001033
0.694800000000013 0.34238497599999107
0.696600000000013 0.33411833499999943
0.698400000000013 0.33570273499999814
0.700200000000013 0.3403849510000043
0.702000000000013 0.3447064359999956
0.703800000000013 0.3454166440000108
0.705600000000013 0.350455623000002
0.707400000000013 0.3495366020000006
0.709200000000013 0.3537544149999974
0.711000000000013 0.3461395369999991
0.712800000000013 0.345544230999991
0.714600000000013 0.3466510989999989
0.716400000000013 0.34316444000000956
0.718200000000013 0.3506292240000022
0.720000000000013 0.3571798799999897
0.721800000000013 0.35026064200000917
0.723600000000013 0.3473565549999904
0.725400000000013 0.34763743700000305
0.727200000000014 0.35870052500000327
0.729000000000014 0.35507843000000605
0.730800000000014 0.3581025239999889
0.732600000000014 0.36053706300000954
0.734400000000014 0.3605214979999971
0.736200000000014 0.35862564299999633
0.738000000000014 0.3596755009999981
0.739800000000014 0.3585411250000021
0.741600000000014 0.37003914100000657
0.743400000000014 0.35988745399998834
0.745200000000014 0.36389336100000946
0.747000000000014 0.3598073409999927
0.748800000000014 0.36069479700000784
0.750600000000014 0.3633432809999988
0.752400000000014 0.360106696999992
0.754200000000014 0.3652871180000119
0.756000000000014 0.36971301099998755
0.757800000000014 0.3610857299999992
0.759600000000014 0.37224569000001395
0.761400000000014 0.37073124199999086
0.763200000000014 0.36352555400000597
0.765000000000014 0.37059623899999394
0.766800000000014 0.3644676629999992
0.768600000000014 0.3691605599999974
0.770400000000014 0.3813469020000042
0.772200000000014 0.3749594239999965
0.774000000000014 0.3693073490000103
0.775800000000014 0.37528916099999776
0.777600000000014 0.3723862149999917
0.779400000000014 0.37369408100001067
0.781200000000014 0.3819251890000004
0.783000000000014 0.3767275419999976
0.784800000000014 0.3743133149999949
0.786600000000014 0.37935893200000237
0.788400000000014 0.3736092489999976
0.790200000000014 0.3835170859999977
0.792000000000014 0.37952436199999795
0.793800000000014 0.38265230100000736
0.795600000000014 0.38217077800000254
0.797400000000014 0.38188699900000245
0.799200000000014 0.38462594499999625
0.801000000000014 0.3891573850000043
0.802800000000015 0.3817483619999962
0.804600000000015 0.38868699399999684
0.806400000000015 0.37241574200000116
0.808200000000015 0.38989072699999383
0.810000000000015 0.38795452899999816
0.811800000000015 0.3875335760000098
0.813600000000015 0.3894689889999938
0.815400000000015 0.3892478129999972
0.817200000000015 0.3802371860000022
0.819000000000015 0.39301147800000535
0.820800000000015 0.38988180699999475
0.822600000000015 0.3962258820000102
0.824400000000015 0.39195681199998944
0.826200000000015 0.3995036410000097
0.828000000000015 0.39406653599999686
0.829800000000015 0.39448827100000017
0.831600000000015 0.39701319499999954
0.833400000000015 0.40324559200000465
0.835200000000015 0.3867656909999937
0.837000000000015 0.3969792350000034
0.838800000000015 0.3958694009999988
0.840600000000015 0.40467737499999146
0.842400000000015 0.3933010360000111
0.844200000000015 0.391962337999999
0.846000000000015 0.3936323079999937
0.847800000000015 0.4021949210000031
0.849600000000015 0.39519043399999987
0.851400000000015 0.4001056059999968
0.853200000000015 0.4059722770000036
0.855000000000015 0.40130436200000474
0.856800000000015 0.3942848849999905
0.858600000000015 0.41049691800000687
0.860400000000015 0.40552651800000206
0.862200000000015 0.40628469899999686
0.864000000000015 0.41259177099999533
0.865800000000015 0.4046331090000024
0.867600000000015 0.4043537440000051
0.869400000000015 0.39941870699999527
0.871200000000015 0.40905351899999687
0.873000000000015 0.4035391809999993
0.874800000000015 0.4093298530000027
0.876600000000015 0.39866644699999654
0.878400000000016 0.40258591700001034
0.880200000000016 0.41769512399999087
0.882000000000016 0.40026653700000736
0.883800000000016 0.40848626300000035
0.885600000000016 0.41743931499999576
0.887400000000016 0.4086947979999991
0.889200000000016 0.4116029719999972
0.891000000000016 0.4105030460000023
0.892800000000016 0.40742796800000747
0.894600000000016 0.41636899599998856
0.896400000000016 0.40549278500000696
0.898200000000016 0.40563959300000363
0.900000000000016 0.40785209299998826
0.901800000000016 0.4108603810000062
0.903600000000016 0.4119048109999994
0.905400000000016 0.41774240999998824
0.907200000000016 0.41070939300001896
0.909000000000016 0.4097459429999901
0.910800000000016 0.40629332800000384
0.912600000000016 0.4109559739999895
0.914400000000016 0.41653674200000523
0.916200000000016 0.41209741099999064
0.918000000000016 0.40774173700000915
0.919800000000016 0.4109193179999977
0.921600000000016 0.4124870299999941
0.923400000000016 0.4221729690000018
0.925200000000016 0.41506921100000227
0.927000000000016 0.4138708899999983
0.928800000000016 0.41592323700001543
0.930600000000016 0.4150947869999868
0.932400000000016 0.40834156200000393
0.934200000000016 0.4081976810000185
0.936000000000016 0.41121826199997713
0.937800000000016 0.41109849900001905
0.939600000000016 0.41888835699998594
0.941400000000016 0.4194551020000006
0.943200000000016 0.4135179609999966
0.945000000000016 0.41356843400001253
0.946800000000016 0.4146659459999853
0.948600000000016 0.4179965490000086
0.950400000000016 0.4037760139999875
0.952200000000016 0.41183093400002235
0.954000000000017 0.415390178999985
0.955800000000017 0.4080112510000049
0.957600000000017 0.4172291540000117
0.959400000000017 0.40931254000000195
0.961200000000017 0.4149552249999999
0.963000000000017 0.41250198199998067
0.964800000000017 0.4109228089999988
0.966600000000017 0.4211047950000193
0.968400000000017 0.41426866799997697
0.970200000000017 0.42487053500002503
0.972000000000017 0.41957887599997434
0.973800000000017 0.41436971500002073
0.975600000000017 0.42847236500000463
0.977400000000017 0.4099240549999763
0.979200000000017 0.41342138999999634
0.981000000000017 0.40957688900002154
0.982800000000017 0.4151360239999917
0.984600000000017 0.41137277300001074
0.986400000000017 0.4122127619999958
0.988200000000017 0.41223598199999856
0.990000000000017 0.4050275310000018
0.991800000000017 0.40629654500000356
0.993600000000017 0.40923950100000184
0.995400000000017 0.41310123099998464
0.997200000000017 0.4297661820000087


==> Images/Results/planesource_timesteptimes_ref_pmm60.txt <==
t steptime
0.0 0.054414382
0.00180000000000005 0.058934801999999994
0.0036000000000001 0.06099949900000001
0.00540000000000015 0.06446107799999998
0.00720000000000021 0.06512176000000003
0.00900000000000026 0.06713503300000001
0.0108000000000003 0.07108771499999994
0.0126000000000004 0.07277250600000007
0.0144000000000004 0.07854824299999996
0.0162000000000005 0.078927996
0.0180000000000005 0.07731582800000003
0.0198000000000006 0.08008304199999994
0.0216000000000006 0.08458399700000008
0.0234000000000007 0.08533238200000004
0.0252000000000007 0.08795863699999984
0.0270000000000008 0.08799993100000014
0.0288000000000008 0.09071227599999987
0.0306000000000009 0.08857837800000001
0.0324000000000009 0.09039348700000005
0.034200000000001 0.09415617400000009
0.036000000000001 0.09519637199999997
0.0378000000000011 0.09521750699999987
0.0396000000000011 0.09892930300000002
0.0414000000000012 0.09780598100000004
0.0432000000000012 0.10072726999999992
0.0450000000000013 0.10196046499999989
0.0468000000000013 0.10243642700000022
0.0486000000000014 0.10825267599999977
0.0504000000000014 0.10958605900000018
0.0522000000000015 0.10869776399999997
0.0540000000000015 0.11305165799999983
0.0558000000000016 0.11811752200000036
0.0576000000000016 0.11659489
0.0594000000000017 0.11464732099999964
0.0612000000000018 0.11776468900000037
0.0630000000000018 0.12233398599999967
0.0648000000000019 0.1247260520000002
0.0666000000000019 0.12751020699999982
0.068400000000002 0.12501542200000015
0.070200000000002 0.13080850899999996
0.0720000000000021 0.12573441799999996
0.0738000000000021 0.12952865499999966
0.0756000000000022 0.1298137240000008
0.0774000000000022 0.13062617599999982
0.0792000000000023 0.13294483199999974
0.0810000000000023 0.14303703700000003
0.0828000000000024 0.1384447179999997
0.0846000000000024 0.13729235500000048
0.0864000000000025 0.14158917099999968
0.0882000000000025 0.1447180939999999
0.0900000000000026 0.1454657570000002
0.0918000000000026 0.14863134500000008
0.0936000000000027 0.15495506400000014
0.0954000000000027 0.15380613099999962
0.0972000000000028 0.15430336300000036
0.0990000000000028 0.1566710950000001
0.100800000000003 0.1572766579999998
0.102600000000003 0.15479927400000015
0.104400000000003 0.14969226399999958
0.106200000000003 0.16116943600000067
0.108000000000003 0.16759121999999937
0.109800000000003 0.16527881300000047
0.111600000000003 0.16354221000000013
0.113400000000003 0.162907637
0.115200000000003 0.17092783299999947
0.117000000000003 0.16994656000000052
0.118800000000003 0.17308904300000005
0.120600000000003 0.16430483699999954
0.122400000000004 0.17603263300000016
0.124200000000004 0.1787914120000007
0.126000000000004 0.179069479999999
0.127800000000004 0.17704577900000018
0.129600000000004 0.17278252500000058
0.131400000000004 0.17859735099999874
0.133200000000004 0.17434972100000046
0.135000000000004 0.1823592129999998
0.136800000000004 0.17698124400000026
0.138600000000004 0.17564046000000033
0.140400000000004 0.18367647100000006
0.142200000000004 0.18335842099999944
0.144000000000004 0.1827968250000005
0.145800000000004 0.1836260499999991
0.147600000000004 0.1914961340000012
0.149400000000004 0.1853443869999989
0.151200000000004 0.17902689699999996
0.153000000000004 0.18786736000000026
0.154800000000004 0.19363649100000124
0.156600000000004 0.18759074399999953
0.158400000000005 0.1928118819999991
0.160200000000005 0.19285809600000015
0.162000000000005 0.19170284099999968
0.163800000000005 0.195180122
0.165600000000005 0.19469552400000012
0.167400000000005 0.1864019920000004
0.169200000000005 0.2003001040000001
0.171000000000005 0.18817495400000084
0.172800000000005 0.19697629299999875
0.174600000000005 0.20516852200000102
0.176400000000005 0.19412124900000016
0.178200000000005 0.19651002699999864
0.180000000000005 0.1983716649999998
0.181800000000005 0.19531925400000105
0.183600000000005 0.20310676099999903
0.185400000000005 0.20256542600000138
0.187200000000005 0.21244113599999892
0.189000000000005 0.19723664500000027
0.190800000000005 0.20643238599999947
0.192600000000006 0.20200651200000053
0.194400000000006 0.21421787999999964
0.196200000000006 0.20331535000000223
0.198000000000006 0.20705616899999768
0.199800000000006 0.20956477200000023
0.201600000000006 0.21045299400000061
0.203400000000006 0.21422472200000087
0.205200000000006 0.2091990459999984
0.207000000000006 0.22414037100000073
0.208800000000006 0.21030633199999826
0.210600000000006 0.2265378560000002
0.212400000000006 0.21302500100000188
0.214200000000006 0.22379492600000006
0.216000000000006 0.21957982200000004
0.217800000000006 0.21837192099999925
0.219600000000006 0.22068810900000102
0.221400000000006 0.22342848399999937
0.223200000000006 0.2214311060000007
0.225000000000006 0.21912142000000046
0.226800000000006 0.22102022099999985
0.228600000000007 0.22769133099999905
0.230400000000007 0.21914164700000072
0.232200000000007 0.22237075500000003
0.234000000000007 0.22980905300000032
0.235800000000007 0.2298913849999984
0.237600000000007 0.23576550399999974
0.239400000000007 0.22899514100000218
0.241200000000007 0.2221839879999976
0.243000000000007 0.23463950200000028
0.244800000000007 0.22523031200000077
0.246600000000007 0.23473698899999818
0.248400000000007 0.22305765500000163
0.250200000000007 0.22901400199999955
0.252000000000007 0.24065934200000072
0.253800000000007 0.23003977999999847
0.255600000000007 0.23470869200000166
0.257400000000007 0.2339172999999981
0.259200000000007 0.23383218900000102
0.261000000000007 0.2376461799999987
0.262800000000007 0.23805607300000275
0.264600000000007 0.23218572100000046
0.266400000000007 0.2340436559999972
0.268200000000007 0.23753974100000264
0.270000000000007 0.2323621899999999
0.271800000000007 0.23934311999999736
0.273600000000008 0.23478709700000167
0.275400000000008 0.24625960799999902
0.277200000000008 0.24238954400000168
0.279000000000008 0.24058776499999723
0.280800000000008 0.24004805000000218
0.282600000000008 0.24558857399999923
0.284400000000008 0.24709441899999973
0.286200000000008 0.24824612500000143
0.288000000000008 0.23971152800000084
0.289800000000008 0.24480785599999777
0.291600000000008 0.24285221699999937
0.293400000000008 0.24816049100000015
0.295200000000008 0.24316324800000189
0.297000000000008 0.25213706399999936
0.298800000000008 0.24662137500000014
0.300600000000008 0.2522298879999987
0.302400000000008 0.2571024130000019
0.304200000000008 0.24812118299999852
0.306000000000008 0.2456722280000001
0.307800000000008 0.2540341549999994
0.309600000000008 0.25922523100000205
0.311400000000008 0.2529256089999983
0.313200000000008 0.2553234119999992
0.315000000000008 0.25517440500000177
0.316800000000008 0.2571816120000001
0.318600000000008 0.2672430389999967
0.320400000000008 0.25329802600000306
0.322200000000008 0.26086326400000104
0.324000000000008 0.25477882100000215
0.325800000000008 0.2529847479999958
0.327600000000008 0.257999882
0.329400000000008 0.26267308799999967
0.331200000000008 0.260306700000001
0.333000000000008 0.25829972900000087
0.334800000000008 0.2577279019999992
0.336600000000008 0.26188679799999903
0.338400000000008 0.26435938699999895
0.340200000000008 0.26146274100000255
0.342000000000008 0.26447518300000183
0.343800000000008 0.2591290459999982
0.345600000000008 0.26437889299999995
0.347400000000008 0.27360844300000053
0.349200000000009 0.2656205999999983
0.351000000000009 0.26731985700000394
0.352800000000009 0.2753982179999994
0.354600000000009 0.26512070100000074
0.356400000000009 0.26423830199999543
0.358200000000009 0.27068960100000083
0.360000000000009 0.2735523600000036
0.361800000000009 0.27051174399999667
0.363600000000009 0.2740183619999996
0.365400000000009 0.28068845900000383
0.367200000000009 0.27142079399999375
0.369000000000009 0.2684665410000022
0.370800000000009 0.2772117620000003
0.372600000000009 0.27486385499999955
0.374400000000009 0.27352584100000144
0.376200000000009 0.2775232540000019
0.378000000000009 0.28627493499999446
0.379800000000009 0.2744679720000036
0.381600000000009 0.28335650300000026
0.383400000000009 0.29046992699999663
0.385200000000009 0.2726429150000058
0.387000000000009 0.2797035389999962
0.388800000000009 0.28445952300000243
0.390600000000009 0.28347232999999505
0.392400000000009 0.279813077
0.394200000000009 0.2823806430000033
0.396000000000009 0.2856068740000026
0.397800000000009 0.2891300799999996
0.399600000000009 0.2868929969999954
0.401400000000009 0.28897405700000434
0.403200000000009 0.2824433249999956
0.405000000000009 0.28699416399999933
0.406800000000009 0.28974117100000285
0.408600000000009 0.2890905770000032
0.410400000000009 0.2974284989999987
0.412200000000009 0.2913284340000004
0.414000000000009 0.2874098469999993
0.415800000000009 0.29221544600000016
0.417600000000009 0.2899679060000011
0.419400000000009 0.297798628999999
0.421200000000009 0.2976239229999962
0.423000000000009 0.28574910000000386
0.42480000000001 0.2926626470000002
0.42660000000001 0.30013973999999877
0.42840000000001 0.2897145109999997
0.43020000000001 0.2977424309999961
0.43200000000001 0.29215835100000476
0.43380000000001 0.2925868159999965
0.43560000000001 0.2945893190000035
0.43740000000001 0.30456515999999567
0.43920000000001 0.3092956620000038
0.44100000000001 0.29284365200000195
0.44280000000001 0.2995905869999973
0.44460000000001 0.30452217500000245
0.44640000000001 0.30558291899999546
0.44820000000001 0.30508852200000547
0.45000000000001 0.3013639899999987
0.45180000000001 0.3050054679999974
0.45360000000001 0.30828417499999716
0.45540000000001 0.30263726900000165
0.45720000000001 0.30809443000000414
0.45900000000001 0.30516525999999544
0.46080000000001 0.3058637829999995
0.46260000000001 0.31147245600000417
0.46440000000001 0.31002228699999534
0.46620000000001 0.31104738800000575
0.46800000000001 0.30926707199999726
0.46980000000001 0.3078951549999971
0.47160000000001 0.3163658429999998
0.47340000000001 0.31818490600000615
0.47520000000001 0.3093572059999943
0.47700000000001 0.32031616500000126
0.47880000000001 0.31685062600000435
0.48060000000001 0.32031975399999624
0.48240000000001 0.32420550100000156
0.48420000000001 0.3308776350000002
0.48600000000001 0.3203348209999959
0.48780000000001 0.31721246300000416
0.48960000000001 0.31898548699999907
0.49140000000001 0.32470227499999993
0.49320000000001 0.3301216010000019
0.49500000000001 0.32487146399999745
0.49680000000001 0.32267466999999783
0.49860000000001 0.32417050100000466
0.500400000000011 0.3377576999999974
0.502200000000011 0.3262244900000013
0.504000000000011 0.3192455599999988
0.505800000000011 0.32987229100000093
0.507600000000011 0.3260895270000006
0.509400000000011 0.32914687999999614
0.511200000000011 0.32414620900000557
0.513000000000011 0.3320218490000002
0.514800000000011 0.32562829899999457
0.516600000000011 0.3337849540000022
0.518400000000011 0.33567986600000665
0.520200000000011 0.3306443679999944
0.522000000000011 0.3355975129999962
0.523800000000011 0.3334623470000082
0.525600000000011 0.3412118549999974
0.527400000000011 0.33300637300000346
0.529200000000011 0.3446226859999939
0.531000000000011 0.3481350029999959
0.532800000000011 0.339444866000008
0.534600000000011 0.33768808499999636
0.536400000000011 0.33587534199999425
0.538200000000011 0.3429469340000111
0.540000000000011 0.3386848099999895
0.541800000000011 0.3375953170000088
0.543600000000011 0.3453865039999897
0.545400000000011 0.34110477600000877
0.547200000000011 0.344690614000001
0.549000000000011 0.3476157329999978
0.550800000000011 0.3427255179999946
0.552600000000011 0.34723612900000944
0.554400000000011 0.34030795399999647
0.556200000000011 0.34168221599999526
0.558000000000011 0.3619167169999997
0.559800000000011 0.35103501700000095
0.561600000000011 0.34902014600000086
0.563400000000011 0.35194563199999607
0.565200000000011 0.3462607250000076
0.567000000000011 0.35334447600000374
0.568800000000011 0.3470300489999971
0.570600000000011 0.3585767329999925
0.572400000000011 0.3526570400000111
0.574200000000011 0.3553266049999877
0.576000000000012 0.34895971500000655
0.577800000000012 0.3562555049999929
0.579600000000012 0.3584634490000127
0.581400000000012 0.3598895979999952
0.583200000000012 0.363081355999995
0.585000000000012 0.3608199390000095
0.586800000000012 0.359458115999999
0.588600000000012 0.3647463439999967
0.590400000000012 0.36710493299999314
0.592200000000012 0.365362446000006
0.594000000000012 0.360412936000003
0.595800000000012 0.3718964600000021
0.597600000000012 0.3698725940000003
0.599400000000012 0.3670636399999978
0.601200000000012 0.36116290399999684
0.603000000000012 0.3745320769999978
0.604800000000012 0.37573758300000293
0.606600000000012 0.3716305439999985
0.608400000000012 0.37168630600000085
0.610200000000012 0.37330026399999383
0.612000000000012 0.37708293900000456
0.613800000000012 0.3879180130000037
0.615600000000012 0.3766951489999997
0.617400000000012 0.3768117700000033
0.619200000000012 0.37752269599999977
0.621000000000012 0.38503389099999197
0.622800000000012 0.37300935199999685
0.624600000000012 0.37707883500000605
0.626400000000012 0.3880565559999951
0.628200000000012 0.37967202200000827
0.630000000000012 0.38145346700000005
0.631800000000012 0.37856264799999906
0.633600000000012 0.3743032440000036
0.635400000000012 0.38525191399999414
0.637200000000012 0.3876785429999927
0.639000000000012 0.3822658039999993
0.640800000000012 0.377663981000012
0.642600000000012 0.3858004609999881
0.644400000000012 0.3930970100000053
0.646200000000012 0.38582836599999837
0.648000000000012 0.3937006480000065
0.649800000000012 0.38449608700000226
0.651600000000013 0.38788287599999194
0.653400000000013 0.3984340049999986
0.655200000000013 0.39400055100000486
0.657000000000013 0.3969606619999979
0.658800000000013 0.38323297799999523
0.660600000000013 0.39339474900000937
0.662400000000013 0.3945563649999997
0.664200000000013 0.3909587529999925
0.666000000000013 0.4000423290000015
0.667800000000013 0.4148570180000064
0.669600000000013 0.3932187770000013
0.671400000000013 0.40090438000000006
0.673200000000013 0.39262170799999296
0.675000000000013 0.40279859500000725
0.676800000000013 0.40443484099999694
0.678600000000013 0.40256401799999253
0.680400000000013 0.39708281600000817
0.682200000000013 0.40853758699999787
0.684000000000013 0.4066591450000061
0.685800000000013 0.4047559479999876
0.687600000000013 0.41443756400001064
0.689400000000013 0.40660473799999863
0.691200000000013 0.41805002600000307
0.693000000000013 0.41713533199998665
0.694800000000013 0.419808101000001
0.696600000000013 0.4106037460000067
0.698400000000013 0.4167838949999947
0.700200000000013 0.4102922870000043
0.702000000000013 0.4121795979999945
0.703800000000013 0.4181801699999994
0.705600000000013 0.42170818200000326
0.707400000000013 0.41884474500000124
0.709200000000013 0.4129272699999973
0.711000000000013 0.4265418089999997
0.712800000000013 0.4186442069999998
0.714600000000013 0.4294549310000093
0.716400000000013 0.42513710499999036
0.718200000000013 0.42218683300001203
0.720000000000013 0.4229276489999876
0.721800000000013 0.4235609810000085
0.723600000000013 0.4156112320000034
0.725400000000013 0.4354200979999945
0.727200000000014 0.421506167000004
0.729000000000014 0.42749164399999984
0.730800000000014 0.42552185999998926
0.732600000000014 0.4234257800000023
0.734400000000014 0.4307429100000064
0.736200000000014 0.42737883799999565
0.738000000000014 0.4339206209999986
0.739800000000014 0.4294782750000081
0.741600000000014 0.42936559199999635
0.743400000000014 0.4369923609999944
0.745200000000014 0.43402065200000095
0.747000000000014 0.4493163019999997
0.748800000000014 0.4450877710000043
0.750600000000014 0.44108301999999355
0.752400000000014 0.43633878700001105
0.754200000000014 0.438631952999998
0.756000000000014 0.43945693399999186
0.757800000000014 0.4438267830000058
0.759600000000014 0.44632378500000414
0.761400000000014 0.4427609539999935
0.763200000000014 0.4510995760000043
0.765000000000014 0.4512235600000025
0.766800000000014 0.4633613789999913
0.768600000000014 0.45676384200000086
0.770400000000014 0.4432653789999961
0.772200000000014 0.4568620800000076
0.774000000000014 0.4344569910000047
0.775800000000014 0.4517721409999922
0.777600000000014 0.4608810200000022
0.779400000000014 0.45467307299999504
0.781200000000014 0.4588962790000011
0.783000000000014 0.45104330700000617
0.784800000000014 0.4602113170000024
0.786600000000014 0.4668555359999971
0.788400000000014 0.4568768369999958
0.790200000000014 0.44503401600000814
0.792000000000014 0.4605500249999892
0.793800000000014 0.45127911299999823
0.795600000000014 0.4647729880000071
0.797400000000014 0.4657515159999974
0.799200000000014 0.45516759500000603
0.801000000000014 0.4693955540000019
0.802800000000015 0.4727744979999926
0.804600000000015 0.46882859500000507
0.806400000000015 0.4669036629999965
0.808200000000015 0.4704438130000028
0.810000000000015 0.45629173899999387
0.811800000000015 0.46225203099999135
0.813600000000015 0.46973934600001144
0.815400000000015 0.46543771099999276
0.817200000000015 0.48346244100000035
0.819000000000015 0.4555297310000128
0.820800000000015 0.47227198699999917
0.822600000000015 0.47467231900000684
0.824400000000015 0.4783841569999936
0.826200000000015 0.48049180499998556
0.828000000000015 0.4793949550000036
0.829800000000015 0.4618712310000035
0.831600000000015 0.4801780170000143
0.833400000000015 0.46563300599999025
0.835200000000015 0.4790789459999871
0.837000000000015 0.4861643930000241
0.838800000000015 0.4733128149999857
0.840600000000015 0.4954801650000036
0.842400000000015 0.49421828699999537
0.844200000000015 0.48099764400001277
0.846000000000015 0.4903898439999921
0.847800000000015 0.483305965999989
0.849600000000015 0.47997058400000014
0.851400000000015 0.49255412400000864
0.853200000000015 0.4876305969999919
0.855000000000015 0.475472074999999
0.856800000000015 0.4842523720000145
0.858600000000015 0.4983968749999974
0.860400000000015 0.4889112989999944
0.862200000000015 0.47836729900001274
0.864000000000015 0.4970301500000005
0.865800000000015 0.484835314999998
0.867600000000015 0.4806285499999774
0.869400000000015 0.49568500700002005
0.871200000000015 0.4837810690000026
0.873000000000015 0.4916129300000023
0.874800000000015 0.492090257000001
0.876600000000015 0.4929246439999986
0.878400000000016 0.5014289559999838
0.880200000000016 0.48534030800001915
0.882000000000016 0.5046059339999829
0.883800000000016 0.49829051399999
0.885600000000016 0.4916385760000139
0.887400000000016 0.48631716400001324
0.889200000000016 0.5133875289999992
0.891000000000016 0.49961132999999336
0.892800000000016 0.4933788950000064
0.894600000000016 0.48624921599997606
0.896400000000016 0.4916634000000215
0.898200000000016 0.4968362169999807
0.900000000000016 0.488538903999995
0.901800000000016 0.48398849600002336
0.903600000000016 0.49586291500000357
0.905400000000016 0.4964633499999991
0.907200000000016 0.4998411889999943
0.909000000000016 0.49256875899999386
0.910800000000016 0.5038490930000137
0.912600000000016 0.4939290989999847
0.914400000000016 0.5053180980000036
0.916200000000016 0.49652198699999417
0.918000000000016 0.4946471009999982
0.919800000000016 0.505572978999993
0.921600000000016 0.5003176220000114
0.923400000000016 0.49657846900001346
0.925200000000016 0.4867482989999985
0.927000000000016 0.5052654539999821
0.928800000000016 0.5086903220000067
0.930600000000016 0.4960435280000013
0.932400000000016 0.5002072810000016
0.934200000000016 0.5018452729999865
0.936000000000016 0.5037499569999966
0.937800000000016 0.49940147900002785
0.939600000000016 0.49777680399998303
0.941400000000016 0.502511343000009
0.943200000000016 0.5025530849999882
0.945000000000016 0.4986507149999966
0.946800000000016 0.5045631190000108
0.948600000000016 0.5025754389999975
0.950400000000016 0.48962266500001306
0.952200000000016 0.48932904099999064
0.954000000000017 0.4925315229999967
0.955800000000017 0.5036614630000145
0.957600000000017 0.5016058629999804
0.959400000000017 0.5079381160000196
0.961200000000017 0.507541783999983
0.963000000000017 0.5034790630000145
0.964800000000017 0.49805081899998527
0.966600000000017 0.5001657649999913
0.968400000000017 0.5101765220000232
0.970200000000017 0.5094439189999775
0.972000000000017 0.5058409130000143
0.973800000000017 0.4988576030000047
0.975600000000017 0.4951900949999981
0.977400000000017 0.5004995980000047
0.979200000000017 0.5087160260000019
0.981000000000017 0.4950567199999796
0.982800000000017 0.5026056469999958
0.984600000000017 0.5010265830000264
0.986400000000017 0.5132587629999819
0.988200000000017 0.4999159710000072
0.990000000000017 0.48874875499998893
0.991800000000017 0.49124610399999824
0.993600000000017 0.4984111349999978
0.995400000000017 0.49514691200002403
0.997200000000017 0.5283763449999981


==> Images/Results/planesource_timesteptimes_ref_pmm70.txt <==
t steptime
0.0 0.063896431
0.00180000000000005 0.069872398
0.0036000000000001 0.073102799
0.00540000000000015 0.07430257400000001
0.00720000000000021 0.08200170899999998
0.00900000000000026 0.07721666399999999
0.0108000000000003 0.08196163499999998
0.0126000000000004 0.08269199800000004
0.0144000000000004 0.08696948599999998
0.0162000000000005 0.09105611599999996
0.0180000000000005 0.09004384100000007
0.0198000000000006 0.09476137399999995
0.0216000000000006 0.09906948500000001
0.0234000000000007 0.09883019299999996
0.0252000000000007 0.10278499100000005
0.0270000000000008 0.10321536300000012
0.0288000000000008 0.10470113699999994
0.0306000000000009 0.10296777499999998
0.0324000000000009 0.10757834200000005
0.034200000000001 0.10923105499999997
0.036000000000001 0.10924508600000005
0.0378000000000011 0.11478952099999984
0.0396000000000011 0.11613378400000007
0.0414000000000012 0.117810784
0.0432000000000012 0.1191820520000002
0.0450000000000013 0.12082459199999995
0.0468000000000013 0.12077439699999992
0.0486000000000014 0.1292481539999999
0.0504000000000014 0.12553742000000012
0.0522000000000015 0.12830405899999997
0.0540000000000015 0.13072911300000012
0.0558000000000016 0.12997214199999974
0.0576000000000016 0.13725812300000007
0.0594000000000017 0.1397344789999999
0.0612000000000018 0.13698070800000028
0.0630000000000018 0.1388006759999998
0.0648000000000019 0.138454882
0.0666000000000019 0.1501989840000002
0.068400000000002 0.1454683750000001
0.070200000000002 0.15044205600000016
0.0720000000000021 0.14930785799999935
0.0738000000000021 0.15272505400000025
0.0756000000000022 0.15379601500000017
0.0774000000000022 0.156154377
0.0792000000000023 0.1612691659999994
0.0810000000000023 0.1651879480000007
0.0828000000000024 0.170236332
0.0846000000000024 0.1695130349999996
0.0864000000000025 0.16741276000000038
0.0882000000000025 0.16560972299999932
0.0900000000000026 0.17229910500000045
0.0918000000000026 0.16618130799999964
0.0936000000000027 0.17221806900000036
0.0954000000000027 0.1796985539999998
0.0972000000000028 0.1802120399999998
0.0990000000000028 0.18757831000000014
0.100800000000003 0.18131510700000053
0.102600000000003 0.18364997999999932
0.104400000000003 0.18689408300000032
0.106200000000003 0.18536928700000033
0.108000000000003 0.1877451619999997
0.109800000000003 0.18884853800000023
0.111600000000003 0.18718000199999985
0.113400000000003 0.1918518650000003
0.115200000000003 0.19296022199999996
0.117000000000003 0.1972960189999995
0.118800000000003 0.20341695299999962
0.120600000000003 0.20285290700000047
0.122400000000004 0.19923467499999958
0.124200000000004 0.20368493199999982
0.126000000000004 0.19523303100000078
0.127800000000004 0.20589473799999958
0.129600000000004 0.205122115
0.131400000000004 0.21150122500000101
0.133200000000004 0.20816117599999906
0.135000000000004 0.21602423999999942
0.136800000000004 0.20122870800000037
0.138600000000004 0.20729683000000065
0.140400000000004 0.2132238270000002
0.142200000000004 0.20986105299999913
0.144000000000004 0.22241057300000122
0.145800000000004 0.21611151699999986
0.147600000000004 0.21330904499999903
0.149400000000004 0.22202674000000044
0.151200000000004 0.2181486330000002
0.153000000000004 0.22642215900000018
0.154800000000004 0.21938456699999875
0.156600000000004 0.23166178100000145
0.158400000000005 0.2205374349999989
0.160200000000005 0.22233792699999988
0.162000000000005 0.22005232000000063
0.163800000000005 0.22328557900000057
0.165600000000005 0.2289840949999995
0.167400000000005 0.22289370999999925
0.169200000000005 0.23356028500000114
0.171000000000005 0.2379220990000004
0.172800000000005 0.23234770499999868
0.174600000000005 0.23436029199999986
0.176400000000005 0.22668032500000024
0.178200000000005 0.2335630249999987
0.180000000000005 0.23399484100000123
0.181800000000005 0.237950608000002
0.183600000000005 0.24260625299999816
0.185400000000005 0.2395265000000002
0.187200000000005 0.23773767899999854
0.189000000000005 0.246369842
0.190800000000005 0.24286575200000016
0.192600000000006 0.24001877400000282
0.194400000000006 0.23981891199999694
0.196200000000006 0.2492236030000008
0.198000000000006 0.24475654400000124
0.199800000000006 0.24421983199999886
0.201600000000006 0.24443143799999945
0.203400000000006 0.2463758949999999
0.205200000000006 0.2523878020000012
0.207000000000006 0.2423389180000015
0.208800000000006 0.24709936999999726
0.210600000000006 0.25700742700000134
0.212400000000006 0.2689325810000014
0.214200000000006 0.24931998299999947
0.216000000000006 0.25174646099999975
0.217800000000006 0.255933645999999
0.219600000000006 0.2511304900000013
0.221400000000006 0.2558536009999983
0.223200000000006 0.2554827639999999
0.225000000000006 0.25243619000000095
0.226800000000006 0.26066668400000026
0.228600000000007 0.25943835400000026
0.230400000000007 0.26192319000000097
0.232200000000007 0.27749016199999943
0.234000000000007 0.2640564089999984
0.235800000000007 0.26017068500000207
0.237600000000007 0.2673213799999985
0.239400000000007 0.2560275559999994
0.241200000000007 0.2649143289999998
0.243000000000007 0.26605349700000147
0.244800000000007 0.26346378199999876
0.246600000000007 0.26300663700000015
0.248400000000007 0.25838215199999937
0.250200000000007 0.274025206000001
0.252000000000007 0.26629853500000067
0.253800000000007 0.2664052209999994
0.255600000000007 0.267167091000001
0.257400000000007 0.26746022899999744
0.259200000000007 0.2701674770000011
0.261000000000007 0.28041922599999936
0.262800000000007 0.281905333000001
0.264600000000007 0.27908749999999927
0.266400000000007 0.26858799000000033
0.268200000000007 0.2800077420000022
0.270000000000007 0.27981539799999666
0.271800000000007 0.28035301100000254
0.273600000000008 0.28120257899999856
0.275400000000008 0.27644746200000014
0.277200000000008 0.2849953869999986
0.279000000000008 0.28458387200000246
0.280800000000008 0.2815363039999994
0.282600000000008 0.2816788549999991
0.284400000000008 0.2847454010000021
0.286200000000008 0.28335560500000057
0.288000000000008 0.2836003749999989
0.289800000000008 0.2894836019999971
0.291600000000008 0.2904010710000051
0.293400000000008 0.2899168669999952
0.295200000000008 0.284884660000003
0.297000000000008 0.29376583999999895
0.298800000000008 0.28542927699999865
0.300600000000008 0.300455405000001
0.302400000000008 0.2906082180000027
0.304200000000008 0.29102648799999997
0.306000000000008 0.2899371349999953
0.307800000000008 0.2970015930000045
0.309600000000008 0.2945723379999947
0.311400000000008 0.30058715900000266
0.313200000000008 0.2986416740000024
0.315000000000008 0.2959585129999951
0.316800000000008 0.2919998260000014
0.318600000000008 0.2990471029999995
0.320400000000008 0.3062828000000053
0.322200000000008 0.3036432229999946
0.324000000000008 0.299778510000003
0.325800000000008 0.3053189439999997
0.327600000000008 0.3019557359999965
0.329400000000008 0.3002940560000056
0.331200000000008 0.30532716199999754
0.333000000000008 0.3005922830000003
0.334800000000008 0.3023454120000011
0.336600000000008 0.3012085119999952
0.338400000000008 0.3085211270000059
0.340200000000008 0.3038737519999941
0.342000000000008 0.300635561
0.343800000000008 0.31095196000000414
0.345600000000008 0.31227619100000226
0.347400000000008 0.31481167599999793
0.349200000000009 0.3090834859999987
0.351000000000009 0.32139500899999973
0.352800000000009 0.3133538430000016
0.354600000000009 0.3101830310000011
0.356400000000009 0.31318106699999504
0.358200000000009 0.31290463000000557
0.360000000000009 0.32270777299999764
0.361800000000009 0.31685873200000003
0.363600000000009 0.3223468589999996
0.365400000000009 0.3295778580000004
0.367200000000009 0.31878683699999755
0.369000000000009 0.32832478600000314
0.370800000000009 0.32699868899999984
0.372600000000009 0.322505747000001
0.374400000000009 0.3270803630000003
0.376200000000009 0.3276854060000005
0.378000000000009 0.3311252019999955
0.379800000000009 0.3203160839999981
0.381600000000009 0.3272015820000007
0.383400000000009 0.33724680400000295
0.385200000000009 0.3380153849999985
0.387000000000009 0.3327147820000036
0.388800000000009 0.33054093899999515
0.390600000000009 0.3285818570000032
0.392400000000009 0.32700403599999817
0.394200000000009 0.3375802730000004
0.396000000000009 0.33780218500000103
0.397800000000009 0.34114734300000293
0.399600000000009 0.337223213999998
0.401400000000009 0.33387093099999987
0.403200000000009 0.3406864089999999
0.405000000000009 0.34874951900000184
0.406800000000009 0.3453630889999957
0.408600000000009 0.33502174299999865
0.410400000000009 0.34489541300000326
0.412200000000009 0.35481866800000006
0.414000000000009 0.35175669499999884
0.415800000000009 0.3415169250000005
0.417600000000009 0.34586055999999843
0.419400000000009 0.34339567399999993
0.421200000000009 0.33978246699999914
0.423000000000009 0.35455199200000465
0.42480000000001 0.34679312000000095
0.42660000000001 0.34778666699999405
0.42840000000001 0.3409336019999998
0.43020000000001 0.3404175480000049
0.43200000000001 0.3463711509999996
0.43380000000001 0.3407682340000022
0.43560000000001 0.35455780299999873
0.43740000000001 0.3512616299999962
0.43920000000001 0.3540320430000037
0.44100000000001 0.3531297139999978
0.44280000000001 0.36329982400000205
0.44460000000001 0.36475032899999604
0.44640000000001 0.35574337500000297
0.44820000000001 0.3535423309999999
0.45000000000001 0.3628879440000006
0.45180000000001 0.3625295410000007
0.45360000000001 0.3608206819999964
0.45540000000001 0.359169559999998
0.45720000000001 0.37136261200000575
0.45900000000001 0.3811255019999962
0.46080000000001 0.3637686730000027
0.46260000000001 0.3648288320000006
0.46440000000001 0.3674358209999937
0.46620000000001 0.36992048300000135
0.46800000000001 0.37271553499999754
0.46980000000001 0.36349639200000183
0.47160000000001 0.3645554980000014
0.47340000000001 0.37063495700000715
0.47520000000001 0.37229250899999045
0.47700000000001 0.37846860400000537
0.47880000000001 0.37172907599999405
0.48060000000001 0.37800534400000174
0.48240000000001 0.3740616990000092
0.48420000000001 0.3705157769999943
0.48600000000001 0.3783900300000056
0.48780000000001 0.38296406599999955
0.48960000000001 0.3813582089999983
0.49140000000001 0.37477391099999124
0.49320000000001 0.3757252959999988
0.49500000000001 0.3802376390000006
0.49680000000001 0.3787342250000023
0.49860000000001 0.3802537629999989
0.500400000000011 0.38049885000000927
0.502200000000011 0.3764946669999887
0.504000000000011 0.3904546060000058
0.505800000000011 0.3828409380000011
0.507600000000011 0.3973364769999961
0.509400000000011 0.3940674090000016
0.511200000000011 0.39247301300000004
0.513000000000011 0.38624045400000284
0.514800000000011 0.39463153600000567
0.516600000000011 0.38599293599999385
0.518400000000011 0.38747670600000106
0.520200000000011 0.3859814730000011
0.522000000000011 0.3994868039999915
0.523800000000011 0.39194102100000805
0.525600000000011 0.39659184599999264
0.527400000000011 0.3909866740000041
0.529200000000011 0.398770116999998
0.531000000000011 0.3961843240000036
0.532800000000011 0.40253636600000675
0.534600000000011 0.397559950999991
0.536400000000011 0.40108086400000786
0.538200000000011 0.4037174609999994
0.540000000000011 0.4025008109999959
0.541800000000011 0.399061782000004
0.543600000000011 0.4010456639999944
0.545400000000011 0.40721182299999725
0.547200000000011 0.39952913800000545
0.549000000000011 0.4008911459999922
0.550800000000011 0.4121511290000086
0.552600000000011 0.41784440799999345
0.554400000000011 0.4068086340000008
0.556200000000011 0.4066831430000093
0.558000000000011 0.41585605399998826
0.559800000000011 0.41798547000000497
0.561600000000011 0.41281006399999853
0.563400000000011 0.4196116309999951
0.565200000000011 0.41224857100000634
0.567000000000011 0.4122224110000019
0.568800000000011 0.41864813399999434
0.570600000000011 0.42228547400000593
0.572400000000011 0.41701378799999134
0.574200000000011 0.4205713060000136
0.576000000000012 0.42028299399999014
0.577800000000012 0.4209643890000052
0.579600000000012 0.4230903280000007
0.581400000000012 0.42605443699999057
0.583200000000012 0.42477443900000367
0.585000000000012 0.4314233540000032
0.586800000000012 0.4233424610000043
0.588600000000012 0.4328067969999978
0.590400000000012 0.43923543399999687
0.592200000000012 0.43528144600000473
0.594000000000012 0.4278813119999967
0.595800000000012 0.42567015000000197
0.597600000000012 0.42780816199999094
0.599400000000012 0.437059136000002
0.601200000000012 0.4370925990000103
0.603000000000012 0.43673077999999066
0.604800000000012 0.4443031079999997
0.606600000000012 0.44086756400000127
0.608400000000012 0.4324671170000016
0.610200000000012 0.44924369800000363
0.612000000000012 0.4424919340000031
0.613800000000012 0.4417128889999873
0.615600000000012 0.437033943000003
0.617400000000012 0.43834954000000437
0.619200000000012 0.4527892800000046
0.621000000000012 0.4445993229999914
0.622800000000012 0.4482625990000031
0.624600000000012 0.4478225219999956
0.626400000000012 0.4482769980000114
0.628200000000012 0.44807085599998686
0.630000000000012 0.4506111010000069
0.631800000000012 0.45716295799999784
0.633600000000012 0.4546284620000023
0.635400000000012 0.4565395850000016
0.637200000000012 0.45674465999999825
0.639000000000012 0.45226973200000486
0.640800000000012 0.46104896499998915
0.642600000000012 0.4545862920000019
0.644400000000012 0.45884193500000947
0.646200000000012 0.46221592599999894
0.648000000000012 0.4517740449999934
0.649800000000012 0.4644043760000045
0.651600000000013 0.45852706600000204
0.653400000000013 0.46783912699999064
0.655200000000013 0.46332158500000276
0.657000000000013 0.4673576920000073
0.658800000000013 0.4637258619999898
0.660600000000013 0.4648371370000035
0.662400000000013 0.47867584899999827
0.664200000000013 0.46877112900000384
0.666000000000013 0.4813785900000056
0.667800000000013 0.46636663999998973
0.669600000000013 0.4596726600000096
0.671400000000013 0.4758007749999962
0.673200000000013 0.47830316600000344
0.675000000000013 0.4786146819999999
0.676800000000013 0.475229985999988
0.678600000000013 0.4745170040000062
0.680400000000013 0.48214775600000337
0.682200000000013 0.4990958489999997
0.684000000000013 0.48599015399999246
0.685800000000013 0.49304714800000227
0.687600000000013 0.49332948800000054
0.689400000000013 0.4787851250000017
0.691200000000013 0.4926220549999982
0.693000000000013 0.49907369700000004
0.694800000000013 0.5081464020000084
0.696600000000013 0.49453592099999355
0.698400000000013 0.49096836300000746
0.700200000000013 0.501097767999994
0.702000000000013 0.5006094660000002
0.703800000000013 0.4923463639999994
0.705600000000013 0.49343466899999555
0.707400000000013 0.48330915300000754
0.709200000000013 0.5042492379999999
0.711000000000013 0.49956879799999854
0.712800000000013 0.49263021699999854
0.714600000000013 0.4981875609999946
0.716400000000013 0.5009044190000083
0.718200000000013 0.505181946999997
0.720000000000013 0.5047730200000018
0.721800000000013 0.5058173430000039
0.723600000000013 0.5103966439999965
0.725400000000013 0.5114657369999946
0.727200000000014 0.5009611189999958
0.729000000000014 0.5143310659999969
0.730800000000014 0.5079504150000105
0.732600000000014 0.5209809030000088
0.734400000000014 0.49749848999999813
0.736200000000014 0.5180024999999944
0.738000000000014 0.5096388380000008
0.739800000000014 0.5186477249999939
0.741600000000014 0.5175839110000027
0.743400000000014 0.5167537119999963
0.745200000000014 0.5239019189999965
0.747000000000014 0.5360397000000034
0.748800000000014 0.5241809380000007
0.750600000000014 0.526206860000002
0.752400000000014 0.5236891360000016
0.754200000000014 0.5249347570000111
0.756000000000014 0.5246633169999768
0.757800000000014 0.5301837350000085
0.759600000000014 0.5401793059999989
0.761400000000014 0.5291318440000055
0.763200000000014 0.5156310110000106
0.765000000000014 0.5361093429999926
0.766800000000014 0.5360898220000081
0.768600000000014 0.5257551879999767
0.770400000000014 0.5309311860000037
0.772200000000014 0.5375056470000175
0.774000000000014 0.5434130219999815
0.775800000000014 0.5427825659999996
0.777600000000014 0.528134988000005
0.779400000000014 0.5441468760000134
0.781200000000014 0.533588678000001
0.783000000000014 0.5491304299999911
0.784800000000014 0.5370274469999856
0.786600000000014 0.5557792310000025
0.788400000000014 0.5434099619999984
0.790200000000014 0.5472707830000161
0.792000000000014 0.542568689999996
0.793800000000014 0.5457584270000098
0.795600000000014 0.5516067759999999
0.797400000000014 0.5465282299999785
0.799200000000014 0.5540986200000191
0.801000000000014 0.5598896859999911
0.802800000000015 0.5589403829999924
0.804600000000015 0.5534714350000058
0.806400000000015 0.5661783799999967
0.808200000000015 0.564859489000014
0.810000000000015 0.550889839000007
0.811800000000015 0.5682466669999826
0.813600000000015 0.5553087210000172
0.815400000000015 0.5560319419999757
0.817200000000015 0.558447311000009
0.819000000000015 0.5595774640000002
0.820800000000015 0.5768481460000032
0.822600000000015 0.5634747349999998
0.824400000000015 0.5746054930000071
0.826200000000015 0.5608393400000011
0.828000000000015 0.5719929269999966
0.829800000000015 0.5710033889999977
0.831600000000015 0.5634834800000021
0.833400000000015 0.5618959059999895
0.835200000000015 0.5670479199999932
0.837000000000015 0.566883866000012
0.838800000000015 0.5566803090000008
0.840600000000015 0.5741083519999961
0.842400000000015 0.5722266530000013
0.844200000000015 0.5756102580000118
0.846000000000015 0.5758796589999804
0.847800000000015 0.5664001150000217
0.849600000000015 0.5676981919999946
0.851400000000015 0.5693457289999913
0.853200000000015 0.5848024439999904
0.855000000000015 0.5723773429999994
0.856800000000015 0.5725601010000219
0.858600000000015 0.5797015689999796
0.860400000000015 0.5760698840000202
0.862200000000015 0.5760331509999901
0.864000000000015 0.5725091889999874
0.865800000000015 0.5835593140000128
0.867600000000015 0.5856567449999943
0.869400000000015 0.583794193000017
0.871200000000015 0.5797701819999759
0.873000000000015 0.5687362259999986
0.874800000000015 0.5831181900000217
0.876600000000015 0.5898799729999951
0.878400000000016 0.5700407669999947
0.880200000000016 0.5766030869999952
0.882000000000016 0.578948846000003
0.883800000000016 0.6005021940000006
0.885600000000016 0.5821884700000055
0.887400000000016 0.5888237730000014
0.889200000000016 0.5959515259999932
0.891000000000016 0.5862542950000034
0.892800000000016 0.5920455149999952
0.894600000000016 0.5949394179999956
0.896400000000016 0.5868435900000009
0.898200000000016 0.5808216390000212
0.900000000000016 0.5847467479999864
0.901800000000016 0.589750204000012
0.903600000000016 0.582845911999982
0.905400000000016 0.5991901750000181
0.907200000000016 0.5798765879999905
0.909000000000016 0.5927186909999875
0.910800000000016 0.5959023050000098
0.912600000000016 0.5974609399999906
0.914400000000016 0.5921569860000204
0.916200000000016 0.5970074579999789
0.918000000000016 0.5985177240000041
0.919800000000016 0.6008328570000003
0.921600000000016 0.586914734000004
0.923400000000016 0.6048225190000096
0.925200000000016 0.5900817229999973
0.927000000000016 0.6113801390000049
0.928800000000016 0.5963930919999996
0.930600000000016 0.5922719669999879
0.932400000000016 0.5961985929999969
0.934200000000016 0.5802604270000131
0.936000000000016 0.5854095009999867
0.937800000000016 0.5918442880000043
0.939600000000016 0.603408418000015
0.941400000000016 0.5953110179999896
0.943200000000016 0.5981016110000041
0.945000000000016 0.5943438839999828
0.946800000000016 0.5912976250000099
0.948600000000016 0.5813970510000104
0.950400000000016 0.5812326379999888
0.952200000000016 0.5910610120000115
0.954000000000017 0.5769306210000025
0.955800000000017 0.6009612149999839
0.957600000000017 0.589030723999997
0.959400000000017 0.5932817000000057
0.961200000000017 0.5908400369999924
0.963000000000017 0.5970586810000214
0.964800000000017 0.5977648629999806
0.966600000000017 0.5940931089999992
0.968400000000017 0.5897379830000204
0.970200000000017 0.5834554209999965
0.972000000000017 0.5933034679999878
0.973800000000017 0.5941232049999883
0.975600000000017 0.5858529140000144
0.977400000000017 0.6021639509999943
0.979200000000017 0.581206820999995
0.981000000000017 0.6027196650000235
0.982800000000017 0.5833726909999939
0.984600000000017 0.5933949189999908
0.986400000000017 0.589883044000004
0.988200000000017 0.5929815369999858
0.990000000000017 0.5903062970000121
0.991800000000017 0.6069729129999928
0.993600000000017 0.5975913359999936
0.995400000000017 0.5908613240000022
0.997200000000017 0.6234511170000019


==> Images/Results/planesource_timesteptimes_ref_pmm80.txt <==
t steptime
0.0 0.07240675299999999
0.00180000000000005 0.07886521700000002
0.0036000000000001 0.08256052700000002
0.00540000000000015 0.08500870699999996
0.00720000000000021 0.08880332400000002
0.00900000000000026 0.09260748300000005
0.0108000000000003 0.09354914399999992
0.0126000000000004 0.09371378400000008
0.0144000000000004 0.10181716099999993
0.0162000000000005 0.10683738300000001
0.0180000000000005 0.10756564400000002
0.0198000000000006 0.11006243100000002
0.0216000000000006 0.11009094500000005
0.0234000000000007 0.11871719199999986
0.0252000000000007 0.11991718100000015
0.0270000000000008 0.11710095399999987
0.0288000000000008 0.12251019800000007
0.0306000000000009 0.12120803399999991
0.0324000000000009 0.12103538400000025
0.034200000000001 0.12612630599999974
0.036000000000001 0.1307659619999999
0.0378000000000011 0.1315885830000001
0.0396000000000011 0.13297525900000018
0.0414000000000012 0.13455584999999992
0.0432000000000012 0.13615493499999998
0.0450000000000013 0.1391236199999999
0.0468000000000013 0.14445714100000018
0.0486000000000014 0.14168913100000013
0.0504000000000014 0.14688472399999997
0.0522000000000015 0.14659066599999981
0.0540000000000015 0.15017290599999988
0.0558000000000016 0.149690165
0.0576000000000016 0.15406140199999996
0.0594000000000017 0.15531141399999981
0.0612000000000018 0.16334151400000074
0.0630000000000018 0.16108143800000008
0.0648000000000019 0.16527733999999938
0.0666000000000019 0.16785800600000034
0.068400000000002 0.16996117500000008
0.070200000000002 0.17546720300000018
0.0720000000000021 0.17546091899999983
0.0738000000000021 0.1735243629999994
0.0756000000000022 0.18465725900000063
0.0774000000000022 0.1809681869999995
0.0792000000000023 0.17586625100000042
0.0810000000000023 0.18468493600000002
0.0828000000000024 0.19448706099999935
0.0846000000000024 0.1977370830000007
0.0864000000000025 0.1996782779999995
0.0882000000000025 0.19347435199999996
0.0900000000000026 0.1979567650000007
0.0918000000000026 0.19891575199999956
0.0936000000000027 0.19414834500000033
0.0954000000000027 0.20964584899999927
0.0972000000000028 0.20758279899999987
0.0990000000000028 0.21289411300000083
0.100800000000003 0.2098499329999992
0.102600000000003 0.21335524800000094
0.104400000000003 0.210035521
0.106200000000003 0.22685749699999924
0.108000000000003 0.22755369700000116
0.109800000000003 0.2238925709999986
0.111600000000003 0.21793235099999997
0.113400000000003 0.21510917400000018
0.115200000000003 0.22355624300000088
0.117000000000003 0.226837162999999
0.118800000000003 0.23323707399999982
0.120600000000003 0.233602384000001
0.122400000000004 0.24126310099999948
0.124200000000004 0.24434452800000095
0.126000000000004 0.23410295999999953
0.127800000000004 0.2434266849999993
0.129600000000004 0.23638358900000078
0.131400000000004 0.23342553999999893
0.133200000000004 0.24870370300000033
0.135000000000004 0.24842215299999992
0.136800000000004 0.24545188799999984
0.138600000000004 0.24635235600000094
0.140400000000004 0.24965979399999938
0.142200000000004 0.2609902850000001
0.144000000000004 0.2546823610000004
0.145800000000004 0.2464626059999997
0.147600000000004 0.2467555190000006
0.149400000000004 0.25047576299999896
0.151200000000004 0.2581191040000004
0.153000000000004 0.25612291800000087
0.154800000000004 0.25588042699999924
0.156600000000004 0.24883848600000036
0.158400000000005 0.2555877009999996
0.160200000000005 0.2613291189999991
0.162000000000005 0.25167027000000175
0.163800000000005 0.2607840219999993
0.165600000000005 0.2567698749999998
0.167400000000005 0.26214158899999873
0.169200000000005 0.2663785850000018
0.171000000000005 0.2688849679999983
0.172800000000005 0.259760914000001
0.174600000000005 0.27580220400000144
0.176400000000005 0.2708341989999994
0.178200000000005 0.2699805909999995
0.180000000000005 0.26221548299999853
0.181800000000005 0.2736157420000005
0.183600000000005 0.2781499710000013
0.185400000000005 0.2693073609999992
0.187200000000005 0.28202700699999994
0.189000000000005 0.2735161959999992
0.190800000000005 0.26985388100000307
0.192600000000006 0.2807896329999977
0.194400000000006 0.26835389900000095
0.196200000000006 0.27598265099999963
0.198000000000006 0.2832348539999998
0.199800000000006 0.2886422589999995
0.201600000000006 0.28830675700000086
0.203400000000006 0.28758659900000083
0.205200000000006 0.29476271799999765
0.207000000000006 0.2888694730000019
0.208800000000006 0.2837298540000006
0.210600000000006 0.29345056000000014
0.212400000000006 0.29288894399999776
0.214200000000006 0.30099695900000256
0.216000000000006 0.3080535349999991
0.217800000000006 0.2910741719999983
0.219600000000006 0.30016537800000265
0.221400000000006 0.28993807499999846
0.223200000000006 0.2902393580000009
0.225000000000006 0.3036616379999977
0.226800000000006 0.29120908600000206
0.228600000000007 0.3028050659999977
0.230400000000007 0.30065429100000074
0.232200000000007 0.295973901
0.234000000000007 0.31802079100000213
0.235800000000007 0.30631964399999845
0.237600000000007 0.30670915099999974
0.239400000000007 0.3024455930000016
0.241200000000007 0.3130382679999997
0.243000000000007 0.30743899099999794
0.244800000000007 0.3019614920000002
0.246600000000007 0.30863297000000145
0.248400000000007 0.3087197969999984
0.250200000000007 0.3162717740000005
0.252000000000007 0.31819439799999927
0.253800000000007 0.3128978160000031
0.255600000000007 0.3168277169999989
0.257400000000007 0.3157003759999988
0.259200000000007 0.31439436199999804
0.261000000000007 0.3217209519999997
0.262800000000007 0.3239175360000033
0.264600000000007 0.31829272400000264
0.266400000000007 0.3304865409999991
0.268200000000007 0.32561999600000036
0.270000000000007 0.32599468000000087
0.271800000000007 0.3302549279999951
0.273600000000008 0.3221727060000035
0.275400000000008 0.32403679200000113
0.277200000000008 0.31702961299999544
0.279000000000008 0.33799693000000275
0.280800000000008 0.32831107599999854
0.282600000000008 0.33855310999999944
0.284400000000008 0.3264974380000041
0.286200000000008 0.33146585999999445
0.288000000000008 0.32595671400000015
0.289800000000008 0.3284832400000042
0.291600000000008 0.32227178699999826
0.293400000000008 0.3341025610000017
0.295200000000008 0.34894575499999547
0.297000000000008 0.3357531110000025
0.298800000000008 0.3372983280000028
0.300600000000008 0.3343981319999969
0.302400000000008 0.3284475860000029
0.304200000000008 0.3312134779999951
0.306000000000008 0.3364356710000038
0.307800000000008 0.3377322369999973
0.309600000000008 0.3568606020000047
0.311400000000008 0.3476570279999933
0.313200000000008 0.3503141580000033
0.315000000000008 0.3527881320000006
0.316800000000008 0.343172476999996
0.318600000000008 0.35373182300000394
0.320400000000008 0.350927169000002
0.322200000000008 0.34736574899999795
0.324000000000008 0.3509013809999999
0.325800000000008 0.35026394300000163
0.327600000000008 0.349408437000001
0.329400000000008 0.3483687449999948
0.331200000000008 0.3580397810000022
0.333000000000008 0.34954186800000286
0.334800000000008 0.36362063800000044
0.336600000000008 0.3592365769999972
0.338400000000008 0.3688060710000016
0.340200000000008 0.35461797099999615
0.342000000000008 0.3575088890000018
0.343800000000008 0.35348571899999826
0.345600000000008 0.36264371700000453
0.347400000000008 0.3657651770000001
0.349200000000009 0.3604246289999935
0.351000000000009 0.3640947940000032
0.352800000000009 0.37006499700000006
0.354600000000009 0.3585235950000012
0.356400000000009 0.36877855799999537
0.358200000000009 0.38253320500000143
0.360000000000009 0.379374121000005
0.361800000000009 0.39301315499999845
0.363600000000009 0.3707175609999993
0.365400000000009 0.36806727799999805
0.367200000000009 0.39145509499999775
0.369000000000009 0.37092189200000547
0.370800000000009 0.38066820299999904
0.372600000000009 0.37250721899999917
0.374400000000009 0.37363006100000007
0.376200000000009 0.38522302500000194
0.378000000000009 0.37977636400000137
0.379800000000009 0.3752560719999991
0.381600000000009 0.38038378099999903
0.383400000000009 0.3757498989999988
0.385200000000009 0.37996948299999644
0.387000000000009 0.3841495650000013
0.388800000000009 0.3897644720000031
0.390600000000009 0.38930894499999624
0.392400000000009 0.3893037409999991
0.394200000000009 0.3886246030000038
0.396000000000009 0.39281163799999774
0.397800000000009 0.387320778000003
0.399600000000009 0.390844186999999
0.401400000000009 0.39061656100000164
0.403200000000009 0.3824747589999973
0.405000000000009 0.39126142500000327
0.406800000000009 0.4022619869999957
0.408600000000009 0.40771572199999895
0.410400000000009 0.4121034220000013
0.412200000000009 0.39664043999999876
0.414000000000009 0.40410348400000373
0.415800000000009 0.4010364620000004
0.417600000000009 0.3974269719999981
0.419400000000009 0.40315853399999924
0.421200000000009 0.40099777500000755
0.423000000000009 0.40626835099999425
0.42480000000001 0.40583541600000217
0.42660000000001 0.3923756079999947
0.42840000000001 0.4058493800000065
0.43020000000001 0.3981622279999897
0.43200000000001 0.40373101600000894
0.43380000000001 0.40646141499999544
0.43560000000001 0.40957027900000753
0.43740000000001 0.40558617799999297
0.43920000000001 0.413219024
0.44100000000001 0.40098969599999634
0.44280000000001 0.4143559800000105
0.44460000000001 0.4103406239999998
0.44640000000001 0.4128874899999886
0.44820000000001 0.41320537400000035
0.45000000000001 0.4071251560000064
0.45180000000001 0.4185475209999936
0.45360000000001 0.41795290600001067
0.45540000000001 0.41905940899999905
0.45720000000001 0.43451665300000286
0.45900000000001 0.41598203699999203
0.46080000000001 0.42516398899999785
0.46260000000001 0.42653731500000447
0.46440000000001 0.4210779019999933
0.46620000000001 0.4260892170000119
0.46800000000001 0.42984875799999145
0.46980000000001 0.42385926699999743
0.47160000000001 0.43257200800000817
0.47340000000001 0.4310634329999914
0.47520000000001 0.4259692960000052
0.47700000000001 0.43328533499999367
0.47880000000001 0.44313520500000436
0.48060000000001 0.4332918240000083
0.48240000000001 0.4386678159999917
0.48420000000001 0.4406542779999967
0.48600000000001 0.4317626580000109
0.48780000000001 0.4342827759999892
0.48960000000001 0.43607757099999844
0.49140000000001 0.4521985270000073
0.49320000000001 0.43847251200000414
0.49500000000001 0.4513481239999919
0.49680000000001 0.43140406100000916
0.49860000000001 0.4429914090000011
0.500400000000011 0.44534114199998953
0.502200000000011 0.45455167400000107
0.504000000000011 0.4404312390000058
0.505800000000011 0.44183186399999386
0.507600000000011 0.4397604460000082
0.509400000000011 0.4499061679999983
0.511200000000011 0.4515306339999938
0.513000000000011 0.4558689850000093
0.514800000000011 0.4490729319999929
0.516600000000011 0.4547718649999979
0.518400000000011 0.45532431000000884
0.520200000000011 0.4643112659999957
0.522000000000011 0.4664347789999965
0.523800000000011 0.4528958060000008
0.525600000000011 0.45900895600000524
0.527400000000011 0.46028153599999655
0.529200000000011 0.46139683500000217
0.531000000000011 0.47108524399999396
0.532800000000011 0.46651794800000346
0.534600000000011 0.47378657000000146
0.536400000000011 0.45735324099999275
0.538200000000011 0.45891062500000146
0.540000000000011 0.4764216160000103
0.541800000000011 0.4668454870000005
0.543600000000011 0.4666576189999887
0.545400000000011 0.4708887259999983
0.547200000000011 0.48077167600000337
0.549000000000011 0.4622134279999983
0.550800000000011 0.46864500499999906
0.552600000000011 0.48308027500000605
0.554400000000011 0.47236245300000235
0.556200000000011 0.47702879099999507
0.558000000000011 0.4902266170000047
0.559800000000011 0.48694412899999406
0.561600000000011 0.48035934199999986
0.563400000000011 0.47789869400000384
0.565200000000011 0.492439736999998
0.567000000000011 0.4884789070000011
0.568800000000011 0.48467179600000065
0.570600000000011 0.4806237330000016
0.572400000000011 0.4877937480000014
0.574200000000011 0.49624961199999973
0.576000000000012 0.4910972769999944
0.577800000000012 0.5077814389999986
0.579600000000012 0.5032649500000019
0.581400000000012 0.48511918500000206
0.583200000000012 0.4971202029999944
0.585000000000012 0.4990103909999988
0.586800000000012 0.505160078000003
0.588600000000012 0.4982504540000008
0.590400000000012 0.49496166699999833
0.592200000000012 0.4926061320000059
0.594000000000012 0.5042067050000014
0.595800000000012 0.49726703800000394
0.597600000000012 0.5073308039999915
0.599400000000012 0.5165940800000044
0.601200000000012 0.5088197070000007
0.603000000000012 0.5233745839999955
0.604800000000012 0.5215691089999979
0.606600000000012 0.5010809059999985
0.608400000000012 0.5082494660000094
0.610200000000012 0.519977480999998
0.612000000000012 0.5189329649999905
0.613800000000012 0.5182739580000089
0.615600000000012 0.520844119000003
0.617400000000012 0.5240296819999912
0.619200000000012 0.5352422680000046
0.621000000000012 0.526068280000004
0.622800000000012 0.5084267369999935
0.624600000000012 0.5202511950000002
0.626400000000012 0.5290323189999953
0.628200000000012 0.5185338660000127
0.630000000000012 0.5247428849999949
0.631800000000012 0.5248480939999922
0.633600000000012 0.5303508370000003
0.635400000000012 0.5250658450000003
0.637200000000012 0.5279578650000047
0.639000000000012 0.5264721049999963
0.640800000000012 0.5465357730000022
0.642600000000012 0.5469207710000035
0.644400000000012 0.5369896689999933
0.646200000000012 0.5436711940000123
0.648000000000012 0.5420085809999904
0.649800000000012 0.5452194310000067
0.651600000000013 0.5459738329999908
0.653400000000013 0.5436255380000006
0.655200000000013 0.5507528690000072
0.657000000000013 0.5418452020000046
0.658800000000013 0.5415175289999894
0.660600000000013 0.5433093810000003
0.662400000000013 0.5553427500000083
0.664200000000013 0.549937658999994
0.666000000000013 0.5475366320000035
0.667800000000013 0.5512456929999985
0.669600000000013 0.5562990459999924
0.671400000000013 0.5578557569999987
0.673200000000013 0.5609075530000212
0.675000000000013 0.562996437999999
0.676800000000013 0.5510391819999825
0.678600000000013 0.5655634569999961
0.680400000000013 0.5617191130000094
0.682200000000013 0.5777250339999966
0.684000000000013 0.5669091990000084
0.685800000000013 0.5493611969999961
0.687600000000013 0.5610551489999978
0.689400000000013 0.5718656820000092
0.691200000000013 0.5591215829999783
0.693000000000013 0.574077592000009
0.694800000000013 0.5654552280000189
0.696600000000013 0.5745375819999765
0.698400000000013 0.5628549330000112
0.700200000000013 0.5841346590000001
0.702000000000013 0.582613686000002
0.703800000000013 0.5661619569999914
0.705600000000013 0.5836156340000116
0.707400000000013 0.5778743699999893
0.709200000000013 0.5717900639999982
0.711000000000013 0.5687136200000111
0.712800000000013 0.580548814999986
0.714600000000013 0.5747114940000131
0.716400000000013 0.5746404189999907
0.718200000000013 0.5892101999999966
0.720000000000013 0.581813808000021
0.721800000000013 0.5961707119999744
0.723600000000013 0.5861077389999991
0.725400000000013 0.5911142460000178
0.727200000000014 0.6014703419999989
0.729000000000014 0.6080728279999903
0.730800000000014 0.5879298899999981
0.732600000000014 0.5863827530000094
0.734400000000014 0.5971712760000116
0.736200000000014 0.6023316319999878
0.738000000000014 0.6062865709999983
0.739800000000014 0.5924572549999993
0.741600000000014 0.6141782669999998
0.743400000000014 0.5887648290000129
0.745200000000014 0.6032695330000024
0.747000000000014 0.6207746879999831
0.748800000000014 0.6100469570000087
0.750600000000014 0.5957672570000057
0.752400000000014 0.61345185899998
0.754200000000014 0.6097823650000009
0.756000000000014 0.6189361190000113
0.757800000000014 0.6178522579999992
0.759600000000014 0.6188750819999882
0.761400000000014 0.629070927000015
0.763200000000014 0.6280004870000084
0.765000000000014 0.6386221669999941
0.766800000000014 0.6363749610000013
0.768600000000014 0.6337732300000027
0.770400000000014 0.6166329909999888
0.772200000000014 0.6275020189999907
0.774000000000014 0.6164506570000015
0.775800000000014 0.6347306250000031
0.777600000000014 0.6339695320000089
0.779400000000014 0.6264457899999911
0.781200000000014 0.6391845640000042
0.783000000000014 0.6332021679999968
0.784800000000014 0.6172522299999912
0.786600000000014 0.637236272000024
0.788400000000014 0.6392318599999953
0.790200000000014 0.6360121459999846
0.792000000000014 0.6516457600000081
0.793800000000014 0.6333199690000129
0.795600000000014 0.6195349549999776
0.797400000000014 0.6545117530000084
0.799200000000014 0.6373463120000054
0.801000000000014 0.6390936489999888
0.802800000000015 0.6541893870000024
0.804600000000015 0.6457253910000134
0.806400000000015 0.6450688779999894
0.808200000000015 0.6532895040000142
0.810000000000015 0.6626262300000008
0.811800000000015 0.65920037799998
0.813600000000015 0.64770109600002
0.815400000000015 0.6493391039999779
0.817200000000015 0.6556858630000022
0.819000000000015 0.6649102679999999
0.820800000000015 0.6473180840000055
0.822600000000015 0.6596392270000138
0.824400000000015 0.6418395540000006
0.826200000000015 0.6677290879999873
0.828000000000015 0.6459071259999973
0.829800000000015 0.6693085510000003
0.831600000000015 0.6646211320000077
0.833400000000015 0.6441407319999826
0.835200000000015 0.653173043999999
0.837000000000015 0.673197894000026
0.838800000000015 0.6487739099999885
0.840600000000015 0.6733495549999873
0.842400000000015 0.6636944509999978
0.844200000000015 0.6553789730000119
0.846000000000015 0.6589963250000039
0.847800000000015 0.677710932999986
0.849600000000015 0.6583089359999974
0.851400000000015 0.6621954620000281
0.853200000000015 0.6722714639999765
0.855000000000015 0.6737276300000019
0.856800000000015 0.6765320199999962
0.858600000000015 0.6777891490000059
0.860400000000015 0.6768594320000147
0.862200000000015 0.6890553769999883
0.864000000000015 0.6670562939999911
0.865800000000015 0.6834168330000239
0.867600000000015 0.6657346509999797
0.869400000000015 0.698484972000017
0.871200000000015 0.6851245179999808
0.873000000000015 0.7009180219999962
0.874800000000015 0.6930560150000247
0.876600000000015 0.6769133939999961
0.878400000000016 0.6925237589999824
0.880200000000016 0.6881202840000071
0.882000000000016 0.6856712169999923
0.883800000000016 0.6687460010000166
0.885600000000016 0.6808932870000035
0.887400000000016 0.6879078249999964
0.889200000000016 0.6972437959999809
0.891000000000016 0.6798098700000139
0.892800000000016 0.669730928000007
0.894600000000016 0.6984365889999822
0.896400000000016 0.7107704560000059
0.898200000000016 0.7072770219999995
0.900000000000016 0.6736355879999962
0.901800000000016 0.7018452760000002
0.903600000000016 0.7044070850000139
0.905400000000016 0.6897788059999925
0.907200000000016 0.7070188920000078
0.909000000000016 0.7097484290000011
0.910800000000016 0.69965616799999
0.912600000000016 0.6960908140000015
0.914400000000016 0.7023668090000115
0.916200000000016 0.7122815939999896
0.918000000000016 0.7084073419999868
0.919800000000016 0.6815543080000168
0.921600000000016 0.6951330670000004
0.923400000000016 0.6874233300000014
0.925200000000016 0.6945086830000093
0.927000000000016 0.7080072469999834
0.928800000000016 0.7124036550000028
0.930600000000016 0.706437429999994
0.932400000000016 0.708418408
0.934200000000016 0.6888042989999974
0.936000000000016 0.7021983930000033
0.937800000000016 0.6811975589999975
0.939600000000016 0.7141883350000171
0.941400000000016 0.6872208329999978
0.943200000000016 0.7004960489999803
0.945000000000016 0.7026804620000178
0.946800000000016 0.681706432999988
0.948600000000016 0.6988442210000017
0.950400000000016 0.7045076170000186
0.952200000000016 0.7053707999999972
0.954000000000017 0.7130830090000018
0.955800000000017 0.6893108279999751
0.957600000000017 0.6771355060000133
0.959400000000017 0.6961134899999877
0.961200000000017 0.7185179450000021
0.963000000000017 0.6907991019999997
0.964800000000017 0.7077762010000015
0.966600000000017 0.6941780890000189
0.968400000000017 0.6932771689999981
0.970200000000017 0.6799242909999919
0.972000000000017 0.6809157540000115
0.973800000000017 0.7156401449999805
0.975600000000017 0.6915486169999951
0.977400000000017 0.6762614590000169
0.979200000000017 0.6969914869999911
0.981000000000017 0.6939604020000161
0.982800000000017 0.6907169879999913
0.984600000000017 0.694336528000008
0.986400000000017 0.7134764659999746
0.988200000000017 0.6857556070000044
0.990000000000017 0.7054271330000006
0.991800000000017 0.6735860440000181
0.993600000000017 0.6922045329999946
0.995400000000017 0.6968105850000086
0.997200000000017 0.728596312999997


==> Images/Results/planesource_timesteptimes_ref_pmm90.txt <==
t steptime
0.0 0.08092674
0.00180000000000005 0.08851761100000002
0.0036000000000001 0.092990413
0.00540000000000015 0.09524327799999999
0.00720000000000021 0.10048871399999998
0.00900000000000026 0.10159675099999999
0.0108000000000003 0.10326893300000006
0.0126000000000004 0.10482223599999996
0.0144000000000004 0.11197612000000001
0.0162000000000005 0.11897205700000002
0.0180000000000005 0.11802583500000008
0.0198000000000006 0.123869448
0.0216000000000006 0.13100010399999995
0.0234000000000007 0.12409153000000006
0.0252000000000007 0.13089664599999984
0.0270000000000008 0.13285449500000013
0.0288000000000008 0.13764950799999998
0.0306000000000009 0.13687252199999977
0.0324000000000009 0.138804017
0.034200000000001 0.1415282630000001
0.036000000000001 0.14815896900000025
0.0378000000000011 0.1453535239999999
0.0396000000000011 0.14753590900000013
0.0414000000000012 0.147678623
0.0432000000000012 0.15587411899999992
0.0450000000000013 0.15587395400000004
0.0468000000000013 0.15881878699999996
0.0486000000000014 0.15788907100000005
0.0504000000000014 0.16457222199999988
0.0522000000000015 0.16358745799999985
0.0540000000000015 0.1753173109999997
0.0558000000000016 0.16866933800000083
0.0576000000000016 0.17589082699999992
0.0594000000000017 0.18153116099999966
0.0612000000000018 0.18220434900000004
0.0630000000000018 0.18408828499999963
0.0648000000000019 0.1933852690000002
0.0666000000000019 0.19300101299999994
0.068400000000002 0.18982643799999988
0.070200000000002 0.19422695500000042
0.0720000000000021 0.2002429440000002
0.0738000000000021 0.2049461189999997
0.0756000000000022 0.20727055299999986
0.0774000000000022 0.21455802000000013
0.0792000000000023 0.21485851300000025
0.0810000000000023 0.20785345899999985
0.0828000000000024 0.21843749800000012
0.0846000000000024 0.21910003899999975
0.0864000000000025 0.2159969110000004
0.0882000000000025 0.22508229099999966
0.0900000000000026 0.22202853500000064
0.0918000000000026 0.22608074599999917
0.0936000000000027 0.22633307899999977
0.0954000000000027 0.23364561400000028
0.0972000000000028 0.2257556859999994
0.0990000000000028 0.24080863200000024
0.100800000000003 0.24287611899999995
0.102600000000003 0.23751953700000072
0.104400000000003 0.2448474300000001
0.106200000000003 0.24745963900000056
0.108000000000003 0.2437348539999995
0.109800000000003 0.24076058899999886
0.111600000000003 0.2546014920000008
0.113400000000003 0.25312740400000067
0.115200000000003 0.2605075320000001
0.117000000000003 0.253793473
0.118800000000003 0.2601755319999999
0.120600000000003 0.26578103499999983
0.122400000000004 0.2600272859999997
0.124200000000004 0.2699679600000007
0.126000000000004 0.27401962899999965
0.127800000000004 0.2725438069999999
0.129600000000004 0.2791420089999992
0.131400000000004 0.2665880129999998
0.133200000000004 0.2794166880000013
0.135000000000004 0.2845838789999995
0.136800000000004 0.27548167099999965
0.138600000000004 0.2750333739999995
0.140400000000004 0.2858125670000007
0.142200000000004 0.2916070659999992
0.144000000000004 0.28168618599999995
0.145800000000004 0.2827679440000015
0.147600000000004 0.2881289470000006
0.149400000000004 0.28541851399999985
0.151200000000004 0.2830354609999972
0.153000000000004 0.29069230000000346
0.154800000000004 0.2869526339999986
0.156600000000004 0.30122156399999866
0.158400000000005 0.28639230099999935
0.160200000000005 0.29339611700000034
0.162000000000005 0.29770008500000245
0.163800000000005 0.2918869839999978
0.165600000000005 0.2947838030000014
0.167400000000005 0.29438428599999966
0.169200000000005 0.31233864300000036
0.171000000000005 0.29939287799999903
0.172800000000005 0.31368443799999923
0.174600000000005 0.3078883260000005
0.176400000000005 0.3106730280000001
0.178200000000005 0.3032830490000009
0.180000000000005 0.316044981000001
0.181800000000005 0.30739843499999964
0.183600000000005 0.3162516370000006
0.185400000000005 0.311150743999999
0.187200000000005 0.3149568380000005
0.189000000000005 0.3196732699999991
0.190800000000005 0.31705237799999963
0.192600000000006 0.32309537800000143
0.194400000000006 0.31230362199999817
0.196200000000006 0.32482525100000004
0.198000000000006 0.31676815700000205
0.199800000000006 0.325409037
0.201600000000006 0.34324264299999996
0.203400000000006 0.32263166799999965
0.205200000000006 0.3303198039999984
0.207000000000006 0.3341560920000006
0.208800000000006 0.32465043299999863
0.210600000000006 0.33698061000000123
0.212400000000006 0.3424605440000015
0.214200000000006 0.33367666299999854
0.216000000000006 0.33846566000000067
0.217800000000006 0.331430859000001
0.219600000000006 0.33349020399999674
0.221400000000006 0.3347394360000031
0.223200000000006 0.339496687999997
0.225000000000006 0.34876252700000165
0.226800000000006 0.3318675219999996
0.228600000000007 0.33447739
0.230400000000007 0.33636110400000163
0.232200000000007 0.34477326300000044
0.234000000000007 0.34614406599999725
0.235800000000007 0.3414167480000003
0.237600000000007 0.3442940039999982
0.239400000000007 0.34654969300000005
0.241200000000007 0.34706264500000117
0.243000000000007 0.33793324999999896
0.244800000000007 0.3607241260000009
0.246600000000007 0.35819806100000307
0.248400000000007 0.3537762509999993
0.250200000000007 0.3575122589999964
0.252000000000007 0.3493457970000051
0.253800000000007 0.3515636079999993
0.255600000000007 0.36025823299999615
0.257400000000007 0.3572399809999993
0.259200000000007 0.3511090699999997
0.261000000000007 0.363096941000002
0.262800000000007 0.35703854799999846
0.264600000000007 0.3536579820000014
0.266400000000007 0.3646970739999986
0.268200000000007 0.36027595400000223
0.270000000000007 0.36615019300000284
0.271800000000007 0.35803695399999924
0.273600000000008 0.37321986299999566
0.275400000000008 0.37400746400000173
0.277200000000008 0.36655230899999935
0.279000000000008 0.3723847179999993
0.280800000000008 0.37737110900000204
0.282600000000008 0.37580392600000323
0.284400000000008 0.3720631909999952
0.286200000000008 0.39098957699999914
0.288000000000008 0.37786143699999997
0.289800000000008 0.3702524470000057
0.291600000000008 0.38276922999999385
0.293400000000008 0.37683241500000264
0.295200000000008 0.38309443500000384
0.297000000000008 0.38012401900000015
0.298800000000008 0.37972209899999854
0.300600000000008 0.3814765149999957
0.302400000000008 0.37532122200000373
0.304200000000008 0.3901009160000015
0.306000000000008 0.3841654559999981
0.307800000000008 0.3903858239999991
0.309600000000008 0.38542266900000044
0.311400000000008 0.38604849200000046
0.313200000000008 0.4020147469999955
0.315000000000008 0.3963921850000034
0.316800000000008 0.3925587510000028
0.318600000000008 0.3902197869999995
0.320400000000008 0.394876914000001
0.322200000000008 0.38494105499999876
0.324000000000008 0.3917621179999955
0.325800000000008 0.41323846100000594
0.327600000000008 0.3977866539999937
0.329400000000008 0.3951298390000062
0.331200000000008 0.3967274649999979
0.333000000000008 0.4003287809999989
0.334800000000008 0.4003603529999964
0.336600000000008 0.40690420500000357
0.338400000000008 0.40085528699999884
0.340200000000008 0.40596445399999936
0.342000000000008 0.4137153369999993
0.343800000000008 0.41840469200000285
0.345600000000008 0.4160355140000007
0.347400000000008 0.4209344450000003
0.349200000000009 0.4162622409999983
0.351000000000009 0.4187074949999996
0.352800000000009 0.40947950400000366
0.354600000000009 0.41855808299999353
0.356400000000009 0.4292153930000069
0.358200000000009 0.40961171799999363
0.360000000000009 0.43053386600000465
0.361800000000009 0.4168895050000003
0.363600000000009 0.4230523819999945
0.365400000000009 0.4224243280000053
0.367200000000009 0.42321085199999686
0.369000000000009 0.41877821500000323
0.370800000000009 0.41867657599999575
0.372600000000009 0.42870279000000266
0.374400000000009 0.4371841649999979
0.376200000000009 0.43025697600000257
0.378000000000009 0.43855029699999903
0.379800000000009 0.4311081959999967
0.381600000000009 0.42326368300000183
0.383400000000009 0.4222613300000049
0.385200000000009 0.43167136600000333
0.387000000000009 0.4333760289999873
0.388800000000009 0.4330944340000116
0.390600000000009 0.4405391579999929
0.392400000000009 0.4404182110000079
0.394200000000009 0.4383749439999889
0.396000000000009 0.4385175170000082
0.397800000000009 0.4370632939999979
0.399600000000009 0.43398000000000536
0.401400000000009 0.42757635499999935
0.403200000000009 0.4329266119999886
0.405000000000009 0.439503521000006
0.406800000000009 0.4481419060000036
0.408600000000009 0.43652956299999346
0.410400000000009 0.44502355100000557
0.412200000000009 0.44038625800000375
0.414000000000009 0.44508388699999557
0.415800000000009 0.4458574189999922
0.417600000000009 0.44617093500001204
0.419400000000009 0.45705284199999596
0.421200000000009 0.4547458739999968
0.423000000000009 0.45202625900000726
0.42480000000001 0.4605428239999867
0.42660000000001 0.45303306600000326
0.42840000000001 0.4645501130000014
0.43020000000001 0.45757368799999654
0.43200000000001 0.45891480200000956
0.43380000000001 0.45591892099999143
0.43560000000001 0.4653143200000045
0.43740000000001 0.4674688019999991
0.43920000000001 0.4560212079999957
0.44100000000001 0.4738379839999993
0.44280000000001 0.4700679320000063
0.44460000000001 0.45351326700000527
0.44640000000001 0.460124669999999
0.44820000000001 0.4668182439999953
0.45000000000001 0.46589822800000036
0.45180000000001 0.470004509000006
0.45360000000001 0.47467267399999
0.45540000000001 0.47014818200000263
0.45720000000001 0.4899222330000015
0.45900000000001 0.47669332300000633
0.46080000000001 0.48782921799998746
0.46260000000001 0.48106857999999875
0.46440000000001 0.46901286100001016
0.46620000000001 0.48312447399999314
0.46800000000001 0.48628850800000123
0.46980000000001 0.47437618899999734
0.47160000000001 0.47649819000000093
0.47340000000001 0.4848353920000079
0.47520000000001 0.47713267599999654
0.47700000000001 0.49386723400000676
0.47880000000001 0.48650235599998837
0.48060000000001 0.49311032300001045
0.48240000000001 0.4951647009999931
0.48420000000001 0.4962125389999983
0.48600000000001 0.4884960420000084
0.48780000000001 0.48675107599999023
0.48960000000001 0.4900354159999978
0.49140000000001 0.4982376780000095
0.49320000000001 0.5043788769999935
0.49500000000001 0.49173887599999944
0.49680000000001 0.49819392999999934
0.49860000000001 0.5087846180000071
0.500400000000011 0.49945087799999044
0.502200000000011 0.5046734040000018
0.504000000000011 0.5061692960000101
0.505800000000011 0.5127255969999993
0.507600000000011 0.5086586580000017
0.509400000000011 0.510550314999989
0.511200000000011 0.5125121559999997
0.513000000000011 0.5088968470000026
0.514800000000011 0.5062728160000063
0.516600000000011 0.5132248949999934
0.518400000000011 0.523074304000005
0.520200000000011 0.5110014079999985
0.522000000000011 0.5148884179999982
0.523800000000011 0.5347232040000023
0.525600000000011 0.5294538729999942
0.527400000000011 0.5192861579999999
0.529200000000011 0.5270714650000059
0.531000000000011 0.5182730730000031
0.532800000000011 0.517533186999998
0.534600000000011 0.5190889170000048
0.536400000000011 0.5324652819999898
0.538200000000011 0.5345977209999973
0.540000000000011 0.5389667430000031
0.541800000000011 0.5338350090000006
0.543600000000011 0.5281584089999996
0.545400000000011 0.5423686830000065
0.547200000000011 0.5454637059999925
0.549000000000011 0.5302955190000063
0.550800000000011 0.5311052339999947
0.552600000000011 0.5342321469999973
0.554400000000011 0.5399127029999988
0.556200000000011 0.5360218210000056
0.558000000000011 0.5489612970000053
0.559800000000011 0.5355372419999895
0.561600000000011 0.5430249940000067
0.563400000000011 0.5462351380000001
0.565200000000011 0.5391837349999946
0.567000000000011 0.5536951979999998
0.568800000000011 0.5549514450000004
0.570600000000011 0.5440208580000103
0.572400000000011 0.5550072989999961
0.574200000000011 0.5626440529999996
0.576000000000012 0.5639870729999927
0.577800000000012 0.566270839000012
0.579600000000012 0.5667038519999892
0.581400000000012 0.557206776000001
0.583200000000012 0.5666042470000008
0.585000000000012 0.5702309770000085
0.586800000000012 0.5685321689999938
0.588600000000012 0.6431333050000063
0.590400000000012 0.5823762119999998
0.592200000000012 0.5790827289999925
0.594000000000012 0.5841028610000052
0.595800000000012 0.574071521999997
0.597600000000012 0.5820084660000049
0.599400000000012 0.5849688119999996
0.601200000000012 0.5779492300000015
0.603000000000012 0.6065376509999965
0.604800000000012 0.5901365900000002
0.606600000000012 0.5911603750000012
0.608400000000012 0.5959396549999951
0.610200000000012 0.5913037309999964
0.612000000000012 0.6014060130000018
0.613800000000012 0.5801166660000092
0.615600000000012 0.5777010120000057
0.617400000000012 0.5948971899999833
0.619200000000012 0.5882388580000111
0.621000000000012 0.5916958509999972
0.622800000000012 0.60660157800001
0.624600000000012 0.5867915839999966
0.626400000000012 0.6012459699999795
0.628200000000012 0.597351653000004
0.630000000000012 0.5904896720000181
0.631800000000012 0.603081823999986
0.633600000000012 0.6012715610000043
0.635400000000012 0.6136300510000012
0.637200000000012 0.6131196380000006
0.639000000000012 0.5939378390000059
0.640800000000012 0.6133305409999821
0.642600000000012 0.612007804000001
0.644400000000012 0.6013591550000115
0.646200000000012 0.6148698350000075
0.648000000000012 0.6165564029999757
0.649800000000012 0.6143560010000044
0.651600000000013 0.6197691330000055
0.653400000000013 0.6147698009999942
0.655200000000013 0.6212192020000202
0.657000000000013 0.6307703439999841
0.658800000000013 0.6262696770000105
0.660600000000013 0.6158545899999979
0.662400000000013 0.6162439080000013
0.664200000000013 0.6153878209999846
0.666000000000013 0.6214971260000084
0.667800000000013 0.6345483789999946
0.669600000000013 0.6256056560000047
0.671400000000013 0.6359615899999937
0.673200000000013 0.6209796470000128
0.675000000000013 0.6453025529999934
0.676800000000013 0.6301276709999968
0.678600000000013 0.6311585410000191
0.680400000000013 0.6422807919999798
0.682200000000013 0.6339386920000152
0.684000000000013 0.6334742800000015
0.685800000000013 0.6285870049999858
0.687600000000013 0.6519883240000013
0.689400000000013 0.6272554680000155
0.691200000000013 0.6611568969999837
0.693000000000013 0.6547374950000062
0.694800000000013 0.6335742889999949
0.696600000000013 0.6813708420000069
0.698400000000013 0.7715216269999985
0.700200000000013 0.6559562440000093
0.702000000000013 0.6526533239999992
0.703800000000013 0.6674560699999859
0.705600000000013 0.6541356360000066
0.707400000000013 0.668025895999989
0.709200000000013 0.6543032570000094
0.711000000000013 0.6724206749999837
0.712800000000013 0.6699078220000274
0.714600000000013 0.6612750089999793
0.716400000000013 0.685347164999996
0.718200000000013 0.6606441350000125
0.720000000000013 0.6738756819999878
0.721800000000013 0.6707721230000061
0.723600000000013 0.6755336760000148
0.725400000000013 0.6559548789999781
0.727200000000014 0.6835387290000199
0.729000000000014 0.6925871029999939
0.730800000000014 0.6763334800000109
0.732600000000014 0.6604067369999882
0.734400000000014 0.6922153010000045
0.736200000000014 0.6890564349999977
0.738000000000014 0.6792576269999984
0.739800000000014 0.7153391239999962
0.741600000000014 0.6958307959999956
0.743400000000014 0.6863391500000091
0.745200000000014 0.6979955689999997
0.747000000000014 0.7064898909999897
0.748800000000014 0.6787434960000098
0.750600000000014 0.7119926249999935
0.752400000000014 0.6911989840000103
0.754200000000014 0.6946131819999835
0.756000000000014 0.7093845460000239
0.757800000000014 0.7053130420000002
0.759600000000014 0.6956283319999841
0.761400000000014 0.703987312999999
0.763200000000014 0.7036480620000134
0.765000000000014 0.7074053559999811
0.766800000000014 0.6895835189999957
0.768600000000014 0.7289214400000219
0.770400000000014 0.7118681309999886
0.772200000000014 0.7154454880000003
0.774000000000014 0.7083653409999897
0.775800000000014 0.7060966730000189
0.777600000000014 0.7107600889999901
0.779400000000014 0.7099054610000053
0.781200000000014 0.7100319509999906
0.783000000000014 0.7380053459999942
0.784800000000014 0.7315529980000122
0.786600000000014 0.7404808370000069
0.788400000000014 0.7240587169999912
0.790200000000014 0.7299318439999922
0.792000000000014 0.7321742230000154
0.793800000000014 0.7338556379999943
0.795600000000014 0.7273959359999935
0.797400000000014 0.7491373160000023
0.799200000000014 0.7466694850000124
0.801000000000014 0.7360684420000041
0.802800000000015 0.7510034009999913
0.804600000000015 0.744955903999994
0.806400000000015 0.7347001200000136
0.808200000000015 0.7501826409999808
0.810000000000015 0.7239757940000118
0.811800000000015 0.7479796599999986
0.813600000000015 0.7595105530000126
0.815400000000015 0.7642589249999787
0.817200000000015 0.7473582150000198
0.819000000000015 0.7563538349999988
0.820800000000015 0.7653892699999858
0.822600000000015 0.7501206310000157
0.824400000000015 0.7808485070000017
0.826200000000015 0.7828521259999945
0.828000000000015 0.7476809979999928
0.829800000000015 0.7671804119999877
0.831600000000015 0.7639221360000192
0.833400000000015 0.7697817749999842
0.835200000000015 0.7643699540000171
0.837000000000015 0.770065886999987
0.838800000000015 0.7465088240000171
0.840600000000015 0.7701598479999916
0.842400000000015 0.7631967490000022
0.844200000000015 0.7674390779999953
0.846000000000015 0.7770404469999903
0.847800000000015 0.7691084870000111
0.849600000000015 0.7659493200000043
0.851400000000015 0.7672974509999904
0.853200000000015 0.7880526909999901
0.855000000000015 0.7819422560000078
0.856800000000015 0.786438779000008
0.858600000000015 0.7927186739999854
0.860400000000015 0.7838223730000209
0.862200000000015 0.7901840069999935
0.864000000000015 0.7659592990000021
0.865800000000015 0.778689619000005
0.867600000000015 0.7726569519999771
0.869400000000015 0.7844341859999986
0.871200000000015 0.7780966710000143
0.873000000000015 0.7789671589999898
0.874800000000015 0.7827053100000114
0.876600000000015 0.7773900340000068
0.878400000000016 0.8020244359999822
0.880200000000016 0.7850126050000199
0.882000000000016 0.7754974709999942
0.883800000000016 0.7930177439999966
0.885600000000016 0.7640723670000114
0.887400000000016 0.7749021349999907
0.889200000000016 0.78857941199999
0.891000000000016 0.782925444
0.892800000000016 0.7863794499999983
0.894600000000016 0.7875194370000145
0.896400000000016 0.7851001829999973
0.898200000000016 0.7927226909999945
0.900000000000016 0.7839248520000126
0.901800000000016 0.7737824729999829
0.903600000000016 0.7739307630000098
0.905400000000016 0.7872501749999969
0.907200000000016 0.7865163259999974
0.909000000000016 0.7739417370000012
0.910800000000016 0.809684390000001
0.912600000000016 0.7915971550000052
0.914400000000016 0.7951374159999887
0.916200000000016 0.7919704889999934
0.918000000000016 0.7966586530000086
0.919800000000016 0.8070593850000023
0.921600000000016 0.7815992499999993
0.923400000000016 0.8022264509999957
0.925200000000016 0.7933312149999949
0.927000000000016 0.7767231360000153
0.928800000000016 0.7818853119999858
0.930600000000016 0.7962799870000197
0.932400000000016 0.7905382790000033
0.934200000000016 0.7859423829999912
0.936000000000016 0.8090004940000028
0.937800000000016 0.7751181680000059
0.939600000000016 0.7834431929999823
0.941400000000016 0.778014378000023
0.943200000000016 0.8061409649999973
0.945000000000016 0.7911933139999974
0.946800000000016 0.8030321919999892
0.948600000000016 0.7789868890000093
0.950400000000016 0.7747477789999948
0.952200000000016 0.8051133069999992
0.954000000000017 0.7905499809999696
0.955800000000017 0.8006637380000257
0.957600000000017 0.7935960340000179
0.959400000000017 0.8026882959999853
0.961200000000017 0.7880965749999973
0.963000000000017 0.7749889460000077
0.964800000000017 0.8133919090000177
0.966600000000017 0.7858836489999703
0.968400000000017 0.7956336400000055
0.970200000000017 0.7813346070000193
0.972000000000017 0.804454088
0.973800000000017 0.807961028999955
0.975600000000017 0.7967511110000487
0.977400000000017 0.7600889689999804
0.979200000000017 0.7780864420000171
0.981000000000017 0.7925727539999912
0.982800000000017 0.8046956160000036
0.984600000000017 0.7982445949999715
0.986400000000017 0.7993750500000374
0.988200000000017 0.7826154309999538
0.990000000000017 0.7984313660000453
0.991800000000017 0.7799904879999531
0.993600000000017 0.7772588980000137
0.995400000000017 0.7771892650000041
0.997200000000017 0.8151489950000155


==> Images/Results/planesource_timesteptimes_tol_0.001_hfm10.txt <==
t steptime
0.0 0.038412515000000036
4.32642408263199e-12 0.03821469099999997
8.08324561004593e-12 0.038084706000000024
1.40724315638293e-11 0.03810283599999997
2.28309165508668e-11 0.03829588500000003
3.57158353621868e-11 0.038077716999999955
5.45986028783844e-11 0.03815458999999999
8.21899602220539e-11 0.038418703000000054
1.22379713843842e-10 0.03816066099999993
1.80733054320473e-10 0.03812692700000009
2.65182475661469e-10 0.03834980199999993
3.86992307373079e-10 0.038228271000000036
5.62096180101491e-10 0.038264081000000005
8.12942723397533e-10 0.03812688100000006
1.17102983353179e-09 0.03840382099999995
1.68036615747785e-09 0.03811869099999998
2.40217301585404e-09 0.0381358329999999
3.42123447422359e-09 0.03842684500000004
4.85442170339679e-09 0.038160026000000125
6.86206411631938e-09 0.03812468400000002
9.66301745089692e-09 0.03845834199999998
1.35544904436625e-08 0.03811063199999998
1.89379376768865e-08 0.03809353800000004
2.635260395597e-08 0.03849479999999983
3.65186072115837e-08 0.03819305500000003
5.03917564698582e-08 0.038114345000000105
6.92325915513291e-08 0.03812869299999999
9.46923587657834e-08 0.0383951629999999
1.28918737807599e-07 0.03813911000000014
1.74684017805032e-07 0.038033816
2.35537959116644e-07 0.03831002399999983
3.15986604299493e-07 0.03814343100000017
4.21696600209618e-07 0.038028103999999896
5.59721892641706e-07 0.03835728500000002
7.3874562785506e-07 0.03809549899999998
9.69324360969487e-07 0.038152076000000035
1.26411380600991e-06 0.03834071299999997
1.63804491880971e-06 0.03814822099999993
2.10840563988732e-06 0.038305016000000025
2.69476674279674e-06 0.03817718299999995
3.41866961453991e-06 0.038325900000000246
4.30296918095021e-06 0.03809706499999965
5.3706962412122e-06 0.038151232000000146
6.64326927078901e-06 0.03830342600000014
8.13784335547696e-06 0.038122492999999924
9.88709805602556e-06 0.03808459899999983
1.20281521761255e-05 0.03833907300000039
1.47341530327602e-05 0.03816602399999969
1.79156650780503e-05 0.03813892100000027
2.20242898514497e-05 0.03817367799999971
2.68047543260882e-05 0.03827105100000017
3.27973416295993e-05 0.038127299000000114
4.05227008831975e-05 0.03807951899999962
5.01026975184434e-05 0.03837055100000031
6.12997085122355e-05 0.03813077499999995
7.45699677137422e-05 0.0381999959999999
9.17017022061586e-05 0.038432021999999844
0.00011234569659176 0.038121188000000306
0.000136153031524938 0.038147997999999905
0.000163130630057216 0.03836920899999985
0.00019297431935108 0.03817919400000003
0.000227114786964317 0.03814104200000035
0.000267053171670834 0.03816337699999961
0.000316424296710577 0.03843961600000023
0.000371877539235228 0.03815689199999994
0.000440672682085001 0.03811004099999993
0.000523293223390466 0.038412491999999965
0.000612493735077883 0.03813831500000031
0.000705855738002306 0.0381470669999997
0.000823534495939674 0.03835152900000027
0.000951259944642357 0.03809297299999992
0.00111313931781828 0.038152567000000026
0.00128131024363845 0.0383201289999997
0.0014610120631098 0.038167910000000305
0.00168404228532276 0.03824905799999989
0.00192629341036281 0.038129094999999946
0.00219171455572043 0.03839504299999996
0.00249726331901649 0.03811958500000001
0.00283752201441264 0.03802891300000022
0.00316645736038432 0.03838063399999969
0.00359125794818523 0.03809925500000011
0.00398350274600544 0.07632810899999987
0.00436598045646989 0.03816130100000015
0.00475694041387166 0.038146086999999884
0.00522709644136177 0.038078084999999984
0.00572498931091858 0.03847313500000027
0.00627777710315237 0.03810603499999976
0.00674576548518528 0.038228665000000106
0.00732540990722792 0.03844500499999981
0.00791532308894061 0.0381391080000002
0.00846611435567918 0.03810979700000017
0.00907103479880841 0.03836221699999953
0.00978175085126489 0.03811837900000015
0.0104222138217045 0.0381273430000002
0.0110438235404184 0.03840652600000016
0.0117617217088208 0.038088893999999485
0.0125904509983101 0.03811119900000026
0.013296552877816 0.03810785100000036
0.0139866481222792 0.038372870999999975
0.0147631632390958 0.03812592299999995
0.0156451855824441 0.038122721999999776
0.0164931014308565 0.03838985199999989
0.0172713580374364 0.038121937999999744
0.0180748165097798 0.038142648
0.0189621675581328 0.03839870500000053
0.0199241675003227 0.03814799799999946
0.0208950340149402 0.038044174000000375
0.0217814597922091 0.03831894300000016
0.0226640405355584 0.038132263999999694
0.0236129335242969 0.038089197000000574
0.024627097411129 0.038172390999999806
0.025692376759561 0.03840975099999966
0.0268118103629917 0.03813874999999989
0.027839265465897 0.03813662100000048
0.0288265074557098 0.038447847999999674
0.0298628497687754 0.03800738999999975
0.0309750398921337 0.03816386800000071
0.0321339617979771 0.03837943999999993
0.0333274610398039 0.03814016599999981
0.0345735863546234 0.038413412999999785
0.0359023753110393 0.03814742000000049
0.037104783475598 0.0383921909999998
0.0381959049223626 0.03815683000000014
0.0393302885346281 0.03806976999999989
0.0406217351060257 0.03837268599999977
0.0420672932380579 0.03813494100000003
0.0435885772672327 0.03818825799999992
0.0450135099160952 0.0384054349999996
0.0464145944969142 0.07628969800000007
0.0478393205483806 0.03836883300000071
0.0489270662026778 0.03809550099999992
0.050122290213251 0.03806195499999987
0.0513468018141435 0.03842114299999988
0.052639714476887 0.03831202100000031
0.0540293385249995 0.038129930999999395
0.0555178822008166 0.03811265900000027
0.0571417400824304 0.03835637500000022
0.0587110562728941 0.03813619399999979
0.0600021337525409 0.03810733300000013
0.0612157672480341 0.038365521000000236
0.0624965540452421 0.03818393899999961
0.0639073662959609 0.038187482999999744
0.0654351004399108 0.038371277000000426
0.0670544761048395 0.03809917400000007
0.0687792207350745 0.03814000099999948
0.0702013056887732 0.03811058100000064
0.0714226108575189 0.0383461469999995
0.0727398380892342 0.038080405999999734
0.0743502696802799 0.038086163000000006
0.0760235795855396 0.038405489000000514
0.0775918331700907 0.038176922999999974
0.0791742469952466 0.03809265000000028
0.0809654510686615 0.03832123199999948
0.0823984443013041 0.03813545800000018
0.0835689296624846 0.038195939999999595
0.0848708654471726 0.03835670200000063
0.0865756125835291 0.07614187300000008
0.0885188587707181 0.03816749499999972
0.0899042262468156 0.03838630200000015
0.0914652042315904 0.03803713699999989
0.0930520568837569 0.03806858300000027
0.0944509676457631 0.038400398999999474
0.0958491407779796 0.03812382300000028
0.0974557242368278 0.0381106520000003
0.0992911043983292 0.07651467899999975
0.101290315635572 0.0381285689999995
0.102638540135011 0.03815572100000075
0.104186662432788 0.03839908799999936
0.10584822000223 0.038135775999999844
0.107380578356983 0.03818778500000075
0.10884683169517 0.03854915699999939
0.110452369912367 0.03815747199999997
0.112294175666088 0.07649736800000007
0.114343116406482 0.03810423699999976
0.115691215965038 0.038130073000000486
0.117247390120232 0.03833021400000014
0.118960934640089 0.03815367099999989
0.120607629278866 0.03813512299999999
0.12215559694105 0.03809618200000031
0.12379928802007 0.07658089699999948
0.125694126916866 0.038092651000000366
0.127299558946261 0.03845951399999947
0.129117625048695 0.03818472200000045
0.130756733890469 0.03813242399999961
0.13230301160191 0.03836320700000062
0.133899100791082 0.038116961999999255
0.135564336234462 0.03816916700000039
0.137342724006872 0.038372739999999794
0.139243811558161 0.07631358999999982
0.141295060980805 0.03812668499999994
0.142731657631076 0.03836730000000088
0.14439320499589 0.03808205200000003
0.146148859463199 0.03811446899999993
0.147913040119952 0.038420783999999486
0.149535420148378 0.03814308299999958
0.151192955431335 0.038123802000001206
0.153085394559064 0.07639736399999997
0.155260478410928 0.0381152079999989
0.156691248650227 0.03810658000000089
0.158378793987981 0.03839471599999911
0.160191978777595 0.03814876900000108
0.161991401182645 0.038144933999999964
0.16363558692424 0.03838986099999886
0.165325922001008 0.03820440500000011
0.167285493675951 0.0765488430000012
0.169549423748684 0.03809670599999926
0.170910703647587 0.038447834999999486
0.172512068980843 0.03841829799999985
0.174427647843709 0.03810527400000119
0.17628009587253 0.03825342100000029
0.177986799318979 0.03814800099999971
0.179797706087607 0.07648202599999898
0.181985689624977 0.03813237600000008
0.183386521558331 0.038435416000000444
0.184995202490995 0.03813657799999959
0.186898678407473 0.03821303800000031
0.188822935302078 0.038358690000000806
0.19057530743286 0.03817796299999898
0.192362851478876 0.07646251500000112
0.194493516518406 0.038111996999999675
0.195986672127442 0.03804771399999929
0.19767729192096 0.03819394599999981
0.199534816926347 0.038384522999999504
0.201476708439809 0.038185833
0.203236854992423 0.038085129000000606
0.204979254337977 0.03832840000000104
0.206990924826101 0.07622722499999846
0.20922928374347 0.0383109440000009
0.210651770497392 0.038090014999999866
0.212277853754363 0.03813871700000071
0.214288770833297 0.03816320899999859
0.216244454868389 0.038394692000000674
0.218035218648554 0.038214022000000014
0.219933813650614 0.038103544000000156
0.222067119400378 0.03838915100000051
0.223867073193343 0.03819393099999857
0.225351442991298 0.03817557100000002
0.227001258654094 0.03848391800000073
0.228967528648827 0.03818292799999945
0.230998824771292 0.038103314000000665
0.233000858199412 0.038407331000000156
0.235044954341688 0.03809192699999997
0.236896814108353 0.03815752899999936
0.238477912582013 0.038163828000000066
0.240117797229796 0.03839951900000038
0.24206403294114 0.03810237999999977
0.244044761486699 0.03815803100000004
0.245987196871156 0.03838166100000073
0.248032187735414 0.03819121299999928
0.250046518479001 0.03827866800000024
0.251882126113735 0.038398955999999984
0.253497772327135 0.03823003399999969
0.255261610023886 0.03816206299999969
0.257167359227242 0.038391600000000636
0.259126316549622 0.03810283500000011
0.261161136547731 0.03811783399999946
0.263238753476297 0.03816705700000078
0.265200732556724 0.03844246499999926
0.267057666153976 0.03811123900000091
0.268776420758435 0.038176731000000075
0.270580518874253 0.03840435299999889
0.272434570092903 0.03818076800000014
0.274380205480169 0.03815677200000067
0.27648838463797 0.03833574599999956
0.278529792591902 0.038193713000000074
0.280458877236379 0.038138715000000545
0.282509396038983 0.038119344000000055
0.28437529259917 0.03833922799999989
0.286121245050009 0.038206581999999045
0.287860755949958 0.03824342000000058
0.289797398481102 0.038446643000000336
0.292016121483601 0.038150012999999205
0.294048066891912 0.03814282899999988
0.295925997459371 0.03834604500000083
0.297993097751483 0.03816239300000035
0.300064738199477 0.0381972949999998
0.301884927644796 0.038457950999999824
0.303539490876809 0.0381524940000002
0.305401804950731 0.03815795899999941
0.307561292621847 0.038190052999999224
0.309659401386037 0.038371793000001375
0.311658297787109 0.03812913299999998
0.313725726006234 0.03812537199999966
0.315784637629917 0.03842827599999943
0.317564068422069 0.038138310000000786
0.319238743475244 0.03817006199999895
0.321192816569345 0.03841718199999988
0.323290400725709 0.03821352000000111
0.325346905632271 0.03818901100000005
0.327432980233854 0.03836712300000045
0.329513695836665 0.038175341999998835
0.331566194273794 0.03815732800000049
0.333328624102087 0.038150363999999826
0.335062880785549 0.038423597999999615
0.337045257182234 0.03811180199999953
0.339092422959386 0.03814910000000005
0.341158543586984 0.038342934000000994
0.343265380906826 0.0382395209999995
0.34530462572257 0.03822218100000008
0.347405243084547 0.03858183700000062
0.349269118866089 0.038099993999999526
0.351081853613621 0.038181362999999635
0.352957449096533 0.03840477900000039
0.354930061089789 0.0381842859999999
0.357078670690948 0.038159986000000146
0.359213458539275 0.03834246299999933
0.361206413846778 0.03835249200000135
0.36329398494767 0.038156266999999744
0.365359502938032 0.0381873989999999
0.367269751212505 0.038400663999999196
0.369057786094802 0.0381665480000013
0.370931258758974 0.03815205699999957
0.37309643334643 0.038422342999998804
0.375245808853372 0.03817701900000081
0.377262476922862 0.03814156099999977
0.379344268349913 0.03810470700000046
0.381559688108843 0.0383989739999997
0.383560880787644 0.03814685400000073
0.385299530711481 0.03814959500000015
0.387115404629711 0.0383586239999989
0.389244058025893 0.0381020809999999
0.391396584323214 0.038129470999999526
0.393485980509949 0.038387225000001024
0.395576858274506 0.03814385599999959
0.397680880052822 0.038200476000000094
0.399771726870473 0.03839647500000076
0.401597367793118 0.03816106899999916
0.403454187906551 0.03827522000000094
0.405446735511313 0.03810640799999909
0.407540883669774 0.03838972099999971
0.409744464476418 0.03815999500000089
0.411860932900406 0.03817847699999888
0.413888810886586 0.03839083500000129
0.416060187356038 0.038156250000000114
0.418023200358616 0.038121557000000195
0.419875938850248 0.03827633399999897
0.421759070179738 0.03820792199999978
0.423827380572144 0.038244520000001
0.426079375475139 0.03843160899999987
0.428186408481547 0.03802448399999925
0.430210082522006 0.03845519999999958
0.432371171631174 0.03835302900000137
0.434552003122713 0.03838975399999889
0.436483926369492 0.038190999000001113
0.438257753856598 0.03818489799999902
0.44023902707738 0.03839088900000043
0.442444288229238 0.03816565400000016
0.444609630762037 0.03826258399999993
0.446742326775237 0.03849349799999935
0.448874556686 0.03817436900000004
0.451019449017331 0.038191222000000025
0.452997953074054 0.038410637000000136
0.454830865075427 0.03818116999999965
0.456805565067779 0.03813986800000002
0.458906210292761 0.038156925000000896
0.461064983485773 0.038412285999999796
0.46324527941888 0.038219198000000176
0.465349720947753 0.038111100000000064
0.467484576215028 0.03840957599999939
0.469599585938008 0.03809084699999943
0.471560041602204 0.038074463000000947
0.473476554257594 0.038441226999999856
0.475434279057785 0.038209719999999336
0.477591787884036 0.03826242500000099
0.479834717057332 0.0381348500000005
0.481932804387263 0.03841043199999916
0.484045061635221 0.03819329899999957
0.486286693937205 0.03818355399999973
0.488424014909434 0.03847455200000027
0.490313994394739 0.03816123100000013
0.49213025316433 0.03815926700000105
0.494222029553183 0.03844582599999846
0.496468955429702 0.03822372300000154
0.498655144193096 0.03819509199999871
0.500787953172741 0.038459366999999745
0.502926298302064 0.03818530700000089
0.505170687482879 0.03824489600000014
0.507137259071336 0.038151039999998915
0.508989668123847 0.03836129200000116
0.511010378215241 0.03800618300000025
0.513155904852954 0.038187148999998755
0.515395333158174 0.03854032400000129
0.517594777671618 0.038184590000000185
0.51966856126109 0.038218564999999316
0.52185228681636 0.03837612899999954
0.523958674688108 0.038132803999999965
0.525953526564801 0.03828942800000057
0.527897514933684 0.03841478899999906
0.529910204591188 0.038200803000000505
0.532127893722837 0.03820015099999985
0.534346083492546 0.03820048800000109
0.53648079939307 0.038395295999999135
0.538651468710091 0.038193173999999885
0.540912719350739 0.0381732010000011
0.542987476098639 0.038366364999998126
0.544857385498024 0.03818267200000136
0.546808238919757 0.03813543600000102
0.549016124941163 0.03844487799999996
0.551228906484527 0.038250117999997
0.553408595315578 0.038194712000002795
0.555568525380914 0.03818455899999762
0.557728960243972 0.038333254000001205
0.560003807265397 0.03816391300000177
0.561979126630692 0.03819374799999764
0.563887494627811 0.03844976299999914
0.565917174070035 0.03814262800000279
0.568100692805363 0.03819359499999919
0.570384434329197 0.03840145099999859
0.572557763524571 0.0381999559999997
0.574676820652477 0.03821835000000107
0.576913322615762 0.038386384999999024
0.579074957857646 0.038187336000000016
0.581062757349835 0.03820401200000134
0.582985969384417 0.03818731499999828
0.585091936909031 0.03844254400000224
0.587370956791903 0.03806227999999834
0.589560634111801 0.038212474000001606
0.59171999209027 0.03823421099999891
0.593934009234678 0.03824088600000053
0.59619196197976 0.038173503999999525
0.598293758717927 0.03839034299999966
0.600180089381217 0.03815967899999961
0.602183469951397 0.038250476000001754
0.604367077445402 0.03840289400000074
0.60663026633137 0.03816701299999892
0.608863755102775 0.038335454999998575
0.611003175018314 0.038039365999999575
0.613207504299033 0.03843392100000287
0.615439876722216 0.03821825500000031
0.617489447610176 0.03819491999999869
0.619455250338828 0.038434925000000675
0.621473282628148 0.03818705299999792
0.623717411627564 0.038228979999999524
0.626006645388495 0.038384136000001234
0.628157852017334 0.038168876000000296
0.630319491500817 0.03820284600000079
0.632605356171679 0.03841906399999928
0.63483870088825 0.03816305899999861
0.636828073671791 0.03812081900000308
0.638730847561536 0.03817886899999934
0.640857369207283 0.038420615999999796
0.64313362904856 0.038420869999999496
0.645414487067372 0.038181220999998544
0.647612934972535 0.03841868700000006
0.64976059540815 0.03816946300000268
0.652046749685444 0.03817618399999745
0.654157504187553 0.03848310100000063
0.65615510839878 0.03817841100000052
0.658203692275099 0.03862858699999805
0.660328723208628 0.03821858900000308
0.662596946902728 0.03843567099999845
0.664852276082714 0.03813858799999892
0.667032159550483 0.03820775700000212
0.669259020616203 0.03846492799999979
0.671530339672798 0.038407511999999144
0.673626139832703 0.03821069800000032
0.675584273286478 0.03841739699999991
0.677626181304701 0.038200065000001615
0.679886293143844 0.038174041999997854
0.682149329014931 0.03844060100000135
0.684379788963068 0.03811933200000084
0.68658664044778 0.03813809699999737
0.688805337113654 0.03822111200000222
0.691084957603968 0.038419053999998454
0.693116565635782 0.0381492080000001
0.695112904260162 0.03830494700000031
0.697225733974311 0.03835933899999944
0.699446954638515 0.038165659000000574
0.701737729031231 0.038120746000000594
0.70395995211547 0.040366698999999784
0.706160773073167 0.038499746999999473
0.708445775761216 0.038186890999998724
0.71065157353853 0.03839556500000185
0.712695254523536 0.03823454099999779
0.714688919184403 0.03823772900000222
0.71684510344445 0.03822724999999849
0.719161372739439 0.038437397999999234
0.721387823918163 0.0381897440000003
0.723580138210924 0.03816806300000053
0.725829969774398 0.03844607099999919
0.728142745068678 0.038226387000001694
0.730352212967673 0.03814598900000021
0.732319568432011 0.038587164999999146
0.734344803039237 0.038288121000000785
0.736542313714405 0.03822804900000065
0.738849209864285 0.03873404899999855
0.741133442816508 0.03820814500000225
0.743312568905192 0.03824033799999782
0.745553230240208 0.03816332399999922
0.747906751794053 0.0384175880000015
0.750040053012344 0.038161341999998655
0.752020895021721 0.03816087600000273
0.754050887274543 0.03842022999999983
0.756326596764844 0.03810114899999917
0.758669786854043 0.03815776000000071
0.760885226915944 0.03841363699999789
0.763069086437882 0.03820267700000102
0.765342564853401 0.03817661200000089
0.767698988635526 0.03834958299999869
0.769800986178518 0.03815068200000127
0.771749319865758 0.03819103500000054
0.773855986605613 0.03813512500000016
0.776135062760805 0.03839600599999926
0.778501212187531 0.038113556999999076
0.780769811960059 0.03815909000000062
0.782916101398839 0.03840177700000069
0.785171823880252 0.03822395099999909
0.787419673886028 0.038186618000001005
0.789554371499122 0.03839413799999747
0.791614710442838 0.038203251000002325
0.79371506932852 0.03817078199999813
0.79598787340902 0.038071665000000365
0.798295339481307 0.03835872200000168
0.800576262296965 0.03811610300000012
0.80283053034957 0.03817533699999842
0.805102218961681 0.03844115600000109
0.807296427155005 0.03811838000000023
0.809335568230103 0.03820705599999741
0.811433072025283 0.038407848000002076
0.813671746604074 0.0381936809999992
0.815923249990768 0.038146053999998486
0.818184169371515 0.0384154030000019
0.820438019838406 0.03817855499999823
0.822721504388981 0.038241964000000905
0.82506885191696 0.03811433799999975
0.827219561583414 0.03835748000000194
0.829256389830122 0.03820384499999818
0.831343749250465 0.03814939100000103
0.83359674636996 0.03839360999999997
0.835939536001061 0.038150490999999676
0.838174943279754 0.03815959499999977
0.840395873303355 0.03843044899999981
0.842705291513653 0.03818489500000055
0.845075798611052 0.03818240700000075
0.847241688325834 0.03842057900000029
0.849220611769794 0.038179416999998494
0.851329056621497 0.03811682399999938
0.853620512699923 0.038232816000000724
0.855958270633453 0.038385713000000266
0.858229835528728 0.03820312299999884
0.860435054823731 0.03814192000000105
0.862736135202325 0.03838905299999951
0.865097103806353 0.038231512999999495
0.867234415979122 0.038134342999999404
0.869260579909351 0.038425012000001146
0.871363762866992 0.03818125700000152
0.873688514819629 0.03816978200000065
0.876053260892404 0.03849842699999684
0.878292575008092 0.03819325800000328
0.88050891887705 0.038167280999999775
0.882821477271166 0.03817799499999808
0.885175157097966 0.03844437000000056
0.887303853002096 0.03817207299999836
0.889308919232449 0.0381592500000032
0.89146925011836 0.038355733999999586
0.893783611213872 0.038162230999997604
0.896160209687869 0.03816837000000106
0.898449968913783 0.03852187400000062
0.900647553354455 0.03815864199999908
0.902943305981956 0.03813411300000169
0.905213270265447 0.03820826799999821
0.907371063054727 0.038457598000000814
0.909473072458102 0.03818658799999852
0.911622712269675 0.038246285999999685
0.913924345203966 0.038408494000002236
0.91625033673442 0.038169323999998284
0.918563405764725 0.038171703999999806
0.920851331281644 0.038397998000000655
0.923144937170255 0.038158162000001994
0.925378523020946 0.038173601999996976
0.927464886312571 0.038403060000000266
0.929602697725611 0.038168311999999815
0.931858591392217 0.038109532
0.934132729279878 0.038264250000001
0.936420040906543 0.03842625700000113
0.938700870085876 0.038202926000000303
0.941026508957897 0.03812569799999821
0.943396035527851 0.03850534700000097
0.945596651724693 0.03815624399999962
0.947674974676467 0.03797928699999886
0.949787742368676 0.03837711400000288
0.952068401640183 0.038191358999998926
0.954432774144409 0.03819104799999806
0.95669004494001 0.038419987000001043
0.95892853926839 0.03811588599999993
0.961251186312949 0.03813310600000008
0.963665812872792 0.03811332000000078
0.965918932951575 0.038462069000001264
0.967943005154524 0.0382030589999971
0.970044209062913 0.038169264000000425
0.972331058856271 0.07652998400000044
0.97472156011338 0.038126980000001254
0.977095395585219 0.03843271899999934
0.979801199018368 0.038137764999998325
0.982178814014765 0.07622255600000116
0.985361751883548 0.038442818000000045
0.98744541701284 0.0763527780000004
0.990000896825137 0.03839036899999826
0.992950838560948 0.038187230000001904
0.996623622633001 0.05437381100000138


==> Images/Results/planesource_timesteptimes_tol_0.001_hfm100.txt <==
t steptime
0.0 0.29578493800000016
4.34690592919527e-12 0.29631234200000023
8.10965789128498e-12 0.295250695
1.41214462263685e-11 0.29532104599999975
2.29150992119039e-11 0.29574637500000023
3.58537232075916e-11 0.29569816999999965
5.48156608057949e-11 0.296057663
8.25223551894409e-11 0.2952121400000003
1.22879573655386e-10 0.29511944099999976
1.81476093779249e-10 0.2953522829999997
2.66278723244695e-10 0.2980163540000005
3.88601096965371e-10 0.29654855999999974
5.64447059026953e-10 0.2965116109999997
8.16364509051123e-10 0.295689007
1.17599074959922e-09 0.2959957950000005
1.68752892023192e-09 0.29534770299999913
2.41247011541999e-09 0.2956870300000016
3.43597084751427e-09 0.2961025409999998
4.87541450348052e-09 0.29529059099999877
6.89183229165408e-09 0.29580313700000005
9.70503747663401e-09 0.29571940299999966
1.36135390632633e-08 0.29569075500000075
1.9020548160128e-08 0.29664094399999996
2.64676693080094e-08 0.29539595500000004
3.66781720519176e-08 0.2951908739999993
5.06120489486965e-08 0.295839710000001
6.95353575889776e-08 0.29503523099999995
9.51065728132585e-08 0.2955276159999993
1.29482776682379e-07 0.29569603400000055
1.75448395999754e-07 0.2958079799999993
2.36568733801309e-07 0.29556757599999983
3.17369563791257e-07 0.29539326200000104
4.2354234779893e-07 0.29547423100000003
5.62171924093601e-07 0.29499012199999974
7.41979470140308e-07 0.2955835760000003
9.73567784464037e-07 0.2952874399999992
1.26964803252038e-06 0.29571644500000005
1.64521661122958e-06 0.29668029100000126
2.11763726361214e-06 0.2954788449999999
2.7065666209074e-06 0.29586030299999955
3.43364064244013e-06 0.2964086720000001
4.32181470466063e-06 0.29723623400000143
5.39422101877395e-06 0.29552571799999683
6.67237270247532e-06 0.29543048700000085
8.17350124355756e-06 0.29542199600000174
9.9186782310284e-06 0.29516925599999766
1.20519158151741e-05 0.2953696380000004
1.46428398892634e-05 0.2955305639999999
1.779426145946e-05 0.29521896400000003
2.16163226119443e-05 0.29563415700000206
2.62580736519026e-05 0.29597969599999985
3.19292047872276e-05 0.29532326100000006
3.87788574482052e-05 0.2950388249999989
4.71566215274645e-05 0.2953019810000015
5.72887826545515e-05 0.2954970699999997
6.97975801376094e-05 0.2952529300000002
8.48710863165296e-05 0.29629602700000035
0.000103235078567501 0.2950426129999997
0.000125802164980065 0.2951209879999972
0.000151505819302963 0.2952777510000004
0.000180269352133934 0.2950153889999996
0.000211579873894044 0.29524022000000016
0.000248176506593161 0.29548983000000106
0.000291104281615711 0.2947065920000007
0.00034134678731048 0.29538969100000045
0.000400447500622617 0.29503750399999973
0.000469939008445836 0.2949826360000003
0.000551001731581535 0.2951502640000001
0.000642484917035127 0.29573360599999887
0.000740053582764758 0.29555177599999993
0.000852700239796339 0.2950175659999985
0.000982626170691953 0.29516363500000153
0.00113159477525526 0.2957918090000007
0.00130402971170811 0.2953438869999978
0.00148528317109551 0.2957593970000012
0.00169218618377714 0.29522645100000133
0.00192927211987507 0.29547223299999814
0.00219586798400431 0.2953839259999995
0.00247891804560699 0.29569718900000197
0.00280263770410313 0.2955411969999986
0.00316570187189612 0.2956555620000003
0.00353421811976253 0.29657977500000143
0.00395363150129862 0.2954585879999989
0.00434539437517878 0.2954876500000019
0.0048309441556628 0.2954970149999987
0.00527584388611979 0.29544716799999904
0.00574758855203521 0.2962972350000008
0.0062951267027538 0.29537630500000134
0.00681503087599852 0.295323947
0.00735805255107756 0.29557123599999713
0.0079465573825631 0.2955898619999999
0.00856417858459563 0.2957747880000028
0.00917852571249375 0.29581123799999887
0.00981226448829418 0.2956013899999981
0.0105219796036449 0.2953913220000004
0.0112205427748531 0.2954789160000004
0.0119345051857707 0.29512166700000364
0.0126664024851025 0.2959033610000006
0.0134459606677933 0.2960058189999941
0.0142696285296167 0.29570133200000015
0.015103846383256 0.29578764000000035
0.015942998683909 0.29516296199999914
0.0168070129034156 0.2955928330000006
0.0177006334722558 0.29541220400000157
0.0186460933815299 0.2958002920000027
0.0196311535049181 0.29585305899999526
0.0206370398594042 0.2958645820000001
0.0216516048425537 0.29560780500000305
0.0226925638322128 0.29624894999999896
0.0237599424080643 0.29596611899999914
0.0248469163552153 0.2963787429999982
0.0259761226544059 0.29517981200000065
0.0271696061971183 0.2955340630000052
0.0284430997226332 0.2968286369999973
0.0297299918364447 0.296239712000002
0.0308634664141138 0.29569163099999685
0.0319325853613569 0.29646054700000235
0.0330576142633337 0.298655986
0.0341703411825577 0.2958991849999961
0.035318092258292 0.29610852100000074
0.0365457785538845 0.2958067460000038
0.0378522904435599 0.2959095309999995
0.0392317045375118 0.2958518049999981
0.0406128609264368 0.2958439840000011
0.0419590251785021 0.2963102630000023
0.0432318285624162 0.29607369299999675
0.04442917323736 0.2953905970000008
0.0456856519846698 0.2957296679999999
0.0470556385012702 0.2953920630000013
0.0484329693578112 0.29596874799999995
0.0498179475647312 0.29588118899999927
0.0512585132734906 0.2954967100000019
0.0527857407482868 0.5907009859999945
0.054424454404322 0.29530801500000337
0.0555881828888677 0.2951651950000027
0.0568953146736749 0.2956672850000004
0.0582985198806202 0.2958070339999992
0.0597842648226141 0.29585507899999897
0.0613225656579213 0.2952532629999993
0.0627535933041908 0.29590125400000034
0.0641705702844519 0.295811362000002
0.0657137380571678 0.5906713109999941
0.0674418741437802 0.29497251100000454
0.0686488794953201 0.2963542150000009
0.0700452996991264 0.2952821059999948
0.071515080710239 0.29575185000000204
0.0730463604262742 0.2956316710000024
0.0746606749792357 0.29561585599999773
0.0762136182181517 0.29611382800000285
0.0777160508785572 0.29560875099999606
0.0793228794649017 0.5912943439999978
0.0811540956276305 0.2954977150000033
0.0823393671176312 0.29577967099999825
0.0836740235813133 0.2952331020000045
0.0852457296319069 0.2961676369999964
0.0870357418852723 0.2952684250000033
0.0887701156215865 0.2949388749999997
0.0903188855355355 0.296337819999998
0.0919286360572096 0.29596421299999776
0.0934249393021791 0.2959766140000042
0.094816476284923 0.2957770769999968
0.0961870683615836 0.29531375300000207
0.097753210939902 0.29592891899999785
0.0995928345010128 0.29597598200000164
0.101448033947939 0.2960748630000012
0.103074811383032 0.29561926199999533
0.104703779296642 0.295823618
0.106333148651434 0.29523575300000005
0.107846914621698 0.2957893670000047
0.10925154878138 0.29608251300000177
0.110781509224217 0.2957160409999986
0.112609816446322 0.29680082699999843
0.114520487241235 0.2954883109999997
0.116216126951427 0.2958068590000025
0.117876083011784 0.29550811499999696
0.119630881310155 0.2951403570000011
0.121237453894103 0.29534376800000217
0.122663677096762 0.29536207700000006
0.124172158580961 0.29511247099999594
0.12601178565432 0.29568291800000424
0.127939374331161 0.2953870469999984
0.129679679140443 0.29565914599999843
0.131395389936089 0.2955671639999977
0.133250825310507 0.3100236140000021
0.134900362935218 0.29605833699999806
0.1363346303656 0.29548896600000063
0.137862137045195 0.29570528600000046
0.139772513737626 0.2952404549999983
0.141676611607249 0.2955680970000003
0.143417336949873 0.2956510819999991
0.145214318778348 0.29601385300000516
0.147151838018773 0.29606554299999743
0.148797302231314 0.2978828170000014
0.150220014168217 0.29446014399999854
0.151811509300058 0.2943114879999982
0.153740486310758 0.2974845330000022
0.155656196689087 0.2966162319999981
0.157470354596551 0.2951126650000049
0.159399533806053 0.2963494279999992
0.161224086918885 0.29799176299999885
0.162772472505357 0.29909548500000227
0.164264425109137 0.29835491800000113
0.166065240722047 0.2992833389999987
0.167969075050453 0.2972890530000001
0.169810653704638 0.2985600299999902
0.171689112004126 0.299285900000001
0.173688311899393 0.29826361300000315
0.175533015234517 0.29618960000000527
0.17706577110585 0.2958719109999919
0.178621260256992 0.2957096790000122
0.180445693196549 0.2962680449999908
0.182350125004951 0.29588634499999955
0.184257919654222 0.295233053000004
0.186233046419145 0.29634207899999865
0.188120621000089 0.29536672199999714
0.189961181884828 0.296059133
0.191579346892858 0.295649159000007
0.193241064255549 0.29565354399998967
0.195011224392872 0.2951221520000047
0.196880104830948 0.2955911340000057
0.198873342449546 0.2952420900000021
0.20084636908715 0.29609049699999446
0.202691745780369 0.2956587139999982
0.204644512424008 0.29648425499999576
0.206451778738887 0.2952487170000069
0.208133252724189 0.2956712139999951
0.209802205296351 0.2962683500000054
0.2116312228231 0.2956178710000046
0.213724166824203 0.29539091699999176
0.215680221843441 0.294913391999998
0.217491989677129 0.2957126080000023
0.219474896417448 0.29564184699999885
0.221548669188431 0.2959452040000059
0.223323939421434 0.29539677399999675
0.224894965081678 0.29540433200000393
0.22663843462137 0.2959346469999957
0.228681988380986 0.2956269149999997
0.230706559412044 0.2959746429999939
0.232649316886239 0.29601564900001165
0.234630226056516 0.29574915799999246
0.236638744135306 0.2952257930000002
0.238427638644116 0.29610753000000045
0.240061773281595 0.29584220399999595
0.241870965117693 0.29583808800001066
0.24382546680204 0.2957321999999891
0.245821780740528 0.2949465380000049
0.247870726358265 0.2958630370000037
0.249836220862245 0.29574195700000416
0.25177750866975 0.2958800679999882
0.253678930303567 0.2959494390000117
0.255477694236501 0.29536315099998944
0.257271563813984 0.2966459379999975
0.259091193169363 0.2955697980000025
0.261067469438902 0.2956973160000018
0.2631769968635 0.29523270500000365
0.265143318927043 0.2963895150000013
0.267076839941856 0.2957055589999982
0.269179528820897 0.2958515920000053
0.271179867273695 0.29544393799999114
0.272916303645867 0.29510847100000603
0.274582885844394 0.295814792999991
0.276544282558592 0.29574037800000497
0.278657295364769 0.2960393679999953
0.280678668606744 0.2951776900000027
0.282685407364919 0.29562216600000113
0.284721566985274 0.29572967600000766
0.286791113575631 0.2957510569999897
0.288595197089046 0.2955011960000036
0.290305175686847 0.29568001399999844
0.29220754307126 0.2955542210000033
0.294227626808635 0.2950738899999976
0.296301006875353 0.29545295600000543
0.298371552112198 0.295768074999998
0.30034322660243 0.2983851190000024
0.302393521559903 0.2971309619999971
0.304360265886537 0.2980650690000033
0.306224453915406 0.2973334059999928
0.308044060460607 0.29707517500000336
0.309911325113599 0.2976306009999945
0.312001659998875 0.2974083350000001
0.314105020335169 0.29774866300000724
0.316093294434776 0.2974251819999978
0.318138958409542 0.29738755799999694
0.32029992983219 0.29747956699999634
0.322284716497101 0.29760257000000934
0.324040901356898 0.2979764259999911
0.325824403681576 0.29797571200001016
0.327877518076593 0.29673946399999807
0.329985922617465 0.29730839900000205
0.332048695119136 0.2975803490000004
0.334094286965258 0.297418119999989
0.33613408303902 0.29735878600000376
0.338311729943386 0.2975217639999954
0.34020122128122 0.29733180400000947
0.341997611675186 0.29813271700000143
0.343887100857897 0.29767570999999293
0.34590588217418 0.2976828970000014
0.348076634917172 0.2968341250000037
0.350164459698638 0.2972259949999909
0.352150836497595 0.29676091600001087
0.354247654336216 0.29754564399999595
0.356372378556437 0.29722929800000486
0.358299645446373 0.298001045999996
0.360091728035415 0.2973769040000036
0.362006961329924 0.29740555600000107
0.364161664061565 0.29883704699999214
0.366271162079283 0.29783447200000523
0.368327946578053 0.29690840399999274
0.370406976208643 0.2975506519999982
0.372517989619797 0.29837690900001235
0.374623231183718 0.2997555579999869
0.376472649512152 0.29672250900000563
0.378327798344665 0.29636799899999744
0.380320313458096 0.29664600099999916
0.382429397813614 0.29638422800000797
0.384599819299382 0.29738401199999487
0.386669070712188 0.29616596799999684
0.388712379133475 0.29593281500000046
0.390885823135723 0.2966635980000092
0.392949621152697 0.2962816590000017
0.394834165900595 0.29630776499999456
0.396679632131738 0.29663091400000496
0.398724195408627 0.29597740899998826
0.400919608508959 0.29644718300001216
0.403014429950435 0.2960509360000003
0.405083104518868 0.29581280799999377
0.407207201845494 0.2960716900000051
0.409383037626696 0.29588657399999363
0.411435030167118 0.29513981099999853
0.413267609745522 0.29674825600000077
0.415178532398457 0.2960338750000062
0.417250806679544 0.2966355239999956
0.419429181114898 0.2963215980000058
0.421596279611817 0.2953826699999951
0.423647548161333 0.29693960000000175
0.425752929919167 0.29596365899999455
0.427973928528127 0.29549941999999874
0.430003610302728 0.2964653070000054
0.431868196181291 0.29546670599999914
0.433757031244033 0.2963501290000039
0.435898103577188 0.2968931229999896
0.438116064388251 0.29527362600001084
0.440219416682384 0.2958593099999973
0.442296287866958 0.2960735319999941
0.444442230546136 0.29567815400000086
0.446689193570307 0.29829899899999646
0.448672758804596 0.2962005440000013
0.450505963737076 0.2962758330000099
0.452490035887652 0.2969264699999883
0.45463240231699 0.2958065870000013
0.456877396212774 0.2961735840000017
0.459030216414356 0.29665417500000046
0.461058161214439 0.29629831700000864
0.463197328820992 0.295628808999993
0.465377021190982 0.2963187010000041
0.46741526532966 0.2970222339999964
0.469332495000312 0.2965573660000018
0.471290690491523 0.29643723399999544
0.473454115204994 0.2953238280000079
0.47565432270756 0.29613119500000096
0.477815617071548 0.29649969999999826
0.479947906076084 0.29633869399999924
0.482091483706315 0.2954217690000007
0.484255780459124 0.2969155819999969
0.486218264644375 0.2957260719999937
0.488171816833784 0.2965513280000067
0.490236059731933 0.29617787600000156
0.492365203544815 0.29574478399999293
0.494555112638119 0.2969988380000075
0.49670592169952 0.2960230439999947
0.498842531270502 0.29556393900000444
0.501050451990789 0.29680294499999604
0.503208364046084 0.2964579930000042
0.505201954606171 0.29630451199999186
0.507128718394321 0.29642403800001205
0.509188309018368 0.2959973819999959
0.511413807776864 0.29640174700000443
0.51357816348406 0.29628882199999396
0.515709021367957 0.29594285800000364
0.517868602237484 0.29571358799999814
0.520077357692235 0.2962389260000009
0.522306389953615 0.2958268149999981
0.524270525994467 0.29676649499999996
0.526200919373467 0.29670447600000216
0.52826521807335 0.29554139200000407
0.530473570469752 0.2967331879999904
0.532712203070464 0.310971686000002
0.534834960709865 0.2953862570000041
0.536975195113843 0.2965148499999941
0.539222488790656 0.2966718830000019
0.541431273821187 0.296494887999998
0.5434287082122 0.2965143360000013
0.545339516620913 0.295380422000008
0.547436886004197 0.2959814009999917
0.549675558807852 0.29663371700000596
0.551876691983908 0.2959356829999962
0.554021335480853 0.29556734199999823
0.556163708198304 0.29569492699999955
0.558422509623488 0.2955482119999999
0.560639631622568 0.29603198200000236
0.562627440386916 0.2957086779999969
0.564582496735209 0.2951114439999998
0.56665633225567 0.29688506000000814
0.568921357471923 0.29628180699999973
0.571173485413383 0.2968898150000001
0.573286405209599 0.2966895559999898
0.575418567841279 0.29587366300000895
0.577676539685502 0.2960927319999911
0.579938025500564 0.2953993910000037
0.581969201398295 0.29584992799999554
0.583881490811482 0.2968245150000115
0.585966301471062 0.29722581899999057
0.588209064912314 0.29605395800000167
0.590501223703411 0.29593888899999854
0.592693334849214 0.2962413099999992
0.594792292641275 0.2962104970000041
0.597000580627895 0.296258593999994
0.599209863073284 0.2968840340000014
0.601301703519646 0.2962474910000026
0.603316891654006 0.2957837510000161
0.605366127529458 0.29586194899999896
0.607577029093361 0.2963510929999984
0.609824049037012 0.29648896799997715
0.612055341159504 0.29669590700001436
0.614250786304881 0.29583734999999933
0.616442021420809 0.2954633669999964
0.618639543116525 0.295151900999997
0.620678338376724 0.29618185699999344
0.622722060585951 0.29585885800000256
0.624859051861933 0.2962936430000127
0.62703921117203 0.29671468499998355
0.629259084106579 0.29621499000000995
0.631458960345719 0.29622918100000106
0.633685868543067 0.29652304399999707
0.635949098432441 0.2963922289999914
0.638154144783277 0.2959345910000195
0.640204998848861 0.29612873799999306
0.642206146202331 0.29649943699999426
0.644345492546394 0.2959206790000053
0.646614203771415 0.2956365059999939
0.648814229350588 0.29530644499999426
0.650979319042597 0.2949185520000128
0.653182336139854 0.2963124320000077
0.655480077986118 0.294448994999982
0.657805922226164 0.29547891699999695
0.659831619479879 0.29584603800000764
0.661790893027416 0.2960500169999989
0.663896995635282 0.29569253700000786
0.66619898615354 0.2956634089999852
0.668499314743936 0.2961365390000026
0.670639251359874 0.2954737520000208
0.672784495968134 0.295706043999985
0.67506518390082 0.2972675150000157
0.677436053490649 0.2970598179999797
0.679539316330765 0.29651269400000047
0.681462878833366 0.2958519000000024
0.683544837943876 0.2960229400000003
0.685827420288357 0.2959014909999951
0.688176682993357 0.2963611480000168
0.690395678034841 0.2956792260000043
0.692507525116133 0.2949529249999898
0.694730728679017 0.2964477440000053
0.697026787353446 0.2958994509999968
0.699195502465936 0.2969028260000073
0.701231560319359 0.29636459399998216
0.70327746984931 0.29574155000000246
0.705507528808827 0.2953686090000076
0.707811100845376 0.2962549089999982
0.710085328529945 0.2955394809999916
0.712300097264215 0.2961896470000056
0.714500476534383 0.2960172479999983
0.716749345654806 0.29574515400000223
0.718852764908637 0.2967923950000113
0.72093263229035 0.29626809799998455
0.723085313435866 0.2958244870000044
0.725290005148934 0.2958630679999885
0.727541167733659 0.29526415800000905
0.729772065104479 0.2955234050000115
0.732022114619832 0.2965140969999993
0.734315489083561 0.29550217499999576
0.736573983607977 0.2952612949999889
0.738666118956533 0.2961742530000038
0.740693856148645 0.2960831320000068
0.742865347777116 0.29589734099999987
0.745150281219463 0.295573945000001
0.747389482777241 0.2958341350000069
0.749586816327154 0.29633249799999817
0.751802501462953 0.2956036530000006
0.754112841029629 0.29632791699998506
0.756481097759213 0.2959351110000057
0.758581997990392 0.2955024979999905
0.760580757447742 0.2959672830000102
0.762692618566482 0.2962524149999979
0.765008839951573 0.29613599600000384
0.767338528199696 0.29587473099999784
0.769528869998851 0.2955871409999986
0.77169844081798 0.2956438619999915
0.773971287806418 0.2961535840000238
0.776359227393238 0.29594951799998626
0.778565240474792 0.2957896180000148
0.7805556541027 0.2960414619999767
0.78262919851267 0.29615277199999923
0.784889047141332 0.29658965900000567
0.787255137461602 0.29521058200000994
0.789531992378326 0.2950738030000082
0.791704272707275 0.29616370999997343
0.793930410593204 0.2959010450000221
0.796278785605795 0.2958643649999999
0.798493776720595 0.2965317419999849
0.800560727359447 0.29572047600001383
0.802634578727322 0.29604185099998404
0.804878120529196 0.29617116400001464
0.807190411535425 0.29650153200000773
0.809475772514238 0.29645826099999795
0.811706848014871 0.2956628369999805
0.813961724442355 0.2958401860000208
0.81628834309206 0.2959380279999948
0.818451132092702 0.29602886300000364
0.820532460659053 0.2957726159999936
0.822672152810757 0.2961195240000052
0.824927773948135 0.2961679439999898
0.827231223195068 0.29639503699999636
0.829464732777508 0.2962125649999905
0.831692037352817 0.2960193780000111
0.833981149719763 0.2959920650000072
0.836343743486963 0.2961188360000051
0.838558318386801 0.2958087840000019
0.840599891495944 0.29745110399997543
0.842714853054319 0.2974233090000098
0.844981394064496 0.29830879700000423
0.847322865929319 0.2959743430000117
0.849593198885464 0.29633394199998975
0.851779363036639 0.29770302299999685
0.854031990969109 0.29684981299999436
0.856399074192897 0.29625449100001333
0.858687641410577 0.2959775690000015
0.860785621989484 0.29592403199998785
0.862842832489097 0.296076625000012
0.865071617304054 0.2965618949999964
0.867414091487773 0.2957602609999981
0.869741805052018 0.29593079800000055
0.871977584111548 0.2965660140000068
0.874184353460478 0.29543972499999427
0.876496871099734 0.29670261499998674
0.878809390100772 0.2962531070000125
0.880973240416077 0.2956176060000075
0.88307095668315 0.2961558679999996
0.885232950443698 0.2965375039999856
0.887541150137742 0.2959044449999908
0.889870398738193 0.29668306000002076
0.892153425995081 0.2956904939999845
0.894415118933985 0.29653416400000765
0.896693337230988 0.2957768480000027
0.898997376072862 0.2962269329999856
0.901160405776552 0.2968747050000218
0.903281596015142 0.29617855499998313
0.905485932929822 0.2963645450000172
0.907753605521051 0.295735073000003
0.910053936686719 0.29623162399997227
0.91232647376526 0.2963119590000076
0.914607801235454 0.2961995219999949
0.91693274043409 0.29651646700000356
0.919261092975441 0.2969292829999972
0.921431526146588 0.2956903400000215
0.923523553040687 0.296310496999979
0.925727780098423 0.29611381500001244
0.928048334909334 0.2961307010000098
0.930334538490779 0.29610116799997854
0.932577798353903 0.2970661210000003
0.934833928882953 0.2955898579999996
0.937170248837339 0.29623339799999826
0.939557274538394 0.2959774740000114
0.941761160088818 0.2968822740000121
0.943852481413397 0.2962528839999834
0.946004894044492 0.29564476699999886
0.948320143527527 0.2963250690000052
0.950675884028418 0.2966595890000008
0.953144368025281 0.2958710789999941
0.955732924865927 0.29631825500001696
0.957899158989547 0.5913981579999756
0.96008645969992 0.29623513500001764
0.962690889159507 0.29552601699998604
0.965684839386756 0.5921352640000066
0.968664307908389 0.2953321210000013
0.970984894782039 0.2960147960000086
0.97381412259834 0.6064676309999868
0.977366270198106 0.2959941409999942
0.979703328035989 0.5920731790000104
0.982766501175266 0.5915140269999881
0.986237925932044 0.29609649200000376
0.98903894594041 0.592108445000008
0.99242693939224 0.2963192210000045
0.995476550971781 0.3936383180000007


==> Images/Results/planesource_timesteptimes_tol_0.001_hfm2.txt <==
t steptime
0.0 0.015286332999999985
6.77635099814546e-12 0.015390085000000026
1.27124402254549e-11 0.015342412
2.15724594354708e-11 0.01531696499999996
3.40493767713663e-11 0.015583751000000035
5.17171206433179e-11 0.015361004000000011
7.6736591022905e-11 0.015323500999999962
1.12212646848701e-10 0.015298886000000012
1.62605747002987e-10 0.015240366000000005
2.3431943589663e-10 0.015275599000000029
3.36501787362109e-10 0.01552430699999996
4.8213533700581e-10 0.015257463999999998
6.89521444755082e-10 0.015578145000000043
9.84305730847072e-10 0.015241764999999963
1.40223837010048e-09 0.015307793000000014
1.99291920786783e-09 0.015331861999999974
2.82484746721816e-09 0.015329675000000043
3.9921839753314e-09 0.015349253999999979
5.62374354080307e-09 0.015293265000000056
7.89486806821629e-09 0.015320822999999928
1.10429877623903e-08 0.015321421000000002
1.53878573746075e-08 0.015534205000000023
2.13576532029359e-08 0.015335835999999992
2.95223264173821e-08 0.015324421999999949
4.06358146280249e-08 0.015339472000000076
5.56888925887068e-08 0.015341422999999965
7.59745580866899e-08 0.015387253999999961
1.03167847399501e-07 0.015321138000000012
1.39421782051726e-07 0.01540834499999999
1.87480664714685e-07 0.015566163000000022
2.50811035618262e-07 0.015284228000000066
3.33749105016356e-07 0.01535946399999999
4.41661187077905e-07 0.015313461999999944
5.81110332878738e-07 0.015271786999999981
7.60017717902596e-07 0.01545317200000007
9.87801081985686e-07 0.015295459999999927
1.27546433993491e-06 0.015402742000000025
1.63560208919676e-06 0.015578650000000027
2.08226988870043e-06 0.015296921000000019
2.63065567303104e-06 0.015381866999999994
3.29646930535038e-06 0.015246694999999977
4.09494566935916e-06 0.015348345000000041
5.0393306533633e-06 0.015300623000000013
6.13868518754823e-06 0.015400882000000005
7.50458157056231e-06 0.015294642999999941
9.26590062149329e-06 0.01565330499999995
1.15418450703804e-05 0.01527267600000004
1.44963522542469e-05 0.015241708999999992
1.8349614575361e-05 0.015317754000000017
2.33260245354369e-05 0.015277885000000047
2.97925827636517e-05 0.015281373999999959
3.75191435071958e-05 0.015367992999999913
4.71852558098463e-05 0.015362448000000084
5.88168679039261e-05 0.01557119600000001
7.26611794681121e-05 0.015266618999999926
8.88951843055774e-05 0.015245678999999956
0.000104186663531825 0.015366713000000143
0.000125185216970175 0.015417516999999936
0.000148145427458086 0.015353857000000026
0.000174287150625415 0.03066946100000001
0.000207853976739777 0.01565443599999994
0.000240052727738236 0.015366581000000101
0.000271741812450752 0.015263003000000053
0.00031150542813297 0.015373915999999932
0.000374670247948926 0.0305938939999999
0.000435589070997467 0.015382172000000027
0.000488528125225518 0.015337257999999965
0.00054065244756029 0.015498149000000128
0.0006032884565828 0.015340570999999859
0.000693408331412829 0.01532401300000008
0.000793040113291745 0.015365446000000116
0.000877271105000753 0.015302710999999913
0.000956323724746663 0.015333677999999962
0.00106871222543208 0.015295645999999996
0.00119602979965639 0.015351805000000107
0.00131409774282368 0.015621716999999924
0.00141635345641522 0.030801459999999947
0.00155156412102601 0.015305922000000027
0.00168950017652512 0.015337908000000011
0.00183128281728852 0.015384650999999971
0.00195815182000909 0.030661645000000126
0.00211814447772985 0.015378685999999808
0.00227695617413261 0.015583140000000162
0.00243908462856125 0.01535637599999995
0.00259222329656215 0.030606563000000087
0.00278549856269039 0.015267881999999844
0.00296419063280101 0.015306840000000044
0.00314266565463181 0.015352623999999926
0.0033258622075539 0.01535003200000018
0.0035691939321727 0.015565635999999827
0.00381538141005103 0.015354309000000121
0.0040166064075228 0.030693099000000057
0.00426181258012486 0.015257292999999894
0.00448646154109253 0.015358076000000054
0.00470931760921437 0.030569346000000053
0.0049517109465829 0.015591498999999898
0.00520699638382743 0.015244953000000061
0.0054632025182034 0.015317915000000015
0.00571635278573445 0.015325457999999959
0.00604072089568817 0.01530329000000008
0.00633189813376816 0.015336754999999869
0.00660759607821156 0.015357899000000064
0.006960238666449 0.015314577000000051
0.00726770402416134 0.015647758999999928
0.00756962859891208 0.015318975999999873
0.0079493036411736 0.015289070000000127
0.00826986074805174 0.015322489999999966
0.00860391710479609 0.015355782999999956
0.00898495802266485 0.015349784000000088
0.00932006546565052 0.015325758999999994
0.00969247898644727 0.01541555799999994
0.0100790355878762 0.015552304999999933
0.0104357028619494 0.015308301000000135
0.0108613338156403 0.01534425699999975
0.0112504669159349 0.015345250000000199
0.0116424612990387 0.015331171000000143
0.012072707537723 0.015298582999999866
0.0124684890627354 0.015371982000000006
0.0129147941896988 0.015294493999999936
0.0133512109109577 0.015548899000000116
0.0137787998917686 0.015297330000000109
0.0142447692485137 0.015357748999999643
0.014680091141098 0.015354074000000217
0.0151712510915898 0.015382361999999983
0.0156390763264257 0.015306359000000214
0.0161147950173349 0.015324425999999836
0.0166167486612009 0.015331181000000083
0.0170943457348339 0.015595554999999983
0.0176166184523169 0.015316299999999838
0.0181102750965292 0.015268339999999991
0.0186561852016817 0.01533884700000021
0.0191774187151279 0.015348104999999723
0.0197187505084109 0.015532158000000074
0.0202728880155908 0.015405196000000121
0.0208183689862262 0.015357045000000014
0.0214054487623186 0.015253411999999855
0.0219620046044518 0.015575442999999911
0.022564269309447 0.015280467000000186
0.0231350623783581 0.015283420999999908
0.0237543093781678 0.015272222000000113
0.024341476950498 0.015286847000000048
0.0249789934163 0.015441972000000082
0.02558365082991 0.015338999999999992
0.0262408554816952 0.015329194999999629
0.0268634690477472 0.015518582000000336
0.0275426430085758 0.015306207000000072
0.0281836905627186 0.015383910999999806
0.0288892573544933 0.015380186999999879
0.0295501387720303 0.015340888999999969
0.0302786246081964 0.015279201000000242
0.0309621053464566 0.015321037000000093
0.0316841099746185 0.015254848999999737
0.0323929714972557 0.01563718600000019
0.0331161908137631 0.01530352399999968
0.0338555321075251 0.015352992000000398
0.0345855673731368 0.015270218999999585
0.0353634811193703 0.015348878000000177
0.0361071184341028 0.015261451000000203
0.0369375988977469 0.015319840999999723
0.0377061695647321 0.015332823000000051
0.0385024070385296 0.015744794000000173
0.0393068647717676 0.015318425999999885
0.0401017763940972 0.015353238999999963
0.0409595429622531 0.01530377000000005
0.0417729249477209 0.015251408999999772
0.0426253312157909 0.01538962200000027
0.0434764856438456 0.015266926999999875
0.0443195164864767 0.015318633000000137
0.0452343578838244 0.015628854000000025
0.0461010805517329 0.015344778999999864
0.046985847877646 0.015272069999999971
0.04790508918374 0.015492717999999961
0.0487965005531723 0.015341811000000316
0.0497282397828591 0.015306989999999576
0.050664420606541 0.015373292000000038
0.0515855797139511 0.015541724000000201
0.0525593824660293 0.015594242000000147
0.0535218584961684 0.015258900999999714
0.0544739304141781 0.01529782699999993
0.0554779026297836 0.015302238000000301
0.0564734707395896 0.01538258300000006
0.0574564919000333 0.015250150999999601
0.058480036407754 0.015281613000000416
0.0595156810747999 0.015325752999999942
0.060531698797974 0.015580635999999704
0.0615706959626505 0.015331038000000241
0.0626573342123373 0.015410228999999998
0.0637133881775959 0.015584097999999713
0.0647718732211714 0.01530027200000017
0.0658791677625867 0.015292077999999876
0.066988083412861 0.015322207000000088
0.06808032760882 0.015486344000000152
0.0691864947135094 0.015332315999999846
0.0703507507526321 0.01560240100000021
0.0714991152995793 0.01529171699999976
0.0726347366173121 0.01538194000000015
0.0737831664864906 0.015310287999999783
0.0749800260761438 0.015328962999999973
0.0761806973450884 0.0153399740000002
0.0773656421552288 0.015277338999999834
0.0785537690225881 0.01525984299999994
0.0797701308558153 0.015577486000000196
0.0810416481809725 0.015288976999999981
0.0822903837893001 0.01531352400000019
0.0835005935252616 0.015359239999999996
0.0847432004104328 0.015308998000000074
0.0860133826426798 0.01533770199999962
0.0873335310857083 0.015351608000000017
0.0886479435792964 0.015338520000000244
0.0898926086577317 0.015579612999999881
0.0911282166806736 0.015295931999999901
0.0924237525378819 0.015365556000000336
0.0937706641503838 0.015329798999999866
0.0951627594107144 0.015304162999999704
0.0965430732806164 0.015302233000000331
0.0978194669290703 0.015258894000000023
0.099071217366659 0.015310606999999976
0.100379359632694 0.015588160999999712
0.101743574321512 0.015375494000000156
0.103145583288538 0.015374366000000084
0.104598460432679 0.015325558999999878
0.106036115858935 0.015314839000000191
0.107350819051899 0.015404800999999857
0.10863553187499 0.015306836000000157
0.109976966364425 0.015283429999999765
0.111371348995895 0.01574857800000018
0.112786341661571 0.015337410999999967
0.114233741685134 0.015264734000000058
0.115737941849735 0.015333269000000094
0.117224197024227 0.015388012999999923
0.118593295623589 0.015243565000000014
0.119927323538578 0.015341052999999771
0.121311685469278 0.015364751999999982
0.122747868124439 0.015578470999999983
0.124196812695004 0.015310390000000229
0.125656315197761 0.0153541279999998
0.127147090062595 0.015341865999999982
0.12868566044651 0.015341481000000101
0.130266167164459 0.015357895000000177
0.131727699252485 0.015377894999999864
0.133117023740126 0.015333207000000293
0.134533486330957 0.01562614099999937
0.136016140375051 0.015383770000000574
0.137527117082832 0.015349724000000009
0.139031847387687 0.015382601999999856
0.140534502424683 0.01531596899999954
0.142054281806928 0.015345769000000509
0.143604073626855 0.015339788999999548
0.145189987674146 0.015395685000000547
0.14682106959696 0.015546660000000045
0.148424730863895 0.015322045999999645
0.149930315123308 0.015356602999999858
0.151400109490272 0.015276495000000168
0.152918316807915 0.01531118900000017
0.154507388785018 0.015370904000000074
0.156128457031731 0.015243526999999979
0.157740042731905 0.015278722999999772
0.159331405541436 0.015337547999999757
0.160918444474917 0.015622793000000357
0.162522300246759 0.015318917000000098
0.164153078402187 0.015357303000000044
0.165811946411489 0.015307599999999866
0.167503153440763 0.015261491999999599
0.169244781275506 0.015349392000000073
0.170948187682036 0.015310464999999773
0.172600126600348 0.015434322000000833
0.174217848485045 0.01556883899999928
0.175789440900503 0.0153465559999999
0.177398095425434 0.015251075000000114
0.179126289166481 0.015354810000000718
0.180905341762487 0.015375170999999632
0.182653443499353 0.015313895000000244
0.184408010585643 0.015304898999999317
0.186137540231033 0.015352688000000114
0.187820872016595 0.015635054000000537
0.189470025487777 0.01534591999999968
0.191118157482362 0.015332339000000417
0.192796660694204 0.01527573599999954
0.194515938030113 0.015307475000000181
0.196269782017437 0.015312089000000029
0.198047887269554 0.015383855999999696
0.199836360357682 0.015462184000000434
0.201615945597368 0.015627145999999925
0.203365736244495 0.015378325999999554
0.205072987559945 0.015279044000000574
0.206745930565492 0.015310073999999396
0.208413611413211 0.015358919000000526
0.210106586164298 0.015292198000000035
0.211838560664189 0.015363466000000159
0.213608362614882 0.015363113999999456
0.215410391029701 0.015603988999999707
0.217236044117588 0.01539004300000002
0.219071286750982 0.01525975400000057
0.220894824263748 0.015340014999999596
0.222678332656077 0.015440878000000602
0.224398794199764 0.015355880999999627
0.226062402060359 0.01524281599999977
0.227710430409586 0.015299299000000488
0.229389436174075 0.015640536999999455
0.231119836597832 0.015331665000000605
0.232900985325205 0.015398899000000021
0.234732066943074 0.015276509999999632
0.236615715851403 0.015337868000000476
0.238434698820029 0.015290235999999346
0.240194871748902 0.01536111600000023
0.241960340927115 0.015355485999999807
0.243790444825902 0.015559085000000472
0.245720323605744 0.015410312999999398
0.247664158047383 0.01530251600000021
0.249470475296518 0.01535104399999998
0.251202505518434 0.015369103000000273
0.25286915732414 0.015312392999999425
0.254516352095759 0.015297301000000374
0.256189604093072 0.015302893000000317
0.257908178518615 0.015327405999999932
0.259672920663586 0.015624279999999935
0.261485561200614 0.015299672999999459
0.263352573498482 0.015336621000000328
0.265288118537296 0.015308244999999943
0.267122001999106 0.015269602000000049
0.268861731368242 0.015254140999999777
0.270597446039974 0.015311407000000443
0.272417539948028 0.015270602000000189
0.274355310527504 0.015547749999999638
0.276396984362937 0.015243494999999996
0.278504030338681 0.015342768000000007
0.280576842428144 0.015402746000000356
0.282394608068453 0.015368174999999873
0.284097084637389 0.015340168999999904
0.285810365695208 0.015294156999999586
0.287607089640801 0.015307474000000099
0.289478966019605 0.015603072000000218
0.291418822303929 0.01531076599999981
0.29331831545116 0.015312126000000426
0.295041268368938 0.015284294999999837
0.296705837988205 0.015332650999999586
0.298440968191577 0.015352856000000692
0.300283281196353 0.015385514999999295
0.30219042891541 0.01531224100000017
0.304126315840792 0.015524283000000416
0.306084421758243 0.015299816999999827
0.308080304924602 0.015334788999999738
0.310154099143213 0.015287818000000009
0.312191918341474 0.015343334999999847
0.314110578142543 0.015321877999999955
0.31586052449733 0.015283199000000636
0.317481257789793 0.015337707999999672
0.319106864997936 0.015553933999999714
0.320830186882143 0.015251638000000511
0.32263448047233 0.015311345999999837
0.324485084913886 0.015297623000000371
0.326388429274042 0.015413999999999817
0.328363904310599 0.015282271000000236
0.330408906191999 0.015326352999999848
0.332301120206158 0.015368089999999945
0.334051235767059 0.015623688999999885
0.335806799861871 0.015219821999999716
0.337705901610878 0.015297818000000518
0.339789244869002 0.015276406999999992
0.341760724820286 0.015386023999999665
0.343677818683208 0.01536710199999991
0.34560147077159 0.015275775000000102
0.347517778447709 0.015320766000000319
0.349415291423471 0.015494174999999721
0.351301696313032 0.015271949999999812
0.353185163008737 0.015333549000000168
0.355069582534843 0.015356811000000192
0.356957006642599 0.015360346999999663
0.35884869761019 0.015368914999999816
0.360744938234801 0.01532460800000024
0.362645144447151 0.01531306900000029
0.364548267907783 0.015331103999999485
0.366453150013503 0.015581975999999997
0.368358781836666 0.015335592000000453
0.370264506665881 0.015313903000000018
0.372170155989488 0.015261650000000238
0.374076092123323 0.015381190999999461
0.375983149187471 0.015362215999999762
0.377892494476831 0.015356499000000134
0.379805455590542 0.015388766000000054
0.38172336227969 0.015568673999999838
0.383647435642024 0.015298100000000758
0.385578732832743 0.015374044999999725
0.387518135930783 0.015322813000000046
0.389466364121232 0.015334692999999788
0.391423986059994 0.015379948999999726
0.393391408710701 0.01529932700000014
0.395368816305905 0.0153265290000002
0.39735602799483 0.015611579999999847
0.399352240249081 0.01527490099999973
0.401355636671161 0.015292596000000103
0.403362921244798 0.01537725300000048
0.40536901698654 0.015388730999999822
0.407367465297926 0.015405088999999705
0.409352173388152 0.015275113000000395
0.41132042157924 0.015365334000000175
0.413275327175062 0.01552278600000001
0.415225107688247 0.01531338499999979
0.417178622650793 0.015330137000000299
0.41914017468402 0.015382188999999435
0.421107534232035 0.015327805000000083
0.423034501318332 0.015231065000000044
0.424922356894978 0.01532615100000001
0.426821694409934 0.01534356300000006
0.428750801345031 0.01556623499999965
0.430698199154276 0.015388059000000176
0.432655116931906 0.015271753000000388
0.434619337938311 0.015306964999999728
0.436586834065735 0.015385261000000483
0.438551794350986 0.015433857999999745
0.44050978366277 0.015332068999999393
0.44245893443848 0.015346791000000692
0.444400056401265 0.015609507999999828
0.446336263034087 0.015272547999999553
0.448271953071736 0.015296979000000377
0.450211497324089 0.015304485999999784
0.452158278934678 0.015325794999999864
0.454114368859379 0.015267535000000443
0.45608064356326 0.015278998999999516
0.458057033631254 0.015362454999999997
0.46004273657796 0.015605040000000514
0.462036362523212 0.01530272900000007
0.464036030952181 0.01529154999999971
0.466039454953992 0.01540354100000041
0.468044069940293 0.015300187999999437
0.470047277348224 0.015230073000000566
0.472046851072235 0.015287973999999593
0.474041467547496 0.015292196999999952
0.476031184126995 0.015354751000000277
0.478017601188025 0.015509612999999867
0.480003528090647 0.015256254999999719
0.481992231961447 0.015399412999999917
0.483986586449008 0.015260682000000081
0.485988448982163 0.015243948000000174
0.487998396750502 0.015302034000000297
0.490015750440741 0.01526459199999941
0.492038767367425 0.015359555000000746
0.494064968886989 0.015593443999999401
0.496091648653239 0.015257747000000599
0.49811656501589 0.015315194999999449
0.500138626268399 0.015333634000000096
0.502158178222198 0.015332834000000517
0.504129234100274 0.01536703299999953
0.506057892794876 0.015340306999999775
0.508002814928396 0.015301123000000416
0.509983318187682 0.015556422999999597
0.511982640484257 0.015300539000000057
0.513988660151943 0.015342664000000283
0.515999123536098 0.015267441999999853
0.518010653197483 0.015280614999999997
0.52001786051257 0.015369148999999638
0.522017061277219 0.015331070000000224
0.524007701648908 0.015336764999999808
0.525991950962388 0.01559022800000065
0.527973689971022 0.015232424999999772
0.529957268160051 0.015334559000000247
0.53194642708898 0.015329987999999517
0.5339437434738 0.01529493500000001
0.535950581287619 0.015248730000000599
0.537967289496401 0.01535099199999923
0.539993419608492 0.015334023000000307
0.542027881600513 0.015673073000000315
0.544069045107523 0.01523964099999997
0.546114823609459 0.0152892919999994
0.548162797073033 0.015302426000000757
0.550210440820195 0.015335612999999526
0.552255509880714 0.01534896500000027
0.554296548654522 0.015314093999999834
0.556333363560322 0.015240877000000097
0.55836719887548 0.015568486999999465
0.560400420510841 0.015271293000000519
0.562435760388816 0.015517052999999947
0.564475435104245 0.015393659999999976
0.566520513854644 0.01529342999999983
0.568570747427682 0.015284272000000598
0.570624846881387 0.015381185999999936
0.572681059517673 0.015291963999999325
0.574737828622873 0.01563861099999997
0.576794290446114 0.015351755000000189
0.578820485926297 0.015332255000000572
0.580786652100774 0.015246741999999536
0.5827555705245 0.015307489999999646
0.584763559796476 0.015359643000000034
0.586797212485409 0.015325419999999923
0.588838270523047 0.015376827000000759
0.590882961938133 0.015360411999999712
0.592929881209601 0.015583975000000194
0.594974415442963 0.015364132999999391
0.597012222426712 0.015297394000000075
0.599041892438758 0.015293070000000242
0.601064914499747 0.01529396599999977
0.603084651775289 0.015356742999999895
0.605105155807276 0.015319209000000278
0.607130132278455 0.015293051000000446
0.60916231614472 0.015572964999999606
0.611203305783134 0.0152958700000001
0.613253677450826 0.015393161999999627
0.61531316926497 0.015356795000000645
0.617380828524361 0.015332173000000004
0.619455113997168 0.015297466999999898
0.62153399255234 0.015342150000000387
0.623615090854726 0.015326725999999624
0.625695967417953 0.015595512999999173
0.627774536202544 0.015269017000001384
0.629849576978703 0.015275783999999959
0.63192113686246 0.015286085999999699
0.633990567024717 0.015354026999998993
0.636060060742354 0.015280417000001378
0.638131835092244 0.015306522999999572
0.640207328720912 0.015301176999999555
0.642286788286333 0.015572237000000655
0.6443694016046 0.015359839000000264
0.646453865041604 0.01531425999999847
0.648539076188933 0.015354062000000113
0.650576341674821 0.015257021000000037
0.652566585622004 0.015357138000000603
0.654571679431941 0.015281920999999699
0.656616002886868 0.015334492000000921
0.658681460484574 0.015610334999999864
0.660752110310896 0.01537238999999957
0.662825568172516 0.01534329799999945
0.664900516464623 0.01534821300000111
0.666972707136767 0.01535972399999963
0.669038505096379 0.015416254999999879
0.671097158005252 0.01531136100000019
0.673150516181332 0.0153599609999997
0.67520189786941 0.015597554999999375
0.677254971560579 0.015345720000000895
0.67931292049736 0.01529121299999936
0.681377997337987 0.015314580000000078
0.683451428322637 0.015322641000000914
0.685533510798299 0.015304959999999923
0.687623756835615 0.015337916000000007
0.689721018089055 0.01528137799999918
0.691823600142941 0.0155097590000004
0.693929413128135 0.015355141000000572
0.696036215134902 0.015335416999999296
0.698141979903291 0.015407982999999348
0.700245345939893 0.015297959999999833
0.702345996588662 0.015267799000000082
0.704444756470534 0.01536345300000086
0.706543265684935 0.01536569299999968
0.708643312712315 0.015300067000000084
0.710746127086149 0.01565392400000043
0.712851980005517 0.015348932000000204
0.71496027578514 0.015329690999999812
0.717070048833449 0.015295842000000448
0.719138076890668 0.015354440999999497
0.721153644869113 0.015360473999999513
0.723179365770893 0.015344853000000214
0.725245639049704 0.015330775000000685
0.727335640207794 0.015702515999999278
0.72943069446488 0.015358593000000198
0.731527566164244 0.01530245999999913
0.733626086889365 0.015284920000000923
0.735722866194638 0.015371994999998861
0.737814290287663 0.015315690000001325
0.739899364530517 0.01532446999999948
0.741979700933237 0.015338974000000505
0.744058335960219 0.015590644999999625
0.746138607072493 0.015289079000000427
0.748223398992989 0.015249851000000092
0.750314760393747 0.015301383999998919
0.752413803824515 0.01529046799999989
0.754520765441968 0.015321383999999938
0.75663512030798 0.015331515999999823
0.758755706148236 0.015330192000000409
0.760880863458206 0.015531565999999941
0.763008630565651 0.015379342000001017
0.765137030974105 0.015290733999998807
0.767264448877348 0.01536874800000021
0.769390009340799 0.015444031000001246
0.77151380242485 0.015375895999998335
0.773636792429313 0.01529308000000107
0.775760383257827 0.015347858000000159
0.777885810934178 0.015583801000000008
0.780013660315273 0.015396816999999174
0.78214374991856 0.015319676000000726
0.784275421260682 0.015287615000000088
0.78634560531046 0.015359020000000001
0.788377363024757 0.015360460000000131
0.790433920402431 0.015281445999999477
0.792531102963597 0.01526906299999986
0.794645751244019 0.015564191999999366
0.796762444631252 0.01538683800000129
0.798880417686165 0.015695549000000142
0.800999593311465 0.015341555999999201
0.803116563800127 0.01538978900000032
0.80522830735828 0.015361519000000712
0.807334564749315 0.015407565999998596
0.809437385584103 0.015364941000001409
0.811539808656424 0.015582376999999425
0.813644831880437 0.015331392000000221
0.815754849220757 0.01535334199999916
0.817871424766387 0.015300757000000331
0.819995261799936 0.015292052999999584
0.822126268410102 0.015324282999999994
0.824263665601549 0.015399674000001085
0.826406124315147 0.015309531999999848
0.828551948291458 0.01561165000000031
0.830699328834281 0.015389109999999206
0.832846673396561 0.015320749000000689
0.834992951095636 0.015313563999999502
0.837137931866279 0.015296752999999441
0.839282180794725 0.015328781000000902
0.841426754531594 0.0153283119999994
0.843572707538661 0.01537815000000009
0.845720645143584 0.015395385999999789
0.847870552642191 0.01556720399999989
0.850021973773309 0.015371988000000059
0.852088851915436 0.01532695200000056
0.854133209150998 0.015315918999998956
0.85622040914995 0.015424711000001423
0.858348424771116 0.015370553999998648
0.860486225089342 0.015306078000000056
0.862622420077175 0.015370882000000918
0.864759517373638 0.015561980999999392
0.866897544819162 0.015354672000000846
0.869032733092869 0.015340281999998595
0.871162500405361 0.01527223900000152
0.87328740121729 0.015314992999998722
0.875410048205182 0.015250145000001325
0.877533563906358 0.01529298599999862
0.879660654603679 0.015476975000000337
0.88179326028207 0.015697547000000256
0.883932485305987 0.015339744000000266
0.88607862939952 0.015328241999998937
0.888231263346713 0.015251941000000713
0.890389346212023 0.015353400000000406
0.892551395295011 0.015408108999999115
0.894715723271103 0.015299659000000077
0.896880742930316 0.015331384999999642
0.899045297430099 0.015601185000001294
0.901208916654085 0.015316358999999835
0.903371874734022 0.015371030999999036
0.905534979779661 0.015411738000000952
0.907699160277008 0.01527154699999933
0.909865042143221 0.01537559299999991
0.91203273401689 0.015423430000000238
0.914188991561486 0.015384763000000135
0.916269720411637 0.015590411999999887
0.918337314480122 0.01527801800000006
0.920448187987841 0.015375614999999954
0.922595584468631 0.01532459100000061
0.924750420173174 0.01538823899999997
0.926903119158039 0.015319736000000361
0.929056380734291 0.015357601999999915
0.931210392205388 0.015284324999999654
0.933361879028791 0.015596101999999945
0.935508714157932 0.015364615999999387
0.937651668949883 0.015306945000000738
0.939793314122218 0.015377130999999267
0.941936512204998 0.015280608999999501
0.944083588410857 0.015274897000001175
0.946236094622845 0.015432019000000352
0.948394814941644 0.015391744999998735
0.950559820183094 0.015590307000000081
0.952730542669753 0.015454316000001356
0.954905897232915 0.015314463999999361
0.957084468754799 0.015355610000000297
0.959264767729635 0.015391279999999341
0.961445527071054 0.015409380999999556
0.963625972238288 0.015319517000000005
0.965805964042334 0.015314228000001151
0.967985930081946 0.015531454999999639
0.970166586776205 0.015331875999999411
0.972348571047839 0.015260528000000662
0.974532166444212 0.015326369000000284
0.976717098635819 0.015375912999999741
0.978817130043489 0.015317216999999772
0.980893995824426 0.015359207999999569
0.983014744123908 0.015349100999999976
0.985177848159551 0.015301555000000633
0.987350135160976 0.015589940999999996
0.989518603847698 0.0153593910000005
0.991686657078583 0.015296439000000106
0.993856065147496 0.015355032999998741
0.996023855425514 0.024125045999999983


==> Images/Results/planesource_timesteptimes_tol_0.001_hfm20.txt <==
t steptime
0.0 0.06715550400000003
4.34195796501741e-12 0.06679391800000001
8.10309069448798e-12 0.06712767799999986
1.4109450767106e-11 0.06688954100000011
2.28947217429706e-11 0.06710500999999991
3.58205047980813e-11 0.06706495600000006
5.47633303105343e-11 0.06682783999999997
8.24419106400578e-11 0.06717552900000001
1.2275807233463e-10 0.06681099000000001
1.81294936111203e-10 0.06705938200000006
2.66011240038268e-10 0.06679830599999992
3.88209162407628e-10 0.06714103299999996
5.63876352843755e-10 0.06683105900000008
8.15537915744066e-10 0.06705497199999999
1.1747992026608e-09 0.06677174200000002
1.6858187612015e-09 0.06703964299999998
2.4100257255543e-09 0.06687723499999998
3.43249090436788e-09 0.067066866
4.87047969296184e-09 0.06709137300000023
6.88486164159112e-09 0.06686955599999989
9.69522964055446e-09 0.06702481100000002
1.35997938408093e-08 0.0668517689999999
1.90013622615193e-08 0.06710003900000006
2.64409988263394e-08 0.06683977399999996
3.66412522799041e-08 0.06699357799999994
5.05611600643605e-08 0.066777219
6.94655223643385e-08 0.06707566499999995
9.50111699435993e-08 0.06679743699999996
1.29353050727905e-07 0.06707033400000029
1.75272842507308e-07 0.06704288999999974
2.36332336286563e-07 0.06713715699999989
3.17052858436205e-07 0.06683053800000005
4.23120292690719e-07 0.06700965100000023
5.61612553600653e-07 0.06703828400000011
7.41242322905968e-07 0.06728488499999985
9.72602107179131e-07 0.06707877500000015
1.26839078319029e-06 0.06670261599999971
1.64359031757157e-06 0.0670028140000003
2.11554783738784e-06 0.06682147099999991
2.70390129063422e-06 0.067017345
3.43026624852093e-06 0.06678977999999969
4.31757670622159e-06 0.06703718700000039
5.38894369444121e-06 0.06681249199999995
6.66586119307589e-06 0.06702778199999981
8.16554629187741e-06 0.06685349100000026
9.9207124088688e-06 0.0671001109999998
1.20598179607691e-05 0.06712334799999997
1.46685749508854e-05 0.06686418900000035
1.78707501923932e-05 0.06707932999999944
2.17672099779966e-05 0.06676892399999979
2.64352817298356e-05 0.06711291600000013
3.23272775569007e-05 0.06679960499999993
3.93963913843038e-05 0.0669728850000002
4.84010620343821e-05 0.06677643400000033
5.87744428967686e-05 0.06706305999999973
7.20676922422142e-05 0.06673636300000041
8.91955073322341e-05 0.06706080399999959
0.000109400688027104 0.06693501300000015
0.000132804232631077 0.06703015799999967
0.000159405916546253 0.06686375000000044
0.000188951551973793 0.06712550800000017
0.000221865463771963 0.06703461999999938
0.000261235181426135 0.06678144800000041
0.000306969449764131 0.06735130000000034
0.00036091235873921 0.06680326099999956
0.000425728250068893 0.06705915299999976
0.000503004417810262 0.0668248939999998
0.000589980414328922 0.06704452100000058
0.000683003462544404 0.06673123599999986
0.000788066865788015 0.06705017099999999
0.000907476191841888 0.06675293899999968
0.00104527058684081 0.06701470000000054
0.00120749180069802 0.06682127900000001
0.00138183377911665 0.06706153000000015
0.00157714166896716 0.06695501399999948
0.00179848046892603 0.06687351400000008
0.00205406196244944 0.06713688800000028
0.0023173755529622 0.06693362599999997
0.00261968793492253 0.06702978299999973
0.00296020258272107 0.06690307299999976
0.00331972869823109 0.06696329000000034
0.00367805255011534 0.06678753699999973
0.0041142320418848 0.06705852300000004
0.00453108838195571 0.0667397670000005
0.0049474342938626 0.06713042300000005
0.0054714998181597 0.06686105299999934
0.00592100418390454 0.06701131199999999
0.00642276879204315 0.06684718900000064
0.00703505264579167 0.06708000799999958
0.00754804444835124 0.06708671700000046
0.00809367734847432 0.0668422719999997
0.00880147360130822 0.06707755700000018
0.00942262848188504 0.06685379199999986
0.0100048849272748 0.06706564300000029
0.010681622790592 0.06684759299999943
0.0114866596164475 0.06714682100000058
0.0121943410946434 0.0668050899999999
0.01287095222102 0.06702940399999946
0.0136178755543643 0.06679924400000026
0.0144565015663172 0.06712834999999995
0.0153251014957965 0.06684456099999991
0.0161474639128931 0.06708221099999978
0.0169590649308263 0.06701305900000065
0.0178177078809804 0.0667759409999995
0.0187332625786781 0.0670692310000005
0.0196977910177662 0.06678824900000002
0.0206821243351827 0.06708460900000013
0.0216737633528294 0.06674783899999959
0.0226817340075622 0.06718366299999978
0.023696991608743 0.06680346499999956
0.024740621465307 0.06712975599999993
0.0258195542521858 0.06678934000000147
0.0269314820257667 0.0670140159999999
0.0280740399996351 0.06690889499999919
0.0292479263167682 0.06711524400000002
0.0304564377120525 0.06691181899999954
0.031705593035324 0.06721431300000091
0.0329875249577183 0.06716139799999965
0.0343137883572718 0.06681538099999962
0.0356973606383758 0.0670202530000008
0.0369586968128471 0.06683332899999961
0.0381505733857238 0.0671289030000004
0.0393302526624332 0.06679416199999899
0.0405517351656001 0.06711014600000098
0.0418303404896449 0.06687285499999973
0.0431573722226012 0.06707361499999998
0.0445316340010329 0.06686102799999993
0.0459641823313521 0.06710693199999973
0.0474820929640955 0.06685287100000004
0.0489569947428323 0.06707055100000048
0.0502782558490325 0.06698826000000047
0.0515260145960591 0.06678539899999869
0.0528563762021756 0.06702127199999985
0.0543197693132082 0.0667964430000012
0.0557564916389576 0.06702683099999973
0.0571904058679882 0.06679428600000037
0.058684481360459 0.06701947799999886
0.0602610376819449 0.06683223000000105
0.0619450446772684 0.06714886600000014
0.0634630374261225 0.0668393269999985
0.0647387498166908 0.06700503400000102
0.0659885321546818 0.06680835000000052
0.0674384126039819 0.06712029999999913
0.069127736230746 0.06678407799999952
0.0707006219320139 0.06707051300000089
0.0721983597763368 0.06718238899999918
0.0737700496833731 0.13379915500000017
0.075513695504617 0.0668357970000013
0.0768081976549945 0.06704882199999851
0.0782348667348441 0.06702589900000078
0.0797222200567243 0.06709106299999945
0.0812830115638283 0.06684865100000081
0.0829330022814382 0.06712592999999956
0.0845449616254385 0.06683351500000079
0.0860871301675321 0.06711148499999986
0.08768340568247 0.13422421099999937
0.0894406002090501 0.06705080899999949
0.09088209711961 0.06723207000000109
0.0924960353977509 0.06702093200000014
0.0940204972880661 0.0671473229999986
0.095516195604038 0.06711302900000149
0.0971262454734781 0.06678188799999951
0.0988441874181448 0.06712196500000012
0.100493069411467 0.06677232999999916
0.102119097124554 0.06712482700000066
0.103853320232902 0.13382305100000025
0.10578672981775 0.06701852800000019
0.107169982066156 0.06720206600000012
0.108735597302918 0.0669156959999988
0.110377515448826 0.06705275400000055
0.112095198875102 0.06709432699999951
0.113762155526869 0.06680268900000108
0.115364090973703 0.06718657499999914
0.117050816565915 0.13371755100000016
0.11893522321193 0.06682486599999926
0.120582530374666 0.06707943900000046
0.122392040813341 0.06708184100000025
0.123984533722376 0.06708923799999944
0.125489779791686 0.0669252310000008
0.127169230525121 0.06712146099999927
0.128882845612992 0.06677615999999986
0.130603625768536 0.06715167599999994
0.13239703761053 0.06714779600000043
0.134336551299468 0.1338197730000008
0.136443564395821 0.06677668599999897
0.137799998495271 0.06711033600000071
0.13933444129464 0.06671191699999923
0.141162221909146 0.06709220200000132
0.142941296031281 0.06681497599999986
0.144611218857943 0.06707792099999921
0.14637447105481 0.13388255599999965
0.148449288507673 0.06679824899999964
0.149915528820075 0.06721552300000155
0.151606866882396 0.066837185999999
0.153397513538182 0.06704664999999999
0.155192198962506 0.06708988499999968
0.156834260025977 0.06678739500000042
0.158510959653581 0.06707215399999988
0.160438387285808 0.13384221699999976
0.162644794731151 0.06677131000000003
0.164162011461145 0.06699925800000095
0.165862575927525 0.06683363099999973
0.167668042331695 0.06701236199999983
0.169444076082576 0.06692142700000048
0.171102866332928 0.06714285899999872
0.172844776297628 0.06689082800000001
0.174858606151375 0.06710968600000022
0.176943302970156 0.06724864899999972
0.178827567294985 0.06712224300000003
0.180480501046945 0.06710511800000063
0.182088481377387 0.06689592600000083
0.183786025997892 0.06712089599999871
0.18554921197013 0.06757096800000006
0.187444195720866 0.06708786700000147
0.189508713808662 0.06680416999999927
0.191408420025476 0.06701611299999932
0.19321206896586 0.06697216900000136
0.195116178156426 0.06714664899999967
0.196938890212488 0.06690036400000032
0.198591968678037 0.06699134699999831
0.200205789667728 0.06671009400000116
0.202061409048607 0.06707705899999894
0.204191563548992 0.06710130500000133
0.20615199624107 0.06677415899999772
0.207970306045952 0.06744917400000006
0.209970948891118 0.06688317100000063
0.211943329468414 0.06714750900000155
0.21360292248392 0.0668705679999988
0.21515042056651 0.06711258900000061
0.216990377653177 0.06685166999999836
0.219077672106056 0.06702299100000175
0.221074071212158 0.0668635920000007
0.222996366015881 0.06706830699999955
0.225020358172126 0.06676466200000064
0.226939308525428 0.06704841299999842
0.228554542336727 0.06707404100000147
0.230175213383392 0.06689083999999923
0.232147437832888 0.06713110100000108
0.234156525403783 0.06694748800000028
0.236086131553826 0.06706142599999865
0.238090946252353 0.06685156200000009
0.240127865592177 0.06712915299999977
0.242092029831374 0.06679685199999952
0.24373178912276 0.06709231500000001
0.245403879610398 0.06685853900000183
0.247298630307015 0.06719594299999798
0.249290204570634 0.06687564599999973
0.251325465171928 0.06711027800000124
0.253384712282192 0.06709717700000084
0.255317018049864 0.06681030799999732
0.257313889500339 0.06710886600000165
0.259090649469013 0.066837606
0.260845654502318 0.0671286180000017
0.262641254968221 0.06689345199999863
0.264553477829986 0.06710298000000137
0.266658779748216 0.06684452999999735
0.268714537838309 0.06710248000000263
0.270623969564 0.06695955799999709
0.272644274565822 0.06712059600000231
0.274690636925243 0.0668958119999985
0.276560780922954 0.06707165099999912
0.278245260946639 0.06690626199999983
0.2800211930585 0.06701958000000019
0.28213936383433 0.06710944499999982
0.284235927591909 0.06678998499999977
0.286185160002144 0.0671311290000034
0.288191743668145 0.06680994699999943
0.290334308142035 0.06706959399999946
0.292329596626085 0.06674693100000084
0.294007708672286 0.06718109099999836
0.295734751468484 0.06689127900000003
0.297757792151179 0.06707924799999887
0.299849678751251 0.06687074600000287
0.301911427464696 0.06707087699999903
0.303956448366123 0.06686127300000066
0.305966186545588 0.06710684499999786
0.308003627084585 0.06708684500000217
0.30980504525826 0.06694859199999925
0.311613290470312 0.06703127299999778
0.313509077677983 0.06684305600000329
0.315508956815749 0.06708918299999667
0.317657936806764 0.06684778400000013
0.319730415424341 0.0670905260000012
0.32168892427462 0.06674623099999977
0.323782297731322 0.06705574100000078
0.325809546077568 0.0667385799999991
0.327679351947928 0.06710885500000074
0.329448774196745 0.06691843400000153
0.331342294021949 0.06705480299999778
0.33350852092787 0.06685492400000115
0.335617437775882 0.06712174599999798
0.337603905716175 0.06708437500000031
0.339657597566593 0.06681363999999945
0.341845079004277 0.0671170520000004
0.343886506120325 0.06708038700000074
0.345625715305792 0.06716623400000188
0.347410024744998 0.06682595699999894
0.349475184103349 0.06714472399999849
0.351605082702651 0.06682598000000084
0.353712401310662 0.06717713600000152
0.355780544171776 0.06695462499999749
0.357814442009336 0.06717762100000257
0.359963404402035 0.06700211199999728
0.361844947299833 0.067095173000002
0.363667634466836 0.06703957899999935
0.365575983638722 0.06690523199999987
0.367620862399569 0.0671851530000005
0.36981474534468 0.06676861000000045
0.371914049134003 0.0671145640000006
0.373911542964224 0.06688711400000003
0.376029159687456 0.06713675900000027
0.378148229564685 0.06685026699999952
0.380082755761589 0.06709358799999876
0.381877979511338 0.0668419699999987
0.383797287773549 0.06719955100000163
0.385981592553306 0.06689823299999986
0.38812162154847 0.06716109899999978
0.39017408745368 0.06686868499999932
0.39225650852943 0.06711358300000114
0.394418556945373 0.06718883399999953
0.396540316075942 0.06689685599999962
0.398365347593208 0.06709568500000174
0.400207421826324 0.06717220899999887
0.402241937286317 0.06712277500000141
0.404371360402944 0.06675889799999979
0.406552271243259 0.06725928999999908
0.408655094059218 0.06682743600000052
0.4106924078321 0.0671217509999984
0.412867931899851 0.06682381200000265
0.41489281790866 0.06712821499999677
0.416793787916939 0.06680577700000256
0.418683496388402 0.06710535499999892
0.420706782408455 0.06706597999999886
0.422915144402857 0.06683128100000246
0.425054643224735 0.06698934699999981
0.42711328035898 0.06688265400000049
0.429238876754888 0.06709153599999951
0.431475757908925 0.06685684199999997
0.433515254031987 0.06709258699999765
0.435321706712954 0.06688823100000008
0.437221395302614 0.0671416210000011
0.439377548081845 0.06683816600000014
0.441554710057829 0.06709527199999954
0.44370064948547 0.06690589300000127
0.445805145921596 0.06705531999999792
0.447898502318593 0.06688274800000116
0.450133720555045 0.06721608999999873
0.452095166739454 0.06709043100000045
0.453966622872603 0.0668310940000012
0.455929011979471 0.06704535600000128
0.458047073044891 0.066877041999998
0.460283117488311 0.06721687599999981
0.462416442459573 0.06693076000000175
0.464486236632109 0.06708012799999707
0.466655310152687 0.06683466300000163
0.468849992802791 0.06712303500000161
0.470842973790482 0.0669337299999988
0.472693145105515 0.0671185819999991
0.474685179722333 0.06690130700000196
0.476902621635447 0.06711596699999944
0.479077976270464 0.0673796650000007
0.481205566064735 0.06680431899999917
0.48334130737685 0.06711888199999905
0.485505993995035 0.06689482200000185
0.487707258837874 0.06716326599999789
0.489628059480894 0.06690853899999993
0.491528987564218 0.06710966600000035
0.493572337840363 0.06688684199999884
0.495751248031529 0.067153244
0.497981451932583 0.06688599200000311
0.50010853175622 0.06710605699999661
0.502214712450234 0.06686289200000317
0.504433936999473 0.06705059799999802
0.506581024199689 0.06712625600000166
0.508549894459985 0.0668477079999974
0.510451473354146 0.06717399200000074
0.512523000868779 0.06691395300000025
0.514774674147257 0.06708831299999929
0.51693910197281 0.0669379069999998
0.519059287613409 0.06720508200000097
0.521231780528099 0.0669350580000021
0.523455450940626 0.06708951599999935
0.525618520803021 0.06734754899999729
0.5275257681885 0.06719630999999993
0.529468329757019 0.06693112700000015
0.531575182956931 0.06710508700000162
0.533789476124148 0.06685639399999843
0.536009468337655 0.06714717500000233
0.538137053010263 0.06710685499999869
0.540283981100075 0.06698042000000015
0.542544383296661 0.06727519700000073
0.544665320490125 0.0668114700000011
0.546620704649621 0.06714829599999916
0.548561145101897 0.06695263099999949
0.550697547068272 0.0671352590000005
0.552971340129557 0.06692471099999864
0.5551297732517 0.06719329599999924
0.557249739318163 0.06693763400000208
0.559449011767226 0.06718465499999837
0.561724855757863 0.06696555100000268
0.56386838708851 0.06729756599999703
0.565765540897856 0.06711319200000077
0.56773632825163 0.06689493400000046
0.569893025513432 0.06716251699999987
0.572151592546317 0.06684124399999902
0.574372401132249 0.06717900000000299
0.576491247931243 0.06682388399999795
0.57867543950841 0.06712474500000098
0.580979723240417 0.06689877799999877
0.583068250296546 0.06713295400000163
0.584999781731995 0.06701683800000069
0.586973798280715 0.06711842199999651
0.589188930749958 0.06695814500000097
0.591479064936706 0.06724428900000134
0.593633220197668 0.06698561900000044
0.595755184245026 0.06713151599999989
0.597976079864172 0.0671605979999974
0.600321850245111 0.06686074700000333
0.602407199186383 0.06711779799999817
0.604275834917087 0.0669136960000003
0.606289784707123 0.06725008300000113
0.608517149535766 0.06691742499999975
0.610847723147454 0.06715213200000036
0.613061791586143 0.06676371899999722
0.615143719760791 0.06720082000000005
0.617333440143921 0.06691999300000262
0.619589512607808 0.06713959699999705
0.621715079492737 0.06688635500000117
0.623702285327791 0.06759786199999951
0.62569554530821 0.06715518000000031
0.627899687739883 0.06681523700000014
0.63019107631529 0.06714369899999895
0.632426938906702 0.0668610600000008
0.634599181793186 0.06711368100000215
0.63679519628076 0.06692501999999934
0.639017238498942 0.06712548999999868
0.641058354402332 0.06689181600000182
0.643054977314662 0.06714042699999823
0.645182140237532 0.0668803990000022
0.647386279844688 0.06713953899999936
0.649638039592365 0.06682532199999969
0.651854199319267 0.06712333299999784
0.654031515974819 0.06708870599999983
0.656278472009273 0.06684938300000098
0.658491242823899 0.06715195900000026
0.660566993032255 0.06691149899999971
0.662579362959295 0.067188091000002
0.664658747389198 0.06692248899999953
0.666901747522142 0.06714609799999849
0.669156915370417 0.06691051800000025
0.671385914119053 0.06712591400000179
0.673589555317292 0.0668558130000001
0.675812688798704 0.06709826599999857
0.678081093008111 0.06693440200000111
0.680139480369256 0.06710423899999896
0.682143689510415 0.06696209400000086
0.684272788178533 0.06720450899999975
0.686485432400649 0.067173339
0.688748031895552 0.06695141899999868
0.690970526574048 0.06718317300000365
0.693171493695845 0.06689766999999591
0.695430869145192 0.06706849600000453
0.697697398395471 0.0669632809999996
0.699799681596825 0.06710602199999727
0.701804571056265 0.06689466099999919
0.703885568190224 0.06710562900000383
0.706143459781803 0.06688453599999633
0.708412134674293 0.06714518599999764
0.710643674241064 0.06688259300000254
0.712863814901254 0.06705227399999814
0.715095060037904 0.06717766199999886
0.717410194786389 0.0668854650000057
0.719496381474622 0.0671173519999968
0.72151245361626 0.06693269200000174
0.723628432815652 0.06717433200000045
0.725841063620584 0.06686502400000194
0.728119110248633 0.06719908399999497
0.730352161722956 0.06690665600000045
0.7325759706248 0.06708755900000085
0.734841008627701 0.06683964300000156
0.73714482912408 0.06713799499999595
0.739265602412609 0.06693237500000038
0.741265348989795 0.06710455000000337
0.743362460377766 0.06684566500000244
0.745638597123108 0.06715160699999956
0.747907094156557 0.06710539399999504
0.750128559374092 0.06693868199999997
0.752344371634694 0.06713066000000367
0.754615025370347 0.0669380829999966
0.756954836872053 0.06715225800000013
0.759068065174949 0.06691274599999986
0.761087325277255 0.06713968400000425
0.763193673814852 0.06689353299999823
0.765437745445955 0.06715892999999795
0.767742021785583 0.06695056200000238
0.769964137481696 0.06720787100000081
0.772177317228929 0.06696042000000091
0.774469659206458 0.0670914959999962
0.776804724494761 0.0671613610000037
0.778945975904771 0.06696162499999758
0.780940456199578 0.06720133900000036
0.783058745908454 0.06693881500000032
0.785338192899759 0.06708537200000109
0.787617271405743 0.06692967600000088
0.789842505049206 0.06709819900000014
0.792050655764546 0.06684752900000035
0.794348840614858 0.06714054299999361
0.79672298514829 0.06687961300000467
0.798852946320519 0.06701898200000045
0.800860462184721 0.06704363200000074
0.802955530684184 0.06723710699999685
0.80526000815431 0.0671987360000017
0.807604562470259 0.06725623300000194
0.809797551487506 0.06717657599999427
0.811970460715546 0.06696934400000032
0.814262757395597 0.0672201670000021
0.816677536714339 0.06696361899999914
0.818868094391439 0.06716956500000038
0.820835325388048 0.0668847339999985
0.822912216576357 0.06716309800000175
0.825196892811638 0.0668693499999975
0.827586039013043 0.06711762000000476
0.829856538250397 0.06682967599999756
0.832003501115053 0.0672333349999974
0.834242145554886 0.06697737400000392
0.836622231262459 0.06711071099999799
0.83884270032712 0.06722528499999925
0.840881307140413 0.0668034509999984
0.842933915788807 0.06713083100000006
0.845200697630209 0.06698214400000069
0.847560403192528 0.06715638000000013
0.849872039323713 0.06701249600000381
0.852087380019432 0.06717862899999716
0.854305945202271 0.06700816000000032
0.85663913963087 0.06699119700000011
0.858808600562741 0.0668513590000046
0.860882863658515 0.06715888499999778
0.863027980673819 0.06690184400000021
0.865268602230057 0.06711353000000031
0.867583298821414 0.06717132499999678
0.869864467163422 0.0669422970000042
0.872128827731134 0.06715557199999722
0.874415005370386 0.06691262999999736
0.876711388790224 0.06714632100000273
0.87886552935293 0.06690152299999852
0.88093999949483 0.06707212399999918
0.883100687382698 0.06689581900000263
0.885396555943175 0.06708172500000131
0.887681432874199 0.06697078399999867
0.88993452240562 0.06718738000000002
0.892193471154053 0.06696915399999881
0.894518489645432 0.06720205300000259
0.896882856843604 0.06723070999999692
0.899012224471971 0.06689000200000095
0.901066405382906 0.067183043
0.903229158664276 0.06691718599999774
0.905535673944046 0.06717594200000576
0.907865753603713 0.06699301699999438
0.910098273460796 0.06722445300000146
0.912330969603988 0.0668341479999981
0.914656232894128 0.06721244200000598
0.917060840963486 0.06692642399999471
0.919243089801928 0.06716721400000125
0.921262138785048 0.06695526700000443
0.923404940008147 0.06710049099999793
0.925724626753581 0.06688523999999774
0.928075704587949 0.06720073099999979
0.930337669591216 0.06721749799999799
0.932545088022702 0.06688247600000352
0.934845052308926 0.06720278400000268
0.937260395046369 0.06697697099999544
0.939465710010617 0.06706805900000035
0.941517831968535 0.06690272099999817
0.943628823797679 0.06751563200000277
0.945944666800039 0.06703755499999886
0.948320628723612 0.06713575199999866
0.950598226402601 0.06690264500000609
0.95281583087761 0.06714386699999864
0.955091298565658 0.06690128700000031
0.957488665467405 0.0672201639999983
0.959736939994924 0.06713777799999576
0.961794713667809 0.06697086700000199
0.963911892939292 0.1340378969999989
0.966334255558049 0.06720874000000521
0.968777418505819 0.06690745199999526
0.971540346416867 0.13394092500000454
0.97405693175958 0.06714957899999519
0.97655813828179 0.06677121199999903
0.979473273249977 0.13387729700000506
0.982223515929744 0.06710969099999886
0.985008162331631 0.0668714709999989
0.988254106147269 0.06715980100000252
0.991189263647079 0.1339684779999999
0.995137676174194 0.09263867599999998


==> Images/Results/planesource_timesteptimes_tol_0.001_hfm30.txt <==
t steptime
0.0 0.09503172900000001
4.34484143683102e-12 0.09484159599999997
8.10690220991197e-12 0.09482250300000006
1.41164340502265e-11 0.09454794199999994
2.29066144365697e-11 0.09475707499999997
3.58399281530642e-11 0.09489735200000005
5.4793969130985e-11 0.09476129099999997
8.24890536330767e-11 0.09456124999999993
1.2282932361005e-10 0.09500774900000009
1.81401224222623e-10 0.09493840099999984
2.66168236536207e-10 0.09478120599999995
3.88439273308214e-10 0.09490162000000035
5.64211504755374e-10 0.09482270199999965
8.16023438202436e-10 0.09477441600000036
1.17549921426346e-09 0.09481555899999972
1.68682360745825e-09 0.0948479360000003
2.41146220046388e-09 0.0945192399999999
3.43453622699547e-09 0.09488263599999991
4.87338051817724e-09 0.09505227200000022
6.88895977634296e-09 0.09507655299999973
9.70099663148327e-09 0.09459716799999995
1.36078772149193e-08 0.09476042800000029
1.90126469580182e-08 0.094814591
2.64566882713304e-08 0.0946625459999999
3.66629746378532e-08 0.09483293299999973
5.05911064526291e-08 0.09472501100000041
6.95066252244468e-08 0.094866283
9.50673312836962e-08 0.09473093999999982
1.2942943150531e-07 0.09457406699999993
1.75376225873427e-07 0.09480754600000019
2.3647157856006e-07 0.09484565099999998
3.17239442196618e-07 0.09486371900000012
4.23368995860948e-07 0.09462179899999956
5.61942246222853e-07 0.09478314700000023
7.41676898735832e-07 0.09548901500000007
9.73171549234447e-07 0.09509932200000026
1.26913234976468e-06 0.09460147999999968
1.64454981648495e-06 0.09486771799999971
2.11678092968611e-06 0.09466085700000004
2.70547472865655e-06 0.09482192100000031
3.4322589051526e-06 0.09487369400000034
4.32008019004156e-06 0.09461477099999982
5.39206226696117e-06 0.09489582500000004
6.66971060633453e-06 0.09493884699999988
8.17025104232025e-06 0.09493463699999971
9.92644393419434e-06 0.09450990599999987
1.20637715312959e-05 0.09484931999999979
1.46573093654943e-05 0.09477335600000014
1.78506231976221e-05 0.09480131500000066
2.16704679766194e-05 0.09465863500000005
2.63551618766263e-05 0.09485985199999991
3.20420312770609e-05 0.09496239099999926
3.89649694285916e-05 0.09480417000000063
4.7733537139563e-05 0.09466814700000015
5.80563287852839e-05 0.09474559399999993
7.13876360964513e-05 0.0948080719999993
8.68525173013407e-05 0.09489792900000005
0.000106301378586004 0.0946232010000001
0.000129273490571604 0.09469118900000062
0.000155430972119038 0.09533671799999954
0.000184593201037441 0.09519360100000007
0.00021624490410797 0.09458771799999965
0.000253748988819883 0.0948185860000006
0.000297499645535367 0.09549354199999982
0.00035046510723035 0.09498372300000035
0.000411294395855549 0.09461900999999973
0.000482137605398736 0.09483604199999984
0.000565437861162004 0.0948104479999996
0.000657577617669099 0.09480583500000073
0.000758460827188695 0.09479807700000009
0.000876939117975569 0.09456526699999923
0.00101165608858991 0.09477854300000033
0.00117146466204331 0.09484959300000018
0.00134556127780046 0.09480953199999931
0.00153290556960922 0.0946865619999997
0.00175395128971979 0.09492733500000128
0.00199696435949577 0.09499407100000035
0.00226261200448912 0.09498334399999919
0.00256299618139831 0.09488753599999988
0.00289684308331991 0.09488217300000024
0.00325798430219967 0.09515077800000071
0.00361557513886933 0.09467944799999906
0.00405600842096319 0.09449515700000077
0.00445808087679628 0.09472911399999973
0.00489215952605623 0.0947338430000002
0.00536911248966254 0.09479641599999944
0.00583613758661649 0.09465766499999972
0.00635499097575436 0.09480267600000047
0.00689310433350827 0.09490688300000016
0.00743102673932699 0.0950083149999994
0.00799835403812087 0.09463227600000046
0.00861815016714854 0.09485534299999898
0.00924892839423676 0.09496604000000097
0.00985385754352565 0.09475041199999978
0.0105520004854547 0.09453757100000004
0.0112777033197633 0.09488814900000087
0.0119821720277926 0.09471586099999918
0.0126787560077278 0.09501292999999933
0.0134519062695001 0.09486015900000133
0.0142933904012013 0.09461531000000001
0.0151586810454602 0.09503609499999932
0.0159590455922958 0.0948421770000003
0.0167731168278534 0.09484572299999883
0.0176554826707965 0.09465513700000017
0.018597290397826 0.09492502400000014
0.0195915470541842 0.09486312900000016
0.0206435204047417 0.09474195600000002
0.021641223062282 0.09460616800000032
0.0226128769589955 0.0950613390000008
0.0236308523898643 0.09491679899999994
0.0247299572617398 0.09485009399999988
0.0258998451733933 0.09455516999999958
0.027099631198479 0.09482633200000024
0.0283565591377779 0.09496715799999933
0.0295378244148565 0.09491170899999979
0.0306519812593971 0.09461943500000025
0.0317368316625356 0.09523663999999954
0.0328584035209195 0.09484896800000087
0.0340511910274426 0.09486323700000021
0.0353065760968104 0.09459853999999979
0.036617879015477 0.09502652099999942
0.0379996952878848 0.09478101700000074
0.0393739980206006 0.09487248099999945
0.0406118108324972 0.0945816500000003
0.0417799826281829 0.09488592199999957
0.0430112535935977 0.09487127200000067
0.0443795856210995 0.09490929200000053
0.0458657881698021 0.09495171799999902
0.0474198149769652 0.09455263899999977
0.0488221283029181 0.09922092700000107
0.05015597251618 0.09485050599999845
0.0515512085768971 0.18938438300000016
0.0530637015244212 0.09475984500000045
0.0543559004080907 0.09477654099999988
0.0557528043376341 0.09488232500000038
0.0570721227043802 0.0945783450000004
0.0583818123608143 0.09480207100000015
0.0597912243640335 0.09491130799999858
0.061337062801799 0.09474814200000026
0.0629895188619399 0.0950497600000002
0.0645732667142743 0.09509787500000044
0.0660443241976858 0.09472742900000064
0.0675634366328558 0.09479119599999919
0.0692880259738353 0.09473251900000079
0.0707580177266278 0.09480421800000016
0.0719348433505982 0.09475159799999844
0.073166776492826 0.09476650300000067
0.0747366771465533 0.09472871800000071
0.0766360772778614 0.0949646789999985
0.078408708956393 0.09483907200000097
0.0800206508730871 0.09476813799999917
0.081337981922501 0.09529733300000132
0.0825825301971257 0.09481694399999974
0.08392695005223 0.09484078200000035
0.0855293961075721 0.09480216599999913
0.0873581537939944 0.18965313499999858
0.089359273185384 0.09495886500000239
0.0905984129244162 0.09546342199999813
0.0920317552364989 0.0948230960000025
0.0936256951652725 0.09458806399999986
0.0951508004564255 0.09519844199999739
0.0966891281231042 0.09486140899999995
0.0983984257271975 0.18944537400000172
0.100398430567159 0.09487666500000103
0.101705317368033 0.0949889370000001
0.103204433535968 0.0951049459999993
0.104928887688418 0.09446957699999814
0.106505268367346 0.09484286900000072
0.108009251001043 0.09486323100000149
0.109671478338175 0.18963609299999717
0.111632350592847 0.09474137200000143
0.113100922628973 0.09473150699999877
0.114777993444095 0.0949307310000016
0.116467037895195 0.09478815299999965
0.118094430642334 0.09488843600000152
0.11960688992106 0.09504019799999952
0.121206244795494 0.09487514099999927
0.123049276823061 0.18948336400000088
0.125125052731035 0.09497209699999942
0.126629014417805 0.09505196599999977
0.128316642431647 0.09487963699999824
0.130028796886935 0.09452964000000108
0.131685560844786 0.09481502100000228
0.133236320143086 0.09495435399999863
0.134884777293719 0.09489574399999867
0.136788038387514 0.09457988800000194
0.13893695022394 0.09498473600000068
0.140794203109123 0.09483769299999878
0.142357000960807 0.09483482199999926
0.143838643121604 0.09462247800000156
0.145463546945236 0.09502209599999745
0.147164112815199 0.0950097800000016
0.148980220275322 0.09497715799999895
0.150955855725291 0.09473115900000195
0.152878738898349 0.09476959999999934
0.154671133160578 0.09495128600000058
0.156323785080158 0.0947662170000001
0.157962430011931 0.09463049300000037
0.159573249990544 0.09482403299999831
0.161241541193822 0.09509767500000166
0.163106766647347 0.09510625999999789
0.165192332103336 0.09465492700000055
0.167056218534596 0.09509873300000038
0.168798670035199 0.09493752399999877
0.170668709519696 0.0949994899999993
0.172495660585004 0.0949317409999999
0.174068511181163 0.0945947810000014
0.175622397238553 0.09508375200000074
0.177483822307632 0.09491939199999777
0.179576231707487 0.09496605400000036
0.18149891645067 0.09474828800000168
0.183323826358645 0.09488295099999888
0.185277670581176 0.09479432000000187
0.18707845036244 0.09497493099999943
0.188620675409685 0.09466948800000097
0.190226467078518 0.09491618099999855
0.192224718839906 0.0952618059999999
0.194223980292293 0.09484709199999841
0.196078876122522 0.09464750500000108
0.198009314829065 0.09504434700000175
0.20010014158371 0.09484011500000022
0.201856849288845 0.09492620299999999
0.203339484739755 0.09474348399999855
0.205019380388723 0.09476789700000054
0.207007455557589 0.09475600300000053
0.209029069374043 0.09471611200000041
0.211007678545717 0.09459822599999868
0.213022913146663 0.09520534700000027
0.214910387211958 0.09507437099999905
0.216499394173519 0.09491124799999895
0.218122083442059 0.09484666600000224
0.220033180957795 0.09487183999999971
0.22199887938187 0.09487101899999928
0.223948629932486 0.09499632300000016
0.225976092151654 0.09484310999999934
0.227934568801283 0.0945871149999995
0.229855516375256 0.09496660900000009
0.231544359439572 0.09501928300000273
0.233282766405127 0.09501473399999938
0.235091216587671 0.09464459499999833
0.236989710611698 0.09483311500000013
0.239039828024198 0.09485675400000204
0.241088041491057 0.09491858099999817
0.242998055332873 0.09477039600000126
0.244997125036044 0.09510857499999759
0.246902326274935 0.09490578800000193
0.248692182662146 0.09480143100000049
0.250389029686138 0.09472133399999905
0.252211574959326 0.0949367290000005
0.254347542027117 0.09487765600000131
0.256384353226731 0.0948161419999991
0.258266687154293 0.09474593299999867
0.260272186817087 0.0949088549999999
0.262458448856902 0.09520432700000114
0.264364045699459 0.09489935799999927
0.26595972225023 0.09482409700000005
0.267682731986974 0.09498971900000086
0.26974413312173 0.09484542799999929
0.271853417135765 0.09492174700000078
0.273894413518361 0.09483905499999778
0.275910630546372 0.09471669800000271
0.277907618680038 0.09491791900000024
0.27974417023847 0.09480294199999761
0.281475521890312 0.09489614700000004
0.283367488509231 0.0948099219999996
0.28532391217046 0.09501527200000126
0.287318931140289 0.09501542499999971
0.28941078591978 0.09494376199999977
0.291442266347481 0.09463855299999935
0.293441206510995 0.09495003700000026
0.295464539213807 0.09505092400000237
0.297342565637688 0.0947642249999987
0.299155784841862 0.09461393100000137
0.300961079999038 0.09492915799999935
0.302957346930225 0.09488530999999867
0.305127813434136 0.09499068199999883
0.30715560567087 0.0947513690000008
0.309122528829537 0.09497027200000119
0.311222843515931 0.09495386700000097
0.313384060961677 0.09496047699999721
0.315248438360492 0.09479559000000037
0.316907730960988 0.09481965100000167
0.318805344741143 0.09478961399999974
0.320926834408203 0.09505444399999874
0.323043580732237 0.09460131800000227
0.325127656906992 0.09492264899999725
0.327164521443498 0.09484900600000046
0.329223713271769 0.0949793630000002
0.331134637245089 0.09549419100000023
0.332947004159887 0.09484554200000161
0.334871125526111 0.09506108299999738
0.336850201199663 0.09496923700000082
0.338914390106975 0.09504740599999906
0.341048246365558 0.09467912900000286
0.343087149468515 0.09489917299999817
0.345142353274694 0.09486483299999904
0.347280369102907 0.09488022300000054
0.349251888884273 0.09485776500000043
0.351072410563728 0.09500853800000186
0.352877428710653 0.0949891739999984
0.354946417535564 0.09499040000000036
0.357132981613425 0.09470325999999929
0.359193422894749 0.09483363700000069
0.361238846218185 0.09498095900000081
0.363373428472666 0.09480543499999783
0.365553861178219 0.09465644700000198
0.367452023267872 0.09486017600000096
0.369195079775145 0.09487683599999741
0.371143699999627 0.09512041500000024
0.373259241869684 0.09486122100000216
0.375413577399541 0.09501895599999699
0.377528909808979 0.09496137400000038
0.379562793365237 0.09512163400000162
0.381678260360299 0.09490724200000145
0.383740984297321 0.09472831699999773
0.385669520828993 0.09497740800000187
0.387566003892975 0.09483529699999949
0.389488105237983 0.09485960800000015
0.391613256840944 0.09475841299999743
0.393795232993541 0.09504452099999838
0.395854232645545 0.09495685600000314
0.397935820893066 0.09502267999999958
0.400141766086886 0.09473706700000406
0.402271498844159 0.09493356099999772
0.404129663874546 0.094881835999999
0.405913044582492 0.09496017699999726
0.407959243821466 0.09484627400000534
0.41015234969251 0.09497371999999871
0.412313173761184 0.09485350399999959
0.414405492543746 0.09517681100000175
0.416474522423566 0.09472388300000034
0.418677360361082 0.09498038999999636
0.420702914553798 0.09487799499999738
0.422589207729504 0.09491621400000128
0.424530037884562 0.09465150300000147
0.42655191522498 0.09507271999999745
0.428740352895388 0.09514381299999997
0.430914356419297 0.09506103600000415
0.432966777680147 0.0950213309999981
0.435079265652805 0.09499275400000329
0.43732976316715 0.09503618499999789
0.439398602866304 0.09505366100000145
0.441244410664473 0.09507227999999657
0.443103705370488 0.09481085099999831
0.445240975915242 0.09490554100000281
0.447464656995478 0.09490236199999913
0.449618700211796 0.0949045799999979
0.451710717369106 0.09471072200000208
0.453821175093144 0.09504206500000123
0.456080468222408 0.09498121200000043
0.45806505838866 0.09479597600000034
0.459936083703595 0.09505997299999791
0.461929415024602 0.09500902900000341
0.464031835351906 0.09507442099999963
0.466248616825602 0.0950220809999962
0.468411002229751 0.09470326299999954
0.470488795094335 0.09494730900000548
0.472646760192956 0.09508597899999671
0.474845369382187 0.09504387900000211
0.476877297568295 0.09471888299999875
0.478764151010735 0.09481132300000183
0.480726794155905 0.09491202199999549
0.482917944260378 0.09502293500000292
0.485120217169885 0.09485923199999746
0.487272299090529 0.09489689300000492
0.489399273474248 0.09495563599999457
0.491554045501121 0.09487247700000268
0.493800903960061 0.09501052099999896
0.495767956953812 0.09458371000000199
0.497674683391855 0.0949787049999955
0.499707907127971 0.09484131300000342
0.501854865979655 0.0949785489999968
0.504082916223251 0.09466921500000325
0.506243739932159 0.09490243799999831
0.508354802112783 0.09488290800000243
0.510548298750904 0.09507186399999767
0.51275251320471 0.09496907199999782
0.514782893702065 0.09495793900000393
0.516691661180657 0.09488252100000238
0.518705187350507 0.09482597499999912
0.520926861575432 0.09471110599999832
0.523129449228679 0.09492436600000076
0.525289213664272 0.09491688399999987
0.527442878578199 0.09501258599999574
0.529621841074075 0.0946512960000021
0.53187665369956 0.09541734799999801
0.533858063267389 0.09484710000000263
0.53578852280588 0.09489554400000344
0.53784232807772 0.09475678199999749
0.540020076821562 0.09493973200000028
0.542262064687834 0.09493153100000029
0.54442453274779 0.0949555879999977
0.546562611622663 0.0951841050000013
0.548780892122128 0.09467496599999947
0.551006870849757 0.09500573100000054
0.553046146595062 0.09497979300000026
0.554966899600433 0.09486429599999724
0.557016250302535 0.09463199700000047
0.559262861892818 0.09493413900000292
0.561467384807681 0.09500393500000115
0.563621205712223 0.09511991099999761
0.565790007783297 0.09463765899999999
0.568011232068134 0.095133201000003
0.570301556443143 0.09492359499999736
0.572291163421517 0.09498946200000091
0.574217065936072 0.09465981700000015
0.576281871605386 0.09501690799999807
0.578512117701729 0.09510973000000433
0.580782623914392 0.09534395499999704
0.582931251825141 0.09474611200000282
0.58508127491425 0.09493453699999321
0.587330259902311 0.09490341500000454
0.589578313600608 0.09493772399999756
0.591616525837489 0.09472465700000043
0.59353890213372 0.09496277800000286
0.595633532379159 0.09486673600000017
0.597887917206148 0.09493522100000007
0.600107326204252 0.09479690099999516
0.602270815431806 0.09490203700000421
0.604440227391975 0.09492836500000124
0.606709298023214 0.0949341569999973
0.608976415596412 0.0951141970000009
0.610975340220554 0.09461905599999909
0.612927913762961 0.09499418899999768
0.615015122805196 0.09492331599999915
0.617298735081376 0.09491565400000468
0.619583880334783 0.09476048599999842
0.621707102679417 0.0949588040000009
0.623843060631057 0.09502243400000054
0.62613055224203 0.09500681400000133
0.628443734231406 0.09468254299999757
0.630488399124221 0.0950918389999984
0.63238507137906 0.09501262399999888
0.634474065160757 0.09486413900000201
0.636759762006297 0.09485650900000309
0.639069770389053 0.09494988599999488
0.641257327916393 0.09502550400000587
0.643376197772614 0.09490058999999462
0.645621741690317 0.09484075900000022
0.647860452133277 0.09495816600000495
0.64994274461887 0.09515480900000028
0.651955410377301 0.09491630699999831
0.654024965290416 0.09467099700000148
0.656273599881021 0.09500386999999932
0.658559629857007 0.09499269699999502
0.66076914826996 0.09501040800000027
0.66295038504994 0.09486657000000065
0.6651931364499 0.09483085500000499
0.667433326802434 0.0949236479999982
0.669488116509521 0.0948626329999982
0.671483589897028 0.09505893600000093
0.673625038731579 0.09493953599999827
0.675868258993818 0.09493941800000272
0.678144193254891 0.0949263380000005
0.68036497951414 0.09492657199999854
0.682539181106353 0.0948293989999982
0.684790761510123 0.09515953900000085
0.68703646108095 0.0949124170000033
0.68914747255245 0.0953915099999989
0.69118134783865 0.09485685299999602
0.693257277126744 0.09507103199999989
0.695497351615593 0.09504158400000051
0.697776064514316 0.09501002100000022
0.700028479996895 0.09479262900000407
0.70224067012669 0.09500760799999597
0.704461009878171 0.09508521800000125
0.706755906380227 0.09501764400000212
0.708850971463992 0.09473773799999918
0.710871958735578 0.09505709700000153
0.712998667796462 0.09499372599999845
0.715217842651668 0.09500086899999616
0.717494145164933 0.0949768870000014
0.719729673963105 0.09477323899999845
0.72194624432744 0.0950742670000011
0.724205355509241 0.09500708099999855
0.726511577159782 0.09494713900000562
0.728646917996777 0.09487344000000064
0.730660439653006 0.09501656099999423
0.732742768313386 0.0950470800000005
0.735003365195777 0.0951278060000007
0.737284040373918 0.09480897299999924
0.739521765432519 0.09502446100000128
0.741738154779454 0.09504966200000098
0.743986654363864 0.09504748199999824
0.746309874403014 0.09495964199999918
0.748458229150429 0.09509553200000198
0.750508572768109 0.09494151500000214
0.752611914521814 0.09517940099999578
0.754815832207619 0.09476546200000513
0.757101502161368 0.0951585489999971
0.75934682224445 0.094933410000003
0.761579233102138 0.09485906199999761
0.763853591375027 0.09466791199999847
0.766155509362047 0.09499810900000227
0.768348827784908 0.09489405000000062
0.770390121897039 0.09504722500000184
0.772486803476711 0.09562444899999889
0.77473019404271 0.09466506199999714
0.776987131222715 0.0950406930000014
0.77922331389775 0.09504858300000052
0.781448540952257 0.09525740499999813
0.783736189975304 0.09483680299999975
0.786067303203346 0.09498462900000249
0.788278038720456 0.0951457359999992
0.790351164846143 0.0950433739999994
0.792426222994766 0.09485429499999753
0.794632666576091 0.09511450700000523
0.796938829042021 0.09490657399999947
0.799183480802172 0.09510249599999554
0.801397579123307 0.09477435299999826
0.803659231219404 0.09507279600000373
0.805997917444502 0.09499425500000314
0.808309587928389 0.09508035300000017
0.810376199438192 0.0946734489999983
0.812419665325496 0.09485995800000069
0.814606471407008 0.09497981699999514
0.816912053974109 0.0949511750000056
0.819209379106335 0.09482929599999324
0.821417999994766 0.09503092600000684
0.823649047425819 0.09491847099999973
0.825982425441867 0.09533909799999662
0.828326135263975 0.09493967299999895
0.830452674047451 0.0947805910000028
0.832469230541688 0.09522526399999975
0.834635006063611 0.09512322999999867
0.83695620146124 0.09497080599999919
0.839257471525228 0.0946664989999988
0.84148184525336 0.09539884100000506
0.843696519354946 0.09501560500000039
0.846012670289375 0.09486177199999446
0.848418629448782 0.0947921280000017
0.850551148368332 0.09493977400000375
0.852564337655607 0.09514720699999657
0.854690467941043 0.09514847700000217
0.857028948143616 0.09482101300000068
0.859391915030059 0.09514063099999959
0.861610456812866 0.09525345499999816
0.863795639924147 0.09500702500000102
0.866088236067436 0.09473976599999645
0.868501995619795 0.09508789699999909
0.870718619499577 0.09512145100000424
0.872720928268248 0.09502430899999581
0.874818304622086 0.09483313400000526
0.877113537668854 0.09504633999999612
0.879505277099881 0.09501841899999874
0.881803148497729 0.09500567599999954
0.883985412316856 0.09491389300000463
0.886228752047524 0.09479631499999641
0.888600933703662 0.09507565599999879
0.890842390395926 0.09492890600000692
0.892926448859981 0.095048362
0.895006586221221 0.09479292199999634
0.89726767502833 0.09521196200000048
0.89962007339732 0.09518109300000077
0.901939195286497 0.09514707999999672
0.904193334198026 0.09465424500000097
0.906442385148005 0.09509837499999918
0.908778202245921 0.0951148700000033
0.910970347924968 0.09506324999999549
0.913086464929992 0.09486143700000582
0.915255175574037 0.09511131499999692
0.917492244029234 0.0949443720000005
0.919793855465835 0.09513514500000042
0.922078778717541 0.09466860399999888
0.924360009112197 0.09501357500000296
0.92667403722989 0.09508057299999706
0.929013017742499 0.09533215599999778
0.931215827359973 0.09474876800000231
0.933301159920212 0.09512423200000342
0.935470860169328 0.09500384300000064
0.937767289090115 0.09508602899999374
0.940056795934054 0.09529147900000368
0.942312733016349 0.09486190799999861
0.944568930509935 0.09496414000000186
0.946894364060521 0.09522178699999984
0.949280845220662 0.09488381199999907
0.951520633307527 0.09469612099999836
0.953619549444291 0.09505858700000402
0.955743016931357 0.09500127499999422
0.958029225202421 0.09505712500000385
0.960382250644476 0.18970397199999667
0.963399576742057 0.09494261000000392
0.965244289107449 0.18971442000000138
0.96742003935693 0.0950724799999989
0.970196025784544 0.09494033000000002
0.973449277056394 0.189769014999996
0.976269164607763 0.09494397899999996
0.978594169316334 0.09508760599999988
0.981357931607521 0.18952817800000332
0.98477547261603 0.09532251000000258
0.987257608820758 0.09515147299999427
0.990462606044533 0.1895868820000004
0.994825814902927 0.12992950499999978


==> Images/Results/planesource_timesteptimes_tol_0.001_hfm40.txt <==
t steptime
0.0 0.12325263200000003
4.34583931199524e-12 0.1228169429999999
8.10823054552781e-12 0.12288608300000003
1.41188550852776e-11 0.12280673600000025
2.29107198938896e-11 0.1228022929999999
3.58466117519903e-11 0.12284999499999971
5.48044882343166e-11 0.12284538900000008
8.25052132338132e-11 0.12273227199999992
1.22853718730834e-10 0.12279303900000027
1.81437583801677e-10 0.12277593200000014
2.66221906993224e-10 0.12271221399999988
3.88517897376509e-10 0.1229867109999998
5.64325970957699e-10 0.12283413600000026
8.16189203479401e-10 0.12287853399999982
1.17573813829783e-09 0.12292546800000004
1.68716648485624e-09 0.12277122799999995
2.41195223933918e-09 0.12274212400000017
3.43523380353917e-09 0.12279085099999998
4.87436964108317e-09 0.12314828500000008
6.89035682779764e-09 0.12264170399999985
9.70296211877218e-09 0.12271947300000008
1.36106314748385e-08 0.12251396300000028
1.90164910115311e-08 0.12261935999999984
2.64620313337955e-08 0.12251638299999978
3.66703701543818e-08 0.12288596399999996
5.06012989488761e-08 0.12280795499999986
6.95206107348386e-08 0.12271528700000012
9.50864346272089e-08 0.1226556099999998
1.29455404195641e-07 0.12272745599999979
1.75411368929402e-07 0.12290438800000025
2.36518894852113e-07 0.12290668999999976
3.17302823120595e-07 0.12261684500000047
4.23453446924414e-07 0.12292045500000004
5.62054155360568e-07 0.12276584800000023
7.41824349577391e-07 0.12274034899999986
9.73364678791772e-07 0.12279536499999999
1.26938374567557e-06 0.12296629499999945
1.64487494254471e-06 0.12277719099999995
2.11719855934788e-06 0.12277404200000053
2.70600735383929e-06 0.12294083299999947
3.43293307137504e-06 0.12275316700000083
4.32092668786109e-06 0.12273138999999933
5.39311608313842e-06 0.12291372199999984
6.67101050504353e-06 0.12279799100000055
8.17183860533813e-06 0.12272270799999951
9.92837966570823e-06 0.12273694000000024
1.20646263055674e-05 0.12299632000000038
1.46772002217784e-05 0.12281626600000006
1.78315950483199e-05 0.12293404699999932
2.16860440176189e-05 0.12282612300000029
2.63912092176909e-05 0.12286810800000048
3.21679491331304e-05 0.12284798999999946
3.92080023061897e-05 0.12269561299999943
4.7922243538778e-05 0.12271330500000133
5.84176746458104e-05 0.12279403600000016
7.11300529420816e-05 0.12289174199999842
8.7036546166659e-05 0.12272438000000108
0.000106494456208018 0.12278997499999988
0.000129498970936991 0.122752779999999
0.000155687011598672 0.12278014500000012
0.000184877513652414 0.1227706700000013
0.000216606751002696 0.12266462000000011
0.000254047217581412 0.12267893099999938
0.000298448339425926 0.12281838300000025
0.000350983920514475 0.12292045000000051
0.000412292649267743 0.12283295999999844
0.000484329060534662 0.12275723700000007
0.000568243100688346 0.12307767600000119
0.00066050393744494 0.12255702899999932
0.000760533342821824 0.12291980300000027
0.000878849373943763 0.12287391999999997
0.00101473535888837 0.12262268699999979
0.00117386670185386 0.12286661799999976
0.00134808769806824 0.12333384999999986
0.00153596624313586 0.12276630800000099
0.00175445227337046 0.12272907699999891
0.00200479248989418 0.12356598200000057
0.00226989257538674 0.12276268099999932
0.00256493778096484 0.12302520000000072
0.00289818051591089 0.12266656899999973
0.00325940783269754 0.12266113899999986
0.00362130427224137 0.12278683400000112
0.00406831313127618 0.12284429799999863
0.00446161116720421 0.12279361500000086
0.00490275870897636 0.12288204899999933
0.00538555611951522 0.12264399600000075
0.00586262028808907 0.12292408399999921
0.00636777913208701 0.12281990700000023
0.00691757482518757 0.12273414900000112
0.00747297701451913 0.12285966799999848
0.00802888648898407 0.12290235800000104
0.00866224002820819 0.12282311899999954
0.00929193973081842 0.12286081100000068
0.00991336502276799 0.12286062199999925
0.0105900258320043 0.12282648200000068
0.0112980836297046 0.12280600699999944
0.0120545630947234 0.12288348799999937
0.0127650295400698 0.12271206100000143
0.0135144050159391 0.12280893499999834
0.0143320694215269 0.12336689200000173
0.0151700538240338 0.12296145799999891
0.0160445512937824 0.12272333299999971
0.0168846606304836 0.12279984100000085
0.0177498825228531 0.12261437699999966
0.0186764381606392 0.12257654799999962
0.019651311154984 0.12255770300000002
0.0206582706266196 0.12263728499999971
0.0217214011783883 0.12274121500000135
0.0227775982016881 0.1229636549999995
0.0238032599904795 0.12865018099999936
0.0248536126605237 0.12284782200000066
0.0259836980229149 0.12291285999999957
0.0272002674470787 0.12283018399999968
0.0284500734524701 0.12288490700000132
0.0297098217571183 0.12277364199999852
0.0308642372909768 0.12289561100000057
0.0319307905731263 0.12295767099999999
0.0329892245391055 0.12296153900000029
0.0341225095480614 0.12273899399999877
0.0353421484700422 0.12273600500000015
0.036622593337174 0.12269279700000268
0.0379685324061482 0.12278764499999895
0.0394181469809488 0.12326322599999884
0.0407785515405818 0.12327949300000185
0.0419524466337563 0.12343304399999866
0.0430996953346373 0.12271933099999899
0.0444093298964135 0.12272408900000187
0.0459471513345166 0.12286396300000035
0.047374104588801 0.1231366699999974
0.048739892441454 0.12294285800000182
0.0501566516236939 0.24541148699999837
0.0516859235303371 0.12273095200000128
0.0529151221575536 0.12297502799999904
0.0542608587721922 0.12288433600000204
0.0555885568582251 0.12287819299999825
0.0569365294874809 0.12263454700000054
0.0583736369617131 0.12289409499999948
0.0599228447090336 0.12271101700000031
0.0615547158282334 0.12271382700000188
0.0630299577966012 0.1227567289999989
0.0644605158214038 0.24531852699999845
0.0660234781550471 0.12288851899999997
0.067401771055723 0.1229984850000001
0.0689152091958989 0.12290037700000056
0.070301963224813 0.12283155400000112
0.0716528546139284 0.12301176100000077
0.073133443078204 0.12281769299999823
0.0748061022958715 0.12296005099999974
0.0765409278403649 0.12287631499999918
0.0780996919705121 0.12323916600000118
0.0796216783500245 0.24546526900000032
0.0813323523425002 0.12277688900000072
0.0826496492549946 0.12269390899999877
0.0841356085983808 0.12289913200000058
0.0856546384354843 0.1233481509999983
0.0872247080719573 0.12285681300000206
0.0888986602676107 0.12240498699999947
0.0905860013336163 0.12284311899999878
0.0921805494977406 0.12288458000000091
0.0938107452777327 0.24557138000000123
0.0956554057910079 0.12293420399999988
0.0969715012374665 0.12295705500000054
0.0984555432590153 0.1227155059999987
0.10005199517191 0.1228580430000008
0.101760572751749 0.12295564899999789
0.103541354707062 0.12273111100000023
0.105168195471983 0.12294383400000086
0.106773419121964 0.24557931500000052
0.108594577934899 0.12283389199999917
0.110038784893596 0.12281662899999901
0.111660151439718 0.12266705100000053
0.113263787665915 0.12287596100000187
0.114892693678429 0.12280367900000044
0.116651599066169 0.12280730699999864
0.118357813964525 0.12289885999999939
0.120018754671392 0.12285143400000109
0.121787070890749 0.24568694399999913
0.123800248997239 0.12303062500000195
0.125201067549368 0.12276944099999909
0.126804235182335 0.12279833299999865
0.12851857886652 0.12292809300000229
0.130335770118363 0.12279310099999918
0.13203050931509 0.12278998400000063
0.133659556875732 0.12289488699999751
0.135441563397918 0.24550276500000123
0.137528016650111 0.12270953599999856
0.138970043936356 0.12273488399999977
0.140632882268967 0.12302722600000138
0.142393358804974 0.12286196799999871
0.144234425440813 0.12278693000000018
0.145894397224617 0.12285352199999977
0.14752828136439 0.12313219199999992
0.14938966346712 0.24515243600000147
0.151598123913032 0.122888777
0.15302760227503 0.12295530000000099
0.154698226695575 0.12285987899999995
0.156537230329675 0.12279073499999882
0.158355218019515 0.12277597199999946
0.16001887493281 0.12288260400000084
0.161739988290457 0.12292845800000052
0.163761261886838 0.12279651000000058
0.165868537308844 0.12296834300000015
0.167629937828676 0.12306906399999917
0.169072012177685 0.12295360399999922
0.170672425474984 0.12320452899999879
0.172457009555252 0.1228067870000018
0.174357165230923 0.12276155700000047
0.176349834469331 0.12289425499999851
0.178330721911104 0.12291084699999999
0.180173292254508 0.12281709400000196
0.18179475028615 0.12277360499999901
0.183413448525707 0.12306722699999995
0.185156457947741 0.12269648399999866
0.186956060000715 0.12283528200000049
0.188856251345036 0.12284815800000004
0.190918881668419 0.12282482200000189
0.192804295523571 0.12289221500000025
0.194629713308828 0.12288860800000023
0.196467125477443 0.12288754999999796
0.198271646517654 0.12301322500000111
0.199928997381684 0.12288969299999764
0.201597476727534 0.12284716000000273
0.203526371014557 0.12328562199999737
0.205610813668214 0.12295370400000039
0.20753445461455 0.12277923000000257
0.209405264001558 0.12273436999999987
0.211459949345214 0.12323373999999987
0.213338693172785 0.12288336599999994
0.214929999855064 0.12290987899999806
0.216544306663663 0.12279314000000241
0.218548878078297 0.12251960099999692
0.220591200952251 0.12290063400000051
0.222502502790617 0.1228398790000007
0.224474445528958 0.12295560300000119
0.226532376248993 0.12305504000000056
0.228390158301155 0.12295035999999726
0.229973187496689 0.12291928300000166
0.231679543393562 0.12278866299999791
0.233639417081859 0.12279869000000332
0.235651364878488 0.12272081399999735
0.237660841662025 0.12285782300000037
0.239697129448308 0.12263251000000253
0.241644398541458 0.12272380299999952
0.243467473335667 0.12294174400000202
0.245177499653769 0.12294440999999523
0.24700892746114 0.12293088900000271
0.248878221596725 0.12297782199999574
0.250814314906506 0.12286554900000368
0.252909355148709 0.12264427000000211
0.254908819035926 0.12273164699999484
0.256829276005135 0.12293980600000509
0.258883096437869 0.12305499200000014
0.260780135592253 0.12298894999999987
0.262531621962227 0.12298847399999602
0.264242822643421 0.1228848720000002
0.266175822558436 0.12292028400000277
0.268332662609457 0.12292104200000153
0.270351746029215 0.1228699749999933
0.272280578193071 0.12310136400000005
0.274336477511247 0.12296298400000438
0.276482623795693 0.12295647700000245
0.278287032059519 0.12295620899999449
0.279902088438461 0.12293358400000187
0.281781607401578 0.12272756200000146
0.283863868322274 0.12302827999999977
0.285944669105231 0.12312818499999878
0.288016241144498 0.12431908300000316
0.290023054854756 0.12275679399999717
0.292051932702982 0.12282066299999883
0.293862579833177 0.12290191499999992
0.295634657077677 0.12292758299999917
0.297555640945974 0.1228172560000047
0.29952377049047 0.12291755799999748
0.301574800033346 0.12287813199999675
0.303677966741309 0.12286478900000475
0.305669467431097 0.12296443700000026
0.307719181300932 0.123013248999996
0.309743891166014 0.12279594800000382
0.311652928253952 0.12288155999999617
0.313437436526613 0.12299761900000306
0.315265178015018 0.12293516300000107
0.31737124423169 0.12285620200000125
0.319496475651655 0.12292365299999375
0.321496161833481 0.1229547340000039
0.323536139245812 0.12277370099999985
0.325686519093668 0.12281618299999764
0.327773099783983 0.1232723290000024
0.329549029151679 0.12278702199999714
0.331295850100325 0.12296677100000153
0.333318131890838 0.1228817260000028
0.335422431210473 0.1228659229999991
0.337519850551495 0.12296387299999623
0.33959470317209 0.12302209700000333
0.341618039773511 0.12280179100000055
0.343774001028134 0.1229138799999987
0.345695873433369 0.12285922200000243
0.347532842335876 0.12287629699999769
0.349407219445253 0.12279418699999667
0.351396538829815 0.1229077440000026
0.353574416496792 0.12285695599999968
0.35568325168342 0.12299470900000387
0.357680543078337 0.12280014899999969
0.359771958495657 0.1228229509999963
0.361953294231402 0.12295024400000187
0.363928398798789 0.12294049399999807
0.36569350314511 0.1228988909999984
0.367562106658406 0.12281332000000589
0.36971665581868 0.12286607999999433
0.371862211820517 0.12301641599999869
0.373942541268521 0.12296726200000307
0.376014259863891 0.12247106099999883
0.378110409103802 0.12293063999999987
0.380250830778762 0.12293912900000237
0.382124102693472 0.12281855900000238
0.383981160500399 0.12292231899999706
0.385950525532401 0.12352372499999831
0.388046230449657 0.12308545200000509
0.390240971521296 0.12274400899999449
0.392335305586059 0.12293861399999884
0.394373997672966 0.12263246400000583
0.39653209511913 0.12280784099999664
0.398627103623079 0.12287128799999891
0.400550669290685 0.12301655899999986
0.402384118541011 0.12272598199999862
0.40438836722239 0.12295531300000562
0.406591454002867 0.1228706419999952
0.408716521207058 0.12288256200000092
0.410803525181149 0.1230657720000039
0.41292417916006 0.12297661099999857
0.415081579892337 0.12282809899999592
0.417174858924816 0.1228113620000002
0.41902929227406 0.1229896880000041
0.420936592857059 0.12290246099999536
0.422988358623417 0.12285874700000221
0.425142403724632 0.12279147600000329
0.427327194969325 0.12270185199999872
0.429415803748108 0.12297477199999918
0.431507494001462 0.1228402750000015
0.433722840554812 0.12289801400000044
0.435789124881924 0.122882998999998
0.437692175994292 0.12276131299999804
0.439571155763841 0.12315736400000077
0.441664073622393 0.12288656500000172
0.443896070896893 0.12295952699999901
0.446014247739964 0.12288161200000047
0.448099020405965 0.12289894399999923
0.45025726249608 0.1228953960000041
0.452482464593035 0.12284723899999506
0.454549884330307 0.12308384199999978
0.456394862101136 0.122913724
0.458339167532912 0.12315560100000056
0.46045279834479 0.12289473300000253
0.462664678338358 0.12304911700000076
0.464849536037113 0.12289374099999861
0.466924951967379 0.12266031200000072
0.469066706876314 0.12278965600000191
0.471306250498589 0.12293365000000023
0.473354052432047 0.12295245799999321
0.475253374534096 0.12300792500000313
0.477172032075466 0.12273742100000362
0.479336597160888 0.12294530599999831
0.481581398328199 0.12300888400000076
0.483709403735624 0.12279241699999943
0.485806886139353 0.12315292099999908
0.487983951811603 0.12282305699999796
0.490280610387669 0.12306946700000054
0.492288727562614 0.12306453699999764
0.494124678674997 0.1229750480000007
0.496126718837189 0.12296310800000043
0.498307847558983 0.12289633299999991
0.500584471794849 0.12299585899999954
0.50276179354589 0.12308169800000002
0.50480746423827 0.12300372100000345
0.506962727923936 0.12293955500000209
0.509172428326615 0.12276597399999645
0.511252614293711 0.12296729900000258
0.513195465521621 0.12288702699999732
0.515156483993182 0.12348682300000036
0.517332100453431 0.12288184799999868
0.519572760214307 0.12308687699999865
0.521766076330243 0.12285751299999959
0.523910489298395 0.12305266999999986
0.526073492407596 0.12307221000000368
0.528278716043791 0.12299192399999725
0.530266673250558 0.12292525100000518
0.532221389566086 0.12284957699999666
0.534314429624133 0.12286736200000092
0.536472431482477 0.12300289699999922
0.538682366242788 0.12300973500000367
0.540857801429247 0.12284141199999965
0.543008133104205 0.12304125400000032
0.54522823555718 0.12347090099999747
0.547420606044234 0.12304888899999611
0.549457742611006 0.12326260600000438
0.551407723747366 0.12311711299999928
0.553455295704149 0.12297831600000109
0.555685178185282 0.12267289900000122
0.5578964603885 0.12258694199999809
0.560071476416308 0.12282546800000205
0.562247168349949 0.12298042899999473
0.564444991365904 0.1229014399999997
0.566711768629153 0.12303496000000536
0.568719270606016 0.12308423900000065
0.570676756084444 0.1229377409999941
0.572751565099042 0.12285330000000272
0.574939373174251 0.12304656799999947
0.57718662578692 0.1230364700000024
0.579364150310834 0.12280751400000156
0.581529039734997 0.122875987999997
0.583760540956794 0.12290355900000094
0.586011375167317 0.12298360700000188
0.588075199553007 0.12291091999999537
0.590015648532699 0.1228925990000036
0.59208163437238 0.1230338660000001
0.594336159664554 0.12260818499999715
0.596552944963854 0.12303386100000324
0.598718092869096 0.12287930799999458
0.600893409979974 0.12301604499999996
0.603137992605464 0.12300176000000107
0.605450232530155 0.12285420700000316
0.607478525880863 0.12256100700000161
0.609425032911345 0.12305412999999987
0.611492128984311 0.12283113799999512
0.613738501099482 0.12299275299999834
0.616025576678068 0.12295132900000283
0.618180050530233 0.12290370099999848
0.620328371293228 0.12285635900000358
0.622594722744887 0.12287625799999802
0.624913094717181 0.12261878800000403
0.626984351878858 0.12300412999999821
0.628895605526592 0.12270625000000024
0.63097311825817 0.12290585699999923
0.633238761405095 0.12296314599999647
0.635520486926266 0.1231280110000057
0.637710247982287 0.12286615299999681
0.639849364357586 0.12247150200000334
0.642097880946575 0.12287599299999385
0.644393760704259 0.1229811840000039
0.646476186567603 0.12287277600000124
0.648457836586582 0.12353433899999544
0.650514212995904 0.12290154500000483
0.65277698827202 0.12300452299999876
0.65507738810877 0.12307153300000095
0.657263051454987 0.12302034700000064
0.659419843198107 0.12298937199999926
0.661663927478789 0.12302982699999632
0.663989722632698 0.12288770700000384
0.66608480224051 0.12289528699999863
0.668031799186033 0.12308339999999873
0.670118166732973 0.12316262499999908
0.672369530608652 0.12311341600000247
0.674690149840681 0.12296892799999881
0.6769213805944 0.12319086299999782
0.679060289919889 0.12294990400000216
0.681281751488111 0.12293941299999744
0.683567787192795 0.12309095700000228
0.685718161936958 0.12303835699999865
0.687745105220152 0.12281169199999908
0.689792364588297 0.12292315700000245
0.692019995450912 0.1230113639999999
0.694309914074561 0.1234517079999975
0.696572823421564 0.1229236300000025
0.698788590716773 0.1230442399999987
0.700994546017567 0.12294725000000284
0.703287593856771 0.12296562499999908
0.705385617990552 0.12300735400000207
0.707426589270183 0.12311373699999706
0.709552010775011 0.12321524099999692
0.711756115286593 0.12299798600000145
0.714021213513526 0.12290604800000438
0.716254727067395 0.12286379799999736
0.718492167090385 0.1228810499999966
0.720760147408005 0.12305169300000074
0.723054668251657 0.12301485900000131
0.725177171535807 0.12307078100000268
0.727185701049689 0.12317059600000135
0.729301045690291 0.12377450299999992
0.731578061047792 0.12309180599999792
0.733831287421893 0.12316017300000226
0.736037723899204 0.12314772499999549
0.738249447161787 0.12296252600000201
0.740545593180607 0.12305518200000165
0.742886939512568 0.12285937299999716
0.745017157066969 0.122922164000002
0.747041769665957 0.12311811200000022
0.749138373956425 0.12300870800000041
0.751394916060387 0.12317624699999641
0.753704743900479 0.12295251600000512
0.755910536889279 0.12281675899999556
0.758100281110981 0.12308058900000418
0.760377580294257 0.12299970899999835
0.76274778611417 0.12295838000000003
0.764959731773881 0.12298810200000077
0.76695709461304 0.12274752100000086
0.769025155691817 0.12300031099999842
0.771269801360308 0.12300887699999663
0.773601519737839 0.12297447000000261
0.775862550888684 0.1229529530000022
0.778032840312229 0.12308958199999864
0.780269608163312 0.12291093099999983
0.782635709403959 0.12309867199999758
0.784887816681971 0.12302075700000614
0.786944512726157 0.1231055309999931
0.788975994813903 0.1228839569999991
0.791199165602416 0.12293174300000942
0.79353677117377 0.1231046309999897
0.795823438805933 0.12275876000001062
0.798025279985447 0.12271870299998966
0.800236806068458 0.1229994870000013
0.802567583707425 0.12293216300000154
0.804853553212368 0.12277390200000582
0.806940084792096 0.12287778799999671
0.808998956744231 0.12284680999999864
0.811173123583773 0.12304247599999485
0.813501054074578 0.12304183800000601
0.815818570708648 0.12298510799999463
0.818043282835183 0.12273148500000275
0.82025970782347 0.12300731300000223
0.822560216542274 0.12280345099999579
0.824874350295254 0.12294774400000108
0.827008538874385 0.12314877699999727
0.82904535884858 0.12297117900000387
0.831212883074754 0.1231207980000022
0.833512446641842 0.12303831299999501
0.835846370844183 0.12294883500000253
0.838108755225132 0.12301145400000735
0.840327593279662 0.12307375700000023
0.842610209152548 0.12294557999999256
0.844911507879067 0.1229013239999972
0.847085623115646 0.12311288200000092
0.849181256711716 0.12304572800000813
0.851311490205682 0.12310716599999694
0.853583749402584 0.12297396900000024
0.855896048636031 0.12319438400000138
0.858181515138462 0.12298633799998981
0.860442658193873 0.12337895299999957
0.862721189102015 0.12301042900000425
0.865058603858217 0.12304281800000183
0.86720900697812 0.1232055239999994
0.869297489254539 0.123055621000006
0.871472231289186 0.12300867799999082
0.873729636729825 0.12315716199999827
0.876029632527713 0.12277999300000886
0.878292020816549 0.12312699599999632
0.880556719200028 0.12323110799999881
0.882873368853308 0.12316814700000123
0.885219596678335 0.12310534899999936
0.887413963071061 0.12307488900000862
0.889483096067769 0.12291735499999845
0.891641656021112 0.1231370849999962
0.893938071183904 0.12309118299999966
0.896227828572201 0.12300462499999298
0.898476407719041 0.12295003100000201
0.90072161630198 0.12310600899999713
0.903039313379286 0.12294858000001341
0.905423251309224 0.12308905899999445
0.907655148419998 0.12271128400000464
0.909744942286342 0.12285144399999126
0.911860608981658 0.12311388700000236
0.914141946373946 0.1230240029999976
0.91649066191249 0.12288651900000502
0.918740267017127 0.12303685199999848
0.920956105185772 0.12305570899999907
0.923243655932703 0.12298081299999808
0.925630204573842 0.12305773399999964
0.927976624791162 0.12304361399999664
0.930071540047735 0.12299571800001274
0.932141422852548 0.12308380399998953
0.934364299475869 0.12298005099999898
0.936743182635812 0.12308244999999829
0.93908479117395 0.12298107500001265
0.941291273515951 0.12292593899999815
0.943514999255649 0.12299040099999559
0.945867678682006 0.123205016
0.948282850230273 0.1231585679999938
0.950457905997045 0.12307887500000447
0.952487508056052 0.12296512300000018
0.954660621823792 0.1232038469999992
0.957013503981587 0.24583786300000554
0.959791854882827 0.12331933699999809
0.961780054872489 0.12303350899999543
0.964107480775344 0.24576087900000232
0.967370788277286 0.12298477900000648
0.969453740377746 0.24615201799998943
0.972068171428205 0.2456659529999996
0.975009069286814 0.1288374250000004
0.977828725016205 0.24609484300000872
0.981055137970479 0.12335772899999142
0.983746244792411 0.1229802260000099
0.987179427194711 0.2462276050000014
0.990631823510274 0.12297445299999765
0.993268098335306 0.16593744600000093


==> Images/Results/planesource_timesteptimes_tol_0.001_hfm50.txt <==
t steptime
0.0 0.1517336739999997
4.34629825826765e-12 0.15083861100000018
8.10884355447933e-12 0.15103942999999997
1.4119969509853e-11 0.15107173100000004
2.29126056615603e-11 0.15090210000000015
3.58496768056864e-11 0.15065134199999974
5.48093067607094e-11 0.15088853600000007
8.25126096280723e-11 0.15116540700000014
1.22864878240948e-10 0.1512436720000001
1.81454209487268e-10 0.15112696199999975
2.66246440420605e-10 0.151477125
3.88553828395985e-10 0.1505806540000001
5.64378270927304e-10 0.15092345399999996
8.16264928659739e-10 0.15108290200000019
1.17584726655663e-09 0.15131923800000013
1.68732307050028e-09 0.151249011
2.41217599929055e-09 0.15117304899999962
3.43555228494895e-09 0.1513041399999997
4.87482116791413e-09 0.15137796900000033
6.89099448431558e-09 0.15146142100000048
9.70385910394482e-09 0.1511806009999992
1.36118882561978e-08 0.15109900200000048
1.90182448229538e-08 0.15109872000000024
2.64644687013801e-08 0.1511581660000001
3.66737432997071e-08 0.1514491539999998
5.06059471095702e-08 0.1513049749999995
6.95269876557173e-08 0.15123058500000042
9.50951437047861e-08 0.15087409399999974
1.29467242991487e-07 0.15153358400000005
1.75427384982711e-07 0.15146334200000044
2.36540454885877e-07 0.15104817799999992
3.17331697801215e-07 0.150873249
4.2349191323403e-07 0.15114105799999944
5.62105118283615e-07 0.15087920300000057
7.41891484067357e-07 0.15111578999999953
9.73452591719835e-07 0.15115866300000036
1.26949815547895e-06 0.15117746399999987
1.64502287136575e-06 0.15141388199999994
2.11738852832504e-06 0.15111720699999953
2.7062495665846e-06 0.1511779690000008
3.43323956324199e-06 0.15126756599999958
4.32131140903569e-06 0.1512460959999995
5.39359487151422e-06 0.15093672800000135
6.67160088979706e-06 0.15126822799999928
8.17255936330838e-06 0.15141418099999981
9.92925889487598e-06 0.1509328950000004
1.20647999953924e-05 0.15103573899999923
1.46606129645185e-05 0.1508865660000005
1.78088222077032e-05 0.15141407399999984
2.16762228375727e-05 0.15107085800000064
2.63885131152782e-05 0.15053749900000035
3.20525856057189e-05 0.15113104399999955
3.90535241181293e-05 0.1507768469999995
4.76564964598746e-05 0.15134322299999958
5.81479038797097e-05 0.15119972699999984
7.07520866797409e-05 0.1511888610000014
8.63350520108075e-05 0.1509370489999995
0.000105430582201641 0.15146097999999952
0.000128294098404919 0.15113346200000066
0.00015432597816115 0.1511172089999988
0.000183379931528577 0.1512551800000015
0.000214903462163576 0.15142543400000008
0.000252431646299754 0.1514144919999989
0.000296474073114189 0.15120567499999993
0.000348031743910001 0.15103144700000115
0.00040932788709451 0.1508517309999995
0.000481536727740525 0.15102339199999903
0.000565015770545081 0.15136945700000126
0.000657138613292626 0.15112053499999867
0.000757155084997421 0.15119207700000104
0.000873324401109126 0.15117617299999964
0.00100550800174899 0.1511691620000004
0.00116039299281219 0.15110034299999953
0.00133461456930388 0.15097867100000073
0.00152068054451979 0.1507794699999998
0.00173199339577281 0.1508511410000004
0.00197733990925671 0.15055375299999874
0.00224338010219656 0.15088769000000113
0.002532480807661 0.15111479699999997
0.002866638546451 0.15123607999999855
0.00322929062083191 0.15100728300000021
0.0035892593434467 0.15094611000000135
0.00402644762914309 0.15059385999999897
0.00442124482850603 0.15119146400000005
0.00487218209760452 0.15111393299999953
0.00535108582090875 0.15123095300000067
0.00582148534214543 0.15143856299999925
0.00634087487383045 0.15117323900000024
0.0068860535810303 0.15102187400000133
0.00743533457409326 0.15083657499999958
0.00800024230530904 0.1509829069999995
0.00863938752574227 0.1513561990000003
0.00925413285188785 0.15084680600000056
0.00988223928536105 0.15112671099999808
0.010568480438769 0.15115254900000252
0.0112771687123152 0.15129443699999712
0.0120082485394101 0.15105563100000197
0.0127312485269309 0.1511546750000008
0.0134916752327164 0.15093580599999967
0.0143191752242749 0.15096766799999983
0.0151400534956943 0.1511198649999983
0.0160177136133439 0.1512660849999996
0.0168673220448382 0.15082890400000082
0.0177399645289261 0.15068217399999995
0.018671339137547 0.15113700899999927
0.0196499566795996 0.15135431200000227
0.0206421852024307 0.1510253420000005
0.0216764069243907 0.15122087299999976
0.0227419216033755 0.15108996400000052
0.0237980715539792 0.15109006199999797
0.0248638380988971 0.15151952200000096
0.0259839754323718 0.15112583199999818
0.0271909986198081 0.15038056800000277
0.0284429540641577 0.15107015999999973
0.0297033971959729 0.15096861299999986
0.0309172894642451 0.15115957599999774
0.031990550591048 0.15115179400000045
0.0330083612322389 0.15100077600000006
0.0341027171934198 0.1510759489999991
0.0353171060515732 0.15118199300000157
0.0366026878467439 0.15114375499999966
0.0379512778039014 0.1511439380000006
0.0394175741952752 0.15086993599999943
0.0407475003014964 0.15115077400000132
0.0418678373348549 0.15110050799999897
0.0429920091629774 0.15156669499999964
0.0443340737424341 0.15122379399999986
0.0459050355602475 0.15095918100000105
0.0473360064169165 0.15088958299999788
0.0487348096581979 0.30236756900000117
0.0502466482905772 0.15125143499999893
0.0513802809661644 0.1508647560000007
0.052638784632247 0.1504531230000019
0.0539638888856863 0.15135798400000056
0.0553673040464779 0.15097843799999922
0.0568598295146289 0.15077108999999922
0.0584483459719629 0.15082609499999933
0.0600819333108026 0.15100020000000214
0.0615653084339673 0.15168693199999694
0.0630180031843184 0.15139367300000117
0.0643331317393284 0.15132309200000194
0.0655585254446683 0.15096952399999708
0.0668293419360821 0.1508082280000025
0.0682998017657774 0.15163754199999957
0.0699642976058675 0.15056612999999786
0.0717574082685083 0.15108731100000128
0.0735453252174845 0.1521559140000015
0.0749816587071615 0.1522025369999973
0.076178508092138 0.15164990700000303
0.077499459239176 0.1510814209999971
0.0789470994291654 0.15078610100000134
0.0805464608070485 0.3021760009999994
0.0822866031032638 0.15099677999999983
0.0838433192241918 0.150935865000001
0.0855290503492481 0.15110025299999919
0.0869910190943135 0.15096267299999866
0.0883688473621199 0.15141495500000346
0.0897982348223074 0.1509294569999966
0.091337352597977 0.15112005100000303
0.0930122446876729 0.1512039019999989
0.0948016178236017 0.30240969000000106
0.0967447822756109 0.15079560099999867
0.0980625536332577 0.15145612799999952
0.0995835798018698 0.15098124300000038
0.101262770562358 0.15090842600000087
0.102858253840128 0.15154769799999812
0.104356399831489 0.15133714100000262
0.105956829146058 0.3017217599999995
0.107808656807056 0.1513920519999985
0.109494065613111 0.1508808419999994
0.111332306124185 0.15128702400000194
0.112889179733167 0.1506987120000005
0.114327921985898 0.1508374479999972
0.115848198361943 0.15108830200000156
0.117497580988999 0.15138095700000065
0.119287235872864 0.1507730770000002
0.121190888160221 0.1511909469999999
0.123183221259694 0.15125997999999896
0.124947406212736 0.15101881500000047
0.126362764879357 0.15080598799999834
0.127794433684964 0.15078347500000078
0.129422245108877 0.15115641099999877
0.131175165592567 0.1507882760000001
0.13301817960374 0.1512804110000019
0.134988686101697 0.1507313719999992
0.136832472837759 0.15062069000000022
0.138468532118267 0.15078735000000165
0.139935014791864 0.150793500999999
0.141538027863536 0.15144733200000005
0.143213401859768 0.1512393749999994
0.144975923547583 0.15117027699999852
0.14687426581308 0.15121187800000158
0.148859752471569 0.1511861329999995
0.150669325056868 0.15049833600000184
0.152379768354798 0.15072189300000005
0.153966946284227 0.15127927500000027
0.155596756923581 0.15107799700000157
0.157237552234677 0.15153531499999673
0.159010136098321 0.15122765200000288
0.160992209971608 0.15076817099999573
0.162935570448218 0.15122114600000458
0.164720018370159 0.1512029659999996
0.166603222258864 0.15145523500000024
0.168387154181503 0.15142341699999662
0.170010444592062 0.1511443349999979
0.171559588916006 0.15120129000000304
0.173306163605922 0.15123540799999802
0.1753901558597 0.15131993600000015
0.177325031747431 0.15117735999999837
0.17908843236746 0.1512892370000003
0.181016541177912 0.15139784400000167
0.182992399221848 0.1514990470000015
0.184661234002437 0.15096631000000116
0.186153161088072 0.15088041099999572
0.187888839218508 0.15125287600000092
0.189912104818633 0.15118845900000366
0.191892461309688 0.15141693300000014
0.193798100726047 0.1512517090000003
0.195804573977746 0.1513380479999995
0.197630032822424 0.15067024900000092
0.199197631669643 0.15109950899999802
0.200812574001299 0.1514630859999997
0.202750025522114 0.15096232599999837
0.204707397757571 0.1509642210000024
0.206600609406549 0.1512160759999972
0.208601193694499 0.15132197100000155
0.210593978860752 0.15137998400000185
0.212457106096549 0.15121005799999665
0.214058883013671 0.15058519400000137
0.215756386876074 0.15114356099999782
0.217611262691088 0.15122785300000174
0.219544225386014 0.15111834900000076
0.221557183534403 0.15130759800000249
0.223581543060856 0.15121695799999912
0.2254869361723 0.15120858599999565
0.22741408071199 0.15113335600000255
0.229173353955939 0.1510096439999984
0.230911507276165 0.15093745400000103
0.232667617160722 0.15106974799999762
0.234564516736349 0.15111420600000258
0.236688798405974 0.15139798500000268
0.238670265287892 0.15105918399999752
0.240525309684638 0.15118012300000316
0.242562843318738 0.15087007999999713
0.244587543318872 0.15111018700000045
0.246365940377015 0.15130634300000168
0.247987964224084 0.15121838799999665
0.249811156697262 0.15135264700000306
0.251914487308086 0.15089462099999906
0.253959868209739 0.150967756
0.255918162869336 0.1513710309999965
0.257941595159535 0.15132315900000037
0.260010548725676 0.15093206800000303
0.261802465164947 0.15041457499999922
0.263444311716948 0.15111434699999649
0.265311827601059 0.15148730599999993
0.267319789532889 0.1511862600000029
0.269347391456905 0.15125939899999707
0.271420640960927 0.15074981700000478
0.273416807951336 0.15161153700000085
0.275407096300086 0.151010706000001
0.277286538319232 0.1511487999999943
0.279094045585021 0.15128773200000012
0.280952151025341 0.15118923800000061
0.282823005455138 0.15134181700000227
0.284830388889272 0.1511945929999996
0.286948346211271 0.15136855299999752
0.288944159022144 0.15140007400000144
0.290939141893819 0.15111603500000115
0.293072055677766 0.15145359800000335
0.295047925790822 0.15090677599999935
0.296782377394462 0.15109901699999995
0.298495948666168 0.15115108099999475
0.300537044470513 0.1505167279999995
0.302678894695223 0.15146728700000267
0.304706796969216 0.15139187700000178
0.306728591354453 0.15143081400000113
0.308802766085469 0.15137805799999882
0.310901457210551 0.15153984999999892
0.31270058760956 0.15131638999999808
0.314442484376013 0.15120857000000143
0.316409365126576 0.15094629499999712
0.318456158298004 0.15122622200000535
0.320547726466603 0.1511779510000011
0.322641907655452 0.1511856659999964
0.324637748898631 0.1513404259999973
0.326743221107262 0.1508908520000034
0.328694592907988 0.1510745519999972
0.33055165995132 0.1515148960000019
0.332391237581783 0.1512533400000038
0.334329584154341 0.15131088599999742
0.336483506896426 0.1512013649999986
0.338583145637685 0.15103120599999897
0.34057590754373 0.15135094000000038
0.342652740502638 0.151135582000002
0.344856677138427 0.1510244990000018
0.34684528488324 0.1509442229999962
0.348584346121499 0.15107625800000335
0.350415353386591 0.15087562299999746
0.352528013995293 0.15127748399999774
0.354665007152142 0.15149463500000593
0.356760621108755 0.1509964579999945
0.358826702986434 0.15100233200000446
0.36087433818931 0.15076028800000074
0.363000780966829 0.15131901999999542
0.364894889269663 0.1508657729999996
0.366749638803404 0.1509390510000017
0.368679112510368 0.15151364399999778
0.370745973070072 0.15150323800000365
0.372939248762959 0.15095877899999977
0.375021434176368 0.15095384600000017
0.377047078465923 0.1512817030000022
0.379191303478174 0.15159741399999405
0.38131033488544 0.15135892100000348
0.383228361214007 0.150611155
0.385024652532712 0.15064029399999868
0.387009611121746 0.15092213599999837
0.38918568968019 0.1514081700000034
0.391309187737022 0.15115456899999913
0.393401055070713 0.15079908999999958
0.395502592883142 0.1512951770000015
0.397637641676089 0.15209218799999746
0.399704264173571 0.1512078770000045
0.401570532307142 0.15145613400000002
0.403481849430641 0.15060832699999338
0.405503735954837 0.1512888120000042
0.407641796421127 0.15148474600000128
0.409825235779236 0.15079238999999944
0.411896229218293 0.15127945799999765
0.413982208034187 0.15122410200000047
0.416194468902289 0.1514042840000016
0.418265782938977 0.15154738100000031
0.420149658296904 0.15048524899999904
0.421996818007011 0.15079004700000098
0.424092270836791 0.1505614569999949
0.426302673567343 0.15087033500000047
0.428414811328701 0.15137552300000578
0.43049806749831 0.1511843719999959
0.432635928112076 0.15135689200000257
0.434860603226703 0.15088792799999595
0.436893195160618 0.15054116000000306
0.438740964084816 0.15151808099999897
0.440692751949149 0.15134285900000322
0.442786312815555 0.15115729599999383
0.444995155918713 0.15130057900000082
0.447177592165575 0.15081399600000367
0.449228066266216 0.15115422799999578
0.451351271857425 0.1512564950000055
0.45357525426123 0.15127763999999644
0.455649131044224 0.1512871250000032
0.457546946129312 0.15150597199999538
0.459428109950759 0.15123925600000376
0.461559871950718 0.15130869499999733
0.463795546733689 0.15144590700000293
0.46595947990999 0.15091987099999926
0.468067088143708 0.15145033599999635
0.470198893027195 0.15130369200000615
0.472449763121263 0.15111652399999542
0.474437205119793 0.1512023350000007
0.476314293879575 0.15115516699999887
0.478336168171545 0.15144297999999878
0.480473034276031 0.15092844200000144
0.48270241680053 0.1512344280000022
0.484865129370201 0.15113835599999703
0.486944035079523 0.15138063200000573
0.48911432940145 0.15154763700000018
0.491310832302163 0.15112512999999694
0.493354794573431 0.15121337000000068
0.495270031382995 0.15114981099999625
0.497254137908708 0.1516396250000014
0.499450425771237 0.15097953500000472
0.501657252537972 0.1511156329999963
0.503826274593872 0.15094875599999824
0.505969144554247 0.1583520360000037
0.508127029307881 0.15140978699999863
0.510357785760678 0.15130763999999886
0.512337942957594 0.1522347900000014
0.51427931240426 0.15091179099999863
0.516331049795997 0.15094541999999933
0.518486999750776 0.15114208800000029
0.52071448524934 0.1508608219999985
0.522876256455187 0.15096625099999983
0.52501493951548 0.15127798299999995
0.527226539903648 0.15139606800000394
0.529431896461023 0.15091530200000136
0.531461232087287 0.15129909899999916
0.533381398030054 0.15208049700000004
0.535435296788686 0.1512724489999968
0.537673815922455 0.15173626300000365
0.539863579549692 0.15151558099999818
0.542008933940353 0.15128077299999632
0.54417186111385 0.15136069200000435
0.546395067788372 0.15134534199999905
0.548671623323235 0.15155835600000245
0.550651432587174 0.15156758899999545
0.552574248429838 0.151178453
0.554633773354057 0.1509645360000036
0.556871048400962 0.15163101299999937
0.559141104251023 0.15198231899999826
0.561269470435224 0.15170540100000096
0.563401224647937 0.15123845299999772
0.565662701043106 0.15115865599999978
0.5679167785068 0.15097308200000015
0.569938714171208 0.15080962000000397
0.57183815995504 0.15164249499999727
0.573925637477554 0.15130572200000358
0.576180837245416 0.15061621799999614
0.578426359553539 0.15117045300000598
0.58059122116757 0.151278228999999
0.582725551039488 0.15130547900000124
0.584976564692584 0.1508967460000008
0.587198597163261 0.15088889199999755
0.589225330256011 0.1512267680000008
0.59120737138661 0.15119915699999353
0.593276054860467 0.15120208700000148
0.595529982713395 0.151275689000002
0.597795402024669 0.15144683200000486
0.599947274439354 0.1513459309999945
0.602099586906463 0.15100288600000056
0.604353501701089 0.15118685500000595
0.606618409051907 0.1513061879999924
0.608656503235249 0.15130550300000323
0.61059176178193 0.15104765099999895
0.612696231834424 0.1513136699999933
0.614942836110433 0.15126599500000282
0.61723277052884 0.15215248300000894
0.619436624854312 0.1515385269999996
0.621559766535377 0.1510570599999994
0.623781965606877 0.1512296239999955
0.626015534289373 0.1515108600000019
0.628124099282357 0.15087436599999648
0.63014123688547 0.15133402899999737
0.632189967062081 0.15110889900000757
0.634411312382051 0.15078334700000084
0.636678022819538 0.1513313519999997
0.638921818876886 0.15164184599998976
0.64111886898948 0.1507009360000069
0.643317872951984 0.1509006779999993
0.645566396497479 0.15099433299999987
0.647628053995182 0.15092338600000232
0.649655122659351 0.1508888289999959
0.651788210316008 0.1511935799999975
0.653981870601236 0.15118523900000014
0.656223039232904 0.1513095450000037
0.65843839736094 0.15111156099999334
0.660660752046342 0.15143721900000173
0.662920525074166 0.15127374400000804
0.665173257236198 0.15121891699999424
0.667263391587461 0.15114958200000217
0.669263215382977 0.1512517950000074
0.671370501496962 0.15112343599999178
0.673636760302872 0.15119619200000045
0.675874251573051 0.1509884670000048
0.678069881908136 0.15129240199999572
0.68027621531569 0.15094125900000677
0.682548390582779 0.15136578399999223
0.684872660195228 0.1511442369999969
0.686957696208615 0.15110003099999858
0.688958653314142 0.15088850800000841
0.69105590370861 0.15106454399999336
0.69330412190693 0.150820594999999
0.695597837462409 0.1512187960000091
0.697789189486996 0.15086226999999042
0.699973237106818 0.1509946210000095
0.702249425979312 0.1518765679999916
0.704594381637145 0.15151869800000384
0.706741469339016 0.15154575100000045
0.708710145820826 0.1514829930000019
0.710794160928315 0.15086545900000203
0.713052777216278 0.15115685199999973
0.715352876603685 0.15118434899999045
0.717579145554306 0.15113273700001173
0.719745363115735 0.15190818399999273
0.721996547579101 0.1511835910000059
0.72436612262061 0.15153431599999578
0.726531522328718 0.1512240139999932
0.728536205452282 0.1512762520000024
0.730583239466065 0.15104516099999898
0.732843619907434 0.15118107800000757
0.73517493547193 0.15139489899999603
0.737407372662415 0.1512563520000043
0.739580541327968 0.1513618139999977
0.741810237255816 0.15141254099999912
0.74416423510133 0.15133698500000037
0.746377761329721 0.15139273500000172
0.748395434606047 0.15139696900000388
0.750458366791479 0.1509651759999997
0.752670480412204 0.15120306299999697
0.755005973694383 0.15141353999999296
0.757288589710944 0.15121390500000587
0.759473624246124 0.15137979499999688
0.761689777102379 0.15110839599999792
0.76401555787781 0.151175735999999
0.766255896247638 0.15158183799999847
0.768327089671342 0.15128291999999988
0.770367978715663 0.15149279000000604
0.772575073844837 0.15109675200000083
0.774878450626258 0.15196533399999623
0.777175548783138 0.15106509400000334
0.779409823296376 0.15139198600000725
0.781630419807514 0.15134653599999126
0.783929119245041 0.15094888999999512
0.786146918819023 0.15163853000001382
0.788260018836182 0.1511874109999951
0.790364234237611 0.15176686899999936
0.792538027466376 0.15128210000000308
0.794816791667339 0.15132312499999045
0.797088736656213 0.15129479800000922
0.799342874488806 0.15113780899999085
0.80161197546046 0.1510540570000103
0.803910668891724 0.15106907199999853
0.806169732158681 0.15097423299999946
0.808253889722865 0.15113871999999162
0.81034926526333 0.15082646500000862
0.812561084051046 0.1512130369999909
0.814829861333254 0.15155308900000364
0.817099059452284 0.15138949200000695
0.819330983623558 0.15132656400000144
0.821597452018185 0.15108560399998794
0.823933792325479 0.1510259770000033
0.826234844829806 0.15130073199999572
0.828353259635788 0.15070284500001208
0.830402297554763 0.1514011069999981
0.832597218077474 0.15133434599999873
0.834916794958004 0.15157585500000437
0.837187639768538 0.15095472299999813
0.83940397231801 0.15137494299999332
0.841641391469238 0.151200376999995
0.843974950171135 0.15111673600000586
0.846369919030999 0.15110834200000056
0.848504726540921 0.15129113599999755
0.850533728557822 0.151259629000009
0.85267250216783 0.15140858799999535
0.855007937034634 0.151148218000003
0.857363949978516 0.15119524699998976
0.859576521926113 0.15116327000001206
0.861764789196357 0.15137840599999208
0.864062931480047 0.15132031500000664
0.866473344534461 0.15127301699999407
0.868716999975581 0.15110304799999597
0.870739960954386 0.15137214700000357
0.872833421478614 0.15124242500000662
0.8751134445718 0.15122592499999143
0.877500391468983 0.15106192199999668
0.879807117989798 0.15126812600000505
0.881994596013089 0.15137202799999727
0.88423102773105 0.15105362100000264
0.886603255422462 0.15102410299999747
0.888886735318216 0.1509587370000105
0.890990959420994 0.151111568999994
0.893056295648852 0.1514959900000008
0.895294731578182 0.15124720500000421
0.897647083819677 0.15146866599999953
0.899980851872194 0.1513193469999976
0.902237919805521 0.1510954200000043
0.904478697863193 0.1515171669999944
0.906802161625093 0.15142253599999833
0.909043007426013 0.15103171299999474
0.911191793483753 0.15133561300000054
0.913345784856328 0.1514448130000119
0.91555449590182 0.1506574779999994
0.917851169355588 0.1512513329999905
0.920150401707504 0.15150141700000574
0.922436851277281 0.15114794499999107
0.924734508289667 0.15124547800000698
0.92706675880056 0.15110002000000122
0.92932941319689 0.1514114019999937
0.931443944237084 0.1510334130000075
0.93358815168312 0.15129008399999577
0.935846917532139 0.15150600200000497
0.938145688929549 0.15067736599999648
0.940428116400271 0.15120873600000095
0.942681537529823 0.15106014200000573
0.944977706580144 0.15124460499998804
0.947339347479852 0.1512647370000053
0.949664015255873 0.1513158030000028
0.951814131702753 0.15108023599999854
0.953905230503995 0.15125977200000307
0.956133735745134 0.30266096699999423
0.958742440062947 0.15109381199999916
0.960984764612904 0.1510680060000027
0.963571864849337 0.3028216799999939
0.966381722829697 0.15140311300000064
0.9687026426397 0.1509716540000028
0.971570109307523 0.302376443
0.974851634269886 0.15168890200000362
0.977212655690533 0.15117225199999496
0.980225927982221 0.3023292999999967
0.984288972918757 0.1509047210000034
0.986521955932152 0.3019632520000073
0.989616139399606 0.15098777499999017
0.9928034313773 0.20362989300001288


==> Images/Results/planesource_timesteptimes_tol_0.001_hfm60.txt <==
t steptime
0.0 0.17966425900000038
4.34654653767808e-12 0.17932013799999957
8.1091758441055e-12 0.17930935100000012
1.41205726783387e-11 0.17951220999999995
2.29136250064026e-11 0.17944686600000015
3.58513319975925e-11 0.1794886830000002
5.48119070736136e-11 0.179071945
8.25165991480651e-11 0.17954233499999983
1.22870895446544e-10 0.1792177549999998
1.81463171766061e-10 0.1793780690000002
2.66259662900003e-10 0.1794539269999995
3.88573190727301e-10 0.17910914700000014
5.64406450514756e-10 0.17965863100000057
8.16305725472916e-10 0.17927225199999963
1.17590605349183e-09 0.1798194630000003
1.68740741491375e-09 0.17991068899999973
2.41229651659104e-09 0.17952325400000024
3.43572380496219e-09 0.17898867400000018
4.87506432021403e-09 0.17918542999999953
6.89133784118144e-09 0.179632915
9.70434206044393e-09 0.17935682400000008
1.36125648776742e-08 0.17957157599999984
1.90191889524106e-08 0.17921536199999988
2.64657806941839e-08 0.18047490300000035
3.66755588416569e-08 0.17909288799999956
5.06084486764398e-08 0.17931421800000003
6.95304192867734e-08 0.1794159560000006
9.50998298853932e-08 0.17927939199999976
1.29473612564412e-07 0.17936304699999983
1.75436001121936e-07 0.17969066499999986
2.36552052253733e-07 0.17981224300000065
3.17347228042987e-07 0.1794687589999997
4.23512599907729e-07 0.1792750750000005
5.62132522127857e-07 0.17950142599999985
7.41927579111675e-07 0.17908037399999976
9.73499852058446e-07 0.1794641489999993
1.26955965145878e-06 0.17909321700000014
1.64510237236245e-06 0.17944444799999992
2.11749060705632e-06 0.17914291199999965
2.70637969688447e-06 0.17955644700000128
3.43340419922312e-06 0.17931038599999916
4.32151802842463e-06 0.17922818400000118
5.39385195945799e-06 0.17949271399999844
6.67191783136298e-06 0.1880453020000008
8.17294620279363e-06 0.179523369
9.92613580643509e-06 0.1792229479999996
1.20609469755473e-05 0.17936625100000114
1.46472853146454e-05 0.17922055699999895
1.78076531269868e-05 0.17939891700000032
2.16417719632945e-05 0.17921350199999964
2.63333548965823e-05 0.17915400200000065
3.20661097093215e-05 0.17973550299999985
3.89687215182105e-05 0.17988693599999905
4.75042319010223e-05 0.1793809470000003
5.79771963171967e-05 0.17999336200000116
7.07798205612746e-05 0.1793290849999991
8.61719404779734e-05 0.17920380800000046
0.000105080324740399 0.179242734999999
0.000127903885034148 0.17933719500000045
0.000153884505692865 0.17931974800000106
0.000182893991790484 0.17958395399999993
0.000214385622370421 0.17931423699999982
0.000251408900772845 0.1795173400000003
0.000294861292400853 0.17924035499999924
0.000345700919224935 0.17922585400000024
0.000405778849679154 0.17972346100000003
0.000475917453451663 0.17925661700000006
0.000558165050185725 0.17942573699999897
0.000649990199620556 0.18049514700000024
0.000748534023147267 0.1795207320000003
0.000862268752910381 0.17914723700000046
0.000993618030638273 0.17966103999999916
0.00114421881030612 0.1793119730000008
0.00131830697830919 0.179341084999999
0.00150091713425492 0.17955169200000043
0.00171184951705241 0.17926717699999983
0.00195201955127856 0.1793210090000006
0.00221877620557083 0.17923585599999825
0.00250599341511625 0.17931322000000094
0.00283384409334868 0.17912109699999945
0.00319811852690419 0.17922800400000227
0.00355952156983207 0.1794701339999989
0.00398964484741009 0.1791984279999994
0.00438276465495733 0.17960347
0.00484808106689381 0.17919924199999926
0.00531202515292093 0.1796023460000029
0.00578074929745402 0.17922822299999908
0.00631685265410775 0.1794902279999988
0.00685266583663973 0.17938810400000094
0.00739523721957296 0.17927201099999834
0.00797116822189449 0.17958687200000156
0.00860570516843211 0.1792945440000011
0.00921671328326699 0.17945805099999745
0.00984600718713819 0.17956544100000116
0.0105439041320385 0.17932875400000015
0.0112515649144869 0.17915767899999935
0.0119716177836653 0.17915307400000202
0.0126970650182151 0.17941035999999855
0.0134665538399446 0.17927323299999998
0.0143030006827882 0.1794600089999996
0.0151188373030852 0.17898303700000184
0.0159788333314942 0.17934112000000013
0.016834166993789 0.1793047279999982
0.0177169592055031 0.17929455699999863
0.0186549778935245 0.17954784000000146
0.0196437318943507 0.17913082500000144
0.020632123476967 0.17937542399999984
0.0216518632666919 0.17953840999999926
0.0227244772295443 0.18009783300000137
0.023783925061374 0.18009535599999893
0.0248520042455606 0.1799447409999999
0.0259719993819193 0.17973383800000065
0.0271753147118601 0.17998341999999923
0.0284430789543199 0.1799680280000011
0.0296876935237574 0.17980248299999957
0.0308997092593001 0.1806342989999976
0.0319910819458231 0.18040728500000114
0.0330084550549908 0.1807893749999998
0.0340871255913826 0.18076253999999992
0.0352925016190917 0.18131258700000075
0.0365791569476229 0.1808018820000008
0.0379258003112688 0.18075331999999733
0.0393631100329012 0.18090642200000318
0.040727195594682 0.181191713999997
0.0418706818196007 0.1803766770000017
0.0429776934073895 0.18057046999999926
0.0442757675033122 0.18108587000000043
0.0458354996653066 0.18061948200000089
0.0472711975344889 0.18096398199999797
0.0486650863183644 0.360882409000002
0.050164256513067 0.17992086099999938
0.0513200937099942 0.17995562999999848
0.0526122125211274 0.1801352670000007
0.0539316662273409 0.17984466100000063
0.0553000361980375 0.1801346929999994
0.0567574897694847 0.1798260159999998
0.0583177969613693 0.18002695400000235
0.0599804708127065 0.18004408599999877
0.0614641275631311 0.17998953800000095
0.0629203982476083 0.17999202399999703
0.0643614922406212 0.1799543500000027
0.0656878275404897 0.1809813069999997
0.0669020911507537 0.18036711499999925
0.0682244487663633 0.18010090499999976
0.0697968886081418 0.1810836579999986
0.0715583698346974 0.1798365120000014
0.0734341399536106 0.18092898200000107
0.0750047620564173 0.17968547899999976
0.0762963498764046 0.1800576869999979
0.0775822799238457 0.1793775360000005
0.0789557979396158 0.18057665299999925
0.0804503993790756 0.17992124300000256
0.0820916232261007 0.17999652399999988
0.0838752309338793 0.35944034499999944
0.0857522793670634 0.18029009099999982
0.0869892770765301 0.17966557500000135
0.0883869953895384 0.17996669299999724
0.0900023362293086 0.17976529300000266
0.0915453346214605 0.1798950579999996
0.0930663979521859 0.17968283299999754
0.0947386791260585 0.3600592510000027
0.0967069596405434 0.18010967599999717
0.0980040750604929 0.18115558400000253
0.0995115606664652 0.1808448519999999
0.101206691912299 0.18131521499999792
0.102807152418796 0.17991104300000416
0.104303661588354 0.1806487489999995
0.105909687217886 0.3597200419999993
0.107794197394771 0.18029534499999755
0.109356763887673 0.18025691700000124
0.111111077817932 0.1801539450000007
0.112716616134401 0.180110753000001
0.114253162470332 0.18040182800000082
0.115763607932767 0.18017041599999573
0.11736412680269 0.18011797000000485
0.119149286659268 0.1795772179999986
0.121101162318788 0.18010064899999634
0.123081764099728 0.18000700800000402
0.124826130289161 0.1795223079999957
0.126233007409652 0.18016026000000096
0.127682606091643 0.1799604150000036
0.129311132844251 0.17967136799999395
0.131066229825098 0.17938277200000385
0.132921534469471 0.17978775299999938
0.134914924745146 0.17959551900000292
0.136714070993067 0.1799471399999959
0.138319107034918 0.1801499540000009
0.139802072190754 0.18001236799999987
0.141425012096089 0.17990878199999827
0.143103286467602 0.1813856059999992
0.144862414742199 0.18109031200000203
0.146765157009875 0.17991921299999802
0.148716866332462 0.17994469900000354
0.150515773337918 0.17965848800000117
0.15225449611899 0.17935112699999678
0.153866594597635 0.1796418959999997
0.155478384676974 0.1797402490000053
0.157101884726134 0.17983864299999652
0.158879389656827 0.17938525999999655
0.160883593417949 0.18006569799999994
0.162802972097057 0.17938526700000068
0.164564984653107 0.17983336700000052
0.166455211168135 0.1800865610000031
0.168280052038801 0.17958352000000133
0.169906727340363 0.1797006959999976
0.171438823067793 0.1796845189999985
0.173175185864567 0.18032656000000458
0.175239851053392 0.1794328539999981
0.17717725041598 0.17963868199999666
0.178959133412453 0.17997821900000588
0.180906055207332 0.17965887199999742
0.182862443660317 0.17975377999999864
0.184504441401684 0.17960812700000162
0.185997660936561 0.18013342700000123
0.187762412476584 0.17971039900000108
0.189772725858703 0.18011895199999373
0.191732936850907 0.17970785199999995
0.193644409880509 0.17969757600000236
0.195658392148515 0.17993244699999877
0.197473737745798 0.17954491300000086
0.199036819344997 0.18011549100000224
0.200662776622919 0.17941470199999543
0.202587652688732 0.17969602800000217
0.204538454680625 0.17961271899999787
0.206443080459916 0.17982033400000574
0.208443718404083 0.18006198599999834
0.210412872069653 0.1798946970000017
0.212277026375728 0.1802173589999967
0.213897943100089 0.17961524100000048
0.215607709458982 0.1799169539999994
0.217441629307658 0.18050316499999752
0.219356931698311 0.17988883200000316
0.221377019633411 0.17953558700000372
0.223391198661042 0.17950893999999806
0.225287632989844 0.1802731379999969
0.227263418016304 0.1793020320000025
0.22904969010428 0.17977096999999986
0.230759494905201 0.17920607899999652
0.23248843074137 0.17962793600000282
0.234387008777634 0.17948324000000326
0.23653310917933 0.18001793399999855
0.23850054149341 0.17959633399999575
0.24033616107765 0.18016420800000077
0.242365895702984 0.18002212100000037
0.244436023928764 0.17971606600000456
0.246225073868097 0.17984231899999514
0.247829166001064 0.17952711200000238
0.249641195392644 0.1797046219999956
0.251723752817771 0.18072463600000077
0.253775353388089 0.18094635900000355
0.255763396619082 0.1811480000000003
0.257788452892822 0.18109827800000033
0.259815844367968 0.1812337539999973
0.261577465932796 0.18097767400000464
0.26324247229268 0.1801462239999978
0.265135411183987 0.1795567019999993
0.267133140612892 0.17967596999999813
0.269150496013423 0.17969574500000363
0.271214029198181 0.1796711579999979
0.273199370513249 0.1802433280000031
0.275207194206238 0.18052691299999424
0.277095326632096 0.18027304700000002
0.278911199580606 0.17984829600000296
0.280739350042866 0.17963556699999828
0.282603502220049 0.1796512450000023
0.284645442154941 0.18016236100000071
0.286747163824441 0.1796347869999977
0.288723517130679 0.18086468100000275
0.290737418100846 0.18021870799999817
0.292880129538595 0.1802070489999963
0.294827125199852 0.1807896150000019
0.296543165833641 0.18012399599999895
0.2982839878753 0.18038068599999946
0.300348708064475 0.18058967200000353
0.302468271301391 0.1802856150000025
0.304485129227034 0.18015143299999892
0.306508691993254 0.18024902799999865
0.308576117928283 0.18057291800000286
0.310676596288854 0.18019785999999982
0.312476578905551 0.18021515199999527
0.314237336063499 0.1803157550000023
0.316177603647815 0.1805955990000001
0.318217186545681 0.18035285799999912
0.320343988827079 0.18064360300000004
0.322422133286207 0.18098950600000308
0.324396936548884 0.1802418779999968
0.326501658973522 0.18035327500000164
0.328482316812612 0.18023962299999852
0.330339790863665 0.18079623599999906
0.332158700228148 0.18018495599999795
0.334104902238539 0.18058541300000286
0.336270919552378 0.1803486310000011
0.33835520976894 0.1807032150000012
0.340350179580042 0.18045436199999898
0.342432323513969 0.18052063999999746
0.344618003169395 0.1804761180000014
0.346605451099115 0.1806072310000033
0.348347854612921 0.1806008139999946
0.350205157431118 0.18017694099999915
0.352287490044783 0.18065661800000044
0.354409595053834 0.1801493330000028
0.356534296932753 0.18053567399999793
0.358589231502991 0.18017609000000334
0.360624352614871 0.18175419800000014
0.362743606977239 0.18059380700000105
0.364666494954524 0.18030135499999744
0.366527420784416 0.18052031500000254
0.368435124717461 0.18046523299999961
0.370504308193462 0.18045312699999982
0.372706290129956 0.18061434199999837
0.374773977802623 0.18069605299999836
0.376803310765181 0.18026152299999865
0.378952663776565 0.18048482900000096
0.381103774363172 0.18065320099999838
0.383015944895024 0.1803679600000052
0.384786417848815 0.1807250409999952
0.386775229401122 0.18036885800000135
0.38893699860059 0.1808218210000021
0.391071515724679 0.1804773389999994
0.393170723714336 0.18062079300000278
0.395250246690599 0.18089956499999715
0.39739303981577 0.18077766700000097
0.399444204755509 0.1807722419999962
0.401330801798213 0.18087719400000424
0.403250495278268 0.18105150999999609
0.405253963780826 0.18096478800000426
0.407403928729797 0.1812938109999962
0.409596277540375 0.18105369700000296
0.411644934814769 0.1812414440000012
0.413732377791558 0.18108450399999754
0.415967628513592 0.1808977119999966
0.418053761025022 0.18094918900000323
0.419912341619216 0.18087569299999728
0.421732635900197 0.18091909800000394
0.423825792937386 0.18034081599999752
0.426044370900546 0.1807252119999987
0.428197439870795 0.1803021549999997
0.43028582146152 0.18071899899999977
0.432377950114874 0.1808086590000002
0.434617653262946 0.18042789599999765
0.436611457157513 0.18048767400000543
0.438478696535062 0.18045680299999844
0.44045630751423 0.18057990399999824
0.442538597421894 0.1803242840000081
0.444747908279322 0.18076196699999514
0.446903098088678 0.180223036000001
0.44896491568076 0.18067649200000346
0.451108974244996 0.18055086599999015
0.453305776107894 0.1805464760000035
0.455335805597457 0.18059596700000213
0.457213575474535 0.18005913199999668
0.459165121213133 0.18058805300000813
0.46134649967053 0.1802675349999987
0.463533140563522 0.18086452000000008
0.46568019366579 0.18076252999999554
0.467804760890969 0.18067768500000625
0.469939025096008 0.18041090299999496
0.472166011454012 0.1805869290000004
0.474126703766673 0.18100024299999973
0.476036120176139 0.1804792759999998
0.478054711543424 0.18076898099999994
0.480199527932478 0.1805122130000001
0.482426145289702 0.18087222699999472
0.484563863733885 0.18037881200000072
0.48667317503794 0.18058023400000422
0.488870371636165 0.1801094369999987
0.491059587375789 0.1807097949999985
0.49306211451285 0.18098984400000973
0.494951746141262 0.18060148799999354
0.496998965296038 0.18034017700000504
0.499216338710666 0.18043053799999598
0.501389163716082 0.18082488499999272
0.503523784166525 0.18949528100000634
0.505669588854644 0.18081343400000094
0.507880298976661 0.18041496700000437
0.510092675984436 0.18068671199999642
0.512049174435507 0.18052834600000267
0.513977184275334 0.18032172999998863
0.51602936399281 0.1817266330000109
0.518252326963781 0.18026545799999383
0.520501869608301 0.18045009700000492
0.5226051127913 0.18019185400000026
0.524724328123462 0.18054971799999464
0.526980777719812 0.1809318090000005
0.529207103009584 0.1804693090000029
0.531194141474766 0.18036450099999968
0.533069969150206 0.18033963499999572
0.53515267372912 0.18071923700000525
0.537400330446152 0.18030124199999875
0.539638316934533 0.1805938299999923
0.541789554017165 0.18054120500001147
0.543902557873015 0.18072501599999669
0.54614085931406 0.18015324299999236
0.548311454553834 0.18058330400000955
0.550319240767932 0.18010621199999832
0.552305155498753 0.18055571600000064
0.554365326896707 0.18077325899999153
0.556597140608281 0.18039564100000405
0.55883704069357 0.18067227199999536
0.560984861611044 0.18047255900000891
0.563140729637271 0.18054401399999165
0.565383382517223 0.18020755900001006
0.567582064232732 0.180464072999996
0.569574902867526 0.1801582930000052
0.571525080401276 0.18028802399999222
0.573655257675722 0.18054045400000973
0.575880468060117 0.18006318299998725
0.57812625806196 0.18053296100001148
0.580307493440733 0.1802893729999937
0.582441327490059 0.18043373400000462
0.58467463960075 0.18040612800000133
0.586857850332523 0.18017693199999485
0.588917869717563 0.18040314899999998
0.590923093325539 0.1802737689999958
0.59299143041673 0.18032134400000643
0.595218771687541 0.17992304499999534
0.59745379288431 0.18037880400000006
0.599666072369638 0.18025499300000547
0.601857891879923 0.18050791800000354
0.604064062317729 0.180621766999991
0.606281722747229 0.18010230100000513
0.608306818612717 0.18090001800000266
0.610322959666992 0.18041349099999593
0.612455815026579 0.18076576199999295
0.614646131872775 0.18003988899999968
0.616873828569851 0.1803048510000025
0.619070012633491 0.1806620400000014
0.621278210636703 0.18078120600000602
0.623536017278934 0.18038516099998958
0.625757083454759 0.18016579600001137
0.627818950971428 0.18042665299999783
0.629807735561584 0.180313869999992
0.631917917493063 0.18049185499999965
0.634182067696423 0.1804810480000043
0.636399288630788 0.18085843200000795
0.638576454359212 0.1804564439999865
0.640776463391214 0.18151596700000994
0.643045845301234 0.18073422700000208
0.645364697993647 0.1808291109999942
0.647402584193362 0.18129351599999666
0.649371857374858 0.18104557800000975
0.651469560352054 0.18114748699998984
0.653735017727 0.1809945380000073
0.656026130658001 0.1808982630000031
0.658190083419505 0.18071138499999506
0.660354120681902 0.1809961689999966
0.662631937008155 0.18068407900000238
0.664970818184031 0.18096137000000567
0.667066750216848 0.1806139879999904
0.66900166279688 0.18092091200000482
0.671092979305103 0.18129989599999874
0.673368319762144 0.18088979099999847
0.675670507707066 0.1810700860000054
0.677876327117857 0.1805398810000014
0.680020706494343 0.18092486899999471
0.682270005746898 0.18077954299999988
0.684592313172633 0.18103375299999414
0.686715674474784 0.1806343230000067
0.688716864154299 0.180719186999994
0.690775346706704 0.18144464600000276
0.693038235870866 0.1802202789999967
0.695350547945609 0.18056715500000564
0.69757474227544 0.1802535860000063
0.699750041162904 0.1802634589999883
0.701978526360812 0.1801551320000101
0.704311848465566 0.18044609300000047
0.706436378953697 0.18041087699999991
0.708430043000666 0.180489393000002
0.710532773335199 0.18054050599999982
0.712770773481004 0.179942668999999
0.715080858049539 0.1800098319999961
0.717322499616402 0.1801063279999937
0.719510559473613 0.180245431000003
0.721752962212081 0.1804050009999969
0.724052099669306 0.18032876600000236
0.726204512456522 0.18025275300000487
0.728237139352843 0.17989657600000442
0.730326527347267 0.18028300899999294
0.732581259516198 0.1801389499999999
0.734857554379655 0.1804112930000059
0.737099080724658 0.1803335110000006
0.739318481283293 0.18015612199999964
0.74157961235285 0.17992699199999151
0.743904093392893 0.1801404550000001
0.746024956908586 0.18049501000000134
0.748065351135998 0.1803940820000065
0.750184879387524 0.1805011199999882
0.752435211095621 0.1804198770000056
0.754732380612352 0.1805773049999999
0.756946232476781 0.18018719900000235
0.759154049280721 0.18041940300000192
0.761438415604072 0.1801409179999922
0.763794498576761 0.18059573700000442
0.765971862052339 0.1805463040000035
0.767973268592471 0.1803912089999926
0.770073218786714 0.18078978200000506
0.772338454718947 0.1804106320000045
0.774655252179521 0.1805589769999898
0.77690028786271 0.1798255230000052
0.779079141952064 0.18022700699999916
0.781335204950038 0.18021127400000125
0.783705397775799 0.18044181999999864
0.785928161933791 0.18060269400000095
0.787977170478934 0.18011146399999234
0.79003038716725 0.1805412700000062
0.792276539803129 0.18029712300000256
0.794613773247727 0.18044933299999855
0.796887658053484 0.18050553700000194
0.799087711390882 0.18059732700000097
0.801309826182775 0.18009520799999734
0.803648635078552 0.18059247200000073
0.805919393927257 0.18040795199999593
0.808001338897452 0.18018398000000957
0.810073341799968 0.18039671499998633
0.812261847385375 0.1805403550000051
0.814590645338884 0.1806260080000044
0.816899726385075 0.18031857100000082
0.819129974164904 0.18093342899999243
0.821356629008518 0.18061131500000727
0.823656774326885 0.18040968799999746
0.825950490142384 0.18031107199999497
0.828078479515433 0.18027620600000205
0.830139934852909 0.18074673099999927
0.83232793134258 0.1803101980000008
0.834620287915651 0.18093694499999913
0.836936259518361 0.1806591050000037
0.839194320677929 0.1812246039999934
0.841439134995364 0.17998421000000064
0.843736718430072 0.1800277740000098
0.84601568636506 0.1803761580000014
0.848171137320664 0.17962473599999385
0.850272424107223 0.18000069200000723
0.852439004654589 0.1802792559999915
0.85472661944078 0.17983713899999998
0.85701689458945 0.17991091400000414
0.859280199619577 0.17999936100000014
0.861543188031317 0.18005738099999746
0.863859889706534 0.1799719189999962
0.866210080498349 0.1797664660000038
0.868336351495254 0.17981441599999926
0.870406044489335 0.1799589980000036
0.872587507186326 0.17941219099999728
0.874891496182277 0.1798250060000015
0.877207744793288 0.17978668700000355
0.879439654143885 0.17943546099999708
0.881676813318439 0.17991096400000117
0.883997793721542 0.17945877900000085
0.886387101366113 0.17981184799999994
0.888587889194699 0.17973494099999243
0.890630879925369 0.18010644599999637
0.892775514186993 0.17981006200000138
0.895080724813548 0.18018475700000636
0.897426864255764 0.17972223200000315
0.899691818801886 0.1808347319999939
0.901898160205729 0.18122863000000677
0.904183313148703 0.1794862799999919
0.906575018405769 0.17991384399999788
0.908836391596743 0.17956206499999894
0.910929506949165 0.17971964100000548
0.913024386824589 0.17918370099999947
0.915295431759577 0.1795206130000082
0.917655380179823 0.179742963999999
0.919965886117893 0.17961052100000074
0.922197153581161 0.1796765719999911
0.924439211570215 0.17984710599999687
0.926790117224518 0.17983800000000372
0.9291114428101 0.1794972109999975
0.931246913650353 0.17977409200000238
0.933347439554378 0.1795411199999961
0.935554351509935 0.17991037600000936
0.937902087835111 0.1798295959999905
0.940241702147891 0.179315840000001
0.942517348213446 0.17982155300001068
0.944769213934486 0.1794206749999887
0.947072203909974 0.17961897900001134
0.949407092081255 0.17947088500000064
0.951592485433499 0.17948636499998827
0.953695054345634 0.17990893099999994
0.955894699424994 0.35899287500001265
0.958883581636911 0.17959107999999446
0.960867584268058 0.36166052999999465
0.963267505887654 0.3592417670000003
0.966252161624877 0.179349006999999
0.968707244343037 0.35910813000000985
0.971613656446873 0.17987193999999818
0.974318765996642 0.17937881899999297
0.977677952308383 0.3593727390000083
0.980782225489084 0.1796411400000011
0.9833680619459 0.18029638499999123
0.986542674565211 0.35936626400000193
0.990129538431174 0.1795835620000048
0.992704189551083 0.2403145689999917


==> Images/Results/planesource_timesteptimes_tol_0.001_hfm70.txt <==
t steptime
0.0 0.21244191000000034
4.34669581040602e-12 0.21228770000000008
8.10937589175214e-12 0.2114223479999997
1.41209354340308e-11 0.21179344799999988
2.29142375333156e-11 0.21174688100000028
3.58523259566387e-11 0.21099323599999975
5.481346786363e-11 0.21003721900000016
8.25189930003016e-11 0.2114280260000001
1.22874505134603e-10 0.2095800670000001
1.81468547260199e-10 0.21030416099999982
2.66267592584962e-10 0.21090586800000022
3.88584801354957e-10 0.21098263000000017
5.64423346969127e-10 0.2103869499999993
8.16330185405346e-10 0.21031797300000044
1.17594129717144e-09 0.20984976200000016
1.6874579776147e-09 0.21021962699999985
2.41236875998327e-09 0.21043969399999973
3.43582661582769e-09 0.21072942999999977
4.87521006007843e-09 0.21073547900000023
6.89154362986416e-09 0.21072559500000043
9.70463150096906e-09 0.2107885749999996
1.3612970360366e-08 0.21083005499999974
1.90197547131882e-08 0.21075761900000067
2.64665668469089e-08 0.21082897799999945
3.66766466572795e-08 0.2106933720000006
5.06099474427704e-08 0.21069400200000032
6.95324751509201e-08 0.21082152699999845
9.51026371541504e-08 0.21040162500000115
1.29477428011992e-07 0.21062526699999928
1.75441161922496e-07 0.21093232800000017
2.36558998207514e-07 0.21103514300000015
3.1735652878423e-07 0.2107333459999996
4.23524987747914e-07 0.21115659200000003
5.62148931069893e-07 0.21085766300000053
7.41949190330987e-07 0.2107219709999999
9.73528145736224e-07 0.21105249000000015
1.26959646421054e-06 0.2110344089999998
1.64514995855919e-06 0.21079094100000084
2.11755170100228e-06 0.21106465299999932
2.70645757100434e-06 0.21106142200000022
3.43350271101628e-06 0.2108496819999992
4.32164164586881e-06 0.2111155740000008
5.3940057506616e-06 0.21093015499999979
6.67210739943554e-06 0.2107828680000008
8.17317754085433e-06 0.21089986399999994
9.92349575127147e-06 0.21101756599999888
1.2057751574954e-05 0.2109483240000003
1.46551527371813e-05 0.21089753500000086
1.78122469486314e-05 0.21108758499999958
2.16263349155402e-05 0.21103379899999908
2.62907902815891e-05 0.21066897200000057
3.19191960456131e-05 0.21122285899999937
3.87939847470067e-05 0.2113134290000005
4.7241909165595e-05 0.21086020799999972
5.75420016642276e-05 0.21102974799999963
7.00948600050118e-05 0.2111422550000004
8.56283187502755e-05 0.21099747000000058
0.000104442005051991 0.2112420979999996
0.000127088542009687 0.21125009200000022
0.000152969373194894 0.21096301899999936
0.000181884500094682 0.2111595700000013
0.000213307630513047 0.2111225860000001
0.00025028349011966 0.21154832499999898
0.00029344007520875 0.21129017200000177
0.00034422479772157 0.21146665399999875
0.000403501796951335 0.21168645799999908
0.00047371489658581 0.21166311400000026
0.000555497209461402 0.21166137400000196
0.000647199865866238 0.2115007399999982
0.000745368392142012 0.2115013139999995
0.000859602406857454 0.2116797599999991
0.000991763894802862 0.21121876900000203
0.00114313759038451 0.21147707400000115
0.00131714797525373 0.2112363199999976
0.00150044958149812 0.2112874110000007
0.00171088603273538 0.21101337500000028
0.00194732377600226 0.21070958600000012
0.00221436675814678 0.21112411100000017
0.00250416363588283 0.22168207200000012
0.00282899455888623 0.21126281799999802
0.00319361796306654 0.21119815400000164
0.0035561903640909 0.21106062199999798
0.00398886751979515 0.2109508990000002
0.00437924407562987 0.21078839700000174
0.00484723094130452 0.21124299299999905
0.00530440862312755 0.2109922520000005
0.00577692148094602 0.21108229900000097
0.00631400996335713 0.2111689229999989
0.00684586597997661 0.21092625200000015
0.00739082007975771 0.21134663800000197
0.00796832726009448 0.2114207699999966
0.00859180869435646 0.2112332220000006
0.00920753029550589 0.21104329299999947
0.00983950548568399 0.21110151500000285
0.0105391663589813 0.21140519299999738
0.0112547559651382 0.21079673400000232
0.0119659885027282 0.2110667510000006
0.0126950568650324 0.21137345200000013
0.0134670480728245 0.21072949499999893
0.0143038793494885 0.21099257699999896
0.0151251413079213 0.21115467199999927
0.0159731216631654 0.2110272290000026
0.0168351908518489 0.21115523399999958
0.017722819204874 0.21086216999999863
0.0186619609886797 0.2115287400000021
0.0196573450120557 0.21097112399999673
0.0206525702068711 0.2112292360000012
0.0216637191783799 0.21107405200000073
0.0227229461345336 0.2109048869999981
0.0237901690931646 0.21208033500000312
0.0248681370662651 0.21100402399999751
0.0259895452448967 0.21077843200000146
0.0271829841352034 0.21125804999999787
0.0284733589836023 0.21095330400000023
0.0297226473547646 0.21078171300000292
0.0308872034813049 0.210811194999998
0.0320444198309516 0.21080719600000108
0.0330914870184288 0.21096155200000055
0.0341376093609929 0.21072865100000016
0.0352967941543888 0.21103546599999845
0.0365678258348384 0.21098008299999904
0.037901735503163 0.21074369900000178
0.0393154216091254 0.21125619999999756
0.0407174283791047 0.21075715600000322
0.0419582514862801 0.21081740699999685
0.0430781313911607 0.21107672500000163
0.0442852705066228 0.2110284259999986
0.0457301432069212 0.21141801999999998
0.0471803060659363 0.21131063099999992
0.0485735676634459 0.21126702200000125
0.0500088237850487 0.4221313180000017
0.0515857795667842 0.21108966499999937
0.0527143297040434 0.21095768400000026
0.0539788881129241 0.2109226979999974
0.0553391670857427 0.2108304450000027
0.0567916825097965 0.2110654580000002
0.0583277591057756 0.21126727399999723
0.059949778601224 0.21103043700000157
0.0614149520024298 0.21095670400000088
0.0628520028382925 0.2107647830000019
0.0644041191127229 0.21132576999999486
0.0658117246327109 0.2110480540000026
0.0669984438462393 0.21077788899999916
0.0682241478063362 0.21091890400000324
0.0697355223792495 0.21086149099999574
0.0715272211571757 0.420566982000004
0.0734324883935443 0.2107043369999957
0.0746657736094825 0.21088829300000356
0.0760612901045933 0.21094700599999783
0.0776180152513988 0.21140034199999747
0.0790304085199722 0.21093579100000426
0.0804124612868272 0.2108321239999995
0.0819727902416695 0.4217323279999974
0.0838002383033108 0.21076314200000468
0.0853209664721074 0.2110140429999987
0.0869913390918916 0.21137412099999864
0.0884982490748122 0.2110251699999992
0.0899233460382669 0.21197486999999882
0.0913101667015714 0.2113609029999992
0.0928237759583225 0.21144776500000262
0.0945522319051296 0.21142833300000063
0.0964420603943755 0.4231139569999982
0.0983617081048454 0.21170160100000146
0.0996542782943536 0.21176193600000204
0.101118104304068 0.21150334000000015
0.102821326488706 0.21138952899999452
0.104398816616106 0.2117083100000059
0.10591947879748 0.21195255299999616
0.107607347136888 0.4232895680000013
0.109621653150708 0.21182848400000154
0.111028144977236 0.21158408699999853
0.112637874128302 0.21167429700000184
0.114331098741821 0.21177755699999778
0.115948273027095 0.21180674800000077
0.11745899461991 0.21139036900000008
0.119075720902472 0.21165833799999945
0.120963575992601 0.4211799309999975
0.123031161528192 0.2107451910000009
0.124465249036393 0.21096926100000246
0.126067624364058 0.21077020499999577
0.127809173183005 0.21098446799999948
0.129449657870252 0.21055820600000175
0.131005176208439 0.21023352000000273
0.132702507097129 0.21123474600000236
0.134701579064694 0.21109404299999568
0.136652292783159 0.2105460459999975
0.138422345867386 0.21029781300000394
0.139926628292278 0.21080122499999732
0.141447651223458 0.21092511999999886
0.143066907757398 0.21031713300000376
0.144815563688136 0.211210758
0.146721079959544 0.21105845200000317
0.148680418889389 0.21115321199999926
0.150451445139166 0.21135789799999571
0.152244459051945 0.21134206300000358
0.153910102124909 0.21115804799999438
0.15550998594095 0.21107981200000125
0.157097984033632 0.211093187000003
0.15883177567969 0.2108584019999995
0.16081419819523 0.2110635359999975
0.162745943894942 0.21095925600000243
0.164508761387672 0.21093562000000077
0.166360008414175 0.21101559499999922
0.168252926743198 0.21112247399999973
0.169933555001446 0.2112016660000009
0.171453940063077 0.21133075200000206
0.17312421880712 0.21124159400000053
0.175149728718193 0.2117477509999972
0.177098615333055 0.21139060299999812
0.178895336074967 0.21157435800000002
0.180816324262951 0.2113076270000036
0.182826749335864 0.21108430700000014
0.184505885919894 0.21129509600000063
0.185985070674747 0.2113657839999945
0.18769712201698 0.21142000000000394
0.189682457022835 0.21107668799999857
0.191654361484754 0.2115074089999993
0.1935761182594 0.2118033920000002
0.195570832405255 0.21149827200000004
0.197413986939535 0.21130091199999868
0.199001954340583 0.21172809000000115
0.200613463040076 0.2111516559999984
0.20250929011841 0.21099267499999996
0.204438576830266 0.211043305000004
0.206338347754159 0.21069619000000017
0.208338175557789 0.21141764400000085
0.210297812587868 0.21096665399999637
0.212246108964012 0.21093606600000214
0.213893359424624 0.21087663999999506
0.21555221378749 0.21127132700000573
0.217345884521162 0.21079338899999556
0.219255188883455 0.2110995520000003
0.221288601077065 0.21111001700000287
0.223302063178737 0.21101628099999914
0.225176393546653 0.21076821900000198
0.227155810547228 0.21144921299999453
0.228996558594968 0.21145851100000357
0.230723780923413 0.2112459259999966
0.232428075281626 0.21122279000000077
0.234283476907448 0.21123922800000372
0.236404968353812 0.2110156159999974
0.238388085970987 0.21142399800000078
0.240237078174143 0.21090237300000325
0.242251121465415 0.21113590599999554
0.244360157283406 0.21091270699999853
0.246169586683313 0.21113777900000485
0.247765194311625 0.21104755999999725
0.249545257144871 0.2106498770000016
0.251606461057045 0.21120657099999818
0.253660602737328 0.2111079029999985
0.255656358945764 0.210719761
0.257671410675214 0.21087834900000502
0.25967395515701 0.21120531799999753
0.261478698477476 0.21077137999999707
0.263172106669965 0.21123212800000601
0.2650364746158 0.2112848129999989
0.266996002159787 0.21099321300000184
0.269000429230778 0.21101927799999487
0.27107494262843 0.21133838900000512
0.273062481423194 0.21107983099999927
0.275044179849639 0.21088088799999838
0.277010716756788 0.21121977299999628
0.278864374227378 0.21151153899999997
0.280669061127389 0.210692286000004
0.282477440479778 0.21059426099999712
0.284483533031165 0.21091760000000193
0.286607495306595 0.21100170599999757
0.288603916335833 0.2114363280000049
0.290590192671724 0.21106003399999906
0.292712841393515 0.21124877399999775
0.294754610569472 0.2110727290000014
0.296524631073929 0.21142741299999557
0.298213810487985 0.21087472900000392
0.300183632465276 0.2109543099999982
0.302293064869349 0.21106264400000185
0.304354444618872 0.2112257779999993
0.306399592511637 0.21110642600000062
0.308426934825186 0.21122377500000056
0.310520177923 0.21101495999999997
0.312388101838729 0.21111196300000046
0.314167988032278 0.21148817699999967
0.316078321840907 0.21128087599999645
0.318058522555811 0.2111956040000038
0.320147938324561 0.21160241799999824
0.322254461190326 0.21103789499999692
0.324244980421558 0.2111910560000041
0.326319002844663 0.21121468600000526
0.328390721477232 0.21156408299999896
0.330310731307526 0.2108077399999928
0.332105801647581 0.21080955200000062
0.333954403418224 0.21088337199999785
0.336065510367168 0.21089338800000235
0.338192142747043 0.2104176750000022
0.340217704195488 0.2110496579999932
0.342271918584224 0.21127805800000488
0.344399949805794 0.2108593079999963
0.346506089359223 0.21127338499999837
0.348331702648314 0.21139056100000175
0.350123270187823 0.21119072199999778
0.352130658428236 0.2110945300000111
0.354213719792612 0.21134254899999405
0.356340686572734 0.21088129700000025
0.358433152169097 0.21098319200000049
0.360445876218173 0.21163073799999665
0.362583813121804 0.21171235100000274
0.364601714712148 0.21101155700000618
0.366496067335352 0.2112124689999888
0.368356532914311 0.21155886200000396
0.370319318142902 0.2113948740000069
0.372486254808363 0.21150496199999225
0.374607459482851 0.21143703700001026
0.376644834767018 0.21102165499999614
0.378741950142063 0.21119319000000303
0.380928776073326 0.2112356069999919
0.382968718071301 0.21089381999999546
0.384775685401853 0.21072933800000726
0.386649367277171 0.21096221000000526
0.388743441227366 0.2105369049999979
0.390874628865418 0.21085801799999615
0.393012468316741 0.21097749599999815
0.395095224227287 0.21117548700000555
0.397152869542611 0.21113132099999632
0.399350690513424 0.21132050299999605
0.40133502887113 0.2111279110000055
0.403207013372144 0.21147106099999746
0.405117375479117 0.2111936790000044
0.407187042684861 0.21112820899999463
0.409403736626407 0.21117336900000794
0.411507851599176 0.21117758999999126
0.413560664852587 0.21108877000000348
0.415705021364078 0.2108346240000003
0.417934699180835 0.21108434500000328
0.419918402755158 0.21055504199999575
0.421710420237189 0.2104843829999936
0.423676731919087 0.21135745300000508
0.425834412795545 0.21072621700000127
0.427999742765867 0.2108525780000008
0.430128594800654 0.21108247499999777
0.432213000161024 0.21100824900000248
0.434353574726762 0.21090751200000568
0.436509953876423 0.2110110989999896
0.438465343907844 0.21184339700000976
0.44036990779472 0.211452984999994
0.442346732616831 0.21145434599999646
0.444512721115885 0.21156744799999672
0.446737072997651 0.2116986640000107
0.448812090860075 0.21140681800000038
0.450897485313082 0.21182729499999198
0.453111140694225 0.21176457300001061
0.455307131364398 0.21166133699999534
0.457252579305009 0.21156809800000076
0.459070554383652 0.21166026299999885
0.46110567404724 0.2118414950000016
0.463314724327621 0.21121398799999724
0.465535490976337 0.2113838300000026
0.467668641903257 0.2118257559999961
0.469735937241441 0.21496254800000258
0.471933088370232 0.21918132000000412
0.47403852834264 0.2117373029999925
0.476015415081789 0.21198205999999686
0.477979951897927 0.2115912530000088
0.479995587706838 0.21202746400000194
0.482182567998179 0.21200936999998987
0.48438437109359 0.21161582199999884
0.486510038714987 0.21201176400001032
0.488652058194125 0.21141262199999744
0.490867943407263 0.21153082200000028
0.492986359837424 0.21189868999999817
0.494910611222261 0.21168615000000557
0.496846996459787 0.2115252589999983
0.498983690508554 0.21206094099999007
0.501170904126176 0.21189987600000393
0.503362098963418 0.21163949600000365
0.505506935116104 0.2117269499999992
0.507623964509034 0.21172583399999212
0.509851309411103 0.21209575600001074
0.511959313977808 0.21122291199999665
0.513948893958815 0.21102378700000202
0.515923943918429 0.21178037699999663
0.517993171390147 0.21096080899999947
0.520213823654502 0.21119867100000533
0.522403633447457 0.21092416899999478
0.524558136019277 0.21092427899999677
0.526731482795653 0.21119434199999887
0.528945263779639 0.21119562700000927
0.531090346994222 0.21116790499999638
0.533039484041486 0.21056324100000268
0.53502826548531 0.2110777230000025
0.537166338463234 0.211081649999997
0.539345812330035 0.2105200829999916
0.541539128852552 0.21138473999999974
0.54369713334314 0.21110905200001184
0.545872328733053 0.2108511399999884
0.548124428259199 0.2112332510000101
0.550262893005638 0.2110402899999997
0.552258008192302 0.21132721200000049
0.554230270433157 0.21143286299999886
0.556347348590934 0.2110174179999973
0.558602794674943 0.21114063000000272
0.560778013937652 0.21109670399999914
0.56292132242043 0.21137858599999504
0.565114941528269 0.21114351900000372
0.567369171587526 0.21083514900000466
0.569582400360465 0.2113570929999895
0.571543984612776 0.21151000400000441
0.573514631917052 0.21127887800000167
0.57563439183312 0.21345030199999826
0.577875741097342 0.21238968699999816
0.580117205702458 0.21141753999999935
0.582253143099859 0.21143639199999598
0.584422821123612 0.21139312300000768
0.586711772820274 0.21166927199999463
0.588914125310346 0.21113253000000043
0.590916455006493 0.21148681200000397
0.592861596979786 0.2111746690000018
0.595004015430687 0.21091572599999608
0.597273026036934 0.21147492900000486
0.599486951497515 0.21141617199999985
0.601641065105163 0.21119516199999566
0.603808998385318 0.21133299699999952
0.606095870413575 0.21112362899999937
0.60832142433885 0.21123244400000374
0.610323049675187 0.2115271290000038
0.612308057698912 0.2113275279999982
0.614415929976358 0.21137455099999158
0.616701754904775 0.2116767899999985
0.618968712926084 0.21153415000000564
0.62110387389686 0.21155082500000333
0.623258044294292 0.2110445870000035
0.625536143887614 0.21109155699998894
0.627809306394699 0.21098295800000244
0.629857475913142 0.2110498750000005
0.631797065034922 0.21054953899999873
0.633910182006699 0.2111784140000026
0.636174489640772 0.21048429600000418
0.638477092647388 0.2108652510000013
0.640684708381799 0.21097261599999229
0.642812195492649 0.2108860729999975
0.645042094860624 0.21117673800000603
0.647267660208137 0.21082932400000232
0.649378327509954 0.21075759500000402
0.651415600215312 0.21079694499999846
0.653488550208758 0.2110140459999883
0.655717580124847 0.21097662100000036
0.657980981726435 0.21125475600000243
0.66022542996247 0.21094956400000342
0.662442847005261 0.21061756199999593
0.664656854120442 0.2105769879999997
0.666881795085628 0.21130293299999892
0.668939932715712 0.21081964900000116
0.670998033836401 0.21049298700000918
0.673150978074376 0.21110092399999303
0.675353268731612 0.21092427300000338
0.677591425017367 0.21137021900000263
0.679805944836033 0.21147416399999486
0.682048698604283 0.2110525040000084
0.684329102734749 0.21088731299998642
0.686565462209053 0.21147280899999998
0.688642200714936 0.21118655600000125
0.690656362117486 0.2110413640000104
0.692807640613331 0.21080998499999737
0.695089763578283 0.21154842699999676
0.697311954926146 0.2111724899999956
0.699494513799773 0.21147877900000367
0.701708808782336 0.21135227700000314
0.704022250915529 0.21158843999999988
0.706366493683978 0.2116433930000028
0.708426372229085 0.2117344849999938
0.710409454787528 0.21198316699999964
0.712523849552631 0.21163400800000431
0.714834967837003 0.2113679659999974
0.717150667465853 0.21136381099999824
0.719309819464138 0.21144477200000722
0.721467852248816 0.21104145399999652
0.723756673009633 0.211009580999999
0.726155559677917 0.211342645000002
0.728303005954364 0.21107913199999473
0.730245550934591 0.21119115300000146
0.732324107124899 0.21141545800000472
0.734608957930798 0.2109877399999931
0.736976665970475 0.21130632700000263
0.739225313095051 0.21172007500000234
0.741353730979038 0.21086013800000103
0.743575545978549 0.2113365949999917
0.745911368500774 0.2112906300000077
0.748117722151568 0.21117945999999677
0.750166205028892 0.2110576170000087
0.752210032257555 0.21122748899999522
0.754444784143841 0.21132633599999906
0.756769692280517 0.21092815000000087
0.759063589989845 0.21160019999999236
0.761290070594017 0.2109325549999994
0.763499947315679 0.21097023000000092
0.765794378915323 0.21131396300000915
0.767926511545117 0.210477001000001
0.770006968841715 0.2111276729999929
0.772156771709022 0.21114852400000927
0.774380555545712 0.21167373999999484
0.776656781428096 0.21113753999999574
0.778900040426249 0.21142714900000215
0.781149104741245 0.211251383000004
0.783445246871165 0.21172565799999177
0.785759998883033 0.2112217930000071
0.787890997532146 0.21144251500000166
0.789916640474783 0.21171793599999944
0.792073667168033 0.21098891699999456
0.794367374926571 0.21156232299999544
0.79664667405073 0.21141284300000507
0.798867788483717 0.2120050710000072
0.801078393254452 0.21215173399998832
0.803378613587873 0.2124662770000043
0.805756981959842 0.21058177800000522
0.807922108630744 0.21089512599999694
0.809956784152052 0.2108432969999967
0.812057345931759 0.21073925400000348
0.814351736727948 0.21041693300000475
0.81669278834843 0.21080543600000112
0.818927381775864 0.21100666499999932
0.821119268652269 0.21112260999998966
0.823380331625418 0.21080312099999787
0.825753933424139 0.21102358900000695
0.828012211866641 0.21167123499999718
0.830057429978432 0.21087513599999852
0.832134622879858 0.2118738970000038
0.834368300884974 0.2114365460000016
0.836728096010867 0.21138822700000048
0.839032770757819 0.2111131700000044
0.841239389623891 0.21066973299998892
0.843469471903653 0.2111365260000042
0.845801531649984 0.21089087900000436
0.848082527545423 0.21108180099999174
0.850201295529904 0.21074432600001103
0.852268399947633 0.21099385599998755
0.854479201981089 0.21087612200000194
0.856793290896734 0.21063119000000086
0.859113180089443 0.21114937500000508
0.861369328431135 0.21123086000000058
0.86361912013174 0.21083603900000014
0.865930580488705 0.21079420200000243
0.868177764183481 0.21095104299999434
0.870320382958826 0.2108890410000015
0.872447615797739 0.21109593999999277
0.874649879205787 0.21087882200001218
0.876946493414117 0.21068266899999344
0.879227096952933 0.211040612000005
0.881488851515788 0.2108537199999887
0.883767867904723 0.21075025700000083
0.886104457566532 0.21068129900000088
0.888412033629965 0.21095820900001172
0.890521210714206 0.2107150329999996
0.892618761186002 0.21076260999998908
0.894837803676003 0.2111182160000027
0.897158142590132 0.21119645699999978
0.899463127601286 0.21075566400000412
0.901689011223959 0.21103726900000197
0.90394020098905 0.21101068199999418
0.906281174989606 0.21100543600000776
0.908664554545721 0.21102695599999777
0.910834321595095 0.21073575299999447
0.91287806047321 0.21149153400000387
0.915054384772549 0.2110175279999993
0.917387413258822 0.21094415099999253
0.919743042673733 0.2111054400000114
0.922000633363869 0.21094277399998873
0.924205619507942 0.21084954600000572
0.926504027716515 0.2109055110000071
0.928910535953797 0.21125266999999326
0.931146052112241 0.21104515999999762
0.933227144679173 0.21080769900000007
0.935343397060544 0.21074207200000217
0.937645261450308 0.21093795199999477
0.94001416306414 0.2108120700000029
0.942326307993642 0.21045788300000368
0.944562224626247 0.21107320800000196
0.946812473650594 0.21107675999999742
0.949171382331228 0.21063438699999892
0.951451023402728 0.21123066600000584
0.953585053716124 0.21083676499999626
0.955720803082521 0.4215361119999983
0.958634182494199 0.2115367039999967
0.960697015753521 0.21248189800000716
0.963173093212727 0.4238621669999958
0.966972603376599 0.21240437800000223
0.968871885014918 0.42497141399999805
0.971419051671425 0.21232027800000708
0.974281855024662 0.21224939399999698
0.97765436094901 0.42247032800000284
0.981503684856627 0.21133422500000165
0.983540627112568 0.4225431520000029
0.986263329350775 0.21135518899998829
0.989340490851139 0.4227208689999884
0.993057870255664 0.42230691200001047
0.996454842286541 0.28056573800000706


==> Images/Results/planesource_timesteptimes_tol_0.001_hfm80.txt <==
t steptime
0.0 0.24011540699999978
4.34679248699256e-12 0.24203999500000029
8.10950557533147e-12 0.2393000729999999
1.41211704245888e-11 0.24074031699999976
2.29146340804998e-11 0.2397718640000006
3.58529691389408e-11 0.23970228999999943
5.48144775003399e-11 0.23981512000000027
8.25205411590916e-11 0.2404599740000002
1.22876839207096e-10 0.23963922399999937
1.81472022693975e-10 0.2397955490000001
2.66272718902165e-10 0.24042831499999995
3.88592306736456e-10 0.24003642999999997
5.64434268559166e-10 0.24019929500000003
8.16345995064329e-10 0.2410441590000003
1.17596407581533e-09 0.2399633940000001
1.6874906557889e-09 0.23990193199999954
2.41241544821849e-09 0.24003262300000028
3.43589305598482e-09 0.24060643500000012
4.87530423874066e-09 0.2400632490000003
6.89167660736423e-09 0.2405707269999997
9.70481852542017e-09 0.24051289799999953
1.36132323556616e-08 0.24045742800000003
1.90201202539315e-08 0.23992526900000044
2.64670747621538e-08 0.252499813
3.66773494390972e-08 0.23979783100000063
5.06109156749984e-08 0.24022140099999945
6.95338032174118e-08 0.239970400999999
9.51044505331169e-08 0.24016832300000068
1.2947989251054e-07 0.24136796500000024
1.75444495249385e-07 0.24133643200000066
2.36563484315008e-07 0.24018432899999986
3.17362535421904e-07 0.2402979149999993
4.23532987648879e-07 0.24121192900000032
5.62159527112789e-07 0.24004739399999941
7.41963144866253e-07 0.24079981700000097
9.73546413998708e-07 0.24083853600000005
1.26962023132605e-06 0.23947902799999987
1.64518067903998e-06 0.23954979099999996
2.11759113876666e-06 0.24022165899999948
2.70650783678304e-06 0.23948122700000063
3.43356629246537e-06 0.2395917660000002
4.32172142371897e-06 0.24010391999999925
5.39410499173356e-06 0.24012589700000042
6.67222971422685e-06 0.24001701599999947
8.17332678950618e-06 0.24003257300000058
9.92149856780021e-06 0.23989961699999895
1.20553330016765e-05 0.24062042300000108
1.46450075579594e-05 0.24084951599999904
1.77858048169006e-05 0.23880172500000008
2.16149074876937e-05 0.23985775700000111
2.62563552851826e-05 0.24051433999999894
3.19466809905889e-05 0.2419201950000005
3.88743110770673e-05 0.2405582319999997
4.73134177921754e-05 0.2402017109999992
5.75249370026036e-05 0.23996490799999926
6.98475501955508e-05 0.23944393400000052
8.48173641450993e-05 0.23973845300000107
0.000103318250754092 0.2398663809999988
0.000125885887252999 0.2401563880000026
0.000151601368222242 0.23997439699999745
0.000180374602432575 0.2405296450000023
0.000211692232660158 0.24053105499999816
0.000248178853122265 0.2401488339999993
0.000291037702087535 0.24146205400000298
0.000341724958672051 0.23943132599999828
0.000400837074266198 0.23896767200000113
0.000470607711920671 0.23895278999999903
0.000551649891892179 0.23905498799999947
0.000643173390432592 0.23836832099999938
0.000740485814457956 0.2392697960000021
0.00085323043197348 0.23838153499999848
0.000983992874211857 0.23835018100000127
0.00113525019382368 0.23824141500000096
0.00130855671837723 0.2384736659999973
0.00149006701551742 0.23833683400000183
0.00169626500610518 0.23829870499999828
0.00193083446637358 0.23870453099999978
0.0021981484840561 0.2394961060000007
0.0024844601020495 0.23858886300000037
0.00280622031343828 0.23918461999999963
0.00317174117750799 0.23928700800000158
0.00353705121105562 0.23848202699999987
0.00396115545116048 0.23858111899999912
0.00435064985563371 0.23820404399999973
0.00483398851088063 0.23828227599999963
0.00527770596456868 0.23804497900000143
0.00575044490142289 0.23915519599999868
0.00629735673867044 0.2387980799999987
0.00681740120645991 0.23790695100000292
0.00735985191526639 0.23934422800000021
0.00794744993516371 0.2382300199999996
0.00856121417309522 0.24095372499999712
0.00917721786590469 0.23861656100000062
0.00980967876856351 0.23890776300000027
0.0105197334430923 0.2387588970000003
0.0112234961079008 0.23920602600000151
0.0119346366237816 0.23920905800000014
0.0126632449034172 0.23841116199999846
0.01344240770518 0.2382719590000022
0.0142660196040088 0.2380293449999975
0.0150910602408345 0.2383220349999995
0.0159370566615911 0.23851127500000047
0.0167975596478683 0.23933569200000093
0.0176889764350576 0.238302577999999
0.0186340108520998 0.238212549
0.0196290796379965 0.23842132400000082
0.020624267166254 0.23861720700000077
0.0216314934510995 0.23904671800000088
0.0226845810003028 0.24055371999999764
0.0237468852900006 0.23889926500000058
0.0248289373496478 0.23858177199999986
0.0259600694321222 0.23856257899999989
0.0271634184673712 0.23814332999999976
0.0284544725940305 0.23796998599999952
0.0296899096377397 0.2382477680000008
0.0308257550427611 0.2381566279999987
0.0319590423799616 0.2385230010000008
0.0330183554656938 0.23934498700000262
0.0340888599534609 0.2386537899999972
0.0352606116845326 0.23877698400000114
0.036531415496914 0.23790870599999892
0.0378656884723506 0.23818609400000312
0.039267463840634 0.23806432399999977
0.040644477604084 0.23909625499999976
0.0419183468860559 0.2389932179999974
0.0430711665173421 0.23886543000000415
0.0442720109364924 0.23827182299999805
0.0456668684588162 0.23834156899999925
0.0471172806158903 0.238461614000002
0.048508934835807 0.23799679199999701
0.0499140770120139 0.48048718399999757
0.0514191596812816 0.23871031000000187
0.0527509421952516 0.23884213000000187
0.0541901701866374 0.23836680899999863
0.0554759716953743 0.2385566749999981
0.0567098688752082 0.2384146489999992
0.0580769752381464 0.23888957600000538
0.059649045187202 0.24081287199999935
0.061317492597171 0.23840694100000093
0.0627972975962215 0.23809028899999873
0.0642066426703865 0.47711163099999965
0.0657552602648785 0.23964745600000015
0.0671587053165066 0.24005523900000014
0.0686943133437571 0.23933540899999883
0.0700539864837312 0.23840485499999886
0.0713581244873095 0.23836164699999784
0.0728243355532234 0.23999585600000017
0.0745361976158838 0.23893827900000275
0.0762445842896763 0.23896367599999735
0.0777794678052453 0.23888370800000303
0.0793137375782907 0.47775331100000074
0.0811007842507742 0.23896215399999932
0.0823291459295134 0.2386649549999973
0.0837037705146174 0.23850632900000335
0.0852532931394781 0.2397455750000006
0.0869697993382998 0.23852223299999764
0.0887355055733147 0.23861372200000375
0.090309361539365 0.23876495700000078
0.0918745393095831 0.23868373399999854
0.0935124450212018 0.23908631799999824
0.0950281840229755 0.24020938000000314
0.0963756721312356 0.23874100599999792
0.097789726139511 0.23848213899999848
0.0994920693260583 0.23830407799999875
0.101461844185906 0.23825410399999924
0.103179043176057 0.23866916100000424
0.104738093789606 0.23950757200000083
0.106444837161377 0.23897185999999948
0.108068765474968 0.23851771399999677
0.109483539408786 0.23931362900000153
0.110895074926323 0.23865046299999904
0.112583244284557 0.23866314100000352
0.114565422040858 0.23861665999999815
0.116347109103731 0.2385906399999982
0.117976915959288 0.2383821219999973
0.119738772253458 0.2403575770000046
0.121383133418378 0.23875703299999884
0.122827884684391 0.23882261100000335
0.124291821958349 0.2386785669999938
0.126052900499949 0.23838057200000407
0.128006774349292 0.23890202500000157
0.129789095648646 0.23902340199999372
0.131490401596068 0.23917053500000662
0.133348974844872 0.23882351599999652
0.135018463270574 0.23925577199999992
0.136464719029107 0.2391603869999983
0.137968696212305 0.23881032700000304
0.139829682028588 0.238938945000001
0.141752653549758 0.23888537099999496
0.143521602641675 0.2390440150000046
0.145305837947265 0.23902415199999894
0.147245352732667 0.2388613339999992
0.148905860483927 0.23947537000000096
0.150338097843239 0.23880926199999664
0.151912043334524 0.23840688399999976
0.153838935457367 0.2394822900000051
0.155752391400297 0.23828685899999869
0.157555480076663 0.2384706759999986
0.159475022623212 0.23889213999999726
0.161350985774539 0.23919663300000593
0.162929829686444 0.23864962599999728
0.164396129661346 0.2386634220000019
0.16614841922127 0.23886439599999676
0.168059973903562 0.2393724490000011
0.169930627807356 0.23926641999999987
0.171812612779969 0.23866111299999915
0.17381931623263 0.23926402300000404
0.175645548030575 0.23882690199999956
0.17717216415819 0.23889438799999851
0.178730368861368 0.23862692200000168
0.180568844003244 0.23884946799999796
0.182474689749236 0.23859208999999737
0.184371307616272 0.23922529300000406
0.186356898022293 0.23916801699999723
0.188259544339837 0.23869930800000105
0.190084445732278 0.23832165199999622
0.191685975483404 0.23917301400000213
0.193355596681843 0.23921005300000076
0.195138115317015 0.23925479900000113
0.197010287372697 0.23998396900000074
0.198998239857367 0.23858203999999716
0.200982515130132 0.23890836500000034
0.202839967303996 0.23863434900000158
0.204797641768827 0.23854355999999655
0.206566519902349 0.23872076300000344
0.208231156252121 0.23901671299999805
0.20991445959056 0.2383415580000019
0.211772642231964 0.23829468499999962
0.213887874152124 0.23963355000000064
0.21583281317883 0.2387158160000027
0.217632892564088 0.23883425799999713
0.219630762302981 0.23846361399999694
0.221672346978632 0.23895010900000102
0.223425315330336 0.23843855700000205
0.225001513249608 0.23855762499999855
0.22677708968641 0.23837632800000108
0.228837071173651 0.2384820230000031
0.230857801459325 0.23830291899999878
0.232799004636773 0.23867261599999523
0.234797435634667 0.239080352000002
0.236814214587412 0.23869415800000127
0.238551803484998 0.23877277900000138
0.240168275911265 0.2383707219999991
0.242016708563883 0.23871777699999797
0.244003567910303 0.23834739600000177
0.246005691658164 0.23838625999999863
0.248047736603277 0.23824918599999734
0.250012352305918 0.2380717400000023
0.251981942040792 0.23874563700000095
0.253802819620313 0.24048831799999704
0.25556762827252 0.23859446400000195
0.257398642592399 0.2386746190000011
0.259266319811183 0.23946752000000515
0.261269395631678 0.23901709199999743
0.263349277683494 0.23820120199999906
0.265304920615554 0.23859432000000425
0.267284369984502 0.23910125899999457
0.269351710572556 0.2381771769999972
0.271254520752065 0.24019908799999712
0.272972837769329 0.24012943200000336
0.274707817343199 0.24074335800000313
0.276747420078369 0.238794323999997
0.27884602933252 0.2387842920000054
0.280825577742162 0.23827659299999482
0.282832525980628 0.23856068400000652
0.284914107700041 0.23871153300000003
0.28695251730055 0.23885443499999326
0.288713513686242 0.23804346800000076
0.290437579724956 0.23826740699999505
0.292395203044484 0.23781036200000472
0.294430957313887 0.23816196600000694
0.29648802155046 0.25009831199999155
0.298550912706649 0.2383776380000029
0.300538467097036 0.2393058279999991
0.302624085483321 0.23841900300000418
0.304535852272257 0.23884727699999075
0.306356610135357 0.23879989400001023
0.308188296045172 0.23853825899999492
0.310113438463349 0.2384208029999968
0.312243580219191 0.2388520249999999
0.314324132413797 0.23852475400001083
0.316288618905947 0.23870517099999233
0.318350082694 0.2385838339999964
0.320526336330168 0.23860404600000606
0.322462125038246 0.2394139489999958
0.324185657946959 0.2395176760000055
0.326005708886707 0.23938405100000182
0.328124567833034 0.2388261409999899
0.330236249493582 0.23901273700001013
0.332275579037469 0.23897745899999734
0.334318384068035 0.23835009500000126
0.336384342523845 0.2382936779999909
0.338504434482787 0.23889406700000393
0.340342690796326 0.23807077800000798
0.342152743977007 0.23968032999999878
0.344084970236353 0.2388953760000021
0.346152628480052 0.2381732479999954
0.348328947426574 0.23805466899999317
0.350389985659613 0.23823845200000449
0.352384726639211 0.23845999600000312
0.354519472103116 0.23819710399999394
0.356569592371661 0.23854006199999844
0.358440969772129 0.23851683200000195
0.360248712538973 0.2384587290000013
0.362246021131149 0.2386406319999992
0.364422157042414 0.238200587999998
0.366506890294705 0.23948188700001083
0.368562025694697 0.23869210099999805
0.370671016910962 0.23966483499999924
0.372808903254409 0.23869292799999187
0.374812777334594 0.23818716400000994
0.376614219057898 0.238447500999996
0.378518020185443 0.23972656600000164
0.380573433134331 0.23842705399999886
0.382711715543834 0.23904078799999695
0.384858302318622 0.23848213700000542
0.386904557545533 0.23816344699999092
0.388983309245987 0.238578344000004
0.39116229606718 0.23954454900000144
0.393155207252227 0.2386259219999971
0.395007359041047 0.23832578500000068
0.396881657371509 0.23820929200000762
0.399004794008593 0.2390640469999994
0.401204052807883 0.23843801900000017
0.403271891915671 0.23854573899998854
0.405334484423224 0.23913811600000656
0.407489619011754 0.23856322400000352
0.409705604574746 0.23886565899999823
0.411643370300547 0.23869362300000319
0.413431463190774 0.23929448599999148
0.415408460658039 0.2390792660000045
0.417554865524933 0.23836457499999142
0.419763550175222 0.2380615000000006
0.421898355027569 0.2384285970000093
0.423923022129003 0.23845655699999213
0.426065525952992 0.23854363400000977
0.428176290962968 0.23808060700000055
0.430168452263265 0.2390843919999952
0.432081485650857 0.23871220799999548
0.434028181096719 0.23871375200000955
0.436179915761688 0.2387152780000008
0.438367822883893 0.23853276699999526
0.440487400314004 0.23849031599999648
0.442604985767896 0.23833558900000185
0.444771502688308 0.2384031550000003
0.44688609183544 0.23898077600000533
0.448794541283887 0.2390024289999957
0.450707074804573 0.23948870899999974
0.452802075253417 0.2395599350000026
0.454940443726749 0.2383453469999921
0.457107918932086 0.2386615249999977
0.459236635021104 0.2386074130000111
0.461334549059002 0.23884309899999323
0.463538174288901 0.23883130200000835
0.465639689083567 0.23889152199998875
0.467604845686421 0.2385848870000018
0.469535422695325 0.2394326100000086
0.471572387674593 0.24022858600000063
0.473779815800394 0.24015909399999202
0.475946345849104 0.23861100099999533
0.478070130481593 0.2382633600000048
0.480219524827855 0.23881724700000007
0.482412411393286 0.2386022660000009
0.484556486525215 0.23940639100000283
0.486481927196968 0.23870522299999664
0.48843470147002 0.2383043760000021
0.490530749544445 0.23890563199999804
0.492687447684846 0.23882465600000558
0.494875969683521 0.23935287799999116
0.497015432326599 0.238927750000002
0.499154264118746 0.23855554499999698
0.501381063340063 0.23946255399999927
0.503511420687485 0.2398205480000115
0.505488147170325 0.23884547499999087
0.507425665153668 0.23851741400000037
0.509510042707966 0.23822070399999973
0.511750051415954 0.23822854800000925
0.513909141717082 0.23850199599999655
0.516034810230437 0.23854034699999715
0.518206433811448 0.23864867599999684
0.520431563718586 0.23850279200000557
0.522622669759189 0.2384183549999932
0.524562418397616 0.23864019300000905
0.526511153787363 0.23834118899999623
0.528605973684545 0.2380472760000032
0.530822147943121 0.23854712600000028
0.53304929159897 0.23870399399999087
0.535170373105704 0.23830575200000226
0.53732527080704 0.23861545700000875
0.539586126760355 0.23873941899999807
0.541755326779599 0.23879882599999291
0.543734506216247 0.23824497900000097
0.545663036880768 0.23858634600000528
0.547791820376897 0.2386272589999976
0.550040297199345 0.23785818199999653
0.552223653712316 0.2390541780000035
0.554360676035817 0.23877369400000248
0.556522686664685 0.23926095599999542
0.558804229159007 0.23936243200000717
0.56099200884283 0.23889547799998923
0.562949375997667 0.23838154199999906
0.56491592907657 0.23877774100000693
0.567021165621693 0.2385163470000009
0.569302736194548 0.23889403699999434
0.571548051395615 0.2385047670000091
0.573645541965083 0.23883051299999636
0.575782641763792 0.23904712799999572
0.578067243004117 0.23935838600000636
0.580307497979011 0.23849048599998923
0.582316726183835 0.23840924600000335
0.58422896662768 0.2392939750000096
0.586338053718429 0.23947868799999128
0.588599989828657 0.23884820499999648
0.590890454607646 0.2384943590000006
0.593070308510673 0.2389082530000053
0.595172791660317 0.2386460609999972
0.597399699097972 0.2386073610000068
0.599580150525106 0.23830242500000054
0.601653734137848 0.23869014199999583
0.603681547379284 0.23843539300000316
0.605751052549452 0.23844600799999682
0.607970916681319 0.23871881300000553
0.610215344782181 0.2401067049999881
0.61244145112861 0.2402331200000134
0.614641317468929 0.24092753399999367
0.616849826013485 0.24231971300000055
0.619018320871731 0.240470552000005
0.621037474881789 0.2414856679999957
0.623088493083782 0.24065633200000036
0.62525712054917 0.24027467399999125
0.627448972404176 0.2404770370000051
0.629658415904582 0.2400028590000005
0.631854732455576 0.23997181999999384
0.634087571390892 0.23984233800000254
0.636364559595684 0.2394679190000062
0.638539340712441 0.2393607159999931
0.640575322995806 0.2395881529999997
0.642592039193182 0.2399608839999985
0.644749983793379 0.23860825700000987
0.647024438021498 0.23812919799999577
0.649221589898229 0.2396521430000007
0.651388579604157 0.239271200999994
0.653605088405241 0.24001458400000786
0.655907473383888 0.23989516199999628
0.658192222631183 0.23979042800000627
0.660202235915774 0.2394539679999923
0.662185352800841 0.24005996100000004
0.664319464192488 0.24014667600000905
0.666613598097848 0.24014105999999913
0.668896167137071 0.23991517299999998
0.67104375079568 0.24011107100000117
0.673212004650846 0.24029612100000008
0.675509153326993 0.2406836699999957
0.677828255545347 0.24114570999999785
0.67990827636751 0.24161236199999792
0.681856671693059 0.2404421380000059
0.683973980042573 0.23979891599999803
0.686262485352594 0.24027334599999506
0.688572394383144 0.23846233900000868
0.690777150328752 0.23863247299999557
0.692920070674007 0.23994611400000565
0.695174988788126 0.24127900799999225
0.697467103441228 0.24069637099999852
0.699592956712044 0.24090591800000993
0.701618940830531 0.24155821499999774
0.703695287736828 0.2407064229999918
0.705955166263242 0.24098238700000252
0.708258149563876 0.2403225070000019
0.710501521343395 0.24013012099999287
0.712696187979791 0.23999095300000306
0.714921422254446 0.23999753900000087
0.717211457722968 0.2394496830000037
0.71932572144295 0.2404982319999931
0.721361501016875 0.24070190400000513
0.723497699513277 0.2413985640000078
0.725725998286311 0.23979349599999011
0.728008771252032 0.2398181850000043
0.730247169615136 0.2402076529999988
0.732472581824774 0.23996121000000414
0.73473763579916 0.2398309619999992
0.737011723365268 0.2403389830000009
0.739140149782082 0.24032799500000124
0.741181946502012 0.24035059599999897
0.743310563106038 0.23956965499999683
0.745581977960033 0.23933532099999866
0.747839029579785 0.2413303849999977
0.750061459766257 0.2401513470000083
0.752285826232459 0.24096332399999199
0.754581594781795 0.24024502700000028
0.756919374792728 0.2410222369999957
0.759028577791374 0.2410453910000001
0.761057953912742 0.24110145000000216
0.763184090710449 0.2410176590000077
0.765465364883957 0.2410484720000028
0.767774357477825 0.24103791699999988
0.769971697231973 0.2404628589999902
0.772164764977725 0.24078292800000156
0.77445281367275 0.24075912200000005
0.776831907276953 0.2416202720000058
0.77902382812238 0.24089931999999692
0.781021037350175 0.24095101700000043
0.783112277274257 0.2385650570000024
0.785379478954206 0.23862653199999784
0.787729555766848 0.2384565560000027
0.78998866574006 0.23872178599999927
0.792148824818347 0.23868366600000002
0.794386646145178 0.23878172300000244
0.796759625882082 0.2383403559999948
0.79900987805835 0.23826708199999302
0.801068463381557 0.23800728400000537
0.803110579946721 0.2388155400000045
0.80534738548385 0.2384259929999928
0.807689164043085 0.23846430900000826
0.809999443272218 0.23835000199999
0.812216806795869 0.2384501909999983
0.814416869246365 0.23894210500000668
0.816732425413355 0.23848395199999572
0.818979596659526 0.23958431200000518
0.821102328369186 0.23841913299999362
0.823208498815247 0.2383868160000162
0.825384599905272 0.23799536199999238
0.827681605195881 0.24053979400000003
0.829982033228571 0.24751168099999177
0.83225038817084 0.23863880900000822
0.834515786101824 0.238287315000008
0.836799189505651 0.24021754499997883
0.839037988228924 0.23840759899999853
0.841149173319545 0.2388997300000142
0.843276528794092 0.23932910199999924
0.845509752069135 0.2390128890000085
0.847770376494651 0.23827818299997716
0.850035678452493 0.23878305300002012
0.852288119998885 0.23853982999997925
0.854578749097944 0.23857782000001748
0.856920407191509 0.23871744599998124
0.859180904487211 0.23819606900002555
0.861296578610941 0.2384843829999852
0.863389084813332 0.2384224950000089
0.865619597249731 0.2388850110000078
0.867944910485026 0.2380307109999933
0.870198838872325 0.23799721500000715
0.872416232771114 0.23830178000000046
0.874678319117498 0.24067153899997606
0.877032405081826 0.23838028800000188
0.87942345763192 0.23840062100001091
0.881540372600167 0.2386511500000097
0.883578787846333 0.2386236909999866
0.885750923795576 0.2384445380000102
0.888110045126462 0.23842411900000116
0.890465673249948 0.23834888999999748
0.892674732545754 0.23879218400000468
0.894871915502443 0.23963009299998816
0.897185139210081 0.23900517699999568
0.899603118918512 0.23881877700000587
0.90183415063705 0.2388301130000059
0.903864991355349 0.23847635499998887
0.905984175428253 0.23861695299999042
0.908285955419078 0.23849798700001656
0.91067442599117 0.23867763300000888
0.91297496712429 0.23913482099999328
0.915178971041397 0.2380980700000066
0.917435738226016 0.23881340299999465
0.91980879006026 0.2385322389999942
0.922069422340189 0.23822850299998777
0.924186122297464 0.23841635700000552
0.926285433576371 0.23834578099999248
0.928543535183477 0.23838730700001065
0.930889548595735 0.2383245890000012
0.933213511071722 0.23958242800000562
0.935475289166511 0.23870772399999396
0.937752749318672 0.2384382340000002
0.940095388400445 0.23826553099999614
0.942311431770012 0.23925517300000365
0.944445404959969 0.2383393210000122
0.946617963672674 0.23879335799998103
0.948880709925493 0.23824226499999668
0.951197884763787 0.2378247200000203
0.953620468019153 0.2387158749999969
0.956305632596805 0.238532948999989
0.958558500708316 0.4772106000000065
0.960621445396095 0.23809908499998755
0.963266334588645 0.23847992100002102
0.9662663046238 0.4775729360000014
0.969114594837994 0.2388701939999862
0.971503317783758 0.2387051210000095
0.974381017319897 0.47623389999998267
0.977748071654384 0.23855775900000253
0.980189015885748 0.2389522720000059
0.98331449988659 0.47701957600000355
0.987552781920509 0.2386809690000007
0.989720223051654 0.47678617200000417
0.992805620129391 0.23785766299999977
0.995944498760595 0.3157748859999856


==> Images/Results/planesource_timesteptimes_tol_0.001_hfm90.txt <==
t steptime
0.0 0.2657067030000002
4.34685865886496e-12 0.2654117899999999
8.10959440224858e-12 0.2656821260000002
1.41213312938853e-11 0.26596068000000006
2.29149054224823e-11 0.26535608499999963
3.58534090879244e-11 0.265380221
5.48151679371545e-11 0.2653780819999998
8.2521599673703e-11 0.26548679600000025
1.22878434866275e-10 0.26507765299999964
1.81474398406802e-10 0.2653712980000007
2.66276222863733e-10 0.2649512679999999
3.88597436555719e-10 0.26527202099999947
5.64441732959331e-10 0.26506840000000054
8.16356799799268e-10 0.26537788699999965
1.17597964277788e-09 0.2657320350000001
1.68751298736405e-09 0.2653271869999996
2.4124473529639e-09 0.26588529500000035
3.43593845695237e-09 0.26514126599999965
4.87536859247621e-09 0.26507697000000086
6.89176747018171e-09 0.26480100299999876
9.70494631431348e-09 0.2651978260000014
1.36134113645913e-08 0.26511086000000006
1.90203700026224e-08 0.2650098019999998
2.64674217742374e-08 0.26531962600000014
3.66778295697366e-08 0.26549762799999854
5.06115771350079e-08 0.2653833960000007
6.95347104708111e-08 0.26536794100000094
9.5105689277233e-08 0.26521904699999865
1.29481575980332e-07 0.2652519990000002
1.75446772117318e-07 0.2648898529999997
2.36566548480195e-07 0.2650617369999999
3.17366637990416e-07 0.2663271760000008
4.23538451391196e-07 0.26546366700000057
5.62166763631956e-07 0.26515359999999966
7.41972674603721e-07 0.2651302270000002
9.73558889023292e-07 0.265229033999999
1.26963646056684e-06 0.26526802900000135
1.64520165520697e-06 0.2651584689999993
2.1176180656135e-06 0.2653217340000005
2.70654215456728e-06 0.2655884749999995
3.43360969840606e-06 0.265364065
4.32177588289472e-06 0.2650602210000006
5.39417273215486e-06 0.26545363099999975
6.67231319768725e-06 0.26527097700000013
8.17342864715299e-06 0.26541534699999936
9.91993518354015e-06 0.26554458000000025
1.20534390202241e-05 0.26619619899999947
1.46363398981156e-05 0.2661052330000011
1.77772369612167e-05 0.26577177499999927
2.1611976669356e-05 0.2661118050000013
2.62391410076539e-05 0.26550723799999787
3.18693815161957e-05 0.26525943300000066
3.8756909624144e-05 0.26538111700000044
4.71421707791974e-05 0.2649615280000006
5.72532548924077e-05 0.2650961289999998
6.96926756960254e-05 0.26515782199999904
8.49667527154752e-05 0.26537362200000203
0.000103571225633605 0.26534582399999707
0.000125888203055966 0.2652058980000014
0.000151627002958506 0.26511494400000046
0.000180401390339409 0.2649416749999993
0.000211721270145719 0.26500882799999914
0.000248313685438223 0.2652510879999994
0.000291420799785863 0.26540918100000255
0.000341948406095874 0.26591469899999964
0.000401562751890694 0.2652269049999987
0.000470779839779206 0.2651893869999995
0.00055202360551859 0.26506815800000183
0.000643556272714229 0.2651148389999989
0.000741237916766855 0.2652049269999992
0.000853526136820319 0.26537184600000074
0.000982904237549488 0.26506067500000086
0.00113286172760573 0.2660588980000007
0.00130441923823048 0.2653147859999976
0.00148537258404275 0.2653511920000007
0.00169316505234477 0.2652052160000018
0.00192882917395375 0.26507887600000046
0.0021960957674692 0.26531476799999965
0.00247900204111084 0.2651105979999997
0.0028025000684222 0.26557537000000053
0.00316480150061028 0.2656604999999992
0.00353420288623255 0.2652397879999988
0.00395207534024516 0.2651215680000014
0.00434437100291674 0.26542390099999835
0.00483047973162017 0.26532383900000056
0.00527294326647085 0.26520380399999866
0.00574558332920222 0.26539145799999986
0.00629614285006179 0.2650988400000003
0.00681279947727502 0.26536457300000293
0.00735576794820984 0.2650202109999995
0.00794492781745671 0.2654630410000003
0.00855845067293717 0.26588980999999734
0.00917380114898813 0.2655548930000009
0.00980725698763598 0.265198048000002
0.0105184423363364 0.2652209819999989
0.0112165331907865 0.26531640700000025
0.0119294659208593 0.26538905199999974
0.0126599606609743 0.26524891700000097
0.0134403480862403 0.26543324699999715
0.0142606551590662 0.2656378280000027
0.0150911666703689 0.26530658699999776
0.0159331787162842 0.2653466810000005
0.0167953284949599 0.2653639140000017
0.0176884494910709 0.2666252450000002
0.018634586138405 0.2654460719999996
0.0196196347729234 0.26514645199999975
0.0206253841402778 0.2658567139999981
0.0216344927819235 0.26576654400000166
0.0226796740215024 0.26548000700000074
0.0237432742904579 0.26533584499999563
0.0248283785617606 0.2661681229999999
0.0259603910344361 0.26532971900000035
0.0271609631236015 0.26551348600000324
0.0284366375671413 0.26555028899999655
0.029690673794651 0.26517405600000643
0.0308337906276116 0.2652173139999974
0.0319446874956034 0.26498918400000093
0.0330230508380168 0.26548514299999937
0.034106775797626 0.26533660399999803
0.0352701203596862 0.26532663799999767
0.0365261939666941 0.2653322459999998
0.0378492891945644 0.26560717600000316
0.0392477223665908 0.2659203810000008
0.0406139279235605 0.26686004700000154
0.041962356606346 0.26746440499999835
0.0431542142884518 0.26649269899999695
0.0443189589199114 0.2667136530000036
0.0456355716532413 0.2666932189999969
0.0470737935799739 0.26755540999999994
0.0484747310844562 0.2652671820000023
0.0498714915463246 0.2656630720000024
0.0513455583056277 0.530305638999998
0.0529552295110861 0.2655328620000006
0.0541141088408171 0.26558379899999807
0.0554182749650383 0.26548016600000324
0.0567922820160364 0.2653444639999947
0.0582338233488165 0.26525161600000047
0.0597514894711923 0.26504455399999927
0.0612882516209916 0.2652113260000064
0.0627355852209385 0.2654287719999999
0.0641982809302594 0.5302789649999937
0.065815385492519 0.26508457799999974
0.0671110104634768 0.26753009000000105
0.0685595783696483 0.2757434710000055
0.0699528738970616 0.26474680699999453
0.0713494726271233 0.26519372199999935
0.0728680622129204 0.2655057030000023
0.0745486003491511 0.2649663019999977
0.0761828529112887 0.26492627800000434
0.0777004129179024 0.2650766699999991
0.0792684302174445 0.5308482419999976
0.0810852673305665 0.26601092900000367
0.0823026839736382 0.26569295699999884
0.0836783464484004 0.26541141500000265
0.0852338542278378 0.2652825809999939
0.0869545010304162 0.2651689630000007
0.0887078103611435 0.26502083000000454
0.0902748681737025 0.2657969329999972
0.0918464819333868 0.2652491779999977
0.0934805132654866 0.265207697000001
0.0949866284021355 0.2651154520000034
0.0963298536210261 0.26519164100000125
0.097749230526523 0.2654426679999986
0.0994610799061815 0.2652275119999956
0.101424097841608 0.26525174400000395
0.103133768783237 0.26643482099999716
0.104691555467528 0.2651927320000027
0.106405182256626 0.26522362600000093
0.108032645047346 0.2653222140000011
0.109443904013754 0.2652780939999957
0.110850061385167 0.26524912400000034
0.112537401575703 0.2651559809999995
0.114519545819564 0.2653460800000005
0.116301906761088 0.2654642310000028
0.117931523648746 0.2651281879999985
0.119688671671077 0.2652008199999969
0.121329674177479 0.26499171200000404
0.122774518007903 0.2649050149999965
0.124240714018111 0.26561439200000336
0.126003977047999 0.2653993899999989
0.127953180092143 0.2653247900000011
0.129731416510759 0.2656205709999995
0.131431969055531 0.265548981000002
0.133293728350913 0.2652416779999953
0.134965934756806 0.26653265099999857
0.136411335616179 0.2648864209999999
0.137911773304544 0.26542042400000554
0.139770675180026 0.2653332129999981
0.14169325081713 0.26516469799999953
0.143461903827493 0.26513492899999846
0.145244989088463 0.2657081770000005
0.147182197848554 0.2649748390000042
0.148843316600872 0.26487863699999536
0.150276462554584 0.2651280870000008
0.151849527019246 0.26524292500000257
0.153773794824937 0.2650594089999956
0.155685559683336 0.26553433300000506
0.157487169308125 0.26523915399999964
0.159404307632883 0.26544485399999473
0.161286232891666 0.26530170600000247
0.162869213320213 0.26498334200000073
0.164331822652078 0.26520700399999697
0.166076530494347 0.2654089140000053
0.167987043144303 0.2663091139999949
0.16986046720363 0.2654631159999994
0.171742546284624 0.2652208740000006
0.173739012700339 0.26563322800000577
0.175568246995529 0.26507471200000055
0.177100697056622 0.26515312199999386
0.178658199290623 0.2655002400000015
0.180493008290861 0.26580969300000135
0.182394231147328 0.26554643299999725
0.184287108714411 0.26545076400000056
0.186264455979993 0.26524698200000074
0.188166539832416 0.26547782499999784
0.190017066859714 0.26562635400000545
0.191625592422062 0.2654931259999955
0.193279876016365 0.2651097560000011
0.195052180638764 0.2651701870000025
0.196923408470086 0.26513855799999675
0.198913357026217 0.2653370040000027
0.200896087682766 0.265516513999998
0.202746394238098 0.2659143180000001
0.204693098083158 0.2652906020000003
0.206483700213748 0.26572097100000036
0.208164112318716 0.2652772920000075
0.209842471190634 0.26495609499998807
0.211678036943629 0.26503263700000446
0.213775075028119 0.26503705000000366
0.215729311128773 0.26529210600000397
0.217537793433482 0.2657825629999877
0.219522996000874 0.26519674200000054
0.221585393285519 0.26519288600000834
0.223357123550674 0.2652443099999999
0.224932730524508 0.26525680199999613
0.226681965715113 0.2652041319999938
0.228732421776111 0.26522236899999996
0.230756390529028 0.2655553910000066
0.232693884647742 0.265522703000002
0.234679977967072 0.2653432980000048
0.236699679206563 0.2651353989999876
0.238481728126716 0.26464453400001275
0.240105324539616 0.2657769409999986
0.241918689695749 0.26540994899998793
0.243883443169549 0.2650308540000026
0.245883596297968 0.26541093100000523
0.247934620425176 0.2648276449999969
0.249901586421255 0.26533723800000075
0.251845121504324 0.26519008600000404
0.253722184734699 0.2652688249999926
0.255510842249662 0.26543546300000287
0.257320884989487 0.2658660700000013
0.259154361941733 0.2651882060000048
0.261130746150663 0.2649885219999959
0.263235502937238 0.2651993519999962
0.265203163996358 0.2654759500000097
0.267145419457775 0.2649305329999976
0.269258727458297 0.26513853599999493
0.271227833118554 0.2651726499999967
0.272947132736531 0.2647376120000047
0.27462466401484 0.26517285699999604
0.276614735365523 0.26519239099999936
0.278734675511605 0.2651424250000076
0.28074370400137 0.2652390849999904
0.282744872924921 0.26542903000000706
0.284793521225069 0.2650980359999977
0.286845920106776 0.2655942170000003
0.288634701478328 0.2652823330000018
0.29035288233493 0.2650176679999987
0.292277975188462 0.26503704300000663
0.294303450732087 0.2651884409999923
0.296367869560657 0.2656463419999966
0.298436529943972 0.265050746
0.300417835751817 0.2650995990000098
0.302481755851899 0.2648724189999996
0.304420231476853 0.2652821610000018
0.306265132953907 0.26501328399999124
0.308092574381127 0.26567031999999813
0.309985039646845 0.26513651000000493
0.312091434028393 0.2651905010000064
0.314185126246237 0.26535282999999765
0.316162277708047 0.2651022619999992
0.318214950287372 0.26543972199999644
0.320395529609665 0.26530974800000706
0.322354661672068 0.2655073799999883
0.32408913312613 0.26477582700000823
0.325884455389862 0.26487810999999795
0.327971569992102 0.265644481999999
0.330087025784337 0.2654816489999945
0.332137590537655 0.2651296380000048
0.334177822098367 0.2655460489999939
0.336229512634729 0.26516401599999995
0.338388319234541 0.26529396900001245
0.340249864237095 0.2651424059999954
0.342046031818339 0.26519099200000085
0.343955046699737 0.2651867219999957
0.346001978560141 0.26528582599999595
0.348179737076116 0.2650669770000036
0.350253496628372 0.2650700930000056
0.352240666615526 0.265427755999994
0.354355502475936 0.26506672200000025
0.356438306564903 0.26520711300000244
0.358335770749612 0.26510819700000354
0.360137363621596 0.2651320220000031
0.362096667394068 0.265982797999996
0.364263346269343 0.2651610829999953
0.366358707725573 0.26519716399999993
0.368413299970462 0.2651767910000018
0.370508690525016 0.26496283000000176
0.372634944871432 0.2652876479999975
0.374690499754715 0.26571792600000776
0.376509739756428 0.2649789799999951
0.378384833284846 0.26535304399999404
0.380411270636826 0.264885138000011
0.382540927782715 0.26498942999999997
0.384701011474338 0.2650870429999941
0.386755524553436 0.26555767600000024
0.388813892353372 0.26528111899999374
0.391014146880758 0.26532199800000456
0.393030737708928 0.2655345170000061
0.394879302841247 0.2653577339999913
0.396737869500991 0.26555445099999986
0.398838611103414 0.26518284200000153
0.401043780936207 0.26531177300000763
0.403119083689191 0.2648982539999878
0.405176594605838 0.26491562300000737
0.407317251599973 0.26504697100000385
0.409533857244922 0.26518557899998996
0.41150905050136 0.2649596080000123
0.413303639408912 0.265438049999986
0.415252295446156 0.2656141640000129
0.41737666461787 0.2650596549999875
0.419582879424231 0.26506147999999996
0.421728696600174 0.2650987490000034
0.423755921506689 0.2650829460000068
0.425886306549876 0.26501631699998995
0.428027163260192 0.2655309440000053
0.430035908993443 0.26559340800000086
0.431940219545386 0.2653025249999956
0.433859374298837 0.26507978899999785
0.43599649679608 0.26492258700000093
0.438195577864366 0.2652250350000003
0.440320528928955 0.2651562110000043
0.442427903495649 0.2657238270000022
0.444579420210156 0.2649332480000055
0.446728534461309 0.26533917799999074
0.44866215701069 0.2654469269999993
0.450555308970951 0.26497887200000037
0.452614488571859 0.2647166349999992
0.454749808487317 0.2652800010000078
0.456939044109532 0.26562571799999546
0.459075171681631 0.2650707100000034
0.461151391384625 0.2656008089999915
0.463333715365077 0.2653625380000051
0.465468964286856 0.26501314399999387
0.467461067495249 0.2651804140000138
0.469383749021522 0.26544358199998896
0.471386741388433 0.2653902210000041
0.473576711829738 0.2649750970000042
0.475758245516659 0.26511423499999864
0.477894817732196 0.2651933189999909
0.480034369882389 0.2647075830000034
0.482206742130547 0.265303908000007
0.484375343572954 0.2654560259999954
0.486323849110169 0.26524227299999836
0.488265604205207 0.26488252299999715
0.490342088386385 0.2651631890000061
0.492486726886608 0.26550870999999177
0.494679911925629 0.27924927700000524
0.49682570989316 0.26568542300000786
0.498956305926984 0.26492167600000016
0.50116945227686 0.26547107799999026
0.503328631573234 0.26499714400000585
0.505324724410869 0.265555685999999
0.507253459097868 0.2650861249999963
0.509308895903166 0.2658622550000018
0.511535630128501 0.26548732099999484
0.513707600306676 0.2655165230000023
0.515845213242602 0.26520642799999905
0.518007412516726 0.26539991799999996
0.52020891088111 0.26508577799999955
0.522427632711988 0.26515119100000106
0.524393410603491 0.26526517800000704
0.526334849188526 0.26541287499999555
0.528405421222161 0.2650775420000002
0.530602617191322 0.26523481499999946
0.532835193346105 0.26538755800000047
0.534967815512899 0.26521768300000303
0.537117801861681 0.26526210000000106
0.539358054704834 0.2654190359999973
0.541557616445302 0.2652432529999942
0.543561010535238 0.2649781500000046
0.545481769619944 0.2649735810000067
0.547583279798054 0.2654987749999975
0.54981909231008 0.26521808100000044
0.552005675840433 0.2658212169999956
0.554149254524159 0.26550972200000444
0.55630640618237 0.26544161699999336
0.55856795018959 0.2651942100000042
0.560800442445077 0.26502001400000097
0.562779378628275 0.2650060050000036
0.564725184467501 0.26587357900000086
0.56680230561098 0.2654919649999954
0.56907749154007 0.2666512309999973
0.571337527130743 0.2660933540000059
0.573436099740433 0.2654023679999966
0.575558640044224 0.26502695399999254
0.577827999266551 0.26507027200000266
0.580114583669902 0.2654499420000036
0.582152330565444 0.26535859800000594
0.584041516170365 0.26565181899999857
0.586112707112473 0.26517749399999957
0.588369331462082 0.265127954999997
0.590681274998584 0.26523079000000394
0.592868778741217 0.2650127009999892
0.594954853295353 0.2652510170000113
0.597163248116819 0.2651808649999907
0.599372541164674 0.2648816190000076
0.601469123163613 0.265996506999997
0.603488746552962 0.26537198699999465
0.60553184174111 0.26512334299999907
0.607739850599399 0.26579690399999834
0.609994425434404 0.265151091000007
0.612231672169569 0.26510725199999285
0.614424862766626 0.26534052500001337
0.616615866446214 0.2651509329999868
0.618796153062265 0.26564822800000343
0.620829354405065 0.26567325599999947
0.622880015134739 0.2652195060000082
0.625032003653174 0.2652543619999932
0.627213963530914 0.2651474520000079
0.629427197938076 0.2650455859999994
0.631627349716919 0.265028221999998
0.633858800542061 0.26548927099999275
0.636127981814088 0.2655634070000019
0.63831306956809 0.26504441900000586
0.640354806883271 0.2653729439999921
0.642365756979646 0.26520413200000803
0.644517235798703 0.26495047599999566
0.646788776223837 0.2655731899999978
0.6489848667273 0.26525405499999977
0.651149788627163 0.2653125399999965
0.653360666778187 0.2656232590000087
0.655662808921609 0.26503311999999823
0.657965122459728 0.2652125049999938
0.659980485229364 0.2649669010000082
0.661952215172009 0.2655732169999965
0.664074185786077 0.2654236369999978
0.666373982169666 0.2697340269999984
0.668664754522925 0.2655258489999994
0.670806833181391 0.2653106670000085
0.672963308164412 0.2653627469999975
0.675253286027858 0.2651998139999989
0.677597061986838 0.2655329149999943
0.679687386748778 0.2649774839999992
0.681623275459249 0.2649989660000074
0.683723852392859 0.2650114270000046
0.686009932909402 0.26521018599999024
0.688340380335969 0.26553069700000265
0.690552054944532 0.26553236499999855
0.692678490718315 0.2654909040000035
0.69491732511669 0.26526334800000484
0.697208961730911 0.2653881959999893
0.699358013563383 0.2653612690000102
0.701389866890581 0.2650984790000024
0.703450079907898 0.26576638799998875
0.705694051086219 0.26553066600000363
0.707997350889151 0.2655213930000002
0.710264061674976 0.26545385700001134
0.712466138791677 0.265072277999991
0.714671713054806 0.2652562099999898
0.7169383737956 0.265514177
0.719049990692891 0.26507068700001923
0.721114573614636 0.26537642799999617
0.723262703202506 0.2649060819999818
0.72547046125294 0.2657218690000036
0.727730261394501 0.26521386199999597
0.729967761040011 0.26555403700001534
0.732217147920922 0.26504666799999654
0.734496484898595 0.2653300409999986
0.736754248702836 0.26508512699999187
0.738860375879062 0.26532129700001406
0.740898179558858 0.26510401699999875
0.743055793036988 0.2658418709999921
0.74534135670863 0.2655511190000084
0.747577333726747 0.2656166550000023
0.749776164262414 0.2657173399999806
0.751999605804575 0.26528125700002647
0.754314562510834 0.2652773749999824
0.756672972195299 0.26591805699999327
0.758771944804557 0.26600469100000623
0.760779992997526 0.2665900350000072
0.762899836348043 0.26579672700000856
0.765214093196854 0.26552534799998284
0.767539839620744 0.2655368990000113
0.769715164264966 0.26642220099998326
0.771883455773515 0.2661170430000084
0.774171758837391 0.2657120910000117
0.776569868117322 0.26542508599999337
0.77877183630196 0.26625777399999606
0.7807562273825 0.26570760100000257
0.782832202257354 0.26574092600000654
0.78509950795919 0.26586512399998696
0.787469607598079 0.2659848840000052
0.789748113797547 0.2661695200000054
0.791901513965388 0.26489500299999236
0.794120103591247 0.2651137740000138
0.796484808639282 0.2654623089999859
0.798728951812178 0.26552963899999327
0.80079537864785 0.2654312440000126
0.802839515941112 0.2653875499999856
0.805070841787895 0.2656342080000229
0.8074049240397 0.2661408929999993
0.809713162947645 0.2658995199999765
0.811944594445921 0.26578918399999907
0.814166840816284 0.26552949800000647
0.816480658469872 0.2656268640000121
0.818667095399284 0.2651889439999877
0.820771881649109 0.2657082359999947
0.822910985463194 0.26617543800000476
0.825130832580192 0.2655603640000095
0.827421046066087 0.26570952500000544
0.829679974069388 0.26523302399999693
0.831931612532081 0.26576753800000574
0.834217962175594 0.2656858199999874
0.836556657031299 0.26574564599999917
0.838757784529165 0.2661562309999965
0.840812464481828 0.2654557959999977
0.842945382862744 0.26460629000001745
0.845214197175424 0.2655122019999965
0.847523601956235 0.2649679259999971
0.849781625170309 0.2656731870000044
0.85199004521567 0.2659975100000054
0.854264577252879 0.26570361699998557
0.856628951149878 0.2651342469999918
0.858893875934907 0.26541106600001285
0.860989074832135 0.26557929000000513
0.863063959356057 0.26566620799999896
0.865305219737358 0.26555948800000806
0.867643718768266 0.2660516279999854
0.869941855409763 0.2654637130000026
0.872166715231406 0.2659423780000054
0.874394974267912 0.2664537169999903
0.876727785104001 0.26617651200001546
0.879065364466464 0.26516751099998714
0.881201277796938 0.26556562900000813
0.883275286048183 0.26542547099998615
0.88544938736127 0.26559815600001
0.887784079088375 0.2652686049999886
0.890121492746389 0.2653159710000068
0.89238489144793 0.2653813839999941
0.894617044180804 0.2657706570000187
0.896900797671545 0.2650954279999951
0.899252717075519 0.26519252299999607
0.901440112091664 0.2647971430000098
0.903518590128848 0.2651809659999742
0.905688409831296 0.2656416200000251
0.907976823654631 0.2653897689999951
0.910317068777481 0.26492708999998626
0.912598374190258 0.26497819799999434
0.914857170705343 0.2646853460000216
0.917160364258668 0.26541467100000204
0.919491911031712 0.26520840199998474
0.921683455637747 0.26593167400000084
0.923787839115546 0.2654069239999899
0.925962888847081 0.2650826450000068
0.928265679007975 0.2651080150000098
0.9305682935297 0.2650511349999931
0.93283537838191 0.26521426799999404
0.935095692506881 0.2652924000000212
0.937417680920626 0.26529240899998285
0.939798702293432 0.265694198999995
0.941997323226278 0.2650836550000122
0.944094391381813 0.2650330950000068
0.946256401549803 0.2649366509999993
0.948571536241928 0.26501945999999066
0.95091800049938 0.26512642099999084
0.9533417977373 0.2656115370000123
0.95595965692945 0.26512782800000423
0.958172065880779 0.5304378419999978
0.960315500481593 0.264568072000003
0.9629371241048 0.2655419479999921
0.965939770650418 0.5307391469999914
0.968843515977555 0.2658627810000098
0.971212620806523 0.26535839600001054
0.974084038051571 0.531623604999993
0.977495014980459 0.26617499099998554
0.979913855453967 0.2664123380000092
0.983027834135114 0.5312463500000035
0.987348034917122 0.2656825720000029
0.989483816183666 0.5452620970000055
0.992525408162518 0.2654766240000015
0.995653190178187 0.35159681899997963


==> Images/Results/planesource_timesteptimes_tol_0.001_m1.txt <==
t steptime
0.0 0.030692469
2.79301073484632e-12 0.03069710600000003
5.26719883020983e-12 0.03094001599999996
8.52533203499091e-12 0.03068907000000004
1.27232284340859e-11 0.03065984799999999
1.81556643253915e-11 0.030646304000000013
2.52017723801399e-11 0.030956647999999976
3.43590173731947e-11 0.03071834699999998
4.62848942964573e-11 0.03071782600000006
6.18632032296571e-11 0.030776923999999983
8.23100180346901e-11 0.03091726699999997
1.09342238578276e-10 0.030655427999999985
1.45444929713148e-10 0.030700457999999986
1.94300595554681e-10 0.030658841000000048
2.61495691008649e-10 0.030917379999999994
3.5571954029118e-10 0.03073066400000002
4.90867970539665e-10 0.03205788399999998
6.89870669770517e-10 0.030728424999999948
9.91940710739737e-10 0.030865235000000046
1.46694607792178e-09 0.030748636999999968
2.1862401260348e-09 0.030636131000000066
3.22341281676648e-09 0.030843941999999958
4.72092874494316e-09 0.030874347999999996
6.87473008839215e-09 0.030732573000000096
9.96191648326112e-09 0.03062534799999983
1.43714104923549e-08 0.03057717400000004
2.06469795487026e-08 0.030941397999999953
2.95455600733327e-08 0.030670933000000122
4.21161209497455e-08 0.03064481099999994
5.98056285379415e-08 0.030644000999999976
8.46005414614403e-08 0.030969111000000105
1.1921450203377e-07 0.030613027000000015
1.6733557060809e-07 0.03072707699999988
2.30366986296965e-07 0.030668574000000115
3.12946568707511e-07 0.030911799999999934
4.35194295930342e-07 0.03065172500000002
6.01061466020169e-07 0.03069882199999996
8.26767839235505e-07 0.030735167000000008
1.08418640416559e-06 0.030903656
1.36144308255173e-06 0.03064210700000003
1.69181411824389e-06 0.03064443700000008
2.10883530263314e-06 0.03064958899999981
2.65930653698441e-06 0.030672283999999994
3.41904438995934e-06 0.03084992600000014
4.52100607346951e-06 0.03073240799999999
6.02851300140265e-06 0.030632945000000023
7.98530371551342e-06 0.03062957200000005
1.03010425278738e-05 0.030887169999999964
1.32490839163685e-05 0.03067358600000003
1.64838186970027e-05 0.030645515000000012
2.01363286509895e-05 0.030643016999999828
2.55312530729741e-05 0.030929967000000058
3.11246600771451e-05 0.030666481999999995
3.72083913472374e-05 0.030651712000000053
4.48033711137324e-05 0.03066323500000001
5.50071596285938e-05 0.030896835000000067
6.88304261278401e-05 0.030692313999999943
8.34833753865104e-05 0.030678889999999903
9.54710675470266e-05 0.030765496999999975
0.000110605434104622 0.0308999550000002
0.000129243065390733 0.030649919000000025
0.000151847620032567 0.030733543999999835
0.000177230743314755 0.030675206999999816
0.000207371533133882 0.030954236999999996
0.000234438356896404 0.030869347000000324
0.000260086708192217 0.030659264000000075
0.000291092057399417 0.030685365999999714
0.000342220046074935 0.031039466000000182
0.0003855251541655 0.03075851599999968
0.000429292885613698 0.03067490400000006
0.000472651982639113 0.030651868000000082
0.000515442540906687 0.03095073500000023
0.000563746383626988 0.030682080000000056
0.000633889052353544 0.030637814999999957
0.000700290871609367 0.030717090000000002
0.000762037080886183 0.030971043999999726
0.000830528431336648 0.030640548000000045
0.00089387064760847 0.03071988499999989
0.000969148761635671 0.030645793000000143
0.00105240699718623 0.03094632300000022
0.00113542343990135 0.030673913999999858
0.00122987918821854 0.03165567400000002
0.00131459938690493 0.030790727999999934
0.00140586061330126 0.03089004899999992
0.0015088076323732 0.030671557000000238
0.00161917712146145 0.030630936999999747
0.00174666644342683 0.03060820700000022
0.00185395974640039 0.030944458000000008
0.00197043080531454 0.03074667199999981
0.00210343915795542 0.03063756299999998
0.00225755046798544 0.030682957000000233
0.00239694443844591 0.03089763199999984
0.0025285800384213 0.03058225400000003
0.00267819759765206 0.030634630999999857
0.00286865910398376 0.030676160000000063
0.00303160208195031 0.030928014000000115
0.0031843346316613 0.030647570999999818
0.00335457225896736 0.030645333000000274
0.0035574168213353 0.030704461999999655
0.00374058905399772 0.03086373900000039
0.00391536939627867 0.030654592999999952
0.00411062554728887 0.03065398099999994
0.00433044885487485 0.030742646999999845
0.00452795956254205 0.03065740100000003
0.00472483504202576 0.030936891000000077
0.00495217252788469 0.03066343199999988
0.00519177895971054 0.030712971000000255
0.0054018373134724 0.03065084799999962
0.00562540228808454 0.030929867000000222
0.00588498073181554 0.030621522999999762
0.00612097622926365 0.03067037600000022
0.00635219141808308 0.030663329999999878
0.00660860983302748 0.030926138000000325
0.00688399510383633 0.030720603999999874
0.00712870010056886 0.03071904400000003
0.00739079935525071 0.030661633999999882
0.00769708744380357 0.03083623400000013
0.007960625055661 0.030597687000000207
0.00823374054838862 0.030650939999999238
0.00853761158075566 0.030656231000000034
0.00882637549016621 0.030904587000000205
0.00911015549436226 0.030593361000000208
0.00941983602723607 0.03067090299999986
0.00973368819561572 0.030658708999999895
0.0100311958265873 0.03094431199999992
0.0103530905743325 0.03063923000000024
0.01068926836311 0.030688724
0.0110022595623939 0.030677096999999875
0.0113403142668427 0.030926885000000404
0.0116943666523484 0.030729331999999943
0.0120236669973587 0.03067750800000013
0.012379664562082 0.030712330000000065
0.0127472549345642 0.030876960999999703
0.0130935450557846 0.030635816000000204
0.0134681367171137 0.030621189999999743
0.0138462318508975 0.031009834999999875
0.0142108928697323 0.030889766000000485
0.0146046838020429 0.030632491999999623
0.0149918524528889 0.03070226999999992
0.0153780401210921 0.030635902000000215
0.0157926252101131 0.030904779000000104
0.0161891917098142 0.030628777999999635
0.0166041070760753 0.030624524000000264
0.0170436468099733 0.030656619000000163
0.0174528299662005 0.030872893999999818
0.017900616255445 0.030739524999999546
0.0183373638960368 0.030644600000000466
0.0187707454343909 0.030672715999999767
0.0192357847022278 0.030948723999999928
0.0196772937578366 0.03064601700000047
0.0201545947950085 0.03064367599999951
0.0206270142215928 0.030674482000000225
0.0210891438956882 0.03095079399999978
0.0215879143569741 0.030684304000000218
0.0220600484065894 0.030741604000000144
0.0225738017009188 0.03071225600000016
0.0230718052700551 0.03099569599999974
0.0235709107295201 0.030685623000000106
0.0241041239755227 0.03062734700000025
0.0246069443797798 0.030661671999999918
0.0251632415821239 0.03206355199999944
0.0256822369996111 0.03072512200000066
0.0262391383804747 0.0306054299999996
0.0267814686005548 0.030672092999999734
0.0273306272139363 0.030738305999999938
0.0278980680372734 0.03088482199999998
0.0284503950894159 0.030711594000000453
0.0290344473493417 0.030655354999999496
0.029597528133616 0.03072467500000009
0.030197742732009 0.030951018000000552
0.03077600459204 0.030890829999999703
0.0313905608058394 0.03065286899999986
0.0319796395465098 0.03061252600000053
0.0326070203316676 0.030933474999999433
0.0332035345024424 0.03066913299999996
0.0338382448162604 0.030627415000000546
0.0344421659381389 0.030593284000000054
0.0350835803393085 0.030967207999999857
0.035695047469872 0.030652526999999985
0.0363451733782461 0.030622207999999596
0.0369643627553144 0.03073931100000049
0.0376248910610784 0.030899393999999525
0.0382519335652825 0.030654047000000517
0.0389242120013466 0.030656121999999897
0.0395592727084254 0.03066167999999969
0.0402427324219049 0.030905852000000067
0.0408860560393855 0.030639576000000446
0.0415741573032724 0.03067816299999926
0.0422258487224706 0.030596498000000416
0.0429180421452165 0.030936248999999805
0.0435783467994199 0.03072859600000033
0.0442741349561478 0.03069116999999988
0.0449433680338671 0.030677024000000053
0.0456423310677395 0.030909496999999675
0.0463209243781441 0.030676317000000175
0.047022709412777 0.030672873000000322
0.0477112564287697 0.03069479199999936
0.0484155726231239 0.030891298000000234
0.0491148946310183 0.03066526699999983
0.0498215177916408 0.030676922000000495
0.0505327717386424 0.03067484799999942
0.0512415638066281 0.03090981900000056
0.0519664286546653 0.03065410600000007
0.0526773850985562 0.03063286300000012
0.0534184070738994 0.030722170999999854
0.0541317646832363 0.03089488799999973
0.0548930593946677 0.03065101299999995
0.0556095537530697 0.0306948819999997
0.0563984337402555 0.03061985000000078
0.0571199949602589 0.030977054999999254
0.057898471605273 0.030679737000000706
0.0586292482606232 0.030673632999999256
0.0593999369577292 0.03063408600000006
0.0601423400042662 0.030903329000000035
0.0609074849519217 0.030695377999999884
0.0616640768272568 0.030679298999999993
0.0624254174890585 0.03064602800000049
0.0631997081921826 0.03097091299999999
0.0639588738746108 0.030677819000000106
0.0647564143063192 0.030877349999999915
0.0655154613132836 0.030722740999999942
0.066346357709356 0.030919598999999742
0.0671089926145704 0.030658930000000417
0.0679248740177308 0.030653710000000167
0.0686982737126336 0.030718160999999355
0.0695022496598247 0.0306757649999998
0.0702910628046802 0.030879430000000596
0.0710869278323729 0.030694686999999554
0.0718967223547998 0.030699904000000444
0.0726877782582812 0.030634156999999718
0.0735275010614235 0.03089349900000027
0.0743178032602173 0.030695720999999843
0.0751718651115728 0.030641256000000006
0.0759692469586146 0.030728270000000002
0.0768050854042361 0.030938929999999587
0.0776178549200548 0.030722533000000496
0.0784416024510949 0.0307486189999997
0.0792773249628988 0.030685681000000464
0.0800939268032492 0.030913607999999648
0.0809644377922831 0.030704814999999996
0.0817798119389972 0.030709030999999776
0.082652741770428 0.03065300300000029
0.0834778732322557 0.03088989799999986
0.0843315415160671 0.03063323400000062
0.0851764788533573 0.030664971999999402
0.0860180364585539 0.03069970000000044
0.0868942600576752 0.030878822000000028
0.0877304504393163 0.03068444600000042
0.0886320600486319 0.030611597000000046
0.0894738392468071 0.030635596999999848
0.0903510047851362 0.03088028300000012
0.0912120135768359 0.0306878399999988
0.0920739363474434 0.030718986000000115
0.0929673374423377 0.030621397000000883
0.0938222257345266 0.032060749999999416
0.0947415589361877 0.030704822000000576
0.0956022298109766 0.030629340999999144
0.0964952355171271 0.030730315999999647
0.0973776227101044 0.030863539000000273
0.0982547905398447 0.030707579999999624
0.0991754138314259 0.030644080000000073
0.100046798206065 0.03066836700000053
0.100973944196781 0.030897207000000648
0.101856271239616 0.030656891999999658
0.102758618815872 0.03065029399999908
0.103669206106509 0.03070104400000062
0.104558054855417 0.030965500000000645
0.105518274174419 0.03061591500000027
0.106407120203148 0.030667488999998938
0.107333882672751 0.030718101999999803
0.10824484615739 0.030905342000000502
0.109151977763433 0.03063146100000047
0.110105783415993 0.030661842999998967
0.111006392295781 0.030683070000000257
0.111957048942732 0.030921774999999485
0.112872598463433 0.030684880000000803
0.113797843873066 0.030668353999999454
0.114750430875658 0.030627589999999927
0.115664300313975 0.030937394000000396
0.116636111883409 0.030687873999999837
0.117559303208108 0.030646231000000412
0.118500955901607 0.0306999440000002
0.119458129458267 0.030981075999999774
0.12038503682905 0.030631173999999817
0.121373751283767 0.03067033600000002
0.122306711036125 0.03062980800000048
0.123262044698537 0.030880906000000152
0.124228369425947 0.030678258000000014
0.125167150877741 0.03073834799999986
0.126168086647415 0.03061698299999982
0.127112301223166 0.03062863499999935
0.128078383896611 0.030937078000000895
0.129057651297631 0.03076021100000048
0.130006987319308 0.030657886999998496
0.131015797090108 0.03072399800000092
0.131972621498194 0.03098068199999915
0.132946843594167 0.030620917000000247
0.133942826264478 0.03065442499999982
0.134901787476291 0.030696812000000406
0.135914714854446 0.031029335999999574
0.136885928129491 0.03065844600000034
0.137866211173845 0.03065503100000022
0.138883671889743 0.0306798550000007
0.139852135712016 0.03086694299999948
0.140865927429767 0.030660683000000688
0.141854504851446 0.030672449999999074
0.1428393938246 0.030634115999999878
0.143885904242811 0.030936064000000485
0.144865276816691 0.030663828999999865
0.145876965147846 0.030646706000000634
0.146888786712713 0.03064022599999916
0.147877797290316 0.030946467999999783
0.148926155010002 0.03066987899999951
0.149921677518989 0.030632191000000475
0.150931461563585 0.030678165999999507
0.151973994832682 0.030860885000000948
0.15296956631621 0.030613224999999744
0.154008697379323 0.030640141999999315
0.155026737858968 0.030767290000000003
0.156036001285415 0.03096323699999992
0.15711092036521 0.03071587500000028
0.158119054082536 0.030661831999999833
0.159149293048295 0.030687599000000176
0.160201180116076 0.030946050000000724
0.161213292168726 0.03066331199999972
0.162271578381345 0.030647767999999687
0.163303735346755 0.030670203999999757
0.164329428067446 0.03095356400000071
0.165420278041155 0.030713539000000623
0.166444375214267 0.030667897999999028
0.16748902860968 0.030623203999999404
0.168560368139764 0.03095125799999998
0.169587661129199 0.03057480900000087
0.170656722691019 0.030671033999999153
0.171709206590782 0.03071066900000119
0.172747469269304 0.030940851000000436
0.173844773381713 0.030658411999999302
0.17488802710624 0.030752062999999552
0.175942079588012 0.03066532700000124
0.177043335033046 0.030913839999998416
0.178085834939591 0.03068972700000039
0.179159054994468 0.030762983000000688
0.18024029010825 0.030688531999999213
0.181289406593924 0.030988283000001005
0.182385344229699 0.030651612999999855
0.183454031491738 0.03067043899999966
0.184514372331162 0.030611151000000447
0.185634755501458 0.030903417999999405
0.186697706906687 0.030652918999999557
0.187771910823013 0.030689640000000296
0.188896282394481 0.030687844000000908
0.189959384434696 0.030696710999999155
0.191049253061525 0.030934117999999344
0.192157613166101 0.030623638000001563
0.193225765856274 0.030771088999999918
0.194333542560766 0.03075162899999917
0.195430617798012 0.030940757999999846
0.196506896983427 0.030666324000000245
0.197633906498867 0.030641068999999632
0.198724451561916 0.030652685999999818
0.199811003889969 0.030884286000000927
0.200957153303916 0.030686749999999208
0.202045284678037 0.030713228999999842
0.203142956120142 0.030750330000000048
0.204299173401118 0.03086320100000073
0.20538815929219 0.03065427399999976
0.206497119231184 0.030625854000000174
0.207643216582111 0.030613868999999738
0.208735863669538 0.030917117999999633
0.209856968153631 0.03068212199999998
0.210994970620702 0.030690234999999788
0.212092616376624 0.030638642000001326
0.213226522427141 0.030909397000000283
0.214358658478227 0.030649666999998715
0.215462500033815 0.03068840200000089
0.2166093939918 0.030633677999999165
0.217737997568194 0.03087254799999961
0.218848847540128 0.03068261700000008
0.220008343122657 0.030651514000000546
0.221135566043911 0.030688780000000193
0.222253768276653 0.030911222000000294
0.223424964539781 0.03069219500000031
0.224552615169105 0.030635210999999885
0.225678086544504 0.030743060999999017
0.226859716981952 0.03096582500000089
0.227989218901656 0.030652901999999926
0.22912156357703 0.03072499399999984
0.230312174254471 0.030687974999999312
0.231444604581935 0.030907888999999855
0.23258324696761 0.030731299000001044
0.233781353981446 0.03062511699999959
0.234917517961623 0.030609060999999826
0.236061817476546 0.030935194999999638
0.237266018446534 0.030626999000000765
0.238406529337936 0.03061514200000026
0.239555861429183 0.030697544999998883
0.240764897873471 0.030924171000000555
0.241910246416806 0.030634060000000574
0.243064050102903 0.030688068999999984
0.244276830233915 0.03071628999999909
0.245427439302808 0.030879757000001007
0.24658523907705 0.03066584099999936
0.247800834316646 0.030729398000000074
0.248957100466241 0.030696934999999925
0.250118511913529 0.030869730000000928
0.251336138920479 0.030666982999999703
0.252498464906384 0.0306746449999995
0.253663191930202 0.030660723000000445
0.254882188551751 0.03087694199999902
0.256051011336127 0.03069480999999996
0.257218840691338 0.030646085000000767
0.258438640962286 0.030605074000000343
0.259614459619385 0.03067159299999922
0.260785256635453 0.03091821299999964
0.262005367504308 0.030654168999999953
0.26318877562061 0.030680062000000063
0.26436248400227 0.030699854999999943
0.265582464949408 0.03091748300000141
0.266774193176822 0.030675941999998457
0.267950841746555 0.030609948000000387
0.269170287732022 0.030688682000000966
0.270371264832829 0.03097471699999943
0.271550985301382 0.03063518099999918
0.272769513437528 0.03065209600000074
0.273980959905072 0.030685069000000453
0.275164023017016 0.030927004999998786
0.276381264141802 0.030642587000000887
0.277604844644707 0.030695227000000713
0.27879172951277 0.030692761999999263
0.280007328175993 0.030931446000000307
0.281245416109993 0.03076777599999936
0.282436945167353 0.0306612640000008
0.283650577817459 0.03065845999999972
0.284906750628283 0.03098514599999902
0.286104368087024 0.03067434400000124
0.287315807239398 0.03066852499999939
0.288583936030718 0.030660564999999806
0.289790506612112 0.03093751599999983
0.291000203548693 0.030659741000000906
0.292259488726284 0.030700785999998814
0.293478435566009 0.030671978000000877
0.294687852392244 0.03214221100000003
0.295939631790771 0.030763823999999218
0.297173012766243 0.030666397000000956
0.298383730664478 0.030714530999999212
0.299628995167353 0.03098505800000062
0.300879795965399 0.030621648000000334
0.302093626853409 0.030673563999998876
0.30333307804817 0.030672816000000935
0.304605952063004 0.031022086000000115
0.305825429120039 0.030646294000000296
0.307059711488056 0.030669398999998876
0.308349319084659 0.030658269999999987
0.309578981064972 0.030926570000000098
0.310809508095009 0.030699955999999418
0.312086019544992 0.03067053600000058
0.313331683125692 0.030659423999999547
0.314561219826856 0.030992825000000224
0.315827073398798 0.0307244940000011
0.317092771594485 0.030678647999998532
0.318324369407925 0.030706652000001
0.319581416057383 0.030930113000000148
0.320873465551458 0.03063655599999926
0.322111089471643 0.030637455000000813
0.323360953203409 0.030716023000000092
0.324662791541652 0.03084850699999997
0.325913374265604 0.030998182999999457
0.327158931259629 0.03063837500000055
0.328445468788425 0.030664004000000133
0.329716260557334 0.030930536999999703
0.330961560647979 0.030672297999998932
0.332235977740262 0.030625391000000945
0.333533804054987 0.030653379000000314
0.334783690825619 0.030686180000000007
0.336048609556714 0.03084766099999925
0.337366307697032 0.030656034999999804
0.338628586316535 0.03070400500000048
0.339887517381713 0.030591017000000775
0.341186927181142 0.030889815999998405
0.34247149661031 0.03064390100000125
0.343729648739045 0.03069106699999935
0.345014994728428 0.030602492999999953
0.346330618900556 0.030967256000000276
0.347594364730112 0.03066674399999947
0.348869236912265 0.030733866000000276
0.350193015967176 0.03069406100000016
0.351472864439684 0.030966743000000463
0.352742359034527 0.03062002699999944
0.354047198824876 0.030638047000000057
0.355354218561395 0.030623317999999955
0.356624941751248 0.030941395000001037
0.357915641871488 0.030673908999999
0.359260769611866 0.030678091000000407
0.36054188601985 0.030705920999999137
0.361823259286833 0.030865881000000428
0.363144710107807 0.030680519000000572
0.364451183558813 0.030672032000000016
0.365730698401136 0.03064455300000013
0.36703482494127 0.030926149999999097
0.368379096244531 0.030692041000000003
0.369666114878043 0.03068616400000046
0.370958478095483 0.030739958999999928
0.372293738177377 0.030934952999999155
0.373603654832919 0.03063341200000025
0.374892133525783 0.030692552999999734
0.376207539030996 0.03067483100000068
0.377554964741822 0.030916648999999907
0.37884954902998 0.03066844300000149
0.380151496702831 0.030661848999997687
0.381497085143465 0.03070952900000279
0.382814016857397 0.031018802999998485
0.384111082717929 0.030692373000000828
0.385435098948118 0.030672499999997882
0.386791216799683 0.030733718000000465
0.388094479611226 0.030874078000000083
0.389404221369302 0.030725933999999455
0.390756244350833 0.03068396600000156
0.392083727427036 0.03077706799999902
0.393388868392004 0.030873148000001294
0.394718684480234 0.030670192999998847
0.396089385599442 0.030694258000000474
0.397402658579981 0.030755491000000745
0.398718527472126 0.030890163999998776
0.400073095902271 0.0306439040000015
0.401415444146375 0.030688551999997316
0.402728599249906 0.03069684900000169
0.40406158892703 0.030910782999999498
0.405445547515254 0.03067225999999934
0.406771569293183 0.03065511100000151
0.408092630922531 0.030661376000001184
0.409446636052551 0.03093685999999707
0.410809507938309 0.03074328199999954
0.412131817520719 0.03062483200000088
0.413466242383598 0.030662319000001048
0.414845387156822 0.030672428999999113
0.416188955066981 0.03091752999999997
0.417515511172009 0.030623113000000757
0.418867626516587 0.03067722000000117
0.420257580609171 0.03065401599999973
0.421591920126225 0.030920311999999228
0.422927922183289 0.030673373999999143
0.424300168835992 0.030690930000002226
0.425668027363427 0.030677362999998792
0.427002225897371 0.030965896000001436
0.428351501481963 0.030684169999997124
0.429746703881722 0.0306862670000001
0.431100220180661 0.030647717000000796
0.432439555454505 0.030954782999998542
0.433804760590443 0.030650649000001806
0.435206571612087 0.030721379999999243
0.436553551647581 0.03072604300000137
0.437901456172607 0.030859123999999127
0.439284020094166 0.030683586999998624
0.440667578448827 0.030752615000000816
0.442014566593083 0.0306881720000014
0.443373638581488 0.030899729999998016
0.444775478348917 0.03072403400000212
0.446146390559679 0.030661544999997403
0.447497225004317 0.030717953000003462
0.44886941113337 0.030880402999997614
0.450290883392937 0.03066001100000193
0.451654809969867 0.030640290999997433
0.453012107583176 0.030667925999999568
0.454397687791854 0.03085397300000281
0.455809351739464 0.030723293999997736
0.457171653656183 0.03069416700000005
0.458536796295532 0.030680281000002196
0.459936746914513 0.030879737999999435
0.461336118156189 0.03073045200000024
0.462699655171619 0.030656352999997694
0.46407411118912 0.03070927999999995
0.465489221018035 0.030895253000000622
0.46687996705731 0.03064664300000075
0.468246955460197 0.03064941799999943
0.469631586926293 0.030633485999999266
0.471061614011379 0.030934520000002408
0.472447376761874 0.030658340999998757
0.473819329803673 0.030669858999999633
0.475214089135603 0.03066247299999958
0.476657763468273 0.03093840600000064
0.478041591568956 0.03064343700000194
0.479419197817886 0.030676739999996983
0.480823269987021 0.030698188000002347
0.482260464869032 0.030985880999999438
0.483645094053426 0.030732847999999535
0.485028479740512 0.0307587120000008
0.486441882750318 0.030701150999998816
0.487873286144266 0.030949199000001926
0.489259601212309 0.030724510999998955
0.490649120635188 0.030651848000001536
0.49207182758716 0.03067609299999674
0.493499057016616 0.030933152000002906
0.494887886257045 0.03064027399999958
0.496283707433829 0.030651404000000326
0.497715363040373 0.030643898999997532
0.499140124787446 0.030653240999999554
0.500532134792519 0.03094331800000205
0.501934170528327 0.03069645600000115
0.503374097605566 0.03064557899999798
0.504798030194169 0.030769678000002187
0.506193679404163 0.031011276999997506
0.507601607877161 0.030642677999999535
0.509048880695349 0.030675925000000603
0.510473468934445 0.030618327999999195
0.51187302012594 0.030912017000002123
0.513286347009397 0.03069324099999804
0.514739890666691 0.030754547000000798
0.516166440551385 0.030630339000001783
0.517570007990285 0.030995628999999525
0.518988142483287 0.030776363999997614
0.52044682851472 0.030722128000000737
0.521876485780905 0.030687524000001076
0.523284094556793 0.030928102000000735
0.524706418517839 0.0306737919999982
0.526169138499618 0.030666027000002316
0.527602932343359 0.030696144000000203
0.529014574840644 0.030930955999998844
0.530440494678414 0.03067227800000083
0.531906205836698 0.03066300099999708
0.53334510497711 0.03070212600000133
0.53476078848217 0.03090112399999967
0.5361897685059 0.030654825999999247
0.537657513830281 0.03071952500000208
0.539102489707864 0.030764735999998294
0.540522276215866 0.03098541800000021
0.541953857590027 0.030664980000000952
0.543422766754963 0.030686287999998285
0.544874865818845 0.03071136400000185
0.546298909720085 0.030958440999999226
0.547732721562459 0.030725814000000184
0.549201999407878 0.030732346000000632
0.550662433511554 0.030611604000000625
0.552091026518621 0.030951063999999917
0.553526796814614 0.030628615999997777
0.554995705103372 0.03071031099999999
0.556465978619787 0.030652569000000796
0.557899616787792 0.030914820999999648
0.55933719289804 0.030657167000001095
0.560805030207937 0.030680190999998302
0.562287140458892 0.030663192000002226
0.56372664038614 0.030875482999999093
0.565166035349079 0.030681751999999562
0.566632121101149 0.030661993999999027
0.568128909323183 0.03072202400000279
0.569575631507465 0.030975203999997092
0.57101713097929 0.030672702000000385
0.572480806871432 0.030638898000002968
0.573988532998911 0.030646468999997012
0.575444922067251 0.030910263000002658
0.57688918754958 0.030648209999998954
0.578350265162334 0.030684222000001427
0.579851076115236 0.03065976099999901
0.581320181010947 0.0309070449999993
0.582768036890378 0.03065271999999908
0.584227342641039 0.030673394000000798
0.585721898158755 0.030762564999999853
0.58720568462641 0.030712453999999667
0.588658572480176 0.030922238000002267
0.590117010134831 0.030651508999998356
0.591605670866131 0.030689895999998384
0.593107256540396 0.030628456000002302
0.594567180883444 0.030907105000000712
0.596025795949068 0.030723920999999876
0.597508699412698 0.03070092799999813
0.599033199549552 0.030687197999998972
0.600503402415832 0.030886916000000042
0.601963814511406 0.03065207400000247
0.60344106476688 0.03070908299999786
0.604957113284667 0.030659965000001677
0.606443287914042 0.03095167400000065
0.607907261150623 0.03073682099999786
0.609380714061502 0.03063215799999952
0.610886838525723 0.030740699000002536
0.612392747850213 0.031000302999999008
0.613863084872092 0.030698161000000113
0.615334777774282 0.030737093999999132
0.61683217719919 0.030641104000000752
0.618363637412084 0.030918431999999996
0.61984447835047 0.03059320299999868
0.621316909794843 0.030662621000001167
0.622806481176322 0.030628364000001795
0.624334371365123 0.030934045999998716
0.625832885292279 0.030659277999998125
0.627308933462873 0.030657603000001643
0.628793253239903 0.030633773999998226
0.630308525537823 0.030918247000002452
0.63183082611071 0.03067117299999822
0.633314511901763 0.03064954499999928
0.634796672669937 0.030671936000000954
0.636301317276041 0.030922220000000777
0.637847834222457 0.030651731999999043
0.639345666400827 0.03065931600000127
0.640829555526537 0.030640773999998316
0.642325686039377 0.030961735000001767
0.643855560427095 0.03070227699999961
0.645377156097733 0.03061591999999891
0.646866961708189 0.030667928999999816
0.648358647187344 0.030981531000001894
0.649875201370775 0.030717509999998782
0.651429071422274 0.030701878000002125
0.652931628580229 0.03068700299999705
0.654423622998334 0.030941634000001272
0.655929449481399 0.030690526000000773
0.657469848016171 0.030628583999998682
0.658996603266314 0.030655071000001755
0.660493988653648 0.030950614999998294
0.661993985888977 0.03069516400000083
0.663518980246288 0.030669294999999153
0.665080152114096 0.0306975929999993
0.666590782874849 0.03090982700000211
0.668090689026062 0.030627844999997933
0.669603717149636 0.03064701699999972
0.671150296463444 0.03071242100000049
0.672687385372402 0.030922244999999293
0.674193387019995 0.030679840000001235
0.675700327447338 0.030646301000000875
0.677230341840802 0.030644380999998333
0.678801272251166 0.03066264000000274
0.680323152208878 0.030865128999998603
0.681830984292613 0.030627762999998254
0.683348924853863 0.03065366100000233
0.684897513846863 0.03066779199999914
0.686450807592381 0.030890185000000514
0.687967083415436 0.03068693999999894
0.68948011804524 0.030649113999999145
0.691012090422871 0.030629712000003195
0.692581457883103 0.030982924999999994
0.69411923976303 0.03067558499999734
0.695635499889782 0.030660615000002167
0.697157132041682 0.030652576999997905
0.698704947936124 0.030882448999999923
0.700281020272656 0.030668116000001078
0.701810532938373 0.03062991699999884
0.703330253668194 0.03070714300000077
0.704862555169692 0.030900331000001557
0.706426854812393 0.03066905599999714
0.707987234562686 0.03070369500000325
0.709514467147518 0.030663161999999744
0.71103978164933 0.030977700999997637
0.712584458305571 0.030668515000002117
0.71416618366457 0.03063523999999873
0.71571583448922 0.030635260000000386
0.717244194470221 0.031004347999999737
0.7187770606682 0.03068796299999832
0.720334695327294 0.030614918000001268
0.721927485858952 0.030637347999999065
0.723471402258653 0.030918293000002706
0.725003096009663 0.030636611999998564
0.726544348987248 0.030668971000000766
0.728114488526731 0.030652337999999446
0.729696112506166 0.030872393999999304
0.731238499750157 0.030646999000001784
0.732774371077896 0.03074883699999731
0.734324749415838 0.030680259000000376
0.735907780361901 0.030902317000002455
0.737481051400347 0.030668272999999857
0.739023883778979 0.030626810999997645
0.740565087550456 0.030614517000000063
0.74212496089042 0.03088398600000275
0.74372048642226 0.030739813999996812
0.745288548787599 0.03068935599999989
0.746833489987729 0.03067365300000091
0.748380625572043 0.030921794000001057
0.74994962049156 0.030644339999998493
0.751556424817419 0.03069132000000252
0.753122137053769 0.030662415999998416
0.754670298917211 0.03094645299999854
0.756223378277982 0.030672596000002272
0.757800520978377 0.030630052999999435
0.759415153443546 0.030677583999999314
0.760980859594914 0.03085350299999945
0.762532769010917 0.03066578600000014
0.764091425207976 0.030700329000001858
0.765675545146887 0.030612273999999218
0.767288444911895 0.030881717999999836
0.768855934020407 0.03063562799999886
0.770411553141936 0.030665628000001277
0.771975465070415 0.030712199999999967
0.773565922928822 0.03067129600000129
0.775178616978293 0.030895763000000187
0.776748604040434 0.030732973999999302
0.778308095397932 0.030649144999998157
0.77987690928981 0.03067020499999984
0.781472911387288 0.03092675100000264
0.783087043885669 0.03071075599999773
0.784660217032828 0.030699129000002046
0.786223662538062 0.03070482399999719
0.787796899494074 0.030963661000001252
0.789397501110113 0.030678382000001392
0.791014771804393 0.030679077999998583
0.792591796638434 0.030669206999998977
0.794159227115039 0.030929051000001095
0.795736326334543 0.030676015000000945
0.797340480391677 0.030677693000001227
0.798962681629314 0.030625895999996544
0.800544255358145 0.030952875000000546
0.802115705607678 0.03073365600000244
0.803696077065262 0.030625873999998277
0.805302677471194 0.030964641000000626
0.806931798743933 0.030964878999999
0.808518744655799 0.03068438000000029
0.810094329611167 0.030605665999999587
0.811677408413287 0.03072142200000272
0.813285316846835 0.030919543999999632
0.814923744140522 0.030667094999998312
0.816517166001101 0.030736087000001078
0.818097191456384 0.030673167999999862
0.819682500501985 0.030931597999998672
0.821290555225283 0.03065995900000118
0.822935119865361 0.030670379000000025
0.824536704056115 0.03070173400000087
0.826121542727523 0.030903584999997236
0.827708886283784 0.030663270000001575
0.829316314786129 0.030620289000001577
0.830958131210893 0.03067764999999767
0.832569743999155 0.030974641000000247
0.834159719948796 0.03176426599999971
0.83574927111145 0.030680908000000784
0.837355986689024 0.030643435999998303
0.83899468761489 0.030909410000003135
0.840617813423954 0.03070752499999685
0.84221377134575 0.030728558999999933
0.843805955360701 0.03066309600000139
0.845411939198344 0.03099855900000037
0.847047086469648 0.03065786000000159
0.848683902919892 0.030684160999999932
0.85028713449926 0.030705431999997757
0.851882652161795 0.03088452800000141
0.85348797599335 0.030696171999998967
0.855119033921527 0.0306693729999985
0.856772887228607 0.030623339000001693
0.858385492092013 0.030916747999999217
0.859985574109945 0.030657293000000863
0.861590534346836 0.030619066999999944
0.863216869339499 0.030661914999999595
0.864877671894402 0.03100469600000011
0.866503365252522 0.030694579999998695
0.868109469402279 0.03063116000000221
0.869715048906743 0.030709548000000808
0.871336912205681 0.03089192799999907
0.872989279866604 0.030602859999998344
0.874632160377388 0.030731566000000043
0.87624595494683 0.03065379500000276
0.877853734973444 0.030752428999999637
0.879472311093719 0.030935422999998963
0.881116834674539 0.030717614000000282
0.882781141586775 0.030655287999998393
0.884405820895707 0.030649079999999884
0.886018114252245 0.030930931000000328
0.887634693902766 0.03066987200000071
0.88927153374454 0.030675567999999487
0.890941413777535 0.03070042799999939
0.89258257177983 0.030985760000000084
0.894201929378793 0.030724874000000568
0.895818694434889 0.030639589999999828
0.897449176443856 0.030685948000002128
0.89910756358665 0.030900016000000363
0.900771373310477 0.03067519999999746
0.902401031808975 0.030631805000002288
0.904020955044744 0.030620939999998598
0.905647349899005 0.03097358899999847
0.907295491723373 0.030689522000002967
0.908977301870628 0.030685985999998167
0.91062344440478 0.030676061000001198
0.912250448162269 0.030980066999998
0.913875695059297 0.030628850999999457
0.915515093953318 0.030731802000001807
0.917182352322528 0.030749147999998172
0.918853723576602 0.030898207000003453
0.920491704926878 0.03065492199999653
0.922119839664673 0.030718310000001026
0.923753889569941 0.030672563999999625
0.925408819519779 0.03100670999999977
0.927096391138635 0.030710782999999964
0.928753228929461 0.03073958300000257
0.930389267358532 0.03065711300000018
0.932022095442202 0.030907337999998674
0.933667272579059 0.030701698000001443
0.935338487692851 0.030634007999999824
0.937024906773913 0.030699573999999785
0.9386743811177 0.031033184999998298
0.940311432407923 0.030677722000000074
0.941951322115193 0.030712054000002098
0.943609021382529 0.030705187999998884
0.945296744905076 0.03090172199999941
0.946970528158554 0.030677084000000576
0.948617713087317 0.030630593999998013
0.950258012226309 0.030718363000001858
0.951906589308883 0.030898633999999703
0.953577476205144 0.030640929000000483
0.955281371293093 0.030644750000000442
0.956947496088984 0.030702077999997357
0.958595511115777 0.030913370000000384
0.960240878931325 0.030712714999999946
0.961898610118264 0.03069761800000137
0.963581818922892 0.030627060000000483
0.965281912282722 0.030919966999999104
0.966945044191691 0.030661050999999162
0.968594967523527 0.03066666700000198
0.970246222427864 0.030750336000000544
0.971913360947432 0.03345184399999823
0.973608489463952 0.030749269000001078
0.975301446902824 0.03067641399999843
0.976964106118946 0.030661963000000014
0.978617045052498 0.030942916000000764
0.980274737641296 0.030653259000001043
0.981951155970653 0.03063026399999913
0.983657450125318 0.03069368499999925
0.985346271063753 0.030655841000001516
0.987010181673101 0.030952976999998327
0.988667032671217 0.030706356999999684
0.990331196474762 0.030634223999999932
0.992016100529171 0.030643114000000082
0.993732102995956 0.03093100200000265
0.995419585500818 0.030742768999999726
0.997086045879054 0.04449925399999799


==> Images/Results/planesource_timesteptimes_tol_0.001_m10.txt <==
t steptime
0.0 0.08096530700000004
1.98638950059365e-12 0.08127230100000005
3.78102690117412e-12 0.08091891399999995
6.2434103133239e-12 0.08082094900000003
9.49542685757074e-12 0.08116294699999993
1.37991680190186e-11 0.08110512500000011
1.95103145942845e-11 0.08066495500000004
2.71124085639523e-11 0.08110592499999991
3.7266199566006e-11 0.081058678
5.08789443850194e-11 0.08097234700000011
6.92019456746913e-11 0.081108234
9.39676532277802e-11 0.08126534499999982
1.2758175937139e-10 0.08110659100000017
1.73390825680296e-10 0.08101687299999982
2.36052188346368e-10 0.08060370100000025
3.22041433192436e-10 0.08106182100000003
4.40349870201864e-10 0.08115977799999996
5.98330160285928e-10 0.08084313700000001
8.03205496772081e-10 0.08115948900000003
1.0712962535008e-09 0.08117713599999998
1.42604119355929e-09 0.08101944100000003
1.90326138337256e-09 0.08113985499999998
2.56057709342995e-09 0.08107499699999998
3.49903484936444e-09 0.08088768099999966
4.9229247757054e-09 0.08172075200000029
6.96701859483354e-09 0.08113707099999967
9.63274846071954e-09 0.08080821900000013
1.3103880797867e-08 0.08122112700000006
1.83893199727338e-08 0.08120532299999983
2.34156141435112e-08 0.08073754900000019
3.15572414083165e-08 0.08105248900000017
4.09921378767844e-08 0.08113908800000003
5.07194419317469e-08 0.08087573599999986
6.25604028912613e-08 0.08103536100000008
7.74504882020446e-08 0.08104695999999967
9.65622098757647e-08 0.0810886230000003
1.21521600599185e-07 0.0836054500000003
1.54670167287683e-07 0.08100793599999978
1.9946290850738e-07 0.0809751839999997
2.58601972073507e-07 0.16217842999999998
3.44635965617409e-07 0.1622274070000005
4.08585345633304e-07 0.16205978599999948
4.55630322586001e-07 0.16192313400000025
4.88995157980515e-07 0.1623039799999999
5.12766048341212e-07 0.16181636600000004
5.30435759181403e-07 0.08087565499999982
5.44760293703978e-07 0.0810467130000001
5.5945114265888e-07 0.16204163100000013
5.73399743060215e-07 0.08102752499999966
5.86823873866513e-07 0.08116694300000038
6.00661804664086e-07 0.08094069000000026
6.12869922094194e-07 0.08122598599999975
6.29070735575836e-07 0.08127824899999947
6.48953065870664e-07 0.08098537399999994
6.71691477885744e-07 0.08101676900000054
7.04401223381851e-07 0.08129052199999975
7.52062671177004e-07 0.08088686800000033
8.40976195101492e-07 0.08106423100000004
9.64371464733548e-07 0.08125947599999961
1.09739809365816e-06 0.08057975000000006
1.25612661425997e-06 0.08130314799999994
1.44878495471548e-06 0.08120122800000029
1.68468215988344e-06 0.08097319899999977
1.97434225965693e-06 0.08092294099999986
2.33220904785121e-06 0.08222657499999997
2.77910833396562e-06 0.08099735900000038
3.34505738972175e-06 0.08129700399999962
4.07627048852697e-06 0.08070736900000064
5.03494120146379e-06 0.08119100600000007
6.23925525835349e-06 0.0810345409999993
7.63086894449227e-06 0.08100699299999992
9.32406419150796e-06 0.08135587300000058
1.14884363332712e-05 0.0811956269999996
1.42099109838891e-05 0.0810535330000004
1.7289504191915e-05 0.08097294500000007
2.07955278174056e-05 0.08121399699999987
2.4076009347733e-05 0.08086571299999967
2.70244080954006e-05 0.08121077200000038
3.09602699977387e-05 0.08119116700000006
3.66889697916264e-05 0.16324092800000045
4.29993673975118e-05 0.16225904699999916
4.57755608506875e-05 0.16204724800000037
4.81556607885321e-05 0.08117295099999922
5.02216702482369e-05 0.16199577899999973
5.22609057059317e-05 0.0811052029999999
5.36013141296207e-05 0.08113311900000042
5.49334931204984e-05 0.08099318000000011
5.63931968077548e-05 0.08236160900000122
5.78996946970372e-05 0.08109114099999992
5.95624920565838e-05 0.08205325799999841
6.14902473122648e-05 0.08245650799999993
6.34227248903194e-05 0.08131585700000166
6.59340836129799e-05 0.08106732399999927
6.9307423852518e-05 0.08119329700000044
7.38393433051481e-05 0.08143612599999983
7.98708207885459e-05 0.08100843199999908
8.77824109650651e-05 0.0811794360000011
9.79600947099134e-05 0.08114963499999917
0.000110647954746793 0.08077803299999964
0.000125634785164051 0.08098666500000107
0.000142104362275852 0.08242405799999908
0.000160635159852308 0.08108230900000102
0.000183759376854838 0.08122379599999974
0.000205992974224468 0.0808884429999992
0.000228574136802988 0.08110153400000009
0.000253903542975298 0.08106088999999983
0.000288421854532536 0.08079888000000146
0.000322171782182918 0.08111404299999947
0.000354286080713374 0.0812283960000002
0.000389361001837084 0.08107918199999986
0.000430629136830571 0.08130442100000046
0.000476285840220767 0.0813086039999984
0.000532881552189092 0.08086026700000026
0.000594702048955564 0.0812373570000009
0.000657608687871067 0.08114881799999907
0.000722581697513317 0.08094179000000068
0.000792513581288305 0.08123046400000078
0.000863732299406906 0.08108148599999865
0.00095130696942634 0.0810577900000009
0.00104206641205128 0.0812627060000004
0.00114538463077536 0.08092836099999978
0.00124513172327038 0.08124381000000014
0.00134307597749998 0.0812812730000001
0.00144994686173781 0.08077751399999933
0.0015852632326896 0.08107958699999962
0.0017447450417918 0.08131887100000057
0.00187581169177811 0.08102123399999961
0.00200944960419675 0.08112546199999926
0.00218794763731308 0.08132858800000164
0.00238427427144256 0.0810230539999992
0.00254873710790792 0.08250129199999989
0.00272281684047934 0.08109437100000072
0.00293394038513884 0.0809723189999989
0.00312891517559979 0.08253834699999985
0.00331888183437843 0.08140255100000005
0.00353231924765582 0.08075010199999966
0.00376398029593981 0.08117359100000066
0.00397748875716837 0.08125916200000027
0.00420263860066585 0.08087475399999988
0.0044679880180084 0.08245092399999976
0.00470868341743147 0.08113038299999964
0.00496016948081104 0.08129100600000072
0.00523512649962284 0.08238299099999935
0.00549770750941535 0.08100281900000006
0.00578100096731062 0.08107202900000132
0.00607913941752888 0.08113401600000003
0.00636718718875811 0.0810021859999992
0.0066795752081667 0.08119938599999976
0.00700707496892142 0.08126185500000105
0.00732313072754057 0.08075712499999987
0.00767441789178225 0.08102537199999915
0.00802284730970795 0.08106665400000068
0.00836901034762599 0.0810259259999988
0.00875050374392582 0.08111257500000058
0.00911764158235772 0.08116855599999973
0.0095017211146249 0.08103483600000061
0.00990677183083122 0.0810782630000002
0.010301544996663 0.08095299200000028
0.0107337063924755 0.0825696099999984
0.0111508828665472 0.08116110700000156
0.011586096097635 0.08066544699999945
0.0120331275231422 0.08118285699999994
0.0124787864991991 0.08124762899999993
0.0129829505150728 0.08088517899999914
0.0134550949686065 0.0810716290000002
0.0139641672268119 0.08108189800000076
0.0144546515686091 0.08101908499999944
0.0149689000686234 0.08131247200000047
0.0154813915645089 0.08096525700000079
0.0160076457342308 0.08103797999999962
0.0165520330242267 0.08125774200000002
0.0170975168240401 0.08114944999999985
0.0176668027263596 0.08104265799999943
0.0182328571901632 0.08103704499999864
0.0188201694062017 0.08127304200000296
0.0194069104443776 0.08097133799999767
0.0200129531825584 0.08106765600000188
0.0206215456468949 0.08090321699999947
0.0212482513603095 0.08130935599999844
0.021879883796547 0.08111445700000175
0.0225308538105066 0.08085261100000096
0.0231870992834047 0.08147092099999753
0.0238687789697576 0.08119006900000159
0.0245523288916209 0.08085669799999806
0.0252719430963344 0.0810162080000012
0.025975354609575 0.08102254399999964
0.0267053530335506 0.08201217199999888
0.0274383898923247 0.08222025400000277
0.0281785353368272 0.08103822700000052
0.028955644371115 0.08223329499999821
0.0297153393544126 0.08099052100000037
0.0305007454182167 0.08099195299999806
0.0312961022927378 0.08068307799999985
0.0320893434966195 0.08108226800000295
0.0329202776115933 0.08246473799999876
0.0337439674775695 0.08084745700000084
0.0345740054065125 0.08129729699999899
0.0354360101023891 0.08074266399999885
0.0362921611063725 0.08109360899999984
0.0371585718934143 0.08121418900000066
0.0380582800252327 0.08078122699999923
0.0389508076567554 0.08126288600000109
0.0398523613281086 0.0812054929999988
0.0407872233616622 0.08089816100000036
0.041719413439937 0.08136826200000158
0.0426561361577235 0.08123437700000125
0.0436182170920907 0.08080924999999795
0.0445948244159709 0.08106972499999898
0.0455694784644139 0.08135276100000155
0.0465602137353776 0.0810076120000005
0.0475767042286031 0.08105118399999967
0.0485959242759363 0.08112684600000009
0.0496206378972143 0.0810545299999994
0.0506648464569427 0.08113585699999959
0.0517299444907698 0.08121148600000083
0.0527997470869697 0.08085015200000001
0.0538763709824969 0.08111223299999892
0.0549708594165766 0.08094257200000143
0.0560893673622749 0.08122209400000102
0.0572154563479479 0.08103958299999903
0.0583464965379826 0.08094455899999886
0.0594902817522416 0.08132965500000111
0.060654208996645 0.08259763899999939
0.0618394318923524 0.08080797299999887
0.0630313883829147 0.08117756400000076
0.0642309106356508 0.08113058100000003
0.0654421506249432 0.0808127049999996
0.0666706752868394 0.08127740300000141
0.0679205874804936 0.08122853500000105
0.0691908908017045 0.08110781099999897
0.0704683405046792 0.08097865999999954
0.0717534033077188 0.08134139399999896
0.0730489426891286 0.080864131000002
0.0743587480165147 0.08130603500000078
0.075685903811919 0.08083806799999849
0.0770325737323513 0.08137487799999832
0.0783999766235271 0.08115667600000265
0.0797885557333808 0.08100539099999793
0.0811882982972899 0.0812368790000022
0.0825960854402861 0.0811976940000001
0.084013603008527 0.08084138799999963
0.0854424677010042 0.08095344499999868
0.0868841771263301 0.08115208199999913
0.0883399876391271 0.08104622400000139
0.0898108369694954 0.08111712099999835
0.0912973415494473 0.08114445000000003
0.0927998420948599 0.08099294500000198
0.0943184668194913 0.08124046300000032
0.0958531922267699 0.08256559599999846
0.0974038929223956 0.08087341999999964
0.0989703802459639 0.08118525500000118
0.100552433613539 0.08124711399999995
0.102149829109761 0.08116188900000054
0.1037623687767 0.08111061500000005
0.105389912730203 0.08083096800000078
0.107032415529343 0.08140089599999811
0.108689968381168 0.08116086600000116
0.110362849765784 0.08079448899999875
0.11205158893959 0.08109630899999942
0.113757049819762 0.08131265200000115
0.115480547810025 0.08094376200000042
0.117224021057071 0.0809655669999998
0.11899029447093 0.08118166799999926
0.120769953316664 0.08116236000000043
0.122557096043109 0.08101253299999911
0.124359348255252 0.08107341800000256
0.126182426355351 0.08082400899999698
0.128018058023724 0.0811693410000025
0.129868854285001 0.08127550300000053
0.13173957289239 0.08092431199999695
0.133559091841281 0.08117062700000233
0.135267913130304 0.08139637799999733
0.136897722766476 0.08099958800000095
0.138510550209134 0.08128351799999933
0.140157942472582 0.0810116650000019
0.141856830019093 0.08145660299999946
0.143601424652923 0.08114657300000161
0.145384353582752 0.08096787199999866
0.147204126761222 0.0812873759999988
0.149064108864989 0.08116568000000157
0.150903231724392 0.08111901899999907
0.152696996023407 0.08135531599999979
0.154498202594043 0.08106419299999956
0.156350802758207 0.08220572900000178
0.158269835332265 0.08095452499999922
0.160266609038414 0.0811125980000007
0.16223468278829 0.08109247799999864
0.164098540886271 0.08108365900000081
0.16586791209872 0.08133137100000098
0.167533158490817 0.08089337699999888
0.169108283939679 0.08128685899999866
0.170761671929115 0.08114462099999997
0.1725825714067 0.08084351400000145
0.174533057368009 0.08132393500000035
0.176559555437617 0.08238716700000026
0.178448076943281 0.08116801699999954
0.180306074796279 0.08121027600000019
0.182327732146077 0.0810495109999998
0.184171473192842 0.08136955299999826
0.185772355476432 0.08102424800000207
0.187361869426839 0.08109310000000036
0.189145248802832 0.08128954000000022
0.191075580028174 0.08142522400000018
0.192967051330333 0.08091923099999931
0.1948441260755 0.08120262299999936
0.196823883264561 0.08118376299999852
0.198981531474123 0.08089267900000152
0.200816580148866 0.08148945299999966
0.202431517923341 0.08130905000000155
0.204090814546565 0.08101752500000003
0.205883975826756 0.08101206699999963
0.207731636816403 0.0810706450000005
0.209644206168402 0.08128943499999863
0.211662081226199 0.08111073199999908
0.213769350367452 0.08082236299999934
0.215738562224789 0.08122430100000244
0.217533441154997 0.08268512599999767
0.219267762269652 0.08083544900000206
0.221004253732411 0.08118614800000046
0.222742291516578 0.08125135299999897
0.224605903509589 0.08096933499999892
0.226650282753952 0.08126688400000148
0.228702255555438 0.08117896299999927
0.230630423490215 0.08101640599999982
0.232613083417582 0.08118889800000062
0.234609804890881 0.0813918220000005
0.236465764998111 0.08097887199999931
0.238113398917424 0.08121042200000161
0.239827282469626 0.08140882199999666
0.241827155082113 0.08103856399999998
0.243841164995806 0.08117847400000144
0.245784389197339 0.08093260000000058
0.247794593523554 0.08106806199999994
0.249958638249827 0.08131480599999819
0.251952256122316 0.08106455100000076
0.253639030836051 0.08101878100000093
0.25530965878581 0.0813067029999992
0.257182015639654 0.08113784700000082
0.259128956958237 0.0811139489999988
0.261128705607238 0.08116605900000096
0.263236613738885 0.08100722000000005
0.265291471147651 0.08137748000000045
0.267281088671293 0.08245603800000012
0.269136189335692 0.08110001000000011
0.270951173386093 0.08116352200000065
0.272750950642758 0.08136392899999834
0.274567707935274 0.08111718900000042
0.276540067507493 0.08235099999999917
0.278708140313049 0.08114630100000042
0.280729728900536 0.08104906000000156
0.282663596707876 0.08124879999999735
0.284790963972205 0.08111455600000284
0.28685210512182 0.08137204899999873
0.288658446272566 0.08137942600000159
0.290319055375351 0.08078793299999987
0.292176913527941 0.08134466099999926
0.294273378271554 0.0811546579999991
0.296349329168801 0.08095862400000087
0.298383059349006 0.08133643600000084
0.300510924660476 0.08118561599999907
0.302578866444015 0.08081707599999888
0.304456913336231 0.08153705200000161
0.30619045032298 0.08131165999999723
0.308072377208799 0.08095925699999995
0.310013516518264 0.08126000700000091
0.312002665716495 0.08125032499999918
0.314109719400844 0.08104694900000098
0.3162298825256 0.08118304399999943
0.31825633698205 0.08113443999999959
0.320357539872392 0.08089064600000029
0.322295287456977 0.08112453100000039
0.324173686854549 0.08095752900000264
0.325930080309305 0.08110186199999703
0.327802226096611 0.08118049800000193
0.329980849624549 0.08100128499999926
0.332121373704334 0.0813285850000014
0.334116082947106 0.08139208299999723
0.336182052545914 0.0809771409999982
0.338373902594122 0.08125033099999968
0.340447316405311 0.08144597100000084
0.342165420720462 0.08103372500000461
0.343901170689708 0.08123422099999544
0.345937955127887 0.08111419000000097
0.348076366936597 0.08106739300000498
0.350205066660507 0.08277047999999354
0.352338316193526 0.08136515700000047
0.354365903532441 0.08081589200000394
0.356429953931406 0.0811905589999995
0.358301820676321 0.08146397899999869
0.36018207682887 0.08084936099999851
0.362077572364187 0.08121506700000225
0.364057765035145 0.08112453799999741
0.366225455900786 0.08130415000000113
0.368375546146027 0.08127465999999828
0.370406849356325 0.08108599600000588
0.372499878681414 0.08133620999999636
0.37464491255726 0.08109745600000196
0.376688286778769 0.08248476299999652
0.378447321962736 0.0811760350000057
0.38023985071728 0.08260721699999607
0.382392662373343 0.08090461300000129
0.384581436081995 0.08120369599999577
0.386665487575789 0.08125891600000301
0.388750262993176 0.08102632300000323
0.390871860739436 0.0810266129999988
0.393055591931919 0.0811427550000019
0.394912736330541 0.08072948599999563
0.396714305244486 0.08104018000000224
0.398683116274256 0.08262821399999609
0.400774550433223 0.08095399900000189
0.402973219969683 0.08112306200000319
0.40512788070089 0.0810393189999985
0.407164013099242 0.08140474700000055
0.409277695530547 0.08121029200000152
0.411363259039779 0.08100854499999599
0.413372314996235 0.08110605000000248
0.41521153298927 0.08372459999999649
0.417096633630195 0.08086066999999986
0.419293251982555 0.08122152900000401
0.421487378905228 0.08265140599999654
0.423561446377761 0.08107421600000464
0.425650399103613 0.08110613799999555
0.427847602982616 0.08121106299999781
0.43011014375169 0.08102911700000703
0.431948977004719 0.0811484289999953
0.433700202402663 0.08118173700000142
0.435732813644487 0.08072099399999644
0.437922568155271 0.08117557700000333
0.440156509953275 0.08128231599999935
0.442298871960137 0.08083024500000136
0.444335025265954 0.08097374300000126
0.44648388392461 0.08084287100000154
0.448518760221131 0.08156593599999695
0.450505817725404 0.08244814599999728
0.452405115683603 0.08104164699999927
0.454380468859862 0.0813792380000038
0.456607870552313 0.08272207599999604
0.458803387966064 0.08363248500000253
0.46089896301098 0.08130487200000402
0.46301656601739 0.08123431699999628
0.465257486566782 0.08107988999999804
0.467421924941117 0.08113719300000355
0.469224643456999 0.08129814899999843
0.471047807331152 0.08244038400000164
0.47318255067512 0.08132211799999567
0.475433825271693 0.0809835550000031
0.47766472699792 0.08086022199999832
0.479775184962605 0.08114441300000408
0.481841437029727 0.08117441299999939
0.484055112385219 0.08075820099999476
0.486065141680586 0.08109105200000499
0.488019143866008 0.08127538699999803
0.489958716724258 0.08109473199999684
0.492023469045206 0.08252469100000326
0.494287609617973 0.08116691800000098
0.496477824537868 0.08389231099999961
0.49858908764801 0.08104921700000034
0.500736652422955 0.08077085800000106
0.502968187187556 0.08111645500000009
0.505065045671488 0.08105702099999945
0.506890545390994 0.08086860899999948
0.50880904033885 0.08114314400000211
0.51100080285449 0.08259863499999653
0.513255341400607 0.0809750049999991
0.515456012316442 0.08246593999999874
0.517580259569516 0.0814272930000044
0.519714943348061 0.08112884299999479
0.521956562697854 0.08106605800000466
0.523953387751308 0.08124273399999993
0.525893499478809 0.08088285099999837
0.527875519548506 0.0812215010000017
0.530007344925634 0.08110929899999775
0.532286511063761 0.08094763300000096
0.534466674015043 0.08123997999999943
0.536594176049261 0.08127037599999909
0.538772376978397 0.0809278589999991
0.541016426567143 0.08111058200000087
0.54310608620882 0.08090253200000319
0.54495810961694 0.08122605699999497
0.54692270828512 0.08245208700000006
0.549137175617997 0.08104004800000553
0.551397717842641 0.08145397599999882
0.553594645599404 0.08154236299999695
0.555733458612883 0.08093439299999972
0.557907935594485 0.08137608400000573
0.560176108873254 0.0812159409999964
0.56218617902752 0.08080180900000045
0.56412793931108 0.08121530799999732
0.566132604581449 0.08124117200000569
0.568301768910877 0.08090319799999435
0.570592493813162 0.08121520899999979
0.57277349589126 0.08132003600000104
0.57491206429438 0.08100576900000078
0.577116312056977 0.08118153899999925
0.579391257035749 0.08124413200000191
0.58148666196384 0.0809025570000017
0.583352450795848 0.08121552899999784
0.585346089957768 0.08107795899999815
0.587573151089635 0.08124654899999939
0.589846275976836 0.08160330100000124
0.592049525449371 0.0809720640000009
0.594195531222321 0.0810809809999995
0.596399989199585 0.08110714100000394
0.598685662185368 0.08089709899999775
0.600715862111238 0.08140132900000197
0.602666143682231 0.08126348899999414
0.604685257592473 0.08122657000000544
0.606887067424099 0.08101121600000027
0.609191659417752 0.08108691999999706
0.61137070951086 0.08097372299999961
0.613508375161763 0.08093023800000054
0.615747401824146 0.08142106300000052
0.618061690082019 0.08080754299999882
0.62015771801518 0.0811968140000019
0.622023569635729 0.08106874499999606
0.624044546913995 0.08136440600000583
0.626285340607003 0.0824953569999991
0.628581900795266 0.08079567600000104
0.630793997955489 0.08135781799999364
0.632935941777106 0.08103795900000677
0.635152546961127 0.08100093899999905
0.637441907476055 0.08100768899999622
0.639508932624393 0.080974451000003
0.641481558884391 0.08104476199999766
0.643505624335137 0.08125108200000142
0.64573678226295 0.08110991899999931
0.648049539764253 0.08087153000000313
0.650230924691186 0.08129797699999841
0.652372153864783 0.08126306300000152
0.654633610456326 0.08107443399999426
0.656987153569312 0.081365868000006
0.659069406978922 0.08147798499999936
0.660937591651018 0.0810199509999947
0.662978955388948 0.0825579510000054
0.665246420132782 0.08082902499999989
0.667591371606627 0.08109924200000052
0.669812469914163 0.0814519069999946
0.671929855592432 0.08097343400000057
0.674138219039533 0.08111854599999901
0.67643127018648 0.08136516800000493
0.678560773218544 0.08095442299999434
0.680564341112783 0.08127484900000326
0.682575286394057 0.0826263260000033
0.684796433364759 0.08107169099999822
0.687112093330205 0.08111847400000016
0.689356500181505 0.08126369000000011
0.691532272128059 0.08102374999999995
0.693762419830195 0.08119214999999969
0.696092042472695 0.08130913899999825
0.698156401730174 0.08095239000000021
0.700085424865446 0.08116496400000273
0.702181160362267 0.08119308299999517
0.704442931064888 0.08107528400000064
0.706770871943749 0.08137008700000337
0.709009343364268 0.08107285099999473
0.711149868444934 0.0812693940000031
0.713364062715143 0.08124549499999745
0.715672541991015 0.08120359600000171
0.717852377324825 0.08116258900000162
0.719856622493164 0.08128589500000061
0.721857245633395 0.08115756899999838
0.724078770964022 0.08128679500000402
0.726408733616915 0.08129671099999314
0.728702922331155 0.08085344500000247
0.730897088149504 0.08135210100000023
0.733096318473123 0.08120308800000231
0.735404215834596 0.08096751699999771
0.737514924068627 0.08108350100000195
0.739525834122077 0.08118965399999922
0.741634039917265 0.08109169299999763
0.743843838336525 0.0810695540000026
0.746135089342009 0.08126876400000071
0.748392439347678 0.08363618599999967
0.750605439096339 0.08142143799999957
0.752843128230746 0.08106590999999952
0.755175673084984 0.08127195200000159
0.757357104108885 0.08121207599999991
0.759348967121173 0.08080297499999745
0.761372414180828 0.08111890700000401
0.76361894053644 0.08131859699999922
0.765942124155322 0.08221365200000008
0.76821610479893 0.08156395799999672
0.770431854199456 0.08145326700000055
0.772650985399213 0.08140065799999974
0.774953861415159 0.08110435300000063
0.777133768929403 0.08114882099999932
0.779213471133853 0.08099283900000387
0.781299261666804 0.08113824199999442
0.78345486008311 0.08119905600000266
0.785734068675592 0.08098732999999925
0.788021751542752 0.08115989299999882
0.790278586677982 0.08124375799999939
0.792518652351163 0.08105150600000144
0.794816553466879 0.08113982000000419
0.797076163431784 0.08110692099999994
0.799125996507651 0.08110699799999566
0.801151805271688 0.08128579899999977
0.803350878710489 0.08093048199999942
0.805644669432949 0.0811339720000035
0.807938905679424 0.08143218800000085
0.810182625819626 0.08090030999999698
0.812410130353668 0.08093821500000331
0.814693580994911 0.08124175899999386
0.81697815023277 0.0809891310000026
0.819133629255973 0.08124905600000432
0.821185469814935 0.08113777999999883
0.823277616004408 0.08101097899999843
0.825547003413438 0.0813617549999961
0.82787142247419 0.08125103600000472
0.830153246934736 0.08092916100000025
0.832390765598977 0.08097568299999836
0.834653325575638 0.08251923200000277
0.836984713152678 0.08083158499999854
0.839129078100172 0.08272320900000096
0.841176750541191 0.08075319699999994
0.843311431885694 0.08128357999999736
0.845549531845653 0.08129562900000309
0.847862172707793 0.08087047599999408
0.85014444924434 0.0811870640000052
0.852389177754209 0.08137496899999519
0.85464739326716 0.08089088400000577
0.856998981538992 0.0813041339999998
0.859237605904977 0.08113552799999724
0.861288799105683 0.08102159599999936
0.863334847887221 0.08130353900000387
0.865575101161166 0.08123005399999528
0.867911526902818 0.08124476999999786
0.870218887397471 0.08112286900000498
0.87247281527348 0.08110908399999772
0.874709240721809 0.08104908900000396
0.877011828634818 0.0812932639999957
0.879273210528993 0.08118558800000386
0.881423488252032 0.08102503399999961
0.883521512506663 0.0811897879999961
0.885659373167683 0.08103310100000272
0.887943199709508 0.08254656599999777
0.890275535355542 0.08117284600000119
0.892570976359565 0.08103703100000104
0.894823373792228 0.08120442899999603
0.897113521598069 0.08133128400000089
0.899455570785048 0.0809991440000033
0.901586707290903 0.08116272099999833
0.903627890517183 0.08134148199999913
0.905798739271549 0.08083910500000258
0.908093411976919 0.08117377800000014
0.910428710465179 0.08144132199999632
0.912711941375181 0.08096578399999999
0.914956286504538 0.08124037400000361
0.91723451042118 0.08109933499999755
0.919601226422565 0.08108080499999915
0.921823887589555 0.08118890300000459
0.923891265455752 0.08150628799999993
0.92596941175189 0.08102793599999814
0.928239531132407 0.08112185799999594
0.930598660762638 0.08082271100000327
0.932913929693682 0.08123221700000016
0.935174304825284 0.08125259900000259
0.937434761314959 0.08122395899999901
0.939762940899043 0.0811786549999951
0.942000407807723 0.08115092999999973
0.944133990888705 0.08221281600000196
0.94626800646185 0.08134353999999888
0.948463734077286 0.0810024370000022
0.950770540149801 0.08088375599999864
0.953098894149797 0.081154748000003
0.955393524205224 0.08106486500000187
0.957666841367887 0.08104395799999509
0.960106209026103 0.08116953600000443
0.962360866550876 0.08139917099999394
0.964425287730471 0.16213819800000095
0.967248770309769 0.08106172800000166
0.969528759957845 0.08096708600000113
0.972301813741772 0.16202466400000048
0.975897644817617 0.08129392099999677
0.97798702554512 0.16366483300000567
0.98074474371431 0.08119403499999578
0.983979022287291 0.0813313729999976
0.987585621554195 0.16214258600000164
0.990888901144653 0.08102217200000439
0.993787169418816 0.09868157100000019


==> Images/Results/planesource_timesteptimes_tol_0.001_m100.txt <==
t steptime
0.0 1.8682864389999985
1.98641488809485e-12 1.8663929880000012
3.78100198987717e-12 1.8671038819999985
6.24331463306824e-12 1.8669262979999992
9.49541860061731e-12 1.8673791220000027
1.37995015829009e-11 1.8673341179999952
1.95114619449033e-11 1.8670798260000012
2.71147858545452e-11 1.867344881000001
3.72690982998837e-11 1.8669452270000022
5.08778899276191e-11 1.867325871999995
6.91834911646449e-11 1.8666142120000018
9.39006508668987e-11 1.8667370619999986
1.27404994011505e-10 1.867236068000004
1.72999719663229e-10 1.8686538580000018
2.35294157504189e-10 1.866040886999997
3.20742653182869e-10 1.8670120150000002
4.38413800660251e-10 1.8666053840000032
6.01091518054997e-10 1.8724324199999955
8.26855984321505e-10 1.869524319
1.14136177530126e-09 1.8664647310000007
1.57993094875997e-09 1.8680107570000004
2.19345957550262e-09 1.8679998040000072
3.05498336751093e-09 1.8671186849999941
4.26915898131061e-09 1.8677723819999983
5.9863918244301e-09 1.8666774210000057
8.42332311368465e-09 1.8675632799999988
1.16743087813397e-08 1.8680939129999956
1.57629803113038e-08 1.8676625960000024
2.10440073943304e-08 1.867896756999997
2.79814406202743e-08 1.8680222029999953
3.72746806071242e-08 1.8670034189999996
5.00648539648719e-08 1.8700691490000025
6.84940033153997e-08 1.8658977130000096
9.8776147451028e-08 1.8664892239999915
1.38464983644991e-07 1.8666414630000077
1.85372417502509e-07 1.8674538960000007
2.39745823312645e-07 1.8663863969999994
3.04422543444505e-07 1.8667792449999894
3.82606375040403e-07 1.8658938230000075
4.78257197893263e-07 1.8679702270000007
5.9626531526724e-07 1.8671475479999913
7.42564198851008e-07 1.8666761460000032
9.24132207868128e-07 1.8683748659999964
1.14803707796303e-06 1.8645260770000078
1.41480583734275e-06 1.867927863999995
1.75292847692576e-06 1.8674329960000051
2.16451313460914e-06 1.8667899990000052
2.70200031836635e-06 1.867608804999989
3.34614417741741e-06 1.8673339759999976
4.04941730538315e-06 1.8671380070000083
4.86972714156467e-06 1.8757221669999922
5.76761872796999e-06 1.8680693380000122
6.72901500480353e-06 1.8666113669999902
7.81948178487901e-06 1.8677297420000087
9.06787457748879e-06 1.8684939799999967
1.06130018784563e-05 1.8660040589999909
1.25419986566622e-05 1.8689787130000184
1.51515446936559e-05 1.868212022999984
1.85262276045001e-05 1.8761968910000064
2.28383348724983e-05 1.8669403750000129
2.81485033933935e-05 1.8660669439999822
3.33050866021928e-05 1.866664122000003
3.92141665544018e-05 1.864648850000009
4.61599140282794e-05 1.8669067699999857
5.39638972816519e-05 1.8665798549999977
6.32907041969543e-05 1.8630239910000057
7.48114415481041e-05 1.8668229030000134
8.91328166481338e-05 1.867554642999977
0.000105916962613823 1.8669935360000238
0.000126256815463656 1.8671448799999837
0.000150412287999414 1.86903662200001
0.000176703282519281 1.8673344569999983
0.00020675591018418 1.8659997919999967
0.000240993304495483 1.866690392999999
0.000281266985421774 1.8669493200000034
0.000327040809542333 1.8662242800000115
0.00037590672234179 1.8684358679999775
0.000431512310051393 1.8677062259999957
0.000495206225612195 1.869843134000007
0.000567525561091117 1.8665763380000158
0.000645578645379499 1.8711980850000032
0.000730723476023728 1.866496307999995
0.000825223144094064 1.874252165999991
0.000931356955568814 1.867370827000002
0.00104568640161439 1.867565528
0.00116970666097365 1.8679921899999954
0.00130816881476743 1.869396676000008
0.00145734356766854 1.8675799629999972
0.00161997589294494 1.8670453869999903
0.00179534433603163 1.866445614000014
0.00198583938911473 1.8680519779999827
0.00219129723650325 1.864476381000003
0.00240603122039896 1.8638248530000112
0.00263847173312 1.8657883950000098
0.00288013184323169 1.865777788999992
0.00313714365581007 1.866773128999995
0.00341031869284967 1.8663382629999887
0.00369285000923783 1.8670633690000216
0.00399852676346576 1.867956251999999
0.00430845859196287 1.8678403279999998
0.0046379218807949 1.8662608749999947
0.0049710856395996 1.8676468959999966
0.00533188491873294 1.8664766189999966
0.00569263905303302 1.8676126919999945
0.00608111351782322 1.8694118509999953
0.00647161241034137 1.8665703020000137
0.00688798662504439 1.8669168010000021
0.00730876560679216 1.8670258390000072
0.00774872075806987 1.8666818619999788
0.00820048884238571 1.8668038050000177
0.00866381125634538 1.8706860419999884
0.00914714243674968 1.8662158500000032
0.00963651462912418 1.8677027049999992
0.0101518498336158 1.8657431850000137
0.0106728540384063 1.8736912059999895
0.0112189901708659 1.8667040480000026
0.0117675931908653 1.8669005550000008
0.012338637326424 1.864625335999989
0.0129228454920096 1.8663941510000086
0.0135141231316056 1.8663863330000083
0.0141353784238573 1.8672635319999813
0.0147655860866547 1.866874609000007
0.0154083038216741 1.8679528069999947
0.0160767568003051 1.8688289750000138
0.0167467026105457 1.865819192999993
0.0174343985225457 1.867047461000027
0.0181550004034446 1.867683612999997
0.0188735363551341 1.8672743549999495
0.019608931700171 1.8688171210000064
0.020373938342474 1.868549655000038
0.0211453001716718 1.8671744689999628
0.0219280403570389 1.8722963559999926
0.0227353422920137 1.8662731830000325
0.0235620792046741 1.8700584289999824
0.0243960666928872 1.867015734000006
0.0252523669487638 1.8666746530000182
0.0261304790985489 1.8676647730000013
0.0270297638795082 1.8685186619999854
0.0279321780755986 1.868697305000012
0.0288547672249602 1.8674052349999783
0.0297992297507047 1.8669923930000323
0.0307690348169544 1.8661377489999609
0.0317471631056355 1.8675229980000267
0.0327474105796646 1.8659035800000083
0.0337558329748041 1.8660529480000037
0.0347921929762382 1.867973371000005
0.0358460092628589 1.8736765799999944
0.0369240464437373 1.8664456610000002
0.0380190456862386 1.8681595809999862
0.0391271220340563 1.8806474950000052
0.0402499272533032 1.8672200990000078
0.0413954011449634 1.8681733319999694
0.0425630591784198 1.8672354039999846
0.0437463708546723 1.8691413040000384
0.0449514232952475 1.8659259359999965
0.0461807567668404 1.866344276999996
0.0474305042103594 1.8680281420000142
0.0487031739096819 1.8663545569999656
0.0500001504002116 1.8682347120000031
0.0513144730228396 1.8682120800000348
0.0526477015513889 1.8670555479999962
0.0539998143768901 1.8666547709999577
0.0553723368586101 1.8676854660000117
0.0567658651298341 1.8676516259999971
0.0581806877301852 1.8680045810000365
0.0596168900108125 1.8635901799999601
0.0610745103739789 1.8664308670000196
0.0625536513257954 1.8658068930000127
0.0640545735623043 1.8687700629999995
0.0655777821275969 1.8672623549999798
0.0671230443478419 1.8673945969999863
0.068687925245269 1.867431975000045
0.0702757367287925 1.8665516379999758
0.0718894969541724 1.8690480390000062
0.0735265715888504 1.867215251999994
0.075183387003102 1.8679904640000018
0.076865622503037 1.8687813540000207
0.0785783226475815 1.8668708909999623
0.0802975615445335 1.874833929000033
0.0820083653149391 1.8664934589999689
0.0836925646975878 1.867991948999986
0.0853413545831797 1.8666744540000195
0.0868645870421114 1.867527105000022
0.088308380866723 1.866551842999968
0.0897681909166596 1.865865771000017
0.0913028782806435 1.8659456419999856
0.0929078028597325 1.8636887740000248
0.0945574664694816 1.8661418529999878
0.0962390202331842 1.8671131259999925
0.0979525294877127 1.8659488250000322
0.0997095402609958 1.8673807939999847
0.101378074635255 1.8692834469999866
0.103006824646314 1.867450770000005
0.104693953357402 1.866985021000005
0.106500605875874 1.866944186000012
0.108414167915188 1.8666641570000024
0.110009336275886 1.8673724459999903
0.111387925888501 1.8716736359999686
0.112837945374789 1.8636038320000239
0.114544643119888 1.8677352569999925
0.116298539876123 1.8670441720000213
0.117993057759832 1.867075328999988
0.11969276890349 1.8678050280000207
0.121504281964547 1.86871036499997
0.123511556394077 1.8659061930000007
0.125239733861875 1.8655037220000281
0.126688978140437 1.8660943790000033
0.128146646437356 1.8691587819999995
0.12980646375622 1.872110273999965
0.131526454413507 1.867169557000011
0.133272300502889 1.8734118630000012
0.135091281604999 1.8693686849999835
0.137056510739945 1.8675816240000245
0.138885939276349 1.8671095859999696
0.140577014080305 1.866933955000036
0.142128647703933 1.8766001729999857
0.143752204509002 1.8667108430000212
0.145362032358649 1.8673921019999966
0.147043549244752 1.8679312879999657
0.148880280260029 1.8670301540000196
0.150871975180201 1.8668843510000102
0.15270689925808 1.8700337930000046
0.154452642239242 1.8679312389999723
0.15631506216707 1.867730535000021
0.158115291501414 1.8685352690000059
0.159686586556053 1.8635991840000088
0.161208099105809 1.867463296999972
0.162959205030635 1.8658221779999735
0.164967702889794 1.8668186400000195
0.16687011299369 1.8675660200000266
0.16865660598007 1.8669919010000058
0.170566703051108 1.8657571089999578
0.172513675652413 1.8687018930000363
0.174157455357174 1.8678389789999983
0.175671620155445 1.8664631539999732
0.177388529381751 1.8677760070000318
0.179317715863016 1.8743408189999968
0.181217782842697 1.866351523999981
0.183079016377365 1.8668717470000047
0.185023207444383 1.86461489200002
0.186945346569159 1.8661091789999773
0.188698659708084 1.867843927000024
0.190306553002746 1.8717562469999507
0.192047463862071 1.8696303140000055
0.193865329901921 1.8675057259999903
0.195706996250938 1.8665950950000365
0.197629105962302 1.868016382999997
0.199601206079435 1.8665570150000121
0.201520616755606 1.867499812999995
0.203444797065376 1.868210984999962
0.205229571776981 1.8680590850000272
0.206937995440521 1.866978759999995
0.208645839873638 1.8681167409999944
0.210439915676192 1.8669580549999978
0.212422965343419 1.8684876180000174
0.214426184016978 1.867758686000002
0.21630229319026 1.866820969999992
0.218184956394715 1.8702551640000138
0.220197957516031 1.867659453999977
0.222135717533079 1.869052016000012
0.223837729793792 1.8701002049999715
0.225486308597454 1.865176277000046
0.227387323261976 1.86606438299998
0.229395146306366 1.865472273000023
0.231328928706137 1.8683859230000053
0.233263088856721 1.867438755999956
0.235214745853314 1.8695574710000074
0.237219469095326 1.8673638919999576
0.239108254037562 1.8671685220000427
0.240830999561666 1.865958718999991
0.242592446710125 1.867724077000048
0.244474140719335 1.8642584729999498
0.246447078672702 1.8651895240000158
0.248498873653872 1.864869710999983
0.250446139805278 1.8713740370000096
0.252366513077081 1.8691384400000288
0.254387425072917 1.8678705280000258
0.256341136085167 1.8667686439999898
0.258104071998111 1.8674496589999308
0.259841892878424 1.8663961660000723
0.261730110840903 1.8677793529999462
0.263797953061782 1.866790122999987
0.265832732492158 1.8679585790000601
0.267760919034693 1.8674629009999535
0.269734108410725 1.8663824909999676
0.271770298114077 1.866647877000105
0.273729909290161 1.8665993579999167
0.275522714259946 1.8664713030000257
0.277317733755469 1.866902213000003
0.279232980014693 1.866557811000007
0.281239964896837 1.8658007860000225
0.283282123957943 1.8678067949999786
0.285287123178912 1.868265633999954
0.287270362282357 1.878795480000008
0.289316629833508 1.8676738060000844
0.291309677790422 1.8662207519998901
0.293174795323026 1.8671146130000125
0.294944265261041 1.8670798809999951
0.296810493832024 1.8685425180000266
0.298900305676267 1.8668531770000527
0.300987824095792 1.8677648539999154
0.302971004593446 1.8676241250000203
0.304947973844638 1.8678045159999783
0.307006757418766 1.8669860220001055
0.309095494827238 1.8633230199999389
0.310946940460663 1.8695328190000282
0.312708558342522 1.8677647739999657
0.314638112538658 1.8738315760000432
0.316723328993278 1.8667394069999546
0.318793046343194 1.866972551999993
0.320818693787582 1.8669473400000243
0.322805391964209 1.868152978000012
0.324877254212898 1.8682060859999865
0.326963853931381 1.8627342690000432
0.328848435646652 1.869276197999966
0.330639359248998 1.8671695269999873
0.332552347494302 1.867165405000037
0.334648259039011 1.8657929159999185
0.336764706230446 1.868260820000046
0.338801437192742 1.866903805999982
0.340796559681139 1.8677234330000374
0.342873262097362 1.8662908919999381
0.345020583140304 1.8656298840001
0.346889235516999 1.8668797579999818
0.348670101225072 1.866952175999927
0.350643675884893 1.8684415470000886
0.352757024775998 1.866751808999993
0.35485099532974 1.8664231289999407
0.356906215161928 1.8665939439999875
0.358919476628122 1.866847130999986
0.361014528005006 1.86725139400005
0.363112393509195 1.866727652999998
0.365024207646285 1.8684164400000327
0.366866120207669 1.8669489729999214
0.368829274913147 1.867772725000009
0.370933185231299 1.8673833500000683
0.373054744970634 1.8671457839999448
0.375122380777774 1.8678227460000016
0.377157440647287 1.8679174760000024
0.379264625516192 1.874045819999992
0.381413011950046 1.8671500000000378
0.383310208431876 1.8686731120000104
0.385139741036385 1.866206969000018
0.387148172536766 1.867457773999945
0.38927549657028 1.8673165330000074
0.391385063485501 1.8661181080000233
0.393464300567185 1.8673340689999804
0.395511504404408 1.8679791230000546
0.397629711857187 1.8666049489999068
0.399763586891519 1.869005861000005
0.401711638245439 1.8674289550000367
0.403582733630313 1.8721707129999459
0.405569384186898 1.8663958100000855
0.407685363659788 1.8666849239999692
0.409824291273623 1.865657388000045
0.411919828756411 1.8664415969999482
0.413982672498266 1.8683892159999687
0.416106538577245 1.8672038560000601
0.418297261504472 1.8687792559999252
0.420238284259774 1.8661750200000142
0.422093859412699 1.867375346000017
0.424106683173059 1.866841561000001
0.426246439038157 1.8678574640000534
0.428384221468452 1.8677808869999808
0.430487370460681 1.8677192100000184
0.432558702588904 1.8685465659999636
0.43468754575772 1.8669068310000512
0.436874602812259 1.8669925829999556
0.438867962318036 1.8644536770000286
0.440752040804682 1.8667198580000104
0.442741825115181 1.8674187479999773
0.444875856613742 1.8748667999999498
0.447042040449676 1.86571669500006
0.449156946756385 1.8670628149999402
0.451241507039814 1.8662853949999771
0.453376586073983 1.8676787919999924
0.455604005084771 1.867410345000053
0.457592892683681 1.8673384490000444
0.459473127689531 1.8671882279999181
0.461487340722264 1.8674615859999903
0.463639038786586 1.8670755640000607
0.465800712465063 1.8673417139999628
0.467918315045828 1.8677276280000115
0.47001840670206 1.8677503060000618
0.472161281364123 1.867248983999957
0.474395435919524 1.8776820780000207
0.476424760990977 1.8666547779999973
0.478313680374589 1.8681397899999865
0.480303364557524 1.868809457999987
0.482473098511786 1.8669572669999752
0.484668525599344 1.8681419230000529
0.486786001810228 1.866833063999934
0.488890413243531 1.8679179240000394
0.491042717676197 1.8682071130000395
0.493269546518433 1.8678513419999945
0.495311609014174 1.8672897870000043
0.497233744277866 1.8671383759999571
0.499245075132358 1.8664004170000226
0.501409681103499 1.8676876319999565
0.503594515648398 1.8675572480000255
0.505719929236456 1.866979577000052
0.507836695006506 1.8667235169999685
0.510005249249505 1.868436212000006
0.512242977003198 1.8729317869999704
0.514325153794902 1.8668651990000171
0.516244967387855 1.8674494939999704
0.518232033560527 1.865840726999977
0.520417878971496 1.8669218470000715
0.522636638204842 1.8662870140000223
0.524761942735732 1.866409804
0.526868636904138 1.8664413889999878
0.52905197786335 1.8671049449999373
0.531294925543119 1.8666792679999844
0.533395642098939 1.8664966150000737
0.535346710506642 1.8668156549999821
0.537341226703777 1.866035012999987
0.539492786184727 1.867451691000042
0.54172947963224 1.8646965159999809
0.543890453695938 1.8674265160000232
0.545993014518985 1.8684419679999564
0.548174595363615 1.8684127069999477
0.55043157697611 1.867383579000034
0.552588968808742 1.8675680590000638
0.554533682105008 1.867822961999991
0.556496359744659 1.86651644199992
0.558655489908041 1.864545301000021
0.560925221846148 1.8667572589999963
0.563109291201843 1.8640885300000036
0.565207166119969 1.8671659269999736
0.567352969151802 1.865533938999988
0.569629879906496 1.868523337000056
0.571825506784705 1.8675011190000532
0.573814436329835 1.8681093239999882
0.575769210145037 1.867451253000013
0.577883316325429 1.8676944879999837
0.580160542882429 1.8732442140000103
0.582403498493367 1.866577652999922
0.584516696173821 1.868199720000007
0.586641726415372 1.8661824309999702
0.588890703000289 1.8785613790000752
0.591093585468394 1.8693549260000282
0.593135739620195 1.8679536349999353
0.595120549735119 1.8682646570000543
0.59722026805755 1.867888144999938
0.599448955277466 1.8683707110000114
0.601708718093763 1.869104450000009
0.603879547759765 1.8691408270000238
0.606005472374021 1.8689077579999775
0.608228967730769 1.8668094129999417
0.610445433755413 1.867521193000016
0.612511898876432 1.866963026999997
0.614521707158039 1.8647372810000888
0.616613815982318 1.8683031999999002
0.618833953096881 1.8637307860000192
0.621077220679735 1.8668867080000382
0.623279156102184 1.8668794510000453
0.625439866873948 1.8666681219999646
0.627635046678481 1.8671620389999362
0.629864023327799 1.8696255880000763
0.631964281288963 1.8671596099999306
0.634005520000607 1.8792028740000433
0.636091967112854 1.8674217679999856
0.638272920522552 1.8669297810000671
0.64051527509685 1.8658251509999673
0.642736364964418 1.8683965520000356
0.644922143763621 1.8680015559999674
0.647129104943441 1.8665835859999333
0.649390089766949 1.8728846960000283
0.651493621119757 1.8680272510000577
0.653521290133333 1.866833751999934
0.655618428213292 1.8656136409999817
0.657823564049818 1.8632738500000414
0.660052796564516 1.8635111920000327
0.662261376172411 1.864107841999953
0.664461139989376 1.8680987239999922
0.666674390907568 1.8677792810000255
0.668944579326701 1.8692187789999934
0.671100459856593 1.8687496669999746
0.673138691372739 1.8676022640000838
0.675224150160888 1.8668107510000027
0.67741292733143 1.8795892089999597
0.679653547188667 1.8666822010000033
0.681862537557867 1.865973310999948
0.684065658113022 1.8676210560000754
0.686302785246806 1.8634076170000071
0.688555140098018 1.8670008949999328
0.690746005410394 1.8650957429999835
0.692818887558868 1.8684437080000862
0.694898807890515 1.8681348989999833
0.697081093559527 1.867849686999989
0.699307522199373 1.8665445189999446
0.701523941279042 1.8662991420000026
0.703722138017928 1.8663588609999806
0.705966174155395 1.866499728000008
0.708245275492616 1.8670386000000008
0.710498356597538 1.8678241559999833
0.712569254802791 1.8674344370000426
0.714609295969762 1.86798374600005
0.716785099457115 1.867121548
0.719054750183097 1.8701778820000072
0.721279071165944 1.8698724919998995
0.723459290108021 1.8669030290000137
0.725666959903977 1.8670260570000892
0.727964171890968 1.867931111999951
0.730286191524114 1.8675568129999647
0.732405591760058 1.8666382229999954
0.734417910333972 1.8686129730000403
0.736536531070934 1.8684238549999463
0.738827678237345 1.866151665000075
0.741114129449767 1.867103158999953
0.74329036161555 1.8653861200000392
0.745463021580165 1.866561016999981
0.747726083996647 1.8681556940000519
0.750081974050167 1.8667717719999928
0.752276097227808 1.8664195439999958
0.754305463365384 1.8665254399999185
0.756383878584011 1.868898368000032
0.758622078735874 1.8688106030000426
0.760952832133468 1.8671269289999373
0.763193319563499 1.864003392000086
0.765344714059819 1.8680814659999214
0.767565384763885 1.8690004710000494
0.769895008260614 1.8693936270000222
0.772181782271472 1.866874055999915
0.774253150448812 1.866166765999992
0.776287984127581 1.8686279910000394
0.778484237277937 1.8670675980000624
0.780804727331357 1.863365520000002
0.783110218686916 1.866921988999934
0.785308448683317 1.8711931860000277
0.787479031168009 1.866895230999944
0.789767217645534 1.8693156750000526
0.792076987822547 1.8697454319999451
0.79423019661315 1.8686686390000204
0.796280971040577 1.8671689950000427
0.798412946441392 1.8678039999999783
0.800703374112377 1.8672333019999314
0.803021280535611 1.8680291010000474
0.805277298751758 1.8671780960000888
0.807483255256966 1.8669796949998272
0.809713551332184 1.8647619310002028
0.81200599290695 1.8672505539998383
0.814192352985937 1.8682051640000736
0.816300348653781 1.8659263469999132
0.818440498926269 1.8680756040000688
0.820669986487794 1.8668432199999643
0.822964016722299 1.8671232450001298
0.825233067471846 1.867719199000021
0.827484351933137 1.867640826999832
0.829750074624673 1.8667478730001221
0.832032499481976 1.8678356850000455
0.834198665177936 1.8666650069999378
0.836310708385293 1.8682525889998942
0.838486581941905 1.8641149420000147
0.840740468173146 1.8675537720000648
0.84299584954041 1.8679711190000035
0.845238221494656 1.8701860690000558
0.847483334696963 1.8684617059998345
0.849782855927264 1.8678835020000406
0.85211314086386 1.86948244600012
0.854317026034602 1.8662756879998597
0.856405387982317 1.8671669090001615
0.85854572999081 1.8694294899999022
0.860817986614565 1.8680864349998956
0.863120091156767 1.874735978000217
0.865348975305807 1.8677013439998973
0.867564633739493 1.8670068179999362
0.869834326803436 1.869456463000006
0.872187285629758 1.8683144680001078
0.874485087393209 1.8689040570000088
0.876602804133465 1.867711417999999
0.878692507285839 1.8683479409999109
0.880907774456135 1.867200880999917
0.883247395647348 1.8674258060000284
0.885544642457767 1.8631549010001436
0.887742854897342 1.866925745999879
0.889968263748805 1.868401873000039
0.892283239926035 1.8668097320000925
0.894670025599646 1.8695434869998735
0.896851280165803 1.8699803250001423
0.898911424424357 1.8675723719998132
0.901073065726171 1.8672810570001275
0.903385325870092 1.8687729480000144
0.905739541318381 1.8696458330000496
0.90800208375402 1.867292260999875
0.910190956782224 1.867540665999968
0.912458209747904 1.8685016220001671
0.914818161514762 1.8670946769998409
0.917099364141538 1.8668391230000907
0.91920963386633 1.8684324060000108
0.921317039349322 1.8777111009999317
0.923576783255616 1.8670507580000049
0.925922729521287 1.8686277199999495
0.928236636942143 1.8677347049999753
0.930484827815169 1.867854867999995
0.932713300005356 1.8678357000001142
0.935029906535969 1.8735954490000495
0.937329814971721 1.8678611679999904
0.939509691444108 1.8666654979999748
0.941635231245183 1.8676143180000508
0.943833588305274 1.8692563689999133
0.94614879274328 1.867002032000073
0.948558996845825 1.8641686480000317
0.95126220082293 1.8683446279999316
0.953486812020134 1.8673225439999896
0.955484605441947 3.7355027680000603
0.958468687940969 1.864405356999896
0.960756976593833 3.735960754999951
0.963362157111643 1.8656826579999688
0.966198810597277 1.867208851000214
0.969393905588889 1.868070674999899
0.972191596965411 1.8684710299999097
0.975347405629995 1.8678297510000448
0.978147410962907 1.867323110000143
0.98081246417045 1.867997897999885
0.984325425719738 1.8671422699999312
0.987494080503507 1.8684793680001803
0.99043964811219 3.733484868000005
0.993701951791774 1.8702832499998294
0.996017715905487 1.9226987250001457


==> Images/Results/planesource_timesteptimes_tol_0.001_m2.txt <==
t steptime
0.0 -0.0002022900000000008
2.01978652557937e-12 9.375900000000228e-05
3.83420266615242e-12 0.00021362200000000012
6.22014375822994e-12 -0.00020309900000000172
9.28449704509656e-12 -7.835100000000081e-05
1.32523008058578e-11 -1.0753999999998237e-05
1.84315174018612e-11 1.7513999999999724e-05
2.5268371104861e-11 0.0003082940000000006
3.44366220614731e-11 -0.00016191800000000048
4.70171043476301e-11 -0.00015816999999999914
6.48482913149485e-11 3.427299999999786e-05
8.94256259673743e-11 0.0002268199999999991
1.23706678401934e-10 -0.0002798479999999992
1.7204152540291e-10 -6.87299999999752e-06
2.40862973577803e-10 0.0014287709999999988
3.38113439673202e-10 -0.0011706679999999997
4.60768677555183e-10 -0.0002836360000000003
6.10651284987509e-10 0.00010138499999999898
7.95873419803927e-10 1.3025999999999316e-05
1.02909624587179e-09 0.0001325180000000016
1.32826578197154e-09 -0.0002211530000000017
1.71900348266099e-09 -1.5028000000000263e-05
2.23871410034371e-09 -1.8417999999999213e-05
2.94334265955576e-09 0.00030219400000000216
3.91872320813506e-09 -0.00021284400000000023
5.30022506656104e-09 -6.0671000000001724e-05
7.30794405419168e-09 -3.222000000000641e-06
1.0312189822532e-08 0.00026438100000000103
1.49607178013893e-08 -0.0002177299999999993
2.24383997098254e-08 8.605999999999892e-05
3.31466035376934e-08 -0.00010280600000000042
4.85552910284952e-08 -1.6149999999999498e-06
7.06423248517105e-08 0.00028900700000000085
1.02198394221918e-07 -0.0001578580000000003
1.47124176852836e-07 -0.00016887699999999783
2.04579879575747e-07 0.00010194899999999701
2.92938547054305e-07 0.00039708300000000293
4.07357685004044e-07 -0.0004924110000000016
5.15597923955161e-07 6.489700000000126e-05
6.3928499652156e-07 -6.726300000000143e-05
7.88917283826795e-07 0.0002632950000000002
9.78460355480111e-07 -0.0002171880000000001
1.23072231886817e-06 -6.88130000000009e-05
1.54970025606696e-06 2.134700000000142e-05
1.86730365877331e-06 0.0003686899999999979
2.19603657488801e-06 -0.0002655899999999996
2.62413896443027e-06 -6.810499999999886e-05
3.46717172431742e-06 1.3295999999999447e-05
4.26188659298161e-06 0.00035860700000000037
5.10734360271031e-06 -0.0004008919999999999
6.13795224218729e-06 0.00013646000000000144
7.44616251058526e-06 -0.00012199400000000027
9.16529973729158e-06 0.00029415499999999734
1.15076470192264e-05 -0.00026019599999999726
1.47652988151244e-05 0.00012725499999999973
1.78104741903749e-05 -6.009700000000201e-05
2.13706703433652e-05 0.029981225
2.56453936168218e-05 -0.030074998999999998
2.99849193320513e-05 5.50999999997942e-07
3.36891596345392e-05 0.00010726400000000275
3.72312521958055e-05 0.00018908499999999856
4.09234926765974e-05 -0.0003006860000000014
4.55685685979527e-05 9.171700000000158e-05
5.25880457806659e-05 -9.05489999999988e-05
6.22154117052256e-05 0.00023164300000000013
7.21347753025487e-05 -0.00017665500000000126
8.33261398961217e-05 -7.286600000000129e-05
9.70721382927998e-05 -1.1271000000000198e-05
0.000114079912354649 0.00030698300000000026
0.00012928750332714 -0.0002987189999999994
0.000142191875990751 0.00017770300000000128
0.000155814639936454 -0.0001877960000000005
0.000167276295053132 0.0002740749999999986
0.000178464823430078 -0.0001815489999999996
0.000192013305511429 4.409000000000357e-06
0.000210271360643078 6.2270000000010095e-06
0.000243138016760235 -7.791000000000048e-06
0.000279190495639445 0.0001534410000000007
0.000315233502678439 -7.045100000000262e-05
0.000347666653726744 -6.774799999999942e-05
0.000373714215831215 0.001165493
0.000396899492521931 -0.0010019710000000008
0.000422181860262486 -0.00016300399999999785
0.000442679979188468 3.9509999999999545e-05
0.000466343985207098 -3.0367999999999368e-05
0.000496155194574913 0.030048372999999996
0.000537988499733726 -0.029895622999999996
0.000596820244417217 -0.0002369580000000024
0.000647337045148509 0.00026967200000000205
0.00069947089595809 0.029618371
0.000741244194159044 -0.029842088000000003
0.000776990635545567 0.0003646269999999993
0.000808350682344657 -0.00039244299999999926
0.000837603440068808 -5.339000000000038e-06
0.0008706649764742 1.66000000000055e-06
0.000911025963466156 0.030108195999999997
0.000963360671629659 -0.0002759679999999945
0.00104106167216183 -0.029784965000000004
0.00111192234099217 0.0002035380000000031
0.00117015424959271 0.029560547
0.00122961888839906 -0.029835246000000003
0.00127987524296687 0.0003269580000000022
0.00132327850546205 -0.00036324100000000026
0.00136236834082945 5.2176000000001e-05
0.00140358671098477 1.3019999999999005e-05
0.00145364506206269 0.030015318000000003
0.0015169174878163 -9.364700000000226e-05
0.00160305623106503 -0.029666420000000002
0.00169699039795185 -0.0002503269999999981
0.00177307774369703 0.029778366
0.00185109661769147 -0.029593033
0.00191799999511721 -0.000109660000000001
0.00197196136667781 -6.057399999999727e-05
0.00202547399281592 1.86279999999997e-05
0.00207571885834347 0.00017349699999999815
0.00213806885207269 0.029728621000000004
0.00221752520668311 -0.00012832400000000604
0.0023254202138676 -0.02957594
0.00243514549351178 -0.00032906399999999697
0.00252639649638425 0.029967285
0.00261902399611667 -0.029617267000000003
0.00270691977049735 -0.00022641199999999875
0.00276876822718471 -4.0149999999995745e-06
0.00283371530524778 -8.095799999999903e-05
0.0028976561474874 0.00036982499999999724
0.00297982649707193 0.029462348
0.00308809755180506 -0.029807252
0.0032448213711145 0.00024270100000000142
0.00336096303127993 0.029692658
0.00347918131860341 -0.029871267
0.00359473693945395 0.00027684199999999937
0.00367762787084353 -0.00030181799999999884
0.00376212398824769 -6.249499999999922e-05
0.00384575413613778 0.029971372999999996
0.00395025232104029 -0.029687210999999998
0.004095087951101 -0.0002926099999999987
0.00425589470247028 0.029826734
0.00442098256412734 -0.029553063
0.00456905124416913 -0.00026848599999999834
0.00468133128318289 8.829499999999865e-05
0.00479538688569377 -2.1246999999998545e-05
0.00491288368120953 0.0002563449999999981
0.00504175535566578 -0.00031630800000000125
0.00522736764965185 0.029738894
0.00546675774394262 -0.029411816999999996
0.00567573032086266 -0.0002896219999999998
0.00583879976884596 -4.14300000000159e-06
0.00599984379963859 7.24880000000025e-05
0.00617360713700735 0.00027513499999999927
0.00639289102136105 -0.00037311800000000214
0.00674373764633502 -3.406299999999737e-05
0.00709558992290363 1.4739999999999198e-05
0.00738917896711163 0.00027849400000000066
0.0076678456502033 -0.00021994100000000127
0.00804497421058863 -3.588599999999886e-05
0.00847209389398832 6.587400000000049e-05
0.00888106943554804 -8.659700000000076e-05
0.0093263486001117 0.0002881979999999999
0.00974999932055388 -0.00027419600000000086
0.0102014239840632 0.00011340900000000181
0.0106465545703302 -7.717400000000277e-05
0.0111068853779055 0.00021940999999999974
0.0115751778908297 -0.000175711999999998
0.012057822322203 -7.712300000000186e-05
0.0125442580169894 0.00023004500000000164
0.0130568648492593 0.0001458839999999989
0.0135570337789223 -0.00037319300000000083
0.0140918087868905 1.1100000000020815e-06
0.0146074355269333 3.333000000001196e-06
0.0151552317005134 0.00043258199999999733
0.0156890514991628 -0.00043773999999999896
0.0162504957700067 -4.445000000000143e-05
0.0168030993401213 0.00018796800000000016
0.017379870771826 0.0002353679999999997
0.0179526034451756 -0.0003672669999999975
0.0185482276380574 2.251500000000073e-05
0.0191441243325912 2.5092999999996868e-05
0.0197661546963132 0.0003011760000000002
0.0203919022934094 -0.0003409179999999991
0.0210225895869523 3.9757000000001375e-05
0.0216635307006121 5.7345999999999786e-05
0.0223029717158356 -8.30620000000018e-05
0.0229611436758158 0.00031613400000000264
0.0236210106470595 -0.00035473500000000185
0.0243124262420184 -1.0256999999999628e-05
0.0250000483074449 1.4945999999998322e-05
0.0256886750851642 0.00027753900000000026
0.0263892513253847 -0.0002660349999999978
0.0270919527413166 0.00012756699999999857
0.027809992479887 -0.00012550100000000008
0.028540337891718 0.0002589290000000015
0.0292712486166364 -0.00011449600000000212
0.0300158891416138 -5.7576000000000155e-05
0.0307610221934317 5.802000000002666e-06
0.0315355006105436 0.00023036799999999816
0.0323019821366613 -0.00028326700000000024
0.0330682772097084 2.2520000000011975e-06
0.0338682115275824 -3.8999000000001366e-05
0.0346625403347758 0.001550914000000004
0.0354567772413868 -0.0014611670000000028
0.0362727928594274 -7.479300000000008e-05
0.0370808810798532 -3.41740000000014e-05
0.037912848557633 0.0002524180000000008
0.0387492625457187 -0.00023386900000000113
0.0395754963187112 2.612199999999995e-05
0.0404428487136724 3.4700000000019438e-06
0.041302143054662 -1.802999999999874e-05
0.0421485675533045 0.0004296339999999982
0.0430439124855721 -0.00041881900000000083
0.0439284162657118 -3.297999999999843e-05
0.0447959703117706 1.4999999999980307e-06
0.0457106334746425 0.00026248900000000117
0.046623522567437 -0.0002669409999999997
0.0475132121268743 6.714000000001413e-06
0.0484403283735986 2.630399999999783e-05
0.049386800865526 0.0002191880000000021
0.0503007653594249 -0.00024860900000000033
0.0512365792494078 -2.6135000000000047e-05
0.0522264460446351 5.0450000000000494e-05
0.053169686554781 0.0003864179999999995
0.0541143012211512 -0.0004249860000000022
0.0551308042356533 2.805100000000116e-05
0.0561166386587078 0.00010474599999999931
0.0570778301605771 0.00013540700000000058
0.0580759577569244 -0.00019652099999999811
0.0591201877350759 -6.618200000000143e-05
0.0601133472574938 0.00013062000000000143
0.0611091438449171 -4.253400000000032e-05
0.0621622264642706 0.00018025299999999828
0.063212530361217 -0.00013224099999999822
0.0642289051607172 -0.00010673400000000069
0.0652612099542595 0.00011003100000000002
0.0663585911799295 0.00017475200000000024
0.0674280583326929 -0.0002378329999999998
0.0684726136642731 -7.8603e-05
0.0695356055431886 8.191599999999785e-05
0.0706597406089965 0.0003153349999999999
0.0717604244611078 -0.0003141129999999978
0.0728353140663844 -6.944099999999995e-05
0.0739226041213667 -2.694800000000233e-05
0.0750597685620713 0.00029280800000000204
0.0762027237877279 -0.00016619400000000145
0.0773114123819777 -9.788100000000105e-05
0.0784207673378664 7.403700000000249e-05
0.07956302542413 0.00014096099999999848
0.0807505795546177 -0.0002394979999999977
0.0819031329736943 3.2462999999999936e-05
0.0830396974029339 0.00017091099999999929
0.0841885040455893 0.00015757299999999766
0.0853783299439401 -0.00033740199999999707
0.0865952459779035 2.61469999999972e-05
0.0877742108052891 -2.5205000000000366e-05
0.0889431972726597 0.00016462600000000105
0.0901258761102084 0.00012946500000000222
0.091347277497479 -0.00026519000000000195
0.0925972026014988 3.1623000000001456e-05
0.0938129143090212 3.0071999999999044e-05
0.0950155389450204 0.0002871499999999999
0.0962257042873285 -0.00036222500000000074
0.0974646609697385 -2.7117999999999587e-05
0.0987362079812344 4.3280000000013585e-06
0.100001849054631 0.00037172899999999773
0.101243392024723 -0.00037014999999999965
0.10248148748015 -2.4463999999998348e-05
0.103733806303932 0.00015871500000000024
0.105018210087024 0.0002993349999999978
0.106327116549076 -0.000413376
0.107625468475327 0.00011876900000000121
0.108903699962441 -0.00012393399999999916
0.110178881215569 0.0005210260000000008
0.111465405922678 -0.0005417080000000019
0.112777560354598 0.00012211100000000114
0.114118892413833 -5.9837000000000085e-05
0.115469657956527 0.00020662100000000058
0.116795279283958 -0.0001687580000000015
0.118111493235184 -4.553399999999985e-05
0.119429523251579 -7.702600000000087e-05
0.120760246447105 2.7591999999999894e-05
0.122114365654096 0.0003573150000000004
0.12349767599592 -0.0003135909999999985
0.124890556214943 1.3990999999997922e-05
0.12626677101076 -5.776899999999918e-05
0.127631451960538 0.0003180069999999986
0.128993687891459 -0.0003286039999999997
0.13036103825399 8.789300000000208e-05
0.131740846110925 -7.104700000000116e-05
0.133140906544917 0.00022364299999999906
0.134568847694944 -8.738499999999885e-05
0.136006642329262 -0.00012378299999999884
0.137442650825968 3.787899999999761e-05
0.138865728654828 0.0002116020000000017
0.140283583589561 -0.00015164299999999992
0.141700826992419 -4.239999999988697e-07
0.143121602778506 1.2819999999982845e-06
0.144550356206947 0.00014220499999999942
0.145992227829317 0.00018901400000000124
0.147452506874268 -0.0004118700000000017
0.148935706401094 0.00012534100000000103
0.150433628923097 -6.428400000000126e-05
0.15193710568172 0.0002090170000000023
0.153431845895248 -0.00030325000000000144
0.154922028175432 0.00013864499999999974
0.15640986796907 -0.00015723999999999946
0.157896711278479 0.00033974399999999946
0.159383791246363 -0.00022001999999999786
0.160872955497824 -9.246100000000201e-05
0.162366781444984 -4.152999999999796e-06
0.163868263666697 0.0003115210000000021
0.165380384877962 -0.00031362000000000056
0.166905747643467 -1.5782000000002377e-05
0.168446300622298 2.9316000000001452e-05
0.17000315282516 0.0003212829999999986
0.171576487640165 -0.00019381499999999996
0.173165598750895 -0.000115307999999998
0.174759052687703 -1.2257000000001628e-05
0.176354642514797 0.00034327099999999916
0.177951286213234 -0.000351601
0.179549578787325 8.044100000000054e-05
0.181149252806791 -7.081999999999922e-05
0.182749860967165 0.00022813899999999873
0.184351092275368 -0.0001901639999999996
0.185952927478593 -4.257299999999714e-05
0.187555601560899 4.25129999999975e-05
0.189159482680049 -5.531099999999886e-05
0.190764963570667 0.0002722450000000008
0.192372407625494 -0.00021325999999999984
0.193982143125073 1.2668000000000401e-05
0.195594479471723 0.003914959999999995
0.197209723353216 0.00024019600000000502
0.198828185124233 -0.004185335000000002
0.200450175431447 6.762399999999877e-05
0.202075996180392 0.003925030000000003
0.203705929974115 -0.0036733810000000033
0.205340230668071 -0.000272159999999997
0.206979116263758 4.752000000000228e-06
0.208622764491111 0.003877318999999997
0.210271311010078 -0.003674188999999998
0.211924849978328 -0.00031566300000000075
0.213583436643124 7.602199999999851e-05
0.215247091567956 -5.247299999999733e-05
0.216915806087179 0.00029727699999999857
0.218589548592852 -0.0002637269999999983
0.220268271293079 3.8462999999999e-05
0.221951917134847 -8.184200000000211e-05
0.223640426651134 0.00034984300000000246
0.225333744567041 -0.00029721900000000134
0.227031826078261 1.3326000000001004e-05
0.228734642793196 -6.073499999999926e-05
0.230442188404189 0.00022287499999999738
0.232154484222363 -0.00020537999999999806
0.233871584775354 2.7058999999999417e-05
0.235593583731397 -6.951200000000074e-05
0.237320620482789 0.00036037900000000095
0.239052887805225 -0.00030652500000000193
0.240790641118366 -4.6817999999997084e-05
0.242534210023015 -8.0050000000019e-06
0.244284013003766 0.00030889400000000053
0.246040576496458 -0.0002331989999999999
0.247804559979106 0.0001362780000000001
0.249576789436137 -1.316499999999901e-05
0.251358302605474 -0.00010921300000000037
0.253150411078156 0.0002939640000000007
0.254954786987471 1.8810999999997052e-05
0.256773586439715 -0.0003729329999999989
0.258609629411081 9.063399999999916e-05
0.260445099770312 0.00015693599999999988
0.262269241039505 -0.00024943799999999766
0.264088267399563 1.8286999999998776e-05
0.265903048044185 -1.7110000000000736e-05
0.267715624321369 0.00031759599999999985
0.269527931685975 -0.00032301300000000047
0.271341980276262 3.853300000000032e-05
0.273159648188528 9.891700000000045e-05
0.274982665159489 0.0001357930000000021
0.27681269204722 -0.00014974100000000184
0.278651470996709 -3.579599999999766e-05
0.280501002949951 -7.022500000000015e-05
0.282363739416289 0.00027101299999999703
0.28424280207712 -0.00014475599999999936
0.286142268460384 -0.0001486979999999992
0.288041644800992 8.451699999999923e-05
0.289926097519527 -8.112299999999892e-05
0.291805179692684 0.0002454089999999985
0.293680699103162 -0.00028739799999999774
0.295555926795599 6.667699999999763e-05
0.297433986726239 0.00010087800000000216
0.299318291577203 0.00014465399999999753
0.301212448813788 -0.00022485299999999708
0.303120388971543 -6.689600000000032e-05
0.305046646988851 0.00015627899999999875
0.30699683802038 0.00011384799999999973
0.308933443045128 -2.457999999999974e-05
0.310856381484573 -0.0001955010000000007
0.312773101153019 7.49760000000009e-05
0.314687646575621 0.0002835469999999986
0.316604496410077 -0.00016235499999999944
0.318528241426693 -0.0001409789999999994
0.320463838606315 5.8899000000001145e-05
0.322416786940957 0.00032070999999999836
0.324393562128313 -0.00038877099999999956
0.326381444341055 -6.886399999999834e-05
0.328343129922951 0.00013874799999999757
0.330298164060091 0.0001396490000000021
0.332249447589775 -0.00024365200000000045
0.334203052032113 4.857899999999998e-05
0.336164746957411 -3.5149999999990744e-06
0.338141104097943 -9.020500000000292e-05
0.340139667612953 0.0002848770000000028
0.342169628917218 -0.0002580870000000006
0.344171050894193 0.00012522499999999964
0.34616472657802 -0.00011164200000000207
0.348153984667863 0.0002545590000000014
0.350145469788217 -0.00028537000000000007
0.352145803649018 0.00014126700000000048
0.354163027545645 -8.894699999999894e-05
0.356206914830054 0.00020505499999999913
0.358253863582476 -0.00025155799999999895
0.360284778344933 1.0053999999998925e-05
0.362314313729425 4.214999999998387e-06
0.364346303485319 0.00023471700000000234
0.366387025634369 -0.00027238300000000104
0.368443562826049 9.142200000000072e-05
0.370524962310319 -6.469200000000161e-05
0.372591911857022 0.00032023899999999994
0.374670522901761 -0.0002650090000000001
0.37677060257352 -7.345099999999868e-05
0.378887375554678 0.00010273400000000016
0.380903146388658 0.0001817780000000005
0.382879494548308 -0.00025501600000000027
0.384838259579176 9.297999999997864e-06
0.386797992746034 -4.135999999999723e-05
0.3887702331708 3.104599999999985e-05
0.390761793345665 0.0002624719999999997
0.392777163908397 -0.00013924499999999965
0.394820272738558 -7.820400000000186e-05
0.396895573588171 -7.830399999999779e-05
0.399008596562234 0.0003159099999999991
0.401162349532541 -0.00031446599999999936
0.403313394768775 5.421499999999982e-05
0.405497460808209 -2.678000000002484e-06
0.407530949258923 0.0003360770000000006
0.409476478818665 -0.00038667300000000057
0.411366889689264 9.700400000000123e-05
0.413241907175302 -9.310800000000147e-05
0.415131683497256 0.0003346560000000026
0.41704980873574 -0.00033465900000000104
0.418998999359207 -1.3098999999999056e-05
0.420978837799148 -1.3778000000002483e-05
0.422989229345914 0.0003049680000000027
0.425031234601101 -0.00014087700000000106
0.42710740350463 -1.6688000000000813e-05
0.429222069383387 -7.554599999999925e-05
0.431381413123976 5.4694000000000964e-05
0.433592609336421 0.00030013299999999757
0.435839924209793 -0.0004073659999999993
0.437935450130229 7.501999999999509e-06
0.43993862729276 0.0002086859999999996
0.441880932756442 5.702900000000011e-05
0.443794241716114 -0.000223209999999998
0.445705908799735 4.745000000000443e-06
0.447633475209266 -1.157800000000167e-05
0.449585096514786 0.0002371970000000015
0.451563791431306 -0.00029381200000000093
0.453571032206038 0.0001675969999999985
0.455608405042554 1.360600000000281e-05
0.45767823670938 0.0014680310000000016
0.459783871554969 -0.0015623380000000034
0.461929639231988 1.7889999999999573e-05
0.464120045470753 -3.0571999999999544e-05
0.466356861371336 0.00022580300000000011
0.468441780886724 -0.0001389049999999982
0.470437921445745 -6.94840000000016e-05
0.472401593484717 4.776600000000117e-05
0.474363620954118 0.00015400499999999873
0.476334510112804 -0.0002420669999999986
0.478316710955533 8.178000000000005e-05
0.48031177592836 -7.121100000000158e-05
0.482321908604289 1.0208000000001133e-05
0.48434976391618 0.00021946399999999908
0.486398234327793 -0.00018595299999999912
0.488470383799441 -1.0289999999996136e-06
0.490569367105066 -6.879599999999944e-05
0.492698129057991 0.00029179599999999695
0.494858544850493 -0.00019830399999999984
0.497039078118221 -5.1157999999999065e-05
0.499130365051505 4.561000000000148e-06
0.501127283926578 0.00023811199999999866
0.503097375657042 -0.0002599199999999968
0.505081497787178 -2.0700000000001967e-05
0.507086732512068 0.00017197799999999971
0.509108061821815 0.00013447999999999932
0.511142105087271 -0.00031865699999999997
0.513188304759036 -1.246799999999812e-05
0.515247471801681 0.00013710499999999848
0.517321119176671 0.0001232830000000018
0.519411193692433 -0.00021222700000000233
0.521519756443742 -3.934199999999777e-05
0.523648455971753 0.00011957099999999887
0.52578907626759 0.00012341100000000035
0.52791759304482 -0.0001781289999999991
0.530028499332482 -2.1203000000000888e-05
0.532062749594898 -1.1313999999998381e-05
0.534051515836321 5.708499999999839e-05
0.536043903527675 0.0001925099999999999
0.538059408113674 -0.0001580870000000012
0.540095829249342 -0.00012030799999999953
0.542148009202032 0.00020710399999999962
0.544213902162217 6.755400000000092e-05
0.546293370198823 -8.53829999999979e-05
0.548386916244291 -0.00011791300000000074
0.550495248755121 -3.8454000000000266e-05
0.552619002268015 0.00024970599999999885
0.554756556479632 -0.000266238999999998
0.556884944182038 -1.5863000000001376e-05
0.559000391761602 6.471799999999833e-05
0.561107035523893 0.00018919800000000153
0.563195105530031 -0.0001449869999999992
0.565218385836031 -8.436000000000207e-05
0.567213975163302 -9.316999999998271e-06
0.56923505113969 0.00035740800000000003
0.57128369204274 -0.00037233799999999984
0.573349083971213 -2.5447000000001357e-05
0.575427953132993 8.009200000000036e-05
0.57752049408734 0.0003272809999999987
0.579627292985211 -0.0003945199999999989
0.581748648654983 7.235000000001268e-06
0.583883457072145 4.974699999999929e-05
0.586015481552008 -9.893000000000401e-06
0.58814151336311 0.0004659590000000019
0.590262933904247 -0.00041152300000000044
0.592381983907441 -1.6017999999999588e-05
0.594500586592963 -7.015000000000146e-05
0.596552860019222 0.000279192000000001
0.598559430144157 -0.0001640019999999999
0.600583178577687 -9.197900000000245e-05
0.602647019006584 -4.4597000000000386e-05
0.604730557223767 0.0003085420000000019
0.606824458141198 -0.0001859789999999993
0.608929548549773 1.277699999999854e-05
0.611047565021709 -2.5765999999999983e-05
0.613172239458728 0.00027894300000000025
0.615301460441173 -0.00036596100000000145
0.617434142225843 -7.465999999997641e-06
0.619568773760272 -6.591999999999709e-06
0.621703512685508 0.00024308099999999916
0.623836926018811 -0.00021578400000000011
0.625968711401537 -3.1105999999999495e-05
0.628042353029806 3.2720999999999445e-05
0.630064972653666 2.371000000001011e-06
0.632098793343588 0.0002451969999999991
0.634172370455864 -0.0002592260000000013
0.636272364800197 3.1235000000000984e-05
0.638381445837289 -4.1091000000000044e-05
0.640495477031515 0.00034906300000000015
0.642616788935076 -0.0003501529999999989
0.644746745726645 0.00012960999999999875
0.646884145868417 -0.00013966799999999904
0.649026434336027 0.00028413499999999786
0.651170939290121 -0.00025612399999999994
0.653315548043051 -6.314000000000319e-06
0.655459089183666 6.305400000000336e-05
0.657601539381339 0.00019862999999999825
0.659684571402954 -0.00013548199999999927
0.661719135066396 3.825099999999956e-05
0.663766941844729 -0.00016509500000000052
0.665854679009532 0.0002727710000000015
0.667967747289879 -0.00018073300000000236
0.670088482582081 -0.00011420900000000053
0.672212957104148 4.589500000000066e-05
0.674343953150037 0.00021230600000000238
0.67648318255401 -0.00014676400000000062
0.678629554802839 -8.84319999999994e-05
0.680780540025775 4.380000000000009e-05
0.682933595147378 -6.200300000000145e-05
0.68508688646576 0.0003434019999999996
0.687239566432441 -0.00025483000000000103
0.689391807283876 -8.038799999999721e-05
0.691473687427208 2.9717999999998024e-05
0.693515628725522 0.00024155199999999905
0.695580409554605 -0.00013630499999999976
0.697686405830071 -0.00013028099999999945
0.699813954841332 2.2516000000000203e-05
0.701946093118263 0.000345309000000002
0.704080818967885 -0.00037211100000000136
0.706221855298478 -4.350000000000187e-06
0.708370943690144 -8.255999999998154e-06
0.710526712878974 0.0002609659999999979
0.712686484380677 -0.00021226300000000073
0.714847858552955 -8.800999999999254e-06
0.717009382070072 -2.8611000000001302e-05
0.719170644583399 0.00026450200000000326
0.721325185872162 -0.00017981400000000036
0.723400693075823 3.304299999999996e-05
0.725451027733149 -8.166700000000054e-05
0.727536390712649 0.00018512299999999884
0.729662387596556 -0.00010690899999999878
0.731804088579888 -0.00012660500000000185
0.733946907331237 1.6741000000000672e-05
0.73609166323975 9.340799999999969e-05
0.738242972421837 0.00019872599999999976
0.740402227577863 -0.000302425999999998
0.742567515479358 0.00010553999999999772
0.744735963958188 -9.39799999999727e-06
0.746905403063271 0.00019420299999999696
0.749074869006424 -0.00015391699999999994
0.751244447790408 -8.029899999999895e-05
0.753376491672015 -5.4076000000000124e-05
0.755451248473092 0.0003379779999999992
0.75752520773067 -0.0003258909999999983
0.759636912961697 1.18840000000002e-05
0.761778787279245 0.0001350359999999981
0.763929602615596 0.00012548900000000293
0.766081219133458 -0.0002304650000000026
0.768236322994602 8.904800000000129e-05
0.770398494909249 -9.081699999999998e-05
0.77256788993474 0.000337628999999999
0.774742183502109 -0.00033247499999999874
0.776918761813146 0.0001040499999999979
0.779095985616219 -0.00014463099999999923
0.781273410477411 4.87300000000003e-05
0.783451456982924 0.0003153679999999999
0.785556472375483 -0.00031351199999999843
0.787627388095282 4.084600000000063e-05
0.789726532738037 -7.966200000000118e-05
0.791867565200332 0.0003046909999999993
0.794027086922225 -0.00032926000000000136
0.796187268216586 3.968500000000111e-05
0.79834729911378 0.00010245600000000077
0.800512614974902 0.00025811799999999815
0.802685839343011 -0.0003523249999999971
0.804865492661975 -4.562400000000105e-05
0.807048565767447 0.00013023900000000074
0.809232772848679 0.00012254399999999874
0.811417269006274 -0.0001325969999999982
0.813602334244893 -8.745100000000228e-05
0.815750808945837 -1.7398999999997805e-05
0.817844451710039 0.00033962499999999965
0.819938067714109 -0.00037389500000000256
0.822069188361564 0.00040921600000000044
0.824229832859869 -0.00025296499999999736
0.826398157602941 0.00015345199999999837
0.828565722935361 -0.0002746459999999999
0.830735738490339 4.104200000000155e-05
0.832912534486985 -4.674700000000323e-05
0.835096564359246 -6.7299999999999305e-06
0.837285385751041 0.00024917300000000184
0.839476284193351 -0.00016639699999999868
0.841667786677197 -3.481200000000212e-05
0.84385978102532 0.00020658999999999955
0.846045544507017 0.00012229199999999954
0.848158861787454 -0.00036140499999999867
0.85024865579875 -5.218000000001277e-06
0.852372657875654 7.463000000000261e-05
0.854536543472502 0.000262946
0.856714439282921 -0.00034022499999999956
0.85889023692118 1.1168999999998375e-05
0.861065148565576 -1.1438999999998506e-05
0.863245562071861 0.0005084809999999981
0.865434022743279 -0.0004831640000000012
0.867628551812906 6.363000000000202e-05
0.869825858942742 -6.123100000000187e-05
0.872023855612037 0.0003132790000000031
0.874222203729447 -0.0002756660000000008
0.876421627308744 0.0001688229999999985
0.878560304864654 -0.00023858900000000086
0.880661365752555 0.00032457600000000003
0.882783465260066 -0.0002510429999999994
0.884945924512158 -7.042599999999843e-05
0.887128651179105 -2.0127000000001727e-05
0.889311928641606 3.204300000000243e-05
0.891493166614794 0.00034909899999999855
0.893678294269384 -0.00023462999999999956
0.895871174334237 -0.00013644499999999893
0.898070824408389 4.8994999999999594e-05
0.900274034329286 0.00020033599999999888
0.902478328364841 -0.0002460549999999985
0.904683019720799 5.387800000000026e-05
0.906888703290196 -4.427200000000145e-05
0.90905097109422 0.0003436570000000007
0.911166441518207 -0.0003218690000000024
0.91328945863476 -4.4601999999997755e-05
0.915450537387606 0.0001189929999999978
0.917637283444914 0.0001637630000000008
0.919828047057811 -0.0002655669999999978
0.922016206838103 -3.4215000000000634e-05
0.924206504124521 0.00015576299999999974
0.92640385547104 0.00016967700000000002
0.928608437877657 -0.00021992000000000192
0.930817319980013 3.388900000000222e-05
0.933027700323485 -8.781700000000045e-05
0.935238525009312 0.00025127399999999925
0.937450250205414 -0.0002790660000000014
0.939630777487499 3.1317000000002926e-05
0.941758307337755 0.00010621099999999842
0.943883975122611 8.405999999998998e-06
0.946046090817523 0.00014453000000000035
0.9482378374796 -0.0001328319999999994
0.950436063148025 -1.226600000000036e-05
0.952631003026391 -0.00011479199999999898
0.954826555622108 0.00023026400000000086
0.957028595977706 -0.0002296529999999998
0.959238266951729 -3.4516000000001795e-05
0.961452806539809 3.8408999999999666e-05
0.963669091687397 0.0002820650000000015
0.965885782521889 -0.0002511460000000007
0.968103291399991 -6.083900000000003e-05
0.970296910379941 5.5502999999998415e-05
0.972434304676392 0.00020040400000000125
0.974564386057111 -0.00023184600000000083
0.976729884246203 0.00018061800000000044
0.978927343814461 -0.0001755699999999999
0.981132655931083 0.00035982700000000006
0.983334036445643 -0.00026632600000000076
0.985534923499714 -9.254399999999996e-05
0.987741937392665 -6.199999999997874e-07
0.989956893133809 2.0304000000002237e-05
0.992177084285021 0.0002081989999999992
0.994399115117051 -0.0002696000000000018
0.996621464585158 22.496138066


==> Images/Results/planesource_timesteptimes_tol_0.001_m20.txt <==
t steptime
0.0 0.13792139600000008
1.98640747874986e-12 0.13872339199999972
3.78099863637654e-12 0.13849924400000013
6.24332160490453e-12 0.13629875499999988
9.49542112849422e-12 0.13851493300000017
1.37994841160846e-11 0.13855182
1.95113788351056e-11 0.13607042500000022
2.71145434708511e-11 0.1384110409999999
3.72685790978829e-11 0.13854960299999997
5.08771601852076e-11 0.13615938100000013
6.9183489759731e-11 0.1384613029999997
9.39048130640079e-11 0.1387143860000002
1.27422210714827e-10 0.13646960499999983
1.73048344117496e-10 0.13846707599999997
2.35404840743526e-10 0.13857289099999992
3.2095419444803e-10 0.13611967800000002
4.387518214686e-10 0.13852957600000027
6.01518956705589e-10 0.13856117300000026
8.23089402406306e-10 0.13636701499999937
1.11390718350157e-09 0.1384622929999999
1.5026921362815e-09 0.13855307900000025
2.03292769204303e-09 0.13612930599999995
2.77833972327445e-09 0.13839104400000046
3.88366714754335e-09 0.13858881999999983
5.46236272153061e-09 0.136114654
7.72566285127885e-09 0.13856525299999944
1.09945814664197e-08 0.13860372000000076
1.52791064731067e-08 0.1362386820000001
2.05859791360781e-08 0.1387114029999994
2.68540483580364e-08 0.13835695299999973
3.43926311635954e-08 0.13638352100000084
4.36838926595853e-08 0.138776837
5.53796753180846e-08 0.1386244629999993
7.03754343977541e-08 0.13605338200000006
8.97387650249778e-08 0.13866846300000013
1.15174056886645e-07 0.1386844319999998
1.49763425085252e-07 0.13634789800000036
2.01367196141892e-07 0.13880664399999976
2.5463294294072e-07 0.2745618400000005
3.02004675278275e-07 0.13835876999999996
3.45546429407426e-07 0.13844492999999947
3.89793375181169e-07 0.13618251500000067
4.34637110646702e-07 0.1386739429999997
4.88962211056576e-07 0.13835528599999947
5.70800709312462e-07 0.13597772900000038
6.88577635338134e-07 0.1383609959999994
8.17841215225881e-07 0.13899175100000072
9.66355476879011e-07 0.13617061000000064
1.14697317752566e-06 0.1407737779999998
1.36594443100926e-06 0.1384767939999989
1.61593221524464e-06 0.13634907500000004
1.89724848938172e-06 0.13858408599999983
2.20373532216326e-06 0.1385895210000001
2.63225617977434e-06 0.13629076500000004
3.27197038897918e-06 0.13835469400000022
4.16985052418531e-06 0.1383335050000003
4.97137847994024e-06 0.13621167900000053
5.80166747053966e-06 0.1384529679999993
6.68245884692584e-06 0.1385187339999998
7.642593532318e-06 0.13656988199999986
8.71860140011216e-06 0.13859179000000132
9.95444252924466e-06 0.13840658999999889
1.14149448527123e-05 0.1360514859999995
1.32182328767315e-05 0.13857689800000017
1.5575068412514e-05 0.1382991690000015
1.90323847200534e-05 0.13615613399999837
2.27786081069413e-05 0.13867961500000092
2.67176561228144e-05 0.13849350599999966
3.12504372814948e-05 0.13617489299999974
3.6635449299146e-05 0.13843494199999995
4.31264527936532e-05 0.13830326800000137
5.08121571490196e-05 0.13615401199999866
5.98686579521991e-05 0.13856797400000076
7.03337920690832e-05 0.1382824369999991
8.27198492223821e-05 0.13600936899999994
9.43465764879585e-05 0.13847428300000075
0.000109526136466638 0.13823125000000047
0.000122759549334398 0.13590636099999998
0.000134766240017474 0.13853992900000023
0.000147513734666051 0.13839732799999993
0.000161240632787753 0.1361322180000002
0.000177823902784473 0.13853572199999853
0.000198092217791625 0.13856501100000074
0.000220436046137781 0.136075108
0.000246250748610666 0.13869451699999935
0.000278193502149054 0.13855088100000046
0.000316291971186431 0.13609262499999986
0.000358410101982957 0.13854205800000052
0.000409564405112109 0.13858531600000035
0.000468457286211176 0.13613624599999952
0.000525639626547161 0.13847081399999972
0.000594394886881776 0.13853765200000012
0.000671645738072379 0.136119463
0.000752447682219144 0.1383811159999997
0.000837403265238484 0.13838650799999996
0.000935034672088822 0.13644711799999953
0.00103455325290382 0.13837463900000024
0.00114455718521534 0.13846156600000015
0.00126261145377647 0.1361891160000006
0.00139115594642331 0.1385042900000002
0.0015409632561861 0.1384779519999988
0.00170336851210641 0.1362383910000009
0.00186505882539942 0.13853054899999862
0.00202862460229087 0.1385710020000026
0.0022155644272536 0.13609570599999898
0.00242438181976722 0.13897314799999805
0.00265391126059535 0.13845820800000297
0.00287633892738074 0.13606012600000028
0.00311192941265742 0.13844136099999815
0.00336751292207244 0.1384576750000015
0.00364550960394026 0.13606050399999958
0.0039301776140186 0.1384484819999976
0.00423036899783765 0.13854346600000156
0.00455606821934179 0.13602051899999879
0.00488615723057911 0.1385421930000028
0.00523830540454349 0.1388157229999969
0.00559842060247956 0.1360123960000017
0.0059595126247405 0.13849977399999958
0.00634494967431094 0.13848612500000002
0.00675534901954704 0.13613449200000005
0.00716629390273392 0.13843164800000096
0.00760581962644952 0.13819582700000055
0.00804448907687566 0.13614340599999863
0.00851591449987048 0.13844269799999864
0.0089716913649027 0.13822598400000174
0.00947106320562597 0.13638720999999876
0.00994623131737723 0.13850271900000166
0.0104676262972529 0.13854248299999838
0.0109667918150621 0.13616378900000115
0.0115062186953304 0.13856725699999828
0.0120329906704627 0.13846496800000097
0.0126017973968836 0.13617140799999916
0.0131569019909414 0.13855226500000128
0.013765826647978 0.13880634799999925
0.0143454573530371 0.13626803900000084
0.0149581878723311 0.13857515200000137
0.0155643959845891 0.13834716799999924
0.0161809094439467 0.1361144259999989
0.0168135752289983 0.13864016400000168
0.017444089262365 0.1382606089999996
0.0181026324222154 0.1358222910000002
0.0187560092234074 0.13848319799999942
0.0194409301044442 0.13844392000000028
0.020129344141018 0.13601059999999876
0.0208406131481887 0.1387897450000004
0.0215862146728415 0.13847632599999926
0.0222907688652653 0.13624917799999992
0.0230577550551695 0.13838792600000005
0.0237919202513218 0.138548569000001
0.0245716262468348 0.1362066360000007
0.0253558196741215 0.13836224900000005
0.0261206927074969 0.1383626189999987
0.0269673438984672 0.13629460900000012
0.027764934099782 0.13849428099999983
0.0285830348271356 0.13851726800000108
0.0294496881653765 0.136070311000001
0.0302732140816985 0.13845106099999782
0.031150996484242 0.1385753670000014
0.0320350792447551 0.1358614799999991
0.0328958274183913 0.13844988800000024
0.0338277505345338 0.13857788299999996
0.0347427700022023 0.1361672469999995
0.0356426363275704 0.1384855509999987
0.0365922983871299 0.1385802500000004
0.0375454733711189 0.13637365800000012
0.0384848638564644 0.13846326700000233
0.0394444274197446 0.13839726699999844
0.0404432509575232 0.13604624699999945
0.0414237395649378 0.13865184200000158
0.0424090757184315 0.13828759200000107
0.0434254521252651 0.1359968529999982
0.0444535234673073 0.13848784700000039
0.0454891690808933 0.13843055499999934
0.04651788604835 0.1362432240000011
0.047582304302238 0.1386823299999982
0.0486634526660005 0.13840732400000277
0.0497458251814898 0.1360422459999988
0.0508206456758103 0.13848850199999774
0.0519212690980022 0.138361831000001
0.0530665461984095 0.13621260000000035
0.0542123955558339 0.13850007199999936
0.0553401869147666 0.13847090300000175
0.0564756107695798 0.13628106799999884
0.0576405449049228 0.13854017599999935
0.0588532400230791 0.1386021260000021
0.0600584743317491 0.13617658999999804
0.0612502391776294 0.13850119199999966
0.0624459738553252 0.13844286600000189
0.0636612975393102 0.13610824099999874
0.0649091461043923 0.13837164399999935
0.0662014016622599 0.13836323900000025
0.0674778524873037 0.1361666000000028
0.06874765163194 0.13838977499999672
0.0700207085225912 0.13849302600000257
0.0713067844413616 0.13617924699999762
0.0726140825141684 0.13844548100000154
0.0739483934094133 0.1384336570000002
0.0753165639381251 0.13598185400000062
0.0766968878692132 0.13838809199999957
0.0780733765041006 0.13826788599999773
0.0794511782119552 0.1360906590000006
0.0808346908699187 0.138479825000001
0.0822281445426666 0.1383844009999997
0.0836349475244697 0.1364753950000015
0.0850575431525262 0.13850101499999923
0.0864975860230667 0.13858895599999954
0.0879561313368611 0.13624795699999837
0.0894339885643116 0.13879926500000295
0.0909337529925556 0.1386480429999999
0.0924538809770386 0.1362998549999972
0.0939931201586492 0.13847047100000154
0.0955500674310105 0.13849371799999943
0.0971233624387302 0.1360626190000005
0.0987117353631651 0.13877235400000032
0.100314057318489 0.1385460519999988
0.101929379379911 0.1361908540000023
0.103556957071346 0.13851339600000045
0.105196256549774 0.13819762899999688
0.106846946348348 0.13609809400000117
0.108508882589024 0.1384990139999971
0.110182095678637 0.13845412400000612
0.111866784268778 0.13605056599999443
0.113563319748139 0.1386228410000001
0.115273541505458 0.13873785900000257
0.116999748872145 0.1361801139999983
0.118743341592927 0.1383979770000039
0.120506402121394 0.13852719499999466
0.122291732356337 0.13619412500000294
0.124103177531384 0.13852246300000104
0.125929695876272 0.13853305800000015
0.127752416004264 0.13594218800000135
0.129585498817319 0.13859757799999528
0.131436337669245 0.13835136900000577
0.133314487065256 0.13616108699999785
0.135214656430857 0.1381982999999991
0.137127948787192 0.13842241599999738
0.139045511370364 0.13606096100000542
0.140873932935649 0.13855057499999646
0.1425063524781 0.13846006500000385
0.14404780629677 0.13626289599999808
0.145682279454096 0.13849239900000043
0.147477766033935 0.1384808489999969
0.149283632188393 0.13628837499999946
0.151006411502161 0.13877840300000344
0.1527069026623 0.13846708499999494
0.154483562622343 0.13632426800000275
0.156361167542759 0.13858313499999753
0.158296577083706 0.13838451700000576
0.160176897374268 0.1361239310000002
0.161969281601799 0.138657632999994
0.163807640411664 0.13861205799999965
0.165836164465614 0.13604606100000183
0.167747137491768 0.13876619100000198
0.169360153772074 0.13850587000000303
0.17088065365805 0.13596614599999413
0.172544171161812 0.1384963700000057
0.174484141872613 0.13864919199999548
0.176432240520111 0.13634750700000353
0.178246989149947 0.13837250499999953
0.180058191441968 0.13842978999999644
0.182065560026066 0.13628543000000093
0.184127151240066 0.13854790999999977
0.185919686644073 0.1385832930000035
0.187497169349881 0.1362402999999972
0.189127844765868 0.13863975600000344
0.190966249751208 0.13850774099999796
0.192854488471948 0.13616197399999663
0.194751253898299 0.13858433000000048
0.196731786405337 0.1386943159999987
0.198659713408675 0.1362457190000015
0.200562458423699 0.13867859399999816
0.202444170522096 0.13860154800000402
0.20418179877976 0.13644875499999642
0.205902504233082 0.13824581400000113
0.207616271228736 0.13842936800000416
0.209465389144061 0.13625537499999751
0.211526146891165 0.1384852979999991
0.213473312176981 0.13833946300000122
0.215323287961692 0.13618290600000194
0.217321121016324 0.1384206289999952
0.219357668432978 0.13850892700000372
0.221159190403137 0.13650986199999693
0.222783259551082 0.13874939200000114
0.224501925422685 0.13859221599999927
0.226491635042739 0.13597028099999875
0.228479982970853 0.13854161200000448
0.230409023129062 0.13851439900000173
0.232438661820449 0.13609261399999895
0.234468418115202 0.13835921100000093
0.236392161642905 0.13844136999999535
0.238101469850147 0.13627302400000474
0.239815390251136 0.13859478999999908
0.241678883988014 0.13841035999999463
0.243606158678809 0.13604042400000083
0.245607975839996 0.13847256200000402
0.247669929251034 0.13823781299999638
0.24962231901695 0.13621280299999938
0.251609083714948 0.13847539100000006
0.253530978017134 0.13851227600000016
0.255359401058858 0.13636198800000443
0.257108495659828 0.13859731799999508
0.258898557291594 0.13883303700000482
0.260925210695697 0.1363131429999953
0.262984461709418 0.13843564200000458
0.264942596211379 0.13851885599999747
0.266951952466867 0.1363408560000039
0.269116628899287 0.1385999869999992
0.271085389425924 0.13854570399999488
0.272773690877467 0.13624820600000476
0.274454843800994 0.13856210899999866
0.276451507881756 0.1384585850000022
0.278504885674581 0.1365157119999978
0.280521072422281 0.1385579020000023
0.282628183278751 0.13863783499999727
0.284632506368998 0.13630909900000177
0.286659734431537 0.13862972899999448
0.28846217701552 0.13853713200000328
0.290239987654544 0.13625518599999964
0.292106766794048 0.13846651499999751
0.294064762022775 0.13846046800000522
0.296171354571994 0.13616791199999767
0.298244318773034 0.1388811799999985
0.300216770795705 0.1384664839999985
0.302314575131816 0.1361450830000024
0.304331171573792 0.13867021400000112
0.306178260691273 0.13846204400000062
0.307920111824789 0.13632080400000035
0.309796475879187 0.13846033499999777
0.311928555979946 0.13832245799999754
0.314004816711475 0.13625606200000107
0.316010202351332 0.13844311100000084
0.318148402632081 0.13860142900000483
0.32025482513867 0.136053823999994
0.322192997087408 0.13857741099999998
0.323925073653967 0.1384708110000048
0.325787041912436 0.13626411699999608
0.327789998362182 0.13850496999999962
0.329850596488157 0.1384499190000028
0.331994742183239 0.1360534350000009
0.334060119425258 0.13858933199999512
0.336079480881136 0.13890372400000217
0.338189139726256 0.13613985199999945
0.340109876079137 0.13860324699999893
0.341936228077272 0.13864437200000168
0.343772670364437 0.13624775299999925
0.345811331461044 0.13851970300000005
0.347999662455727 0.13848880300000133
0.350070208339512 0.1362223730000025
0.352114654817053 0.13835746399999493
0.35428378571813 0.13872141600000276
0.356409159630393 0.13649281000000002
0.358243783771311 0.1385192879999977
0.359966326831363 0.1384355329999991
0.361972739666557 0.13621817800000002
0.364096579870159 0.13857496800000035
0.366215584024759 0.13865327900000324
0.368386278302304 0.1362339590000019
0.370430777420975 0.1385881989999973
0.372530548022635 0.13852072600000298
0.374469863135418 0.13616191599999894
0.376351142502784 0.13885190699999583
0.378270852273768 0.1386136110000038
0.38025954247615 0.13614174699999637
0.382430359265185 0.13856618400000542
0.384563114809746 0.138600947999997
0.386607618865846 0.1364219399999982
0.388786570635187 0.13832441400000306
0.390936336821359 0.13836941499999966
0.392854330453297 0.13585438399999816
0.39463651372712 0.13866740499999963
0.396573997892181 0.13886267699999877
0.398750786169534 0.13624260200000293
0.400897541345385 0.1384285429999963
0.40300765445856 0.13846260300000068
0.405122211872139 0.1361160570000024
0.407244302472536 0.1385535690000026
0.409350661865918 0.1386569499999979
0.411233223668235 0.13644406099999884
0.413136906248395 0.13851364700000346
0.415119139243836 0.13869657299999716
0.417236351740931 0.1363210749999979
0.41948411635814 0.13835627000000272
0.421579095606337 0.13851514400000298
0.423648492900709 0.13627361899999357
0.425882371329222 0.13862978500000622
0.427957165383925 0.13858161399999602
0.429822262196733 0.13624887099999938
0.431650158626466 0.13858198700000202
0.433768772285913 0.1385999589999969
0.435972111876119 0.13631523400000134
0.438102167863137 0.13848038500000115
0.440256651175403 0.1384174160000029
0.442375712656001 0.13630185699999942
0.444584073405444 0.13859133700000115
0.446542654696874 0.13858443599999504
0.448405474837452 0.13621371900000412
0.450410520377157 0.1384059799999946
0.452506660574374 0.13849830000000196
0.454727216706518 0.13632515500000153
0.45688372574569 0.13873916499999694
0.458958452869301 0.13863533800000027
0.461165058764413 0.1361524680000059
0.463320334634986 0.1386140699999956
0.465299473309237 0.13843951799999843
0.467164673508499 0.13628193600000316
0.469160460872576 0.13836768600000227
0.471384345695583 0.13841983599999708
0.473565754125427 0.1362058870000027
0.475712919458996 0.13859110399999963
0.477855828198351 0.1386253689999961
0.480023164505494 0.13609103200000305
0.482174574821415 0.13854677799999848
0.484097915225366 0.1386012290000025
0.486052314073568 0.13629570799999868
0.488093972086458 0.13864329100000106
0.49025890758857 0.13858346099999608
0.492528995515881 0.13598495700000512
0.494651428880263 0.13836110899999454
0.496772950903609 0.1386290440000053
0.499019673078744 0.13659934999999734
0.50113935969968 0.1386720770000025
0.503083578437846 0.13852895799999487
0.504971324376713 0.13616316699999942
0.50711307233733 0.13862363200000516
0.509331964087531 0.1386011679999939
0.511499460410255 0.13635644000000013
0.513680860661377 0.1387727740000031
0.515828554973057 0.13860102800000362
0.518080844026002 0.13624818499999947
0.520134945627248 0.1387294319999981
0.522061080260567 0.13880101000000167
0.524092761657734 0.13634200299999577
0.526192229361427 0.13848372000000353
0.528434912693992 0.13860227499999667
0.530622554512589 0.13628417600000375
0.532736547877429 0.13854374099999944
0.5349520788521 0.13852547700000173
0.537217245342793 0.13624556799999965
0.539304068472666 0.138896110999994
0.541200267598267 0.13859309300000433
0.543169919625248 0.13629722700000002
0.545391143464885 0.13857530099999593
0.547622682512597 0.1384466320000044
0.549836202944585 0.13626796499999472
0.55197700374445 0.1387220260000035
0.554130722887982 0.1384980659999968
0.556419027252503 0.13633421400000145
0.558456687387277 0.1386239150000037
0.560419890899142 0.13885908900000032
0.56243179912101 0.13633970099999715
0.564607334694332 0.13895527000000385
0.566909429245918 0.1385553009999967
0.569077450335561 0.13646906600000364
0.571236628780633 0.13869148300000234
0.573451080509701 0.1386356879999937
0.575702749444415 0.1363064779999945
0.577773271689713 0.13866403200000832
0.57967227518385 0.13865736699999331
0.581743545197865 0.13634525800000574
0.583950442933538 0.13855697299999292
0.586205932481828 0.13866573800000026
0.588449729671551 0.1364214050000072
0.590577739520386 0.13867327500000215
0.59278980975329 0.13855151199999227
0.594989574861117 0.13627994300000523
0.597063732339288 0.13850847599999838
0.599094225393938 0.1385255370000067
0.601125689340669 0.13657004899999947
0.603348648492981 0.13853500699998733
0.605584081849163 0.13850907500000176
0.607778182596879 0.13617385999999954
0.61000037210487 0.13837140700000816
0.612220646660748 0.1386018780000029
0.61447383576865 0.13608925999999144
0.616490556128767 0.13863525099999663
0.618460124486371 0.1385621780000008
0.620595679793807 0.13632990900001118
0.622806919200476 0.13886963899999216
0.625084978930576 0.13849692300000527
0.627268279217523 0.13692244499999617
0.6294298804315 0.13835714399999688
0.631708827887297 0.13860727400000883
0.633933833644293 0.13635865099999478
0.636020735041703 0.1402208800000011
0.637998560727921 0.1390780819999975
0.640086677746543 0.13641096700000332
0.642355513069028 0.1386010239999962
0.644594203683528 0.13859159800000498
0.646813617662926 0.13610680799999386
0.649001569224377 0.13846986000000072
0.651248757364798 0.13848577500000658
0.653534390310417 0.13628150499999947
0.655570453906639 0.1384600609999893
0.657580405813754 0.1385997540000119
0.659675953962654 0.13634006799999554
0.661931463725026 0.13844250900000077
0.664239960147937 0.1388102250000003
0.666413409063917 0.13638466199999755
0.668596220580879 0.13842256700000632
0.670862490721184 0.13840586199999905
0.6731632836718 0.13626455099999646
0.675280611042463 0.13850386900000444
0.677224126770393 0.13868041099999573
0.679325280985201 0.13609869699999422
0.681573099304618 0.1389428989999999
0.683888229730075 0.1386132190000069
0.686148381083735 0.1366309790000031
0.68829434647634 0.13851744800000176
0.690525500296379 0.13837116599999888
0.692783506758265 0.13622490299999868
0.694928977586429 0.13873260100000095
0.69699271905739 0.13865419500000087
0.699049451589337 0.13634260299998857
0.701290010899911 0.1385945520000007
0.703563758243637 0.1384695380000096
0.705823527115924 0.1364251539999941
0.708068096231976 0.13887797700000704
0.710286322710237 0.13864343799998835
0.712580022025989 0.13641764500000875
0.714660497947186 0.13846642099998974
0.716693066256979 0.13830173500001308
0.718838374110429 0.13624922900000058
0.721064235530737 0.1386760339999995
0.723363120876621 0.13854457599998682
0.725582393635423 0.1362435040000065
0.727805036625685 0.13851215600000444
0.730097307948401 0.13891808199998934
0.732371310479466 0.1361824610000042
0.734505424340026 0.13860868800000503
0.736516432198199 0.1386022300000036
0.738645566161188 0.13648842299998876
0.74091782619252 0.13868225100000586
0.743181335480033 0.13868079200000238
0.745426514644721 0.13623221999999657
0.74763551596893 0.13858057699999904
0.749923821419462 0.13852962699999694
0.752281609292845 0.1364954900000015
0.754383169055493 0.13868388400000242
0.756406548500251 0.1385090149999968
0.758503730935959 0.13616374100000428
0.760808187321738 0.13870780099999536
0.763129205346716 0.13862349699999754
0.765328007536135 0.1363341690000084
0.767527723899601 0.13869753000000173
0.769801343414357 0.13868280799999866
0.7721832065074 0.13654540499999257
0.774370296189447 0.13867135099999928
0.776359208370075 0.13869564800000944
0.778456264869495 0.13613951600000007
0.780702020716216 0.13829901999999095
0.783069565629818 0.13848049500001025
0.785341108648626 0.13619082900000024
0.787513376487756 0.13865989899998965
0.789760177268077 0.1386425090000074
0.792104553528296 0.13621820400000217
0.79433852414263 0.13881383099999312
0.796389557937101 0.13855283600000234
0.798442855958402 0.13633392900000274
0.800706863436912 0.13854701500000033
0.803020161648587 0.13864857800000152
0.805314671461104 0.1364142289999961
0.80754023667594 0.1386281930000024
0.809790208879821 0.13865136299999392
0.812135849971968 0.13635879000000273
0.814295870124691 0.13862370799999724
0.816379965118016 0.13881177800000444
0.818498545087359 0.13622797200000036
0.820746098905314 0.13861929799999473
0.823088079665577 0.1384633410000049
0.825325498096068 0.1363086810000027
0.827543994245556 0.13872553400000243
0.829820188263812 0.13859164299999804
0.832198874921156 0.1362741309999933
0.834442416963843 0.13854865500000813
0.83645944587903 0.13881859599999302
0.838553354447053 0.13623628400000598
0.840804653423166 0.13876374599999508
0.843171501342925 0.1387082579999941
0.845484407621522 0.13640154900001278
0.847664370640511 0.13863358099999346
0.849896087573003 0.13857384899999659
0.852255515691812 0.13637463100000957
0.854541912674505 0.13866016299999728
0.856662181561392 0.13855283600000234
0.858705308254291 0.1365172940000008
0.860925429028382 0.1386258489999932
0.863254206203462 0.13867875200000412
0.865603056189148 0.13625240999999733
0.867864620443404 0.13869244699999683
0.870078228935641 0.13860773999999765
0.872387496802741 0.13631085500000495
0.87463809711421 0.13865258100000233
0.87680548237693 0.13862334799999587
0.878937898506578 0.13634452700000566
0.881107128798596 0.1388869519999929
0.883410738528511 0.13853110200000174
0.885715147313565 0.1362227550000057
0.888005840544811 0.13862484799999208
0.890284280623328 0.1386019699999963
0.892595080798439 0.13636796500000514
0.894885572939227 0.1386260230000005
0.896992356588362 0.13868924899999513
0.899117850227003 0.13650427700000023
0.901342500984363 0.13901878300001158
0.903637235031122 0.13869657599998675
0.905953823061593 0.13627580600000044
0.908202364597256 0.13853315000000066
0.910472879025538 0.13832125600001177
0.912809455126843 0.13637597099999255
0.915131983187247 0.13856126700000004
0.917307426278998 0.13854842099999587
0.919379358003224 0.13638483100000087
0.921584122362269 0.13863886500000433
0.923901635810991 0.13894508600000677
0.926225778091713 0.13605870699998945
0.928504099341554 0.13874099000000228
0.930741512613093 0.13854402900000196
0.933054262641422 0.1363071380000065
0.935446137584244 0.1385943379999901
0.937639880804305 0.13860277500000961
0.939728289708178 0.1363418509999974
0.941864902349292 0.13870282399999212
0.944192778819853 0.13858338700001127
0.946551558275795 0.1366357499999964
0.948844364537941 0.1386323520000019
0.951264574958475 0.13861296499999298
0.953666408715586 0.13643846700000495
0.955839586735571 0.2772696090000011
0.958132148019931 0.13638547200000062
0.960746343002682 0.1386050759999904
0.963732589666823 0.27457386900000813
0.966594242789059 0.13873049499999013
0.969014196182937 0.13864419600000133
0.971885680293594 0.27494574400000715
0.975388238573824 0.13860625299999185
0.977852956314697 0.13632907500000613
0.981035975093696 0.2770876419999979
0.984928023247712 0.1362450310000014
0.987360415933937 0.2774824300000063
0.990274576770045 0.1362707400000005
0.993106887835447 0.13851591099999894
0.996270141322942 0.15887295699999981


==> Images/Results/planesource_timesteptimes_tol_0.001_m30.txt <==
t steptime
0.0 0.20982476500000002
1.98641310986916e-12 0.20936181200000004
3.78100117732915e-12 0.20947331599999996
6.24331657670398e-12 0.20939210399999997
9.49541995291888e-12 0.20931723200000008
1.3799499717163e-11 0.20957811800000004
1.95114476765266e-11 0.20950560200000012
2.71147359155543e-11 0.20948075499999952
3.72689679866957e-11 0.20948162999999997
5.08776339748541e-11 0.20954247700000028
6.91832007166618e-11 0.2092009880000001
9.39009971117997e-11 0.20946424699999966
1.27408250950605e-10 0.20945765400000038
1.73011488958955e-10 0.20918815599999974
2.35325156825376e-10 0.2093971450000005
3.20808216982289e-10 0.20963310899999943
4.38526450926699e-10 0.20914055099999995
6.01241347688089e-10 0.2094408200000002
8.26979715947525e-10 0.20952743299999987
1.13391351605017e-09 0.20915180099999997
1.54482496546841e-09 0.2091482530000004
2.11160606097873e-09 0.20947526500000002
2.92897832296623e-09 0.20903526699999997
4.09749097886265e-09 0.20946435199999947
5.75320017789581e-09 0.20936139700000034
8.1117915750923e-09 0.20916919400000022
1.12428154588315e-08 0.20941198399999905
1.50851847783769e-08 0.20932658999999987
1.98636242022161e-08 0.2091233360000011
2.58397860764017e-08 0.20931762200000037
3.33749237748564e-08 0.2096075259999992
4.29816462885642e-08 0.2092134140000006
5.53905022093204e-08 0.2094977139999994
7.16517144090922e-08 0.20946086100000016
9.32976943084073e-08 0.20925128600000065
1.22289048745794e-07 0.2094478819999992
1.6103520611926e-07 0.20956477700000065
2.07912290434023e-07 0.20945099699999936
2.55579643246964e-07 0.20923361700000065
3.06810048816171e-07 0.20967619999999876
3.65756488393007e-07 0.20976895000000084
4.40569273849806e-07 0.20928166799999914
5.58229425089262e-07 0.20956639600000138
6.804728088452e-07 0.2094072349999987
8.21823422352595e-07 0.20921153300000128
9.92405541065408e-07 0.20950689999999916
1.20156799143646e-06 0.20945292899999934
1.45845309288864e-06 0.2090699580000006
1.77610553591713e-06 0.2094100000000001
2.17268493363363e-06 0.20981871899999938
2.62981186746174e-06 0.2092095700000005
3.16869222669563e-06 0.2094126430000003
3.95543114454558e-06 0.20953004499999928
4.74713963203936e-06 0.20916601600000106
5.48903111184341e-06 0.20946781399999992
6.25953959203703e-06 0.209633543999999
7.0882184126896e-06 0.2092545690000005
7.99466834230539e-06 0.2093763759999998
8.99771194256293e-06 0.20964737899999975
1.01174527937616e-05 0.20918423200000014
1.1376413569345e-05 0.20959773800000114
1.29666629748943e-05 0.2094278549999995
1.54047242568983e-05 0.2094007599999994
1.8824619152755e-05 0.20954816699999945
2.26026042375826e-05 0.20938725999999974
2.66231136536355e-05 0.20916108500000163
3.13201856599777e-05 0.20971356000000085
3.66269626981497e-05 0.2095290119999973
4.21769279382698e-05 0.20918471900000313
4.80330130782965e-05 0.2094503899999971
5.46753499326694e-05 0.20946581600000158
6.27612524900607e-05 0.20905773000000138
7.26733718206978e-05 0.209476580999997
8.49807983165198e-05 0.20943832900000103
9.82852130347383e-05 0.2090994170000009
0.000113597070022098 0.2093289089999999
0.000132106280365702 0.20923703500000101
0.000154348767683455 0.2093575879999996
0.000178047458924588 0.2091061889999999
0.000203170885137963 0.20933077099999764
0.000229654922280735 0.2094910480000003
0.000258682874307653 0.20905844400000007
0.000291655669171273 0.20961894100000222
0.000331443355113049 0.20925492099999943
0.000379086265402074 0.20910539899999847
0.000434764578756942 0.20924932900000215
0.000498616678810485 0.20944950299999832
0.000571567189009256 0.20932362599999976
0.000649760147036982 0.20965463399999962
0.000735185275288719 0.20940033400000146
0.000830219888461094 0.20918646199999813
0.000935963983547088 0.20940102200000155
0.00105032961536521 0.2094956140000015
0.00117478799850167 0.20914319799999959
0.00131330399264614 0.2094754899999991
0.00146332220115341 0.20939644999999985
0.00162602952200892 0.2092479109999985
0.00180149901832288 0.20938037400000198
0.00199245872582537 0.20974611599999804
0.0021978392867813 0.20914102800000123
0.00241251160188361 0.2095785879999994
0.00264464351241609 0.20946374500000076
0.00288623534682994 0.2091505540000007
0.00314393012259094 0.20935644100000061
0.00341787588047773 0.20945551199999812
0.00370082267421012 0.2090409010000016
0.00400572932253403 0.20944150399999728
0.00431643372104466 0.20947713900000053
0.00464633079534403 0.20898310100000117
0.00498002680131024 0.2093200469999985
0.00534187829459625 0.2095064810000018
0.00570280616007121 0.20899011599999895
0.00609218611914606 0.2094637220000024
0.00648257631816507 0.20947839799999812
0.00689900396975959 0.20919670900000042
0.00731973840953647 0.2093743779999997
0.00775933802157141 0.2093398680000007
0.00821132788220319 0.2093734619999985
0.00867469523864873 0.20927459800000037
0.00915815046251272 0.20959023800000054
0.00964811057622699 0.20945036099999825
0.0101637713008494 0.20928063700000266
0.0106852263357235 0.20949538900000064
0.0112310013623869 0.20925191799999965
0.0117799577812871 0.20918240700000013
0.0123501238079761 0.20952293099999864
0.0129352313914173 0.2094619840000007
0.0135268149735406 0.20903659400000052
0.0141472307034801 0.2093368699999978
0.0147789326735643 0.20908670100000037
0.0154225211898471 0.20901825700000032
0.0160915946718834 0.20935911100000126
0.0167623324271965 0.20951852199999976
0.0174501874577217 0.20913615899999982
0.0181704168170238 0.20941283299999824
0.0188896022131853 0.20953489100000056
0.0196250422058762 0.20943314500000199
0.0203893190118651 0.20933024899999708
0.0211614382335892 0.20934657200000117
0.0219445878449205 0.2093305980000011
0.0227517809914182 0.20962391100000133
0.0235795238464841 0.2095340489999984
0.0244147400351721 0.20929653299999984
0.0252720494876717 0.2097263790000028
0.0261486429084752 0.20935327599999454
0.0270509188085615 0.20904133900000232
0.0279539204267131 0.2097562379999971
0.0288774121996262 0.2095972860000046
0.0298204852252398 0.209484867999997
0.0307898406426115 0.20996863300000257
0.0317697779732175 0.20931078199999575
0.0327697822978303 0.2093542540000044
0.0337783457763064 0.20969791799999626
0.0348132998038824 0.20938860300000073
0.0358673794707051 0.20917444900000248
0.0369208946488961 0.20938568799999757
0.0380203897511403 0.2106366289999997
0.0391274923767219 0.21018235400000407
0.0402498160844835 0.20947644099999962
0.0413630329138326 0.209849951999999
0.042508331439782 0.2093766699999975
0.0436968202742379 0.20902337000000415
0.0449025922380687 0.2094155719999975
0.04611669700686 0.20945323299999785
0.0473121411214755 0.20908431700000563
0.04852665054249 0.20950552399999367
0.049787096604824 0.21220272800000117
0.0510965903115826 0.2094225800000018
0.0524231741928406 0.20951756600000238
0.0537706920282749 0.20951797200000044
0.0550954569241299 0.20905053499999582
0.0564220053789048 0.20941236400000207
0.0577646826309816 0.20928345600000142
0.0591140813927898 0.209367186999998
0.0604767592500775 0.2094315769999966
0.0618562143373566 0.2095566610000006
0.063256249606386 0.2091347060000004
0.0646792976832772 0.20979458700000464
0.0661263241178429 0.2093950959999944
0.0675968293080451 0.20924233400000247
0.0690892207579129 0.20949302799999714
0.0706012661200412 0.2093988940000031
0.0721305306487189 0.20924602600000242
0.073674719513096 0.2091917429999981
0.0752319058713972 0.20949317800000244
0.0768006484611212 0.20948937200000017
0.0783800183718158 0.2096074950000002
0.0799695612527882 0.20931529499999613
0.0815692241554884 0.20934073499999784
0.0831792749881027 0.20943762600000326
0.0848002375608843 0.20948330800000292
0.0864328577020947 0.2093523719999979
0.088078108611658 0.20931803999999943
0.0897372392766835 0.20949458500000162
0.091411870407067 0.20927022800000117
0.0930771439723592 0.20885214999999846
0.0946774226465522 0.20945163599999717
0.096240496108316 0.20939491000000032
0.0978198932362775 0.20926204100000234
0.0994513765235278 0.20939284499999644
0.101113956154001 0.20945919100000054
0.102737305739261 0.20912928799999975
0.10434868587135 0.20957819099999853
0.105999483748148 0.20929189400000325
0.107712294729961 0.2092234010000027
0.109484337504631 0.2093653079999953
0.11131336294759 0.20946697400000147
0.113237968377156 0.2091245740000005
0.115017057708542 0.20947016299999888
0.116622206351051 0.20950675600000324
0.118128106017552 0.20911003399999828
0.119580018151575 0.20959084900000136
0.121160631132142 0.20932832900000164
0.122862335478726 0.20915452199999862
0.124648019645659 0.20941138799999948
0.126492718863833 0.20931528399999877
0.128351279003761 0.2091863449999991
0.130115564941866 0.20917632100000105
0.131921764246486 0.20943361599999832
0.133645705007577 0.20895275400000202
0.135135672393201 0.20939285200000057
0.136651194321425 0.20931555199999963
0.13831422232416 0.20911733399999832
0.140158760217075 0.20926930699999957
0.142077617263254 0.20928540399999918
0.143852579786461 0.20925055000000015
0.145588696525972 0.20960135700000393
0.147515768282257 0.20969290099999682
0.149289606202063 0.209137044000002
0.150852326695924 0.2093196339999963
0.152415075150112 0.2093473010000011
0.154140843508776 0.2091515680000029
0.156026879904728 0.20929185399999994
0.157838738274525 0.20923498599999846
0.1596052867582 0.20947242599999782
0.161496640880514 0.2090658689999998
0.163564157593262 0.20918546100000412
0.165301595973851 0.20937463099999576
0.166871456426552 0.20907895400000598
0.16847159220546 0.20948439499999694
0.17023553568016 0.20926240899999726
0.172069079611959 0.20910165300000472
0.173926995276764 0.2093498869999948
0.175869559419538 0.2092405320000026
0.177857605383026 0.20922576800000314
0.179751193911887 0.20938062499999432
0.181474259801742 0.20959569300000425
0.183090793977569 0.20915429000000074
0.184729113232586 0.2094665069999948
0.186501872340113 0.20946366200000455
0.188419029342138 0.2091728460000013
0.190457852958971 0.21113203499999855
0.192380027131234 0.20958593699999994
0.19420824522484 0.21075933800000257
0.196178047496495 0.2095067979999996
0.197967098320229 0.21096487199999814
0.199552655164282 0.2091806219999981
0.201207294322582 0.21100516900000343
0.203108715676793 0.2093841529999949
0.205197522121781 0.21078672100000517
0.207122151634279 0.20939855599999646
0.208954411451715 0.2112164099999987
0.211013638134697 0.20921233900000402
0.212882019005123 0.21107738499999584
0.214514211580392 0.20942584100000516
0.21615903734129 0.20944331099999403
0.218069625855862 0.20919223199999948
0.220064976919348 0.2095445730000023
0.221972699563064 0.20946058100000187
0.223902621945823 0.2093220759999994
0.225965917859184 0.2095575729999979
0.227907101663985 0.20953410799999972
0.229636422087275 0.20930072300000546
0.231296199027757 0.20957525399999355
0.233109990937571 0.20971325000000007
0.2350395865776 0.20922857200000067
0.237018365283166 0.2094443659999996
0.239082830878725 0.2094541030000059
0.241047781700846 0.20919825099999656
0.242980445114074 0.2092922690000023
0.244882587672446 0.20937106599999566
0.246674593568485 0.2091396910000043
0.248401499394428 0.20952402300000017
0.250201251956669 0.2116743999999997
0.252197321421706 0.20912511499999908
0.254310555355652 0.2095700220000012
0.256270972138575 0.2091500079999946
0.258195341541682 0.20905394500000085
0.26034847125994 0.2110176139999993
0.262256658442478 0.20944368400000002
0.263916354780737 0.2109663920000031
0.265616662369394 0.20951493599999793
0.267645191178174 0.21116922600000265
0.269730902522882 0.20912850800000626
0.271696132583929 0.20937403899999651
0.273697533560246 0.20931561599999782
0.27575005280716 0.20911665299999527
0.277722023924636 0.20946494700000073
0.279514123253515 0.2096983200000011
0.281269347891563 0.2092258739999977
0.283173856962881 0.2094807309999993
0.285153249844235 0.20953208400000278
0.287192946415293 0.20947768000000622
0.289293359348972 0.20919156200000089
0.29127936711116 0.20974804200000108
0.293306666657979 0.20926776999999674
0.295250077151428 0.20910211099999287
0.297075704841353 0.20935740699999883
0.298884326525372 0.20954947799999957
0.300762512018896 0.20930355600000894
0.302850482050806 0.2094568059999915
0.304935797110624 0.2094024220000108
0.306909598137449 0.2091914339999903
0.30896635001072 0.20941677100000788
0.311117983532746 0.20958657399999936
0.313061509700262 0.20916098899999724
0.314824094462261 0.20940034800000262
0.316608055258021 0.20971640799999136
0.318644270266878 0.20935913000000994
0.320725656454912 0.2093089349999957
0.322765903258098 0.2093617480000063
0.324855129690449 0.20936896899999624
0.326887016989525 0.2096794109999962
0.328993850594632 0.20927008600000363
0.330897956829126 0.20940957499999513
0.332704740216297 0.20965575099999967
0.334590774749862 0.20953662800000927
0.336570494503293 0.20937688599998694
0.3387029979862 0.20955275700001152
0.340802772488737 0.20946563900000115
0.342794588010035 0.2092330349999969
0.344903754141741 0.20968284900000356
0.347043420937024 0.20957168900000056
0.34894732227639 0.2091334299999943
0.350734225089034 0.2095112169999993
0.352603881346131 0.20939605300000608
0.354737954530922 0.2096551339999877
0.35685091708092 0.20940437000000145
0.358884177006001 0.20944097299999953
0.360979593480314 0.20940638300000103
0.363070306232281 0.20925822600000288
0.365161568506248 0.20967301999999677
0.36705356228645 0.20947511399999996
0.36890531411418 0.20922553799999832
0.370878165337013 0.2094361580000026
0.372917136681019 0.20949902700000678
0.375064275034127 0.20921299199999055
0.377161131424793 0.2094374710000011
0.379187006694635 0.20938658700001156
0.381360784521937 0.20924786699998776
0.38345951258159 0.20977861400000108
0.385354435540258 0.2095355000000012
0.387190467385091 0.20932904500000404
0.38914227885155 0.2095134479999956
0.391326572067075 0.20967152200000783
0.393442979711751 0.20941762399999675
0.395484864596251 0.20958420899999908
0.397605038682338 0.20954404900000156
0.399738535479713 0.20914442299999791
0.401841141744331 0.2095957129999988
0.403741346164332 0.20941847800000346
0.405628246226584 0.2093186019999962
0.407645453768516 0.20954866900000013
0.409726866356099 0.2094243460000058
0.411906810828711 0.20931574299999056
0.414002130058099 0.20956255400000146
0.416045365005554 0.209567351000004
0.418246107878888 0.20916255000000206
0.420364015446318 0.20949971699999992
0.422288279421616 0.20940056599999934
0.424155006065296 0.20927925200000175
0.426145952087866 0.20941137399999832
0.428353813662916 0.20969507200000237
0.430484041459438 0.20911148899999432
0.432557193983665 0.20946680299999798
0.434681265456012 0.20945507300000088
0.436835880195476 0.20945254800000157
0.438974552917859 0.20924511799999834
0.440903401726515 0.2093781270000079
0.442821979371498 0.20971713800000202
0.444849797084794 0.20938561499998798
0.446955555495293 0.20946887400000946
0.449158048209838 0.20929376600000182
0.451268050986026 0.20927410599999519
0.453344203564858 0.2092963300000008
0.455560451977103 0.20938700099999608
0.457704752226815 0.20926547199999845
0.459656759551968 0.20965398100000243
0.461543390338662 0.20949781500000597
0.463569093194577 0.20934766399999205
0.465782438570248 0.2094689980000055
0.467926964279597 0.20940976900000408
0.47004543422283 0.20925365699999077
0.472165334051532 0.20938146500000698
0.474325863999232 0.20936848299999156
0.4765225895369 0.20916201300001092
0.478489423881382 0.20941511799999546
0.480417513054283 0.20948191600000143
0.482438880583294 0.20941616399998964
0.484577383652408 0.20942926600000078
0.486812410903785 0.20937282799999934
0.48893051864354 0.20908400800000493
0.491031340167195 0.20951616600000023
0.493252632293559 0.209342000999996
0.49544065996378 0.20922073300000932
0.497426396845444 0.2094002039999907
0.499320261386146 0.20951109000000656
0.501373711586803 0.20899707299999193
0.503578732121257 0.20944039500000144
0.505743190765628 0.20924333199999978
0.507893372587342 0.20925428700000737
0.510014598112804 0.20918082599999366
0.512200358793763 0.20945177100000478
0.51446062938749 0.2093349160000031
0.516449359277572 0.2094924059999954
0.518361395284113 0.20946971000000758
0.520378248742761 0.2093762999999882
0.522582878460135 0.20918450199999938
0.524849946531268 0.2095575980000035
0.52695690396679 0.2095193819999963
0.529072543799211 0.20947340600000075
0.531274868497475 0.20965858700000695
0.53352945097899 0.20964565699999582
0.535565915629871 0.2091919390000072
0.537454057965433 0.2096164000000016
0.539504216896809 0.20947713399999657
0.541701708966709 0.20905831400000352
0.543929328177151 0.20951081099998703
0.546118774256303 0.2099113770000116
0.548219016460568 0.20925369999999077
0.550428249186961 0.20968824800000618
0.552658319278553 0.2094783499999977
0.554692777953088 0.20939361599999984
0.556651665069027 0.20967498299999932
0.558673295065899 0.20933089900000823
0.560903709993265 0.20943754099999978
0.56313706785614 0.20955045399999506
0.565273509565371 0.20951266299999816
0.567430255065698 0.2091956569999951
0.569632956860589 0.20946438
0.571907097545249 0.20945171200000345
0.573963740656817 0.20915219600000512
0.575880204103334 0.2095843959999968
0.577938892066964 0.20963749000000576
0.58013229677601 0.209297112999991
0.582420076795856 0.20969403200000158
0.584602623006629 0.20937370900000474
0.58669860045527 0.20944871999999748
0.588912722478336 0.2094731960000047
0.591175268932841 0.2097394529999974
0.593283476614207 0.20945849899999303
0.595258607402789 0.2096063839999971
0.597260836112819 0.21200998000000482
0.599471392099367 0.20956071700000223
0.601715604910176 0.20914089000000047
0.603943139715457 0.2095930020000054
0.606109670614609 0.20930464399999948
0.608270413032446 0.20941869899999688
0.610552718981905 0.20934376600000348
0.612635509609981 0.20970291799999075
0.614635676623584 0.20933071700000028
0.616699519439722 0.2096200330000073
0.618860235934165 0.20951997299999903
0.621123539752936 0.20934339999999452
0.623317489610506 0.20952817200000595
0.62550301037107 0.20956613799999957
0.627735223895537 0.20945018199999765
0.629993429817882 0.20937102599999946
0.632095532718241 0.20965913199999875
0.63407175947927 0.2092004950000046
0.636149269688268 0.20972073099999022
0.638371547061283 0.20944961900001147
0.640590327284409 0.20917694599999948
0.642793341618048 0.2094946120000003
0.644960438165381 0.20961293399999192
0.647203458060696 0.20919618800000706
0.649528600538389 0.2096804600000013
0.651635042128482 0.20971039399999825
0.653621463986166 0.20924782899999173
0.655664893651005 0.20943988100000865
0.65789378733658 0.20971070400000258
0.660186249345893 0.20920849299999134
0.662355821766366 0.2093253350000026
0.664513825541151 0.20947142800000051
0.666734920098696 0.20948581300000058
0.669078688392061 0.2094999060000049
0.671284922293856 0.20954021999999384
0.673252602469342 0.20927145100000644
0.67527301031808 0.20926314899999454
0.677458711324827 0.20927449399999887
0.679779828960285 0.20945697199999813
0.682047177256437 0.2091469009999969
0.684170062732014 0.20956643000000952
0.686353722570463 0.2097978789999928
0.688661969710521 0.2090215690000008
0.690912905789915 0.2095738600000061
0.692968706619846 0.20963217199999917
0.694953044516911 0.20938725700000305
0.697119405936905 0.2094800729999946
0.69940254238933 0.20955590100000165
0.701698422652969 0.2091114819999973
0.70391249922405 0.20942952100000412
0.70606272261688 0.2097928350000018
0.708331454707077 0.20937024199999144
0.710560374983331 0.20978423200000407
0.712658604143126 0.20958966799999246
0.71472315614307 0.21063035100000604
0.716838171202923 0.20965943500000606
0.719100793919826 0.20968798299999492
0.72136688381991 0.20942475699999363
0.723611751913569 0.2096425380000113
0.725841762621432 0.20964914699999326
0.728073700258194 0.20934259199999872
0.7303104849738 0.2095773610000009
0.732403722012107 0.20977573100000768
0.734470703962149 0.2093058809999917
0.736647898645431 0.20956529600000806
0.738868748088456 0.2097052419999983
0.741126756309553 0.20927603599999145
0.743346924976158 0.2095947180000053
0.745598308999491 0.20968431800000076
0.74789483039657 0.20967295599999147
0.750142599454851 0.20926070700001276
0.752244256624908 0.21000290799999277
0.754291360879418 0.20964285200000177
0.75644739544454 0.2096767909999926
0.758736884602907 0.20955375300000867
0.76097555125911 0.2097544720000002
0.763184112559346 0.209189870000003
0.765399872935424 0.20950585999999305
0.767716052179331 0.20986532999999952
0.770072953720149 0.20935750499999983
0.772175836058264 0.2094787110000027
0.774191413222992 0.20955875500000332
0.776312119336769 0.20941465199999243
0.778608887274736 0.20955816600000787
0.780937940197014 0.2095222399999983
0.78312414314131 0.2092726899999917
0.785303482948156 0.20967044500000043
0.787573625290453 0.2094803789999986
0.789967635158579 0.20915217300000677
0.792182438879411 0.20950417699999946
0.794184084848314 0.20973559799999464
0.796262579384564 0.20937046000000237
0.798512473708077 0.2096964320000012
0.80087658208033 0.20944428500000356
0.803157102454701 0.20929877400000407
0.805308468285837 0.2094953649999951
0.807531901934195 0.2093672750000053
0.809880625977099 0.2094771719999926
0.812153029881387 0.20959442900000624
0.814239824648396 0.20946120199999996
0.816278762396313 0.20931970600000227
0.818494576548831 0.20960279699998807
0.820815914587927 0.20971740100000602
0.823137450874334 0.2093452329999934
0.825370645635688 0.2095106870000052
0.827570866098598 0.20972088700000313
0.829881174636081 0.20947156399999756
0.832128205712745 0.20939460399999632
0.834261232049569 0.2095827440000022
0.836373425804891 0.2095682570000008
0.838538695430568 0.2095075630000025
0.840827942904221 0.2097347979999995
0.843116462125085 0.20936144499999898
0.84538856287292 0.20918166699999574
0.847645904269906 0.20959053699999686
0.849937433475771 0.2094490450000137
0.852200501909854 0.20908274800000015
0.854315923369403 0.2096203729999928
0.856437138167866 0.20963501500000348
0.858649628192178 0.20942536900000164
0.860911936358085 0.2094545379999886
0.863195346511522 0.20960674900000242
0.86543600278706 0.20959138999999993
0.867710765329262 0.20960612000000367
0.87002864956356 0.2095380119999959
0.872330075072408 0.2092994759999982
0.874476420404812 0.20940185100000974
0.876552695794554 0.2094972619999993
0.878754208039787 0.2092044679999958
0.881058800673729 0.2096502770000086
0.883343240104997 0.20957691799999623
0.88559051049595 0.20922662299999217
0.887822905903043 0.20948478100000045
0.890143034819205 0.20978103400000236
0.892512944389768 0.20940696200000275
0.894690542041226 0.20967488099999798
0.896763886201192 0.20977205799999865
0.898903793004826 0.20930600399999832
0.901217658020055 0.20972421100000815
0.903555652058508 0.20978934199999344
0.905806958059674 0.20964513399999873
0.908035737048344 0.2094412170000055
0.910307054152736 0.20943519399999388
0.912683010404562 0.20970690800000114
0.914973834447885 0.20934582700000703
0.917050534766447 0.20953466199999582
0.919145758531566 0.20942235500000095
0.921387850149716 0.20942573299998912
0.923764004105127 0.2095958689999975
0.926079567145699 0.20964591800000676
0.928311255001139 0.20952305800000204
0.930568603171815 0.20977622899999915
0.932891678467841 0.2095848280000041
0.935206070927843 0.20925553000000718
0.937372487843389 0.20940485899998862
0.939461276062078 0.20980258000000163
0.941670419749424 0.20933504900000344
0.943982189460964 0.20960172700000612
0.946325288522191 0.20954278700000373
0.948667149021659 0.20931610399998135
0.951210034821714 0.20941645199999925
0.95344124381757 0.20963996900002257
0.955504463023013 0.4189683169999796
0.958737507980972 0.20932653600002027
0.960753707541533 0.41873520999999414
0.963231544000157 0.20950096599997892
0.965983902942914 0.20917537800002606
0.96924010948175 0.4188156069999991
0.972242830278627 0.2096514309999975
0.974568492827973 0.2097235519999856
0.977383104755965 0.4187469729999975
0.980825026091041 0.20966371599999434
0.983231268841181 0.41924694700000487
0.986205997970398 0.418804496000007
0.989843970402093 0.20940774900000747
0.992443788582569 0.4184774290000064
0.995693770627075 0.23279562700000156


==> Images/Results/planesource_timesteptimes_tol_0.001_m40.txt <==
t steptime
0.0 0.3213486010000004
1.98641429212795e-12 0.32072995899999945
3.7810017301716e-12 0.32146667200000056
6.24331535654433e-12 0.3204493269999995
9.49541920278138e-12 0.32154499299999983
1.37995013605574e-11 0.3206241590000003
1.95114581696739e-11 0.32030370300000044
2.71147708687829e-11 0.3207998939999994
3.72690546919784e-11 0.3202798060000003
5.08777902193534e-11 0.3213285509999997
6.91833308170313e-11 0.32141102400000054
9.39005950449799e-11 0.3205822310000004
1.27405788551366e-10 0.3208974069999986
1.73003511512357e-10 0.3202009650000015
2.35305560589244e-10 0.3207826149999988
3.20769006768858e-10 0.32090197600000003
4.38462190637251e-10 0.3208084790000001
6.01159484950235e-10 0.32048042799999976
8.2691588713628e-10 0.3205283580000007
1.1413494664062e-09 0.320699823
1.5726928897319e-09 0.3206275640000005
2.17145499847124e-09 0.32087301899999865
3.02664321611857e-09 0.3202832650000005
4.23157814582329e-09 0.3208611510000008
5.93859518686753e-09 0.32044701499999917
8.36460217752271e-09 0.3206802159999995
1.14723525312062e-08 0.32072934000000153
1.53032606446139e-08 0.3215836559999996
2.01036297515139e-08 0.3211187329999987
2.61738257483288e-08 0.3206596870000009
3.39259764044409e-08 0.3211095369999999
4.3939303507469e-08 0.32006658100000074
5.70369858922861e-08 0.32062832799999974
7.42426956755717e-08 0.32128027599999953
9.67799232028904e-08 0.3217908000000005
1.27412783348133e-07 0.32132850999999896
1.65803082900159e-07 0.32079835600000095
2.10703824652271e-07 0.32120779899999974
2.66294966745737e-07 0.3210936910000015
3.30007504438592e-07 0.32068501599999877
4.19542223582232e-07 0.32171900199999826
5.23499591081366e-07 0.3227752680000009
6.42504314257411e-07 0.32117593899999974
7.84934150937097e-07 0.3214844990000003
9.59149310102087e-07 0.3209906850000017
1.1753872505831e-06 0.320454612999999
1.44370449648005e-06 0.32097601799999964
1.78197209406413e-06 0.32077051399999945
2.23079897838903e-06 0.32090782399999895
2.72292772847616e-06 0.32078356400000274
3.25137910527947e-06 0.3214817459999999
3.92599847657631e-06 0.32086240399999966
4.83175318071307e-06 0.32109115499999774
5.71795859073602e-06 0.320912811000003
6.55339992721552e-06 0.32349502299999955
7.42303144657868e-06 0.3207875770000008
8.37804265317224e-06 0.3214723339999992
9.46210784635024e-06 0.3204025020000003
1.07341470201177e-05 0.32104742399999964
1.22951780936225e-05 0.32084469299999796
1.45788405797845e-05 0.3209353880000023
1.78105234009635e-05 0.3209595269999994
2.18612742413748e-05 0.3210143859999981
2.58985936928386e-05 0.32143101800000196
2.97828065485871e-05 0.32067171199999933
3.41434948063747e-05 0.3211105670000016
3.9506203927128e-05 0.32048158699999973
4.62145210202209e-05 0.3206241460000001
5.42384069126932e-05 0.32113172899999753
6.34337656211769e-05 0.3208415670000022
7.39442825383184e-05 0.32134801799999835
8.69895780902022e-05 0.32086809000000116
0.000101665544697506 0.3214792829999986
0.000118975096489976 0.3215747069999999
0.000141007854542927 0.3214241460000018
0.000165686791513726 0.32123368099999894
0.000192520047877606 0.3208814050000015
0.000223214403040815 0.32128856799999994
0.000259747739904555 0.32076231899999996
0.00030141709906833 0.32074219499999757
0.000347922823634203 0.32165803500000223
0.000400232492503396 0.32093081500000054
0.000458325890910084 0.3206901069999972
0.000524628175968649 0.32139927200000074
0.000597606751276132 0.32063128500000104
0.000676834973553026 0.3207327020000008
0.000765873921119525 0.3214550369999962
0.000865855342281724 0.3215913280000038
0.000972322720831696 0.32091615299999887
0.00109073180956802 0.3211332010000021
0.00122280645676309 0.3206555929999979
0.00136489335325322 0.3208517630000003
0.0015193388623652 0.32093378900000147
0.0016856079981756 0.32141441799999626
0.00186336708741929 0.3203401680000013
0.0020566823937612 0.32090973799999745
0.00226456099908568 0.32075891100000575
0.00248300918220636 0.3217282829999988
0.00271704559057756 0.32099053799999666
0.00296302455427583 0.32097685200000114
0.00322997977400937 0.32086872500000396
0.0035019788999465 0.32041339799999946
0.00379084427235504 0.32073375899999945
0.00409405537810605 0.321276632
0.00440976870309441 0.32196061899999506
0.00473938855358652 0.3216032350000049
0.00508217227114454 0.3209471349999973
0.00544139739811125 0.3216332750000035
0.00580884822052721 0.32053242299999596
0.00619887470406024 0.32141075799999896
0.00659385156176987 0.3206755860000001
0.00700962846547066 0.32172714600000063
0.00743407336427617 0.3213473230000048
0.00787555757036432 0.32072710899999635
0.00833105157232268 0.3205630080000006
0.00879915479920801 0.3204274280000021
0.00928733774946931 0.3211564689999946
0.00978033111943875 0.32068686700000626
0.0103033489588226 0.3210544989999988
0.0108248176888709 0.32067927199999957
0.0113697204545306 0.32078218099999845
0.0119270415121623 0.3207051289999967
0.0124926192831575 0.32134585600000065
0.0130928208505035 0.32137663900000035
0.0136936755764102 0.3206708570000032
0.0143103274523364 0.32072646999999677
0.0149477954764808 0.32083584900000517
0.0155899233825901 0.32155449999999774
0.0162563683552976 0.32087144199999784
0.0169418792756893 0.3233875769999983
0.017636690268973 0.3212775520000051
0.0183542073951322 0.3205602230000011
0.0190841876253072 0.32094952099999574
0.0198256969279185 0.32068167300000283
0.0205907180568508 0.3208095879999959
0.0213730036866138 0.3203161819999991
0.0221662079046402 0.3208715840000025
0.0229743429876626 0.32140752000000106
0.0238059119286586 0.32067780300000237
0.0246560649940521 0.32073160099999853
0.0255107805895768 0.3211518479999995
0.0263869732846033 0.3206059349999961
0.0272913271267168 0.3206975090000057
0.0282101689126385 0.32079986999999477
0.029136740222305 0.32064545300000447
0.0300815448125055 0.32059448399999724
0.0310482007798741 0.3208915220000037
0.0320388674257039 0.32047446800000046
0.0330429581047109 0.32071063299999736
0.0340665903446175 0.3217808650000009
0.0350998947758771 0.3208194019999979
0.0361555091925414 0.3207691460000035
0.0372331597910036 0.32074167599999726
0.0383312716124845 0.3213677780000026
0.0394536564492965 0.32079932799999966
0.0405910042617103 0.3208501969999986
0.0417433028996995 0.32051585099999613
0.0429119053781381 0.3202999400000053
0.0441021757086792 0.32084666000000084
0.0453172547427371 0.3209514139999996
0.046547198885288 0.321053298999999
0.0477958113372819 0.3204504519999958
0.0490650029918502 0.3207491960000013
0.0503559617878513 0.3206427160000018
0.0516691749147432 0.32148449099999965
0.0530046676210543 0.32066250799999807
0.0543621809171404 0.32078346000000124
0.0557413140511933 0.32079423900000137
0.0571416376218672 0.3205226959999976
0.0585627909800737 0.32117789400000163
0.0600045705776219 0.3206202260000026
0.0614670124512425 0.3204643889999943
0.0629504718665487 0.3203498750000051
0.0644557054698458 0.32092280199999834
0.0659839651006628 0.32086536799999976
0.0675371178172854 0.32031377700000263
0.069117569473838 0.32097881099999626
0.0707148546139749 0.3210772239999997
0.0723271139189947 0.3210470890000039
0.0739604886145694 0.32104036099999433
0.0756202961787436 0.32054448899999954
0.0773082728220512 0.32051345
0.0790157410564835 0.32105631700000004
0.0807500403755947 0.3207453099999995
0.082362691759048 0.3202180060000046
0.0837616457930116 0.32075653300000084
0.0851357945125286 0.3204738539999923
0.0866935802939562 0.3209526410000052
0.0884217282491528 0.32057030299999667
0.0900648572470892 0.320995840000009
0.091549796174918 0.32084440199999165
0.0930755659453775 0.32059164700000053
0.0948030286020484 0.3208148230000063
0.0965939636154394 0.32044229899999266
0.0983551656151831 0.3210208070000107
0.100136366029167 0.3210990829999929
0.101675143056977 0.32067804700000124
0.10306760474897 0.32096173099999703
0.104544828215679 0.3208064350000086
0.106205087277849 0.3208667439999999
0.107938029335603 0.32109882999999684
0.109606308408846 0.32100896299999704
0.111225067716657 0.3204528269999969
0.112966237730279 0.32089248399999803
0.114895293760748 0.3210651779999978
0.116671884810371 0.32220575000000906
0.118184909642321 0.32132679699999755
0.119615769740698 0.32114289400000473
0.121179996997054 0.32103653599999404
0.122951267910525 0.3211559359999967
0.124733703661992 0.32068274200000246
0.126479169360976 0.3210441180000032
0.128269460909881 0.32072148700000014
0.130168555261558 0.32049783899999795
0.131915422065962 0.3202225160000012
0.133442894009785 0.32073142100000496
0.134944633668132 0.3207860629999999
0.136592807407132 0.32064810599999305
0.138351497728104 0.3230078010000028
0.140184161016413 0.3204798130000057
0.142038686303252 0.320653238999995
0.143897543690037 0.32069959700000084
0.145739612749569 0.32062924899999246
0.147477192536362 0.3204185950000067
0.149068554561753 0.3209804610000049
0.150622749988741 0.3206371799999914
0.152269432629745 0.3207321990000054
0.154111618762121 0.32124838100000375
0.156056559215274 0.3209456029999984
0.157962965298637 0.32078553199998794
0.159742285888219 0.3208156520000074
0.16160339272515 0.32060886200000027
0.16341216452224 0.3207357130000048
0.165042601830058 0.3211990179999873
0.166589783179795 0.32058546200001103
0.168305929713892 0.320636377999989
0.170260052043686 0.32090580200001284
0.172257349336191 0.3203888439999929
0.17408664233169 0.3205724799999956
0.175881633844114 0.3207044270000097
0.177858306562925 0.3207625139999948
0.179671758076411 0.3238820589999989
0.181210536099654 0.32049395200000674
0.182818885096668 0.32108303999999066
0.184709295142858 0.3202087340000048
0.186735163604921 0.32093852900000286
0.188671260158229 0.32050556299999755
0.190474698017134 0.32078804200000377
0.192421802297792 0.3209008199999914
0.194308212493886 0.32086734400000694
0.195922895492141 0.32089024699999413
0.197568034805473 0.3208288780000004
0.199421319333854 0.3208237839999981
0.201369573776097 0.3205193900000012
0.203287484591848 0.3208322540000097
0.205171337175543 0.32137345999998956
0.207150897010418 0.32172159499999964
0.209163572912567 0.3211010050000027
0.210877548710576 0.3210091060000053
0.212509099399939 0.3212995290000009
0.214262220172275 0.3210545989999929
0.216199208845621 0.3206883430000005
0.218170463334344 0.3205856109999985
0.220131539676884 0.3209902050000011
0.22207127982643 0.32147102599999755
0.224025756194378 0.3207713550000051
0.225944999293772 0.3216369069999985
0.227723942605199 0.3208752809999993
0.229399103665755 0.3216857040000036
0.23120092883477 0.3207278569999943
0.23315315882671 0.32071008799999845
0.235209159656453 0.3205767700000024
0.237193030145202 0.3207191300000005
0.239068123566961 0.3214417249999997
0.241086708830886 0.32082794400000125
0.243128925290032 0.3208066070000086
0.24483433642716 0.3209536579999934
0.246494594223754 0.32127735599999596
0.248349674416979 0.32152325500000245
0.250428633815674 0.32127104299999587
0.252464005413906 0.32123965600000304
0.254385062390959 0.32058049900000185
0.256354187828639 0.32086035199999685
0.258447712347086 0.3205997210000078
0.260301587161513 0.32126819599999124
0.262003540458523 0.3211685079999995
0.263812329121299 0.3212258599999984
0.265796519855067 0.3211020350000098
0.267795041744038 0.32050680799999043
0.269803492348528 0.3208423380000056
0.271809727510632 0.3210998699999976
0.273797050964998 0.3215313790000067
0.275855505599667 0.32048812899999746
0.27771268148634 0.3210159789999949
0.2794486379225 0.3211989690000081
0.281282292256422 0.3212676079999994
0.283261984148239 0.3209454520000037
0.285368937474058 0.3211991409999939
0.287392016525266 0.32064762199999564
0.289315903232799 0.3205559390000019
0.291339650404811 0.3212574249999989
0.293515089634836 0.321294886000004
0.295382449111221 0.3206895729999957
0.297086351517774 0.32097563400000695
0.298920627373257 0.32047262199999693
0.301010416162805 0.3212448019999954
0.303095808355261 0.32051828699999874
0.305100954370587 0.320778813000004
0.307086003099699 0.32154334499999493
0.309135793269772 0.3210488300000094
0.31121747494957 0.32104626499999256
0.313074355252564 0.320703825999999
0.314882486665679 0.3212056460000099
0.316798718773602 0.32081583199999386
0.318800337542684 0.32077240099999926
0.320902440543467 0.32154029400000184
0.322966979441052 0.3213731390000021
0.324942730164027 0.32076231099999575
0.32697368884139 0.32090254899999593
0.329096080674824 0.3207705410000017
0.331036115215751 0.3208724600000039
0.332835526127363 0.3208197750000039
0.334698204492597 0.32157323799999915
0.336782340741629 0.32124852500000145
0.338896205718179 0.32116863499999226
0.340933478899214 0.3202726930000068
0.342926587489725 0.3210008209999984
0.345016520184986 0.32114832099999546
0.347204319541764 0.32164019300000746
0.349115588222356 0.32159054099999196
0.350914640429409 0.32122607800000935
0.352838903289833 0.321532801999993
0.354882785906195 0.3206783549999983
0.357021474318673 0.3212349240000094
0.359092957613906 0.32096695499998873
0.361086157746977 0.3215244350000006
0.36313244686247 0.32062672700000405
0.365303514400651 0.320723080999997
0.367357151812938 0.32139615399999855
0.369209865612927 0.32097245200000657
0.371035278136995 0.32078407199999504
0.37308007184795 0.32063837100000114
0.375252272953296 0.32109969600000454
0.377361985857475 0.32101507499999116
0.37935684972748 0.3216977630000031
0.381431219321574 0.32099759800000527
0.38362856485 0.32030625800000223
0.38563848295867 0.32090656500000136
0.387501057325259 0.3215871979999889
0.389424876276351 0.320764956000005
0.39145427877505 0.3212602069999946
0.393586795975515 0.32184850000000154
0.395684575307308 0.32069391699999983
0.397741518555022 0.32118082600000264
0.399811060968684 0.320845446000007
0.401971174478217 0.3205504579999996
0.404113851447686 0.3209459819999978
0.406033756621272 0.32088293600000384
0.407854163198467 0.32076778299999376
0.4098534923136 0.32154370400000687
0.412049856591377 0.3218336879999981
0.414230126679286 0.3206850259999925
0.416248584368142 0.3217205199999995
0.418309756005397 0.32080046299999765
0.420495924328079 0.3213129540000068
0.422609286060516 0.3211512470000031
0.424550465664521 0.32089955099999656
0.426458144475116 0.3226249039999942
0.428458695240559 0.3207529640000075
0.43059078822782 0.32089722199999926
0.432741272899566 0.32132673600000317
0.434855854639506 0.3207644669999894
0.436927024757457 0.3207591120000046
0.439083968343731 0.3216829699999977
0.441295516726201 0.3209584410000019
0.443266659724968 0.3217551179999987
0.445095593595034 0.3204081330000008
0.447067232868041 0.32089995100000124
0.449276450594713 0.3213275420000059
0.451503680266776 0.320575441999992
0.45356264133314 0.32056984900000884
0.455629210948222 0.3205255449999953
0.457799048204114 0.32062725999999486
0.459973574174278 0.3205927590000073
0.461989429256381 0.32107259
0.463892263334318 0.32088126300000397
0.465873326115845 0.3215312709999978
0.468004693429416 0.3214205280000044
0.470224541904036 0.32130262799998377
0.472394891097074 0.32103265000000647
0.47445140437422 0.3203075639999895
0.476615308850056 0.32123363000002314
0.478820298145169 0.32185671999999954
0.48081525224483 0.3216609549999987
0.482708978886607 0.3212071799999876
0.484702007114308 0.32149421900001585
0.486895173993725 0.32168023699998116
0.489105560454855 0.3210851899999909
0.491223129367754 0.321141195000024
0.49334423671948 0.3205393869999966
0.495504103169763 0.32137438699999166
0.497691160583256 0.321130715999999
0.499731360824211 0.32122201499998937
0.501669907686169 0.32127917300002196
0.503673606353566 0.32137171499999795
0.505799311730184 0.32108246699999654
0.508041281105372 0.3207784340000046
0.510220241733682 0.3207558640000059
0.512304490182309 0.321478629999973
0.514483593908256 0.320576353000007
0.516721584773439 0.32090996700000574
0.518746698042792 0.32052318699999205
0.520683416810917 0.3210912110000095
0.522684503825078 0.322674998999986
0.524864520208663 0.32172196500002315
0.527068055040905 0.3224675059999811
0.529246915946253 0.3212467550000042
0.531402346856318 0.32070179199999416
0.533542613216347 0.3209536870000136
0.535768749505774 0.32200999799999863
0.537834473260843 0.3216256270000031
0.53980087893486 0.32114145599999233
0.541829198713987 0.32157657700000186
0.543953487611793 0.3204832309999972
0.546181700575167 0.3213380870000151
0.548359926389387 0.3207685619999836
0.550506134027171 0.3211628640000015
0.552718725289615 0.3231215520000035
0.554953505956118 0.32301918300001375
0.557002478588987 0.32056308099998887
0.558957617814513 0.3209489299999859
0.561004543255954 0.3208531300000175
0.563202323333142 0.32066747799999007
0.565383882023642 0.3205495409999912
0.567555365579611 0.32076780600002053
0.56970932550822 0.3206498639999893
0.571906378550432 0.320649187000015
0.574207808955575 0.32095967499998324
0.57629752802529 0.320767184999994
0.578238159205397 0.32084602700001597
0.580254230023472 0.3224835629999916
0.58243799396589 0.3210629479999909
0.584709888702876 0.3206979620000254
0.586865920418692 0.32075712699997894
0.58900947754988 0.321594374
0.591209716196537 0.3214518980000207
0.593483877625716 0.3213805789999924
0.595615978299565 0.3219702019999886
0.597586438367955 0.32193486700001017
0.599616352067777 0.3212668550000046
0.601785733487897 0.3207239639999955
0.604017582914309 0.32137599000000705
0.606234060695424 0.32100622199999407
0.60837184039473 0.32120343599999046
0.610583897703776 0.32169377499999996
0.61287137199332 0.32116666300001384
0.615017422608092 0.32103938199998083
0.61699432473422 0.3210766910000018
0.618996499617739 0.32146417399999905
0.621198642861733 0.3209625740000206
0.623467329355601 0.3209727439999881
0.625648818388838 0.32112920099999087
0.627804606965844 0.3206909810000127
0.62998948768101 0.32289308000000005
0.632309545122979 0.3209783529999868
0.634524798449896 0.32088569300000813
0.636498810059936 0.32141193300000737
0.638479567943809 0.32113651699998513
0.640627412866339 0.32092266400002245
0.642952204557952 0.32067464099998233
0.645208679819321 0.3214144060000024
0.647327426121237 0.3207632730000114
0.649497738339442 0.32197020999998927
0.651776347141365 0.3211516519999975
0.654012985817166 0.32092143700000975
0.656072533719761 0.32104853199999184
0.658053878128475 0.3213002539999934
0.660185847610408 0.3210296160000041
0.662437809418487 0.32109049700000014
0.664732520584248 0.3210020730000167
0.666935875565777 0.321640326999983
0.669084400044808 0.32086527000001297
0.671345204836435 0.32148253500000123
0.673554441137993 0.3209274249999794
0.67563097765624 0.3216611380000245
0.677682236862644 0.3215287230000001
0.679796036679504 0.32137524099999837
0.682042925002064 0.32217334299997447
0.684283547161263 0.32203774500001714
0.686514959568304 0.3213266150000038
0.688729444571103 0.32104936499999326
0.690965362026493 0.3215327499999887
0.693185720155932 0.32087379600000077
0.69526209211064 0.320785772000022
0.697329002585189 0.32065493099997866
0.69948341978931 0.3208188629999995
0.701692656438301 0.32177656300001445
0.703940833251801 0.32100109600000337
0.706145644116699 0.3208014690000027
0.708386576525185 0.3211261169999773
0.710662763689599 0.3209901930000001
0.712919069219625 0.3211114430000066
0.715000456314707 0.3216324120000138
0.717024148060166 0.32171088799998415
0.719186279445124 0.3209069490000047
0.721456329078717 0.3209176900000159
0.723681640157849 0.3208744059999731
0.725880166443743 0.32161325300000954
0.728081431618757 0.32171682099999543
0.730387250465912 0.32096307800000545
0.73272748533615 0.3207304089999923
0.734825556861297 0.3211484910000024
0.736823164131641 0.3211001170000145
0.738928734627749 0.3213201599999991
0.741235034381644 0.3216228880000074
0.743544503793936 0.3217401949999896
0.745713227599361 0.32089362599998594
0.747884152273367 0.3211317350000229
0.75014406908274 0.32064854999998715
0.752530752250384 0.3210793629999955
0.754720419962394 0.32069383200001766
0.756708264899354 0.3208689659999777
0.758777254660981 0.3208111410000072
0.761022287300743 0.3214207119999912
0.763380273167749 0.32176809300000286
0.765641766563602 0.32135851300000695
0.76778731150178 0.320911529
0.770011000261304 0.32176935300000764
0.772344580351817 0.32188146299998266
0.774584073471989 0.32088543900002264
0.776649578012268 0.3210140359999798
0.778691329092273 0.32125419800001964
0.780909015619473 0.32105158699999947
0.783216392021553 0.3216222069999901
0.785516340352491 0.3214286650000133
0.787733171725212 0.32198630599998523
0.78993985769933 0.3208506839999927
0.792256927665732 0.3207147200000122
0.794463775002489 0.32128838500000256
0.796558063018564 0.3212116999999921
0.7986696082525 0.32072844999999006
0.800856885056359 0.32061969500000487
0.803143925316681 0.32153507600000353
0.805401268487906 0.32148182000000247
0.807648549458053 0.3213897569999915
0.809900326262606 0.320837245000007
0.812206390422801 0.32116924000001745
0.814435388431764 0.32201743199999555
0.816523274125393 0.3211352609999949
0.818637750010133 0.32171290799999497
0.820857024782872 0.32123342899998875
0.823126348886168 0.32096782200000007
0.825395950766235 0.3209858790000055
0.827611580200986 0.32110499699999195
0.829874901114203 0.32100798000001873
0.832189668154515 0.3209728779999921
0.834475625455985 0.3215581740000175
0.836596345600101 0.32087479999998436
0.83866502409551 0.3205684039999994
0.840869594185964 0.32071434499999896
0.843171514323985 0.3215694659999997
0.845447075687178 0.3211752590000003
0.847681448735734 0.3206206590000136
0.849900455702406 0.3207623790000014
0.852215650455322 0.3211957319999783
0.854576673638445 0.3209947410000211
0.856727132081227 0.32060827099999756
0.858779187294921 0.32079940399998463
0.860920447098387 0.3210528179999983
0.863242864637183 0.32153585700001486
0.865573341911097 0.32063968699998213
0.867807353200484 0.32106637900000123
0.870024097988354 0.32188475500001346
0.872288527806955 0.32105484199999523
0.87466330938214 0.3215623789999995
0.876911991295774 0.32145384899999385
0.878969974734964 0.32094354800000247
0.881073743572775 0.3213391369999954
0.883326528311087 0.32153605300001686
0.885692787741578 0.32170189999999366
0.887985209042709 0.3214750649999871
0.890203053948105 0.3213356830000009
0.892463049860136 0.32149082600000156
0.894783106540101 0.32088800100001436
0.897052014502898 0.32166549799998734
0.899197071295269 0.3210063170000126
0.901293907483495 0.32160694699999226
0.903514545167988 0.32120749599999954
0.905817762132929 0.32164260499999386
0.908138846754827 0.3209276299999999
0.910395065490636 0.32055883900000026
0.912663436264478 0.3231802630000118
0.91498499124249 0.32062253199998736
0.917247590812577 0.3209397820000106
0.919398252399711 0.32118092100000695
0.921536031242939 0.32134724200000164
0.923746440654096 0.32180009399999676
0.926052873629222 0.32179601699999694
0.928332128365231 0.3214334360000066
0.930596135988094 0.3208702839999944
0.932862102014012 0.32072446499998364
0.935199927638655 0.32057191400002694
0.937538943161258 0.3218457269999817
0.939689720808873 0.32075785800000745
0.941792921538943 0.32153936200001
0.943994999341562 0.32147116999999525
0.946312845844618 0.32108599000000027
0.948642126267401 0.6413320529999851
0.951457712763644 0.321251578000016
0.953343177942548 0.3206136949999916
0.955494650701342 0.6422195579999936
0.959161058718233 0.3208770539999932
0.9610370921172 0.6451409029999979
0.963469946157408 0.32130276700002014
0.966265018141911 0.32078514599999153
0.969562275710939 0.643412345999991
0.972814774839216 0.32080117600000335
0.975018527019473 0.6428346689999955
0.97774093881563 0.3213215250000019
0.980868161370519 0.32127031100000636
0.984555123535931 0.642511073999998
0.987754023561934 0.3216397440000094
0.990373536312163 0.6427323169999966
0.993513888115813 0.6417868300000009
0.996506292095513 0.34894171400000573


==> Images/Results/planesource_timesteptimes_tol_0.001_m50.txt <==
t steptime
0.0 0.410596548
1.98641465119442e-12 0.41099162200000006
3.78100189642828e-12 0.4102690290000002
6.24331495682263e-12 0.41050187499999957
9.49541889622289e-12 0.41016337500000066
1.37995016074731e-11 0.41064968199999985
1.95114606856623e-11 0.4107522019999994
2.71147802930561e-11 0.4102611750000005
3.72690809021985e-11 0.4109730470000006
5.0877846383183e-11 0.41030159600000005
6.91834087794569e-11 0.410575978999999
9.39005733135991e-11 0.41118076100000067
1.27405203068187e-10 0.41083143899999897
1.73001150577255e-10 0.4104520580000006
2.35299029878372e-10 0.4111618149999998
3.20754819126504e-10 0.4106914219999993
4.38437449346954e-10 0.41037631100000027
6.01126317415443e-10 0.41027134499999995
8.26888365174282e-10 0.41025224600000065
1.14135847211506e-09 0.4113382899999998
1.57996196851894e-09 0.41031800100000027
2.1936915170629e-09 0.4103806589999994
3.05592691702579e-09 0.41074879399999986
4.27199232720441e-09 0.4107180190000008
5.9933833063831e-09 0.4107084289999996
8.43806567829717e-09 0.4104953259999995
1.15358143365005e-08 0.4110890160000018
1.53902118278387e-08 0.4106029879999973
2.02683961716046e-08 0.41112609099999986
2.65051032389722e-08 0.41077715000000126
3.45621676041834e-08 0.4110929729999988
4.50909109436723e-08 0.41017655600000325
5.9017326803647e-08 0.41068423399999787
7.7553656973513e-08 0.41103665199999995
1.02496886043896e-07 0.41060041800000135
1.35202963921678e-07 0.41073977199999945
1.80850276209042e-07 0.4106081699999997
2.31089492383811e-07 0.41107449500000115
2.96224352122801e-07 0.41079544699999815
3.78496632357169e-07 0.4103409760000005
4.70040219083653e-07 0.41067758000000154
5.78165552715671e-07 0.4102334990000003
7.09284862265922e-07 0.4104862609999991
8.70609622450942e-07 0.41145932399999907
1.0699795515476e-06 0.4105237399999986
1.31312105177905e-06 0.4106475040000035
1.614001149425e-06 0.410622134999997
1.99467675467246e-06 0.4107966850000011
2.44384054591941e-06 0.4109139219999989
2.92967309405024e-06 0.41064140800000004
3.48845754447729e-06 0.41058363300000167
4.46025159118478e-06 0.4103812199999979
5.27036263567013e-06 0.4104221530000025
6.01699107946906e-06 0.4103873010000001
6.79072401307751e-06 0.4109721019999988
7.61952223789455e-06 0.41064195399999903
8.52396119445054e-06 0.41036606900000194
9.5265575066002e-06 0.410491841999999
1.07601796977919e-05 0.41092090900000144
1.2287284225374e-05 0.41038658799999794
1.46746142071087e-05 0.4105916310000026
1.79323680922819e-05 0.41156531499999716
2.16414644947672e-05 0.4102159040000011
2.51319940183507e-05 0.41047050599999935
2.91321019812708e-05 0.41091551700000295
3.39270031270974e-05 0.41050876099999556
3.9110853659058e-05 0.41022143200000016
4.52457640822038e-05 0.4105486190000036
5.27839071280297e-05 0.4114597310000008
6.19120068362896e-05 0.41045703300000014
7.32405315814305e-05 0.41022472799999576
8.66614646724114e-05 0.4106513330000041
0.0001006114346209 0.4108268739999943
0.000117356909281758 0.41058707500000224
0.000139050731200633 0.41035660900000437
0.000163594251075742 0.4108062050000001
0.000191119299142925 0.4105489210000002
0.000221869964595766 0.4112394809999955
0.000258398200518578 0.41055980299999817
0.000299895742216745 0.41049299400000194
0.000346166651787648 0.4112060140000011
0.000398236486301229 0.4105007619999981
0.000456107444476486 0.41099582800000434
0.000522176508935073 0.41028782899999783
0.000595257188772514 0.41035232400000154
0.000674316340431696 0.41135649299999955
0.000762862051381653 0.4108023279999955
0.00086246696757542 0.4104579560000019
0.000968662690877501 0.41049725100000245
0.00108642632786801 0.4105737499999975
0.00121738308175644 0.4101592220000043
0.00135947492498851 0.410211646999997
0.00151354717085999 0.4104966929999989
0.00167921089773254 0.4103712260000023
0.00185699109564996 0.41085187199999496
0.00205051421853815 0.41035538500000257
0.00225811911648721 0.4106695159999987
0.00247593874382237 0.4102193830000047
0.0027093469347114 0.41034364499999754
0.00295435253247493 0.41079529099999945
0.00322028807442915 0.4108012820000013
0.00349235712983451 0.4103161909999997
0.00378029725552498 0.410501650999997
0.0040830329730713 0.4105383180000004
0.00439830594915318 0.4105825970000012
0.00472835287727667 0.4102478759999997
0.00506983183629426 0.4103569860000036
0.00543041007081364 0.4113741119999972
0.00579691290896134 0.41050286000000114
0.00618761480092515 0.4112615450000021
0.00658175361699103 0.4106487459999997
0.00699700557884721 0.41032179799999824
0.00742074596977398 0.4103602909999964
0.00786144707210721 0.410490903000003
0.00831621578143438 0.4109741549999981
0.008784467170397 0.4113323010000016
0.00927169577976599 0.41089119000000096
0.00976502566888648 0.41061921099999665
0.0102870618965275 0.41301182900000555
0.0108079932572295 0.4113633349999972
0.0113543039814098 0.41101591000000326
0.0119102070404945 0.41083382499999743
0.0124757065292207 0.410361610999999
0.0130738280493926 0.4103209370000016
0.0136729257881483 0.411091282000001
0.0142892371200038 0.410390213999996
0.0149258439909703 0.410397666999998
0.0155678159875384 0.4111019740000046
0.016235441410341 0.41026217599999626
0.01691851396867 0.41062043200000176
0.0176127062773472 0.4100123759999974
0.0183314221939508 0.41085654100000113
0.0190593777300985 0.4102640840000049
0.0197993161681273 0.41017500199999546
0.0205632577423919 0.41028158400000336
0.0213436734462671 0.41025236800000187
0.0221346555378614 0.41027671799999865
0.0229445345450304 0.41036655499999597
0.023777284902643 0.4103895840000007
0.0246269767680438 0.4105291460000018
0.0254808818113327 0.41104045299999825
0.0263560503055974 0.41034214300000116
0.0272632375681405 0.41036182600000615
0.0281789337134047 0.4103582909999943
0.0291054482214353 0.41013432200000466
0.0300487764600491 0.41069882600000085
0.0310171738740676 0.41068661299999576
0.0320079207857647 0.41015365299999473
0.033010356163938 0.41022179600000186
0.034034512083605 0.41075138000000777
0.0350663259364396 0.41034817799999246
0.0361229558210721 0.41055522099999564
0.0371994441157152 0.4104198260000089
0.0382988752936578 0.4105796220000002
0.0394199380121106 0.41091058599999997
0.0405567404990504 0.41016392999999596
0.0417067452259796 0.4106097439999985
0.0428745666349055 0.41014838099999906
0.0440650525693258 0.4103957359999981
0.0452784046459679 0.41111663099999873
0.04650687973883 0.4102157290000008
0.0477549627585116 0.41168611500000907
0.0490242833456187 0.411104954999999
0.0503158896513611 0.4105071529999975
0.0516301210980851 0.41068981700000506
0.0529668778917735 0.41064791899999875
0.0543257881286109 0.41064696699999104
0.0557063476776397 0.4103240620000008
0.0571080341319415 0.41048907100000065
0.0585304071519287 0.41032722700001045
0.0599731985956148 0.41058000299999264
0.0614363941136895 0.4104364359999977
0.0629203090106228 0.41010231200000646
0.0644256640437117 0.4109955969999959
0.0659536703757153 0.4105754440000027
0.067506137318381 0.41039076399999885
0.069084817675098 0.4103267790000018
0.0706823657644906 0.4107184289999992
0.0722957333331308 0.4103391889999983
0.0739296085488308 0.410536110999999
0.0755898226031348 0.4107872320000041
0.0772790935346064 0.41047497899999996
0.0789866333975262 0.4103471809999917
0.0806926180221658 0.41082975599999827
0.0821830506065454 0.4105279620000033
0.0835344782405128 0.4105904160000051
0.0850051629125262 0.4104540569999955
0.0866808836237916 0.4109108810000066
0.0884076909192896 0.4108053859999927
0.0899994878882907 0.4114528460000031
0.09149071741118 0.41030967100000737
0.0930796204635568 0.410350195999996
0.0948477526071745 0.41052189599999167
0.0966235586346349 0.4102882050000005
0.0983148437308363 0.41061036100001047
0.0999704057426894 0.41035048799999174
0.101473450456296 0.41122973200000956
0.102954046696668 0.4104698329999934
0.104494217957763 0.4106959909999972
0.106165841490956 0.4106812189999971
0.10784804453516 0.4101808580000039
0.109518706082719 0.41133306700000105
0.111158451682743 0.41114872400000024
0.112856279453209 0.4102523380000065
0.114644841958037 0.4104806289999914
0.116468715078136 0.41071627499999863
0.118308839002399 0.411290975
0.119905055148124 0.41025521699999956
0.121346617584311 0.4107655260000058
0.122858521080168 0.4101770839999972
0.124611790959835 0.410284309000005
0.126441217019819 0.4106848539999959
0.128211082568035 0.4105853899999943
0.129877658932631 0.4105779600000119
0.131651053286444 0.4104239419999942
0.133553408145182 0.4105105040000012
0.135354273841957 0.4103948049999957
0.136887551553499 0.41010616500000197
0.138347890142772 0.4101012689999948
0.140003936745649 0.41067436200000884
0.141920516021685 0.4103302399999933
0.143804523412421 0.4107969820000079
0.145564344052057 0.41059964099999036
0.147283585033994 0.4102913170000022
0.149222580636008 0.4105985489999995
0.151008274032856 0.4107700859999994
0.152524917116985 0.41057748500000457
0.154058469866134 0.41042706999999723
0.155848338345189 0.41068112600000006
0.157780198397494 0.41030586099999766
0.159647709897861 0.41077238500000135
0.16141182957244 0.4102332510000082
0.163271877420009 0.41096994499999084
0.165209420905464 0.41050477900000715
0.166871046536557 0.4103236139999922
0.168405333869481 0.41074437400000363
0.170086073081608 0.41081540599999755
0.171971848863309 0.41060405400000377
0.173892073653113 0.4105174620000014
0.175749336631748 0.4104868870000047
0.17760038978329 0.41063514299999326
0.179580124793666 0.41030651200000534
0.181394861288417 0.4103703319999994
0.182994579638005 0.4108401120000025
0.184609794477797 0.41090466400000025
0.186416157763429 0.4107412699999884
0.188336968703352 0.4104176160000037
0.190287651112057 0.41078718100000344
0.192165626969027 0.41084015999999224
0.194054585021398 0.4107134950000102
0.1960564319153 0.4104424490000014
0.197833294933514 0.4129348959999959
0.199428921587519 0.4102515619999991
0.201110718275434 0.4113770189999997
0.202969822335109 0.4111169300000057
0.204988253496455 0.410826637999989
0.206965510623485 0.410447633000004
0.20881748112868 0.41052801899999736
0.210743746300367 0.4109829089999977
0.212737004031801 0.4104744629999999
0.214474183977261 0.4104332020000072
0.216104893090641 0.41115948699999194
0.217843836239807 0.41080055400000504
0.219817937253641 0.41086832700000286
0.221871336624502 0.4123409280000061
0.223793155737475 0.41180543599999453
0.225669441346525 0.4101707429999948
0.227685908782817 0.4105603980000012
0.229608889272207 0.4110568360000002
0.231308073169876 0.41031716199999835
0.232999764737214 0.4105865960000017
0.234869106351055 0.41106312300000525
0.236871714525374 0.4103189359999959
0.238887054692451 0.41036822200000245
0.240814228332272 0.41030499500000417
0.242774115343857 0.410577595999996
0.244854019554257 0.4104130110000028
0.246680999570901 0.4108002619999951
0.248374450480005 0.41136149400000477
0.25014007841312 0.41058323800000096
0.252055123720821 0.41039315399999055
0.254102796103192 0.4102899669999971
0.256127547368999 0.4106751800000126
0.258069251393625 0.4104162949999903
0.26005411360808 0.4102752450000082
0.262103359068205 0.4104940059999933
0.263955314142555 0.41060803499999565
0.265674523356097 0.41047752700001183
0.267445698936436 0.4104129699999959
0.269428644329822 0.411163430000002
0.271541307244768 0.4104813539999981
0.27355922682233 0.41061128799999835
0.275478715447395 0.4104269470000048
0.277512151032458 0.41097177199999635
0.279587814857248 0.4106099269999959
0.281398202392359 0.41085612199999844
0.283116605442651 0.41052209100000425
0.284978364938618 0.41045130800000607
0.287023902819126 0.41012108399999647
0.28912302720972 0.4107526610000036
0.291113568500182 0.4108807289999845
0.293083596025082 0.41067601800000375
0.295169959690839 0.41058660999999574
0.297150996474008 0.4109547040000052
0.298974207466711 0.41062289900000337
0.300777948531502 0.41075455699999
0.302672027848494 0.41041428500000166
0.304710204640376 0.4107724389999987
0.306821562506038 0.41061632100002043
0.308849558698896 0.41048341299998015
0.310827795523494 0.4108475339999984
0.312925021543638 0.41127854300000877
0.314952323680968 0.41036122299999533
0.316771164635644 0.41034614500000544
0.318548931949649 0.4107458910000048
0.320488376096032 0.4103522370000121
0.322607340197856 0.41046061499997677
0.324728252994439 0.4112862980000216
0.326708991834995 0.4105262519999826
0.328709417535259 0.4102095990000123
0.330864832236075 0.4107209679999926
0.33286693291899 0.41101423000000636
0.334702959401083 0.4107130339999969
0.336524018568458 0.41028306199999065
0.338488305543517 0.4107972259999997
0.340591661029954 0.4106086760000096
0.342711520130958 0.41049794899998915
0.344750823969644 0.41049064700001736
0.346767656059329 0.41114833299999987
0.348910120825928 0.41035583499999007
0.350929671610873 0.4104928589999872
0.352779862548635 0.4108078450000221
0.354607442623431 0.4105389849999881
0.356588114907439 0.4103985289999912
0.358743046342198 0.4105043790000025
0.360886052843655 0.41144894600000725
0.362884558704476 0.4104744480000022
0.364908870518038 0.41033090900000957
0.367095628864908 0.4111880410000026
0.369127536665687 0.410630746999999
0.370988542075659 0.41095885799998655
0.372835688100262 0.4101949530000013
0.374847232719955 0.41085837200000697
0.376986650367261 0.4102855429999863
0.379123011488485 0.41043054700000425
0.381178056017741 0.4116059499999949
0.383220172220165 0.4103882960000078
0.385389592797964 0.4104894220000119
0.3874288728104 0.410535297999985
0.389320936896669 0.41076239000000214
0.391192031746775 0.41038586999999893
0.393192325282141 0.41051107399999864
0.395359080404661 0.41065754300001345
0.397519797319343 0.4104898249999849
0.399552851720172 0.41222355100001096
0.401599701558404 0.410613283999993
0.403794703453694 0.410763596999999
0.405874039915505 0.4104744290000042
0.407773516766394 0.41022469699998965
0.409644560219844 0.41062076800000114
0.411677068114188 0.4113704279999979
0.413832959435924 0.41042619899999977
0.415995460711191 0.41044413800000257
0.418070056855668 0.41074065399999427
0.420125415708907 0.41038717700001826
0.422295533797556 0.41046104599999467
0.424395418542767 0.41081300600001214
0.42635212874325 0.4103813889999799
0.428250122799877 0.41082447900001284
0.430238289317858 0.41051842499999225
0.432399767313959 0.4111844269999949
0.43458804485755 0.41095694200001276
0.436669608610215 0.41152701299998284
0.438729857136615 0.4109685390000095
0.440910643017376 0.41025933200000964
0.44306392544462 0.4103495199999827
0.445022387127059 0.4104902750000008
0.446907686710123 0.4112355930000149
0.448929880661036 0.41045426700000576
0.451087145262504 0.41053484399998297
0.453290158821375 0.41084410100000923
0.455392003202949 0.4104356229999837
0.45744808025522 0.4108620330000008
0.459601643212516 0.41030632300001457
0.461790086685032 0.41118364100000804
0.463828372253121 0.4104477319999944
0.465739902366368 0.4105890689999967
0.467693539812646 0.41053038699999433
0.469839326153976 0.41041031299999986
0.472062944093448 0.41099099999999567
0.474205342175791 0.41027320800000666
0.476273177295425 0.4104549179999992
0.478422495766652 0.41062573499999644
0.480656680157955 0.4104121569999961
0.482680054964337 0.41109156200002417
0.484582528347267 0.4118235769999785
0.486585063270937 0.4103991190000045
0.488731675649219 0.4114424660000111
0.49095155600212 0.41056167599998616
0.493100536014457 0.4106038900000044
0.495180250045912 0.4106783329999928
0.497310807271366 0.41100335600000903
0.499559807207888 0.410691651999997
0.501660365929736 0.4104494020000118
0.503597631006481 0.41046643399999994
0.505537295420917 0.41083415699998227
0.507663303628565 0.4111647619999985
0.509901066656916 0.4106788100000074
0.512108332551968 0.4107038589999945
0.514193929741448 0.41067650700000513
0.516312002331645 0.4112504850000107
0.518550674301005 0.4138807369999995
0.52064953128683 0.41076440099999445
0.522631661670817 0.4102719610000065
0.524630600421434 0.41065199299998767
0.526724843500576 0.4107353200000148
0.528919264311718 0.41047541000000365
0.53112607870892 0.4105217159999768
0.5332745265893 0.4105209260000038
0.535393632753972 0.4108766269999933
0.537625177820355 0.41052521000000297
0.539785474736641 0.4106019240000194
0.541764472210469 0.41102440800000295
0.543729809320863 0.4104131829999744
0.545840522672126 0.41042846900000995
0.548059546624559 0.4102767280000137
0.550265563635236 0.4108620359999975
0.552404925709662 0.41068480799998497
0.554553818281343 0.4101522870000167
0.556762695454071 0.4109159709999801
0.5589353035716 0.4105669980000073
0.5609974187385 0.41054959600000984
0.563002332477864 0.4104547759999946
0.565049278311157 0.4104671880000126
0.56721248820974 0.4101554029999761
0.569447763759955 0.41055131600001005
0.571655706057037 0.4109873280000045
0.573794182003825 0.41018141000000696
0.575987829496808 0.410956294999977
0.57824061647714 0.4105241620000015
0.580286299170042 0.41077573900000175
0.582262084664973 0.41054189100000826
0.584328654977818 0.4106108219999953
0.586524209435235 0.41130701500000555
0.588746977896417 0.41070700000000215
0.590941987578491 0.4105152470000064
0.593112079929951 0.4109098339999946
0.595283904064904 0.41055490899998404
0.597546180984881 0.41047423800000615
0.599676962265996 0.4108083560000182
0.601664496292256 0.410707546999987
0.603689161422307 0.4106098119999899
0.605852098414258 0.41034584900000937
0.608107214956626 0.41027752900001246
0.610320001346428 0.41059222599997725
0.61248607039774 0.4106458640000028
0.614685904758725 0.4105302110000082
0.616929335574707 0.4111396920000061
0.619059474488379 0.4104659120000065
0.621103369935545 0.41081531099999324
0.623161916597308 0.4104655419999972
0.625304251822903 0.4107720220000033
0.627501884761618 0.41070936500000244
0.62972414021703 0.4103729279999868
0.631927110738672 0.4106312030000083
0.634127163686405 0.41044163999998773
0.636390420951806 0.41062800000000266
0.638588823337392 0.41051148400001125
0.640609120378458 0.4107186399999989
0.642645171633781 0.41091202300000873
0.644786607807365 0.4105405769999777
0.647020930616138 0.4104775480000171
0.649232428459142 0.41086111399999936
0.651429170832219 0.41049757299998646
0.653639615352251 0.4104937980000045
0.655880800366802 0.4112081830000136
0.658119426323156 0.41044616699997505
0.66021121057938 0.41046786600000473
0.662235571570039 0.41060311399999705
0.664353854832241 0.41048323400002573
0.66656139166489 0.4104363139999805
0.668802979499874 0.4105420150000043
0.671000092898221 0.41088132300001234
0.673217257020744 0.41030993399999716
0.67547693861633 0.41021929900000487
0.677746910642047 0.41080899799999315
0.679837130294636 0.4113322799999821
0.681860344148334 0.4102955529999974
0.683983767014803 0.41079126000002475
0.686220197755108 0.41070870400000103
0.688437982366352 0.41059499799999344
0.690629811654046 0.4105599810000058
0.692824467266252 0.41114399999997886
0.695105776165882 0.41053085200002215
0.697430680767889 0.4108158999999887
0.699573334983892 0.4104275809999933
0.701568939754321 0.411069064000003
0.703644082056207 0.41012624300000766
0.705892714854309 0.4105139959999917
0.708183164004107 0.410583269
0.710363239726203 0.41048325900001714
0.712529459382849 0.41062556099998915
0.71476657853313 0.41038977499999874
0.717122107129059 0.41091334500001153
0.719343959918268 0.41056115799997883
0.721368015632637 0.4103002429999947
0.723403598964468 0.4108980370000097
0.725600736211041 0.4104048849999913
0.727919387745367 0.4101959110000166
0.730181087509755 0.4102291449999882
0.732326044589736 0.41049067800000216
0.734526627605862 0.4105684030000134
0.73683481197144 0.4104225609999901
0.739146715527274 0.411060195999994
0.741222571182445 0.4104863430000023
0.743224457750962 0.41050490800000716
0.745382151991892 0.41056998100000897
0.74768426337474 0.4104730309999809
0.749998311774535 0.4107258770000044
0.7522104213974 0.4108083990000182
0.754360886034247 0.41123083699997665
0.756632258621243 0.41283523200002037
0.758959208638642 0.4105863849999878
0.761100744172219 0.4116399590000128
0.763120010181321 0.41076099
0.76522376979527 0.41060634899997694
0.76751395003463 0.4102233270000113
0.769829825092936 0.4107824820000019
0.772081536133782 0.41079283400000577
0.774286173855403 0.41043487400000345
0.776504655396654 0.4108969139999772
0.778793266116606 0.4104811270000255
0.780969235116388 0.4103980439999759
0.783051575792948 0.41080079000002456
0.785174684339172 0.4109762419999754
0.78739218625127 0.41058945900002186
0.78968874451895 0.41043614699998443
0.79194726372662 0.4103310790000023
0.794191479745917 0.4104691770000102
0.796454411138319 0.41033835499999327
0.798747426517513 0.4106522970000128
0.800893202387663 0.41096701399999347
0.802971913009646 0.41030486299999325
0.805126954283116 0.4108382180000092
0.807390128041101 0.4105621979999796
0.809641879133202 0.4105878390000157
0.811874197339783 0.4103535229999977
0.81410073839556 0.41043904800000064
0.816402425002101 0.41103195799999526
0.818739067936913 0.41069991500000924
0.820923429684569 0.4103555519999986
0.822984678296672 0.4103482829999905
0.825106370697691 0.4109705369999972
0.827380667119702 0.4103786900000159
0.82969670488179 0.41103510099998175
0.831908251163514 0.41066222500001004
0.834107353442907 0.41044251299999246
0.836369487884155 0.41419590099999937
0.838739701836205 0.41027204100001313
0.841016544335106 0.41069681499999433
0.843095899946303 0.4106201129999931
0.845169878275692 0.41036564899999917
0.84738562395773 0.41080685500000413
0.849732702664826 0.4104218120000098
0.852038642215436 0.4109346279999784
0.854219869389497 0.4113127230000089
0.856435672159882 0.41055401500000244
0.858751268143887 0.41027864200000863
0.861123418828004 0.4106563519999895
0.863270651292911 0.41089590900000417
0.865305408647059 0.4107169250000027
0.867471701836222 0.41059429099999534
0.869787854892429 0.41053316599999334
0.872139693629559 0.4105170189999967
0.874396790849893 0.4106829600000026
0.876587646497212 0.4105115140000066
0.878868781430418 0.410558352999999
0.881227681646462 0.41026716600001123
0.883432252237155 0.41036750000000666
0.885505246778836 0.41034663899998236
0.887626219102696 0.4107680589999916
0.889920515385618 0.4106218109999986
0.892255561005832 0.4105702970000209
0.894540469097829 0.4109553459999802
0.896770651550916 0.4103973630000155
0.899040210152304 0.4104268000000104
0.901391961932547 0.41098138499998527
0.903595625736238 0.4104294400000015
0.905699604538924 0.41043915200000924
0.907863087235496 0.4102513990000034
0.910115464058855 0.41065419599999586
0.912428573111803 0.4104669379999848
0.914694516438529 0.4104341230000159
0.916952539785271 0.4106828169999801
0.919235660532968 0.4104821100000038
0.921592754515547 0.4104452379999941
0.923820549642513 0.41076073199999996
0.925925672313478 0.4104236270000001
0.92808200356111 0.41127871400001936
0.930355216907159 0.41061495399998194
0.932667353042287 0.4111199600000077
0.93494549700273 0.4104309520000129
0.937171210931053 0.41039179199998443
0.939456273046396 0.4106436760000065
0.941800474851813 0.4102494070000091
0.944102740592991 0.41065837599998645
0.946245720055134 0.4103643610000063
0.948357123654286 0.8209108030000039
0.950638863907695 0.4105432609999866
0.953159114008898 0.4105208219999952
0.955996608634641 0.4109850950000009
0.958341285514739 0.8209054189999847
0.961261730732867 0.4105921100000387
0.963390456128841 0.8208363370000029
0.965895475327259 0.4105651869999747
0.968836761521822 0.4104473670000175
0.972366338605084 0.8209383369999728
0.975331615541513 0.41017486999999164
0.977883712243048 0.4107785060000424
0.980928818775005 0.8206530749999956
0.984105598965044 0.41051507999998194
0.986899850322596 0.4107925380000097
0.990301311302266 0.8214724649999994
0.99384653051124 0.41042220100001714
0.99617103560666 0.44189460799998415


==> Images/Results/planesource_timesteptimes_tol_0.001_m60.txt <==
t steptime
0.0 0.5708467100000005
1.98641478331054e-12 0.5709329989999992
3.78100195285926e-12 0.5711152000000013
6.24331479027697e-12 0.5709610259999991
9.49541875163196e-12 0.5719476560000007
1.37995016300832e-11 0.5713437299999988
1.95114614598014e-11 0.5709718250000009
2.71147835117695e-11 0.5703583640000005
3.72690905957691e-11 0.5719929619999995
5.08778694797235e-11 0.5710731350000007
6.91834485973642e-11 0.5709073229999984
9.39005967258541e-11 0.5728830630000008
1.27405043469695e-10 0.5710238089999997
1.73000308388175e-10 0.571673692000001
2.35296409724e-10 0.571576039
3.20748665286022e-10 0.571025312999998
4.38426073234412e-10 0.5715287390000015
6.01110337695948e-10 0.5702447779999993
8.26874391624935e-10 0.5713852519999989
1.14136157425268e-09 0.5720404220000006
1.57995361328366e-09 0.5709298159999996
2.1936026488805e-09 0.571960660000002
3.05554529527982e-09 0.5717594820000009
4.27081722268311e-09 0.5712390989999996
5.99040365344825e-09 0.5715711229999982
8.43154958861268e-09 0.5710050770000024
1.15458896313542e-08 0.5704243489999996
1.54292073692611e-08 0.5701642579999984
2.03642579617429e-08 0.5704881210000003
2.67085154354706e-08 0.5709737610000012
3.49610815048785e-08 0.5706756099999986
4.58379928244666e-08 0.570508083
6.03863574384336e-08 0.570573705000001
8.01511374094446e-08 0.5742713789999989
1.07390820561615e-07 0.5703044840000011
1.47082968233626e-07 0.570523687999998
1.99696733668346e-07 0.5709227040000009
2.6553090075438e-07 0.570368406
3.38417371501493e-07 0.5727298430000012
4.22589195582953e-07 0.5731499719999995
5.23444185923328e-07 0.5718649720000002
6.46570414399575e-07 0.5724680929999977
7.9877112835566e-07 0.5717416350000022
9.88582283776264e-07 0.5722746259999987
1.22664854491704e-06 0.5710825680000013
1.52476116120319e-06 0.5716998509999982
1.89691356774007e-06 0.5710317079999996
2.28647969560189e-06 0.5703751480000037
2.78321663910295e-06 0.5759388399999992
3.31520079005903e-06 0.5710987909999972
3.98031580924975e-06 0.5702134900000004
4.6922120309243e-06 0.5714993429999993
5.444204788702e-06 0.5701221819999986
6.24465605223293e-06 0.5718686810000051
7.0854811692076e-06 0.5702363879999979
7.99878772675623e-06 0.5709765579999981
9.01392576717692e-06 0.570339863000001
1.01626343522083e-05 0.5712326849999982
1.15729269321786e-05 0.5713152950000051
1.34259459062703e-05 0.5717836779999956
1.60064513949162e-05 0.5712193459999995
1.95753297271446e-05 0.5718741519999995
2.34524240961576e-05 0.5710337990000056
2.72248239474259e-05 0.5704608100000002
3.13027914990565e-05 0.569957402
3.61845539078023e-05 0.5704298449999996
4.19484179096978e-05 0.5700527699999967
4.84468183580263e-05 0.5719414750000027
5.6574732842219e-05 0.5711361709999991
6.63228134546189e-05 0.5704460270000027
7.7989186576968e-05 0.571179205
9.20332154465258e-05 0.570076297
0.000107144518947913 0.5719808209999968
0.000125277200655172 0.5725408050000027
0.000148551587355943 0.5720251719999965
0.00017431848266076 0.5719810340000038
0.000203962719373533 0.5724780839999966
0.000237499122529227 0.5729409870000026
0.000277535052441188 0.5708081539999981
0.00032333593217125 0.5726729840000004
0.000371925709951415 0.5717615539999983
0.000426848256073783 0.5712038170000042
0.000489618098613329 0.5727014839999995
0.000560910492733216 0.5724894700000007
0.000637543367555941 0.5718300299999939
0.000722014301323052 0.5725211200000047
0.000815611905740078 0.5720390079999973
0.000920668422743358 0.5728878669999986
0.00103413405106089 0.5716156209999994
0.0011570170639853 0.5704689970000061
0.00129382458398312 0.570879221999995
0.00144015534447156 0.5711777660000052
0.00160286285833995 0.5701969919999996
0.00177854485589619 0.5711851859999939
0.00196658361060025 0.5717251189999999
0.00217226363010157 0.5711728690000015
0.00238748160690382 0.5711590390000012
0.00262052024961207 0.5716547700000021
0.00286263235925657 0.5719590550000007
0.00311792843040046 0.569947655
0.00338925915205702 0.5719929419999943
0.00367100966957309 0.5724567000000036
0.00397605220932645 0.5703528180000035
0.00428329853656404 0.570307292999999
0.0046118544103135 0.5709844099999941
0.00494374508609329 0.5714784120000047
0.00530134908969555 0.5700671909999926
0.00566220649855047 0.570293649000007
0.00604832450910647 0.570001843
0.00643952619780249 0.570348256999992
0.00685504226641481 0.572085756000007
0.00727319141440405 0.5702803500000044
0.00771585634314383 0.5710130849999899
0.00816340448551509 0.571614492000009
0.00862818791290285 0.571835159999992
0.00910784179592901 0.5715866070000004
0.0095964893515407 0.5711538190000027
0.0101110489732224 0.5716548219999993
0.0106283946960678 0.572651049000001
0.0111760869425606 0.5713024049999973
0.0117236745500532 0.5708906210000038
0.0122937999252123 0.5706783840000043
0.0128750038553824 0.5724240649999928
0.0134660796448794 0.5713696810000073
0.0140899585804027 0.5701216260000024
0.0147149528407058 0.5711437989999979
0.0153556776520014 0.570290368000002
0.0160215394389043 0.570089584999991
0.016689660435729 0.5704018619999971
0.0173780498171656 0.5701178350000049
0.018095053124244 0.5702198190000018
0.0188135326722843 0.5700183489999944
0.0195500490615234 0.5702279280000084
0.020314908152674 0.5701729219999976
0.0210855546605119 0.5701355009999958
0.0218681771861595 0.5701797400000004
0.0226765421310339 0.5703193530000021
0.0235012322522694 0.5704914380000048
0.0243327148436112 0.5707163189999989
0.0251862361103957 0.570286945999996
0.0260700539885039 0.5699561410000058
0.0269621991506845 0.5706155999999964
0.0278645007158008 0.5702503229999962
0.0287843434264083 0.570240240000004
0.0297334985925282 0.5702497139999991
0.0307015193038295 0.5700693389999998
0.0316770253509282 0.5707494029999935
0.0326716801745931 0.5699569010000118
0.0336801869105973 0.5704712219999948
0.0347171762059347 0.5726112309999962
0.0357717007509808 0.5717365109999974
0.0368461360205667 0.5701529910000005
0.0379411540830462 0.5702033240000048
0.0390441437599838 0.5744006460000008
0.0401662281171745 0.5699365330000035
0.0413138121917533 0.5703673980000019
0.0424770881140579 0.570353052999991
0.0436601901994358 0.570005093000006
0.0448672420994299 0.5703617359999953
0.0460957771750322 0.5703784260000049
0.0473452546963168 0.5717284640000031
0.0486194233706122 0.5700660839999898
0.0499096832915891 0.5711311360000053
0.0512191880853806 0.5699889019999915
0.052549140467124 0.5702725490000091
0.0538993861960425 0.5702727009999933
0.0552708431435571 0.5718811670000008
0.0566638728922977 0.5703691719999995
0.0580785158908131 0.5700771970000034
0.0595146452059694 0.5703045049999957
0.06097209802516 0.5712805160000016
0.0624507794305743 0.5702924189999976
0.0639507497213154 0.5702679090000089
0.0654723037701347 0.5701961299999994
0.0670160510957793 0.5704083649999916
0.0685815626403975 0.5701499769999998
0.0701671266226381 0.5704420620000121
0.0717764406888165 0.5704599899999891
0.0734130436222194 0.5703359540000008
0.0750683182968315 0.570450692999998
0.0767456462630403 0.5701478420000115
0.0784500557515557 0.5704167509999962
0.0801744961387625 0.5703670909999943
0.0818782608568151 0.5702302650000064
0.0835526346897595 0.5707591259999987
0.0849743284825261 0.5703750670000005
0.0863344964570948 0.5699668009999925
0.0879127717942937 0.5702787340000128
0.08964283295581 0.5705923829999904
0.0913251271647948 0.5700779510000018
0.0929564982975675 0.5709858139999966
0.0945745943575001 0.5707348490000044
0.0962212094532914 0.5704266719999964
0.0979217545208025 0.5700806890000081
0.0996199418084005 0.5711755729999908
0.101119914797757 0.5705863720000082
0.102550068073362 0.5705921699999976
0.104099155392749 0.570529055999998
0.105838304161607 0.5700270009999997
0.107587145288927 0.5701417500000048
0.109263581782369 0.5700634779999945
0.110864948225426 0.5703657039999968
0.112555014669435 0.5713462160000091
0.114392487582887 0.5705256059999897
0.116236312465869 0.5711330640000085
0.117901595275914 0.5699085849999932
0.119338940920125 0.571894290000003
0.120851053860071 0.5699247080000021
0.122547959495129 0.5704357040000048
0.124381951450481 0.5701064749999887
0.126128236805875 0.5708888130000105
0.127817046865859 0.5709978599999914
0.129516667481719 0.5704980760000069
0.131364036056988 0.570487495000009
0.133312058334689 0.5700337229999946
0.134922127460749 0.570569493999983
0.136357424322912 0.5709550610000065
0.137935267065504 0.5702593409999963
0.139749884986759 0.5708697940000036
0.141677051297398 0.5700100470000109
0.143441475455311 0.570443259000001
0.145143793119189 0.5701205889999983
0.146957424441591 0.570380565999983
0.148886065872194 0.5707988520000242
0.150572243176918 0.5705908589999922
0.15206833427751 0.5700163669999938
0.153646577233708 0.5703071019999868
0.155504849725458 0.5704115590000072
0.15743670017905 0.5701029180000035
0.159295733237588 0.5703664560000163
0.161052118417368 0.5704433429999938
0.162927579104288 0.5710144859999957
0.16482374396132 0.5701154950000102
0.166454594593345 0.5705083339999817
0.167976852313699 0.5711197729999924
0.169685996419851 0.5700780640000005
0.171592155636378 0.570549394000011
0.173549092871981 0.5700555559999998
0.17540401508501 0.5705860330000121
0.177236521484656 0.5701386499999899
0.179212831164343 0.570491479999987
0.180987208437848 0.5701917280000259
0.182539391477498 0.5705276799999979
0.184165132634361 0.5704485999999918
0.186015591431197 0.5700510860000065
0.188003405564155 0.5704011069999808
0.189959665554153 0.570279499999998
0.191794703369431 0.5704546850000156
0.193690997178693 0.5726859540000078
0.195641226588094 0.5703388780000012
0.19732066205673 0.5703497179999886
0.198903699178867 0.5712613670000053
0.200665087870166 0.5706121419999874
0.202629335396694 0.572666732000016
0.204637395358181 0.5703866429999778
0.206544920172132 0.5703006680000158
0.208410394722624 0.5703959589999954
0.210440342954332 0.5703489459999957
0.212261264870178 0.5740471360000186
0.213860054401454 0.570508751999995
0.215546212350588 0.5712528649999911
0.217475072681073 0.570338128000003
0.219501579395147 0.5709280590000105
0.221465685155128 0.5719063629999823
0.223344997075701 0.570151726000006
0.225305453923713 0.5704775469999959
0.227288504294575 0.5707278659999986
0.229009461832977 0.5700911529999928
0.230654759083539 0.5704432510000004
0.23247805050096 0.570566599000017
0.234495769622611 0.5704860689999975
0.236510557203612 0.5701529469999969
0.238471211174392 0.5705744299999935
0.24039623239011 0.5723617540000134
0.24242713631685 0.570220264999989
0.244299125588291 0.5706288659999927
0.245978952726687 0.5701683020000132
0.247701838510908 0.5702736579999907
0.249651330460832 0.5702729170000111
0.251710816230325 0.5703390250000098
0.253712892193787 0.5705150489999937
0.255666753525236 0.5702086290000068
0.257636674090725 0.5702874529999917
0.259696884360406 0.5701506909999807
0.261518238493011 0.5708031400000095
0.263177427028097 0.5710104480000098
0.264971557791496 0.5703049379999925
0.267037363110428 0.5701459779999993
0.269136913394629 0.5703476129999956
0.271099136361392 0.5704124270000079
0.273044757009785 0.5710472089999996
0.275101144738842 0.571108114999987
0.277065001099053 0.5700083330000041
0.278828898746979 0.5705993150000097
0.280567436809778 0.570121878000009
0.28248844136651 0.5704997999999932
0.28458935617461 0.5705496649999873
0.286642135429178 0.5701088419999962
0.288611791143265 0.5704915230000154
0.290636216447266 0.5702005219999933
0.292738695523586 0.5705355110000028
0.294621420873653 0.5705187309999928
0.296342239399222 0.5707581690000154
0.298142828714856 0.5700869839999996
0.300160371026523 0.5704724670000019
0.302318229037376 0.5705141530000049
0.304361318778842 0.5703597039999977
0.306303775487979 0.5703597839999759
0.308361343472489 0.5705272550000018
0.310436932702684 0.570639491999998
0.312294097467171 0.5701882680000097
0.314056180267309 0.5708836599999927
0.315924696207436 0.5704081670000107
0.317996729931054 0.5702501359999985
0.320140600949116 0.5702879480000149
0.322172779578979 0.5708774599999913
0.324160756158728 0.5702685089999875
0.326269249373065 0.5709278810000171
0.328271942297256 0.5703571450000027
0.330095533077542 0.5701896019999992
0.331919528260568 0.5708847849999756
0.333882401431395 0.5705124480000165
0.335965997130748 0.5709320029999958
0.33808299911588 0.570473561
0.34012595765288 0.5701214130000096
0.342150304909806 0.5703848729999947
0.344297795245929 0.5702505939999867
0.34627340101334 0.5703672000000211
0.348084700381788 0.570599991999984
0.34994504609225 0.5701715259999958
0.351950277315086 0.5703031010000075
0.35407057861978 0.5700252720000094
0.356181076345975 0.572129039999993
0.358218266598154 0.5700660319999997
0.360275272845383 0.5710532020000016
0.36245626821937 0.5704356740000094
0.364418617810733 0.5701222399999892
0.366219952171076 0.5706471160000035
0.368107993610236 0.5703352289999941
0.370176254753576 0.5703160879999984
0.37230852082278 0.5704844370000046
0.374407667037944 0.5704940539999939
0.376461330518597 0.5701063909999959
0.378541751370888 0.5701991349999957
0.380732825991652 0.5705484260000162
0.382670714520808 0.5701394459999847
0.384478836677203 0.570300345000021
0.386409459236567 0.5702978699999903
0.388511531806901 0.5702059689999999
0.390663480336684 0.5701518220000139
0.392752577383225 0.570350268999988
0.394816124342403 0.5703856920000021
0.396933204080507 0.5700206879999996
0.399105537869227 0.5705271390000064
0.401031653545938 0.5703362019999929
0.402851346732722 0.5706435889999852
0.404825007448108 0.5703872900000135
0.406985048924986 0.5703998909999939
0.409128085279318 0.5702177459999973
0.411192835302096 0.570401081
0.413280100419522 0.5723181110000155
0.415440954572004 0.5704393970000012
0.417601253808429 0.5718707409999979
0.419500684691411 0.5732815369999855
0.421337589668355 0.571437770000017
0.423343657504195 0.5710672929999987
0.425546829109142 0.5705340079999814
0.427714898060183 0.5703373520000241
0.429763945444177 0.570890635999973
0.431837792447586 0.5704675370000132
0.434050252793771 0.5701427840000122
0.436199302701392 0.5704372699999851
0.438092809260292 0.5702855629999988
0.439935680312693 0.573509778000016
0.441976916524554 0.5705253679999771
0.444202652275863 0.5704728780000039
0.446392772544236 0.5720180450000214
0.448450799149319 0.5703367209999897
0.450519797572295 0.5703728510000019
0.452747131454219 0.5701723990000005
0.454846537711442 0.570467605999994
0.456758992576307 0.5704125949999934
0.458661445837564 0.570384826999998
0.460721157444204 0.5705165460000217
0.462930827606726 0.5702119069999867
0.465137801091167 0.5703646640000102
0.467221841288915 0.5703362099999936
0.469300176064149 0.5711969660000022
0.471516086017464 0.5702594419999798
0.473600575325354 0.5704101660000163
0.475533794428837 0.5702688570000021
0.477471470370078 0.5706444019999992
0.479557368128826 0.5704731699999854
0.481752548438534 0.5701552860000163
0.483938037108211 0.5704742989999829
0.486062634253349 0.5703666510000005
0.488176801133077 0.5703804110000021
0.490384068771838 0.570683052000021
0.492451943618466 0.5701869509999824
0.494397077581576 0.5712565450000113
0.496390925574822 0.5702680679999901
0.498490364953053 0.570577309000015
0.500661639481242 0.5701432279999779
0.50283089661794 0.5704656569999997
0.504987044603661 0.5701664250000249
0.50713487322877 0.5704375849999792
0.509333705270203 0.570493402000011
0.511423041811894 0.5702128449999861
0.513381889601603 0.5704928590000122
0.515384941162582 0.5705254579999917
0.51750055473976 0.5704586960000029
0.519670387875467 0.5700920170000074
0.521829026263149 0.5704317370000069
0.523989029567318 0.5705606029999899
0.526163078858121 0.5702176020000138
0.528372348011901 0.5705130689999862
0.530495099414105 0.5703929150000135
0.532476097082148 0.5706159249999985
0.534473297240679 0.5701909999999941
0.536582292999423 0.5705369609999877
0.538763888371759 0.5702987440000129
0.540936476451195 0.5705226219999986
0.543089002683088 0.5705814190000069
0.545270205298579 0.5703090649999751
0.54748615621598 0.5707621840000172
0.549672369235735 0.5700782870000012
0.551675570024556 0.5703797699999882
0.553648961388902 0.5704410140000107
0.555751624627794 0.5704208809999898
0.55794480323787 0.5706536470000003
0.560126452122578 0.5702066230000185
0.562282365003551 0.5706092999999726
0.564465493514287 0.5703353050000146
0.566683273420588 0.5704055559999972
0.568916805877892 0.5703914949999955
0.570951050832272 0.5706534980000129
0.572916193018114 0.5706594050000149
0.575002361094746 0.5702818659999593
0.57720367476468 0.5704031490000148
0.579404199877353 0.5702794630000199
0.581554318164127 0.5704977919999692
0.583727090504021 0.5701788910000118
0.585958373241276 0.5704665700000078
0.588220109040357 0.5702470200000107
0.590293085624378 0.5704900629999656
0.59225923017838 0.5708614580000244
0.594327785761725 0.5702193390000048
0.596537689195428 0.5703479310000148
0.59875247357831 0.5702974809999546
0.600909674300758 0.57048173000004
0.603064593226477 0.5701029769999764
0.605304860376223 0.5705571839999948
0.607581543606237 0.570405562000019
0.609703315220855 0.5701411919999941
0.6116860024378 0.5705473919999804
0.613726776330986 0.5703887390000091
0.615933092494415 0.571290930000032
0.618174026695431 0.570851867999977
0.620334170501853 0.57040645699999
0.622478079009386 0.5700753980000286
0.624701852286036 0.5702759039999705
0.627006350997951 0.570417496999994
0.629193928987716 0.5700699380000174
0.631186263043382 0.5714550550000013
0.633197483867957 0.5703804329999684
0.635373128308847 0.5711457890000133
0.637652926689726 0.5708760599999891
0.639858217777408 0.5724468120000097
0.641983082213593 0.5729328159999909
0.644164824937536 0.5715732360000061
0.646468503300454 0.5711269500000071
0.648752997161182 0.5702059970000164
0.650785057775122 0.5704458490000093
0.652746095431786 0.5703206759999944
0.654876231172065 0.5703710349999938
0.657171579929194 0.5706536480000182
0.659442566251719 0.5719350509999686
0.661591172813222 0.5703784380000343
0.66372801776447 0.5701630639999848
0.665985016536954 0.5704582000000187
0.668310080114009 0.570124633999967
0.670418612976303 0.5709339090000185
0.672394567012053 0.5704727510000112
0.674470295760429 0.5704497289999608
0.676734358804449 0.5704606770000282
0.679039517648563 0.570301814000004
0.681241355926243 0.5705296319999889
0.683378127917663 0.5703144820000148
0.685591641497459 0.5715658659999576
0.68791241189531 0.5702497210000388
0.690069844367324 0.5704372969999554
0.692079480528586 0.5705012630000397
0.694144915359127 0.5705512879999901
0.696367664645585 0.570396747000018
0.698670031541205 0.5710791599999538
0.700909696562706 0.5704654820000314
0.703078344416186 0.5702250649999883
0.705269720484595 0.5704134540000041
0.707566471373221 0.5705390940000257
0.709755280569752 0.5704543069999772
0.711817815567028 0.5706587399999989
0.713886431043674 0.5701124569999934
0.716075789402804 0.5703770800000143
0.718343006063882 0.570175909999989
0.720600710149476 0.5704041249999818
0.722813202090327 0.5700798260000397
0.725021594671579 0.5709032849999858
0.727274621029167 0.5704055680000124
0.729478922696899 0.5701614369999675
0.731592996843147 0.5706267209999965
0.73369888273715 0.5701840750000429
0.735857728596605 0.5704734479999729
0.738086654083924 0.5703963419999809
0.74033020458167 0.5703106370000341
0.742570070559385 0.5707033690000003
0.744816244974635 0.5701458340000158
0.747069782318224 0.5705457619999947
0.749317260891353 0.5706862629999705
0.751426077485227 0.5704968229999849
0.753522951412107 0.5702472300000068
0.755696153429578 0.5703501270000402
0.757923893080243 0.5701948869999569
0.760161420085909 0.5704506970000125
0.762383015403745 0.5703984419999983
0.764625904876729 0.5704173020000098
0.7668998773122 0.5705194480000273
0.769191767526051 0.5701431849999494
0.771360529484149 0.5735519530000488
0.773430507835283 0.5710454719999802
0.775576675511164 0.5704223339999999
0.777815661058769 0.5712207469999839
0.780062324541137 0.570203494999987
0.78228338938085 0.5704706910000255
0.784507514017862 0.5702792189999855
0.78678176386552 0.5705390539999939
0.789079584625725 0.5703362160000438
0.791315171159738 0.570611142999951
0.793433563237273 0.5721913689999951
0.795535589886289 0.5709685960000002
0.797739366148057 0.5715322030000038
0.800005384136724 0.5707679390000067
0.802245753487434 0.5704964000000246
0.80446369298483 0.5702585679999856
0.806714041661692 0.5704637649999995
0.809020962372868 0.5703217390000077
0.811325412016566 0.5703916260000028
0.813466745183417 0.5718713410000191
0.815558363987599 0.5701878589999865
0.817730666879976 0.5706572359999882
0.819998464195382 0.5702239770000119
0.822262869534736 0.5704237690000014
0.824478956925794 0.5702613240000005
0.8267033099702 0.5705292979999967
0.8289974568612 0.5704494319999753
0.831338150344958 0.5705526590000431
0.833574454071037 0.5704308289999744
0.835654530526682 0.5701070470000218
0.837776635157897 0.5708455879999974
0.840028359487178 0.5713858940000023
0.842324846444285 0.570376557999964
0.844563167432354 0.5704588849999936
0.8467688364135 0.5702291660000469
0.849022771968828 0.5703665789999945
0.851361284357289 0.5704286799999636
0.853692077471404 0.5704018840000344
0.855836963660397 0.5702304349999849
0.857900316432884 0.5709661779999919
0.860089415508796 0.5718533730000104
0.862409933235739 0.5704942510000137
0.864705295706429 0.5704982799999812
0.866911019118742 0.5701285160000111
0.869124080685731 0.5703576269999644
0.871421010637665 0.5703483650000294
0.873796280971884 0.5704936860000203
0.876020768110319 0.5744973669999922
0.8781121207748 0.5709925009999779
0.880237899701878 0.5709501370000112
0.882511176116108 0.5703103849999707
0.884848284479698 0.5704184390000364
0.887107679711721 0.5703377019999607
0.889299906237122 0.5708504570000059
0.89155486882203 0.5702556020000316
0.893898244668848 0.5706447609999827
0.896245316855296 0.5705522520000272
0.898375026063854 0.5702860149999651
0.900453686494643 0.5718496370000139
0.902659982971253 0.5703879679999773
0.904999330522898 0.5708671170000343
0.907328221444905 0.5704039049999778
0.909558569785898 0.5704474460000029
0.911756877517481 0.5703275580000309
0.914059317688654 0.5706369600000016
0.916436726902371 0.5705507019999914
0.918669580104568 0.5703155349999633
0.920748124859267 0.571538075000035
0.922886953076137 0.5702082189999942
0.925184273012565 0.5706145460000016
0.92753904846717 0.5701732989999755
0.929826496335442 0.5716040510000084
0.932051837439263 0.5705835609999781
0.934290810397826 0.5705557720000343
0.936638625542182 0.5721294129999706
0.938943751551622 0.5704597190000413
0.941094211303408 0.5704134469999644
0.943202755365509 0.5703783600000065
0.94542467027015 0.5705481250000162
0.947762649475178 1.141454739999972
0.950446727548885 0.5705162540000401
0.952435164736395 0.5702105249999931
0.954697292555004 1.1412044250000122
0.957776845691117 0.5706019790000028
0.959877232405957 1.1404729009999528
0.962468811860177 1.140712198000017
0.965485207728481 0.5706591829999752
0.96802139922074 1.1413192589999994
0.970958752359671 0.5705002640000316
0.973817560981197 0.5711681820000081
0.977159882714756 1.1408413149999888
0.980105559091491 0.5704886789999932
0.982985069241083 0.5702607480000097
0.986183182318622 1.1406535589999862
0.989326375787441 0.5703586260000293
0.992030680578995 1.1409619379999754
0.995321996988021 0.6043261980000239


==> Images/Results/planesource_timesteptimes_tol_0.001_m70.txt <==
t steptime
0.0 0.8327412120000002
1.98641483932671e-12 0.8330295959999994
3.78100197415259e-12 0.8445155450000001
6.24331471048896e-12 0.832587771
9.49541867709419e-12 0.8325161879999996
1.37995016160971e-11 0.8325417280000007
1.95114617423707e-11 0.8331623270000001
2.71147848067147e-11 0.832461275
3.7269094734182e-11 0.8323352299999982
5.08778800814247e-11 0.8332882600000033
6.91834693501947e-11 0.8336521879999985
9.3900618449575e-11 0.8322984479999995
1.27404999361729e-10 0.833992600000002
1.7299996954929e-10 0.8331985249999967
2.35295224880981e-10 0.8334688680000006
3.20745671748846e-10 0.8327583750000009
4.38420222408332e-10 0.8329809949999998
6.01101708801096e-10 0.832863230000001
8.26866352840499e-10 0.8330921429999982
1.14136237657719e-09 0.8373766360000019
1.57994610104682e-09 0.8331198849999986
2.19354455076065e-09 0.8333516160000016
3.05530714496653e-09 0.8331672089999991
4.27010441675866e-09 0.8327249479999992
5.98866459119699e-09 0.8327494510000015
8.42794701196178e-09 0.8325953189999993
1.15678759998182e-08 0.8419035100000016
1.55009336274899e-08 0.832355634999999
2.05287984949208e-08 0.8340113289999991
2.70366091750015e-08 0.8325052989999975
3.55685290321787e-08 0.8332522540000014
4.69183872239311e-08 0.8324530109999984
6.22817941999745e-08 0.8327362150000042
8.35439877730812e-08 0.832961865999998
1.14185456659194e-07 0.8333109840000006
1.60210858554423e-07 0.8321231019999971
2.16300794564201e-07 0.8326899160000067
2.8109942936068e-07 0.832896465999994
3.54424227533864e-07 0.8325228019999997
4.41026171522118e-07 0.8324165300000033
5.45703132633784e-07 0.8328933470000024
6.73960303062756e-07 0.8331020769999995
8.32645488635934e-07 0.8327228459999958
1.03102695256855e-06 0.8333156429999988
1.28051861231727e-06 0.832772472000002
1.59009034715501e-06 0.8327233649999997
1.9548375150065e-06 0.8329841390000041
2.36712462721148e-06 0.8322456880000004
2.845105228359e-06 0.8325536669999991
3.53417564662116e-06 0.8326304869999959
4.28860421653241e-06 0.8324194750000018
5.0451789775792e-06 0.8326132199999989
5.81421858275235e-06 0.867066346999998
6.64712429502786e-06 0.8344569130000039
7.56442244689302e-06 0.8541221369999974
8.60526271821005e-06 0.8324346610000006
9.86889068512834e-06 0.8322817990000004
1.14736346860136e-05 0.832313769999999
1.34759213693234e-05 0.8329047500000044
1.6033386759469e-05 0.8328443969999952
1.96074417745602e-05 0.8321151640000011
2.3837613182547e-05 0.8326891339999989
2.78706997250761e-05 0.8334691620000001
3.23755749326301e-05 0.8324420190000055
3.74173783652614e-05 0.8330982490000025
4.34979319207417e-05 0.8333836409999975
5.06553208800276e-05 0.832291572999992
5.95141158886324e-05 0.8328555270000066
7.01071822582268e-05 0.8326513459999916
8.28830801970988e-05 0.832897238000001
9.77508397254715e-05 0.8328192990000076
0.00011454995787953 0.8333101019999987
0.000135454951848737 0.8322261069999968
0.000159876255530939 0.8326299560000052
0.000187035393908916 0.8328530339999958
0.00021732281258118 0.8321727609999954
0.000252932918658237 0.8324960839999989
0.000293621691436677 0.832514708000005
0.000339169400780871 0.8439786729999952
0.000389600645489726 0.8326258260000117
0.000446575216831416 0.8652376219999951
0.000511892510797993 0.8334073409999974
0.000586040548683054 0.8324873610000054
0.000664955837652268 0.8573907309999953
0.000752060355936622 0.832996860999998
0.000849787835451712 0.8370838440000057
0.000955193528354942 0.8323911720000012
0.00107095290429347 0.8331870490000028
0.00119848185345266 0.8367880299999939
0.00133863433555711 0.8331709240000009
0.00149074850537976 0.8331429130000032
0.00165440128909798 0.8380574369999891
0.0018319302725897 0.8458544270000061
0.00202460870895721 0.832372749000001
0.00223078466139898 0.8326936699999976
0.00244641874433335 0.8326906049999963
0.0026782151806422 0.8334076210000063
0.00292055824285399 0.8330398119999955
0.00318320990757571 0.8340611840000065
0.00345710375320383 0.8330080150000043
0.00374248839091312 0.8667968119999898
0.00404500556554848 0.8332673390000025
0.00435950348738312 0.8322589419999957
0.00469216564071147 0.8325311500000083
0.00502991751847655 0.8329231390000018
0.00539034181208506 0.8460120769999975
0.00575374190199917 0.8331437349999931
0.00614380740168408 0.8325055170000013
0.00653552125146497 0.8325274590000049
0.00695015618886795 0.8325178460000018
0.00737200904357961 0.8322659259999909
0.00781114195215927 0.8326186280000059
0.00826406355725666 0.833293612999995
0.00872893919387297 0.8327886690000099
0.00921367912709477 0.8328981629999959
0.00970770941831226 0.8326597570000018
0.0102258311613333 0.8335492009999967
0.0107460909766366 0.832322818999998
0.0112923190837689 0.8331724949999995
0.0118439866719501 0.8323282810000023
0.012410671407091 0.8330399029999995
0.0130016496501546 0.8330906999999996
0.0135956790974969 0.8325411100000082
0.0142127180863004 0.8321114009999917
0.014847076354573 0.8337847810000056
0.0154899730643482 0.8337185359999921
0.0161636097482259 0.8329921690000077
0.0168388331416878 0.8335686899999928
0.0175283528783619 0.8325174840000074
0.0182462092310768 0.8457647460000004
0.0189687250155822 0.8325759469999952
0.0197049201725595 0.8327696270000047
0.0204675482613726 0.8323631319999976
0.0212425849975321 0.8560080479999925
0.0220278778249154 0.832486939000006
0.0228364072199328 0.8329402130000005
0.0236680334110871 0.8327275259999993
0.0245087409539774 0.8329388730000034
0.0253642501489909 0.8320823959999899
0.0262382719359635 0.8330092360000094
0.0271426072603462 0.832681069000003
0.0280494783843262 0.8325181539999846
0.0289786243615073 0.850105928000005
0.0299189041033494 0.8331857830000047
0.0308897281025818 0.8329804789999855
0.0318753440685073 0.8323768300000154
0.0328743929941585 0.8326693839999848
0.0338884948969452 0.8326433050000048
0.0349202600388393 0.8323211999999955
0.0359778723638908 0.8326326690000201
0.037053952233516 0.8331877669999983
0.0381526808055206 0.8328378129999976
0.0392690719012404 0.83311780599999
0.0403969731903529 0.8325714230000187
0.0415420601807167 0.8470450840000012
0.0427102834811284 0.8328547529999923
0.0438996830198816 0.8322374089999869
0.0451050486170449 0.843662093000006
0.0463312716295467 0.8327658919999976
0.0475803640006666 0.8429667000000052
0.0488533970059123 0.8326933390000022
0.0501480564929887 0.8329940890000103
0.0514672137193382 0.8352263549999748
0.0528059861156178 0.8341865870000049
0.0541655480745129 0.8323822119999988
0.0555434568967667 0.8330386469999951
0.0569414133630305 0.8321826190000081
0.0583601436165615 0.8324643880000053
0.0598002063484491 0.83240935500001
0.0612620487780959 0.8324268009999969
0.0627461672631235 0.8329938919999904
0.064251264149161 0.8327491889999976
0.0657757924063635 0.8325994660000049
0.0673218615050871 0.8329389339999977
0.0688915428155479 0.8634494869999969
0.0704876824368873 0.8327817450000055
0.0721045346988562 0.8326178499999912
0.0737432745417119 0.8327080280000132
0.0754040061075858 0.8340145180000036
0.077095318660174 0.8333849229999828
0.0788018341619496 0.8324773140000161
0.0805293770099319 0.8326066049999952
0.0822505093206394 0.8323255429999961
0.0839479643216109 0.8327559550000103
0.0855263208852231 0.8329814889999909
0.0869029076792389 0.8327222259999871
0.0883045629953521 0.8326393730000063
0.0899449746703553 0.8327233990000025
0.0916091130466065 0.832534733000017
0.0932457493796189 0.8327867909999895
0.0948767382055355 0.8331490440000096
0.0965366487425127 0.8323053359999903
0.0982209035851572 0.8331168519999892
0.0999267886445868 0.8326524020000079
0.101580350160635 0.8327162840000142
0.103231426072301 0.8325816129999737
0.104930909378381 0.8328705900000273
0.106532369074892 0.8330534959999909
0.108023223399522 0.8321446839999851
0.109536791882807 0.8442622480000068
0.111210936900224 0.8328725800000143
0.112986238321596 0.8328114279999852
0.114713786020742 0.8333868150000114
0.116398374295079 0.8322803869999973
0.118078249163308 0.8325657309999883
0.1198358701505 0.8333639349999942
0.121663269865387 0.8326768390000154
0.123552242948518 0.8325457150000091
0.125179604638688 0.8338132299999756
0.126592591764231 0.8331859220000126
0.128142389177802 0.8329815669999903
0.129946231760775 0.8326276010000129
0.131844523843018 0.8452918970000098
0.133598791268971 0.8334600599999931
0.135267325590386 0.8331086419999849
0.13700601929272 0.8504530980000027
0.138943266177039 0.8326233509999952
0.140720139491868 0.8326781380000057
0.142256161650464 0.832290023000013
0.143763557369972 0.8327932560000022
0.145502570402355 0.8327111259999924
0.147390634381203 0.8385273199999972
0.149237283990891 0.8489736530000016
0.150955240169531 0.8332737590000079
0.152723287235128 0.8328010439999787
0.154627677918189 0.8321868770000265
0.156552736985965 0.8326015539999787
0.158185896247605 0.8332196110000041
0.159711357563943 0.8323616959999924
0.161361550912375 0.8332339940000111
0.163246670588103 0.8327914710000073
0.165167895581219 0.8344705979999958
0.16699529221823 0.8334307160000094
0.168772783434108 0.8335467199999869
0.170687400641455 0.8355862360000117
0.172632195360708 0.8344496049999748
0.174308952831414 0.8322673880000195
0.175840297329884 0.8450976700000012
0.177520861631188 0.8336744430000067
0.179431866403067 0.8325235829999826
0.181402643504257 0.8328084180000133
0.183288264521764 0.832660857999997
0.18512141044846 0.8327405309999847
0.187097496367848 0.8322437490000141
0.188948933676085 0.8336183319999861
0.190543143797403 0.8326571320000085
0.192134971568862 0.8329310020000094
0.193960464025379 0.8325512039999978
0.195950968575661 0.8326812859999961
0.197933445071559 0.8426005400000065
0.199803743752189 0.8336024459999862
0.201696517002774 0.8328158529999996
0.203694558858538 0.8320214539999995
0.205412289832722 0.8530003440000087
0.206974639473361 0.8331975149999948
0.208704908606883 0.8324691089999874
0.210695574383916 0.8329798860000039
0.21273954326354 0.8334455700000092
0.214691780587744 0.8334658320000017
0.216558911567217 0.8322823560000074
0.218554156305989 0.8329225989999998
0.220361645607965 0.832210339999989
0.221971606118699 0.8333781130000091
0.223664244895445 0.8332722269999806
0.225622844927214 0.8325826370000016
0.227705789752381 0.8333170190000203
0.229670525960833 0.8329788849999886
0.231579966859045 0.8332174720000012
0.233558235504271 0.8330229260000124
0.235422066483499 0.8331752409999922
0.237143227483213 0.8334276580000051
0.238848700280665 0.833895278
0.240708989143397 0.832754532999985
0.242745348094663 0.8325685789999966
0.244776511481554 0.833003328000018
0.246721238275393 0.8332716909999931
0.248712092170416 0.8322422560000007
0.25073427977535 0.8335894610000025
0.252516113923823 0.8330078040000046
0.254203583202661 0.8330610459999832
0.255992152238988 0.8327828820000036
0.257976161677261 0.8614036060000103
0.260066770823716 0.8327110729999845
0.262068738962788 0.8330016460000138
0.264006488729934 0.8337183809999829
0.266061952543756 0.8333654500000023
0.268010709180146 0.8330769100000168
0.269747791014127 0.8331980060000035
0.271498437515964 0.8324960799999985
0.27339911253576 0.8320666779999897
0.27544621540185 0.832286718000006
0.277520601238998 0.8663548350000099
0.279502463716588 0.8330297439999867
0.281485095396204 0.8326246690000119
0.283618916442206 0.8329568890000019
0.285475321233273 0.83290305700001
0.287164892748047 0.8326727289999667
0.288983138898255 0.8330385920000367
0.291016325626979 0.8334089299999619
0.293111442409821 0.8463904700000171
0.295142762480195 0.8351510589999975
0.297116333837747 0.8682291929999906
0.299163311397429 0.8338526000000002
0.301218108439006 0.831936689000031
0.303023986812975 0.8325402769999641
0.304760253818894 0.8330093129999909
0.306677415952111 0.836020652000002
0.308782985712993 0.8353531200000361
0.310873326489022 0.8325898509999661
0.312886447317876 0.8334024370000179
0.31489829062671 0.8331310639999856
0.317016965425908 0.832677541999999
0.318977749193687 0.8331578390000232
0.320723486294214 0.8328919279999809
0.322519276448967 0.8336913489999915
0.324550222461042 0.8333940880000341
0.32672728765803 0.8328230909999661
0.328791317533063 0.8326078160000066
0.330764796528673 0.8327690630000006
0.332838250062947 0.8555882570000222
0.334942268277201 0.8329805089999809
0.336834074768801 0.8329427080000187
0.338601395865711 0.8329745789999947
0.340481093876253 0.8327147699999955
0.342575075430816 0.833030827000016
0.344753993855875 0.8328762840000081
0.34680822593645 0.8326391199999534
0.348805204277341 0.8328473210000311
0.350929932760526 0.8335365840000009
0.352949740304732 0.8329171679999945
0.354791815431172 0.8334630609999749
0.356636313291868 0.8332197260000385
0.358617499840417 0.8331164299999614
0.360729677769087 0.8322832500000459
0.362866049342833 0.832949659999997
0.364926964966707 0.8327786250000031
0.36697591746007 0.8325794779999569
0.369145877262003 0.868401117000019
0.371110159976301 0.8328344579999793
0.372919132436099 0.8395623700000101
0.374813643752016 0.8327499420000208
0.376879610973419 0.8329203189999816
0.379018257218608 0.8332966809999789
0.381114561158384 0.8326912110000535
0.383179274665549 0.8334797109999954
0.38528162487709 0.8326400059999628
0.387475603133337 0.8329616149999879
0.38939690635482 0.8334210170000347
0.391185250568664 0.8340246089999823
0.393124192028179 0.841055439999991
0.395278377515197 0.8340380800000275
0.39744076089632 0.8326587309999809
0.399508268496518 0.8329159419999996
0.401573002746382 0.8324348209999926
0.403726210732075 0.832572042000038
0.405873605105728 0.8324975759999802
0.407759683297779 0.8329225100000031
0.409578055125008 0.8326371649999942
0.411572124071524 0.8331749060000107
0.413775689324738 0.8327592299999651
0.415957099443056 0.8330662130000519
0.418003806696452 0.8337775199999555
0.420067851831804 0.8330034850000061
0.422293155199337 0.8636145629999987
0.42436185373319 0.8330826449999904
0.426224869450855 0.8338255770000274
0.428088594531399 0.8325211220000028
0.430149586551675 0.8329440910000017
0.432362445919124 0.8332042590000128
0.434553188183623 0.8484485569999833
0.436617252596739 0.8332970519999776
0.438688257868711 0.8325120350000361
0.440901529057776 0.8513228109999886
0.442917939403654 0.8327063340000223
0.444798571340585 0.8348563259999651
0.446739327497826 0.8322678640000163
0.448839485502478 0.8327459230000045
0.45103211118291 0.8351976749999608
0.453188709700595 0.8372295070000177
0.455296338550966 0.8326560520000044
0.457430801501968 0.8338484149999772
0.459609613131158 0.845114615
0.461578859804656 0.832947895000018
0.463458654554976 0.832774057999984
0.465475645426801 0.8329570540000191
0.467646375478692 0.8337055960000157
0.469813821702062 0.8333619979999867
0.471925984845208 0.8431025200000022
0.474053131475711 0.8334508980000237
0.476256027657495 0.8326229119999766
0.478436832597939 0.832433180999999
0.480369308696446 0.8329522820000079
0.482248687869885 0.8329313059999777
0.484292730991417 0.8325584970000364
0.486525167910628 0.8338530919999698
0.488726618155239 0.8328787949999992
0.490805216665365 0.8402032330000111
0.492909182578513 0.8328613109999878
0.495159439741711 0.8335731920000171
0.497345289173014 0.8328007559999833
0.499278734522852 0.8332051330000354
0.5011530979318 0.8326045959999533
0.503217873511912 0.8324906680000481
0.505465270624059 0.8510102939999911
0.507714078095302 0.8332345509999755
0.509820001896215 0.8342713189999813
0.511898395288899 0.8323336710000149
0.514129891205704 0.8332620809999867
0.516265630977279 0.8326463050000257
0.518238688000987 0.833169665000014
0.520183601278652 0.8325663549999831
0.522255087409094 0.8330572610000218
0.524470720776922 0.8331882609999752
0.526692047185266 0.8333396790000052
0.528856815383121 0.8325254790000258
0.530997132741913 0.8327463139999622
0.533208865484087 0.832599053000024
0.535283269971604 0.8357207550000112
0.537232249252409 0.8325855169999841
0.53925103134432 0.8586054790000048
0.54140198769495 0.832894428999964
0.543590965835553 0.8327759720000358
0.545755404315991 0.833361195000009
0.547912060509102 0.8332179419999761
0.550127553436123 0.8344563289999769
0.552393100197612 0.8329476870000008
0.554440617230133 0.8332800620000285
0.556360778974326 0.8326109289999977
0.558376047304732 0.833147155000006
0.560585638147032 0.8330603150000115
0.562833920969875 0.8327597489999903
0.564971038483875 0.8327279279999971
0.567086469073209 0.8430137770000101
0.569304949698139 0.8346199609999871
0.571646005442718 0.8353739859999791
0.573724792690206 0.8341103070000031
0.575604926732162 0.8332976149999922
0.577600327627534 0.8326791380000031
0.579824453248961 0.8330587039999955
0.582135504854329 0.8329742590000251
0.5843248959134 0.83397854399999
0.586408518679605 0.8326144549999981
0.588586037415623 0.8332849249999867
0.590885681759463 0.8492568690000439
0.592999040932167 0.8336942919999615
0.594948077499509 0.8326538400000345
0.596945224402357 0.8326390249999918
0.599139228232584 0.8327149499999678
0.601423492424072 0.8330291500000158
0.603653275361003 0.8327336849999938
0.605814115943588 0.8377565040000263
0.607987225763842 0.8327264499999956
0.610202704282763 0.8326044199999956
0.612266000262598 0.8563821239999925
0.614274423114506 0.8336627200000066
0.61637237891542 0.8374628629999847
0.618565408403024 0.8326077500000224
0.620784173101663 0.8332754350000187
0.62297035278233 0.8334030399999506
0.625173940155119 0.8341377090000037
0.627437303522773 0.8346648060000348
0.629665723616512 0.833535736999977
0.631689974567077 0.8323052360000247
0.633660843051137 0.8341851280000014
0.635784071282984 0.8338335249999886
0.638049850817839 0.847512681000012
0.640289283978716 0.8338323349999541
0.642444376268782 0.8328242430000046
0.644604525771558 0.832422538000003
0.646882600707385 0.8331558479999899
0.649203310369586 0.8682846380000342
0.651247931963478 0.8326960449999774
0.65318709454819 0.8334563470000376
0.655270246497815 0.8332310669999856
0.657558805157928 0.833188769000003
0.659862912611691 0.8329966619999709
0.662043596864177 0.8331828770000129
0.66418163585307 0.8335170480000329
0.666415485337696 0.8327984989999777
0.668713623608364 0.8334292060000053
0.67082725307003 0.8327424649999671
0.672804801467686 0.8332449870000005
0.674876619231528 0.8325552020000373
0.677117714617046 0.8350814449999575
0.679420532823326 0.8328389830000447
0.681648219774529 0.8326980249999565
0.683831155253639 0.8329915980000351
0.686062225084542 0.8325483449999638
0.688297047317592 0.8377508080000098
0.690388850185329 0.8330933700000287
0.692427836427297 0.8462810569999988
0.694555804033157 0.8549101840000048
0.696791311666803 0.8332559940000124
0.699031089395753 0.8327728609999667
0.701241790720039 0.8331051960000195
0.703458408629168 0.8332191849999617
0.705745411557475 0.8364865370000416
0.708016453872899 0.8323817849999955
0.710074038925808 0.8337643589999857
0.712084309232449 0.8334997349999753
0.714227315231619 0.8475766790000421
0.716519955729791 0.8327488009999797
0.718790588547235 0.8328676140000084
0.720957087657066 0.8332052409999733
0.723139606329277 0.8330052860000023
0.725429767369819 0.8329130490000125
0.727790964375378 0.8334156899999812
0.729894213754588 0.8328792440000257
0.731856995772512 0.833142319999979
0.733958651604485 0.83315968200003
0.736255053593062 0.8343315170000096
0.738589156575348 0.8326316349999843
0.740813373494369 0.8327279719999865
0.742959344461036 0.8329282960000342
0.745198304349488 0.8327132349999715
0.747543737110676 0.8329211939999936
0.749716245404246 0.8330746149999868
0.751728485665212 0.8334805580000193
0.75379361047601 0.8324760739999988
0.756048017496819 0.8327445109999871
0.758376380806911 0.832880418000002
0.760638969509535 0.8456693350000251
0.762839586295096 0.8370174759999713
0.765073302346612 0.833231273000024
0.767370477809231 0.8326787109999714
0.769511417984788 0.8330488130000049
0.771572191939348 0.8327467150000416
0.773710594252003 0.8335178009999709
0.775947610739149 0.8530802800000288
0.778219136688336 0.8330999620000057
0.780452480642413 0.8368961150000018
0.782685210953335 0.8326721579999798
0.784965539325 0.8333429300000148
0.787296655265511 0.8329106630000069
0.789427302059302 0.8333917759999849
0.79145280890294 0.8334693719999677
0.793589117655174 0.8332824189999997
0.795877836915409 0.832759995999993
0.798185230049034 0.8339050200000315
0.800404164879999 0.8335236419999887
0.802587717229695 0.8326373959999955
0.804864006394672 0.8328060250000249
0.807230760381014 0.8363366439999709
0.809423268317558 0.8463456270000052
0.811459914202057 0.8333499039999879
0.813550128173602 0.833156501000019
0.815817028121285 0.8322563649999779
0.818152957114727 0.8338053930000342
0.820426465289364 0.8329381919999719
0.822624450246853 0.8339166370000157
0.824847119175595 0.8336008229999834
0.827186583434958 0.8328721530000394
0.829446987579139 0.8515386739999826
0.831524363018933 0.8340152480000143
0.833597830210761 0.8335648109999738
0.835812592577811 0.832079603000011
0.838143847245083 0.8336323760000255
0.840441835331699 0.8330103199999712
0.842674759808928 0.8326392179999971
0.844919767321427 0.8328737009999827
0.847226927632011 0.8331730040000025
0.849466825629606 0.8326606500000366
0.851586547336999 0.833158525999977
0.853699443430435 0.8332258020000154
0.855912322584439 0.833399122000003
0.858194199410472 0.8328331899999739
0.860474343673919 0.8327316760000372
0.862720719440071 0.8324638639999762
0.864989275255345 0.8329451609999978
0.86731045613718 0.8627663930000153
0.869578349203955 0.8324069199999826
0.871698994357434 0.8427534200000082
0.873803920275379 0.8329061320000051
0.876026454511975 0.8338575419999756
0.878338338210995 0.8330300179999881
0.880605960341651 0.832825731000014
0.88282915860772 0.8331485070000326
0.885079158838098 0.8326459219999833
0.887416269674748 0.8527906040000062
0.889774533804435 0.8332675629999926
0.891912415640968 0.8326725819999865
0.893968835887056 0.8334120160000111
0.896146950720041 0.8330821339999943
0.898481147830414 0.8334644149999804
0.90082253669115 0.833536587000026
0.90305677931134 0.8341968159999738
0.905265615226972 0.8327505880000103
0.907553816179712 0.8326440490000095
0.909944179429082 0.8330312759999856
0.912172064868948 0.8335276540000223
0.914236059339496 0.8325281190000169
0.916361735237577 0.8326779930000043
0.918651294478234 0.833244499999978
0.921012707139533 0.8620338069999889
0.923305108317031 0.8375408200000152
0.925538024523885 0.8335437160000083
0.927803949496269 0.8332274679999614
0.930140322378264 0.8327212890000055
0.93239798975336 0.8329525800000397
0.934532933233339 0.8325731589999918
0.936656448694214 0.8410009249999462
0.938899190121447 0.8608707110000751
0.941223952285043 0.8325312819999908
0.943532962236327 0.8325858879999259
0.945792002530135 0.8328940250000869
0.948342483049191 0.832809516999987
0.950620998096639 0.8324718719999282
0.952629885531163 1.6873569390000966
0.954998428797765 0.8326510370000051
0.957466361164113 0.8334580490000008
0.960300104808669 1.665222086999961
0.96320149300232 0.8497395189999679
0.965470987210815 0.832679348000056
0.968224075493711 1.6657762769999636
0.971500894390373 0.8329683649999424
0.973902112245937 0.8327911030000905
0.976960377728683 1.6652415769999607
0.980871120296045 0.8327816949999942
0.9831399324707 1.6782278580000138
0.986152183650874 1.698620463999987
0.98961651218232 1.6897574609999992
0.99275102980014 0.8331346960000019
0.9955649826396 0.8706364380000196


==> Images/Results/planesource_timesteptimes_tol_0.001_m80.txt <==
t steptime
0.0 1.0752343539999991
1.98641486602133e-12 1.072496697
3.78100198315862e-12 1.0790470300000017
6.24331466894133e-12 1.0781659289999972
9.49541863658137e-12 1.0752325490000025
1.37995016008256e-11 1.0757884109999978
1.95114618604513e-11 1.0764414750000029
2.71147853965588e-11 1.0749840379999966
3.72690967058077e-11 1.0751123100000015
5.08778854059816e-11 1.075632241000001
6.91834807146893e-11 1.0755270999999986
9.39006337963024e-11 1.076700896000002
1.27404989768603e-10 1.0755711389999973
1.72999821351572e-10 1.0770221990000017
2.35294638983837e-10 1.0796047820000005
3.20744083447174e-10 1.0783027919999988
4.38416951491985e-10 1.0756732799999966
6.01096668098736e-10 1.0756719310000022
8.26861409346789e-10 1.0776830960000012
1.14136240689914e-09 1.0762743639999997
1.57993979061464e-09 1.0760301689999991
2.19350586562909e-09 1.075715903999999
3.05515654956848e-09 1.076096511000003
4.26966021484022e-09 1.075509849999996
5.98758544741331e-09 1.0761521810000048
8.4257203766975e-09 1.0770816980000006
1.15998544211112e-08 1.0753764799999956
1.55817077172331e-08 1.0748280930000007
2.06900023055514e-08 1.0762856170000035
2.73344472223352e-08 1.075739555999995
3.61046025494834e-08 1.0760579270000008
4.78877950881597e-08 1.0775196730000047
6.41054067307287e-08 1.0766229719999956
8.73390717460953e-08 1.0753746630000052
1.24722425667068e-07 1.0787873179999963
1.72908879568815e-07 1.0754045440000013
2.2849443387748e-07 1.0778137419999965
2.91773260285684e-07 1.0760584660000063
3.66683153612457e-07 1.0756935109999972
4.57304535300392e-07 1.0773552579999972
5.68482083152655e-07 1.0754399420000027
7.06121043068392e-07 1.075541340000001
8.77193898431366e-07 1.075454115999996
1.08905291621186e-06 1.076040939000002
1.34733129709177e-06 1.0760202270000008
1.65297854849018e-06 1.0751308460000004
2.03358584266263e-06 1.0757469979999925
2.47340627440888e-06 1.0752698970000125
3.00848143030179e-06 1.0796326269999952
3.57458062264171e-06 1.0772782760000013
4.24242769946429e-06 1.075095528999995
5.0210634206804e-06 1.0787613070000077
5.80414874391294e-06 1.0750138100000015
6.64818944244556e-06 1.0760685659999893
7.60156965912655e-06 1.0751714490000097
8.67549564320793e-06 1.0751359279999946
9.98114527919349e-06 1.0757246649999956
1.15868375290264e-05 1.0766602160000076
1.35683509082171e-05 1.0769661889999895
1.64750934960255e-05 1.0765816750000141
2.0182716444578e-05 1.0756537829999928
2.43503628084136e-05 1.0750098750000063
2.88622007468742e-05 1.0756359139999887
3.37752572985797e-05 1.075573668000004
3.92374752924279e-05 1.078311572000004
4.5435769929973e-05 1.078910222999994
5.303296355e-05 1.076022996000006
6.23779064450601e-05 1.0738910249999947
7.36331916622071e-05 1.0769807380000032
8.77537567047267e-05 1.0755127439999939
0.000103749446533679 1.0819108410000098
0.000122572366006514 1.0780607459999914
0.000145615139026078 1.0780052460000036
0.000170905884772235 1.0879054370000034
0.000199720545312923 1.0761618229999925
0.000232177090135638 1.0741949150000067
0.000271444391266083 1.075900482999998
0.000316357503514103 1.0763355320000016
0.000364379697623892 1.0761731439999949
0.000418190756505916 1.0763180480000045
0.000478982128474814 1.076488131000005
0.000548076816704949 1.0752100329999905
0.000622345021626896 1.0753607780000038
0.000705613326693118 1.078203767000005
0.00079817445558855 1.0751338620000013
0.000902870038097465 1.0768978689999926
0.001015484825607 1.0752855350000061
0.00113753256025423 1.0757135089999963
0.00127276330334187 1.0764695569999958
0.00141634291820267 1.0765114680000067
0.00157439838603428 1.0759487679999893
0.00174929892060299 1.0759018080000118
0.00193327349484544 1.0759454399999981
0.00213225758584704 1.0777919779999934
0.00234300264951608 1.0752373800000044
0.0025723935953162 1.0767568659999966
0.00281826609022735 1.0754606610000081
0.00307070141037519 1.075621205999994
0.00333979585319063 1.0759439680000042
0.00361896733329113 1.075567129999996
0.00391796289657042 1.0755775659999927
0.00422042432760192 1.0764806480000004
0.00454597611758135 1.076447291000008
0.00487766497034567 1.0771749609999972
0.00522964318072554 1.0773088210000026
0.00558877714934374 1.0778622199999859
0.00597087502829253 1.0755042230000242
0.00635517846772719 1.0755005669999775
0.00676683510148172 1.0766029600000024
0.00717780224473481 1.0768160119999948
0.00761821531301591 1.075483233
0.00805727246513754 1.0760080710000182
0.00852975336530962 1.075591519999989
0.00899875263619682 1.0784397369999965
0.00949217830755278 1.0749871540000129
0.00999479144988423 1.0755584910000096
0.0105092570751808 1.0766042969999887
0.0110494171355677 1.0757893709999848
0.0115921917573876 1.0758296800000267
0.0121636961171968 1.1058963669999855
0.0127400516866222 1.0769964419999951
0.0133355256128354 1.0725003930000128
0.0139473844595767 1.0758382580000045
0.0145645446090519 1.077286273999988
0.0152069824179185 1.0750639610000121
0.0158675031541822 1.07529375499999
0.0165367038018164 1.081423715999989
0.0172329385904856 1.0758249270000135
0.0179340005631423 1.0751961269999981
0.0186482788243662 1.0764603220000026
0.0193885436402164 1.0774103100000048
0.0201394690013306 1.0749923850000016
0.0209018428304985 1.0754522919999943
0.0216879877231983 1.0755404530000021
0.0224937351338006 1.076846286999995
0.0233092398587536 1.075751915000012
0.0241419855744027 1.0752823349999971
0.024994965175582 1.0764397909999843
0.0258718021551061 1.0762814889999959
0.0267513133863929 1.079012098000021
0.0276523805420825 1.075897043999987
0.0285740558004795 1.0756354570000042
0.0295231641970088 1.0766608019999921
0.0304759730819146 1.0777821119999942
0.0314506358859356 1.076245708000016
0.0324361204164381 1.0761363039999878
0.0334517778172078 1.075137653000013
0.0344852552188392 1.0762334819999921
0.0355347228756331 1.0783667860000037
0.0366041052579204 1.0764709780000032
0.0376824200059395 1.0759062129999961
0.0387824722027304 1.077152122000001
0.0399061548355998 1.0770580719999998
0.0410457808993126 1.0763280699999882
0.0422100742235743 1.075060437000019
0.0433957711310615 1.0774113589999956
0.044599703649377 1.0932613479999986
0.0458234885536324 1.0776254539999854
0.0470632655703493 1.0758544190000237
0.0483225821019631 1.0746575619999987
0.0496031052799616 1.0782005119999951
0.0509058825836725 1.075319028999985
0.0522313677832215 1.0787329650000004
0.0535796388077348 1.0762913150000202
0.0549490752709663 1.075350114999992
0.0563396453211615 1.0753689480000048
0.0577526534335493 1.0754345719999776
0.0591892976990031 1.0767653000000053
0.0606481029091021 1.075770594000005
0.0621294954075622 1.0748740610000027
0.0636327478164718 1.0740903850000052
0.0651520403924701 1.0757557099999815
0.0666906992569358 1.0775664580000068
0.0682507764301961 1.075679301000008
0.0698353333954419 1.0751564910000013
0.0714388048404709 1.0757031359999871
0.0730608845113409 1.0755835390000072
0.074705879289618 1.0750414960000114
0.0763778054234436 1.076803711999986
0.0780670153926536 1.076860924000016
0.079763272251966 1.0784223479999753
0.0814129355543463 1.0691733130000216
0.0830137898408261 1.0935153579999906
0.0845835766634086 1.074959731000007
0.0861486203424077 1.077650785000003
0.0876505842048289 1.0749783560000026
0.0891369647480771 1.07972707899998
0.0906665015663441 1.0761774439999954
0.0922578862640753 1.0800116340000159
0.0938984582478192 1.0768114679999883
0.0955760446418498 1.075329537000016
0.0972857394161661 1.0762928649999992
0.0990389351852431 1.076867897999989
0.100827804333101 1.0766059489999975
0.102519740332978 1.0772636640000144
0.104187182438044 1.075334048000002
0.105950200606519 1.0754356809999877
0.107711738641209 1.0774110650000068
0.109204639487863 1.0747183100000086
0.110601081478321 1.0757153179999932
0.112117613687486 1.065538594000003
0.11385060239406 1.0757444369999973
0.115693992860331 1.0757803599999818
0.11741876821106 1.0764670660000206
0.11907968716285 1.0765134769999918
0.120836887037798 1.0755194840000115
0.122821002395819 1.0760061379999968
0.124479169315233 1.076214316000005
0.1259493243453 1.0762659149999934
0.127437427210639 1.0757371439999872
0.129154692328639 1.076243010000013
0.130914238826025 1.0769829040000047
0.132629877942672 1.0754520489999777
0.134377130928868 1.0765732540000101
0.136269178808203 1.0783130650000032
0.138224532679427 1.0751592409999944
0.139924116111696 1.0765510440000128
0.141464900666564 1.0758256709999898
0.14304641251841 1.0762254290000044
0.14472310862617 1.0776873359999968
0.146437107702217 1.0772267970000087
0.148216114038067 1.07907257399998
0.150111224226579 1.0771024990000058
0.152039815735458 1.0769041869999967
0.153871379290469 1.0765205450000224
0.155680069922801 1.0764288880000095
0.157360134864627 1.0762414719999924
0.158929234900151 1.075738871999988
0.160544148821999 1.076744825999981
0.162304959285111 1.0763998500000298
0.164246566545255 1.0752054579999708
0.166191212705118 1.0753453799999875
0.167987972907333 1.0788686850000317
0.169794849779759 1.0752533329999778
0.171781535959826 1.0752803560000075
0.173524323731787 1.0759141490000275
0.17508305984802 1.0753292850000093
0.176699165266557 1.0813482059999728
0.17859436874457 1.07815696199998
0.180558644833728 1.0770220510000286
0.182399556420458 1.0752949509999894
0.184234273315114 1.075832246999994
0.186183166749382 1.0804807000000096
0.188090954893298 1.0771829810000213
0.189784404511909 1.0755667359999848
0.191403428765417 1.0762744190000149
0.193170291903862 1.0769303989999912
0.195056284105529 1.0773167549999698
0.196948748026486 1.0775044659999935
0.198880655466895 1.0762031010000328
0.200803973444693 1.0779062510000017
0.202740525024456 1.0788456379999616
0.204630692257738 1.0806234480000398
0.206360716889828 1.0728063820000102
0.208035392207307 1.0756597179999972
0.2098014886066 1.0771636069999886
0.211686336348425 1.0757586240000023
0.213709971423336 1.077698866999981
0.215650213929543 1.0780436670000313
0.217519181171484 1.0755209949999767
0.219477589964122 1.0765674780000154
0.221489512573549 1.0774388849999923
0.223250148251213 1.075295686000004
0.224895885367352 1.0724475419999635
0.226653187598159 1.077707495000027
0.22865920343995 1.075692107000009
0.230691302556374 1.0771169450000002
0.232595882326665 1.0800941769999781
0.234527890750295 1.0757238080000207
0.236506682133495 1.075690012999985
0.238450556703066 1.0775342590000037
0.240238573433737 1.0763931810000145
0.24196309108034 1.0754323759999806
0.243786725778866 1.0743923990000326
0.245742812304826 1.0775375249999684
0.247748231243481 1.0754646340000136
0.249758174881343 1.0764502619999803
0.251705048160327 1.0760662929999967
0.253689063552173 1.0764409470000373
0.255674716422902 1.0779038359999618
0.257497745112376 1.0800930270000322
0.25920771785161 1.078378850999968
0.261026008651796 1.0726840290000155
0.263048371019142 1.0756658020000032
0.2651257449293 1.0775546340000233
0.267108115209429 1.0767000489999532
0.269034125365441 1.0759379060000356
0.271059485675384 1.073567397999966
0.273134995768869 1.0809048070000244
0.274917514809409 1.0792491729999938
0.276623173974434 1.0755270210000276
0.278533753396328 1.0766977709999992
0.280584769369965 1.0767547109999782
0.282611962087571 1.0811880439999868
0.284611695500624 1.0759915200000023
0.286585097164738 1.074688880999986
0.288644463417945 1.0760383790000105
0.290622667784318 1.0751996939999913
0.292436398478254 1.0753597949999971
0.294236761379579 1.0764435650000337
0.296159056425902 1.0753827830000091
0.298185771501523 1.0754489509999985
0.300262011635416 1.0756837330000053
0.302266765109937 1.0781178909999767
0.304250985473789 1.0758167839999828
0.306340802141228 1.0763642630000163
0.308381917054133 1.0760778559999835
0.310185355154172 1.0760270979999973
0.311968014085516 1.0752389849999986
0.313913284404443 1.0768248980000408
0.316004859893002 1.0754975809999792
0.318080331019407 1.0769671869999797
0.32008283958352 1.0772695230000409
0.322088667269882 1.0767490549999934
0.324184601609228 1.0762953579999817
0.326208056055433 1.0771493710000186
0.328065845868076 1.0761913459999732
0.329922182876476 1.0775724270000069
0.33185451032185 1.0748572990000298
0.333890378182727 1.0791377439999792
0.33601985654849 1.0771881969999981
0.338061008534975 1.07647596999999
0.340064594655569 1.0758330859999887
0.342153577455535 1.0707064220000007
0.344236033927187 1.077029906000007
0.346129015335344 1.0763208760000111
0.347947421845691 1.0769477210000105
0.349876177632094 1.078001042999972
0.351987705478268 1.0768163559999948
0.354126078330095 1.0774157010000067
0.356155159584878 1.0754647880000334
0.358171338421311 1.074853888000007
0.360270092365487 1.0766493109999828
0.362376387402775 1.0773156399999948
0.364310770381295 1.0783495179999818
0.366153911071807 1.0767847480000228
0.368080878178649 1.0752324819999899
0.370160663299378 1.0754129790000206
0.372329122008582 1.072460628999977
0.374401371301061 1.0756064029999948
0.376421734864854 1.076592484999992
0.378514422382317 1.0761484710000104
0.380655781030685 1.076737568999988
0.382623946921883 1.0766949130000398
0.384453829108784 1.075173162999988
0.386372358648354 1.0772358269999813
0.388505760294232 1.0756109289999927
0.390687179910339 1.077139862000024
0.39274947968405 1.0765247659999773
0.394777977503868 1.0825974870000437
0.396884674073077 1.0752914159999705
0.399041751098496 1.0728485089999822
0.401027531304699 1.0770321319999994
0.402883702878644 1.0785545030000208
0.404817467588337 1.075793343999976
0.40692291060561 1.0763837650000028
0.409126134391432 1.0763286920000041
0.411223005098426 1.0767198020000137
0.413254673658432 1.0773826020000001
0.415363675736915 1.0771640209999873
0.417540586718421 1.0756228900000337
0.419544687757589 1.0795691189999843
0.421402274903136 1.0767146109999999
0.423339829319944 1.07685591500001
0.4254854855101 1.0760940910000159
0.42769544070563 1.0758988279999926
0.42978701317931 1.0756641269999818
0.431826559519989 1.0782285820000084
0.433955444548863 1.0761426999999912
0.436138317322764 1.0780882380000207
0.438148576180591 1.0753222170000072
0.440036771284983 1.0758262519999562
0.441994625584129 1.0754052910000382
0.444115142687325 1.076959439999996
0.446344206909237 1.0767368839999563
0.448462198768416 1.076626708000049
0.450503385794484 1.0781224019999627
0.45263954042821 1.0754051879999906
0.454845224103682 1.0758249910000472
0.456862999080058 1.0758224719999703
0.458754508605084 1.0764424170000098
0.460722668920171 1.0762652930000058
0.462874858779827 1.079184526000006
0.465086382567124 1.0770992149999756
0.467215956537964 1.0755210080000097
0.469282966330103 1.0765633340000136
0.471417859777729 1.0758082259999924
0.473625180501432 1.0757745060000161
0.475662781137027 1.0792189199999598
0.47759450530128 1.0763011349999942
0.479570639084834 1.0755824720000078
0.481688899023675 1.0779925390000358
0.48391134922578 1.0766609629999948
0.48607587262875 1.075829419999991
0.488154319965883 1.0773665520000009
0.490285346492631 1.0773598600000014
0.492521743716785 1.0780238520000012
0.494567406270067 1.0847706409999773
0.496499937243631 1.0773959510000282
0.498486728342411 1.076283014000012
0.500628508102856 1.0759362189999706
0.502835675941948 1.075955678000014
0.505015047917393 1.0765478909999615
0.507113678950857 1.075912944000038
0.50923465134362 1.0785225380000156
0.511477608450553 1.078609637999989
0.513561917271759 1.0760716159999788
0.515517374365543 1.077512146999993
0.517505798890312 1.0777508510000189
0.519627837258338 1.0770535660000178
0.521848043041704 1.0762852369999791
0.524037244436105 1.077339574000007
0.526152944930482 1.0757478869999773
0.528286614933138 1.0775301870000362
0.530513981537021 1.0757083799999805
0.532619744146639 1.0757578199999784
0.534601879333278 1.077312710000001
0.536615706758947 1.0759581849999904
0.538739199896147 1.0755374290000077
0.540926541364336 1.0735266460000048
0.54312032842358 1.0787235500000065
0.545275013453068 1.0774360149999893
0.547414582440704 1.0773956630000043
0.549630508921901 1.0758104550000098
0.551775362766933 1.077907615000015
0.553781005221663 1.0771610580000015
0.555797141341134 1.0756072720000134
0.557904921325961 1.0755988339999476
0.56009903366248 1.074016466000046
0.562290464403788 1.0752577589999532
0.564464988807506 1.0765591600000448
0.566624019812711 1.0782752689999597
0.568817396373661 1.0760868390000269
0.571001329913245 1.0765352199999825
0.573049225567976 1.0759507690000305
0.57507034185331 1.076924235999968
0.577161513125667 1.077392003
0.579332457208974 1.075593533000017
0.581543421982216 1.0795459969999683
0.583734152402076 1.0759586780000063
0.585896778625853 1.0792039810000347
0.588092883446349 1.077116358000012
0.590338458711647 1.0754406319999816
0.592406030728866 1.0758982229999674
0.594399457298272 1.075698621000015
0.596477604664661 1.078845403999992
0.598676125102693 1.0760540109999965
0.60089324824489 1.076242384000011
0.603083299440083 1.0772757000000297
0.605254756673546 1.075049564999972
0.607437934924609 1.0745318030000135
0.609695929856469 1.075758427999972
0.611822971869997 1.0758538190000309
0.613836346374487 1.0754718349999735
0.615901603861465 1.076131868999994
0.618068147747025 1.0779400000000123
0.620294864833342 1.0755143140000314
0.622494591415402 1.075628963999975
0.624684436523038 1.0759620389999895
0.626880559795739 1.0795854650000365
0.629107665936946 1.0819010969999567
0.631274112242237 1.0796210780000024
0.633329296721693 1.0794945700000085
0.635401407914731 1.0757520020000584
0.637551390733731 1.0732248569999001
0.639748276111512 1.0770784340001
0.641960536650098 1.0768211039999187
0.644162725323863 1.0778195030000006
0.646368527996185 1.0764200319999873
0.648605204267333 1.072969222000097
0.650827703761414 1.0762232609999955
0.652896145946305 1.0728131229999462
0.654935489858833 1.067312611000034
0.657074874679569 1.0759164449999616
0.659304491512191 1.0769012700000076
0.661521293335056 1.0732286979999799
0.663715329383644 1.0761327400000482
0.665923051705995 1.0782119959999363
0.66815129755144 1.0748325470000282
0.670425540521581 1.076091228999985
0.672540458599544 1.0765762260000429
0.674569341116045 1.077315158000033
0.676682224827525 1.0758465419999084
0.678898506432922 1.0757993660000693
0.681142471781675 1.0770324430000073
0.68334016018327 1.0780552879999732
0.685543075947569 1.0786777739999707
0.687785279848157 1.0758849510000346
0.690043179009071 1.0777017609999575
0.692204479994521 1.075786909000044
0.694266073549428 1.0753581369999665
0.696372018264538 1.0767400670000598
0.69857828852265 1.0765739080000003
0.700803207091692 1.0767193249999991
0.703010649992176 1.0760202789999767
0.705211417028706 1.0762039950000144
0.707463136229668 1.0756932409999536
0.709742990841864 1.0765851480000492
0.71195822159756 1.0766545640000231
0.714023229916361 1.0761598339998955
0.716089700314814 1.0731685350000362
0.71829202297136 1.077028976000065
0.72055787375943 1.0748171079999338
0.722767623263952 1.078390501000058
0.724951642719685 1.0761131499999692
0.72717641491562 1.0759711780000316
0.729469140789802 1.0751117499999054
0.731771422478366 1.0753672430000734
0.733871655044042 1.0755967759999976
0.735898193935139 1.0757273250000026
0.738042913387685 1.07708624899999
0.740333763850912 1.075838898000029
0.742609857766769 1.0762735329999487
0.744787553325056 1.0751821349999773
0.746974182090946 1.0767878999999994
0.749246329308882 1.0759187209999936
0.751576679454583 1.0812411120000434
0.753746223499022 1.075302545999989
0.755786750447324 1.0751104409999925
0.757897972519113 1.077617035000003
0.760150625690101 1.077362311999991
0.762452820507104 1.0767722310000636
0.764678404260716 1.0763810869999588
0.766847416666119 1.0760041119999642
0.769091437783569 1.0756873820000692
0.771420366526953 1.0762085089999118
0.773665069273257 1.076798990000043
0.775729577959489 1.0753971599999659
0.777794647386223 1.0765758770000957
0.780021820329215 1.0764897479999718
0.782339662786076 1.0749931980000156
0.78460629645907 1.079628429999957
0.78679286714633 1.0792270120000467
0.788988697408133 1.0759932149999258
0.791299495595362 1.077255353000055
0.793611792158927 1.0758260909999535
0.795732401504831 1.0771844050000254
0.797777701552128 1.0780063409999912
0.799936654180105 1.0756917910000539
0.802254891200326 1.0756021899999268
0.804570937408647 1.0775305319999688
0.806789859724299 1.0753208280000308
0.808979366003727 1.0773955160000241
0.81123032952925 1.0772910690000117
0.813560272099087 1.0767617059999566
0.815758788719279 1.0758168319999868
0.817828668549348 1.0765127829999983
0.819951667657776 1.0772833280000214
0.822207235866039 1.0758301089999804
0.824536242073558 1.0771699130000343
0.82680840088289 1.076234979999981
0.82901888164771 1.0761539779999794
0.831258760754967 1.0772756770001024
0.833559050344236 1.077587534999907
0.835767069309341 1.0774250730000858
0.83789394397791 1.075970256000005
0.840030469074254 1.0761028109999415
0.842262693926111 1.0757144760000301
0.844542658537939 1.0761774650000007
0.846819467624065 1.0757595139999694
0.84906770014842 1.0760814300000447
0.851325378148615 1.0761020589999362
0.853626526598558 1.0762548600000628
0.855850194986678 1.077852742999994
0.857978556391995 1.076987178999957
0.860130936202048 1.0779535230000192
0.862359905201276 1.0766375189999735
0.864640846643804 1.0750420740000663
0.866895394117904 1.076850365999917
0.869143125592066 1.075705618000029
0.871411772030156 1.0757055870000158
0.873721692917394 1.0781394109999383
0.876002636197021 1.0811870230000977
0.878147573140346 1.0775447649999705
0.880270910343034 1.0752868229999422
0.882489426458724 1.0775382500000887
0.884778844510623 1.076017262999926
0.887058504765196 1.075326988000029
0.889287456330356 1.0755312689999528
0.891542088509344 1.0778245320000224
0.893848873987037 1.0769595709999749
0.896191151133046 1.0751677120000522
0.898377482148961 1.0758290969999962
0.900475461633995 1.0779006180000579
0.90265977346282 1.0759448089999069
0.90495930571896 1.0771402700000863
0.907265820123391 1.076357315999985
0.909511449481807 1.0755347769999162
0.911728776802508 1.0760291640000332
0.914021297069017 1.0778899729999694
0.916370671739067 1.0754172059999973
0.918642847419262 1.0760860660000162
0.920767911325867 1.0767295000000559
0.922895798470328 1.076154416999998
0.925159629402689 1.075058461000026
0.927495924015961 1.0770082189999357
0.929781226670529 1.0759205479999991
0.932008493974559 1.0755162350000091
0.934246561535169 1.0774352079999971
0.936580917609683 1.079129023000064
0.93894754413882 1.0867140059999656
0.941114855728466 1.0759805239999878
0.943199996437722 1.072244885000032
0.945392931376445 1.0753867049999144
0.947742145090286 2.151693929000089
0.950359318594639 1.0761590459999297
0.952422569110922 1.0764433320000535
0.954754441365213 2.1536530669999365
0.957631630945731 1.093595255000082
0.959836624765913 1.07629952100001
0.962513359285309 2.149116823999975
0.965743267963783 1.0836153929999455
0.968006243352115 1.0766068120000227
0.970812530039202 2.1540600399999903
0.974460569322817 1.0755427139999938
0.976802922954945 1.0773476020000317
0.979822808593089 2.149163790999978
0.983836758510533 1.0752034880000565
0.986301748251323 1.078611677999902
0.989260137985748 2.1518603490000032
0.993388157059969 1.0758631639999976
0.996039817906259 1.1268724700000803


==> Images/Results/planesource_timesteptimes_tol_0.001_m90.txt <==
t steptime
0.0 1.6032390080000027
1.98641488005845e-12 1.6003910349999977
3.78100198748258e-12 1.6079022140000028
6.24331464609439e-12 1.6008420109999975
9.49541861376463e-12 1.6002663070000018
1.3799501589858e-11 1.59998856
1.95114619159063e-11 1.6029236039999972
2.71147856929886e-11 1.5995945949999992
3.72690977295517e-11 1.6021571019999996
5.0877888279929e-11 1.6016080790000018
6.9183487242106e-11 1.6109503489999994
9.39006440418621e-11 1.6016373369999997
1.27404990519893e-10 1.6027764590000046
1.72999752685298e-10 1.6022858930000012
2.35294329703306e-10 1.5998040889999956
3.20743186694292e-10 1.6030837280000014
4.3841501087688e-10 1.5692856410000005
6.01093544556234e-10 1.599848197
8.26858176560775e-10 1.6002331010000006
1.14136212559613e-09 1.6025580099999956
1.57993490058268e-09 1.5824330149999994
2.19347880199861e-09 1.5710406100000043
3.0550535332569e-09 1.604307863999999
4.26936124493465e-09 1.6046403530000006
5.98687647936985e-09 1.607022557999997
8.42430608952126e-09 1.5716594140000026
1.16364652473801e-08 1.6048670170000037
1.56774601473082e-08 1.5691179239999968
2.08850601262011e-08 1.6027456660000041
2.76968776913741e-08 1.602357443999992
3.6753782863679e-08 1.6035881469999964
4.90487263022998e-08 1.5893984480000114
6.62660999358974e-08 1.6018288049999967
9.19256657022863e-08 1.602691778999997
1.32011928635649e-07 1.602918907000003
1.81162729098815e-07 1.6010872380000052
2.35731309756467e-07 1.6016619609999907
2.99511969861351e-07 1.6030000510000093
3.76031143342642e-07 1.6022155940000005
4.69273398464877e-07 1.5911875289999955
5.84033785051493e-07 1.6006059890000017
7.25947749416449e-07 1.6038056379999972
9.01067420073749e-07 1.6046573769999952
1.11476837294967e-06 1.6012407540000027
1.37193910935219e-06 1.6007886369999937
1.69205625355656e-06 1.600869349000007
2.09839151581633e-06 1.6039611399999956
2.61930508313203e-06 1.6005315109999998
3.24529611313379e-06 1.5683822140000103
3.941923462531e-06 1.5999185939999876
4.73915292326859e-06 1.6021369219999997
5.57685721575526e-06 1.6017572190000067
6.48834288918629e-06 1.6026790140000031
7.51097190772611e-06 1.6025200779999977
8.67398784345755e-06 1.5998773409999956
1.00384754327734e-05 1.6024914050000092
1.1669329162243e-05 1.6019008859999957
1.38464666773369e-05 1.602924588999997
1.69259775981989e-05 1.6032743469999957
2.0763785748483e-05 1.6024227999999994
2.54202453311022e-05 1.6034518060000096
3.0387966918178e-05 1.5742198189999925
3.58905459698995e-05 1.6025484740000024
4.19418325321619e-05 1.6032392040000047
4.88043900001521e-05 1.6013568300000003
5.70537186053916e-05 1.6027864899999997
6.71709885946627e-05 1.6019409530000104
7.96942984937602e-05 1.6028836949999743
9.48505621846376e-05 1.6015699040000015
0.000112401377683968 1.6006791660000204
0.000133363387900549 1.6033498269999882
0.000157983841925689 1.6023952079999901
0.000185102671188042 1.6015426910000201
0.000215376983161962 1.6012195939999856
0.000250679988711158 1.6033954270000095
0.000291150704932833 1.6018778950000012
0.000336554498045819 1.6025067779999915
0.000386498455829307 1.568140485000015
0.000443289157289742 1.600969374999977
0.000508007437502239 1.6008526030000212
0.000582204129153178 1.6014625290000026
0.000660997855694695 1.601566833999982
0.00074758701022776 1.565544817000017
0.000844496154275189 1.5918322289999765
0.000949766995358323 1.6010092810000174
0.00106493007310569 1.6009442429999865
0.00119137295412285 1.5993266410000047
0.00133071323811365 1.6056104980000043
0.00148228845909935 1.6031405870000128
0.00164553445868187 1.607296679000001
0.00182213841068018 1.6015467049999756
0.00201398531070171 1.600751066000015
0.00221964288010538 1.6013058449999846
0.0024346949251604 1.6000157269999988
0.00266631960053704 1.6011450340000124
0.00290815740859547 1.601471029999999
0.00316878779479345 1.603775393999996
0.00344422257011135 1.5983524300000056
0.00372895207635188 1.603550920999993
0.00403194936018597 1.607135096999997
0.0043458710865636 1.6009517319999986
0.00467805691280406 1.602082805000009
0.00501439264309082 1.6020676589999994
0.00537495060131278 1.5999224250000168
0.00573742489323572 1.6032756149999727
0.00612784056684065 1.6022965220000174
0.00651889802138284 1.599935060000007
0.00693382020568122 1.6021039509999753
0.00735521612876478 1.6015952190000178
0.00779425043096145 1.6017974939999817
0.00824677101806749 1.601792770000003
0.00871094092921907 1.6001614290000248
0.00919513666857693 1.6010858049999968
0.00968760114876381 1.5888972749999937
0.0102047414885983 1.5994521220000024
0.0107252032654521 1.601053946999997
0.0112710193191904 1.6009859490000053
0.0118216420255167 1.603102143000001
0.0123892579542112 1.6018959059999816
0.0129781249915377 1.6007019500000013
0.0135710314739026 1.6035611490000008
0.0141889644142158 1.6016184380000027
0.0148228702699917 1.600683456000013
0.0154665462569236 1.603572603999993
0.0161390279525184 1.6020645179999917
0.0168123774910645 1.6011566990000006
0.0175009846900924 1.6017704719999983
0.0182193491779007 1.6002161600000022
0.0189404940600974 1.6003058560000056
0.0196761165109633 1.6012163659999885
0.0204390573204263 1.6022467180000035
0.0212128217768869 1.5856275590000166
0.0219970245519112 1.6003520619999847
0.0228047870770466 1.6028742519999923
0.0236346952109934 1.591771188000024
0.0244729666477126 1.6014248709999777
0.0253299430983474 1.5718794670000023
0.0262043986371462 1.601633205000013
0.0271079250803648 1.6005671549999931
0.0280129106342322 1.6020324360000018
0.0289404032995042 1.600511100999995
0.0298813106906018 1.6019786380000198
0.030851375018076 1.5785987359999751
0.0318343563581546 1.6009379680000109
0.0328335028325828 1.6022038860000123
0.0338453837230008 1.601839042999984
0.0348781383308776 1.6009387830000321
0.0359340454180399 1.6002234169999952
0.0370117433550943 1.6026081659999818
0.0381087364221045 1.6009150130000194
0.0392238375179481 1.6002525939999828
0.0403493257706258 1.604027177999967
0.041494065886877 1.602913319000038
0.0426633867187251 1.6001372189999756
0.043850021370921 1.6038347329999851
0.0450547696146475 1.6022118030000456
0.0462814676708505 1.6044606979999685
0.0475320280447739 1.6022611640000264
0.0488042016457312 1.6018487089999667
0.0500996548135139 1.6044905790000143
0.0514177567319461 1.6031201000000124
0.0527557978225595 1.5686547529999757
0.0541122798049639 1.6012437120000413
0.0554879340659861 1.6017033929999798
0.0568839302163885 1.6018701269999838
0.0583008699798421 1.601589276000027
0.0597391401406511 1.600253452000004
0.0611990415963725 1.6043255060000092
0.0626809286283018 1.5954729829999792
0.0641853222068637 1.6021775890000072
0.0657099831960619 1.6041033099999709
0.0672548332842127 1.5685154820000093
0.0688222665811282 1.601620505000028
0.0704149247128476 1.6013942129999919
0.0720326806985901 1.6085383959999717
0.0736695502820685 1.6020960289999948
0.0753309834069921 1.6005699170000298
0.0770200094637695 1.601075848999983
0.0787282760877791 1.6007810149999955
0.0804522771873276 1.5995514009999852
0.0821682070502278 1.6017697010000234
0.0838556917845061 1.6019589900000142
0.0855124553293184 1.601840110000012
0.0870270234663765 1.603476425999986
0.0884552528450315 1.6031488979999722
0.0899054567760051 1.6027837010000212
0.0914404050279019 1.6038915980000183
0.0930497395446863 1.6010892339999714
0.0947028967730435 1.6018943050000303
0.0963883381364422 1.6022363369999653
0.0981115437366017 1.603041571999995
0.0998451505582443 1.572090913000011
0.101499558797021 1.6025632939999923
0.103137032234312 1.6023726920000172
0.104847273694031 1.6029054640000027
0.106679649725231 1.6063100100000156
0.108448841598736 1.6015947359999814
0.109981032475533 1.6041870920000179
0.111401835193038 1.6011004159999516
0.112936427864376 1.6005343180000295
0.114686896897697 1.598082230999978
0.11640276665849 1.6031591150000395
0.118058573155073 1.6027945769999974
0.119749469176331 1.6037241099999733
0.121561113093146 1.6026755080000044
0.123541144135672 1.6024301190000187
0.125383792939442 1.602679160999969
0.126943733888844 1.604029598000011
0.128402994360949 1.6044163340000068
0.130023872866616 1.602342589999978
0.131675689580936 1.6025200110000242
0.133370222358329 1.6047932210000226
0.135156963441346 1.6007607949999851
0.137071717478034 1.6025824129999933
0.138936068325231 1.6103902429999835
0.140698970981931 1.6030060219999882
0.142446585457932 1.6030565910000405
0.144122335849634 1.5996018639999647
0.145702476770046 1.6018852400000014
0.147263662776423 1.6045856620000336
0.148975949339732 1.5677439940000113
0.15090289798696 1.6018513289999987
0.152820116215411 1.6045320650000008
0.154591401203765 1.6034266229999616
0.156369937360131 1.6032981910000217
0.158356210470032 1.6030674309999995
0.160185401061823 1.6025050399999827
0.161714955594523 1.6006621640000276
0.163228573550749 1.5996008159999633
0.16504203201754 1.6016773670000362
0.166986388645888 1.6024819790000038
0.168842849230661 1.6000341689999686
0.170673465547481 1.6036117180000247
0.172601974279907 1.6010693970000034
0.174485766496683 1.6016556989999913
0.176147506827276 1.604253650999965
0.177729089774405 1.604332396000018
0.179517238945056 1.6019043850000116
0.181345675741514 1.603090027999997
0.183162666282733 1.5678141789999813
0.185053802686981 1.602292067999997
0.187005383380657 1.6020209229999978
0.188889076166583 1.6026721100000145
0.190754573225339 1.6010278709999852
0.19250406412101 1.6007820519999996
0.19423144239673 1.5997607799999969
0.195941086880509 1.601540053000008
0.197716093688358 1.6016272530000037
0.19966530726238 1.6022192940000082
0.201661196430139 1.6104686919999835
0.203542444338173 1.6000897410000334
0.205401472659125 1.6029421939999793
0.207329582988981 1.6043933999999922
0.209284472425036 1.602103388000046
0.211005216371255 1.6015306899999473
0.212632226036388 1.6006470850000483
0.214469975797145 1.6005516709999483
0.216486743609172 1.600498835000053
0.218435652814768 1.6005909819999715
0.220326543278433 1.5665457769999875
0.222247406749085 1.6012332230000084
0.224193909343034 1.5998387999999863
0.226119577978887 1.601022026999999
0.227868929327757 1.6009217820000003
0.229643020789247 1.6034054250000054
0.231473001055789 1.6007758389999935
0.23336556783166 1.6020542240000282
0.235362259683344 1.601404118000005
0.23734506635672 1.6018953949999855
0.239260929348311 1.6007030850000206
0.241220512594069 1.6014469950000034
0.243213511574636 1.568386944999986
0.245079328582767 1.602473138999983
0.246791514315068 1.6011382930000195
0.248550442040107 1.6011071130000119
0.250558611992009 1.602411329000006
0.252618879043625 1.60236520899997
0.254580633469011 1.599459281999998
0.256495117463014 1.6026377800000091
0.258468829234173 1.6022167149999973
0.260505570582149 1.6030265449999774
0.262378657845046 1.600592109000047
0.264118563293806 1.601218944999971
0.26597086941231 1.6015304960000094
0.267935617461074 1.6039350409999997
0.269936627083764 1.602521930000023
0.271965742658585 1.6027581949999785
0.273915956785842 1.6032233049999718
0.275873686635122 1.6094583080000007
0.277944453987257 1.6005205240000464
0.279879518114801 1.598314356000003
0.281669525647129 1.600626252999973
0.283469861371224 1.6028844119999803
0.285409212114039 1.6027114810000285
0.287507500704367 1.5850589560000117
0.289534227568359 1.6003256909999664
0.291495317690856 1.6002597689999902
0.293480556247077 1.6012624010000422
0.295552712940583 1.5997976569999537
0.297535729723479 1.6012778330000401
0.299359244932805 1.5990746079999667
0.301164729239869 1.564447896000047
0.303118633385718 1.598810015999959
0.305190605414613 1.5672639510000295
0.307248182521556 1.601775287999999
0.309252207525164 1.608612096999991
0.311226468040682 1.6018365730000141
0.31330083987523 1.601289984999994
0.3153394044236 1.6121568380000326
0.31721772085005 1.6026072689999182
0.319016013229703 1.6014205230000016
0.32093521020369 1.601225119999981
0.323038432493465 1.5994849290000275
0.32513090372164 1.5985601659999702
0.327136258421944 1.601747193000051
0.329131964726615 1.593069552999964
0.331219131251938 1.5996445200000835
0.333340731074719 1.610097483000004
0.335193083971656 1.6004869409999856
0.336975181296077 1.597987069999931
0.33895364560856 1.5985370360000388
0.341054982059171 1.6000094820000186
0.343144681021514 1.6010015719999728
0.345183256299775 1.5993992879999723
0.347180953542577 1.60449569900004
0.349269841539338 1.6002125859999978
0.351364807287893 1.5336134589999801
0.353276904314767 1.5790471620000517
0.355112090248832 1.602638772999967
0.357060128206333 1.603201385000034
0.359154956610286 1.5760259759999826
0.36127305674399 1.5667805919999864
0.363317160755228 1.5979564140000093
0.365346290327563 1.6018009439999332
0.367454422829703 1.5504926760000899
0.369606323055149 1.6022402489999195
0.371496031989294 1.6019968800000015
0.373315848910674 1.6017148240000552
0.375305122726393 1.600415249999969
0.377420181772024 1.6007074640000383
0.379540805804075 1.5661334840000336
0.381606418632588 1.6101687869999068
0.3836322607509 1.6006062160000738
0.385747103065655 1.5999038289999135
0.387879414958142 1.5995217030000504
0.38982878601411 1.6008784590000005
0.391697676001912 1.6022656710000547
0.393654886880449 1.5690171779999673
0.395758281819502 1.6023740229999248
0.397909693075933 1.604124610000099
0.399991435214984 1.599572369999919
0.402038226236091 1.6000962860000527
0.404161559304417 1.6074519730000247
0.406343827949772 1.5725349869999263
0.408283732531563 1.6018783480000138
0.41014147931904 1.5996063320000076
0.412129573645564 1.6016438289999542
0.414249086404673 1.6009256080000114
0.41639891982216 1.6004292610000448
0.418501567034213 1.6012780559999555
0.420549846424941 1.601217977000033
0.422671105113677 1.6010763100000531
0.424854207796366 1.6075536849999708
0.426852515649893 1.6014336490000005
0.428741144916058 1.6031316710000283
0.4306989862727 1.6018452389999993
0.432811055048148 1.6017991429999938
0.434990952912151 1.5669945299999881
0.437111626960052 1.6007014299999582
0.439173939315413 1.5987656570000581
0.441293729456945 1.5957737689999476
0.443498088185783 1.6003130770000098
0.445507799883185 1.6003309809999564
0.447411374284834 1.6001019560000032
0.449397404359549 1.602087761000007
0.451504142258093 1.6012493130000394
0.453668063115242 1.6032927530000052
0.455817355927825 1.567150104999996
0.457894293063296 1.6000089609999577
0.460007009237925 1.601059092000014
0.462213547465879 1.6010118510000666
0.464279985959803 1.6050371339999856
0.466205992972885 1.6014544969999633
0.468164985190373 1.6011866710000504
0.470267869654193 1.6038248219999787
0.472458172952057 1.6025907890000326
0.474624570614807 1.5994524269999602
0.47671182922145 1.6024371519999931
0.478820208628158 1.600653857999987
0.481036267122252 1.6020549239999582
0.483128065559282 1.6014869900000122
0.485083158355538 1.6004193759999907
0.487065256530524 1.6013580600000523
0.489147576391743 1.602271212000005
0.491315688748823 1.6012522290000106
0.493500343429783 1.6029206879999265
0.495618154840116 1.603097885000011
0.497731762515111 1.6011188190000212
0.499941270921138 1.6025173890000133
0.502085207921029 1.6054018150000502
0.504059483489698 1.5991944410000087
0.506020228047709 1.6009282320000011
0.508101078722118 1.5998330629998918
0.510289881177119 1.6013361020000048
0.512480794068643 1.599741356000095
0.514611685689652 1.6005854969999973
0.516727710196875 1.6013562359999014
0.518922438960678 1.6015981660000307
0.521102647386978 1.5687593580000794
0.523127676291792 1.5995633819999284
0.525111650626701 1.6019843100000344
0.527155723800729 1.6029992850000099
0.529312340164006 1.602707076999991
0.531526324433542 1.6001163859999679
0.533698946170288 1.6004471979999835
0.535820313277392 1.6007821000000604
0.537993904946751 1.6005851620000158
0.540230759344125 1.6021926909999138
0.542278080299676 1.5989979360000461
0.544244962489618 1.6003230640000083
0.546285724505337 1.600758810000002
0.548455858079401 1.5980061169999544
0.550672718278403 1.6002952549999918
0.552862589399515 1.6136596009999948
0.554987861556874 1.6013396189999867
0.557142280479127 1.6006831950001015
0.559411573272671 1.5987196069999072
0.561514144948214 1.5985382720000416
0.563485697013705 1.6008401760000197
0.565501712795583 1.6014427919999434
0.567660028818983 1.6067734700000074
0.569898815394451 1.6016482050000604
0.572100341984813 1.6029367429999866
0.574236033930233 1.5800902519999909
0.576392837234692 1.6047493720000148
0.578639788876339 1.60394558400003
0.580776542962354 1.6014082499999631
0.582789966283561 1.612772251000024
0.584828540882772 1.6028622289999248
0.586962515488631 1.601954534000015
0.589166044213153 1.6012738580000132
0.591376982558004 1.600299165000024
0.593558198794035 1.601002415000039
0.595721083857884 1.5995728299999428
0.597946017733569 1.5678945700000213
0.600125428946769 1.5681349440000076
0.602161663827497 1.6015210819999766
0.604196356722472 1.6008447929999647
0.606320926198828 1.5684374940000225
0.608526650679026 1.6066222719999814
0.610735756563966 1.6014571530000694
0.612932586140832 1.600476575000016
0.61511168024081 1.6020375479999984
0.617317097763697 1.5989999909999142
0.619536594624365 1.5788808410000001
0.621619040136692 1.5992856130000064
0.623649592390961 1.6004618719999826
0.625751605556455 1.6024810119999984
0.627945543939017 1.598337516000015
0.630173037060843 1.6001940910000485
0.632374781997933 1.6009299830000145
0.634560615130866 1.6022359599999163
0.63677401983091 1.6023680310000827
0.639035385819282 1.6018564229999583
0.641138846669902 1.602258339000059
0.64316009281253 1.6021862319998945
0.645259714166108 1.599117872000079
0.647460460553718 1.6020701349999626
0.649682994699113 1.6006883840000228
0.651884369694876 1.6114004199999954
0.654082774385257 1.602247340999952
0.656294087446471 1.6019285220000938
0.658556304707937 1.6067787039999075
0.660721348470745 1.6002508850000368
0.662761925841462 1.6051272309999831
0.664837952865475 1.5996191750000435
0.66701908282814 1.5998467450000362
0.669255001641733 1.6008043229999203
0.671464752195019 1.5988926060000495
0.673665567544732 1.600121931999979
0.675890221641191 1.6014064380000264
0.678135690260247 1.60204850599996
0.680343516533416 1.5877079770000364
0.682423848982875 1.599923289000003
0.684490544597504 1.6004865049999353
0.686653896478576 1.603099109000027
0.688878789702886 1.603266455000039
0.691102484896661 1.606510467000021
0.693302819283779 1.6011673989999053
0.695534241289708 1.6019239230000721
0.697793974160101 1.6014632369999617
0.700059508978381 1.6039228560000538
0.702147336332329 1.5992874109999775
0.704183698329904 1.6059289899999385
0.706340083246235 1.6047116089999918
0.708593041811027 1.6033911430000671
0.710821815659577 1.6142270959999223
0.713010566612689 1.6003133670000125
0.715217166398296 1.599933108000073
0.717490658452136 1.5990324030000238
0.719794997011403 1.6082850359999838
0.72194152613265 1.6002656379999962
0.7239724724681 1.600780278000002
0.726079059592679 1.6075442759999987
0.728335463166049 1.6034610549999115
0.730608688865421 1.5986055080001051
0.732801601690994 1.5995956239999032
0.734986295152149 1.6012473130000444
0.73724068877351 1.6034431350000204
0.739558402642438 1.6027757429999383
0.741770194176352 1.6035546610000893
0.743828193801223 1.6010963869999841
0.745904274125554 1.6070731959999875
0.748117160556862 1.6020848890000252
0.750414753267243 1.5910799959999622
0.752654550465653 1.6028114570000298
0.754827287005266 1.6035759039999675
0.757052574051828 1.602525546000038
0.759365269961832 1.6023702219999905
0.761662649326326 1.583959004999997
0.763744287053298 1.6025068169999486
0.765776103587352 1.6016018180000628
0.767957667321883 1.5695212089999586
0.770269308691947 1.6020123089999743
0.772557389467893 1.6012947990000157
0.774746921794795 1.6126789620000181
0.776924744375026 1.6120069739999963
0.779216320460476 1.6017195030000266
0.781575131671746 1.5992072569999891
0.783721220081639 1.6015798239999413
0.785735656458941 1.6021392549999973
0.787853211112332 1.568854151000096
0.790159782649677 1.603446766999923
0.792494729351264 1.60306333799997
0.794724899130997 1.5986544180000237
0.796896661727052 1.6025337529999888
0.799127836172202 1.6026375860000144
0.801484350606992 1.5671108390000654
0.803703845316192 1.6036081639999793
0.805761201303275 1.6086873159999868
0.807850966512767 1.6014428930000122
0.810091604202025 1.603245038999944
0.812427578809524 1.6022860290000835
0.814708331344069 1.6016700039999705
0.81691649761432 1.6015980800000307
0.819141534876717 1.6029040720000012
0.821434905163049 1.6043520599999965
0.823654116831128 1.5856790069999533
0.825783658434617 1.5852515489999632
0.827912792917255 1.6071488920000547
0.830126445099958 1.6025574159999678
0.832396857930269 1.6032445130000497
0.834673529754957 1.6001672410000083
0.836923755853576 1.5973096839999243
0.839185796429459 1.6016480520000869
0.841481587668839 1.603692357
0.843703796414701 1.60273727099991
0.845821384629704 1.6012110750000375
0.847962420195013 1.6004317870000477
0.85019598275744 1.6040061299999024
0.852475912659402 1.5692947590000585
0.854721497813302 1.6028172379999432
0.856958133201393 1.6008618650000699
0.859224600256404 1.599583487000018
0.86154966350321 1.6013746719999062
0.863836338180566 1.6014694530000497
0.865965458008888 1.599756565000007
0.868066271814003 1.6032506550000107
0.870277918359259 1.5729153810000298
0.87258784062051 1.6024574279999797
0.87487190967529 1.602510317999986
0.877084589781195 1.569987846999993
0.879322568233537 1.6028938719999815
0.881631263467062 1.5910194000000502
0.883999392532575 1.6015673959999503
0.886179603355928 1.6029007880000563
0.888251214283144 1.6017981129999725
0.890417065548725 1.5697224560000222
0.892720797016824 1.603246856999931
0.895055345526639 1.6061974259999943
0.897302123672477 1.6012155250000433
0.89949745386062 1.6023787970000285
0.901774845278619 1.5990648050000118
0.904132706822211 1.6019465869999294
0.906414361575311 1.6026436500000045
0.908525574742305 1.603254530000072
0.91063401692997 1.6014188719999538
0.912890653780484 1.6065317950000235
0.915233058938838 1.6015389890000051
0.917544034875514 1.5996357799999714
0.919771777653991 1.6014358170000378
0.921989577820579 1.5965518969999266
0.924311720506638 1.6000417039999775
0.926655659180025 1.602720581000085
0.928829623588877 1.59973327900002
0.930922014557514 1.6039529699999093
0.933109079594696 1.6014563310000085
0.935442568033032 1.6022807950000697
0.937781816390146 1.6027215579999847
0.940053102763918 1.6024767989999873
0.942291421879768 1.6008475789999466
0.944557047043326 1.605482563999999
0.946897761223648 1.5766507670000465
0.94913188791597 1.6021491550000064
0.951261635488537 3.1730681789999835
0.954018609400191 1.6023215769999979
0.956160119865606 1.6052719030000162
0.95863555872129 3.20541699599994
0.961966895076967 1.6042495100000451
0.964059973769003 1.601842071999954
0.96668364565418 3.169837879000056
0.970511727341541 1.60124319199997
0.972728312841601 3.212367120000067
0.975451810535106 1.560628209000015
0.978595011891811 1.6015477639999744
0.982181496716983 3.205650035999952
0.985532241867103 1.5764293180000095
0.988146683063614 1.5676184730000386
0.991128974415501 3.2040236599999616
0.994610540306455 1.6603683710000041


==> Images/Results/planesource_timesteptimes_tol_0.001_pmm10.txt <==
t steptime
0.0 0.030709829000000022
1.08999397689835e-12 0.030377506
2.0234021589658e-12 0.030341738000000007
3.22559479898959e-12 0.030179745999999952
4.74436700079752e-12 0.030415195000000006
6.68636363814029e-12 0.03059651200000002
9.19876990665455e-12 0.03043299799999999
1.24930689940242e-11 0.030415911000000073
1.67850192422169e-11 0.03052942999999997
2.22839640579208e-11 0.030930123999999948
2.94281708770347e-11 0.03096522200000007
3.88369035389152e-11 0.030874396999999942
5.14218811444665e-11 0.03016043200000007
6.85527707959897e-11 0.030668452999999984
9.23375513271223e-11 0.03075970699999997
1.23257012013166e-10 0.030805909999999992
1.62717974747403e-10 0.030864710000000017
2.13232182616128e-10 0.031002741
2.78058635089308e-10 0.031159983999999974
3.61573151854246e-10 0.03098302900000005
4.69772503794372e-10 0.031106226999999986
6.11058275135365e-10 0.031268137999999945
7.97454713705484e-10 0.031146434000000056
1.0465340244946e-09 0.03123841000000005
1.38453488587247e-09 0.03062939599999992
1.85155735943548e-09 0.03073979299999996
2.51048486101951e-09 0.03042338
3.4628262657026e-09 0.030503897000000002
4.87790570586835e-09 0.030821423000000125
6.9955271776626e-09 0.03150396099999986
9.97528458257038e-09 0.030877864000000033
1.41762096151346e-08 0.03082241699999999
2.00722096297685e-08 0.03077466800000006
2.83145845975927e-08 0.030498570000000003
3.97896767485346e-08 0.030520190000000058
5.56979529297037e-08 0.03063082599999989
7.76563773080112e-08 0.030869610999999963
1.04753633035389e-07 0.031139717000000067
1.37270686281962e-07 0.030609156999999998
1.80755119998443e-07 0.030695968000000073
2.31773692892632e-07 0.030832776999999867
2.94280776939162e-07 0.03047305300000014
3.64900992801187e-07 0.03056514599999982
4.51820649409974e-07 0.03064381500000013
5.63903620651979e-07 0.03052981499999996
6.94472804963915e-07 0.031049906000000016
8.5154063430017e-07 0.03038767500000006
1.04944221286644e-06 0.030768104999999935
1.30863007552266e-06 0.03058036899999994
1.66189105257578e-06 0.03109567000000002
2.16547479242752e-06 0.030310727000000037
2.85493257778422e-06 0.03026973700000002
3.73608912457219e-06 0.030414497000000207
4.62672367182781e-06 0.030512518999999738
5.50159696855318e-06 0.030293052999999848
6.58676363335774e-06 0.03024296400000015
8.05030404933089e-06 0.03039580300000022
9.53601634693274e-06 0.030189819999999923
1.12189463433481e-05 0.030552125999999902
1.33348478513225e-05 0.030340031999999795
1.60263156183081e-05 0.0307281060000002
1.94645798131919e-05 0.03061334899999979
2.30546971735102e-05 0.030785424000000283
2.73180627459864e-05 0.030646377000000058
3.20216993232307e-05 0.030169880999999954
3.64766017184259e-05 0.030169184000000016
4.16324182187308e-05 0.03052376499999987
4.94998000579288e-05 0.030400763999999914
5.87397631680552e-05 0.030288634000000147
6.70322535252765e-05 0.03069091299999993
7.60975937392962e-05 0.030457366999999902
8.79365102125237e-05 0.030630858000000316
0.000103310206172774 0.030363430999999608
0.000115811163960733 0.030406604000000392
0.000128624503064622 0.030811824999999793
0.000145548094553287 0.030168677000000255
0.000164021927897661 0.030271449999999867
0.000182803015329715 0.030550041999999777
0.000204738804742352 0.030797388999999953
0.000227346997582534 0.030556099000000003
0.000251217675289525 0.03019685400000016
0.000274402706345637 0.03043063299999993
0.00030122652061036 0.030420572000000146
0.000330878472642246 0.030132169999999903
0.000362247694205726 0.03053459500000022
0.000402552273300461 0.03064375099999994
0.000451012670523661 0.030879145999999746
0.000490377786643603 0.030804575999999972
0.000530863551311684 0.030492461000000137
0.000574111015987127 0.031268000999999934
0.000622557239545368 0.031256265000000116
0.000678443742699454 0.03079315100000013
0.000741122587232576 0.030642443999999713
0.000796420398873026 0.03103610800000034
0.000853934967720812 0.031066205999999763
0.000916235412328477 0.030922579999999922
0.000984074775457915 0.030875063999999952
0.0010562652210911 0.031148460000000266
0.00112952169039873 0.03071508699999992
0.00120265141880072 0.030565500999999884
0.00128151993082542 0.03066946100000001
0.00137426819773755 0.03042280400000008
0.00146577957828956 0.03097044800000015
0.00155470104781843 0.030527213000000053
0.00164506705364823 0.03012973299999988
0.00174875639999028 0.030835966999999798
0.00185959702406191 0.030305408999999894
0.00196512047195696 0.031495127000000345
0.00206988989712737 0.030794669000000052
0.00218397487314381 0.030378720999999942
0.00231167725406032 0.030566775000000046
0.00243305532442595 0.03078877099999966
0.00255287699711965 0.030608268000000383
0.00268093808596967 0.03020129299999974
0.00282178179995225 0.030136626
0.00295794690323452 0.03035359400000015
0.00309288187129946 0.030278854000000077
0.00323675359782354 0.030927720999999853
0.0033943073662878 0.030904128999999614
0.00354488376859235 0.03044979800000025
0.00369527744811084 0.030520746999999737
0.00385747605443284 0.030320356000000714
0.00402750236065052 0.030546562999999693
0.00419168248729675 0.030807001999999528
0.00435830614293113 0.03069746300000009
0.00454229995290009 0.030887996000000584
0.0047238591128155 0.030479234999999605
0.00490190754685584 0.030568869000000554
0.00508708017911518 0.030761045999999403
0.00528931397507323 0.030167785000000613
0.00548233868305133 0.03031583799999993
0.0056759684487241 0.030436150999999967
0.0058847615823228 0.030202355000000125
0.00609464877210452 0.03017263499999956
0.00630011755155876 0.03018785799999968
0.0065132148569815 0.03046345400000039
0.00674230232157653 0.030358031999999646
0.00696176828494462 0.030392358000000286
0.00718349851492442 0.030370485999999808
0.00742484978624732 0.030545303000000246
0.00765930404216961 0.030430727999999796
0.00789186325116249 0.03042561300000024
0.0081378800816615 0.030156496000000033
0.00838820719938109 0.03077379099999966
0.00863280578845744 0.030314041000000458
0.00888630787116004 0.03033126699999933
0.00915294453329808 0.030525981000000257
0.00941028633586345 0.030285083999999962
0.00967322389338037 0.030447813000000323
0.00995571193324737 0.03026076699999969
0.0102259513270727 0.030659501999999783
0.0104995469802329 0.030494466000000386
0.0107968063776649 0.03091641299999992
0.0110796989225496 0.030202420000000174
0.0113646815330031 0.030162331999999736
0.0116732859753156 0.0307527710000004
0.0119683855452568 0.030672642999999944
0.0122651388715539 0.03044670799999949
0.0125856126353917 0.030668316999999945
0.0128924457400865 0.030878518000000632
0.0132013410705389 0.0308061369999999
0.0135348173738091 0.03086952399999987
0.0138529139419674 0.030928894999999734
0.0141744760143045 0.030934200999999995
0.0145173585647756 0.030702520000000177
0.014846402001971 0.03070847600000004
0.0151812751414646 0.03023958300000018
0.0155326667405363 0.03057362000000019
0.0158726181566041 0.030663157999999413
0.016221814551806 0.030522822000000005
0.0165811037704951 0.030784037000000097
0.016932268348773 0.030774630999999886
0.0172974075816926 0.03105191900000026
0.017664336771247 0.030962081000000197
0.0180275428800181 0.030894809999999495
0.0184112947127063 0.030656862999999923
0.0187861218799637 0.031020859000000733
0.0191630899503042 0.031076179999999454
0.0195606253326458 0.03076369800000034
0.0199445200716499 0.03020328099999947
0.0203381546908615 0.030790394000000276
0.0207394222224473 0.030430811000000446
0.0211344379771811 0.03028973300000004
0.0215488992865276 0.03061632999999997
0.0219556777948203 0.030407693999999985
0.0223651569471852 0.030230580999999646
0.0227923732020901 0.030170273000000414
0.0232076947610964 0.030125042999999962
0.0236368733523647 0.030415059000000078
0.0240662737246923 0.030153308000000045
0.0244944735612871 0.03024542399999941
0.0249449601546456 0.030793999000000127
0.0253807939532574 0.031014422000000152
0.0258286226865457 0.030404577999999738
0.0262787765565161 0.030234439000000002
0.0267270478414526 0.030590591000000167
0.0271971641829705 0.030430209000000374
0.0276529479207029 0.03101514899999991
0.0281223954209212 0.03078936399999943
0.0285911638163598 0.03126885899999987
0.0290606483242201 0.030786654999999996
0.029547044953934 0.03140542600000007
0.0300225573612535 0.03046404500000044
0.0305171630429795 0.030390786999999975
0.0310032298553896 0.030242470000000132
0.0314962323716379 0.030450424999999726
0.0319966820960183 0.03095491699999986
0.0324931648338965 0.030262860000000558
0.0330108808779299 0.030432853999999843
0.0335148535272374 0.030606258999999802
0.0340363398571188 0.03048570400000017
0.0345508247613664 0.03066100299999963
0.035072578418615 0.03049804399999978
0.0356001058565759 0.031138387000000378
0.0361256571061062 0.030795818999999724
0.0366680845076505 0.030526076000000124
0.0372002672131408 0.030404620999999743
0.0377561380006114 0.030629782000000105
0.0382969994793814 0.03087790600000062
0.0388531223191082 0.03034229499999963
0.0394042496471874 0.030405428999999984
0.0399629305547467 0.03101369300000023
0.0405255437990478 0.03103743399999992
0.041088787386189 0.030883463000000333
0.04166371468622 0.03011675999999941
0.0422331360416245 0.03043509000000011
0.0428207748223484 0.0301819029999999
0.0433975657129284 0.03042517300000025
0.0439979064131843 0.030311610000000044
0.0445828559725538 0.030454448999999606
0.0451886867765175 0.030681143999999883
0.0457822973349123 0.030534443000000522
0.0463923960866821 0.030857385000000015
0.0469949698999054 0.030759929999999436
0.0476102037887242 0.030584708000000127
0.0482218901651651 0.03064285600000005
0.0488429975022186 0.030805573000000308
0.0494638113716772 0.03155376399999987
0.0500914034967834 0.030159712999999755
0.0507212398309115 0.030825879
0.0513558132644878 0.03053303300000021
0.0519944704306626 0.03084499499999982
0.0526364276254128 0.03055034200000062
0.0532836351687347 0.030251642999999717
0.0539333107136389 0.03072716700000022
0.0545887581899893 0.03053834199999983
0.0552464479202847 0.03122793200000018
0.055909812670934 0.030755043000000093
0.0565758042268265 0.031013599000000447
0.0572467771782577 0.030630527999999657
0.0579213817343765 0.031274738999998775
0.0585996913767311 0.030914957000000243
0.0592832774683277 0.030973053000000306
0.0599687131277916 0.03029183900000021
0.060661744813749 0.030991386000000176
0.061354181298089 0.03042922699999906
0.0620572645666171 0.03019548800000038
0.0627566914577277 0.03069697799999993
0.063470635275658 0.030787003000000368
0.0641771959840795 0.030644271999999972
0.0649030986392277 0.030660074000000037
0.0656171476133329 0.030508155999999786
0.0663527965409042 0.03102184699999988
0.0670749825719617 0.03078085499999972
0.0678139545784313 0.030845709000001165
0.0685451564681843 0.03044310699999997
0.0692878988901746 0.03057365799999978
0.0700291528761783 0.03042265400000055
0.0707762540480745 0.03084443099999845
0.0715289187710259 0.03055538400000124
0.0722811705218726 0.03055950299999921
0.0730470711861167 0.030774164000000326
0.0738055759393232 0.030402647000000727
0.0745860510165177 0.030210886999999076
0.0753524025282112 0.031178362000000348
0.0761337213398862 0.03101127000000048
0.076910044712602 0.03038201199999868
0.0776937503203882 0.030548437000000206
0.0784824063127341 0.030554974000001067
0.0792702561671559 0.03026615599999971
0.0800743098441731 0.0303890219999996
0.0808685136329622 0.030305642000000077
0.0816802099678276 0.03045270500000008
0.0824837312485109 0.030405134000000444
0.0832960195811943 0.03014076599999882
0.0841123265896322 0.03074179500000085
0.0849279051064201 0.031231399999999354
0.0857612310030338 0.03027572000000056
0.086583366106208 0.031001649000000242
0.0874200480894546 0.03057236099999905
0.0882529692173636 0.03057888500000061
0.0890904102121057 0.030927666000000187
0.0899389707465478 0.03058322799999935
0.090781061869447 0.03093093500000066
0.0916403602688538 0.0313693379999993
0.0924919912507151 0.030393061999999915
0.0933502758763463 0.0305134589999998
0.0942172869586818 0.03157087599999997
0.0950792917628936 0.030781748000000775
0.0959585200868937 0.03018445000000014
0.0968300470802898 0.03034584099999904
0.0977075981674068 0.03085668900000016
0.0985956316967638 0.030550314000000967
0.0994772327644615 0.031156470999999186
0.10037372208744 0.03069027500000132
0.101266385425542 0.03053583599999854
0.102161936235821 0.03029072300000024
0.103074031680708 0.030408458000000138
0.103975587754088 0.030905965000000535
0.10488745725537 0.03048856599999894
0.105803625113711 0.030865531000001667
0.106717036219551 0.03056841999999982
0.107646656782517 0.030377110999999957
0.108570202150482 0.0308515819999986
0.109497253901302 0.030202881000001014
0.110441379347311 0.030688604999999924
0.11137464327297 0.030853403000000057
0.112316225052467 0.030994978999999034
0.113266525758059 0.030723417000000808
0.114210991091764 0.030942544000000183
0.115167440131455 0.0302877610000003
0.116125818708321 0.03020383099999968
0.117082272782324 0.03056784400000012
0.118053420605141 0.031042768999999026
0.119021275724351 0.030796027000000947
0.119990034238744 0.03093083099999916
0.120975289540984 0.03053698200000099
0.121953579322875 0.031201283999999774
0.122934596010863 0.030283428000000612
0.123933083812596 0.030292157999999958
0.124922442955005 0.030455830999999378
0.125915445101827 0.03054564400000004
0.126926149773014 0.030485522999999404
0.127927021739518 0.030220369000000247
0.128931640933297 0.03059520000000049
0.12995353032182 0.030618404000000154
0.130966294292937 0.030997838999999416
0.131982179480679 0.03103529000000016
0.133014302717171 0.03091563199999925
0.134039389481412 0.030785974000000493
0.135066301897546 0.030513430000000952
0.136107864221858 0.030337635999998724
0.137145866035838 0.03018867699999994
0.138183764238382 0.030533371000000642
0.13923418899692 0.030911766999999202
0.140285977067017 0.030871433000001502
0.141335106954809 0.030200319999998726
0.142394099861138 0.03079387700000069
0.143460972615321 0.030521253999999942
0.144521985261575 0.03108788299999965
0.145589622472423 0.030450116000000804
0.146673523791073 0.030413788999998914
0.14774765890696 0.03070245199999988
0.148824533975904 0.030937851000000904
0.149914835208594 0.031031275000000136
0.151004060413285 0.030443518000000225
0.152091456546899 0.030735052999999013
0.153187907607145 0.030316994999999736
0.154294861259821 0.030669698000000523
0.155394801744752 0.03016343300000024
0.156498850163405 0.031592568000000654
0.157616612663535 0.031171783999999647
0.158732163048148 0.030167001999998888
0.159846174617767 0.030413745000000603
0.160968503536734 0.030412314999999523
0.162103819640559 0.030613325000000913
0.163231209070221 0.03089398999999915
0.164360915759275 0.030406643000000955
0.165501806350115 0.030573508999999888
0.166647411402859 0.030323692999999707
0.167788522611916 0.030664478000000273
0.16893444082285 0.03063947299999903
0.170093334372473 0.03077597700000112
0.171251357248424 0.03098355799999908
0.172407067540149 0.031026372000001246
0.173568986226026 0.03080917099999958
0.174744682934915 0.030879856000000316
0.175916585028923 0.031080644999999407
0.177087219525206 0.030958465999999518
0.1782644890323 0.03078325100000079
0.179455475702527 0.030874546999999808
0.180642344925939 0.030296623999999994
0.181827990535764 0.03115844499999909
0.183019841896488 0.030179644000000394
0.1842245966899 0.03078911000000062
0.185427470460331 0.030422397999998907
0.186628280350855 0.030301062000001266
0.187834107572674 0.030550672999998696
0.189051346663524 0.030752344000001486
0.190271539052089 0.03039564299999853
0.191488022914936 0.03088968300000161
0.192707637758993 0.030551899999998966
0.193936524481963 0.03080714100000037
0.195175997113735 0.03054761299999953
0.196409348440007 0.030493226000000817
0.197643267067979 0.03050487199999985
0.198883646576413 0.03053774400000009
0.200135876792053 0.03051748999999937
0.20138833130391 0.030311577000000867
0.202638052141676 0.03056802099999878
0.203890847816241 0.031000889000001308
0.205152016967041 0.030557549999999267
0.206426291940265 0.03028407000000044
0.207694660099103 0.030205336999999943
0.208962151660411 0.030254689999999584
0.210233888500518 0.030823787999999297
0.211514656022764 0.031010595000001473
0.212806383351398 0.030284629999998813
0.214092476242106 0.030544691000001123
0.215378228725545 0.030448096999998953
0.21666830120404 0.03111763600000117
0.217967059971733 0.030948269999999667
0.219277988931144 0.03037438399999992
0.220583207812856 0.03057334399999867
0.22188759018012 0.030406973000001614
0.223195392621589 0.030656775999998942
0.224510650875901 0.03018772600000119
0.22583698250703 0.03123514399999827
0.227163108465781 0.03101891300000048
0.228486947335564 0.031270241999999726
0.229812513199498 0.03073910099999999
0.231143548850513 0.03128234300000088
0.232483497769532 0.030347743000000094
0.233833357818999 0.03065796099999929
0.235178660525683 0.030408532000000932
0.23652330106208 0.03133243699999966
0.237870704321623 0.030986591999999646
0.239224150413956 0.030435765000000004
0.240586623358476 0.03098617100000034
0.241957371526625 0.030432545000000033
0.243324250107478 0.03053404999999998
0.244690662395716 0.03043793600000022
0.246059623630044 0.030577078000000313
0.24743403232551 0.03089501100000014
0.248816542691565 0.03040748199999932
0.250209481983333 0.030527012000000298
0.251600175800251 0.030517990999999967
0.252989510558345 0.03076941600000005
0.254380153065691 0.03068760000000026
0.255774675568197 0.03051555099999881
0.257175489539125 0.031276603000000236
0.258584765455283 0.030939050000000634
0.260002808439246 0.03055817999999988
0.261417613630847 0.030779440999999963
0.262831733990413 0.03097780999999955
0.264247386049352 0.03073746499999963
0.265666745533244 0.03066960399999985
0.267091854058464 0.03067934000000072
0.268524558000141 0.030433463999999688
0.269966464220119 0.03116484100000072
0.271408691925628 0.03022289599999972
0.272849590595695 0.03042024600000026
0.274291065206105 0.030388741999999525
0.275734935763568 0.0304416130000007
0.277182954126436 0.030436014999999372
0.278636747116569 0.030151459000000713
0.280097775285557 0.030163624000000056
0.281567303263137 0.030504037999998346
0.283038936586382 0.030439697000000265
0.284509339521221 0.03069614300000012
0.285980055601902 0.030618000000000478
0.287452526103689 0.030535880000000404
0.288928160387697 0.031343866000000276
0.290408290199414 0.03083910600000017
0.29189413687098 0.03068263999999843
0.293386786228066 0.03076325900000043
0.294887171133311 0.030551074999999983
0.296391792533643 0.03088009100000022
0.297895399285259 0.03091095000000088
0.299399189784738 0.030903836999998546
0.300904226498973 0.03069828699999988
0.302411567438066 0.030513129000000916
0.303922231005303 0.03047529200000021
0.30543717226724 0.030399423000000425
0.306957263802692 0.030940638999998882
0.308483281049609 0.03071957300000072
0.310015892287863 0.03096457899999905
0.311555653116573 0.03055628000000077
0.313098195096761 0.030922194000000403
0.31464057444034 0.03027154399999965
0.316183564461816 0.03058106299999963
0.317727863017597 0.030783089999999902
0.319274166864952 0.03041690799999941
0.320823152016373 0.030700516000001343
0.322375460375001 0.03091317799999871
0.323931688565555 0.03069079300000155
0.325492378959775 0.031054637999998747
0.327058013017507 0.03097924000000063
0.328629006907839 0.030914266999999995
0.330205709265313 0.030672703000000467
0.331788400886982 0.031161448999998953
0.333377296140598 0.030517494999999784
0.334968253002889 0.030162765000000036
0.33656002732211 0.030206245000000465
0.338153004647427 0.03040037899999959
0.339747536647018 0.030721527000000748
0.341343973579426 0.030668587999999275
0.342942656534652 0.03031540599999971
0.344543912374144 0.030625627000000932
0.346148049412351 0.030430034000000106
0.347755353840752 0.030324142999999637
0.349366086933544 0.03050432600000086
0.350980483004046 0.03059903800000008
0.3525987480594 0.03040559599999959
0.354221059106916 0.03063742600000019
0.355847564064476 0.03060566299999934
0.357478382216048 0.031020482000000626
0.359113605141491 0.030588070999998607
0.360753298042678 0.03075441000000012
0.362397501386731 0.03027391900000076
0.364046232789261 0.030403685999999652
0.365699489065373 0.03106813900000205
0.367357248382021 0.030658877999997003
0.369019472452677 0.03030660199999957
0.370686108723171 0.030254164000002248
0.372357092505936 0.031027587000000523
0.374031033706576 0.030603488000000567
0.375707512646949 0.030597462999999436
0.377386617867189 0.030521508999999725
0.379068423394948 0.030416484999999938
0.380753001134905 0.030820628000000738
0.382440420174485 0.03103801500000003
0.38413074680814 0.030280209999997254
0.385824044675684 0.030769446000000755
0.387520375012437 0.031055602000002125
0.389219797008834 0.030743148999999192
0.390922368260563 0.030680394000000888
0.392628145293266 0.030597459999999188
0.394337184156959 0.030564460000000793
0.396049541091741 0.03048337799999956
0.397765273267591 0.03045403399999813
0.399484439601122 0.030801894999999746
0.401207101653298 0.03042987299999922
0.402933324615226 0.030319673000001046
0.404663178392502 0.030673304000000456
0.406396738802892 0.030915138000001008
0.408134088906066 0.03046710699999977
0.409875320489238 0.030586319999997613
0.411620535738583 0.030293894000003263
0.413369849133766 0.031422710999997605
0.415123389612672 0.031022583000002157
0.416881303065366 0.03072278699999842
0.41864216742847 0.030945244000001537
0.420405252296072 0.031289916999998724
0.422170572069587 0.03125060400000024
0.423938144517367 0.03082883500000122
0.425707992819451 0.030496254999999195
0.427480146372695 0.030991261000000492
0.42925464131399 0.030783979999998934
0.431031521004265 0.03073926600000121
0.432810836560666 0.03052178099999736
0.434592647459623 0.03042549400000283
0.436377022230984 0.030323749999997318
0.438164039269159 0.030795965000002923
0.439953787786937 0.03053085699999869
0.441746368937037 0.030408516999997914
0.443541897130482 0.03079111600000317
0.445340501588792 0.03017274399999792
0.447142328177004 0.030614821000000347
0.448947541575985 0.03145989300000096
0.450756327866321 0.030847454999999968
0.452568897614151 0.030401258999997793
0.454385489573242 0.030542125000000198
0.45620637514988 0.030494200999999777
0.458031863819676 0.031242250000001803
0.459862309743079 0.030571884000000438
0.461698119903947 0.030439320999999353
0.463539764202766 0.030539225999998365
0.465385533853272 0.030929365000002207
0.467231868451494 0.031113147999999313
0.469079141026431 0.030526244000000702
0.470927709368384 0.0305029310000009
0.472777930065971 0.03116475399999885
0.474630166365355 0.031214744999999766
0.476484794736083 0.03076915600000163
0.478342211352381 0.03040893399999689
0.480202839102943 0.03059364699999989
0.482067135488027 0.03038970700000121
0.483935601781924 0.030799974000000674
0.48580879394134 0.030626544000000422
0.487687335867192 0.03066021799999774
0.489571935808547 0.030481828000002764
0.491463406977593 0.030429250999997492
0.493355677671759 0.031003473000001947
0.495248070988167 0.030999002999998027
0.497141244992475 0.030539254000000682
0.499035843336266 0.03017069200000222
0.500932516116913 0.03026095999999967
0.502831935303158 0.030398789999999565
0.504734809954865 0.03019972799999948
0.506641902880141 0.03058028999999962
0.508554049897331 0.030242471000001103
0.510472182959131 0.030683366999998185
0.512397358802164 0.03022720000000234
0.514325806306486 0.03061514799999898
0.516253656306254 0.030520559999999364
0.518181861337421 0.030787237999998496
0.52011134280237 0.030414821000000813
0.522043028419436 0.030416693999999467
0.523977878684508 0.03052538100000035
0.52591691304939 0.030543382000001174
0.52786123894095 0.03039639400000027
0.5298120861494 0.030527388999999516
0.531770849404592 0.03076472300000077
0.533729240054543 0.031263209999998764
0.535687131929983 0.030370311999998734
0.537645729670904 0.030903520000002516
0.539606225375681 0.030653689999997624
0.541569842317972 0.031174727999999874
0.543537873045852 0.030876645000002867
0.545511720754188 0.0307854799999987
0.547492948285013 0.0308869559999998
0.549479015257544 0.0306735929999995
0.55146359439145 0.030168191000001343
0.553448186421512 0.03051675200000048
0.555434248375602 0.031056444999997268
0.557423259587755 0.030783336000002492
0.559416773805686 0.030903512999998384
0.561416473885381 0.03015388400000063
0.563424235951954 0.030169286999999656
0.565433978679902 0.03014551300000079
0.567442426373327 0.030680030999999275
0.569451326364599 0.030255180000001047
0.571462401647496 0.030624880999997828
0.573477430396796 0.03013604700000272
0.575498313594498 0.03075863099999765
0.577527150795477 0.030470032000000202
0.579559496011484 0.03114412300000069
0.581590104382331 0.031285793999998646
0.583620989892287 0.03057694600000005
0.585654135348548 0.03017182000000318
0.587691589990393 0.030191895999998053
0.589735553648561 0.030430951999999678
0.591788472031986 0.03122172400000167
0.59384061384874 0.030672847999998254
0.595891644691416 0.03052152900000138
0.597943811079255 0.030271884999997667
0.599999376215394 0.030895515000000984
0.602060727903453 0.030716651000002315
0.604130484914687 0.030260348999998854
0.606202734015185 0.03060095300000043
0.608273138953489 0.030906332000000702
0.610344216430671 0.03055023900000009
0.612418475572234 0.03056011099999978
0.614498550858705 0.030660315999998744
0.616587326004832 0.03106755399999983
0.618677717304759 0.030606041999998723
0.620766341057524 0.030676777000000044
0.622855960824011 0.030646360000002204
0.624949353057354 0.03099387199999981
0.627049458757959 0.030186711999999005
0.629159530861268 0.03063154499999854
0.631266329447109 0.030471348000002507
0.633372364064463 0.030675803999997697
0.635480628022857 0.031028252000002254
0.637594211144995 0.031225632999998254
0.639716459777799 0.03102390600000149
0.641841112901023 0.030632436000001206
0.643963672951934 0.03015123999999858
0.646087402956122 0.03073063400000109
0.648215596750255 0.030635278999998405
0.650351773049235 0.03044826500000042
0.652493206254347 0.030174869999999743
0.654631793972768 0.030669643999999607
0.656771052803421 0.030535494999998747
0.658914509517113 0.0305055720000027
0.66106591470426 0.031396690999997645
0.663222747585563 0.030915809999999766
0.665376614913358 0.030429191000003186
0.66753127518062 0.030778963999999576
0.669690509419665 0.030943260999997335
0.671858357235695 0.0307883750000002
0.674029242128586 0.03016517900000082
0.676197728415568 0.030397456999999406
0.678367810466092 0.030398630000000537
0.680543555259012 0.030752577000001224
0.682729366494861 0.0310363539999976
0.684913285680194 0.030313188000000935
0.687096132224691 0.030776382999999186
0.689282139469207 0.030726564000001844
0.691475724894341 0.03011941500000148
0.693675861397634 0.030168295999999373
0.69587253700156 0.030669744999997306
0.698070231103272 0.03025719800000104
0.700273478061263 0.03039580000000086
0.70248717117784 0.030145096999998344
0.704698103437769 0.03037086600000194
0.706908263304581 0.030340486000000055
0.709122373368786 0.03056164699999897
0.711345416196127 0.0307353180000014
0.713570563998096 0.03076434199999767
0.715793519233247 0.030558203000001782
0.718019233152508 0.03095048999999861
0.72025283254446 0.030768161000001015
0.722491653164057 0.03087092899999888
0.724727311080775 0.03056827700000042
0.726964997175097 0.030794857000000064
0.72921003929328 0.030326628000000966
0.731461743048044 0.030522892000000468
0.733709735529237 0.0303469949999986
0.735959433252686 0.030322769000001415
0.738216386503778 0.030886527999999913
0.74048026718126 0.030629775999997833
0.742740397283089 0.030389443000000682
0.745002405627012 0.030598880999999523
0.747272060203578 0.030490685000000184
0.749547151705004 0.030806630000000723
0.751819035145053 0.030497472000000414
0.754093623333853 0.030555388999999877
0.756377036435183 0.030248023999998708
0.75866225496117 0.030908776000000415
0.760945032710517 0.031386130000001344
0.76323145296478 0.030476457999998985
0.765527918018912 0.030361440000000073
0.767823989109437 0.030745588000002044
0.770119186644938 0.03118417299999976
0.77241964122274 0.03079346999999899
0.77472983864276 0.030400873999997913
0.777035211318436 0.03040413600000136
0.779342623059042 0.03155209400000203
0.781659319313711 0.03079011599999859
0.783972800296036 0.030412166000001406
0.786279065383276 0.03051541099999966
0.788581579394689 0.030554890999997752
0.790882217404761 0.0306541849999995
0.793180599621669 0.03127082800000025
0.795473066117464 0.031141846000000584
0.797751618316648 0.030787689000000285
0.800004025135234 0.030262227000001474
0.802217203379525 0.030230376999998754
0.804384724652851 0.03043060199999914
0.806514141797454 0.030612530000002636
0.808626483771193 0.030563451999999103
0.810746658506463 0.031015307000000547
0.812892786775201 0.03058442499999714
0.815049501973342 0.030649187000001632
0.817206783659855 0.030488803000000786
0.81937035340537 0.03062230499999785
0.821548627450954 0.03061292800000004
0.823749493811049 0.030514711000002137
0.825979912590792 0.030228131999997743
0.828211046330366 0.03112103200000149
0.830438200379247 0.030450209000001394
0.832670547519733 0.03117898899999716
0.834919399231898 0.031030158000000085
0.837197338297435 0.030250451000000567
0.839515113543358 0.03018365700000203
0.841834213206714 0.03050779199999809
0.844157255175203 0.030578392999998982
0.846506250454381 0.030744322000000324
0.848835869048878 0.03016776400000154
0.851007392543135 0.030440341999998566
0.853047789954589 0.030279004000000498
0.85511035604986 0.030296140000000804
0.857250212284702 0.0303513879999997
0.859442855008536 0.03042312399999858
0.861665441050286 0.030349267000001845
0.863884572996135 0.03057321500000043
0.866112182428969 0.03042372499999857
0.868367351597302 0.030730603000002077
0.87066931127873 0.030386063999998214
0.872986468576495 0.0301559150000017
0.875306360116217 0.03019675399999855
0.877648427068199 0.03024883899999864
0.88004073617282 0.03105791600000174
0.882463431599237 0.030965947999998633
0.884783951910166 0.03077517400000218
0.886963724219726 0.030888830999998618
0.889082814819475 0.03060185700000062
0.891270011174985 0.030793870000000112
0.893478470646486 0.030705199999999877
0.895725880802477 0.030527116999998327
0.898051677864145 0.031147768000000298
0.900389263211554 0.03056097400000013
0.902567368160424 0.030547229999999814
0.904664788947185 0.030393120999999468
0.906795570867965 0.03052307900000173
0.908964428308508 0.0306210639999982
0.911164215940602 0.030678483000002643
0.913373152068217 0.03023633699999806
0.915624695399497 0.03056834000000208
0.917902336582826 0.030435657999998256
0.92018814643367 0.030255742000001362
0.922508750520288 0.030181451000000692
0.924903422332037 0.03152679399999769
0.927311475369573 0.030513508000002076
0.929690010295397 0.030983120999998448
0.931871828460006 0.03085422799999904
0.933941232164246 0.031323892999999714
0.936112201439095 0.030260461000001015
0.938327902992995 0.030901066000001975
0.940611097340304 0.030740920999999588
0.942939353812568 0.030895064999999278
0.945235519355223 0.030527191000000897
0.947407083524277 0.03056222500000061
0.949574789694322 0.030467428999997992
0.951701747789623 0.03105165699999901
0.953896974822341 0.030458965000001115
0.956105761806932 0.030921169999999165
0.958367617133357 0.03088334499999945
0.960650094364201 0.03140722400000229
0.96294959182483 0.03073812799999942
0.965311298557019 0.030676511999999434
0.967720875658596 0.030192732999999805
0.969880581424449 0.03134110999999962
0.971935564863512 0.03064232400000222
0.974069664577796 0.06180137499999816
0.976806146797156 0.030928494000001194
0.978949746640307 0.030615862999997745
0.981382655540784 0.030199700000000718
0.983701642775562 0.061412189000002115
0.986637100434282 0.030503849999998778
0.989122762927065 0.030283164000000085
0.992101726820791 0.0608549570000001
0.995009274763168 0.0437386499999981


==> Images/Results/planesource_timesteptimes_tol_0.001_pmm100.txt <==
t steptime
0.0 0.1893378870000002
1.00040323395411e-12 0.18849383500000005
1.82603515835409e-12 0.1891004279999997
2.90189514719854e-12 0.18851294099999993
4.27123166395994e-12 0.18908949700000033
6.03853927504337e-12 0.18869874899999983
8.3489118075841e-12 0.18916644500000013
1.13655240847713e-11 0.18895410899999998
1.52783259035165e-11 0.18916837499999994
2.03317687745811e-11 0.18923066700000035
2.68384239747443e-11 0.1883918859999998
3.51964821309782e-11 0.18846226799999943
4.59217064705629e-11 0.18846194600000032
5.96723744609202e-11 0.18830548599999997
7.72722728237899e-11 0.18886581800000002
9.97882685404981e-11 0.18878416899999984
1.28725276252922e-10 0.18890237400000043
1.65633481768984e-10 0.18904108399999942
2.12935605501662e-10 0.18866416100000016
2.74333490201472e-10 0.18893048300000004
3.55008277161182e-10 0.1884022569999999
4.56486729115081e-10 0.18849435000000003
5.85601111866232e-10 0.18868800700000055
7.51497663116984e-10 0.18874360700000015
9.67152390716501e-10 0.18868791899999948
1.25125698755201e-09 0.18904835400000053
1.6312721514934e-09 0.18862843399999996
2.14842206230493e-09 0.18884469599999942
2.86609617830977e-09 0.18865381999999986
3.88441638056606e-09 0.1890475580000004
5.36636236232665e-09 0.18857379899999938
7.58644280642966e-09 0.18906038400000114
1.07956771416011e-08 0.18886831799999904
1.52917493779977e-08 0.1887693850000005
2.15826357150929e-08 0.18854737000000021
3.0346408574289e-08 0.18893306999999915
4.25041488223679e-08 0.1890179500000002
5.92973307882566e-08 0.18896641400000114
8.20403585143828e-08 0.18926010699999907
1.08753843797077e-07 0.1889128479999993
1.41736299886224e-07 0.188781478000001
1.82528198129893e-07 0.18940725200000053
2.32859933995019e-07 0.1885173059999996
2.9030694740605e-07 0.18840326199999957
3.59863584783346e-07 0.18869843300000078
4.442288621898e-07 0.18877965499999938
5.46478565022155e-07 0.18885620400000036
6.70269863380584e-07 0.18913815899999875
8.20088886072833e-07 0.18875929900000088
1.00156920302903e-06 0.18877253900000035
1.22091665507314e-06 0.18878243999999889
1.48652311930215e-06 0.18859017700000003
1.80771473137936e-06 0.1885472340000014
2.19612339223212e-06 0.18872449799999913
2.6739163065332e-06 0.18814103300000085
3.24377340368012e-06 0.18880538899999877
3.93008665390617e-06 0.1887873760000005
4.67570530036101e-06 0.18910883799999922
5.53297222907204e-06 0.1886211160000002
6.52212664082803e-06 0.18907540300000036
7.66213569165942e-06 0.18826719800000014
8.97837418581658e-06 0.1891711530000002
1.04923547598455e-05 0.1890377989999994
1.22378379285766e-05 0.18939872099999988
1.4242552188626e-05 0.18873047400000154
1.6549575891361e-05 0.18866121899999833
1.92033472728512e-05 0.1889965180000015
2.22755876168509e-05 0.188750765
2.58737604585164e-05 0.1888760189999985
2.95166601855559e-05 0.1890298080000008
3.34895314779588e-05 0.18885900699999958
3.79213821710378e-05 0.18834066800000038
4.28606230133525e-05 0.18862878299999863
4.8370242072286e-05 0.1887655670000008
5.45172474923539e-05 0.18898278300000015
6.14039113086156e-05 0.18910954700000104
6.90618502705569e-05 0.18835677799999928
7.7582542237818e-05 0.18859565099999998
8.70798091980878e-05 0.18910303199999845
9.67130296992995e-05 0.18879253600000112
0.000107028989466916 0.18902043399999968
0.000118281693558997 0.1886995959999993
0.00013059187274186 0.1884110930000027
0.000144119029900409 0.18861664399999967
0.000158838634457685 0.18910007999999934
0.000175038462448812 0.1886077730000011
0.000192656127195234 0.18945249999999803
0.000211701894570827 0.1884498540000017
0.000230662244794405 0.18904383399999958
0.000250978014906235 0.18883236599999975
0.000272866004795698 0.18894218499999837
0.000296528652847842 0.188888182000003
0.000322081666788458 0.1886529409999973
0.000349757846885981 0.18937035900000154
0.000379491636465505 0.1884123950000003
0.000409145334820765 0.1885999560000009
0.000440314173108558 0.18911575499999955
0.000473561898938452 0.18879472899999783
0.000509298246760963 0.18910254800000104
0.000547358544565581 0.20026467699999984
0.000588026238770804 0.1886688620000001
0.000631748329107826 0.1883143820000015
0.000674687335013009 0.18886187699999724
0.000720096462393646 0.1891618180000023
0.000768050539905216 0.18847865200000058
0.000819320603503496 0.1883596319999974
0.000873677028158819 0.1887932130000003
0.000931146076631016 0.18924745900000062
0.000987911346346295 0.18829007000000075
0.00104772193377844 0.18849785999999824
0.00111071757135616 0.18841323700000245
0.00117696878112081 0.1888334229999984
0.00124694391097691 0.1887204510000018
0.00131880070254372 0.18871484199999955
0.00139239870420918 0.18862977399999892
0.00146881269428458 0.18900605800000037
0.00154883918095579 0.1886053280000013
0.00163297588228094 0.18865666999999675
0.00172151586078413 0.18895551600000005
0.00180947895936011 0.1888875270000021
0.00190177764637918 0.18901805399999816
0.00199853268994821 0.1888921779999997
0.00209964905335106 0.18833161200000248
0.00220256067988612 0.18927888800000048
0.00230738374672118 0.1892588929999981
0.00241705934216842 0.18905850800000223
0.00253106465319967 0.18876466499999722
0.00264617906433859 0.189526144000002
0.0027629956334191 0.18880934599999932
0.00288409087202376 0.1892335309999993
0.00301015511727317 0.18876532000000168
0.00313743226088796 0.1890177489999978
0.00326772670566473 0.18852415399999956
0.00340202285041152 0.18891990900000266
0.00354035520863275 0.18851620299999894
0.00367952590367799 0.18876988399999917
0.00382155179105439 0.18881743700000087
0.00396741571595904 0.18874348199999957
0.00411728141407645 0.18838711100000083
0.00426795597850848 0.1887707299999981
0.00442202576948812 0.1891652590000028
0.00457979155075645 0.1892675629999978
0.0047415803192314 0.18861607500000233
0.00490352144925936 0.18840246599999944
0.00507021209956061 0.18855279499999966
0.00524025332786645 0.18857088400000066
0.0054141609876943 0.18878227799999792
0.00558738979753675 0.18898961100000022
0.00576596288871065 0.1883879850000021
0.00594874219568325 0.18928477199999705
0.00613404581443258 0.1882239460000008
0.00631904876736258 0.1887086069999988
0.00650890991728272 0.18894542900000033
0.00670533852373265 0.18843416300000015
0.00690020327953122 0.1894055580000007
0.00709816214159402 0.1888755410000016
0.00729975699627488 0.18900460699999755
0.00750784801560935 0.18853012499999977
0.00771319248166316 0.1887071640000002
0.00792561489641845 0.18834164100000095
0.00814017248821605 0.1890377400000034
0.00835635059329379 0.18885424599999823
0.00857412132857747 0.1896691079999968
0.00879674392465083 0.18921664999999876
0.0090261793993237 0.18892444000000097
0.00925199475474761 0.18859056000000152
0.00948601295674297 0.1888728699999973
0.00972080601487422 0.18849443000000576
0.00995696811038077 0.18892272599999416
0.0101958040287566 0.18866303700000486
0.0104394330896516 0.18920412499999628
0.0106876870706614 0.18828570900000585
0.0109339655219318 0.1891957339999948
0.01118909789758 0.1889202640000036
0.0114449868302309 0.1891992109999947
0.0117003424991818 0.18964011700000327
0.0119625096537918 0.19027765100000238
0.012226724010516 0.188985418999998
0.0124922279155813 0.18899214500000028
0.0127606773641156 0.18917580800000167
0.0130350040142907 0.18870067399999613
0.0133112387711992 0.1891197090000034
0.0135873202245263 0.1892764729999996
0.0138728491649132 0.1894692129999953
0.0141585608251425 0.18939411000000206
0.0144430876537814 0.18872011700000257
0.014738268810815 0.188953994000002
0.0150324617315677 0.1891998409999971
0.0153258446716845 0.1891025010000007
0.0156293794131437 0.1899761689999977
0.0159327620203798 0.18877772000000448
0.0162351721495727 0.1886486769999962
0.0165463050022039 0.18954864500000213
0.0168592496366402 0.18877220999999622
0.0171706989196113 0.1890213460000041
0.0174900953366475 0.18861138500000152
0.0178127117102841 0.18861337199999895
0.0181331268002837 0.18891955799999494
0.0184613707674076 0.18878636700000584
0.0187935681594166 0.18900451699999365
0.0191228542946979 0.1882724350000018
0.0194605247569092 0.18968967300000372
0.019802083895758 0.18883687399999616
0.0201401940215651 0.18893622400000254
0.0204879573861016 0.18890862499999628
0.0208385996573676 0.18990685900000415
0.0211856081014323 0.18879353999999893
0.0215443338889609 0.18948091699999736
0.0219029348325066 0.18904828500000548
0.0222591142919785 0.18925109199999923
0.0226299747879445 0.18856656499999502
0.0229955862766896 0.18944565000000324
0.0233615002352708 0.18893423200000115
0.0237457093281987 0.1894683959999952
0.0241184865567025 0.18888149600000048
0.0244951519028327 0.18936689499999915
0.0248836954054398 0.18870334100000008
0.0252642565651446 0.18900520200000415
0.0256529334380674 0.18863328799999834
0.026046215930776 0.1896171599999974
0.0264354732521128 0.18899775600000623
0.0268380548565372 0.18940459699999934
0.0272367300661932 0.18856323299999644
0.0276361050406623 0.18873720199999866
0.0280511103778334 0.18891618500000362
0.0284563092936771 0.1889369239999965
0.028867966050075 0.189231288000002
0.0292858729062989 0.1888954080000005
0.0296993423618949 0.18876611200000326
0.0301261197041911 0.1897094509999988
0.0305484455635438 0.1891196999999991
0.0309725753496096 0.18921126699999746
0.0314093267641084 0.1887301280000031
0.0318382071062046 0.1890340069999965
0.03227635540736 0.18926187099999936
0.0327156495917556 0.18903971299999967
0.0331539751783246 0.18868464400000562
0.0336069173849706 0.18880620799999548
0.0340514211702905 0.1890314669999995
0.0345031698364078 0.18884960400000494
0.0349585174037007 0.18901501099999507
0.0354117950462314 0.1884464310000027
0.035877394351141 0.18876607499999665
0.0363372048584485 0.18893459300000615
0.0368039363888946 0.18922255999999749
0.0372742128319453 0.189043839
0.0377427986481643 0.18909054899999944
0.0382226851089813 0.1890751520000009
0.038697387317237 0.18893041100000119
0.0391804213154426 0.1887707619999972
0.039664588002277 0.18970798299999814
0.0401489964017201 0.1894331630000039
0.040644129384315 0.18981780400000048
0.0411336282393244 0.18918003399999606
0.041633258035478 0.1887725150000037
0.0421307499803195 0.188461310000001
0.0426321022365189 0.1891973289999953
0.0431399246914661 0.18881113300000152
0.0436448558292164 0.1890345970000027
0.0441599876075599 0.18885521099999636
0.0446711100500687 0.1888757680000026
0.0451915675446616 0.18876500500000049
0.0457109372950489 0.18926207299999476
0.0462331107666896 0.18860498800000158
0.04676237998985 0.18909062200000193
0.047288675529548 0.18905545700000204
0.0478257247911021 0.1891330699999969
0.0483580451832863 0.18883581699999752
0.0489010447251326 0.1890103720000056
0.0494408669657859 0.18881239599999589
0.0499857234607117 0.1887503960000032
0.0505342227706912 0.18836805200000128
0.0510827296955157 0.18884065700000008
0.0516408231067868 0.18859315299999935
0.0521944453006261 0.18909943899999604
0.0527613996308853 0.18854341600000168
0.0533212576858564 0.18881822099999823
0.0538919175749231 0.18905919499999868
0.0544588464736272 0.18895023500000008
0.0550321966778174 0.1889071170000065
0.0556068521062165 0.1891448299999965
0.0561840135923763 0.18871518099999918
0.0567668947397745 0.18875907400000358
0.057348794436917 0.18894348999999977
0.0579402327235911 0.18881950799999458
0.0585275989076216 0.18899344100000093
0.059127760224039 0.1890395640000051
0.0597211326815449 0.1891693669999981
0.0603279625208009 0.18876574499999776
0.0609277097853069 0.18912629500000122
0.0615380479832208 0.18881907200000114
0.0621444163648655 0.18886333500000063
0.0627588341130857 0.18898911400000173
0.0633719931689475 0.18878518599999694
0.063990976248111 0.18892994099999783
0.0646110233877918 0.1885938369999991
0.0652349720063546 0.18846489200000605
0.0658619365832089 0.1894551999999976
0.0664911713534618 0.18838772200000165
0.0671250224403949 0.18946488899999991
0.067759793576667 0.1885603429999989
0.0684004498371735 0.18903134600000016
0.0690409481005009 0.1884732019999973
0.0696882886683769 0.18898938299999912
0.0703346570735607 0.188902358
0.07098853261712 0.188876441000005
0.0716408782089458 0.18879710499999902
0.0723011215899293 0.18938788599999867
0.0729595268375121 0.1891556389999991
0.0736259629958197 0.18889291500000382
0.0742904965630667 0.18883637099999362
0.0749629514470517 0.18890248600000348
0.0756336782677424 0.1890877199999963
0.0763119867967858 0.18895675500000664
0.0769889775379105 0.18856837399999904
0.0776729907044613 0.1888787329999957
0.0783563308179357 0.1889836930000044
0.0790459221432925 0.18917121799999848
0.0797357208243498 0.18862874999999946
0.0804307924618411 0.18936704099999702
0.0811271919387216 0.18863510999999988
0.081827680798177 0.18875420400000564
0.0825308665124022 0.1891071679999996
0.0832367508671859 0.18857005799999627
0.0839469632775916 0.1892973530000006
0.0846582704374111 0.1887037179999993
0.0853758194420187 0.18913628400000704
0.0860926352534069 0.18913120999999933
0.0868179186203839 0.18872362399999076
0.0875403998451163 0.18911100300000783
0.0882739276907565 0.18905068399999436
0.0890023187763379 0.18928799399999718
0.0897422974637251 0.18894289900001127
0.0904769336661034 0.18894612099998653
0.0912206789374067 0.1887348370000126
0.091961976468083 0.18864415499999154
0.092709767421184 0.18888564700000643
0.0934582416315502 0.18906256699999346
0.0942104226853442 0.1894739709999982
0.094966708810753 0.18927589199999773
0.0957237106992988 0.18928128800000366
0.0964886017209923 0.1893269300000071
0.0972509696969823 0.18904402999999093
0.0980254704410422 0.188457525000004
0.098793904546176 0.18953163199999778
0.0995711876234681 0.18911467200000232
0.100346503743825 0.1894139630000069
0.101127213068019 0.18884785699999895
0.101910386968247 0.18851713299999062
0.10269530526529 0.1890284310000112
0.103487507247072 0.18875334499999497
0.104277549311604 0.18927547999999206
0.105078874631958 0.18878567300001237
0.105875144574418 0.1888487059999875
0.106678765920403 0.18890655600000628
0.107482526522827 0.18971985400000335
0.108289568280574 0.1895591840000037
0.109102311060878 0.18917611699998815
0.109914016901247 0.18977728200000854
0.110737106640982 0.18870026799999096
0.111554935049915 0.18902224200000717
0.112379800796595 0.18900424499999247
0.113205398277506 0.18896369000000846
0.114033547218464 0.1888798659999935
0.114868851311761 0.1890778289999986
0.115701937001698 0.1889917570000108
0.116544517451601 0.18864068299998848
0.117384430471329 0.18943390100000101
0.118229124194692 0.18869134100000906
0.119078015831917 0.1890361669999976
0.119926754661306 0.1888207939999944
0.120786264147424 0.1893102240000104
0.121641223790269 0.18906824399999778
0.122502005595955 0.18930517699999427
0.123365617705761 0.18947665599999652
0.124229927438633 0.1889446020000065
0.125105062501404 0.18954741000000297
0.125975397910981 0.18912141100000213
0.126851568132113 0.18868901299998697
0.127730703402905 0.18926994400000297
0.128610337531621 0.18866744599999663
0.129500268017042 0.18917511900001216
0.13038622571471 0.18912344799998948
0.131277119127176 0.18898736300000962
0.132172582418622 0.188803441999994
0.133067409615328 0.189267276999999
0.133971000285295 0.1891488330000044
0.134873022489536 0.18902031000000363
0.135778254006034 0.18832155399999806
0.13669115350625 0.18890276099999426
0.137601412721456 0.18956131200000925
0.138518122898686 0.1896496599999864
0.139437136511353 0.1892469380000108
0.140356826287658 0.18917242999999928
0.141285719697538 0.1891081139999926
0.142212258157296 0.1897543019999972
0.143142209212983 0.1890390960000019
0.144079917989853 0.18919068099999947
0.145014961440242 0.18891531100000236
0.145955685854171 0.18983523800000057
0.146900239586674 0.1886118040000042
0.147844448990426 0.18917607299999872
0.14879621079535 0.1893359519999933
0.149748488079711 0.18885998200001097
0.150702290719897 0.18885413699999276
0.151665124104999 0.18881321400000672
0.152625758371813 0.18910481599999684
0.153589368770495 0.1884338750000012
0.154562163382333 0.18895590799999695
0.155531569848437 0.188612458999998
0.156505036939988 0.18900442500000736
0.157485736659811 0.18855450799999574
0.158464156904322 0.18912752399999988
0.159447419933449 0.18903630399999827
0.16043650523274 0.18843800499999475
0.161424088226421 0.1890038510000096
0.16241700016401 0.18910264699999857
0.163414858790005 0.2005942149999953
0.164411683248424 0.18941677899999831
0.165414043956592 0.18928561600000648
0.166421004990982 0.18915081999999472
0.167427112008973 0.18883076800000254
0.168438700454134 0.18878749700000697
0.16945506922998 0.18893785599999546
0.170470494746304 0.18919845700000337
0.171491099868142 0.18900388299999804
0.172517193487715 0.18933826399999987
0.173542000456779 0.18891502699999307
0.174571450757288 0.1889412109999995
0.175607634880114 0.18894321999999875
0.176641945943733 0.18894193799999925
0.177680138753767 0.18909814400001324
0.178726867490666 0.18903956599999105
0.179770900023236 0.18920342600000595
0.180817832396332 0.18943443199999876
0.181872905833762 0.19044667999999376
0.182926971035354 0.18877273300000752
0.183982777308481 0.18890632599999435
0.185045434962501 0.18947535399999538
0.186109994047237 0.18860532600000113
0.187174957355302 0.18839311400000724
0.188245310448995 0.18876789499999802
0.189321017022677 0.18810274099999447
0.190395602518693 0.18866568600000733
0.191473938090848 0.18831226000000356
0.192560601826751 0.18888493699999742
0.193645494075865 0.18887193999999852
0.194732322816338 0.18915355400000067
0.195825593853488 0.18875270699999191
0.196921685731137 0.18910146800000405
0.198017774699352 0.18948259399999756
0.199118271351571 0.18959785200000567
0.200226792530242 0.1890444449999933
0.201333192326465 0.18919576600001164
0.20244179561288 0.18904325599999083
0.203556710116262 0.18898139600000263
0.204674729748172 0.18872374000000036
0.205792651789752 0.18881690599999956
0.206914504508038 0.18932130700000016
0.208044089552296 0.18928039000000751
0.209172876457446 0.18900968199999113
0.210303071984569 0.18930847000000028
0.211438448437253 0.18892566399999566
0.212580002182575 0.18908521200000905
0.213720341997269 0.18859830899999963
0.214863167699554 0.18914024999999413
0.216012010093615 0.1885680210000089
0.21716466118774 0.19027636099998801
0.218317018972002 0.18886477700000626
0.2194725572216 0.18942988300000252
0.220634581463971 0.18955470499999194
0.221798972821808 0.18994275300001107
0.222963612179707 0.18913667599998973
0.224131769723064 0.18897040000000231
0.225306550971774 0.18893736900000135
0.226483168878992 0.18895727599999645
0.227660237124995 0.18947839999999871
0.228840839503349 0.18887089400000434
0.230027905265924 0.18932886000000337
0.231217175852484 0.18875117199999636
0.232406796403955 0.18906679299999496
0.233599677517531 0.18963115200000402
0.234798593110407 0.1890497330000045
0.236000977445617 0.18910683000000006
0.237203338957861 0.18892640699999674
0.238408425263876 0.1884415009999998
0.239618872061836 0.18914105599999687
0.240834962601006 0.1888413000000071
0.242050408362113 0.1890440749999982
0.243267802145293 0.1891219980000045
0.244489653873581 0.18922620299998982
0.245718320769335 0.18916909400000748
0.246947415146719 0.18929377899999622
0.248177478317297 0.18915524199999822
0.249410890298159 0.18911514700000964
0.250649915270901 0.18931669499998804
0.251893527709729 0.18927448400000912
0.253136956378983 0.18882829599999695
0.254382441185239 0.18944273699999314
0.255632155071848 0.18922268300001122
0.256888143293758 0.1890791669999885
0.258146026100007 0.18875096000000724
0.259404530794548 0.18925731000000212
0.260665715158049 0.1894795350000038
0.261931557847507 0.18918653299999733
0.263203914630389 0.18858616699999686
0.264476891584218 0.18944083300000614
0.265750866844805 0.1891151739999941
0.267027730824959 0.18959626599999524
0.268309292221773 0.1888030839999999
0.26959724629831 0.18934842900000604
0.270885934529672 0.18894772999999532
0.272175632826884 0.18877269099999694
0.273468073279019 0.1893132630000025
0.274764916640082 0.18940471100000877
0.276067723252508 0.1891551159999949
0.277372748665566 0.18895380200000034
0.278678486936273 0.18925777500000152
0.279986517105178 0.18858525199999576
0.281298369367209 0.1894794709999985
0.282615489216719 0.18877053399999966
0.283937698903849 0.18920892500000264
0.28526006002926 0.1888774690000048
0.286584001834473 0.18908749199999875
0.287910934954157 0.18928947700000265
0.289242203085004 0.18928230999999585
0.290579067906336 0.18873402299999498
0.291919053159928 0.18904782900000328
0.293259719981347 0.18875896999999497
0.294602341336772 0.18885596900000223
0.29594816342021 0.18910022800000093
0.297298370707225 0.18908942500000592
0.298654073438376 0.18910585599999763
0.300012921918375 0.189311840000002
0.301372550823393 0.18861422999999888
0.302734083423299 0.18908590399999525
0.304098622432973 0.18942728599999725
0.305467218091365 0.1896339940000047
0.306840857554624 0.18918327999999462
0.308219654695786 0.18887476200001174
0.309598985345276 0.18879036399999904
0.31097982517755 0.1887904969999994
0.312363149307095 0.18883763899999906
0.313749892291024 0.18888307800000348
0.315140938937927 0.1891845459999928
0.316537116315282 0.1887617800000072
0.317937320211811 0.18884489499998836
0.319338404411682 0.18908322400000088
0.320741200969547 0.18893352500001015
0.322146537811503 0.1897314169999902
0.323555207782771 0.18880474400000935
0.324967961436783 0.18869262299999434
0.326385500789343 0.18886884399999815
0.327808473987802 0.18944878199999948
0.329232408454303 0.18904630100000475
0.33065783822573 0.18900316399999895
0.332085461489918 0.19015027400000406
0.33351595107837 0.18877916299999242
0.334949947621672 0.1890760570000083
0.336388054506212 0.188683700999988
0.337830833508006 0.18945675900000936
0.33927880114166 0.18882579799999633
0.340728164428454 0.1888602860000077
0.342179097733833 0.18927235199998904
0.343632162875211 0.18906850100000838
0.34508790332315 0.1890594559999954
0.346546837405317 0.1895233270000034
0.348009454622312 0.18944842099999448
0.349476212451175 0.18922215199999926
0.350947533664467 0.18858911700000647
0.352423804182612 0.18925534999999627
0.353901702110824 0.18921373899999594
0.355381308712412 0.1896266990000015
0.356863053802975 0.18905582200000026
0.358347353165936 0.18876632900000345
0.359834603397923 0.1895353169999936
0.361325179480762 0.18935156700000277
0.362819432680285 0.18918106200000295
0.364317688784619 0.1894552330000039
0.365820246689404 0.18928568500000154
0.367327377343599 0.18892781299999228
0.368837620531539 0.18852921799999933
0.3703496395287 0.18896555599999942
0.371863732330978 0.18882101600000567
0.373380196041831 0.18920307999999864
0.374899314375015 0.18950586100000066
0.376421356181538 0.18957656099999554
0.37794657422723 0.18876101000000745
0.379475204159461 0.18924516499998845
0.38100746367275 0.1890902510000103
0.382543551881697 0.18921226700000204
0.384083648892718 0.18911291399999186
0.385627915582654 0.190266641000008
0.387176493562667 0.18890350699999203
0.388727704400509 0.18893061699999691
0.390281032092617 0.18977963600001146
0.391836655686403 0.18867017299999134
0.393394750289722 0.18925636500000564
0.394955481612843 0.188473321999993
0.396519005441828 0.18932057300000338
0.398085467237602 0.18933107600000199
0.399655001825154 0.18927822499999536
0.401227733166003 0.18936355400001048
0.402803774228111 0.18915690799998686
0.404383226941261 0.18956189700000436
0.405966182239833 0.1888732740000023
0.407552720186248 0.18852274600000385
0.409142910168559 0.18891608599999188
0.410736811168092 0.18918169300000898
0.412334472088687 0.18888186299999177
0.413935932141109 0.18912778000000685
0.415541221273423 0.18984569699999554
0.417150122466253 0.18888834300000212
0.418761552831536 0.1895877540000015
0.420375577744659 0.18912742899999557
0.421992265669422 0.18880233599999485
0.423611680132807 0.1896972370000043
0.425233879738532 0.1897989750000022
0.426858918264229 0.18887778900000285
0.428486844776723 0.1896974879999931
0.430117703771991 0.18977018500000042
0.431751535329447 0.18952426200000616
0.433388375283203 0.18928356799999335
0.43502825541308 0.18936562800000445
0.436671203647808 0.18904769099999896
0.438317244281814 0.1899376190000055
0.439966398204383 0.18901264499999115
0.441618683136965 0.18918395000000032
0.443274113882028 0.1887200080000042
0.444932702571951 0.1889767280000001
0.446594458928313 0.18909093899999618
0.448259390522763 0.18889499300000523
0.449927503037926 0.18939922399999887
0.451598800534482 0.18901598700000477
0.453273285710778 0.189136775999998
0.454950960169045 0.18880971699999805
0.456631824675335 0.1891023510000025
0.458315879419262 0.1890750999999966
0.460003124272273 0.1889694999999989
0.461693559042063 0.18919778900000495
0.463387183725092 0.18894978400000184
0.465083998759116 0.18942594199999974
0.466784005271036 0.1896806939999891
0.468487205325577 0.18906555400000968
0.470193602171518 0.18946449599999937
0.471903200493193 0.189147461999994
0.473616006657271 0.18922841299999504
0.475332028963967 0.18908679400000494
0.477051277906233 0.18883336900000813
0.478773766428996 0.1886923279999877
0.480499510199459 0.1892313160000043
0.482228527885954 0.1891926710000007
0.483960841445901 0.18925409400000603
0.485696476431971 0.18860149900000067
0.487435462311947 0.18922415299999784
0.489177832810252 0.18854051399999605
0.4909236262708 0.18940546900000754
0.492672886052774 0.18935255199998835
0.494425660951145 0.1896713380000108
0.496182005662532 0.1889500399999946
0.497941981287228 0.1887555739999982
0.499705655886719 0.18868834299999548
0.501473105098295 0.188992901000006
0.503244412813215 0.1888740200000001
0.505018367723452 0.18901189799998974
0.506794895097632 0.18912402200001566
0.508574043176875 0.1888772589999803
0.510355866627248 0.1888109050000253
0.512140425185306 0.1892770269999744
0.513927783966291 0.18938703600002782
0.515718013848066 0.1894198419999782
0.517511191896688 0.18935604000000694
0.519307401856426 0.18909934800001338
0.521106734694692 0.1889997010000002
0.522909289214151 0.189610531999989
0.524715172741967 0.19022511800000075
0.5265245019059 0.18924357599999553
0.528337403511187 0.18970982600001207
0.530154015529426 0.18922120999999947
0.531974488223138 0.189615941999989
0.533798985423477 0.18888698200001386
0.535627685990644 0.18900696899999048
0.537459280532248 0.18857665299998416
0.539293141591257 0.1891630630000236
0.541129414075813 0.18925668199997858
0.542968259804737 0.1893420560000152
0.544809847952301 0.18913470600000437
0.546654356009831 0.1892563859999825
0.548501971027704 0.18924745000001053
0.55035289099841 0.1894764749999922
0.552207326407682 0.18913532300001634
0.554065501975616 0.18931284599997866
0.555927658626342 0.18869043899999838
0.557794055721494 0.1899480390000008
0.559664935644072 0.1891256300000066
0.561537783364731 0.18924700100001246
0.563412811159488 0.1889479069999993
0.565290276123646 0.1894243769999946
0.567170443894098 0.18875715799998716
0.569053590183569 0.18941346000002568
0.570940003027622 0.18891727899998045
0.572829985294869 0.1891396610000129
0.574723857485436 0.18930292400000326
0.576621960875989 0.18942859199998452
0.578524661094541 0.18899459300001809
0.580429977252424 0.18905014799997844
0.582337308241409 0.18849300900001253
0.58424699232651 0.18855902799998603
0.586159389373012 0.18971648699999832
0.588074871300685 0.18861614500002588
0.589993825393789 0.18947014199997625
0.591916658144264 0.18927582700001722
0.593843799553508 0.18929124699999988
0.59577570798771 0.18921903999998335
0.597709868441353 0.1889856610000038
0.599646011891133 0.18905812599999194
0.601584573847002 0.1888665100000253
0.603526009933046 0.18903452799997922
0.605470790990084 0.1894305250000059
0.607419407938838 0.18895954999999276
0.609372377314571 0.1892995649999989
0.611330247483888 0.18953016100002174
0.613290153027787 0.19027810599999384
0.615252022061982 0.1897079880000092
0.61721638316902 0.1894731089999766
0.619183785549674 0.18967153200000553
0.621154797092506 0.18919267600000467
0.623130010920138 0.18907856499998843
0.625110052797374 0.18942666400002395
0.627093007842713 0.1906528769999909
0.62907775879738 0.18939434600000027
0.631064905492992 0.18874350799998751
0.633055084018822 0.18886412200001246
0.635048950901527 0.18884034600000632
0.637047191023652 0.20102633499999456
0.639050526773349 0.18973632699999143
0.641055687333195 0.18926014499999155
0.643062794474857 0.1893278450000082
0.645072555147262 0.1890135060000091
0.647085701026345 0.18927062899999214
0.649102990214598 0.18926643599999693
0.651125217534728 0.1901789100000144
0.653150331930791 0.18938310299998307
0.655177188321236 0.18957522600001653
0.657206558432327 0.1892310129999828
0.65923925662865 0.189371092000016
0.661276124915045 0.18889130299999124
0.663318044681102 0.1894099419999975
0.66536251419894 0.18892044500000793
0.66740877531408 0.1891875299999981
0.669457690670166 0.18902343499999574
0.671510164390696 0.1894329790000029
0.673567133223574 0.18879442599998697
0.675629220395206 0.18938837400000352
0.677692553237618 0.18963672300000667
0.679758026367465 0.18928207999999813
0.681826615373618 0.18918552400000976
0.683899324125295 0.1889636150000058
0.685977199389674 0.18898937699998442
0.688057431787506 0.18968878900000163
0.690139491503028 0.18938762100000872
0.692224411287081 0.18937887699999578
0.694313269946121 0.188801122000001
0.696407188505306 0.18917283199999702
0.698503985327991 0.18933239399999024
0.700602491852261 0.1892679520000229
0.702703811742077 0.18897167499997636
0.704809105168052 0.18957161600002337
0.706919577111822 0.1890318250000007
0.709032553154936 0.1893638609999755
0.711147334988706 0.1891176790000202
0.713265115453354 0.18912593700000002
0.715387142742264 0.1894887249999897
0.717514716437237 0.18983360000001426
0.719643565222145 0.18933175499998356
0.721774552738259 0.18911182799999438
0.723908980105701 0.18932587300000137
0.726048192679834 0.18893661100000259
0.72819135813643 0.18964675699999134
0.730335958530011 0.18876333200000772
0.732483314823442 0.18946227099999646
0.734634829438066 0.18937798600001088
0.73679195873595 0.18937092799998823
0.738950323030725 0.18953186000001665
0.741110897681377 0.18901349600000117
0.743275145432874 0.189125066999992
0.745444581182806 0.18996576300000356
0.747616659429056 0.1893937039999969
0.749790562546648 0.18928416200000697
0.751967798857097 0.1893656819999876
0.754149949254119 0.1903283780000038
0.756335587944353 0.18963320399998906
0.758522809653649 0.1895322530000101
0.760713180712915 0.1890768899999955
0.762908354175562 0.18956735599999774
0.765107323634655 0.1891773389999969
0.767307789066934 0.1899915400000225
0.769511386733817 0.18879877899999542
0.771719847247536 0.18926933500000587
0.773931896872506 0.1890828729999896
0.776145520799911 0.18928149399999938
0.778362437053055 0.18926740399999176
0.780584459422267 0.1892931840000074
0.782809370629587 0.18958645899999738
0.785036110466114 0.18885207299999252
0.787266491047712 0.1891214340000147
0.789502416323653 0.18932501699998738
0.791740053381541 0.1895093109999948
0.793979961138357 0.18927690900000016
0.796224059427464 0.18925048400001288
0.798473390786757 0.18875866999999857
0.800723741665247 0.18962092999998958
0.80297701607424 0.18919999900001017
0.805235245147773 0.18936002099999882
0.807496693136779 0.1888401989999977
0.809759919316218 0.18946328000001245
0.812026954356663 0.1890428509999822
0.814299937061225 0.18893008300000247
0.816573694174656 0.18925721900001236
0.818850206864383 0.18926389899999663
0.821131651177706 0.18931188700000234
0.823416304796431 0.18953921400000695
0.825702788394136 0.18961024899999757
0.827993281722784 0.18950069100000633
0.830289091446881 0.18891870499999186
0.832585892127869 0.1895709289999843
0.8348858804169 0.18880110000000627
0.837191396544734 0.1891842029999964
0.839498697242342 0.1890681040000004
0.84180846607179 0.18914813899999672
0.844123065452305 0.189184460000007
0.846440998368917 0.18951565399999026
0.848760813541711 0.1895468960000244
0.851084907732901 0.18949262499998554
0.853413337655038 0.18898694500001056
0.855743062488516 0.1901130809999927
0.858076479118345 0.18954145699999003
0.860415553490011 0.18944677600001114
0.862755469033511 0.18978948299999843
0.865098512980095 0.18986061300000756
0.867446919229653 0.18955658699999844
0.869796126345455 0.18882339900000034
0.872148092450506 0.18937975200000778
0.874504490361579 0.18893820399998162
0.876721953929532 0.1892807170000026
0.878762864109623 0.18848157299999002
0.880788293348332 0.1897582160000013
0.88291945736405 0.18931917300000123
0.885119749684373 0.18983348900002284
0.887308947835902 0.1896725689999812
0.8894654238255 0.18892766199999755
0.891627247219923 0.18889838200001918
0.89380918503485 0.1895081449999907
0.895993008456328 0.1893094469999994
0.898184184577652 0.18963344400000892
0.900398786961397 0.18893020799998794
0.902606238935706 0.1899258219999922
0.904785928143936 0.1896652270000061
0.90696050175083 0.18973870799999304
0.909142915774695 0.1892739380000137
0.911338229698985 0.18949649399999657
0.913545442642619 0.18895690799999443
0.915755285683556 0.18943796600001406
0.917972259766903 0.189393994999989
0.920199248079143 0.19004895000000488
0.922428086288481 0.189381295000004
0.924663342314493 0.1894519619999926
0.926911990623292 0.18905342200000064
0.929169014282708 0.18940456000001404
0.931429242345238 0.18940331700000002
0.933697626461047 0.1897686479999834
0.935980271336177 0.18962260300000366
0.93828218862949 0.18965642800000637
0.940727956794559 0.1896834599999977
0.9432137967785 0.18892927599998188
0.945398085230117 0.18875564600000416
0.947399383892431 0.1893997180000042
0.949495157878435 0.18918643800000723
0.951763008269521 0.18883425100000295
0.954082245251001 0.18912927099998456
0.956435836219393 0.18915395000001922
0.959046231477074 0.18958937200000037
0.961666520604736 0.1888312689999907
0.964287596405796 0.1892796150000038
0.966914189076521 0.1890773060000015
0.969544439350238 0.1890435669999988
0.972120334328702 0.18879322300000467
0.97466297458673 0.18885448000000338
0.977322305268943 0.18910655700000234
0.980314985049085 0.378031137999983
0.983752889105896 0.18980556599998977
0.986101920803832 0.18924674900000582
0.989105843445443 0.18916402900001117
0.992137106122822 0.1896485890000008
0.995125334000072 0.18907259499999896
0.997540402161332 0.23984745399999952


==> Images/Results/planesource_timesteptimes_tol_0.001_pmm2.txt <==
t steptime
0.0 0.015669926
2.79069775706953e-12 0.015733138000000008
5.26270087244017e-12 0.015732889
8.5177782544173e-12 0.015737009999999996
1.27114357451308e-11 0.015762702000000017
1.81379645644996e-11 0.01562641199999998
2.51758745980783e-11 0.015710628000000004
3.43219053083759e-11 0.01591671
4.62328272465468e-11 0.015634164999999978
6.17918861049169e-11 0.015716059000000004
8.2214991982355e-11 0.015635004000000008
1.09219566345507e-10 0.015807016000000007
1.45292374412272e-10 0.01578016900000001
1.94119768822495e-10 0.015745357000000015
2.61296170675171e-10 0.015742936999999957
3.55526994915578e-10 0.015902002999999998
4.90740534089632e-10 0.015724124000000006
6.89932746086731e-10 0.015624054000000054
9.92454939060334e-10 0.01563855599999997
1.46847260292835e-09 0.015725993999999965
2.18782822007034e-09 0.015698752000000038
3.22522421021446e-09 0.01567967299999995
4.72292319515347e-09 0.015729037000000057
6.87683292126087e-09 0.015917584999999956
9.96393963767589e-09 0.015798234999999994
1.43729774594375e-08 0.01570374200000002
2.06473986425374e-08 0.015745334
2.95436280886623e-08 0.015651507000000064
4.21098215348963e-08 0.015695118000000008
5.97916751071334e-08 0.015733771999999924
8.45736926021468e-08 0.01575346700000002
1.1916654726046e-07 0.015965913000000054
1.67253842944765e-07 0.01578589599999991
2.30252427945734e-07 0.015624829000000062
3.12769138512835e-07 0.01578571399999995
4.34906337588359e-07 0.015764174000000075
6.00607039557586e-07 0.015763354999999923
8.2606243894081e-07 0.015666781000000074
1.08289262552377e-06 0.015763607999999985
1.35975527047115e-06 0.01592811099999991
1.68975205844503e-06 0.015695890000000046
2.10635078681261e-06 0.015726645999999955
2.65631985814984e-06 0.01570574800000002
3.41544704208014e-06 0.015770541000000082
4.51666618347706e-06 0.0157059209999999
6.02183868658614e-06 0.015648364000000026
7.97541647474711e-06 0.01575140500000005
1.02859438088e-05 0.01601224999999995
1.32254959902404e-05 0.015677928000000008
1.64585224431647e-05 0.015740287000000075
2.01077755814546e-05 0.015839520999999968
2.55036940708317e-05 0.015687801999999973
3.10939889053033e-05 0.015661393000000023
3.7172711031462e-05 0.01580292899999991
4.47601185515548e-05 0.015712608000000072
5.49525978192613e-05 0.015980788000000024
6.87430735901422e-05 0.015689587999999866
8.34114238722902e-05 0.015685600000000077
9.54005715005818e-05 0.015714342000000103
0.000110525222059338 0.015739796999999944
0.000129132337887541 0.015665731999999988
0.000151731397361784 0.015722682000000043
0.000177095371483991 0.01576995400000003
0.000207267571518796 0.016059708000000006
0.000234346029159883 0.01577611599999984
0.000259996941358804 0.015734990000000115
0.000290984608507269 0.01570822099999991
0.000342083254497773 0.015709399999999984
0.000385410627808306 0.01579954200000011
0.000429201036679603 0.01582178199999995
0.000472556580281864 0.015771203999999983
0.000515356312976526 0.015986607999999958
0.000563651862125462 0.01574427200000006
0.000633755488158459 0.015774001999999898
0.000700180155970191 0.015880950000000116
0.000761928308422778 0.015684970999999992
0.00083046255150184 0.015683692999999943
0.000893813276167427 0.015673030000000088
0.00096908954760242 0.01568971600000002
0.00105236621254842 0.015957164999999884
0.00113538182607671 0.01567927400000002
0.00122981477690627 0.01578433800000001
0.00131455305089282 0.01569839500000003
0.00140581993273586 0.015754711999999893
0.00150877532619553 0.01610610900000009
0.00161912537591351 0.015825038000000013
0.00174660130858298 0.015737815999999905
0.00185391808596576 0.015913119000000142
0.00197039627171362 0.01581033399999998
0.00210344839683717 0.015647020000000067
0.00225752174509624 0.015668079999999973
0.00239695410450708 0.015815313999999914
0.00252861238142515 0.015748848000000093
0.0026782828860974 0.01580565799999989
0.00286869453131967 0.015896542999999985
0.00303170041898128 0.015681854000000106
0.00318446767910043 0.015672775999999944
0.00335477221991922 0.01568770499999994
0.00355766419674832 0.015680533000000052
0.0037408629218969 0.015709839000000114
0.00391569046784995 0.01566067899999979
0.00411105850484638 0.015770527000000145
0.00433094271955707 0.01598212500000007
0.00452847199977047 0.015690937999999877
0.00472543291847156 0.015675035999999976
0.00495290990162692 0.015727733000000077
0.00519243092330902 0.015684306000000037
0.00540255591724328 0.015683366999999837
0.00562622335635497 0.015712841000000033
0.00588589193961489 0.015715082000000047
0.00612187213444276 0.0160174500000001
0.00635320218947322 0.015757391999999815
0.00660979015156857 0.015703709000000066
0.00688503954560216 0.015694657000000056
0.00712982879150121 0.01585099099999976
0.00739205044270051 0.015783161000000323
0.00769862693705163 0.015778842000000015
0.0079621426369694 0.015710547999999935
0.00823550561919422 0.01593440899999976
0.00853967216711954 0.015717668000000184
0.00882832844202001 0.015643268999999904
0.00911232994037497 0.01571361799999993
0.00942227561264549 0.015726982999999972
0.00973593119841962 0.015694673000000048
0.0100336294975176 0.01569209700000007
0.0103557376745324 0.015685169000000165
0.0106916649965219 0.01601851899999973
0.0110048306535989 0.015656793000000224
0.0113430546598075 0.015660737999999785
0.0116968544089647 0.015692856000000255
0.012026336413063 0.01566708799999983
0.012382481601689 0.015718634000000176
0.0127498557058224 0.015729456999999947
0.0130963615651934 0.015674713999999756
0.0134711041674624 0.015998532000000232
0.0138490383396157 0.015657394999999852
0.0142139840428231 0.01573521599999994
0.0146079561538326 0.015673854000000098
0.0149950311894594 0.01569995600000018
0.0153816336900679 0.015686482
0.0157964712246493 0.015685634000000004
0.0161930373231464 0.01566668800000004
0.0166086424773481 0.01592703399999973
0.0170485978022284 0.015687844999999978
0.0174579611772536 0.01572914900000022
0.0179057028494972 0.01576616399999997
0.0183422072132254 0.015680091000000118
0.0187761731544862 0.015664290999999775
0.0192414465062544 0.015657228000000245
0.0196830265409721 0.015669345999999695
0.0201615960664061 0.01598418300000004
0.0206335521188654 0.01576813399999999
0.0210963393972945 0.015695178000000087
0.0215952323334333 0.015660130000000105
0.0220674571646257 0.015693278000000088
0.0225818613568716 0.015644952999999795
0.0230794656420793 0.015722434999999813
0.0235795570170935 0.015771596
0.0241129813022089 0.015944421000000375
0.0246162106709902 0.01569008599999977
0.0251720507890881 0.01567183800000027
0.025691023814431 0.015741456999999848
0.0262498491904517 0.015724200999999827
0.0267917157897641 0.01569884900000007
0.0273423081601082 0.01572515699999988
0.0279089937688237 0.01570973500000017
0.0284622273140096 0.015977039000000026
0.0290452865832844 0.015665895000000152
0.0296088203866617 0.015617982999999835
0.0302079388374161 0.015703390000000095
0.0307863174068558 0.015686093999999873
0.0313997987745054 0.015666772999999967
0.0319893689437996 0.015670576999999852
0.0326156793252504 0.015664269000000175
0.0332126069044766 0.01594653800000012
0.0338488539601121 0.01569968899999985
0.0344533031678978 0.01566646099999991
0.0350962638709026 0.015747803000000005
0.0357082603636994 0.01572266400000011
0.0363599211151846 0.015690971000000165
0.0369796638458889 0.015715211999999923
0.0376416862336448 0.015734923000000123
0.0382693467280044 0.01595292699999984
0.0389430783855084 0.015670248000000164
0.0395788909627729 0.015679399999999788
0.0402598567211259 0.015675701000000153
0.0409039268305297 0.015701758999999704
0.0415898726145124 0.01569411700000023
0.042242361035822 0.015681333999999936
0.0429326647857765 0.015665885000000213
0.0435938159965443 0.015951821999999893
0.0442879409743371 0.01566325199999996
0.0449580858987849 0.01572032900000009
0.0456555778044842 0.015667316000000042
0.0463351710709199 0.015650461999999976
0.0470356478370318 0.015612018999999755
0.0477253143650168 0.015670684999999906
0.0484284622823189 0.015729212000000103
0.0491290688524048 0.01597107700000011
0.049834648419575 0.015705913000000127
0.0505474214109179 0.015690704999999916
0.051255289409891 0.01560081999999996
0.0519820202274981 0.01568442800000014
0.0526921832888852 0.015719194999999964
0.0534356141364149 0.015747148999999627
0.0541483520044986 0.015714394000000187
0.0549129753545309 0.015999525999999875
0.0556291411056982 0.015667727000000298
0.0564158335214536 0.015716351999999656
0.0571378031788759 0.015696931999999997
0.057914059405035 0.015633589000000114
0.058645611083157 0.015741084000000072
0.0594145765808584 0.01576251899999992
0.0601580636607286 0.015706564999999895
0.0609218443849013 0.015980026000000258
0.0616798863723935 0.01575040800000016
0.0624401527845444 0.01567354399999976
0.063216418781131 0.01575773300000005
0.0639747926842566 0.015641372000000153
0.0647751843858638 0.015730562999999975
0.0655338119090756 0.015737968999999907
0.0663641365437344 0.015691148000000155
0.0671271766734934 0.015973335999999616
0.0679409338245275 0.01576311900000027
0.0687153038991477 0.015733232999999736
0.0695177093522309 0.015673871000000172
0.0703080003085497 0.015704265000000106
0.0711027098552833 0.015834166999999955
0.0719146820045987 0.015678159000000136
0.0727049842150786 0.01572445999999994
0.0735481206873421 0.01591596899999992
0.0743382412165683 0.015692786999999875
0.0751896950729234 0.015676211000000162
0.0759879138655739 0.01569635199999997
0.076821909837534 0.015658989999999928
0.0776361653483044 0.015735798000000134
0.0784586163095212 0.015684083000000015
0.0792966704737131 0.015996276999999726
0.0801124910498567 0.01574861400000005
0.0809868665547539 0.015691294999999883
0.0818022130970511 0.015727839999999826
0.0826724671540733 0.015722515000000215
0.0834987731276058 0.01559873600000028
0.0843506059741633 0.015701875999999615
0.0851976362960715 0.01565958700000003
0.0860380138152452 0.015960581999999945
0.0869177410278538 0.01564419500000014
0.0877535207205778 0.01567052499999999
0.0886521867728173 0.01576176400000051
0.0894949549866516 0.015630650999999496
0.0903701494298135 0.015643930000000417
0.0912331052721212 0.015710652000000103
0.0920937899741335 0.0157198429999994
0.0929905699863592 0.01592318900000045
0.0938450412419289 0.015739141000000068
0.0947615247551701 0.01574254699999944
0.0956232419768523 0.015680348000000066
0.0965143855197051 0.01567892999999998
0.0973988813639995 0.015795343999999822
0.0982749622935056 0.015819487999999993
0.0991994081646068 0.015683954
0.100070673462403 0.01601326000000025
0.100995103319614 0.015657311000000007
0.101878889489545 0.015648864000000096
0.102779528521098 0.015738717999999707
0.103692979950939 0.015803791000000622
0.104581029046824 0.015659423999999866
0.105538221821283 0.015760675000000113
0.106427928985892 0.01577673199999996
0.10735278589415 0.01597451099999958
0.108265746827366 0.01570764800000024
0.10917183316198 0.015715082999999908
0.110129483493385 0.015786776999999752
0.111030129505649 0.015688774000000016
0.111978297609504 0.015692335999999862
0.112895597184323 0.015704615000000643
0.113819395730914 0.01565979599999956
0.114775542826926 0.01599540100000052
0.115689069203976 0.015713787000000146
0.116658057367108 0.01569453799999998
0.117582765204565 0.015670320999999987
0.118522751227907 0.015738228999999215
0.11948317131592 0.01568425600000012
0.120409530359365 0.015770665999999878
0.121395352993248 0.01575374000000007
0.122329668420497 0.016020076000000216
0.123283306609222 0.01567093999999969
0.124252669326428 0.015685180000000187
0.125190873693415 0.015713508000000154
0.126189023171397 0.01585203600000007
0.127134551274804 0.015655244999999596
0.128099030559142 0.015766416000000838
0.129081306965945 0.015779952999999125
0.130030165629242 0.015986836000000615
0.131036355100957 0.0157173549999996
0.131994586795339 0.015684269000000306
0.132967348179568 0.015710515999999508
0.13396655567932 0.015734186000000427
0.134925237890645 0.015682147999999785
0.135935687664003 0.015647248000000502
0.136908578947554 0.015699505999999808
0.137887557291393 0.01589440999999958
0.138908842745298 0.015713847999999864
0.139877356220543 0.015780923000000335
0.140888740535844 0.015726701000000176
0.14187957752993 0.015636815999999776
0.142863343453192 0.015641858000000397
0.143915054997511 0.015715056999999533
0.144895118390717 0.015731838000000664
0.145904379355121 0.01596474099999945
0.146919786581417 0.015847626000000226
0.147908013960374 0.015744438999999666
0.148952915394675 0.015678148000000114
0.149950362097929 0.015779988000000245
0.15095833775669 0.015690065999999447
0.152005621840828 0.015701849000000045
0.153001230755089 0.01574242700000017
0.154037367960788 0.015978904999999877
0.155058476509702 0.015627068000000577
0.156066495517295 0.01572598399999947
0.157137665800736 0.01574142400000067
0.158147382687812 0.01575521699999971
0.159175641204451 0.015645152999999468
0.160231784402387 0.015720139999999994
0.161243726231975 0.015711774000000567
0.162299068474041 0.015920794999999544
0.163334029453872 0.01568813999999996
0.164358504984234 0.01569594399999996
0.165445828472675 0.015719468000000347
0.166471467921452 0.01582930100000013
0.167514314584958 0.015766049999999865
0.168589894261744 0.015777561000000162
0.169617207070842 0.015708662999999845
0.170683608413806 0.015934092000000177
0.171739140521138 0.01570866800000026
0.172776485409603 0.015691751999999504
0.173870536943167 0.015662314000000066
0.174915698265438 0.015726701000000176
0.175968211759123 0.015701704999999677
0.177074584650494 0.015660798999999948
0.178117678780429 0.01569548700000034
0.179188471793726 0.015911760999999913
0.180273933707925 0.015640901000000262
0.181322698953684 0.01569937199999938
0.182415424635857 0.015735095000000143
0.183487235922713 0.01566150799999999
0.184546390350817 0.015696778000000577
0.185663111248208 0.015695383999999812
0.186728118656004 0.01571333099999972
0.187800637133427 0.01598449100000021
0.188930789843975 0.015638119000000117
0.18999471589346 0.015674348000000116
0.191082070284789 0.01573770799999963
0.192195629815599 0.015742567000000207
0.193263788503701 0.01574457799999962
0.194368240613009 0.015695465000000297
0.195469637678899 0.015743244000000267
0.196545084319237 0.01596584099999987
0.197668178663395 0.015693253999999435
0.198762023121592 0.015696680000000462
0.199847103730847 0.015708583999999526
0.200989101668312 0.01572490800000015
0.202079596772753 0.01565903699999982
0.203175456113658 0.015655365000000643
0.204335255405623 0.015640106999999404
0.205425654018693 0.015933814000000268
0.20653226809325 0.015688453000000102
0.207684838601097 0.01570450000000001
0.208778230162018 0.015694064999999924
0.20989625367074 0.015684045000000424
0.211040525994468 0.01566686500000003
0.212138302370893 0.015706621999999726
0.213268408836192 0.015913365999999485
0.214406326838069 0.015656257999999923
0.215509652506279 0.015703653000000095
0.216652177127511 0.01574729300000044
0.217785888450237 0.015735573999999808
0.218895660830654 0.015674691000000074
0.220050442694546 0.015772114999999864
0.221182044085773 0.0156890160000005
0.222298763180028 0.01601547199999942
0.223465145630448 0.015727767000000448
0.224596488571402 0.015696752999999397
0.225720248692332 0.01567974100000047
0.226897180702094 0.015749395000000277
0.22802978669665 0.015758280999999208
0.229160351480285 0.015636638000000147
0.230346537705645 0.015742016999999997
0.231481599841419 0.015970496000000445
0.232618514378258 0.015718920999999497
0.233812565692715 0.015685063000000277
0.234950999899389 0.015782355999999886
0.236093701275749 0.01574863999999998
0.237294254245583 0.015737295000000096
0.238436768430835 0.015690526000000204
0.239584672810142 0.01568624899999982
0.240790466752239 0.015974729999999937
0.241937628044898 0.015760692999999826
0.243090188259181 0.015760088000000394
0.244300103170495 0.01569457599999957
0.245452394797223 0.01573129700000031
0.246609132178135 0.015861885999999714
0.247822197589676 0.01572917300000043
0.248980064308481 0.015668739999999737
0.250140582262852 0.01596820500000007
0.251355967912997 0.0157263280000004
0.252519852620538 0.015730847999999575
0.253683839502608 0.015685583999999864
0.254900836621645 0.015688557999999908
0.256071212139259 0.015797115000000694
0.25723843950553 0.015782390000000035
0.258456438669402 0.01576817799999919
0.259633839161024 0.015972503000000415
0.260804159924198 0.015685986000000263
0.262022628997354 0.015708054000000082
0.263207685977435 0.01578951199999956
0.264381036001961 0.015742418000000313
0.265599500013163 0.01567240799999947
0.266792989239146 0.01572137300000076
0.267969395900569 0.015700621999999775
0.269187419799227 0.015983018000000015
0.270390328444926 0.015747799999999756
0.271569931030554 0.01567227700000018
0.272787106137741 0.015702651999999873
0.274000736266303 0.015741783000000176
0.275183826826585 0.01572436199999938
0.276399762644101 0.015759701000000348
0.277625901180626 0.015785140000000197
0.278813003195831 0.015960742999999944
0.280027328991475 0.015742502000000158
0.281268546453236 0.01576431599999939
0.282460569802578 0.015719697000000643
0.283672958043467 0.01574659799999978
0.284933177520268 0.015683089000000372
0.286131744146088 0.01571002199999949
0.287341990396962 0.01572146899999982
0.288607414942327 0.016066423000000718
0.289815795031714 0.015803137999999883
0.291024662708457 0.015689807999999417
0.292281680386708 0.015691966000000335
0.293502740756971 0.015781805999999676
0.294711691296671 0.01572938199999996
0.295961535088395 0.01571734600000063
0.297197454447458 0.015750925999999943
0.298408059644469 0.015970540999999727
0.299651622742295 0.01574365100000019
0.300905600850479 0.015751947000000044
0.302119732146378 0.015948726999999607
0.303357663245446 0.015711922000000378
0.304634761628258 0.015720745999999508
0.305855148159239 0.01570563100000033
0.30708810051187 0.015725191999999666
0.308374783071844 0.015905331999999994
0.309606473842757 0.015759104999999884
0.310836186424324 0.01566538800000039
0.312110328936371 0.01572647500000013
0.313358555235119 0.01571366099999949
0.314587794220913 0.015656742
0.315851685934186 0.015710300000000288
0.317120725858655 0.01580092699999991
0.318352589932102 0.016028956000000427
0.31960798331316 0.015748514999999408
0.320904674122004 0.01573195000000016
0.322143380454498 0.0157882340000004
0.323391913103352 0.015625580000000028
0.324690679539277 0.015691604999999775
0.325943735257122 0.015778103999999793
0.327188604145504 0.015793058999999943
0.328472689891036 0.016021128000000218
0.329746791444085 0.015667332999999672
0.330992099649053 0.01569137000000076
0.332264538778966 0.015711707999999547
0.33356701887698 0.015696633000000126
0.334817824968893 0.01572012499999964
0.336081202243938 0.015740865000000603
0.337395580686976 0.01578779299999944
0.338660362388357 0.016005007000000404
0.339918532477047 0.015695696999999953
0.341215379478018 0.015651988000000117
0.342503450387612 0.015652858000000158
0.343761675519932 0.01577707899999936
0.345045027745857 0.015693821000000163
0.346365792009244 0.01582075099999969
0.347630740266282 0.015726654000000728
0.348904175879292 0.01602569199999948
0.35022458528733 0.01567320900000002
0.351507497635091 0.015744063999999725
0.352776456871294 0.01575458800000007
0.354078719656791 0.015637813000000556
0.355390209127019 0.01570087099999995
0.356661477341437 0.015698754999999842
0.357950263517454 0.015969907999999755
0.359291699467392 0.015659430000000363
0.360575248762579 0.01576090100000016
0.361855726470304 0.015693866000000334
0.363174482652066 0.015699084999999613
0.364484633627256 0.01573732800000016
0.365764305560105 0.015692130999999776
0.367066466107606 0.01573514200000048
0.368416515067659 0.015960298999999623
0.36970518239491 0.0156629989999999
0.370996356050029 0.015713510999999514
0.372328301387568 0.01568698099999999
0.373642233523689 0.015666188000000858
0.374930677404385 0.015687700999999166
0.376243647136086 0.01578422800000112
0.377597427622793 0.015666810999999115
0.378893677670082 0.015881309000000954
0.380194134683859 0.0157595319999988
0.381535868660725 0.01574550199999969
0.382857226341165 0.015727609000000697
0.38415418543168 0.015692060999999313
0.385475432211113 0.015646337999999815
0.386838718365476 0.01575223900000111
0.388143901294456 0.015689555999999882
0.389452030328805 0.01598121900000038
0.390799780519148 0.0156657280000001
0.392132461758792 0.015695414999999713
0.393437656102747 0.015683796999999444
0.394764475816162 0.015660910999999444
0.396143865828111 0.015726891999999992
0.397459780429429 0.015747626000001347
0.398774126756881 0.015703269999999492
0.400124005256367 0.015951998000000245
0.401473162437488 0.01574832100000023
0.402786933587618 0.015644900999999933
0.404116758533644 0.01568079900000008
0.405494780301418 0.01568112300000024
0.406825143898653 0.015715410999998625
0.408145141427608 0.015728937000000442
0.409495128158148 0.015680384999999575
0.41086547739832 0.015911312000000066
0.412189233852043 0.015693220000001062
0.413521269246887 0.015709305999999756
0.414895132304283 0.01566670599999931
0.41624416403342 0.015748470000000125
0.417570495555351 0.015768560999999792
0.418919104805987 0.015685544000000107
0.42031871385197 0.01568483700000023
0.421656046154939 0.015964600000000218
0.422990486460353 0.015681701000000103
0.42435765377715 0.015651804999999186
0.425733762387543 0.015677287000000817
0.427069211583858 0.015740286999999853
0.428415382718139 0.01571749899999908
0.429804210257297 0.015760519000000528
0.431163796005614 0.015778020000000836
0.432502711144194 0.015979439999998846
0.433863806667343 0.01562761899999998
0.435275626095156 0.015735430000001216
0.4366261393789 0.01574743299999959
0.437972384757463 0.015608018000000001
0.439349324305667 0.01570669200000019
0.440742735257757 0.015654698000000522
0.442091588300061 0.015673566999998556
0.443447488279952 0.01598535599999984
0.444842318066604 0.015740450000000905
0.446221113190653 0.015656847000000695
0.44757213307062 0.01578281399999959
0.448940011415487 0.015772261000000398
0.450353832776502 0.015635282999999944
0.45172349764847 0.015657962999998887
0.453079754604067 0.01565637400000064
0.454460583375725 0.01599675399999967
0.455883349546026 0.015741777000000567
0.457248916080229 0.015745364999999012
0.458612113712514 0.015698128000000366
0.460006022998623 0.015670135000000585
0.461415782133124 0.01570457799999936
0.462781380401913 0.01574897000000064
0.464152666702627 0.01576987899999871
0.465560568419017 0.015894593000000512
0.466960269502031 0.0157082630000005
0.468328004627948 0.015732007000000436
0.469708515079506 0.01568643099999889
0.471130721894898 0.015691875999999993
0.472523752675479 0.01572053699999998
0.473895392567587 0.015656768000001264
0.475285552700754 0.01566761099999958
0.476721417729513 0.01600188499999966
0.478110935335683 0.015661900999999645
0.479487565734547 0.015703942000000026
0.480887032619884 0.015690048999999817
0.482335107085019 0.01573416300000119
0.483723680303769 0.015679496999998932
0.485105712522337 0.015735935000000367
0.486513570117755 0.015720525000000762
0.48795719789019 0.01598085299999852
0.489347080752359 0.015764642000000606
0.490734476934058 0.015618952000000519
0.492150526090817 0.015736148000000227
0.493590142101583 0.01570810399999978
0.494982012411193 0.015718913999998918
0.496374927824317 0.015770827000000764
0.497798966348363 0.01577608300000044
0.499235931290298 0.01593061799999873
0.500630401305065 0.015689049000000566
0.502028864688795 0.01567878300000025
0.503460462557379 0.015630904
0.504896205048189 0.015639908999999008
0.506293781363388 0.015690898000000786
0.507697650282716 0.015760890999999333
0.509136158259975 0.01569455300000122
0.510572081024357 0.015956200999999837
0.511973140947254 0.015779594999999702
0.513382119997187 0.015781979999999862
0.514826720058533 0.015765347000000318
0.516264152022701 0.01585705699999984
0.51766895586585 0.015800508999999963
0.519082638426453 0.015767338999999936
0.520532407400478 0.01572706700000026
0.521972594471645 0.015959546999999574
0.523381319240864 0.015697134999999918
0.524799237132165 0.015724049000001017
0.526253206787233 0.0157607500000001
0.527697333751928 0.01573644399999985
0.529110117001754 0.015827921999999717
0.530531787096174 0.015701388000000094
0.531988990530576 0.015727719999999223
0.533438226797393 0.016025951999999677
0.534855213912752 0.015619426000000658
0.536280176534948 0.015615347000000668
0.53773967718613 0.01571481499999905
0.539195243526736 0.015709750000000966
0.540616637518071 0.015767234999998436
0.542044486843261 0.01567588900000061
0.543505391106736 0.015934672000000205
0.544968652012783 0.015773206000000428
0.546394771234182 0.015683179999999908
0.547825182329862 0.01576276299999968
0.549286639377106 0.015780758000000006
0.550759237047914 0.015728254000000774
0.552190594342961 0.015758686999999938
0.553623356120381 0.01572429299999989
0.555084549952685 0.015933838999998784
0.556568616382862 0.01572063800000123
0.558006047736132 0.016072963999999246
0.559441119270501 0.01573517299999949
0.560901260412911 0.015796142000001012
0.562399788502418 0.01577546699999921
0.563844693283742 0.015815373000000577
0.565282321557054 0.01566323599999997
0.566740654000884 0.01612663200000064
0.56824213290586 0.015700975999999756
0.569697039902334 0.015678673000000032
0.571137688949555 0.015699183999998922
0.572594294457274 0.015673303999999888
0.574090154409414 0.01574515300000101
0.575557127086785 0.0156671020000001
0.577001591526259 0.015803827999999243
0.578457084992347 0.01599011700000119
0.579947687037448 0.015789133999998484
0.581428571361175 0.015786009000001044
0.582878077400459 0.015724678999999853
0.584333134531906 0.0157268540000004
0.585818620328404 0.015643894000000103
0.587316270925649 0.015680797999999996
0.588772563321862 0.01579775199999922
0.590228014257402 0.015976550999999617
0.591708359815792 0.015787118000000433
0.593227377476018 0.01577072499999943
0.594693281028117 0.01574943299999987
0.596150455763472 0.01570650000000029
0.597625606364213 0.01573848499999997
0.599140616384729 0.01568823300000055
0.600621155859659 0.015755494000000425
0.602081622245108 0.01602714499999891
0.603553038151056 0.015765841000000336
0.605058506148896 0.01568386499999974
0.606557316067266 0.015785199999999833
0.608023436256781 0.015739075000000824
0.609492908516895 0.01566839400000042
0.610989954476565 0.01583361999999866
0.612511880095043 0.01565131700000144
0.613987110694359 0.015957309999999225
0.615456734528718 0.015832233999999445
0.616946120555319 0.01576234400000054
0.618476006718957 0.01570711799999991
0.619966301807893 0.01575165000000034
0.621438745949506 0.015738311999999866
0.622922296671669 0.015742789000000812
0.624439305852451 0.015766784999998507
0.625951039592704 0.016152261000000223
0.627429566993887 0.015759497000001232
0.628910093543053 0.015645522999999883
0.630416289983166 0.015720879999999937
0.631956227859943 0.015722087999998635
0.633445987020575 0.015679478000000913
0.634926862479365 0.015771106999999063
0.636423829608418 0.01570850000000057
0.637957782056901 0.01600218699999978
0.639467550747271 0.015754442000000424
0.640952547237421 0.015674976999999757
0.64244374316891 0.015678719000000285
0.643963634937512 0.015798369000000534
0.645501153184201 0.015644705999999786
0.646995643900024 0.015701707999999925
0.648485129968369 0.015678239999999732
0.649993516331602 0.015952542000000847
0.651540581448295 0.01570042299999841
0.653053608335463 0.01573938300000144
0.65454620564264 0.01568263799999947
0.656046742764525 0.01564987199999912
0.657576956114108 0.015720337000001194
0.659118897807513 0.015756529999999103
0.660620533271639 0.01566532900000084
0.662118178425261 0.01594024399999938
0.663635073573184 0.015617208000000105
0.665190453181864 0.01566084799999956
0.666711323627501 0.015735265
0.668211949209441 0.01573707000000013
0.669719931016578 0.015660047000000787
0.671256639008026 0.01569087699999905
0.67280923966777 0.01577786700000061
0.674319956997 0.01598911199999975
0.675825046272211 0.015704764000000537
0.677347427951755 0.015687242000000268
0.678906347937888 0.01577898499999897
0.680439534203385 0.015797379000000333
0.681948692025427 0.015805391000000668
0.683462422422035 0.015774830999999878
0.685002054879335 0.015671903999999515
0.686572056725122 0.01602075699999972
0.688094395587934 0.015637037999999492
0.689606813230303 0.01564154300000098
0.691132175303124 0.015721473999999347
0.692690219423734 0.015653643000000272
0.694241601467689 0.01573124899999989
0.695760882929434 0.01566755600000036
0.697279442695767 0.015695325999999454
0.698818846567552 0.01597641900000113
0.700396799412329 0.016090760999999176
0.701935806778698 0.015733162000000078
0.703456421227307 0.015767117999999414
0.704983719411046 0.015668953000000485
0.706538055315495 0.015759457999999782
0.708115386408034 0.015725165000000985
0.7096484752995 0.01599488099999924
0.711172842974769 0.015692876999999328
0.712710431777964 0.015727018000001536
0.714280258151251 0.015638512999998966
0.715844192165508 0.015697169000000954
0.717375904965221 0.01577378999999901
0.718905846408054 0.015765916000001212
0.720454982938164 0.01572477299999875
0.722040770630353 0.01600892599999959
0.723595671229385 0.01581175899999998
0.725128814878114 0.01577934400000025
0.726665807706983 0.015718108000001507
0.728226723865179 0.01581012899999834
0.729827194314469 0.015753856999999982
0.731377280644478 0.015738248999999982
0.732913785584422 0.015712754000000828
0.73445826098717 0.015971529999999845
0.736030037700542 0.015755403
0.73762148349561 0.01579829799999999
0.739170547446018 0.01569963999999935
0.740710785979011 0.01574046500000037
0.74226311425175 0.015690856000000863
0.743845902030117 0.015704422999998968
0.745430416329376 0.015726761999999894
0.746979913874143 0.0160580010000011
0.748524718963036 0.015682666000000012
0.750085134569338 0.015724078999999946
0.751678584915275 0.015671454999999668
0.753258624308187 0.015731686000000522
0.754809877544984 0.01574037199999978
0.75635974508486 0.015795375999999806
0.757927986231448 0.015721378000000286
0.759531173696359 0.015993306000000374
0.761109108453998 0.01572137199999979
0.762663110367012 0.015745211999998787
0.764218146302797 0.015719179000001304
0.765793516647173 0.015829810999999694
0.767405091124541 0.01577096599999983
0.768982998964654 0.01577741799999899
0.770540394710496 0.01568624700000143
0.772100391765908 0.01597918799999931
0.773681920508334 0.01571780199999928
0.775300321824009 0.015740389000001187
0.776879934347753 0.01572703499999939
0.778441098994253 0.015753067000000343
0.780005666920602 0.015740378000000277
0.78159228129858 0.015710720999999594
0.78321592960792 0.015715674999999152
0.784798677158148 0.01589008700000072
0.786363823980997 0.015767498000000657
0.787932512402747 0.01578318600000017
0.789523169109422 0.015823981999998793
0.791150589703289 0.015794679000000755
0.792737689216373 0.015658369000000505
0.794306967753777 0.015714884999999512
0.7958793541624 0.0157885009999994
0.797473115152298 0.016030316000000155
0.799102995504129 0.01570556300000092
0.800695548295486 0.015765228999999437
0.802269119539696 0.015779302000000328
0.803844861685293 0.01574383200000007
0.805440924018349 0.01576470100000016
0.807072120415466 0.015755884999999026
0.808671209301197 0.015701979000001032
0.810249303000404 0.016012661999999622
0.811828167629815 0.01574846399999963
0.813425864854082 0.01567913300000079
0.815057378902894 0.015750907999999342
0.816664169567392 0.01580554899999953
0.81824713655718 0.015730575000000968
0.819829019631386 0.015705640000000187
0.821427811002474 0.01571701499999989
0.823058751428093 0.016017016999999356
0.824674614440586 0.015716566000000043
0.826262991531623 0.015806346999999832
0.82784794570999 0.015707021000000765
0.829447406492379 0.015813638999999213
0.831076945520136 0.01570775399999924
0.832703630144815 0.0156486090000012
0.834298243617316 0.015711280999999744
0.83588653318943 0.015963261999999645
0.837486359423229 0.015728106000000963
0.839113688960512 0.015834606999998613
0.840753610579415 0.01572928700000098
0.842355767615249 0.01581351499999961
0.843947987747586 0.015822373000000667
0.84554803813031 0.015800099999999873
0.847172331573375 0.015850852999999887
0.848829112226382 0.015977164999998905
0.850440995533163 0.015733845000001523
0.852038344486587 0.01569011799999842
0.853638777126871 0.015658871000001184
0.855259176059392 0.01571863999999934
0.856913198706222 0.015694784000000794
0.858538598241153 0.015685604999999825
0.860141937666787 0.015648747000000185
0.861743654878669 0.016000546999999088
0.863360757453571 0.015785579000000993
0.865007817885674 0.015814155999999358
0.866649629998917 0.01571784599999937
0.868260713070844 0.015752347000001166
0.869865074119974 0.015796097999999148
0.871479704665781 0.01573546200000031
0.87312000077251 0.01597909200000025
0.874782301512302 0.015704936000000558
0.876404051744923 0.01568614299999993
0.878013076020117 0.015698239999998975
0.879626229361006 0.015745555000000522
0.881259655960027 0.01568877799999946
0.882926290554543 0.01566674900000109
0.88456386564034 0.01569236199999935
0.886179727491273 0.016174703999999096
0.887793267717568 0.015759776000001224
0.889420932516372 0.015801941999999514
0.891076971948423 0.015774180999999388
0.892735827260286 0.015675517000000028
0.894361373354359 0.015696503000000916
0.895977878597128 0.015799889000000178
0.897601714644242 0.015735400999998816
0.899248174267219 0.016027052000000097
0.900929068297205 0.015840181999999814
0.902569661605948 0.01569594400000085
0.904192779746295 0.01570867799999931
0.905815238927231 0.015785170000000903
0.907453055906841 0.015712621000000482
0.909119822088787 0.01566804899999852
0.910783771804423 0.01571178200000034
0.912416708097459 0.016055047000000044
0.914041353040431 0.015783327999999486
0.915673638521432 0.015752908000001398
0.917328417114713 0.01579984099999976
0.919017115819268 0.015797236999999242
0.920666518752234 0.015828935000000044
0.922298169006189 0.015807361000000242
0.923928431891065 0.015751770999999692
0.92557297799957 0.016043928000000207
0.927245243842498 0.01572682599999986
0.928921484914399 0.015732374000000604
0.9305645804719 0.01585816599999923
0.932197632642092 0.01572558199999996
0.933836123934128 0.01574462600000004
0.935494841385418 0.0157483169999999
0.937185477406673 0.01581695399999994
0.938849102843347 0.015961166000000304
0.940490702326014 0.01567018200000092
0.94212808844045 0.01575783499999872
0.94377658742306 0.015682981000001206
0.945449882845565 0.015689425999999784
0.947146165494831 0.015771062999998975
0.948803090535317 0.015694514000001547
0.95044586450691 0.015741403999999903
0.95208939291021 0.015942831000000268
0.953748621320861 0.015786412999998944
0.955436053232842 0.01582329100000024
0.957121394790433 0.015726998999999964
0.9587761608769 0.015832892000000598
0.960421519059218 0.01568943399999867
0.962072319528585 0.015722817000000333
0.963742773081938 0.015828316000000342
0.965444120284014 0.015924829999999446
0.967122349955461 0.015752230000000367
0.968777448501037 0.01576009000000056
0.97042691230796 0.015753887999998994
0.972085484850322 0.015733270000000132
0.973766633989798 0.015721393999999833
0.975480500851771 0.015680084000001315
0.97715531149254 0.015709685999999223
0.978812603996063 0.015987427000000665
0.980466927226447 0.01567154500000001
0.982132890340233 0.015766481
0.983823321072198 0.015745194999999157
0.985536207771808 0.0157614920000011
0.987210741950797 0.015711108999999723
0.988870703346837 0.015813134000000062
0.990530027104347 0.015721081999998887
0.992203005894718 0.01597801600000004
0.993901832415196 0.015714838000000952
0.995612185219572 0.015728342999999256
0.997288006218983 0.02444533000000071


==> Images/Results/planesource_timesteptimes_tol_0.001_pmm20.txt <==
t steptime
0.0 0.04539021099999996
1.03649371906604e-12 0.045356269000000005
1.9054196713505e-12 0.045556315000000014
3.03167765808139e-12 0.04539787399999995
4.46031934661539e-12 0.045306838000000016
6.29654081853434e-12 0.04562569800000005
8.68640897628167e-12 0.045323691
1.18052624799163e-11 0.045616879
1.58508581740227e-11 0.045385569999999986
2.11018364440502e-11 0.04533050100000002
2.78387174431061e-11 0.045703483000000045
3.65201715700388e-11 0.045911550999999884
4.78591740510889e-11 0.04536818300000012
6.28016007621354e-11 0.04552266299999985
8.1605154020714e-11 0.045321795
1.05539398267852e-10 0.04543241600000014
1.36300010272643e-10 0.045577731999999926
1.76291926244467e-10 0.04536384900000012
2.28978088069755e-10 0.04564447199999999
2.99444211583591e-10 0.045340253
3.95322165599358e-10 0.04535431999999995
5.28342557320535e-10 0.045553124
7.17025218910515e-10 0.04538362699999987
9.91501657111002e-10 0.04528860400000001
1.4024933579042e-09 0.045534758000000064
2.03610044338576e-09 0.045337755000000035
2.93589555856696e-09 0.04533385499999998
4.21920720283635e-09 0.045550795999999893
6.04137297090249e-09 0.045322253000000146
8.61924022023675e-09 0.04558788199999997
1.22522979506808e-08 0.045347303000000005
1.73524898425757e-08 0.04529166899999981
2.44836442745078e-08 0.045552332000000195
3.44135873391046e-08 0.04535855600000005
4.81824744986238e-08 0.04541539100000014
6.71917034371518e-08 0.04559835400000001
9.17076466470296e-08 0.04541203499999957
1.20842845143485e-07 0.04558192700000019
1.57081996956167e-07 0.04558981299999987
2.01653008369629e-07 0.045326953
2.57717593608268e-07 0.04570200599999996
3.20378409080378e-07 0.04535330800000015
3.97244229842714e-07 0.045332109999999926
4.90183443731983e-07 0.04558268000000032
6.02402469890717e-07 0.04529541399999992
7.40658112658953e-07 0.04534562299999978
9.08891689903026e-07 0.045654638999999886
1.1100332971868e-06 0.04541310900000006
1.36231832371733e-06 0.045257997000000216
1.69095510694066e-06 0.04551865999999993
2.13592874633177e-06 0.045302824000000186
2.63041445977011e-06 0.045515856999999826
3.21150051619065e-06 0.04533786899999992
3.92509748853805e-06 0.04530287300000024
4.68313371576094e-06 0.04556162600000002
5.5774895445562e-06 0.0454050739999996
6.58378572005641e-06 0.045342263000000216
7.77620571621885e-06 0.045609269999999924
9.12703771994416e-06 0.04533616600000023
1.08401278559933e-05 0.04538093899999973
1.27241981649025e-05 0.045629244000000124
1.48570654198191e-05 0.045353979999999794
1.75978098798245e-05 0.045612286000000335
2.07985708894938e-05 0.04536628500000006
2.48202894394571e-05 0.045371800999999934
2.90991980376341e-05 0.04563940599999983
3.31257955197715e-05 0.04530190299999992
3.78523051355989e-05 0.045374252000000226
4.28413874283499e-05 0.045545551999999656
4.88745295528857e-05 0.04537388500000006
5.5331218677868e-05 0.0453436690000002
6.24757401695223e-05 0.04554096200000002
7.17785053888596e-05 0.04537910899999975
8.21594169691304e-05 0.04560927700000006
9.26700708950072e-05 0.04528493400000011
0.000103144711698033 0.04531720600000044
0.000114282975116261 0.04562268499999966
0.000127242587793688 0.04529891899999949
0.00014059118412559 0.04538716700000034
0.000156518964617686 0.045609568999999794
0.000174429466393031 0.045326822999999905
0.000192463885847025 0.04547152400000076
0.000213402687799702 0.04552508399999944
0.000233883952009638 0.04528392799999992
0.000254907214816383 0.04558661600000047
0.000281118870712306 0.045391018000000116
0.000306492625549799 0.045276168000000006
0.000334035952283241 0.04559957199999953
0.000367245089600251 0.04530522800000014
0.000400882746625501 0.045375465000000226
0.000433737856329331 0.0455490489999999
0.000467478850998504 0.04532940799999974
0.000507032396967982 0.0453436380000003
0.000548323701635479 0.04566237999999956
0.000590239240661349 0.04529364000000058
0.000637873559655221 0.04554852500000006
0.000686947338559056 0.045362946000000015
0.000734216633407247 0.04530709199999983
0.000787209105375159 0.04559920599999945
0.000844741189742243 0.04536075100000048
0.000903365707399026 0.04533538399999948
0.000965432322931565 0.045556327000000785
0.00102837664280217 0.045288318999999966
0.00109211819729814 0.04531601399999996
0.00116215825174325 0.045599125999999934
0.00124186475156476 0.04531788999999975
0.00132135991277754 0.045579934000000044
0.00140270912147452 0.04544823999999981
0.00148207280397982 0.04539392000000042
0.00156927203443958 0.04569552099999985
0.00167407316686132 0.04549522599999989
0.00177389463191214 0.04536482099999972
0.00187036165281454 0.04561599400000027
0.00196820706452469 0.045332574999999764
0.00208335335719522 0.045345124999999875
0.00219793710464903 0.0455982800000001
0.00230822514549334 0.04531842000000008
0.00242006585695765 0.04557549899999991
0.00254129665029153 0.045383874000000546
0.00267020931854198 0.04530065599999933
0.00279409874326657 0.04559643000000069
0.00291882018965842 0.04532266399999951
0.0030510648210495 0.04540116700000052
0.00319386426663117 0.04564925999999936
0.00333094058275115 0.04551508599999998
0.00346875102966095 0.04539376900000036
0.00361587716713721 0.045531388999999756
0.00377059669898352 0.04536137699999987
0.00392026254890976 0.04568303300000043
0.00407140274542876 0.04535103799999973
0.00423521473675283 0.04534142500000016
0.00440236883323357 0.04557336099999976
0.00456431667486477 0.04536309499999991
0.00472943733008869 0.04526698000000007
0.00491046298359453 0.04557196100000027
0.00508818121971385 0.045376855999999854
0.00526235985286389 0.045398482000000406
0.00544277022536799 0.04563074200000017
0.00564075074755534 0.045340024999999784
0.00582865374525038 0.04561495499999957
0.006015820325184 0.04597307600000011
0.00621427045482567 0.04539371600000042
0.00641936659606179 0.0456087949999997
0.00661773818157 0.04536012700000036
0.00681957912325493 0.04538336699999945
0.0070405697250625 0.045654359000000255
0.00725318181213258 0.04536058099999973
0.007463493751006 0.04532159900000021
0.00768380658598367 0.04558213600000016
0.00791320178084607 0.045278665999999745
0.00813486795345129 0.045544382000000105
0.00836014698970046 0.04540473299999981
0.0086049650781066 0.045312322000000016
0.00883993074852971 0.045703684000000244
0.00907360647407786 0.04536233999999961
0.00931992936015804 0.045305937000000185
0.00956967880169819 0.04555506700000045
0.00981364190979187 0.04533725399999966
0.0100646961488543 0.04539527299999957
0.0103302059269127 0.04560250600000071
0.0105857479797339 0.045404189000000095
0.0108441913897481 0.045602812999999465
0.0111229875118253 0.04535584100000012
0.0113907244923211 0.045343868000000676
0.0116581205510236 0.04566118400000008
0.0119411904164692 0.04532114399999898
0.0122214507254103 0.045339595999999815
0.0124985566583122 0.04557401000000105
0.0127878180350072 0.04533117499999939
0.0130806310595052 0.04532988499999924
0.0133679292972276 0.04556537300000052
0.0136648376085199 0.04544589700000046
0.0139698472869415 0.04564990599999952
0.0142675419584784 0.046168698000000674
0.0145731601910861 0.04544016899999903
0.0148897295652086 0.04561098400000141
0.0151978091286161 0.04533145199999922
0.0155129178411972 0.045301772000000184
0.0158402542348664 0.04555772099999977
0.0161585810795524 0.04534249399999979
0.0164837992116421 0.045442534999999395
0.0168210685647639 0.0456195440000009
0.0171494708743572 0.04534777199999951
0.0174853740231284 0.045639009000000286
0.017831790918347 0.045375454000000204
0.0181701467186043 0.045288573000000554
0.0185173833668934 0.045581475999998844
0.0188722783125664 0.04533029200000094
0.0192205945393285 0.045398153999999025
0.0195800135407509 0.045658126000001076
0.0199428887466544 0.04545425399999914
0.0203013889485623 0.0452950430000012
0.0206742072279993 0.045623656999998374
0.0210447995691231 0.04534512700000093
0.0214140470269695 0.04556957800000028
0.0218021158567476 0.04535731799999887
0.0221804978444143 0.04534059100000043
0.0225616077290128 0.04566015300000004
0.0229591085341189 0.04542467799999983
0.0233459226147685 0.04540768200000045
0.0237405621110359 0.04565387200000082
0.0241427480928454 0.04538293599999932
0.0245391481586012 0.04534093100000014
0.0249496632003192 0.04557839900000005
0.0253573955253014 0.04541996000000026
0.0257651918303025 0.04559649099999952
0.0261920174461958 0.04535634900000041
0.026606790783253 0.04538041400000026
0.0270289021904392 0.045564469999998636
0.0274582105388011 0.04532405000000139
0.027882423716655 0.04540330799999914
0.0283227458601101 0.04555672000000044
0.0287566946078821 0.045377156999999
0.0291937156314348 0.04535227900000116
0.0296436067734558 0.04562570099999874
0.0300853107988307 0.045564475000000826
0.0305399423573471 0.04603102799999981
0.0309925058150179 0.04543002600000001
0.031446189054127 0.04534457599999975
0.0319146903142922 0.045567437000000766
0.0323739753329798 0.04537259599999999
0.0328456043564339 0.045327019000000135
0.0333155770679461 0.04562915400000023
0.0337869984834159 0.045344195999998504
0.034271851724059 0.04538443700000094
0.0347485617674794 0.045604259999999286
0.0352395724621639 0.04546041700000103
0.0357258290127197 0.0456719459999988
0.03621620245947 0.04544329900000044
0.0367155095578465 0.04541124500000038
0.0372099335416376 0.045712073000000686
0.0377234187533105 0.04537711999999949
0.0382255575276119 0.04543145899999956
0.0387371634638854 0.04571711800000067
0.0392499263280996 0.04534481700000015
0.0397636104128579 0.04537587799999976
0.0402893596602306 0.045623463000000086
0.0408084224123311 0.045387225999999004
0.0413451582624634 0.04564495600000029
0.0418721294620819 0.04535822000000067
0.042408685481086 0.04542387699999928
0.0429455726234233 0.04560950199999958
0.0434847702913693 0.04539968600000144
0.0440331762014825 0.04533891999999895
0.0445773926594399 0.045629210999999614
0.0451384582567967 0.045454566000000085
0.0456895424749307 0.045348419999999834
0.0462553970987066 0.04560642700000095
0.0468147169732395 0.045313351999999085
0.0473826609093725 0.045495153000000954
0.0479512904979089 0.04533238600000011
0.0485230123074457 0.04532000899999922
0.0491017638613749 0.04558788399999969
0.049678671062798 0.04539733300000037
0.0502680731293077 0.04538875799999964
0.0508512640746965 0.04572807100000098
0.0514515570066966 0.04547630499999933
0.0520418249357657 0.0453663130000006
0.0526482169521899 0.045673951999999574
0.0532460948206481 0.045392080000000945
0.053856220574879 0.04569942299999852
0.0544620715107217 0.045679536999999826
0.0550767318837874 0.04537231600000169
0.0556907900073953 0.04561267099999888
0.0563106607283398 0.04541267000000104
0.0569330423299182 0.04544128599999908
0.0575586728235569 0.045621617000000114
0.0581893832600695 0.045303899000000314
0.0588212045466533 0.04533975500000054
0.0594601528988947 0.04567362399999908
0.0600984921498863 0.045425223000000514
0.0607455101540019 0.04563094399999912
0.061390609191208 0.0453930480000011
0.0620454718709849 0.045377030999999235
0.0626975074283621 0.04571918100000083
0.0633599535495402 0.04545142599999963
0.0640190577347332 0.04537056799999917
0.0646888088557759 0.045606013000000445
0.06535508885287 0.04538852700000007
0.066031866340078 0.04543639299999924
0.0667054229398183 0.04573242900000096
0.0673889628115087 0.04537399099999995
0.0680699078178617 0.04565249100000024
0.0687599736704706 0.04536957899999905
0.0694484466177195 0.04547443700000109
0.0701448411820073 0.04563264899999986
0.0708410261349033 0.04537057699999991
0.0715436022476988 0.045326553999998964
0.0722477457988877 0.04565385000000077
0.0729564178054926 0.04536945299999928
0.0736688498032011 0.04547058400000026
0.0743836066930986 0.045574416000000895
0.0751047658364661 0.04534116900000029
0.0758256878520817 0.04560696599999936
0.0765561552527356 0.04530590699999948
0.0772834364402105 0.04535464599999983
0.0780239818668036 0.04556418200000145
0.0787579623077334 0.045331897999998816
0.07950817232463 0.045388362000000626
0.0802493791545073 0.045584854999999536
0.0810031583747873 0.04539588899999991
0.0817522811962629 0.04542352500000035
0.0825100694371284 0.04563754299999978
0.0832679354964493 0.04544159900000011
0.0840302795617972 0.045555225999999394
0.0847979339027076 0.04532439499999974
0.0855655310946894 0.045349191000001454
0.086344319592632 0.045639818999999804
0.0871180831574474 0.045336244999999664
0.0879070965345787 0.0453527109999996
0.0886882395169119 0.04562098300000095
0.0894795852287344 0.04541243699999953
0.0902695810995058 0.04539801099999963
0.0910644369006139 0.045698274999999455
0.0918650099970831 0.04541453800000106
0.0926647283492798 0.04565125000000059
0.0934780466680297 0.045412551999998385
0.0942842912022323 0.04545952900000039
0.0951022847802756 0.04569650500000044
0.095917110368523 0.04538291499999936
0.0967375841893115 0.0453739259999999
0.0975633680627604 0.045649376000000075
0.0983882929222956 0.045403413000000725
0.099227943042601 0.04549766699999935
0.100059671913019 0.045629628000000366
0.100901126375377 0.045299207999999425
0.101742482189558 0.04567575200000107
0.102586685112888 0.04539895799999982
0.103440927212081 0.04536550799999972
0.104290633670758 0.045632856000001
0.105152149535897 0.045361254999999545
0.106010642308778 0.04534435999999964
0.106873689867444 0.04565157000000042
0.107744778216373 0.04545809000000034
0.108612647429199 0.04542366699999967
0.10949265028073 0.04561709899999933
0.110369193520952 0.045364998000000156
0.11125021228798 0.045651107999999496
0.11213990624637 0.04539345000000061
0.113025857189556 0.04548813699999954
0.113922682603609 0.045613965000001144
0.11481811434927 0.04535443199999989
0.115716328883336 0.0453916310000011
0.116626532422867 0.04560790099999679
0.117530786804783 0.04540596500000049
0.118443184485669 0.045363058999999595
0.11935888276234 0.04556013000000192
0.120274126700441 0.04548422999999957
0.121201953321989 0.04560133800000088
0.122125583234574 0.045420915999997646
0.123053249610803 0.04534654400000093
0.12399170227082 0.04552222599999922
0.124924977575101 0.04534547000000089
0.125865901965104 0.04538716800000131
0.126811417210818 0.04563583399999871
0.127755453723322 0.04539753299999916
0.128710034214578 0.04543176700000018
0.129664046911104 0.04561802799999981
0.130619506896957 0.04544663000000071
0.131587727492115 0.04563752500000007
0.132551256069452 0.04536475500000137
0.133518423913564 0.045340060999997434
0.134498350485587 0.045625485000002186
0.135472044466284 0.045380730999998065
0.136450920853941 0.04533007300000236
0.137439848024665 0.04561555999999811
0.138424076126697 0.045370361999999886
0.139414488648639 0.04552565300000211
0.14041318063558 0.045668287999998114
0.141408143784985 0.04535076100000168
0.142409794663076 0.04563444399999739
0.143418896733005 0.045352349000001624
0.144424706940589 0.04542044100000098
0.145437234936756 0.04554278399999845
0.146457337947622 0.04539399300000113
0.147474082896653 0.045423966999997845
0.14849712676471 0.045610230000001195
0.149528840177847 0.04534621300000197
0.15055665118592 0.04547181699999925
0.151589912395744 0.04566604700000099
0.15263394529691 0.04547749999999695
0.153673069905288 0.045606316000000646
0.154716376905692 0.0454735460000002
0.155772083654026 0.04534987299999926
0.156822952513752 0.04576136500000061
0.157876336699036 0.04537021300000177
0.158940272944622 0.045440812999999025
0.160003532570924 0.04568992799999805
0.161067285294486 0.0456605190000019
0.1621394265626 0.045541298999999924
0.163216023133252 0.04535435100000029
0.164290737749654 0.04534699999999958
0.165371345253727 0.045665886999998406
0.16646265841536 0.04533032000000148
0.167549335704446 0.04548038700000134
0.168639048017187 0.04562503699999709
0.169738797911639 0.045422173000002175
0.1708388959087 0.045429017000000016
0.17193884480562 0.045620525000000356
0.17304559716816 0.045385011000000475
0.174161112771346 0.045592203999998304
0.175272955562429 0.04535156700000087
0.176388041101502 0.04534122899999815
0.177512714859579 0.04565180200000185
0.178638737129235 0.04540475900000018
0.17976412546569 0.0453185189999985
0.180895218924539 0.045610615000001076
0.182037837181245 0.04542607899999851
0.183176213985889 0.045408356000002925
0.184316080815602 0.045652636999999885
0.185463279656093 0.04536993899999686
0.186618137859114 0.045648117000002486
0.187769954183761 0.045407001999997476
0.188924608382295 0.04540550200000126
0.190087536670914 0.045727529000000544
0.191255358891847 0.045385164999999006
0.192421218798706 0.045353751000000386
0.193590594674323 0.04559607299999868
0.194768566133135 0.045436924000000545
0.195950369449327 0.045364661000000694
0.197130628374369 0.04558076800000066
0.198314474342892 0.04537713199999871
0.19950667824823 0.045704217000000824
0.200703359803284 0.045400740000001605
0.201898319572601 0.045372422999999884
0.203096389155738 0.04570293599999786
0.204302073048389 0.045466283999999746
0.205514618215006 0.045393789000002016
0.206724725010727 0.045641012000000813
0.207936964518799 0.04541079499999867
0.20915560559797 0.04539172999999863
0.21038458487124 0.045603234000001436
0.21161063504409 0.04542067299999886
0.212837379124241 0.04570202900000098
0.214068867737465 0.04535452600000056
0.215308891460175 0.04540914000000029
0.216552177312126 0.045600089000000565
0.217794307728333 0.04541474999999906
0.219039158302963 0.045331529999998565
0.220290373178447 0.04560431400000198
0.221551309386242 0.045352412999999814
0.222810478459603 0.045369535999999044
0.224069985578533 0.045643975000000836
0.225333311144191 0.045357400000000325
0.226603737754575 0.04560307899999927
0.227882553693199 0.04539110500000021
0.229158987059354 0.045410915999998025
0.230436396523293 0.04565857000000051
0.231717938093781 0.04540172800000164
0.233006586729975 0.04535603100000074
0.23430340945596 0.045657982999998126
0.235598078247828 0.04539270800000139
0.236893645368197 0.045318717999997205
0.238192983657096 0.04564745700000117
0.239498812075796 0.04534079500000132
0.240813621198068 0.045672000999999796
0.24212756861193 0.045364583999997876
0.243441727459976 0.045366192000003025
0.244758719302557 0.04563612699999808
0.246081043770492 0.04533243799999909
0.24741102022542 0.04532559800000158
0.248745795974281 0.04556971699999934
0.250079578753109 0.04538063200000053
0.251414780559599 0.04545342100000127
0.252753692973645 0.045586657999997726
0.254098485404234 0.04544807699999964
0.255451152150312 0.045614089000000746
0.256806637822748 0.04538265600000102
0.258161726352867 0.045398697999999627
0.259518516977026 0.0456409029999989
0.260879015781851 0.04542886500000165
0.262245120792581 0.045415318999999954
0.263618578910841 0.04569061299999788
0.264996764994327 0.045364694999999955
0.266374353312406 0.04533162500000287
0.267753183281657 0.04560564899999875
0.269135007139477 0.04557523500000116
0.270521499191198 0.04563400600000023
0.271914218601475 0.04535078999999698
0.273314579565754 0.04534630300000231
0.274716489450875 0.04565600799999814
0.276118600012324 0.045506045999999856
0.277522436924487 0.045386087000000686
0.278929469318356 0.045609110000000896
0.280341095554504 0.0453831359999981
0.281758615474535 0.04563787400000052
0.283183207969527 0.04558344600000197
0.284611458371171 0.045404561999998094
0.286039785327498 0.04558661700000144
0.287469463376582 0.045353545000001105
0.288901711915928 0.045423200999998414
0.290337703358166 0.04567158800000115
0.291778540847012 0.045451481999997156
0.29322523984392 0.045370286000000704
0.294678713518611 0.045652009000001215
0.296135869396954 0.045502871000000056
0.297593397255754 0.045440932999998296
0.299052303544222 0.04562803500000001
0.300513549674211 0.04554769200000308
0.301978063690065 0.045666222999997785
0.303446724316452 0.04540319699999884
0.304920347570132 0.045428602000001206
0.306399675868868 0.04569279200000054
0.307885369778209 0.04546726099999887
0.309375270965464 0.045461917000000795
0.310865845801811 0.045604594000000276
0.312357843862346 0.04542019200000169
0.313851974675507 0.04544677899999883
0.315348925956622 0.045667861999998394
0.316849353218166 0.04541942100000185
0.318353870944286 0.04563247299999773
0.31986304521575 0.045387838999999985
0.321377387895091 0.04538812500000233
0.322897352401316 0.04563295899999886
0.324423331043378 0.04541836799999999
0.325952213050704 0.04544672000000105
0.327482377976185 0.045640198000000964
0.329014309968688 0.04545754799999813
0.330548469260824 0.045496789000001314
0.332085300154793 0.045595471999998693
0.333625225791468 0.04537710800000028
0.335168643655661 0.0458158140000009
0.33671592180161 0.04539683899999858
0.338267395850829 0.04545002600000103
0.339823366769897 0.04563203400000049
0.341384099411171 0.045360885999997436
0.342949821782655 0.045403901000000246
0.344520724997293 0.04563847400000043
0.346096963838147 0.045416653000000196
0.347676356446145 0.045429196000000616
0.349257655787232 0.04558919700000175
0.350841107853781 0.04536916099999999
0.352426940427009 0.045731478999996966
0.354015371102366 0.045412241000001075
0.355606605691021 0.045472211999999956
0.357200836877025 0.04568944500000072
0.358798243111484 0.04537688599999967
0.360398987764613 0.04545009199999939
0.362003218532305 0.04557724200000024
0.363611067085778 0.04538041600000042
0.365222648951263 0.04534680800000146
0.36683806360311 0.04558977800000008
0.368457394751133 0.045411146999999374
0.370080710799955 0.04570537100000038
0.371708065457617 0.045336714999997696
0.373339498469814 0.04542712099999946
0.374975036456249 0.045686982000002985
0.376614693826797 0.04541414799999899
0.378258473755602 0.045462100999998256
0.379906369193376 0.045704733000000886
0.381558363899472 0.04536366299999983
0.383214433477781 0.04538825199999863
0.384874546402006 0.04576866000000024
0.386538665018704 0.04549309700000137
0.388206746518042 0.04561454699999956
0.389878743864527 0.04543184499999953
0.391554606681715 0.04550472100000036
0.393234282086869 0.04567877300000234
0.39491771547284 0.04540275699999796
0.39660485123602 0.04544170400000169
0.398295633450625 0.04564166999999841
0.399990006490059 0.045421467000000604
0.401687915597592 0.04541185700000128
0.403389307408952 0.04560690499999964
0.405094130430133 0.045404356999998896
0.406802335474046 0.04565800399999986
0.40851387606027 0.04548212299999932
0.410228708782174 0.04544812199999981
0.41194679364591 0.04566190999999975
0.413668094386068 0.04554568300000028
0.415392578762686 0.04548857700000042
0.417120218844592 0.04562847500000089
0.418850991284031 0.04538876699999861
0.420584877587675 0.04540700700000144
0.422321864389073 0.045734122999999016
0.424061943728214 0.04542470400000198
0.425805113343395 0.045652215999997026
0.427551376981521 0.045397248000000445
0.429300744733089 0.0454138850000021
0.431053233398497 0.04569237899999834
0.432808866893073 0.04545283799999922
0.434567676698986 0.04543130800000128
0.436329702373199 0.04567753499999938
0.438094992121817 0.045341924000002365
0.439863603452613 0.04541914799999702
0.441635603919497 0.04567695500000113
0.443411071974916 0.04536741500000119
0.445190097948941 0.045596286999998625
0.446972785177494 0.04552066800000176
0.448759251306149 0.04539146899999835
0.450549629801568 0.045665217999999896
0.452344071709365 0.04535749600000116
0.454142747705523 0.04541457199999854
0.455945850498904 0.045718826000001656
0.457753597656604 0.045407363999999006
0.459566234940502 0.04539939700000062
0.461384040265708 0.04565215599999917
0.463205435422718 0.04541263600000178
0.465028719377387 0.045645835999998496
0.466854095099933 0.04544740600000097
0.468681783693425 0.04538247700000042
0.470512014371332 0.045713469999999035
0.472345027308515 0.04539888300000072
0.474181076575164 0.045411191999999545
0.476020433262054 0.04564846399999922
0.477863388922768 0.04540876500000124
0.479710259455124 0.04540091799999857
0.481561389556673 0.04560866299999944
0.48341715791056 0.04543083300000106
0.485277983292573 0.04573688800000042
0.4871443318388 0.045427424999999744
0.489015588874708 0.0454876629999994
0.490888131793049 0.04569535599999952
0.492762363425298 0.045443949999999234
0.494638717167998 0.0454092060000022
0.496517635863047 0.045664881000000435
0.498399578574047 0.045443083999998635
0.500285027672567 0.045440943999999206
0.502174496482911 0.04561631300000002
0.504068537824067 0.045378022000001295
0.505967753820677 0.04572011699999834
0.507872807429334 0.04556685500000057
0.509782596882825 0.04540732499999933
0.511693338873779 0.04571416300000308
0.513605639303677 0.04554478799999728
0.515520136487191 0.045478172999999344
0.517437482855275 0.0456376070000033
0.519358356612741 0.045404995999998476
0.521283474175727 0.04540041299999942
0.523213603919924 0.045596701000000905
0.525149581931507 0.04542669099999941
0.527091681672871 0.04577576599999844
0.529034303001661 0.04539069400000173
0.530978236764093 0.045502191000000636
0.532924318530005 0.045719032000000936
0.534873400592799 0.04537168099999889
0.536826369040123 0.04541559399999784
0.538784162167393 0.045645215000000405
0.540747791070774 0.04540647600000014
0.542718363583316 0.045710235000001376
0.544689191387936 0.04543304899999967
0.546661161304332 0.04550362000000163
0.548635302590771 0.04573803399999932
0.550612665786841 0.045513205999998974
0.552594345334597 0.045414012000001946
0.55458150480372 0.04573134899999687
0.55657540548452 0.045484138000002616
0.558571708107034 0.045417986000000354
0.560568720340604 0.04563381599999872
0.562567644806957 0.045485408000001115
0.564569719475942 0.04563194899999701
0.566576229916238 0.045465387000000135
0.56858854118911 0.04542128200000306
0.570608134057612 0.04566368799999765
0.572628033490622 0.04540843799999905
0.574648918124309 0.045415722000001324
0.576672196006671 0.04566005299999887
0.578699312597807 0.04548101399999993
0.580731784254685 0.04541284900000164
0.582771239647979 0.04566245499999866
0.584813033437349 0.04539024700000027
0.586855381195134 0.04563588699999954
0.588899859808491 0.04542781000000318
0.590948096366185 0.04547619899999944
0.593001792914629 0.045629182999999074
0.595062775419007 0.04534685000000138
0.597125133446421 0.045390057999998845
0.599188188308825 0.04562399299999953
0.601253710362531 0.04551591299999913
0.603323527473782 0.0455005909999997
0.605399564460061 0.04568699300000034
0.607481836047976 0.045488052999999695
0.609563713720124 0.04569405900000234
0.611647104314035 0.04546996799999903
0.613733991938419 0.04551972599999843
0.615826440209717 0.04577354999999983
0.617926656738514 0.04543256300000209
0.620026949429107 0.045396482000001015
0.622128198905483 0.045668105999997266
0.624232555290461 0.04538852900000023
0.626342247940696 0.04543022600000057
0.628459651011454 0.04567588800000166
0.630577627919467 0.0453776089999991
0.632696450163839 0.045719465000001236
0.634818444291883 0.04543567199999998
0.636946027636838 0.04543300099999925
0.639081779064758 0.04572427899999809
0.641216681402497 0.04537156600000003
0.643352812208384 0.04545381400000181
0.645492696368722 0.04574042999999861
0.647638966226009 0.045477033999997474
0.649790772812374 0.04545205600000202
0.651942112873431 0.04577394000000368
0.654095613532939 0.04537079499999663
0.656254012613956 0.04582031300000011
0.658420200496194 0.045438545000003217
0.660587200536913 0.04552576700000088
0.662755038631389 0.045729920999995954
0.664926578328209 0.04547838300000251
0.667104813172688 0.04545018799999667
0.669287450989515 0.045783872000001224
0.671469893695807 0.04542276200000117
0.673655133826739 0.04544355299999836
0.675846297453167 0.04564295699999832
0.678044203358498 0.04540964099999911
0.680241187733012 0.04567450500000092
0.682440386817706 0.04538124600000515
0.684645079081634 0.04535168399999634
0.68685765466838 0.04567317200000076
0.68906891408024 0.04538515000000132
0.691282151175501 0.045809638999998015
0.693500812098306 0.045653981000000954
0.695727362123757 0.04539604600000047
0.697952553192078 0.04537928999999963
0.700179850116477 0.04577644900000166
0.70241288075745 0.045426817999995706
0.704652737508335 0.04573511699999955
0.706891565281424 0.045508139000006054
0.709133013610681 0.045440487999997003
0.711380908421448 0.04569667199999827
0.713633531328942 0.045434679999999616
0.715885853516148 0.045431616000001895
0.71814172863753 0.04564798500000222
0.720405208198599 0.04540007399999979
0.722670272317684 0.045457360000000335
0.724936181132421 0.04572164999999728
0.727207010985882 0.04555395500000259
0.729486236180001 0.04570856599999473
0.731763809233092 0.045402858000002766
0.734043865698881 0.04537597600000254
0.736330754258021 0.04567371399999587
0.738620954098666 0.04540769600000516
0.740911274775109 0.04545253099999513
0.743206025805101 0.04556302800000367
0.745509711277447 0.04541231900000042
0.747811989452813 0.04548882999999648
0.750117141502549 0.04573220600000383
0.752430093324119 0.04549829999999844
0.754742233269792 0.04574974199999815
0.75705383688995 0.04547375500000328
0.759368723882199 0.04547817899999984
0.761690377524342 0.04579284499999403
0.764021698288848 0.04551359900000307
0.766358965208868 0.045460759000000905
0.768683460402379 0.04562797399999852
0.77099627807731 0.045434802000002605
0.773297026555938 0.04545215999999641
0.775583099688 0.045661829000003706
0.777849578561818 0.04538255899999655
0.78008995024346 0.04573395999999974
0.78229821213768 0.04541722400000481
0.784452684243804 0.04541911699999446
0.786572561352538 0.04572958600000021
0.788694725570929 0.04542881800000487
0.79083546458227 0.045392703999993955
0.79298596464776 0.04564838800000359
0.795149566246388 0.045408932999997376
0.797333265116368 0.045452790000005905
0.799528411339827 0.04573857399999781
0.801724557392442 0.0454115869999967
0.803929043574167 0.04573102799999873
0.806153598606714 0.045402645000002906
0.808374218636889 0.04541300500000034
0.810535991217002 0.045617839000001936
0.812648035812477 0.045507002999997326
0.814760788929307 0.04538967300000252
0.816906969774667 0.04567505899999702
0.819069266372596 0.04539533300000187
0.821247342356597 0.04542901699999646
0.823444983826888 0.04562382099999951
0.825640924455183 0.045495421000005365
0.82784114942887 0.045631188000001544
0.830058016220244 0.04544723299999731
0.832291601724116 0.04542348799999729
0.834514877717308 0.04566168400000237
0.836741825179012 0.04543214400000295
0.838996417547563 0.045444526999993684
0.841271311251865 0.04566892700000125
0.843553418371307 0.04559074800000218
0.845863784589636 0.04542963099999753
0.848145513247639 0.04572077499999949
0.850230423493945 0.04538913300000047
0.852269636393658 0.04567136800000071
0.85437619110834 0.04550821899999846
0.85657532322881 0.0454635100000047
0.85878466415002 0.04562958100000003
0.86100495327533 0.04550754499999954
0.863228182076579 0.04549539199999941
0.865454890740319 0.0457149209999983
0.867708345239419 0.04552714000000435
0.869999746309887 0.04565834799999635
0.872295438634504 0.04546771700000107
0.874603418407795 0.04541252799999995
0.876882704737269 0.04561727600000154
0.879135711304003 0.04543188199999548
0.881371927406648 0.045456680000000915
0.883621913695466 0.04565974999999867
0.885918868453385 0.0454986599999998
0.888206308932557 0.04545105800000471
0.89046135829043 0.04572254200000003
0.892703140046789 0.04542029699999972
0.894987315403517 0.045668212999999014
0.897270547433088 0.045415476000002286
0.899462281048636 0.04542092199999814
0.901596366026987 0.04570847899999819
0.903718923062773 0.045436670000000845
0.905885773602329 0.045442172999997865
0.908093489829417 0.04562364699999932
0.910317987557964 0.04542521900000196
0.912547852677184 0.04538963400000284
0.914817830319909 0.04573546599999645
0.917085932331259 0.04546379800000011
0.919375819989684 0.045670450000002916
0.921722684770134 0.045711151999995536
0.924073018084013 0.04552145100000615
0.926440979612619 0.04579758799999922
0.928661981769471 0.045554414999998016
0.930809382512405 0.045429050000002746
0.932930210648599 0.04567237299999505
0.935145244182325 0.045387771000001464
0.937384125616868 0.0454315090000037
0.939665058169863 0.04567580699999496
0.94195956328811 0.045444129999999916
0.944269110748294 0.04572680800000484
0.946632338955707 0.04541144899999949
0.948953166707853 0.04545577100000031
0.951206189233656 0.04562670899999688
0.953356858271374 0.0454437010000035
0.95552597064287 0.045510434999997074
0.957725131395996 0.04570687199999668
0.960023860736565 0.04539423900000372
0.962487099168229 0.04560739200000086
0.964917597333247 0.04561273199999505
0.96725321746773 0.04558899900000313
0.969401221412142 0.04567150599999792
0.97200448932954 0.04540150500000095
0.974637332374723 0.045451495999998315
0.977377901700603 0.04574674000000556
0.980049699573424 0.04542013199999673
0.982913971071832 0.04540301099999766
0.985657168019578 0.04579799600000456
0.988447760971235 0.045399097000000666
0.991882758940106 0.045460841999997115
0.994687390219905 0.062216773999999475


==> Images/Results/planesource_timesteptimes_tol_0.001_pmm30.txt <==
t steptime
0.0 0.061917416
1.02029563815132e-12 0.06152821000000008
1.87030692226119e-12 0.06184125200000001
2.97442959115539e-12 0.061401352999999936
4.37695199022618e-12 0.06163082100000006
6.18271019507117e-12 0.06161761499999985
8.53754866909063e-12 0.061715581000000075
1.16120792824612e-11 0.061552553000000065
1.55978459574577e-11 0.06166169900000007
2.07463560786544e-11 0.06156987899999988
2.74124646992706e-11 0.061819969999999946
3.59356308622797e-11 0.06143893
4.69770648978345e-11 0.061683688000000014
6.11139918943943e-11 0.06149874199999994
7.91385836917685e-11 0.0625314090000002
1.02405873000049e-10 0.06158341799999989
1.32832221629595e-10 0.06175371800000007
1.73210368114561e-10 0.061451511999999875
2.27691569488153e-10 0.06161203500000001
3.02589316845277e-10 0.061459411000000186
3.99379389749048e-10 0.061677285999999665
5.2263372360731e-10 0.06150533899999999
6.80027996978888e-10 0.06164414900000015
8.81558307804175e-10 0.061420491000000244
1.14065880208692e-09 0.06163629799999981
1.4757532649928e-09 0.06145832200000001
1.91265395320997e-09 0.061757639000000086
2.48828035266212e-09 0.06138143600000001
3.25653135584507e-09 0.06170627900000003
4.29778721770931e-09 0.06148934500000003
5.73471805365613e-09 0.061881142999999916
7.7593910520401e-09 0.06171064599999987
1.06813131986793e-08 0.06175519499999993
1.50157635988801e-08 0.06150791600000005
2.12228983593201e-08 0.062428296000000216
2.9857954624555e-08 0.061516318999999875
4.18497176686764e-08 0.061737133999999916
5.84274703511364e-08 0.06143768999999999
8.12442534600355e-08 0.06167458399999992
1.07847818496626e-07 0.06143640400000017
1.40811698654161e-07 0.06169380600000007
1.81458028463602e-07 0.06143188900000007
2.3172323855757e-07 0.06165609599999966
2.89591215839521e-07 0.06143719500000033
3.59277278017842e-07 0.06164359699999977
4.43706088673033e-07 0.061486638999999954
5.4624279467022e-07 0.06168625900000002
6.7159926554219e-07 0.06142827900000025
8.22068732498632e-07 0.06172412000000005
1.00798273669471e-06 0.061788288999999885
1.22930590002804e-06 0.061755333999999884
1.50605204411692e-06 0.061542338000000196
1.85427416754828e-06 0.06204091899999975
2.25662889365426e-06 0.061540346000000135
2.74848945986654e-06 0.06172499100000017
3.37273445254385e-06 0.061459107000000124
4.09447178857619e-06 0.06138865699999929
4.86727887875087e-06 0.061635138000000644
5.75769034982042e-06 0.061478405999999985
6.78413970817218e-06 0.0617143019999995
7.96794273808118e-06 0.06152309299999992
9.39994673888097e-06 0.06173326499999998
1.09891339714134e-05 0.06149482300000031
1.29880041895231e-05 0.06227185300000038
1.51498285607318e-05 0.06156581800000005
1.76887019865406e-05 0.06181912399999945
2.09764636223403e-05 0.061383195000000335
2.47233142686751e-05 0.06171838199999957
2.86607221095192e-05 0.06141152899999991
3.25806870073833e-05 0.061654337000000226
3.69197800795723e-05 0.061512845000000205
4.18725078911585e-05 0.06184411999999995
4.73698955483437e-05 0.06148422800000031
5.34782759070537e-05 0.06172920899999923
6.04605825629724e-05 0.06152528400000001
6.82786035338089e-05 0.0617793880000006
7.68650465851704e-05 0.06151016899999995
8.7717520925596e-05 0.06169576100000018
9.81318811663618e-05 0.06151089799999987
0.000108698474675509 0.06168946399999964
0.000120173297405228 0.0614718010000006
0.00013331953052318 0.06173436699999968
0.000147136594915494 0.061483632999999926
0.000163509004559303 0.06169352000000039
0.00018028299890512 0.06145767499999977
0.000199575521337028 0.06166429700000009
0.000220080837019396 0.06141000399999985
0.000239858698861435 0.06167099099999973
0.000261928465617802 0.06141672100000051
0.00028501799507462 0.06166711799999991
0.000311138952731443 0.06147408899999984
0.000338174442803108 0.06178707299999964
0.000369358294105289 0.061422746999999944
0.000401484665086072 0.0617380040000004
0.000432732241830221 0.061623223999999865
0.000467424357284388 0.061676830999999765
0.000503070761333518 0.06143505500000046
0.000542833460467671 0.06168934399999948
0.000584973865679535 0.06143649600000067
0.000629259852573057 0.06171706099999952
0.000674558843915747 0.0652957350000003
0.000720596707303154 0.06172743299999972
0.000772474648792102 0.061484949000000455
0.000824455485794991 0.061692877999999673
0.000882368665858868 0.06154191099999995
0.00094333105234226 0.06179096099999981
0.0010033883405531 0.06141156800000047
0.00106540323621653 0.061643830999999594
0.00113418710794316 0.061396101999999786
0.00120295716711271 0.06170632300000012
0.00127742570532253 0.0613961380000001
0.00135670796983002 0.061677683000000094
0.00143277184673514 0.061464949000000324
0.00151672564974587 0.06166375000000013
0.0016041278573628 0.06153575299999936
0.00169340261521166 0.06159758400000026
0.00178663640573213 0.061566538000000115
0.00187849095488222 0.06169231600000025
0.001979730158067 0.061497501999999926
0.00208406411001805 0.061683434999999065
0.00219013967580635 0.06145596600000047
0.00229696616376618 0.0617132550000008
0.00240673596904145 0.06139199299999909
0.00252548229437713 0.06174555900000023
0.00264507268737001 0.06149717299999935
0.00276466008002339 0.062213535000001485
0.00288796372640564 0.06144769599999833
0.0030214320666638 0.06186900700000031
0.00315591209423347 0.06152704600000014
0.00328833017394398 0.06146221200000035
0.00342464844191812 0.06175713300000041
0.00356886618769675 0.06199502199999962
0.00371722569419932 0.062377074000000476
0.00386209456621652 0.06151106599999956
0.00401126436609543 0.06177978500000059
0.00416919379026964 0.0614932459999995
0.0043291857380151 0.061742028999999476
0.00448616204219756 0.061445407000000785
0.00464887657350695 0.06168705199999991
0.00482209041984814 0.061630432999999485
0.00499294542584169 0.06171789100000069
0.00516209735340569 0.06147816300000031
0.00533971141690072 0.061783153999998675
0.00552916478088101 0.061517485000001315
0.00571047780621677 0.06164420799999881
0.00589251416683709 0.06153201500000094
0.00608561772829862 0.06173960799999989
0.00628308258729901 0.061533188000000294
0.00647499053952111 0.06172575599999952
0.00667133968992665 0.06154541299999927
0.00687807868126626 0.061710279999999784
0.00708357481769614 0.061440693000001545
0.00728712227824625 0.06174558299999866
0.00750048561139032 0.061595088000000686
0.00772148800921062 0.06169351700000014
0.00793594671291293 0.06188173099999972
0.00815344480315123 0.06172284500000025
0.00838248084664885 0.06142954899999964
0.00861041030612556 0.061796734999999714
0.0088358704246135 0.06140703199999997
0.00907150039350561 0.06171067700000066
0.00931377225619408 0.06201555800000058
0.0095496880905852 0.061748501999998595
0.00979001139038794 0.06148347600000115
0.0100456834739943 0.061684411999999966
0.0102936403298552 0.061491610999999224
0.0105414831822662 0.06168233000000001
0.0108039777013615 0.061480105999999424
0.0110649939495416 0.06166437400000113
0.0113219972836035 0.06166122399999985
0.0115886010716194 0.06177126899999941
0.0118632787198889 0.06150810399999962
0.0121304595249502 0.06173718600000022
0.0124034055041556 0.061493155000000854
0.0126917449941851 0.06179500200000021
0.0129696384818085 0.06148673000000038
0.0132504281564383 0.06191714599999898
0.0135518888969057 0.06157760199999984
0.0138405931598904 0.062190106000000966
0.0141301498223059 0.06146840099999906
0.014437523472465 0.06180896500000088
0.0147369640124526 0.06150227799999897
0.0150356682470923 0.061901754000000864
0.0153501883385366 0.06156666699999924
0.0156601172988291 0.06180554600000043
0.0159682137361461 0.06218572699999925
0.0162909427824458 0.06189737000000051
0.0166109623898551 0.061574277000000066
0.0169285956561051 0.06162874700000032
0.0172604643799365 0.0616523339999997
0.0175900941628016 0.06166433900000001
0.0179173654343739 0.06147390499999972
0.0182592676826591 0.06169521800000055
0.0185980162075222 0.062051428000000186
0.0189350549392825 0.06164448300000025
0.0192879653905629 0.06150868900000006
0.0196354015273268 0.06166113499999959
0.0199824524029441 0.061484659999999636
0.0203475814862097 0.06168169600000084
0.0207034100734549 0.06141524599999926
0.0210609480976159 0.0617536310000002
0.0214367330496438 0.0620964009999998
0.0218009257566665 0.06163598200000031
0.0221697110919481 0.0616117850000002
0.022551283143445 0.0617912460000003
0.0229241376332036 0.06149625599999986
0.023305172213651 0.061504268000000195
0.0236925485624988 0.061762563999998576
0.0240746562866515 0.061499743000000606
0.0244694749387688 0.06178087199999993
0.0248629339299428 0.06156092199999996
0.0252553310594496 0.06184183899999951
0.0256663514755805 0.06148523200000078
0.0260665715868664 0.06168979399999941
0.026471039859319 0.06141418600000037
0.0268870646620682 0.06168571799999967
0.0272954229325191 0.06169876400000085
0.0277143289742671 0.062058089999998955
0.0281345274703135 0.06146814500000097
0.0285529465839994 0.061841239999999686
0.0289898049607521 0.06150537899999975
0.0294158283757347 0.061788990000000155
0.0298472531361873 0.06144346700000014
0.030287245646442 0.06173981699999942
0.0307216518458759 0.06142613699999977
0.0311699733238357 0.061695120000001324
0.0316138477374139 0.06156451899999915
0.0320600485148309 0.061747076999999706
0.0325186330441505 0.061554817000001094
0.03296957137776 0.06177292299999948
0.0334323304222085 0.06153096499999933
0.0338933139717204 0.061784592000000416
0.0343555587438736 0.06153935800000099
0.0348309125648216 0.061801992999999555
0.0352983435493333 0.061486447000000055
0.0357777205797761 0.061763051999999874
0.0362547605317447 0.0615386339999997
0.0367339569311469 0.061750826000000814
0.0372242211526123 0.061621463999999904
0.0377080795466968 0.06191521199999883
0.0382062229082283 0.06148026800000039
0.0386985039291621 0.06172043699999996
0.0391958724812008 0.06152886599999974
0.0396996281547375 0.06176095900000078
0.0402003869732944 0.061466932000000085
0.0407180237876887 0.061915355000000005
0.0412254862144747 0.061511213000001064
0.0417432662470882 0.06165545200000011
0.0422600092195084 0.06151860499999984
0.0427793401481503 0.06175187499999879
0.0433074769988273 0.061500419999998
0.0438313479777112 0.061749784999999946
0.0443724758119275 0.061585966000002657
0.0449032253939996 0.06173584599999771
0.0454446700901368 0.06149916800000099
0.0459840981015207 0.061724545000000575
0.0465276095024492 0.06140362900000085
0.0470771819541707 0.061831849999997246
0.0476249423956283 0.06144333500000343
0.0481857719336037 0.06176118999999858
0.0487395291441644 0.062093442999998416
0.0493086175937275 0.061693609000002425
0.0498696761258203 0.06160959800000043
0.0504404440974041 0.06184110399999909
0.0510098061806125 0.061596294000000995
0.0515838112670485 0.06178274299999842
0.0521622626496896 0.06164625499999943
0.0527408290704008 0.061785071999999275
0.0533289304685646 0.06149978300000214
0.0539131211796872 0.061658554999997506
0.0545111954703007 0.06151623400000261
0.055101810586372 0.0618231129999991
0.0557082464349295 0.061451988999998264
0.0563058423261535 0.061830507999999895
0.0569156142549621 0.06162957300000116
0.0575205703117453 0.06181293100000218
0.0581344446519782 0.06151780599999768
0.0587470235979846 0.061859049999998916
0.0593656549981108 0.06148110600000223
0.0599860172642255 0.06153460799999877
0.0606099448052778 0.06173295900000042
0.0612381510727501 0.061563663000001156
0.0618678031690042 0.061830324999998965
0.0625038242108215 0.06148343399999945
0.0631395295913608 0.0617087810000001
0.0637832603868152 0.06146884400000019
0.0644252627718338 0.0616699770000011
0.0650765387765953 0.06158191599999796
0.0657250134012892 0.06167407900000299
0.0663836273548788 0.06156893200000013
0.0670386979656043 0.061753284999998215
0.0677044160731737 0.0615147709999988
0.0683661714609768 0.061816967000002165
0.0690387482202312 0.06160236499999883
0.0697072577580302 0.061768061999998736
0.0703864490849737 0.06154030700000135
0.0710617770796815 0.06245291300000133
0.0717473516989131 0.06154214300000049
0.0724295706525644 0.061734246999996856
0.0731213199572937 0.06154977600000322
0.0738105230595777 0.061670943999999395
0.0745082698236436 0.06150955599999719
0.0752045831910253 0.06173650600000258
0.0759081896521915 0.061439666999998366
0.0766117850143439 0.061747353000001226
0.07732116097126 0.06147014300000109
0.0780322697206218 0.06178775999999786
0.07874738142905 0.061479854000001666
0.0794663112445422 0.06177539899999829
0.0801871921040314 0.06147458899999947
0.0809143478101354 0.061753710000001405
0.0816411121601944 0.06143090100000137
0.0823770232063125 0.06172152299999922
0.0831098850978824 0.06178664999999839
0.0838552432487024 0.061791052000000235
0.0845945429888522 0.06148441399999882
0.0853474376093671 0.061721452000000454
0.086093660314668 0.061453527000001174
0.0868502778600176 0.06186405500000092
0.087604028441795 0.06143339399999803
0.0883647779510826 0.06175366000000082
0.0891267955139774 0.0614651170000009
0.0898921808373803 0.061816926999998856
0.0906633889965741 0.06149995400000208
0.0914340451734131 0.06178901599999875
0.0922156189441625 0.061505657999997965
0.0929923644471394 0.06177336700000069
0.0937817976018047 0.06152184000000105
0.0945656775447633 0.06179770299999987
0.0953579224800278 0.06153525499999901
0.096150173553554 0.06173151400000165
0.0969462415210333 0.0615537169999989
0.0977483329381564 0.061804465000001585
0.098549387781616 0.06145890199999826
0.0993631475990988 0.06167611200000067
0.100170608791125 0.06152131800000049
0.100987990100267 0.061703313999998954
0.101803551920941 0.061533175000000995
0.102623877599476 0.06169762300000059
0.10344950758007 0.061587990999999676
0.104274431217699 0.06254288099999883
0.105112523154842 0.06153513799999999
0.105943999447529 0.061794766000002
0.106784020063861 0.06149177899999714
0.107624329395562 0.06175305800000075
0.108467425644241 0.061447888000000006
0.109319218043496 0.061791806000002225
0.110167655410514 0.06150600099999792
0.11102677644251 0.06192775499999925
0.111883198323957 0.06159425500000282
0.112744235129942 0.06165138199999731
0.113611686399097 0.061489289000000724
0.114477321656667 0.06191864899999899
0.115354306384702 0.061519575000001936
0.11622761835467 0.06159990399999771
0.117105891704154 0.061697027000001015
0.117990412839459 0.06154316900000012
0.118873139493885 0.061748994000002
0.1197665621642 0.06151384699999696
0.120657333790686 0.061761181000001386
0.121552095136932 0.061467726000000056
0.12245503309318 0.06193905399999977
0.123354839081397 0.061432061000001426
0.124263489054494 0.06167496499999814
0.125172535684096 0.06160005499999954
0.12608338213978 0.06248704100000069
0.127006526814937 0.061615844000002085
0.12792392093778 0.06182495299999857
0.128847160033203 0.06149200600000171
0.129776034379989 0.0617336989999977
0.130703305395584 0.06153450700000107
0.131639813760111 0.06178021499999886
0.132576196242799 0.061422951000000836
0.133514396910263 0.06176526200000154
0.134464593837882 0.06154485899999784
0.135409799675472 0.06179196600000125
0.136359543866783 0.061387704999997794
0.137317767544711 0.06171664000000021
0.138272636839846 0.06150217900000143
0.139234218008677 0.0619314409999987
0.140200435930005 0.06145919600000127
0.141165496330379 0.06179833499999887
0.142138946490658 0.06141572499999981
0.143113978939113 0.062023677000002664
0.144089515789934 0.06162916399999929
0.145074646152893 0.061676961999999946
0.146059084473939 0.061493173999998874
0.147045190261431 0.06176714400000094
0.148041648726012 0.06161609099999765
0.149035908605582 0.06177652300000247
0.150032540045278 0.06157952499999908
0.151039872274302 0.061749556999998845
0.152044252439849 0.0614929650000029
0.153051288732831 0.061692462999999975
0.154068996387072 0.061550391999997345
0.155083736968713 0.06190056400000188
0.1561010347107 0.06149516300000002
0.157128627406531 0.06168628600000048
0.15815396542968 0.06145384699999923
0.159181408586685 0.061788366999998345
0.160218448906357 0.06145283900000109
0.161254671078166 0.06174365000000037
0.162292216891592 0.06160675599999976
0.163338359988295 0.06169647700000169
0.164385855229747 0.061584557999999845
0.16543357893712 0.06188184099999816
0.166488610033773 0.061505176000000716
0.167547926387468 0.06181023599999946
0.168606069562267 0.06149931999999936
0.169669944300354 0.06167341200000109
0.170741857469907 0.061539312000000734
0.171810887175931 0.061712487999997734
0.172883781935742 0.06155781100000013
0.173966790901128 0.06167483500000159
0.175047446534012 0.061498283999998904
0.176129829572207 0.06186750899999893
0.177220080036457 0.06143649700000253
0.178313396681288 0.06177319600000075
0.179406061533492 0.06150155899999987
0.180504111225264 0.062456646999997645
0.181611540910191 0.061437488999999346
0.182715667293039 0.061725617000000454
0.183822430838441 0.061494586000002016
0.184937375154487 0.06174109899999891
0.186054549699824 0.06160689600000069
0.187171403285532 0.06186682899999951
0.188293411906822 0.061499808000000655
0.189425666730699 0.06142446699999837
0.190554487961052 0.06175405300000136
0.191685185186117 0.061488023999999086
0.192822830922372 0.061764132000000416
0.193966016844467 0.061469383999998684
0.195107610738839 0.061685376999999875
0.196252637530824 0.06163527800000068
0.197405809991938 0.0617143949999992
0.198561095412308 0.06151782900000313
0.19971609921239 0.06172151799999881
0.200875508400372 0.0615456640000005
0.202043712227231 0.061663361000000805
0.203211972419296 0.061414923999997484
0.204380689362487 0.061691842000001884
0.205554252025504 0.06139695799999956
0.206736766701228 0.061724526999999085
0.207918633907316 0.061512282999999
0.209101187140918 0.061711285000001226
0.210288550615344 0.06158854999999974
0.21148458720069 0.061678810000000084
0.212680608359034 0.06187905200000188
0.213877093813288 0.06170686099999756
0.215077930127946 0.06147887799999907
0.216286771174218 0.06169801500000105
0.217497563765875 0.061579952000002436
0.218708195818116 0.061831366999999915
0.219922337945924 0.06150831999999795
0.22114346127518 0.06180866600000101
0.222369872318335 0.06151591999999795
0.223595130195329 0.06172780700000047
0.2248227068405 0.061452175999999525
0.226055906132277 0.06166658200000086
0.227297803606902 0.061547888999999856
0.228538580537764 0.06185401900000187
0.229780165629664 0.06152674599999841
0.231025697712999 0.06169863599999914
0.232278143059103 0.06180434400000223
0.233535852346715 0.06173978400000024
0.234792590225653 0.0615108919999976
0.236051334029691 0.0617279350000004
0.237314930719169 0.061545106000000516
0.238586048259865 0.06174521500000196
0.239859785714172 0.06151319700000002
0.241133361813825 0.061700097999999315
0.242409482126993 0.061544557999997807
0.243690733407018 0.06176579699999962
0.244979531826432 0.06218030800000207
0.246270432607757 0.061851467000000326
0.247561379726493 0.06144883099999987
0.248854836678421 0.06170625900000104
0.250153162955791 0.06151490899999956
0.251458567174277 0.06174019199999847
0.252767680326608 0.06154249700000136
0.254076535239776 0.061792161999999706
0.255387376030903 0.06147907999999802
0.256702361365813 0.061719816000000094
0.258023527155232 0.061431837000000655
0.259352184389761 0.06180151599999917
0.26067984205857 0.061536064000002
0.262008542836671 0.061768554000000364
0.263340258074048 0.06155238499999882
0.264676871185285 0.061798895999999104
0.266020140868972 0.06144289000000214
0.267368137155446 0.06176113799999783
0.268715908167939 0.06143857600000047
0.270065244113386 0.06193009100000069
0.271417875932015 0.06146615400000144
0.272775451602883 0.06172150599999782
0.274139506334106 0.06155503700000153
0.275508601433273 0.06172996399999775
0.276877574454927 0.06149986900000215
0.278247991303092 0.06166250899999781
0.279621369096681 0.06156663800000217
0.280999158235119 0.061585376000000025
0.282382717408732 0.06173834999999883
0.283773292482829 0.061559154000001115
0.28516476413624 0.06194455199999993
0.286557050653824 0.0614122909999999
0.287951472499285 0.06168705299999999
0.289349306275844 0.061542569999996743
0.29075176382768 0.0617157950000049
0.292159973573526 0.06151712399999809
0.293574964967845 0.06179095600000295
0.29499089938114 0.061460699999997814
0.296407790908554 0.06171922400000085
0.297826744084929 0.06150763499999812
0.299248828551275 0.06172986199999997
0.30067506288679 0.06150017200000235
0.302106400070908 0.061699243999996156
0.30354371523038 0.06147773700000414
0.304986210886296 0.06170529299999572
0.306429226523028 0.06160425299999872
0.30787367274031 0.06175364500000313
0.309320434434778 0.06147734399999649
0.310770365259642 0.061739511000006075
0.312224276043163 0.06146725099999628
0.313682924585549 0.06172299300000361
0.31514700710195 0.061419029999996155
0.316617151457362 0.06170137299999823
0.3180896577494 0.06166608800000262
0.319563343447664 0.06166018300000076
0.321038898703417 0.06145655499999947
0.322516993817637 0.06167807500000322
0.32399827199983 0.0614707219999957
0.325483341961796 0.06172413200000193
0.326972771445839 0.061625186999997084
0.328467081850142 0.0617199630000016
0.32996674402273 0.061487556999999526
0.331472175243111 0.06173627500000123
0.33297937591945 0.06154540299999667
0.334488127132216 0.06167074100000036
0.335998914926798 0.061483137000003296
0.337512209911617 0.061736345999996445
0.339028462825162 0.06151024800000471
0.340548100297846 0.061707565999995495
0.342071521136738 0.0614564120000054
0.343599093231186 0.061685279999998954
0.345131151115797 0.06150855399999955
0.346667994199758 0.06170513
0.348209885651968 0.06163821899999533
0.349757051915004 0.06187985900000115
0.35130649572829 0.06182223200000436
0.352857844471657 0.061696769999997514
0.354411391657682 0.06143738800000165
0.355967419341761 0.061762469999997904
0.35752619641767 0.061415797000002215
0.359087976849177 0.061696142999998926
0.360652998107914 0.06146661999999736
0.36222147987906 0.06170608000000044
0.363793623052883 0.06164348900000505
0.365369609005117 0.06182334199999673
0.366949599160973 0.061508174000003635
0.368533734830795 0.061797028999997394
0.370122137299467 0.061451149999996346
0.371714908149014 0.06175226400000611
0.373312129789313 0.0614804319999962
0.374913866171262 0.06174797500000295
0.376520163654374 0.06140730299999575
0.378129577965362 0.061796983000000694
0.379741495450391 0.06146338700000342
0.38135603249503 0.06178935899999516
0.382973297905829 0.061481396000004906
0.384593393072905 0.06182416499999732
0.386216411890614 0.06153399899999812
0.387842440695091 0.06151989300000338
0.389471558254935 0.06212578599999574
0.391103835824002 0.061477168000003246
0.392739337256531 0.061710705999999504
0.394378119181291 0.06157737699999899
0.396020231231039 0.061776469000001555
0.397665716322166 0.061407539999997596
0.399314610977948 0.06174116500000082
0.400966945690175 0.061391409000002284
0.402622745313024 0.0617148249999957
0.40428202948325 0.061434260000005736
0.405944813061611 0.06174677299999587
0.407611106589971 0.061454502000003686
0.409280916759948 0.061763403000000494
0.410954246888285 0.061524087999998756
0.41263109739603 0.06170384200000001
0.414311466287641 0.06151051599999846
0.415995349628016 0.06175466799999896
0.417682742015155 0.06150400599999983
0.419373637046866 0.06171943200000385
0.421068027780989 0.06145734700000105
0.422765907188082 0.06163442199999736
0.424467268597138 0.0614663120000003
0.426172106134551 0.06172038500000099
0.427880415157318 0.061526784999998085
0.429592192682247 0.0617180289999979
0.431307437812834 0.06153863400000148
0.433026152166025 0.061678512000000296
0.434748340301875 0.061458201999997186
0.436474010159329 0.06177641200000039
0.438203173501852 0.06146510100000313
0.439935846376992 0.061715184000000534
0.441672049595141 0.061497914999996794
0.443411809232825 0.06172155000000146
0.445155157166575 0.06147736999999864
0.446902131645017 0.061697434999999246
0.448652777906782 0.061485123000004194
0.450407148854206 0.061754905000000804
0.452165305792861 0.06144204599999625
0.453927319250113 0.06170743599999895
0.455693269886569 0.06146700600000088
0.457463249518191 0.06179886500000009
0.459237362268606 0.06152651500000417
0.461015725875241 0.0618649389999959
0.462798473178179 0.06161530100000334
0.46458575382572 0.061765791999995656
0.466376735143424 0.0614816560000051
0.468170127813719 0.06172954199999481
0.469966015959618 0.06150285100000019
0.471764503438519 0.061837324999999055
0.473565701301825 0.06147167800000375
0.4753697286681 0.061827131999997675
0.477176713786731 0.06144510000000025
0.478986795195745 0.06170220599999965
0.480800123001677 0.061539629000002094
0.4826168603129 0.0616917689999994
0.484437184860682 0.06142024599999729
0.486261290847031 0.061681820000003995
0.488089391064331 0.06143229300000286
0.489921719342358 0.06170394099999754
0.491758533387364 0.0615196549999979
0.493600118096449 0.06183713500000465
0.495446789445195 0.061513632999997014
0.497296700116674 0.06179783199999633
0.499148560506289 0.06150994000000054
0.501002631306424 0.06170752100000243
0.502859195331836 0.061476313000000005
0.504718545741353 0.061812197000001845
0.50658098915876 0.06145008299999688
0.508446849172025 0.0619295589999993
0.510316470171689 0.061459380000002284
0.512190221640023 0.06152993500000292
0.514068503023124 0.06173553799999354
0.515951749346452 0.06151975500000617
0.517840437767347 0.06165387499999753
0.519731978499943 0.06147378099999656
0.521625226188903 0.06166870500000243
0.523520607901143 0.061618654000000106
0.525418574289947 0.061717014000002735
0.527319590646796 0.06147247799999889
0.529224142983212 0.06179968699999705
0.531132744781454 0.0615338270000052
0.533045944502541 0.06167889099999968
0.534964334118556 0.0614892639999951
0.53688855899958 0.0617750350000037
0.538814439197095 0.06148010599999765
0.540741978916788 0.06169093900000178
0.542671776854985 0.06149675700000046
0.544604449841246 0.06186110999999528
0.546540636648654 0.06149416700000643
0.54848100784587 0.06176323899999403
0.5504262767377 0.06149286100000495
0.55237721176988 0.06172780800000055
0.554332115785837 0.06148670700000025
0.556288253339257 0.061757800999998835
0.558246348986064 0.06146156199999808
0.560207170674383 0.061738048000002266
0.562171509425025 0.06150038699999527
0.564140192448951 0.0617016690000014
0.566114097933022 0.06145388400000229
0.568094171820085 0.061700680999997815
0.57007598358041 0.061487978999998916
0.57205924389905 0.06169068399999844
0.574044857070421 0.061523765000004005
0.576033757347285 0.06166914299999604
0.578026915146277 0.06154872700000169
0.580025355411066 0.061783581000000254
0.582030178429537 0.06146755000000326
0.584036275561452 0.0617299609999975
0.586043837538506 0.06139984500000395
0.588053925075394 0.0617122849999987
0.590067631629047 0.06145788699999599
0.592086097155598 0.06169651200000459
0.59411053167181 0.061509475999997676
0.596138819374751 0.061719824999997286
0.598168062339235 0.0615008560000021
0.600199436052648 0.06240132100000295
0.602234174042141 0.06222392399999421
0.604273555304953 0.0616949120000001
0.606318931659691 0.06141609700000572
0.608368306458794 0.061771969999995235
0.610418546724564 0.06150313300000221
0.612470972742713 0.06164047600000089
0.614526969849351 0.06145270399999703
0.616587977205141 0.06172501300000022
0.618655520564028 0.061452305999999624
0.620724910934904 0.06166871500000326
0.622795572523809 0.06140886499999709
0.624869001589651 0.06194203500000128
0.626946751575454 0.06143853599999716
0.629030451190285 0.06173875800000417
0.631118643200314 0.061396449000000075
0.633207499025832 0.06180972099999593
0.635298621674744 0.06148604900000265
0.63739369535197 0.061738601000001836
0.639494475270177 0.06143610000000166
0.641600763350063 0.06183655099999896
0.643707435368072 0.06215943799999479
0.645816222546875 0.061807647000001964
0.647928950960033 0.06154208899999958
0.650047521805318 0.061656167999998956
0.652171076865373 0.06141574000000105
0.65429510483955 0.062042813000005026
0.656421486573123 0.06143566499999764
0.658552200842534 0.061434829999996055
0.660689316071932 0.06164786400000111
0.662829426888046 0.06149998800000134
0.664970508931682 0.06186071799999837
0.66711461591012 0.06158390699999927
0.669263896028409 0.06184713400000419
0.67142039311078 0.06154301200000134
0.67357669193908 0.061720205000000306
0.6757349195751 0.06152074299999555
0.677897329315917 0.06171972500000322
0.680066269135832 0.06201923100000073
0.682237868831719 0.06184753499999829
0.684410547900087 0.061450256999997066
0.686586647949181 0.06175855200000058
0.688768621022484 0.06146617299999946
0.690955329031444 0.06175569999999908
0.693142503657086 0.06143561000000375
0.695332589726585 0.061738044999998465
0.697528159015202 0.06142997700000308
0.699729576724505 0.06174408500000084
0.701931105348785 0.06147655699999888
0.704135308320181 0.06174383799999816
0.706344889028437 0.061545438000003116
0.70856051503997 0.061730421000000035
0.710776172949087 0.061564865999997664
0.712994559604998 0.06172345699999937
0.715218520683725 0.06158575100000263
0.71744785068685 0.061778318999998305
0.719677428775557 0.061420915999995884
0.721910100661533 0.061824877000006495
0.724148866818062 0.06147590399999814
0.72639148508601 0.061801772999999116
0.728634881929074 0.06152075400000001
0.730882069087527 0.06181655599999658
0.733136218735134 0.06154870000000301
0.735391889602051 0.061675639000000615
0.737649210126914 0.061473638999999025
0.739911380153401 0.06177395299999944
0.742180449633329 0.06203945899999752
0.744449189630015 0.06175345600000526
0.746720818603683 0.061445964000000686
0.748998738567198 0.06167533499999678
0.751279835731801 0.06152896300000066
0.753562051609115 0.06168213099999775
0.755848822301059 0.0615494250000026
0.758142827362627 0.06177263499999697
0.760436290059161 0.061614279000004046
0.762732668562742 0.06168227299999529
0.765035614565412 0.061606420000003936
0.767341043389326 0.06177144800000178
0.769648076274179 0.061547602999993956
0.771960482295565 0.061783770000005234
0.774277524747872 0.061540000999997346
0.776594688721435 0.06170816000000201
0.778915702417623 0.0614559529999994
0.78124432769248 0.06169150800000267
0.783574534662482 0.062241244999995615
0.78590803990491 0.06183481100000421
0.788246240798924 0.06150656499999485
0.790578838616133 0.061739452000004746
0.792905850976091 0.06156688000000088
0.795224228265591 0.061774793999994415
0.797525788772845 0.06149297400000364
0.799615705227927 0.06167127500000191
0.801558746209023 0.061502908999997885
0.803575249850447 0.06164295499999639
0.805748989693133 0.061543349000004355
0.807961999288914 0.06162773199999805
0.810137048865262 0.061560282999998606
0.812271460313034 0.06168612500000137
0.81439913085659 0.0615983369999995
0.816551251824811 0.06171830800000322
0.818713658327697 0.061588950999997394
0.820890038123671 0.061490562000003024
0.823088865606315 0.061728536999993366
0.825289184150212 0.061507426000005694
0.8274943163569 0.06177362900000105
0.829713881897381 0.06143445999999386
0.831957999047429 0.06167342500000217
0.834212398259225 0.0613888510000038
0.836471282003298 0.06168521299999696
0.838744472913308 0.06145412899999769
0.841045499854017 0.06167919500000352
0.843370967529669 0.061578103999998746
0.845699868601946 0.061837918000001935
0.848022809146283 0.06139915400000007
0.850231961031073 0.06177011299999435
0.852317553651641 0.06151918700000181
0.854412515729408 0.06174376199999898
0.856563467923094 0.06144001400000576
0.85876893723029 0.0617495679999962
0.860977629153235 0.06142960400000419
0.863191288470233 0.06161236699999506
0.865428332565073 0.061423039000004565
0.867671360913461 0.061685369999999295
0.869921660978035 0.06146997299999413
0.872193412194302 0.06178252200000145
0.874500611241096 0.06142945599999905
0.876809871495426 0.06177313999999967
0.87913179966935 0.06148850699999997
0.881449768920841 0.06179163100000551
0.883759780234904 0.06160156199999989
0.88607419732189 0.0617086829999991
0.888390765753343 0.06148606400000034
0.890644885530676 0.06169797700000146
0.892830720959884 0.06149705400000016
0.895023388364389 0.061673849999998254
0.897248837017423 0.06150734899999577
0.899445470658731 0.06169413399999968
0.901525241563418 0.06150544400000513
0.903606803034674 0.06161306499999597
0.90571899193486 0.06141435400000006
0.907919382875253 0.06169132700000546
0.910113503007162 0.06145835899999952
0.912301817321016 0.061702679999996235
0.91447997558058 0.061519388000000674
0.916671418570984 0.0617093899999972
0.918890715521646 0.06156439100000455
0.92111897290209 0.0617867099999998
0.923370620747599 0.06151443799999612
0.925637481238748 0.06175588199999993
0.927909770642896 0.061512787000005176
0.930203631132433 0.061735647999995535
0.932530286892305 0.06148958600000043
0.934859748823136 0.06164678500000065
0.937206981331817 0.06145979600000118
0.939599519135746 0.06173584599999771
0.942003711192959 0.061475755000003574
0.94431635760049 0.06166415699999561
0.946461959763637 0.061442356000000586
0.94858025853519 0.06164739000000452
0.950767416878477 0.06145264299999553
0.953019153615555 0.061677035999998964
0.955348057843745 0.12313298900000547
0.958584280019939 0.06137623800000114
0.960380195370893 0.06169904799999415
0.962547780329812 0.061525301999999726
0.965201653322683 0.12307361599999922
0.96871336021564 0.06170133900000252
0.97053125607252 0.061445026999997765
0.972833386605262 0.12370715800000198
0.97677416759052 0.06146079999999898
0.978768270731756 0.06171389300000385
0.981313616394331 0.12316378199999889
0.98509105022178 0.06149493000000206
0.987568629446409 0.061763078999995
0.99043291098455 0.123217817000004
0.994108914988126 0.08180009400000188


==> Images/Results/planesource_timesteptimes_tol_0.001_pmm40.txt <==
t steptime
0.0 0.07917208499999995
1.01272261631071e-12 0.07922356799999997
1.85373862926839e-12 0.07914134699999997
2.9473832890639e-12 0.07903654500000012
4.33757524449794e-12 0.07942128000000004
6.12900202463644e-12 0.07916457200000004
8.4674365512163e-12 0.07907898899999988
1.15219460354153e-11 0.07921554000000008
1.54810497175405e-11 0.07891000599999987
2.05975822637442e-11 0.07928972100000009
2.71842742428294e-11 0.07910070899999999
3.56446582133287e-11 0.07896486200000008
4.65519834585517e-11 0.0792327209999999
6.04871498666635e-11 0.0791962289999999
7.83667274649036e-11 0.07890103700000006
1.01604680786711e-10 0.07929032700000027
1.32233213592697e-10 0.07924639099999986
1.70770460530441e-10 0.07909834399999971
2.19764324866409e-10 0.07925945400000023
2.82656812511512e-10 0.07895965900000013
3.64319226773045e-10 0.07915069799999985
4.71755364181819e-10 0.07924565099999992
6.15233104559184e-10 0.07887780200000005
8.1013090072396e-10 0.0794644670000002
1.08003484949725e-09 0.07946206899999986
1.4620909584182e-09 0.07897743099999976
2.01656916365032e-09 0.07922631899999999
2.84460768679174e-09 0.07931925700000031
4.09500881349504e-09 0.0789492639999998
5.85990344940945e-09 0.07920103799999989
8.35752008406106e-09 0.07899817900000006
1.18763017431441e-08 0.0792135140000001
1.68147013855213e-08 0.07922406999999998
2.37176285906578e-08 0.0790609550000001
3.33269089844716e-08 0.07919092599999988
4.66470861704444e-08 0.07919242399999993
6.5031039346626e-08 0.07898456300000012
8.87098519744718e-08 0.07920229000000001
1.17022054864855e-07 0.0788952639999998
1.51990953528329e-07 0.07920698200000054
1.95553041701879e-07 0.07942789899999969
2.49133562355927e-07 0.0789898400000002
3.09821900621552e-07 0.07923615300000009
3.83698299447825e-07 0.07927955099999995
4.73136940082721e-07 0.07905962300000002
5.81557307432173e-07 0.07934121799999971
7.12864401478333e-07 0.07930949200000015
8.71831565173904e-07 0.07917383399999967
1.0678095674708e-06 0.0792716200000001
1.30140556442189e-06 0.07906857499999997
1.59301597191561e-06 0.07925239600000022
1.93928847924933e-06 0.07923968700000028
2.35975514470489e-06 0.07901448500000008
2.89136047006049e-06 0.07925018499999936
3.58812915645983e-06 0.07918658999999995
4.31027460222872e-06 0.0788584840000004
5.11440422394341e-06 0.07924886699999956
6.04028300968859e-06 0.0792074920000001
7.11453956434973e-06 0.07899661900000066
8.3548654296918e-06 0.07922952999999922
9.77680698067673e-06 0.07896178400000053
1.14339875281247e-05 0.07910368900000009
1.33599066976259e-05 0.07922677399999944
1.55851668194555e-05 0.0789654560000006
1.81381847103547e-05 0.07925924399999928
2.13910653843544e-05 0.0791585140000004
2.49381438231155e-05 0.07901070000000043
2.87024730049659e-05 0.07924816999999962
3.26122115486421e-05 0.07908257500000015
3.69804903355555e-05 0.0792752529999996
4.18671705698347e-05 0.07915704200000029
4.72951495378645e-05 0.07898214300000017
5.33351467791189e-05 0.07915054699999935
6.03239556438932e-05 0.07919474900000001
6.79211970249944e-05 0.07892191700000062
7.66998355308919e-05 0.07927781799999956
8.61991107715201e-05 0.0792388190000004
9.61997662298612e-05 0.07901755500000007
0.000106537155696913 0.07924001999999941
0.000117775989445959 0.07883465300000037
0.000130044291112625 0.07916175999999986
0.000143685520331497 0.0792558940000001
0.000158717661552449 0.07899951899999991
0.000174890115558112 0.0791998060000001
0.000193536908277371 0.07912235800000023
0.000213065257407189 0.07886696199999932
0.000232256823359854 0.07917789800000019
0.000253025970954563 0.07901067900000047
0.000275730768415906 0.07916380499999942
0.000299727950174616 0.0793327270000006
0.000326172241223663 0.07903111599999946
0.000354596305931778 0.07920100499999982
0.00038548514499763 0.07927352300000123
0.000416194715727388 0.0790295849999989
0.000448592247145434 0.07930272000000116
0.000482568915220123 0.07925999699999942
0.000520097678816233 0.07906076699999964
0.000559499724501039 0.07919636299999944
0.000602273745872857 0.07905410600000096
0.000647663949202983 0.07923899599999906
0.0006918228372376 0.07924318500000105
0.000740248031189232 0.07899296199999917
0.000790184521072604 0.07923041000000097
0.000844170145912781 0.07919827399999946
0.00090094471139786 0.07900527900000043
0.000962658916300397 0.07932265400000027
0.00102172551499958 0.07932125199999973
0.00108688508081149 0.07903987299999926
0.00115275743362602 0.07923323800000048
0.00122498920499611 0.07910003499999974
0.00129851976693306 0.07918707600000019
0.0013721155938996 0.07937317999999927
0.00144979343202264 0.07888874400000034
0.00153080010114778 0.07928933100000002
0.00161675705086724 0.07931462900000064
0.00170901543841611 0.07907954899999936
0.00179924041010033 0.07914399200000055
0.00189263769361996 0.07894670099999956
0.00199184190517916 0.0792622190000003
0.00209354518950758 0.07920965299999949
0.00219874137958792 0.07893092800000012
0.00230388084444997 0.07928199400000047
0.00241678952675427 0.07938509099999891
0.0025314795910209 0.07894074300000042
0.00265024689792854 0.0792489750000005
0.00276897438795812 0.07952298100000021
0.00289124464810038 0.07907566699999968
0.00301889701775079 0.07927220500000054
0.00315065776006447 0.07902313399999983
0.00328152744072536 0.0792523979999995
0.00341802331688042 0.0792138970000007
0.00355992058608125 0.07900084199999924
0.00370353855251489 0.07929472900000079
0.00384650539604993 0.07922125799999868
0.0039967655561793 0.07892847600000152
0.00415282186602862 0.07930847099999916
0.00430892329525447 0.07932935800000074
0.00446410433377162 0.07910696599999945
0.00462813401279849 0.07934416600000027
0.00479789084405769 0.07902615799999957
0.0049649931584945 0.07916997400000092
0.00513258982566602 0.07941556299999952
0.00531213227856398 0.07892331899999938
0.00549497213745112 0.07916863099999993
0.00567284777519552 0.07916338899999964
0.00585378140242936 0.0790364350000008
0.00605211379912662 0.08096574400000023
0.00624442538811995 0.08271276299999997
0.0064334532558665 0.07900508600000045
0.00662981232876065 0.07920042900000013
0.00684018496974684 0.07903454699999912
0.00704113641938837 0.07919222700000006
0.00724272146078525 0.07935568699999962
0.00745816451483785 0.07913933000000029
0.00767397603199103 0.07926057499999928
0.00788475523853919 0.07923599800000147
0.0081016249523125 0.0790815509999998
0.00833481399310282 0.0792488029999987
0.00855746047121479 0.07924371000000008
0.00878057521580318 0.07885378799999998
0.00901684729666596 0.07933678300000047
0.00925336617443514 0.0790355800000011
0.00948539456074982 0.07914497899999873
0.00972518896666741 0.07926168800000077
0.0099771077498372 0.07888001599999939
0.0102199222265158 0.07927724600000019
0.0104655595737261 0.07925593200000058
0.0107222811746388 0.07896683299999907
0.0109771810991743 0.07917235300000058
0.0112306451212902 0.07896220099999951
0.0114956499234498 0.07922060399999964
0.0117634591250018 0.07927589900000065
0.0120261818827611 0.07896191999999935
0.0122972402304133 0.07921157500000042
0.0125762243312098 0.07948263900000008
0.0128490086991729 0.07884968199999953
0.0131267019975501 0.07926147900000124
0.0134142982217028 0.07938409899999854
0.0136975893157928 0.07935031900000133
0.0139830298244759 0.07932622199999884
0.0142818352089741 0.07904406300000133
0.0145757215276296 0.07921165899999849
0.0148697125866629 0.0792621500000017
0.0151803294870325 0.07886832799999866
0.0154845705585869 0.07909362900000083
0.0157875900147944 0.07918045099999915
0.0161056490157288 0.07899565299999978
0.0164199204545538 0.07926476500000135
0.0167321532437594 0.07888619299999888
0.0170586092238626 0.07925978900000175
0.0173824852676535 0.07920474699999858
0.0177040437044634 0.07896781000000175
0.0180397620096024 0.07914834699999673
0.01837277329937 0.07917716500000083
0.0187037577939631 0.07894096000000062
0.0190496131109445 0.07914632399999988
0.019391311381425 0.07952539800000125
0.0197318822462715 0.07896659899999747
0.0200888806122769 0.07912273300000194
0.020438904063895 0.07889196800000065
0.0207893704991286 0.07929246599999829
0.0211588168414506 0.07931543400000152
0.0215169645006369 0.07912998099999768
0.0218779092388192 0.07918236700000136
0.0222544502605418 0.07924642800000115
0.0226208436451705 0.07888458899999762
0.0229930267972966 0.07922859100000323
0.0233752543148276 0.07921042899999975
0.0237502655922978 0.0789608589999986
0.0241347930457876 0.07916229099999939
0.0245228023811719 0.07902346400000226
0.0249071183167142 0.07931669699999944
0.0253056872423057 0.079292805999998
0.0256998510359332 0.07900164500000173
0.0260946485281265 0.07921803400000016
0.0265065658280284 0.07924999699999802
0.0269077253891873 0.07893198600000062
0.0273148918951655 0.07933119000000133
0.0277301748204271 0.0791082569999979
0.0281397835192944 0.07924193400000235
0.0285617762571827 0.0791921379999998
0.0289816492804781 0.07895702799999782
0.0294017290366863 0.07916669200000115
0.029838109771037 0.07914625700000144
0.0302643389342758 0.07899200800000017
0.0306979112789017 0.0791618889999981
0.0311365218664323 0.07986241700000107
0.0315716780783424 0.0789042259999988
0.0320227521109447 0.07917713100000157
0.0324659343977514 0.07888364099999734
0.032913546082536 0.07917050700000061
0.033369876735555 0.07923825900000026
0.0338208577096237 0.07894001600000067
0.0342856840084855 0.07931035000000008
0.0347453214771777 0.07920906200000033
0.0352083619617572 0.07905633900000097
0.0356809149441799 0.07940850700000013
0.0361478718053289 0.07934362999999678
0.0366287442691458 0.07892991100000302
0.0371040449691863 0.07923551100000026
0.0375835881117846 0.07891987199999662
0.0380708060875351 0.07912914100000279
0.0385538662114291 0.07902645899999783
0.0390530733137881 0.07896604000000096
0.0395434472820503 0.07916558200000168
0.040040873985853 0.07919486699999823
0.040541579158367 0.0790473640000009
0.0410413807320435 0.07915150899999901
0.0415548617400976 0.07907162800000123
0.0420604167793552 0.07936179400000043
0.0425778702201075 0.07925900599999736
0.0430917877701063 0.07910156700000215
0.043609989373691 0.07921709000000021
0.0441343951283901 0.07923605099999875
0.0446563555680805 0.07936167300000108
0.0451929149785795 0.07936855999999892
0.0457210413492799 0.07945739000000174
0.0462609541358304 0.07917888999999789
0.0467970864528071 0.07939275000000023
0.0473384934625741 0.07918275000000108
0.047884123483564 0.07920802299999963
0.0484292306110276 0.07918745999999999
0.0489855267793756 0.07901147799999819
0.0495361300990908 0.07925440200000011
0.0501024266331815 0.07920342899999966
0.0506598881798239 0.07900465300000192
0.0512274757998749 0.07928990399999947
0.051792827834123 0.07936939300000034
0.0523632892959511 0.07896352199999868
0.0529373562133329 0.07919273799999971
0.0535120495289089 0.07903047400000318
0.0540954442935159 0.07916048399999909
0.0546754713223555 0.07925967399999934
0.0552685775424012 0.07902007599999905
0.0558547796586666 0.07935870600000072
0.056455933291919 0.07928991500000038
0.0570489070339045 0.0790018229999987
0.0576531251825709 0.07922816499999996
0.0582532876244493 0.07892723400000179
0.0588613721377474 0.07919448099999826
0.0594690261147389 0.07924260800000127
0.0600816621183704 0.07896866200000119
0.0606970049781108 0.0792131879999971
0.0613147552769793 0.07920305300000052
0.0619378800085957 0.07895670000000266
0.0625611892991522 0.07925191399999676
0.0631920932562124 0.07929193900000087
0.0638212987168704 0.07923283499999911
0.0644598969809655 0.07939064600000023
0.0650952427282173 0.07922627100000312
0.0657413839777035 0.07925751599999842
0.066383037471701 0.07927122799999964
0.0670365206619109 0.0790044320000014
0.0676845896099564 0.07936646499999966
0.0683451801984919 0.07941527199999854
0.0689997289324056 0.07902361600000063
0.069667173805288 0.07923589900000039
0.0703282385002327 0.07920498400000042
0.0710022791369405 0.07902191399999836
0.071669881574187 0.07936918100000057
0.0723502653045737 0.07905197999999913
0.0730244251495999 0.07927318600000177
0.0737109145941595 0.07933346499999772
0.0743916603662061 0.0790792030000027
0.0750840413204994 0.07934057099999947
0.0757714203812739 0.07952470400000067
0.0764695085175113 0.07903993699999745
0.0771635965239416 0.07932285800000116
0.0778672433583477 0.07941943799999862
0.0785681537265952 0.07914104600000016
0.0792772523613502 0.07922419900000222
0.0799851464045719 0.07905948799999862
0.0806996376200204 0.07939589000000069
0.0814147361774488 0.07922811599999946
0.0821346155495387 0.0790237359999999
0.0828572131621622 0.07941250900000085
0.0835825400433983 0.07924514799999827
0.0843130231097487 0.079230735000003
0.0850439325867426 0.07925493399999795
0.0857828035485244 0.07893895100000137
0.0865195229509284 0.07945207999999937
0.0872674335830489 0.07926758600000028
0.0880103059006548 0.07899500699999962
0.0887661492060005 0.07920234599999887
0.0895156524547138 0.0792603000000014
0.0902750685002901 0.07895155799999998
0.0910317913278233 0.07934211799999957
0.0917952037945802 0.0792178700000008
0.0925598632935991 0.07895408099999912
0.09332778057209 0.07923876899999982
0.0941012619448071 0.07898347900000147
0.0948743114102859 0.07923703999999887
0.0956577290624723 0.07921224900000112
0.096436704685045 0.07906147799999985
0.0972273655554792 0.07922392599999739
0.0980132586998555 0.07919898100000111
0.0988068009021847 0.07903987199999918
0.0996007757584857 0.07920079100000166
0.100398166880068 0.07927865799999978
0.101201608185415 0.07913380799999814
0.102003955778575 0.07917423600000006
0.102818574404838 0.07940896100000217
0.103627218161444 0.07939109199999805
0.104444843389073 0.0792381500000019
0.105261350369971 0.07916376300000039
0.106082075417743 0.07937614699999784
0.106908272977568 0.07915897300000196
0.107733641929573 0.07908302799999944
0.108571746203727 0.07936723899999976
0.109403575882463 0.07897867300000172
0.11024311629254 0.07922835999999833
0.11108348956322 0.07923061400000009
0.111926286435663 0.07905144700000122
0.112777637599394 0.07961771599999778
0.113625777869315 0.07928141800000077
0.114483664697019 0.07902888899999994
0.115339555198481 0.07941018
0.116199631196039 0.07930868700000104
0.11706603663977 0.07909190099999819
0.11793075217024 0.07927476500000097
0.118805929648198 0.07900746299999994
0.119678072550978 0.07920675600000138
0.120554837534224 0.07932261699999898
0.121437587050559 0.07893962500000029
0.122318809610543 0.07920197500000015
0.123210025343804 0.07930500999999879
0.124098935403467 0.07894584299999963
0.124991726336783 0.07920088500000233
0.125892007326293 0.07921567999999723
0.126789711699832 0.07894450400000252
0.127695867695947 0.0791891360000001
0.128602227238233 0.07892506199999971
0.129510645422174 0.07927107599999772
0.130429970392172 0.07928166800000014
0.131344536092122 0.07905108900000002
0.132264997035017 0.07919381800000025
0.133190063660906 0.07933201900000242
0.13411430732654 0.07926694899999731
0.135047695937311 0.07943497500000163
0.135980216760123 0.07897772300000128
0.136915172926696 0.07924439299999975
0.13786110359964 0.07950403999999978
0.138802332198333 0.07901774299999786
0.139748621419133 0.07928666100000115
0.140701372045317 0.07949592299999964
0.141652110800521 0.07886517600000076
0.142610061998022 0.07922690299999857
0.143570685348921 0.07936494900000213
0.144531459659088 0.07910355099999933
0.145501135503214 0.07927503299999827
0.146470410703935 0.079052334
0.147441501498438 0.07933446799999899
0.148422741068121 0.079329278000003
0.149401211936069 0.07922716799999563
0.150382701500379 0.07933596900000595
0.151375174236359 0.07916583099999741
0.152363200105217 0.07894794500000302
0.153355025739787 0.07932224300000001
0.154356578122609 0.07919340399999442
0.155354370276472 0.07907546100000218
0.156356389671396 0.07916133900000233
0.157367465346106 0.07909077299999723
0.158375173041946 0.07919792199999875
0.159387197326874 0.07921663400000512
0.160408279477964 0.07924287499999849
0.161426031454491 0.07934792500000043
0.162447866683123 0.07948971799999782
0.163479445340404 0.07906246600000344
0.164507393975712 0.07926333999999713
0.165538882941513 0.07901962100000048
0.166580549528562 0.07929434300000082
0.167618906059321 0.07931431400000122
0.16865997425402 0.07898757399999567
0.169710204706758 0.079440022
0.170759268908474 0.07933154599999881
0.171809962722591 0.0790675660000062
0.172868564669548 0.07937306199999483
0.173928782186804 0.07961606300000312
0.174989297526013 0.0791342459999953
0.176056232167473 0.07939458600000648
0.177128244784128 0.07927798499999739
0.17819897207194 0.07940308100000237
0.179274392057677 0.07939593699999392
0.180359106733882 0.07894958300000354
0.181440691591275 0.07930948300000296
0.182524993957269 0.07928555699999862
0.183617489614901 0.0791154039999995
0.184710824096368 0.07933872699999966
0.185804712999713 0.07931918199999899
0.186904529084659 0.07903613900000295
0.188010854692177 0.07930662799999766
0.189115353926369 0.07897109499999999
0.190223300941592 0.07925002500000033
0.191339647661156 0.07916743999999909
0.19245614457166 0.07907037199999678
0.193573423864503 0.0794431710000012
0.194696370781033 0.07916505900000459
0.195826687681711 0.07906693199999637
0.19695492953487 0.07925475599999743
0.198085904049211 0.07923849100000524
0.199224150522175 0.07899097899999674
0.200365425430935 0.07921661900000032
0.201506345743006 0.07899345700000282
0.202651392464309 0.07925784199999697
0.203804781596771 0.07922966600000336
0.204958078612108 0.07904567599999979
0.206112181771096 0.07937647800000036
0.207271283952592 0.07930655699999534
0.208439312171825 0.07908955900000336
0.209605332630749 0.07933742299999835
0.210772817921141 0.07900688200000161
0.211945704442349 0.07933273999999813
0.213127110688553 0.07945719700000353
0.214306322549216 0.07895915699999989
0.21548722128725 0.07937064699999752
0.216673510820926 0.0793745969999975
0.217868445500195 0.079021075
0.219061241635055 0.0791979540000014
0.220255551013104 0.07925558800000232
0.221454867530175 0.07910274500000014
0.222662462739216 0.07929456699999804
0.223869273970059 0.07904479999999836
0.225077077639239 0.07942983699999928
0.22628917302661 0.07925932000000557
0.227508670562095 0.07899295400000028
0.228730093762229 0.07923272400000059
0.229951677021914 0.07935833299999473
0.231176536754932 0.07933366900000038
0.232407639068811 0.07958567600000066
0.233644575025023 0.07926806599999736
0.234880549145759 0.07902960000000547
0.236118504685888 0.07929094600000042
0.237361270706806 0.07899644499999425
0.238611501225283 0.07925757200000305
0.239862902892651 0.07924272799999699
0.241114755942075 0.07909387900000553
0.24236974189112 0.0792884299999983
0.243630419497203 0.07984996900000141
0.244898855256926 0.07902082399999699
0.246165998256872 0.0793721519999977
0.247434377476851 0.0794615020000009
0.248706441737052 0.07907692700000268
0.249984512156445 0.07939923899999712
0.251268992806777 0.0790241569999992
0.252552665297011 0.07926167700000519
0.253837834547658 0.07928854600000079
0.255126734829696 0.07920585999999474
0.25642148329468 0.0794530679999994
0.257723149875552 0.07954284700000613
0.259024011127577 0.0791426249999958
0.260326166365939 0.07928469499999835
0.26163165718641 0.07922276500000436
0.262942426114895 0.07929049799999888
0.264260283082226 0.07925234599999698
0.265579122686081 0.0789800280000037
0.266898670221894 0.07920447099999706
0.268220784820176 0.07920804500000145
0.269547254598177 0.07898593099999829
0.27087976168668 0.07938154200000014
0.272217793397457 0.07924850500000247
0.273555628033421 0.07900467199999639
0.274894947947628 0.07931970100000285
0.276237394424734 0.0790558059999995
0.277584532919458 0.07932443700000391
0.27893782838615 0.07931191499999812
0.280295572851022 0.0789784489999974
0.281653492006498 0.07928105700000287
0.283013064816339 0.07937424699999696
0.284375734572539 0.07899764500000117
0.285742878208066 0.07930151899999771
0.287115785841922 0.07936331800000573
0.28849473936877 0.07898542899999939
0.289873723390046 0.07973990699999689
0.291254027789677 0.07904310700000394
0.292636918704415 0.07936781699999784
0.294023611896469 0.07953283399999833
0.295415255420165 0.07904512600000402
0.296812914484128 0.07935018599999921
0.298214364779716 0.07937670099999394
0.29961643230254 0.07947878800000296
0.30102020837005 0.07933388300000388
0.302426760972414 0.07897999199999362
0.303837112677288 0.07930850099999986
0.305252227328448 0.07934180800000235
0.306672998497686 0.07902628099999731
0.30809893377639 0.07928571700000475
0.309525462323684 0.07944145300000116
0.310953491577535 0.07901666499999749
0.31238391505214 0.07923439500000029
0.313817592883163 0.07934830599999998
0.315255341421481 0.07912889699999681
0.316697924009178 0.07939650500000539
0.318146043182201 0.0790050059999956
0.319598939204913 0.07930843200000481
0.321052725298321 0.0792923529999996
0.32250812486009 0.079345478999997
0.323965850880487 0.07932629599999785
0.325426590120619 0.0793676960000056
0.326890995713928 0.07902333799999894
0.328359680553147 0.07933584399999916
0.329833211652123 0.07936222200000032
0.331312105577354 0.0789889029999955
0.332795409030584 0.07923440900000145
0.33427992621925 0.0791305950000023
0.335766201863112 0.07926137599999805
0.337254772862882 0.07934242200000341
0.338746156066602 0.07904419799999829
0.340240843522402 0.07935885100000206
0.341739298201553 0.07945398399999704
0.343241950325398 0.07903777599999984
0.344749194360847 0.07930897800000025
0.346261386711689 0.07938360200000005
0.347778844111065 0.07910876999999772
0.349298487268143 0.07921749400000522
0.350819896764731 0.07912740999999812
0.352343443389665 0.07930393800000246
0.35386948651621 0.07923930299999427
0.355398369461407 0.07902840400000599
0.356930417067092 0.07930252099999535
0.358465933567539 0.07940681000000183
0.360005200799132 0.07896083899999695
0.36154847677715 0.07931587000000206
0.363095994647813 0.07905219999999957
0.364647962010946 0.07938768100000004
0.366204560602638 0.07931857599999859
0.367765946316397 0.07901549800000396
0.369330314778022 0.07924054699999772
0.370896789027578 0.07916927000000129
0.372465576885301 0.07909020799999666
0.374036879263134 0.07937772000000365
0.375610886585495 0.07954953099999784
0.377187777998414 0.07911923200000359
0.378767720672896 0.07929304399999637
0.380350869236674 0.0790732520000006
0.381937365348174 0.07950440300000139
0.383527337415994 0.0792555139999962
0.385120900461761 0.07926629600000012
0.386718156120917 0.07934937299999945
0.388319192772797 0.07932936600000318
0.389924085789657 0.0797883999999982
0.391532897893163 0.0793741410000024
0.393145679605407 0.07946396999999905
0.394762469782341 0.07912705900000105
0.396383296215367 0.07958624100000122
0.398008176289237 0.07904979899999631
0.399637117682517 0.07937837200000075
0.401270119099329 0.07932688900000073
0.402906457158249 0.07909423499999946
0.404545618795147 0.0793216000000001
0.406187665638717 0.07927470100000278
0.407832656062466 0.0790397210000009
0.409480643888524 0.07935870299999692
0.411131678607039 0.07916994300000368
0.412785805595807 0.07897999899999775
0.414443066350892 0.07939165900000233
0.416103498734401 0.07907138399999525
0.417767137239069 0.0792310750000027
0.419434013270077 0.07938158399999651
0.421104155443187 0.07902226299999882
0.422777589897179 0.07945213600000045
0.424454340619751 0.07944489900000207
0.426134429785127 0.07919259900000242
0.427817878102403 0.07938238199999859
0.429504705173357 0.07911498299999664
0.431194929859005 0.07928669600000404
0.4328885706546 0.07967348100000038
0.434585646072931 0.07900998999999587
0.436286175036191 0.07932764300000628
0.437990177276278 0.07930646799999863
0.439697673745774 0.07904311699999766
0.441408687040038 0.07932952499999857
0.443123241832205 0.0793003220000017
0.444841365324502 0.07903813699999773
0.446563087717139 0.07927057300000229
0.448288442699683 0.07901615899999825
0.450017467968225 0.07937361400000498
0.451750205772873 0.07924217999999428
0.453486703502332 0.07903833600000354
0.455227014311375 0.07930501899999598
0.456971197798441 0.07930363400000573
0.458719320743305 0.07910415099999568
0.460471457915391 0.07941945600000366
0.462227597810022 0.07944352799999876
0.463986494886813 0.07918854399999731
0.465748157602296 0.07937361900000184
0.46751261389141 0.07908917799999671
0.469279897116595 0.07931085600000642
0.471050046228573 0.07959032199999427
0.472823106125911 0.07908425100000471
0.474599128052294 0.07928136799999663
0.476378170037396 0.07937687600000487
0.478160297388046 0.07917149399999346
0.479945583238894 0.07929416099999997
0.481734109172666 0.07940352600000011
0.483525965920627 0.07911937500000477
0.48532125415642 0.07936093499999686
0.487120085397979 0.0790532139999982
0.48892258303542 0.07969462800000571
0.49072888350484 0.07961535599999792
0.492539137632994 0.07914003100000144
0.494353512181581 0.07928962100000092
0.496172191627452 0.07942608699999454
0.497995380219557 0.07936754900000409
0.499823304366353 0.07926123000000018
0.501653796132365 0.07893794199999604
0.503486530865303 0.07936156699999941
0.505321689136679 0.07934295200000463
0.507159464431298 0.0790981379999991
0.509000059249488 0.07936308800000091
0.510843686828199 0.07944862600000135
0.512690573093921 0.07903158499999563
0.514540958823796 0.07939106799999962
0.516395102060118 0.07928040499999867
0.518253280835847 0.07914260300000109
0.520115796281336 0.07957164800000527
0.52198297619552 0.07916216799999631
0.523855179186292 0.07932422000000372
0.525730321963339 0.07928465799999884
0.527607417673781 0.07922160900000108
0.529486781344099 0.07936648599999785
0.531368750771397 0.07931188499999564
0.533253675686524 0.07911598400000486
0.535141921356699 0.07936942199999919
0.537033872696408 0.0792230019999991
0.538929938829623 0.07907638700000064
0.540830558224807 0.07936522400000001
0.542736204560055 0.07913662400000021
0.544646464921474 0.07924349399999642
0.546558323288681 0.07937201700000429
0.548472205863339 0.0791384750000006
0.550388585523113 0.07931503599999701
0.552307948576 0.07929863500000067
0.554230800299575 0.07906748300000288
0.556157671451943 0.07932773599999621
0.558089125506422 0.07934826900000047
0.560025766830398 0.0791259189999991
0.561966838141068 0.07929497800000007
0.563909369413384 0.07917922400000066
0.565853921777686 0.07934273200000064
0.567801105198455 0.07942822599999744
0.569751547086895 0.07924547300000029
0.571705900579725 0.07944518400000078
0.57366485410613 0.0794063809999983
0.575629142126572 0.07917797400000381
0.577597587147696 0.07933296800000278
0.579567408467758 0.07903082999999356
0.581539301250828 0.0793063750000016
0.58351401073901 0.07934753500000369
0.585492304675168 0.0790489079999972
0.587474984695894 0.079258418000002
0.589462899411451 0.0793893230000009
0.591455998765612 0.07924076299999427
0.593450218242393 0.07942360800000614
0.595446365814831 0.07940674900000033
0.597445315389417 0.07901773199999695
0.599447965785798 0.07934404699999931
0.601455255005138 0.07918964899999992
0.603468176726712 0.07927872100000144
0.605484481726644 0.07932472899999965
0.60750213022634 0.07908811000000071
0.609522084244909 0.07918431699999928
0.611545356927525 0.07932230499999804
0.613572997458308 0.07913992900000011
0.615606109792977 0.07925037600000451
0.617643668525146 0.07937568799999895
0.619682320765576 0.07914365699999593
0.621723137566802 0.07936645600000247
0.62376725689524 0.0790254420000025
0.625815855511953 0.07919334799999689
0.62787017100027 0.07945276699999937
0.629927986889831 0.07907748899999945
0.63198703650693 0.07934436900000463
0.634048530278954 0.07930227199999962
0.63611374113765 0.07912701499999741
0.638183991641178 0.0794060409999986
0.64026068077207 0.07930755200000306
0.642338015352741 0.07924883599999788
0.644417178586165 0.07930562199999969
0.646499552565688 0.07915405300000344
0.648586563320724 0.07928697799999895
0.650679708705066 0.07935836000000052
0.652774961364483 0.07903962299999989
0.654871719958919 0.07921076899999946
0.656971464937619 0.07941982199999842
0.659075738511609 0.078983884000003
0.661186156310671 0.07931320399999464
0.663298796750068 0.07913788500000152
0.665412918759289 0.07931612099999796
0.667530123187618 0.07942827900000538
0.669652079911211 0.07918041099999584
0.671780541088456 0.0793007870000011
0.673910052121859 0.07931034700000339
0.676041356510835 0.07917252999999391
0.678176198621962 0.07932124100000237
0.680316390290216 0.07933521100000007
0.682461756324345 0.07904668500000156
0.684607826526463 0.07934457199999656
0.686756389875037 0.0790780140000038
0.688909340873689 0.07931427599999807
0.691068655352231 0.07939675600000129
0.693229736361312 0.07906334399999793
0.695392467299881 0.07934659100000374
0.69755882087509 0.0792368709999991
0.699730856316774 0.07929835999999568
0.70190689253457 0.07946891000000278
0.704083944121274 0.0792728440000019
0.706264059231452 0.07912319999999795
0.708449394410993 0.0794428649999972
0.710640123866643 0.07902855200000403
0.712831443032419 0.07923587399999832
0.715025490840307 0.07956923000000415
0.717224531447809 0.07913595999999501
0.719429555950197 0.07934350300000403
0.721634971178697 0.0793871379999942
0.723843021237607 0.07945031700000271
0.726056086200785 0.07936232200000148
0.728274959326815 0.07969516099999652
0.730494266887671 0.07911037700000634
0.732716372278178 0.07938306899999503
0.734943779768742 0.0791355280000019
0.737176089406246 0.07934306499999622
0.739409135559348 0.07930433500000333
0.741645415820425 0.07911938699999865
0.743887569195452 0.07933808599999992
0.746133013867582 0.07938314000000446
0.7483797727295 0.078979455999999
0.750630494535681 0.07939516999999796
0.752887968246551 0.07925296900000234
0.755146433724669 0.07937878899999617
0.757407089452758 0.0792946880000045
0.759672756156769 0.07963675499999567
0.761943804440249 0.07954154800000168
0.764215425993626 0.07943501199999758
0.766490451681206 0.07906226400000094
0.768771877234899 0.07934188499999806
0.771055189755329 0.07938651100000271
0.773340451469578 0.07918873500000245
0.775630693053057 0.07936672499999986
0.777926169598088 0.07906981899999721
0.780222275308529 0.07940094700000344
0.78252205959454 0.07933066700000069
0.784828740998022 0.07944206699999512
0.787136136015233 0.0793072290000012
0.789446113112097 0.07937086599999787
0.791761974678435 0.07907248800000133
0.794080506456427 0.0793627050000012
0.796400360566059 0.0795835289999971
0.798724654562431 0.0792206670000013
0.801055166403167 0.07959032300000501
0.803386531793992 0.07911526599999519
0.805722196132759 0.0793869299999983
0.808060390212544 0.07944091100000605
0.810395856986969 0.07940957999999654
0.812730075957878 0.07939776100000273
0.815063455883883 0.07936062799999632
0.81739462849225 0.0797567230000027
0.819719654449216 0.07934221899999727
0.82203131977111 0.07941724799999861
0.824319333302174 0.07922466899999847
0.826572745697279 0.07942989400000044
0.828781548576813 0.07911936600000047
0.830948934033506 0.07943456300000662
0.833027549316188 0.0794092940000013
0.835088191670539 0.0791779399999939
0.837208784074165 0.0793924110000006
0.839357036524834 0.07933542499999646
0.841505893335278 0.07912577700000156
0.843646956930098 0.07929185800000482
0.845778724488554 0.07928377800000419
0.847926291150048 0.07918318099999055
0.850088019172784 0.07935967900000662
0.852257711255228 0.07922545299999229
0.854441519047455 0.07942857900000888
0.856623976886824 0.07934035299999209
0.858810373016339 0.07915834100001007
0.861010999293463 0.07942595999999469
0.86322388067959 0.07940475699999183
0.865439314661116 0.07937511300001177
0.867662311349888 0.0793471559999972
0.869900439686391 0.07914803799999959
0.872157571628415 0.0793461309999941
0.874414978257579 0.07937989399999879
0.876676829170004 0.07916333200000736
0.87895130349608 0.0794920339999976
0.881162595841999 0.07935714600000665
0.883290753168754 0.0792423059999976
0.885423095354806 0.07961317499999154
0.887589119344192 0.07934345000001031
0.88979369977581 0.07912827599999162
0.892008068623453 0.07939081199999976
0.894227097463193 0.07914851099999964
0.896465632062666 0.07936137299999757
0.898710355152035 0.07944556500000033
0.900961579056134 0.07908760300000495
0.903232452653984 0.07941116499999623
0.905529283422813 0.07964229600000294
0.907829453226844 0.07934286500000098
0.910142873696745 0.07948114500000258
0.912486402781035 0.07946137199999725
0.914850711867538 0.07927706899999976
0.917226332870266 0.07925328599999659
0.919628893791667 0.07936203399999897
0.921795996834507 0.07944380900001136
0.923806584518768 0.07957354199999145
0.92586844788368 0.07914713399999584
0.928081105424698 0.07950841300001343
0.930336106645708 0.07946966199999395
0.932571744957765 0.07912963699999409
0.934782181849908 0.0795466590000018
0.936980019372074 0.07941124100000252
0.93920025979386 0.07901982799999985
0.941440619524772 0.07930632500000456
0.943692255450311 0.07910655499999564
0.945967478275268 0.07944937000000607
0.948283046104863 0.07931166799998834
0.950630571001089 0.07913171900000293
0.95299254327817 0.07935751899999843
0.955338492339925 0.079384711000003
0.958039843470675 0.07904572300000723
0.960651641090337 0.0792636389999899
0.962992635227133 0.07945568700000649
0.965306419148786 0.07926524599999141
0.967886778093342 0.15843464600000345
0.971113679033927 0.07945596500000818
0.973291939827533 0.07928068500000052
0.975819006835828 0.07918363899999292
0.978423510042744 0.07933427100000756
0.981768850683162 0.1586665949999997
0.985426464316663 0.07947721699999022
0.987858756596317 0.0790801130000034
0.990897649192556 0.15852752700000394
0.994488507879361 0.07910373800000059
0.996777340744988 0.10407804099999396


==> Images/Results/planesource_timesteptimes_tol_0.001_pmm50.txt <==
t steptime
0.0 0.09724925299999998
1.00883952240165e-12 0.09712591700000006
1.84468666787402e-12 0.09701840899999992
2.93238423393917e-12 0.09668706100000013
4.3156091920725e-12 0.09697638599999991
6.09899483608996e-12 0.09731703299999994
8.42831597303873e-12 0.0971651280000001
1.14690286433667e-11 0.09738003899999992
1.54131176922751e-11 0.09714542199999987
2.05078174345438e-11 0.10016682300000035
2.70658170373659e-11 0.0998368329999999
3.54982295938489e-11 0.09710447199999983
4.63394130913306e-11 0.09682978600000025
6.01970114318386e-11 0.09695161299999988
7.80413148841848e-11 0.09697647100000006
1.01013340510848e-10 0.09718544699999976
1.30190267279728e-10 0.09690539200000003
1.67712668050591e-10 0.0969722820000003
2.16571043961635e-10 0.09707837699999988
2.81099528697998e-10 0.09703044000000016
3.67697992464026e-10 0.09710388999999964
4.86028432768177e-10 0.09678483100000035
6.41468889510084e-10 0.09690445999999975
8.39071988266046e-10 0.09698930799999994
1.09119373507631e-09 0.09701477800000013
1.4136655587242e-09 0.09684145300000013
1.82770356765444e-09 0.09695395899999992
2.36228658569666e-09 0.09696417899999998
3.05785006516719e-09 0.09726473399999991
3.97199402145941e-09 0.09707451800000033
5.18845707027403e-09 0.09661600599999964
6.83156145598144e-09 0.09707157899999963
9.09010596290566e-09 0.09722783700000015
1.22580760105592e-08 0.09700544200000039
1.68062900915552e-08 0.09688760700000021
2.35130985659035e-08 0.09706337300000012
3.30563054459333e-08 0.09694040199999954
4.62562905301207e-08 0.09706033999999963
6.44777240008758e-08 0.09684530300000027
8.79813969109829e-08 0.09720966600000036
1.16065389773783e-07 0.09733846499999999
1.50841367864929e-07 0.09716626099999992
1.93923959568251e-07 0.09701637999999946
2.46950993809316e-07 0.09687204700000063
3.0716394968623e-07 0.09750668199999968
3.80353055584746e-07 0.09717533099999986
4.69150704437293e-07 0.09740840200000012
5.76754966129077e-07 0.09679614599999997
7.07588598539307e-07 0.09700967100000035
8.66391599797911e-07 0.09708627499999967
1.05820902029084e-06 0.09718614099999989
1.28963518264625e-06 0.09706465600000058
1.57528463865709e-06 0.09688864899999938
1.91552723600029e-06 0.09707240600000056
2.33393554142266e-06 0.09703833699999986
2.86862374979707e-06 0.0974792769999997
3.49275705749943e-06 0.09689235699999976
4.19579213575624e-06 0.0978469800000008
4.98095262422352e-06 0.09737119599999922
5.88859615873351e-06 0.09731952800000077
6.93206410584959e-06 0.09710732599999972
8.14054682201926e-06 0.09707949899999946
9.53787659206319e-06 0.09719179400000044
1.11420460065747e-05 0.09704327100000043
1.29887697367763e-05 0.09724929599999932
1.52001127193916e-05 0.09690826300000044
1.76648104566261e-05 0.09704087099999992
2.06726935078955e-05 0.0970008739999999
2.40397421543033e-05 0.09699599999999986
2.78122529547658e-05 0.09708499800000059
3.16214951817225e-05 0.0970620199999992
3.58775890152665e-05 0.09698720100000102
4.06022246155652e-05 0.0970887549999997
4.58648930244956e-05 0.09709526700000026
5.17479170913944e-05 0.09683684599999864
5.83937986453312e-05 0.09730851200000146
6.58470329668499e-05 0.09706993599999869
7.40282608967212e-05 0.0970389970000003
8.35483893906635e-05 0.0972703629999998
9.36925808318723e-05 0.09678586100000075
0.000103789995305269 0.09705033899999904
0.000114790252256368 0.09723104900000124
0.000126863755847555 0.09723376899999892
0.000140060057459247 0.09682233900000092
0.000154428594246015 0.09694805500000037
0.000170187017326285 0.09727054299999871
0.00018810964583223 0.09695180599999986
0.000207098853077216 0.09708263100000103
0.000225988698455922 0.09680896899999958
0.000246160748017167 0.09701590100000068
0.000268072409961042 0.09722483999999909
0.000291924992601807 0.09723236700000015
0.000317348461214825 0.09679979700000096
0.000344577666530871 0.0971113069999987
0.000374918362663611 0.09732172700000064
0.000405757053861102 0.0971933380000003
0.000437055022874099 0.09703590999999889
0.000470197827093198 0.096980297
0.000505620179812244 0.09708662900000142
0.000544456472986424 0.09718554999999895
0.000585646423990182 0.09712987500000025
0.0006292006736942 0.09690328499999978
0.000672513307764247 0.09719877500000074
0.000719234568001887 0.09715476499999909
0.000767938408682314 0.09799688800000084
0.000819013649678233 0.0970918369999989
0.00087513451386994 0.09681686000000056
0.000933513081013714 0.09696729400000059
0.000991153288100731 0.09705054800000035
0.00105336962337048 0.09749599499999917
0.00111719635685558 0.09725463999999917
0.00118463436219051 0.09702755100000005
0.00125774177508243 0.09707540800000025
0.00133278313617855 0.09728940799999997
0.0014069898771331 0.09717935699999991
0.00148502270529766 0.09684601400000048
0.00156880515335597 0.09718604400000075
0.0016546228932158 0.09719816099999967
0.00174573605578638 0.09707920700000017
0.00183504437893715 0.09680594399999976
0.0019307809268082 0.09704515800000024
0.00202948807798484 0.09715806500000035
0.0021335072302984 0.09722853599999937
0.00223808578568504 0.0971755200000004
0.00234439563012824 0.09804053899999943
0.00245577380654156 0.09718611799999977
0.00257245620500513 0.09709257000000093
0.00268946867638049 0.09721868399999956
0.00280888308079781 0.09682334799999914
0.00293325057225868 0.09708443800000133
0.00306230812272011 0.0971336979999986
0.00319173274671888 0.0972469750000009
0.00332385987273015 0.09717519600000024
0.00346174906144381 0.0968931599999987
0.00360219662454296 0.09701742300000049
0.00374366253994435 0.0972590370000006
0.00388776160022025 0.09712707299999934
0.00403889693162994 0.09671147100000077
0.00419139569448859 0.09700841499999946
0.00434458574973217 0.09725871900000094
0.00450106172953671 0.09705685299999978
0.00466558350620381 0.09724426399999864
0.00483044575771856 0.09711675600000014
0.0049951245597957 0.09714169500000125
0.00516468091349514 0.09709345599999963
0.00534182452074312 0.09709453900000042
0.00551912613767223 0.09690196199999868
0.00569539542293585 0.09715494800000002
0.00587936924019557 0.09698755299999995
0.00606854433617276 0.09702874600000122
0.00625681047008362 0.09718263399999927
0.00644530284366198 0.0967772680000003
0.00664616300715628 0.09698556800000091
0.00684693417317031 0.0971549749999987
0.00704506219236931 0.09711162700000031
0.00724745103069585 0.09702016199999974
0.00746439118614879 0.09709807500000167
0.00767555004524704 0.09712368099999935
0.00788496756866666 0.09711370199999791
0.00810483918936455 0.09674196100000287
0.00833155923569875 0.09707818999999773
0.00855111875678051 0.0971956150000004
0.0087746399409193 0.09704250600000108
0.00901863684649756 0.09711070899999896
0.0092503578216863 0.09711049799999927
0.0094811719010167 0.09718737900000107
0.00972466484266287 0.09704694299999872
0.00997015490889551 0.09707226800000157
0.0102102081954153 0.0967863919999985
0.0104571819972541 0.09705738200000269
0.0107175091540047 0.09720394499999685
0.0109682327270817 0.09702367400000256
0.011221514549398 0.09717084300000067
0.0114938042148663 0.09686313299999938
0.0117559972788903 0.09708864199999923
0.0120172869319742 0.09710305699999822
0.0122922778342929 0.0971892880000027
0.0125664843341446 0.09687877300000025
0.0128366836749684 0.09709094199999768
0.0131168427795531 0.09699788100000006
0.0134032145241451 0.09722923900000069
0.0136829288341117 0.09705008799999959
0.013969649540618 0.09685995999999975
0.0142679344623915 0.09709039400000208
0.0145574413393123 0.09715965899999901
0.0148518151014592 0.09720064300000075
0.0151573774000803 0.09693350499999909
0.0154567296929602 0.09722295499999944
0.0157593320409323 0.0971412039999997
0.0160722641721784 0.09711619900000201
0.0163813609513422 0.09712101499999903
0.016692596372658 0.09699307900000065
0.0170142161743643 0.09728284599999881
0.0173328185897626 0.09704034800000017
0.0176530099500702 0.09713211400000077
0.0179841593142381 0.09678177600000026
0.0183119496132639 0.09712863999999755
0.0186413788215645 0.09721133600000087
0.0189825094438317 0.09711879700000026
0.0193191647940689 0.09708404000000215
0.0196581380130513 0.09685538299999763
0.0200094022647561 0.09728106700000083
0.0203546694494953 0.09717031199999937
0.0207035970120893 0.0972144979999996
0.0210649335777659 0.0969652310000022
0.0214187010501211 0.09714659799999836
0.021778192619909 0.09711496099999906
0.0221480924026009 0.0971010060000026
0.0225104677575685 0.09720017899999789
0.0228813902045575 0.09697552100000095
0.0232575496581688 0.0971723940000011
0.0236289059632634 0.09696534999999784
0.0240124589502561 0.09709155100000189
0.0243949256400886 0.09689408299999869
0.0247759769071725 0.09710833000000108
0.0251740160053978 0.09707112399999929
0.0255631483366441 0.09744488999999845
0.0259551556103353 0.09722476800000024
0.0263605418659884 0.0967668080000017
0.0267572390766102 0.09714250200000052
0.0271619577618105 0.09719015599999992
0.0275714381401024 0.09709641499999933
0.0279770451034331 0.09680439899999982
0.0283969428148632 0.09706118800000141
0.0288116078163283 0.09727171499999798
0.0292281087725785 0.09705758300000156
0.0296582857309139 0.09703874699999915
0.0300798419641373 0.09669973899999817
0.0305100910605483 0.09709037800000075
0.0309431724949203 0.09782861300000079
0.0313740145664703 0.09726068200000171
0.0318219317363274 0.09684524899999758
0.032260068113651 0.09708700800000258
0.0327036043998618 0.09727665999999857
0.0331542986719936 0.09704296900000031
0.0336005396147653 0.09726019300000033
0.0340612626351809 0.0971230549999973
0.0345156892100151 0.0970769080000018
0.0349740543612798 0.09715874500000155
0.035441047686091 0.09705420499999917
0.0359029517673518 0.09676951399999822
0.0363788598854448 0.09706461100000041
0.0368488783150733 0.09709218000000064
0.0373231782072471 0.09721053899999887
0.0378049856805644 0.097199861
0.0382826748039614 0.09686854899999986
0.0387759648703436 0.09710693300000273
0.0392609517298893 0.09715040699999733
0.0397524258755417 0.09709520200000199
0.040247817572379 0.09688535999999814
0.0407417627641841 0.09715521800000104
0.0412500691682048 0.09728457499999976
0.0417499415946376 0.09711829700000152
0.0422604320839295 0.09715607999999776
0.0427689074976925 0.09684123699999958
0.0432804124386786 0.09716843100000006
0.0437996779313811 0.09718052200000216
0.044315290126883 0.09742635599999971
0.0448470409770283 0.09723381099999884
0.0453691946660993 0.09731097799999944
0.045901013350538 0.09755485600000213
0.0464315886873053 0.09711465199999836
0.0469653455831143 0.09732166300000245
0.0475058838381965 0.09711343599999722
0.0480438520612038 0.09720800700000254
0.0485955354180545 0.09732872000000015
0.0491395216923473 0.09711275899999805
0.049695922267769 0.09700148499999983
0.0502472883172787 0.09715604000000155
0.0508054747667318 0.09740614499999722
0.0513653044654566 0.09719919000000132
0.0519269543561794 0.09716054400000118
0.052496103019809 0.09686788499999821
0.0530626100980964 0.09704165600000181
0.0536416775146825 0.09709342200000037
0.0542141314792827 0.0973943119999987
0.0548009056390415 0.09685995199999908
0.0553801020458498 0.09752087600000081
0.055969361372007 0.09725382599999932
0.0565558856365015 0.09735696599999955
0.0571486450830808 0.09710515200000103
0.0577429465380273 0.09739623400000141
0.058340072479539 0.0973733569999986
0.0589424657364043 0.09742933700000123
0.0595446647017356 0.09745458299999754
0.06015532687631 0.09735126600000044
0.0607631483618694 0.09720122799999942
0.0613821274207145 0.09728059700000102
0.0619959759951318 0.09720782200000144
0.062623206369958 0.09720252500000015
0.0632433595531164 0.09697260099999738
0.0638781822578643 0.09698258500000279
0.0645048101305768 0.09709219499999833
0.0651442355717092 0.09714802899999953
0.065777423194202 0.09682757400000241
0.0664218342037533 0.09726589599999969
0.0670616174653302 0.09716067499999781
0.0677113479811524 0.09754087700000014
0.0683577239193113 0.09732631199999986
0.0690130640332948 0.09686950600000088
0.0696659976605902 0.097227500999999
0.0703272019046962 0.09713416099999961
0.0709866346198152 0.09732081500000334
0.0716539318739046 0.09672094699999789
0.0723197905867428 0.09711217099999914
0.0729933949700331 0.097147341000003
0.0736656015404116 0.0972326759999973
0.0743457240425839 0.09709732199999976
0.0750242048609802 0.09720993500000219
0.075711065728495 0.09737710799999988
0.0763957614573122 0.09748328999999956
0.0770896035890689 0.09734399899999957
0.0777804792732211 0.09694156400000153
0.0784815831459155 0.09710265799999718
0.0791786391054903 0.09731119100000285
0.0798873400792163 0.09704860999999809
0.0805906242484647 0.09690284199999866
0.0813073335589897 0.0970042289999995
0.0820169562735415 0.09728055300000449
0.0827388633569036 0.09722799800000104
0.0834549908235357 0.09706523099999487
0.0841814664382822 0.09759057200000143
0.0849043287266024 0.09715260299999784
0.0856354325538153 0.09759740800000571
0.0863653334696529 0.09736022299999547
0.0871011849454573 0.09708462600000445
0.087838517375754 0.09701758799999993
0.0885793063396779 0.09723969499999896
0.0893245737281421 0.09725130799999704
0.0900705753793064 0.09729194700000221
0.090824421812291 0.09687124299999539
0.0915760181430391 0.09724575400000646
0.0923392712625455 0.09731970799999345
0.0930969822489767 0.09718428100000409
0.0938657545939 0.0969336539999972
0.0946302359915308 0.09730655900000329
0.0954024475987561 0.09713309800000047
0.0961744847430925 0.09714394899999945
0.0969507445312015 0.09718311499999999
0.0977312835665855 0.09686261699999932
0.0985123065763679 0.0970107169999963
0.0993025153965899 0.09736011300000058
0.100089174045119 0.0972744910000003
0.100887250595674 0.09723625200000185
0.101680615664136 0.09716003399999806
0.102481345719619 0.09718413300000606
0.103282662425467 0.09703594799999848
0.104087112248807 0.09744360699999532
0.104897855728443 0.09722436500000242
0.105707229807983 0.09731944199999987
0.106528950344595 0.09708625900000101
0.107344689274329 0.097209718000002
0.108168220737932 0.09692156499999527
0.108991974436154 0.09715913000000143
0.109818805729449 0.09725468799999959
0.110652509550757 0.09727521700000352
0.111484281679267 0.09707245899999606
0.112326975446635 0.09687259600000431
0.113165596542099 0.09703220699999804
0.114010146185804 0.0972337870000004
0.114857791717501 0.09706617199999812
0.115706151612086 0.09679213100000084
0.116565395348254 0.09708455300000196
0.117419765082706 0.09754612599999746
0.118281548958184 0.09750150400000024
0.119144421003764 0.09724448400000085
0.120009258726885 0.09679387199999923
0.12088353707311 0.09723140399999863
0.121753971582635 0.09737059400000447
0.12263213081941 0.0972217049999955
0.123511032006905 0.09679453500000079
0.12439195894061 0.09737554400000192
0.125282651413053 0.09717764899999537
0.126169297193658 0.09737703700000111
0.127062899806275 0.09736044899999996
0.127958573076214 0.09717391600000269
0.128855243438377 0.09732051499999983
0.129763105230541 0.0972257689999978
0.130666268454659 0.09740075100000212
0.131574626071223 0.09718297799999931
0.132488110954248 0.09727780699999755
0.133400538389967 0.09714818400000524
0.134321753183215 0.0971229359999981
0.135242186638511 0.09745896599999782
0.136165174437092 0.09698200300000082
0.137098100125324 0.09731106200000283
0.138026968197721 0.09725771899999813
0.138961362840546 0.09713694799999928
0.139900669549953 0.09695672000000144
0.140838969041971 0.09731865799999895
0.141785285466202 0.09713407000000274
0.142732207277702 0.0972945389999964
0.143680617907193 0.09713618600000018
0.144639054080226 0.09700389500000028
0.145594495823948 0.09730911999999847
0.146553399457798 0.09730003700000367
0.147521393417297 0.09718060800000217
0.148485941930377 0.097235469999994
0.149455488642721 0.09723682900000341
0.15043138934078 0.09716862100000156
0.151405401916601 0.09710794200000095
0.152385574533555 0.09717437999999845
0.153369994290998 0.09683694199999593
0.154353677321795 0.0971944290000053
0.155344320686232 0.09722347799999653
0.156337726343247 0.09727284400000258
0.157331168211235 0.0970368939999986
0.15833203044774 0.09761481799999672
0.159334783572509 0.09718427300000343
0.160337995175122 0.09759093699999966
0.161348769381452 0.0969984239999988
0.162361168736989 0.09670777899999905
0.163374124253071 0.09762680400000079
0.164394488389262 0.09727838199999894
0.165416812527658 0.09727950199999924
0.166439488824211 0.09691803800000542
0.167469142659374 0.09706947999999471
0.168501692133908 0.09704463199999935
0.169534106673423 0.0973180690000035
0.170572806043406 0.09713448400000146
0.171615946267778 0.09690712199999751
0.172658194785198 0.09728524900000224
0.173705784705159 0.09771845199999518
0.174759992038745 0.09730081300000393
0.175812288670205 0.09723211800000087
0.176868738121761 0.09733461500000118
0.177934653583044 0.09769594999999498
0.178997377798218 0.09743570599999885
0.180062820537388 0.09712158800000026
0.181136515630403 0.09700514000000027
0.182210199100309 0.09708149600000127
0.183284981534559 0.09759472300000027
0.184366270674742 0.09753240700000276
0.185451686816342 0.0972540120000005
0.186536376190363 0.09734347299999513
0.187625628513587 0.09729236400000474
0.18872385588133 0.09713227700000004
0.189819305895873 0.09753319400000038
0.190917159990357 0.09676971599999717
0.192022303558129 0.09725464400000305
0.193129632419138 0.09711127099999572
0.194237060792769 0.09756326300000495
0.195349382293402 0.09683335599999765
0.196470116818842 0.09725042099999825
0.197588445532918 0.09716422600000385
0.198709074758357 0.09708283699999498
0.199836461609967 0.09715429900000316
0.200967366169263 0.09706880199999546
0.202097851498154 0.09735213400000475
0.203232299854917 0.09721178899999927
0.204374842958245 0.09774126499999625
0.20551715511039 0.09704050700000266
0.206660475858475 0.09756742399999752
0.207808903747835 0.097169583000003
0.208965504624243 0.09738651899999695
0.210120017773307 0.09746645799999953
0.211276473086906 0.09708550700000274
0.21243871462831 0.0973130989999973
0.21360722184515 0.09718002300000705
0.214774405953978 0.09751443199999699
0.215944047966494 0.0969052120000029
0.217119754992062 0.0974219579999982
0.218300900357137 0.09736842099999876
0.219481073399483 0.09720546300000166
0.220663829865204 0.09767749199999542
0.221852565731835 0.09702294699999925
0.223046993216475 0.09742416400000309
0.224240425110631 0.09720032799999956
0.225436210710866 0.09714824499999963
0.226637558122773 0.0970282549999979
0.227845943372975 0.09710366200000209
0.229052970141241 0.09713614100000001
0.230261796238438 0.0978640280000036
0.231475460605086 0.09729224899999878
0.232696812787337 0.09707099499999572
0.233917928623195 0.09730300600000419
0.235140009273772 0.09712358000000165
0.236365930581805 0.0971765939999969
0.23759841643716 0.09693795700000152
0.238834378806201 0.09744846999999623
0.240070227020072 0.09735248600000546
0.241308674683076 0.09706191399999398
0.242552327554021 0.09710390600000096
0.243803621761967 0.09757800500000258
0.2450541656864 0.09710129599999817
0.24630584164727 0.09717137599999859
0.24756113281093 0.09714960700000574
0.248822394907586 0.09687372999999866
0.25008903309301 0.09718884899999836
0.251355171909756 0.09726735600000325
0.252623146755101 0.09724596899999938
0.253895222046045 0.09734528099999551
0.255173535208077 0.09689084000000037
0.256455969276004 0.0973698970000001
0.25773832726143 0.09711484900000045
0.259022742831231 0.09708274999999844
0.260311283588163 0.09717318399999897
0.26160590065459 0.09753767000000124
0.262905063001445 0.09724434700000018
0.264204137539595 0.09707967100000303
0.265505070356815 0.09723870799999901
0.266809754452754 0.09683213400000312
0.268119982609125 0.09724094699999597
0.269436877785977 0.09717788999999755
0.270753300703719 0.09711132400000366
0.272071019779361 0.09687393099999753
0.273391769367645 0.09713710400000508
0.274717204291332 0.09726139400000022
0.276048875274667 0.09738987599999405
0.277383618140891 0.0972329970000061
0.278718818177526 0.09708588799999518
0.280056044469866 0.09730291900000054
0.281396823448613 0.0971546550000042
0.282742603237478 0.09723316899999901
0.284094733690103 0.09698622799999868
0.285448765953865 0.09702994599999926
0.28680360102759 0.09722925500000201
0.288160624950472 0.09715761700000058
0.289521182026315 0.09728272399999582
0.290886547270468 0.09698798800000219
0.292257909842772 0.0973395090000011
0.293632408060238 0.09723036599999801
0.295007584293267 0.0971981750000026
0.296384650462445 0.09694908999999541
0.297764791302941 0.09693918600000018
0.299149136436336 0.09706765399999995
0.300538746278154 0.09715507599999995
0.301934599897562 0.09714940799999994
0.30333118908465 0.0969120729999986
0.304729008403032 0.09743068900000651
0.306129093759279 0.09748383999999533
0.307532445564335 0.09718761900000317
0.308940014387532 0.09693674599999724
0.310352690171281 0.09713553000000275
0.311771293026032 0.09720315599999907
0.313191501257084 0.09722545900000057
0.314612927078062 0.09725626499999862
0.316036437649594 0.09701800900000279
0.31746287573081 0.09710304099999689
0.31889304527396 0.09735071800000128
0.320327702919082 0.09716313700000256
0.321767550646977 0.09687865799999429
0.323213152611124 0.09727291700000507
0.324659552284026 0.09713131499999861
0.326107451874655 0.09757495299999874
0.32755755297184 0.09751601899999685
0.329010532272234 0.09694000000000358
0.33046703481748 0.09714952899999929
0.331927667927231 0.09699366400000287
0.333392995957966 0.09714423999999866
0.334863535976385 0.09746156599999978
0.3363381693628 0.09721318100000076
0.337814070817139 0.09712099699999754
0.339291779338165 0.09722012099999944
0.340771829850682 0.09727805700000403
0.34225473651539 0.0970096609999942
0.34374098833417 0.09728811700000506
0.345231045239297 0.09707293499999992
0.346725334734613 0.0970904759999982
0.348224249141701 0.09704065100000037
0.349728143477345 0.09714389700000226
0.351236060838374 0.09721189799999763
0.352745540639994 0.09709711600000048
0.354256964823735 0.09719398600000062
0.355770713152383 0.0969410689999961
0.357287149965743 0.09710624800000289
0.35880662165973 0.09727576699999929
0.360329454441646 0.09722562000000323
0.36185595239736 0.09689188099999768
0.363386395903353 0.09715339599999595
0.364921040399205 0.09712041300000607
0.366460115522802 0.09705720399999507
0.368003824602204 0.09720848999999987
0.369552070160861 0.09682434700000186
0.371102205888849 0.09720911899999862
0.372654463372226 0.09709823100000392
0.374209075393375 0.09718712699999799
0.375766264044945 0.0969449890000007
0.3773262396926 0.09722873999999848
0.378889200058859 0.09736986100000422
0.380455329439916 0.09728232399999825
0.382024798075026 0.09725111199999503
0.38359776167712 0.09696514800000244
0.385174361124448 0.09733019499999784
0.386754722312358 0.09757734800000151
0.388338956156267 0.097431653000001
0.389927158737376 0.09698753199999999
0.391519411579517 0.09728182500000315
0.393115782044564 0.09725835300000085
0.394716323832933 0.09726832099999427
0.396321077574322 0.09711718200000519
0.39792870993195 0.09694308299999932
0.399538891156388 0.09699816399999861
0.401151715173473 0.09738727999999952
0.402767271341535 0.0974523949999977
0.40438564260835 0.09721044799999845
0.40600690552811 0.0972183600000065
0.407631130305955 0.09725490900000011
0.409258380875632 0.09721926499999967
0.410888715011869 0.09726832199999791
0.412522184479256 0.09707750900000178
0.414158835215136 0.09729564599999918
0.415798707545039 0.09728142999999534
0.417441836427064 0.09712116300000417
0.419088251722239 0.09702015599999925
0.420737978487336 0.09722890100000114
0.422391037286526 0.09707408899999592
0.424047444518866 0.0970894720000004
0.425707212757774 0.0972819150000035
0.427370351100166 0.09687445699999842
0.429036865521902 0.09728355099999675
0.430706759237064 0.09719799500000192
0.432380033058974 0.0970259780000049
0.434056685761181 0.09697343799999913
0.435736714436179 0.09722020999999614
0.437420114851645 0.09732743600000049
0.439106881800948 0.09726258700000301
0.440797009450453 0.09722236700000053
0.442490491679899 0.09694033999999618
0.444187322418482 0.09742102999999958
0.445887495974761 0.09705311200000466
0.447591007361366 0.0971957939999939
0.449297852616276 0.09711871100000025
0.45100802912032 0.09717600800000525
0.452721535912207 0.09717578999999432
0.45443837400286 0.09716654700000049
0.456158546691792 0.09738285800000313
0.457882059884616 0.10287048699999701
0.459608922416843 0.09713795800000469
0.461339146385031 0.09713911099999706
0.463072747489228 0.09719311500000316
0.464809745387211 0.09697264899999425
0.466550164066958 0.09717924600000316
0.468294032241466 0.09705087900000109
0.470041383767042 0.09741075200000182
0.471792258094469 0.09750032999999547
0.473546700754454 0.09681216599999942
0.4753047638884 0.09735940800000265
0.477066506828172 0.09717395199999856
0.478831996735064 0.09707979000000222
0.480601309308597 0.09696982100000184
0.482374529574964 0.0973061400000006
0.484151752770198 0.09737615999999605
0.48593308533197 0.09727854100000144
0.48771864602062 0.09712743299999715
0.489507048604961 0.09706843500000417
0.49129798573668 0.09740150699999361
0.493091529797163 0.09728498900000204
0.494887763623723 0.09717086400000596
0.496686776512848 0.0968718459999991
0.498488664777494 0.09727018499999929
0.500293532435171 0.09714408700000376
0.50210149197706 0.09707873099999631
0.503912665228926 0.09735411500000168
0.505727184317994 0.097073666
0.507545192762312 0.09722076799999968
0.509366846704388 0.09706024099999411
0.511192316313939 0.09720081999999763
0.5130217873867 0.09696648199999913
0.51485546317916 0.09725831000000085
0.516693566516768 0.09736222700000496
0.518536342231552 0.0973471840000002
0.520381705477722 0.09731795999999804
0.522229270678661 0.09697408200000268
0.524079243545021 0.09726007700000139
0.52593184438752 0.09733364199999528
0.527787302889941 0.09719736300000648
0.529645859986725 0.0969853169999908
0.531507770026487 0.0972697260000075
0.533373303174492 0.09731085199999256
0.535242748102318 0.09720076199999994
0.5371164150277 0.09720251299999916
0.538994639179888 0.09705895700000156
0.540877784787428 0.09715931300000591
0.542763600144781 0.09714730299999985
0.544651414043848 0.09717995600000506
0.546541554176558 0.0970307489999982
0.548434369001079 0.09759345599999847
0.550330219313462 0.09718200300000035
0.55222948181553 0.09715794899999253
0.554132553195209 0.09732185200000742
0.556039854674398 0.09696248699999899
0.557951837139078 0.09721919599999751
0.559868987004359 0.09711125900000184
0.56178835175439 0.09712557699999991
0.563709630771272 0.09691343999999447
0.565633278795797 0.09715604800000222
0.567559770484852 0.09721302399999843
0.569489596958071 0.09732444700000542
0.571423271546991 0.09727830799999992
0.57336133626901 0.09689127699999744
0.575304369105862 0.0972449049999966
0.577251913088346 0.09719633100000635
0.579200985396712 0.0971713029999961
0.581152121939331 0.09713304100000641
0.583105910842846 0.09732265999998901
0.585062956956056 0.09700313800000515
0.587023889153634 0.09716188800000225
0.588989368929785 0.09722864699999434
0.590960100043745 0.09699098000000106
0.592934137211655 0.09725544200000513
0.594909774772574 0.09719294299999603
0.596887683463911 0.09710171700000103
0.598868575537686 0.0970038800000026
0.6008531863252 0.0972004639999966
0.602842284514287 0.09742502199999592
0.604836683954134 0.09709333300000367
0.60683455956794 0.09726619399999947
0.608833943734771 0.0971534829999996
0.610835618496232 0.0972566589999957
0.612840413671658 0.09705493700001
0.614849186504761 0.09711697499999161
0.616862834656701 0.09695631400001048
0.618882311166466 0.09733535499999846
0.620902943917592 0.0972014709999911
0.622925446238997 0.09731460500000821
0.624950752161035 0.09735268800000085
0.626979822458093 0.09697369799999933
0.629013657799824 0.09724306200000399
0.631053316029083 0.09729211899998802
0.633094542365615 0.0972051030000074
0.635137552108668 0.09705830000000049
0.63718338461508 0.09713029799999617
0.639233115241098 0.09722790700000417
0.641287864450903 0.09707216299999288
0.643348031672374 0.09711118300000976
0.645409184555044 0.0968998169999935
0.647472406251909 0.09704475200000218
0.649538863445441 0.09713090799999691
0.651609759429161 0.09711152699999559
0.653686355443157 0.09696408800000711
0.655765540316897 0.09714365399999281
0.657846282728929 0.09716638700000146
0.659929825231609 0.09721360300000015
0.662017466931631 0.09715162700000235
0.664110561678314 0.09704597700000761
0.666207363157512 0.09735177399998918
0.668305457028936 0.09709629500000005
0.670406174364765 0.09715691700000662
0.672510919383052 0.09697103700000298
0.674621152660089 0.09760062299999106
0.67673501853159 0.09719762800000353
0.67885018179978 0.09724360600000637
0.680968082850576 0.09723544399999184
0.683090239411177 0.09684378800000104
0.685218233040696 0.09732992700000409
0.68734865065477 0.09710536199999353
0.689480672149207 0.09722610800000098
0.691615868727759 0.09700020300000745
0.693755882548224 0.0973720699999916
0.695901909665166 0.09725341300000423
0.698048578579976 0.09720313900000122
0.700197497528445 0.09709549100000459
0.702350387070724 0.09688661699999557
0.704509031457761 0.09720514800000046
0.706670498156988 0.09727827199999695
0.708833484556021 0.09713561499999912
0.710999767258191 0.09707631700000263
0.713171208758214 0.09723094899999296
0.715347389520588 0.09715392900000097
0.717524536355314 0.0972672320000072
0.719704491851365 0.09729151999999885
0.721889207575372 0.09707033700000522
0.724079831325933 0.09736816999999576
0.726271055663986 0.09740866900000356
0.728464803493941 0.0972308429999913
0.730663123344359 0.09701597800000172
0.732867806349041 0.09730216299999483
0.735072927910642 0.09723457900000199
0.737280504686576 0.09709321700000828
0.739492688527411 0.09758864599999129
0.741711012132407 0.09697462200000473
0.743929829428471 0.09733936099999596
0.746151263963252 0.09722784200000945
0.748377577335672 0.09732766199999787
0.750609160569948 0.09709741599999688
0.752841523084208 0.0973309740000019
0.755076909046316 0.0974330880000025
0.757317698118119 0.09752146999998956
0.759562264620457 0.0973452530000003
0.76180814090518 0.09734224000000324
0.764057707136522 0.09764345499999649
0.766313473099487 0.09745839500000386
0.76857091788279 0.09735563399999592
0.770830467013699 0.09712518300000283
0.773094655542431 0.09732506299999955
0.775364441932331 0.09745856100001049
0.777634884025743 0.09733150399999602
0.779908521638508 0.09727771100000382
0.78218804942462 0.09707810099999392
0.784470024535178 0.09745476199999814
0.786753900376312 0.09731630500000676
0.789042399356446 0.09747432999999717
0.791336309198738 0.09691019299999937
0.793630933434199 0.09732162400000277
0.795929009817122 0.09716236900000297
0.798233437438606 0.09735704299998815
0.800539273348817 0.09738192500000764
0.802847610222203 0.09700408300000163
0.805161430002758 0.0974333789999946
0.807478339874563 0.09727349300000299
0.809796727583355 0.09734089500000209
0.812119523223247 0.09704026999999371
0.814448444084345 0.09743204500000502
0.816778534152404 0.09734600699999874
0.819112959243378 0.09732536599999264
0.821451442124148 0.0973749710000078
0.823789192107217 0.09707694499999775
0.826128589473201 0.0973621180000066
0.828471613216271 0.09722139799998786
0.830819368937549 0.09728918400000452
0.833171362955081 0.09718338300000084
0.835520101503376 0.09730375700000593
0.83785797773782 0.09738732699999275
0.84018109412728 0.09754983899999559
0.842428697140636 0.09735755100000176
0.844516873501629 0.09702297500000157
0.846545968344816 0.09731210600000395
0.848657893961263 0.09742496900000219
0.850843304960618 0.09725242300000048
0.853045235541493 0.09702225499999884
0.855198559010819 0.09719725099999721
0.857305966184044 0.0974098760000004
0.859432200515173 0.09730955300000232
0.861592445817641 0.0973268549999915
0.863774439492199 0.09694365100000368
0.865959147785411 0.0973656160000047
0.868140508498952 0.09755099199999506
0.870329101436215 0.09733181699999705
0.872527800313784 0.0969840680000118
0.874729635687996 0.09731373199998927
0.876939841835823 0.09748406300001022
0.879165008985875 0.09744745199999727
0.881399389260477 0.09720611800000256
0.883630657396208 0.09705358499999761
0.885812839926146 0.09748833399999057
0.887982360574549 0.09730900499999962
0.890149128024038 0.09744619300001034
0.892339122310446 0.09709061499999905
0.894546425253291 0.09739786099999037
0.896763236449977 0.0973674150000079
0.898997473147985 0.09729246400000591
0.901242012951502 0.09723279599998591
0.903490288634939 0.09705876500001409
0.905750011498164 0.09729868899999872
0.908030251941132 0.09754363499999386
0.910320744642075 0.09733632500000056
0.91261493411344 0.09735595700000488
0.914919913131234 0.09724072099999148
0.917244103521967 0.09747588400000495
0.919566015815605 0.09723831099999813
0.921870257695888 0.09732494899999722
0.924164299490481 0.09710564000000943
0.926464903584247 0.09836064499999964
0.928761021823699 0.09744781899999566
0.93106065934999 0.0973435669999958
0.93338378939647 0.09702038300000027
0.935600765536217 0.0973831940000025
0.937669116998951 0.09728596200000084
0.939699226483081 0.09725208800000473
0.941844642776802 0.0974035200000003
0.944097398628809 0.09719687599999816
0.946305882758621 0.09748320999999294
0.948441046390911 0.0974805830000065
0.950586480933604 0.09733859199999984
0.952761713413528 0.09714129399999649
0.955114984466361 0.09734186800000089
0.957530349191688 0.09720482500000571
0.960103510416703 0.0973301539999909
0.96305239801915 0.0973794789999971
0.965865853550596 0.09720572400000549
0.968698118317375 0.09731071999999585
0.970980832551071 0.19458548400000097
0.974324254901269 0.0971380379999971
0.976250824678545 0.09746121800000651
0.978530543258028 0.1947086200000001
0.982808673806766 0.09724947200000145
0.985241578291422 0.09797070700000177
0.988322061638033 0.09731290399999182
0.991472232797353 0.1944650980000091
0.995098760816564 0.12594643199999211


==> Images/Results/planesource_timesteptimes_tol_0.001_pmm60.txt <==
t steptime
0.0 0.11479088300000018
1.00570562797753e-12 0.11468170599999983
1.83805573803557e-12 0.11459689900000014
2.92166382280252e-12 0.1153841659999999
4.30007561546222e-12 0.11492792299999999
6.07786135434419e-12 0.11469479299999996
8.40076234539457e-12 0.11477682700000003
1.14329370001052e-11 0.114849333
1.5366813590839e-11 0.11487639100000013
2.04464796560607e-11 0.114935746
2.69952308623007e-11 0.11477927600000015
3.5413341373933e-11 0.11476035699999976
4.62169133876816e-11 0.1149739059999999
6.00378333683687e-11 0.11489571800000009
7.78765880388786e-11 0.11445640700000004
1.00563980975949e-10 0.11484448999999985
1.29737784469091e-10 0.11529126000000023
1.67731505093553e-10 0.11460585599999984
2.17243083225964e-10 0.11482486199999986
2.7963646106034e-10 0.11516963000000002
3.59141199438662e-10 0.11498603900000015
4.61476223939994e-10 0.11491371699999986
5.94772816755472e-10 0.11491114800000002
7.70778319007849e-10 0.11486532199999999
1.00680670017062e-09 0.11481517799999974
1.32894261062703e-09 0.11462346800000045
1.77745550815263e-09 0.11439812800000038
2.41623386709812e-09 0.11546202599999944
3.34980022909532e-09 0.11480884599999985
4.7552117891097e-09 0.11482359200000047
6.80086797320382e-09 0.11460665899999967
9.68127965774742e-09 0.11479664700000036
1.37333237646683e-08 0.11489780299999985
1.94093517629264e-08 0.11484114100000031
2.73282121939346e-08 0.1148169689999996
3.83301061207017e-08 0.11471655500000022
5.35499479494912e-08 0.11481252299999944
7.45121631528294e-08 0.11473491400000047
9.95496107867369e-08 0.11471553300000004
1.30337312769577e-07 0.1144776279999995
1.68510755373198e-07 0.11481964599999994
2.15686517424234e-07 0.11558040900000055
2.70642814137244e-07 0.11470304799999997
3.35975960148979e-07 0.11470295099999994
4.1531582086712e-07 0.11460861199999961
5.11554855609542e-07 0.11502182600000044
6.27999601068098e-07 0.11480739900000003
7.69393624359937e-07 0.11483085899999956
9.41156714942454e-07 0.11474250799999997
1.14908488812734e-06 0.11487718900000043
1.39969299530336e-06 0.1148690849999996
1.70524412206287e-06 0.11442228500000073
2.07426910705073e-06 0.1148308449999993
2.53941149289487e-06 0.11468977300000027
3.08239633140644e-06 0.11492595300000019
3.75026196859757e-06 0.11490971299999941
4.47171167970386e-06 0.1148350460000005
5.29696242408543e-06 0.11494266599999925
6.24895783923087e-06 0.11482101800000066
7.35347666021693e-06 0.11528330700000033
8.62059577686641e-06 0.11486588999999903
1.00800254090531e-05 0.11497820100000133
1.17603870088482e-05 0.11484500699999955
1.37022747289681e-05 0.1144833099999989
1.60078290901784e-05 0.11477919400000047
1.85933896710874e-05 0.11492453099999977
2.17284718929768e-05 0.11481053299999999
2.51863523406637e-05 0.11492682300000112
2.88471202425015e-05 0.11471651399999949
3.27661616215529e-05 0.1154350149999992
3.7126878764731e-05 0.11487257300000131
4.19861062429225e-05 0.11481107599999874
4.73988170145855e-05 0.1148946310000003
5.34434501991906e-05 0.11480259700000062
6.0183355357375e-05 0.1149454789999993
6.76958988692633e-05 0.11487827200000034
7.61860675472664e-05 0.11499225600000074
8.57208901865097e-05 0.11482578199999871
9.55355408875077e-05 0.11473881200000058
0.000105834661213301 0.11473835199999982
0.000116979974879912 0.11479168900000047
0.000129162343701298 0.11464485499999988
0.000142514147334479 0.11480915599999975
0.000157121484677412 0.11478884100000109
0.000173066604068072 0.11521979199999954
0.000190555521586014 0.11476565999999977
0.000210252486636688 0.1147899920000004
0.00022923082475153 0.11482667499999977
0.000249434029495627 0.114479360999999
0.000271259851725965 0.11474315300000093
0.000294838123593842 0.11467801000000044
0.000320251558499996 0.11550787199999846
0.000347671999460926 0.1147138260000009
0.000377642199349154 0.11478720000000031
0.000407850154908696 0.11498737099999978
0.000439497761852689 0.11472018699999964
0.000473462397592051 0.11482540200000102
0.000509770252462167 0.1147549399999992
0.00054833084513931 0.11488990600000015
0.000589190054264521 0.11558739700000054
0.000632964211859941 0.11458575899999879
0.000676118377008777 0.1150032190000001
0.000721610738985023 0.11524812800000106
0.000770291768278483 0.11532976699999864
0.000822956843272648 0.11470788600000148
0.000877989711435948 0.11477601100000001
0.000935811375699995 0.11475075199999907
0.000993058245615672 0.11475064500000087
0.00105349241280579 0.11480296899999942
0.00111883743402409 0.11474103199999952
0.00118658836805068 0.1147841930000002
0.00125728364011854 0.11489973599999992
0.00133061908804978 0.11497965300000068
0.00140472139658964 0.11458185799999931
0.00148169590506921 0.11483494500000013
0.00156366009573755 0.11542002500000059
0.00165107796502252 0.1148982519999997
0.00174088864910877 0.11484074300000024
0.00182985599377046 0.11491439399999948
0.00192262323954316 0.11487150199999974
0.00202311664139372 0.11486561500000114
0.002125424208322 0.11466734599999917
0.00222939046266627 0.11482536900000007
0.00233545501553444 0.11485601599999917
0.00244510646742906 0.1149188590000012
0.00256050003227748 0.11467535099999893
0.00267682756722428 0.11472616500000221
0.00279531026815466 0.11568881199999836
0.00291822608156757 0.11529471900000132
0.00304583348954634 0.1147762219999997
0.00317448812012273 0.11473583799999787
0.00330602557329477 0.11496146800000062
0.00344151631329882 0.1148174140000009
0.00358278957805799 0.11479973399999821
0.00372356617711596 0.11476655400000269
0.00386702469492037 0.11477754499999904
0.0040151542729726 0.11465489000000062
0.00416784388927091 0.11453850999999915
0.00432023158065009 0.11508731300000008
0.00447594260493192 0.1149629730000008
0.00463658521527827 0.11551878699999918
0.00480125324499398 0.11587836100000004
0.00496504086116156 0.11467726600000105
0.00513363042760733 0.11479131599999803
0.00530652422175818 0.1150859699999991
0.0054836270261591 0.11491213400000078
0.00565889116118405 0.11473449600000052
0.00584159576791405 0.11480339999999956
0.00602650955474577 0.11480467900000235
0.00621377876682027 0.11488282299999852
0.00640100409506818 0.11452238700000095
0.00659841772770662 0.11475126699999905
0.00679530275652463 0.11477210800000037
0.00699228488671786 0.11476129700000115
0.00719289308781123 0.11486211499999754
0.00740295437851953 0.11498751599999935
0.00761206184764517 0.11501300200000131
0.00781991145452295 0.11495251699999898
0.0080368390940926 0.11466218099999992
0.00825694689901091 0.11480285300000048
0.00847539998762933 0.11480941499999986
0.00869640975689548 0.11485172500000118
0.00892984807436799 0.11455569600000004
0.00916067080418382 0.11482376900000091
0.00938942413015022 0.1147034859999998
0.00962817376447103 0.11474921299999963
0.00987156545355961 0.11475487099999881
0.010110240572561 0.1147721930000003
0.0103534220402983 0.11516837099999933
0.0106123863788199 0.11496953600000026
0.0108623723817462 0.11468741300000218
0.0111126618761838 0.11492082999999909
0.0113782002886049 0.11467590799999883
0.0116403217602285 0.1149466480000001
0.0118991573884993 0.11451319600000076
0.0121684381831229 0.11469636200000011
0.0124431859787955 0.1147048280000007
0.0127114664587596 0.11468387500000077
0.0129865276157521 0.11489665099999868
0.0132738971073078 0.11477421100000029
0.0135521269093321 0.11543507200000036
0.0138343873351112 0.11479148799999805
0.0141339313597003 0.11496827600000259
0.0144222463365386 0.11478815399999931
0.0147126210861924 0.11516491799999784
0.0150223777261933 0.11483189300000163
0.0153206623208493 0.11488502399999945
0.0156196716005763 0.11455128600000108
0.0159344949612473 0.11474272699999943
0.0162425703484144 0.11480039899999994
0.016550417742468 0.11472250899999992
0.0168717825778693 0.11481499699999986
0.0171893543044825 0.11554200699999839
0.0175061961285179 0.11486722300000096
0.0178351745291554 0.11474726800000212
0.0181618810447814 0.1147653549999994
0.0184878503714255 0.11473777999999868
0.0188251817186247 0.11474513399999964
0.019160649419395 0.11480942500000069
0.0194958996974595 0.11460693800000143
0.0198420657169758 0.11476372799999979
0.020185967104726 0.11481181599999957
0.0205307293731894 0.11474575299999756
0.020886029011683 0.11470181600000018
0.021238139677547 0.11509024600000117
0.0215927918865434 0.1149483360000012
0.0219574135837201 0.11503107200000073
0.0223176707330585 0.11486209999999986
0.0226828264811433 0.11480753699999724
0.0230569204529015 0.11480434100000281
0.023425492795824 0.11468624199999766
0.0238021292275942 0.11449747600000038
0.0241843367005293 0.11467174399999891
0.0245617178426691 0.11474199500000282
0.0249512905505193 0.11477886399999804
0.0253394167085278 0.11475218200000015
0.0257265117214592 0.11561269299999921
0.0261277620628784 0.11481246099999964
0.0265224096084225 0.11473485900000213
0.0269206387042759 0.11467070099999788
0.027330323719664 0.11475838600000188
0.0277325718671793 0.11474663699999965
0.0281440045772561 0.1147563120000008
0.0285579594637114 0.11452187499999766
0.0289694212862191 0.1148005230000031
0.0293969863826429 0.11484604699999679
0.0298163041171092 0.11489095800000015
0.0302393802237575 0.11480134900000039
0.0306726877980148 0.11495921600000258
0.0310994502639496 0.1150064389999983
0.0315373782419654 0.11575108399999934
0.0319740712018446 0.11476812100000089
0.0324110543704322 0.11489432500000163
0.0328626771570422 0.11564628299999669
0.0333053023639318 0.11489072600000227
0.0337564179934986 0.11480229200000025
0.0342097749407707 0.11449842600000082
0.0346617813669588 0.11502387299999839
0.0351299699705395 0.11483063400000049
0.035588296042858 0.11491824399999828
0.0360543993882601 0.11481658199999956
0.0365232754359658 0.11487810100000218
0.0369908530800545 0.11479859399999981
0.037473704834326 0.11478506799999977
0.0379473584441602 0.11472089899999816
0.0384298926206807 0.11506197200000301
0.0389132027325713 0.11511750799999731
0.0393968931165701 0.114852238000001
0.0398927781739614 0.11459288500000042
0.0403816237863214 0.11463816599999888
0.0408822963500756 0.1147670120000015
0.0413793924217453 0.1151346740000001
0.0418802490543018 0.11489993300000023
0.042388107776609 0.1148914029999979
0.0428926642781205 0.11475989700000255
0.0434132045996902 0.1147571869999986
0.0439242376877598 0.11506631199999973
0.0444444365671321 0.11488697200000075
0.0449641017311337 0.11535030499999976
0.0454861057338043 0.11543782200000052
0.0460161721711062 0.11524335800000074
0.0465425443517455 0.11478055399999931
0.0470843645241364 0.1147320900000004
0.0476171166583987 0.11495109799999881
0.0481600450810495 0.11483430899999902
0.0487007149333893 0.11474925699999972
0.0492456731992622 0.11484236900000155
0.0497955151613091 0.11486221700000243
0.0503444092815532 0.11497271799999709
0.0509043949165649 0.1153748890000017
0.0514587642117064 0.11492453900000044
0.052027987691539 0.11488549699999595
0.0525889943026101 0.1149989780000027
0.0531597911470239 0.11442442999999969
0.0537283096807969 0.11474134400000224
0.0543020615579293 0.11551859699999767
0.0548787899743186 0.11515543699999853
0.0554566820496615 0.1151436080000039
0.0560421392330255 0.11521290900000025
0.0566251362775812 0.11523967999999485
0.0572196493865566 0.1150864430000027
0.0578084945310604 0.11545308400000209
0.0584122050784287 0.11488330299999916
0.0590074339994646 0.11478456900000111
0.0596147027877392 0.11493096999999608
0.0602166735436424 0.11502413800000255
0.0608276808011457 0.11472102799999817
0.0614366500219577 0.11517913800000201
0.0620520006652154 0.11570187799999587
0.0626681396619052 0.11509009499999934
0.0632883378014424 0.11550412200000437
0.0639117336115514 0.11488860499999731
0.0645371855976355 0.11521767900000413
0.0651678474760495 0.11496169999999495
0.0657988702605477 0.11538681100000048
0.0664367398597102 0.1147618310000027
0.0670735724790703 0.11488701300000059
0.0677185360984952 0.11487710600000156
0.068361352793088 0.11464421099999811
0.0690132544486135 0.1149811310000004
0.069662178329708 0.11488372099999822
0.0703208326958321 0.11495473899999809
0.070975949189405 0.11499802000000159
0.0716411537623571 0.11492416099999758
0.0723025233434093 0.11508051500000249
0.0729740694441238 0.1157271929999979
0.0736417394179111 0.11515087400000112
0.0743194218834331 0.11510651000000394
0.0749934371752245 0.11507406499999462
0.0756770627707607 0.11498387500000007
0.0763574758464182 0.11553384600000527
0.0770468705700143 0.11453443199999924
0.077733750741891 0.11486989499999822
0.0784287662944652 0.11499116699999945
0.0791222087767198 0.11492934200000349
0.0798227285506027 0.11532167699999718
0.0805228637346483 0.11501099000000181
0.0812288087421704 0.11487632499999734
0.0819358122863117 0.1147778240000008
0.0826471475318917 0.11590572200000082
0.083361252026823 0.11506690800000285
0.0840779939366408 0.11515463799999992
0.0847995031556776 0.115176108
0.0855217288533278 0.11483738299999402
0.0862510359863226 0.11493425500000143
0.0869788954814407 0.11506803099999985
0.0877165073770022 0.11505679000000413
0.0884502401975397 0.11493580699999484
0.0891968106755674 0.11480760100000253
0.0899367692469051 0.1147949060000002
0.0906873144056369 0.1147789500000016
0.0914339398673901 0.11483514999999755
0.0921883635015499 0.11487915300000395
0.0929422028478303 0.1147126589999985
0.0937008821373292 0.11529770299999598
0.0944626053713847 0.11508499900000402
0.0952260042606271 0.11472520799999586
0.095996443952698 0.11505275100000034
0.0967651437140639 0.11516012399999909
0.0975453520469474 0.11503634800000384
0.0983200945257283 0.11511465099999896
0.0991047044332593 0.115603133999997
0.0998863801702809 0.11534526500000197
0.100674241195556 0.1152551600000038
0.101463902041076 0.11503959299999877
0.102255872080278 0.11494874099999919
0.103054777553047 0.11482328099999961
0.103851851712476 0.11549081599999766
0.10466096944683 0.11472288299999889
0.105464353650276 0.11488190600000081
0.106275588889589 0.11488180599999964
0.107086666681725 0.11506549500000318
0.10790125678043 0.11505933400000146
0.108721656993179 0.11513221599999923
0.109540967699436 0.11518781600000239
0.110372052759224 0.11515017400000005
0.111197687333573 0.11493132199999678
0.112030461996941 0.1151951089999983
0.112864240325921 0.1155469389999979
0.11370036253536 0.11517028800000162
0.11454442250285 0.1149863609999997
0.115385720087869 0.11444836100000089
0.116236427809682 0.11468235099999902
0.117084994609897 0.11488062700000512
0.117937932925451 0.11484746200000018
0.118796164614569 0.11483166400000044
0.119653469390624 0.1150037949999998
0.120521228367733 0.1150006369999943
0.121385314046648 0.11513608700000333
0.12225456703859 0.11507392400000072
0.123128159936969 0.11577695900000151
0.124001400228489 0.11520416599999805
0.12488504299223 0.11508983000000228
0.125765051702241 0.11511662599999539
0.126649941914919 0.11524295200000267
0.12753984770633 0.11517488199999804
0.128428868044109 0.11481791399999963
0.129327261787649 0.11477237799999784
0.130223607604986 0.11485205200000337
0.131123580824404 0.11488634199999836
0.132030869233703 0.11497028899999862
0.132935735641874 0.11549175700000092
0.133848050234158 0.11483033400000409
0.134761480488758 0.11569312999999681
0.135676373873813 0.11509235100000126
0.136601957175062 0.11511027400000273
0.137523253122083 0.11490838699999983
0.138449214407413 0.11527926099999775
0.139381160404546 0.11528475299999741
0.140311491338917 0.11500372000000425
0.141249199775671 0.11508181699999653
0.142188273254097 0.11525408700000384
0.143128468497641 0.11508529900000042
0.144078273109004 0.11504462999999987
0.145025519191488 0.11586916799999614
0.14597609069899 0.11503990399999964
0.146935492207097 0.11491288900000285
0.147891609572245 0.11503278899999714
0.14885280970511 0.11485281600000263
0.149819728080874 0.11470678499999565
0.150785154030126 0.11543516000000409
0.151757045357781 0.11568234899999652
0.152732157315894 0.11524200699999909
0.153707155532661 0.11510364300000475
0.154689636265522 0.11504530599999896
0.155673444305963 0.11500970699999868
0.156658132808672 0.11499675600000359
0.157650976831925 0.11513036799999554
0.158643847703583 0.11598697899999877
0.159638238460329 0.11491523600000164
0.160641137254296 0.11489169800000099
0.16164334347053 0.11467972900000234
0.162647383022349 0.11483863899999847
0.163659986420993 0.11477875599999976
0.164671747781964 0.11499585400000001
0.16568535632967 0.11489483300000103
0.166707310031085 0.11494113899999547
0.167728833613832 0.11502478999999965
0.168751941437627 0.11483536300000452
0.169782920578911 0.11494762799999592
0.170814439089171 0.11509661000000193
0.171847020503 0.1150389359999977
0.172886759859322 0.1153459790000042
0.173928569518795 0.11520265299999721
0.174970675732149 0.11555764100000232
0.176018998150893 0.11538009499999902
0.177071498516403 0.11487652400000314
0.178123291872427 0.11485109799999549
0.179180137520552 0.11479345600000102
0.180243877023104 0.11494562400000063
0.181305670338327 0.11485350299999908
0.182371130472123 0.11487275100000005
0.183445513058341 0.11488099600000368
0.184517800674446 0.11515759299999928
0.185592162757123 0.11514837099999653
0.186673749404785 0.11513791400000173
0.18775721076416 0.11563588599999974
0.188840987439968 0.11501707099999692
0.189930115117677 0.11504335000000054
0.191025712131798 0.11593016100000142
0.192119666289883 0.11594097700000106
0.193216907680456 0.11496180400000355
0.194322082243304 0.11510799199999866
0.195427252323513 0.11498708899999599
0.196533487024363 0.1150824310000047
0.197645356772786 0.11492703699999396
0.198763112945102 0.11482973100000038
0.19987955104132 0.11488080300000547
0.200999154250737 0.11490953399999881
0.202126163689246 0.11485523199999648
0.203254357865336 0.11505378500000063
0.204383110592749 0.11516808500000053
0.205516603386346 0.11517519800000287
0.206658552134059 0.11534130100000084
0.207798293486031 0.11532166499999619
0.20893993442599 0.11509444200000019
0.210087391729998 0.1155676839999984
0.211240354672654 0.11502706299999943
0.212392283681397 0.11557053200000666
0.213547024614619 0.11480214299999858
0.214708239247347 0.11484425900000161
0.215873039909318 0.11490219299999893
0.217037543394565 0.114782040999998
0.21820536202518 0.11497428700000256
0.219379929550669 0.11487085699999966
0.220557183014001 0.11505947799999916
0.221734483015596 0.11514427699999885
0.22291523003564 0.11502151500000224
0.224102656258199 0.11502983699999447
0.225292877652489 0.11544504000000444
0.226483137374504 0.11504822599999898
0.227676641027249 0.11512438199999764
0.228876443176373 0.11533451100000036
0.230080157492132 0.1151964310000011
0.231283585497344 0.11473704200000157
0.232489751163931 0.11485042099999987
0.233701551266292 0.11491879799999793
0.234919405398783 0.11489144899999815
0.236136360197607 0.11490526500000442
0.237355268473131 0.11490104899999665
0.238578883576356 0.11566793300000455
0.239809789477533 0.12273575100000045
0.241040862188062 0.11507995299999862
0.242272866892662 0.11520001199999541
0.243508412675327 0.11555367800000482
0.244749978614786 0.11528661899999548
0.245996086841023 0.11493609700000462
0.247241902136671 0.11513662099999777
0.24848988242567 0.11543632200000076
0.249742403642694 0.11519512799999632
0.251001698998416 0.11510762800000407
0.252262479734746 0.11489190300000018
0.253523877824867 0.11494428799999667
0.254788145526539 0.11528032500000052
0.256057442422879 0.11491391799999917
0.257333789263791 0.11490365400000258
0.258610159572801 0.11476168600000136
0.259887570211507 0.11506557899999592
0.261168085875439 0.11515791500000461
0.262453677041306 0.11503423399999946
0.263746185716713 0.11491532200000165
0.265038820850524 0.11496271499999722
0.266332505806025 0.11509075400000057
0.267629129549628 0.11546540999999877
0.268930498488637 0.11534897399999977
0.270238305782003 0.11588985800000273
0.271547889511843 0.11501794299999801
0.27285818333207 0.1149443560000023
0.27417090796145 0.11494442199999355
0.27548772522855 0.11504750000000286
0.276810202569395 0.11507642600000167
0.278137674556882 0.11484522399999975
0.279465219403612 0.11475622199999691
0.280794394603008 0.11482521300000315
0.282126728869427 0.11494381400000009
0.283463678164661 0.11503565799999649
0.284806606560272 0.11500878300000039
0.286152544073246 0.11523760200000055
0.287499094042372 0.11502688400000238
0.288847637576872 0.11507752199999999
0.290199522308623 0.11592417199999971
0.291556028967257 0.11534363599999864
0.292918355564484 0.11482328700000011
0.294283963950787 0.1148994620000039
0.295650244340086 0.11476418599999505
0.2970184106898 0.11489559600000376
0.298389652078663 0.11471948999999881
0.29976510180262 0.11495717599999722
0.301145824020005 0.11488145999999944
0.302532366248203 0.11489948100000191
0.303919256761692 0.11561405700000194
0.305307547086904 0.11556316699999769
0.306698283753156 0.11499078199999957
0.308092472064198 0.11485635800000438
0.309491064625245 0.11484153399999997
0.310894951236213 0.11505989799999838
0.312303894132433 0.11503330699999736
0.313713496738377 0.11483211099999835
0.315124647498464 0.11472294900000435
0.316538230852748 0.11523995900000017
0.31795509652552 0.11504430800000165
0.3193760505614 0.1148702889999953
0.320801847428805 0.11496365200000014
0.322233183282571 0.11477957600000366
0.323666847730915 0.11486804200000478
0.325101768391085 0.11476611399999115
0.326538676674138 0.11479047400000297
0.327978288265747 0.11565055600000562
0.329421287447525 0.11501179399999728
0.33086832072368 0.11511280899999576
0.332319991273658 0.11511450400000456
0.333776854291922 0.115522098999989
0.335237312211391 0.11505993700001227
0.336699042077887 0.11510340199998836
0.338162620795776 0.11522024100000294
0.3396286205311 0.11527055199999836
0.341097590347954 0.11475864199999819
0.342570051583129 0.11489255300000423
0.344046493783813 0.11548312099999691
0.34552737123297 0.11541650400000947
0.347013100112068 0.11500447800000302
0.34850373499307 0.11486912199998756
0.349995735069275 0.11532600300000695
0.351489526702987 0.11481265700000165
0.352985540584772 0.11520801599999686
0.354484190988499 0.11521469900000625
0.355985872759422 0.11494081699999015
0.357490958653618 0.11480380700000126
0.358999797024943 0.11503776499999674
0.360512709896689 0.11503413799999862
0.362029991439179 0.11572513800000195
0.363551906859989 0.11504196100000286
0.365078520622756 0.11525875300000621
0.366606842362261 0.11522301200000129
0.368137155152378 0.11489800799999728
0.369669746727833 0.11521176200000127
0.371204892695251 0.11492380400000002
0.372742855006244 0.11484968099999548
0.374283880635543 0.11490317199999822
0.375828200439586 0.1148587210000045
0.377376028214475 0.11479223199999922
0.37892755996632 0.11497420899999611
0.380482973396413 0.11492301900000257
0.382042427595435 0.11550334700000064
0.383606062943981 0.1149031559999969
0.385174001203412 0.1150480520000059
0.386746345786926 0.11490780500000142
0.388321142471727 0.11486215600000094
0.389898225836064 0.1146643289999929
0.391477747477419 0.11487901200000294
0.393059852462126 0.1148240059999921
0.394644677236182 0.11500775200001101
0.396232349301865 0.11507327999999006
0.39782298696528 0.11487097100000199
0.399416699154755 0.11547477599999922
0.401013585316608 0.11500445500000467
0.402613735385209 0.1150122779999947
0.404217229829126 0.11487273200000914
0.405824139768024 0.11479189699998926
0.407434527154266 0.11512490800001274
0.409048445015986 0.11488097799998798
0.410665937754033 0.1147222160000041
0.412287041486022 0.11487271100000385
0.413911784431908 0.11475483499999939
0.415540187333753 0.11505308299999228
0.41717226390274 0.11476355100001001
0.418808021288129 0.11487875599999597
0.420447460561631 0.11527732400000446
0.42209057721115 0.11549441999999033
0.423737361639712 0.11531070700000612
0.425387799664139 0.11500866800000153
0.427041873008997 0.11522529399999826
0.428699559793667 0.11482008699999824
0.430360652296804 0.11464199700000677
0.432024781954037 0.11491196999999431
0.433691983334371 0.11505331300000421
0.435362291151451 0.1148841090000019
0.437035738334802 0.11493598299999519
0.438712356298889 0.11499126299999318
0.440392175226308 0.11509423900000115
0.442075224356881 0.11519079600000737
0.443761532285096 0.11502593800000227
0.445451127263667 0.11556962599999565
0.447144037518177 0.11511539199999277
0.448840291570047 0.11503882000000942
0.4505399185721 0.11486099100000047
0.452242948654372 0.11510896899999068
0.453949413284551 0.11497277899999858
0.455659345642933 0.11534130200000448
0.457372781013289 0.11493356300000812
0.459089757194234 0.1156752179999927
0.460810314931846 0.11509019900000794
0.462534036098309 0.11526621499999123
0.464260751597994 0.11480643000000157
0.465990447475652 0.11487748700000111
0.467723114883262 0.1147476499999982
0.469458748289615 0.11551133999999763
0.471197345626184 0.11496983600000021
0.472938908466298 0.11503906400000119
0.474683442213916 0.11486588600000402
0.476430956302131 0.11523398299999599
0.478181464402414 0.11504750900000715
0.479934984652252 0.11523329699998897
0.481691539898948 0.1153418140000042
0.483451157965801 0.11494306500000562
0.485213871943605 0.11522958499999447
0.486979720511112 0.11526416600000289
0.488748748290793 0.11533234399999515
0.490521006240851 0.11517483000000084
0.49229655209541 0.11516501700000958
0.494075450854068 0.11513347799998996
0.49585777533092 0.1144254280000041
0.497643606772539 0.11469770200000085
0.499433035551445 0.1152992889999922
0.501226161951881 0.114826800000003
0.503023097057461 0.11512796000000947
0.504823963759695 0.11489321099999472
0.50662889790548 0.11538449900000103
0.508438049606979 0.1152866070000016
0.510251392686057 0.11551943499999595
0.512067044877029 0.1150438749999978
0.513885103885037 0.11480984700000363
0.515705699066502 0.11526997900000424
0.517528966743324 0.1148734840000003
0.519355050771463 0.11491394600000149
0.521184103548589 0.11526157699999828
0.523016287145983 0.11498155099999963
0.524851774569797 0.11491447400000254
0.526690751174708 0.1149410819999872
0.52853341625388 0.11494320900000332
0.530379984838287 0.11488716499999896
0.53223068974377 0.11484125300000869
0.534085783911057 0.11559874999998954
0.535945543101647 0.1148334190000071
0.537807776046159 0.11504480600000022
0.539672162913368 0.11488850700000341
0.541538945752155 0.11472522699999388
0.543408381546748 0.11486565600000631
0.545280737351479 0.11502498000000116
0.547156292520248 0.11499892899999509
0.549035341264961 0.11485476500000402
0.550918195503202 0.11504546599999799
0.552805188054821 0.11503354100000251
0.554696676263145 0.11525939199999868
0.556593046138739 0.11534945900000082
0.558491824586601 0.11519057199998883
0.560392615759953 0.11503785900001162
0.562295774756319 0.11494111999999745
0.564201675429888 0.1152001739999946
0.566110704729547 0.11465928900000222
0.568023266544921 0.11509353499999975
0.569939786081252 0.1149673139999976
0.571860714748888 0.11492401799999641
0.57378653569705 0.11503471000000332
0.575715796716304 0.1149484870000066
0.577646847465353 0.11493669899999759
0.579580135311794 0.11498819499999513
0.581516143856136 0.11543930500000954
0.583455371793742 0.11523129199999005
0.585398338291894 0.11481215400000622
0.587345589280214 0.11504095499999778
0.589297704500642 0.1146354309999964
0.591254114598766 0.11491099700000973
0.593212107582613 0.11489350199998682
0.595172223584256 0.11482974100000831
0.597135054136314 0.11485867099999325
0.59910120784243 0.11553671200000792
0.60107131749713 0.11497079299999768
0.603046048500572 0.11489990399999783
0.605026108324892 0.11487026000000355
0.607008189779288 0.11518439099999966
0.608992114292212 0.1147094429999953
0.610978566285058 0.11499920600000735
0.612968256678565 0.11519046099999741
0.614961921891492 0.11476589899999112
0.616960334145066 0.1147642390000101
0.61896431315853 0.11491422099999227
0.620969530281082 0.1147412170000024
0.622976689471285 0.1149732690000036
0.624986593591795 0.11492599499999301
0.627000067078995 0.11501761099999896
0.629017966822359 0.11484425400000475
0.631041195402958 0.11488766000000794
0.633067235566352 0.11493543699999975
0.635094920486824 0.11534774300000095
0.637125128577327 0.11566575599999851
0.63915878261882 0.11463782899998876
0.641196838585471 0.11572634300000573
0.643240300777552 0.11509311000000366
0.645286456147381 0.11486736099999462
0.64733425588113 0.11489163699999949
0.649384682736637 0.11502042800000822
0.651438766668093 0.1153045649999882
0.653497576511726 0.11540058399999964
0.655562238046119 0.11523477500000467
0.657627872812194 0.11481360899999515
0.659695500661569 0.11527853900000196
0.661766238170682 0.11560127500000306
0.663841234490854 0.11517517000000055
0.665921690264615 0.11511556300000336
0.668004953663355 0.11564070500000412
0.670089814242134 0.11541930599999262
0.672177454270977 0.11519983300000547
0.674269113340767 0.11511263499998847
0.676366081112475 0.11515600400001347
0.678466555405021 0.11520839799999294
0.680568458023342 0.11504002499999899
0.682673057233353 0.11510985200000334
0.684781691060212 0.11572596799999246
0.68689575049002 0.11520117000000596
0.689012936717001 0.11526044699999716
0.691131638489404 0.11514087800000539
0.69325323019476 0.11491781399999468
0.695379156273413 0.11509236000000556
0.697510922385475 0.11493258199999445
0.699644406023307 0.11515474300000506
0.701779777314368 0.11499007000000461
0.703918537930041 0.11498317399998825
0.70606224987433 0.11488293800000804
0.708210790528544 0.11486593299999015
0.710360387213189 0.11492291000000421
0.712512574801435 0.11568735500000571
0.714668986374569 0.11522231600000055
0.716831319324609 0.11520115199999736
0.718995275440401 0.1149654839999954
0.721161196159372 0.11495842600000117
0.723330780988937 0.1152660639999965
0.725505799580445 0.11531757600000958
0.727684031490453 0.11513072399999658
0.729863781606097 0.1149500020000005
0.732046810925184 0.1149256150000042
0.73423497093203 0.11484286499999996
0.736427260345098 0.11507899299999735
0.738620796753251 0.11568561100000352
0.740817416485416 0.11493682100000058
0.743019060521071 0.11515022699998667
0.745225104575974 0.11491080000000409
0.747432313646307 0.11526700199999595
0.749642612687088 0.11510440500001096
0.751858038968061 0.11527054500000133
0.754077518722957 0.1150246049999879
0.756298283980916 0.11516164000001083
0.75852236165232 0.11579601399999717
0.760751892636014 0.11503129000000456
0.762984538232428 0.1152358259999886
0.765218805818153 0.11488047100000642
0.767456838453514 0.11526986500000191
0.769700890158861 0.11494348299999047
0.771946543287637 0.11494095800000537
0.774194386443299 0.11495790400000772
0.776446695015258 0.11465847899999915
0.778704613598913 0.11505925799998806
0.780963280419241 0.11492980300000966
0.78322496484582 0.11503324499999223
0.785492080211522 0.11527170600000147
0.78776228838823 0.11526385999999889
0.790034202893399 0.11492100099999902
0.792310247030208 0.11545591300000524
0.794592516276509 0.11495626900000389
0.796875291241444 0.11524327699999048
0.799161009717285 0.11494786700001214
0.801452269517179 0.11498566899999219
0.803746286797817 0.11501369100000147
0.806042193311099 0.11514731200000483
0.808342601355677 0.11560838100000126
0.81064815028692 0.115181230999994
0.812954669530686 0.114968226000002
0.81526480870182 0.11497482800000114
0.817581378314986 0.11526869499999748
0.819898537209877 0.11515922299999204
0.822218448686262 0.11506294000000139
0.824543934235182 0.11497340800001155
0.826872150951876 0.11507487099999025
0.829202536951128 0.11507363799999837
0.831537922878873 0.11565672100000768
0.833876244995145 0.11465139999999963
0.836215908109746 0.1149433799999997
0.83855976858404 0.11505760199999315
0.840908522430703 0.11544943799999885
0.843257253903104 0.11517160100000012
0.845607779712181 0.11529849800000136
0.847961218062109 0.11511525100000597
0.850317393892206 0.11507087900000101
0.852674053369674 0.1152481430000023
0.855025817397511 0.11507271299998934
0.857363241711655 0.11502108900000962
0.859673078896813 0.11528985999999009
0.861941468514996 0.11500358100001051
0.864136720956872 0.11458715700000255
0.866180800753405 0.11488596899999948
0.868157742518184 0.11477313999999694
0.870200477120152 0.11473416100000122
0.872344662340537 0.114665035999991
0.874518924868879 0.11473901200000114
0.876641240054215 0.11476853400000664
0.878701585087495 0.1150255470000019
0.880789306315537 0.1150846589999901
0.882968880644218 0.11525667000000794
0.885198399629956 0.11482790099999818
0.887357697608138 0.1147787419999986
0.889473600900711 0.11497680300000468
0.891592203467211 0.11500193099999478
0.893752248969561 0.11500960300000429
0.895943238925438 0.1148954869999983
0.898133737093076 0.11502310599999532
0.900327394953684 0.11502194400000576
0.902513515259959 0.11504145300000346
0.904706088611665 0.1149158529999994
0.906915668756694 0.1150045999999918
0.909130176866479 0.11498242500000799
0.911356603817431 0.11561265699999979
0.913600291406057 0.11485959699999171
0.915846459795238 0.11476719899999921
0.918101913334103 0.11502201800000478
0.920378074308501 0.11485704999999768
0.922665596546035 0.11502360299999737
0.924959312271419 0.11478842600000405
0.927270009593867 0.11508783499999709
0.929612688183308 0.11494307899999967
0.931958865568822 0.11495407600000362
0.934320903925304 0.11503919099999393
0.936589408864206 0.1149212910000017
0.938746908666687 0.11596522800000741
0.940863642586199 0.1149399339999917
0.943038110635169 0.11508331500000679
0.945256815309839 0.11508536600000241
0.947504141791453 0.11498743099998876
0.950021729392373 0.22970423900000014
0.952652723329287 0.11508850200000609
0.954816458324197 0.11508979799999963
0.957214851934692 0.11512389300000336
0.959480760619533 0.1149098429999924
0.96158009161682 0.11487636600000428
0.96420575407761 0.11506572100000767
0.966987161480594 0.2305763269999943
0.969951997712878 0.11466694599999983
0.972220043933747 0.11504546599999799
0.974770872223879 0.11502545000000453
0.978449594339889 0.1150362519999959
0.981594537030356 0.11487660999999605
0.984516283685214 0.11495635900000423
0.986885047385802 0.11493568100000573
0.989397755649502 0.22994832099999485
0.992732571069742 0.2300813479999988
0.995613971558469 0.14774336000000687


==> Images/Results/planesource_timesteptimes_tol_0.001_pmm70.txt <==
t steptime
0.0 0.1339278020000001
1.00388625007544e-12 0.133950864
1.83383418255201e-12 0.1337960199999999
2.91468108055487e-12 0.13388038200000008
4.2898614709484e-12 0.13346929399999974
6.06392211571469e-12 0.13359633999999998
8.38234482140028e-12 0.1338923310000002
1.14094093754194e-11 0.13354639199999996
1.53366709095752e-11 0.13392329199999997
2.04092345711537e-11 0.13451648500000024
2.69387205230799e-11 0.13348701500000004
3.53352036085541e-11 0.13423518199999984
4.61092844932269e-11 0.13349158999999977
5.99021205261418e-11 0.13339704900000005
7.76040094714996e-11 0.13336568400000015
1.00239138717646e-10 0.13373054299999998
1.29562906491687e-10 0.13324296899999988
1.667841825306e-10 0.13290493600000053
2.14381645451334e-10 0.13310170399999954
2.75982031880985e-10 0.13358853600000042
3.5677917290726e-10 0.13359702099999993
4.64370711808265e-10 0.1335112899999995
6.10104888690131e-10 0.13341679500000048
8.08350112816423e-10 0.13347776899999975
1.05971201670607e-09 0.13334854599999968
1.38013304944271e-09 0.13344267300000023
1.78939484556583e-09 0.13412765600000043
2.31384597766097e-09 0.13339197999999985
2.98916528317817e-09 0.13404624699999967
3.86470846102303e-09 0.13356718300000026
5.01019159363325e-09 0.13487550799999948
6.52611511828348e-09 0.13381957300000025
8.56037006824495e-09 0.1343511820000005
1.13353893543649e-08 0.1335396279999994
1.51938308304459e-08 0.1339296240000003
2.06778731016112e-08 0.13407965499999985
2.86716602999534e-08 0.13341111500000036
4.02365717611689e-08 0.13395769999999985
5.61611065310362e-08 0.13380961699999983
7.80869193413444e-08 0.13353608500000025
1.03864971649941e-07 0.1343666619999997
1.35662568653781e-07 0.1339311099999998
1.75020117944985e-07 0.13336088100000065
2.2371038935956e-07 0.13434776199999998
2.79733313742702e-07 0.13481479199999935
3.47029361133125e-07 0.134429656
4.28711196416259e-07 0.13458534799999988
5.27726567987148e-07 0.13440343699999957
6.47801456139194e-07 0.1333440140000004
7.92931473425963e-07 0.13392779099999963
9.68976833035269e-07 0.13489861600000097
1.18230597653142e-06 0.13408583000000007
1.43995743139127e-06 0.1339840300000006
1.75182287206389e-06 0.13414938999999926
2.13362202461071e-06 0.1341034170000004
2.59212803587957e-06 0.13398767999999883
3.15103974445609e-06 0.1338095740000007
3.84752325380951e-06 0.135264072
4.58263208670727e-06 0.1334223269999999
5.42590379014695e-06 0.13397995200000068
6.39757140278258e-06 0.13449042299999903
7.51881703244677e-06 0.13375660700000047
8.81581822223383e-06 0.1339708169999998
1.03122422998962e-05 0.13351548800000046
1.20344803424314e-05 0.13390692699999995
1.40298611675947e-05 0.13414604199999935
1.63538503569256e-05 0.13436955899999958
1.89877197801559e-05 0.13371337800000127
2.20963068579114e-05 0.13318110500000024
2.56121790942257e-05 0.13411624899999985
2.92598269681049e-05 0.13354267499999928
3.32066130285391e-05 0.13342017599999956
3.76010254717711e-05 0.13381362400000008
4.2521123814371e-05 0.1338752000000003
4.79969558217544e-05 0.13411003500000085
5.41421795627203e-05 0.13436412199999914
6.10531189790314e-05 0.13371001299999996
6.87899762774086e-05 0.1338693210000006
7.73788747087011e-05 0.1334371989999994
8.68746796800988e-05 0.13513102599999982
9.65816012285204e-05 0.13382124199999978
0.000106876852308228 0.13363253200000003
0.000118172606854285 0.13404118600000103
0.00013047473319031 0.1346421400000004
0.000143918562485416 0.13405988199999896
0.000158659261583423 0.14500667699999958
0.000174804154374463 0.13410894400000117
0.000192429422515831 0.13466786599999914
0.000211667910042272 0.13678374100000035
0.000230643703806001 0.13690723600000076
0.000251104352041448 0.1341536889999997
0.000273112674016975 0.1343670699999997
0.000296790087365337 0.1345776609999998
0.000322326103269889 0.13360074400000066
0.000349900437922382 0.13345545999999864
0.00037977684729702 0.13450634500000014
0.000409700207867626 0.13361563499999995
0.000441052420997376 0.13439193399999994
0.000474392777168496 0.13364518600000075
0.000510003291248249 0.13435479299999997
0.000548080054674554 0.1337576459999994
0.000588854742911958 0.1337730859999997
0.000632793913379203 0.13357737800000002
0.000675880182263782 0.13428246100000152
0.000721155773524925 0.13400169799999873
0.000769176608819171 0.13376169100000013
0.00082015886223919 0.1347096289999996
0.000874417512460638 0.1343698240000002
0.000932691940850585 0.13353644500000073
0.00098979329659531 0.1335542750000016
0.00104951018837574 0.13430970999999658
0.00111268017573344 0.13376405500000033
0.0011800170993462 0.13421058400000163
0.00125219724389839 0.13449831299999815
0.00132544789369276 0.13437338499999996
0.00139931729101952 0.13388382200000137
0.00147626629521785 0.13365261399999895
0.00155677813785018 0.13453813799999992
0.00164181692112457 0.1335350950000027
0.00173205336825561 0.13402711799999878
0.00182063775815923 0.13401146100000005
0.00191247424333861 0.13391314600000115
0.00200939580246711 0.1346422419999982
0.00211312847608835 0.13362100600000204
0.00221691587780273 0.13351001099999849
0.00232227257467934 0.13401712299999957
0.00243098782169819 0.1334088609999995
0.00254538192201325 0.1343619700000005
0.00266122471268744 0.13372065200000094
0.00277911776551595 0.13423811699999888
0.0029014391113989 0.13462195800000032
0.00302842448387769 0.13392002500000189
0.00315662062572899 0.1337317669999969
0.00328745361817411 0.13369646000000301
0.00342181562314447 0.13367668899999785
0.00356235154269342 0.13419892900000008
0.0037026251752488 0.13400688600000166
0.00384530179395822 0.13508433899999872
0.00399187890303287 0.13358358500000023
0.00414539998805539 0.13388827900000067
0.00429730146439144 0.13368340799999956
0.00445219494369979 0.13463687000000135
0.00461099642337502 0.13415098999999842
0.00477649905460929 0.13371999499999987
0.0049397092489708 0.13411660899999944
0.00510739797452139 0.13450693200000075
0.00527833359273134 0.1345890479999987
0.00545560358440971 0.1337036270000027
0.00563015257018729 0.13356978799999908
0.00581177961352244 0.13382151100000073
0.00599487964527329 0.13474757699999884
0.00618152318930736 0.13421190200000055
0.00636784119352657 0.13443162000000086
0.0065632404410497 0.1341829489999995
0.00675871455849689 0.13353637099999816
0.00695494548713753 0.13362097199999923
0.0071543682382855 0.13416242100000275
0.00736029796408205 0.13448388199999783
0.00756863255092772 0.13448327300000074
0.0077754855162886 0.13431341700000132
0.00799062447831339 0.13421508100000068
0.00820738177821441 0.13352889599999784
0.00842511377963026 0.13355461800000157
0.00864463644184466 0.13375757300000046
0.00887453945817988 0.13413749599999747
0.0091031660934313 0.13487275399999987
0.00933070285120716 0.13405331400000264
0.00956695697323475 0.13441154399999888
0.00980582041893053 0.1336288880000005
0.0100436692393834 0.13363268699999864
0.0102847072049446 0.1336921000000011
0.0105360254480481 0.1336463789999982
0.0107857233614469 0.13416666700000235
0.0110341788245723 0.13371302099999838
0.0112954672010563 0.13407362099999887
0.0115555428099944 0.1337843470000024
0.0118129391422784 0.13363709000000057
0.0120784886120315 0.13427618799999763
0.0123508524373251 0.13359566800000167
0.0126181204696461 0.13407840300000018
0.0128899109226105 0.13364170899999905
0.0131758596138424 0.134278793
0.0134534386450433 0.1345092870000002
0.0137328374139615 0.13406811000000118
0.0140308878987356 0.1358062320000002
0.0143188091680204 0.13359269499999726
0.0146066074764035 0.1338750080000004
0.014910353902199 0.13402350300000165
0.0152085177520164 0.1337182059999975
0.0155050429671551 0.13441855300000327
0.0158156265067462 0.13376710799999714
0.0161237552308219 0.13443019099999987
0.0164292020242921 0.1340990820000023
0.0167475610473181 0.13367819999999853
0.0170652484658069 0.13393288700000028
0.0173797144351622 0.13406387299999878
0.0177066531041538 0.13370597900000192
0.0180334248577585 0.13394064799999938
0.0183569617882147 0.13455575500000094
0.0186932324776228 0.13426022999999887
0.0190286074592616 0.13385367300000084
0.0193612823565348 0.13375336100000013
0.0197076822552231 0.1336964750000007
0.0200512305127765 0.13443272299999975
0.020393195010746 0.13449577399999768
0.0207484925185707 0.13418173200000183
0.0210999364820745 0.13458127099999828
0.0214514608722512 0.13410342200000258
0.0218160393464577 0.13414347599999843
0.0221752550870607 0.13382932400000058
0.0225368271303236 0.1337177849999982
0.0229111266568499 0.1349423260000009
0.0232782020600906 0.13355339599999994
0.0236506390044826 0.13355497399999905
0.0240330617888763 0.1338110410000013
0.0244083888484587 0.13416434699999868
0.0247929108835944 0.13357526100000072
0.0251807472658679 0.13384204400000144
0.0255650752693711 0.13372977899999938
0.0259602061443365 0.13361492399999975
0.0263539626189911 0.13377204200000037
0.0267484431216296 0.13379116699999827
0.0271531207956385 0.13383812700000064
0.0275536686815446 0.13413563900000014
0.0279600109059501 0.13395144200000075
0.0283740893915124 0.13391616399999862
0.0287827805648092 0.1335975820000037
0.0292035928375205 0.13429042399999958
0.0296220793153677 0.13399001499999486
0.030040959712249 0.13403024500000527
0.0304708564993898 0.13414743299999543
0.0308955543225029 0.13404573000000397
0.0313274254792914 0.13368228299999885
0.0317639433087821 0.1335788149999999
0.0321972888219113 0.13396927499999833
0.0326456301423406 0.13445902100000495
0.0330866226919982 0.1345445869999935
0.0335320648681584 0.13351452600000613
0.0339855794894519 0.13438974900000034
0.0344341739673492 0.1338159959999956
0.034896335327071 0.13379517300000288
0.0353531588136864 0.13420524
0.0358134827399697 0.1338928139999993
0.0362825968130524 0.13406785600000148
0.0367465889808172 0.13407474599999603
0.0372241923976196 0.13455009599999812
0.037696121290786 0.13413563900000014
0.0381723316587693 0.13370208500000302
0.0386556199365584 0.13393381000000204
0.0391351335607315 0.13403721799999602
0.0396303120517009 0.13396956100000068
0.0401168069595974 0.1339944779999982
0.0406101810888812 0.13372435600000188
0.0411065642094543 0.13375052600000004
0.0416021807106081 0.13404668799999797
0.0421108124779916 0.1343441290000058
0.0426119568187333 0.13438861399999524
0.0431244281127305 0.1336182150000056
0.0436336368773235 0.13386418899999342
0.0441468313375765 0.13415245500000594
0.0446661661840009 0.13346383399999695
0.0451830276554025 0.1341221639999972
0.0457141130640824 0.1338123140000036
0.0462369899519567 0.13396547400000003
0.0467707027086078 0.1344003520000001
0.0473013944275446 0.1334931159999968
0.04783663356596 0.13467696500000415
0.0483766034520306 0.13433870400000103
0.0489155438641165 0.13405587699999444
0.0494659416497184 0.13420284300000418
0.0500103435581157 0.1340019669999961
0.050568718956004 0.13464155900000208
0.0511199163559479 0.1337984119999973
0.051679658989409 0.13410125100000414
0.0522386832201279 0.1350913389999988
0.0528013884600354 0.13419477000000057
0.0533690681681877 0.13474294999999614
0.0539360892195381 0.1340087690000047
0.0545130360202447 0.13418178399999903
0.0550854577246782 0.13433616700000073
0.0556720515365618 0.13377258499999556
0.056250691566874 0.13442013500000627
0.0568414670781029 0.1335721279999973
0.057426905064606 0.1337536679999971
0.058020764726123 0.13400731700000534
0.0586134372602276 0.13431248399999873
0.0592112145323453 0.13391836799999624
0.0598114447376277 0.13339283600000584
0.0604138375233979 0.13467080499999895
0.0610218313072789 0.13408433099999684
0.0616293997644873 0.1344587960000041
0.0622452492588877 0.1338088099999979
0.0628584231510723 0.13402999000000193
0.0634821172990624 0.13405731799999643
0.0641012092520204 0.1342654749999994
0.064732648852346 0.13371408799999784
0.0653578709939445 0.13352078900000208
0.0659968860245047 0.13357811000000197
0.0666283680675808 0.13379554200000143
0.0672734110672287 0.13390682600000048
0.06791121456779 0.13356873499999722
0.0685613846170443 0.13380655600000324
0.0692055268196279 0.13420122899999853
0.0698611210350412 0.1334582080000004
0.0705115924708205 0.13352295499999656
0.0711728798976096 0.13441728000000097
0.0718296516949977 0.13376512399999996
0.0724968812347545 0.1341750839999989
0.0731599128758844 0.13444519500000496
0.0738333230448355 0.13475884199999655
0.0745025708122758 0.13488057499999684
0.0751824006785735 0.13426338500000412
0.0758578265649469 0.13498196500000148
0.0765443278336906 0.13379822099999927
0.0772259089482206 0.13414608400000105
0.0779193594853426 0.13381399999999388
0.0786070981892904 0.13397638100000364
0.0793078175800275 0.13382468799999714
0.0800017528029515 0.1338029930000033
0.0807082995790004 0.13425059800000128
0.0814085078425141 0.13392220600000115
0.0821198895841063 0.13409746299999625
0.0828264905966422 0.13440479300000163
0.0835426619537518 0.13384655000000123
0.0842558275205149 0.13423869500000052
0.0849767897352606 0.13371318799999443
0.0856967523944172 0.13381660099999948
0.0864225592021599 0.1337954090000011
0.0871496244847721 0.1341763730000025
0.087880389965911 0.13389078400000187
0.0886149527743388 0.13391195199999828
0.0893508622472222 0.1339254210000007
0.0900934291967993 0.1347416139999993
0.0908347545818682 0.13395444799999723
0.0915859751338904 0.1337754440000012
0.0923330969181602 0.13370563200000163
0.0930922821433335 0.13365786299999627
0.0938457088631555 0.13401257200000316
0.0946082172690974 0.13387631199999817
0.0953685593704113 0.13393811200000272
0.096134866760633 0.13383380700000203
0.0969028642253757 0.13388702799999663
0.0976735230366863 0.13392828399999956
0.0984500763504149 0.13459081900000314
0.0992257509863623 0.13395612000000057
0.100011982546721 0.13435062699999634
0.100793496881487 0.13411213999999916
0.101584921081618 0.13418555399999832
0.102373261088351 0.13476148500000562
0.103167716852929 0.13375703799999883
0.103964036846971 0.13390422700000215
0.104762490088191 0.13397355299999703
0.105568165816164 0.1340078209999973
0.106371724148045 0.13446349600000218
0.107186511735416 0.13401554100000368
0.107996495145907 0.13416218399999735
0.108813444057211 0.13374982500000243
0.109631360824252 0.1339707919999995
0.11045181793793 0.13386065899999977
0.111279446673003 0.13370550199999798
0.112104907946107 0.13413506799999908
0.112940660329596 0.13390745499999923
0.113772860237433 0.13400842800000135
0.114610674637392 0.13418321000000333
0.115451588136974 0.13484781299999327
0.116293235692385 0.13415630200000095
0.117145202234601 0.1340618649999996
0.117992674062122 0.13397918400000464
0.118847516040848 0.13397611799999964
0.119703058591633 0.13373771699999537
0.120560883145174 0.1341769450000001
0.121427111720197 0.13349046600000491
0.122290209396945 0.13356799900000027
0.123161311149421 0.13376052099999924
0.124032258498496 0.13381418000000167
0.124905895699576 0.1334813029999964
0.125787659798244 0.1337862009999995
0.12666647881067 0.1336127069999975
0.127552911048612 0.13377278400000137
0.128439867065281 0.1336261630000024
0.129328894263352 0.13368749099999633
0.130227395671911 0.1336539130000034
0.131122072487009 0.1334453360000012
0.132023030729371 0.13353521799999868
0.132926749992088 0.13361261099999666
0.133830967820483 0.13348352600000624
0.134745088811154 0.1337532299999964
0.135656077066293 0.13357793699999831
0.136571166883621 0.13441378200000287
0.137492851130781 0.13384420900000293
0.138412565027999 0.1338451289999938
0.139339432417219 0.1337325430000007
0.140267786089975 0.13351212500000287
0.141197265932243 0.13346610099999623
0.142136454506317 0.13398325
0.143072731474174 0.13353898800000508
0.144012662496755 0.13365147900000096
0.144960401546164 0.13388128399999744
0.145905446561337 0.13419993400000152
0.146856221681927 0.13354389099999509
0.147811173252941 0.13357590300000055
0.148765545593106 0.13364359200000564
0.1497273278654 0.13363748699999434
0.150690276966566 0.1337752790000053
0.151654320939728 0.13351102299999695
0.152627067367996 0.1336217160000004
0.15359858001738 0.1335146629999997
0.154572452422156 0.13389661899999794
0.155555955155816 0.13430797400000216
0.156536418079893 0.13352356099999696
0.157520130110857 0.1334792710000059
0.158513229098676 0.13370466899999656
0.159502884133377 0.13355123499999877
0.160496350488826 0.13365059499999887
0.161498239048417 0.13343780000000294
0.162497237251845 0.13363216599999816
0.163500317118286 0.13375174400000134
0.164511419379242 0.1335520619999997
0.165519874503485 0.1338397339999986
0.166532400107233 0.1346307109999998
0.167553116262907 0.13351223100000453
0.168571135337706 0.13391533899999786
0.169592945742487 0.13382685999999921
0.170623691222147 0.13363349000000113
0.171651410485457 0.13430785199999917
0.172682385029969 0.13368666200000234
0.173722466906031 0.13347267700000032
0.174760073927988 0.13422885800000017
0.175800169599589 0.1339939120000011
0.176848442542782 0.13447729099999606
0.177896206523624 0.13402640000000332
0.178945484941171 0.13420039199999678
0.180001812043027 0.13383501700000267
0.181060130414478 0.13399066399999526
0.182118781834853 0.13392619400000427
0.183183158177119 0.13399532500000078
0.184252595122911 0.13350229199999575
0.185320974744862 0.1342376569999999
0.186393558127776 0.1334925100000035
0.187474899754154 0.13407018699999895
0.188553576037876 0.13405658499999618
0.189634729186752 0.13462624400000323
0.190723206192904 0.13385005500000347
0.191812933993407 0.13353954199999407
0.192903272328297 0.13355763400000598
0.193998964813343 0.1335113489999955
0.195100801802443 0.13439670600000397
0.196201200881378 0.13367455999999578
0.197304808708688 0.13390172600000483
0.198416013734103 0.13456108599999794
0.199527633607166 0.13385700799999967
0.200640173922836 0.13344846500000074
0.201757954688864 0.1340798009999986
0.202882307951092 0.13365029100000214
0.204005142142882 0.13353742700000026
0.205130695367005 0.13425926599999372
0.206262991615171 0.13352794000000046
0.207397820092318 0.13509378900000257
0.208532733798486 0.1336102530000005
0.209671693299521 0.13418302499999868
0.210818437288825 0.13425170300000389
0.211964707850527 0.1341669259999989
0.213112183908165 0.1349743210000014
0.21426458171912 0.1339766889999936
0.215424652219043 0.134145776000004
0.216582979203522 0.13385809600000442
0.217743209282405 0.13331339299999456
0.218908836250763 0.13346992600000362
0.220080789098844 0.13366779199999712
0.221251551535436 0.13347109199999352
0.222424551391773 0.13354722200000424
0.223603074210173 0.13414492100000075
0.224787553785757 0.13414450499999475
0.225971036582412 0.13491434400000912
0.227156750635269 0.1352912950000018
0.228347795649467 0.1349611559999886
0.229545408744395 0.1342993790000122
0.230741893103795 0.13433054299999014
0.231940291864553 0.1335892560000076
0.233143538345007 0.13440778000000364
0.234354380736037 0.13414068299999826
0.235564237319925 0.13419205799999645
0.236775413044698 0.13407415199999662
0.237990686992765 0.13411736700000176
0.239212680315961 0.13469264600000486
0.240436437718 0.1340320579999883
0.241660689267361 0.13418310700001257
0.242888057474947 0.13441112799999644
0.244121048278778 0.13435205999999766
0.245359530938575 0.13410481900000093
0.246597458815697 0.13395117999999684
0.247837303507333 0.13425955200000317
0.249081460837316 0.13427512100000172
0.250332186043781 0.1345388369999938
0.251584755325037 0.134565723999998
0.252837871019603 0.13388182600000675
0.254093799453764 0.13430731299999366
0.255354715751431 0.13445703200000025
0.256622655780556 0.13417505500000004
0.25789033594994 0.13390758300000982
0.259159163457419 0.1349557180000005
0.26043121931074 0.13377326999999184
0.261708484690839 0.13404556700000114
0.262992570183847 0.13408576599999833
0.264276037506982 0.13416367300000331
0.26556082986974 0.1341429729999959
0.266848854578719 0.13348636100000988
0.268141924916388 0.13426414299999578
0.269441735409026 0.13358481800000277
0.27074157190699 0.1335282259999957
0.272042548263682 0.13363894100000095
0.273346408616311 0.1333799450000015
0.274654820422182 0.13370459200000084
0.275969348764778 0.13358864699999629
0.277286259430434 0.1345458690000072
0.278603822600568 0.13438170199999888
0.279923622710351 0.13362646099999154
0.281247196959161 0.13371356599999729
0.282575999306274 0.13397258100000897
0.283911054818517 0.13413033499999472
0.28524601517102 0.1341447540000047
0.286582308566173 0.13439749699999481
0.287921349126998 0.13423076400000866
0.289264488993989 0.13404371299999696
0.290613001684608 0.13422249799999975
0.291966724784687 0.13404631299999892
0.293320710741985 0.13446080900000368
0.294676221392608 0.13424307900000088
0.29603450529409 0.13461827399999038
0.297396756184956 0.13425168700000256
0.298764099054081 0.13380004799999767
0.300137577998392 0.13410981799999888
0.301511450886426 0.13638548299999798
0.30288662577548 0.1406293699999992
0.304264202485804 0.13414095800000325
0.305645238411069 0.1342509930000091
0.307030735576004 0.13373648099999969
0.308421630197498 0.13402541499999643
0.309816522805395 0.13405110899999784
0.311212194132675 0.13432519399999876
0.312609588048007 0.13396912500000724
0.314009638622981 0.13427954799999497
0.315413240071211 0.13404232899999613
0.316821237554865 0.1342144390000044
0.318234419174072 0.13402226899999903
0.319652194070966 0.13400054800000305
0.321070815834276 0.13406454900000142
0.322491074985925 0.1341502140000017
0.323913760171813 0.13398798099999
0.325339628619859 0.1343431740000085
0.326769398871069 0.1343402919999903
0.32820374441071 0.13417245200000139
0.329643288216862 0.13376277599999753
0.331086270936356 0.13415326100000868
0.332530455015875 0.13462761299999215
0.333976482907017 0.13442037700001208
0.335424991451859 0.13414857599998697
0.33687659119092 0.13414973500000826
0.338331861131483 0.1340298450000006
0.339791344183274 0.13465022500000146
0.341255543265003 0.13404511400000274
0.342724918131738 0.13411721299999613
0.344196279095397 0.13405988600000285
0.345669220466273 0.1339288449999998
0.347144242931287 0.13392399099998897
0.348621834442795 0.13404613699999857
0.350102461284202 0.1340685420000085
0.351586564678281 0.1342894940000008
0.353074557837442 0.13424802599999452
0.354566823474705 0.13460498199999904
0.356063711801504 0.13456423600000278
0.357565539027431 0.1343234600000045
0.359069201885547 0.1337985769999932
0.360574677007311 0.13379561499999681
0.362082326114456 0.13369555600000638
0.363592499159627 0.13451644399999907
0.365105529855146 0.13402740200000096
0.366621733713336 0.13385154399999522
0.368141406344847 0.1338399880000054
0.369664822034921 0.1344550409999954
0.371192232606338 0.13367939100000115
0.372723866580408 0.13418435600000578
0.374259928630938 0.13406310899999596
0.375800599324102 0.13369855700000244
0.377343249176792 0.13378428800000108
0.378887976167724 0.13362692900000184
0.380435008217873 0.1343525690000007
0.381984563661999 0.13423290000000065
0.383536849505814 0.13445924100000184
0.385092060603504 0.13367140099998664
0.386650378962242 0.1348973440000094
0.388211973178421 0.13379236699999808
0.389776998012609 0.1337860269999993
0.391345594105708 0.13477562999999293
0.392917887834134 0.13414712700000564
0.394493991297322 0.1339546399999989
0.396074002431397 0.13442560400000048
0.3976580052398 0.13379608500000018
0.399246070131276 0.1340713480000062
0.400838254351682 0.13477511299998923
0.402433396744583 0.1351005590000085
0.404030976648678 0.13376624400000026
0.405631095078349 0.1343402330000032
0.407233850282952 0.13374211000000003
0.408839333909042 0.13437449499998877
0.410447630936021 0.13375893799999972
0.412058819667813 0.13428864300000498
0.413672971759517 0.1342003679999948
0.415290152283236 0.13374778200000037
0.416910419831539 0.1349097010000122
0.418533826658147 0.13387382399999126
0.420160418853445 0.13368273700000088
0.421790236550988 0.13481867500000533
0.423423314163498 0.1339756879999925
0.425059680644105 0.13383358800000167
0.42669935976901 0.1342418920000057
0.428342370439069 0.13365523000000223
0.42998872699529 0.13369463099999734
0.431638439547581 0.13421399099999576
0.433291514310534 0.13382839800000568
0.434947953946044 0.13371317299998964
0.436607757907682 0.13389571300000114
0.438270922787227 0.13420456400000091
0.439937442659108 0.13402605100000642
0.441607309420361 0.13410089100000278
0.443280513127649 0.13444755099999384
0.44495704232713 0.13378495800000678
0.446636884376164 0.13470943399998703
0.448320025759407 0.1336376389999998
0.450006452393686 0.13360793500000057
0.451696149925429 0.13439887600000588
0.4533891040205 0.13404336600000022
0.455085300642108 0.13389394399999333
0.45678472632354 0.1341425970000074
0.458487368431798 0.13360906600000533
0.460193215423653 0.13361474899998882
0.46190225709596 0.13386665400000197
0.463614484831524 0.1342769630000049
0.465329891839673 0.13393487300000118
0.467048473394961 0.13392993699999067
0.468770227075169 0.1347101030000033
0.470495152998223 0.13393192000000909
0.472223254063521 0.13399810699999648
0.473954536196089 0.13395069599999943
0.475689008596953 0.1344258889999992
0.477426684003794 0.13399222099999974
0.479167578960833 0.1339645609999991
0.4809117141042 0.133711794000007
0.482659114465343 0.13388633099999936
0.484409809791843 0.133813920999998
0.486163834896939 0.13392745800000228
0.487921230035315 0.13438980999998762
0.489682041312845 0.1350019950000103
0.4914463211361 0.1335589569999911
0.493214128707021 0.1345691880000004
0.494985530569293 0.13388699700000473
0.496760601217322 0.1343711260000049
0.498539423773567 0.1335790479999872
0.50032209074738 0.13416755100000444
0.50210870488924 0.1336088019999977
0.503899380152327 0.13366554099999917
0.505693601003329 0.13398369600000137
0.507490278015838 0.13467460799999742
0.50928947836176 0.13412806400000932
0.511091290097676 0.134973482999996
0.512895807420005 0.13358881099999564
0.514703131019204 0.1337352420000002
0.516513368713851 0.13405980100000647
0.518326636169966 0.1339394489999961
0.520143057706479 0.13392513400000894
0.521962767199714 0.13364255899999478
0.523785909100038 0.13356501699999512
0.525612639578996 0.13348176400000966
0.527443127825967 0.13358048499999597
0.5292775575232 0.13366237699999317
0.531116128527043 0.13432797500000504
0.532959058794642 0.13361112299999434
0.534805776688771 0.13373697600000867
0.536654635963939 0.1338677539999935
0.538505810703782 0.13390772900000059
0.540359505747849 0.1338091410000004
0.542215934160291 0.1333788190000007
0.544075318507238 0.13345126299999777
0.545937892620503 0.13372016900000006
0.547803903562359 0.13395755500000917
0.549673613819214 0.1344504139999998
0.551547303765972 0.1334859239999986
0.553425274456717 0.1335688839999989
0.555307850809948 0.1340756909999925
0.557193746161037 0.13419504800000936
0.559081637174123 0.13386524300000247
0.560971811979744 0.13353169999999182
0.562864587751671 0.1342674149999965
0.564760292437741 0.133525554000002
0.566659267477138 0.13365451200000678
0.568561871090624 0.13391882700000224
0.57046848194579 0.13360566699999765
0.572379503273535 0.1346513829999907
0.574295367544277 0.13370641699999908
0.576213863837447 0.1336625550000008
0.578134308205711 0.13401557400000286
0.580057103748645 0.13345474599999818
0.581982677483848 0.13406627599999865
0.583911470672878 0.13338008700000614
0.585843943323714 0.13405422399999622
0.587780579359905 0.13384183700000563
0.589721892418789 0.13356160899999736
0.591667738102991 0.13412085800000284
0.593615208381681 0.13354136099999891
0.595564774683877 0.1340814959999932
0.597516962093184 0.13348858200001246
0.599472310387978 0.13378616999999338
0.601431379665817 0.13419576600000482
0.603394757157525 0.1336256489999954
0.605363064854282 0.13442660900000192
0.607334783085144 0.13407782199999474
0.609308198434898 0.1338730570000024
0.611283901224646 0.13360005500000227
0.613262523706529 0.13403810600000554
0.615244717866103 0.13382468899999367
0.617231163408363 0.13383098299999574
0.61922257703661 0.13497856300000421
0.621217561886737 0.13415599900000075
0.623214162768979 0.13511814400000333
0.625213065158148 0.13399894999999162
0.627215002295974 0.1336709429999985
0.629220730521868 0.13381856200000186
0.631231039317619 0.13375222700000222
0.633246762980153 0.13360697599999583
0.635264069436888 0.13380606600000533
0.637283297418463 0.13376564300000382
0.639305265641251 0.1345768389999904
0.641330819126318 0.133839394000006
0.643360835417714 0.1340975220000047
0.645396237949702 0.1346800270000017
0.647433679089842 0.13348261099999092
0.649472947950025 0.13425279500000897
0.651514951098944 0.13352054599999974
0.65356063104309 0.13360600299999703
0.655610966494388 0.13393532199999925
0.657666837666928 0.13391636299999732
0.659723817897624 0.13488262299999576
0.661782842988496 0.1335156940000104
0.663844933911934 0.1336460729999942
0.665911140954712 0.13369684600000653
0.667982559859065 0.13468742299998837
0.670057159370279 0.1336250150000069
0.672133332515622 0.13356044200000383
0.674212153296479 0.13355193599998927
0.676294753768869 0.1341092680000031
0.678382308450722 0.13359252300000435
0.680474169404863 0.13374775799999838
0.682567335391156 0.13497115299999507
0.684662951438942 0.13432628300000715
0.686762238725827 0.13347315800000104
0.688866461342371 0.13307414300000175
0.690975080324285 0.13376384999999402
0.693084963689453 0.133361807
0.695197346662335 0.1335879829999982
0.697313545652142 0.13358810399999754
0.699434924659149 0.13354026999999746
0.701559809268946 0.13388145600001167
0.703686170832869 0.1344480089999962
0.705815354049462 0.13407952599999362
0.707948777975127 0.13360439699999915
0.710087919227451 0.13366147600000033
0.712228736650208 0.13351450300000067
0.714371523248417 0.13360085600000104
0.716517754080399 0.13371428700000365
0.718668962654095 0.13378449500000045
0.720824381962692 0.13364279099999976
0.722981083207392 0.13353739500000472
0.725140577316844 0.1342562079999965
0.727304466362322 0.13393373799999608
0.729474414865371 0.13449917700000924
0.731645102602439 0.13366727300000036
0.73381809079111 0.13417870099999618
0.735995058474812 0.13429414699999143
0.738177744063546 0.13409629000000223
0.740362305601806 0.1343447870000034
0.742548860190417 0.13404840399999784
0.74473915043484 0.1337757470000014
0.746934994238514 0.1334969560000019
0.749133239433008 0.13382779699999503
0.751333341342702 0.13378662600000268
0.753537119574145 0.133600928000007
0.755746479179033 0.13379068300000085
0.757958175417986 0.13410177399998702
0.760171776374953 0.13421221900000546
0.762389192071323 0.13414129199999536
0.764612422432077 0.13386136200000465
0.766837356185821 0.13497628199999667
0.769064440411459 0.1335372839999991
0.771295689550032 0.13333890799999892
0.77353311035996 0.13345593300000758
0.775771146926487 0.1335534819999964
0.778011793207921 0.13351816200000144
0.780257182416792 0.13377489100000162
0.782507109031046 0.13369720500000426
0.784758232689301 0.1339875039999896
0.787012671581486 0.13340761500001008
0.789272669900681 0.13339737699999432
0.791535069844733 0.1333446969999983
0.793799477785136 0.1335179920000087
0.796068153044632 0.1334479469999934
0.798342404823574 0.1345525010000017
0.800617471314684 0.1340633209999993
0.802895615965546 0.13409085799999332
0.805179247942058 0.13372778800000162
0.807465431215474 0.13382532100000333
0.809753634742399 0.13402856800000507
0.812046286660144 0.13368059699999435
0.81434388941868 0.13355982400000244
0.816642561359434 0.13332130000000575
0.818944751251347 0.13368088099998943
0.821253058067099 0.13365135000000805
0.823562460686019 0.13378665599999806
0.825874571944 0.13420113700000513
0.828192024270477 0.13332618399999774
0.83051227725869 0.1340706479999909
0.832834561272744 0.1337363530000033
0.835161553067608 0.1336314109999961
0.837492593357669 0.1334227640000023
0.839825017562469 0.13343848899999955
0.842161511645298 0.13373263399999757
0.84450346328601 0.13372828200000697
0.846846391585799 0.13348198399999944
0.849193033290707 0.1335084319999993
0.851545231146204 0.13469768900000645
0.853898161783421 0.13359183499999006
0.856255112517566 0.1335875330000107
0.85861780450639 0.13347971699998595
0.860979268407334 0.13343184600000768
0.863339574985825 0.133630912000001
0.865696571154981 0.13407181099999832
0.867990525258199 0.13379218199999343
0.870062459782315 0.13372726200000784
0.872091433838291 0.13377814199999705
0.874244587373005 0.13449734499999977
0.876478316578505 0.13352094200000408
0.878690624456034 0.1333523689999936
0.880865681930202 0.13342081300000075
0.883031088875452 0.13364824399999975
0.885203905994993 0.13403623700000367
0.887399442367365 0.13409197299999676
0.889602597130622 0.1335431380000074
0.891822075243591 0.13347671100000014
0.894051960517958 0.13365094899999974
0.896289172832163 0.13380765499999825
0.898546844000382 0.13412336099999322
0.900753048277322 0.13445202300000858
0.902829746140654 0.13403865499999768
0.904918332322267 0.13403076499999145
0.907135019167642 0.13387270600000534
0.909370654465656 0.13395326500000238
0.911560090854975 0.13411486900000114
0.913699742902446 0.13360070699999937
0.915859472712606 0.13391507500000444
0.918048249340213 0.13389413399998773
0.92026415822008 0.13369331900000248
0.9224825431982 0.134016441
0.924704691620507 0.13402961700001015
0.926943337778111 0.13379632399998798
0.929183437972924 0.1335432210000107
0.931434872249541 0.13414188499999113
0.9337114578936 0.13373262900000782
0.935991049351688 0.1345980250000025
0.93828311435182 0.13446043099999372
0.940470980341398 0.13429081799999665
0.942594680098438 0.13393097000000864
0.944714577729499 0.13388747499999454
0.946902836251656 0.13380775699999958
0.94910811230312 0.133947500000005
0.951299785836439 0.13408478499999887
0.953669832150842 0.13463336200000242
0.956074426194649 0.13411561699999197
0.95839403203293 0.13430779000000825
0.961099900993986 0.13382216699999105
0.963677002075863 0.1338963480000075
0.966726041980931 0.1338462859999936
0.969380615316927 0.13386370099999567
0.972160119298702 0.13419470600000238
0.974760730449858 0.13410449900000287
0.977954655902644 0.13399122699999566
0.981157143814013 0.2681817110000111
0.984371157126143 0.13388694699999348
0.986417653204627 0.13390671899999518
0.988936572036975 0.2674322440000054
0.992327281455834 0.2676592619999951
0.995248539245192 0.17081559500000765


==> Images/Results/planesource_timesteptimes_tol_0.001_pmm80.txt <==
t steptime
0.0 0.15218119499999982
1.00235963455652e-12 0.15208748200000022
1.83048897509799e-12 0.15180886500000002
2.90922577701512e-12 0.15173001799999986
4.28192989027306e-12 0.15161053000000013
6.05312238227534e-12 0.151812128
8.36806637872557e-12 0.15270401999999983
1.13906202053596e-11 0.15216721999999994
1.53115497535334e-11 0.1533117850000001
2.03745690180418e-11 0.1518784550000003
2.68934874135458e-11 0.15225489599999964
3.5270340027069e-11 0.15237546900000032
4.60216763834378e-11 0.15226561599999977
5.97932679925237e-11 0.1519085760000003
7.74236804324163e-11 0.15234102799999993
1.00082010059233e-10 0.1530814679999999
1.29002599974623e-10 0.1524132370000002
1.66053606888923e-10 0.15317436299999976
2.14128542024595e-10 0.15260400799999996
2.77375309523778e-10 0.15321583800000038
3.56986673706418e-10 0.15348873899999926
4.58216067166911e-10 0.15430657400000047
5.88199293192024e-10 0.15405511999999977
7.57039586538742e-10 0.15473065200000047
9.79274183623534e-10 0.15086456799999937
1.27623254894667e-09 0.15078384300000014
1.67988870648971e-09 0.15074285399999976
2.23932987265955e-09 0.15087118000000022
3.03194929180592e-09 0.15123980300000017
4.18347470975779e-09 0.15107620000000033
5.90518611907206e-09 0.15071559799999967
8.42878736042251e-09 0.15065405100000007
1.19703549358652e-08 0.15071382899999985
1.69405634896164e-08 0.15101603699999977
2.38849487478657e-08 0.15067861700000051
3.35480315185605e-08 0.15109437399999948
4.69371683821283e-08 0.15079905400000015
6.54083276577031e-08 0.15065985200000043
8.88779096312669e-08 0.15100782099999943
1.17143417381557e-07 0.15090410700000056
1.52127037310281e-07 0.1508296800000002
1.95433316954515e-07 0.15044919999999884
2.48090111545872e-07 0.15107962700000144
3.08496598324761e-07 0.15084107099999855
3.81963885976477e-07 0.1510032850000016
4.71052084984971e-07 0.15073826499999932
5.78983459328656e-07 0.1508382939999997
7.09719731671856e-07 0.15101195399999945
8.68026074884747e-07 0.15065646000000044
1.06009759682482e-06 0.1506997020000007
1.29268924018449e-06 0.15097997500000027
1.57562405850305e-06 0.15074194999999868
1.91611599970971e-06 0.15092682500000087
2.32932297862556e-06 0.1508169430000006
2.83105442660984e-06 0.15083319699999898
3.45672545355076e-06 0.15083131599999966
4.15307089239199e-06 0.15073017400000133
4.93123459164906e-06 0.15110590599999973
5.82770654896829e-06 0.15068649899999897
6.8623262801799e-06 0.15075399300000036
8.05639539512781e-06 0.1508089350000006
9.43301721478941e-06 0.1507770319999988
1.10214818507971e-05 0.15099436900000107
1.28466912940423e-05 0.1506885760000003
1.49509609372654e-05 0.15979868599999847
1.74042192525815e-05 0.1510244580000002
2.02239861701936e-05 0.15104566200000136
2.34422100409755e-05 0.15084832899999867
2.71767228601539e-05 0.15073977000000127
3.09167780051567e-05 0.15069870600000002
3.50529945198688e-05 0.1507218469999998
3.96726894259188e-05 0.15087086299999974
4.48185025466428e-05 0.15103162900000022
5.05713787789697e-05 0.15067452499999945
5.69724975900333e-05 0.15078745099999935
6.41318161328195e-05 0.15165181300000086
7.2138266001395e-05 0.1508418840000001
8.10548532750289e-05 0.15062663700000023
9.09591249590761e-05 0.1507395539999994
0.00010080005126177 0.1507338400000009
0.000111466536164547 0.15124780000000015
0.000123190642523861 0.15106723699999947
0.000135950267554251 0.15079328599999897
0.000150015910116922 0.1508847590000002
0.000165368539095051 0.15067949400000025
0.000182117608454021 0.15074099299999943
0.000200444533223388 0.1508808540000004
0.000219086667120723 0.1508400890000008
0.000238553452034853 0.15103157699999947
0.000259534337640394 0.15083490399999988
0.0002821844479631 0.1509684680000003
0.000306554268696135 0.15357060800000077
0.000332889580721268 0.15159194599999992
0.000361375111396039 0.15179309199999835
0.00039212480931252 0.15497980199999972
0.00042235627917421 0.15538146300000122
0.000454674271943805 0.15558869399999864
0.00048904308093561 0.15559415400000276
0.000525670890085813 0.1538220769999974
0.000564817705806652 0.15398006300000233
0.000606674771208641 0.15293933999999965
0.000649727078822174 0.1530538419999985
0.000694042856571303 0.15412970999999942
0.000740688345039491 0.15413741700000116
0.000790011259931043 0.1546171170000008
0.000842316700152497 0.15620835700000057
0.000897877789128505 0.15529407600000056
0.000955403055208147 0.1528043609999976
0.00101383724861774 0.1531511330000015
0.00107577607616781 0.15335363899999876
0.0011413811333441 0.1506778990000015
0.00121102317904028 0.15113802799999831
0.00128440255747853 0.15108024299999911
0.00135610037444573 0.15116296500000104
0.00143063505089461 0.15069254900000217
0.0015089447001188 0.1507939589999978
0.00159155351821325 0.15056715500000095
0.00167928500986162 0.15093801899999804
0.00176624705740857 0.15061673299999967
0.0018568476016891 0.1506824600000023
0.00195249863765597 0.15085446199999808
0.00205252626628452 0.15079659700000292
0.00215563160079788 0.15121024299999775
0.00225791241380941 0.15077966000000131
0.00236453862490257 0.15073736000000082
0.00247648925360787 0.1509214729999968
0.00259282988695661 0.15069739100000135
0.00270931911567796 0.1511056030000013
0.0028286429253077 0.15078837399999756
0.00295222762488153 0.15087110400000014
0.00308143586306362 0.15078392900000281
0.00320975014946313 0.15121650499999717
0.00334234527591067 0.15093680700000078
0.00347989876909973 0.15091087000000059
0.00362053200032302 0.15091973699999883
0.00376059635760067 0.1507865250000009
0.00390562414668194 0.15100203100000087
0.00405473642896918 0.15081782000000032
0.00420720740078482 0.15076001099999914
0.00435903367551679 0.15119457100000133
0.00451626160940595 0.15071699099999947
0.00467737303671757 0.1511514219999981
0.00484116486979323 0.1507602270000028
0.00500483759023869 0.1508665169999972
0.00517396575851086 0.15083987300000246
0.0053474694703922 0.15074351599999858
0.00552173194899693 0.15122352799999916
0.00569765159793996 0.1508054250000015
0.00587846291848971 0.15068381400000064
0.00606492444386543 0.15083207099999996
0.00624968017517777 0.15109832199999929
0.00643893280493354 0.15095650299999974
0.00663147010150669 0.1508501630000012
0.0068295789786803 0.15084613899999866
0.00702543481106653 0.15089575700000069
0.00723019596818952 0.15089312399999955
0.00743504696874015 0.15105402000000012
0.0076416138338831 0.15091642399999827
0.00785006169842308 0.15087416100000084
0.00806500889655361 0.15097066399999903
0.00828304401834188 0.15096926400000044
0.00849952902199122 0.1511053380000007
0.00872359138542308 0.15078226800000039
0.0089492884891038 0.1506668669999982
0.00917668595319896 0.15089606700000147
0.0094056882742936 0.1511970379999994
0.00964311514052844 0.1508049660000026
0.0098813370455544 0.1506583269999986
0.0101183123808604 0.15070203999999876
0.0103646490356916 0.15075032000000022
0.0106115860478719 0.15128444200000146
0.0108584465492179 0.15094033099999749
0.0111095583225383 0.15073761100000027
0.0113679506988493 0.1507155750000031
0.0116259624456139 0.1508881500000001
0.0118841149088519 0.1512101769999994
0.0121532973938572 0.15079663599999904
0.0124211586489661 0.15081165799999852
0.0126877184602274 0.1510965689999999
0.0129650381783186 0.15079298800000274
0.0132430227770617 0.15104364099999756
0.0135187899837705 0.15077194100000213
0.0138020040310528 0.15084054099999733
0.014091267664738 0.1507653440000034
0.0143766467149559 0.150850884999997
0.01466697623252 0.15086973600000064
0.0149681237146911 0.15117758999999964
0.015263203882994 0.15093049100000044
0.0155615051790186 0.15082357400000035
0.0158746327370973 0.15094799499999922
0.0161792603581635 0.15108293700000175
0.0164861072986118 0.15088275099999748
0.016810924917039 0.15066911800000327
0.0171248063143875 0.15085105200000015
0.0174405986108668 0.15120873499999732
0.0177753458447004 0.1511275679999997
0.0180981691915947 0.15068217299999986
0.0184232024884727 0.1516899709999997
0.0187660756091082 0.15100263000000425
0.0190975824539755 0.15116374399999444
0.0194321358062711 0.15070370200000127
0.0197824835149992 0.15082599400000163
0.0201224962110014 0.15083020899999866
0.0204669327668566 0.15082388100000088
0.0208242328128563 0.15093455099999886
0.0211726940917254 0.15081776200000263
0.0215275307867797 0.15077525200000252
0.0218914065002247 0.15093342799999476
0.0222484210801809 0.15091682799999973
0.0226144173006797 0.1511121560000035
0.0229846597273038 0.1516037869999991
0.0233505536250485 0.1509156059999981
0.0237288458827345 0.1507855950000021
0.0241054542663185 0.15148883100000177
0.0244808743296716 0.15117286299999932
0.0248702668248971 0.15084237899999664
0.0252535705557833 0.15087845400000077
0.0256395794841367 0.1512407170000003
0.0260390153298669 0.1511567350000007
0.0264297322154885 0.15104801599999718
0.0268279697676495 0.15072359800000612
0.0272315209165042 0.15174989899999503
0.0276308473295748 0.15116739200000495
0.0280408461066705 0.15118969299999918
0.0284494991136689 0.15089685799999586
0.0288591214417401 0.15078644700000154
0.0292799221324297 0.15081052299999698
0.0296950986195821 0.15083181900000397
0.0301174672488065 0.15118956699999586
0.0305447011862921 0.15090451500000057
0.0309684552985451 0.15094090100000557
0.0314027774971371 0.15120843899999414
0.0318346064758136 0.15081940299999985
0.0322697553933958 0.15118784700000276
0.0327144284587378 0.1506912480000011
0.0331533807877884 0.15081500200000164
0.0336039185251533 0.15070547299999504
0.0340520682193826 0.15082258800000403
0.0345016161022922 0.15108926799999978
0.0349609168562357 0.15069173499999522
0.0354152664919764 0.15089367400000242
0.0358800492502429 0.15094364899999846
0.036343704412779 0.15132275999999933
0.0368084553956887 0.15089271600000131
0.0372835556935892 0.15092541799999992
0.0377531570319725 0.15084511900000308
0.0382339585345922 0.15120196000000163
0.0387122081559012 0.15125119100000006
0.0391929383663331 0.15092477299999985
0.0396828982535966 0.15073175499999536
0.040167767121871 0.15076312500000455
0.0406665780967845 0.15093041699999787
0.0411588585721724 0.15122910800000255
0.0416568127683714 0.1508237929999936
0.0421591211537896 0.15062791400000464
0.0426598864885565 0.15076859999999925
0.0431743270481482 0.15120258099999973
0.0436808580027312 0.1510728049999983
0.0441981718694665 0.1507667190000035
0.0447127465832323 0.15060025399999688
0.0452311350155156 0.15088119800000044
0.0457556089310328 0.15083129900000358
0.0462777529301057 0.15117029299999984
0.0468135833701538 0.15084506399999498
0.0473416238645445 0.1508588450000019
0.0478809737263076 0.15085702799999723
0.0484165435403902 0.15081474600000178
0.0489574241336357 0.15121202200000283
0.0495018427222127 0.15068505800000054
0.0500462424707477 0.1507356549999983
0.0506005534836584 0.1508373559999967
0.0511500985067249 0.15131581900000413
0.0517150295985616 0.15085894999999994
0.0522709643209526 0.15095965999999805
0.0528372170259199 0.1509135499999985
0.0534004675594481 0.1507692990000038
0.0539693844083221 0.1511964019999965
0.0545406955994246 0.15086935600000118
0.0551135201768538 0.15078726699999834
0.055693459733864 0.1508663390000038
0.0562712117296111 0.15080690499999605
0.0568601534242891 0.15108086100000406
0.057443624636118 0.15067040599999615
0.0580417514123926 0.15100029100000256
0.0586315183844238 0.15072969300000238
0.0592329497435237 0.15096184099999732
0.0598294041365722 0.1510663050000005
0.0604344085516399 0.15089854899999722
0.0610378380615187 0.15091325200000227
0.0616470555680107 0.15082829300000355
0.0622576584782962 0.1508803249999957
0.0628716218992095 0.15107660700000025
0.0634895069452891 0.15085556600000416
0.0641086443377101 0.1512090769999972
0.0647338366938477 0.15081285099999775
0.0653584796082552 0.1510681130000009
0.0659909309864552 0.1511378069999978
0.0666213261604747 0.15084109800000078
0.0672609272986432 0.1507168680000035
0.0678972501765369 0.15100114799999886
0.0685438443499984 0.1510192599999982
0.0691862132278408 0.15085497799999814
0.0698396097288273 0.15096081700000497
0.0704880996638372 0.15093434299999586
0.0711480865015622 0.15088787000000536
0.071802742420176 0.15120762099999752
0.0724690977848709 0.15093317299999853
0.0731299464835515 0.15087035500000212
0.0738024487642475 0.15075221899999747
0.0744695097102652 0.15077093500000416
0.0751479460541948 0.15108772499999645
0.0758212410594677 0.1507405790000007
0.0765054146066802 0.15071477099999697
0.0771849765740875 0.15078648400000105
0.0778747126038783 0.15100428099999874
0.0785605936420601 0.15123512400000294
0.0792557449363002 0.15092827000000142
0.0799480242172066 0.15096824100000106
0.0806484759980814 0.1510050420000013
0.0813472678104952 0.15084728999999442
0.0820529426526731 0.15116369000000418
0.0827584051979639 0.15093323699999672
0.0834692683770108 0.15082369099999937
0.0841816139896491 0.1510323390000039
0.0848976798100694 0.15124136200000038
0.0856171874888144 0.15077373599999788
0.0863385272796215 0.151547266999998
0.0870655587412231 0.1504701180000012
0.0877923114349209 0.1508313519999973
0.0885273324232438 0.1511144850000008
0.0892597190174304 0.15066374999999965
0.0900033284638208 0.1508531710000014
0.0907416722974219 0.15113086299999878
0.0914912920546689 0.1508390850000012
0.0922360180765569 0.1514497739999996
0.0929892890479921 0.15093521700000423
0.0937409173348485 0.1507570249999972
0.0944982133196696 0.1507721910000015
0.0952573788736489 0.1509011010000023
0.0960191491091613 0.15122189599999558
0.0967866325491932 0.15179481199999856
0.0975534298946246 0.15077917200000002
0.0983302082543285 0.15072915100000017
0.0991027276984717 0.15084527800000558
0.099885750559643 0.15105796799999638
0.100664840907002 0.15089750900000354
0.101450865600586 0.15081923799999686
0.102237521089183 0.15127370399999762
0.103027377500594 0.1508859860000058
0.10382278181911 0.15112892299999459
0.104617415616237 0.1508711130000009
0.105423018200891 0.15080209100000275
0.106223561715996 0.15066016400000137
0.10703267560275 0.15098058199999542
0.107840437189539 0.15081219400000379
0.10865259573892 0.15096817599999923
0.109469105045183 0.15081085799999983
0.110285607606769 0.15086581499999596
0.111112697611045 0.15094292999999936
0.111935047653185 0.1508145020000029
0.112765342482294 0.150680401999999
0.113595252984077 0.15092448300000427
0.114428511140699 0.15084334399999477
0.11526797728174 0.1510882800000033
0.116105923858133 0.1507312999999968
0.116954061998225 0.15085040900000024
0.117798669707419 0.150741570000001
0.118648627421411 0.1507975359999989
0.119502128852667 0.15116460500000528
0.120355932405812 0.15072720999999945
0.121220973900971 0.15092531499999495
0.122080897539436 0.1510115940000034
0.122946989522214 0.1508949859999973
0.123815570341735 0.15115977100000322
0.124685067304522 0.1507167669999987
0.125565292672595 0.151264292999997
0.126440805364488 0.15104197500000538
0.127322287080032 0.15109519800000015
0.128206720485017 0.15074878399999392
0.129091645563069 0.1508646380000016
0.12998692059027 0.15086967999999956
0.130878285279841 0.15117268100000558
0.13177449812447 0.1511642719999955
0.132675642507831 0.15118476700000372
0.133575907860083 0.15099403600000016
0.134484769143188 0.15158192999999898
0.135392509396319 0.15113878199999675
0.136303140925471 0.15111124500000273
0.137222235517644 0.1508920790000019
0.138138196311187 0.15087844399999994
0.139060204238888 0.15084709199999935
0.139985417643913 0.15072233000000068
0.140910734132785 0.15106617999999372
0.141844774258249 0.1508835590000004
0.142777465309255 0.15092618400000646
0.143712929112074 0.15098901299999312
0.144657575743366 0.15090103200000016
0.145598713221104 0.15109739400000421
0.146544795158786 0.15084313899999557
0.147496278030496 0.1507810380000052
0.148446486469029 0.15079375799999895
0.149403425991493 0.15111654700000088
0.150362597691733 0.15114354399999996
0.15132228871489 0.15102123500000175
0.152290112743898 0.15082161499999813
0.153257600559193 0.15078707499999666
0.154226990318987 0.15109589600000106
0.155205550583554 0.15088336800000235
0.156181792344505 0.15082659400000153
0.15716094013167 0.15087865799999634
0.158149907146529 0.15082905299999538
0.159135192677993 0.15163828700001147
0.160124043735616 0.15088634499998932
0.161121560342695 0.1508484800000076
0.162116058231002 0.15065118100000063
0.163114494619258 0.1511842799999954
0.164120994144093 0.15097791099999824
0.165124827806359 0.15088064500000087
0.166132692880185 0.15096683699999858
0.167148571211811 0.15107104999999876
0.168161844467055 0.15222769500000766
0.169178975913448 0.15322097899999676
0.17020462864249 0.15334058499999514
0.171227460035887 0.1513820660000107
0.172253722172079 0.15205181299999992
0.173289236061109 0.15120101099999772
0.174321789965963 0.15172890899999913
0.175357107527214 0.15251232599999298
0.17640084608212 0.15299080799999842
0.177443344596726 0.1522791820000009
0.178487736788042 0.15185833099999968
0.179539522969687 0.15253440200000057
0.180592300937581 0.15276665800000444
0.181645899692555 0.15097826400000258
0.182705674597451 0.15116306599999518
0.18376921093574 0.15161537400000213
0.184832292988978 0.15241973000000542
0.185900142682905 0.15177340599998956
0.186975107642116 0.15090090600000394
0.188048135464603 0.15105130499999575
0.189124326285768 0.1508241780000077
0.190208478280083 0.15161545200000148
0.191292108718296 0.15168774599999324
0.192377136082636 0.1538295360000035
0.193468265077558 0.1526915219999978
0.194563393578589 0.15290473999999676
0.195657995949734 0.15177919200000645
0.196756677292229 0.15157268400000135
0.197863769116131 0.15125449199999252
0.198968970577373 0.1510712470000044
0.200076055834216 0.15072492500000578
0.201189307902712 0.15107988699999453
0.202306400560997 0.1507847809999987
0.20342307017932 0.15113907500000323
0.204543514972841 0.15077797700000417
0.205671699547818 0.15093932099999563
0.206799467856006 0.1508457869999944
0.207928476855879 0.15085145900000896
0.209062652038754 0.15126574499998924
0.210203408231969 0.15114462700000786
0.211342753374721 0.15085509499999716
0.212484538900314 0.16029673900000319
0.213632437802247 0.15078432599999303
0.214784264659592 0.15095061899999962
0.215935715939557 0.15086363200001074
0.217090404252235 0.15088185599999804
0.218251764552524 0.15093032099998993
0.219415364901852 0.1511446040000095
0.220579222111453 0.15077801399999657
0.221746734472845 0.15076866200000438
0.222921125277831 0.15073720799999535
0.22409701745624 0.15104694900000482
0.22527343850112 0.1511936929999962
0.226453591283104 0.15099951099999487
0.22764051266362 0.15095153200000766
0.228829131971464 0.15081872099999316
0.230018230760814 0.15096748999999932
0.231210831031939 0.15103027199999985
0.232409805774885 0.15090808800000843
0.233611604532054 0.15082567599999663
0.234813545157255 0.15067424299999743
0.236018480015955 0.15077730100000508
0.237229136906062 0.15113496600000076
0.238444684701253 0.15099966100000017
0.239659774456289 0.1508341489999907
0.240877097754359 0.1509056820000012
0.24209925101386 0.15087645900000268
0.243328667176729 0.15117525899999862
0.244557446311001 0.15088901200000748
0.245787469790021 0.1509252059999966
0.247021206937325 0.15098825500000146
0.248260994920183 0.1509715259999922
0.249504283308641 0.15116282300000705
0.250747653447019 0.15093636899999296
0.251993430247284 0.15074411800000576
0.253243857644598 0.15220504200000562
0.254501041566984 0.15129516399998977
0.255758818900853 0.1509048249999978
0.257017530476518 0.15088338400001078
0.258279312045106 0.1510208139999918
0.259546203579102 0.15087097699999674
0.260819942536208 0.15119357600001138
0.262093017893234 0.1509812239999917
0.263367428616706 0.15095392199999935
0.264645136059564 0.15089376699999946
0.265928002598468 0.15101630099999852
0.267217424217813 0.15115513500001043
0.268506373435563 0.1510626599999938
0.269796676808412 0.15087542700000256
0.271090131011022 0.15093726700000332
0.272388444911821 0.15092601799999272
0.273693217584819 0.15110160900000835
0.274998618325297 0.15091409699999758
0.276305064187382 0.1509617789999993
0.2776141959274 0.15088887400000317
0.278927588145307 0.15081356199999618
0.280246722467477 0.15139410700000155
0.28156935834666 0.15072816299999658
0.282892457964 0.1508069679999977
0.284217507551576 0.15097188600000777
0.285545959760925 0.1511573499999912
0.286879193342929 0.15098177000000135
0.288218496949628 0.15104296799999872
0.28955921583222 0.15100664700000266
0.290900932963611 0.15091871100000276
0.292244972961844 0.15122630400000503
0.293592617052364 0.15097516999999527
0.294945078213194 0.15086131299999295
0.296303487826443 0.15083592300000248
0.297663308129282 0.1510299370000041
0.299024209936617 0.15235083899999324
0.300387363077825 0.15101032500000144
0.301753900508906 0.1508401860000106
0.303124897030415 0.15083275699998921
0.304501358019819 0.15087149300001101
0.30588128566058 0.15103267699998923
0.307262018853889 0.15096115000000054
0.308644574794258 0.15081894499999748
0.310029955744783 0.1509598570000037
0.311419118813666 0.15105604000000028
0.312812966187883 0.15129490700000758
0.314212336671436 0.1512224999999887
0.31561402776838 0.1508745070000117
0.317016851501582 0.1508522099999965
0.3184216762207 0.15113804399999253
0.319829351497234 0.15087273700000026
0.321240687920188 0.15091466200000525
0.322656449487279 0.1511772079999929
0.324077347024373 0.15143741300001068
0.325502229370272 0.15139756799999304
0.326928133018102 0.15088697800000261
0.328355778039663 0.15078606999999522
0.329785881727091 0.1507870360000112
0.331219132015589 0.15088706599999568
0.332656181375332 0.1512270039999919
0.334097641495286 0.15072104900001193
0.335544078735975 0.15089951099999155
0.336994584798876 0.15127592999999706
0.338446288202437 0.15131382200000587
0.339899765964452 0.1511122879999931
0.341355595895714 0.15094443600000318
0.342814332718489 0.15100541900000053
0.34427650361953 0.15091618399999618
0.345742604386868 0.15105430100000206
0.347213096088141 0.15115747400000146
0.348688402329247 0.15100687300000004
0.350167667081179 0.15076704800000584
0.351648362093364 0.1510383250000018
0.353130926029809 0.15107248099999993
0.354615799824655 0.15084103299999185
0.356103406574916 0.15108087000000125
0.357594148602105 0.1509115019999996
0.359088404922456 0.15096773199999802
0.36058652906781 0.15121828400000936
0.362088847284284 0.15091002599999115
0.363595657126553 0.1508896280000016
0.365107226448068 0.15096986300000026
0.366620805199652 0.15097774000000186
0.368136263753726 0.15112301599999967
0.369653912877404 0.15089196799999627
0.371174053537606 0.1511128260000021
0.372696972421681 0.15076969500000814
0.37422294045819 0.15097027999999568
0.375752211550675 0.1514711410000018
0.377285021517369 0.15087522999999692
0.378821587252907 0.1507881349999991
0.38036210611604 0.1510890450000062
0.381906755536945 0.1509083229999959
0.383455692843263 0.15121698699999797
0.385009043083447 0.15160703799999453
0.386564395043927 0.1509002740000085
0.388121926049584 0.15099690299999224
0.389681820481047 0.15118403300000693
0.391244253641586 0.15138348799999335
0.392809391090097 0.1512397800000116
0.394377388146968 0.1509103239999945
0.39594838948671 0.15087722699999517
0.397522528824376 0.15112040100000002
0.399099928697709 0.15074190800000054
0.400680700346165 0.15072458400000244
0.402264943685978 0.1508572139999984
0.40385274737359 0.15091917000000876
0.40544418895603 0.15104393000000016
0.40703933509831 0.1507600019999984
0.408638241882605 0.1509217999999919
0.410240955172381 0.15100989600000503
0.411847511028685 0.15090529399999753
0.413457936177022 0.151233696999995
0.415072220683884 0.15080663000000527
0.416689075215512 0.15088416300000063
0.418308563340232 0.15098376599999597
0.419930752281147 0.15121603200000777
0.421555704357659 0.15156642899999895
0.423183477023659 0.1508032830000019
0.424814122981902 0.15087830000000224
0.426447690315312 0.15091755499999238
0.428084222635686 0.15131693400000756
0.429723759252083 0.15126062599999557
0.431366335354407 0.15091681299999493
0.433011982213965 0.15092457200000808
0.434660727400217 0.15084079300000042
0.436312595007194 0.1511379819999945
0.43796760589469 0.15078406400000688
0.439625777937033 0.15102321899999538
0.441287126280813 0.15143903799999237
0.442951663608346 0.1509193060000058
0.444619400406679 0.15130009399999267
0.446290345239644 0.15100723800000537
0.447964505022322 0.15098837200000048
0.4496418852972 0.1509407519999968
0.451322490510462 0.150767836
0.453006324287595 0.15120287199999893
0.454693389709354 0.15101207200000033
0.45638368958692 0.15101088300001209
0.458077226734318 0.15127133899999023
0.459774004241453 0.15107534599999894
0.461474025746508 0.15135248699999693
0.463177295707557 0.15085615899999993
0.464883819673801 0.1510854950000038
0.466593604559708 0.15076509600000065
0.468306658921251 0.15117056300000797
0.470022993234575 0.15092816699998934
0.471742620181408 0.15088713300001189
0.473465554938769 0.1511296889999869
0.475191815480203 0.1509933790000133
0.476921422886907 0.15125082599999473
0.47865440167096 0.1508244660000031
0.480390780116818 0.1509754769999887
0.482130590641703 0.1509748030000111
0.483873870177511 0.151999705999998
0.485620660582103 0.15110515599999985
0.48737100908126 0.15115856999999266
0.489124968747977 0.15080303300000253
0.490882599025984 0.15078824399999746
0.492643966301849 0.15089791700000887
0.494409144537451 0.15125827800000025
0.496178215967893 0.15087164199999847
0.497950166028784 0.15083403699999565
0.499724721795704 0.15098638999999991
0.501501924851077 0.15103788300000076
0.503281825830421 0.15107955599999912
0.505064480537436 0.15089167899999723
0.506849950213824 0.15113240800000938
0.508638301917209 0.15078662999999892
0.510429608947634 0.15135483499999225
0.512223951327562 0.15103331299999923
0.514021416341841 0.15080250200000478
0.515822099143367 0.15112238899999397
0.517626103435853 0.15096900900000776
0.519433542240488 0.15162428499999692
0.521244538762405 0.15092306600000427
0.523059227373908 0.1508850190000004
0.524877754724458 0.15082639300000267
0.526700281010766 0.15086243099999308
0.52852698142358 0.15134643500000777
0.530357902507313 0.15102616899999077
0.532191021339517 0.1510465140000008
0.53402646451263 0.150970877000006
0.535864394022989 0.1509481119999947
0.537704979099627 0.1512245340000078
0.539548396922333 0.1509059939999986
0.541394833863307 0.15096474199999932
0.543244486877981 0.1508193279999972
0.545097565058486 0.15079877099999806
0.546954291372994 0.15114081699999815
0.548814904625749 0.15104485499999498
0.550679661675168 0.15091176700001085
0.552548839966984 0.15097100799999907
0.554421790566019 0.15124481600000195
0.556296760183414 0.1509667579999956
0.558173985495546 0.1509657390000001
0.560053737193916 0.15114680499999622
0.561936295332705 0.15087058299999967
0.56382195128048 0.15124081700000147
0.565711010258933 0.1509373770000053
0.567603794168867 0.15088704899999072
0.56950064475353 0.15087694800000406
0.571401927169038 0.1509237220000017
0.573308026418869 0.15112473000000648
0.575215896550429 0.15115104999999573
0.577125854993583 0.15115462199999286
0.57903827232976 0.15105090900000562
0.580953529769209 0.15090804199999752
0.58287202213104 0.1513247480000075
0.58479416177205 0.15078237099999114
0.586720382954539 0.15125523300000054
0.58865114674069 0.15107097300000305
0.590586561897567 0.15099831700000266
0.592523644553888 0.1516747419999973
0.594462811671328 0.15097920799999542
0.596404534643515 0.15082042900000658
0.598349297909787 0.15147882899999843
0.600297603512402 0.15154542300000173
0.602249976761947 0.1507459279999921
0.60420697255818 0.15132434900000646
0.60616853452567 0.15108285399999488
0.608131680772794 0.15093356200000585
0.610096924602342 0.15123303800000087
0.612064836021013 0.1508929479999921
0.614036000798815 0.15132911400000637
0.616011026753723 0.15105236899999852
0.617990551351842 0.15091607600000145
0.619975250236761 0.15110620900000526
0.621961695427402 0.15079742499999327
0.623950087354055 0.1512126330000001
0.625941084062928 0.15099513200000558
0.627935365344242 0.15095697900000005
0.62993363547478 0.15122431199999653
0.631936632586408 0.15088284399999452
0.633944112124926 0.15119259800000862
0.635953053096251 0.1508322819999961
0.637964155731134 0.15109392399999422
0.639978182584738 0.15113732300000038
0.641995918299527 0.15101176100000657
0.644018179783711 0.15095448399999611
0.646045828228639 0.15101034399999946
0.648074907188203 0.15121261999999547
0.650105962168405 0.1509462700000057
0.652139842209526 0.15088447300000496
0.654177421779398 0.15105906200000163
0.656219609646416 0.15093511699998885
0.658267054544961 0.15122703900000545
0.66031571740451 0.15109149399999922
0.662366464652143 0.1510134540000081
0.664420242754039 0.15141888499999823
0.66647802516939 0.15094071299999712
0.668540826476499 0.15114210000000128
0.670607123745076 0.15113559099999918
0.672674967415057 0.151771533999991
0.674745346842242 0.15106159900000193
0.676819310819917 0.15085907200000293
0.678897945100367 0.1513779530000079
0.680981586142909 0.15088534299999878
0.68306641976195 0.1509208939999951
0.685153493973607 0.15094926700000144
0.68724394014582 0.1511101239999988
0.689338925304071 0.15116563799999483
0.691439416414172 0.15096717000000126
0.693540952910524 0.15096151200000918
0.695644660128793 0.1517597059999929
0.697751757121426 0.15158665699999574
0.699863500743644 0.1509978039999993
0.701980296340313 0.15083679399999994
0.704098220288997 0.15109850800000402
0.706218493390692 0.15071687500000053
0.708342427478928 0.15126704600000096
0.710471378614821 0.1509247959999982
0.712604025048542 0.15085353000000623
0.714738135408804 0.15106652999999426
0.716875044686554 0.150826844000008
0.719016165120692 0.15091425399999991
0.721162964980634 0.1509648919999904
0.723311234995708 0.15083511100000635
0.725461582498534 0.15093987199999503
0.727615477695292 0.1511305669999956
0.729774446460083 0.15117450400001076
0.73193692473472 0.15104423799999722
0.734100922583243 0.15092254900000057
0.736267949981685 0.15092821199999662
0.738439599986182 0.15105279899999857
0.740616168536134 0.15121863599999585
0.742793842969126 0.15092535700000553
0.744974186491243 0.1508923970000069
0.747158866545302 0.15104556299999672
0.749349270189496 0.15129892499999187
0.751540523160547 0.15102557100000524
0.753734254387512 0.15136353500000155
0.755932211037818 0.15133384399999272
0.758136121104072 0.15092642800000533
0.760340792678876 0.15124025900000504
0.762547932229252 0.15090926300000262
0.764759371148446 0.15097963499999878
0.766976446381617 0.15092375199999708
0.769194374595352 0.15069654999999216
0.77141495143876 0.15118202700000438
0.773640097352337 0.15111003600000572
0.775870040562924 0.1508931409999974
0.778101117794316 0.15112526199999365
0.780335226008054 0.15116710800000988
0.782574381038728 0.15130795799998964
0.784816992648113 0.15099267300000463
0.787061220477022 0.15077238199999954
0.789309076367522 0.1509066610000076
0.791562680946262 0.15117420199999287
0.793817910391335 0.1512481689999987
0.79607545362949 0.1509854410000031
0.798337453343062 0.1508475800000042
0.800604315806069 0.15096680499999593
0.802872300745401 0.15114771999999732
0.805143546892762 0.15119459800000357
0.807420325186927 0.15092885199999273
0.809699274713351 0.15093026400001008
0.811980409055802 0.15094826099999636
0.814266020351046 0.15116875900000082
0.816556286116564 0.15100235299999554
0.818847765915101 0.15109176100000354
0.821142760365767 0.15105016900000123
0.823443706392845 0.15101729699999566
0.82574585470899 0.15112147700000378
0.828050692398349 0.15102434399999254
0.83036070798195 0.15100181200000407
0.832673558758644 0.15106345399999555
0.8349883040826 0.15099710799999855
0.837307412246463 0.1513533580000086
0.839631302770596 0.15098433800000066
0.841956578150008 0.1510716389999942
0.844285790204349 0.15104854100000864
0.846619756611423 0.15106133399999067
0.848954180838156 0.1510854650000084
0.851291516142628 0.15102708300000245
0.853634379655927 0.15077495399999918
0.855980239454817 0.15091862799999944
0.858328808197435 0.15096032099999945
0.860682279240156 0.15101850599999977
0.863035846060388 0.15108754399999214
0.865393588161548 0.15117550200000096
0.867667305130134 0.15097145499998987
0.869766670754967 0.1511984300000222
0.871770030849411 0.15098180799998318
0.873860988457407 0.1509870590000162
0.876103792980855 0.15089775699999564
0.878394365531909 0.15095270699998764
0.880595152912929 0.15121401100000753
0.882702076922992 0.15104515400000196
0.884813623520514 0.15094662699999617
0.886988176541072 0.1509329179999952
0.889186053121728 0.15098559899999486
0.891387267290376 0.15125486300001967
0.893578896295979 0.15105490700000246
0.895766974881741 0.15106330699998693
0.897963444573503 0.15093751200001293
0.900169647684413 0.15133806999998
0.902379004184496 0.1512208620000024
0.904593273156124 0.15078688100001614
0.906814460949614 0.15087012999998706
0.909042154033646 0.15101734600000327
0.911273192103656 0.15126478499999507
0.913501695474256 0.15107067400001029
0.915726416834289 0.1532820230000027
0.917944294469746 0.1581273049999936
0.920156265731798 0.15122926300000472
0.922367838749895 0.1512108640000065
0.924577910451572 0.15106916099998102
0.926789995204126 0.15104953200000182
0.929010980874605 0.1510030280000194
0.931246572073111 0.1516628219999916
0.933484051415984 0.15115352899999834
0.93572874475147 0.15102020099999436
0.937992547230317 0.15097847300000922
0.940290374158852 0.15096166999998673
0.942641727185613 0.15152491399999235
0.944849639363702 0.1510880530000236
0.946963611855091 0.15095848499998965
0.949064818836028 0.15103073700001346
0.951275527353398 0.15098284699999454
0.953596402809593 0.15128522000000544
0.955935221821414 0.15231027799998742
0.95861060859839 0.15089627399999017
0.961167033540296 0.1513519570000028
0.964019722837747 0.15097870600001784
0.966609026381859 0.1510583209999936
0.969415560180299 0.1509868729999937
0.971749893065471 0.15097212099999524
0.974135955265894 0.15105037800000787
0.976755505906822 0.1509767560000057
0.979638403870439 0.15123495800000342
0.982531189015006 0.15086661600000184
0.985503001092728 0.3016415929999994
0.988682567876776 0.15098140699998908
0.9914272249055 0.15127694599999586
0.994541243876694 0.1515464409999936
0.997503927484737 0.19367463200001112


==> Images/Results/planesource_timesteptimes_tol_0.001_pmm90.txt <==
t steptime
0.0 0.16954025699999997
1.00122684096815e-12 0.16902060300000032
1.82795822487545e-12 0.16902910399999982
2.90507923381892e-12 0.16877718699999988
4.27588975430403e-12 0.16890955800000018
6.04489374497009e-12 0.16885787799999985
8.35723988445905e-12 0.16881064300000004
1.13762744557622e-11 0.1688018040000001
1.52924760642222e-11 0.16909260899999978
2.03518085493332e-11 0.16860844500000027
2.6867669826802e-11 0.16900092199999994
3.52341461307026e-11 0.16916731500000015
4.59722761403906e-11 0.168700748
5.97336725984962e-11 0.16850681599999984
7.73418821779689e-11 0.16886994700000013
9.99488562326367e-11 0.16880930800000016
1.28812670892617e-10 0.16878972899999933
1.6614647382634e-10 0.1689027919999999
2.13627822282085e-10 0.16857580000000016
2.74277952765295e-10 0.16883494899999985
3.52689258047846e-10 0.16876884400000058
4.5541387163903e-10 0.1687446829999999
5.92021994491485e-10 0.1690408080000001
7.76781860903736e-10 0.16873649299999993
1.02921207174749e-09 0.16866134699999957
1.34914966832899e-09 0.1689987310000003
1.7569072088034e-09 0.16870526900000016
2.27759297052672e-09 0.16854479499999986
2.94462830916566e-09 0.16903813700000025
3.80322390838417e-09 0.16868982999999993
4.91585586910836e-09 0.1687297249999995
6.37068085578968e-09 0.1688953900000003
8.29464831998714e-09 0.1685371379999996
1.08743631769107e-08 0.16886019900000004
1.4390147706798e-08 0.16908397900000072
1.92732625828426e-08 0.1687860169999995
2.6205060087059e-08 0.16872948099999974
3.62947613631231e-08 0.16887662400000103
5.07827550713443e-08 0.16868017699999882
7.06780290878292e-08 0.16886662300000133
9.49321840902395e-08 0.16896205199999947
1.24620294278996e-07 0.16855610200000015
1.61360138953417e-07 0.16915460299999907
2.06790671525361e-07 0.1690094179999999
2.60409454889188e-07 0.16886684900000049
3.23498163349827e-07 0.16936939100000004
4.00180896342133e-07 0.16905257099999993
4.93096430907033e-07 0.1687324540000006
6.05743035332077e-07 0.1689967130000003
7.42240725029136e-07 0.16872173199999985
9.07286130913696e-07 0.16881470599999915
1.10735102105476e-06 0.1688795780000003
1.34919220446122e-06 0.16861510700000082
1.64254512724865e-06 0.16880791599999867
1.99941972618956e-06 0.16922743900000015
2.42800246808492e-06 0.1688990490000002
2.96103979529947e-06 0.16870423199999962
3.59108778870308e-06 0.16926420700000122
4.29233215817084e-06 0.16880134499999855
5.09034745282657e-06 0.16898522100000157
6.01200691072811e-06 0.16870545499999956
7.07341971816888e-06 0.16864927299999977
8.29739307393115e-06 0.16984276200000004
9.70667744878608e-06 0.16877813500000016
1.13397749815657e-05 0.16874803199999988
1.32174621016274e-05 0.16900926299999952
1.5378407158134e-05 0.16870313599999953
1.78829504274484e-05 0.16882257700000025
2.0790359045612e-05 0.16901310300000105
2.40888412327977e-05 0.16877951499999888
2.77436469168903e-05 0.16870001100000032
3.15343324096403e-05 0.16905630800000004
3.57356178940288e-05 0.16872162800000012
4.04285257102083e-05 0.16866214899999932
4.56655291600301e-05 0.17044194700000048
5.14991092996667e-05 0.16900161899999944
5.80532499451182e-05 0.16942135100000044
6.53285670037904e-05 0.1685620950000004
7.34239639582072e-05 0.16875104999999913
8.24465544175387e-05 0.16906442800000043
9.22975486968748e-05 0.1687655750000001
0.000102241969214933 0.16878415500000088
0.000113066195661224 0.16906138799999937
0.000124894563545627 0.1684927270000003
0.000137805356148439 0.16865958900000066
0.000152039699232738 0.16929754499999916
0.000167506251306124 0.16923284099999947
0.000184411238648971 0.16894119699999877
0.000202934684757801 0.16932340800000034
0.000221491536072535 0.16890875700000052
0.000241088968046401 0.16887119900000158
0.000262200582634389 0.16912566399999918
0.000285114413929391 0.168697109
0.000309739985898367 0.1689710280000014
0.00033631215930582 0.16925026799999898
0.000365135862301806 0.16887453800000074
0.000395608274276164 0.16911516100000057
0.000426084200622635 0.16869645299999902
0.000458377157141006 0.16873581699999818
0.000493000042243301 0.1690228850000004
0.000530120377494924 0.1688694030000022
0.000569625242386775 0.16868946399999984
0.000611801054073207 0.16901264699999885
0.000654416916135829 0.16889165499999947
0.000698559958378009 0.16864821100000071
0.000745210982867286 0.1691638349999991
0.000795038353440638 0.16914961900000236
0.000848301999762937 0.16877472099999835
0.000904697727045803 0.16896274799999844
0.000961557568775912 0.16875876200000306
0.00102016195877866 0.1687605519999984
0.00108148519111982 0.1689781460000006
0.00114609929760625 0.16865424399999895
0.00121434219377027 0.1695960620000001
0.00128641461098488 0.16904811599999903
0.00135783648503874 0.16860222600000085
0.0014322710028398 0.1690786839999987
0.00151053177953688 0.16882940400000024
0.00159288170488422 0.16878350800000064
0.00167942987930944 0.16897223800000205
0.00176589238406435 0.16888658299999904
0.00185553409593747 0.16879016500000077
0.00194923587889023 0.16924595100000062
0.00204749009831823 0.1685974289999983
0.00215019415982884 0.1689020560000003
0.00225216266537285 0.1692748789999996
0.00235790494408938 0.1687778790000003
0.00246843503665747 0.16882990499999906
0.00258423239186898 0.1691620190000016
0.00270038548787862 0.16884795600000047
0.00281924675624885 0.1689919429999982
0.00294253793964541 0.16943149200000107
0.00307070305497066 0.16894156600000088
0.00319861368051283 0.16899350399999946
0.00333043646521164 0.16901484799999977
0.00346705872082806 0.1688264799999999
0.00360822025816121 0.16917253599999782
0.00374799799230852 0.16875439500000056
0.0038920575347563 0.1687385720000023
0.00404143880242067 0.1689488259999976
0.00419405610538618 0.16881131000000238
0.00434553334046709 0.1689896449999999
0.00450164760177738 0.16919932399999738
0.00466309658328712 0.16873672100000192
0.00482660302959492 0.16920911800000127
0.00498985352014341 0.16893465699999766
0.00515781875803349 0.16902067700000245
0.00533186405554469 0.16884724799999873
0.00550578812939048 0.16908673200000024
0.00568123813046946 0.1692950660000001
0.00586097697122034 0.1691379039999994
0.00604793248063874 0.16869639400000125
0.00623229074535852 0.16896804799999998
0.00642102542314997 0.1695396649999985
0.00661279283053949 0.16900040799999871
0.00681049998159181 0.16877543200000034
0.00700587146455374 0.16957885800000128
0.00720856592592848 0.16875289100000046
0.00741312747831811 0.16858150899999913
0.00761926062979604 0.1690494419999986
0.0078271037242034 0.16884006500000126
0.00804019355733404 0.1686010419999988
0.00825876811597827 0.1690748450000008
0.00847473294120991 0.16889781700000128
0.00869803186762848 0.16853710299999847
0.0089226757981037 0.16913639000000202
0.00914959480111057 0.16970848699999763
0.00937790642581441 0.16890990799999983
0.00961276345138103 0.16862228200000118
0.00985103286081674 0.1690375589999995
0.0100873824572277 0.16953584300000202
0.0103327126301495 0.16870733200000032
0.0105782627958407 0.16900213599999958
0.0108245717785023 0.16916968499999996
0.0110747606449583 0.16884165099999748
0.0113304011168553 0.16882348100000044
0.0115879866882015 0.1691416910000001
0.0118452701025357 0.16897325799999763
0.0121130197127003 0.16888779100000306
0.0123797920608067 0.16894332500000075
0.0126455673931653 0.16903969999999902
0.0129214207537183 0.16863664800000322
0.0131971724126077 0.16917483299999958
0.0134722423197801 0.1688959259999976
0.0137540170817949 0.1691998510000019
0.0140400368669498 0.1691087999999965
0.0143248279956692 0.16878524500000225
0.0146137133681703 0.1690858420000012
0.0149107704481763 0.16907134099999865
0.0152053860287791 0.1686085360000007
0.015502212837792 0.16913580800000005
0.0158097174343299 0.16890342800000013
0.0161140156375873 0.16875150099999559
0.0164192997822331 0.16898539000000312
0.0167372294057905 0.16910348599999736
0.0170509086676131 0.16888175900000135
0.0173649824170759 0.16935492000000352
0.0176939141289094 0.16875196099999812
0.0180165870093594 0.168832842999997
0.0183397119696196 0.16908379699999898
0.0186798035132779 0.16889385500000031
0.019011087853299 0.16908164500000566
0.0193435394223869 0.16900672699999575
0.0196939104580655 0.1687913360000053
0.0200335231839283 0.16928305399999743
0.0203756567184107 0.16888943400000045
0.0207339417401954 0.16883840999999933
0.0210817701225178 0.16913111899999933
0.0214340496393711 0.16899802700000066
0.0217986348997128 0.16889411999999737
0.0221547428414726 0.16929951600000237
0.0225178177693058 0.168859353000002
0.0228884839425913 0.16885099099999934
0.023253134397542 0.16914731499999647
0.0236279827870615 0.16894476099999878
0.0240046992673778 0.16914825300000302
0.0243784352236129 0.1694977229999992
0.024766549051582 0.16888873100000268
0.0251495350745982 0.16880028299999594
0.0255333247103257 0.16894357600000376
0.0259335802201833 0.16886595799999782
0.0263234650277948 0.16894485800000325
0.0267188563501876 0.1688763840000007
0.027122727843554 0.16965952799999684
0.0275206568268638 0.16920176499999684
0.0279296514291658 0.1689654640000029
0.0283380615568019 0.16883296000000314
0.0287456317695958 0.16950151999999719
0.0291676888447413 0.16891092099999838
0.0295819876338691 0.16908532300000445
0.0300015577329322 0.1692879829999967
0.0304288905841545 0.16888541699999848
0.0308510760520154 0.1688327660000013
0.0312840719088464 0.16907065800000254
0.0317153390720868 0.1689922629999998
0.0321480940614816 0.169146542
0.0325934121348526 0.16914293199999975
0.0330310418246112 0.16877849499999797
0.033478167902605 0.1690682240000001
0.0339259029851538 0.16860739900000254
0.0343732076581633 0.16874525899999782
0.0348313223328813 0.16909315499999877
0.0352844161357624 0.16896139600000026
0.0357457774075497 0.16890802300000018
0.0362090447368211 0.16921663099999762
0.0366714872334488 0.16880177400000207
0.0371441316600139 0.16841734300000155
0.0376123757162755 0.16922777199999928
0.0380894543199835 0.16883405600000145
0.0385672047263733 0.1688389229999956
0.0390453141250407 0.16931698600000544
0.0395332423555956 0.16920180399999651
0.0400164450592061 0.16895585600000373
0.0405109211211084 0.16915802499999444
0.0410023917512546 0.16892003400000277
0.0414971090999163 0.1687870339999975
0.0419994026050588 0.16889961300000067
0.0424979297166209 0.16886194900000362
0.043008509900864 0.16903267099999653
0.0435136589906988 0.16872378700000468
0.0440267871020918 0.16911681799999911
0.0445407772655214 0.16919136699999626
0.0450559885943997 0.16920756800000447
0.0455806144085316 0.16898375699999946
0.046100493436077 0.168907609999998
0.0466351348340032 0.1689002470000034
0.047161686578703 0.16873133499999682
0.0476965962238161 0.1692769750000025
0.0482313833946866 0.16967459699999665
0.0487686980581945 0.16948610499999717
0.0493129963149561 0.16913155499999988
0.0498546458028138 0.16912941800000425
0.0504094187938639 0.16909674000000052
0.0509569297626681 0.1690200560000008
0.0515166398804729 0.1688264929999974
0.0520711557430802 0.16933270900000252
0.0526328056905212 0.169303038999999
0.0531952278225609 0.16875739700000025
0.0537602561449051 0.1691381719999967
0.0543312974811476 0.16875248600000248
0.0549009063827525 0.1686793780000002
0.0554810721815033 0.16907896600000072
0.0560562122366066 0.16903863999999658
0.0566457941236857 0.1689223730000009
0.0572271715131332 0.16915966599999877
0.0578201490381899 0.16875664500000198
0.0584082574684583 0.16881232000000068
0.059004514470635 0.16885701900000072
0.0595997257670549 0.16894440499999774
0.0602000106290568 0.1688628910000034
0.0608025936315604 0.1688245309999985
0.0614075301343534 0.16871324000000243
0.0620176480343489 0.16906199199999605
0.0626277357197661 0.1687143620000029
0.0632454508926545 0.16870663899999983
0.0638610731364808 0.169164128999995
0.0644863576378154 0.1686593850000051
0.0651077943934947 0.16909937299999456
0.0657405439098255 0.16941202500000685
0.0663679870386197 0.1689277409999974
0.0670080364995011 0.16891410200000223
0.067641606100161 0.16908983999999805
0.0682887455222892 0.16878706899999685
0.0689285060850623 0.1688178170000043
0.0695818237185491 0.16922391599999997
0.0702277968226262 0.16934415800000124
0.0708866241481961 0.1691634769999979
0.0715388045576009 0.1688352480000006
0.0722034113686464 0.16869125999999568
0.0728617816251773 0.1689338550000059
0.0735324277720625 0.16929385999999624
0.0741969658716479 0.17874064699999792
0.0748739109814999 0.16994429500000052
0.0755445987595851 0.1684068140000008
0.0762281138137711 0.16859540099999748
0.0769049460948681 0.16899404500000514
0.0775950454235962 0.16886999599999797
0.0782780385193934 0.16898011400000001
0.0789733639796492 0.1692138060000019
0.07966255634509 0.16894823899999523
0.0803629715344252 0.169156313000002
0.08105843575545 0.1690602279999993
0.081763840427954 0.16893936200000326
0.0824656887713751 0.16873339200000004
0.0831760227869096 0.16905815700000204
0.0838844149058899 0.16894760999999647
0.0845996626908088 0.16921262000000326
0.085314814982471 0.1689461569999935
0.0860350111463116 0.16925411000000423
0.0867572086093381 0.169135157999996
0.0874824454080875 0.16854625500000253
0.0882120571877766 0.16877676100000372
0.088942494737954 0.16919071499999916
0.0896799950758943 0.1688091199999988
0.0904158755936786 0.16872639099999986
0.0911618727608194 0.1691042459999963
0.0919035407475834 0.16925707800000112
0.0926569514728317 0.16893117800000113
0.0934048672737542 0.1690677249999979
0.0941616980907651 0.16890684000000533
0.0949164166028766 0.16858945699999595
0.0956770902456154 0.16946931000000376
0.0964392868849722 0.16861480600000078
0.0972042985990113 0.16884914099999548
0.0979747963494488 0.1687390550000032
0.0987447447659362 0.16860266199999785
0.0995245682454878 0.16929273699999925
0.100300196719027 0.16897041200000018
0.101086083063492 0.1690908300000018
0.101868291000805 0.16889070999999944
0.102657130131177 0.1691399589999989
0.103446968279669 0.16874915000000357
0.104239643759295 0.1691430439999948
0.105038361744677 0.16885592799999927
0.105835878684204 0.16904247100000447
0.106645008289799 0.16900310900000193
0.107448570253079 0.16894747099999563
0.10825998008168 0.1689476749999983
0.109070958560131 0.1691785300000035
0.109885565978783 0.1688977199999968
0.110705573949289 0.16899982900000055
0.111524743297088 0.1688881410000036
0.112355293560032 0.16891887999999966
0.113180612830879 0.16893845199999902
0.11401281836185 0.1689015850000004
0.114846077182385 0.1688298890000013
0.115681581618906 0.16899341099999532
0.116524884940791 0.16912728600000548
0.117365493036986 0.16923198300000308
0.11821499748615 0.16900614200000064
0.119062761036746 0.1687254589999867
0.11991455910073 0.16905304600000193
0.120771824659695 0.169383492999998
0.121628011404676 0.16891149600000688
0.122493972519964 0.16890864299999464
0.1233569038624 0.1690394640000079
0.124224522766747 0.168898396000003
0.125096855651316 0.16878414299999633
0.125968561248861 0.16901656800000353
0.126849906811517 0.16881328299999154
0.12772839940636 0.16891281400000935
0.128611232785242 0.16877995799998757
0.12949954945419 0.1688414630000068
0.130386663937511 0.16911411699999235
0.131282377681159 0.16924485000001255
0.132176860592918 0.1687804540000002
0.133074437765229 0.16903992499999276
0.133979791679856 0.16931968500000494
0.134882432058242 0.1692746589999956
0.135791795635503 0.16939644800000053
0.1367030307766 0.16889066800000307
0.13761526236502 0.1686688380000021
0.138537314001885 0.169244343999992
0.139456082523589 0.16882425600000772
0.140378918826042 0.1686899359999927
0.141308302855558 0.1692113360000036
0.142235745956155 0.16895646300000067
0.143169849119366 0.16952765599999964
0.144106079665522 0.16917901499999743
0.145043001727366 0.16860000799999852
0.145988734121324 0.16924831500000437
0.146932825997289 0.16904745300000457
0.147879742719494 0.16880766499998856
0.148835881613728 0.1690879500000051
0.149788536462036 0.16887658500000668
0.150745711477599 0.16907612699999675
0.151709100654359 0.16891239599999608
0.152670749951051 0.16897736299999622
0.153638270408049 0.16867845299999829
0.154609571206333 0.1691661520000025
0.155580488430524 0.16878127799999731
0.15655828644926 0.16915523100000485
0.157537994469722 0.16913618799999597
0.158518314436157 0.16870470199999943
0.159506202972378 0.16897047200001225
0.160494682823667 0.16873926499999925
0.161484437138355 0.16850242999998954
0.162482147523841 0.16897941400000605
0.163479670290309 0.16888621699999362
0.16447882393209 0.1689395530000013
0.165486042730779 0.16880679100000862
0.166492823621565 0.1687533409999986
0.167501310425564 0.1687822689999905
0.1685177137054 0.16920248200000287
0.169533948428463 0.1690022540000058
0.170551704327551 0.16909350099999187
0.171576988558406 0.1689918370000072
0.172602888144384 0.16870924100000195
0.173629882144406 0.16890847799999165
0.174663792001723 0.16924466700000096
0.175699616888358 0.16878637700000354
0.176735880744151 0.16863920500000518
0.177778234995742 0.16894619499998953
0.178824330189781 0.1686637180000048
0.179869988666372 0.16908411699999704
0.180920706129927 0.1690032610000003
0.1819775403778 0.1688248490000035
0.183032844972826 0.16920890500000496
0.184091973421067 0.16883201399998882
0.185159939534701 0.16878952100000788
0.186225306470882 0.16960613300000205
0.187293059070887 0.16922908499999778
0.188368113773288 0.16905628199999967
0.189444101731874 0.16905790399999887
0.190520894143571 0.1687379810000067
0.191603293881637 0.1689093789999987
0.192690707621209 0.16932927899999584
0.193777165497487 0.16886103599999558
0.194867365851942 0.1688859160000078
0.195965731171204 0.16890919699999074
0.197062733039728 0.16930836600000987
0.198161448144899 0.16911080499998832
0.199266236404908 0.1692466360000111
0.2003749135208 0.16879877099999874
0.201483150980032 0.16932619499999646
0.202595220474428 0.16890982399999643
0.203715151837968 0.16893646900000192
0.204834229600235 0.16946301800000185
0.20595475019917 0.16902330199999938
0.207080702294658 0.1688290999999964
0.208212267654746 0.16894743200001017
0.209342775074465 0.1686367450000006
0.210476136514303 0.16894684199999688
0.211616071929713 0.16927208399999927
0.21275845042339 0.16870569799999657
0.213901003442986 0.16872442999999748
0.21504739747033 0.16900461800000244
0.216201100921007 0.16902246300000456
0.217355041707213 0.16906765099999177
0.218509966093258 0.1689913969999992
0.219669322052669 0.16878564800001072
0.220836354387703 0.1691709529999912
0.222002361381527 0.1690685420000051
0.223169784171665 0.1691593820000037
0.224341872849316 0.169319227999992
0.225521676054389 0.1687991000000011
0.226700111421994 0.169028437999998
0.227880061785342 0.16934099600000252
0.229064595077096 0.16890973300000667
0.230256589104184 0.16876516699998945
0.231447773235188 0.16912687100000312
0.232640277038545 0.16888843899999983
0.233836998242149 0.1689808480000039
0.235040665770131 0.16903167600000302
0.236244971799386 0.16902088700000206
0.237450139099543 0.1693493159999946
0.238658904325708 0.1690820930000001
0.239873865164307 0.1686826889999935
0.241091811844817 0.16915901400000166
0.242309921989089 0.16877169100000344
0.243530778341864 0.16874762599999826
0.244756859969584 0.16913372899999501
0.245989212256841 0.168884814000009
0.247220806520833 0.16941163699999606
0.248454077661705 0.1692766999999975
0.249691392963334 0.16894107500000644
0.250934983807877 0.16896862400000145
0.252180906235383 0.16906182599998942
0.253427275347232 0.1689714440000074
0.254676325429152 0.16889516300000196
0.255930204972254 0.16920014899999103
0.257190926799393 0.16903916000001118
0.258451516388055 0.16887296299999832
0.259713261167503 0.16924280399999247
0.260978215722253 0.16926220400000602
0.262248335414308 0.1694184320000005
0.263524751267728 0.16877718099999584
0.264800695450454 0.1688332310000078
0.266078087675527 0.1693124250000011
0.267358811862356 0.16879129799998793
0.268644655864838 0.1687570460000103
0.269936868887432 0.16908374799999137
0.271228704010939 0.16893546100000378
0.272521914924579 0.16958351700000662
0.273818228909834 0.16940543599999103
0.275119289089933 0.16884331699999677
0.276426634160814 0.16888892200000782
0.27773494099869 0.16966500200000212
0.279044247030501 0.16873622699999657
0.280356128273207 0.1688176149999947
0.281672100607927 0.1692955689999991
0.282993592363674 0.16924812800000666
0.284319205293334 0.16913017800000318
0.285645186559633 0.1686241589999895
0.28697296102661 0.1688376809999994
0.288303927784125 0.16930250300001148
0.289639417205382 0.16970037000000104
0.290980675858596 0.16946332799999198
0.292324387162592 0.16927159099999756
0.293668919531889 0.16897046600000465
0.295015540730594 0.1688162070000061
0.296365486377034 0.16956005599999457
0.297719929547446 0.16878096099999595
0.299079968245776 0.16900282599999628
0.300442818553157 0.16926483400000336
0.301806518737606 0.16896653999999955
0.303172185171995 0.16903135500000133
0.304540911091541 0.16924755000000857
0.305913737301171 0.16893488199998785
0.307291641527658 0.16922279599999968
0.308674740224103 0.16894349900000805
0.310058379365177 0.1687633810000051
0.31144352571914 0.1692164069999933
0.312831145312085 0.1688654980000024
0.314222164430886 0.16874734600000352
0.315617460375219 0.16906551799999647
0.317017853398471 0.16876094299999522
0.318422709545689 0.16875853800000584
0.319828390275747 0.16896662199999923
0.321235716129726 0.16892067700000268
0.322645506347491 0.16892887199999507
0.324058546507215 0.1693005359999944
0.325475581248468 0.16853701000000854
0.326897307949872 0.16885996099999545
0.328324371311214 0.16991656100000796
0.329753266637324 0.16923675699999308
0.331183544234201 0.16915820799999892
0.332615886832451 0.16898656099999698
0.334050959708482 0.16907830899999965
0.335489397785459 0.16908594800000287
0.336931800479374 0.16908626800000093
0.338378727241265 0.16895634700000528
0.339830693804619 0.16883909399999197
0.341285428537932 0.1689838260000016
0.34274157734848 0.16922468900000354
0.344199683030165 0.16920192799999256
0.345660281297121 0.1692350960000084
0.347123884838609 0.1690647599999977
0.348590979524418 0.16909787599999504
0.350062021126556 0.16923246000000347
0.351537432532529 0.1689498909999969
0.353017601474676 0.1691721890000082
0.354501353407017 0.16882833100000028
0.355986627210123 0.16957401499999492
0.357473829730368 0.1692661390000012
0.358963368740249 0.16890580599999794
0.360455635004638 0.1688231930000086
0.361950999744966 0.1687079999999952
0.363449812475196 0.16924011899999414
0.364952399150257 0.16922186800000816
0.366459060640579 0.16886894599998925
0.367970071548164 0.16898062700001049
0.369485679365385 0.16909888399999318
0.371004032865972 0.16877917099999706
0.37252424547781 0.16888616300001047
0.374046597894354 0.1692181880000021
0.375571366962747 0.1688832749999989
0.377098816612577 0.16870113099999173
0.378629196559222 0.1690975620000046
0.380162741221188 0.1687087159999976
0.381699668811802 0.168884496000004
0.38324018061698 0.16926803599999118
0.384784460458742 0.16861328699999945
0.38633267434987 0.16931167100000266
0.387884970327838 0.16904866200000868
0.389441478465968 0.16899133399999755
0.391001892994126 0.16982064699999455
0.392564410017428 0.16871629400000643
0.394129184744871 0.16887249599999166
0.395696377118297 0.16893993800000828
0.397266138643426 0.1691733219999918
0.39883861190083 0.16882728400000246
0.400413930211575 0.16925178099999982
0.401992217373193 0.16891461699999866
0.403573587473414 0.16905622900000594
0.405158144779694 0.16923216799999352
0.406745983704047 0.16904351099999815
0.40833718884169 0.16858855099999914
0.409931835080734 0.16922699300000943
0.411529987776535 0.16868928299999197
0.413131702986866 0.16918890800000952
0.414737027758532 0.16873808900000142
0.416346000463939 0.16893882999998766
0.417958651180352 0.16905203600001073
0.419575002100686 0.16878867299999456
0.42119506797539 0.16884938500000146
0.422818856576289 0.1691102869999952
0.424446369177122 0.16904103800000314
0.426076573342736 0.1690747669999979
0.427709513364481 0.1692221360000019
0.429345239575144 0.16903035500000385
0.430983798492735 0.16892969699999583
0.432625232901429 0.16912903600000107
0.434269582019776 0.16900555499999825
0.435916881676888 0.16894104200000015
0.437567164499708 0.16901892299999588
0.439220460113157 0.16884874800000205
0.440876795345725 0.1690956529999994
0.442536194449002 0.1688712210000034
0.444198679319317 0.16903681899999867
0.445864269731 0.16896913200000085
0.447532983576122 0.16885510199999487
0.449204837106265 0.16899826100001292
0.450879845182197 0.1689838229999907
0.452558021524669 0.1689678660000027
0.454239378972056 0.16933350000000758
0.455923929738485 0.16945383999998853
0.457611685674776 0.16914907299999982
0.459302658533092 0.16918382500000462
0.460996860233868 0.16917145300000413
0.462694303134803 0.16891979999999762
0.4643950003059 0.1686774070000041
0.466098965803985 0.1692596879999968
0.467806214956351 0.16890883300000326
0.469516764648578 0.1689375979999994
0.471230633618655 0.16919276199999445
0.472947842760403 0.16870771099999615
0.47466841543818 0.16881730100000425
0.476392377811972 0.1687604039999968
0.478119759178877 0.16897049100001027
0.479850592332134 0.16904750499999466
0.481584913939593 0.1690336919999993
0.483322764946652 0.16925476299999787
0.485064191008203 0.16900762900000643
0.486809242952021 0.1689309019999996
0.488557977282668 0.1692910679999926
0.490310450001577 0.16907273700000758
0.492065616835897 0.16899839099998815
0.493823482821166 0.16872192900000016
0.495584071680304 0.1692462010000071
0.497347411556494 0.16899885200000142
0.499113535000444 0.16885305699999265
0.500882479189611 0.16923037500001215
0.502654286180847 0.16899745499999597
0.504429003197697 0.1689434580000011
0.506206682953688 0.16863930200000254
0.507987384008273 0.1792211259999874
0.509771171171397 0.16917509300000688
0.511558115953344 0.16915937899999278
0.513348297066595 0.16956193700001165
0.51514180099492 0.1693092519999908
0.516938722628392 0.17021355500000368
0.518739165981978 0.16948971200000074
0.520543245004545 0.16938841200000354
0.522351084497348 0.16882790399999692
0.524162821155365 0.1688665880000002
0.525978604750309 0.16886836499999447
0.527798599482015 0.16879305199999806
0.529621174401454 0.16903704200001357
0.531446082771655 0.16883563799999024
0.533273456540223 0.1690750700000052
0.535103438980074 0.16897256199999333
0.536936180490673 0.16879278200001124
0.538771839500942 0.1689914429999959
0.54061058355503 0.1693134349999923
0.542452590525546 0.16891970300000025
0.544298049976189 0.16900932100000432
0.546147164691467 0.16920837000000688
0.54800015240221 0.16905854299999135
0.549857247743252 0.16890202900000872
0.551718704488645 0.16915543999999727
0.553583624555626 0.16874142499999323
0.555450625954383 0.16878019199999983
0.55731992456338 0.16931379100000754
0.559191765115509 0.16869987599999092
0.56106640124193 0.16924158700000191
0.562944097151419 0.16890834000000154
0.564825129811412 0.16970555100000695
0.566709791373444 0.16964767499999311
0.56859839189092 0.16872157299999913
0.570491262381237 0.168789689999997
0.572388758309238 0.1692099100000064
0.574288822485631 0.1689291510000004
0.576190919621625 0.1688083939999956
0.578095377357136 0.1691205019999984
0.580002543671387 0.169165071000009
0.581912778409975 0.16912243499999136
0.583826456481064 0.16922095000001036
0.585743971554203 0.16875704099999211
0.587665740195222 0.16887042000000463
0.589592206533704 0.16913536100000215
0.591521626519049 0.1694341979999905
0.593452950096895 0.16913136200000167
0.595386591833291 0.16897380599999678
0.597322995771391 0.16891203900000562
0.599262620116324 0.1689872620000017
0.601205941760897 0.16879215599999497
0.603153461574578 0.16870949900000198
0.605105710332899 0.16919812400000467
0.607061309767314 0.1691191769999989
0.609018691657463 0.16876890400000377
0.61097835530371 0.16910884799999337
0.612940838618315 0.16875956699999506
0.614906696002705 0.16859192100000087
0.616876504342533 0.16900098200000002
0.618850870045891 0.1691083590000062
0.620829983343123 0.16883264799999154
0.622810611220795 0.16933109600000762
0.624793317608061 0.1687952629999927
0.626778728573375 0.16918139700000268
0.628767487172607 0.16866168800000025
0.630760260617414 0.16907532300000128
0.6327577489361 0.16912014800000463
0.634759328142744 0.169150161999994
0.636762465927644 0.16890205800000047
0.638767827132007 0.16935066400000665
0.640776132508729 0.1688338189999996
0.642788124131903 0.16878124499999103
0.644804574699239 0.16904833300000632
0.646826298494792 0.16874839700000166
0.648849540867905 0.16863500299999146
0.650874763889936 0.16914758900000493
0.65290276950835 0.16874069800000768
0.654934384131859 0.16894123499999125
0.656970465776771 0.1692901370000044
0.659011916719967 0.16957982800001048
0.661054726677217 0.16950663199997962
0.663099548591964 0.16895113200001788
0.665147275268952 0.1687700439999844
0.667198825715544 0.16934384600000385
0.669255155692559 0.16875547800000845
0.671315638656759 0.1689262349999865
0.673377558361025 0.1691658880000091
0.6754418385602 0.16979941700000722
0.677509469852461 0.16868979399998807
0.679581474837745 0.16918875300001446
0.681658923700343 0.16909646799999223
0.683737849082126 0.1689625599999829
0.685818781593322 0.16949687700000027
0.687902784577882 0.16930235400002402
0.689990956834434 0.16870149799999012
0.692084443629113 0.16901843799999483
0.69418006731213 0.1688358019999896
0.696277558646438 0.16917259400000262
0.698378052255298 0.1689540650000083
0.700482730299523 0.16889680599999224
0.702592823902631 0.1690591440000162
0.704704784621398 0.16880833100000814
0.706818691336452 0.16894478499997945
0.708935768800816 0.16914088100000413
0.711057289976494 0.168931606000001
0.713184249746325 0.16890447899999117
0.715312247650594 0.16907533600002012
0.71744251566688 0.16886110599998005
0.719576384111472 0.16878038800001605
0.721715226513638 0.1689451259999828
0.723857614090904 0.16889070900001002
0.726001530645243 0.16870037600000387
0.728148330365374 0.1691746529999989
0.730299444200719 0.16880307700000685
0.732456286541343 0.1689119499999947
0.734614043528484 0.16914938200000051
0.736774103510718 0.16929842900000835
0.738937964016095 0.1691566039999941
0.741107172959946 0.16879953699998396
0.743278738185052 0.16912340999999742
0.745452194230821 0.16957722500001182
0.747629085808288 0.1688364540000009
0.749811028169012 0.16879272099998843
0.751996259511003 0.16921669600000655
0.754183117255408 0.16895143499999676
0.756373205174092 0.16899414700000648
0.758568212535108 0.16927136000001042
0.760766883697381 0.169013050999979
0.762967075450657 0.1688756980000221
0.765170462895947 0.16909978600000386
0.767378815116113 0.168952733999987
0.769590672094633 0.1690662960000111
0.771804113620912 0.16900159899998357
0.774020898271809 0.16933074900001088
0.776242880880717 0.1692581700000062
0.778467697183398 0.16885537999999656
0.780694342921987 0.16892758000000185
0.782924672773696 0.16907359100000008
0.785160634572438 0.1688260489999891
0.787398264305158 0.1687676839999881
0.789638161567985 0.1692478840000149
0.791882291056243 0.16885950599998978
0.794131739329111 0.1689662750000025
0.796382160389126 0.16918392900001322
0.798635503588773 0.16903249300000311
0.800893847785752 0.1688810079999996
0.803155476941214 0.16939724099998443
0.805418842602319 0.1690573049999955
0.807686023431542 0.16885643100002312
0.809959209314649 0.1691174599999954
0.812233201635453 0.16886774200000332
0.814509920099937 0.16925873099998512
0.816791591576089 0.16864893199999642
0.81907659255616 0.16922116300000312
0.821363359054742 0.16908466800001065
0.823654123285841 0.1689338179999993
0.825950405134048 0.1693823610000038
0.828247579382769 0.16920134399998688
0.830547893707046 0.16890394600000036
0.832853741827193 0.16878306099999918
0.835161530281532 0.16906226099999344
0.837471734092493 0.168987608000009
0.839786785818354 0.16881380000000945
0.842105237101821 0.1692601749999767
0.844425433689328 0.16888630000002536
0.846749809675221 0.1688668419999999
0.849079132192771 0.16928398199999606
0.851409803245472 0.1688285399999927
0.853744399473734 0.16884694000000877
0.856083917877465 0.16909050499998557
0.858423981960595 0.16902035399999704
0.860766794653623 0.16933374100000265
0.863114508128526 0.16913582200001542
0.865466747941408 0.16888592600000152
0.867822590039742 0.1691715009999939
0.870178109784984 0.16886499500000696
0.872529355864869 0.16899957299997936
0.874875482876509 0.16917118500001038
0.877213414270023 0.16885392000000365
0.879379442169618 0.16870962299998382
0.881457089738326 0.16917012900000827
0.883568890269577 0.16893175300000962
0.885779469668388 0.16891389799999956
0.888034130148646 0.16933461899998292
0.890241389340575 0.16893258600001104
0.892395728855344 0.1689784790000033
0.894540557677556 0.1691840720000073
0.896717348769885 0.16896979899999565
0.89890985670412 0.169168768999981
0.90111122071114 0.16879409800000644
0.903317027576782 0.1689156430000196
0.905521062232695 0.16915633899998284
0.907704186698557 0.16868646300000023
0.909845913456679 0.16893883200000914
0.911960406061881 0.16919473599998014
0.914092621647029 0.16882312100000263
0.916265959804832 0.1695257480000123
0.918466221859291 0.16926575100001173
0.920671341972489 0.1694014349999975
0.922864831982259 0.16900593099998673
0.925030274554401 0.16930771400001277
0.927208882168119 0.16892114399999514
0.929411017600276 0.16892815200000655
0.931610954091059 0.16914434599999595
0.933796973584582 0.1688759120000043
0.935985363296257 0.16916968499998575
0.938187276692963 0.16881118599999922
0.940395476213197 0.1688294429999928
0.942614102570365 0.16908035900002005
0.944850319212638 0.16877422799998953
0.947266184808536 0.16887000899998839
0.949701474784183 0.16912724100001242
0.952271832332113 0.16896059300000843
0.954940783950398 0.1689609320000045
0.957394925181539 0.16926030099998002
0.959927127903847 0.1687743340000054
0.962084961923992 0.169291850999997
0.964032424182523 0.1690576230000147
0.966731822620241 0.16929757799999834
0.969441884751492 0.1689615749999973
0.972158551967315 0.16912136299998792
0.974878231325458 0.16902182100000118
0.977607694259207 0.16894979400001375
0.980405916915358 0.16894263300000034
0.983372722077468 0.3376000589999819
0.986690589431536 0.16864848800000232
0.988887676015994 0.1688940779999939
0.991570931755276 0.16925993099999914
0.995022777707861 0.21470070400002328


==> Images/Results/planesource_timings_hfm.txt <==
n ref new
2 7.910010192 10.746762355
10 31.260289483 24.023475564
20 61.857945891 41.401383848
30 92.938034519 58.433180271
40 121.317993549 76.052717216
50 149.48091173 92.764556698
60 185.623777569 110.698632248
70 214.188216901 130.629586673
80 243.395511475 146.738866103
90 274.642930771 162.850803553
100 307.935074046 181.964330133


==> Images/Results/planesource_timings_m.txt <==
n ref new
2 68.386111747 28.579265125
11 218.213688198 57.500312624
21 371.123623766 91.066211112
31 681.141541059 135.938838843
41 1207.360660971 207.420912232
51 1987.713911625 264.465492912
61 3055.73585589 368.126760895
71 4799.206652244 536.965689891
81 4929.381194293 690.162404861
91 7113.067226314 1022.106843186
101 9290.878227467 1188.001675248


==> Images/Results/planesource_timings_pmm.txt <==
n ref new
2 9.453163286 14.656359368
10 33.26415043 25.461243241
20 60.305328015 38.997995593
30 88.984152866 54.30880084
40 118.610497691 70.428150972
50 150.139214675 87.157885388
60 180.50900175 103.701412743
70 213.254783743 121.344240857
80 248.645925564 136.891219374
90 282.895709274 153.564224977
100 316.19037446 171.998259582


==> Images/Results/pointsource_convergence_hfm6.txt <==
tau E1 Einf
0.1 0.0009575271656792537 0.0070899896376497296
0.01 0.0005569736684273548 0.004013524947879432
0.001 0.00011193833505413706 0.0007920226068698355
0.0001 1.024294993905389e-05 7.266183346033017e-05
1e-05 1.0130179348674398e-06 7.191189499877737e-06
1e-06 1.0105489789970843e-07 7.174873699611339e-07


==> Images/Results/pointsource_convergence_hfm66.txt <==
tau E1 Einf
0.1 0.001887380958253112 0.010570923624570128
0.01 0.0006081444968227893 0.003359555348230181
0.001 0.00020248416390817838 0.0011103174470203925
0.0001 2.0815991762729012e-05 0.00011338477081057619
1e-05 1.7908504699666398e-06 9.723311160669823e-06
1e-06 1.7049150861019584e-07 9.250718102649103e-07


==> Images/Results/pointsource_convergence_m2.txt <==
tau E1 Einf
0.1 0.0008841909682226035 0.0050445141145001315
0.01 0.0002330116363353882 0.0013223670567104051
0.001 2.647421408170161e-05 0.00014874533486075592
0.0001 2.4765532092049597e-06 1.3875942880048342e-05
1e-05 2.4148140832500087e-07 1.352388490083456e-06
1e-06 2.3929623638327456e-08 1.3396353004679895e-07


==> Images/Results/pointsource_convergence_m4.txt <==
tau E1 Einf
0.1 0.0008429863398373558 0.0045462100629798385
0.01 0.00037083848341462855 0.001991573547330816
0.001 4.4307778185847095e-05 0.0002362367529000764
0.0001 3.477530036033706e-06 1.846129611049463e-05
1e-05 3.293021343058761e-07 1.7472129103524026e-06
1e-06 3.228074606138727e-08 1.7124222040365566e-07


==> Images/Results/pointsource_convergence_pmm128.txt <==
tau E1 Einf
0.1 0.00040837324900330757 0.0022498949105100863
0.01 2.863301261725802e-05 0.00015521972269993967
0.001 2.354354097953528e-06 1.2788166070087925e-05
0.0001 2.2544811393738784e-07 1.2253294103814483e-06
1e-05 2.2093517866826447e-08 1.2008348981851213e-07
1e-06 2.1908873704657165e-09 1.1908360519896632e-08


==> Images/Results/pointsource_convergence_pmm32.txt <==
tau E1 Einf
0.1 0.000616807893287177 0.003457480995990636
0.01 9.286843237508885e-05 0.0005068707484205959
0.001 7.394130195335234e-06 4.0439460169849895e-05
0.0001 7.062118810017262e-07 3.862751090544236e-06
1e-05 6.974359658328144e-08 3.8142351055370227e-07
1e-06 6.936683846559528e-09 3.793803049489952e-08


==> Images/Results/pointsource_fv_convergence_hfm6.txt <==
dt E1 Einf
0.034641 0.04093673417653016 2.034198450098101
0.00666667 0.001493855360835712 0.061906892275999326
0.000666667 1.4758192596671238e-05 0.0005909055529009777
6.66667e-05 1.471863370235429e-07 5.875980599867603e-06
6.66667e-06 3.168757186813079e-10 5.869600094854377e-08


==> Images/Results/pointsource_fv_convergence_hfm66.txt <==
dt E1 Einf
0.034641 0.04408797058444687 2.0829511780858994
0.00666667 0.0016377799816719599 0.06275432390589941
0.000666667 2.3270820437712677e-05 0.000597485719799451
6.66667e-05 1.627286734586356e-07 5.945466300616431e-06
6.66667e-06 3.4073577082736004e-10 5.9600999691156176e-08


==> Images/Results/pointsource_fv_convergence_m2.txt <==
dt E1 Einf
0.034641 0.04500197288961966 2.1360037622203
0.00666667 0.001657630526492378 0.06353808207300027
0.000666667 1.65158074870887e-05 0.0006046502313008517
6.66667e-05 1.6487823894021008e-07 6.010471700790276e-06
6.66667e-06 3.5075982056345637e-10 6.067730140557615e-08


==> Images/Results/pointsource_fv_convergence_m4.txt <==
dt E1 Einf
0.034641 0.04431933418927656 2.0933815779195992
0.00666667 0.0016479411346720745 0.06315623604879939
0.000666667 1.6405889350902726e-05 0.0006016329482996241
6.66667e-05 1.6376269872974006e-07 5.9813252004659034e-06
6.66667e-06 3.480864781041972e-10 6.028649934819441e-08


==> Images/Results/pointsource_fv_convergence_pmm128.txt <==
dt E1 Einf
0.034641 0.044098600376048736 2.0831095737807015
0.00666667 0.0016388195256905017 0.06275052840999962
0.000666667 1.631823227984484e-05 0.0005980105995995189
6.66667e-05 1.628916081720564e-07 5.945678600127735e-06
6.66667e-06 3.5466355370496506e-10 5.948760062324254e-08


==> Images/Results/pointsource_fv_convergence_pmm32.txt <==
dt E1 Einf
0.034641 0.043966510222377596 2.0820430408020005
0.00666667 0.0016352839258287843 0.06275713108120051
0.000666667 1.6283218872762853e-05 0.0005980700001000372
6.66667e-05 1.6253817756861187e-07 5.946257701339164e-06
6.66667e-06 3.538658668580155e-10 5.943829961552183e-08


==> Images/Results/pointsource_masslumped_error.txt <==
n E1 Einf
6 0.8558380936528199 1.7720031160514098
18 0.6126749990499669 0.884351335630071
66 0.24341711278609054 0.17217551099539297
258 0.06614108879693839 0.050867955690718
1026 0.016680801846530532 0.013625908478532012


==> Images/Results/pointsource_masslumped_timings_tol_0.01.txt <==
n ref new speedup
6 216.62897453 1.690001414 128.18271791694488
18 342.347332237 3.082437588 111.06383258813284
66 1536.891025025 9.234560633 166.42816979650019
258 6740.311296015 37.667472108 178.9424911947691
1026 33696.508995351 155.34474802 216.914375444561


==> Images/Results/pointsource_scaling_means_factor_1000_m3.txt <==
threads ref new
1 3288.837291278 5142.797609640666
2 1653.3911870896666 2602.952814659
4 826.7848761903333 1265.7322362733332
8 422.42289983399996 632.7174681583333
16 218.7481893323333 337.5592753513333
32 119.507363908 177.89430393566667


==> Images/Results/pointsource_scaling_means_factor_1_m3.txt <==
threads ref new
1 3290.697839452667 5186.641740712666
2 1678.7358694326667 2712.575873077
4 1175.407099627 1341.605998344
8 838.243529909 700.4283962063333
16 475.1478523536667 372.068173255
32 253.67111630966664 207.3316441626667


==> Images/Results/pointsource_timesteps_convergence_tol_0.0001_hfm6.txt <==
t dt
0.0 5.78423037551835e-06
5.78423037551835e-06 5.36966296448034e-06
1.11538933399987e-05 6.43582727475556e-06
1.75897206147543e-05 7.60227631627657e-06
2.51919969310308e-05 8.99791284549025e-06
3.41899097765211e-05 1.06615106638383e-05
4.48514204403594e-05 1.26479687438026e-05
5.7499389184162e-05 1.50235256559738e-05
7.25229148401358e-05 1.78686840694195e-05
9.03915989095553e-05 2.12809535242729e-05
0.000111672552433828 2.53778194492527e-05
0.000137050371883081 3.02996596712244e-05
0.000167350031554305 3.62121620136219e-05
0.000203562193567927 4.33074965171905e-05
0.000246869690085118 5.18031331818584e-05
0.000298672823266976 6.19369080150871e-05
0.000360609731282063 7.39570686592277e-05
0.000434566799941291 8.81071259787799e-05
0.000522673925920071 0.000104607842523655
0.000627281768443726 0.000123642109835524
0.00075092387827925 0.000145021809299637
0.000895945687578888 0.000156532790721501
0.00105247847830039 0.000174717587637247
0.00122719606593764 0.000198267823596584
0.00142546388953422 0.000227353480979246
0.00165281737051347 0.000258817492981602
0.00191163486349507 0.000287286231188393
0.00219892109468346 0.000318651981587222
0.00251757307627068 0.000352734253488049
0.00287030732975873 0.000389587671465044
0.00325989500122378 0.000429187075179988
0.00368908207640376 0.000471419879857488
0.00416050195626125 0.000509273585786515
0.00466977554204777 0.000562428319104738
0.0052322038611525 0.000610350661862426
0.00584255452301493 0.000640915210301258
0.00648346973331619 0.000660634868950481
0.00714410460226667 0.000696599329201064
0.00784070393146773 0.00070007927387869
0.00854078320534642 0.000745015996019796
0.00928579920136622 0.000827325417917215
0.0101131246192834 0.000954615854108384
0.0110677404733918 0.0010919153451073
0.0121596558184991 0.00112272360089716
0.0132823794193963 0.00113496286184215
0.0144173422812384 0.00110205584030108
0.0155193981215395 0.00112424541824351
0.016643643539783 0.00119966314368328
0.0178433066834663 0.00136064715252278
0.0192039538359891 0.00155382252121933
0.0207577763572084 0.00165271454451388
0.0224104909017223 0.00157058677358742
0.0239810776753097 0.00158800808427332
0.025569085759583 0.00153909675769892
0.027108182517282 0.00157413255491787
0.0286823150721998 0.00170149326514382
0.0303838083373436 0.00196394481216316
0.0323477531495068 0.00219325337889879
0.0345410065284056 0.00210255659954716
0.0366435631279527 0.00204487571316925
0.038688438841122 0.0020271359216705
0.0407155747627925 0.00204350025185628
0.0427590750146488 0.00219049795051708
0.0449495729651659 0.00251130034221288
0.0474608733073787 0.00264919880710458
0.0501100721144833 0.00260376330757266
0.052713835422056 0.0025568171988467
0.0552706526209027 0.00253506536587227
0.0578057179867749 0.00260855280819211
0.0604142707949671 0.00287430576135522
0.0632885765563223 0.00328828019938346
0.0665768567557057 0.003117854965561
0.0696947117212667 0.00308372268785292
0.0727784344091197 0.00308929100248702
0.0758677254116067 0.00314479576196013
0.0790125211735668 0.00343957762971597
0.0824520988032828 0.0038570861890342
0.086309184992317 0.00364347512618554
0.0899526601185025 0.00364877977764506
0.0936014398961476 0.00365937698806174
0.0972608168842093 0.0037973046492014
0.101058121533411 0.00426274458097826
0.105320866114389 0.00428429206043381
0.109605158174823 0.00419503176534688
0.11380018994017 0.00422586674249615
0.118026056682666 0.00432379976368879
0.122349856446355 0.00472020720901195
0.127070063655367 0.00488788332415052
0.131957946979517 0.00477734827045746
0.136735295249975 0.00485054376967583
0.14158583901965 0.00494920109349408
0.146535040113144 0.00539297019695609
0.151928010310101 0.00545633238240039
0.157384342692501 0.00539868989837225
0.162783032590873 0.00548364407798417
0.168266676668857 0.0056712599027239
0.173937936571581 0.00618971566325506
0.180127652234836 0.00604413000369756
0.186171782238534 0.00612892808199586
0.19230071032053 0.00618313695564351
0.198483847276173 0.00666716565355304
0.205151012929726 0.00671429289999616
0.211865305829723 0.00673283301725557
0.218598138846978 0.00691946780721398
0.225517606654192 0.00725694172766422
0.232774548381856 0.0073805623152982
0.240155110697154 0.00750124170571337


==> Images/Results/pointsource_timesteps_convergence_tol_0.0001_hfm66.txt <==
t dt
0.0 6.19605107990373e-06
6.19605107990373e-06 5.55171580219061e-06
1.17477668820943e-05 6.9889929394756e-06
1.87367598215699e-05 8.55935400546705e-06
2.7296113827037e-05 1.04915214712664e-05
3.77876352983034e-05 1.28471298702949e-05
5.06347651685982e-05 1.57178328597479e-05
6.63525980283462e-05 1.9211671670401e-05
8.55642696987472e-05 2.34568352132152e-05
0.000109021104911962 2.860378746573e-05
0.000137624892377692 3.48268320681454e-05
0.000172451724445838 4.23243608299239e-05
0.000214776085275762 5.13171003012225e-05
0.000266093185576984 6.20438934123201e-05
0.000328137078989304 7.47552806912211e-05
0.000402892359680525 8.97063662447064e-05
0.000492598725925232 0.000107151697018091
0.000599750422943323 0.000127345185521209
0.000727095608464532 0.000150546645461343
0.000877642253925876 0.000177033642919848
0.00105467589684572 0.00020711482764953
0.00126179072449525 0.000241140421832082
0.00150293114632734 0.000279507179009734
0.00178243832533707 0.000322657405637962
0.00210509573097503 0.000371073097116888
0.00247616882809192 0.000423165127637446
0.00289933395572937 0.00047805305907568
0.00337738701480505 0.000538269096908279
0.00391565611171333 0.000603692702937081
0.00451934881465041 0.000674194864524799
0.00519354367917521 0.000749476745487162
0.00594302042466237 0.000829056093152677
0.00677207651781504 0.000912251925409958
0.007684328443225 0.000998175328775154
0.00868250377200016 0.00108572492840189
0.00976822870040204 0.00117358472027211
0.0109418134206741 0.00126022116457207
0.0122020345852462 0.0013438762606118
0.013545910845858 0.00142255353147105
0.0149684643773291 0.0014939939530987
0.0164624583304278 0.00164854880283034
0.0181110071332581 0.00180454075293926
0.0199155478861974 0.00198010697255929
0.0218956548587567 0.00196726213440153
0.0238629169931582 0.00210995077049192
0.0259728677636501 0.00231881004720328
0.0282916778108534 0.00249236945739072
0.0307840472682441 0.00251525593624317
0.0332993032044873 0.00250937132596178
0.035808674530449 0.00269229734255063
0.0385009718729997 0.00291160435130817
0.0414125762243078 0.00303738793238273
0.0444499641566906 0.00302265510025994
0.0474726192569505 0.00317643179676059
0.0506490510537111 0.00342513735842655
0.0540741884121376 0.00348524624425229
0.0575594346563899 0.00350448497420896
0.0610639196305989 0.0036404591822533
0.0647043788128522 0.00400565126963376
0.068710030082486 0.00396035556816943
0.0726703856506554 0.00403222229684644
0.0767026079475018 0.00421195382451455
0.0809145617720164 0.00455490173775193
0.0854694635097683 0.00447186768413077
0.0899413311938991 0.00461876339538709
0.0945600945892862 0.00486558405496316
0.0994256786442493 0.00496910353763698
0.104394782181886 0.00505308976971595
0.109447871951602 0.00529534308115248
0.114743215032755 0.0054860033912151
0.12022921842397 0.00553792680097647
0.125767145224946 0.00572693066104543
0.131494075885992 0.00592276021513006
0.137416836101122 0.0060233965803201
0.143440232681442 0.00622497467557071
0.149665207357013 0.00642784588081701
0.15609305323783 0.00654645330227634
0.162639506540106 0.0066439600587475
0.169283466598853 0.00689367054737426
0.176177137146228 0.00698574073062491
0.183162877876853 0.00714374570613045
0.190306623582983 0.00725348562318515
0.197560109206168 0.00738404471999107
0.204944153926159 0.00751165736221402
0.212455811288373 0.00775159773487847
0.220207409023252 0.00787899538887124
0.228086404412123 0.00800304660500325
0.236089451017126 0.00824726008377635


==> Images/Results/pointsource_timesteps_convergence_tol_0.0001_m2.txt <==
t dt
0.0 3.02918912062391e-06
3.02918912062391e-06 2.66782982034371e-06
5.69701894096761e-06 3.05684892715414e-06
8.75386786812175e-06 3.47570671872274e-06
1.22295745868445e-05 3.95960871862267e-06
1.61891833054672e-05 4.51907208729095e-06
2.07082553927581e-05 5.1071729798588e-06
2.58154283726169e-05 5.76169383812293e-06
3.15771222107398e-05 6.50963293345526e-06
3.80867551441951e-05 7.36599698939875e-06
4.54527521335938e-05 8.34981313619671e-06
5.38025652697906e-05 9.48449286930792e-06
6.32870581390985e-05 1.07992250657846e-05
7.40862832048831e-05 1.23308851286662e-05
8.64171683335493e-05 1.41267737031844e-05
0.000100543942036734 1.62486610347057e-05
0.000116792603071439 1.877897375384e-05
0.000135571576825279 2.17971387914874e-05
0.000157368715616767 2.52768715381797e-05
0.000182645587154947 2.95163953373116e-05
0.000212161982492258 3.44817725435159e-05
0.000246643755035774 3.73171508970244e-05
0.000283960905932798 4.14759168474361e-05
0.000325436822780235 4.78109254908346e-05
0.000373247748271069 5.81980053269515e-05
0.000431445753598021 6.82895266576447e-05
0.000499735280255665 7.7354451291052e-05
0.000577089731546717 8.78868122185693e-05
0.000664976543765287 8.90474516299802e-05
0.000754023995395267 8.88300903466557e-05
0.000842854085741923 9.21654861636767e-05
0.000935019571905599 9.77293098217588e-05
0.00103274888172736 0.000105234653427543
0.0011379835351549 0.000114827453019899
0.0012528109881748 0.00012692094176168
0.00137973192993648 0.000142192589331169
0.00152192451926765 0.000161537838810889
0.00168346235807854 0.000185347031182222
0.00186880938926076 0.00020039302296604
0.0020692024122268 0.000187159004671639
0.00225636141689844 0.000185768004370092
0.00244212942126853 0.000175949104759665
0.0026180785260282 0.000158035939701575
0.00277611446572977 0.00015526954651904
0.00293138401224881 0.000167006170060531
0.00309839018230934 0.000184537611817046
0.00328292779412639 0.000211723777076135
0.00349465157120252 0.000258232944347345
0.00375288451554987 0.000339775719772737
0.0040926602353226 0.000335251029373822
0.00442791126469643 0.000334726112948267
0.00476263737764469 0.000347233334863875
0.00510987071250857 0.00037043308190779
0.00548030379441636 0.000393206988337471
0.00587351078275383 0.000346360361741012
0.00621987114449484 0.000309709508666843
0.00652958065316168 0.000292535717689247
0.00682211637085093 0.000308402125662947
0.00713051849651388 0.000338402943912474
0.00746892144042635 0.000383171961051943
0.00785209340147829 0.000455913728795212
0.00830800713027351 0.00050944508452506
0.00881745221479857 0.000558253921212916
0.00937570613601148 0.000571446580819917
0.0099471527168314 0.000590738985794941
0.0105378917026263 0.000570764506633026
0.0111086562092594 0.000522652061962315
0.0116313082712217 0.000507573932950753
0.0121388822041724 0.000519630936840978
0.0126585131410134 0.000531525779773004
0.0131900389207864 0.00052976069218305
0.0137197996129695 0.000579770590271075
0.0142995702032405 0.000653000586340604
0.0149525707895811 0.000719766298486914
0.0156723370880681 0.000640114907632074
0.0163124519957001 0.000615379575425728
0.0169278315711259 0.000617197490852317
0.0175450290619782 0.000633259659572142
0.0181782887215503 0.000660282910495
0.0188385716320453 0.00069762951272197
0.0195362011447673 0.000745897754313957
0.0202820988990812 0.000806615469018618
0.0210887143680999 0.000882306862360523
0.0219710212304604 0.00097682909126543
0.0229478503217258 0.00109607592499156
0.0240439262467174 0.00114433277213996
0.0251882590188573 0.00110302112871617
0.0262912801475735 0.00108633980335816
0.0273776199509317 0.00106300744729313
0.0284406273982248 0.00105213570513525
0.0294927631033601 0.00107441064224478
0.0305671737456048 0.0011286066042132
0.031695780349818 0.00113982668608018
0.0328356070358982 0.00112826529604674
0.033963872331945 0.00115696276081254
0.0351208350927575 0.00122522107020797
0.0363460561629655 0.00134470501023822
0.0376907611732037 0.00155264662194522
0.0392434077951489 0.0015803313168792
0.0408237391120281 0.0014636022202937
0.0422873413323218 0.00136245016897806
0.0436497915012999 0.00133615414218659
0.0449859456434865 0.00135713976386545
0.0463430854073519 0.00142005524042201
0.0477631406477739 0.00142788638670024
0.0491910270344742 0.00142650797277114
0.0506175350072453 0.00147293844090635
0.0520904734481516 0.00156961025341163
0.0536600837015633 0.00173585818904417
0.0553959418906075 0.00192061129859438
0.0573165531892018 0.00190574216107657
0.0592222953502784 0.00172813658564422
0.0609504319359226 0.00166943637354548
0.0626198683094681 0.00168265928357167
0.0643025275930398 0.00175289784478372
0.0660554254378235 0.00173729407928993
0.0677927195171134 0.0017388091865548
0.0695315287036682 0.00179891029685291
0.0713304390005211 0.00192187361595933
0.0732523126164805 0.00213542219736903
0.0753877348138495 0.00217772592241707
0.0775654607362666 0.00213351148731562
0.0796989722235822 0.00206506577552216
0.0817640379991043 0.00204445645217985
0.0838084944512842 0.00210490373715067
0.0859133981884348 0.00208166549218664
0.0879950636806215 0.00206533311116401
0.0900603967917855 0.00212305560484113
0.0921834523966266 0.00225627879414553
0.0944397311907721 0.00247609840848395
0.0969158295992561 0.00259083237278457
0.0995066619720407 0.00258572584290841
0.102092387814949 0.00247217768659904
0.104564565501548 0.00245329493600563
0.107017860437554 0.00249585744625205
0.109513717883806 0.00243043118117698
0.111944149064983 0.00246407430147104
0.114408223366454 0.00258909883579735
0.116997322202251 0.00278400705561497
0.119781329257866 0.00293451700033549
0.122715846258202 0.0028465296454129
0.125562375903615 0.00282805697176415
0.128390432875379 0.00295690314019048
0.131347336015569 0.00290833353254948
0.134255669548119 0.00284981216640726
0.137105481714526 0.00291521453551902
0.140020696250045 0.00306380970479654
0.143084505954841 0.00328394782704285
0.146368453781884 0.00334707845591102
0.149715532237795 0.00335690808075808
0.153072440318553 0.00351418595239769
0.156586626270951 0.0034327147687368
0.160019341039688 0.00334268882139332
0.163362029861081 0.003419345144913
0.166781375005994 0.00353995760640735
0.170321332612402 0.00379777043230889
0.17411910304471 0.00375267041302003
0.177871773457731 0.00385740346429242
0.181729176922023 0.00411585780495992
0.185845034726983 0.00395602629523505
0.189801061022218 0.00396830569484085
0.193769366717059 0.0040434345005768
0.197812801217636 0.00415705596294045
0.201969857180576 0.00428158977126732
0.206251446951843 0.00441317204663993
0.210664618998483 0.00452870068763179
0.215193319686115 0.00467132338671728
0.219864643072832 0.00471709019608346
0.224581733268916 0.00475703072576595
0.229338763994682 0.00473594927767746
0.234074713272359 0.00484844023538288
0.238923153507742 0.00501538167143525
0.243938535179177 0.00503636072737434


==> Images/Results/pointsource_timesteps_convergence_tol_0.0001_m4.txt <==
t dt
0.0 3.0185586803357e-06
3.0185586803357e-06 2.64230766424883e-06
5.66086634458453e-06 3.05157486085676e-06
8.71244120544129e-06 3.48762056700351e-06
1.22000617724448e-05 3.98901945332062e-06
1.61890812257654e-05 4.56494710730735e-06
2.07540283330728e-05 5.22772542784949e-06
2.59817537609222e-05 5.9919273445832e-06
3.19736811055054e-05 6.87488759010432e-06
3.88485686956098e-05 7.89724932620147e-06
4.67458180218112e-05 9.08362471163154e-06
5.58294427334428e-05 1.04633935190191e-05
6.62928362524618e-05 1.20716714875383e-05
7.83645077400001e-05 1.39504856300839e-05
9.2314993370084e-05 1.61500029085503e-05
0.000108464996278634 1.87302068006351e-05
0.000127195203079269 2.17636204047314e-05
0.000148958823484001 2.53369948893836e-05
0.000174295818373384 2.95544373967635e-05
0.000203850255770148 3.45407383417708e-05
0.000238390994111919 3.91344048126125e-05
0.000277525398924531 4.39100388885247e-05
0.000321435437813056 5.07341782178671e-05
0.000372169616030923 5.48410608415709e-05
0.000427010676872494 5.86157132037595e-05
0.000485626390076253 6.5423285077778e-05
0.000551049675154031 7.66671558242324e-05
0.000627716830978264 9.2534002481246e-05
0.00072025083345951 0.00010204930324717
0.00082230013670668 0.000110290915640483
0.000932591052347163 0.00012150114793995
0.00105409220028711 0.00012432183745015
0.00117841403773726 0.000127274431248412
0.00130568846898567 0.000134181302223256
0.00143986977120893 0.000144044806805876
0.00158391457801481 0.00015668575435575
0.00174060033237056 0.000172254643099554
0.00191285497547011 0.000190979255617979
0.00210383423108809 0.000212895013736354
0.00231672924482444 0.000230847130504209
0.00254757637532865 0.000246167033438161
0.00279374340876681 0.000249196979188353
0.00304294038795517 0.000231749276275025
0.00327468966423019 0.000232202188791776
0.00350689185302197 0.000242259536936476
0.00374915138995844 0.000259540450081045
0.00400869184003949 0.000284922184526535
0.00429361402456602 0.000322198257790249
0.00461581228235627 0.000382023263835099
0.00499783554619137 0.000439310230991358
0.00543714577718273 0.000415236847728722
0.00585238262491145 0.00040428178306475
0.0062566644079762 0.000408991377584474
0.00666565578556067 0.000427808635686253
0.00709346442124693 0.000458507036674469
0.0075519714579214 0.000465240451038389
0.00801721190895978 0.000489627058033115
0.0085068389669929 0.000518164914417751
0.00902500388141065 0.000492221661619054
0.0095172255430297 0.000492757317356719
0.0100099828603864 0.000509655866679907
0.0105196387270663 0.000537645817425658
0.011057284544492 0.000575980594524271
0.0116332651390163 0.000626829690773758
0.01226009482979 0.000672661841062964
0.012932756670853 0.000674472812181246
0.0136072294830342 0.000705314027366237
0.0143125435104005 0.000747763906043078
0.0150603074164435 0.000757925765811045
0.0158182331822546 0.000786521672742645
0.0166047548549972 0.000831718494734649
0.0174364733497319 0.000893782065962026
0.0183302554156939 0.000830435731538797
0.0191606911472327 0.000812151655102869
0.0199728428023356 0.000835304218006452
0.020808147020342 0.000874868991692292
0.0216830160120343 0.00092616748851824
0.0226091835005526 0.00098407976521592
0.0235932632657685 0.00102234826307399
0.0246156115288425 0.0010977028367444
0.0257133143655869 0.00115950183532218
0.0268728162009091 0.00115273178459977
0.0280255479855088 0.00117832370570206
0.0292038716912109 0.00122895451946757
0.0304328262106785 0.00129862159778536
0.0317314478084638 0.00123014539545292
0.0329615932039167 0.00118010263361421
0.0341416958375309 0.00122517813636502
0.035366873973896 0.00128849209471888
0.0366553660686148 0.00136184485464124
0.0380172109232561 0.00144448775226693
0.039461698675523 0.00154166830415495
0.0410033669796779 0.00159018617374392
0.0425935531534219 0.00157641216601405
0.0441699653194359 0.00161498345315409
0.04578494877259 0.00168329035063995
0.04746823912323 0.00175409888311787
0.0492223380063478 0.00167658202250764
0.0508989200288555 0.00161860356949174
0.0525175235983472 0.00166308093402725
0.0541806045323745 0.00175151395414815
0.0559321184865226 0.00184842033051299
0.0577805388170356 0.00195642388317796
0.0597369627002136 0.00208940050783296
0.0618263632080465 0.00199945697032815
0.0638258201783747 0.00204786900318367
0.0658736891815583 0.00213774473626336
0.0680114339178217 0.00218279651822112
0.0701942304360428 0.00218983994347006
0.0723840703795129 0.00213964908759917
0.074523719467112 0.00209304610825039
0.0766167655753624 0.00220243972580113
0.0788192053011635 0.00232964268447777
0.0811488479856413 0.0024815599010495
0.0836304078866908 0.00257713120517527
0.0862075390918661 0.00251241048675801
0.0887199495786241 0.00253783196799883
0.091257781546623 0.00267326632351765
0.0939310478701406 0.00278638299335903
0.0967174308634996 0.00275517574510144
0.0994726066086011 0.00271901361199495
0.102191620220596 0.00268860103022058
0.104880221250817 0.00279594957734111
0.107676170828158 0.00302725248846159
0.110703423316619 0.00318807179930812
0.113891495115927 0.00317423188945271
0.11706572700538 0.00318086561507886
0.120246592620459 0.00326022977163511
0.123506822392094 0.00347238786646155
0.126979210258556 0.00350156605076611
0.130480776309322 0.00355157337061384
0.134032349679936 0.00366032719820291
0.137692676878138 0.00388091854345765
0.141573595421596 0.00400665806933409
0.14558025349093 0.00403863121867542
0.149618884709606 0.00411777542481909
0.153736660134425 0.00417481513050473
0.157911475264929 0.00434508347676778
0.162256558741697 0.00431684397485429
0.166573402716552 0.00426450498209578
0.170837907698647 0.00437196499286652
0.175209872691514 0.00453994412225433
0.179749816813768 0.00464584686853103
0.184395663682299 0.00451257853741622
0.188908242219715 0.00450049153292166
0.193408733752637 0.00461158940172621
0.198020323154363 0.0047641665531235
0.202784489707487 0.00484404983774226
0.207628539545229 0.0047099297432674
0.212338469288496 0.00474462371994754
0.217083093008444 0.00486761476286054
0.221950707771304 0.00500719302821271
0.226957900799517 0.00499046392821565
0.231948364727733 0.00492642489730274
0.236874789625036 0.00500758986417098
0.241882379489207 0.00514440584083255


==> Images/Results/pointsource_timesteps_convergence_tol_0.0001_pmm128.txt <==
t dt
0.0 2.10436791292713e-06
2.10436791292713e-06 1.72657550436753e-06
3.83094341729466e-06 1.95567310502423e-06
5.78661652231889e-06 2.19377475097175e-06
7.98039127329064e-06 2.46776707693305e-06
1.04481583502237e-05 2.78337964985533e-06
1.3231538000079e-05 3.14859718519623e-06
1.63801351852753e-05 3.57316446775918e-06
1.99532996530344e-05 4.06909931769018e-06
2.40223989707246e-05 4.65131822358958e-06
2.86737171943142e-05 5.33846307073778e-06
3.4012180265052e-05 6.15399975256569e-06
4.01661800176177e-05 7.12768898460391e-06
4.72938690022216e-05 8.20267593607661e-06
5.54965449382982e-05 9.25402367090432e-06
6.47505686092025e-05 1.04884406173429e-05
7.52390092265454e-05 1.1934427554231e-05
8.71734367807764e-05 1.36367035963143e-05
0.000100810140377091 1.5651066670808e-05
0.000116461207047899 1.80481318721802e-05
0.000134509338920079 2.07252183579835e-05
0.000155234557278062 2.2928909876343e-05
0.000178163467154405 2.49914752276275e-05
0.000203154942382033 2.77827492811149e-05
0.000230937691663148 2.87008666887032e-05
0.000259638558351851 3.00869743114693e-05
0.00028972553266332 3.21371193247146e-05
0.000321862651988035 3.51138656379974e-05
0.000356976517626032 3.96513496577586e-05
0.000396627867283791 4.1073516175821e-05
0.000437701383459612 4.17045610045675e-05
0.000479405944464179 4.4467196167789e-05
0.000523873140631968 4.94259830909317e-05
0.0005732991237229 5.05635675474602e-05
0.00062386269127036 4.65257652173316e-05
0.000670388456487692 4.42741564214539e-05
0.000714662612909146 4.27438923662014e-05
0.000757406505275347 4.1415100862469e-05
0.000798821606137816 4.00073232936475e-05
0.000838828929431464 4.12363396098622e-05
0.000880065269041326 4.53925110287006e-05
0.000925457780070026 5.01784898259371e-05
0.000975636269895964 5.57995313773866e-05
0.00103143580127335 6.25386084687279e-05
0.00109397440974208 7.08348416065111e-05
0.00116480925134859 8.14256288612329e-05
0.00124623488020982 9.56947817924174e-05
0.00134192966200224 0.000101142558191766
0.00144307222019401 0.000105947582637464
0.00154901980283147 0.000116519280214288
0.00166553908304576 0.000120275432105819
0.00178581451515158 0.000121956943189043
0.00190777145834062 0.000111026546912625
0.00201879800525324 0.000103883271548087
0.00212268127680133 9.82692717740699e-05
0.0022209505485754 9.29066548990965e-05
0.0023138572034745 8.70446059460568e-05
0.00240090180942055 9.42268377980924e-05
0.00249512864721865 9.90438318342486e-05
0.0025941724790529 0.000109465777685388
0.00270363825673828 0.000109581810133044
0.00281322006687133 0.000111657983280529
0.00292487805015186 0.000125024258100461
0.00304990230825232 0.000140011103156335
0.00318991341140865 0.000157319479408014
0.00334723289081667 0.000163760442685173
0.00351099333350184 0.000164771434465332
0.00367576476796717 0.000169616135002561
0.00384538090296973 0.000178361665962454
0.00402374256893219 0.000192378079925206
0.00421612064885739 0.000195841045908541
0.00441196169476593 0.000201456748332913
0.00461341844309885 0.000186148197848894
0.00479956664094774 0.000169901083867522
0.00496946772481526 0.000164064264174953
0.00513353198899022 0.00017885531934594
0.00531238730833616 0.000194911321882625
0.00550729863021878 0.000195087780386832
0.00570238641060561 0.000176012899141214
0.00587839930974683 0.000158053434833471
0.0060364527445803 0.000164281561053764
0.00620073430563406 0.000179428120253699
0.00638016242588776 0.000195497919360775
0.00657566034524854 0.000212898836867046
0.00678855918211558 0.000206827390848446
0.00699538657296403 0.000192436839437115
0.00718782341240114 0.000185215704826527
0.00737303911722767 0.000190050745635942
0.00756308986286361 0.000208789953375783
0.00777187981623939 0.000240551681975552
0.00801243149821495 0.000275552255024635
0.00828798375323958 0.000293132870317208
0.00858111662355679 0.000308236152500758
0.00888935277605755 0.000319242889895574
0.00920859566595312 0.000276064459147397
0.00948466012510052 0.000284780149782367
0.00976944027488288 0.000298428014529948
0.0100678682894128 0.00028457313907401
0.0103524414284868 0.000264078977258384
0.0106165204057452 0.000239047491709389
0.0108555678974546 0.000234757178839406
0.011090325076294 0.000263134685768812
0.0113534597620628 0.000255073369453117
0.011608533131516 0.000264800260409726
0.0118733333919257 0.000286514963545806
0.0121598483554715 0.000294627989500517
0.012454476344972 0.000328946068650404
0.0127834224136224 0.000334321276295749
0.0131177436899182 0.000337712819965626
0.0134554565098838 0.000347427573944392
0.0138028840838282 0.000365288058373618
0.0141681721422018 0.000394814388035497
0.0145629865302373 0.000371723048439028
0.0149347095786763 0.000361659527519254
0.0152963691061956 0.000322199738092587
0.0156185688442882 0.000342967556480231
0.0159615364007684 0.000338903089234348
0.0163004394900027 0.000300081941450105
0.0166005214314528 0.000306563017950928
0.0169070844494038 0.000327120924451112
0.0172342053738549 0.000368921135001001
0.0176031265088559 0.000411174535960566
0.0180143010448164 0.000416858691430405
0.0184311597362468 0.000400814975687643
0.0188319747119345 0.000386314938675259
0.0192182896506097 0.000410751415719325
0.0196290410663291 0.000397990051469365
0.0200270311177984 0.000442717350351305
0.0204697484681497 0.000442128477722326
0.0209118769458721 0.000415130312890705
0.0213270072587628 0.000426886701007867
0.0217538939597706 0.000467340868548387
0.022221234828319 0.00050200040383945
0.0227232352321585 0.000490097311452918
0.0232133325436114 0.000437938676793395
0.0236512712204048 0.000381023636234913
0.0240322948566397 0.000403686558385221
0.0244359814150249 0.000392897627182335
0.0248288790422073 0.00044264971036763
0.0252715287525749 0.000465029442558686
0.0257365581951336 0.000450694691073486
0.0261872528862071 0.000469193618650039
0.0266564465048571 0.000508717905598036
0.0271651644104551 0.000470580806087393
0.0276357452165425 0.000503007052175593
0.0281387522687181 0.000554955758809504
0.0286937080275276 0.000548611084659603
0.0292423191121872 0.000586246620291419
0.0298285657324786 0.000602531314501938
0.0304310970469806 0.000581985306282331
0.0310130823532629 0.000516853633630205
0.0315299359868931 0.000536652329239854
0.032066588316133 0.000480835657907751
0.0325474239740407 0.00047355853052146
0.0330209825045622 0.000490599641271128
0.0335115821458333 0.000464485124429986
0.0339760672702633 0.000519299289003659
0.034495366559267 0.000576276332896758
0.0350716428921637 0.000630881434203416
0.0357025243263671 0.000685002511848961
0.0363875268382161 0.000617585704561213
0.0370051125427773 0.000551356809974566
0.0375564693527519 0.000564109127890844
0.0381205784806427 0.000636990830958159
0.0387575693116009 0.000705817134495121
0.039463386446096 0.00070027342865074
0.0401636598747467 0.000621425021409567
0.0407850848961563 0.000529966947674899
0.0413150518438312 0.000583886941250741
0.0418989387850819 0.000562715575958663
0.0424616543610406 0.00058803055031033
0.0430496849113509 0.00057909328597647
0.0436287781973274 0.000642009953799826
0.0442707881511272 0.000569985904550754
0.044840774055678 0.000632481513587758
0.0454732555692657 0.000659259088566704
0.0461325146578324 0.000731160506038652
0.0468636751638711 0.000762691764769978
0.0476263669286411 0.000755485079327219
0.0483818520079683 0.000656858616179486
0.0490387106241478 0.000713811836700893
0.0497525224608487 0.000785261039643119
0.0505377835004918 0.000682910115286196
0.051220693615778 0.000615143435754833
0.0518358370515328 0.000701311052354225
0.0525371481038871 0.000639381236716645
0.0531765293406037 0.00067310708689528
0.053849636427499 0.000761210179302699
0.0546108466068017 0.000719088924541863
0.0553299355313435 0.000784630220083161
0.0561145657514267 0.000759792994669643
0.0568743587460963 0.000736657943965229
0.0576110166900616 0.000785797615787011
0.0583968143058486 0.000782123184664177
0.0591789374905128 0.000736264340399944
0.0599152018309127 0.000837865637941339
0.060753067468854 0.00087910659085438
0.0616321740597084 0.000753843507157642
0.0623860175668661 0.000730094434730254
0.0631161120015963 0.0007383346814281
0.0638544466830244 0.000781424121521861
0.0646358708045463 0.000731591019592477
0.0653674618241388 0.000767576035044268
0.066135037859183 0.000764994046911696
0.0669000319060947 0.000849453227177383
0.0677494851332721 0.000869401958160759
0.0686188870914329 0.000914888051570653
0.0695337751430035 0.000890701214818421
0.070424476357822 0.000868954563928016
0.07129343092175 0.000849678081326988
0.072143109003077 0.000830980823867786
0.0729740898269448 0.000883943600199342
0.0738580334271441 0.000758849152124715
0.0746168825792688 0.000844988352305325
0.0754618709315742 0.000788170873159794
0.076250041804734 0.000884679297107549
0.0771347211018415 0.000783733277639264
0.0779184543794808 0.000867403229839359
0.0787858576093201 0.000852361023796958
0.0796382186331171 0.000960534842148188
0.0805987534752653 0.00105923754024311
0.0816579910155084 0.00109056310436674
0.0827485541198751 0.00104237506840974
0.0837909291882848 0.000999579795079749
0.0847905089833646 0.00096245963749435
0.0857529686208589 0.000889726607199128
0.0866426952280581 0.000887592950738697
0.0875302881787968 0.001002466611439
0.0885327547902358 0.000975350523888698
0.0895081053141245 0.000891987205126255
0.0904000925192507 0.000928157598705368
0.0913282501179561 0.00102257747486556
0.0923508275928217 0.00102400902944924
0.0933748366222709 0.000930565864733601
0.0943054024870045 0.000959091791408747
0.0952644942784133 0.00108637901244629
0.0963508732908595 0.00117374071265004
0.0975246140035096 0.0011585797536769
0.0986831937571865 0.00109823735091142
0.0997814311080979 0.000906810084787707
0.100688241192886 0.0010443834753116
0.101732624668197 0.00111794840744887
0.102850573075646 0.00103442147564556
0.103884994551292 0.000944578078979966
0.104829572630272 0.00100829442605207
0.105837867056324 0.00113832890336262
0.106976195959686 0.00111489556498671
0.108091091524673 0.00108894672620179
0.109180038250875 0.00101725695976238
0.110197295210637 0.00115792487007387
0.111355220080711 0.00123426545546269
0.112589485536174 0.00120469673179469
0.113794182267968 0.00109756375619525
0.114891746024164 0.00103452475861762
0.115926270782781 0.00112220228875546
0.117048473071537 0.00118403662357038
0.118232509695107 0.0012550739263732
0.11948758362148 0.00103070235495491
0.120518285976435 0.00113559815765355
0.121653884134089 0.00113731687405184
0.122791201008141 0.001207012835992
0.123998213844133 0.00123130053730115
0.125229514381434 0.00119358943933623
0.12642310382077 0.00116928106307357
0.127592384883844 0.00110237104196646
0.12869475592581 0.00113052972845564
0.129825285654266 0.0012086301586276
0.131033915812893 0.00122618382669685
0.13226009963959 0.00127985599563846
0.133539955635229 0.00130920987588443
0.134849165511113 0.00112260240518677
0.1359717679163 0.00119391959008159
0.137165687506381 0.0012126017406996
0.138378289247081 0.00136933343288813
0.139747622679969 0.00131586180953624
0.141063484489505 0.00126866756267376
0.142332152052179 0.00123193915882352
0.143564091211003 0.00119413006496637
0.144758221275969 0.00132410829097463
0.146082329566944 0.00129157995942898
0.147373909526373 0.0012699425310581
0.148643852057431 0.00142338065369771
0.150067232711128 0.00122507466644589
0.151292307377574 0.00126051663892694
0.152552824016501 0.00140055161130694
0.153953375627808 0.00131149025175877
0.155264865879567 0.00134205184295139
0.156606917722518 0.00150832696256888
0.158115244685087 0.00143340800630882
0.159548652691396 0.00125728700430692
0.160805939695703 0.00136343123652927
0.162169370932232 0.00130756382660305
0.163476934758835 0.00134561445374513
0.16482254921258 0.00138239577999162
0.166204944992572 0.00144776537233919
0.167652710364911 0.00120786549805524
0.168860575862967 0.00140814209178623
0.170268717954753 0.00159217721514387
0.171860895169897 0.00159958635048866
0.173460481520385 0.00134098354900672
0.174801465069392 0.00147279425308128
0.176274259322473 0.00125687897168501
0.177531138294158 0.00147015424008212
0.17900129253424 0.00153653033040814
0.180537822864649 0.00148489446077039
0.182022717325419 0.00143097468844494
0.183453692013864 0.00145672690235987
0.184910418916224 0.00147474862549348
0.186385167541717 0.00137106145503205
0.187756228996749 0.00157282542662555
0.189329054423375 0.00164416525148818
0.190973219674863 0.00148327331757805
0.192456492992441 0.00137391123947217
0.193830404231913 0.00149091247919934
0.195321316711113 0.00144444243008316
0.196765759141196 0.00159976000648801
0.198365519147684 0.00163440433822188
0.199999923485906 0.00166370143476146
0.201663624920667 0.00160162744562497
0.203265252366292 0.00163236803307304
0.204897620399365 0.00147480438965193
0.206372424789017 0.00154998855050977
0.207922413339527 0.00157007697981653
0.209492490319343 0.0014237458038102
0.210916236123154 0.00161288672460367
0.212529122847757 0.00156065351946665
0.214089776367224 0.00164266032716108
0.215732436694385 0.00175734336516632
0.217489780059551 0.001714039985091
0.219203820044642 0.00160216108585919
0.220805981130501 0.00167901476435736
0.222484995894859 0.00149952176041031
0.223984517655269 0.00176161912402061
0.22574613677929 0.00151758170110507
0.227263718480395 0.0015575670183516
0.228821285498746 0.00167756003040307
0.230498845529149 0.00162019146548989
0.232119036994639 0.00170639521098109
0.23382543220562 0.00173371821156544
0.235559150417186 0.00183409408850291
0.237393244505689 0.00189254232537238
0.239285786831061 0.00184684345461052
0.241132630285672 0.00153559782729163
0.242668228112963 0.00171638663319633
0.24438461474616 0.00186673046395215
0.246251345210112 0.00157435492416957
0.247825700134281 0.00165360815148495


==> Images/Results/pointsource_timesteps_convergence_tol_0.0001_pmm32.txt <==
t dt
0.0 3.07112938134154e-06
3.07112938134154e-06 2.72581634698253e-06
5.79694572832407e-06 3.17856648890067e-06
8.97551221722474e-06 3.70804385174252e-06
1.26835560689673e-05 4.19646434146563e-06
1.68800204104329e-05 4.69634900570376e-06
2.15763694161367e-05 5.26060410226995e-06
2.68369735184066e-05 5.898569786108e-06
3.27355433045146e-05 6.62299853088892e-06
3.93585418354035e-05 7.4490467156054e-06
4.68075885510089e-05 8.39492435009178e-06
5.52025129011007e-05 9.48265363300963e-06
6.46851665341103e-05 1.0739038220601e-05
7.54242047547113e-05 1.21969088159586e-05
8.76211135706699e-05 1.38967370665104e-05
0.00010151785063718 1.58887435216874e-05
0.000117406594158868 1.82356722833301e-05
0.000135642266442198 2.10164696803888e-05
0.000156658736122587 2.43311922493367e-05
0.000180989928371923 2.8151084693261e-05
0.000209141013065184 3.27196857426224e-05
0.000241860698807807 3.82292481600879e-05
0.000280089946967895 3.95411895495432e-05
0.000319631136517438 4.15051761325167e-05
0.000361136312649954 4.32018314628858e-05
0.00040433814411284 4.12714194661109e-05
0.000445609563578951 4.1343219418909e-05
0.00048695278299786 4.31010460702522e-05
0.000530053829068112 4.69812064927568e-05
0.000577035035560869 5.24472573959963e-05
0.000629482292956865 6.03199927913562e-05
0.000689802285748222 7.24858730477608e-05
0.000762288158795982 9.47885698935518e-05
0.000857076728689534 0.0001048599908035
0.000961936719493035 0.000108497168327463
0.0010704338878205 0.000111246781747991
0.00118168066956849 0.000101315858677768
0.00128299652824626 9.692976575392e-05
0.00137992629400018 0.000100636742768604
0.00148056303676878 0.000106004057790656
0.00158656709455944 0.000113417060845945
0.00169998415540538 0.000123803583160312
0.00182378773856569 0.000134784026655834
0.00195857176522153 0.000138769555126868
0.0020973413203484 0.000148056146660957
0.00224539746700935 0.000165872416501894
0.00241126988351125 0.000202762769053063
0.00261403265256431 0.000218700681844953
0.00283273333440926 0.000201508730478092
0.00303424206488736 0.000190784797918389
0.00322502686280574 0.000178543058629794
0.00340356992143554 0.000174178962431682
0.00357774888386722 0.000173591566724926
0.00375134045059215 0.000175273505884121
0.00392661395647627 0.000178734166327751
0.00410534812280402 0.000184976062047709
0.00429032418485173 0.000201024809621923
0.00449134899447365 0.000228878258244047
0.0047202272527177 0.000269515337121911
0.00498974258983961 0.000295432020303238
0.00528517461014285 0.000303960948661684
0.00558913555880453 0.000266634277402295
0.00585576983620683 0.000246737916323252
0.00610250775253008 0.000251223810590676
0.00635373156312076 0.000263126483554703
0.00661685804667546 0.000268802451546037
0.0068856604982215 0.000281452895682561
0.00716711339390406 0.000302111743425411
0.00746922513732947 0.000334130275597779
0.00780335541292725 0.000341948765262853
0.0081453041781901 0.000352504233299622
0.00849780841148972 0.000383636220261505
0.00888144463175123 0.000413501351902935
0.00929494598365416 0.000396568921073076
0.00969151490472724 0.000384527300351617
0.0100760422050789 0.000378871045414899
0.0104549132504938 0.000376932520620274
0.010831845771114 0.000377698460924609
0.0112095442320386 0.000381000933939514
0.0115905451659781 0.000387194409877953
0.0119777395758561 0.000410947187906997
0.0123886867637631 0.000451623435785413
0.0128403101995485 0.00048247982719454
0.0133227900267431 0.000448393082324518
0.0137711831090676 0.000428640418723266
0.0141998235277908 0.000438914672660453
0.0146387382004513 0.000458738149630437
0.0150974763500817 0.000466510082649356
0.0155639864327311 0.000465920634778201
0.0160299070675093 0.000495978642660049
0.0165258857101693 0.000513894344567355
0.0170397800547367 0.000564312858070789
0.0176040929128075 0.000618716721813005
0.0182228096346205 0.000633362168000767
0.0188561718026212 0.000651264543677316
0.0195074363462986 0.000657391668810857
0.0201648280151094 0.000644308812170632
0.02080913682728 0.000634470420957543
0.0214436072482376 0.000628471465207259
0.0220720787134449 0.000626746240340852
0.0226988249537857 0.000630318463517256
0.023329143417303 0.000640804038024933
0.0239699474553279 0.000664929027141887
0.0246348764824698 0.000626596797908025
0.0252614732803778 0.000632080508721366
0.0258935537890992 0.000659870753485522
0.0265534245425847 0.000693602403894133
0.0272470269464788 0.000671673247281685
0.0279187001937605 0.000680927936169518
0.02859962812993 0.000731707762240482
0.0293313358921705 0.00073617671060754
0.0300675126027781 0.000779257605660667
0.0308467702084387 0.000866519931308683
0.0317132901397474 0.00090962838877996
0.0326229185285274 0.000869331018714235
0.0334922495472416 0.000843232794130747
0.0343354823413723 0.000830770856153555
0.0351662531975259 0.000829016481117446
0.0359952696786433 0.000852941295871541
0.0368482109745149 0.000897051773389456
0.0377452627479043 0.000892458800600032
0.0386377215485044 0.000833479665337393
0.0394712012138418 0.000866901763208432
0.0403381029770502 0.00086619244432381
0.041204295421374 0.000911725157855277
0.0421160205792293 0.000904119302037454
0.0430201398812667 0.000862898005437811
0.0438830378867045 0.000924461346740174
0.0448074992334447 0.00100195147542032
0.045809450708865 0.00102251135165819
0.0468319620605232 0.00102452853426005
0.0478564905947833 0.00107612709741244
0.0489326176921957 0.00106589988957262
0.0499985175817684 0.00106796844997088
0.0510664860317392 0.00108299797214774
0.052149484003887 0.00111128362159548
0.0532607676254825 0.00112200725765512
0.0543827748831376 0.00114191784953694
0.0555246927326745 0.00104240425119569
0.0565670969838702 0.00108326950709195
0.0576503664909621 0.00109403735486012
0.0587444038458223 0.00111146594247612
0.0598558697882984 0.00115697012233076
0.0610128399106291 0.00110195894807845
0.0621147988587076 0.0011047561262498
0.0632195549849574 0.00120117161191817
0.0644207265968756 0.00127134397585398
0.0656920705727295 0.00128456790315264
0.0669766384758822 0.00132489688013666
0.0683015353560188 0.00132957610412177
0.0696311114601406 0.0013364631356769
0.0709675745958175 0.00135587906362527
0.0723234536594428 0.00133560709890203
0.0736590607583448 0.00133829572400037
0.0749973564823452 0.00130867099660083
0.076306027478946 0.00128098885897258
0.0775870163379186 0.00134117535335574
0.0789281916912743 0.00134685637968385
0.0802750480709582 0.0013477733907432
0.0816228214617014 0.00137750520884288
0.0830003266705442 0.00133057473739634
0.0843309014079406 0.00137734137524874
0.0857082427831893 0.00147126172012225
0.0871795045033116 0.00155666202987426
0.0887361665331858 0.00157541075504936
0.0903115772882352 0.00147209822406277
0.0917836755122979 0.00149755704959606
0.093281232561894 0.00151963292638929
0.0948008654882833 0.0015247535705802
0.0963256190588635 0.00158575414497742
0.0979113732038409 0.00152770357949653
0.0994390767833374 0.0014879203306914
0.100926997114029 0.00156094010218088
0.10248793721621 0.00160139403439908
0.104089331250609 0.00158125115319429
0.105670582403803 0.00161674434420015
0.107287326748003 0.00165100833043705
0.10893833507844 0.00165121068984324
0.110589545768284 0.00180779332379298
0.112397339092076 0.00178388438211284
0.114181223474189 0.00161162954589836
0.115792853020088 0.00163180810902107
0.117424661129109 0.00170872001788176
0.119133381146991 0.00178557831991001
0.120918959466901 0.00185447120346811
0.122773430670369 0.00183005744307326
0.124603488113442 0.00166135515047029
0.126264843263912 0.00172474455820843
0.127989587822121 0.00182659284792932
0.12981618067005 0.00194803172323892
0.131764212393289 0.00193881377866054
0.133703026171949 0.00184247425054958
0.135545500422499 0.00189675622136608
0.137442256643865 0.00192982958447729
0.139372086228342 0.00193157591365385
0.141303662141996 0.00179525096177562
0.143098913103772 0.00180584516138619
0.144904758265158 0.00193801532160457
0.146842773586763 0.00209048166485101
0.148933255251614 0.00209172475999423
0.151024980011608 0.00206808221621174
0.15309306222782 0.00192524413095236
0.155018306358772 0.00191510032276386
0.156933406681536 0.00205833030793377
0.15899173698947 0.00207716649260426
0.161068903482074 0.00205350748064548
0.163122410962719 0.00211930197625612
0.165241712938975 0.002263604994775
0.16750531793375 0.00224323839550957
0.16974855632926 0.0021288964674358
0.171877452796696 0.0020559522319658
0.173933405028662 0.00211222587004867
0.17604563089871 0.00227628405295915
0.178321914951669 0.00232947839233522
0.180651393344005 0.00221813607829054
0.182869529422295 0.00218375552191474
0.18505328494421 0.00215584486273538
0.187209129806945 0.00216992102359861
0.189379050830544 0.00228262981310487
0.191661680643649 0.0023887668525185
0.194050447496167 0.00243355783050207
0.196484005326669 0.00243797946700733
0.198921984793677 0.00235694015505307
0.20127892494873 0.00237343419507755
0.203652359143807 0.00243486716201158
0.206087226305819 0.00254774211033261
0.208634968416151 0.00256817744473233
0.211203145860884 0.00248679007829543
0.213689935939179 0.00231121628482571
0.216001152224005 0.00235353992800239
0.218354692152007 0.0025261113506894
0.220880803502697 0.00264631275265149
0.223527116255348 0.00270956644676379
0.226236682702112 0.00262970373559485
0.228866386437707 0.0026492860253704
0.231515672463077 0.00269775134153037
0.234213423804608 0.00279254815690185
0.237005971961509 0.0028351093597179
0.239841081321227 0.0028494269417035
0.242690508262931 0.00291172621682229
0.245602234479753 0.0028713595717476


==> Images/Results/pointsource_timesteps_convergence_tol_0.001_hfm6.txt <==
t dt
0.0 1.54154480370305e-05
1.54154480370305e-05 1.40850977976285e-05
2.9500545834659e-05 2.02087145196556e-05
4.97092603543146e-05 2.7829019133018e-05
7.75382794873326e-05 3.86471349547819e-05
0.000116185414442114 5.39139205475884e-05
0.000170099334989703 7.55524627984285e-05
0.000245651797788131 0.000106172114534325
0.000351823912322456 0.000149049130478775
0.000500873042801231 0.000207687497523489
0.00070856054032472 0.000284960136563053
0.000993520676887773 0.000347401337925205
0.00134092201481298 0.000446363621167312
0.00178728563598029 0.000567509576105644
0.00235479521208593 0.000694726219516294
0.00304952143160223 0.000845993963321295
0.00389551539492352 0.00101979190621102
0.00491530730113454 0.0012091692829179
0.00612447658405244 0.00141719260006604
0.00754166918411848 0.00161769011240398
0.00915935929652246 0.00189721820819729
0.0110565775047198 0.00245651926835136
0.0135130967730711 0.00250390350515733
0.0160170002782284 0.00248234290706467
0.0184993431852931 0.00300390858218952
0.0215032517674826 0.00367661019397769
0.0251798619614603 0.00354049259845753
0.0287203545599179 0.00360980634142188
0.0323301609013397 0.00475871226099196
0.0370888731623317 0.004635481815869
0.0417243549782007 0.00458172035028682
0.0463060753284875 0.00570934930202145
0.052015424630509 0.00582994418274765
0.0578453688132566 0.0057572509011818
0.0636026197144384 0.007131621467081
0.0707342411815194 0.00704505410579999
0.0777792952873194 0.00717124562887902
0.0849505409161984 0.00843449157466803
0.0933850324908664 0.00819446059831751
0.101579493089184 0.00926136938141999
0.110840862470604 0.00949833088835709
0.120339193358961 0.00987407763779805
0.130213270996759 0.011077225378364
0.141290496375123 0.0109878223244454
0.152278318699568 0.0129102486953087
0.165188567394877 0.0125058486535962
0.177694416048473 0.0145175785624681
0.192211994610942 0.0140864747103997
0.206298469321341 0.0158914231821955
0.222189892503537 0.0157978211574163


==> Images/Results/pointsource_timesteps_convergence_tol_0.001_hfm66.txt <==
t dt
0.0 1.76670944507587e-05
1.76670944507587e-05 1.57813198809152e-05
3.34484143316739e-05 2.45722353739638e-05
5.80206497056377e-05 3.56089635352902e-05
9.3629613240928e-05 5.18297978900179e-05
0.000145459411130946 7.51462566042544e-05
0.0002206056677352 0.000108368347416821
0.000328974015152022 0.000154869671091656
0.000483843686243678 0.000218303502656764
0.000702147188900442 0.000302289792828287
0.00100443698172873 0.000410654439249112
0.00141509142097784 0.000546530576485739
0.00196162199746358 0.000720846843651072
0.00268246884111465 0.000931318623913836
0.00361378746502849 0.00117501124286758
0.00478879870789607 0.00146232051390244
0.00625111922179851 0.00178849896373545
0.00803961818553396 0.00214368888202159
0.0101833070675556 0.00251093588789763
0.0126942429554532 0.00286559280202054
0.0155598357574737 0.00327923913527569
0.0188390748927494 0.00398059483539059
0.02281966972814 0.00475912114445669
0.0275787908725967 0.0057801892918537
0.0333589801644504 0.00629011963870925
0.0396490998031597 0.00661537881170297
0.0462644786148626 0.00772138232184551
0.0539858609367081 0.00731906946808251
0.0613049304047906 0.00823630128432163
0.0695412316891123 0.00878330642790636
0.0783245381170186 0.00878105282657825
0.0871055909435969 0.0102904277789803
0.0973960187225772 0.00969815957771883
0.107094178300296 0.0102469280204998
0.117341106320796 0.011734964279419
0.129076070600215 0.0109850872551768
0.140061157855392 0.0115093244920499
0.151570482347442 0.0130178940262573
0.164588376373699 0.0124724075458546
0.177060783919553 0.0128314603662942
0.189892244285848 0.0145964048813718
0.204488649167219 0.013823347775726
0.218311996942946 0.0139481371463451
0.232260134089291 0.016127555392295


==> Images/Results/pointsource_timesteps_convergence_tol_0.001_m2.txt <==
t dt
0.0 7.8720105471113e-06
7.8720105471113e-06 6.78415019562045e-06
1.46561607427317e-05 8.97573407544819e-06
2.36318948181799e-05 1.14012523390365e-05
3.50331471572165e-05 1.44558628661251e-05
4.94890100233416e-05 1.84396526439119e-05
6.79286626672535e-05 2.36977664783565e-05
9.162642914561e-05 3.07680123093108e-05
0.000122394441454921 4.05211206761424e-05
0.000162915562131063 5.39593510573509e-05
0.000216874913188414 7.31009601494572e-05
0.000289975873337871 9.49567735421363e-05
0.000384932646880008 0.000129919727687975
0.000514852374567982 0.000165214009857856
0.000680066384425838 0.000195421255175209
0.000875487639601047 0.000204705473318146
0.00108019311291919 0.000235154485513293
0.00131534759843249 0.000287082689041029
0.00160243028747351 0.000372490438545485
0.001974920726019 0.000490820022013914
0.00246574074803291 0.000413449607885463
0.00287919035591838 0.000350061875260365
0.00322925223117874 0.000418800535844166
0.00364805276702291 0.000595605430283816
0.00424365819730672 0.000769564962608422
0.00501322315991515 0.000834289906557996
0.00584751306647314 0.000802638766025475
0.00665015183249862 0.000649518722174021
0.00729967055467264 0.000747134693734834
0.00804680524840747 0.00100251691538315
0.00904932216379062 0.00126814263493606
0.0103174647987267 0.00133660369860845
0.0116540684973351 0.00109706179209644
0.0127511302894316 0.00114298765709638
0.013894117946528 0.00125589295196332
0.0151500108984913 0.00164052827846617
0.0167905391769574 0.0014081390505902
0.0181986782275476 0.00145113658234571
0.0196498148098934 0.00164141984977841
0.0212912346596718 0.00195928118749268
0.0232505158471644 0.00246224404634126
0.0257127598935057 0.00257218470043214
0.0282849445939378 0.00234794409208702
0.0306328886860249 0.00241915377258952
0.0330520424586144 0.00248096917498476
0.0355330116335991 0.00266468065917107
0.0381976922927702 0.00337835138919978
0.04157604368197 0.00324943803889063
0.0448254817208606 0.00294845663954619
0.0477739383604068 0.00317645462434773
0.0509503929847546 0.00319203443982408
0.0541424274245786 0.00373293058137597
0.0578753580059546 0.00424221613791784
0.0621175741438725 0.00369079379452796
0.0658083679384004 0.00388587575473459
0.069694243693135 0.00387399970933388
0.0735682434024689 0.00451361964185677
0.0780818630443257 0.0047571485431045
0.0828390115874302 0.00450867190296625
0.0873476834903964 0.00454970176703683
0.0918973852574332 0.00474478712030807
0.0966421723777413 0.00581226776275979
0.102454440140501 0.00552495647562444
0.107979396616126 0.00554481548672666
0.113524212102852 0.00545212009558169
0.118976332198434 0.00636623358388072
0.125342565782315 0.00632248403049324
0.131665049812808 0.00655472139514617
0.138219771207954 0.00642376278439312
0.144643533992347 0.00732175371265187
0.151965287704999 0.00760173524491394
0.159567022949913 0.00750959956760643
0.167076622517519 0.00786401108754526
0.174940633605065 0.00834124208357899
0.183281875688644 0.00926776027362163
0.192549635962265 0.00903848562150862
0.201588121583774 0.00945088999263905
0.211039011576413 0.0103479500285626
0.221386961604975 0.0107209376031894
0.232107899208165 0.0107433270744832


==> Images/Results/pointsource_timesteps_convergence_tol_0.001_m4.txt <==
t dt
0.0 7.92606987005776e-06
7.92606987005776e-06 6.78189224507886e-06
1.47079621151366e-05 9.07280131027809e-06
2.37807634254147e-05 1.17831883096073e-05
3.5563951735022e-05 1.53829630989883e-05
5.09469148340104e-05 2.01669423421018e-05
7.11138571761122e-05 2.65777215487842e-05
9.76915787248964e-05 3.52362319650235e-05
0.00013292781068992 4.70200599610143e-05
0.000179947870650934 6.31772947707043e-05
0.000243125165421638 8.54779785577337e-05
0.000328603143979372 0.000116237894426219
0.000444841038405591 0.00013197569729545
0.000576816735701041 0.0001730501068518
0.000749866842552841 0.000226561767038732
0.000976428609591573 0.000267962711457026
0.0012443913210486 0.000286242765361932
0.00153063408641053 0.000326692435390269
0.0018573265218008 0.000395265770258877
0.00225259229205968 0.000492696387836183
0.00274528867989586 0.000601899032973921
0.00334718771286978 0.000540227195374202
0.00388741490824398 0.000589434447393907
0.00447684935563789 0.000738897864465693
0.00521574722010358 0.000984316812052691
0.00620006403215627 0.000933830125325043
0.00713389415748132 0.00101536310569117
0.00814925726317249 0.00113064807655991
0.00927990533973239 0.0011581909633585
0.0104380963030909 0.00119605294619603
0.0116341492492869 0.00136236606634265
0.0129965153156296 0.00151641022516986
0.0145129255407994 0.00169650311660718
0.0162094286574066 0.00183299107457827
0.0180424197319849 0.00205089772496358
0.0200933174569485 0.00199915046534791
0.0220924679222964 0.00214656411769482
0.0242390320399912 0.00234138215783921
0.0265804141978304 0.00269263762006079
0.0292730518178912 0.00288593449825608
0.0321589863161473 0.00303212026412392
0.0351911065802712 0.00304641098201998
0.0382375175622912 0.00330822001674565
0.0415457375790368 0.00374992741153771
0.0452956649905745 0.00402050396342306
0.0493161689539976 0.00421068319634646
0.0535268521503441 0.00417296862672776
0.0576998207770718 0.00447064685191812
0.0621704676289899 0.00493329453945386
0.0671037621684438 0.00529567060620517
0.072399432774649 0.00536824297832973
0.0777676757529787 0.00537713177210267
0.0831448075250814 0.00591592904042285
0.0890607365655042 0.00618943550604941
0.0952501720715536 0.00685091300278741
0.102101085074341 0.00649877407400295
0.108599859148344 0.00701467241655729
0.115614531564901 0.00760037542186282
0.123214906986764 0.00823543587368954
0.131450342860454 0.0085019561116689
0.139952298972123 0.00918026337250853
0.149132562344631 0.00958581318869642
0.158718375533327 0.0100163186865964
0.168734694219924 0.00998125051886594
0.17871594473879 0.0104830675571009
0.189199012295891 0.0104762486239479
0.199675260919839 0.0110973892526946
0.210772650172533 0.0109917765635777
0.221764426736111 0.0115814116798496
0.23334583841596 0.0114353766343903


==> Images/Results/pointsource_timesteps_convergence_tol_0.001_pmm128.txt <==
t dt
0.0 5.20951529819579e-06
5.20951529819579e-06 4.27225971144828e-06
9.48177500964407e-06 5.54015486715883e-06
1.50219298768029e-05 7.02898936695936e-06
2.20509192437623e-05 9.04103439220963e-06
3.10919536359719e-05 1.17868559390778e-05
4.28788095750497e-05 1.56098845529856e-05
5.84886941280353e-05 2.0074511002702e-05
7.85632051307373e-05 2.57104218282498e-05
0.000104273626958987 3.34641165187352e-05
0.000137737743477722 4.41085099576149e-05
0.000181846253435337 5.52178144484841e-05
0.000237064067883821 6.49831909960975e-05
0.000302047258879919 7.25543953504899e-05
0.000374601654230409 9.03081420828653e-05
0.000464909796313274 9.1712767716044e-05
0.000556622564029318 0.000112652312594608
0.000669274876623926 9.76033061684865e-05
0.000766878182792413 8.8761402376132e-05
0.000855639585168545 9.19078504670314e-05
0.000947547435635576 0.000112262709426836
0.00105981014506241 0.000140431075793246
0.00120024122085566 0.00018354029708918
0.00138378151794484 0.000219388568333079
0.00160317008627792 0.000256640317694354
0.00185981040397227 0.000259345110508154
0.00211915551448043 0.000216706169363673
0.0023358616838441 0.000189252958908864
0.00252511464275296 0.000220027334586276
0.00274514197733924 0.000230323262185051
0.00297546523952429 0.000280176762473843
0.00325564200199813 0.000352604970195888
0.00360824697219402 0.000357141941035242
0.00396538891322926 0.00039002273461093
0.00435541164784019 0.000442158419795154
0.00479757006763535 0.000376858928604046
0.00517442899623939 0.000397493216765296
0.00557192221300469 0.000421072893115878
0.00599299510612057 0.000353689218088304
0.00634668432420887 0.00041831176316817
0.00676499608737704 0.000448240413716774
0.00721323650109381 0.000393530546589268
0.00760676704768308 0.000460894341550333
0.00806766138923341 0.000602981059096474
0.00867064244832989 0.000670644040497239
0.00934128648882713 0.000641302321728832
0.00998258881055596 0.000632458774303961
0.0106150475848599 0.000518510766791957
0.0111335583516519 0.000579012853560523
0.0117125712052124 0.000604062451811869
0.0123166336570243 0.000681408314980715
0.012998041972005 0.000735880159088772
0.0137339221310938 0.000778579124890403
0.0145125012559842 0.000801393219126034
0.0153138944751102 0.000701627927805782
0.016015522402916 0.00072819075208333
0.0167437131549993 0.000660917882316442
0.0174046310373157 0.00084106815478125
0.018245699192097 0.00091516870978538
0.0191608679018824 0.000905899554890691
0.0200667674567731 0.000957749194026939
0.0210245166508 0.000888939982944687
0.0219134566337447 0.00105328180208975
0.0229667384358344 0.00103609521707762
0.0240028336529121 0.000883736680558517
0.0248865703334706 0.000981610357557128
0.0258681806910277 0.00101290166485243
0.0268810823558801 0.00109368760145201
0.0279747699573321 0.00113561545859651
0.0291103854159286 0.00128617975943429
0.0303965651753629 0.00127954449946532
0.0316761096748283 0.00115994329688941
0.0328360529717177 0.00106984521059267
0.0339058981823103 0.00112680746567039
0.0350327056479807 0.00137350926496514
0.0364062149129459 0.00134891069172451
0.0377551256046704 0.00130599273766728
0.0390611183423377 0.001214263860745
0.0402753822030827 0.00132563696796804
0.0416010191710507 0.00132647654954694
0.0429274957205976 0.0012878899003169
0.0442153856209145 0.00129159253287793
0.0455069781537925 0.00145422540670325
0.0469612035604957 0.00159926977844883
0.0485604733389446 0.00143347482524463
0.0499939481641892 0.00166895065628696
0.0516628988204761 0.0015034980680928
0.0531663968885689 0.00147456784938864
0.0546409647379576 0.00162444296405601
0.0562654077020136 0.0016601283054645
0.0579255360074781 0.00169716441931186
0.0596227004267899 0.00172009974086411
0.0613428001676541 0.00176527393918184
0.0631080741068359 0.0016040183015108
0.0647120924083467 0.00158424646701003
0.0662963388753567 0.00169001076866169
0.0679863496440184 0.00197677451017755
0.0699631241541959 0.00194187296637535
0.0719049971205713 0.00182270028836619
0.0737276974089375 0.00171056862723609
0.0754382660361736 0.00176473915062334
0.0772030051867969 0.00172707694130076
0.0789300821280977 0.00192800088005635
0.080858083008154 0.00235075284032026
0.0832088358484743 0.00228640715091831
0.0854952429993926 0.00207763561948911
0.0875728786188817 0.00219437915240504
0.0897672577712867 0.00185587850728397
0.0916231362785707 0.00219158075692432
0.093814717035495 0.00222682673788484
0.0960415437733799 0.00257461782827906
0.0986161616016589 0.00249299239297898
0.101109153994638 0.00243259922851488
0.103541753223153 0.00223883517934084
0.105780588402494 0.00249867038481127
0.108279258787305 0.00236293827519031
0.110642197062495 0.00267766341082283
0.113319860473318 0.00254683520029478
0.115866695673613 0.00245421598141241
0.118320911655025 0.00276341838857909
0.121084330043604 0.00246310013590393
0.123547430179508 0.00274505178413401
0.126292481963642 0.00262243190248124
0.128914913866123 0.00255358128091394
0.131468495147037 0.00272683421291856
0.134195329359956 0.00266315542346677
0.136858484783423 0.00259675803980237
0.139455242823225 0.00294319871597439
0.1423984415392 0.00271721758538549
0.145115659124585 0.00284301471064397
0.147958673835229 0.00309864725880369
0.151057321094033 0.0026763004974808
0.153733621591513 0.00303453687009815
0.156768158461612 0.00334927240525568
0.160117430866867 0.00300816878185486
0.163125599648722 0.00296545108367537
0.166091050732397 0.00322209851176597
0.169313149244163 0.00324141789857765
0.172554567142741 0.0034856715569886
0.17604023869973 0.00278922544519603
0.178829464144926 0.00339231302275248
0.182221777167678 0.00314104500143397
0.185362822169112 0.00308037505005817
0.18844319721917 0.00285505841878893
0.191298255637959 0.00311691420342005
0.194415169841379 0.00331204800931303
0.197727217850692 0.00332740151987741
0.20105461937057 0.00357377585730925
0.204628395227879 0.00316617776805643
0.207794572995935 0.00351444340926405
0.2113090164052 0.00352682318038937
0.214835839585589 0.00370441216619026
0.218540251751779 0.00354990480094635
0.222090156552726 0.0032100778124016
0.225300234365127 0.00360439504814139
0.228904629413269 0.0036735706864718
0.23257820009974 0.00379653691742398
0.236374737017164 0.00413756775574944
0.240512304772914 0.00364763189629223
0.244159936669206 0.00415683065393244


==> Images/Results/pointsource_timesteps_convergence_tol_0.001_pmm32.txt <==
t dt
0.0 7.97367932862147e-06
7.97367932862147e-06 6.90693945030998e-06
1.48806187789314e-05 9.37773525235233e-06
2.42583540312838e-05 1.16698178331072e-05
3.5928171864391e-05 1.4642122773932e-05
5.0570294638323e-05 1.8485529498072e-05
6.90558241363951e-05 2.35372638866144e-05
9.25930880230095e-05 3.02864297878184e-05
0.000122879517810828 3.94663098317274e-05
0.000162345827642555 5.22037154765672e-05
0.000214549543119123 6.95323833147597e-05
0.000284081926433882 9.15698016806442e-05
0.000375651728114526 9.46143557995814e-05
0.000470266083914108 9.02651735468736e-05
0.000560531257460981 0.000106415653672053
0.000666946911133035 0.000139967802476436
0.000806914713609471 0.000217506240316576
0.00102442095392605 0.00025333659833646
0.00127775755226251 0.000218219912853912
0.00149597746511642 0.00023031383031415
0.00172629129543057 0.000268424605941033
0.0019947159013716 0.000308588714218279
0.00230330461558988 0.000368739089785656
0.00267204370537554 0.000493225936267429
0.00316526964164297 0.000423904017898404
0.00358917365954137 0.000379825164471612
0.00396899882401298 0.000383935005398817
0.0043529338294118 0.000440199578753578
0.00479313340816538 0.000587059951287497
0.00538019335945287 0.000670624976627602
0.00605081833608047 0.000564018017209153
0.00661483635328963 0.000583651723010965
0.00719848807630059 0.00065281267948653
0.00785130075578712 0.000733886231062074
0.0085851869868492 0.000822751598180319
0.00940793858502952 0.000880921421448814
0.0102888600064783 0.000828053838703559
0.0111169138451819 0.000814614754481947
0.0119315285996638 0.000856011353504001
0.0127875399531678 0.00103404644996208
0.0138215864031299 0.000974475108884507
0.0147960615120144 0.00102972013235524
0.0158257816443697 0.0010501872033701
0.0168759688477398 0.00116866898891475
0.0180446378366545 0.00137298977706807
0.0194176276137226 0.00143317508859616
0.0208508027023187 0.00139114899184814
0.0222419516941669 0.00134381363648406
0.0235857653306509 0.00140210074377284
0.0249878660744238 0.00143466053950349
0.0264225266139273 0.00152113562393475
0.027943662237862 0.00148581113269542
0.0294294733705574 0.00158176806370317
0.0310112414342606 0.0018685533129898
0.0328797947472504 0.00193784806911976
0.0348176428163702 0.00181929862747675
0.0366369414438469 0.00190619402311469
0.0385431354669616 0.00188412004837537
0.040427255515337 0.00194764110026179
0.0423748966155988 0.00195934163336482
0.0443342382489636 0.0020653272122161
0.0463995654611797 0.00218119429491542
0.0485807597560951 0.0023655052064752
0.0509462649625703 0.00233773634880177
0.0532840013113721 0.00247808590940178
0.0557620872207739 0.00238052922848787
0.0581426164492617 0.00240954403306128
0.060552160482323 0.00246101306649799
0.063013173548821 0.00252900623059489
0.0655421797794159 0.00280668139662532
0.0683488611760412 0.00293611138904904
0.0712849725650902 0.00304764504854188
0.0743326176136321 0.00299521676743976
0.0773278343810719 0.00298570840360187
0.0803135427846738 0.00300347352013157
0.0833170163048053 0.0028435935959413
0.0861606099007466 0.00318888604511099
0.0893494959458576 0.00343766061004625
0.0927871565559039 0.00339886733308295
0.0961860238889868 0.00345287749280638
0.0996389013817932 0.00336297864021373
0.103001880022007 0.00346856554557272
0.10647044556758 0.00356810621370029
0.11003855178128 0.00369690903204433
0.113735460813324 0.00372041738538418
0.117455878198708 0.00374186539250424
0.121197743591213 0.0040861443912058
0.125283887982418 0.0037382680095359
0.129022155991954 0.00411594283739253
0.133138098829347 0.00406882127306002
0.137206920102407 0.00424008417291841
0.141447004275325 0.0039446386152293
0.145391642890555 0.00424024482428732
0.149631887714842 0.00464992151737401
0.154281809232216 0.00411615304730106
0.158397962279517 0.0046125049455574
0.163010467225074 0.0046026900895828
0.167613157314657 0.00495340641867049
0.172566563733328 0.00438297420436296
0.176949537937691 0.00505446584266827
0.182004003780359 0.00489111365496759
0.186895117435326 0.00463665777097159
0.191531775206298 0.00520922778002296
0.196741002986321 0.00545962731853011
0.202200630304851 0.00532161884334447
0.207522249148196 0.00548979116244919
0.213012040310645 0.00522719453731819
0.218239234847963 0.00541149834536034
0.223650733193323 0.00600928468896725
0.229660017882291 0.00596028030348388
0.235620298185775 0.00623952187409227
0.241859820059867 0.00645927736194812


==> Images/Results/pointsource_timesteps_convergence_tol_0.01_hfm6.txt <==
t dt
0.0 5.74535696916233e-05
5.74535696916233e-05 8.16861609815075e-05
0.000139139730673131 0.000156803034867079
0.00029594276554021 0.000293656925335482
0.000589599690875692 0.000483537575694146
0.00107313726656984 0.000798943989756431
0.00187208125632627 0.00119364645012333
0.0030657277064496 0.00173614278825802
0.00480187049470762 0.00237148667706939
0.00717335717177702 0.0032370920890849
0.0104104492608619 0.00485690629594341
0.0152673555568053 0.0041125701244626
0.0193799256812679 0.00521584931455197
0.0245957749958199 0.00777143545316737
0.0323672104489873 0.00838341996608304
0.0407506304150703 0.00748494494279032
0.0482355753578606 0.008998730434002
0.0572343057918626 0.010515622594475
0.0677499283863376 0.0123474793314424
0.08009740771778 0.0135884455127759
0.0936858532305559 0.0120419504504379
0.105727803680994 0.0137881433656024
0.119515947046596 0.0156744106661517
0.135190357712748 0.0183449791936204
0.153535336906368 0.0173126126848567
0.170847949591225 0.0174331066071459
0.188281056198371 0.0232623901283702
0.211543446326741 0.021016761371815


==> Images/Results/pointsource_timesteps_convergence_tol_0.01_hfm66.txt <==
t dt
0.0 6.36068688942671e-05
6.36068688942671e-05 9.24710087511792e-05
0.000156077877645446 0.000187479197619453
0.0003435570752649 0.000356242082893751
0.000699799158158651 0.00060208346585442
0.00130188262401307 0.00104825617526043
0.0023501387992735 0.00169497639249416
0.00404511519176766 0.0021189836126979
0.00616409880446556 0.00332985458658963
0.0094939533910552 0.00398704967606259
0.0134810030671178 0.00510365930311185
0.0185846623702296 0.00595285528124733
0.024537517651477 0.00702098284043962
0.0315585004919166 0.00912108761636766
0.0406795881082842 0.00880102982134209
0.0494806179296263 0.00886828529830056
0.0583489032279269 0.0103440319001293
0.0686929351280562 0.0147915297928851
0.0834844649209413 0.0125363692079829
0.0960208341289242 0.0124631415301625
0.108483975659087 0.0134650007592451
0.121948976418332 0.015724722846508
0.13767369926484 0.0167758282075573
0.154449527472397 0.0154017662614438
0.169851293733841 0.0148971123477784
0.184748406081619 0.0155424014846041
0.200290807566223 0.0171494208726104
0.217440228438834 0.0193285645954308


==> Images/Results/pointsource_timesteps_convergence_tol_0.01_m2.txt <==
t dt
0.0 4.91282476944934e-05
4.91282476944934e-05 4.07270551443049e-05
8.98553028387983e-05 6.93911733122299e-05
0.000159246476151028 0.000115138900054662
0.000274385376205691 0.000208774852545482
0.000483160228751173 0.000325676022472626
0.000808836251223799 0.00043554723957762
0.00124438349080142 0.000638277625950698
0.00188266111675212 0.00100963636209373
0.00289229747884584 0.000903892688539376
0.00379619016738522 0.00119871349297239
0.00499490366035761 0.00178068480296067
0.00677558846331828 0.00153993446986057
0.00831552293317886 0.002093677762651
0.0104092006958299 0.00236692023929901
0.0127761209351289 0.00231268525880029
0.0150888061939292 0.00318963118514169
0.0182784373790708 0.00370028579480849
0.0219787231738793 0.00477977265364614
0.0267584958275255 0.0063833930912621
0.0331418889187876 0.00545908869329688
0.0386009776120844 0.00741017035931264
0.0460111479713971 0.0066511523933069
0.052662300364704 0.00767627791928732
0.0603385782839913 0.00855830754553697
0.0688968858295283 0.00915468325274898
0.0780515690822772 0.00959605677182054
0.0876476258540978 0.0108850835293634
0.0985327093834612 0.0109280716665156
0.109460781049977 0.0113058290182832
0.12076661006826 0.0127213771327279
0.133487987200988 0.0127526028336849
0.146240590034673 0.012618169130724
0.158858759165397 0.0148132839708261
0.173672043136223 0.0142737059159054
0.187945749052128 0.0145225648842052
0.202468313936334 0.0163596958240855
0.218828009760419 0.01654539769086


==> Images/Results/pointsource_timesteps_convergence_tol_0.01_m4.txt <==
t dt
0.0 4.41754876510287e-05
4.41754876510287e-05 3.62794704684474e-05
8.04549581194761e-05 6.57452367621993e-05
0.000146200194881675 0.000109234903111176
0.000255435097992851 0.000187943139542757
0.000443378237535608 0.000311641713596283
0.000755019951131892 0.000446745306471615
0.00120176525760351 0.000639509414527556
0.00184127467213106 0.000947157333234423
0.00278843200536549 0.00150445984728112
0.00429289185264661 0.00175647831815727
0.00604937017080387 0.00232424426199414
0.00837361443279801 0.00293077673289817
0.0113043911656962 0.00423462419242532
0.0155390153581215 0.00410562693912088
0.0196446422972424 0.005692725464653
0.0253373677618954 0.00564941166802766
0.030986779429923 0.00708272708526312
0.0380695065151862 0.0075220428084934
0.0455915493236796 0.00920608186520993
0.0547976311888895 0.00838084968470566
0.0631784808735951 0.00937812116423038
0.0725566020378255 0.012155100381515
0.0847117024193405 0.0102492444804572
0.0949609468997977 0.010056861660873
0.105017808560671 0.0146186394755666
0.119636448036237 0.0123943188212548
0.132030766857492 0.0113845385386909
0.143415305396183 0.013682876134783
0.157098181530966 0.016185027279943
0.173283208810909 0.0142665451115472
0.187549753922456 0.0137544420904121
0.201304196012868 0.0168869761227564
0.218191172135625 0.017935929172495


==> Images/Results/pointsource_timesteps_convergence_tol_0.01_pmm128.txt <==
t dt
0.0 1.7671440386185e-05
1.7671440386185e-05 1.44548729989844e-05
3.21263133851695e-05 2.53298988245386e-05
5.7456212209708e-05 4.06381176180535e-05
9.80943298277615e-05 6.42280566111566e-05
0.000162322386438918 0.000104307007088581
0.000266629393527499 0.000152669803200475
0.000419299196727974 0.000193139526246042
0.000612438722974017 0.000234878268654537
0.000847316991628554 0.000194815527495966
0.00104213251912452 0.000286834403156568
0.00132896692228109 0.000472899027219136
0.00180186594950022 0.000473087958556936
0.00227495390805716 0.000434013059998288
0.00270896696805545 0.000505941076979113
0.00321490804503456 0.000726708201807081
0.00394161624684164 0.000812020042386243
0.00475363628922789 0.000884172101093977
0.00563780839032186 0.000917232407694341
0.0065550407980162 0.00102841852876723
0.00758345932678343 0.000974016620750025
0.00855747594753346 0.00143473917771316
0.00999221512524662 0.00145611442603966
0.0114483295512863 0.00136378458012655
0.0128121141314128 0.00169092607195064
0.0145030402033635 0.00172584880417384
0.0162288890075373 0.00156223198415205
0.0177911209916894 0.00205240696572767
0.019843527957417 0.00200724658193767
0.0218507745393547 0.00212229248970235
0.0239730670290571 0.00202521591150035
0.0259982829405574 0.00226889157573445
0.0282671745162918 0.00264372162772987
0.0309108961440217 0.00263344992935907
0.0335443460733808 0.00246613693403296
0.0360104830074138 0.00325169489379222
0.039262177901206 0.00367205060495377
0.0429342285061597 0.00332397834065554
0.0462582068468153 0.00343296580358836
0.0496911726504036 0.00395220747434285
0.0536433801247465 0.00379167934416759
0.0574350594689141 0.003913866747582
0.0613489262164961 0.00420089369680193
0.065549819913298 0.00404581597478541
0.0695956358880834 0.00454646572645898
0.0741421016145424 0.00388354396116825
0.0780256455757106 0.00445740560624764
0.0824830511819583 0.00544897206399401
0.0879320232459523 0.00528122705287011
0.0932132502988224 0.00525148536310005
0.0984647356619224 0.00580156377984989
0.104266299441772 0.00503055354151113
0.109296852983283 0.00553128744815736
0.114828140431441 0.00499994479546571
0.119828085226907 0.00531873477860966
0.125146820005516 0.00602950475205514
0.131176324757571 0.00627922653884505
0.137455551296416 0.00656681845431611
0.144022369750732 0.00666869392163962
0.150691063672372 0.00583710289760579
0.156528166569978 0.0074635345692375
0.163991701139215 0.00680487698123378
0.170796578120449 0.00809531942163169
0.178891897542081 0.0080067896478298
0.186898687189911 0.00786635923523867
0.194765046425149 0.00765171276535181
0.202416759190501 0.00801636230618501
0.210433121496686 0.00822850271720622
0.218661624213892 0.00809829503817062
0.226759919252063 0.00884789237698349
0.235607811629047 0.00930197577823384


==> Images/Results/pointsource_timesteps_convergence_tol_0.01_pmm32.txt <==
t dt
0.0 3.24306103188146e-05
3.24306103188146e-05 2.62163224903273e-05
5.86469328091419e-05 4.31246824282198e-05
0.000101771615237362 6.79291967315751e-05
0.000169700811968937 0.000112093189215014
0.000281794001183951 0.000192433281139987
0.000474227282323938 0.000198497912214759
0.000672725194538697 0.000295809066415773
0.000968534260954469 0.000523889250145816
0.00149242351110029 0.000523141247399054
0.00201556475849934 0.000733883329027993
0.00274944808752733 0.00112024992959974
0.00386969801712707 0.000955005129023697
0.00482470314615077 0.00122716699483013
0.00605187014098089 0.00137292510364277
0.00742479524462367 0.00155822566237138
0.00898302090699504 0.00196030768145342
0.0109433285884485 0.00194237838532855
0.012885706973777 0.00220871802355774
0.0150944249973348 0.00246757010095192
0.0175619950982867 0.00289313092459868
0.0204551260228853 0.00321758090834835
0.0236727069312337 0.00306049489242971
0.0267332018236634 0.00361478807569671
0.0303479898993601 0.0038510842831947
0.0341990741825548 0.0045074880234941
0.0387065622060489 0.00424913117888173
0.0429556933849306 0.00451403436541426
0.0474697277503449 0.00494857993442133
0.0524183076847662 0.00538274527341228
0.0578010529581785 0.00574557280635977
0.0635466257645383 0.00591197197726199
0.0694585977418003 0.00677031366359172
0.076228911405392 0.0073167223789899
0.0835456337843819 0.00670845597519166
0.0902540897595735 0.0082575270998677
0.0985116168594412 0.00899908937065802
0.107510706230099 0.0083186441250838
0.115829350355183 0.00921184025981239
0.125041190614995 0.0101080524977823
0.135149243112778 0.00987200721788361
0.145021250330661 0.00979650266868864
0.15481775299935 0.0103538724861283
0.165171625485478 0.0119681109669613
0.17713973645244 0.0114153768022346
0.188555113254674 0.0114171688674428
0.199972282122117 0.0130779959666176
0.213050278088735 0.0132757064459855
0.22632598453472 0.0139074690310559


==> Images/Results/pointsource_timesteps_convergence_tol_0.1_hfm6.txt <==
t dt
0.0 0.000123779963609798
0.000123779963609798 0.0001307934031413
0.000254573366751098 0.000591344214483028
0.000845917581234127 0.00114320742861381
0.00198912500984793 0.00260195007755742
0.00459107508740535 0.00441798594159376
0.00900906102899911 0.00336476222339807
0.0123738232523972 0.00595540804282392
0.0183292312952211 0.00293292445408424
0.0212621557493053 0.00848429791886695
0.0297464536681723 0.00529426958874298
0.0350407232569153 0.0123800074061055
0.0474207306630208 0.005876577345546
0.0532973080085668 0.0114640229018734
0.0647613309104401 0.00739996279601539
0.0721612937064555 0.00850309108859269
0.0806643847950482 0.0110816727055233
0.0917460575005716 0.0112665760482505
0.103012633548822 0.0128758948802679
0.11588852842909 0.0122774029376413
0.128165931366731 0.0143682914159726
0.142534222782704 0.0143509610533191
0.156885183836023 0.0155460665247702
0.172431250360793 0.0180900413448495
0.190521291705643 0.0170909359599116
0.207612227665554 0.0286264927011666


==> Images/Results/pointsource_timesteps_convergence_tol_0.1_hfm66.txt <==
t dt
0.0 0.000166666666666667
0.000166666666666667 0.000137036844870119
0.000303703511536786 0.00023149091198204
0.000535194423518826 0.000993321836574195
0.00152851626009302 0.00221971985539292
0.00374823611548594 0.00426703504609807
0.00801527116158401 0.00202674046122768
0.0100420116228117 0.00818646670347818
0.0182284783262899 0.00347587225518745
0.0217043505814773 0.00589048335871154
0.0275948339401888 0.0142158519876782
0.041810685927867 0.00673684636542641
0.0485475322932934 0.0104825465482137
0.0590300788415071 0.00749012103464546
0.0665201998761526 0.0153743700969965
0.0818945699731491 0.00691851552617161
0.0888130854993207 0.0200805919999748
0.108893677499296 0.00726817183119352
0.116161849330489 0.0224442022045036
0.138606051534993 0.00955984639898592
0.148165897933978 0.0193632105891409
0.167529108523119 0.00875304640113856
0.176282154924258 0.0186947418648522
0.19497689678911 0.0236245862398368
0.218601483028947 0.00690387324873139
0.225505356277678 0.0237342360446783


==> Images/Results/pointsource_timesteps_convergence_tol_0.1_m2.txt <==
t dt
0.0 0.000105843601093496
0.000105843601093496 0.000106461884753712
0.000212305485847208 0.000304867632776225
0.000517173118623433 0.000647496719241875
0.00116466983786531 0.00126922624641569
0.00243389608428099 0.00153615414739825
0.00397005023167924 0.00228272735930003
0.00625277759097927 0.00362468630528836
0.00987746389626763 0.00520487777954568
0.0150823416758133 0.00473913557218644
0.0198214772479997 0.00590926570384191
0.0257307429518417 0.0107838809055979
0.0365146238574396 0.00873102972943902
0.0452456535868786 0.00723711206808289
0.0524827656549615 0.00819763058544504
0.0606803962404065 0.0130549632483483
0.0737353594887548 0.0170755252807127
0.0908108847694675 0.0102901168179231
0.101101001587391 0.0126133918529461
0.113714393440337 0.0181301445842972
0.131844538024634 0.0212157313374271
0.153060269362061 0.0179860116026668
0.171046280964728 0.0148074271529319
0.18585370811766 0.0147264987553415
0.200580206873001 0.017177083228544
0.217757290101545 0.0213986083255777


==> Images/Results/pointsource_timesteps_convergence_tol_0.1_m4.txt <==
t dt
0.0 0.000123318669371504
0.000123318669371504 0.000100884112657988
0.000224202782029492 0.000213043861952429
0.000437246643981921 0.000556680464301434
0.000993927108283355 0.000994714464042633
0.00198864157232599 0.00169132181873154
0.00367996339105753 0.00274004087089648
0.00642000426195401 0.00382972094484694
0.0102497252068009 0.00460672236007674
0.0148564475668777 0.00543864838893238
0.0202950959558101 0.00727371606687306
0.0275688120226831 0.0101950813446148
0.0377638933672979 0.00850894599299033
0.0462728393602883 0.00869323823545855
0.0549660775957468 0.00906582098983558
0.0640318985855824 0.0101038850843555
0.0741357836699379 0.0132080899786077
0.0873438736485457 0.0193586351438051
0.106702508792351 0.00733440629219898
0.11403691508455 0.0175317909379532
0.131568706022503 0.0108274819526339
0.142396187975137 0.0180723948980646
0.160468582873201 0.0120720837393651
0.172540666612567 0.0188102664119175
0.191350933024484 0.0238693823566245
0.215220315381109 0.0157622928721142


==> Images/Results/pointsource_timesteps_convergence_tol_0.1_pmm128.txt <==
t dt
0.0 7.72605598578247e-05
7.72605598578247e-05 7.01343183346186e-05
0.000147394878192443 0.000164733596252357
0.0003121284744448 0.000329348029252176
0.000641476503696976 0.00048010985171867
0.00112158635541565 0.000781219755667818
0.00190280611108346 0.00123063446455283
0.0031334405756363 0.00157643341651927
0.00470987399215557 0.00218910696526508
0.00689898095742065 0.00307905103628325
0.00997803199370391 0.00438404998049334
0.0143620819741972 0.0043977351493359
0.0187598171235332 0.00566388897980986
0.024423706103343 0.00510732674095593
0.0295310328442989 0.00568639574209808
0.035217428586397 0.00874625000818973
0.0439636785945868 0.00761468315785845
0.0515783617524452 0.00706227367710379
0.058640635429549 0.0104606830358092
0.0691013184653582 0.00880091162982036
0.0779022300951786 0.0116625764645165
0.0895648065596951 0.0119624598054023
0.101527266365097 0.011627526215138
0.113154792580235 0.0125906526653491
0.125745445245585 0.0133675208479843
0.139112966093569 0.0120983751700709
0.15121134126364 0.0155558754801487
0.166767216743788 0.015065580227156
0.181832796970944 0.0160665652513459
0.19789936222229 0.017944597032131
0.215843959254421 0.0172717973287531
0.233115756583174 0.0166067366771289


==> Images/Results/pointsource_timesteps_convergence_tol_0.1_pmm32.txt <==
t dt
0.0 7.80963819350166e-05
7.80963819350166e-05 6.86538105860377e-05
0.000146750192521054 0.000186360533041816
0.00033311072556287 0.000415365609879584
0.000748476335442454 0.000616551017310308
0.00136502735275276 0.00115562742053286
0.00252065477328562 0.00183620427938532
0.00435685905267094 0.00292646116550685
0.00728332021817778 0.00328365708168177
0.0105669772998596 0.00417716680685301
0.0147441441067126 0.0063509361400541
0.0210950802467667 0.00629171543553863
0.0273867956823053 0.00635999600518348
0.0337467916874888 0.00855952409350417
0.0423063157809929 0.00908534802153878
0.0513916638025317 0.0112163667930725
0.0626080305956042 0.0107193421966336
0.0733273727922378 0.0109276041364513
0.0842549769286891 0.0123541881224279
0.096609165051117 0.0155184275408827
0.112127592592 0.0153876349034289
0.127515227495429 0.0134030248082873
0.140918252303716 0.0154389932434474
0.156357245547163 0.017453050258958
0.173810295806121 0.0171251827990801
0.190935478605201 0.0165950495680993
0.207530528173301 0.0162190931876987
0.223749621360999 0.0163899659301713


==> Images/Results/pointsource_timesteps_convergence_tol_1e-05_hfm6.txt <==
t dt
0.0 2.54001307409282e-06
2.54001307409282e-06 2.31965167977559e-06
4.85966475386841e-06 2.53411113595473e-06
7.39377588982314e-06 2.75274041436626e-06
1.01465163041894e-05 2.99163411502034e-06
1.31381504192097e-05 3.2521692626269e-06
1.63903196818366e-05 3.53640812221087e-06
1.99267278040475e-05 3.84660262615237e-06
2.37733304301999e-05 4.1852341413239e-06
2.79585645715238e-05 4.55503760003908e-06
3.25136021715629e-05 4.95902867590547e-06
3.74726308474683e-05 5.40053347421707e-06
4.28731643216854e-05 5.88322081000645e-06
4.87563851316918e-05 6.41113707245006e-06
5.51675222041419e-05 6.98874359623021e-06
6.21562658003721e-05 7.62095636520546e-06
6.97772221655776e-05 8.3131877429181e-06
7.80904099084957e-05 9.07138975588624e-06
8.71617996643819e-05 9.90209824214583e-06
9.70638979065278e-05 1.08124768957496e-05
0.000107876374802277 1.18103598919823e-05
0.00011968673469426 1.29042913439805e-05
0.00013259102603824 1.41035593082034e-05
0.000146694585346444 1.54182214499626e-05
0.000162112806796406 1.68591187731188e-05
0.000178971925569525 1.84378731011553e-05
0.00019740979867068 2.01668633084913e-05
0.000217576661979172 2.2059174796325e-05
0.000239635836775497 2.41285165694007e-05
0.000263764353344897 2.6389100783023e-05
0.00029015345412792 2.88554810685626e-05
0.000319008935196483 3.15423486874657e-05
0.000350551283883948 3.44642898273795e-05
0.000385015573711328 3.76355131419448e-05
0.000422651086853273 4.10695636739833e-05
0.000463720650527256 4.47790465679289e-05
0.000508499697095185 4.87753901500873e-05
0.000557275087245272 5.3068680905171e-05
0.000610343768150443 5.7667600955613e-05
0.000668011369106056 6.25794903516102e-05
0.000730590859457666 6.76814413138611e-05
0.000798272300771528 6.9722945015483e-05
0.000867995245787011 7.26929295953179e-05
0.000940688175382328 7.63718476031273e-05
0.00101706002298546 8.06926805480694e-05
0.00109775270353353 8.56344792149435e-05
0.00118338718274847 9.11994061843443e-05
0.00127458658893281 9.74012380862969e-05
0.00137198782701911 0.000104258901603172
0.00147624672862228 0.000111792390904433
0.00158803911952671 0.000119425843417046
0.00170746496294376 0.000125727285672346
0.00183319224861611 0.000132350740781722
0.00196554298939783 0.000139263994476997
0.00210480698387482 0.000146473465272117
0.00225128044914694 0.000148380916146353
0.0023996613652933 0.00015361830373153
0.00255327966902483 0.000162592216770629
0.00271587188579545 0.000176034873388194
0.00289190675918365 0.000185962920806294
0.00307786967998994 0.000194928402469713
0.00327279808245966 0.00020421705077272
0.00347701513323238 0.000213791625851071
0.00369080675908345 0.000223641056080131
0.00391444781516358 0.000232454323762737
0.00414690213892631 0.000239774078523902
0.00438667621745022 0.000251510163237889
0.00463818638068811 0.000265123220379299
0.0049033096010674 0.000275980490038088
0.00517929009110549 0.000287022471596631
0.00546631256270212 0.00029015022723072
0.00575646278993284 0.000290378512394831
0.00604684130232767 0.000293724785293382
0.00634056608762106 0.000299768563263563
0.00664033465088462 0.000308269958012063
0.00694860460889668 0.000312306236859617
0.0072609108457563 0.000309723317247824
0.00757063416300412 0.000312199196410786
0.00788283335941491 0.000318736273651059
0.00820156963306597 0.000328751855871045
0.00853032148893701 0.000342116306710938
0.00887243779564795 0.000358995223816599
0.00923143301946455 0.000379809219644184
0.00961124223910874 0.000405264597869629
0.0100165068369784 0.000436452553787029
0.0104529593907654 0.000475053150514667
0.0109280125412801 0.000497486660106104
0.0114254992013862 0.000515298573212837
0.011940797774599 0.000516968531125837
0.0124577663057248 0.000507943681609042
0.0129657099873339 0.000506927726562522
0.0134726377138964 0.000510501682569837
0.0139831393964662 0.00050641214281539
0.0144895515392816 0.000507483865852329
0.014997035405134 0.000513247869699321
0.0155102832748333 0.000523780123410332
0.0160340633982436 0.000539830717429792
0.0165738941156734 0.000562988122027631
0.017136882237701 0.000596238178075163
0.0177331204157762 0.000643896555048398
0.0183770169708246 0.000679528943343534
0.0190565459141681 0.000729539529616152
0.0197860854437843 0.000764411624730776
0.0205504970685151 0.000750186002577705
0.0213006830710928 0.000728814741680111
0.0220294978127729 0.00071942948445398
0.0227489272972269 0.000719451921918955
0.0234683792191458 0.000727694579635624
0.0241960737987814 0.000716969873229163
0.0249130436720106 0.000707430696568051
0.0256204743685787 0.000707450627073548
0.0263279249956522 0.000715828821861432
0.0270437538175136 0.000732506379199165
0.0277762601967128 0.000758641973186473
0.0285349021698993 0.000796998986527687
0.029331901156427 0.000853211067404589
0.0301851122238315 0.00091790116905928
0.0311030133928908 0.000995904997090846
0.0320989183899817 0.00101169191874825
0.0331106103087299 0.000995643307852305
0.0341062536165822 0.000958209752411874
0.0350644633689941 0.000940047534250861
0.036004510903245 0.000936880308772543
0.0369413912120175 0.000946391088826442
0.0378877823008439 0.000933836369738624
0.0388216186705826 0.000926170253595814
0.0397477889241784 0.000931370722782445
0.0406791596469608 0.000948689580274438
0.0416278492272353 0.000979059216127377
0.0426069084433626 0.00102554611921474
0.0436324545625774 0.00109476911449814
0.0447272236770755 0.00117515105793365
0.0459023747350092 0.00124046553463199
0.0471428402696412 0.00121419013567104
0.0483570304053122 0.00120987862616125
0.0495669090314735 0.00118845017990061
0.0507553592113741 0.00116988190853927
0.0519252411199133 0.00116991162286156
0.0530951527427749 0.0011808825883915
0.0542760353311664 0.00116401455724981
0.0554400498884162 0.00116487388682052
0.0566049237752367 0.0011823218763183
0.057787245651555 0.00121696646022939
0.0590042121117844 0.00127225490423479
0.0602764670160192 0.0013560991184002
0.0616325661344194 0.00145178256368774
0.0630843486981071 0.00148998182962494
0.0645743305277321 0.00144419812991474
0.0660185286576468 0.00142759826488563
0.0674461269225324 0.00142295651652442
0.0688690834390569 0.00141120752922969
0.0702802909682866 0.0014215243229173
0.0717018152912039 0.00141918903274004
0.0731210043239439 0.00141321185773058
0.0745342161816745 0.00142883214251986
0.0759630483241943 0.00146633076256324
0.0774293790867576 0.00152928140763273
0.0789586604943903 0.00162666021962376
0.0805853207140141 0.00174058902460259
0.0823259097386166 0.00173951544109078
0.0840654251797074 0.00168724374812029
0.0857526689278277 0.00166429201621974
0.0874169609440475 0.00166971071385447
0.0890866716579019 0.00166887647860371
0.0907555481365057 0.00167471924141697
0.0924302673779226 0.00167642280426641
0.094106690182189 0.0016848213298879
0.0957915115120769 0.00172019920194579
0.0975117107140227 0.00178558912812574
0.0992972998421485 0.00188985435648405
0.101187154198633 0.0020223338711798
0.103209488069812 0.0019810177177705
0.105190505787583 0.00193851290260401
0.107129018690187 0.0019169202928999
0.109045938983087 0.00192351832520448
0.110969457308291 0.00194172990302634
0.112911187211318 0.00193809438811827
0.114849281599436 0.00195196483163122
0.116801246431067 0.00197424578369912
0.118775492214766 0.00203064233379571
0.120806134548562 0.00212780754063017
0.122933942089192 0.00227221950604289
0.125206161595235 0.00224299882400046
0.127449160419235 0.0022025294449663
0.129651689864202 0.00218703254914837
0.13183872241335 0.00218587224647406
0.134024594659824 0.00222118829369567
0.13624578295352 0.00221779169644248
0.138463574649962 0.00222684179203501
0.140690416441997 0.00226841087044739
0.142958827312445 0.00233907670502572
0.14529790401747 0.00246088422798256
0.147758788245453 0.00253531652935996
0.150294104774813 0.00248241787101271
0.152776522645826 0.00246074883695644
0.155237271482782 0.00246029202179806
0.15769756350458 0.00248103932117465
0.160178602825755 0.00252320243309223
0.162701805258847 0.00250924025931886
0.165211045518166 0.00254251916935906
0.167753564687525 0.00262202435503182
0.170375589042557 0.0027456489919939
0.173121238034551 0.00279447924643916
0.17591571728099 0.00275402827991031
0.1786697455609 0.00274213250655857
0.181411878067459 0.00275073854548001
0.184162616612939 0.00277980870245464
0.186942425315393 0.0028263506946933
0.189768776010087 0.00281484817399757
0.192583624184084 0.00285833827199516
0.195441962456079 0.00296148435142265
0.198403446807502 0.003087681289555
0.201491128097057 0.00304553121580152
0.204536659312859 0.0030348530309125
0.207571512343771 0.00305310863396885
0.21062462097774 0.00306632117646307
0.213690942154203 0.00314010119957594
0.216831043353779 0.00315624483870415
0.219987288192483 0.00318646434213313
0.223173752534616 0.00327810000202826
0.226451852536644 0.0033598440011331
0.229811696537778 0.00333309763655998
0.233144794174338 0.00333383624199263
0.23647863041633 0.00337260395283355
0.239851234369164 0.00342497318969664
0.24327620755886 0.00352350142564194


==> Images/Results/pointsource_timesteps_convergence_tol_1e-05_hfm66.txt <==
t dt
0.0 2.60901034306982e-06
2.60901034306982e-06 2.33376281785472e-06
4.94277316092454e-06 2.6156408028104e-06
7.55841396373493e-06 2.90232471239152e-06
1.04607386761265e-05 3.22065118612411e-06
1.36813898622506e-05 3.57279621931508e-06
1.72541860815657e-05 3.96233494936619e-06
2.12165210309318e-05 4.39315231387594e-06
2.56096733448078e-05 4.86952044219424e-06
3.0479193787002e-05 5.39612785550581e-06
3.58753216425078e-05 5.97811229469529e-06
4.18534339372031e-05 6.62109476297593e-06
4.8474528700179e-05 7.33121451287515e-06
5.58057432130542e-05 8.11516439823567e-06
6.39209076112899e-05 8.98022576982213e-06
7.2901133381112e-05 9.93430178835293e-06
8.28354351694649e-05 1.09859476933588e-05
9.38213828628237e-05 1.21443962027194e-05
0.000105965779065543 1.34195758609848e-05
0.000119385354926528 1.48221198333733e-05
0.000134207474759901 1.63633624674229e-05
0.000150570837227324 1.80553209319601e-05
0.000168626158159284 1.99106595821952e-05
0.000188536817741479 2.19426354346e-05
0.000210479453176079 2.41650244040669e-05
0.000234644477580146 2.65920297917302e-05
0.000261236507371876 2.92381768580273e-05
0.000290474684229904 3.2118199989985e-05
0.000322592884219889 3.52469316552783e-05
0.000357839815875167 3.86392044320575e-05
0.000396479020307224 4.23097784786785e-05
0.000438788798785903 4.62733061287636e-05
0.000485062104914666 5.05443427645967e-05
0.000535606447679263 5.51374086230338e-05
0.000590743856302297 6.00671003929897e-05
0.000650810956695287 6.53482452610768e-05
0.000716159201956363 7.09960846570765e-05
0.00078715528661344 7.70264712887142e-05
0.000864181757902154 8.34560619349154e-05
0.00094763781983707 9.03024897311068e-05
0.00103794030956818 9.75845031196982e-05
0.00113552481268787 0.00010532206300507
0.00124084687569294 0.000113536394466054
0.001354383270159 0.000122249993353365
0.00147663326351236 0.000131486591119579
0.00160811985463194 0.000141271082848047
0.00174939093747999 0.000151629424012739
0.00190102036149273 0.000162588501149415
0.00206360886264214 0.000173033832764731
0.00223664269540687 0.000185015036312289
0.00242165773171916 0.000194460138126575
0.00261611786984574 0.000202511801343017
0.00281862967118875 0.000217866525493712
0.00303649619668247 0.000235730145853739
0.00327222634253621 0.00024973095223122
0.00352195729476743 0.000264344005197459
0.00378630129996489 0.000279529825854333
0.00406583112581922 0.000295279579548624
0.00436111070536784 0.00031157927830675
0.00467268998367459 0.000328410395795672
0.00500110037947026 0.000345386245740491
0.00534648662521075 0.000363558307027763
0.00571004493223852 0.000380964212449719
0.00609100914468824 0.000389590923939828
0.00648060006862806 0.00040130300690802
0.00688190307553608 0.000424489433526815
0.0073063925090629 0.000433554340698467
0.00773994684976137 0.000442032476062351
0.00818197932582372 0.000465911704150637
0.00864789102997436 0.000489966307426825
0.00913785733740118 0.000517756260015387
0.00965561359741657 0.000530897073994513
0.0101865106714111 0.000546827880234351
0.0107333385516454 0.000581577580240793
0.0113149161318862 0.000594915034362715
0.0119098311662489 0.000613962202215731
0.0125237933684647 0.000622494362771022
0.0131462877312357 0.000639583861350263
0.013785871592586 0.000673587703450283
0.0144594592960362 0.000679480037094589
0.0151389393331308 0.000683623230715876
0.0158225625638467 0.000716158741607667
0.0165387213054544 0.00075160457012614
0.0172903258755805 0.00078722070504528
0.0180775465806258 0.000800646088298807
0.0188781926689246 0.000817299740565048
0.0196954924094896 0.000860822309286161
0.0205563147187758 0.000847197400957668
0.0214035121197335 0.000840808131472406
0.0222443202512059 0.000865277369231389
0.0231095976204373 0.000914779911393544
0.0240243775318308 0.000915631643956706
0.0249400091757875 0.000950800443324705
0.0258908096191122 0.000995610925027825
0.02688642054414 0.00102324186042035
0.0279096624045604 0.00106313071795651
0.0289727931225169 0.00109036737273468
0.0300631604952516 0.00108025484408451
0.0311434153393361 0.00106989500205384
0.0322133103413899 0.00106668395791798
0.0332799942993079 0.00109733506249722
0.0343773293618051 0.00113190791775039
0.0355092372795555 0.00117427603644623
0.0366835133160018 0.00122555378274803
0.0379090670987498 0.00125541120387479
0.0391644783026246 0.0012981660359317
0.0404626443385563 0.00131097539341063
0.0417736197319669 0.00129043046551801
0.0430640501974849 0.00128214152345242
0.0443461917209373 0.00129972920525315
0.0456459209261905 0.00132049547308019
0.0469664163992707 0.00137709663850962
0.0483435130377803 0.00143933521977693
0.0497828482575572 0.0014721195959106
0.0512549678534678 0.00151208281516699
0.0527670506686348 0.00151179923476661
0.0542788499034014 0.00148675828501217
0.0557656081884136 0.00150175917105772
0.0572673673594713 0.00151576706731139
0.0587831344267827 0.00154920130948201
0.0603323357362647 0.00157664150865155
0.0619089772449163 0.00164883148817796
0.0635578087330942 0.00173754477761025
0.0652953535107045 0.00175821288989956
0.0670535664006041 0.00171250693281124
0.0687660733334153 0.0016934421636907
0.070459515497106 0.00172738061226332
0.0721868961093693 0.00174450651294187
0.0739314026223112 0.00179819566347912
0.0757295982857903 0.00182269050197705
0.0775522887877674 0.0018780687989234
0.0794303575866908 0.00198769742618369
0.0814180550128745 0.00193899360702342
0.0833570486198979 0.00191534495155901
0.0852723935714569 0.00191944387255105
0.0871918374440079 0.00197643462451049
0.0891682720685184 0.00199647575275894
0.0911647478212774 0.00205578350429076
0.0932205313255681 0.00209757870681755
0.0953181100323857 0.00215168561636322
0.0974697956487489 0.00214186311867531
0.0996116587674242 0.00213602050181306
0.101747679269237 0.00214143780817644
0.103889117077414 0.00218127795830209
0.106070395035716 0.00224321571592272
0.108313610751639 0.00227779365569292
0.110591404407331 0.00236897239733966
0.112960376804671 0.00234783841871604
0.115308215223387 0.0023526185967122
0.117660833820099 0.00235575710711819
0.120016590927218 0.00238305202308455
0.122399642950302 0.00241807325377907
0.124817716204081 0.00248879647925688
0.127306512683338 0.00253562994431674
0.129842142627655 0.00256195390761477
0.13240409653527 0.00254717411802682
0.134951270653296 0.00257438182883028
0.137525652482127 0.00259811871912077
0.140123771201247 0.00263985762427605
0.142763628825523 0.00268239445774929
0.145446023283273 0.00274639276979365
0.148192416053066 0.00276888825492878
0.150961304307995 0.00275772245341
0.153719026761405 0.00279117400984906
0.156510200771254 0.00281958707208413
0.159329787843338 0.00287584439501403
0.162205632238352 0.00291603890938083
0.165121671147733 0.00296355056193365
0.168085221709667 0.00296771449227027
0.171052936201937 0.00298460687866871
0.174037543080606 0.00301034105378286
0.177047884134389 0.00306899643353704
0.180116880567926 0.00310703908654781
0.183223919654474 0.00317633774679599
0.18640025740127 0.0031778382872949
0.189578095688564 0.00318298630308072
0.192761081991645 0.00322358636179967
0.195984668353445 0.00325272898641779
0.199237397339863 0.00332824420722015
0.202565641547083 0.00335761156702003
0.205923253114103 0.00335737640004707
0.20928062951415 0.00340435731066459
0.212684986824814 0.00341745572786425
0.216102442552679 0.00345256908133341
0.219555011634012 0.00349884636458314
0.223053857998595 0.0034859587903496
0.226539816788945 0.0035441188895219
0.230083935678467 0.00359262719103394
0.233676562869501 0.00361795270396358
0.237294515573464 0.00365701162688336
0.240951527200348 0.00362919823613937
0.244580725436487 0.00367210744794943


==> Images/Results/pointsource_timesteps_convergence_tol_1e-05_m2.txt <==
t dt
0.0 1.40602503971892e-06
1.40602503971892e-06 1.16280818902375e-06
2.56883322874267e-06 1.24271356545544e-06
3.81154679419811e-06 1.32236781857308e-06
5.13391461277119e-06 1.40767795393183e-06
6.54159256670302e-06 1.49901491194152e-06
8.04060747864455e-06 1.59688639467043e-06
9.63749387331497e-06 1.70184266082422e-06
1.13393365341392e-05 1.8144826456678e-06
1.3153819179807e-05 1.93545874321279e-06
1.50892779230198e-05 2.06548207611455e-06
1.71547599991343e-05 2.20470782161867e-06
1.9359467820753e-05 2.33739373750017e-06
2.16968615582532e-05 2.47914883908929e-06
2.41760103973425e-05 2.63033525093047e-06
2.6806345648273e-05 2.79168773208611e-06
2.95980333803591e-05 2.96400549203983e-06
3.25620388723989e-05 3.14816766503913e-06
3.5710206537438e-05 3.34514356485603e-06
3.90553501022941e-05 3.55600472577342e-06
4.26113548280675e-05 3.78193890496086e-06
4.63932937330283e-05 4.0242664391118e-06
5.04175601721401e-05 4.28445944105934e-06
5.47020196131995e-05 4.5641644461364e-06
5.92661840593359e-05 4.86522928022389e-06
6.41314133395598e-05 5.18973513418081e-06
6.93211484737406e-05 5.54003511483065e-06
7.48611835885712e-05 5.91880092085458e-06
8.07799845094258e-05 6.32907981410487e-06
8.71090643235307e-05 6.77436476565254e-06
9.38834290891832e-05 7.25868165243203e-06
0.000101142110741615 7.78669878300758e-06
0.000108928809524623 8.36386605169536e-06
0.000117292675576318 8.99659397130289e-06
0.000126289269547621 9.69248723254519e-06
0.000135981756780166 1.04184704086139e-05
0.00014640022718878 1.12109008601881e-05
0.000157611128048968 1.20831628292764e-05
0.000169694290878245 1.30467216119206e-05
0.000182741012490165 1.41155867617599e-05
0.000196856599251925 1.52569754007711e-05
0.000212113574652696 1.5727657246104e-05
0.0002278412318988 1.6300188276883e-05
0.000244141420175683 1.70001666560632e-05
0.000261141586831746 1.78472323053225e-05
0.000278988819137069 1.88710781651339e-05
0.000297859897302203 2.01165686859668e-05
0.00031797646598817 2.16533090408654e-05
0.000339629775029035 2.35952861226943e-05
0.000363225061151729 2.614576907791e-05
0.000389370830229639 2.97036271269232e-05
0.000419074457356563 3.15383898168702e-05
0.000450612847173433 3.35447952327908e-05
0.000484157642406223 3.56937544544027e-05
0.000519851396860626 3.79981309491599e-05
0.000557849527809786 4.04707140995411e-05
0.000598320241909327 4.24154495461271e-05
0.000640735691455454 4.09004983253354e-05
0.00068163618978079 4.04103145029098e-05
0.000722046504283699 4.05218551171919e-05
0.000762568359400891 4.10105229787246e-05
0.000803578882379616 4.17768704570725e-05
0.000845355752836689 4.27728571815124e-05
0.000888128610018201 4.3975593933997e-05
0.000932104203952198 4.53765453781617e-05
0.00097748074933036 4.69765821575782e-05
0.00102445733148794 4.8783637405072e-05
0.00107324096889301 5.08116880467165e-05
0.00112405265693973 5.30804928016644e-05
0.00117713314974139 5.56157918544456e-05
0.00123274894159584 5.84497420204361e-05
0.00129119868361627 6.16212622196645e-05
0.00135281994583594 6.51756043124405e-05
0.00141799555014838 6.9161567108847e-05
0.00148715711725722 7.36227165964984e-05
0.00156077983385372 7.85745932086985e-05
0.00163935442706242 8.39518760767052e-05
0.00172330630313913 8.95010127560889e-05
0.00181280731589522 8.90582161326914e-05
0.00190186553202791 8.52870733309393e-05
0.00198715260535885 8.32886439393808e-05
0.00207044124929823 8.25816336037724e-05
0.002153022882902 8.27745250346088e-05
0.00223579740793661 8.36758495894799e-05
0.00231947325752609 8.51934274424753e-05
0.00240466668496856 8.18148848809931e-05
0.00248648156984956 7.79022825865793e-05
0.00256438385243614 7.46340503516144e-05
0.00263901790278775 7.19473666427834e-05
0.00271096526943053 7.01454616594746e-05
0.00278111073109001 7.23309105446933e-05
0.0028534416416347 7.49477988690378e-05
0.00292838944050374 7.81012913216652e-05
0.00300649073182541 8.19316671089063e-05
0.00308842239893431 8.66351031448452e-05
0.00317505750207916 9.25039303435633e-05
0.00326756143242272 0.000100006249353764
0.00336756768177648 0.000109964143683016
0.0034775318254595 0.000123781739104111
0.00360131356456361 0.000144870837569381
0.00374618440213299 0.000154174274860015
0.00390035867699301 0.000150777749188134
0.00405113642618114 0.000149032932377409
0.00420016935855855 0.000148957734512258
0.00434912709307081 0.00015017878095261
0.00449930587402342 0.000152492580295848
0.00465179845431927 0.000155802160795646
0.00480760061511491 0.000160078925420913
0.00496767954053582 0.000165347634709053
0.00513302717524488 0.000171684820828023
0.0053047119960729 0.000177083380884358
0.00548179537695726 0.000179107588906293
0.00566090296586355 0.000168454545211491
0.00582935751107504 0.000159342366615898
0.00598869987769094 0.000151819003164128
0.00614051888085507 0.000145317593482972
0.00628583647433804 0.000141275622628558
0.0064271120969666 0.000137451148077415
0.00656456324504401 0.000137248142934251
0.00670181138797826 0.000142350964767828
0.00684416235274609 0.000145282103446382
0.00698944445619247 0.000152084154905159
0.00714152861109763 0.00016028274475785
0.00730181135585548 0.000170351148707436
0.00747216250456292 0.000182984563798835
0.00765514706836175 0.000199354637767224
0.00785450170612898 0.000217533975307176
0.00807203568143615 0.000225608362948884
0.00829764404438504 0.000234799151359038
0.00853244319574408 0.000245318438825311
0.00877776163456939 0.000257401527789821
0.00903516316235921 0.000260458858726202
0.00929562202108541 0.000262161207242926
0.00955778322832834 0.000265706970834156
0.00982349019916249 0.000271033772119893
0.0100945239712824 0.000278165191464562
0.0103726891627469 0.000266761379584717
0.0106394505423317 0.000254413368684611
0.0108938639110163 0.000245750064126505
0.0111396139751428 0.000240273659371412
0.0113798876345142 0.000237578938983849
0.011617466573498 0.000237464798960942
0.011854931372459 0.000239933207499544
0.0120948645799585 0.000245222139596721
0.0123400867195552 0.000253908492929189
0.0125939952124844 0.000248007853167207
0.0128420030656516 0.000243340624419081
0.0130853436900707 0.000243492633062012
0.0133288363231327 0.000253693096988314
0.0135825294201211 0.000265739970411259
0.0138482693905323 0.000280285691740702
0.014128555082273 0.000298223125337348
0.0144267782076104 0.000320984763219133
0.0147477629708295 0.000332626492529866
0.0150803894633594 0.00030857621534871
0.0153889656787081 0.000294677582240653
0.0156836432609487 0.000287016537750263
0.015970659798699 0.00028295380746334
0.0162536136061623 0.000281300673496961
0.0165349142796593 0.000281445242897479
0.0168163595225568 0.000283040673678419
0.0170994001962352 0.000285881034600555
0.0173852812308357 0.000289843711298928
0.0176751249421347 0.00029485981050155
0.0179699847526362 0.00030089792602944
0.0182708826786657 0.000307954940060411
0.0185788376187261 0.000316050841864696
0.0188948884605908 0.000325226056210941
0.0192201145168017 0.000335540499718297
0.01955565501652 0.00034707397905692
0.0199027289955769 0.000359927779408985
0.0202626567749859 0.000374227469552997
0.0206368842445389 0.000390127095860957
0.0210270113403999 0.000407815107657385
0.0214348264480572 0.000427522588545412
0.0218623490366027 0.00044953467575465
0.0223118837123573 0.000474206594417704
0.022786090306775 0.000501986527502366
0.0232880768342774 0.000505135103476014
0.0237932119377534 0.000506545570636988
0.0242997575083904 0.000514300480340605
0.024814057988731 0.000501185633200052
0.025315243621931 0.000494153589720262
0.0258093972116513 0.000492516936901542
0.0263019141485528 0.000494856355450528
0.0267967705040034 0.000493639001168538
0.0272904095051719 0.00048757008626701
0.0277779795914389 0.000484853726664338
0.0282628333181033 0.000485485639899348
0.0287483189580026 0.000489187967855088
0.0292375069258577 0.00049589652209652
0.0297334034479542 0.000505733600407879
0.0302391370483621 0.000519015520076137
0.0307581525684382 0.000536299565238323
0.0312944521336765 0.000527175151131496
0.031821627284808 0.000521094083688752
0.0323427213684968 0.000519652943176668
0.0328623743116735 0.00052222958679361
0.0333846038984671 0.000528556530617151
0.0339131604290842 0.000538651974057647
0.0344518124031419 0.000552794864284571
0.0350046072674264 0.000571560325045555
0.035576167592472 0.00059592639558645
0.0361720939880584 0.00062750129300152
0.03679959528106 0.000669003341460796
0.0374685986225208 0.000699679697127785
0.0381682783196486 0.000723898282404887
0.0388921766020534 0.00071826511757554
0.039610441719629 0.000715738890288119
0.0403261806099171 0.000677928324248215
0.0410041089341653 0.000650382860009429
0.0416544917941747 0.000632978501940013
0.0422874702961148 0.000622642309961217
0.042910112606076 0.000617724938351686
0.0435278375444277 0.000617352121857436
0.0441451896662851 0.000621098698877552
0.0447662883651627 0.00062884829600165
0.0453951366611643 0.000640745246429363
0.0460358819075937 0.000657204535156167
0.0466930864427498 0.000668691291144454
0.0473617777338943 0.000659490055357722
0.048021267789252 0.000655978463416671
0.0486772462526687 0.000657586037479475
0.0493348322901482 0.000663877668322991
0.0499987099584711 0.000674780850774342
0.0506734908092455 0.000690539208806566
0.0513640300180521 0.0007117366007734
0.0520757666188255 0.000739399489413835
0.0528151661082393 0.000775222098239581
0.0535903882064789 0.000822037455524629
0.0544124256620035 0.000873369989896854
0.0552857956519004 0.000877598706935213
0.0561633943588356 0.00088799390875911
0.0570513882675947 0.000864754734363279
0.057916143001958 0.000822826771524835
0.0587389697734828 0.000796002145452815
0.0595349719189356 0.000779901131955071
0.0603148730508907 0.000771690781342607
0.0610865638322333 0.000769898549044267
0.0618564623812776 0.000773799733859291
0.0626302621151368 0.000783158278680942
0.0634134203938178 0.000798132298058254
0.064211552691876 0.000819279734262004
0.065030832426138 0.000808651078923197
0.0658394835050612 0.000800642501108098
0.0666401260061693 0.000799321623280917
0.0674394476294503 0.000803935739690878
0.0682433833691411 0.000814195634122246
0.0690575790032634 0.000830223844053301
0.0698878028473167 0.000852548472743865
0.0707403513200606 0.000882190397772744
0.0716225417178333 0.00092087999364447
0.0725434217114778 0.000968376673715688
0.0735117983851935 0.00102639115863724
0.0745381895438307 0.00100716647429503
0.0755453560181257 0.00098431435554551
0.0765296703736712 0.000975882383644854
0.0775055527573161 0.000979220173114264
0.0784847729304304 0.00096493399990735
0.0794497069303377 0.000948810190098203
0.0803985171204359 0.000942270605427227
0.0813407877258631 0.000943960160889977
0.0822847478867531 0.000953229533112553
0.0832379774198657 0.000970087511060532
0.0842080649309262 0.000983037996514864
0.0851911029274411 0.000963772305134153
0.0861548752325752 0.000953975707909386
0.0871088509404846 0.000952414200713612
0.0880612651411982 0.000958124120378554
0.0890193892615768 0.000970793907284025
0.0899901831688608 0.000990642672983854
0.0909808258418447 0.0010184310413458
0.0919992568831905 0.0010549630489295
0.09305421993212 0.00109492686734887
0.0941491467994688 0.00114676469475548
0.0952959114942243 0.00119899219170734
0.0964949036859317 0.00118666877948102
0.0976815724654127 0.00118880596864307
0.0988703784340557 0.00119161060714146
0.100061989041197 0.00115853534554533
0.101220524386743 0.00114086277237179
0.102361387159114 0.00113590478098028
0.103497291940095 0.00113111657800052
0.104628408518095 0.00113522850204013
0.105763637020135 0.00114957406870327
0.106913211088839 0.00114126418698255
0.108054475275821 0.00112584962530894
0.10918032490113 0.00112100524061313
0.110301330141743 0.0011254650799173
0.11142679522166 0.00113865634331975
0.11256545156498 0.00116073927851019
0.11372619084349 0.00119259386970376
0.114918784713194 0.00122422042379181
0.116143005136986 0.00126575121747215
0.117408756354458 0.00132082913917803
0.118729585493636 0.00135499655257205
0.120084582046208 0.00135049979174494
0.121435081837953 0.0013134657200699
0.122748547558023 0.00129232460300675
0.12404087216103 0.00128850955215268
0.125329381713182 0.00129913363588053
0.126628515349063 0.001323181634576
0.127951696983639 0.00136106213496094
0.1293127591186 0.00137515752751077
0.130687916646111 0.00133893689434668
0.132026853540457 0.00131916435312861
0.133346017893586 0.00131321187870127
0.134659229772287 0.00131907490816113
0.135978304680448 0.00133606524468594
0.137314369925134 0.00136451454278591
0.13867888446792 0.0013886581348087
0.140067542602729 0.00142219270674647
0.141489735309475 0.00147001879601885
0.142959754105494 0.00151271019463257
0.144472464300127 0.0015450388179517
0.146017503118079 0.00152715095558693
0.147544654073665 0.00152287424335272
0.149067528317018 0.00153695591212453
0.150604484229143 0.00156853411580202
0.152173018344945 0.00161430858420548
0.15378732692915 0.00162757994653288
0.155414906875683 0.00158731423191537
0.157002221107598 0.00155302590747659
0.158555247015075 0.00153852664549599
0.160093773660571 0.001540302255648
0.161634075916219 0.00155678505983025
0.163190860976049 0.00158063355147756
0.164771494527527 0.00159635929765094
0.166367853825178 0.00162818749137873
0.167996041316556 0.00167713490835779
0.169673176224914 0.00174568422141536
0.17141886044633 0.00173443144099377
0.173153291887323 0.00172349764315249
0.174876789530476 0.00173300587909705
0.176609795409573 0.00176209083907568
0.178371886248649 0.00181198065485537
0.180183866903504 0.00185578993662711
0.182039656840131 0.00184142967539229
0.183881086515523 0.00182769266354372
0.185708779179067 0.00180674420534627
0.187515523384413 0.00180752774016995
0.189323051124583 0.00182813224459769
0.191151183369181 0.0018464769948722
0.192997660364053 0.00184758100310946
0.194845241367163 0.001883635992262
0.196728877359425 0.00189982743765944
0.198628704797084 0.00190953654951616
0.2005382413466 0.00194239375607138
0.202480635102672 0.00198325152128199
0.204463886623954 0.00197165316788353
0.206435539791837 0.0019716659093931
0.20840720570123 0.00198700029749294
0.210394205998723 0.00201761409613513
0.212411820094858 0.00205098411133256
0.214462804206191 0.00208284498493147
0.216545649191122 0.00210824049928893
0.218653889690411 0.00210163029126053
0.220755519981672 0.0021090560674195
0.222864576049091 0.00213433240589269
0.224998908454984 0.00212576110981117
0.227124669564795 0.00211003761229543
0.229234707177091 0.00210813783270988
0.2313428450098 0.00212249211397949
0.23346533712378 0.0021526333200068
0.235617970443787 0.00218637862458625
0.237804349068373 0.00223069927956139
0.240035048347934 0.00223989717910625
0.242274945527041 0.00223657598927768
0.244511521516318 0.00224953720000786
0.246761058716326 0.0022776907735409


==> Images/Results/pointsource_timesteps_convergence_tol_1e-05_m4.txt <==
t dt
0.0 1.40109082642511e-06
1.40109082642511e-06 1.14801233386992e-06
2.54910316029503e-06 1.23244133508362e-06
3.78154449537865e-06 1.31590964907015e-06
5.0974541444488e-06 1.40522493729592e-06
6.50267908174472e-06 1.50068845211493e-06
8.00336753385965e-06 1.60276195984475e-06
9.6061294937044e-06 1.71194365651795e-06
1.13180731502223e-05 1.82877450717446e-06
1.31468476573968e-05 1.95384239154738e-06
1.51006900489442e-05 2.08778665553243e-06
1.71884767044766e-05 2.23130305227861e-06
1.94197797567552e-05 2.38514911367724e-06
2.18049288704325e-05 2.55014999901536e-06
2.43550788694478e-05 2.72720487335897e-06
2.70822837428068e-05 2.91729387590518e-06
2.9999577618712e-05 3.12148574557561e-06
3.31210633642876e-05 3.34094617826603e-06
3.64620095425536e-05 3.57694699823201e-06
4.00389565407856e-05 3.83087623470022e-06
4.38698327754858e-05 4.10424920205639e-06
4.79740819775422e-05 4.39872069297788e-06
5.23728026705201e-05 4.71609840085621e-06
5.70889010713763e-05 5.05835770041334e-06
6.21472587717897e-05 5.4276579241942e-06
6.75749166959839e-05 5.82636028351646e-06
7.34012769795003e-05 6.25704759472122e-06
7.96583245742215e-05 6.72254598055512e-06
8.63808705547767e-05 7.22593687564602e-06
9.36068074304227e-05 7.77049100471979e-06
0.000101377298435142 8.35999155286852e-06
0.000109737289988011 8.9984828570302e-06
0.000118735772845041 9.6903953986763e-06
0.000128426168243718 1.04405802189915e-05
0.000138866748462709 1.12543487089488e-05
0.000150121097171658 1.21375155706712e-05
0.000162258612742329 1.3096445076837e-05
0.000175355057819166 1.41381006243913e-05
0.000189493158443557 1.52700974797086e-05
0.000204763255923266 1.63081041794299e-05
0.000221071360102696 1.70001574812533e-05
0.000238071517583949 1.78165585889465e-05
0.000255888076172896 1.87823791125259e-05
0.000274670455285422 1.99220805217053e-05
0.000294592535807127 2.12705463532354e-05
0.000315863082160362 2.28779589488907e-05
0.000338741041109253 2.46436298646423e-05
0.000363384670973895 2.50331862329827e-05
0.000388417857206878 2.5712720457496e-05
0.000414130577664374 2.66835566790404e-05
0.000440814134343414 2.79596718646345e-05
0.000468773806208049 2.95875122684218e-05
0.000498361318476471 3.16551818205049e-05
0.000530016500296976 3.43186577230526e-05
0.000564335158020028 3.78663334799991e-05
0.000602201491500027 4.20429202692114e-05
0.000644244411769239 4.40705247271282e-05
0.000688314936496367 4.61039404986629e-05
0.00073441887699503 4.80067300952783e-05
0.000782425607090308 4.96930260957695e-05
0.000832118633186078 5.12527900456095e-05
0.000883371423231687 5.35933215552051e-05
0.000936964744786892 5.59753217066445e-05
0.000992940066493537 5.68566637387138e-05
0.00104979673023225 5.68548005994087e-05
0.00110665153083166 5.74594289991821e-05
0.00116411095983084 5.85144912359307e-05
0.00122262545106677 5.99299456527136e-05
0.00128255539671949 6.16606744794537e-05
0.00134421607119894 6.36854751748554e-05
0.00140790154637379 6.59973166109334e-05
0.00147389886298473 6.85983088658791e-05
0.00154249717185061 7.14967571726431e-05
0.00161399392902325 7.47051007392149e-05
0.00168869902976247 7.82380619992258e-05
0.00176693709176169 8.21105108822211e-05
0.00184904760264391 8.63345784401812e-05
0.00193538218108409 9.09155340332229e-05
0.00202629771511732 9.49355008221369e-05
0.00212123321593945 9.73237363893491e-05
0.0022185569523288 0.000100620622119451
0.00231917757444825 0.000103025250141393
0.00242220282458965 0.000106073785364563
0.00252827660995421 0.000109829592499554
0.00263810620245376 0.00011433846254762
0.00275244466500138 0.000111711102055484
0.00286415576705687 0.000107064775947478
0.00297122054300435 0.000104995889573285
0.00307621643257763 0.000104543166665692
0.00318075959924332 0.000105189803753523
0.00328594940299685 0.000106694203546169
0.00339264360654302 0.000108942513351608
0.00350158611989462 0.000111893012473331
0.00361347913236796 0.000115554943214509
0.00372903407558246 0.000119983192249596
0.00384901726783206 0.00012528363187714
0.0039743008997092 0.000131629827795921
0.00410593072750512 0.000139297265450782
0.0042452279929559 0.000148731221246762
0.00439395921420267 0.000160689820988603
0.00455464903519127 0.000176582944695628
0.0047312319798869 0.000192879466242556
0.00492411144612945 0.000199206319714599
0.00512331776584405 0.000195084587372753
0.00531840235321681 0.00018886554382736
0.00550726789704417 0.000185592706110867
0.00569286060315503 0.000183093717928186
0.00587595432108322 0.000182851704706352
0.00605880602578957 0.000184286505876109
0.00624309253166568 0.000187072964154546
0.00643016549582023 0.000191055005158943
0.00662122050097917 0.000196179937122063
0.00681740043810123 0.000202472915823567
0.0070198733539248 0.000210032833952782
0.00722990618787758 0.000213732943702085
0.00744363913157967 0.000213072132338624
0.00765671126391829 0.000212595400332111
0.0078693066642504 0.00021949343742003
0.00808880010167043 0.000227642803492452
0.00831644290516288 0.000236387216584615
0.0085528301217475 0.000227548563935726
0.00878037868568322 0.000222712564242773
0.009003091249926 0.000221068938619385
0.00922416018854538 0.000221560652163917
0.0094457208407093 0.000223641013450487
0.00966936185415979 0.000227013037879239
0.00989637489203903 0.000231510845550641
0.0101278857375897 0.000237048635310244
0.0103649343728999 0.000243598378787726
0.0106085327516876 0.000251182319953703
0.0108597150716413 0.000259875344590975
0.0111195904162323 0.00026981634553079
0.0113894067617631 0.000281230641900874
0.011670637403664 0.000294469319216191
0.0119651067228802 0.000308562747483038
0.0122736694703632 0.000306069016229861
0.0125797384865931 0.000306319888980897
0.012886058375574 0.000309523759545976
0.0131955821351199 0.000315777132247229
0.0135113592673672 0.000325509947664636
0.0138368692150318 0.000339248218881809
0.0141761174339136 0.000337639569503724
0.0145137570034173 0.000338584612170768
0.0148523416155881 0.000341885114967229
0.0151942267305553 0.000347124626179579
0.0155413513567349 0.000354066601661366
0.0158954179583963 0.00036259679035395
0.0162580147487502 0.000372694147926424
0.0166307088966767 0.000384424207442341
0.017015133104119 0.00039794896600411
0.0174130820701231 0.000407773695878662
0.0178208557660018 0.000386911577763098
0.0182077673437649 0.000372256262335398
0.0185800236061003 0.000362542179181393
0.0189425657852817 0.000364708145377799
0.0193072739306595 0.000369143562927984
0.0196764174935874 0.000375270225806493
0.0200516877193939 0.000382843307030106
0.020434531026424 0.000391702530646803
0.0208262335570708 0.000401745528273279
0.0212279790853441 0.000412920191539566
0.0216408992768837 0.000425227532383777
0.0220661268092675 0.000438733200478259
0.0225048600097457 0.000450259910451812
0.0229551199201975 0.000457517457341359
0.0234126373775389 0.000468891738305253
0.0238815291158441 0.000485227889624205
0.0243667570054684 0.000506383506109638
0.024873140511578 0.000523318420753235
0.0253964589323312 0.000519610100382688
0.0259160690327139 0.000514936939240956
0.0264310059719549 0.000515026333859302
0.0269460323058142 0.000518757494562776
0.0274647898003769 0.00052533295862588
0.0279901227590028 0.00053426583960046
0.0285243885986033 0.000545253467518264
0.0290696420661216 0.000558117420160276
0.0296277594862818 0.000572780283755849
0.0302005397700377 0.000589264646299359
0.030789804416337 0.000572149426617248
0.0313619538429543 0.000556002551130164
0.0319179563940844 0.00054421606008422
0.0324621724541687 0.000535187075871782
0.0329973595300405 0.000533545369893631
0.0335309048999341 0.000544195809609419
0.0340751007095435 0.000556511525088686
0.0346316122346322 0.000570108790868306
0.0352017210255005 0.000584819650719654
0.0357865406762201 0.00060052988036194
0.0363870705565821 0.000617191847791283
0.0370042624043734 0.000634847981536784
0.0376391103859102 0.000653661046134019
0.0382927714320442 0.000673951243892009
0.0389667226759362 0.00069624354618461
0.0396629662221208 0.000721335208108799
0.0403843014302296 0.000725737419178184
0.0411100388494078 0.00070211993211493
0.0418121587815227 0.000699554577669605
0.0425117133591923 0.000705005373581954
0.0432167187327743 0.000714013853023279
0.0439307325857975 0.000725856201382666
0.0446565887871802 0.000740106728051426
0.0453966955152316 0.000756480422474397
0.046153175937706 0.000774805748827095
0.0469279816865331 0.00079116798102082
0.0477191496675539 0.000773894380987245
0.0484930440485412 0.000760293755972373
0.0492533378045136 0.000749785313042278
0.0500031231175558 0.000741070533993014
0.0507441936515488 0.000733243238827918
0.0514774368903768 0.000731199267877626
0.0522086361582544 0.000749100245639069
0.0529577364038935 0.000768240077773118
0.0537259764816666 0.000788208821664188
0.0545141853033308 0.000808953332554324
0.0553231386358851 0.000830546738419225
0.0561536853743043 0.000853221279767236
0.0570069066540715 0.000877407936307531
0.0578843145903791 0.000903783540640632
0.0587880981310197 0.000933337160097823
0.0597214352911175 0.000933872778456158
0.0606553080695737 0.000914037050546681
0.0615693451201204 0.000897939968368053
0.0624672850884884 0.000900861255148347
0.0633681463436368 0.000916558197063957
0.0642847045407007 0.000934989062432189
0.0652196936031329 0.000955700384621574
0.0661753939877545 0.000972062402416385
0.0671474563901709 0.000980502786367679
0.0681279591765386 0.000995640063564487
0.0691235992401031 0.000994324569690017
0.0701179238097931 0.00098563355744935
0.0711035573672424 0.000977716037245112
0.0720812734044875 0.000970057656833963
0.0730513310613215 0.000962181289730095
0.0740135123510516 0.000953813645207684
0.0749673259962593 0.000963461461884053
0.0759307874581433 0.000988760509365894
0.0769195479675092 0.0010154017486888
0.077934949716198 0.00104360549934274
0.0789785552155408 0.00107399432552764
0.0800525495410684 0.00110748451680929
0.0811600340578777 0.00114537628457799
0.0823054103424557 0.00117365420170641
0.0834790645441621 0.0011585210806885
0.0846375856248506 0.00114575968359016
0.0857833453084408 0.00113555754583707
0.0869189028542778 0.00112715808415142
0.0880460609384292 0.00113585565250748
0.0891819165909367 0.00116357426703612
0.0903454908579728 0.00119434391456507
0.0915398347725379 0.00122830434111531
0.0927681391136532 0.00126130507092706
0.0940294441845803 0.00125636161538595
0.0952858057999662 0.00125145838924571
0.0965372641892119 0.00124694928493454
0.0977842134741465 0.00124260118755771
0.0990268146617042 0.00123840487361131
0.100265219535315 0.00123455352628424
0.1014997730616 0.00123140630090238
0.102731179362502 0.00122945726183337
0.103960636624335 0.00125480377067722
0.105215440395013 0.00129973521758963
0.106515175612602 0.00135140595542472
0.107866581568027 0.00140839830010002
0.109274979868127 0.00142749744243355
0.110702477310561 0.0014394103436947
0.112141887654255 0.00143715032165221
0.113579037975908 0.00143744454521038
0.115016482521118 0.00144051612954022
0.116456998650658 0.00144651354957769
0.117903512200236 0.00145583589662869
0.119359348096864 0.00146915427793716
0.120828502374802 0.00151933896987085
0.122347841344672 0.00157235956386199
0.123920200908534 0.00157838494012442
0.125498585848659 0.00158553830611715
0.127084124154776 0.00159513359764609
0.128679257752422 0.00160800418297756
0.1302872619354 0.00162532477733092
0.131912586712731 0.00164869731596076
0.133561284028691 0.00167404929352871
0.13523533332222 0.00170765180016628
0.136942985122386 0.00175265582409531
0.138695640946482 0.00179337906696477
0.140489020013446 0.00180517599879718
0.142294196012244 0.00181781991319282
0.144112015925436 0.00181616438894431
0.145928180314381 0.00182608742470547
0.147754267739086 0.00184377042807475
0.149598038167161 0.00187060277290571
0.151468640940067 0.00188006614597111
0.153348707086038 0.00190627604057518
0.155254983126613 0.00196583156538946
0.157220814692002 0.00197658573735656
0.159197400429359 0.00200014861030162
0.161197549039661 0.00195318111064863
0.163150730150309 0.00192356686119909
0.165074297011508 0.00191801102083375
0.166992308032342 0.00193737718834323
0.168929685220685 0.00195387920435095
0.170883564425036 0.00197856772463631
0.172862132149673 0.00201128647482837
0.174873418624501 0.00204963312173465
0.176923051746236 0.00207760428278626
0.179000656029022 0.00211284768429607
0.181113503713318 0.00208178473131228
0.18319528844463 0.00204051256112047
0.185235801005751 0.00202449535146054
0.187260296357211 0.00202777240041573
0.189288068757627 0.00204451322473021
0.191332581982357 0.00206634774438861
0.193398929726746 0.00209891599540493
0.195497845722151 0.00212046597229477
0.197618311694445 0.00216080045086037
0.199779112145306 0.00219391506317888
0.201973027208485 0.00219303257263642
0.204166059781121 0.0021468269946314
0.206312886775753 0.00212731722876916
0.208440204004522 0.00212939992419466
0.210569603928716 0.00214204710182798
0.212711651030544 0.00215503819630509
0.214866689226849 0.00218982042415349
0.217056509651003 0.00221115153795469
0.219267661188958 0.00224871851179187
0.221516379700749 0.00226742122075343
0.223783800921503 0.00231054328227837
0.226094344203781 0.00226035172313635
0.228354695926918 0.00222964865419804
0.230584344581116 0.00222411448678576
0.232808459067901 0.00223855280743927
0.235047011875341 0.00225781908201601
0.237304830957357 0.00227486354949605
0.239579694506853 0.0023110002307766
0.241890694737629 0.00233336280823686
0.244224057545866 0.00237235750265869
0.246596415048525 0.00239266978130134


==> Images/Results/pointsource_timesteps_convergence_tol_1e-05_pmm128.txt <==
t dt
0.0 7.71770794890665e-07
7.71770794890665e-07 7.50093834081612e-07
1.52186462897228e-06 7.93087856769931e-07
2.31495248574221e-06 8.3774181311722e-07
3.15269429885943e-06 8.8535248498858e-07
4.03804678384801e-06 9.36148701016764e-07
4.97419548486477e-06 9.9040179091106e-07
5.96459727577583e-06 1.04840909472276e-06
7.0130063704986e-06 1.11049735246495e-06
8.12350372296354e-06 1.17702614108382e-06
9.30052986404737e-06 1.24839177093654e-06
1.05489216349839e-05 1.32503170169403e-06
1.18739533366779e-05 1.40742955479986e-06
1.32813828914778e-05 1.49612082435097e-06
1.47775037158288e-05 1.59169938021072e-06
1.63692030960395e-05 1.69482490158531e-06
1.80640279976248e-05 1.80623138504034e-06
1.98702593826651e-05 1.92673689857286e-06
2.1796996281238e-05 2.05725479926432e-06
2.38542510805023e-05 2.19880663696442e-06
2.60530577174667e-05 2.35253705944623e-06
2.8405594776913e-05 2.51973101975555e-06
3.09253257966685e-05 2.70183373466526e-06
3.36271595313338e-05 2.90047382433252e-06
3.65276333556663e-05 3.11749022247204e-06
3.96451235781383e-05 3.35496333932434e-06
4.30000869174627e-05 3.61525208550995e-06
4.66153390029726e-05 3.83864704028092e-06
5.04539860432536e-05 4.07210867206886e-06
5.45260947153224e-05 4.32392947802337e-06
5.88500241933458e-05 4.59567401432803e-06
6.34456982076738e-05 4.88923624960646e-06
6.83349344572803e-05 5.20672550684988e-06
7.35416599641302e-05 5.55049781785296e-06
7.90921577819831e-05 5.92318882963024e-06
8.50153466116134e-05 6.32775192370163e-06
9.1343098535315e-05 6.76750235193774e-06
9.81106008872527e-05 7.2461684478281e-06
0.000105356769335081 7.76795112766854e-06
0.000113124720462749 8.33759315303882e-06
0.000121462313615788 8.96045987845631e-06
0.000130422773494245 9.5536371038537e-06
0.000139976410598098 9.99137758082263e-06
0.000149967788178921 1.03010743071075e-05
0.000160268862486028 1.06827257355849e-05
0.000170951588221613 1.11509250751277e-05
0.000182102513296741 1.17236379400265e-05
0.000193826151236767 1.24281856773116e-05
0.000206254336914079 1.27151087877238e-05
0.000218969445701803 1.29197010989343e-05
0.000231889146800737 1.31728647463571e-05
0.000245062011547094 1.34795870287271e-05
0.000258541598575821 1.38453695352493e-05
0.00027238696811107 1.42784863393869e-05
0.000286665454450457 1.47909668703818e-05
0.000301456421320839 1.54002838131757e-05
0.000316856705134015 1.61323523423301e-05
0.000332989057476345 1.70271383251984e-05
0.000350016195801543 1.81500083172756e-05
0.000368166204118819 1.9165913492207e-05
0.000387332117611026 1.9017724933924e-05
0.00040634984254495 1.90619871691556e-05
0.000425411829714105 1.9264628477597e-05
0.000444676458191702 1.96045581847687e-05
0.000464281016376471 2.02159467520938e-05
0.000484496963128565 2.11260403342431e-05
0.000505623003462808 2.22400153164473e-05
0.000527863018779255 2.36044933467261e-05
0.000551467512125981 2.40708222371597e-05
0.000575538334363141 2.28434163231583e-05
0.000598381750686299 2.19957387843808e-05
0.00062037748947068 2.13876527828406e-05
0.000641765142253521 2.09221755404944e-05
0.000662687317794015 2.05462035073803e-05
0.000683233521301395 2.02271663392039e-05
0.000703460687640599 1.99430665518085e-05
0.000723403754192408 1.96777882670375e-05
0.000743081542459445 1.94186271924009e-05
0.000762500169651846 1.91548645106779e-05
0.000781655034162524 1.88768691995032e-05
0.000800531903362027 1.85754778576669e-05
0.000819107381219694 1.83940580984718e-05
0.000837501439318166 1.91370392335604e-05
0.000856638478551727 2.00326637472451e-05
0.000876671142298972 2.09895720394365e-05
0.000897660714338408 2.20160430906924e-05
0.000919676757429101 2.31214824543433e-05
0.000942798239883444 2.4317072489374e-05
0.000967115312372818 2.56162714984998e-05
0.000992731583871318 2.70354978627756e-05
0.00101976708173409 2.85950861230763e-05
0.00104836216785717 3.03206558091264e-05
0.0010786828236663 3.22451257249063e-05
0.0011109279493912 3.44117764842456e-05
0.00114533972587545 3.68790866555856e-05
0.00118221881253103 3.97287314105845e-05
0.00122194754394162 4.30795814102961e-05
0.00126502712535191 4.51199797625369e-05
0.00131014710511445 4.61683291396109e-05
0.00135631543425406 4.72855273680291e-05
0.00140360096162209 4.8129781232246e-05
0.00145173074285434 4.99832895686948e-05
0.00150171403242303 5.23169742332681e-05
0.0015540310066563 5.45512382733498e-05
0.00160858224492965 5.4323654460576e-05
0.00166290589939023 5.44847744193602e-05
0.00171739067380959 5.50603828206641e-05
0.00177245105663025 5.57556194170853e-05
0.00182820667604734 5.33599121402689e-05
0.0018815665881876 5.1476258953481e-05
0.00193304284714109 4.99494432838559e-05
0.00198299229042494 4.86426364809077e-05
0.00203163492690585 4.74706450771926e-05
0.00207910557198304 4.63756725731109e-05
0.00212548124455615 4.53151368493087e-05
0.00217079638140546 4.42552178375338e-05
0.002215051599243 4.31670866903912e-05
0.00225821868593339 4.20244632095468e-05
0.00230024314914293 4.0801827082093e-05
0.00234104497622503 4.08320181721096e-05
0.00238187699439714 4.28337121261269e-05
0.00242471070652326 4.49176850892475e-05
0.00246962839161251 4.57415541530484e-05
0.00251536994576556 4.70153736433418e-05
0.0025623853194089 4.93378629057674e-05
0.00261172318231467 5.17769940905614e-05
0.00266350017640523 5.18774660529353e-05
0.00271537764245816 5.07346357661796e-05
0.00276611227822434 5.09615479038304e-05
0.00281707382612817 5.22377938754728e-05
0.00286931162000365 5.51743075221702e-05
0.00292448592752582 5.82655562884499e-05
0.00298275148381427 6.15448057928914e-05
0.00304429628960716 6.50444696923419e-05
0.0031093407592995 6.88028961111534e-05
0.00317814365541065 7.28663361463028e-05
0.00325100999155696 7.6219162502779e-05
0.00332722915405974 7.58772256553217e-05
0.00340310637971506 7.59811427690528e-05
0.00347908752248411 7.64930424390834e-05
0.00355558056492319 7.73870047003818e-05
0.00363296756962358 7.86610541472409e-05
0.00371162862377082 8.03344311393264e-05
0.00379196305491014 8.24488612895248e-05
0.00387441191619967 8.50739629111485e-05
0.00395948587911082 8.83185587057169e-05
0.00404780443781653 8.84462338753923e-05
0.00413625067169192 8.87792795062725e-05
0.0042250299511982 8.95570905178642e-05
0.00431458704171606 9.07871043263421e-05
0.0044053741460424 9.24410764220177e-05
0.00449781522246442 8.97035437290812e-05
0.0045875187661935 8.62453608034145e-05
0.00467376412699692 8.29954847589076e-05
0.00475675961175582 7.98477084659134e-05
0.00483660732022174 7.67100571960317e-05
0.00491331737741777 7.35051742044214e-05
0.00498682255162219 7.64881310200612e-05
0.00506331068264225 7.97715883365692e-05
0.00514308227097882 8.31539060641246e-05
0.00522623617704295 8.66574023760972e-05
0.00531289357941904 9.03063591606144e-05
0.00540319993857966 9.37690007856796e-05
0.00549696893936534 8.95301459873327e-05
0.00558649908535267 8.5607194980895e-05
0.00567210628033356 8.1948338861528e-05
0.00575405461919509 7.84166417258686e-05
0.00583247126092096 7.490751763299e-05
0.00590737877855395 7.27637317393664e-05
0.00598014251029332 7.33049486021955e-05
0.00605344745889551 7.65892784783635e-05
0.00613003673737388 7.99332478366303e-05
0.00620996998521051 8.33486197148192e-05
0.00629331860492533 8.68595532103607e-05
0.00638017815813569 9.04909651950058e-05
0.00647066912333069 9.42693295498337e-05
0.00656493845288053 9.82236311359545e-05
0.00666316208401648 9.92843018416207e-05
0.0067624463858581 9.68890306195548e-05
0.00685933541647766 9.41919477541771e-05
0.00695352736423183 9.11353567955282e-05
0.00704466272102736 8.76547348749833e-05
0.00713231745590235 8.36674472140925e-05
0.00721598490311644 8.54789411257219e-05
0.00730146384424216 8.96030177781645e-05
0.00739106686202032 8.99654749886385e-05
0.00748103233700896 9.11070295642588e-05
0.00757213936657322 9.80492273942528e-05
0.00767018859396747 0.000105164041406964
0.00777535263537444 0.000112567840769094
0.00788792047614353 0.000120367103000553
0.00800828757914408 0.000128690314106884
0.00813697789325097 0.000133313653737956
0.00827029154698892 0.000135880397865912
0.00840617194485484 0.000139075510500802
0.00854524745535564 0.000143038716403555
0.00868828617175919 0.00014798497926753
0.00883627115102672 0.000147410192954243
0.00898368134398097 0.000134450612982104
0.00911813195696307 0.000123688319264999
0.00924182027622807 0.000124841663019395
0.00936666193924746 0.000127356262803304
0.00949401820205077 0.000130134933759349
0.00962415313581012 0.000133148496962097
0.00975730163277221 0.000136394137143086
0.0098936957699153 0.000136396237364326
0.0100300920072796 0.000132756477470368
0.01016284848475 0.000128831234894681
0.0102916797196447 0.000124574693462918
0.0104162544131076 0.000119924279616542
0.0105361786927241 0.000114805338315206
0.0106509840310393 0.000109124395665197
0.0107601084267045 0.000108554856634011
0.0108686632833385 0.000108260890692128
0.0109769241740307 0.000114452991687433
0.0110913771657181 0.000120914647016986
0.0112122918127351 0.00011507189077169
0.0113273637035068 0.000118162496225335
0.0114455261997321 0.000116317692684188
0.0115618438924163 0.000120660018583516
0.0116825039109998 0.000125066152813687
0.0118075700638135 0.000129512153525966
0.0119370822173395 0.000134031859748187
0.0120711140770877 0.000130796426717142
0.0122019105038048 0.00013965024562394
0.0123415607494287 0.000147937365147116
0.0124894981145759 0.000153079193690469
0.0126425773082663 0.000153864170885924
0.0127964414791523 0.000153976507120139
0.0129504179862724 0.00015464266613889
0.0131050606524113 0.000155904537788385
0.0132609651901997 0.000157814610733718
0.0134187798009334 0.000160450587030268
0.0135792303879637 0.000163924633646631
0.0137431550216103 0.000168398650764902
0.0139115536723752 0.000174110483071472
0.0140856641554467 0.000181421361605919
0.0142670855170526 0.000182702382171876
0.0144497878992245 0.000177474604556371
0.0146272625037808 0.000171475659869153
0.01479873816365 0.000172413921576315
0.0149711520852263 0.000165003858448156
0.0151361559436744 0.000157176086943019
0.0152933320306175 0.00014884144523429
0.0154421734758518 0.000148172655369014
0.0155903461312208 0.00015697975127259
0.0157473258824934 0.00016558321978266
0.015912909102276 0.000158682149668488
0.0160715912519445 0.000151250209637531
0.016222841461582 0.000143251352926786
0.0163660928145088 0.000134544074985493
0.0165006368894943 0.000142210241782349
0.0166428471312767 0.00013926598827461
0.0167821131195513 0.000143207065261789
0.0169253201848131 0.000152672810468666
0.0170779929952817 0.000162024421048891
0.0172400174163306 0.00017133965749682
0.0174113570738274 0.00018070417625586
0.0175920612500833 0.000190206630679119
0.0177822678807624 0.00019994346562914
0.0179822113463916 0.000189662970212233
0.0181718743166038 0.000176576490806653
0.0183484508074105 0.000179380362176216
0.0185278311695867 0.000172163761228535
0.0186999949308152 0.000173853967444052
0.0188738488982593 0.000175274496777422
0.0190491233950367 0.000182995271910652
0.0192321186669473 0.000187955779047203
0.0194200744459945 0.000192926491111729
0.0196130009371063 0.000185943052335576
0.0197989439894418 0.000196171670648499
0.0199951156600903 0.000205637415436457
0.0202007530755268 0.000205742035414238
0.020406495110941 0.000206112061457398
0.0206126071723984 0.000207495369593906
0.0208201025419923 0.000195943043286664
0.021016045585279 0.000182928850243539
0.0211989744355225 0.000189749453624243
0.0213887238891468 0.000198908838258595
0.0215876327274054 0.000207897916929821
0.0217955306443352 0.000216769849584475
0.0220123004939197 0.000225571037038988
0.0222378715309587 0.000234097536569655
0.0224719690675283 0.000235257133461613
0.0227072262009899 0.00022506244196546
0.0229322886429554 0.000214760440132782
0.0231470490830882 0.000204299584921832
0.02335134866801 0.000193499597481839
0.0235448482654918 0.000182178416883436
0.0237270266823753 0.000170131510084985
0.0238971581924603 0.000178055934567948
0.0240752141270282 0.000185734687582756
0.024260948814611 0.000173679719528579
0.0244346285341395 0.000181165323787015
0.0246157938579266 0.000192441711050205
0.0248082355689768 0.00020343686836265
0.0250116724373394 0.000214234417373964
0.0252259068547134 0.000218542790937141
0.0254444496456505 0.000207784403105551
0.0256522340487561 0.000202999796189993
0.0258552338449461 0.000219989898479364
0.0260752237434254 0.000224169580403234
0.0262993933238287 0.000212938438193671
0.0265123317620223 0.000225532747678062
0.0267378645097004 0.000240022489789839
0.0269778869994902 0.00022836226040277
0.027206249259893 0.000215537847073152
0.0274217871069662 0.000226408645647357
0.0276481957526135 0.000233538734540621
0.0278817344871541 0.000240158397474128
0.0281218928846283 0.000252593265458214
0.0283744861500865 0.000238868469248397
0.0286133546193349 0.000247325503122804
0.0288606801224577 0.00025592505185888
0.0291166051743166 0.000264454727589104
0.0293810599019057 0.000272993122373214
0.0296540530242789 0.000280828974260664
0.0299348819985395 0.000277409044340395
0.0302122910428799 0.000272523835448554
0.0304848148783285 0.000266164675363661
0.0307509795536921 0.000253272690492996
0.0310042522441851 0.000239340814385312
0.0312435930585705 0.000229095785529342
0.0314726888440998 0.000244685909946693
0.0317173747540465 0.000243553200176225
0.0319609279542227 0.000229467692028301
0.032190395646251 0.000214058054546831
0.0324044537007978 0.000223780538007834
0.0326282342388057 0.000211424745323994
0.0328396589841297 0.000221144294092258
0.0330608032782219 0.000224883689681295
0.0332856869679032 0.000229577981209911
0.0335152649491131 0.000213291626946977
0.0337285565760601 0.000224792825366426
0.0339533494014265 0.00023800623956903
0.0341913556409956 0.000250734920234024
0.0344420905612296 0.000263086116012172
0.0347051766772418 0.000275170666986385
0.0349803473442282 0.000287094123715106
0.0352674414679433 0.000298961973691777
0.035566403441635 0.000310884454362449
0.0358772878959975 0.000308588230458278
0.0361858761264558 0.000294601314433463
0.0364804774408892 0.000279744156263603
0.0367602215971528 0.000263861462037744
0.0370240830591906 0.000255946326305363
0.0372800293854959 0.000267180161179621
0.0375472095466756 0.000259326953086564
0.0378065364997621 0.000275766762698484
0.0380823032624606 0.000291668759411218
0.0383739720218718 0.000307018641824444
0.0386809906636963 0.000321925877370442
0.0390029165410667 0.000336489803762495
0.0393394063448292 0.000327637238154282
0.0396670435829835 0.000312349042393369
0.0399793926253769 0.00029630398531446
0.0402756966106913 0.000279389924502225
0.0405550865351935 0.000261387818166891
0.0408164743533604 0.000241984780877246
0.0410584591342377 0.000251970057893422
0.0413104291921311 0.00026971408869857
0.0415801432808297 0.000281054340491117
0.0418611976213208 0.00026275804118648
0.0421239556625073 0.000246234760854914
0.0423701904233622 0.000265471551228349
0.0426356619745905 0.000284030536219419
0.04291969251081 0.000262197749270715
0.0431818902600807 0.000272048285035276
0.0434539385451159 0.000286072285380084
0.043740010830496 0.000299405964448083
0.0440394167949441 0.000278705955013896
0.044318122749958 0.000260471194330875
0.0445785939442889 0.000276120336596909
0.0448547142808858 0.000291194222817536
0.0451459085037033 0.000305549023147735
0.0454514575268511 0.000303792368199904
0.045755249895051 0.000314928104993317
0.0460701780000443 0.000332145024232747
0.046402323024277 0.000348603235582976
0.04675092625986 0.00035710568278144
0.0471080319426415 0.000353819690777589
0.047461851633419 0.000355682015505081
0.0478175336489241 0.000336890560115013
0.0481544242090391 0.000317034587887727
0.0484714587969269 0.000295946809126719
0.0487674056060536 0.000313115173149154
0.0490805207792027 0.000331788938460371
0.0494123097176631 0.000349957411461118
0.0497622671291242 0.000360138909550174
0.0501224060386744 0.00033989553216216
0.0504623015708366 0.000318433660409786
0.0507807352312463 0.000295766945531599
0.0510765021767779 0.000271774052477387
0.0513482762292553 0.000292303542422094
0.0516405797716774 0.000311810917484286
0.0519523906891617 0.000330317466896149
0.0522827081560579 0.000313253639454501
0.0525959617955124 0.000289821622716887
0.0528857834182293 0.000289586192902453
0.0531753696111317 0.000310553551059749
0.0534859231621915 0.000330591887073932
0.0538165150492654 0.000349868336961894
0.0541663833862273 0.000352158913638293
0.0545185422998656 0.000325543229058878
0.0548440855289245 0.000336567578837295
0.0551806531077618 0.000351402978160694
0.0555320560859224 0.000365338962417929
0.0558973950483404 0.000362165794288962
0.0562595608426293 0.000333099813792145
0.0565926606564215 0.000320080277259233
0.0569127409336807 0.000337409588520671
0.0572501505222014 0.000353962057904218
0.0576041125801056 0.000364691309226876
0.0579688038893325 0.000364401166777932
0.0583332050561104 0.000364330161090574
0.058697535217201 0.000358711929086953
0.0590562471462879 0.00033446468981823
0.0593907118361062 0.000354708996967517
0.0597454208330737 0.00037738606597342
0.0601228068990471 0.00039938101619746
0.0605221879152446 0.000405538193974565
0.0609277261092191 0.000392882647952883
0.061320608757172 0.000367832611711473
0.0616884413688835 0.000345837404273694
0.0620342787731572 0.000361990691466167
0.0623962694646233 0.000334307013399764
0.0627305764780231 0.000318053238162178
0.0630486297161853 0.000340677916514581
0.0633893076326999 0.000324592335883605
0.0637138999685835 0.000351980333620622
0.0640658803022041 0.000378161076914708
0.0644440413791188 0.000351435763571469
0.0647954771426903 0.000322499267707267
0.0651179764103975 0.000335922855733453
0.065453899266131 0.000358978259732045
0.0658128775258631 0.000376184763425978
0.066189062289289 0.000356936906116105
0.0665459991954051 0.000389009134681758
0.0669350083300869 0.000388536219337794
0.0673235445494247 0.000371246647804446
0.0676947911972291 0.0003963236580325
0.0680911148552616 0.00042017558742559
0.0685112904426872 0.000421397515709317
0.0689326879583965 0.000416200545357614
0.0693488885037541 0.000411416172634889
0.069760304676389 0.000405559297261439
0.0701658639736505 0.000387910181491018
0.0705537741551415 0.000399312321540961
0.0709530864766824 0.000395801630762509
0.071348888107445 0.00039234467491108
0.071741232782356 0.000388927653588765
0.0721301604359448 0.000385455177136226
0.072515615613081 0.000395554398267101
0.0729111700113481 0.00040887737441394
0.0733200473857621 0.000391090960725082
0.0737111383464872 0.000362268409041614
0.0740734067555288 0.000349694391594392
0.0744231011471232 0.000377121973562307
0.0748002231206855 0.000397116061349144
0.0751973391820346 0.000384854128680599
0.0755821933107152 0.000366085056237727
0.0759482783669529 0.000391184503687135
0.0763394628706401 0.000399484865907404
0.0767389477365475 0.000385911296906869
0.0771248590334543 0.000362167804693959
0.0774870268381483 0.000392573350978695
0.077879600189127 0.000401422450507072
0.0782810226396341 0.000367266628122753
0.0786482892677568 0.000381174502038861
0.0790294637697957 0.000406772104143516
0.0794362358739392 0.000430750989269321
0.0798669868632085 0.000453325449405552
0.0803203123126141 0.000474785437611527
0.0807950977502256 0.000495403144418856
0.0812905008946445 0.000505532723326058
0.0817960336179705 0.000494817567017369
0.0822908511849879 0.000484737105081142
0.082775588290069 0.000475491274702582
0.0832510795647716 0.000466956737204808
0.0837180363019764 0.000459019322170111
0.0841770556241465 0.000451574957944435
0.0846286305820909 0.000444526286724183
0.0850731568688151 0.00043777959344522
0.0855109364622604 0.000428219004119101
0.0859391554663795 0.000393254720036941
0.0863324101864164 0.000385055337778192
0.0867174655241946 0.000414197640185313
0.0871316631643799 0.000441622021615867
0.0875732851859958 0.000464989281591851
0.0880382744675876 0.00047667538219259
0.0885149498497802 0.000451985444168646
0.0889669352939488 0.000423626162182675
0.0893905614561315 0.000420432980623385
0.0898109944367549 0.00038584132212221
0.0901968357588771 0.000413470924219512
0.0906103066830966 0.000443986196720784
0.0910542928798174 0.000473337572456623
0.0915276304522741 0.000474954577548532
0.0920025850298226 0.000472758130403948
0.0924753431602265 0.000461661307922657
0.0929370044681492 0.000428821254861458
0.0933658257230107 0.000424053945574395
0.093789879668585 0.000452721262044382
0.0942426009306294 0.000447938327372135
0.0946905392580016 0.00046489502712136
0.0951554342851229 0.000495757768095202
0.0956511920532181 0.000525750472364295
0.0961769425255824 0.000541072068871629
0.096718014594454 0.000537774323496269
0.0972557889179503 0.000534857678193551
0.0977906465961439 0.000532417226389794
0.0983230638225337 0.000528445246311353
0.098851509068845 0.000489343032211796
0.0993408521010568 0.000448139679209386
0.0997889917802662 0.000415943053223599
0.10020493483349 0.000448401547252807
0.100653336380743 0.000478604873486626
0.101131941254229 0.00050658343445951
0.101638524688689 0.00051668943189929
0.102155214120588 0.000519240009895288
0.102674454130483 0.00049276980629527
0.103167223936779 0.000481780438257056
0.103649004375036 0.000455056492423221
0.104104060867459 0.00041912892948977
0.104523189796949 0.000453251307931503
0.10497644110488 0.000476603076166606
0.105453044181047 0.000508961810292584
0.105962005991339 0.000524123407738663
0.106486129399078 0.000519406700526311
0.107005536099604 0.000514675943588957
0.107520212043193 0.000509926398506531
0.1080301384417 0.000505029450702158
0.108535167892402 0.000499832785443281
0.109035000677845 0.000476603860253232
0.109511604538098 0.000487362112172265
0.109998966650271 0.000518256129790862
0.110517222780062 0.000546717980417303
0.111063940760479 0.000570204656196762
0.111634145416676 0.000563913507008395
0.112198058923684 0.000557787068832484
0.112755845992517 0.000552029426774963
0.113307875419292 0.00053813457623825
0.11384600999553 0.000503916135128712
0.114349926130658 0.000467111027498039
0.114817037158156 0.000472996512490669
0.115290033670647 0.000510982285495188
0.115801015956142 0.000521314373223674
0.116322330329366 0.000523276669173893
0.11684560699854 0.000541911953867373
0.117387518952407 0.000563421323977592
0.117950940276385 0.000588388817530324
0.118539329093915 0.000552667965968782
0.119091997059884 0.000507983623025317
0.119599980682909 0.000460700072916803
0.120060680755826 0.000489700551441688
0.120550381307268 0.000524700024988806
0.121075081332257 0.000535591731800359
0.121610673064057 0.000527013765049901
0.122137686829107 0.00051361945180459
0.122651306280911 0.000547890556624226
0.123199196837536 0.000576986472667705
0.123776183310203 0.000569460182078793
0.124345643492282 0.00056184614131864
0.124907489633601 0.00055434739682508
0.125461837030426 0.000546842524969478
0.126008679555395 0.000545546392155213
0.126554225947551 0.000539999977303428
0.127094225924854 0.000547167616491278
0.127641393541345 0.000503882331703424
0.128145275873049 0.000477707657331343
0.12862298353038 0.000516448535546783
0.129139432065927 0.000553121170917383
0.129692553236844 0.000558792972984406
0.130251346209829 0.000523495279665624
0.130774841489494 0.000541771528316645
0.131316613017811 0.000570398780211892
0.131887011798023 0.000582393860454415
0.132469405658477 0.000596284265158081
0.133065689923635 0.000612421508836884
0.133678111432472 0.000597746663863325
0.134275858096336 0.000561050899552926
0.134836908995888 0.000521071580526699
0.135357980576415 0.000539098526713193
0.135897079103128 0.000554162971845089
0.136451242074973 0.000500167853618593
0.136951409928592 0.000540038168828084
0.13749144809742 0.000577621873664228
0.138069069971084 0.000612280395892508
0.138681350366977 0.000634383011060607
0.139315733378037 0.00062834799760359
0.139944081375641 0.000590803410452365
0.140534884786093 0.000547653524386449
0.14108253831048 0.000584349437287517
0.141666887747767 0.000619721216025734
0.142286608963793 0.000569742051870845
0.142856351015664 0.000516229342288605
0.143372580357953 0.000533879898164106
0.143906460256117 0.000573392507980376
0.144479852764097 0.000608046181083213
0.14508789894518 0.000612770336639472
0.14570066928182 0.000606936868417455
0.146307606150237 0.000591607967191228
0.146899214117428 0.000585740022653543
0.147484954140082 0.000586357348344873
0.148071311488427 0.000628766825050936
0.148700078313478 0.000656616953248127
0.149356695266726 0.000616706279896882
0.149973401546623 0.00057214122214041
0.150545542768763 0.000524143425919433
0.151069686194683 0.000565015956350184
0.151634702151033 0.000608576707888524
0.152243278858921 0.000650357565269952
0.152893636424191 0.000641356460243761
0.153534992884435 0.0006368409481373
0.154171833832572 0.000575984986481471
0.154747818819054 0.00057573996587995
0.155323558784934 0.000617354468773784
0.155940913253708 0.000655605773139277
0.156596519026847 0.000690720069538725
0.157287239096386 0.000693963539650926
0.157981202636037 0.000665845950637304
0.158647048586674 0.000605120730510425
0.159252169317184 0.000549199661872104
0.159801368979056 0.000594178574419942
0.160395547553476 0.000599838481498512
0.160995386034975 0.000638765903126413
0.161634151938101 0.000643198270095722
0.162277350208197 0.000600702767286766
0.162878052975484 0.000630600987298723
0.163508653962782 0.0006224626729653
0.164131116635748 0.000616994304155436
0.164748110939903 0.000638543413600557
0.165386654353504 0.000658368907617824
0.166045023261122 0.000677105284547765
0.166722128545669 0.00062671592988728
0.167348844475557 0.000572851345749531
0.167921695821306 0.000579213404529444
0.168500909225836 0.00062476955612901
0.169125678781965 0.000667982830001952
0.169793661611967 0.000709428682974732
0.170503090294941 0.000739413245312854
0.171242503540254 0.000740288384728079
0.171982791924982 0.000737365082703677
0.172720157007686 0.000686219486664627
0.173406376494351 0.000614428477233495
0.174020804971584 0.000644499305878527
0.174665304277463 0.00068830465026921
0.175353608927732 0.000642940543974842
0.175996549471707 0.000592796018022352
0.176589345489729 0.000599456309782435
0.177188801799511 0.000649388998080155
0.177838190797592 0.000694106215353438
0.178532297012945 0.000712717420426662
0.179245014433372 0.0007020284566071
0.179947042889979 0.000691323106878167
0.180638365996857 0.000680757458814272
0.181319123455671 0.000661968669227027
0.181981092124898 0.000659547115963709
0.182640639240862 0.000656112486695012
0.183296751727557 0.000668901773046942
0.183965653500604 0.00068372341789865
0.184649376918503 0.000698072745490272
0.185347449663993 0.000638615194488172
0.185986064858481 0.000595495831121328
0.186581560689602 0.0006448346592822
0.187226395348885 0.000691039979242809
0.187917435328127 0.00073438388108294
0.18865181920921 0.000762670847718995
0.189414490056929 0.000755952437100545
0.19017044249403 0.000742346930982206
0.190912789425012 0.000686455007961783
0.191599244432974 0.000627635157800018
0.192226879590774 0.000613499747195398
0.192840379337969 0.000662957333532568
0.193503336671502 0.000680084934724621
0.194183421606226 0.000706732493146479
0.194890154099373 0.000664520137902155
0.195554674237275 0.00068429278970988
0.196238967026985 0.000734246851315651
0.196973213878301 0.000729475860380527
0.197702689738681 0.000707706332295999
0.198410396070977 0.000760642378730559
0.199171038449708 0.000777197022529673
0.199948235472237 0.000765767503328732
0.200714002975566 0.000753442388756466
0.201467445364323 0.00074035013034092
0.202207795494664 0.000730266261933987
0.202938061756597 0.000746645601468391
0.203684707358066 0.000721507698473096
0.204406215056539 0.000693245528412817
0.205099460584952 0.000653814521666351
0.205753275106618 0.000663921322212697
0.206417196428831 0.000714509282635025
0.207131705711466 0.000761370739897498
0.207893076451363 0.000724623637404471
0.208617700088768 0.000685351043470629
0.209303051132238 0.00063649625679427
0.209939547389033 0.000689199562692399
0.210628746951725 0.000737928680319272
0.211366675632044 0.00073758020871234
0.212104255840757 0.000726484455416809
0.212830740296174 0.000723929846225489
0.213554670142399 0.000743320721774593
0.214297990864174 0.000729300358364218
0.215027291222538 0.000751924212562209
0.2157792154351 0.000804871039708103
0.216584086474808 0.000804934923897286
0.217389021398705 0.000795988684689515
0.218185010083395 0.000770640614788404
0.218955650698183 0.000723230479534076
0.219678881177717 0.000774681358877502
0.220453562536595 0.000798296641080911
0.221251859177676 0.000745783530317713
0.221997642707994 0.000688543367618724
0.222686186075612 0.000712069478034592
0.223398255553647 0.000771841438125606
0.224170096991773 0.000830528681150383
0.225000625672923 0.00076927503675497
0.225769900709678 0.000689542136576207
0.226459442846254 0.000723001656298953
0.227182444502553 0.000722321875878797
0.227904766378432 0.000698767921944053
0.228603534300376 0.000753855362423011
0.229357389662799 0.000778071241796725
0.230135460904596 0.000772875734414988
0.230908336639011 0.000743773890926436
0.231652110529937 0.000778236341517531
0.232430346871455 0.000790985739158311
0.233221332610613 0.000805650250133125
0.234026982860746 0.000800183771183077
0.234827166631929 0.000806990899536944
0.235634157531466 0.000851165875501525
0.236485323406968 0.000880666770080066
0.237365990177048 0.00085024247120197
0.23821623264825 0.000902590584183199
0.239118823232433 0.000860393311790105
0.239979216544223 0.000801030031330765
0.240780246575554 0.000738212964471487
0.241518459540025 0.000697299026769967
0.242215758566795 0.000757908750492234
0.242973667317287 0.000815907816721786
0.243789575134009 0.000872023006430242
0.244661598140439 0.000844209832406293
0.245505807972846 0.000786114477443065
0.246291922450289 0.000723808688401426
0.24701573113869 0.000738480312766325
0.247754211451456 0.000749881029663298
0.24850409248112 0.000808614199686914


==> Images/Results/pointsource_timesteps_convergence_tol_1e-05_pmm32.txt <==
t dt
0.0 1.42549198430222e-06
1.42549198430222e-06 1.19713356719836e-06
2.62262555150058e-06 1.28554373043929e-06
3.90816928193986e-06 1.375493177024e-06
5.28366245896386e-06 1.47659865891192e-06
6.76026111787578e-06 1.59074904161273e-06
8.35101015948851e-06 1.7206488377209e-06
1.00716589972094e-05 1.83069708074972e-06
1.19023560779591e-05 1.93396218441961e-06
1.38363182623788e-05 2.04330752769256e-06
1.58796257900713e-05 2.15901533892069e-06
1.8038641128992e-05 2.28159879574663e-06
2.03202399247386e-05 2.41161005075983e-06
2.27318499754985e-05 2.54964793805274e-06
2.52814979135512e-05 2.69636314710871e-06
2.79778610606599e-05 2.85246407455546e-06
3.08303251352154e-05 3.01872337656295e-06
3.38490485117783e-05 3.19598531159481e-06
3.70450338233731e-05 3.38517397720605e-06
4.04302078005792e-05 3.58730256503952e-06
4.40175103656187e-05 3.803483777872e-06
4.78209941434907e-05 4.03494157669293e-06
5.18559357201837e-05 4.28302445557865e-06
5.61389601757623e-05 4.54922047013268e-06
6.0688180645895e-05 4.83517428808945e-06
6.55233549339844e-05 5.14270657565659e-06
7.0666061509641e-05 5.47383607855871e-06
7.61398975881997e-05 5.83080482662167e-06
8.19707024148214e-05 6.21610696264441e-06
8.81868093774658e-05 6.6325217771719e-06
9.48193311546377e-05 7.08315163738955e-06
0.000101902482792027 7.57146561999167e-06
0.000109473948412019 8.10134978939895e-06
0.000117575298201418 8.677165240512e-06
0.00012625246344193 9.30381520207457e-06
0.000135556278644004 9.98682272940951e-06
0.000145543101373414 1.07324207549275e-05
0.000156275522128341 1.15399788959493e-05
0.000167815501024291 1.23945219998325e-05
0.000180210023024123 1.33288534635338e-05
0.000193538876487657 1.43513434815885e-05
0.000207890219969246 1.54721040706344e-05
0.00022336232403988 1.67027163696713e-05
0.000240065040409551 1.72335878158788e-05
0.00025729862822543 1.74499907735111e-05
0.000274748618998941 1.77561991289098e-05
0.000292504818127851 1.81612413128989e-05
0.00031066605944075 1.8667391667364e-05
0.000329333451108114 1.92811144040292e-05
0.000348614565512143 2.00134896057329e-05
0.000368628055117876 1.94450637160241e-05
0.0003880731188339 1.91148343792984e-05
0.000407187953213198 1.90038569367636e-05
0.000426191810149962 1.90444296824786e-05
0.000445236239832441 1.92013878373076e-05
0.000464437627669748 1.9456067407883e-05
0.000483893695077631 2.00118736250947e-05
0.000503905568702726 2.08148032016201e-05
0.000524720371904346 2.17663736090655e-05
0.000546486745513412 2.28893539845941e-05
0.000569376099498006 2.42212335588767e-05
0.000593597333056882 2.58154508544192e-05
0.000619412783911301 2.77500125139376e-05
0.000647162796425239 3.01474231217461e-05
0.000677310219546985 3.32136509938132e-05
0.000710523870540798 3.73321601805322e-05
0.000747856030721331 4.33411094995413e-05
0.000791197140220872 4.52858104052496e-05
0.000836482950626121 4.74734695784662e-05
0.000883956420204588 4.85466710865311e-05
0.000932503091291119 4.86331150910581e-05
0.000981136206382177 4.90512662885596e-05
0.00103018747267074 4.97956410348789e-05
0.00107998311370562 4.99007025998031e-05
0.00112988381630542 4.75428598196452e-05
0.00117742667612506 4.60925879608383e-05
0.0012235192640859 4.52191889199884e-05
0.00126873845300589 4.47137543757964e-05
0.00131345220738169 4.51153094927808e-05
0.00135856751687447 4.60926230614271e-05
0.00140466013993589 4.73365636280804e-05
0.00145199670356397 4.84061090772724e-05
0.00150040281264125 5.01395726796599e-05
0.00155054238532091 5.21898495797599e-05
0.00160273223490067 5.36652375642088e-05
0.00165639747246488 5.59224486308616e-05
0.00171231992109574 5.87094132127122e-05
0.00177102933430845 6.14847120539762e-05
0.00183251404636243 6.18962358120899e-05
0.00189441028217452 6.27488043984305e-05
0.00195715908657295 6.41068864501459e-05
0.00202126597302309 6.60429232701785e-05
0.00208730889629327 6.86923877161631e-05
0.00215600128400943 7.22819708126789e-05
0.00222828325482211 7.71689188497107e-05
0.00230545217367182 8.40849492401985e-05
0.00238953712291202 9.5111699110044e-05
0.00248464882202207 0.000101612320243337
0.0025862611422654 9.65726549876904e-05
0.00268283379725309 9.29556124876243e-05
0.00277578940974072 9.12449601047435e-05
0.00286703436984546 9.04704745248653e-05
0.00295750484437033 8.89440143430683e-05
0.00304644885871339 8.54018048602052e-05
0.0031318506635736 8.31512392191525e-05
0.00321500190279275 8.17390945295188e-05
0.00329674099732227 8.08833815550028e-05
0.00337762437887727 8.04285295503214e-05
0.0034580529084276 8.02818184143183e-05
0.00353833472684191 8.0385275654833e-05
0.00361872000249675 8.07021222448692e-05
0.00369942212474162 8.12096843482012e-05
0.00378063180908982 8.18955304999362e-05
0.00386252733958975 8.27554025040551e-05
0.00394528274209381 8.37922786772709e-05
0.00402907502077108 8.50162883761529e-05
0.00411409130914723 8.72417955812186e-05
0.00420133310472845 9.04056253418416e-05
0.00429173873007029 9.46504464502561e-05
0.00438638917652055 0.000100720337976311
0.00448710951449686 0.000107928412413739
0.0045950379269106 0.000116725444683409
0.00471176337159401 0.000127845760923418
0.00483960913251742 0.000132032757648971
0.0049716418901664 0.00013600213964007
0.00510764402980647 0.000140949722783581
0.00524859375259005 0.000137247639302744
0.00538584139189279 0.000128784915624498
0.00551462630751729 0.000122888197879154
0.00563751450539644 0.000118577373237677
0.00575609187863412 0.000115228095137533
0.00587131997377165 0.000112504243583201
0.00598382421735485 0.000113467480156906
0.00609729169751176 0.000115545658047602
0.00621283735555936 0.000118066509127166
0.00633090386468653 0.000121025995072177
0.00645192985975871 0.000124440873063034
0.00657637073282174 0.00012480827674201
0.00670117900956375 0.000125181303076138
0.00682636031263989 0.000129830431711713
0.0069561907443516 0.000131993101469312
0.00708818384582091 0.000137596819715213
0.00722578066553613 0.000143970859457207
0.00736975152499333 0.000151304585894201
0.00752105611088753 0.000156460553740821
0.00767751666462835 0.000158224433599097
0.00783574109822745 0.000160340723362359
0.00799608182158981 0.000162819341457253
0.00815890116304706 0.000165704711973037
0.0083246058750201 0.000173338683468977
0.00849794455848908 0.000180830445049093
0.00867877500353817 0.000188092842738698
0.00886686784627687 0.000189373609192114
0.00905624145546898 0.00018517684518614
0.00924141830065512 0.000181676984348167
0.00942309528500329 0.000179204178502944
0.00960229946350623 0.000177462426209889
0.00977976188971612 0.000176261565327854
0.00995602345504397 0.000175480128601038
0.010131503583645 0.000175039618113807
0.0103065432017588 0.000174890413111098
0.0104814336148699 0.000175003594700121
0.01065643720957 0.000175366003788574
0.0108318032133586 0.000175977242144984
0.0110077804555036 0.000176847998553652
0.0111846284540572 0.000177999446783656
0.0113626279008409 0.000179463703102993
0.0115420916039439 0.000181285546286537
0.0117233771502304 0.000185153819398565
0.011908530969629 0.000190550214481207
0.0120990811841102 0.000201380153595079
0.0123004613377053 0.000209058202798527
0.0125095195405038 0.000216925029392666
0.0127264445698965 0.000222382001072526
0.012948826570969 0.000218769271410274
0.0131675958423793 0.000209091275922883
0.0133766871183022 0.000201092750165515
0.0135777798684677 0.000194284386874149
0.0137720642553418 0.000195943222315873
0.0139680074776577 0.000197258650813948
0.0141652661284716 0.000200867147093599
0.0143661332755652 0.000205056040327815
0.0145711893158931 0.000209802739902654
0.0147809920557957 0.000215119799277702
0.0149961118550734 0.000216826089914916
0.0152129379449883 0.000214688621361321
0.0154276265663496 0.000212757881428389
0.015640384447778 0.000218913980713197
0.0158592984284912 0.000226860263190805
0.016086158691682 0.000230491158369506
0.0163166498500515 0.000230998931446435
0.016547648781498 0.000240812548564949
0.0167884613300629 0.000251856192930145
0.0170403175229931 0.000264497674044345
0.0173048151970374 0.000279203317434794
0.0175840185144722 0.000284978295673127
0.0178689968101453 0.000287913787795833
0.0181569105979412 0.000292442399404699
0.0184493529973459 0.000295754753578863
0.0187451077509247 0.000294999192815603
0.0190401069437403 0.000295839934088777
0.0193359468778291 0.000298079688240667
0.0196340265660698 0.000301017431004315
0.0199350439970741 0.000298676793381911
0.020233720790456 0.0002966926627692
0.0205304134532252 0.000295061091641015
0.0208254745448662 0.000293770997301637
0.0211192455421679 0.000292834692040643
0.0214120802342085 0.000292282028881602
0.0217043622630901 0.000292156587073665
0.0219965188501638 0.000292513917071001
0.0222890327672348 0.000293421881891087
0.0225824546491259 0.000294963359523963
0.0228774180086498 0.000297241948135271
0.0231746599567851 0.000300391999686329
0.0234750519564714 0.000310011364700113
0.0237850633211715 0.000309561272432357
0.0240946245936039 0.000297162299035903
0.0243917868926398 0.00028596491327988
0.0246777518059197 0.000286444534246991
0.0249641963401667 0.000291595521373619
0.0252557918615403 0.000289327740187632
0.0255451196017279 0.000295380622462132
0.02584050022419 0.000302061136732112
0.0261425613609222 0.000309291386772711
0.0264518527476949 0.000317089929145665
0.0267689426768405 0.000318378911436408
0.0270873215882769 0.000313088218501009
0.0274004098067779 0.00030808431466937
0.0277084941214473 0.000309046914092237
0.0280175410355396 0.000319396570511427
0.028336937606051 0.000330811932903198
0.0286677495389542 0.000343558128390453
0.0290113076673446 0.000344303744045492
0.0293556114113901 0.000343105117941948
0.0296987165293321 0.00034743499530823
0.0300461515246403 0.000363903550112807
0.0304100550747531 0.000382747594828189
0.0307928026695813 0.000404817764042444
0.0311976204336237 0.000411191428638406
0.0316088118622622 0.00041323638943022
0.0320220482516924 0.000406346382186862
0.0324283946338792 0.000399126945069331
0.0328275215789486 0.000393510037367256
0.0332210316163158 0.000389306503206044
0.0336103381195219 0.000386352651526655
0.0339966907710485 0.000384530767950968
0.0343812215389995 0.000383759174225488
0.034764980713225 0.000383985830549046
0.035148966543774 0.000385184859523678
0.0355341514032977 0.000387355502239069
0.0359215069055368 0.000396654093645039
0.0363181609991818 0.000409631024010391
0.0367277920231922 0.000418334461315616
0.0371461264845078 0.000421568010564301
0.0375676944950721 0.000412063097064331
0.0379797575921364 0.000396026892814767
0.0383757844849512 0.000380966157495243
0.0387567506424464 0.000382467990709343
0.0391392186331558 0.000390495200084288
0.0395297138332401 0.000397898547436196
0.0399276123806763 0.000387095821368008
0.0403147082020443 0.000396696378656625
0.0407114045807009 0.000406852080809073
0.04111825666151 0.000417403735487945
0.0415356603969979 0.000428400576765274
0.0419640609737632 0.00042043961673298
0.0423845005904962 0.000411943501298491
0.0427964440917947 0.000404033568676304
0.043200477660471 0.000405920536359585
0.0436063981968306 0.000420034680136831
0.0440264328769674 0.000435686682365342
0.0444621195593327 0.000453308905905927
0.0449154284652387 0.000473458570302991
0.0453888870355416 0.000477855100594558
0.0458667421361362 0.000477514510926541
0.0463442566470628 0.000478620485364191
0.0468228771324269 0.000481275093953298
0.0473041522263802 0.000497833820228879
0.0478019860466091 0.000494367475203552
0.0482963535218127 0.000492210323479287
0.048788563845292 0.000491490850175612
0.0492800546954676 0.000492137829398261
0.0497721925248658 0.000494117408413547
0.0502663099332794 0.000497433075836756
0.0507637430091161 0.000502127013614197
0.0512658700227303 0.000508285538888681
0.051774155561619 0.000516050181416001
0.052290205743035 0.000525637679989217
0.0528158434230242 0.000527853549685393
0.0533436969727096 0.000513624582074689
0.0538573215547843 0.000520616426071408
0.0543779379808557 0.000519109493720529
0.0548970474745763 0.000499555573352627
0.0553966030479289 0.000480224182616424
0.0558768272305453 0.000480774638200548
0.0563576018687459 0.000491914350183575
0.0568495162189294 0.000503205946287512
0.057352722165217 0.000511307558233119
0.0578640297234501 0.000494315106496492
0.0583583448299466 0.000499945935156882
0.0588582907651035 0.00051393472595297
0.0593722254910564 0.000528164899467734
0.0599003903905242 0.000532880374727988
0.0604332707652522 0.000521745147625508
0.0609550159128777 0.000511655561817716
0.0614666714746954 0.000502581379066875
0.0619692528537623 0.00050873898591078
0.062477991839673 0.00052912816463633
0.0630071200043094 0.000552060797293216
0.0635591808016026 0.000578332859528705
0.0641375136611313 0.000585412408526431
0.0647229260696577 0.000586735360432458
0.0653096614300901 0.000590583124388473
0.0659002445544786 0.000597221063673926
0.0664974656181525 0.000606980064682807
0.0671044456828354 0.000615951891712173
0.0677203975745475 0.000610229309959893
0.0683306268845074 0.00060326899554884
0.0689338958800563 0.000605524548394666
0.0695394204284509 0.000608910245739149
0.0701483306741901 0.000613491022787694
0.0707618216969778 0.000619501006052123
0.0713813227030299 0.000616008022397839
0.0719973307254277 0.00061232305936186
0.0726096537847896 0.000611652807495784
0.0732213065922854 0.000613286519114131
0.0738345931113995 0.000617263997771207
0.0744518571091707 0.000618465624433005
0.0750703227336037 0.00059432112399649
0.0756646438576002 0.000570682240914138
0.0762353260985144 0.000584609254920466
0.0768199353534348 0.000598610181408235
0.0774185455348431 0.000612473267472441
0.0780310188023155 0.000626430152422397
0.0786574489547379 0.000627289571172862
0.0792847385259107 0.000605963891854107
0.0798907024177648 0.000608611549585674
0.0804993139673505 0.000626838852193197
0.0811261528195437 0.000643602691407997
0.0817697555109517 0.000636365942508622
0.0824061214534603 0.000627310426266865
0.0830334318797272 0.000619859714095111
0.0836532915938223 0.000613879224436398
0.0842671708182587 0.000642213191451528
0.0849093840097102 0.000676022868519069
0.0855854068782293 0.0006854395733675
0.0862708464515968 0.000697749431183918
0.0869685958827807 0.000723653779496168
0.0876922496622769 0.000756961561027848
0.0884492112233047 0.000728829162029074
0.0891780403853338 0.000693085033555539
0.0898711254188894 0.000666776605593547
0.0905379020244829 0.000672513988675395
0.0912104160131583 0.000679936883738411
0.0918903528968967 0.000688930240156054
0.0925792831370528 0.000699812511329976
0.0932790956483827 0.000699522166716868
0.0939786178150996 0.000696721004419015
0.0946753388195186 0.000702837117150457
0.0953781759366691 0.000715159620364213
0.0960933355570333 0.000730828440502007
0.0968241639975353 0.000741815300447246
0.0975659792979825 0.000712338220626566
0.0982783175186091 0.000682501530174401
0.0989608190487835 0.000670164983725923
0.0996309840325094 0.000686975177066441
0.100317959209576 0.000703899324751545
0.101021858534327 0.000721064093646583
0.101742922627974 0.000738913745928686
0.102481836373903 0.000745270302600355
0.103227106676503 0.00075026392252244
0.103977370599025 0.000731877835627659
0.104709248434653 0.000714835549265482
0.105424083983919 0.000738687403792883
0.106162771387711 0.000763420425911654
0.106926191813623 0.00077354616508188
0.107699737978705 0.000773130315400228
0.108472868294105 0.000775589415943161
0.109248457710048 0.000785503980782544
0.110033961690831 0.000839642581634774
0.110873604272466 0.000831101942020735
0.111704706214486 0.00082483231796023
0.112529538532447 0.000805030515173111
0.11333456904762 0.000770765706758054
0.114105334754378 0.000740095028835157
0.114845429783213 0.000733638813977096
0.11557906859719 0.000747736419956555
0.116326805017147 0.000764033418458732
0.117090838435605 0.000782837851377654
0.117873676286983 0.000804665157156767
0.11867834144414 0.000827492524367634
0.119505833968507 0.000843338881890662
0.120349172850398 0.000855542843361745
0.12120471569376 0.000855680518781613
0.122060396212541 0.000858181700164547
0.122918577912706 0.00083071932950259
0.123749297242209 0.000797084183149577
0.124546381425358 0.000764370130766017
0.125310751556124 0.000768684346259246
0.126079435902383 0.000790230720279931
0.126869666622663 0.000812635372737063
0.1276823019954 0.000836392852551753
0.128518694847952 0.000862176098826368
0.129380870946779 0.000890763687339707
0.130271634634118 0.000902743736754071
0.131174378370872 0.000906581742277303
0.13208096011315 0.000887495497761964
0.132968455610912 0.000865156085679603
0.133833611696591 0.000859821354380385
0.134693433050972 0.000869995371568
0.13556342842254 0.00087336419612314
0.136436792618663 0.000880119255330317
0.137316911873993 0.000890599189320539
0.138207511063314 0.000905200195172743
0.139112711258486 0.000894726941042635
0.140007438199529 0.000865571985262112
0.140873010184791 0.00084001898218269
0.141713029166974 0.000817595272712935
0.142530624439687 0.000820096309343265
0.14335072074903 0.000846627005831742
0.144197347754862 0.00087663295049683
0.145073980705359 0.000910942851298965
0.145984923556658 0.000950633706460368
0.146935557263118 0.000958495910824702
0.147894053173943 0.000956467887147366
0.14885052106109 0.000957528165760751
0.149808049226851 0.000956708240403913
0.150764757467255 0.000952145651556054
0.151716903118811 0.000934708415381289
0.152651611534192 0.000902076315838789
0.153553687850031 0.000871073661572792
0.154424761511604 0.000866113862985299
0.155290875374589 0.000896429258128208
0.156187304632717 0.000928985705433557
0.157116290338151 0.00095724628425061
0.158073536622401 0.000962477797971557
0.159036014420373 0.000956733034939202
0.159992747455312 0.000952850045663828
0.160945597500976 0.000950809462846641
0.161896406963823 0.000956382076747995
0.162852789040571 0.00097955146490976
0.16383234050548 0.00100880763122904
0.164841148136709 0.00104556003567343
0.165886708172383 0.0010560120327737
0.166942720205156 0.00104679672482669
0.167989516929983 0.00102078590597791
0.169010302835961 0.0009994003408067
0.170009703176768 0.000982107020662853
0.170991810197431 0.000968347750345227
0.171960157947776 0.000957677825469299
0.172917835773245 0.000949744359710209
0.173867580132955 0.000986741932613084
0.174854322065568 0.00103905975317319
0.175893381818742 0.00104734891360095
0.176940730732343 0.00105730535594437
0.177998036088287 0.00107175711991213
0.179069793208199 0.00108430111026844
0.180154094318467 0.00103360521482163
0.181187699533289 0.000985917375321603
0.182173616908611 0.000992681869684307
0.183166298778295 0.00100674088509799
0.184173039663393 0.000969112457057593
0.185142152120451 0.000981778885815002
0.186123931006266 0.000995657657177568
0.187119588663443 0.00100768765857343
0.188127276322017 0.00102743778182493
0.189154714103842 0.00104679627820762
0.190201510382049 0.0010693307595862
0.191270841141635 0.00109582353348209
0.192366664675117 0.00111877742382013
0.193485442098938 0.00109442431361102
0.194579866412549 0.0011300603221921
0.195709926734741 0.00112632703455885
0.1968362537693 0.00110808752411646
0.197944341293416 0.00109230514416125
0.199036646437577 0.00108034093250944
0.200116987370087 0.00108424086445809
0.201201228234545 0.00109236097234232
0.202293589206887 0.00110487411420985
0.203398463321097 0.00112219452438616
0.204520657845483 0.00114491862762561
0.205665576473109 0.00117388999481599
0.206839466467925 0.00118795441990004
0.208027420887825 0.00118366900395138
0.209211089891776 0.00118207837176931
0.210393168263546 0.00116772862896708
0.211560896892513 0.0011275353221208
0.212688432214633 0.00109332045344711
0.21378175266808 0.00106413292172851
0.214845885589809 0.00105711734197549
0.215903002931785 0.00108955337809035
0.216992556309875 0.00112660622650585
0.218119162536381 0.00116921086781278
0.219288373404193 0.00120417027226782
0.220492543676461 0.00121502614468314
0.221707569821144 0.00123069067034858
0.222938260491493 0.00124546388860456
0.224183724380098 0.00122801980764648
0.225411744187744 0.00121310546408419
0.226624849651828 0.00120142029923073
0.227826269951059 0.00120937077698668
0.229035640728046 0.00121595840511142
0.230251599133157 0.00122532213783589
0.231476921270993 0.00124009542619819
0.232717016697191 0.00126051426653498
0.233977530963726 0.0012869692847715
0.235264500248498 0.00129954984203497
0.236564050090533 0.00129619482613942
0.237860244916672 0.00129715636369282
0.239157401280365 0.00130282331237666
0.240460224592742 0.00131342064999014
0.241773645242732 0.00132930378281261
0.243102949025544 0.0013215478728676
0.244424496898412 0.00131334996741376
0.245737846865826 0.00131007914291918
0.247047926008745 0.00131183159096279
0.248359757599708 0.00131875126156681


==> Images/Results/pointsource_timesteps_convergence_tol_1e-06_hfm6.txt <==
t dt
0.0 1.0472475686332e-06
1.0472475686332e-06 1.04029391565592e-06
2.08754148428913e-06 1.08329044926033e-06
3.17083193354945e-06 1.12729526427344e-06
4.29812719782289e-06 1.17318278385808e-06
5.47130998168098e-06 1.22102223027236e-06
6.69233221195333e-06 1.27089980478327e-06
7.9632320167366e-06 1.32290550225473e-06
9.28613751899133e-06 1.37713353543308e-06
1.06632710544244e-05 1.43368254526991e-06
1.20969535996943e-05 1.49265582801946e-06
1.35896094277138e-05 1.55416157294882e-06
1.51437710006626e-05 1.61831311402708e-06
1.67620841146897e-05 1.68522919303822e-06
1.84473133077279e-05 1.75503423555876e-06
2.02023475432867e-05 1.82785864261631e-06
2.2030206185903e-05 1.90383909421388e-06
2.39340452801168e-05 1.98311886766591e-06
2.59171641477828e-05 2.06584817236172e-06
2.79830123201445e-05 2.15218449729081e-06
3.01351968174353e-05 2.24229297364186e-06
3.23774897910771e-05 2.33634675688732e-06
3.47138365479645e-05 2.43452741755614e-06
3.71483639655206e-05 2.53702535475933e-06
3.96853893202799e-05 2.64404021800436e-06
4.23294295382843e-05 2.75578134990944e-06
4.50852108881937e-05 2.87246824205722e-06
4.7957679130251e-05 2.9943310018186e-06
5.09520101320696e-05 3.12161084043948e-06
5.4073620972509e-05 3.25456056636711e-06
5.73281815388762e-05 3.39344509403644e-06
6.07216266329126e-05 3.53854196376111e-06
6.42601685966737e-05 3.69014187544752e-06
6.79503104721212e-05 3.84854921340886e-06
7.17988596855301e-05 4.01408260134789e-06
7.5812942286878e-05 4.18707543687211e-06
8.00000177237501e-05 4.36787644122483e-06
8.43678941649749e-05 4.55685019833528e-06
8.89247443633102e-05 4.7543776899752e-06
9.36791220532854e-05 4.96085681626399e-06
9.86399788695494e-05 5.17670290161352e-06
0.000103816681771163 5.40234917739898e-06
0.000109219030948562 5.63824723066708e-06
0.000114857278179229 5.8848674263533e-06
0.000120742145605582 6.14269927030349e-06
0.000126884844875886 6.41225173098208e-06
0.000133297096606868 6.69405348592061e-06
0.000139991150092788 6.98865309424082e-06
0.000146979803187029 7.2966190912489e-06
0.000154276422278278 7.61853995830542e-06
0.000161894962236584 7.95502400112332e-06
0.000169849986237707 8.30669906715028e-06
0.000178156685304857 8.67421215516996e-06
0.000186830897460027 9.05822881471204e-06
0.000195889126274739 9.45943239002148e-06
0.000205348558664761 9.8785230771584e-06
0.000215227081741919 1.0316216722772e-05
0.000225543298464691 1.07732434418597e-05
0.000236316541906551 1.12503459622703e-05
0.000247566887868821 1.17482777374829e-05
0.000259315165606304 1.22678007691098e-05
0.000271582966375414 1.28096832172737e-05
0.000284392649592688 1.33746967050223e-05
0.00029776734629771 1.39636134074824e-05
0.000311730959705192 1.45772029122782e-05
0.000326308162617471 1.52162288613725e-05
0.000341524391478843 1.58814454700854e-05
0.000357405836948928 1.65735938979486e-05
0.000373979430846877 1.7293398595064e-05
0.000391272829441941 1.80415636538749e-05
0.000409314393095816 1.88187692861286e-05
0.000428133162381944 1.96256684479902e-05
0.000447758830829935 2.04628837890111e-05
0.000468221714618946 2.13310049714123e-05
0.000489552719590358 2.22305864644289e-05
0.000511783306054787 2.31621459180046e-05
0.000534945451972792 2.41261632148684e-05
0.00055907161518766 2.51230802358328e-05
0.000584194695423493 2.61533014142991e-05
0.000610347996837792 2.7217195125723e-05
0.000637565191963515 2.83150958908944e-05
0.000665880287854409 2.9447307383514e-05
0.000695327595237923 3.06141062084236e-05
0.000725941701446347 3.15218624251972e-05
0.000757463563871544 3.19317156169333e-05
0.000789395279488477 3.24511783911606e-05
0.000821846457879638 3.30622307063789e-05
0.000854908688586017 3.37551399463147e-05
0.000888663828532332 3.45235482287728e-05
0.000923187376761104 3.53633467655311e-05
0.000958550723526635 3.62719711007549e-05
0.00099482269462739 3.72479462765563e-05
0.00103207064090395 3.82905811319687e-05
0.00107036122203592 3.93997552430858e-05
0.001109760977279 4.05757651999691e-05
0.00115033674247897 4.18192100338185e-05
0.00119215595251279 4.31309030940968e-05
0.00123528685560689 4.4511802340769e-05
0.00127979865794765 4.59629537538553e-05
0.00132576161170151 4.74854445169408e-05
0.00137324705621845 4.90803637015935e-05
0.00142232741992004 5.07487691697559e-05
0.0014730761890898 5.24916598293054e-05
0.00152556784891911 5.43099527838466e-05
0.00157987780170295 5.58861356956312e-05
0.00163576393739858 5.72795114944479e-05
0.00169304344889303 5.87049139867869e-05
0.00175174836287982 6.01602700278901e-05
0.00181190863290771 6.16459278811005e-05
0.00187355456078881 6.31621901370795e-05
0.00193671675092589 6.47093394708152e-05
0.0020014260903967 6.62876363813204e-05
0.00206771372677802 6.67293180303704e-05
0.00213444304480839 6.68905291910606e-05
0.00220133357399945 6.74164799028087e-05
0.00226875005390226 6.82923159107318e-05
0.002337042369813 6.95107445963394e-05
0.00240655311440933 7.10799420986085e-05
0.00247763305650794 7.3023111150476e-05
0.00255065616765842 7.53801225885282e-05
0.00262603629024695 7.82116665733142e-05
0.00270424795682026 8.1607024796092e-05
0.00278585498161635 8.48796783221455e-05
0.0028707346599385 8.68120110620497e-05
0.00295754667100055 8.87905439199389e-05
0.00304633721492049 9.08002221828039e-05
0.00313713743710329 9.28408623992273e-05
0.00322997829950252 9.49120584009777e-05
0.0033248903579035 9.70133381845974e-05
0.00342190369608809 9.91441587846697e-05
0.00352104785487276 0.000101303902881019
0.00362235175775378 0.000103491875381501
0.00372584363313528 0.000105707299949131
0.00383155093308441 0.000107532330589171
0.00393908326367358 0.000108864548886458
0.00404794781256004 0.000110566745591502
0.00415851455815154 0.000112695464395717
0.00427121002254726 0.000115334878081566
0.00438654490062883 0.00011860479328443
0.00450514969391326 0.000121737683961178
0.00462688737787444 0.000124125232294606
0.00475101261016904 0.000126536672501151
0.00487754928267019 0.000128962646035142
0.00500651192870533 0.000131401346971541
0.00513791327567688 0.00013385077552026
0.00527176405119714 0.000133689934114498
0.00540545398531163 0.000133222078190969
0.0055386760635026 0.000133139932518426
0.00567181599602103 0.000133399993333247
0.00580521598935427 0.000133965459068855
0.00593918144842313 0.000134810366069347
0.00607399181449248 0.000135916746974405
0.00620990856146688 0.000137272733205461
0.00634718129467234 0.000138871301879584
0.00648605259655193 0.000140709445919585
0.00662676204247151 0.000142787634369731
0.00676954967684124 0.000143994645924157
0.0069135443227654 0.000142672783937908
0.00705621710670331 0.000142005129958356
0.00719822223666166 0.00014190988568987
0.00734013212235153 0.000142296247321552
0.00748242836967308 0.000143103529805395
0.00762553189947848 0.000144291383479134
0.00776982328295761 0.000145833623393073
0.00791565690635069 0.0001477144846167
0.00806337139096739 0.000149926302277968
0.00821329769324535 0.000152468076796133
0.00836576577004149 0.000155344624912257
0.00852111039495375 0.000158566146617601
0.00867967654157135 0.000162148114364616
0.00884182465593596 0.000166111439722001
0.00900793609565796 0.000170482905380478
0.00917841900103844 0.000175295881462937
0.00935371488250138 0.00018059137318939
0.00953430625569077 0.000186419483236969
0.00972072573892774 0.000192841419245045
0.00991356715817278 0.000199932248137696
0.0101134994063105 0.00020778470595137
0.0103212841122618 0.00021651454628924
0.0105377986585511 0.000224463488119126
0.0107622621466702 0.00022775194636694
0.0109900140930372 0.000230958552290434
0.0112209726453276 0.000233631454863717
0.0114546041001913 0.00023736223361517
0.0116919663338065 0.000239246937729568
0.011931213271536 0.00023570776170802
0.0121669210332441 0.000233274588895383
0.0124001956221394 0.000232028684693918
0.0126322243068334 0.000231727219016796
0.0128639515258502 0.000232208369671775
0.0130961598955219 0.000233364581343549
0.0133295244768655 0.000235123409662866
0.0135646478865283 0.000234837344634997
0.0137994852311633 0.000234210643708495
0.0140336958748718 0.000234096257369888
0.0142677921322417 0.000234461274503301
0.014502253406745 0.000235285449564914
0.0147375388563099 0.000236563624298463
0.0149741024806084 0.000238304601354422
0.0152124070819628 0.000240530965878791
0.0154529380478416 0.000243279877687522
0.0156962179255291 0.000246604984538484
0.0159428229100676 0.000250579788420193
0.0161934026984878 0.000255303064052584
0.0164487057625404 0.000260907379595696
0.0167096131421361 0.00026757258471776
0.0169771857268539 0.000275547701948765
0.0172527334288026 0.000285187892856971
0.0175379213216596 0.000297020342128736
0.0178349416637883 0.000304061065773787
0.0181390027295621 0.000312575432524151
0.0184515781620863 0.000323278774330769
0.018774856936417 0.000331242340435325
0.0191060992768524 0.000337644747242011
0.0194437440240944 0.000345067622994938
0.0197888116470893 0.00035078470491493
0.0201395963520042 0.000350221225110036
0.0204898175771143 0.000344104701533671
0.0208339222786479 0.000339446327430216
0.0211733686060782 0.00033607710976548
0.0215094457158436 0.000333807835024208
0.0218432535508678 0.000332506579637173
0.022175760130505 0.000332084541670207
0.0225078446721752 0.000332486698409404
0.0228403313705846 0.000333686249436669
0.0231740176200213 0.000335681700587242
0.0235096993206085 0.000337346522277809
0.0238470458428863 0.000332994993767285
0.0241800408366536 0.000329856178710245
0.0245098970153639 0.000327826266337765
0.0248377232817016 0.000326776030466643
0.0251644993121683 0.000326617376202948
0.0254911166883712 0.000327294916375942
0.0258184116047472 0.000328780617890586
0.0261471922226378 0.000331071066979663
0.0264782632896174 0.000334186795776911
0.0268124500853943 0.000338173510774443
0.0271506235961688 0.000343105407865022
0.0274937290040338 0.000349091144259181
0.027842820148293 0.000356283594261731
0.0281991037425547 0.000364895452994315
0.028563999195549 0.000375224479810675
0.0289392236753597 0.000387695629338388
0.0293269193046981 0.00040293474618707
0.0297298540508852 0.000417180507452946
0.0301470345583381 0.000430659793361982
0.0305776943517001 0.000447500497345658
0.0310251948490457 0.00046719342562904
0.0314923882746748 0.000467011432155647
0.0319593997068304 0.000468563024396154
0.0324279627312266 0.000470126565231453
0.0328980892964581 0.000458642558502173
0.0333567318549602 0.000449694508739123
0.0338064263636993 0.000443006046572875
0.0342494324102722 0.000438194118935324
0.0346876265292075 0.000434993544561217
0.0351226200737688 0.000433223018240878
0.0355558430920096 0.000432762761447729
0.0359886058534574 0.000433541362485549
0.0364221472159429 0.000435528459801691
0.0368576756757446 0.000438731573028005
0.0372964072487726 0.000434555362538956
0.0377309626113116 0.000430985219442919
0.0381619478307545 0.000428877857401483
0.038590825688156 0.000428101830371371
0.0390189275185273 0.000428568943533036
0.0394474964620604 0.00043023340740899
0.0398777298694694 0.000433087005582776
0.0403108168750521 0.000437157778882524
0.0407479746539347 0.000442511939483264
0.0411904865934179 0.000449259298451952
0.0416397458918699 0.000457563201723957
0.0420973090935938 0.000467656996694465
0.0425649660902883 0.0004798708362689
0.0430448369265572 0.000494676035594682
0.0435395129621519 0.000512761288783966
0.0440522742509358 0.000530197706630956
0.0445824719575668 0.00054794636588068
0.0451304183234475 0.000570113571871849
0.0457005318953193 0.000572499047451792
0.0462730309427711 0.000565654758640416
0.0468386857014115 0.000561305625065328
0.0473999913264769 0.000559261307680576
0.0479592526341574 0.000559324665609374
0.0485185772997668 0.000559030621664265
0.0490776079214311 0.000551012722983993
0.0496286206444151 0.000545253116781749
0.0501738737611968 0.000541562256692592
0.0507154360178894 0.000539730581565245
0.0512551665994546 0.000539625494455098
0.0517947920939097 0.000541177209910439
0.0523359693038202 0.000544370981550289
0.0528803402853705 0.000544890983229393
0.0534252312685999 0.000540451176651378
0.0539656824452512 0.000537895635644798
0.054503578080896 0.000537109198439819
0.0550406872793359 0.000537987631898015
0.0555786749112339 0.000540484483169401
0.0561191593944033 0.000544605877413237
0.0566637652718165 0.000550410188746726
0.0572141754605632 0.000558012758076706
0.0577721882186399 0.000567596502887692
0.0583397847215276 0.000579430586680876
0.0589192153082085 0.000593901453389264
0.0595131167615978 0.000611564489123168
0.0601246812507209 0.000633232683172171
0.0607579139338931 0.000652472229785041
0.0614103861636782 0.000675246173116327
0.0620856323367945 0.000703000740115444
0.0627886330769099 0.000687698567929937
0.0634763316448399 0.000675980872616975
0.0641523125174568 0.000667801834534328
0.0648201143519912 0.000662636921483481
0.0654827512734746 0.000660136149848279
0.0661428874233229 0.000660080087343557
0.0668029675106665 0.000659556654162504
0.067462524164829 0.000654701266573162
0.0681172254314021 0.000652185581831338
0.0687694110132335 0.000651892552338204
0.0694213035655717 0.00065373195239613
0.0700750355179678 0.000657687470274715
0.0707327229882425 0.000660225662160476
0.071392948650403 0.000655453111363692
0.0720484017617667 0.00065302235270501
0.0727014241144717 0.000652822960754751
0.0733542470752264 0.000654752655554604
0.0740089997307811 0.000658784015850965
0.074667783746632 0.000664960746298639
0.0753327444929307 0.000673400845075325
0.076006145338006 0.000684307653383456
0.0766904529913894 0.000697991077297201
0.0773884440686866 0.000714903942198245
0.0781033480108849 0.000735703231366547
0.0788390512422514 0.000760731685414229
0.0795997829276656 0.000783418447512152
0.0803832013751778 0.000811843624481038
0.0811950449996588 0.00081469331022133
0.0820097383098802 0.000801242935368672
0.0828109812452488 0.000789961554049805
0.0836009427992986 0.000779634078501092
0.0843805768777997 0.000772896817337688
0.0851534736951374 0.000769352642120374
0.0859228263372578 0.000768729783111596
0.0866915561203694 0.000770880045023898
0.0874624361653933 0.000769623435906186
0.0882320596012995 0.000769480025657251
0.0890015396269567 0.000771984122482812
0.0897735237494395 0.000775410815919056
0.0905489345653586 0.000774296829285003
0.0913232313946436 0.000776004571590838
0.0920992359662345 0.000774294874209161
0.0928735308404436 0.000774817227057466
0.0936483480675011 0.0007780031564351
0.0944263512239362 0.000783855054628792
0.095210206278565 0.000792468226861622
0.0960026745054266 0.000804041858998419
0.096806716364425 0.000818899927917406
0.0976256162923424 0.000837529197809028
0.0984631454901514 0.000860644374473093
0.0993237898646245 0.000889300649586445
0.100213090514211 0.000916161638915235
0.101129252153126 0.000939199732019181
0.102068451885145 0.000922553262447439
0.102991005147593 0.00091015279290142
0.103901157940494 0.00090155082455648
0.104802708765051 0.000894218649869278
0.10569692741492 0.000889573191378635
0.106586500606299 0.000885467250257312
0.107471967856556 0.000884787582468594
0.108356755439025 0.000887396757024117
0.109244152196049 0.000891756090524347
0.110135908286573 0.000894416001439779
0.111030324288013 0.000900293384495873
0.111930617672509 0.000896583940649936
0.112827201613159 0.000895814435628389
0.113723016048787 0.00089843258358487
0.114621448632372 0.000901970786118496
0.11552341941849 0.000905726703724065
0.116429146122214 0.00091276683992344
0.117341912962138 0.000923228965099638
0.118265141927238 0.000937378355714034
0.119202520282952 0.000955646624065575
0.120158166907017 0.000978686308512315
0.121136853215529 0.00100746576313052
0.12214431897866 0.00104059430819289
0.123184913286853 0.00105539003925111
0.124240303326104 0.00103888413227166
0.125279187458376 0.00102681169029284
0.126305999148668 0.001019363593524
0.127325362742192 0.00101334163872494
0.128338704380917 0.0010100158568582
0.129348720237776 0.00100864581915449
0.13035736605693 0.00100713485396982
0.1313645009109 0.00100950095707681
0.132374001867977 0.0010157191294112
0.133389720997388 0.00102448268125404
0.134414203678642 0.00103095964920872
0.135445163327851 0.00102538582642474
0.136470549154275 0.00102396062986514
0.137494509784141 0.00102657716278532
0.138521086946926 0.00103317377109927
0.139554260718025 0.0010421082660498
0.140596368984075 0.00105234356728993
0.141648712551365 0.00106687595858973
0.142715588509955 0.00108614716645294
0.143801735676408 0.00111084485231587
0.144912580528723 0.00114200381249294
0.146054584341216 0.00118116461957279
0.147235748960789 0.00116680469109653
0.148402553651886 0.00115331184174136
0.149555865493627 0.00114421504686407
0.150700080540491 0.00113997780615994
0.151840058346651 0.00113553770487301
0.152975596051524 0.00113487866315828
0.154110474714682 0.00113602291103394
0.155246497625716 0.00113583568966683
0.156382333315383 0.00114014333489283
0.157522476650276 0.00114900032432752
0.158671476974603 0.0011626096029009
0.159834086577504 0.0011637459341192
0.160997832511624 0.00115893914004642
0.16215677165167 0.00115894617052726
0.163315717822197 0.00116366560509999
0.164479383427297 0.00117311184974902
0.165652495277046 0.00118749083912178
0.166839986116168 0.00120569705553807
0.168045683171706 0.00122728809283568
0.169272971264542 0.00125526870151312
0.170528239966055 0.00129086090502791
0.171819100871083 0.00129227335388915
0.173111374224972 0.00128104649102649
0.174392420715998 0.00127149931493846
0.175663920030937 0.00126737970382415
0.176931299734761 0.00126519985260319
0.178196499587364 0.00126422128879366
0.179460720876158 0.00126841821902902
0.180729139095187 0.00126886940482261
0.181998008500009 0.00127206925280208
0.183270077752812 0.00128051480238244
0.184550592555194 0.00129440667848292
0.185844999233677 0.00130807814308533
0.187153077376762 0.00130048131203981
0.188453558688802 0.00129847004098762
0.18975202872979 0.00130199028148606
0.191054019011276 0.00131100395078169
0.192365022962057 0.00132570078615597
0.193690723748213 0.00134652206565774
0.195037245813871 0.00137421865099439
0.196411464464865 0.00140996136203691
0.197821425826902 0.00141914863122192
0.199240574458124 0.00140904489502201
0.200649619353146 0.00140159649618032
0.202051215849327 0.00139836178516573
0.203449577634492 0.00139859109890399
0.204848168733396 0.00139795354887519
0.206246122282272 0.00140318428745117
0.207649306569723 0.0014070397204637
0.209056346290186 0.00140964513069158
0.210465991420878 0.0014182479457292
0.211884239366607 0.00143308801825
0.213317327384857 0.00145464501941281
0.21477197240427 0.00145907199757454
0.216231044401845 0.00145609995948017
0.217687144361325 0.00145956181735147
0.219146706178676 0.00146949938390084
0.220616205562577 0.00148515608868017
0.222101361651257 0.0015073566028615
0.223608718254119 0.00153744197757549
0.225146160231694 0.0015482082247585
0.226694368456453 0.001539739172709
0.228234107629162 0.00153472866022209
0.229768836289384 0.00153301386813474
0.231301850157519 0.0015355413489451
0.232837391506464 0.00153580715882474
0.234373198665288 0.00154268979700933
0.235915888462298 0.00155641533472174
0.237472303797019 0.0015680081192915
0.239040311916311 0.00157811304194725
0.240618424958258 0.00159547583288836
0.242213900791146 0.00162015228091756
0.243834053072064 0.0016292195378608
0.245463272609925 0.00162624347997743
0.247089516089902 0.00163070541083043


==> Images/Results/pointsource_timesteps_convergence_tol_1e-06_hfm66.txt <==
t dt
0.0 1.04328763138858e-06
1.04328763138858e-06 1.03420601541536e-06
2.07749364680394e-06 1.08980851813325e-06
3.16730216493719e-06 1.14684930625356e-06
4.31415147119075e-06 1.20680730079068e-06
5.52095877198143e-06 1.26979694493429e-06
6.79075571691573e-06 1.33596876507955e-06
8.12672448199528e-06 1.40548007266953e-06
9.53220455466481e-06 1.47849590267102e-06
1.10107004573358e-05 1.55518931980735e-06
1.25658897771432e-05 1.63574175228695e-06
1.42016315294301e-05 1.72034332714047e-06
1.59219748565706e-05 1.80919321734923e-06
1.77311680739198e-05 1.90249999909804e-06
1.96336680730179e-05 2.00048201471249e-06
2.16341500877304e-05 2.10336774763712e-06
2.37375178353675e-05 2.21139620377224e-06
2.59489140391397e-05 2.32481730382352e-06
2.82737313429632e-05 2.44389228217715e-06
3.07176236251404e-05 2.56889409402849e-06
3.32865177191689e-05 2.70010782938197e-06
3.59866255485508e-05 2.83783113222305e-06
3.88244566807739e-05 2.98237462700381e-06
4.18068313077777e-05 3.13406234223779e-06
4.49408936500155e-05 3.29323214115888e-06
4.82341257911744e-05 3.46023614603308e-06
5.16943619372074e-05 3.6354411625881e-06
5.53298030997955e-05 3.8192290931268e-06
5.91490321929224e-05 4.01199734129604e-06
6.31610295342184e-05 4.21415920008082e-06
6.73751887342992e-05 4.42614422164254e-06
7.18013329559417e-05 4.64839855914525e-06
7.6449731515087e-05 4.88138528479449e-06
8.13311167998815e-05 5.12558466329802e-06
8.64567014631795e-05 5.38149438159297e-06
9.18381958447725e-05 5.64962974283377e-06
9.74878255876062e-05 5.93052377827433e-06
0.000103418349365881 6.22472731356787e-06
0.000109643076679448 6.53280895266137e-06
0.00011617588563211 6.85535497484605e-06
0.000123031240606956 7.19296916286368e-06
0.00013022420976982 7.54627249361707e-06
0.000137770482263437 7.91590277513679e-06
0.000145686385038573 8.30251413178964e-06
0.000153988899170363 8.70677639764983e-06
0.000162695675568013 9.12937437780099e-06
0.000171825049945814 9.5710070178483e-06
0.000181396056963662 1.00323864053691e-05
0.000191428443369031 1.05142367215195e-05
0.000201942680090551 1.10172930473454e-05
0.000212959973137896 1.1542300079572e-05
0.000224502273217468 1.20900107834463e-05
0.000236592284000914 1.26611849777319e-05
0.000249253468978646 1.32565878853376e-05
0.000262510056863984 1.38769886674492e-05
0.000276387045531433 1.45231589877171e-05
0.00029091020451915 1.51958716344802e-05
0.00030610607615363 1.58958992182814e-05
0.000322001975371912 1.66240129937847e-05
0.000338625988365697 1.73809818949386e-05
0.000356006970260635 1.81675716716077e-05
0.000374174541932243 1.89845443657881e-05
0.000393159086298031 1.98326579688408e-05
0.000412991744266872 2.0712666410089e-05
0.000433704410676961 2.16253198430932e-05
0.000455329730520054 2.25713652115573e-05
0.000477901095731611 2.35515471630952e-05
0.000501452642894706 2.45666092736626e-05
0.000526019252168369 2.56172955252042e-05
0.000551636547693573 2.67043520583283e-05
0.000578340899751901 2.78285291943077e-05
0.000606169428946209 2.89905835889191e-05
0.000635160012535128 3.01912805458878e-05
0.000665351293081016 3.14313964683147e-05
0.000696782689549331 3.2711721256579e-05
0.00072949441080591 3.40330607983476e-05
0.000763527471604257 3.53962393038657e-05
0.000798923710908123 3.68021016383161e-05
0.000835725812546439 3.82515153437154e-05
0.000873977327890155 3.97453726675711e-05
0.000913722700557726 4.12845921894277e-05
0.000955007292747153 4.28701203230557e-05
0.000997877413070209 4.45029325061022e-05
0.00104238034557631 4.61840341358609e-05
0.00108856437971217 4.7914461177994e-05
0.00113647884089017 4.9695280619143e-05
0.00118617412150931 5.15275904950592e-05
0.00123770171200437 5.3412519772705e-05
0.00129111423177707 5.53512279733084e-05
0.00134646545975038 5.73449044956692e-05
0.00140381036424605 5.93947678055814e-05
0.00146320513205163 6.15020644030885e-05
0.00152470719645472 6.36680675164075e-05
0.00158837526397113 6.58940758640959e-05
0.00165426933983522 6.81814119635056e-05
0.00172245075179873 7.05314205445491e-05
0.00179298217234328 7.29454667419438e-05
0.00186592763908522 7.48309624426405e-05
0.00194075860152786 7.60063594621843e-05
0.00201676496099005 7.77156004413573e-05
0.0020944805614314 7.99739746839202e-05
0.00217445453611533 8.27124165229838e-05
0.00225716695263831 8.55369162433772e-05
0.00234270386888169 8.76504996824155e-05
0.0024303543685641 8.86859761075987e-05
0.0025190403446717 9.03751759205956e-05
0.0026094155205923 9.27436174193692e-05
0.00270215913801167 9.58313749493546e-05
0.00279799051296102 9.97241170236128e-05
0.00289771462998463 0.000104353079888092
0.00300206770987273 0.00010731533182073
0.00310938304169345 0.000111105117987352
0.00322048815968081 0.000115850774927558
0.00333633893460836 0.000119173582919682
0.00345551251752805 0.000122441208547463
0.00357795372607551 0.000125770647870858
0.00370372437394637 0.000129160058008501
0.00383288443195487 0.000132573898286543
0.00396545833024141 0.000135633371620771
0.00410109170186218 0.000139674306008766
0.00424076600787095 0.000143291546342871
0.00438405755421382 0.000146926583659024
0.00453098413787284 0.000148086214211045
0.00467907035208389 0.000150326998193532
0.00482939735027742 0.000153677230449049
0.00498307458072647 0.000158172272105132
0.0051412468528316 0.000162487042531325
0.00530373389536293 0.000166474041048573
0.0054702079364115 0.000171496166650308
0.00564170410306181 0.00017111800726455
0.00581282211032636 0.000172177680703379
0.00598499979102974 0.000174615559435786
0.00615961535046552 0.00017787669241564
0.00633749204288116 0.000179961258512504
0.00651745330139367 0.000183469373073978
0.00670092267446765 0.00018843043728319
0.00688935311175084 0.000194915964969495
0.00708426907672033 0.000196343822941583
0.00728061289966191 0.000196295449720737
0.00747690834938265 0.000197829341525584
0.00767473769090823 0.0002008481447741
0.00787558583568233 0.000205301467921918
0.00808088730360425 0.000211232144733367
0.00829211944833762 0.00021541232858032
0.00850753177691794 0.000220599691067242
0.00872813146798518 0.000227735169229329
0.00895586663721451 0.000232588145052083
0.00918845478226659 0.000238252547774343
0.00942670733004094 0.000239983882121073
0.00966669121216201 0.000241515624442721
0.00990820683660473 0.000244803569604578
0.0101530104062093 0.000249832455991606
0.0104028428622009 0.000256662468791354
0.0106595053309923 0.000265463089683584
0.0109249684206759 0.000268513373582353
0.0111934817942582 0.000269524452327652
0.0114630062465859 0.000272503288666415
0.0117355095352523 0.000277406699957651
0.0120129162352099 0.000282483924013741
0.0122954001592237 0.000281985751668577
0.0125773859108922 0.00028364483807207
0.0128610307489643 0.000287446544835344
0.0131484772937997 0.0002933717638662
0.0134418490576659 0.000301541378010505
0.0137433904356764 0.000306005628705159
0.0140493960643815 0.000308593459367052
0.0143579895237486 0.000307236194355957
0.0146652257181045 0.000307008555323343
0.0149722342734279 0.000309528031211399
0.0152817623046393 0.000314663021495676
0.0155964253261349 0.000322455131563106
0.0159188804576981 0.000331829679430992
0.016250710137129 0.000338997567156585
0.0165897077042856 0.000343723217092656
0.0169334309213783 0.000351083867003467
0.0172845147883818 0.00035831602114863
0.0176428308095304 0.000361191827375086
0.0180040226369055 0.000363133663202546
0.018367156300108 0.000365985610370418
0.0187331419104784 0.000371359007407307
0.0191045009178857 0.000379255580384252
0.01948375649827 0.000389802068205607
0.0198735585664756 0.000392817788281491
0.0202663763547571 0.000385278683870511
0.0206516550386276 0.000381452326166671
0.0210331073647943 0.000380947425033474
0.0214140547898277 0.000383332212201867
0.0217973870020296 0.00038842857605098
0.0221858155780806 0.000396252438700585
0.0225820680167812 0.000406995643135058
0.0229890636599162 0.00041472229787805
0.0234037859577943 0.000413266361244621
0.0238170523190389 0.000415249772064407
0.0242323020911033 0.000420651106294578
0.0246529531973979 0.000429452578392565
0.0250824057757905 0.0004418822617735
0.025524288037564 0.000451217676898247
0.0259755057144622 0.000453536591296608
0.0264290423057588 0.000459323251634122
0.0268883655573929 0.000468697795131593
0.0273570633525245 0.000479469830561612
0.0278365331830861 0.000483381655296321
0.0283199148383825 0.000489276648332967
0.0288091914867154 0.000494488332921055
0.0293036798196365 0.000497293717709565
0.0298009735373461 0.000489650816961705
0.0302906243543078 0.000485251845556526
0.0307758761998643 0.000484880904086196
0.0312607571039505 0.000484092660007174
0.0317448497639577 0.000483851218942281
0.0322287009828999 0.000486964354446751
0.0327156653373467 0.00049332048138263
0.0332089858187293 0.000502967900613978
0.0337119537193433 0.000512298821548305
0.0342242525408916 0.000515508998668143
0.0347397615395597 0.000522596611631828
0.0352623581511916 0.000533774598859067
0.0357961327500506 0.000544973566664889
0.0363411063167155 0.000555138741166647
0.0368962450578822 0.000568050134531376
0.0374642951924136 0.000568708641024748
0.0380330038334383 0.000573634287715672
0.038606638121154 0.000582942534116301
0.0391895806552703 0.000596741867245904
0.0397863225225162 0.000600915775382271
0.0403872382978985 0.00059086884119933
0.0409781071390978 0.000586003084021732
0.0415641102231195 0.000584259557250326
0.0421483697803698 0.000581075883078216
0.0427294456634481 0.000582067535368052
0.0433115131988161 0.000586945406356217
0.0438984586051723 0.000591411463391311
0.0444898700685636 0.000592578472460343
0.045082448541024 0.000597479010539089
0.0456799275515631 0.000606131077251366
0.0462860586288144 0.000618666628046882
0.0469047252568613 0.00062972732876921
0.0475344525856305 0.000641532739449885
0.0481759853250804 0.000658323706061966
0.0488343090311424 0.000661996240128347
0.0494963052712707 0.000669205318131829
0.0501655105894026 0.000680584969899577
0.0508460955593021 0.000686591551016579
0.0515326871103187 0.000690812679017121
0.0522234997893358 0.000688703351302402
0.0529122031406382 0.000678818389756322
0.0535910215303946 0.000674461905533931
0.0542654834359285 0.00067500827044889
0.0549404917063774 0.000679922320798758
0.0556204140271761 0.000682239248268952
0.0563026532754451 0.000683924812884598
0.0569865780883297 0.000689825885299614
0.0576764039736293 0.000699918397884281
0.0583763223715136 0.000704981276201353
0.0590813036477149 0.000707787664715539
0.0597890913124305 0.00071481224540487
0.0605039035578354 0.000726119233403629
0.061230022791239 0.0007419225270951
0.0619719453183341 0.000762704041938649
0.0627346493602727 0.000782361091117917
0.0635170104513906 0.000789423912464602
0.0643064343638552 0.000792449528413141
0.0650988838922684 0.000800344766118092
0.0658992286583865 0.000788696157980334
0.0666879248163668 0.00077572849173353
0.0674636533081003 0.000769240077608043
0.0682328933857084 0.000768265998817844
0.0690011593845262 0.000772141530583447
0.0697733009151097 0.000780562173341669
0.0705538630884514 0.000789044388967475
0.0713429074774188 0.00079038368708101
0.0721332911644998 0.000796300726637036
0.0729295918911369 0.000806841414402824
0.0737364333055397 0.000822119671379094
0.0745585529769188 0.000825096049398574
0.0753836490263174 0.000829454551956006
0.0762131035782734 0.000838599807803056
0.0770517033860764 0.000852585937028577
0.077904289323105 0.000871685297678064
0.0787759746207831 0.000896468568330115
0.0796724431891132 0.000895498242905896
0.0805679414320191 0.000881368830122749
0.0814493102621418 0.000874360070871664
0.0823236703330135 0.000873684223027496
0.083197354556041 0.000868149312622689
0.0840655038686637 0.000867929220671748
0.0849334330893354 0.000872829645482463
0.0858062627348179 0.000882595615595408
0.0866888583504133 0.000897245191284636
0.0875861035416979 0.000901623063329384
0.0884877266050273 0.000905640752180969
0.0893933673572083 0.000914697662356604
0.0903080650195649 0.000928844238647527
0.0912369092582124 0.000942216564571245
0.0921791258227837 0.000951139984133999
0.0931302658069177 0.000956003742653226
0.0940862695495709 0.000966169208623307
0.0950524387581942 0.00098174078304962
0.0960341795412438 0.000976609475804096
0.0970107890170479 0.000970612103333227
0.0979814011203811 0.00096593334818511
0.0989473344685663 0.000967397468395388
0.0999147319369616 0.000974379823821105
0.100889111760783 0.000972309937767621
0.10186142169855 0.000975624279213022
0.102837045977763 0.000984208595000768
0.103821254572764 0.000997978805056809
0.104819233377821 0.00101712327889038
0.105836356656711 0.00102020150854194
0.106856558165253 0.00102521584924256
0.107881774014496 0.00103577676599076
0.108917550780487 0.00105191012439703
0.109969460904884 0.00107387653857391
0.111043337443458 0.0010745753392404
0.112117912782698 0.00106404937459352
0.113181962157291 0.00106080445185527
0.114242766609147 0.00106424407260875
0.115307010681756 0.00106474010596123
0.116371750787717 0.00106478850837751
0.117436539296094 0.00107076209830211
0.118507301394396 0.00108246565229475
0.119589767046691 0.00108298548446758
0.120672752531159 0.00108746488973995
0.121760217420899 0.00109753190245492
0.122857749323354 0.00111315123591919
0.123970900559273 0.00113192991961302
0.125102830478886 0.00113636995787634
0.126239200436762 0.00114758403507698
0.127386784471839 0.00115746325254596
0.128544247724385 0.00117034995402173
0.129714597678407 0.00115753181041343
0.13087212948882 0.00115218241427497
0.132024311903095 0.00115393067762204
0.133178242580717 0.00116209891441636
0.134340341495134 0.00116838809887716
0.135508729594011 0.00116929311372447
0.136678022707735 0.00117627499831005
0.137854297706045 0.00118924677541456
0.13904354448146 0.00119874492778519
0.140242289409245 0.00120145062863302
0.141443740037878 0.00121009885738566
0.142653838895264 0.00122469742360003
0.143878536318864 0.00124132150017384
0.145119857819038 0.00125140474734782
0.146371262566385 0.0012594671379739
0.147630729704359 0.00125350395394768
0.148884233658307 0.00125461392861461
0.150138847586922 0.00124951243207466
0.151388360018996 0.00125140068634508
0.152639760705341 0.00125988860092164
0.153899649306263 0.0012746758509945
0.155174325157257 0.00127772091241991
0.156452046069677 0.00128201238642526
0.157734058456103 0.00129263598374879
0.159026694439851 0.00130951795032565
0.160336212390177 0.00132030485616068
0.161656517246338 0.0013239397325615
0.162980456978899 0.0013339848431628
0.164314441822062 0.00134536658255181
0.165659808404614 0.00135149150936057
0.167011299913974 0.00134437293799342
0.168355672851968 0.00134505960242899
0.169700732454397 0.00135316821137261
0.171053900665769 0.00135257828463295
0.172406478950402 0.00135688712806956
0.173763366078472 0.00136782866347456
0.175131194741946 0.00138475383676929
0.176515948578716 0.00139264572556621
0.177908594304282 0.00139669529488533
0.179305289599167 0.00140740414379271
0.18071269374296 0.00142472783541606
0.182137421578376 0.00144511035528953
0.183582531933666 0.00143827355595232
0.185020805489618 0.00143521518204706
0.186456020671665 0.00144053031459791
0.187896550986263 0.00144083053394793
0.189337381520211 0.00144263715117569
0.190780018671386 0.00145181374158045
0.192231832412967 0.00146127444655322
0.19369310685952 0.00146356014106948
0.19515666700059 0.00147266564595483
0.196629332646544 0.00148849172893339
0.198117824375478 0.00150670227322016
0.199624526648698 0.00151341711346678
0.201137943762165 0.00151996716305047
0.202657910925215 0.00153244110332638
0.204190352028542 0.00152972074216045
0.205720072770702 0.0015253690609809
0.207245441831683 0.00152948900196208
0.208774930833645 0.00154154600186793
0.210316476835513 0.00154344836385178
0.211859925199365 0.00154821823370156
0.213408143433066 0.00156036787102883
0.214968511304095 0.00157508345848726
0.216543594762582 0.00157752748564514
0.218121122248228 0.00158699137772463
0.219708113625952 0.0015951799708838
0.221303293596836 0.00159156368751819
0.222894857284354 0.00159660932970208
0.224491466614056 0.00160804029526034
0.226099506909317 0.00162353456704423
0.227723041476361 0.00162216603425222
0.229345207510613 0.00162634494070387
0.230971552451317 0.00163848643966861
0.232610038890986 0.00164841131782524
0.234258450208811 0.00165371534458898
0.2359121655534 0.00166323615280543
0.237575401706205 0.0016695068053296
0.239244908511535 0.00166024039766374
0.240905148909199 0.00165988785406907
0.242565036763268 0.00166918552818712
0.244234222291455 0.0016811404731455
0.2459153627646 0.00169479757304554
0.247610160337646 0.00171114683493389


==> Images/Results/pointsource_timesteps_convergence_tol_1e-06_m2.txt <==
t dt
0.0 5.38149963788726e-07
5.38149963788726e-07 5.20828062813802e-07
1.05897802660253e-06 5.36655755592153e-07
1.59563378219468e-06 5.52716821996276e-07
2.14835060419096e-06 5.69293729369564e-07
2.71764433356052e-06 5.86404515582155e-07
3.30404884914267e-06 6.04070154760915e-07
3.90811900390359e-06 6.22312435628554e-07
4.53043143953214e-06 6.4115401827632e-07
5.17158545780846e-06 6.6061847485343e-07
5.83220393266189e-06 6.80730332221004e-07
6.5129342648829e-06 7.01515116638886e-07
7.21444938152178e-06 7.22999399958178e-07
7.93744878147996e-06 7.45210848771237e-07
8.6826596302512e-06 7.68178274820951e-07
9.45083790507215e-06 7.91931688585226e-07
1.02427695936574e-05 8.16502354632113e-07
1.10592719482895e-05 8.4192285024084e-07
1.19011947985303e-05 8.68227126001552e-07
1.27694219245319e-05 8.95450570090799e-07
1.36648724946227e-05 9.23630075010708e-07
1.45885025696334e-05 9.52804098577478e-07
1.55413066682109e-05 9.83012763465124e-07
1.6524319431676e-05 1.01429790915526e-06
1.75386173408313e-05 1.04478313813242e-06
1.85834004789637e-05 1.07437829741921e-06
1.96577787763829e-05 1.1049079606461e-06
2.0762686737029e-05 1.13638716232063e-06
2.18990738993496e-05 1.1688500154563e-06
2.30679239148059e-05 1.20233196052198e-06
2.42702558753279e-05 1.23687002684294e-06
2.55071259021708e-05 1.27250292249873e-06
2.67796288246696e-05 1.30927113338875e-06
2.80888999580583e-05 1.34721702821123e-06
2.94361169862695e-05 1.38638497173064e-06
3.08225019580002e-05 1.42682144622156e-06
3.22493234042217e-05 1.46857518079398e-06
3.37178985850157e-05 1.51169729191222e-06
3.52295958769279e-05 1.55624143284503e-06
3.6785837309773e-05 1.60226395567938e-06
3.83881012654523e-05 1.64982408513512e-06
4.00379253505875e-05 1.69898410637226e-06
4.17369094569597e-05 1.74980956705651e-06
4.34867190240162e-05 1.80236949675575e-06
4.5289088520772e-05 1.85673664335435e-06
4.71458251641263e-05 1.91298772925932e-06
4.90588128933857e-05 1.97120373008157e-06
5.10300166234672e-05 2.03147017596791e-06
5.30614867994352e-05 2.09387748042342e-06
5.51553642798586e-05 2.15852129855574e-06
5.73138855784143e-05 2.2255029162197e-06
5.9539388494634e-05 2.29492967701869e-06
6.18343181716527e-05 2.366915449495e-06
6.42012336211477e-05 2.44158113757331e-06
6.6642814758721e-05 2.5190552431988e-06
6.91618700019198e-05 2.59947448464514e-06
7.1761344486565e-05 2.68298447809073e-06
7.44443289646557e-05 2.76974049000116e-06
7.72140694546569e-05 2.85990827198399e-06
8.00739777266409e-05 2.95366498587704e-06
8.30276427125179e-05 3.05120023194362e-06
8.60788429444615e-05 3.15271719736785e-06
8.92315601418294e-05 3.25843393783757e-06
9.24899940796669e-05 3.36858481519482e-06
9.58585788948618e-05 3.48342211267675e-06
9.93420010075385e-05 3.60321785549017e-06
0.000102945218863029 3.72826586914916e-06
0.000106673484732178 3.85888411405792e-06
0.000110532368846236 3.99541734203261e-06
0.000114527786188268 4.13824013127473e-06
0.000118666026319543 4.28776036396903e-06
0.000122953786683512 4.44442322986595e-06
0.000127398209913378 4.60298861748588e-06
0.000132001198530864 4.76464489961076e-06
0.000136765843430475 4.93369948360761e-06
0.000141699542914082 5.11056639311859e-06
0.000146810109307201 5.29575380166666e-06
0.000152105863108868 5.48981539374021e-06
0.000157595678502608 5.69335675306588e-06
0.000163289035255674 5.90704190288643e-06
0.00016919607715856 6.13160092014956e-06
0.00017532767807871 6.36783882892252e-06
0.000181695516907632 6.61664603110419e-06
0.000188312162938736 6.87901061344265e-06
0.000195191173552179 7.00748586819328e-06
0.000202198659420372 7.10422180749618e-06
0.000209302881227868 7.21152346633038e-06
0.000216514404694199 7.33009027756179e-06
0.000223844494971761 7.46049034230821e-06
0.000231304985314069 7.60343261672978e-06
0.000238908417930799 7.75978523597769e-06
0.000246668203166776 7.9305991006451e-06
0.000254598802267421 8.11713973736831e-06
0.00026271594200479 8.32092988999843e-06
0.000271036871894788 8.54380638160719e-06
0.000279580678276395 8.78799655594526e-06
0.000288368674832341 9.05622219403656e-06
0.000297424897026377 9.35184293464299e-06
0.00030677673996102 9.67905805668748e-06
0.000316455798017708 1.00431968552932e-05
0.000326498994873001 1.04511479376072e-05
0.000336950142810608 1.09120144353268e-05
0.000347862157245935 1.14381527234713e-05
0.000359300309969406 1.204689626239e-05
0.000371347206231796 1.2763582036989e-05
0.000384110788268785 1.36272535342389e-05
0.000397738041803024 1.41709800959132e-05
0.000411909021898937 1.45908888712148e-05
0.000426499910770152 1.50262884173854e-05
0.000441526199187537 1.54762847347724e-05
0.00045700248392231 1.59414786339189e-05
0.000472943962556229 1.64224787389498e-05
0.000489366441295178 1.69199169336506e-05
0.000506286358228829 1.74344475468678e-05
0.000523720805775697 1.79667462400874e-05
0.000541687552015784 1.85175083182438e-05
0.000560205060334028 1.90874462939714e-05
0.000579292506627999 1.96394365480301e-05
0.000598931943176029 1.93435005950354e-05
0.000618275443771065 1.90008494771252e-05
0.00063727629324819 1.87909587116212e-05
0.000656067251959811 1.86752017209068e-05
0.000674742453680718 1.86288042577458e-05
0.000693371257938464 1.86362101149294e-05
0.000712007468053393 1.86871405788858e-05
0.000730694608632279 1.87745417627408e-05
0.00074946915039502 1.88934409081723e-05
0.000768362591303192 1.90402694646077e-05
0.0007874028607678 1.92124427200742e-05
0.000806615303487874 1.94080884464482e-05
0.000826023391934322 1.962586613804e-05
0.000845649258072362 1.98648435058751e-05
0.000865514101578237 2.01244103853286e-05
0.000885638511963566 2.04042178684215e-05
0.000906042729831987 2.07041348872554e-05
0.000926746864719243 2.10242172062837e-05
0.000947771081925527 2.1364685443831e-05
0.000969135767369357 2.17259098663442e-05
0.000990861677235702 2.21084003478297e-05
0.00101297007758353 2.25128003977933e-05
0.00103548287798132 2.29398844518384e-05
0.00105842276243316 2.33905578149414e-05
0.0010818133202481 2.38658587937981e-05
0.0011056791790419 2.43669625889583e-05
0.00113004614163086 2.48951864861797e-05
0.00115494132811704 2.54519958301584e-05
0.0011803933239472 2.60390100575337e-05
0.00120643233400473 2.66580077825368e-05
0.00123309034178727 2.73109293381311e-05
0.0012604012711254 2.79998745775161e-05
0.00128840114570292 2.87270923811622e-05
0.00131712823808408 2.94949567316068e-05
0.00134662319481569 3.03059216224395e-05
0.00137692911643813 3.11624432318722e-05
0.00140809155967 3.20668525387042e-05
0.0014401584122087 3.30211538459745e-05
0.00147317956605468 3.40267143468966e-05
0.00150720628040157 3.50837968896968e-05
0.00154229007729127 3.61908730491712e-05
0.00157848095034044 3.73436415524424e-05
0.00161582459189288 3.85336778157444e-05
0.00165435826970863 3.97466773738878e-05
0.00169410494708252 4.09603677175588e-05
0.00173506531480007 4.20165092067858e-05
0.00177708182400686 4.08036802486745e-05
0.00181788550425553 3.98445261787581e-05
0.00185773003043429 3.91347580443788e-05
0.00189686478847867 3.86139689530295e-05
0.0019354787574317 3.82417222805368e-05
0.00197372047971224 3.79907831772824e-05
0.00201171126288952 3.7842130785163e-05
0.00204955339367468 3.77821210140342e-05
0.00208733551468872 3.78007946561413e-05
0.00212513630934486 3.78908198439345e-05
0.00216302712918879 3.80468062155036e-05
0.0022010739354043 3.82648475589688e-05
0.00223933878296327 3.85422111226356e-05
0.0022778809940859 3.88771247361191e-05
0.00231675811882202 3.92686320302385e-05
0.00235602675085226 3.8752921361458e-05
0.00239477967221372 3.78633116037879e-05
0.0024326429838175 3.7030834238732e-05
0.00246967381805624 3.62601764876073e-05
0.00250593399454384 3.55501651852243e-05
0.00254148415972907 3.48981299280691e-05
0.00257638228965714 3.43005997112554e-05
0.00261068288936839 3.37537334014527e-05
0.00264443662276985 3.32535853076589e-05
0.0026776902080775 3.27962617085416e-05
0.00271048646978605 3.25525529632371e-05
0.00274303902274928 3.30300065199639e-05
0.00277606902926925 3.35481212139738e-05
0.00280961715048322 3.41117979302745e-05
0.0028437289484135 3.47262498777546e-05
0.00287845519829125 3.53973554117674e-05
0.00291385255370302 3.61318437697431e-05
0.00294998439747276 3.69375296085217e-05
0.00298692192708128 3.78236174913143e-05
0.0030247455445726 3.88011038878703e-05
0.00306354664846047 3.98833207199748e-05
0.00310342996918044 4.10866871341638e-05
0.00314451665631461 4.24317756917257e-05
0.00318694843200633 4.39448666919604e-05
0.00323089329869829 4.5660285308919e-05
0.00327655358400721 4.76240496935437e-05
0.00332417763370075 4.98998101722871e-05
0.00337407744387304 5.25790442302704e-05
0.00342665648810331 5.57577290134027e-05
0.00348241421711672 5.95654456637221e-05
0.00354197966278044 6.44224560562943e-05
0.00360640211883673 7.09740933322146e-05
0.00367737621216895 7.09566607941224e-05
0.00374833287296307 6.99417905864263e-05
0.0038182746635495 6.91802616558106e-05
0.00388745492520531 6.86480096597831e-05
0.00395610293486509 6.83074173255481e-05
0.00402441035219064 6.81311267271274e-05
0.00409254147891777 6.80991209829515e-05
0.00416064059990072 6.81965555081821e-05
0.0042288371554089 6.84123548636914e-05
0.00429724951027259 6.87382807599983e-05
0.00436598779103259 6.91682985711325e-05
0.00443515608960372 6.96981407766958e-05
0.00450485423038042 7.03250051831099e-05
0.00457517923556353 7.10473495206407e-05
0.00464622658508417 7.1864757998879e-05
0.00471809134308305 7.27778649174015e-05
0.00479086920800045 7.37883266595401e-05
0.00486465753465999 7.4898837963891e-05
0.00493955637262388 7.61131923657282e-05
0.00501566956498961 7.74363900521133e-05
0.00509310595504172 7.88748004390614e-05
0.00517198075548078 8.04363911312676e-05
0.00525241714661205 8.14727776350883e-05
0.00533388992424714 8.25400169416576e-05
0.0054164299411888 8.36890840652207e-05
0.00550011902525402 8.16121244616117e-05
0.00558173114971563 7.93798701638856e-05
0.00566111101987951 7.73158708785785e-05
0.00573842689075809 7.54224773745594e-05
0.00581384936813265 7.36930378094688e-05
0.00588754240594212 7.21178755734374e-05
0.00595966028151556 7.06151488258762e-05
0.00603027543034143 6.91927568946652e-05
0.0060994681872361 6.79033954924482e-05
0.00616737158272855 6.67345125098482e-05
0.0062341060952384 6.56743796046441e-05
0.00629978047484304 6.5317007511609e-05
0.00636509748235465 6.45255828836584e-05
0.00642962306523831 6.38110923464443e-05
0.00649343415758475 6.31671856470655e-05
0.00655660134323182 6.37142082576205e-05
0.00662031555148944 6.48138912978227e-05
0.00668512944278726 6.60033852624672e-05
0.00675113282804973 6.71711607446928e-05
0.00681830398879442 6.72470498782081e-05
0.00688555103867263 6.86835474046242e-05
0.00695423458607725 7.02461984121542e-05
0.00702448078448941 7.19578114227667e-05
0.00709643859591217 7.38388697906413e-05
0.00717027746570281 7.59143410721699e-05
0.00724619180677498 7.82150765059948e-05
0.00732440688328098 8.07798522918813e-05
0.00740518673557286 8.36583561506682e-05
0.00748884509172353 8.69156980977553e-05
0.00757576078982128 9.0639482217416e-05
0.0076664002720387 9.49513801550977e-05
0.0077613516521938 9.91891365699968e-05
0.00786054078876379 0.000100817346668369
0.00796135813543216 0.000102555576543881
0.00806391371197604 0.000104414103173889
0.00816832781514993 0.000106398095282472
0.00827472591043241 0.000108514295152639
0.00838324020558505 0.000110771398040393
0.00849401160362544 0.000113180541588076
0.00860719214521351 0.000115755954683953
0.00872294809989747 0.000118515820383394
0.00884146392028086 0.000120160456393162
0.00896162437667402 0.000120212527017969
0.00908183690369199 0.00012046110185572
0.00920229800554771 0.00012090261845601
0.00932320062400372 0.000121528505282549
0.00944472912928627 0.000122333423598102
0.00956706255288437 0.000123314808031426
0.0096903773609158 0.000124472543055931
0.00981484990397173 0.000125808768998594
0.00994065867297032 0.000127327791324299
0.0100679864642946 0.000129036078376596
0.0101970225426712 0.000126683196789803
0.010323705739461 0.000123552977115377
0.0104472587165764 0.000120810795160542
0.0105680695117369 0.000118443704799012
0.010686513216536 0.000116425861286788
0.0108029390778227 0.000114733274580517
0.0109176723524033 0.00011334496596102
0.0110310173183643 0.000112243427769388
0.0111432607461337 0.000111414801937796
0.0112546755480715 0.0001108489468681
0.0113655244949396 0.000110539502315224
0.0114760639972548 0.00011048402130695
0.0115865480185617 0.000110684222606795
0.0116972322411685 0.000111146425983482
0.011808378667152 0.000111882243207374
0.0119202609103594 0.000112909628749272
0.0120331705391087 0.000114254458331806
0.0121474249974405 0.000115952900666568
0.012263377898107 0.000118055029799911
0.0123814329279069 0.000117292469025548
0.0124987253969325 0.000116070964210188
0.0126147963611427 0.000114980924610584
0.0127297772857533 0.000114015700710953
0.0128437929864642 0.000113169007959858
0.0129569619944241 0.000112435258627374
0.0130693972530515 0.000113123982470966
0.0131825212355224 0.000115319290165812
0.0132978405256882 0.000117689333359475
0.0134155298590477 0.00012026271395742
0.0135357925730051 0.000123068008608973
0.0136588605816141 0.000126139413552031
0.0137849999951661 0.00012951843908284
0.013914518434249 0.000133256313045272
0.0140477747472942 0.000137417411675339
0.0141851921589696 0.000142084298406986
0.0143272764573766 0.000147365371949038
0.0144746418293256 0.000153406910415645
0.0146280487397413 0.0001550914046544
0.0147831401443957 0.000148689877446725
0.0149318300218424 0.000143865410340018
0.0150756954321824 0.000140256479686252
0.0152159519118686 0.000137492891633728
0.0153534448035024 0.000135350745924234
0.0154887955494266 0.00013368672017191
0.0156224822695985 0.000132403898764647
0.0157548861683632 0.00013143396785608
0.0158863201362192 0.00013072720437696
0.0160170473405962 0.000130246494304514
0.0161472938349007 0.000129963578338806
0.0162772574132395 0.000129856599081965
0.0164071140123215 0.000129908452898671
0.0165370224652202 0.000130105637378571
0.0166671281025987 0.000130437438966483
0.0167975655415652 0.000130895340977913
0.0169284608825431 0.000131472591031991
0.0170599334735751 0.000132163868164251
0.0171920973417394 0.000132965042666541
0.0173250623844059 0.000133872980920545
0.0174589353653265 0.000134885403931703
0.0175938207692582 0.000136000772565497
0.0177298215418237 0.000137218197636393
0.0178670397394601 0.000138537374558675
0.0180055771140187 0.000139958530844642
0.0181455356448634 0.000141482386890562
0.0182870180317539 0.000143110125107394
0.0184301281568613 0.000144843372330682
0.018574971529192 0.000146684188052341
0.0187216557172444 0.000148635059582207
0.0188702907768266 0.000150698898530874
0.0190209896753574 0.000152879050406766
0.0191738687257642 0.000155179314969926
0.0193290480407341 0.000157603950168841
0.019486651990903 0.000160157704834839
0.0196468096957378 0.000162845850931889
0.0198096555466697 0.000165674209743706
0.0199753297564134 0.000168649209986414
0.0201439789663998 0.000171777928509079
0.0203157568949089 0.000175068152960158
0.0204908250478691 0.000178528457052655
0.0206693535049217 0.000182168280129728
0.0208515217850514 0.000185998024965523
0.021037519810017 0.000190029171995576
0.0212275489820125 0.000194274410714478
0.021421823392727 0.00019874779864627
0.0216205711913733 0.000203464938727057
0.0218240361301003 0.000208443207916583
0.0220324793380169 0.000213702010335169
0.0222461813483521 0.000219263082729783
0.0224654444310819 0.000225150887889787
0.0226905953189717 0.000231393050093362
0.022921988369065 0.000230800998000426
0.0231527893670655 0.000230039593969611
0.0233828289610351 0.000229996572720779
0.0236128255337558 0.000230615893295413
0.0238434414270513 0.000231849512526639
0.0240752909395779 0.000233668502625372
0.0243089594422033 0.00023490832010161
0.0245438677623049 0.000231951035868816
0.0247758187981737 0.000229755461322358
0.0250055742594961 0.000228234129281986
0.025233808388778 0.000227274125170211
0.0254610825139483 0.000226793153938715
0.025687875667887 0.000226730382389216
0.0259146060502762 0.000227040143126449
0.0261416461934026 0.000227687822400703
0.0263693340158033 0.000228647090979901
0.0265979811067832 0.000227695663919639
0.0268256767707029 0.000227490492780109
0.027053167263483 0.000226199607372694
0.0272793668708557 0.000225262383713998
0.0275046292545697 0.000224685029128873
0.0277293142836985 0.000224444276423327
0.0279537585601219 0.000224523086618906
0.0281782816467408 0.000224909782988178
0.028403191429729 0.000225597405019616
0.0286287888347486 0.000226583143375136
0.0288553719781237 0.000227868121576778
0.0290832400997005 0.000229457310164779
0.0293126974098653 0.000231359599514297
0.0295440570093796 0.000233588033817429
0.029777645043197 0.000236160220106479
0.0300138052633035 0.000239098943183868
0.0302529042064873 0.000242433035938285
0.0304953372424256 0.000246198582303366
0.030741535824729 0.000247861919736554
0.0309893977444655 0.000245366242544297
0.0312347639870098 0.000243439617345187
0.031478203604355 0.000242047847466779
0.0317202514518218 0.000241137276045307
0.0319613887278671 0.000240667988495753
0.0322020567163629 0.00024061089547988
0.0324426676118427 0.000240945595444951
0.0326836132072877 0.000241658934147234
0.0329252721414349 0.000242744060630653
0.0331680162020656 0.000244199856378374
0.033412216058444 0.000246030664307505
0.0336582467227515 0.000248246280070248
0.0339064930028217 0.000250862195071888
0.0341573551978936 0.000253900105215512
0.0344112553031091 0.000257388725397773
0.0346686440285069 0.000261364981899052
0.0349300090104059 0.000265875697925385
0.0351958847083313 0.000270979946878106
0.0354668646552094 0.000276752367905302
0.0357436170231147 0.000283287859852202
0.0360269048829669 0.000290708360056469
0.0363176132430234 0.000299172849459023
0.0366167860924824 0.000308892735985384
0.0369256788284678 0.000314557657890792
0.0372402364863586 0.000318257658146148
0.0375584941445047 0.000322704767238439
0.0378811989117432 0.000327952924240491
0.0382091518359837 0.000332862933700321
0.038542014769684 0.000331538122423902
0.0388735528921079 0.000330608202129776
0.0392041610942377 0.000330138549160509
0.0395342996433982 0.000329511218211199
0.0398638108616094 0.000320287973694456
0.0401840988353038 0.00031269707421304
0.0404967959095169 0.000306512301177051
0.0408033082106939 0.000301452726811887
0.0411047609375058 0.000297319713672977
0.0414020806511788 0.00029396979575396
0.0416960504469327 0.000291296968709785
0.0419873474156425 0.000289221667888122
0.0422765690835306 0.000287683650796564
0.0425642527343272 0.00028663726015689
0.0428508899944841 0.000286048185478375
0.0431369381799625 0.000285891197381983
0.0434228293773445 0.000286148835531989
0.0437089782128764 0.000286810112466322
0.0439957883253428 0.000287869930133291
0.0442836582554761 0.000289328700063141
0.0445729869555392 0.000291192213935468
0.0448641791694747 0.000293471745779632
0.0451576509152543 0.000296184389670414
0.0454538353049247 0.000299353656687585
0.0457531889616123 0.000303010378969507
0.0460561993405818 0.000307194001528699
0.0463633933421105 0.000311206470823261
0.0466745998129338 0.000308525839279751
0.0469831256522135 0.000306485764527544
0.0472896114167411 0.000305062804838715
0.0475946742215798 0.000304203020683419
0.0478988772422632 0.000303866297674697
0.0482027435399379 0.00030402375175054
0.0485067672916884 0.000304655785019846
0.0488114230767083 0.000305750786226402
0.0491171738629347 0.000307304309329602
0.0494244781722643 0.000309318630887557
0.0497337968031518 0.000311802630320521
0.0500455994334724 0.000314771971604913
0.0503603714050773 0.000318249593753898
0.0506786209988312 0.000322266547887324
0.0510008875467185 0.000326863252263114
0.0513277507989816 0.000332091284066996
0.0516598420830486 0.000338015890963071
0.0519978579740117 0.000344719510301938
0.0523425774843136 0.000352306734636031
0.0526948842189496 0.00036091144595218
0.0530557956649018 0.000370707289721101
0.0534265029546229 0.000381923421188252
0.0538084263758112 0.000394869000223414
0.0542032953760346 0.000402607439559935
0.0546059028155945 0.000403151851662574
0.0550090546672571 0.000404289982821102
0.0554133446500782 0.000406112612091609
0.0558194572621698 0.000408679865674767
0.0562281371278446 0.000409354552377562
0.0566374916802221 0.000405496529715391
0.0570429882099375 0.000394673416304831
0.0574376616262424 0.000385825410185049
0.0578234870364274 0.000378644367372386
0.0582021314037998 0.000372812995781288
0.0585749443995811 0.00036810554311781
0.0589430499426989 0.000364358037181078
0.05930740797988 0.000361449100015029
0.059668857079895 0.000359287867635068
0.0600281449475301 0.000357806124620737
0.0603859510721508 0.000356953049894258
0.0607429041220451 0.000356691623304076
0.0610995957453491 0.000356996152027383
0.0614565918973765 0.000357850921059601
0.0618144428184361 0.000359248871685128
0.0621736916901213 0.000361191163841968
0.0625348828539632 0.000363686954103315
0.0628985698080665 0.000366753650025858
0.0632653234580924 0.000370417517389586
0.063635740975482 0.00037471472444779
0.0640104556999298 0.000379692920874517
0.0643901486208043 0.000377972222177793
0.0647681208429821 0.000374975764643654
0.0651430966076257 0.000372767530846715
0.0655158641384724 0.000371282661825029
0.0658871468002975 0.000370463275598089
0.0662576100758956 0.000370266910331524
0.0666278769862271 0.000370663694300038
0.0669985406805271 0.000371634394355606
0.0673701750748827 0.000373169148962763
0.0677433442238455 0.000375266726732116
0.0681186109505776 0.000377934219846013
0.0684965451704236 0.000381187132287674
0.0688777323027113 0.000385049858629425
0.0692627821613407 0.000389556589880261
0.069652338751221 0.000394752726459395
0.0700470914776804 0.000400696931195041
0.0704477884088754 0.000407464037513559
0.070855252446389 0.000415149145961344
0.0712704015923503 0.000423114053845711
0.071693515646196 0.000432013410949091
0.0721255290571451 0.000442012166829697
0.0725675412239748 0.000453246511572916
0.0730207877355477 0.000465888349611282
0.073486676085159 0.00047864778733703
0.073965323872496 0.000469715044822838
0.0744350389173189 0.00046266442133102
0.0748977033386499 0.000457450913519701
0.0753551542521696 0.000453795512828869
0.0758089497649985 0.000451500016870832
0.0762604497818693 0.000450425388154499
0.0767108751700238 0.000450475282162545
0.0771613504521863 0.000451586931620492
0.0776129373838068 0.000453724407783817
0.0780666617915906 0.000448718254795317
0.078515380046386 0.00044426095799357
0.0789596410043795 0.000440898533773981
0.0794005395381535 0.00043851818331099
0.0798390577214645 0.000437033204664875
0.0802760909261294 0.000436380773161397
0.0807124716992908 0.000436516911214963
0.0811489886105057 0.000437414134401974
0.0815864027449077 0.000439058924035638
0.0820254616689433 0.000441450548739184
0.0824669122176825 0.000444600820940242
0.0829115130386228 0.000448534387152211
0.083360047425775 0.000453289700658359
0.0838133371264333 0.00045720906351627
0.0842705461899496 0.000452092557811311
0.0847226387477609 0.00044805543613858
0.0851706941838995 0.00044503592070109
0.0856157301046006 0.000442929461449328
0.0860586595660499 0.000441657872558514
0.0865003174386084 0.000441163804085875
0.0869414812426943 0.000441406708603244
0.0873828879512976 0.000442360121202972
0.0878252480725005 0.000444009898804235
0.0882692579713048 0.000446353188203537
0.0887156111595083 0.000449397994701631
0.0891650091542099 0.000453163290783656
0.0896181724449936 0.000457679662125112
0.0900758521071187 0.000462990543698328
0.090538842650817 0.000469154160901023
0.0910079968117181 0.000476246373062263
0.0914842431847803 0.000482888314598244
0.0919671314993786 0.000490345276508947
0.0924574767758875 0.000498851872468548
0.0929563286483561 0.000508500133161853
0.0934648287815179 0.000519407297093234
0.0939842360786112 0.000531721676700038
0.0945159577553112 0.00054563138125232
0.0950615891365635 0.000553251421641979
0.0956148405582055 0.000549699903621881
0.0961645404618274 0.000547715020530356
0.0967122554823577 0.000547263178501581
0.0972595186608593 0.000548250939500478
0.0978077696003598 0.000550625419301104
0.0983583950196609 0.000554368681065514
0.0989127637007264 0.000546515073434163
0.0994592787741606 0.000539503657693133
0.0999987824318537 0.000534155535136466
0.10053293796699 0.000530263147379126
0.101063201114369 0.000527669449409162
0.101590870563778 0.000526261703019149
0.102117132266798 0.000525961122489041
0.102643093389287 0.00052478282735162
0.103167876216638 0.000523911080774005
0.103691787297412 0.000524110972054926
0.104215898269467 0.000525344332614977
0.104741242602082 0.000527592436413704
0.105268835038496 0.00053085702844302
0.105799692066939 0.000535159527793904
0.106334851594733 0.000531275120446372
0.106866126715179 0.00052665271522052
0.1073927794304 0.000523244968926015
0.107916024399326 0.000520941857988356
0.108436966257314 0.000519652514805371
0.108956618772119 0.000519311662319125
0.109475930434439 0.000519874783131046
0.10999580521757 0.00052131503313499
0.110517120250705 0.000523621331468429
0.111040741582173 0.000526797381189903
0.111567538963363 0.000530861496884638
0.112098400460248 0.000535847198809289
0.112634247659057 0.000541804618581131
0.113176052277638 0.000548802852738227
0.113724855130376 0.00055409785049557
0.114278952980872 0.000560470523354544
0.114839423504226 0.000567980154969546
0.115407403659196 0.000576695566029547
0.115984099225225 0.000586709133508132
0.116570808358734 0.000598141173084725
0.117168949531818 0.000611146291853345
0.117780095823672 0.000625922504726516
0.118406018328398 0.000627180546621008
0.119033198875019 0.000625212039974205
0.119658410914993 0.000624850426557478
0.120283261341551 0.00061672766066742
0.120899989002218 0.000608254280108457
0.121508243282327 0.000602056320179403
0.122110299602506 0.000597829510846333
0.122708129113352 0.000595333969490096
0.123303463082843 0.000594401111103623
0.123897864193946 0.000594915292958813
0.124492779486905 0.000596802057121893
0.125089581544027 0.000600020815396234
0.125689602359423 0.000604560571539895
0.126294162930963 0.000610437907243521
0.126904600838207 0.000617696846081335
0.127522297684288 0.00062641050533409
0.128148708189622 0.000636684675479349
0.128785392865101 0.000639658457256296
0.129425051322358 0.000630190765313201
0.130055242087671 0.000622661032636456
0.130677903120307 0.000616912102674106
0.131294815222981 0.00061272289342487
0.131907538116406 0.000609931114955831
0.132517469231362 0.000608419115563469
0.133125888346926 0.000608103933464341
0.13373399228039 0.000608930811709362
0.134342923092099 0.000610868984348476
0.134953792076448 0.000613909168934748
0.135567701245382 0.000618062517990725
0.136185763763373 0.000623360724773844
0.136809124488147 0.000629857398400229
0.137438981886547 0.000633925627148642
0.138072907513696 0.000638489470217179
0.138711396983913 0.000644355583486915
0.1393557525674 0.000651560183804299
0.140007312751204 0.000660163006078363
0.140667475757283 0.0006702514485642
0.141337727205847 0.000681944706471938
0.142019671912319 0.0006946573099787
0.142714329222298 0.000699003502192133
0.14341333272449 0.000705116473544197
0.144118449198034 0.000713071198626051
0.14483152039666 0.000709301621486782
0.145540822018147 0.00070495359121197
0.146245775609359 0.000702677627784295
0.146948453237143 0.000702321225774499
0.147650774462917 0.000703769413544222
0.148354543876462 0.00070695725989141
0.149061501136353 0.000711863088575282
0.149773364224928 0.000718505215356623
0.150491869440285 0.000726941728759858
0.151218811169045 0.000737273153916439
0.151956084322961 0.000747412399763029
0.152703496722724 0.000752369205139952
0.153455865927864 0.000751934299059007
0.154207800226923 0.000746162830991342
0.154953963057915 0.000734983160069883
0.155688946217985 0.000726314933395473
0.15641526115138 0.000719864376896874
0.157135125528277 0.000715357936981229
0.157850483465258 0.000712599201154501
0.158563082666413 0.000711449791312291
0.159274532457725 0.00071181668320187
0.159986349140927 0.000713643899654417
0.160699993040581 0.000716908509086545
0.161416901549668 0.000721617433115302
0.162138518982783 0.000727807268324779
0.162866326251108 0.000729365743354423
0.163595691994462 0.000731907017519167
0.164327599011981 0.000736063436589353
0.165063662448571 0.00074183085297312
0.165805493301544 0.000749235498127113
0.166554728799671 0.00075833760454422
0.167313066404215 0.000769233096407358
0.168082299500623 0.000782058653344966
0.168864358153967 0.000796999485213618
0.169661357639181 0.000813025182395425
0.170474382821577 0.000805618682411619
0.171280001503988 0.000800530799300137
0.172080532303288 0.000797710916151632
0.17287824321944 0.000796985128521416
0.173675228347961 0.000798244628050278
0.174473472976012 0.000801435968203581
0.175274908944215 0.000806555234485259
0.1760814641787 0.00081364629613341
0.176895110474834 0.000822802755459459
0.177717913230293 0.000834173767669234
0.178552086997963 0.00084797458888831
0.179400061586851 0.000852492566163828
0.180252554153015 0.000847867371157645
0.181100421524172 0.000844222201531364
0.181944643725704 0.000841725593921646
0.182786369319625 0.000840424495693582
0.183626793815319 0.000840373347426312
0.184467167162745 0.000838003891328398
0.185305171054074 0.000835059505734443
0.186140230559808 0.000834211833602196
0.18697444239341 0.000835361337805488
0.187809803731216 0.000838446500381594
0.188648250231597 0.000843454430116158
0.189491704661713 0.000850416968838629
0.190342121630552 0.000855895142517539
0.19119801677307 0.000852062222155566
0.192050078995225 0.000850282895699033
0.192900361890924 0.000854321421968137
0.193754683312892 0.000861736402450332
0.194616419715343 0.000871254917703946
0.195487674633047 0.000877657451564407
0.196365332084611 0.000876127577972952
0.197241459662584 0.000876986636511941
0.198118446299096 0.000880191663549481
0.198998637962645 0.000885694343110037
0.199884332305755 0.000893505773285197
0.200777838079041 0.000903695435008017
0.201681533514049 0.000910168017348571
0.202591701531397 0.000906054359646761
0.203497755891044 0.000903016867410683
0.204400772758455 0.000901250562921218
0.205302023321376 0.000900812340847492
0.206202835662223 0.000901774574320763
0.207104610236544 0.000904231085906613
0.208008841322451 0.000908301528743181
0.208917142851194 0.000914137939555745
0.20983128079075 0.000920821865768172
0.210752102656518 0.000927365278261928
0.21167946793478 0.00093439082584458
0.212613858760624 0.00094323769849979
0.213557096459124 0.000948449288236525
0.214505545747361 0.000955598832963257
0.215461144580324 0.00096498085881002
0.216426125439134 0.000963948255860369
0.217390073694994 0.000961619495063657
0.218351693190058 0.00096066876599042
0.219312361956048 0.000961202616266998
0.220273564572315 0.000963316115761799
0.221236880688077 0.00096713062615124
0.222204011314229 0.000972799536721184
0.22317681085095 0.000979915140917999
0.224156725991868 0.000975101364540911
0.225131827356409 0.000970161218020556
0.226101988574429 0.000966508227557977
0.227068496801987 0.000964203766120462
0.228032700568108 0.000963309224835193
0.228996009792943 0.000963897855489935
0.229959907648433 0.000966064837700327
0.230925972486133 0.000969932156870931
0.231895904643004 0.000975654972217809
0.232871559615222 0.000982448449224164
0.233854008064446 0.0009899437880248
0.234843951852471 0.000996828649292659
0.235840780501763 0.00100379498661646
0.23684457548838 0.00101301384272642
0.237857589331106 0.00102267263184784
0.238880261962954 0.00102697501258099
0.239907236975535 0.00102394566079738
0.240931182636333 0.00102228605078995
0.241953468687122 0.00102217928209609
0.242975647969219 0.00102371893518365
0.243999366904402 0.00102702380339603
0.245026390707798 0.00103224546513297
0.246058636172931 0.00103957473316686
0.247098210906098 0.00103820251122172
0.24813641341732 0.00103258393613092


==> Images/Results/pointsource_timesteps_convergence_tol_1e-06_m4.txt <==
t dt
0.0 5.31324763464311e-07
5.31324763464311e-07 5.130754914525e-07
1.04440025491681e-06 5.29723767755666e-07
1.57412402267248e-06 5.46583116498078e-07
2.12070713917055e-06 5.63983075879858e-07
2.68469021505041e-06 5.8193929197451e-07
3.26662950702492e-06 6.00470942265806e-07
3.86710044929073e-06 6.19597904031232e-07
4.48669835332196e-06 6.39340811822783e-07
5.12603916514474e-06 6.5972109536429e-07
5.78576026050903e-06 6.80761017695482e-07
6.46652127820452e-06 7.02483715153427e-07
7.16900499335794e-06 7.24913238409806e-07
7.89391823176775e-06 7.48074595874025e-07
8.64199282764177e-06 7.7199379817397e-07
9.41398662581574e-06 7.9669790486306e-07
1.02106845306788e-05 8.22215072850764e-07
1.10328996035296e-05 8.48574606522604e-07
1.18814742100522e-05 8.75807010325828e-07
1.2757281220378e-05 9.0394404335881e-07
1.36612252637368e-05 9.33018775395812e-07
1.45942440391326e-05 9.63065646605678e-07
1.55573096857383e-05 9.94120528338394e-07
1.65514302140767e-05 1.02622078748723e-06
1.75776510015639e-05 1.05940535272837e-06
1.86370563542923e-05 1.09371478410716e-06
1.97307711383995e-05 1.12919134520742e-06
2.08599624836069e-05 1.16587907871861e-06
2.20258415623255e-05 1.20382388510041e-06
2.32296654474259e-05 1.24307360485484e-06
2.44727390522808e-05 1.28367810399415e-06
2.57564171562749e-05 1.32568936372804e-06
2.70821065200029e-05 1.36916157473249e-06
2.84512680947354e-05 1.41415123386721e-06
2.98654193286026e-05 1.46071724737534e-06
3.1326136575978e-05 1.50892103774642e-06
3.28350576137244e-05 1.55882665537694e-06
3.43938842691013e-05 1.61050089567769e-06
3.6004385164779e-05 1.66401342246608e-06
3.76683985872451e-05 1.71943689541509e-06
3.93878354826602e-05 1.77684710493455e-06
4.11646825875947e-05 1.8363231126453e-06
4.300100570024e-05 1.8979473988757e-06
4.48989530991157e-05 1.96180601728771e-06
4.68607591164034e-05 2.02798875610202e-06
4.88887478725055e-05 2.0965893077141e-06
5.09853371802196e-05 2.16770544626355e-06
5.31530426264831e-05 2.24143921324793e-06
5.53944818397311e-05 2.31789711195359e-06
5.77123789516846e-05 2.39719031264969e-06
6.01095692643343e-05 2.47943486427616e-06
6.25890041286105e-05 2.56475191966237e-06
6.51537560482729e-05 2.65326796956575e-06
6.78070240178386e-05 2.74511508725837e-06
7.0552139105097e-05 2.84043118730166e-06
7.33925702923986e-05 2.939360291864e-06
7.63319305842626e-05 3.04205281375198e-06
7.93739833980146e-05 3.14866585192034e-06
8.2522649249935e-05 3.25936349762569e-06
8.57820127475606e-05 3.37430962016556e-06
8.91563223677262e-05 3.4936688405471e-06
9.26499912082733e-05 3.61764498469976e-06
9.62676361929731e-05 3.74643257371803e-06
0.000100014068766691 3.88023500908053e-06
0.000103894303775772 4.01926475729893e-06
0.000107913568533071 4.16374376046934e-06
0.00011207731229354 4.3139038635394e-06
0.000116391216157079 4.46998725394946e-06
0.000120861203411029 4.63224693069776e-06
0.000125493450341727 4.80094717709619e-06
0.000130294397518823 4.97636405982662e-06
0.000135270761578649 5.15878594971019e-06
0.00014042954752836 5.34851405348531e-06
0.000145778061581845 5.54586296998223e-06
0.000151323924551827 5.75116126374534e-06
0.000157075085815572 5.96475205806834e-06
0.000163039837873641 6.18699364581177e-06
0.000169226831519453 6.41826011642422e-06
0.000175645091635877 6.65894200456363e-06
0.00018230403364044 6.90944695335621e-06
0.000189213480593797 7.17020038964692e-06
0.000196383680983443 7.35836274611093e-06
0.000203742043729554 7.49118751718248e-06
0.000211233231246737 7.6354859174384e-06
0.000218868717164175 7.79224198701412e-06
0.000226660959151189 7.96209578098924e-06
0.000234623054932179 8.14581481109662e-06
0.000242768869743275 8.34431122816154e-06
0.000251113180971437 8.55866094590947e-06
0.000259671841917346 8.79012849225635e-06
0.000268461970409603 9.04019898095621e-06
0.000277502169390559 9.31061909644044e-06
0.000286812788486999 9.60344978622978e-06
0.000296416238273229 9.92113444155823e-06
0.000306337372714787 1.02665879433732e-05
0.00031660396065816 1.06433144299985e-05
0.000327247275088159 1.10555653038949e-05
0.000338302840392054 1.13728388811269e-05
0.000349675679273181 1.14516140093277e-05
0.000361127293282508 1.15609448747903e-05
0.000372688238157299 1.17003267934709e-05
0.00038438856495077 1.18689150313565e-05
0.000396257479982126 1.20666333229433e-05
0.000408324113305069 1.22940964766959e-05
0.000420618209781765 1.25525885560796e-05
0.000433170798337845 1.28440923555235e-05
0.000446014890693369 1.31713704385021e-05
0.000459186261131871 1.35381060742711e-05
0.000472724367206142 1.39491221103166e-05
0.000486673489316458 1.44107098176671e-05
0.000501084199134125 1.49311225794986e-05
0.000516015321713624 1.5521329293407e-05
0.000531536651007031 1.61961969521659e-05
0.000547732847959197 1.69764195106146e-05
0.000564709267469812 1.78918228098483e-05
0.00058260109027966 1.89873932738931e-05
0.000601588483553553 1.95897862475872e-05
0.00062117826980114 2.00295651091532e-05
0.000641207834910293 2.0472412677019e-05
0.000661680247587313 2.09115441842679e-05
0.00068259179177158 2.13412337454728e-05
0.000703933025517053 2.17562817142491e-05
0.000725689307231302 2.21319369460538e-05
0.000747821244177356 2.24813790981162e-05
0.000770302623275473 2.28662135020261e-05
0.000793168836777499 2.31975279702769e-05
0.000816366364747776 2.3495883434765e-05
0.000839862248182541 2.39052012566952e-05
0.000863767449439236 2.44028368872218e-05
0.000888170286326458 2.49035584602713e-05
0.000913073844786729 2.54103469564693e-05
0.000938484191743198 2.59266888021549e-05
0.000964410880545353 2.62675937029366e-05
0.00099067847424829 2.61789045086691e-05
0.00101685737875696 2.61718172704424e-05
0.0010430291960274 2.62337324983485e-05
0.00106926292852575 2.63529913178938e-05
0.00109561591984364 2.65214125450993e-05
0.00112213733238874 2.67331392651152e-05
0.00114887047165386 2.69839166757629e-05
0.00117585438832962 2.72706319826943e-05
0.00120312502031231 2.75910106525089e-05
0.00123071603096482 2.79434096722956e-05
0.00125865944063712 2.83266731492636e-05
0.00128698611378638 2.87400290676943e-05
0.00131572614285408 2.91830139026393e-05
0.00134490915675672 2.96554164607906e-05
0.00137456457321751 3.01572351001945e-05
0.0014047218083177 3.06886443482379e-05
0.00143541045266594 3.12499680765043e-05
0.00146666042074244 3.18416571065717e-05
0.00149850207784902 3.24642696080362e-05
0.00153096634745705 3.31184529719858e-05
0.00156408480042904 3.38049259666981e-05
0.00159788972639574 3.45244601570498e-05
0.00163241418655279 3.52778594848351e-05
0.00166769204603762 3.60659370419879e-05
0.00170375798307961 3.68894877632369e-05
0.00174064747084285 3.77492559996073e-05
0.00177839672684245 3.86458967027001e-05
0.00181704262354515 3.9579928852708e-05
0.00185662255239786 4.0551679963232e-05
0.00189717423236109 4.15612205912524e-05
0.00193873545295235 4.25750882126486e-05
0.00198131054116499 4.30755054898431e-05
0.00202438604665484 4.34670113063225e-05
0.00206785305796116 4.39555027595545e-05
0.00211180856072071 4.45390383088362e-05
0.00215634759902955 4.52147428973757e-05
0.00220156234192693 4.58358848547211e-05
0.00224739822678165 4.63123474486067e-05
0.00229371057423025 4.68559361181204e-05
0.00234056651034837 4.74671521177315e-05
0.0023880336624661 4.81451523544109e-05
0.00243617881482052 4.88902664215733e-05
0.00248506908124209 4.97039657539866e-05
0.00253477304699608 5.05888440418979e-05
0.00258536189103797 5.15486322554149e-05
0.00263691052329339 5.25882459152147e-05
0.0026894987692086 5.23117780464359e-05
0.00274181054725504 5.0878152799006e-05
0.00279268870005405 4.98454205941889e-05
0.00284253412064823 4.91220994300449e-05
0.00289165622007828 4.86293828866281e-05
0.00294028560296491 4.83168686447375e-05
0.00298860247160964 4.81509061388822e-05
0.00303675337774853 4.81081741097282e-05
0.00308486155185825 4.81720879334931e-05
0.00313303363979175 4.83306693221782e-05
0.00318136430911393 4.85752237112116e-05
0.00322993953282514 4.88994902054322e-05
0.00327883902303057 4.92990820376632e-05
0.00332813810506823 4.97711139889615e-05
0.00337790921905719 5.03139555819138e-05
0.00342822317463911 5.09270732287127e-05
0.00347915024786782 5.16109388871997e-05
0.00353076118675502 5.2366992213795e-05
0.00358312817896882 5.31976493254617e-05
0.00363632582829428 5.4106356186368e-05
0.00369043218448064 5.50976888897947e-05
0.00374552987337044 5.61775072536339e-05
0.00380170738062407 5.73531733802895e-05
0.00385906055400436 5.86338534726529e-05
0.00391769440747702 6.00309308048064e-05
0.00397772533828182 6.15585720769213e-05
0.00403928391035874 6.32345117722993e-05
0.00410251842213104 6.50811553461807e-05
0.00416759957747722 6.71271625364309e-05
0.00423472674001365 6.94097772563489e-05
0.00430413651727 7.19783604845389e-05
0.00437611487775454 7.48999442267601e-05
0.0044510148219813 7.82683504000226e-05
0.00452928317238132 8.22199810463765e-05
0.0046115031534277 8.69335138988492e-05
0.00469843666732655 8.80777602838186e-05
0.00478651442761037 8.93044984868487e-05
0.00487581892609722 9.06567698227382e-05
0.00496647569591996 9.19427175845716e-05
0.00505841841350453 9.00740918800474e-05
0.00514849250538457 8.85457692023249e-05
0.0052370382745869 8.73562207678305e-05
0.00532439449535473 8.64593483432289e-05
0.00541085384369796 8.57273723954646e-05
0.00549658121609342 8.49060891893546e-05
0.00558148730528278 8.43723754725268e-05
0.0056658596807553 8.40793976952536e-05
0.00574993907845056 8.39897844799577e-05
0.00583392886293052 8.40765804480952e-05
0.00591800544337861 8.43200817954124e-05
0.00600232552517402 8.47057975215522e-05
0.00608703132269558 8.52231237266287e-05
0.0061722544464222 8.58644621110111e-05
0.00625811890853322 8.66246272490872e-05
0.0063447435357823 8.75004496696177e-05
0.00643224398545192 8.84905181822934e-05
0.00652073450363421 8.95950265839154e-05
0.00661032953021813 9.08157040388609e-05
0.00670114523425699 9.21558178730132e-05
0.00679330105213 9.36202449515793e-05
0.00688692129708158 9.52156137291402e-05
0.00698213691081072 9.69505255914575e-05
0.00707908743640218 9.88358711405355e-05
0.00717792330754272 9.86831722284619e-05
0.00727660647977118 9.85524423195171e-05
0.0073751589220907 9.84545529485538e-05
0.00747361347503925 9.83807446767807e-05
0.00757199421971603 9.83228642590647e-05
0.00767031708397509 9.82733643175358e-05
0.00776859044829263 9.9852863629618e-05
0.00786844331192225 0.000101540817698619
0.00796998412962087 0.000103293096274742
0.00807327722589561 0.000105107637041065
0.00817838486293667 0.000106982370178764
0.00828536723311544 0.000108915138626319
0.00839428237174176 0.00010631535430629
0.00850059772604805 0.000104174277063704
0.00860477200311175 0.00010303956218442
0.00870781156529617 0.000102270850513782
0.00881008241580995 0.00010179087334356
0.00891187328915351 0.000101551044946254
0.00901342433409977 0.00010151611060718
0.00911494044470695 0.000101659818322738
0.00921660026302968 0.000101962270904154
0.00931856253393384 0.000102408200024902
0.00942097073395874 0.000102985806473194
0.00952395654043194 0.000103685962718754
0.00962764250315069 0.000104501655689483
0.00973214415884017 0.000105427594454734
0.00983757175329491 0.000106459934795693
0.0099440316880906 0.000107596089980681
0.0100516277780713 0.00010883460748207
0.0101604623855534 0.000110175098780768
0.0102706374843341 0.000111618214142405
0.0103822556984765 0.000113165658124263
0.0104954213566008 0.000114820244051821
0.0106102416006526 0.000116585988638868
0.0107268275892915 0.000118468250180232
0.0108452958394717 0.000120473916659417
0.0109657697561311 0.000122611653488266
0.0110883814096194 0.000124892225174439
0.0112132736347938 0.00012732891145909
0.0113406025462529 0.000129938047279369
0.0114705405935323 0.000132739729176824
0.0116032803227091 0.000135758750257635
0.0117390390729667 0.000139025856391663
0.0118780649293584 0.000142316878589913
0.0120203818079483 0.000141581817756117
0.0121619636257044 0.000141129173557817
0.0123030927992623 0.000140979916408555
0.0124440727156708 0.000141122653298557
0.0125851953689694 0.00014155221221362
0.012726747581183 0.000142269570106383
0.0128690171512894 0.000143281888564016
0.0130122990398534 0.000144602966664857
0.0131569020065182 0.000146254173213468
0.0133031561797317 0.000148265992404836
0.0134514221721365 0.000150680424860673
0.0136021025969972 0.000153554661940508
0.0137556572589377 0.000155632135313982
0.0139112893942517 0.000155093279527772
0.0140663826737795 0.000154856011319526
0.014221238685099 0.000154910771719475
0.0143761494568185 0.000155222663884476
0.014531372120703 0.000155764758528031
0.014687136879231 0.000156516323437437
0.0148436532026684 0.000157461348898555
0.015001114551567 0.000158587526619319
0.0151597020781863 0.000159885537847803
0.0153195876160341 0.000161348557843507
0.0154809361738776 0.000162971917776905
0.0156439080916545 0.000164752885638263
0.0158086609772928 0.000166690542047649
0.0159753515193404 0.000168785735646721
0.0161441372549872 0.000171041109996936
0.0163151783649841 0.000173461198912646
0.0164886395638967 0.000176052592069801
0.0166646921559665 0.000178824177562149
0.0168435163335287 0.000181787473135106
0.0170253038066638 0.000184957064778978
0.0172102608714428 0.000188351179598875
0.0173986120510416 0.000184971317520253
0.0175835833685619 0.000180540140749754
0.0177641235093117 0.000176901460437855
0.0179410249697495 0.000173885964111521
0.018114910933861 0.000171348621199668
0.0182862595550607 0.000169186234799739
0.0184554457898604 0.000167322952113088
0.0186227687419735 0.000166401600619551
0.0187891703425931 0.000166985429262256
0.0189561557718553 0.000167782708283691
0.019123938480139 0.000168764727818705
0.0192927032079577 0.000169916967997059
0.0194626201759548 0.000171227523043253
0.019633847698998 0.000172686504009479
0.0198065342030075 0.000174285667791779
0.0199808198707993 0.000176018151708401
0.0201568380225077 0.000177878289007301
0.020334716311515 0.000179861489408934
0.0205145778009239 0.000181964173751391
0.0206965419746753 0.000184183755777952
0.0208807257304533 0.000186518666176352
0.0210672443966296 0.000188968416468969
0.0212562128130986 0.000191533701545449
0.021447746514644 0.000194216540974529
0.0216419630556186 0.000197020460736579
0.0218389835163552 0.000199950718412211
0.0220389342347674 0.000203014577107178
0.0222419488118745 0.000206221636072027
0.0224481704479466 0.000207903529435779
0.0226560739773824 0.000209370453791933
0.0228654444311743 0.000211233789140298
0.0230766782203146 0.000213519478682352
0.0232901976989969 0.000216262016966766
0.0235064597159637 0.000219508380702917
0.0237259680966666 0.000223321511575617
0.0239492896082422 0.000227785526875707
0.0241770751351179 0.000233013646983001
0.0244100887821009 0.000235993551940477
0.0246460823340414 0.000238776391360395
0.0248848587254018 0.000240651362304067
0.0251255100877059 0.000238439788297807
0.0253639498760037 0.000236877190478083
0.0256008270664818 0.000235918048831273
0.025836745115313 0.000235464946862455
0.0260722100621755 0.000235444518226213
0.0263076545804017 0.00023580098194205
0.0265434555623438 0.000236491086363459
0.0267799466487072 0.000237480745654727
0.0270174273943619 0.000238742748545018
0.027256170142907 0.00024025516442169
0.0274964253073287 0.000242000218200338
0.027738425525529 0.000243963491322965
0.027982389016852 0.000246133357153833
0.0282285223740058 0.000248500590505259
0.028477022964511 0.000251058111708822
0.0287280810762199 0.000253800838694748
0.0289818819149146 0.000256725629689087
0.0292386075446037 0.000259831305468238
0.0294984388500719 0.000263118744875391
0.0297615575949473 0.000266591051432674
0.03002814864638 0.000270253792012358
0.0302984024383924 0.000267988321417789
0.0305663907598102 0.000263728531738263
0.0308301192915484 0.00026010983276097
0.0310902291243094 0.000257031425653187
0.0313472605499626 0.00025438240820265
0.0316016429581652 0.000252077417705772
0.031853720375871 0.00025004941984003
0.032103769795711 0.000248244565200113
0.0323520143609111 0.000246618745144663
0.0325986331060558 0.000245135229149083
0.0328437683352049 0.000244212894884259
0.0330879812300891 0.000246419343668937
0.0333344005737581 0.000248807248588855
0.0335832078223469 0.000251346478185053
0.033834554300532 0.000254027213595614
0.0340885815141276 0.00025684063668729
0.0343454221508149 0.000259778775761881
0.0346052009265768 0.000262834525321615
0.0348680354518984 0.000266001716129977
0.0351340371680284 0.000269275232268778
0.0354033124002971 0.000272651171805877
0.035675963572103 0.000276127048019741
0.0359520906201228 0.000279702028721798
0.0362317926488446 0.0002833772108588
0.0365151698597034 0.000287155928943289
0.0368023257886466 0.000291044096472074
0.0370933698851187 0.000295050582553895
0.0373884204676726 0.000299187628519711
0.0376876080961923 0.000303471314628871
0.0379910794108212 0.000307922093227373
0.0382990015040486 0.00031256541289401
0.0386115669169426 0.000317432472615373
0.0389289993895579 0.000322561156935892
0.0392515605464938 0.000327997227514709
0.0395795577740085 0.000333795881346039
0.0399133536553546 0.000338248643411611
0.0402516022987662 0.000332403417950784
0.040584005716717 0.000327248680719882
0.0409112543974369 0.000322800849549122
0.041234055246986 0.000319028934968228
0.0415530841819542 0.000319514270396834
0.041872598452351 0.000320463539597312
0.0421930619919484 0.000321787766528899
0.0425148497584773 0.000323451006336155
0.0428383007648134 0.000325423969205599
0.043163724734019 0.00032768219016791
0.0434914069241869 0.000330205071152208
0.0438216119953391 0.000332975200703116
0.0441545871960422 0.000335977878392065
0.0444905650744343 0.000339200798922809
0.0448297658733571 0.00034263386387325
0.0451723997372304 0.000346269100929889
0.0455186688381603 0.00035010067486508
0.0458687695130253 0.000354124981151732
0.0462228944941771 0.000358340815296514
0.0465812353094736 0.000362749614250165
0.0469439849237238 0.000360667704922467
0.0473046526286462 0.00035713370014938
0.0476617863287956 0.0003540746085051
0.0480158609373007 0.00035141907924211
0.0483672800165428 0.000349086648591932
0.0487163666651347 0.000347011129968486
0.0490633777951032 0.000345137389857539
0.0494085151849608 0.000343418863065544
0.0497519340480263 0.00034181580382697
0.0500937498518533 0.000340294042276607
0.0504340438941299 0.000338824091667506
0.0507728679857974 0.000337380501709818
0.0511102484875072 0.000335941382945084
0.0514461898704523 0.000336545580548351
0.0517827354510006 0.000340432736351304
0.052123168187352 0.000344443901413929
0.0524676120887659 0.000348553573618591
0.0528161656623845 0.000352754992950419
0.0531689206553349 0.000357043070537851
0.0535259637258727 0.000361414597506606
0.0538873783233793 0.000365868575076076
0.0542532468984554 0.000370406570086427
0.0546236534685418 0.000375033089163864
0.0549986865577057 0.000379755970522943
0.0553784425282286 0.000384586792239498
0.0557630293204681 0.000389541306522339
0.0561525706269905 0.000394639902258959
0.0565472105292494 0.000399908122923146
0.0569471186521726 0.000405377261789169
0.0573524959139618 0.000411085075806795
0.0577635809897686 0.000417076672121595
0.0581806576618902 0.000423405642171624
0.0586040633040618 0.000430135543354914
0.0590341988474167 0.000433834271111074
0.0594680331185278 0.000429028290926897
0.0598970614094547 0.00042470949867562
0.0603217709081303 0.000420898205467914
0.0607426691135982 0.000417503769476491
0.0611601728830747 0.000414451371118199
0.0615746242541929 0.000411679566332338
0.0619863038205252 0.000410150756227244
0.0623964545767525 0.000413220539337622
0.0628096751160901 0.000416602342349359
0.0632262774584395 0.000420243688114295
0.0636465211465538 0.000424130874911971
0.0640706520214657 0.000428252851230293
0.064498904872696 0.000432600878113561
0.0649315057508096 0.000437168570141159
0.0653686743209507 0.000441952018885833
0.0658106263398366 0.000445984108169118
0.0662566104480057 0.000447292707461914
0.0667039031554676 0.0004492518329011
0.0671531549883687 0.000451886387041449
0.0676050413754102 0.000455206486622535
0.0680602478620327 0.000459234715559576
0.0685194825775923 0.000458525810851788
0.068978008388444 0.000456694717917026
0.0694347031063611 0.000455018465779254
0.0698897215721403 0.000453464249526714
0.070343185821667 0.000451992895667578
0.0707951787173346 0.000450570873665937
0.0712457495910006 0.000449169796864687
0.0716949193878652 0.000447765965695022
0.0721426853535603 0.000446340014042042
0.0725890253676023 0.000444876618124448
0.0730339019857268 0.00044336423690405
0.0734772662226308 0.000441794863121052
0.0739190610857519 0.000440163769026719
0.0743592248547786 0.000438469241015337
0.074797694095794 0.000442524774509958
0.0752402188703039 0.000447989335470718
0.0756882082057746 0.00045356947326467
0.0761417776790393 0.00045927087171592
0.0766010485507552 0.000465109001191683
0.0770661575519469 0.000471103827225805
0.0775372613791727 0.000477280289831797
0.0780145416690045 0.000483668873896011
0.0784982105429005 0.000490306280547622
0.0789885168234481 0.000497236240006347
0.0794857530634545 0.000504510523317602
0.0799902635867721 0.000512190230405338
0.0805024538171774 0.000520347469675381
0.0810228012868528 0.000529067568018363
0.0815518688548712 0.000538452028788129
0.0820903208836593 0.000538744723199954
0.0826290656068592 0.000535458390258565
0.0831645239971178 0.000532525309959298
0.0836970493070771 0.000529927628178321
0.0842269769352554 0.000527612754996147
0.0847545896902516 0.00052553657531541
0.085280126265567 0.000523662412007951
0.0858037886775749 0.000521959886871663
0.0863257485644466 0.00052040404728502
0.0868461526117316 0.000518974690261657
0.0873651273019933 0.000517655826984829
0.0878827831289781 0.000521531225278233
0.0884043143542564 0.000527438981924982
0.0889317533361813 0.000533627709260998
0.0894653810454423 0.000540098824947919
0.0900054798703902 0.000546867835237293
0.0905523477056275 0.000553955081893807
0.0911063027875213 0.000561386376250337
0.0916676891637717 0.000569193827929602
0.0922368829917013 0.000577416852605424
0.0928142998443067 0.000579217695132121
0.0933935175394388 0.000578289331050436
0.0939718068704893 0.000577435136719828
0.0945492420072091 0.000576649708416671
0.0951258917156258 0.000575909840739289
0.095701801556365 0.000575197837264835
0.0962769993936299 0.000574501364322967
0.0968515007579528 0.000573813146830452
0.0974253139047833 0.000573130672212748
0.0979984445769961 0.000572455893678466
0.0985709004706745 0.000571794927697904
0.0991426953983724 0.000571157748417768
0.0997138531467902 0.000570557885112175
0.100284411031902 0.000570012133782693
0.100854423165685 0.000569540295065562
0.101423963460751 0.000569164955219686
0.10199312841597 0.000568911320340568
0.102562039736311 0.000568807126783802
0.103130846863095 0.000568882637738858
0.103699729500834 0.000576965009119128
0.104276694509953 0.000586430635078157
0.104863125145031 0.00059647355278615
0.105459598697817 0.000607186229627075
0.106066784927444 0.000618680612391618
0.106685465539836 0.00063109146323198
0.107316557003068 0.000644501782234045
0.107961058785302 0.000647830981412666
0.108608889766714 0.000651939777561196
0.109260829544276 0.000656933947294012
0.10991776349157 0.00066240282489226
0.110580166316462 0.000661777193997076
0.111241943510459 0.00066139864706806
0.111903342157527 0.000661300529499647
0.112564642687027 0.000661471280026906
0.113226113967053 0.000661904762440862
0.113888018729494 0.000662600343175355
0.11455061907267 0.000663562700781797
0.115214181773451 0.000664801738299927
0.115878983511751 0.000666332598332473
0.116545316110084 0.000668175788189893
0.117213491898274 0.000670357429491268
0.117883849327765 0.000672909652694891
0.11855675898046 0.000675871170885136
0.119232630151345 0.000679288080326648
0.119911918231672 0.000686636229306167
0.120598554460978 0.000699646976710148
0.121298201437688 0.000713700288619069
0.122011901726307 0.000723632607025314
0.122735534333332 0.000724953088532072
0.123460487421864 0.000726390543914649
0.124186877965779 0.000728010856534156
0.124914888822313 0.000729832253556067
0.125644721075869 0.000731879541864129
0.126376600617733 0.000734184480371904
0.127110785098105 0.000736785947582107
0.127847571045688 0.000739730252860184
0.128587301298548 0.000743071656486502
0.129330372955034 0.000746873151043476
0.130077246106078 0.000749063204346926
0.130826309310425 0.000751861566249442
0.131578170876674 0.000755614574594165
0.132333785451268 0.00076031584246944
0.133094101293738 0.000765973598290265
0.133860074892028 0.000772614955947171
0.134632689847975 0.000780287239092593
0.135412977087068 0.000789060284291955
0.13620203737136 0.000799029977031956
0.137001067348392 0.000810323395882515
0.137811390744274 0.000822710566025309
0.138634101310299 0.000824734123033424
0.139458835433333 0.000827238678853532
0.140286074112186 0.000830311411311417
0.141116385523498 0.000833967680291441
0.141950353203789 0.000834702264316243
0.142785055468105 0.000833032390198953
0.143618087858304 0.000833850459958491
0.144451938318263 0.000836035138570432
0.145287973456833 0.000837679429510201
0.146125652886344 0.000841895779434725
0.146967548665778 0.000845674277971635
0.14781322294375 0.000848563656070613
0.148661786599821 0.000854108099158937
0.149515894698979 0.000862548630359437
0.150378443329339 0.000864857810353837
0.151243301139693 0.000866549415437822
0.152109850555131 0.000871132029168455
0.152980982584299 0.00087876015667718
0.153859742740976 0.000889685003051693
0.154749427744028 0.000904304443134299
0.155653732187162 0.000905155691358319
0.15655888787852 0.00090791481311727
0.157466802691638 0.000912536945901873
0.15837933963754 0.000916913007520325
0.15929625264506 0.000912822694845283
0.160209075339905 0.000901921718522512
0.161110997058428 0.000893899651472654
0.1620048967099 0.000887151641310341
0.162892048351211 0.000882580729509933
0.163774629080721 0.000880530110427095
0.164655159191148 0.000880970860013844
0.165536130051162 0.00088395101758626
0.166420081068748 0.000889603044435443
0.167309684113183 0.000891347324921799
0.168201031438105 0.000895405449810067
0.169096436887915 0.000902215886545594
0.169998652774461 0.000907057392170108
0.170905710166631 0.000910901026055959
0.171816611192687 0.000917488525912888
0.1727340997186 0.000927099081146638
0.173661198799746 0.000939582753590669
0.174600781553337 0.000941500208291049
0.175542281761628 0.000946094708844376
0.176488376470473 0.000953656077454575
0.177442032547927 0.000964473864924324
0.178406506412851 0.000971943177395822
0.179378449590247 0.000972484214679088
0.180350933804926 0.00095976836518841
0.181310702170115 0.000949406725747897
0.182260108895863 0.000940589136282017
0.183200698032145 0.000934489659425711
0.18413518769157 0.000930977441598926
0.185066165133169 0.000929991708130502
0.1859961568413 0.00093155084758744
0.186927707688887 0.000931707748853594
0.187859415437741 0.000934114043560839
0.188793529481302 0.00093890491212933
0.189732434393431 0.000946512498627842
0.190678946892059 0.000948465593877089
0.191627412485936 0.000952998166062596
0.192580410651998 0.000960360797361076
0.19354077144936 0.00096888129410459
0.194509652743464 0.000971331041466163
0.19548098378493 0.000976434668424464
0.196457418453355 0.000984459433106104
0.197441877886461 0.00099571084259188
0.198437588729053 0.00100614847024136
0.199443737199294 0.00100751198824022
0.200451249187534 0.00101159162249974
0.201462840810034 0.00100841501937588
0.20247125582941 0.000996785003190316
0.2034680408326 0.000987931337257874
0.204455972169858 0.00098179353441174
0.20543776570427 0.000978250446978992
0.206416016151249 0.000977258609210847
0.20739327476046 0.000978629157938791
0.208371903918399 0.000978849228833801
0.209350753147232 0.000981500057545876
0.210332253204778 0.000984327420219395
0.211316580624998 0.000986055157629384
0.212302635782627 0.00099039721652354
0.213293032999151 0.000997566959508805
0.214290599958659 0.00100589487505811
0.215296494833717 0.00100844636631916
0.216304941200037 0.00101367976092311
0.21731862096096 0.00102168855841899
0.218340309519379 0.00103281878370126
0.21937312830308 0.00103388917146645
0.220407017474546 0.00103756850524916
0.221444585979796 0.00104412098048001
0.222488706960276 0.00105379691925232
0.223542503879528 0.00105944710282443
0.224601950982352 0.00104755184943314
0.225649502831786 0.00103835154661963
0.226687854378405 0.00103084663837133
0.227718701016776 0.00102523665871372
0.22874393767549 0.00102219536644682
0.229766133041937 0.00102171579157246
0.230787848833509 0.00102385260875111
0.231811701442261 0.00102844515682662
0.232840146599087 0.00102973144967358
0.233869878048761 0.00103338442301177
0.234903262471773 0.00103986504511489
0.235943127516887 0.00104200269722269
0.23698513021411 0.00104608278491623
0.238031212999026 0.0010530247038009
0.239084237702827 0.00106154544258802
0.240145783145415 0.00106777989299029
0.241213563038406 0.00107097680922413
0.24228453984763 0.00107699897064404
0.243361538818274 0.00108583951233053
0.244447378330604 0.00109468344305562
0.24554206177366 0.00109799263194892
0.246640054405609 0.0011005438867791
0.247740598292388 0.00109095260235273
0.248831550894741 0.00108151229282394


==> Images/Results/pointsource_timesteps_convergence_tol_1e-06_pmm128.txt <==
t dt
0.0 3.58224270367297e-07
3.58224270367297e-07 3.40721006763582e-07
6.98945277130879e-07 3.4982056814437e-07
1.04876584527525e-06 3.58974871128126e-07
1.40774071640337e-06 3.68406471994199e-07
1.77614718839757e-06 3.78124371728746e-07
2.15427156012632e-06 3.88139762391635e-07
2.54241132251795e-06 3.98464311325666e-07
2.94087563384362e-06 4.09110200902789e-07
3.34998583474641e-06 4.20090151139935e-07
3.77007598588634e-06 4.3141745599103e-07
4.20149344187737e-06 4.43106009185764e-07
4.64459945106314e-06 4.551703354231e-07
5.09976978648624e-06 4.67625625295973e-07
5.56739541178221e-06 4.80487776324428e-07
6.04788318810664e-06 4.93773423620654e-07
6.54165661172729e-06 5.07499986592461e-07
7.04915659831976e-06 5.21685707904955e-07
7.57084230622471e-06 5.36349703867515e-07
8.10719201009223e-06 5.51512007778005e-07
8.65870401787023e-06 5.67193625237997e-07
9.22589764310823e-06 5.83416590573733e-07
9.80931423368196e-06 6.00204019527681e-07
1.04095182532096e-05 6.17580175325999e-07
1.10270984285356e-05 6.35570539357406e-07
1.1662668967893e-05 6.54201872634157e-07
1.23168708405272e-05 6.73502294408985e-07
1.29903731349362e-05 6.9350136748019e-07
1.36838745024164e-05 7.14230178591997e-07
1.43981046810084e-05 7.35721428346021e-07
1.51338261093544e-05 7.58009531152466e-07
1.58918356405069e-05 7.81130724775156e-07
1.6672966365282e-05 8.05123164305641e-07
1.74780895295877e-05 8.30027064881018e-07
1.83081165944687e-05 8.55884812593073e-07
1.91640014070618e-05 8.82741096121412e-07
2.00467425031832e-05 9.10643073362455e-07
2.09573855765456e-05 9.39640504389218e-07
2.18970260809348e-05 9.69785934024113e-07
2.28668120149589e-05 1.00113486467792e-06
2.38679468796369e-05 1.03374594644248e-06
2.49016928260793e-05 1.06768118977033e-06
2.59693740158497e-05 1.10300618209358e-06
2.70723801979433e-05 1.1397903280098e-06
2.82121705259531e-05 1.17810710094833e-06
2.93902776269014e-05 1.21803431918712e-06
3.06083119460885e-05 1.25965444964458e-06
3.18679663957331e-05 1.30305490959293e-06
3.3171021305326e-05 1.34832842523783e-06
3.45193497305639e-05 1.39557338642654e-06
3.59149231169904e-05 1.44489425476873e-06
3.73598173717591e-05 1.49640197108209e-06
3.88562193428412e-05 1.55021442216768e-06
4.04064337650089e-05 1.60645700441267e-06
4.20128907694216e-05 1.66526306080778e-06
4.36781538302293e-05 1.71696734818947e-06
4.53951211784188e-05 1.7652733791294e-06
4.71603945575482e-05 1.81537145813189e-06
4.89757660156801e-05 1.86728834522112e-06
5.08430543609012e-05 1.92110269335916e-06
5.27641570542604e-05 1.97689681745716e-06
5.47410538717176e-05 2.03475739117922e-06
5.67758112628968e-05 2.09477569570102e-06
5.88705869585978e-05 2.15704789266538e-06
6.10276348512632e-05 2.22167532011574e-06
6.32493101713789e-05 2.28876480055298e-06
6.55380749719319e-05 2.3584289814873e-06
6.78965039534192e-05 2.43078669226697e-06
7.03272906456862e-05 2.5059633308677e-06
7.28332539765538e-05 2.58409127861599e-06
7.54173452551698e-05 2.66531034238342e-06
7.80826555975533e-05 2.7497682332712e-06
8.08324238308245e-05 2.8376210748756e-06
8.36700449057001e-05 2.9290339549033e-06
8.65990788606034e-05 3.02418151320449e-06
8.96232603738078e-05 3.12324858107545e-06
9.27465089548833e-05 3.22643085925537e-06
9.59729398141387e-05 3.33393564975062e-06
9.93068754638893e-05 3.44598265459e-06
0.000102752858118479 3.56280481803601e-06
0.000106315662936515 3.68464924965223e-06
0.000110000312186168 3.81177821049119e-06
0.000113812090396659 3.94447017591533e-06
0.000117756560572574 4.08302098434429e-06
0.000121839581556918 4.22774507631584e-06
0.000126067326633234 4.3535309140051e-06
0.000130420857547239 4.47941404333929e-06
0.000134900271590579 4.54019780589792e-06
0.000139440469396477 4.59876737072717e-06
0.000144039236767204 4.66389927668548e-06
0.000148703136043889 4.73599459350041e-06
0.00015343913063739 4.81548990456977e-06
0.000158254620541959 4.90292070716606e-06
0.000163157541249125 4.9989372253524e-06
0.000168156478474478 5.10432498280727e-06
0.000173260803457285 5.22003246660651e-06
0.000178480835923892 5.3472076552507e-06
0.000183828043579142 5.48724743900197e-06
0.000189315291018144 5.64186455398588e-06
0.00019495715557213 5.78979493321817e-06
0.000200746950505348 5.82604633108034e-06
0.000206572996836429 5.86620203591576e-06
0.000212439198872344 5.91104409895118e-06
0.000218350242971296 5.96067079120153e-06
0.000224310913762497 6.01521443423519e-06
0.000230326128196732 6.07484740605114e-06
0.000236400975602783 6.13978513191644e-06
0.0002425407607347 6.21029028669008e-06
0.00024875105102139 6.28667832200343e-06
0.000255037729343393 6.3693247258177e-06
0.000261407054069211 6.45867420740616e-06
0.000267865728276617 6.55525259778735e-06
0.000274420980874405 6.65968202841969e-06
0.000281080662902824 6.77270051953477e-06
0.000287853363422359 6.89518734812417e-06
0.000294748550770483 7.02819643427699e-06
0.00030177674720476 7.17300065301385e-06
0.000308949747857774 7.33115163954199e-06
0.000316280899497316 7.50456185153571e-06
0.000323785461348852 7.69561943099982e-06
0.000331481080779852 7.90735279049747e-06
0.000339388433570349 8.14367269115247e-06
0.000347532106261502 8.40973941316774e-06
0.000355941845674669 8.68410205332963e-06
0.000364625947727999 8.8741520885758e-06
0.000373500099816575 8.83911348824708e-06
0.000382339213304822 8.81754894166495e-06
0.000391156762246487 8.81601625064001e-06
0.000399972778497127 8.83217747910919e-06
0.000408804955976236 8.86435190155835e-06
0.000417669307877794 8.91136075168139e-06
0.000426580668629476 8.97241004039326e-06
0.000435553078669869 9.04701376235007e-06
0.000444600092432219 9.13494410236572e-06
0.000453735036534585 9.23620050706753e-06
0.000462971237041652 9.40807894731332e-06
0.000472379315988966 9.60083343070912e-06
0.000481980149419675 9.81383261050317e-06
0.000491793982030178 1.00488703212673e-05
0.000501842852351445 1.0306720815728e-05
0.000512149573167173 1.05912397888099e-05
0.000522740812955983 1.09058444208749e-05
0.000533646657376858 1.12546449620678e-05
0.000544901302338926 1.12017465330543e-05
0.00055610304887198 1.09009797701433e-05
0.000567004028642123 1.0655062808138e-05
0.000577659091450261 1.04518642641689e-05
0.00058811095571443 1.02806088349079e-05
0.000598391564549338 1.0133900468649e-05
0.000608525465017987 1.00064628570083e-05
0.000618531927874996 9.89439782696623e-06
0.000628426325701962 9.79473958209316e-06
0.000638221065284055 9.70517424298338e-06
0.000647926239527038 9.62385606710702e-06
0.000657550095594145 9.54928314104304e-06
0.000667099378735188 9.48021088199975e-06
0.000676579589617188 9.41559018249094e-06
0.000685995179799679 9.3545225003672e-06
0.000695349702300046 9.29622627781587e-06
0.000704645928577862 9.24001158709696e-06
0.000713885940164959 9.18526054801148e-06
0.00072307120071297 9.13141207552627e-06
0.000732202612788497 9.07794973578662e-06
0.000741280562524283 9.02439177277529e-06
0.000750304954297059 8.97028310843468e-06
0.000759275237405493 8.91518858840368e-06
0.000768190425993897 8.85868717791786e-06
0.000777049113171815 8.80036695140541e-06
0.00078584948012322 8.73982061907434e-06
0.000794589300742295 8.67664153020787e-06
0.000803265942272502 8.61041985289176e-06
0.000811876362125394 8.54073880385652e-06
0.000820417100929251 8.57748578024048e-06
0.000828994586709491 8.712743195487e-06
0.000837707329904978 8.90096084346978e-06
0.000846608290748448 9.09486997510562e-06
0.000855703160723554 9.29486763117878e-06
0.000864998028354732 9.50131137115925e-06
0.000874499339725892 9.71458591792776e-06
0.000884213925643819 9.93510595667802e-06
0.000894149031600497 1.01633193177167e-05
0.000904312350918214 1.03997115297569e-05
0.000914712062447971 1.06448097558781e-05
0.000925356872203849 1.08991882711433e-05
0.000936256060474992 1.11634743860756e-05
0.000947419534861068 1.14383552870103e-05
0.000958857890148078 1.17245863069726e-05
0.000970582476455051 1.20230003861314e-05
0.000982605476841182 1.23345192158041e-05
0.000994939996056986 1.26601664079458e-05
0.00100760016246493 1.30010834767672e-05
0.0010206012459417 1.33585487070587e-05
0.00103395979464876 1.37339998740752e-05
0.00104769379452283 1.41290622848236e-05
0.00106182285680766 1.45455825266949e-05
0.00107636843933435 1.49856709554284e-05
0.00109135411028978 1.54517539181411e-05
0.00110680586420792 1.59466400567835e-05
0.0011227525042647 1.64736047993692e-05
0.00113922610906407 1.70364990328281e-05
0.0011562626080969 1.76398914125192e-05
0.00117390249950942 1.82892575501447e-05
0.00119219175705957 1.89912342650044e-05
0.00121118299132457 1.9753971329679e-05
0.00123093696265425 2.05876230602651e-05
0.00125152458571451 2.08080166312928e-05
0.00127233260234581 2.10075817407614e-05
0.00129334018408657 2.12414082909162e-05
0.00131458159237749 2.15097456240391e-05
0.00133609133800152 2.18133056832204e-05
0.00135790464368474 2.20196694412651e-05
0.00137992431312601 2.21996501163596e-05
0.00140212396324237 2.24082252241608e-05
0.00142453218846653 2.282281314459e-05
0.00144735500161112 2.32323979105551e-05
0.00147058739952168 2.37257542950116e-05
0.00149431315381669 2.42686126995239e-05
0.00151858176651621 2.48662028530414e-05
0.00154344796936925 2.50188797062255e-05
0.00156846684907548 2.49455437085548e-05
0.00159341239278403 2.4916109397445e-05
0.00161832850218148 2.49302996331915e-05
0.00164325880181467 2.49855805187299e-05
0.0016682443823334 2.5080242427748e-05
0.00169332462476115 2.52132969855598e-05
0.00171853792174671 2.53843865758989e-05
0.00174392230832261 2.55937316346749e-05
0.00176951603995728 2.5644364149754e-05
0.00179516040410703 2.51277722133401e-05
0.00182028817632037 2.46706965780539e-05
0.00184495887289843 2.42650585771639e-05
0.00186922393147559 2.39001596764191e-05
0.00189312409115201 2.35678527925294e-05
0.00191669194394454 2.32618042625614e-05
0.0019399537482071 2.29769766396008e-05
0.0019629307248467 2.27092809306568e-05
0.00198564000577736 2.24553360692037e-05
0.00200809534184656 2.22122977774565e-05
0.00203030763962402 2.19777339139854e-05
0.00205228537353801 2.17495324900833e-05
0.00207403490602809 2.15258315972183e-05
0.00209556073762531 2.13049662590481e-05
0.00211686570388436 2.10854257756253e-05
0.00213795112965998 2.08658205259739e-05
0.00215881695018595 2.0644855003186e-05
0.00217946180518914 2.04213043831127e-05
0.00219988310957225 2.01939965475512e-05
0.0022200771061198 1.99617951126566e-05
0.00224003890123246 1.97235845146374e-05
0.0022597624857471 1.94782568808939e-05
0.00227924074262799 1.92246992675585e-05
0.00229846544189555 1.89617813819543e-05
0.0023174272232775 1.86908705523423e-05
0.00233611809382985 1.88418853477629e-05
0.00235495997917761 1.92746383225537e-05
0.00237423461750016 1.97150577866739e-05
0.00239394967528684 2.01638782681874e-05
0.00241411355355503 2.06218162333554e-05
0.00243473536978838 2.09356127051445e-05
0.00245567098249352 2.0926255066477e-05
0.00247659723756 2.13110877751634e-05
0.00249790832533517 2.14361176941035e-05
0.00251934444302927 2.19314137568958e-05
0.00254127585678616 2.24372440801817e-05
0.00256371310086635 2.29546756258785e-05
0.00258666777649223 2.34845795811706e-05
0.0026101523560734 2.40278748701097e-05
0.00263418023094351 2.43780765509816e-05
0.00265855830749449 2.4159615817876e-05
0.00268271792331236 2.39285618005877e-05
0.00270664648511295 2.36829454430134e-05
0.00273032943055596 2.34214079502859e-05
0.00275375083850625 2.34025758960081e-05
0.00277715341440226 2.37021314652931e-05
0.00280085554586755 2.38789365768559e-05
0.00282473448244441 2.44956914610753e-05
0.00284923017390548 2.51384893344331e-05
0.00287436866323992 2.57971989643038e-05
0.00290016586220422 2.64731439758791e-05
0.0029266390061801 2.71677121486217e-05
0.00295380671832872 2.78823874254499e-05
0.00298168910575417 2.86187649919207e-05
0.00301030787074609 2.93785674486271e-05
0.00303968643819472 3.01636632593313e-05
0.00306985010145405 3.09760898447348e-05
0.00310082619129878 3.1818076968033e-05
0.00313264426826682 3.26920777955471e-05
0.00316533634606236 3.36008038251989e-05
0.00319893714988756 3.45472651892463e-05
0.00323348441507681 3.53615705280501e-05
0.00326884598560486 3.52613446110899e-05
0.00330410733021595 3.52093836373799e-05
0.00333931671385333 3.52036909044948e-05
0.00337452040475782 3.52412932797855e-05
0.00340976169803761 3.532001588561e-05
0.00344508171392322 3.5438351971379e-05
0.0034805200658946 3.55953712801029e-05
0.0035161154371747 3.57906583149611e-05
0.00355190609548966 3.60242752199783e-05
0.00358793037070964 3.6296743832603e-05
0.00362422711454224 3.66090471147102e-05
0.00366083616165695 3.69626458369866e-05
0.00369779880749394 3.73595161459589e-05
0.0037351583236399 3.78022051426407e-05
0.00377296052878254 3.82939123662442e-05
0.00381125444114878 3.88386011167062e-05
0.00385009304226549 3.94411496646956e-05
0.00388953419193019 4.01075550487134e-05
0.0039296417469789 4.08183147183043e-05
0.0039704600616972 4.07080743203812e-05
0.00401116813601758 4.0662835569782e-05
0.00405183097158737 4.06826126952734e-05
0.00409251358428264 4.07606170512655e-05
0.00413327420133391 4.08839447114728e-05
0.00417415814604538 4.10450648204414e-05
0.00421520321086582 4.12532039189924e-05
0.00425645641478481 4.15059259893857e-05
0.0042979623407742 4.1801413590316e-05
0.00433976375436451 4.21384329365382e-05
0.00438190218730105 4.25162505195391e-05
0.00442441843782059 4.26853203046018e-05
0.00446710375812519 4.19107972193886e-05
0.00450901455534458 4.11675847045052e-05
0.00455018214004909 4.04538582567886e-05
0.00459063599830588 3.97629184080953e-05
0.00463039891671397 3.90890307379402e-05
0.00466948794745191 3.84272259414545e-05
0.00470791517339337 3.7773120573917e-05
0.00474568829396728 3.7122782747712e-05
0.00478281107671499 3.64726241437995e-05
0.00481928370085879 3.58193127669634e-05
0.00485510301362576 3.51597022333163e-05
0.00489026271585907 3.44907688259359e-05
0.00492475348468501 3.41766956989809e-05
0.00495893018038399 3.48737977444871e-05
0.00499380397812848 3.55796953556775e-05
0.00502938367348415 3.62937614168526e-05
0.00506567743490101 3.70170947173775e-05
0.00510269452961839 3.77508012202635e-05
0.00514044533083865 3.84960007535877e-05
0.00517894133159224 3.92538333403187e-05
0.00521819516493256 4.0025468105327e-05
0.00525822063303788 4.0812110508493e-05
0.00529903274354638 4.16150120246025e-05
0.00534064775557098 4.2435479060113e-05
0.00538308323463109 4.32748829442335e-05
0.00542635811757533 4.26741123634963e-05
0.00546903222993882 4.17965175133908e-05
0.00551082874745221 4.09600187960972e-05
0.00555178876624831 4.01576439206012e-05
0.00559194641016891 3.93816752809938e-05
0.00563132808544991 3.86255903579029e-05
0.00566995367580781 3.7883782844333e-05
0.00570783745865214 3.71513447985812e-05
0.00574498880345072 3.64238989107922e-05
0.00578141270236151 3.56974679679076e-05
0.00581711017032942 3.49683703613312e-05
0.00585207854069075 3.42331333580888e-05
0.00588631167404884 3.34884164938626e-05
0.0059198000905427 3.39331412019392e-05
0.00595373323174464 3.38305185987026e-05
0.00598756375034335 3.40986616314962e-05
0.00602166241197484 3.48155905273345e-05
0.00605647800250218 3.55373545854039e-05
0.00609201535708758 3.62642677456412e-05
0.00612827962483322 3.69975157749917e-05
0.00616527714060821 3.77382760189596e-05
0.00620301541662717 3.84877248629742e-05
0.00624150314149015 3.92470475003774e-05
0.00628075018899052 4.0017444678577e-05
0.0063207676336691 4.08001444600058e-05
0.00636156777812911 4.1596411027164e-05
0.00640316418915627 4.24075525157348e-05
0.00644557174167201 4.32349356878272e-05
0.00648880667735983 4.40799941822928e-05
0.00653288667154213 4.49442424680854e-05
0.00657783091401021 4.5829290610276e-05
0.00662366020462049 4.6526450012295e-05
0.00667018665463278 4.60562281314318e-05
0.00671624288276421 4.55604976313463e-05
0.00676180338039556 4.50363454652546e-05
0.00680683972586082 4.44817521445599e-05
0.00685132147800538 4.38945313294118e-05
0.00689521600933479 4.3272299342907e-05
0.00693848830867769 4.26124447355337e-05
0.00698110075341323 4.19120817781606e-05
0.00702301283519139 4.11680083528049e-05
0.00706418084354419 4.03766419728566e-05
0.00710455748551705 3.95339471308386e-05
0.00714409143264789 3.86353428793977e-05
0.00718272677552729 3.99705121085298e-05
0.00722269728763582 3.95968641082574e-05
0.00726229415174407 4.03218702144246e-05
0.0073026160219585 4.16474019376047e-05
0.0073442634238961 4.07476391620422e-05
0.00738501106305814 4.16362922431885e-05
0.00742664735530133 4.1892482048949e-05
0.00746853983735028 4.19291779235044e-05
0.00751046901527379 4.34541026112613e-05
0.00755392311788505 4.49908232246124e-05
0.00759891394110966 4.65468835420274e-05
0.00764546082465169 4.81269464776148e-05
0.0076935877711293 4.97358880474853e-05
0.00774332365917679 5.1378874678259e-05
0.00779470253385505 5.30614595529092e-05
0.00784776399340796 5.4789683691127e-05
0.00790255367709908 5.65702023697302e-05
0.00795912387946882 5.84104236118325e-05
0.00801753430308065 6.00844943756391e-05
0.00807761879745629 6.13666167296211e-05
0.00813898541418591 6.19148038499239e-05
0.00820090021803583 6.24740192434636e-05
0.0082633742372793 6.30941593391977e-05
0.0083264683966185 6.37806785317874e-05
0.00839024907515028 6.45402085114449e-05
0.00845478928366173 6.53808204860313e-05
0.00852017010414776 6.6312410465368e-05
0.00858648251461313 6.73472276761351e-05
0.00865382974228926 6.85006114482798e-05
0.00872233035373754 6.97920419710933e-05
0.00879212239570864 6.90486136903948e-05
0.00886117100939903 6.61263222327739e-05
0.0089272973316318 6.35111435157545e-05
0.00899080847514756 6.11525756941146e-05
0.00905196105084167 5.8984734840605e-05
0.00911094578568228 5.69600331641846e-05
0.00916790581884646 5.67367506430783e-05
0.00922464256948954 5.72523732551068e-05
0.00928189494274465 5.77986154202142e-05
0.00933969355816486 5.83687934157666e-05
0.00939806235158063 5.89622564080432e-05
0.00945702460798867 5.95785997767463e-05
0.00951660320776542 6.02175883886097e-05
0.00957682079615403 6.08791331034735e-05
0.0096376999292575 6.15632724801936e-05
0.0096992632017377 6.22701610235215e-05
0.00976153336276122 6.30000585891609e-05
0.00982453342135038 6.37533221144536e-05
0.00988828674346483 6.3290172917998e-05
0.00995157691638283 6.25383414672678e-05
0.0100141152578501 6.1761465860649e-05
0.0100758767237107 6.09575687592155e-05
0.01013683429247 6.01243349854145e-05
0.0101969586274554 5.92593551555451e-05
0.0102562179826109 5.83600943482964e-05
0.0103145780769592 5.74238553771555e-05
0.0103720019323364 5.64477395355206e-05
0.0104284496718719 5.54286017498716e-05
0.0104838782736218 5.43629964143905e-05
0.0105382412700362 5.32471163874594e-05
0.0105914883864236 5.20767173790779e-05
0.0106435651038027 5.08470215781576e-05
0.0106944121253809 4.95526027344495e-05
0.0107439647281153 4.98546989615036e-05
0.0107938194270768 5.15447627976022e-05
0.0108453641898744 5.08847937520303e-05
0.0108962489836264 5.03925276920287e-05
0.0109466415113185 5.21392118462827e-05
0.0109987807231647 5.38802168565968e-05
0.0110526609400213 5.56211147515381e-05
0.0111082820547729 5.52638378729679e-05
0.0111635458926459 5.36748381383273e-05
0.0112172207307842 5.31303377187817e-05
0.011270351068503 5.40087780237948e-05
0.0113243598465268 5.46020410906469e-05
0.0113789618876174 5.3090480905101e-05
0.0114320523685225 5.34414889782367e-05
0.0114854938575007 5.43984375435869e-05
0.0115398922950443 5.5355854464216e-05
0.0115952481495085 5.63130242283759e-05
0.0116515611737369 5.72718299763253e-05
0.0117088330037132 5.82340622457189e-05
0.011767067065959 5.92014262514539e-05
0.0118262684922104 6.01755616570121e-05
0.0118864440538674 6.1158058912796e-05
0.0119476021127802 6.21504786696673e-05
0.0120097525914499 6.15033475130953e-05
0.012071255938963 6.07449612868893e-05
0.0121320009002499 6.26915076055155e-05
0.0121946924078554 6.46400212210278e-05
0.0122593324290764 6.65960209589405e-05
0.0123259284500354 6.82390423280486e-05
0.0123941674923634 6.93430536785105e-05
0.0124635105460419 7.04685382223883e-05
0.0125339790842643 7.1565046522403e-05
0.0126055441307867 7.11599325360138e-05
0.0126767040633227 7.11462948985969e-05
0.0127478503582213 7.11878335366531e-05
0.012819038191758 7.12844471952211e-05
0.0128903226389532 7.14374902798656e-05
0.0129617601292331 7.16486906695536e-05
0.0130334088199026 7.19201855676548e-05
0.0131053290054703 7.22545683951888e-05
0.0131775835738655 7.26549498916648e-05
0.0132502385237571 7.31250329534569e-05
0.0133233635567106 7.36692094130449e-05
0.0133970327661236 7.4292678531358e-05
0.013471325444655 7.5001600511897e-05
0.0135463270451669 7.58032899004782e-05
0.0136221303350674 7.67064672964961e-05
0.0136988368023639 7.77215866613019e-05
0.0137765583890252 7.88612656463805e-05
0.0138554196546715 8.01408689981526e-05
0.0139355605236697 8.15792933224321e-05
0.0140171398169921 8.32000687671057e-05
0.0141003398857592 8.42454494564963e-05
0.0141845853352157 8.45887045939882e-05
0.0142691740398097 8.49859418722469e-05
0.014354159981682 8.39620404281864e-05
0.0144381220221101 8.28232373161511e-05
0.0145209452594263 8.16059899431782e-05
0.0146025512493695 8.03024021141702e-05
0.0146828536514836 7.89036546906644e-05
0.0147617573061743 7.91187752041028e-05
0.0148408760813784 7.8959138233065e-05
0.0149198352196115 7.74060220872924e-05
0.0149972412416988 7.58163901747888e-05
0.0150730576318736 7.4188143663533e-05
0.0151472457755371 7.25154217556785e-05
0.0152197611972928 7.07921217991044e-05
0.0152905533190919 6.90117731814777e-05
0.0153595650922734 6.71673987627436e-05
0.0154267324910361 6.82093616549663e-05
0.0154949418526911 7.01506080996309e-05
0.0155650924607907 7.20783922488112e-05
0.0156371708530395 7.39952033791905e-05
0.0157111660564187 7.59045695148988e-05
0.0157870706259336 7.59425445219822e-05
0.0158630131704556 7.44839939039149e-05
0.0159374971643595 7.29809615629193e-05
0.0160104781259224 7.14320547637907e-05
0.0160819101806862 6.98326204586165e-05
0.0161517428011448 6.81776056354957e-05
0.0162199204067803 6.64614475335955e-05
0.0162863818543139 6.46779425448192e-05
0.0163510597968587 6.28200706754167e-05
0.0164138798675341 6.31790930232206e-05
0.0164770589605574 6.52083279814265e-05
0.0165422672885388 6.72154435039384e-05
0.0166094827320427 6.55262285003334e-05
0.0166750089605431 6.36163046152272e-05
0.0167386252651583 6.4995257121421e-05
0.0168036205222797 6.70976083119509e-05
0.0168707181305917 6.91787527935185e-05
0.0169398968833852 7.12431307597371e-05
0.0170111400141449 7.32954572549506e-05
0.0170844354713999 7.53402535069216e-05
0.0171597757249068 7.73819278575889e-05
0.0172371576527644 7.94248340822355e-05
0.0173165824868466 8.14733347751922e-05
0.0173980558216218 8.35318546913994e-05
0.0174815876763132 8.56049414476048e-05
0.0175671926177608 8.76973188361089e-05
0.0176548899365969 8.98139453839834e-05
0.0177447038819809 9.19600780291416e-05
0.01783666396001 9.3061690911646e-05
0.0179297256509217 8.88209982162171e-05
0.0180185466491379 8.49167850624131e-05
0.0181034634342003 8.13311560139825e-05
0.0181847945902143 8.08786366645874e-05
0.0182656732268789 8.15865413628033e-05
0.0183472597682417 8.23312119837496e-05
0.0184295909802254 8.26079550410838e-05
0.0185121989352665 7.95859628302314e-05
0.0185917848980967 7.85419596232975e-05
0.01867032685772 7.95470231863273e-05
0.0187498738809064 8.05697920528945e-05
0.0188304436729593 8.15956538760715e-05
0.0189120393268353 8.17946922580178e-05
0.0189938340190934 8.34786686402212e-05
0.0190773126877336 8.4697426003558e-05
0.0191620101137371 8.57555048651011e-05
0.0192477656186022 8.68243659071328e-05
0.0193345899845094 8.79065715875012e-05
0.0194224965560969 8.90035414239014e-05
0.0195115000975208 8.87575333709322e-05
0.0196002576308917 8.67189634728546e-05
0.0196869765943646 8.73042606025303e-05
0.0197742808549671 9.03402359389662e-05
0.0198646210909061 9.33854877931457e-05
0.0199580065786992 9.55156610485943e-05
0.0200535222397478 9.55552144562118e-05
0.020149077454204 9.56237477421923e-05
0.0202447012019462 9.57197682070952e-05
0.0203404209701533 9.58436615566167e-05
0.0204362646317099 9.5995965333017e-05
0.0205322605970429 9.6177395542633e-05
0.0206284379925856 9.57617347087214e-05
0.0207241997272943 9.3106908416553e-05
0.0208173066357108 9.04463130458271e-05
0.0209077529487567 8.77777847619059e-05
0.0209955307335186 8.50867003996727e-05
0.0210806174339182 8.48544413755029e-05
0.0211654718752937 8.68928482144056e-05
0.0212523647235081 8.89097354457646e-05
0.0213412744589539 9.09008834334134e-05
0.0214321753423873 9.28706339939338e-05
0.0215250459763813 9.48229730498177e-05
0.0216198689494311 9.67615552696003e-05
0.0217166305047007 9.86897518536605e-05
0.0218153202565543 0.000100610693730508
0.0219159309502849 0.000102527314874928
0.0220184582651598 0.000104442390333583
0.0221229006554934 0.000106358573364142
0.0222292592288575 0.000108278426353977
0.0223375376552115 0.000109001273068901
0.0224465389282804 0.000108988455209112
0.0225555273834895 0.000106865569233883
0.0226623929527234 0.000104742206876459
0.0227671351595998 0.000102620754233409
0.0228697559138332 0.000100492667881384
0.0229702485817146 9.83499743086291e-05
0.0230685985560233 9.61851350681801e-05
0.0231647836910914 9.39908692375745e-05
0.023258774560329 9.17599910009728e-05
0.02335053455133 8.94852475480034e-05
0.023440019798878 8.71591605705591e-05
0.0235271789594485 8.47738453491335e-05
0.0236119528047977 8.23208158761241e-05
0.0236942736206738 7.97907459889595e-05
0.0237740643666628 7.86962157436879e-05
0.0238527605824065 8.1126452278664e-05
0.0239338870346851 8.35178224506651e-05
0.0240174048571358 8.58689185461609e-05
0.0241032737756819 8.51938238961031e-05
0.024188467599578 8.2679239710517e-05
0.0242711468392886 8.00713799663604e-05
0.0243512182192549 8.13168586164504e-05
0.0244325350778714 8.38452788126742e-05
0.024516380356684 8.63324550850266e-05
0.0246027128117691 8.87820831847992e-05
0.0246914948949539 9.11998390545111e-05
0.0247826947340084 9.35910421797388e-05
0.0248762857761881 9.59607454004993e-05
0.0249722465215886 9.83138114339569e-05
0.0250705603330226 0.000100654974600021
0.0251712153076226 0.000102725530700399
0.025273940838323 0.000100575178156196
0.0253745160164792 9.83177208724555e-05
0.0254728337373516 9.59338865971784e-05
0.0255687676239488 9.34085446315558e-05
0.0256621761685804 9.48443661646104e-05
0.025757020534745 9.86008571836638e-05
0.0258556213919287 0.00010237318873928
0.0259579945806679 0.000106182340186187
0.0260641769208541 0.000104542190942289
0.0261687191117964 0.000102271257237745
0.0262709903690342 9.9855110182426e-05
0.0263708454792166 9.91536818411206e-05
0.0264699991610577 0.000103297477570434
0.0265732966386281 0.000107476012455095
0.0266807726510832 0.000111723242535289
0.0267924958936185 0.000110144541179409
0.0269026404347979 0.000107684527601461
0.0270103249623994 0.000105124062949286
0.0271154490253487 0.000102454038272721
0.0272179030636214 9.96634134372182e-05
0.0273175664770586 0.000101665914366732
0.0274192323914253 0.000104978928959455
0.0275242113203848 0.000108270865528249
0.0276324821859131 0.000108911566255468
0.0277413937521685 0.000106746022702191
0.0278481397748707 0.000110528904451422
0.0279586686793221 0.000114329768492674
0.0280729984478148 0.000115199169243176
0.028188197617058 0.000114941010573923
0.0283031386276319 0.000111239368864847
0.0284143779964968 0.000110640426980747
0.0285250184234775 0.000112533268681658
0.0286375516921592 0.00011442096276138
0.0287519726549205 0.000116293226878605
0.0288682658817992 0.000118154718753911
0.0289864206005531 0.000120009776938864
0.0291064303774919 0.000121862402784396
0.0292282927802763 0.000123716314384205
0.0293520090946605 0.000125575005510082
0.0294775841001706 0.000127441795152552
0.0296050258953232 0.000129319869416502
0.0297343457647397 0.000129192810480581
0.0298635385752203 0.000128758760570583
0.0299922973357908 0.000127918911614714
0.0301202162474056 0.000126920718387556
0.0302471369657931 0.000125970743927836
0.0303731077097209 0.000125063029251334
0.0304981707389723 0.000123000723909791
0.0306211714628821 0.000120327534058104
0.0307414989969402 0.000117564714839184
0.0308590637117794 0.000114704985789861
0.0309737686975692 0.000111739227908185
0.0310855079254774 0.000108657128678093
0.0311941650541555 0.000105446874685341
0.0312996119288408 0.000108039464951459
0.0314076513937923 0.000111466969247487
0.0315191183630398 0.000114852012170722
0.0316339703752105 0.00011497128425889
0.0317489416594694 0.000112139291949201
0.0318610809514186 0.000109203910206331
0.0319702848616249 0.000106156962244128
0.032076441823869 0.000102985945822606
0.0321794277696917 9.96761965526434e-05
0.0322791039662443 9.92010630462996e-05
0.0323783050292906 0.000102903700779385
0.03248120873007 0.0001026351081434
0.0325838438382134 9.92266705237681e-05
0.0326830705087372 9.77615491887552e-05
0.0327808320579259 0.00010060145331421
0.0328814335112401 0.00010338502597783
0.0329848185372179 0.000106105244667234
0.0330909237818852 0.000103418480773291
0.0331943422626585 0.000103097759730234
0.0332974400223887 0.00010575123591046
0.0334031912582992 0.000102397587734347
0.0335055888460335 9.89298797851311e-05
0.0336045187258186 0.000100312670968126
0.0337048313967868 0.000103300762361361
0.0338081321591481 0.000106224967477985
0.0339143571266261 0.000109088121043255
0.0340234452476694 0.000111897349206849
0.0341353425968762 0.0001146592290036
0.0342500018258798 0.000117379905183918
0.0343673817310637 0.000120065177258709
0.0344874469083224 0.000122720592188998
0.0346101675005114 0.000125351507979146
0.0347355190084906 0.000127963170463411
0.034863482178954 0.000130560773660484
0.0349940429526145 0.000133149512507953
0.0351271924651224 0.000135734645854858
0.0352629271109773 0.000138321541924976
0.0354012486529023 0.000140915732940698
0.035542164385843 0.000143522973365712
0.0356856873592087 0.000146149284284844
0.0358318366434935 0.000143688947672677
0.0359755255911662 0.000140806939443417
0.0361163325306096 0.000137857822674449
0.0362541903532841 0.000134834623660424
0.0363890249769445 0.000131728838118394
0.0365207538150629 0.000128531225828727
0.0366492850408916 0.000125231612809816
0.0367745166537014 0.000121818664965574
0.036896335318667 0.000118279579651064
0.0370146148983181 0.000118287974254081
0.0371329028725721 0.000122032181950083
0.0372549350545222 0.000124387342058358
0.0373793223965806 0.000120410664029117
0.0374997330606097 0.000118458563605168
0.0376181916242149 0.000122134192674425
0.0377403258168893 0.000125740523170245
0.0378660663400595 0.000129271094993104
0.0379953374350526 0.00013273338583472
0.0381280708208874 0.000136134151424558
0.0382642049723119 0.000139479555371816
0.0384036845276837 0.000142775281568311
0.038546459809252 0.000146026668362827
0.0386924864776149 0.00014923879243592
0.0388417252700508 0.000152416574767611
0.0389941418448184 0.000155564865312209
0.0391497067101306 0.000155240841752328
0.0393049475518829 0.000152155833807677
0.0394571033856906 0.000149003781595783
0.0396061071672864 0.0001457898155828
0.0397518969828692 0.000142508936716136
0.0398944059195853 0.0001391554411428
0.0400335613607281 0.000135722803249503
0.0401692841639776 0.000132203510298624
0.0403014876742762 0.000128588873737359
0.0404300765480136 0.00012486880022285
0.0405549453482365 0.000121031489608775
0.0406759768378452 0.000117063061546097
0.0407930398993913 0.000112947056579244
0.0409059869559706 0.000111242293513641
0.0410172292494842 0.000115312694233285
0.0411325419437175 0.000119286700653474
0.041251828644371 0.000123170010795245
0.0413749986551662 0.000126975304942116
0.0415019739601083 0.000130714344810194
0.0416326883049185 0.000128714552138476
0.041761402857057 0.000124885688472429
0.0418862885455294 0.000120917470809445
0.0420072060163389 0.000116795484051529
0.0421240015003904 0.000114124876706272
0.0422381263770967 0.000118416830051715
0.0423565432071484 0.000122617681111159
0.0424791608882596 0.00012673546352018
0.0426058963517797 0.000130784276645698
0.0427366806284254 0.000127570869553479
0.0428642514979789 0.000122918218869858
0.0429871697168488 0.000120391997932968
0.0431075617147817 0.000123613571039627
0.0432311752858214 0.000126762618466951
0.0433579379042883 0.000129820283523686
0.043487758187812 0.00013279609947687
0.0436205542872889 0.000135698766049588
0.0437562530533385 0.000137666170499016
0.0438939192238375 0.000133325233834017
0.0440272444576715 0.00012890508322698
0.0441561495408985 0.000124423039949218
0.0442805725808477 0.000119858073789978
0.0444004306546377 0.00012260405151347
0.0445230347061511 0.000126049875150989
0.0446490845813021 0.000129401565827764
0.0447784861471299 0.000132665843597104
0.044911151990727 0.000135851862506577
0.0450470038532336 0.00013896799031136
0.0451859718435449 0.000142021940936489
0.0453279937844814 0.000144640674418093
0.0454726344588995 0.00013937702083099
0.0456120114797305 0.000141418379681799
0.0457534298594123 0.000145308933710467
0.0458987387931228 0.000149103838565119
0.0460478426316879 0.000152803783244577
0.0462006464149325 0.0001564173933967
0.0463570638083292 0.000159952190035772
0.0465170159983649 0.000163414708948225
0.0466804307073132 0.000166220629234427
0.0468466513365476 0.000165537409024033
0.0470121887455716 0.000164885317689834
0.0471770740632615 0.000165650579487491
0.047342724642749 0.000167121312598255
0.0475098459553472 0.000163279853462105
0.0476731258088093 0.000159353989532362
0.0478324797983417 0.000155352075581766
0.0479878318739234 0.000151261852048858
0.0481390937259723 0.000147070077042953
0.0482861638030153 0.000142762267854362
0.0484289260708696 0.000138322312062229
0.0485672483829318 0.000138969264145245
0.0487062176470771 0.000143179336217769
0.0488493969832949 0.000147318169258999
0.0489967151525538 0.000151388468933307
0.0491481036214872 0.000155400206450178
0.0493035038279373 0.000159362774320688
0.049462866602258 0.00016328510966718
0.0496261517119252 0.000167175818601056
0.0497933275305262 0.000165592402296148
0.0499589199328224 0.00016136657771037
0.0501202865105328 0.000157051314592745
0.0502773378251255 0.000152648102455625
0.0504299859275811 0.000148146285866482
0.0505781322134476 0.000143533617249006
0.0507216658306966 0.000138795888464216
0.0508604617191608 0.000133916424009438
0.0509943781431703 0.00012887541232592
0.0511232535554962 0.000127475735255655
0.0512507292907518 0.000132023507396016
0.0513827527981479 0.000136440598618894
0.0515191933967668 0.000140728190446686
0.0516599215872134 0.000144900292717859
0.0518048218799313 0.000148969713621451
0.0519537915935528 0.000152948334788856
0.0521067399283416 0.000150351948649581
0.0522570918769912 0.000145723476881547
0.0524028153538727 0.00014095388582056
0.0525437692396933 0.00013603059355761
0.0526797998332509 0.000130932023476549
0.0528107318567275 0.000131324803842845
0.0529420566605703 0.000136072355252338
0.0530781290158226 0.000140693302110251
0.0532188223179329 0.000145195548417368
0.0533640178663503 0.000149594287243287
0.0535136121535935 0.000153903552991531
0.0536675157065851 0.000158136506042043
0.0538256522126271 0.000162305686527612
0.0539879578991547 0.000163876475737428
0.0541518343748922 0.000163557730567836
0.05431539210546 0.000158066840994574
0.0544734589464546 0.000151392883760042
0.0546248518302146 0.000149867342335777
0.0547747191725504 0.000153299015695238
0.0549280181882456 0.000156635494226635
0.0550846536824723 0.000159853638282742
0.055244507320755 0.000162967172389962
0.055407474493145 0.000165988350075356
0.0555734628432203 0.000168927941356606
0.0557423907845769 0.000171571078558964
0.0559139618631359 0.00016589152350598
0.0560798533866419 0.000159901271154728
0.0562397546577966 0.000153929789309051
0.0563936844471057 0.000147942824923645
0.0565416272720293 0.000146000268747389
0.0566876275407767 0.000149924015974891
0.0568375515567516 0.00015374155452503
0.0569912931112766 0.000157432269338949
0.0571487253806156 0.000161009176239825
0.0573097345568554 0.000164484120096005
0.0574742186769514 0.00016786780109467
0.0576420864780461 0.000169360915752974
0.057811447393799 0.000169355312743548
0.0579808027065426 0.000169376452620898
0.0581501791591635 0.000169421584763791
0.0583196007439273 0.000169488981934213
0.0584890897258615 0.000169576760926096
0.0586586664867876 0.000167250605826989
0.0588259170926146 0.00016230703058216
0.0589882241231967 0.000157179300147137
0.0591454034233439 0.000156389029428839
0.0593017924527727 0.00016154755329305
0.0594633400060657 0.000166607052486621
0.0596299470585524 0.000171572659352472
0.0598015197179048 0.000176457456124951
0.0599779771740298 0.000181273809224721
0.0601592509832545 0.000186033584313472
0.060345284567568 0.000189450484924045
0.060534735052492 0.000188798010165857
0.0607235330626579 0.000186939755189491
0.0609104728178474 0.000181871602992412
0.0610923444208398 0.000176717909361316
0.0612690623302011 0.000171475137106019
0.0614405374673071 0.000166123977178346
0.0616066614444855 0.000160643438573972
0.0617673048830594 0.000162197769876913
0.0619295026529364 0.000166879271594728
0.0620963819245311 0.000165127373209993
0.0622615092977411 0.000159360267447562
0.0624208695651886 0.000153427827000948
0.0625742973921896 0.000147322530858179
0.0627216199230478 0.000146636829509338
0.0628682567525571 0.000151719295160529
0.0630199760477176 0.000156634870565457
0.0631766109182831 0.000157027929287873
0.063333638847571 0.000151761452389266
0.0634854002999602 0.000154627238421025
0.0636400275383813 0.000160670761062002
0.0638006982994433 0.000166644231661518
0.0639673425311048 0.000172574478276422
0.0641399170093812 0.000172470672420343
0.0643123876818016 0.000166871934141532
0.0644792596159431 0.000161110215687625
0.0646403698316307 0.000155185518201392
0.0647955553498321 0.000149072165222041
0.0649446275150541 0.000149251997063623
0.0650938795121178 0.000154568131150074
0.0652484476432678 0.00015971979650613
0.065408167439774 0.00016471125471353
0.0655728786944875 0.000169559795813622
0.0657424384903011 0.000174281229951144
0.0659167197202523 0.000172037963521464
0.0660887576837737 0.000167046177579064
0.0662558038613528 0.000168912975735343
0.0664247168370881 0.000176022027356595
0.0666007388644447 0.000183144547161514
0.0667838834116063 0.00018467855234994
0.0669685619639562 0.000178458752679175
0.0671470207166354 0.000172008106200521
0.0673190288228359 0.000171464361619527
0.0674904931844554 0.000177064180636973
0.0676675573650924 0.000182507155627898
0.0678500645207203 0.000187788420866864
0.0680378529415871 0.000192920516238678
0.0682307734578258 0.00019622834648966
0.0684270018043155 0.000195079363732761
0.0686220811680482 0.000193963738798755
0.068816044906847 0.000192899062430696
0.0690089439692777 0.000191882042429506
0.0692008260117072 0.000190909415313127
0.0693917354270203 0.000189978016210391
0.0695817134432307 0.000189084754643886
0.0697707981978746 0.000185558041088687
0.0699563562389633 0.000177437019070317
0.0701337932580336 0.000177264962156754
0.0703110582201903 0.000181487963556162
0.0704925461837465 0.000185181047762649
0.0706777272315092 0.000184458880577939
0.0708621861120871 0.000183745355302955
0.07104593146739 0.000183045605153311
0.0712289770725434 0.000182356160914884
0.0714113332334582 0.000181673348952818
0.0715930065824111 0.000180993263461454
0.0717739998458725 0.00018031172133162
0.0719543115672041 0.000179624205567143
0.0721339357727713 0.000178925805363888
0.0723128615781352 0.000180820389696978
0.0724936819678322 0.000183423171734638
0.0726771051395668 0.000186233794158068
0.0728633389337249 0.000189271717505014
0.0730526106512299 0.000189213424004805
0.0732418240752347 0.000183525605426019
0.0734253496806607 0.000177676363663641
0.0736030260443244 0.000171655096009479
0.0737746811403338 0.000165434754016467
0.0739401158943503 0.000158983158661704
0.074099099053012 0.000163033403779063
0.0742621324567911 0.000169142819942807
0.0744312752767339 0.000175094478465177
0.074606369755199 0.000180910560054172
0.0747872803152532 0.000183860021504771
0.074971140336758 0.000186195901355377
0.0751573362381134 0.000179105428516139
0.0753364416666295 0.000171804988031179
0.0755082466546607 0.000166293720351309
0.075674540375012 0.000172021936551189
0.0758465623115632 0.000177557949518412
0.0760241202610816 0.000182873172100597
0.0762069934331822 0.000187986735558196
0.0763949801687404 0.000185353666110952
0.0765803338348514 0.000183959260204343
0.0767642930950557 0.000178149442703033
0.0769424425377587 0.000172099739783317
0.0771145422775421 0.000167587918759392
0.0772821301963015 0.000174382487230969
0.0774565126835324 0.000181054169415186
0.0776375668529476 0.000187629206126697
0.0778251960590743 0.000187329315646988
0.0780125253747213 0.000180385307352219
0.0781929106820735 0.000173230098170766
0.0783661407802443 0.000166113515721435
0.0785322542959657 0.000172148288820968
0.0787044025847867 0.000177992011853393
0.0788823945966401 0.000183619553766603
0.0790660141504067 0.00018905201015527
0.0792550661605619 0.000194308498738166
0.0794493746593001 0.000199406437030241
0.0796487810963303 0.000204361940028305
0.0798531430363587 0.00020919011956078
0.0800623331559194 0.000213905338332977
0.0802762384942524 0.000218521403400305
0.0804947598976527 0.000223051748802901
0.0807178116464556 0.000227509565745313
0.0809453212122009 0.000231907952740166
0.0811772291649411 0.000233916457087612
0.0814111456220287 0.000231581987374537
0.0816427276094032 0.000229317826061332
0.0818720454354646 0.000227148733617449
0.082099194169082 0.000225068294979038
0.0823242624640611 0.000223070313713393
0.0825473327777745 0.000221148975443573
0.082768481753218 0.000219298801438687
0.0829877805546567 0.000217514605436184
0.0832052951600929 0.000215791453931513
0.0834210866140244 0.000214124630082383
0.0836352112441068 0.000212509600858475
0.0838477208449653 0.000210941985230236
0.0840586628301955 0.000209417526507743
0.0842680803567033 0.000207932063338736
0.084476012420042 0.00020648150250835
0.0846824939225503 0.000205061794023849
0.0848875557165742 0.000203668904674912
0.0850912246212491 0.00020229879162375
0.0852935234128729 0.000200947376742884
0.0854944707896157 0.000198553834736127
0.0856930246243519 0.000191407635076639
0.0858844322594285 0.000184052922004204
0.0860684851814327 0.000176470822603944
0.0862449560040366 0.000174774659581566
0.0864197306636182 0.000181427380077292
0.0866011580436955 0.000187852614924576
0.0867890106586201 0.000194058984535628
0.0869830696431557 0.00020007249890839
0.0871831421420641 0.000205916924992964
0.0873890590670571 0.000211614308298363
0.0876006733753554 0.00021594273162819
0.0878166161069836 0.00021843966500057
0.0880350557719842 0.000221144168821473
0.0882561999408056 0.000216367388197003
0.0884725673290026 0.000210623651005265
0.0886831909800079 0.000204676897623634
0.0888878678776315 0.000198502438013068
0.0890863703156446 0.000200620891767389
0.089286991207412 0.00019826529748084
0.0894852565048928 0.000190550761970903
0.0896758072668637 0.000184137041103566
0.0898599443079673 0.000178542419713345
0.0900384867276807 0.000185666770574798
0.0902241534982555 0.000192601399043156
0.0904167548972986 0.000199358957244572
0.0906161138545432 0.000205968029878015
0.0908220818844212 0.000212455038149377
0.0910345369225706 0.000218844832019921
0.0912533817545905 0.000221399670883291
0.0914747814254738 0.000221068576478972
0.0916958500019528 0.000220721644541668
0.0919165716464944 0.00022034519071569
0.0921369168372101 0.000219929730503857
0.092356846567714 0.000217293398348383
0.0925741399660624 0.000212233238499164
0.0927863732045615 0.000203903898731784
0.0929902771032933 0.000195378570531651
0.093185655673825 0.00018927270194241
0.0933749283757674 0.000195926939227092
0.0935708553149945 0.000202350238089491
0.093773205553084 0.000208509768680146
0.0939817153217641 0.00021442992542995
0.0941961452471941 0.000209074074476408
0.0944052193216705 0.000205809488159827
0.0946110288098303 0.000212823908246492
0.0948238527180768 0.000219703469973702
0.0950435561880505 0.000226456390212607
0.0952700125782631 0.000233103725582989
0.0955031163038461 0.000239665575574971
0.0957427818794211 0.000246161447721987
0.0959889433271431 0.000250663228738425
0.0962396065558815 0.000249936218761002
0.0964895427746425 0.000249248153440852
0.0967387909280834 0.000248615957602466
0.0969874068856858 0.000248036851750117
0.097235443737436 0.00024750802308889
0.0974829517605248 0.00024702666923163
0.0977299784297565 0.000246589972914413
0.0979765684026709 0.000246195071660823
0.0982227634743317 0.000245839029356384
0.0984686025036881 0.000238992752434142
0.0987075952561222 0.000230851756090038
0.0989384470122123 0.000222564497374346
0.0991610115095866 0.000214111154395049
0.0993751226639817 0.000205460429927256
0.0995805830939089 0.000196574146954155
0.0997771572408631 0.000191685048036204
0.0999688422888993 0.000199027259689905
0.100167869548589 0.000206082735599667
0.100373952284189 0.000212843313524883
0.100586795597714 0.000219338788190092
0.100806134385904 0.000225596104200325
0.101031730490104 0.000231639920189154
0.101263370410293 0.000237493164872651
0.101500863575166 0.000238441583326243
0.101739305158492 0.000239073066045475
0.101978378224538 0.000239835961205452
0.102218214185743 0.000240617254648073
0.102458831440391 0.000234825862283755
0.102693657302675 0.000228730637826977
0.102922387940502 0.00022227167003966
0.103144659610542 0.000223208215912345
0.103367867826454 0.000220763896440849
0.103588631722895 0.000212714101015676
0.10380134582391 0.000204417370125192
0.104005763194036 0.000195848952747466
0.104201612146783 0.000197820744101084
0.104399432890884 0.000205367589443441
0.104604800480328 0.000212665972524527
0.104817466452852 0.000215420980067432
0.10503288743292 0.000222671601344432
0.105255559034264 0.00022979262518541
0.105485351659449 0.000236799872908726
0.105722151532358 0.000243622707482483
0.105965774239841 0.000242648128470316
0.106208422368311 0.000241673642646771
0.106450096010958 0.000240713471995868
0.106690809482954 0.000239763072130039
0.106930572555084 0.000238817625369907
0.107169390180454 0.000237872038299405
0.107407262218753 0.000236920881457119
0.10764418310021 0.000235958336610297
0.10788014143682 0.000234978120084963
0.108115119556905 0.000233973408855127
0.10834909296576 0.000232936745050482
0.108582029710811 0.000231859923956061
0.108813889634767 0.000229239174854707
0.109043128809622 0.000219078319197591
0.109262207128819 0.0002162677744188
0.109478474903238 0.000223506258768987
0.109701981162007 0.000230457205848774
0.109932438367856 0.000237092647260065
0.110169531015116 0.000243441272761941
0.110412972287878 0.000249529091690641
0.110662501379569 0.000255379662945022
0.110917881042514 0.000261014605697329
0.111178895648211 0.000262798345107067
0.111441693993318 0.000261465608772272
0.11170315960209 0.000260167131050439
0.111963326733141 0.00025891213158525
0.112222238864726 0.000257696473971192
0.112479935338697 0.000256515944649922
0.112736451283347 0.000255366275347844
0.112991817558695 0.000254243112587393
0.113246060671282 0.000251047535775867
0.113497108207058 0.00024403352157203
0.11374114172863 0.000236824461862378
0.113977966190493 0.000229392288468183
0.114207358478961 0.000221698974252008
0.114429057453213 0.000213700417670611
0.114642757870883 0.000212346880435057
0.114855104751318 0.000220946834039873
0.115076051585358 0.000229381304324821
0.115305432889683 0.000237686265433163
0.115543119155116 0.000243093328740781
0.115786212483857 0.000241902514488264
0.116028114998345 0.000240656735453158
0.116268771733798 0.000242021024922801
0.116510792758721 0.000245928079980146
0.116756720838701 0.000250106102477255
0.117006826941179 0.000254578653156305
0.117261405594335 0.000259372649742835
0.117520778244078 0.000264519237072174
0.11778529748115 0.000270054694289107
0.118055352175439 0.000271049080774591
0.118326401256214 0.000262233606176017
0.11858863486239 0.000253238592006368
0.118841873454396 0.000244086773167384
0.119085960227563 0.000234744359311325
0.119320704586875 0.000225171076560626
0.119545875663435 0.000215318678552198
0.119761194341988 0.000215174512383492
0.119976368854371 0.000223395182917614
0.120199764037289 0.000231307300482362
0.120431071337771 0.000238920969644444
0.120669992307415 0.000246270053906078
0.120916262361322 0.00025338529287922
0.121169647654201 0.000246352904450844
0.121416000558652 0.000249911222492295
0.121665911781144 0.000242062492935477
0.121907974274079 0.000233941560260494
0.12214191583434 0.000237824254432638
0.122379740088772 0.000245438044232179
0.122625178133005 0.000252894512428124
0.122878072645433 0.000260208588941227
0.123138281234374 0.000267084312067535
0.123405365546442 0.000265488463212839
0.123670854009654 0.000263888993790452
0.123934743003445 0.000262312837542105
0.124197055840987 0.000260755071536417
0.124457810912523 0.000259210551696407
0.12471702146422 0.000257673991742346
0.124974695455962 0.000256139924595284
0.125230835380557 0.000254602662440869
0.125485438042998 0.000253056252269631
0.125738494295268 0.000251494428751919
0.12598998872402 0.000252561396498271
0.126242550120518 0.000247662259754834
0.126490212380273 0.000246184383792281
0.126736396764065 0.000254002797431257
0.126990399561496 0.000256674645778808
0.127247074207275 0.000247859817784412
0.12749493402506 0.000238800780415868
0.127733734805476 0.000229486988192766
0.127963221793668 0.000219867286165712
0.128183089079834 0.000222705564168748
0.128405794644003 0.000231361070426882
0.12863715571443 0.000239741758668057
0.128876897473098 0.000247877292386188
0.129124774765484 0.000255804691615725
0.1293805794571 0.000260573285504543
0.129641152742604 0.000258802373211039
0.129899955115815 0.000257008983587609
0.130156964099403 0.00024578784523365
0.130402751944636 0.000235967665106032
0.130638719609743 0.000244926810401303
0.130883646420144 0.000253488245849827
0.131137134665994 0.000261593560775259
0.131398728226769 0.000264901300298702
0.131663629527068 0.000267467739731587
0.131931097266799 0.000270227491063119
0.132201324757862 0.00027319356870575
0.132474518326568 0.000276378513449861
0.132750896840018 0.000279796442137765
0.133030693282156 0.000283463277835606
0.133314156559991 0.000286439855943293
0.133600596415935 0.000279170104807715
0.133879766520742 0.000271678884215071
0.134151445404957 0.000263941391899868
0.134415386796857 0.000255916940233503
0.134671303737091 0.000247558911659806
0.134918862648751 0.000238813282174293
0.135157675930925 0.000241904934141486
0.135399580865066 0.000251931780922058
0.135651512645988 0.000261830078225495
0.135913342724214 0.000255141065350897
0.136168483789565 0.000244082993208519
0.136412566782773 0.00023269701332907
0.136645263796102 0.000238297709452795
0.136883561505555 0.000247132115328518
0.137130693620884 0.000255585209788421
0.137386278830672 0.000263683917734225
0.137649962748406 0.00027146535677218
0.137921428105179 0.000278963173538158
0.138200391278717 0.000286208229503969
0.138486599508221 0.000293229242083481
0.138779828750304 0.000293716644289695
0.139073545394594 0.000292501052566657
0.13936604644716 0.000290422407288124
0.139656468854449 0.000281888154317131
0.139938357008766 0.000273158877799373
0.140211515886565 0.00026422811797976
0.140475744004545 0.000255059926394023
0.140730803930939 0.000259548661195545
0.140990352592134 0.000267592207911633
0.141257944800046 0.000275444448656069
0.141533389248702 0.000283119827373005
0.141816509076075 0.000280978964365645
0.142097488040441 0.000270501395830227
0.142367989436271 0.000259793615149427
0.14262778305142 0.000248844085498726
0.142876627136919 0.000237595419535417
0.143114222556455 0.00023684246424322
0.143351065020698 0.000246104804337152
0.143597169825035 0.000254990819562199
0.143852160644597 0.000263517089820486
0.144115677734418 0.00027172589077862
0.144387403625196 0.000279655592867309
0.144667059218064 0.000276390290567596
0.144943449508631 0.000283738415114244
0.145227187923745 0.000284433863804644
0.14551162178755 0.000283299528244415
0.145794921315794 0.000282044629223061
0.146076965945018 0.00028064339487917
0.146357609339897 0.000271767291706931
0.146629376631604 0.000261356943608832
0.146890733575212 0.00027067608478686
0.147161409659999 0.000270509122673252
0.147431918782673 0.000267851254440151
0.147699770037113 0.000277485560090363
0.147977255597203 0.000286622887891696
0.148263878485095 0.000295227100710244
0.148559105585805 0.000302726882800184
0.148861832468605 0.000300136525886111
0.149161968994491 0.000291358794813071
0.149453327789304 0.000282372292060875
0.149735700081365 0.000273154212654329
0.15000885429402 0.000263660481972406
0.150272514775992 0.000253840165940797
0.150526354941933 0.000243633540303067
0.150769988482236 0.000250040334203063
0.151020028816439 0.000260004564524143
0.151280033380963 0.000269728562911372
0.151549761943875 0.000279253381172809
0.151829015325047 0.000288621220356962
0.152117636545404 0.000297871791331182
0.152415508336735 0.000299937656321042
0.152715445993057 0.000298027657703364
0.15301347365076 0.000296245831873991
0.153309719482634 0.000298888448628899
0.153608607931263 0.000290311745465934
0.153898919676729 0.000277842051409582
0.154176761728138 0.000265093528782604
0.154441855256921 0.000253707797858772
0.15469556305478 0.000263585056580391
0.15495914811136 0.000273055098104571
0.155232203209465 0.000282065170583527
0.155514268380048 0.000290661122537581
0.155804929502586 0.000298884236634875
0.156103813739221 0.000306771861585928
0.156410585600807 0.000314358232686672
0.156724943833493 0.000321675171161242
0.157046619004654 0.000321734849991268
0.157368353854646 0.000319938454697099
0.157688292309343 0.000318085762845755
0.158006378072189 0.000305880726374334
0.158312258798563 0.000293458809041434
0.158605717607604 0.000280835647042597
0.158886553254647 0.000267953872584661
0.159154507127232 0.000254742703737862
0.159409249830969 0.000259882253022745
0.159669132083992 0.000269808763044088
0.159938940847036 0.000279248287756501
0.160218189134793 0.000281732114890747
0.160499921249684 0.000280554218145619
0.160780475467829 0.000289076783713025
0.161069552251542 0.000297386868837694
0.16136693912038 0.000300109046510375
0.16166704816689 0.000297988058978499
0.161965036225869 0.000289280119685172
0.162254316345554 0.000280076057240069
0.162534392402794 0.00028870672641501
0.162823099129209 0.00029266737894854
0.163115766508158 0.000291028673640648
0.163406795181798 0.00028932028410449
0.163696115465903 0.000287536371637574
0.16398365183754 0.000285664630829041
0.164269316468369 0.00028851155533777
0.164557828023707 0.000293243230816138
0.164851071254523 0.000298274257593915
0.165149345512117 0.000300999592471584
0.165450345104589 0.000304705416236135
0.165755050520825 0.000314995600019332
0.166070046120844 0.000312193227386498
0.166382239348231 0.000301766629777918
0.166684005978009 0.000291099265885371
0.166975105243894 0.000280170141855066
0.167255275385749 0.000268923117620358
0.167524198503369 0.000257291781774418
0.167781490285144 0.000262459630093654
0.168043949915237 0.000272840266233611
0.168316790181471 0.000282885643956204
0.168599675825427 0.000292633164635802
0.168892308990063 0.000302127630457745
0.169194436620521 0.000311410220017481
0.169505846840538 0.000320519350091793
0.16982636619063 0.000329491464243172
0.170155857654873 0.000338361625054665
0.170494219279928 0.000342261982086096
0.170836481262014 0.000343389897854805
0.171179871159869 0.000342802173278401
0.171522673333147 0.000342240934033765
0.171864914267181 0.000341704626111006
0.172206618893292 0.000337251981510157
0.172543870874802 0.000323125524445192
0.172866996399247 0.000308780599346469
0.173175776998594 0.000294225371226653
0.17347000236982 0.00027937503694392
0.173749377406764 0.000287299906728642
0.174036677313493 0.000297591454568329
0.174334268768061 0.000307346168584913
0.174641614936646 0.000316601439535162
0.174958216376181 0.000310555415913227
0.175268771792095 0.000300700024287017
0.175569471816382 0.000290539783925577
0.175860011600307 0.000280023385046371
0.176140034985354 0.000269084537156596
0.17640911952251 0.000275257477896761
0.176684377000407 0.000280529999652014
0.176964907000059 0.00029157668799699
0.177256483688056 0.000302003099709628
0.177558486787766 0.000311841166735734
0.177870327954501 0.000321147727032445
0.178191475681534 0.000329973790913864
0.178521449472448 0.000329264967050548
0.178850714439498 0.000326986699349579
0.179177701138848 0.000324734376240437
0.179502435515088 0.000322508964400373
0.179824944479489 0.00032030438407935
0.180145248863568 0.000318114443884125
0.180463363307452 0.000315932834491192
0.180779296141943 0.000313753091639215
0.181093049233582 0.000311568560506448
0.181404617794089 0.000302333120234207
0.181706950914323 0.000307189517890332
0.182014140432213 0.00030496757801607
0.18231910801023 0.000302692980610691
0.18262180099084 0.000303567787008829
0.182925368777849 0.000306263060990024
0.183231631838839 0.00030915175684464
0.183540783595684 0.000312239343753685
0.183853022939437 0.000315535777386885
0.184168558716824 0.000319052169291298
0.184487610886116 0.000322800938933951
0.18481041182505 0.000316400089021507
0.185126811914071 0.000304045603969163
0.18543085751804 0.000291372097121545
0.185722229615162 0.000278332855017225
0.186000562470179 0.000275837991692161
0.186276400461871 0.000286948687525379
0.186563349149396 0.000297642455601557
0.186860991604998 0.000307934259656748
0.187168925864655 0.000317875029690492
0.187486800894345 0.000327510874771271
0.187814311769117 0.000336884020776458
0.188151195789893 0.000346033741755823
0.188497229531649 0.000353241476247032
0.188850471007896 0.000351822120849057
0.189202293128745 0.000350401864248509
0.189552694992993 0.000349005240178754
0.189901700233172 0.000347625945483482
0.190249326178656 0.000340442046851822
0.190589768225507 0.000328877208682786
0.19091864543419 0.000317107742668552
0.191235753176859 0.000305096440563292
0.191540849617422 0.000292782560880015
0.191833632178302 0.000280094825427258
0.192113727003729 0.000279292691789315
0.192393019695519 0.000290568959461808
0.192683588654981 0.000301456700286915
0.192985045355267 0.000311988350530011
0.193297033705797 0.000322216588906733
0.193619250294704 0.000306816974195944
0.1939260672689 0.000316185491007904
0.194242252759908 0.000327196787429361
0.194569449547337 0.000323283602604086
0.194892733149941 0.00030567970841143
0.195198412858353 0.000312654054223527
0.195511066912576 0.000315398608278467
0.195826465520855 0.000326536390593171
0.196153001911448 0.000337416554963966
0.196490418466412 0.000348068118187481
0.1968384865846 0.000341694228293909
0.197180180812893 0.000332899816338166
0.197513080629232 0.00032371861830086
0.197836799247532 0.000333126437491128
0.198169925685024 0.000344798826628412
0.198514724511652 0.000356456279667597
0.19887118079132 0.000361105994132578
0.199232286785452 0.000358789547599916
0.199591076333052 0.000356388371550507
0.199947464704603 0.000353924708364274
0.200301389412967 0.000351393933655174
0.200652783346622 0.000348791317640945
0.201001574664263 0.000346112116624425
0.201347686780887 0.000343351545453903
0.201691038326341 0.00034050476351108
0.202031543089852 0.000337566856999909
0.202369109946852 0.000339453325498718
0.202708563272351 0.000343014569952992
0.203051577842304 0.00034670134731532
0.203398279189619 0.000339129262421297
0.203737408452041 0.000334232332695956
0.204071640784737 0.000332872457850569
0.204404513242587 0.000322090835388694
0.204726604077976 0.000318869546272815
0.205045473624249 0.000304398974480377
0.205349872598729 0.000290173651209781
0.205640046249939 0.000302225850619244
0.205942272100558 0.000313795034191411
0.206256067134749 0.000324848600180629
0.20658091573493 0.000335446316780761
0.206916362051711 0.000345641701064841
0.207262003752776 0.000355483152716388
0.207617486905492 0.000346092431774217
0.207963579337266 0.000331800244011068
0.208295379581277 0.000322940923759195
0.208618320505037 0.000316449840963279
0.208934770346 0.000301814736382598
0.209236585082382 0.000291221770645162
0.209527806853028 0.000303284808579051
0.209831091661607 0.00031483125978349
0.21014592292139 0.000325856846114373
0.210471779767505 0.00033642404728665
0.210808203814791 0.000344905554153784
0.211153109368945 0.000342726390697517
0.211495835759642 0.00034047558979392
0.211836311349436 0.00033817225514539
0.212174483604582 0.000335805856849497
0.212510289461431 0.000333365044286618
0.212843654505718 0.000335410764562688
0.213179065270281 0.000339529825015202
0.213518595095296 0.000343904192336842
0.213862499287633 0.00034854526634707
0.21421104455398 0.000340367197877567
0.214551411751857 0.000343078272842632
0.2148944900247 0.000340556161838221
0.215235046186538 0.000352712447629262
0.215587758634167 0.00036416786207287
0.21595192649624 0.000374878113032321
0.216326804609273 0.000374617706255551
0.216701422315528 0.000372955904491079
0.217074378220019 0.000371180346984825
0.217445558567004 0.000369269650858773
0.217814828217863 0.000366507013930201
0.218181335231793 0.000357110788603933
0.218538446020397 0.000347377543353809
0.218885823563751 0.000337273019971861
0.219223096583723 0.000343849717343802
0.219566946301066 0.000355476750267031
0.219922423051333 0.00036701443359398
0.220289437484927 0.000374450639912407
0.22066388812484 0.000363775321221899
0.221027663446062 0.000352751061721668
0.221380414507783 0.000341350222982398
0.221721764730766 0.00032950612989078
0.222051270860657 0.000317141405017397
0.222368412265674 0.000316686748208395
0.222685099013882 0.000330234957591532
0.223015333971474 0.000343536997547683
0.223358870969022 0.000356650859048959
0.223715521828071 0.000369638728398287
0.224085160556469 0.000382560081267492
0.224467720637736 0.000376746065960359
0.224844466703697 0.000361071147077285
0.225205537850774 0.000345105530338531
0.225550643381113 0.000328827657057917
0.22587947103817 0.000312134914583915
0.226191605952754 0.000323425729943607
0.226515031682698 0.000335786101361459
0.226850817784059 0.000347539266279596
0.227198357050339 0.000332535067548959
0.227530892117888 0.000315275511510124
0.227846167629398 0.000320002642089424
0.228166170271488 0.00033263858000017
0.228498808851488 0.000344604616750738
0.228843413468238 0.000355940736417303
0.229199354204656 0.00035851679445498
0.229557870999111 0.000361757374050874
0.229919628373162 0.000358925181794966
0.230278553554957 0.000356059298236963
0.230634612853194 0.00034556430232353
0.230980177155517 0.000349086993211213
0.231329264148728 0.000357755078354689
0.231687019227083 0.000360224967826172
0.232047244194909 0.000362870282958652
0.232410114477868 0.000365718337523276
0.232775832815391 0.000368776944405738
0.233144609759797 0.00037205467732719
0.233516664437124 0.000372969162603636
0.233889633599728 0.000370555264542052
0.23426018886427 0.000373947312747331
0.234634136177017 0.000370519586039481
0.235004655763056 0.000378692743188466
0.235383348506245 0.00038935356550106
0.235772702071746 0.00039707433714417
0.23616977640889 0.000403896626553114
0.236573673035443 0.000398039882453761
0.236971712917897 0.000375393069667791
0.237347105987565 0.000388241002956951
0.237735346990522 0.000400439458243443
0.238135786448765 0.000411723226165926
0.238547509674931 0.0004143083201696
0.238961817995101 0.000402412640075873
0.239364230635177 0.000385268929068538
0.239749499564245 0.000378087798247299
0.240127587362492 0.000365474655058698
0.240493062017551 0.000352504353533102
0.240845566371084 0.000339120274402613
0.241184686645487 0.000325239851210922
0.241509926496698 0.000322545093856293
0.241832471590554 0.000336155786051614
0.242168627376606 0.000349397075691354
0.242518024452297 0.000362309983037523
0.242880334435335 0.000374956049740344
0.243255290485075 0.000387392094385948
0.243642682579461 0.000399671512510713
0.244042354091972 0.000408665042271886
0.244451019134243 0.00039710148701193
0.244848120621255 0.000385271187122535
0.245233391808378 0.000373166419953331
0.245606558228331 0.000360726195891079
0.245967284424222 0.000347881192293369
0.246315165616516 0.000334551553564352
0.24664971717008 0.000326780776026877
0.246976497946107 0.000340816634783599
0.247317314580891 0.000343387754577824
0.247660702335468 0.000341944771949466
0.248002647107418 0.000355344169919695
0.248357991277337 0.000368075396863525
0.248726066674201 0.000380136150154665
0.249106202824356 0.000391598574437642
0.249497801398793 0.000391714429174779


==> Images/Results/pointsource_timesteps_convergence_tol_1e-06_pmm32.txt <==
t dt
0.0 5.53933592321308e-07
5.53933592321308e-07 5.39510799133829e-07
1.09344439145514e-06 5.56303801720428e-07
1.64974819317557e-06 5.73575216131207e-07
2.22332340930677e-06 5.91753892645071e-07
2.81507730195184e-06 6.10906491529041e-07
3.42598379348088e-06 6.31112021454107e-07
4.05709581493499e-06 6.52458522306827e-07
4.70955433724182e-06 6.75044535886442e-07
5.38459887312826e-06 6.98980804380336e-07
6.0835796775086e-06 7.24392327030435e-07
6.80797200453903e-06 7.51420866608087e-07
7.55939287114712e-06 7.80228031871965e-07
8.33962090301908e-06 8.10514329009891e-07
9.15013523202897e-06 8.31950647701162e-07
9.98208587973014e-06 8.54011196036955e-07
1.08360970757671e-05 8.76648971752031e-07
1.17127460475191e-05 8.9988623190565e-07
1.26126322794248e-05 9.23745524828535e-07
1.35363778042533e-05 9.48250229643645e-07
1.4484628033897e-05 9.73424594569425e-07
1.54580526284664e-05 9.99293778873421e-07
1.64573464073398e-05 1.02588390028434e-06
1.74832303076241e-05 1.05322208496591e-06
1.853645239259e-05 1.08133651815356e-06
1.96177889107436e-05 1.11025650047693e-06
2.07280454112205e-05 1.14001250536082e-06
2.18680579165814e-05 1.17063624092795e-06
2.30386941575093e-05 1.20216071433326e-06
2.42408548718426e-05 1.23462030220136e-06
2.54754751740439e-05 1.26805081992486e-06
2.67435259939688e-05 1.30248960078217e-06
2.8046015594751e-05 1.33797557558908e-06
2.93839911703401e-05 1.37454935847381e-06
3.07585405288139e-05 1.4122533355524e-06
3.21707938643663e-05 1.45113176268204e-06
3.36219256270483e-05 1.49123086417239e-06
3.51131564912207e-05 1.53259893989879e-06
3.66457554311195e-05 1.57528647832789e-06
3.82210419094474e-05 1.61934627599664e-06
3.9840388185444e-05 1.66483356503858e-06
4.15052217504826e-05 1.71180614354301e-06
4.32170278940256e-05 1.76032452270746e-06
4.4977352416733e-05 1.8104520742017e-06
4.67878044909347e-05 1.86225519140916e-06
4.86500596823439e-05 1.91580345907123e-06
5.05658631414151e-05 1.97116983347201e-06
5.25370329748871e-05 2.02843083570248e-06
5.45654638105896e-05 2.08766675355388e-06
5.66531305641435e-05 2.14896185962326e-06
5.88020924237668e-05 2.21240464185188e-06
6.10144970656186e-05 2.27808805084739e-06
6.3292585116466e-05 2.34610975775439e-06
6.56386948742204e-05 2.4165724393883e-06
6.80552673136087e-05 2.48958406979505e-06
7.05448513834038e-05 2.56525824144397e-06
7.31101096248478e-05 2.64371450358142e-06
7.57538241284292e-05 2.72507872407762e-06
7.84789028525068e-05 2.80948347392318e-06
8.128838632643e-05 2.8970684434459e-06
8.41854547698759e-05 2.98798088200919e-06
8.71734356518851e-05 3.08237607163055e-06
9.02558117235156e-05 3.18041783177329e-06
9.34362295552889e-05 3.28227906122088e-06
9.67185086165098e-05 3.38814231959799e-06
0.000100106650936108 3.49820044583635e-06
0.000103604851381944 3.61265722597703e-06
0.000107217508607921 3.73172811113815e-06
0.000110949236719059 3.85564097594175e-06
0.000114804877695001 3.98463695099079e-06
0.000118789514645992 4.11897129978706e-06
0.000122908485945779 4.25891436839053e-06
0.000127167400314169 4.40475260827861e-06
0.000131572152922448 4.55678966671258e-06
0.000136128942589161 4.71534756842159e-06
0.000140844290157582 4.880767975261e-06
0.000145725058132843 5.05341355602637e-06
0.00015077847168887 5.23366943923946e-06
0.000156012141128109 5.41489798443751e-06
0.000161427039112547 5.60312815351653e-06
0.000167030167266063 5.79950479618761e-06
0.000172829672062251 6.00444787837781e-06
0.000178834119940628 6.21841263918689e-06
0.000185052532579815 6.44188231218692e-06
0.000191494414892002 6.67536681141724e-06
0.00019816978170342 6.91938835049966e-06
0.000205089170053919 7.17455265795119e-06
0.00021226372271187 7.44147588728746e-06
0.000219705198599158 7.72081370499319e-06
0.000227426012304151 7.83333081462237e-06
0.000235259343118773 7.86673350480918e-06
0.000243126076623583 7.90870319253315e-06
0.000251034779816116 7.96010260614723e-06
0.000258994882422263 8.02078927463524e-06
0.000267015671696898 8.09070468460263e-06
0.000275106376381501 8.169878043045e-06
0.000283276254424546 8.25842089189972e-06
0.000291534675316446 8.35652453780719e-06
0.000299891199854253 8.46446000935781e-06
0.000308355659863611 8.58258037411388e-06
0.000316938240237724 8.71132538567917e-06
0.000325649565623404 8.85122857411958e-06
0.000334500794197523 9.00292702275082e-06
0.000343503721220274 9.16717430585306e-06
0.000352670895526127 9.15542869132994e-06
0.000361826324217457 9.02907184114727e-06
0.000370855396058604 8.93724805350263e-06
0.000379792644112107 8.87342899361987e-06
0.000388666073105727 8.83219594733892e-06
0.000397498269053066 8.80972211021731e-06
0.000406307991163283 8.8032351229055e-06
0.000415111226286188 8.81068637761128e-06
0.0004239219126638 8.83054225405672e-06
0.000432752454917856 8.86164753128561e-06
0.000441614102449142 8.90313350038784e-06
0.00045051723594953 8.9543547335926e-06
0.000459471590683123 9.01484498930271e-06
0.000468486435672425 9.08428625340904e-06
0.000477570721925834 9.21028450523403e-06
0.000486781006431068 9.37276364188386e-06
0.000496153770072952 9.54957678970888e-06
0.000505703346862661 9.74165034447595e-06
0.000515444997207137 9.94963802605299e-06
0.00052539463523319 1.01747084000862e-05
0.000535569343633276 1.04181334233566e-05
0.000545987477056633 1.06819954596398e-05
0.000556669472516272 1.09686374569598e-05
0.000567638109973232 1.12805897601067e-05
0.000578918699733339 1.16209090427632e-05
0.000590539608776102 1.19933150720945e-05
0.000602532923848197 1.24023798447982e-05
0.000614935303692995 1.28537913880542e-05
0.000627789095081049 1.33547300750656e-05
0.000641143825156115 1.39144193571894e-05
0.000655058244513304 1.45449568741861e-05
0.00066960320138749 1.52626148272485e-05
0.000684865816214739 1.60899648008092e-05
0.000700955781015548 1.70595385967169e-05
0.000718015319612265 1.82205669630665e-05
0.000736235886575331 1.96524851012114e-05
0.000755888371676543 2.02888970102163e-05
0.000776177268686759 2.06890574698532e-05
0.000796866326156612 2.11262720355083e-05
0.000817992598192121 2.16041282983943e-05
0.000839596726490515 2.21265788646952e-05
0.00086172330535521 2.22104606520967e-05
0.000883933766007307 2.21957709549523e-05
0.000906129536962259 2.22178083997341e-05
0.000928347345361993 2.22753438075805e-05
0.000950622689169574 2.23660644464714e-05
0.000972988753616045 2.24882711022745e-05
0.000995477024718319 2.26407825349606e-05
0.00101811780725328 2.28228532042078e-05
0.00104094066045749 2.3034116661009e-05
0.0010639747771185 2.32099144001856e-05
0.00108718469151868 2.2617982229388e-05
0.00110980267374807 2.21490196018038e-05
0.00113195169334987 2.1779969378321e-05
0.0011537316627282 2.14866779617798e-05
0.00117521834068998 2.12527447416949e-05
0.00119647108543167 2.10666265876142e-05
0.00121753771201928 2.09199173728364e-05
0.00123845762939212 2.08063251751908e-05
0.00125926395456731 2.0721034011975e-05
0.00127998498857929 2.06602892081613e-05
0.00130064527778745 2.0792647062061e-05
0.00132143792484951 2.0983829086787e-05
0.0013424217539363 2.12019159326795e-05
0.00136362366986898 2.14467053444787e-05
0.00138507037521345 2.1718348374754e-05
0.00140678872358821 2.20170319569335e-05
0.00142880575554514 2.21765302503347e-05
0.00145098228579548 2.25045320437838e-05
0.00147348681783926 2.28698602747312e-05
0.00149635667811399 2.32712924685052e-05
0.0015196279705825 2.37059253769068e-05
0.0015433338959594 2.41760077871592e-05
0.00156750990374656 2.45053176985773e-05
0.00159201522144514 2.4801356941751e-05
0.00161681657838689 2.52670445645924e-05
0.00164208362295148 2.57742793078557e-05
0.00166785790225934 2.6350919794566e-05
0.00169420882205391 2.69726877593021e-05
0.00172118150981321 2.76440602207326e-05
0.00174882557003394 2.83332392372078e-05
0.00177715880927115 2.83830788450475e-05
0.0018055418881162 2.84753034027364e-05
0.00183401719151893 2.86138234000122e-05
0.00186263101491894 2.87994077542242e-05
0.00189143042267317 2.90336175564551e-05
0.00192046404022962 2.93188935064108e-05
0.00194978293373603 2.96586757048469e-05
0.00197944160944088 3.00575881744333e-05
0.00200949919761531 3.05217105316067e-05
0.00204002090814692 3.10589730806514e-05
0.00207107988122757 3.16797343063067e-05
0.00210275961553388 3.23976388540931e-05
0.00213515725438797 3.32250634559402e-05
0.00216838231784391 3.41759550592553e-05
0.00220255827290317 3.52950274181783e-05
0.00223785330032135 3.66011080794727e-05
0.00227445440840082 3.81716772235277e-05
0.00231262608562435 4.01162347774431e-05
0.00235274232040179 4.26085972296547e-05
0.00239535091763144 4.5975193473548e-05
0.00244132611110499 4.65971406588e-05
0.00248792325176379 4.58694173144962e-05
0.00253379266907829 4.45638846318548e-05
0.00257835655371014 4.35950156181894e-05
0.00262195156932833 4.28863069017213e-05
0.00266483787623005 4.23711166300496e-05
0.0027072089928601 4.20062568848994e-05
0.002749215249745 4.17625803720466e-05
0.00279097783011705 4.16196187564989e-05
0.00283259744887355 4.15625633548567e-05
0.00287416001222841 4.15804648741326e-05
0.00291574047710254 4.15856997563287e-05
0.00295732617685887 4.06607298941103e-05
0.00299798690675298 3.9915305408358e-05
0.00303790221216133 3.93172339421854e-05
0.00307721944610352 3.88334938144479e-05
0.00311605293991797 3.8440942604892e-05
0.00315449388252286 3.81228678151055e-05
0.00319261675033797 3.78668465936984e-05
0.00323048359693166 3.76634261969935e-05
0.00326814702312866 3.75052758316467e-05
0.0033056522989603 3.73866221143848e-05
0.00334303892107469 3.73028617839258e-05
0.00338034178285861 3.72502896463277e-05
0.00341759207250494 3.72259028926377e-05
0.00345481797539758 3.72272584107561e-05
0.00349204523380834 3.72523666343653e-05
0.0035292976004427 3.72996118734563e-05
0.00356659721231616 3.73676919682066e-05
0.00360396490428436 3.74555723060442e-05
0.00364142047659041 3.75624507907933e-05
0.0036789829273812 3.76877313367798e-05
0.00371667065871798 3.78310039352418e-05
0.00375450166265322 3.79920304972752e-05
0.0037924936931505 3.81707352506983e-05
0.0038306644284012 3.83671992170326e-05
0.00386903162761823 3.85816584895347e-05
0.00390761328610776 3.88145061625928e-05
0.00394642779227036 3.90662979545765e-05
0.00398549409022493 3.93377617819707e-05
0.0040248318520069 3.96298117623468e-05
0.00406446166376925 3.99435670845698e-05
0.00410440523085382 4.04962368587649e-05
0.00414490146771259 4.1105877253391e-05
0.00418600734496598 4.20818171954175e-05
0.00422808916216139 4.28748176676412e-05
0.00427096397982904 4.36655406631516e-05
0.00431462952049219 4.49376021101554e-05
0.00435956712260234 4.63109020986427e-05
0.00440587802470098 4.78035540282042e-05
0.00445368157872919 4.94346498287739e-05
0.00450311622855796 5.12281946887648e-05
0.00455434442324673 5.32148714718622e-05
0.00460755929471859 5.54347139583149e-05
0.0046629940086769 5.79412503832851e-05
0.00472093525906019 5.97318687518346e-05
0.00478066712781202 6.04107829648493e-05
0.00484107791077687 6.11730188634201e-05
0.00490225092964029 6.20256374283672e-05
0.00496427656706866 6.29736262649893e-05
0.00502725019333365 6.40233425252749e-05
0.00509127353585893 6.5182720386268e-05
0.00515645625624519 6.54796963130216e-05
0.00522193595255821 6.32199997712258e-05
0.00528515595232944 6.13060976075275e-05
0.00534646204993697 5.97302374080851e-05
0.00540619228734505 5.84036746400659e-05
0.00546459596198512 5.72664505250711e-05
0.00552186241251019 5.62770530062776e-05
0.00557813946551647 5.54055749257835e-05
0.00563354504044225 5.46297558364655e-05
0.00568817479627872 5.39325722052915e-05
0.00574210736848401 5.33007021406957e-05
0.0057954080706247 5.27235094431349e-05
0.00584813158006784 5.21923498240847e-05
0.00590032392989192 5.18952343192898e-05
0.00595221916421121 5.22937579167329e-05
0.00600451292212795 5.26330144208774e-05
0.00605714593654882 5.30956414108701e-05
0.00611024157795969 5.36022706013216e-05
0.00616384384856102 5.41525545704554e-05
0.00621799640313147 5.47467280220064e-05
0.00627274313115348 5.53853608587228e-05
0.0063281284920122 5.60693534046881e-05
0.00638419784541689 5.67999400420338e-05
0.00644099778545892 5.75787003998493e-05
0.00649857648585877 5.79656159205487e-05
0.00655654210177932 5.796765978165e-05
0.00661450976156097 5.79908351757342e-05
0.0066725005967367 5.80340446737885e-05
0.00673053464141049 5.86922260113006e-05
0.00678922686742179 5.97229310714812e-05
0.00684894979849327 6.08159866227642e-05
0.00690976578511604 6.1040636494451e-05
0.00697080642161049 6.17171274797617e-05
0.00703252354909025 6.29434640500553e-05
0.00709546701314031 6.42464784939152e-05
0.00715971349163422 6.56349745753891e-05
0.00722534846620961 6.71177122123846e-05
0.007292466178422 6.8704979216093e-05
0.00736117115763809 7.04089302693313e-05
0.00743158008790742 7.22440340331993e-05
0.00750382412194062 7.27316879360708e-05
0.00757655580987669 7.31189540622754e-05
0.00764967476393897 7.35400013146098e-05
0.00772321476525357 7.39954634837851e-05
0.00779721022873736 7.4486640916953e-05
0.00787169686965431 7.5015170394126e-05
0.00794671204004844 7.55830579634041e-05
0.00802229509801184 7.61927219686976e-05
0.00809848781998054 7.68470478111758e-05
0.00817533486779172 7.75494599686103e-05
0.00825288432776033 7.90096554001642e-05
0.00833189398316049 8.12520507200475e-05
0.00841314603388054 8.29966698926439e-05
0.00849614270377318 8.46048482219723e-05
0.00858074755199515 8.61119649350377e-05
0.00866685951693019 8.77332924426878e-05
0.00875459280937288 8.75545896787905e-05
0.00884214739905167 8.70211004830503e-05
0.00892916849953472 8.63091382311103e-05
0.00901547763776583 8.55822687300533e-05
0.00910105990649588 8.48097873333831e-05
0.00918586969382927 8.41523919597638e-05
0.00927002208578903 8.35928916413805e-05
0.00935361497743041 8.31167027409217e-05
0.00943673168017133 8.27121776436334e-05
0.00951944385781497 8.23699148808495e-05
0.00960181377269581 8.20822614540985e-05
0.00968389603414991 8.1842949431253e-05
0.00976573898358117 8.16468274150789e-05
0.00984738581099624 8.14896579050198e-05
0.00992887546890126 8.13679623291972e-05
0.0100102434312305 8.127890142247e-05
0.0100915223326529 8.12201817061263e-05
0.0101727425143591 8.11899814052029e-05
0.0102539324957643 8.11868914072038e-05
0.0103351193871715 8.12098687145602e-05
0.010416329255886 8.12581982555099e-05
0.0104975874541415 8.13314634149645e-05
0.0105789189175565 8.1429522850178e-05
0.0106603484404067 8.15524917437088e-05
0.0107419009321504 8.17007301976176e-05
0.010823601662348 8.18748344425468e-05
0.0109054764967906 8.2075633744884e-05
0.0109875521305354 8.23041920748493e-05
0.0110698563226103 8.25618141882726e-05
0.0111524181367986 8.28500581100452e-05
0.0112352681949086 8.31707537273068e-05
0.0113184389486359 8.3526028916501e-05
0.0114019649775524 8.39183441434842e-05
0.0114858833216959 8.43505394655489e-05
0.0115702338611614 8.48258939270749e-05
0.0116550597550885 8.53482027043583e-05
0.0117404079577929 8.70492247895304e-05
0.0118274571825824 8.84959341448488e-05
0.0119159531167273 8.9159668113566e-05
0.0120051127848408 9.13653999397634e-05
0.0120964781847806 9.42143560165406e-05
0.0121906925407971 9.60195116264831e-05
0.0122867120524236 9.76076403998667e-05
0.0123843196928235 0.00010000660163036
0.0124843262944538 0.000101453075162118
0.012585779369616 0.000102289474782247
0.0126880688443982 0.00010305413779096
0.0127911229821892 0.000103751474047334
0.0128948744562365 0.000101380727927367
0.0129962551841639 9.92413354253741e-05
0.0130954965195892 9.73187488013331e-05
0.0131928152683906 9.55700075295552e-05
0.0132883852759201 9.39619950485482e-05
0.0133823472709687 9.2468861447602e-05
0.0134748161324163 9.10700084655599e-05
0.0135658861408818 8.97487186779501e-05
0.0136556348595598 8.96375838344069e-05
0.0137452724433942 9.02732670830407e-05
0.0138355457104772 9.09722136889712e-05
0.0139265179241662 9.07642476253929e-05
0.0140172821717916 9.15145340339501e-05
0.0141087967058255 9.23257207793609e-05
0.0142011224266049 9.31931979694885e-05
0.0142943156245744 9.41165565937655e-05
0.0143884321811682 9.50958053913969e-05
0.0144835279865596 9.61313444784576e-05
0.014579659331038 9.7223961328289e-05
0.0146768832923663 9.83748362838218e-05
0.0147752581286501 9.95855557386403e-05
0.0148748436843888 0.000100858133062384
0.0149757018174511 0.00010062024471177
0.0150763220621629 0.000100177608561262
0.0151764996707242 9.97574149945891e-05
0.0152762570857188 9.93581240776736e-05
0.0153756152097964 9.89782155581436e-05
0.0154745934253546 9.9032536694279e-05
0.0155736259620489 0.000100618291663562
0.0156742442537124 0.00010228097443992
0.0157765252281523 0.000104028302967588
0.0158805535311199 0.000105868072541474
0.0159864216036614 0.000107225725853833
0.0160936473295152 0.000107171747143608
0.0162008190766589 0.000107150491978796
0.0163079695686376 0.000107335464255224
0.0164153050328929 0.000109449568921255
0.0165247546018141 0.000111680727915847
0.01663643532973 0.000114046904167749
0.0167504822338977 0.000116563787055257
0.016867046020953 0.000119249760480504
0.0169862957814335 0.00012212650706697
0.0171084222885005 0.000125219811954037
0.0172336421004545 0.000128560633131885
0.0173622027335864 0.000131187374697561
0.0174933901082839 0.000131576686812546
0.0176249667950965 0.000132107309177746
0.0177570741042742 0.000132791008782862
0.0178898651130571 0.000133634257531163
0.0180234993705883 0.000134645745723461
0.0181581451163117 0.00013583676440035
0.0182939818807121 0.000136043198193224
0.0184300250789053 0.000135671418081173
0.0185656964969865 0.000135493383846393
0.0187011898808329 0.000135493415507869
0.0188366832963407 0.000135652568358498
0.0189723358646992 0.000135956035208004
0.0191082918999072 0.000136392310279384
0.0192446842101866 0.000136952538574494
0.0193816367487611 0.000137630049829231
0.0195192667985903 0.000138420024625045
0.0196576868232154 0.000139184148328213
0.0197968709715436 0.000138721976172113
0.0199355929477157 0.000138295456904912
0.0200738884046206 0.000137905106448552
0.0202117935110692 0.000137549144471472
0.0203493426555407 0.000137226500915784
0.0204865691564564 0.000136936729364982
0.0206235058858214 0.00013667992757559
0.020760185813397 0.000136456669276114
0.0208966424826731 0.000136267947649427
0.0210329104303226 0.000136115127320028
0.0211690255576426 0.000135466580242316
0.0213044921378849 0.000135266879893642
0.0214397590177785 0.000135223666519482
0.021574982684298 0.000135309026107543
0.0217102917104056 0.000135524510813942
0.0218458162212195 0.000135872749457206
0.0219816889706767 0.000136226146944294
0.022117915117621 0.000136443906213975
0.022254359023835 0.000136723860630961
0.0223910828844659 0.000137069937313114
0.0225281528217791 0.000137487210970011
0.0226656400327491 0.000137981378940952
0.02280362141169 0.000138558892991688
0.0229421803046817 0.000139227135053471
0.0230814074397352 0.000139994633280097
0.0232214020730153 0.000140871347730165
0.0233622734207454 0.000141869043633524
0.023504142464379 0.000146264746800379
0.0236504072111793 0.000144780382508383
0.0237951875936877 0.000142025108779925
0.0239372127024676 0.000139439982073883
0.0240766526845415 0.000137003855646201
0.0242136565401877 0.000134688572864534
0.0243483451130523 0.000132471065903509
0.0244808161789558 0.000130606026061853
0.0246114222050176 0.000131624800854583
0.0247430470058722 0.000132720003997999
0.0248757670098702 0.000133874917425084
0.0250096419272953 0.000135087956795634
0.0251447298840909 0.000133536849652752
0.0252782667337437 0.000133796174717062
0.0254120629084607 0.000135127228241968
0.0255471901367027 0.000136517802478112
0.0256837079391808 0.00013796341922595
0.0258216713584068 0.000139464183600024
0.0259611355420068 0.000141020605262266
0.0261021561472691 0.000142633597868265
0.0262447897451373 0.000144304504889814
0.0263890942500271 0.000146035130700544
0.0265351293807277 0.000147827778694034
0.0266829571594217 0.000148125137312162
0.0268310822967339 0.000147007896491077
0.0269780901932249 0.000145920108214973
0.0271240103014399 0.000144862685833365
0.0272688729872733 0.000143834103682889
0.0274127070909562 0.000142832889330466
0.0275555399802866 0.000141857576593234
0.0276973975568799 0.000143302300180512
0.0278406998570604 0.000145538463918561
0.0279862383209789 0.000147875786346879
0.0281341141073258 0.000150325533889444
0.0282844396412153 0.000152900174551382
0.0284373398157666 0.000155613848266077
0.0285929536640327 0.000158482663619603
0.0287514363276523 0.000160625912825819
0.0289120622404781 0.000160302128778017
0.0290723643692562 0.000160041475473973
0.0292324058447301 0.000159842015592283
0.0293922478603224 0.000159705526094016
0.0295519533864164 0.000159633958413325
0.0297115873448298 0.000162186815369839
0.0298737741601996 0.000165775082100509
0.0300395492423001 0.000169597972397707
0.0302091472146978 0.000173690858140849
0.0303828380728387 0.000178092046004066
0.0305609301188427 0.000182847483063523
0.0307437776019062 0.000188012920200699
0.0309317905221069 0.000188605878227752
0.0311203964003347 0.000188864163384511
0.0313092605637192 0.000189267459208266
0.0314985280229275 0.000189808070963436
0.0316883360938909 0.000190020717711943
0.0318783568116029 0.000188229490852942
0.0320665863024558 0.000186605707165282
0.0322531920096211 0.000185152997070368
0.0324383450066914 0.000183859447862326
0.0326222044545538 0.000182714680050311
0.0328049191346041 0.000181709735940687
0.0329866288705448 0.000180836887602206
0.033167465758147 0.000180089480120742
0.0333475552382677 0.000179461804935306
0.033527017043203 0.000178948996831058
0.0337059660400341 0.000178546951130071
0.0338845129911641 0.000178252258078717
0.0340627652492429 0.00017806215123401
0.0342408274004769 0.000177974469263047
0.0344188018697399 0.000177987628904192
0.0345967894986441 0.000178100609381035
0.0347748901080251 0.000178312947681689
0.0349532030557068 0.000178624744889413
0.0351318278005963 0.000179036684248839
0.0353108644848451 0.000179550062526409
0.0354904145473715 0.000180166837043207
0.0356705813844147 0.000181534849670959
0.0358521162340857 0.000183941508236246
0.0360360577423219 0.000186634082875481
0.0362226918251974 0.000189646145448676
0.0364123379706461 0.000193008093840546
0.0366053460644866 0.000194297127079403
0.036799643191566 0.000195755466684897
0.0369953986582509 0.000194200208179704
0.0371895988664306 0.000195024420253362
0.037384623286684 0.000192696679936525
0.0375773199666205 0.000189263971665886
0.0377665839382864 0.000185961724019675
0.0379525456623061 0.000182771600052466
0.0381353172623585 0.000179669810181173
0.0383149870725397 0.000176636444330812
0.0384916235168705 0.000173931302228209
0.0386655548190987 0.000175608536498703
0.0388411633555974 0.000177347532077975
0.0390185108876754 0.000179125762959408
0.0391976366506348 0.000180942536323832
0.0393785791869586 0.000182797756652228
0.0395613769436109 0.000183200823171809
0.0397445777667827 0.000180490049626546
0.0399250678164092 0.000178735384055285
0.0401038032004645 0.000180843711802065
0.0402846469122666 0.000183004020319437
0.040467650932586 0.000185202380502044
0.040652853313088 0.000187439923445396
0.0408402932365334 0.000189718302948626
0.0410300115394821 0.000192039703599032
0.0412220512430811 0.000194406904243643
0.0414164581473247 0.000196823348842871
0.0416132814961676 0.000198035093037846
0.0418113165892054 0.000196166202882165
0.0420074827920876 0.000194350782314108
0.0422018335744017 0.000192593996219714
0.0423944275706214 0.00019089416277604
0.0425853217333975 0.000189249358267417
0.0427745710916649 0.000187657411397196
0.0429622285030621 0.000186115893313563
0.0431483443963757 0.000187679065603229
0.0433360234619789 0.000190706029250146
0.043526729491229 0.000193874701098647
0.0437206041923277 0.000197203312837689
0.0439178075051654 0.000200711500641993
0.0441185190058074 0.000204421449206107
0.0443229404550135 0.000208358394560913
0.0445312988495744 0.000212551254194003
0.0447438501037684 0.000217033436472051
0.0449608835402404 0.000221843884705165
0.0451827274249456 0.000222571571291915
0.0454052989962375 0.000222417713671153
0.0456277167099087 0.000222401781472938
0.0458501184913816 0.000222526474422004
0.0460726449658036 0.000222797652287448
0.046295442618091 0.000223222158543099
0.0465186647766341 0.000223808052946533
0.0467424728295807 0.000224564894425066
0.0469670377240057 0.000225504096481426
0.0471925418204872 0.000230239354688959
0.0474227811751761 0.00022944637281506
0.0476522275479912 0.000228784574531391
0.0478810121225226 0.000228274987281734
0.0481092871098043 0.000227912523478136
0.0483371996332825 0.000227692975474954
0.0485648926087574 0.000227613061014765
0.0487925056697722 0.000227670369837257
0.0490201760396094 0.000227863329337968
0.0492480393689474 0.000228191184848101
0.0494762305537955 0.000228653998256206
0.0497048845520517 0.000229252661584405
0.0499341372136361 0.000229988929336241
0.0501641261429724 0.000230865469655718
0.0503949916126281 0.000231885938634089
0.0506268775512622 0.000233055081351689
0.0508599326326139 0.000234378864929773
0.0510943114975436 0.000235864653778468
0.0513301761513221 0.00023752143639212
0.0515676975877142 0.000239360120343096
0.0518070577080573 0.000241393918341882
0.0520484516263992 0.000243638855787688
0.0522920904821869 0.000244255609826397
0.0525363460920133 0.000244969210751595
0.0527813153027649 0.000244056429199341
0.0530253717319642 0.000240630553585425
0.0532660022855496 0.000237314315719878
0.0535033166012695 0.000238224735270841
0.0537415413365404 0.000239862911597985
0.0539814042481383 0.000241613806201439
0.0542230180543398 0.000241580775870037
0.0544645988302098 0.000237505222305721
0.0547021040525155 0.000233464884762129
0.0549355689372777 0.000229470962078332
0.055165039899356 0.00022550872442673
0.0553905486237827 0.000221565740798676
0.0556121143645814 0.000218986687275703
0.0558311010518571 0.000221416313826128
0.0560525173656832 0.000223871030125726
0.056276388395809 0.000226329173416294
0.0565027175692253 0.000228792663605814
0.0567315102328311 0.000231264340242652
0.0569627745730737 0.000233747938278313
0.0571965225113521 0.000236248159055044
0.0574327706704071 0.000234942583409012
0.0576677132538161 0.000231396073584702
0.0578991093274008 0.000227819206803421
0.0581269285342042 0.000228062354131367
0.0583549908883356 0.000231101629438178
0.0585860925177738 0.000234162195770095
0.0588202547135439 0.000237238785608208
0.0590574934991521 0.000240336024432184
0.0592978295235843 0.000243459472571851
0.0595412889961561 0.000246615689780315
0.0597879046859364 0.000247965121694725
0.0600358698076312 0.000245580195744177
0.0602814500033753 0.000243299884086197
0.0605247498874615 0.000241126999107028
0.0607658768865686 0.000239057767249549
0.0610049346538181 0.000237088096630526
0.0612420227504486 0.000235213614428
0.0614772363648766 0.00023342968533982
0.0617106660502165 0.000231910205954323
0.0619425762561708 0.000236104122137415
0.0621786803783082 0.000240505897271354
0.0624191862755795 0.000245151128342855
0.0626643374039224 0.000250071230836987
0.0629144086347594 0.000255302091835821
0.0631697107265952 0.000260885058740764
0.063430595785336 0.000266868231027937
0.0636974640163639 0.00027124295964179
0.0639687069760057 0.000270812279660011
0.0642395192556657 0.000270927399395001
0.0645104466550607 0.000271290511456362
0.0647817371665171 0.000271907624822078
0.0650536447913392 0.000272787636427291
0.0653264324277665 0.000273941715743514
0.06560037414351 0.000275383605862078
0.065875757749372 0.000277130013430586
0.0661528877628026 0.000279201108089062
0.0664320888708917 0.000281621164464023
0.0667137100353557 0.000284379664120923
0.0669980896994766 0.00028553986099204
0.0672836295604687 0.000286887271108475
0.0675705168315772 0.000283686516752229
0.0678542033483294 0.000277418596460841
0.0681316219447902 0.000277082375155524
0.0684087043199458 0.000277609182259678
0.0686863135022054 0.000278222980846133
0.0689645364830516 0.000278926259344216
0.0692434627423958 0.00027972819679669
0.0695231909391925 0.000280638702114706
0.0698038296413072 0.000281668311944383
0.0700854979532516 0.000282828161730618
0.0703683261149822 0.000284129993004755
0.0706524561079869 0.000285586194727595
0.0709380423027145 0.000287116567645706
0.0712251588703602 0.000285144970917783
0.071510303841278 0.000283466553862695
0.0717937703951407 0.000282930867504273
0.072076701262645 0.000282624313086757
0.0723593255757317 0.000282541584746756
0.0726418671604785 0.000282683136854595
0.0729245502973331 0.000283050711261155
0.0732076010085942 0.000283647336948805
0.073491248345543 0.000284477371369723
0.0737757257169128 0.000285546564359957
0.0740612722812727 0.000286862147024334
0.0743481344282971 0.000286852945874697
0.0746349873741718 0.000281854100288306
0.0749168414744601 0.000276824713046616
0.0751936661875067 0.000271790029244697
0.0754654562167514 0.000266746842058368
0.0757322030588097 0.000264171107374603
0.0759963741661843 0.000267273614091745
0.0762636477802761 0.000270366973385036
0.0765340147536611 0.000273433713422989
0.0768074484670841 0.000276481897768775
0.0770839303648529 0.000279520951507027
0.0773634513163599 0.000282561594051342
0.0776460129104113 0.000285615869649774
0.077931628780061 0.000288697170398817
0.0782203259504598 0.000291820266003292
0.0785121462164631 0.000292066300849958
0.0788042125173131 0.000287658965592498
0.0790918714829056 0.000283200430399647
0.0793750719133052 0.000278706698204317
0.0796537786115095 0.000278175181355535
0.0799319537928651 0.000282162170746941
0.080214115963612 0.000286165810296359
0.0805002817739084 0.000290184596647012
0.0807904663705554 0.000294230335290734
0.0810846967058461 0.000298215996368756
0.0813829127022149 0.00029825811661598
0.0816811708188309 0.000296151531982651
0.0819773223508135 0.000294214552642407
0.0822715369034559 0.000292441162974597
0.0825639780664305 0.00029082592457099
0.0828548039910015 0.000289363562569406
0.0831441675535709 0.000288048997784853
0.0834322165513558 0.000286877367160249
0.083719093918516 0.00028683816306741
0.0840059320815834 0.000293396782124086
0.0842993288637075 0.000300351078470507
0.084599679942178 0.000307783322662188
0.0849074632648402 0.000315763252181445
0.0852232265170216 0.000317974155186707
0.0855412006722084 0.000319114731755619
0.085860315403964 0.000320493484361438
0.0861808088883254 0.000324186480062008
0.0865049953683874 0.000329633439128595
0.086834628807516 0.000335781412795931
0.087170410220312 0.000342743039496702
0.0875131532598087 0.000350256998711991
0.0878634102585207 0.0003479965943273
0.088211406852848 0.000340036934433745
0.0885514437872817 0.000332386602726407
0.0888838303900081 0.000325082032375423
0.0892089124223835 0.000318101836749174
0.0895270142591327 0.000311424338463616
0.0898384385975963 0.00030702916436059
0.0901454677619569 0.000308373152513514
0.0904538409144704 0.000309860823821013
0.0907637017382914 0.000311473818044963
0.0910751755563364 0.000313226258755938
0.0913884018150923 0.000315132789366199
0.0917035346044585 0.000317208522004273
0.0920207431264628 0.000319469185331883
0.0923402123117947 0.000321931298124571
0.0926621436099192 0.00032461236888734
0.0929867559788066 0.000324353184499066
0.0933111091633056 0.000323727401148103
0.0936348365644537 0.000323216923756381
0.0939580534882101 0.000322817339211205
0.0942808708274213 0.000323160829844322
0.0946040316572656 0.000325417162191464
0.0949294488194571 0.000327980898946637
0.0952574297184037 0.000330867243373759
0.0955882969617775 0.000334095449814621
0.0959223924115921 0.000337687737209721
0.0962600801488019 0.000341669734832291
0.0966017498836342 0.000345924422795237
0.0969476743064294 0.000339806937055433
0.0972874812434848 0.000333631024812233
0.0976211122682971 0.000327462852628674
0.0979485751209257 0.000321306876387517
0.0982698819973132 0.000315166306900266
0.0985850483042135 0.000309043156352652
0.0988940914605662 0.000308759157292114
0.0992028506178583 0.000312500654606144
0.0995153512724644 0.000316228279079775
0.0998315795515442 0.000319943110047623
0.100151522661592 0.000323662595768657
0.10047518525736 0.000327405539350622
0.100802590796711 0.000331192067253531
0.101133782863965 0.000335043657420744
0.101468826521385 0.000338983191346981
0.101807809712732 0.000343035046467437
0.1021508447592 0.000345861418346525
0.102496706177546 0.000346864084256464
0.102843570261803 0.000348092576026105
0.103191662837829 0.000349554657222422
0.103541217495051 0.000345162188744174
0.103886379683795 0.000340090590717411
0.104226470274513 0.000335014748105216
0.104561485022618 0.000329935353990877
0.104891420376609 0.000333963037897302
0.105225383414506 0.000339241080579956
0.105564624495086 0.00034459112623611
0.105909215621322 0.000350034060090331
0.106259249681413 0.000355594521185176
0.106614844202598 0.000360877119960026
0.106975721322558 0.000360620152214069
0.107336341474772 0.000360661052115316
0.107697002526887 0.000360983147920391
0.108057985674808 0.000361594133783644
0.108419579808591 0.000362504466394737
0.108782084274986 0.000363728031402959
0.109145812306389 0.000365282875842043
0.109511095182231 0.000376408962738098
0.109887504144969 0.000387883766864564
0.110275387911834 0.000384833916666658
0.1106602218285 0.00038274665368565
0.111042968482186 0.000382505209524978
0.111425473691711 0.000381308090050329
0.111806781781761 0.000380409289927895
0.112187191071689 0.000377545749630678
0.11256473682132 0.000370031403935989
0.112934768225256 0.000362883809191405
0.113297652034447 0.000356107124904262
0.113653759159352 0.000349671892130751
0.114003431051482 0.000343549720834828
0.114346980772317 0.000337713497805147
0.114684694270122 0.000337863876187652
0.11502255814631 0.000340875521201526
0.115363433667511 0.000344079703087013
0.115707513370598 0.00034748754857638
0.116055000919175 0.000351119360213237
0.116406120279388 0.000354996816169232
0.116761117095557 0.000359143260826146
0.117120260356383 0.000363584057599148
0.117483844413983 0.000368347018555405
0.117852191432538 0.000373462905834376
0.118225654338372 0.000378966040803523
0.118604620379176 0.00038468093515398
0.11898930131433 0.000385945024692515
0.119375246339022 0.000390715514162823
0.119765961853185 0.000393736662480568
0.120159698515666 0.000396116842786514
0.120555815358452 0.000396100884527078
0.120951916242979 0.00039632506188326
0.121348241304863 0.000396797225290342
0.121745038530153 0.000397521221622179
0.122142559751775 0.000397310908986253
0.122539870660761 0.0003902070644156
0.122930077725177 0.00038314084922893
0.123313218574406 0.000376155252288328
0.123689373826694 0.000369254365117515
0.124058628191812 0.000362439388328641
0.12442106758014 0.0003557089042116
0.124776776484352 0.00034905901251105
0.125125835496863 0.000353221977953194
0.125479057474816 0.000357944735202449
0.125837002210019 0.000362714104338398
0.126199716314357 0.000367554556553047
0.12656727087091 0.00037249329064496
0.126939764161555 0.000377559046434499
0.12731732320799 0.000382782282785096
0.127700105490775 0.000388195438067756
0.128088300928842 0.000393833251433484
0.128482134180276 0.000399733165564659
0.128881867345841 0.000405935849842622
0.129287803195683 0.000412485840531039
0.129700289036214 0.000413777488821631
0.130114066525036 0.000414633456686922
0.130528699981723 0.000415553254968045
0.130944253236691 0.000416570796776596
0.131360824033467 0.000414103410796009
0.131774927444263 0.000414996533563071
0.132189923977827 0.000410294388587465
0.132600218366414 0.000405658168137408
0.133005876534551 0.00040108812202319
0.133406964656575 0.00039657808235225
0.133803542738927 0.000398786653512899
0.13420232939244 0.000401926876353078
0.134604256268793 0.000402227271149799
0.135006483539943 0.000402845539565842
0.135409329079508 0.000403799996932542
0.135813129076441 0.000405100484238325
0.136218229560679 0.000406759235109815
0.136624988795789 0.000408791178799277
0.137033779974588 0.000411214280474711
0.137444994255063 0.000414049969424782
0.137859044224488 0.000417323675795451
0.138276367900283 0.000421065506193444
0.138697433406477 0.000419749932600455
0.139117183339077 0.000413210782763051
0.13953039412184 0.000407059323932021
0.139937453445772 0.000401287634148201
0.140338741079921 0.000395864687664843
0.140734605767585 0.000390761420805643
0.141125367188391 0.000385950626457923
0.141511317814849 0.000381406757108861
0.141892724571958 0.000377105717093113
0.142269830289051 0.000376869912111244
0.142646700201162 0.000382425177724828
0.143029125378887 0.00038828935133771
0.143417414730225 0.000394495992475382
0.1438119107227 0.000401082192950957
0.144212992915651 0.000408089352160688
0.144621082267812 0.000415564097676751
0.145036646365489 0.000423559420100061
0.145460205785589 0.000432136113668564
0.145892341899257 0.000439400765460028
0.146331742664717 0.000442005742694687
0.146773748407412 0.000442227947425956
0.147215976354838 0.000441636459854452
0.147657612814692 0.000441358305688935
0.148098971120381 0.000441398521859644
0.148540369642241 0.000441757368488965
0.14898212701073 0.000442436547926386
0.149424563558656 0.000443219272145303
0.149867782830802 0.000442157606968398
0.15030994043777 0.000441299505970113
0.15075123994374 0.000440647694859738
0.1511918876386 0.000440198625887501
0.151632086264487 0.0004336025734504
0.152065688837938 0.000426732712867033
0.152492421550805 0.000420031176250277
0.152912452727055 0.000413490719403401
0.153325943446458 0.000407100550983252
0.153733043997442 0.000400847907202359
0.154133891904644 0.000396913633523825
0.154530805538168 0.000403426955292125
0.15493423249346 0.000410117220492867
0.155344349713953 0.000417014425543578
0.155761364139496 0.000424158679609315
0.156185522819106 0.000431593396233021
0.156617116215339 0.000438770380331646
0.15705588659567 0.00044058370410586
0.157496470299776 0.000442463830300674
0.157938934130077 0.00044448100820393
0.158383415138281 0.000444462498335865
0.158827877636617 0.000443461808510969
0.159271339445128 0.000442655740255992
0.159713995185384 0.000442042716819027
0.160156037902203 0.00044161932134419
0.160597657223547 0.000441382961895365
0.161039040185442 0.000441331885900573
0.161480372071343 0.000441465204723604
0.161921837276066 0.000444746369401785
0.162366583645468 0.000449768107895791
0.162816351753364 0.000455387540027907
0.163271739293392 0.00046166450147538
0.163733403794867 0.000468668331253361
0.164202072126121 0.000476482470991112
0.164678554597112 0.000485208209977942
0.16516376280709 0.000488354504353564
0.165652117311443 0.000489336547870715
0.166141453859314 0.00049062900417172
0.166632082863486 0.000487877623099742
0.167119960486585 0.000482070680202572
0.167602031166788 0.000476752379636106
0.168078783546424 0.000471900027032567
0.168550683573457 0.000467482678554851
0.169018166252011 0.000463472266576024
0.169481638518587 0.000459843379476679
0.169941481898064 0.000456573030420401
0.170398054928485 0.000453640441453989
0.170851695369939 0.000451026865918631
0.171302722235857 0.000448715421373037
0.17175143765723 0.000446690945012022
0.172198128602242 0.000444939888796802
0.172643068491039 0.000443450210186606
0.173086518701226 0.000442211296340454
0.173528729997566 0.000452316227747629
0.173981046225314 0.00046314419886854
0.174444190424182 0.000474738474791799
0.174918928898974 0.000481689168124559
0.175400618067099 0.00048299030210876
0.175883608369207 0.000484681894009531
0.176368290263217 0.00048679655311213
0.176855086816329 0.000489351900713409
0.177344438717042 0.000492368995427268
0.17783680771247 0.000495872876767946
0.178332680589238 0.000499893186278346
0.178832573775516 0.000501726393550083
0.179334300169066 0.000493983230156643
0.179828283399223 0.000482833536084677
0.180311116935307 0.000472414163802295
0.18078353109911 0.000462672854205269
0.181246203953315 0.000453534147556988
0.181699738100872 0.000455709099117197
0.182155447199989 0.00045847321248895
0.182613920412478 0.000461547578298927
0.183075467990777 0.000464948350862831
0.18354041634164 0.000455520575347314
0.183995936916987 0.000444634021592966
0.18444057093858 0.000447601810168106
0.184888172748748 0.0004506613381242
0.185338834086872 0.000453752454211483
0.185792586541084 0.000456908885155411
0.186249495426239 0.000460164132676999
0.186709659558916 0.00046355101825951
0.187173210577176 0.000467101884338532
0.187640312461514 0.000470848845040777
0.188111161306555 0.000474824071077344
0.188585985377633 0.000479060103411195
0.189065045481044 0.000483590242629562
0.189548635723673 0.000488448938892379
0.190037084662566 0.000493672289004703
0.19053075695157 0.000499298572048971
0.191030055523619 0.00050536887858925
0.191535424402209 0.000511927856041521
0.19204735225825 0.000519024588364509
0.192566376846615 0.000512811774566884
0.193079188621182 0.000503823296063989
0.193583011917246 0.000506565365345149
0.194089577282591 0.000514437441233356
0.194604014723824 0.000522229247289103
0.195126243971113 0.000523694895541603
0.195649938866655 0.000519572265293051
0.196169511131948 0.000515705047485609
0.196685216179433 0.000512112731440108
0.197197328910873 0.00050877969959845
0.197706108610472 0.000505691371717294
0.198211799982189 0.000502834271318676
0.198714634253508 0.000500195896499646
0.199214830150008 0.000499528780584945
0.199714358930593 0.000500501162516722
0.200214860093109 0.000501883665664789
0.200716743758774 0.000503684020659915
0.201220427779434 0.000505916685823416
0.201726344465257 0.000508599163078371
0.202234943628336 0.000511752360402114
0.202746695988738 0.000515401056242428
0.20326209704498 0.000519574480294203
0.203781671525274 0.000524307037435781
0.20430597856271 0.00052963921735876
0.204835617780069 0.000535618744123485
0.205371236524192 0.00054230203835747
0.20591353856255 0.000549756097698308
0.206463294660248 0.000549981666334265
0.207013276326583 0.000548964556914924
0.207562240883497 0.000548237360469495
0.208110478243967 0.000547801459327966
0.208658279703295 0.000547654707840598
0.209205934411136 0.00054779666078313
0.209753731071919 0.000548228687342209
0.210301959759261 0.000540391028737576
0.210842350787998 0.000531777088562078
0.211374127876561 0.000523805526858236
0.211897933403419 0.000516419090592632
0.212414352494011 0.000509560569352945
0.212923913063364 0.000503178776999612
0.213427091840364 0.000497227668079537
0.213924319508444 0.000491665583996515
0.21441598509244 0.000486454572028076
0.214902439664468 0.000491352866546248
0.215393792531014 0.000498443489000248
0.215892236020015 0.000505979571031271
0.216398215591046 0.000514003098397263
0.216912218689443 0.000522560915938783
0.217434779605382 0.00053170586667128
0.217966485472053 0.000541498065269716
0.218507983537323 0.000552006466879897
0.219059990004203 0.000556254974252485
0.219616244978455 0.000558340214696548
0.220174585193152 0.000560901487003944
0.220735486680156 0.000563966385005734
0.221299453065162 0.000567558922212811
0.221867011987374 0.000571707517832077
0.222438719505206 0.000576445709247895
0.223015165214454 0.000573580895471096
0.223588746109925 0.000569941579917647
0.224158687689843 0.00056659987503153
0.224725287564875 0.000563547004833615
0.225288834569708 0.000560769312148578
0.225849603881857 0.000558254336052252
0.226407858217909 0.000555990733035746
0.226963848950945 0.000556401742791444
0.227520250693736 0.000557955385475038
0.228078206079211 0.000558624072208905
0.22863683015142 0.000559804117697014
0.229196634269117 0.000561503972978592
0.229758138242096 0.000563726022931286
0.230321864265027 0.000566475800249699
0.230888340065277 0.000569762162169729
0.231458102227447 0.000573597461300831
0.232031699688747 0.000577997783869392
0.232609697472617 0.00058298328340956
0.233192680756026 0.000588578576213962
0.23378125933224 0.000594813274058798
0.234376072606299 0.000600998107796289
0.234977070714095 0.000599612407587077
0.235576683121682 0.00059862480875264
0.236175307930435 0.000598085251755984
0.236773393182191 0.000597996736148404
0.237371389918339 0.000598364135314613
0.237969754053654 0.000599194598493669
0.238568948652148 0.000600497706790287
0.239169446358938 0.000602285674475628
0.239771732033414 0.00060457360141133
0.240376305634825 0.000607379789413893
0.240983685424239 0.000610726135676843
0.241594411559916 0.00061463862010409
0.24220905018002 0.000611991200909101
0.242821041380929 0.000609521037586654
0.243430562418516 0.000607543322384818
0.2440381057409 0.000606055419432076
0.244644161160332 0.000605055072654359
0.245249216232987 0.000604542640715224
0.245853758873702 0.000604521164418211
0.24645828003812 0.000604996466278974
0.247063276504399 0.000605977301768637
0.247669253806168 0.00060747556855385
0.248276729374722 0.000609506582959822
0.248886235957682 0.000612089438400537


==> Images/Results/pointsource_timesteps_convergence_tol_1e-09_hfm6.txt <==
t dt
0.0 1.02136810961112e-07
1.02136810961112e-07 1.01738741063833e-07
2.03875552024945e-07 1.02158040305832e-07
3.06033592330778e-07 1.02577774872609e-07
4.08611367203387e-07 1.02999297715869e-07
5.11610664919256e-07 1.0342264917128e-07
6.15033314090536e-07 1.03847825688975e-07
7.18881139779511e-07 1.04274814580947e-07
8.23155954360458e-07 1.04703638719261e-07
9.27859593079719e-07 1.05134330281657e-07
1.03299392336138e-06 1.05566849375784e-07
1.13856077273716e-06 1.06001237213986e-07
1.24456200995115e-06 1.06437508174292e-07
1.35099951812544e-06 1.06875639986807e-07
1.45787515811224e-06 1.07315656018478e-07
1.56519081413072e-06 1.07757579925409e-07
1.67294839405613e-06 1.08201389042817e-07
1.78114978309895e-06 1.0864712571662e-07
1.88979690881557e-06 1.09094785874037e-07
1.9988916946896e-06 1.0954435577182e-07
2.10843605046142e-06 1.09995878266504e-07
2.21843192872793e-06 1.10449330054616e-07
2.32888125878254e-06 1.1090475437779e-07
2.43978601316033e-06 1.11362127695186e-07
2.55114814085552e-06 1.11821483957914e-07
2.66296962481343e-06 1.12282818699618e-07
2.77525244351305e-06 1.12746136994915e-07
2.88799858050797e-06 1.13211453680391e-07
3.00121003418836e-06 1.13678773856904e-07
3.11488880804526e-06 1.14148132290503e-07
3.22903694033577e-06 1.14619484606716e-07
3.34365642494248e-06 1.15092905471106e-07
3.45874933041359e-06 1.15568340154189e-07
3.57431767056778e-06 1.1604583371637e-07
3.69036350428415e-06 1.16525401467752e-07
3.8068889057519e-06 1.17007007900255e-07
3.92389591365215e-06 1.17490729310992e-07
4.04138664296315e-06 1.17976519818823e-07
4.15936316278197e-06 1.18464425546877e-07
4.27782758832885e-06 1.1895442063516e-07
4.39678200896401e-06 1.19446541178829e-07
4.51622855014284e-06 1.19940781859884e-07
4.63616933200272e-06 1.20437179220182e-07
4.7566065112229e-06 1.20935706841075e-07
4.87754221806398e-06 1.21436380174349e-07
4.99897859823833e-06 1.21939236153437e-07
5.12091783439176e-06 1.22444237130261e-07
5.24336207152202e-06 1.22951452393835e-07
5.36631352391586e-06 1.23460865704204e-07
5.48977438962006e-06 1.23972460358647e-07
5.61374684997871e-06 1.24486284776136e-07
5.73823313475485e-06 1.25002333184158e-07
5.863235467939e-06 1.25520599538469e-07
5.98875606747747e-06 1.26041132952138e-07
6.11479720042961e-06 1.26563905299841e-07
6.24136110572945e-06 1.27088932537993e-07
6.36845003826744e-06 1.27616253237111e-07
6.49606629150456e-06 1.28145850020413e-07
6.62421214152497e-06 1.28677750421268e-07
6.75288989194624e-06 1.2921194809686e-07
6.8821018400431e-06 1.29748459331074e-07
7.01185029937417e-06 1.30287277513779e-07
7.14213757688795e-06 1.30828442004478e-07
7.27296601889243e-06 1.31371981090147e-07
7.40433799998257e-06 1.31917841675343e-07
7.53625584165792e-06 1.32466098542268e-07
7.66872194020019e-06 1.33016721604111e-07
7.8017386618043e-06 1.33569715565425e-07
7.93530837736972e-06 1.34125156419473e-07
8.06943353378919e-06 1.34682954037002e-07
8.2041164878262e-06 1.35243220606346e-07
8.33935970843254e-06 1.35805889211325e-07
8.47516559764387e-06 1.36371024870859e-07
8.61153662251473e-06 1.36938596177993e-07
8.74847521869272e-06 1.37508607677882e-07
8.8859838263706e-06 1.38081137588867e-07
9.02406496395947e-06 1.38656141847407e-07
9.16272110580688e-06 1.39233649859008e-07
9.30195475566588e-06 1.39813666443037e-07
9.44176842210892e-06 1.40396183790611e-07
9.58216460589953e-06 1.40981269290627e-07
9.72314587519016e-06 1.41568864903161e-07
9.86471474009332e-06 1.42159038403595e-07
1.00068737784969e-05 1.42751769250673e-07
1.01496255477476e-05 1.43347087641829e-07
1.02929726353894e-05 1.43945011246768e-07
1.04369176466362e-05 1.44545506065636e-07
1.05814631527018e-05 1.45148615343478e-07
1.07266117680453e-05 1.45754369854848e-07
1.08723661379001e-05 1.4636276133772e-07
1.10187288992379e-05 1.46973794373141e-07
1.1165702693611e-05 1.47587499944445e-07
1.13132901935555e-05 1.48203869440129e-07
1.14614940629956e-05 1.4882292065703e-07
1.16103169836526e-05 1.49444671518347e-07
1.1759761655171e-05 1.50069140073203e-07
1.19098307952442e-05 1.50696330921316e-07
1.20605271261655e-05 1.51326248540281e-07
1.22118533747058e-05 1.51958924692269e-07
1.2363812299398e-05 1.52594350208509e-07
1.25164066496065e-05 1.5323257087889e-07
1.26696392204854e-05 1.53873563625244e-07
1.28235127841107e-05 1.54517346629285e-07
1.297803013074e-05 1.55163952229583e-07
1.31331940829695e-05 1.55813356752877e-07
1.32890074397224e-05 1.56465606703234e-07
1.34454730464257e-05 1.57120734994524e-07
1.36025937814202e-05 1.57778689125707e-07
1.37603724705459e-05 1.58439544720997e-07
1.39188120152669e-05 1.59103277528982e-07
1.40779152927959e-05 1.59769906142384e-07
1.42376851989382e-05 1.6043944927756e-07
1.43981246482158e-05 1.61111940416151e-07
1.4559236588632e-05 1.61787339871531e-07
1.47210239285035e-05 1.62465725255893e-07
1.48834896537594e-05 1.63147071423239e-07
1.50466367251826e-05 1.63831367456386e-07
1.5210468092639e-05 1.645186919735e-07
1.53749867846125e-05 1.6520901936132e-07
1.55401958039738e-05 1.65902383843674e-07
1.57060981878175e-05 1.6659875921097e-07
1.58726969470285e-05 1.672981796599e-07
1.60399951266884e-05 1.68000679788074e-07
1.62079958064764e-05 1.68706263742642e-07
1.63767020702191e-05 1.69414951006551e-07
1.65461170212256e-05 1.70126714463596e-07
1.67162437356892e-05 1.70841620142295e-07
1.68870853558315e-05 1.71559656444016e-07
1.70586450122755e-05 1.72280827108082e-07
1.72309258393836e-05 1.73005151574202e-07
1.74039309909578e-05 1.7373271318733e-07
1.75776637041452e-05 1.74463436351665e-07
1.77521271404968e-05 1.75197356517374e-07
1.79273244970142e-05 1.75934493372062e-07
1.81032589903863e-05 1.76674882972542e-07
1.82799338733588e-05 1.7741851279945e-07
1.84573523861582e-05 1.78165402665102e-07
1.86355177888234e-05 1.7891560546908e-07
1.88144333942924e-05 1.79669108572145e-07
1.89941025028646e-05 1.80425882196888e-07
1.91745283850615e-05 1.81186012822995e-07
1.93557143978845e-05 1.81949453852411e-07
1.95376638517369e-05 1.82716275743461e-07
1.97203801274803e-05 1.83486465182055e-07
1.99038665926624e-05 1.84260059474006e-07
2.00881266521364e-05 1.85037044973669e-07
2.02731636971101e-05 1.858174591375e-07
2.04589811562476e-05 1.86601305270546e-07
2.06455824615181e-05 1.87388603841196e-07
2.08329710653593e-05 1.88179357972728e-07
2.1021150423332e-05 1.88973623189571e-07
2.12101240465216e-05 1.89771367661607e-07
2.13998954141832e-05 1.90572594104997e-07
2.15904680082882e-05 1.9137741175931e-07
2.17818454200475e-05 1.92185752855208e-07
2.19740311729027e-05 1.92997673807124e-07
2.21670288467098e-05 1.93813159610661e-07
2.23608420063205e-05 1.94632249099203e-07
2.25554742554197e-05 1.95454945105642e-07
2.27509292005253e-05 1.96281286843211e-07
2.29472104873686e-05 1.97111277176953e-07
2.31443217645455e-05 1.97944918734565e-07
2.33422666832801e-05 1.98782269615122e-07
2.35410489528952e-05 1.9962327674836e-07
2.37406722296436e-05 2.00467998278036e-07
2.39411402279216e-05 2.01316474301198e-07
2.41424567022228e-05 2.02168707503751e-07
2.43446254097265e-05 2.03024681300832e-07
2.45476500910274e-05 2.0388447405173e-07
2.47515345650791e-05 2.0474806926305e-07
2.49562826343422e-05 2.05615469120428e-07
2.51618981034626e-05 2.06486694933764e-07
2.53683847983963e-05 2.07361807063913e-07
2.55757466054603e-05 2.08240768824607e-07
2.57839873742849e-05 2.09123621199231e-07
2.59931109954841e-05 2.10010405625771e-07
2.62031214011099e-05 2.10901104433571e-07
2.64140225055434e-05 2.11795739206735e-07
2.66258182447502e-05 2.12694351663416e-07
2.68385125964136e-05 2.13596943696773e-07
2.70521095401104e-05 2.14503577627744e-07
2.72666131177381e-05 2.1541415392999e-07
2.74820272716681e-05 2.16328816097882e-07
2.7698356087766e-05 2.17247525201307e-07
2.79156036129673e-05 2.18170323769371e-07
2.81337739367367e-05 2.19097192609815e-07
2.83528711293465e-05 2.2002821598249e-07
2.8572899345329e-05 2.20963332888898e-07
2.87938626782179e-05 2.21902628056869e-07
2.90157653062747e-05 2.22846060684719e-07
2.92386113669594e-05 2.23793716257644e-07
2.94624050832171e-05 2.24745596184636e-07
2.96871506794017e-05 2.25701658682403e-07
2.99128523380841e-05 2.26662011617489e-07
3.01395143497016e-05 2.27626613032325e-07
3.03671409627339e-05 2.2859550681957e-07
3.05957364695535e-05 2.29568759194819e-07
3.08253052287483e-05 2.30546283562809e-07
3.10558515123111e-05 2.31528167848542e-07
3.12873796801597e-05 2.32514434769363e-07
3.1519894114929e-05 2.33505107106438e-07
3.17533992220355e-05 2.34500162941473e-07
3.19878993849769e-05 2.35499669542769e-07
3.22233990545197e-05 2.36503649879729e-07
3.24599027043994e-05 2.37512104274122e-07
3.26974148086736e-05 2.38525009868507e-07
3.29359398185421e-05 2.39542457640811e-07
3.31754822761829e-05 2.4056444775931e-07
3.34160467239422e-05 2.41590980017349e-07
3.36576377039596e-05 2.42622077088758e-07
3.39002597810483e-05 2.43657808438704e-07
3.4143917589487e-05 2.4469815051855e-07
3.43886157400056e-05 2.45743173337805e-07
3.46343589133434e-05 2.46792805570181e-07
3.48811517189135e-05 2.47847188588215e-07
3.51289989075018e-05 2.489062026928e-07
3.53779051101946e-05 2.49970038264391e-07
3.5627875148459e-05 2.51038550466194e-07
3.58789136989252e-05 2.52111882799079e-07
3.61310255817242e-05 2.53190010228898e-07
3.63842155919531e-05 2.54272955891852e-07
3.6638488547845e-05 2.55360742957357e-07
3.68938492908023e-05 2.56453394626353e-07
3.71503026854287e-05 2.57550959008767e-07
3.74078536444375e-05 2.58653409706481e-07
3.76665070541439e-05 2.59760845018151e-07
3.79262678991621e-05 2.60873162735713e-07
3.81871410618978e-05 2.61990511960698e-07
3.84491315738585e-05 2.63112865773879e-07
3.87122444396324e-05 2.64240247542973e-07
3.89764846871753e-05 2.6537265491883e-07
3.92418573420942e-05 2.66510162662093e-07
3.95083675047563e-05 2.67652794544311e-07
3.97760202993006e-05 2.68800548237867e-07
4.00448208475385e-05 2.69953420936331e-07
4.03147742684748e-05 2.71111488438091e-07
4.05858857569129e-05 2.7227472157069e-07
4.08581604784836e-05 2.73443249884617e-07
4.11316037283682e-05 2.74616964193509e-07
4.14062206925617e-05 2.75795940948814e-07
4.16820166335105e-05 2.76980257603459e-07
4.19589968911139e-05 2.78169884061099e-07
4.2237166775175e-05 2.79364871010404e-07
4.25165316461854e-05 2.80565187434302e-07
4.27970968336197e-05 2.8177093895122e-07
4.3078867772571e-05 2.8298209436885e-07
4.33618498669398e-05 2.84198704848651e-07
4.36460485717885e-05 2.85420822052315e-07
4.39314693938408e-05 2.86648385850434e-07
4.42181177796912e-05 2.87881531975549e-07
4.45059993116668e-05 2.89120171477994e-07
4.47951194831448e-05 2.9036444112358e-07
4.50854839242683e-05 2.91614279426532e-07
4.53770982036949e-05 2.92869738301342e-07
4.56699679419962e-05 2.94130927965365e-07
4.59640988699616e-05 2.95397727891371e-07
4.62594965978529e-05 2.96670277427419e-07
4.65561668752804e-05 2.97948600768394e-07
4.68541154760488e-05 2.99232633660349e-07
4.71533481097091e-05 3.0052248779997e-07
4.74538705975091e-05 3.01818097974116e-07
4.77556886954832e-05 3.03119636427493e-07
4.80588083319107e-05 3.04427037797532e-07
4.83632353697082e-05 3.05740325537665e-07
4.86689756952459e-05 3.0705955337361e-07
4.89760352486195e-05 3.08384745047807e-07
4.92844199936673e-05 3.09715924231233e-07
4.95941359178985e-05 3.11053083738462e-07
4.9905189001637e-05 3.12396339458288e-07
5.02175853410953e-05 3.13745653527137e-07
5.05313309946224e-05 3.15101049298256e-07
5.08464320439207e-05 3.16462612812091e-07
5.11628946567328e-05 3.17830336579715e-07
5.14807249933125e-05 3.1920421242565e-07
5.17999292057381e-05 3.20584358874494e-07
5.21205135646126e-05 3.21970704128029e-07
5.24424842687407e-05 3.23363303116896e-07
5.27658475718576e-05 3.247623082202e-07
5.30906098800778e-05 3.26167581872057e-07
5.34167774619498e-05 3.27579244396972e-07
5.37443567063468e-05 3.28997286679072e-07
5.40733539930259e-05 3.3042176476835e-07
5.44037757577942e-05 3.31852735211453e-07
5.47356284930057e-05 3.3329018850093e-07
5.50689186815066e-05 3.34734114370733e-07
5.54036527958773e-05 3.36184636193005e-07
5.57398374320703e-05 3.37641744041569e-07
5.60774791761119e-05 3.39105427210189e-07
5.64165846033221e-05 3.40575776494642e-07
5.67571603798167e-05 3.42052815301208e-07
5.70992131951179e-05 3.43536498021423e-07
5.74427496931394e-05 3.45026985181605e-07
5.7787776678321e-05 3.46524300685325e-07
5.81343009790063e-05 3.48028363453344e-07
5.84823293424596e-05 3.49539265802967e-07
5.88318686082626e-05 3.51056995360799e-07
5.91829256036234e-05 3.52581609816845e-07
5.95355072134402e-05 3.54113274230786e-07
5.9889620487671e-05 3.55651869748986e-07
6.024527235742e-05 3.57197418528765e-07
6.06024697759488e-05 3.58750014840453e-07
6.09612197907892e-05 3.6030971779016e-07
6.13215295085794e-05 3.61876477437495e-07
6.16834059860169e-05 3.63450389004486e-07
6.20468563750214e-05 3.65031512019124e-07
6.24118878870405e-05 3.66619758290981e-07
6.27785076453315e-05 3.68215297919556e-07
6.3146722943251e-05 3.69818079113643e-07
6.35165410223647e-05 3.71428161223981e-07
6.38879691835887e-05 3.73045604075921e-07
6.42610147876646e-05 3.74670429999876e-07
6.46356852176645e-05 3.76302622924209e-07
6.50119878405887e-05 3.77942319168083e-07
6.53899301597568e-05 3.79589464323239e-07
6.576951962408e-05 3.81244195853412e-07
6.61507638199334e-05 3.82906419698514e-07
6.65336702396319e-05 3.84576234816277e-07
6.69182464744482e-05 3.86253662784012e-07
6.73045001372322e-05 3.879387643819e-07
6.76924389016141e-05 3.89631600849978e-07
6.80820705024641e-05 3.91332114257888e-07
6.8473402616722e-05 3.93040365079262e-07
6.88664429818012e-05 3.9475653505295e-07
6.92611995168542e-05 3.96480444452904e-07
6.96576799613071e-05 3.98212356732526e-07
7.00558923180396e-05 3.9995204924705e-07
7.04558443672867e-05 4.01699787192092e-07
7.08575441544787e-05 4.03455468670907e-07
7.12609996231497e-05 4.05219237941276e-07
7.16662188610909e-05 4.06991032884047e-07
7.2073209893975e-05 4.08770915097705e-07
7.24819808090727e-05 4.10559030802985e-07
7.28925398398757e-05 4.12355274463015e-07
7.33048951143387e-05 4.1415970778725e-07
7.37190548221259e-05 4.15972563788746e-07
7.41350273859147e-05 4.17793564019928e-07
7.45528209499346e-05 4.19622984748056e-07
7.49724439346827e-05 4.21460759947506e-07
7.53939046946302e-05 4.2330695224094e-07
7.58172116468711e-05 4.25161537107251e-07
7.62423731839784e-05 4.27024796770858e-07
7.66693979807492e-05 4.2889644324658e-07
7.70982944239958e-05 4.30776759878753e-07
7.75290711838745e-05 4.3266567741997e-07
7.79617368612945e-05 4.34563259103416e-07
7.83963001203979e-05 4.36469478373532e-07
7.88327695987714e-05 4.38384533963512e-07
7.9271154132735e-05 4.40308354329457e-07
7.97114624870644e-05 4.42241048799603e-07
8.0153703535864e-05 4.4418254398144e-07
8.05978860798455e-05 4.4613294914154e-07
8.1044019028987e-05 4.48092421273854e-07
8.14921114502608e-05 4.50060699373965e-07
8.19421721496348e-05 4.52038173397098e-07
8.23942103230319e-05 4.5402467417818e-07
8.28482349972101e-05 4.56020312713267e-07
8.33042553099234e-05 4.58025153662533e-07
8.37622804635859e-05 4.60039118498119e-07
8.4222319582084e-05 4.62062366767451e-07
8.46843819488515e-05 4.64095011894173e-07
8.51484769607456e-05 4.66136925742067e-07
8.56146138864877e-05 4.68188220864365e-07
8.60828021073521e-05 4.70249011104087e-07
8.65530511184562e-05 4.72319165115455e-07
8.70253702835716e-05 4.74398993989835e-07
8.74997692775614e-05 4.76488216466439e-07
8.79762574940279e-05 4.7858714535771e-07
8.84548446393856e-05 4.80695746628192e-07
8.89355403860138e-05 4.82814035178655e-07
8.94183544211925e-05 4.84942076054207e-07
8.99032964972467e-05 4.87079883589014e-07
9.03903763808357e-05 4.89227522750518e-07
9.08796039035862e-05 4.91385110369439e-07
9.13709890139556e-05 4.93552609171374e-07
9.1864541623127e-05 4.95730084321983e-07
9.2360271707449e-05 4.97917601292394e-07
9.28581893087414e-05 5.00115173274556e-07
9.33583044820159e-05 5.02322812747649e-07
9.38606272947636e-05 5.04540743887763e-07
9.43651680386513e-05 5.06768767263468e-07
9.48719368059148e-05 5.09007054047008e-07
9.53809438599618e-05 5.11255777752437e-07
9.58921996377143e-05 5.13514843380292e-07
9.64057144810946e-05 5.15784153075553e-07
9.69214986341701e-05 5.18064098527495e-07
9.74395627326976e-05 5.20354528138407e-07
9.7959917260836e-05 5.22655507373421e-07
9.84825727682094e-05 5.24966990876411e-07
9.90075397590858e-05 5.27289210468043e-07
9.95348289695539e-05 5.29622177063559e-07
0.000100064451146617 5.31965787986725e-07
0.000100596416934604 5.34320334112718e-07
0.000101130737268717 5.36685712346657e-07
0.000101667422981064 5.39061930964069e-07
0.000102206484912028 5.41449112368205e-07
0.000102747934024396 5.43847380280026e-07
0.000103291781404676 5.46256627399957e-07
0.000103838038032076 5.48677093513136e-07
0.000104386715125589 5.51108669973141e-07
0.000104937823795562 5.53551421804779e-07
0.000105491375217367 5.5600553272452e-07
0.000106047380750091 5.58470831598449e-07
0.00010660585158169 5.60947561814084e-07
0.000107166799143504 5.63435789938805e-07
0.000107730234933443 5.65935401341313e-07
0.000108296170334784 5.68446703314449e-07
0.000108864617038098 5.70969397405399e-07
0.000109435586435504 5.73503853228854e-07
0.000110009090288733 5.76049953085052e-07
0.000110585140241818 5.78607885727157e-07
0.000111163748127545 5.81177530961456e-07
0.000111744925658506 5.83759015511262e-07
0.000112328684674018 5.86352467416437e-07
0.000112915037141434 5.88957889561952e-07
0.000113503995030996 5.91575410802468e-07
0.000114095570441798 5.94204841951257e-07
0.00011468977528375 5.96846502487536e-07
0.000115286621786237 5.99500329848473e-07
0.000115886122116086 6.02166453548106e-07
0.000116488288569634 6.04844874082744e-07
0.000117093133443717 6.07535656224799e-07
0.000117700669099941 6.10238798967227e-07
0.000118310907898909 6.12954498514922e-07
0.000118923862397424 6.15682687725489e-07
0.000119539545085149 6.18423430532935e-07
0.000120157968515682 6.21176925191233e-07
0.000120779145440873 6.23943035096392e-07
0.00012140308847597 6.26721958872233e-07
0.000122029810434842 6.29513625066434e-07
0.000122659324059908 6.32318165110095e-07
0.000123291642225018 6.35135780596166e-07
0.000123926778005614 6.37966260497471e-07
0.000124564744266112 6.40809944823662e-07
0.000125205554210936 6.43666619667873e-07
0.000125849220830603 6.46536487189463e-07
0.000126495757317793 6.49419681591311e-07
0.000127145176999384 6.5231605448297e-07
0.000127797493053867 6.55225881216062e-07
0.000128452718935083 6.58149154449214e-07
0.000129110868089533 6.61085865336259e-07
0.000129771953954869 6.64036075926172e-07
0.000130435990030795 6.66999920921182e-07
0.000131102989951716 6.69977536301691e-07
0.000131772967488018 6.72968765260698e-07
0.000132445936253279 6.75973742092037e-07
0.000133121909995371 6.78992602365377e-07
0.000133800902597736 6.820254829202e-07
0.000134482928080656 6.85072221813149e-07
0.000135168000302469 6.88133029480893e-07
0.00013585613333195 6.91207967548947e-07
0.000136547341299499 6.9429709742646e-07
0.000137241638396926 6.97400403756076e-07
0.000137939038800682 7.0051802330954e-07
0.000138639556823991 7.03649939479449e-07
0.000139343206763471 7.06796367019179e-07
0.00014005000313049 7.09957367241296e-07
0.000140759960497731 7.13132844184009e-07
0.000141473093341915 7.16322856323434e-07
0.000142189416198239 7.19527620426176e-07
0.000142908943818665 7.22747196651706e-07
0.000143631691015316 7.25981484637541e-07
0.000144357672499954 7.29230702581066e-07
0.000145086903202535 7.32494909653073e-07
0.000145819398112188 7.35774083344586e-07
0.000146555172195533 7.39068362660505e-07
0.000147294240558193 7.42377723525115e-07
0.000148036618281718 7.45702470129757e-07
0.000148782320751848 7.49042247224937e-07
0.000149531362999073 7.52397608499262e-07
0.000150283760607572 7.55768278707901e-07
0.00015103952888628 7.5915439688108e-07
0.000151798683283161 7.62556187927969e-07
0.000152561239471089 7.65973539157079e-07
0.000153327213010246 7.69406505158346e-07
0.000154096619515405 7.72855397967705e-07
0.000154869474913372 7.76320015674673e-07
0.000155645794929047 7.79800498195042e-07
0.000156425595427242 7.83297073913335e-07
0.000157208892501155 7.86809623132798e-07
0.000157995702124288 7.90338198536021e-07
0.000158786040322824 7.93883118137588e-07
0.000159579923440962 7.9744417007484e-07
0.000160377367611037 8.01021763409022e-07
0.000161178389374446 8.04615503678723e-07
0.000161983004878124 8.08225891482298e-07
0.000162791230769607 8.11852526545363e-07
0.000163603083296152 8.15496004134244e-07
0.000164418579300286 8.1915610305713e-07
0.000165237735403343 8.22833057563494e-07
0.000166060568460907 8.26526640952695e-07
0.00016688709510186 8.30237273091705e-07
0.000167717332374951 8.33964818104798e-07
0.000168551297193056 8.37709512498371e-07
0.000169389006705554 8.41471217001894e-07
0.000170230477922556 8.45250073348374e-07
0.000171075727995905 8.49046224357627e-07
0.000171924774220262 8.52859813926523e-07
0.000172777634034189 8.56690600525028e-07
0.000173634324634714 8.6053901592581e-07
0.00017449486365064 8.64404913010063e-07
0.00017535926856365 8.68288630512359e-07
0.000176227557194162 8.72189920404871e-07
0.000177099747114567 8.76109023524032e-07
0.000177975856138091 8.8004588483565e-07
0.000178855902022927 8.84000947060801e-07
0.000179739902969987 8.87973754096573e-07
0.000180627876724084 8.91964648214807e-07
0.000181519841372299 8.95973773343079e-07
0.000182415815145642 9.00001274412406e-07
0.000183315816420054 9.04046886511007e-07
0.000184219863306565 9.0811106028483e-07
0.00018512797436685 9.12193527125476e-07
0.000186040167893976 9.16294741285102e-07
0.000186956462635261 9.20414325545052e-07
0.000187876876960806 9.24552841587825e-07
0.000188801429802394 9.28710013155279e-07
0.000189730139815549 9.32886088807318e-07
0.000190663025904356 9.37081106175416e-07
0.000191600107010532 9.41295101723876e-07
0.000192541402112256 9.45528218813498e-07
0.000193486930331069 9.49780493095162e-07
0.000194436710824164 9.54051958997457e-07
0.000195390762783162 9.58342869206581e-07
0.000196349105652368 9.62652927922572e-07
0.000197311758580291 9.66982829420794e-07
0.000198278741409712 9.71332053919971e-07
0.000199250073463632 9.75701189465216e-07
0.000200225774653097 9.80089595361594e-07
0.000201205864248458 9.8449820051924e-07
0.000202190362448978 9.88926699156689e-07
0.000203179289148134 9.93374891692742e-07
0.000204172664039827 9.97843147179914e-07
0.000205170507187007 1.00233172453695e-06
0.000206172838911544 1.0068404214205e-06
0.000207179679332964 1.01136937948771e-06
0.000208191048712452 1.0159187412047e-06
0.000209206967453657 1.0204884140718e-06
0.000210227455867729 1.02507889416466e-06
0.000211252534761893 1.0296897325957e-06
0.000212282224494489 1.03432130743873e-06
0.000213316545801928 1.03897388193797e-06
0.000214355519683866 1.0436469968526e-06
0.000215399166680718 1.04834115420481e-06
0.000216447507834923 1.0530564974148e-06
0.000217500564332338 1.05779280221339e-06
0.000218558357134551 1.06255045495375e-06
0.000219620907589505 1.06732910316779e-06
0.000220688236692673 1.07212925822655e-06
0.000221760365950899 1.07695081286109e-06
0.00022283731676376 1.08179378152496e-06
0.000223919110545285 1.08665855675938e-06
0.000225005769102045 1.09154502763545e-06
0.00022609731412968 1.09645307885229e-06
0.000227193767208533 1.10138310507854e-06
0.000228295150313611 1.10633498968888e-06
0.0002294014853033 1.11130887141375e-06
0.000230512794174714 1.11630488960368e-06
0.000231629099064317 1.12132331546616e-06
0.000232750422379784 1.12636376376093e-06
0.000233876786143545 1.13142650244133e-06
0.000235008212645986 1.13651193594701e-06
0.000236144724581933 1.14161953676354e-06
0.000237286344118696 1.14674997662611e-06
0.000238433094095322 1.15190312636387e-06
0.000239584997221686 1.15707912408043e-06
0.000240742076345767 1.16227783492282e-06
0.00024190435418069 1.16749939405088e-06
0.00024307185357474 1.17274407528878e-06
0.000244244597650029 1.17801215568475e-06
0.000245422609805714 1.18330307806783e-06
0.000246605912883782 1.18861739429321e-06
0.000247794530278075 1.19395510095495e-06
0.00024898848537903 1.19931619231776e-06
0.000250187801571348 1.20470080276089e-06
0.000251392502374109 1.21010921029712e-06
0.000252602611584406 1.21554126439337e-06
0.000253818152848799 1.22099695392024e-06
0.000255039149802719 1.22647670154432e-06
0.000256265626504264 1.23198035142331e-06
0.000257497606855687 1.23750803615011e-06
0.000258735114891837 1.24305974102797e-06
0.000259978174632865 1.24863604251316e-06
0.000261226810675378 1.25423648187438e-06
0.000262481047157253 1.25986103880647e-06
0.000263740908196059 1.26551044401832e-06
0.000265006418640078 1.271184379929e-06
0.000266277603020007 1.27688252029087e-06
0.000267554485540297 1.28260590770913e-06
0.000268837091448007 1.28835375701745e-06
0.000270125445205024 1.29412696613617e-06
0.00027141957217116 1.29992458330088e-06
0.000272719496754461 1.30574766656454e-06
0.000274025244421026 1.31159587940506e-06
0.000275336840300431 1.31746934975657e-06
0.000276654309650187 1.32336836443025e-06
0.000277977678014617 1.32929209729049e-06
0.000279306970111908 1.33524194759051e-06
0.000280642212059498 1.34121724560518e-06
0.000281983429305104 1.34721827752992e-06
0.000283330647582633 1.35324500738034e-06
0.000284683892590014 1.35929755973122e-06
0.000286043190149745 1.36537573041177e-06
0.000287408565880157 1.37148046597923e-06
0.000288780046346136 1.37761106795963e-06
0.000290157657414096 1.38376782359607e-06
0.000291541425237692 1.38995085568421e-06
0.000292931376093376 1.39616062455098e-06
0.000294327536717927 1.40239657973075e-06
0.000295729933297658 1.40865866883246e-06
0.00029713859196649 1.41494786418731e-06
0.000298553539830677 1.42126360514082e-06
0.000299974803435818 1.42760600988707e-06
0.000301402409445705 1.43397537064772e-06
0.000302836384816353 1.44037180821503e-06
0.000304276756624568 1.44679509182711e-06
0.000305723551716395 1.4532455138458e-06
0.000307176797230241 1.4597233701092e-06
0.00030863652060035 1.46622824592173e-06
0.000310102748846272 1.47276061310242e-06
0.000311575509459374 1.47932058982169e-06
0.000313054830049196 1.48590811292594e-06
0.000314540738162122 1.49252293343501e-06
0.000316033261095557 1.4991657107893e-06
0.000317532426806346 1.50583601074545e-06
0.000319038262817092 1.51253431318088e-06
0.000320550797130273 1.51926091919295e-06
0.000322070058049466 1.52601538573338e-06
0.000323596073435199 1.53279801011313e-06
0.000325128871445312 1.53960833785203e-06
0.000326668479783164 1.54644761150551e-06
0.00032821492739467 1.55331499723855e-06
0.000329768242391908 1.56021060111089e-06
0.000331328452993019 1.56713491453037e-06
0.000332895587907549 1.57408785510497e-06
0.000334469675762654 1.58106953117402e-06
0.000336050745293828 1.58808005088486e-06
0.000337638825344713 1.59511932545011e-06
0.000339233944670163 1.60218745975335e-06
0.000340836132129917 1.60928495597064e-06
0.000342445417085887 1.61641132499527e-06
0.000344061828410883 1.6235668688952e-06
0.000345685395279778 1.63075148980597e-06
0.000347316146769584 1.63796569423014e-06
0.000348954112463814 1.64520938468268e-06
0.000350599321848497 1.65248245940422e-06
0.000352251804307901 1.65978501833661e-06
0.000353911589326237 1.6671173681947e-06
0.000355578706694432 1.67447940325856e-06
0.000357253186097691 1.68187143176807e-06
0.000358935057529459 1.68929334527885e-06
0.000360624350874738 1.69674503091529e-06
0.000362321095905653 1.70422658375647e-06
0.000364025322489409 1.71173852554037e-06
0.00036573706101495 1.71928052774351e-06
0.000367456341542693 1.7268533314523e-06
0.000369183194874146 1.73445595588126e-06
0.000370917650830027 1.7420891417427e-06
0.00037265973997177 1.7497527662286e-06
0.000374409492737998 1.75744714211724e-06
0.000376166939880115 1.76517214365067e-06
0.000377932112023766 1.77292764038119e-06
0.000379705039664147 1.78071416766516e-06
0.000381485753831812 1.78853159528971e-06
0.000383274285427102 1.79638023984415e-06
0.000385070665666946 1.80425928722425e-06
0.000386874924954171 1.81216995813894e-06
0.000388687094912309 1.82011143179915e-06
0.000390507206344109 1.82808448215486e-06
0.000392335290826264 1.83608873820787e-06
0.000394171379564471 1.84412428509858e-06
0.00039601550384957 1.8521914415534e-06
0.000397867695291123 1.86029006011829e-06
0.000399727985351242 1.86842046107993e-06
0.000401596405812322 1.87658249377997e-06
0.000403472988306102 1.88477600252041e-06
0.000405357764308622 1.8930015465477e-06
0.00040725076585517 1.90125872917787e-06
0.000409152024584348 1.90954835614796e-06
0.000411061572940496 1.91786978485587e-06
0.000412979442725351 1.92622309281197e-06
0.000414905665818163 1.93460884946128e-06
0.000416840274667625 1.94302639633936e-06
0.000418783301063964 1.95147704951763e-06
0.000420734778113482 1.9599596494472e-06
0.000422694737762929 1.96847451911597e-06
0.000424663212282045 1.9770224909626e-06
0.000426640234773007 1.98560238161204e-06
0.00042862583715462 1.99421502307199e-06
0.000430620052177692 2.00286049278335e-06
0.000432622912670475 2.01153886777556e-06
0.00043463445153825 2.02024970677578e-06
0.000436654701245026 2.02899333888989e-06
0.000438683694583916 2.03777009790085e-06
0.000440721464681817 2.04658032226383e-06
0.000442768045004081 2.05542329816115e-06
0.000444823468302242 2.06429962394322e-06
0.000446887767926185 2.07320884019223e-06
0.000448960976766377 2.08215128163152e-06
0.000451043128048009 2.09112728782942e-06
0.000453134255335838 2.10013611924586e-06
0.000455234391455084 2.10917919920129e-06
0.000457343570654285 2.11825523958056e-06
0.000459461825893866 2.12736540160272e-06
0.000461589191295469 2.136509208329e-06
0.000463725700503798 2.14568589392305e-06
0.000465871386397721 2.15489663138481e-06
0.000468026283029106 2.16414149209368e-06
0.000470190424521199 2.17341970071869e-06
0.000472363844221918 2.18273188315675e-06
0.000474546576105075 2.19207867597171e-06
0.000476738654781046 2.2014590078778e-06
0.000478940113788924 2.21087365642917e-06
0.000481150987445353 2.22032225554693e-06
0.0004833713097009 2.22980515751831e-06
0.000485601114858419 2.2393221355563e-06
0.000487840436993975 2.24887325078509e-06
0.00049008931024476 2.25845900693303e-06
0.000492347769251693 2.26807917439841e-06
0.000494615848426092 2.27773366680755e-06
0.000496893582092899 2.28742269445575e-06
0.000499181004787355 2.29714616924558e-06
0.0005014781509566 2.30690445409482e-06
0.000503785055410695 2.31669730926259e-06
0.000506101752719958 2.32652479482597e-06
0.000508428277514784 2.33638712444106e-06
0.000510764664639225 2.34628436027671e-06
0.000513110948999501 2.35621609899895e-06
0.0005154671650985 2.36618286404163e-06
0.000517833347962542 2.37618487435863e-06
0.000520209532836901 2.38622156440659e-06
0.000522595754401307 2.39629346472859e-06
0.000524992047866036 2.40640016053326e-06
0.000527398448026569 2.41654218730647e-06
0.000529814990213876 2.42671928643312e-06
0.000532241709500309 2.43693200070547e-06
0.000534678641501014 2.44717958404398e-06
0.000537125821085058 2.45746257987138e-06
0.00053958328366493 2.46778088553557e-06
0.000542051064550465 2.4781345602405e-06
0.000544529199110706 2.48852382900417e-06
0.00054701772293971 2.49894825483246e-06
0.000549516671194542 2.50940839475082e-06
0.000552026079589293 2.51990414356029e-06
0.000554545983732853 2.53043556210327e-06
0.000557076419294957 2.54100237223829e-06
0.000559617421667195 2.55160497200864e-06
0.000562169026639203 2.56224359499292e-06
0.000564731270234196 2.57291744507397e-06
0.00056730418767927 2.58362726822469e-06
0.000569887814947495 2.59437312827116e-06
0.000572482188075766 2.60515473998968e-06
0.000575087342815756 2.61597233920829e-06
0.000577703315154964 2.6268256360958e-06
0.00058033014079106 2.63771504454364e-06
0.000582967855835604 2.64864045096545e-06
0.000585616496286569 2.65960209752348e-06
0.000588276098384093 2.6705995102932e-06
0.000590946697894386 2.68163329173378e-06
0.000593628331186119 2.69270332799365e-06
0.000596321034514113 2.70380931995678e-06
0.00059902484383407 2.71495169715752e-06
0.000601739795531227 2.72613015882343e-06
0.000604465925690051 2.73734476919826e-06
0.000607203270459249 2.74859596632876e-06
0.000609951866425578 2.75988363447358e-06
0.000612711750060052 2.77120727910146e-06
0.000615482957339153 2.78256772022316e-06
0.000618265525059376 2.79396446279962e-06
0.000621059489522176 2.80539757537208e-06
0.000623864887097548 2.81686731973094e-06
0.000626681754417279 2.82837376972082e-06
0.000629510128187 2.83991641912801e-06
0.000632350044606128 2.85149572618336e-06
0.000635201540332311 2.86311176643428e-06
0.000638064652098745 2.8747646169472e-06
0.000640939416715692 2.88645396108065e-06
0.000643825870676773 2.89818007228519e-06
0.000646724050749058 2.90994283024033e-06
0.000649633993579299 2.92174251373915e-06
0.000652555736093038 2.93357880248863e-06
0.000655489314895526 2.94545197807783e-06
0.000658434766873604 2.95736192074148e-06
0.000661392128794346 2.96930912231854e-06
0.000664361437916664 2.98129285129384e-06
0.000667342730767958 2.99331339539726e-06
0.000670336044163355 3.00537104828581e-06
0.000673341415211641 3.01746569259563e-06
0.000676358880904237 3.02959762829877e-06
0.000679388478532536 3.04176610885551e-06
0.000682430244641391 3.05397185533415e-06
0.000685484216496725 3.06621475258106e-06
0.000688550431249306 3.07849425674919e-06
0.000691628925506055 3.09081153176301e-06
0.000694719737037818 3.10316560707333e-06
0.000697822902644892 3.1155565784907e-06
0.000700938459223383 3.12798519779906e-06
0.000704066444421182 3.14045069976549e-06
0.000707206895120947 3.14424826031513e-06
0.000710351143381262 3.14745427725336e-06
0.000713498597658516 3.15080031034379e-06
0.000716649397968859 3.15428337597991e-06
0.000719803681344839 3.15790042710448e-06
0.000722961581771944 3.16164835287017e-06
0.000726123230124814 3.16552532724638e-06
0.00072928875545206 3.16952703662726e-06
0.000732458282488688 3.17365234631792e-06
0.000735631934835005 3.17789790066753e-06
0.000738809832735673 3.18226191232537e-06
0.000741992094647998 3.18674226869091e-06
0.000745178836916689 3.19133652874035e-06
0.00074837017344543 3.19604301705544e-06
0.000751566216462485 3.20085945781129e-06
0.000754767075920296 3.20578462253844e-06
0.000757972860542835 3.21081613137295e-06
0.000761183676674208 3.21595210273657e-06
0.000764399628776944 3.22119227101103e-06
0.000767620821047955 3.22653382764271e-06
0.000770847354875598 3.23197585983514e-06
0.000774079330735433 3.23751629345053e-06
0.000777316847028884 3.2431552489342e-06
0.000780560002277818 3.24888971887854e-06
0.000783808891996697 3.25471974105512e-06
0.000787063611737752 3.26064362402403e-06
0.000790324255361776 3.26665991289465e-06
0.00079359091527467 3.2727685317846e-06
0.000796863683806455 3.27896709001169e-06
0.000800142650896467 3.28525629302445e-06
0.000803427907189491 3.29163337837112e-06
0.000806719540567862 3.29809869435744e-06
0.00081001763926222 3.30465083157288e-06
0.000813322290093793 3.3112889171026e-06
0.000816633579010895 3.31801262227175e-06
0.000819951591633167 3.32482100466853e-06
0.000823276412637835 3.33171366924529e-06
0.000826608126307081 3.33868872383903e-06
0.00082994681503092 3.3457465818112e-06
0.000833292561612731 3.3528861600605e-06
0.000836645447772791 3.36010722520528e-06
0.000840005554997997 3.36740892199128e-06
0.000843372963919988 3.37479036010851e-06
0.000846747754280096 3.38225121140655e-06
0.000850130005491503 3.38979141881101e-06
0.000853519796910314 3.3974099982827e-06
0.000856917206908597 3.40510713605496e-06
0.000860322314044652 3.41288148394733e-06
0.000863735195528599 3.420732867835e-06
0.000867155928396434 3.42866078347725e-06
0.000870584589179911 3.43666561347396e-06
0.000874021254793385 3.44474588318932e-06
0.000877466000676574 3.45290253655824e-06
0.000880918903213133 3.4611343470086e-06
0.000884380037560141 3.46944066921559e-06
0.000887849478229357 3.47782175898717e-06
0.000891327299988344 3.48627754148898e-06
0.000894813577529833 3.49480698111662e-06
0.00089830838451095 3.5034102619005e-06
0.00090181179477285 3.51208723375868e-06
0.000905323882006609 3.5208377230843e-06
0.000908844719729693 3.52966121577928e-06
0.000912374380945472 3.53855716994195e-06
0.000915912938115414 3.54752661056202e-06
0.000919460464725976 3.55656799406717e-06
0.000923017032720044 3.5656819844775e-06
0.000926582714704521 3.57486826678328e-06
0.000930157582971304 3.58412585446426e-06
0.000933741708825769 3.59345632413925e-06
0.000937335165149908 3.60285767014156e-06
0.000940938022820049 3.61233078179517e-06
0.000944550353601844 3.62187555616909e-06
0.000948172229158014 3.63149153985558e-06
0.000951803720697869 3.64117858393744e-06
0.000955444899281807 3.65093718081141e-06
0.000959095836462618 3.66076647915566e-06
0.000962756602941774 3.67066726607349e-06
0.000966427270207847 3.68063864454435e-06
0.000970107908852391 3.6906806950079e-06
0.000973798589547399 3.70079381736924e-06
0.000977499383364769 3.71097772046054e-06
0.000981210361085229 3.72123243010029e-06
0.000984931593515329 3.73155693005346e-06
0.000988663150445383 3.74195291096567e-06
0.000992405103356348 3.7524196621643e-06
0.000996157523018513 3.76295678944879e-06
0.000999920479807961 3.77356422093303e-06
0.00100369404402889 3.78424290791219e-06
0.00100747828693681 3.79499135492223e-06
0.00101127327829173 3.80581047815861e-06
0.00101507908876989 3.81670013433034e-06
0.00101889578890422 3.82766086548843e-06
0.00102272344976971 3.83869178707151e-06
0.00102656214155678 3.84979376101113e-06
0.00103041193531779 3.86096550328142e-06
0.00103427290082107 3.87220891654995e-06
0.00103814510973762 3.88352303739438e-06
0.00104202863277501 3.89490759250708e-06
0.00104592354036752 3.90636264934464e-06
0.00104982990301687 3.91788934955164e-06
0.00105374779236642 3.92948627910908e-06
0.00105767727864553 3.94115418432164e-06
0.00106161843282985 3.95289270182375e-06
0.00106557132553167 3.96470292247117e-06
0.00106953602845414 3.97658445336163e-06
0.00107351261290751 3.98853725069455e-06
0.0010775011501582 4.00056050603551e-06
0.00108150171066424 4.01265563179447e-06
0.00108551436629603 4.02482216225117e-06
0.00108953918845828 4.03706036361493e-06
0.0010935762488219 4.04936935120058e-06
0.0010976256181731 4.06175049552973e-06
0.00110168736866863 4.07420402374348e-06
0.00110576157269237 4.08672861426091e-06
0.00110984830130663 4.09932560667897e-06
0.00111394762691331 4.1119936360058e-06
0.00111805962054932 4.12473518440982e-06
0.00112218435573373 4.13754768547704e-06
0.0011263219034192 4.1504324328652e-06
0.00113047233585207 4.16339033041621e-06
0.00113463572618248 4.17642030609103e-06
0.00113881214648857 4.18952363258402e-06
0.00114300167012116 4.20269840331469e-06
0.00114720436852447 4.21594705998674e-06
0.00115142031558446 4.2292676543814e-06
0.00115564958323884 4.24266181607803e-06
0.00115989224505492 4.25612916235686e-06
0.00116414837421728 4.2696696944947e-06
0.00116841804391177 4.28328339789136e-06
0.00117270132730966 4.29697065106451e-06
0.00117699829796073 4.31073141170862e-06
0.00118130902937244 4.32456603359946e-06
0.00118563359540603 4.33847403186625e-06
0.0011899720694379 4.35245656201391e-06
0.00119432452599992 4.36651269385501e-06
0.00119869103869377 4.3806435636352e-06
0.00120307168225741 4.39484778360593e-06
0.00120746653004101 4.40912688821624e-06
0.00121187565692923 4.42348072244367e-06
0.00121629913765167 4.43790868711977e-06
0.00122073704633879 4.4524122983568e-06
0.00122518945863715 4.46698964248445e-06
0.00122965644827963 4.48164264455241e-06
0.00123413809092418 4.4963706445984e-06
0.00123863446156878 4.51117426243528e-06
0.00124314563583122 4.52605236466945e-06
0.00124767168819589 4.54100641765023e-06
0.00125221269461354 4.55603657403478e-06
0.00125676873118757 4.57114208885514e-06
0.00126133987327643 4.58632307898524e-06
0.00126592619635541 4.60158098678597e-06
0.0012705277773422 4.61691457436268e-06
0.00127514469191656 4.63232391900212e-06
0.00127977701583556 4.64780998817521e-06
0.00128442482582374 4.66337238890382e-06
0.00128908819821264 4.67901161845109e-06
0.00129376720983109 4.69472770980043e-06
0.00129846193754089 4.71052068179445e-06
0.00130317245822269 4.72638961615904e-06
0.00130789884783885 4.74233727258782e-06
0.00131264118511144 4.75836132162244e-06
0.00131739954643306 4.77446312046342e-06
0.00132217400955352 4.79064168725406e-06
0.00132696465124078 4.80689789531651e-06
0.00133177154913609 4.82323214453761e-06
0.00133659478128063 4.83964435160518e-06
0.00134143442563223 4.85613441759416e-06
0.00134629056004983 4.87270270725861e-06
0.00135116326275709 4.88934909567851e-06
0.00135605261185277 4.90607295832634e-06
0.00136095868481109 4.92287656040676e-06
0.0013658815613715 4.93975731283616e-06
0.00137082131868434 4.95671746860413e-06
0.00137577803615294 4.97375635214736e-06
0.00138075179250509 4.99087474508333e-06
0.00138574266725017 5.00807144326903e-06
0.00139075073869344 5.02534720248638e-06
0.00139577608589593 5.04270227689655e-06
0.00140081878817282 5.06013640859426e-06
0.00140587892458142 5.07765083639601e-06
0.00141095657541781 5.09524427082922e-06
0.00141605181968864 5.11291742462015e-06
0.00142116473711326 5.13066998608899e-06
0.00142629540709935 5.14850316610618e-06
0.00143144391026546 5.16641508687157e-06
0.00143661032535233 5.18440848970702e-06
0.00144179473384204 5.20248146445527e-06
0.00144699721530649 5.22063414688008e-06
0.00145221784945337 5.23886718712612e-06
0.0014574567166405 5.25718123322632e-06
0.00146271389787372 5.27557587184826e-06
0.00146798947374557 5.2940512017482e-06
0.00147328352494732 5.31260731053699e-06
0.00147859613225786 5.33124373802178e-06
0.00148392737599588 5.34996162051081e-06
0.00148927733761639 5.36875993554298e-06
0.00149464609755193 5.38763980573956e-06
0.00150003373735767 5.40660126789222e-06
0.00150544033862556 5.42564270154216e-06
0.00151086598132711 5.44476685396594e-06
0.00151631074818107 5.46397263294092e-06
0.00152177472081401 5.48325891556822e-06
0.00152725797972958 5.50262789735653e-06
0.00153276060762694 5.52207787386847e-06
0.00153828268550081 5.53966567337688e-06
0.00154382235117418 5.55368410007963e-06
0.00154937603527426 5.56773731657405e-06
0.00155494377259084 5.58182034466033e-06
0.0015605255929355 5.59593394699833e-06
0.0015661215268825 5.6100788939211e-06
0.00157173160577642 5.62425223482083e-06
0.00157735585801124 5.63845846076615e-06
0.001582994316472 5.65269407118989e-06
0.00158864701054319 5.666960901484e-06
0.00159431397144468 5.68125864617344e-06
0.00159999523009085 5.6955864493179e-06
0.00160569081654017 5.70994562026248e-06
0.00161140076216043 5.72433584206324e-06
0.0016171250980025 5.73875679007459e-06
0.00162286385479257 5.75320813201417e-06
0.00162861706292458 5.76769118846156e-06
0.00163438475411305 5.78220396152309e-06
0.00164016695807457 5.7967483267691e-06
0.00164596370640134 5.81132450318307e-06
0.00165177503090452 5.82593158522198e-06
0.00165760096248974 5.84056921570259e-06
0.00166344153170545 5.85523872866384e-06
0.00166929677043411 5.8699386306938e-06
0.0016751667090648 5.88467025826149e-06
0.00168105137932306 5.89943267153082e-06
0.0016869508119946 5.91422692749097e-06
0.00169286503892209 5.92905265119452e-06
0.00169879409157328 5.94390916937407e-06
0.00170473800074265 5.95879754181215e-06
0.00171069679828447 5.97371737970354e-06
0.00171667051566417 5.988668871863e-06
0.00172265918453603 6.00365102935618e-06
0.00172866283556539 6.01866550526271e-06
0.00173468150107065 6.03371071033119e-06
0.00174071521178098 6.04878860243273e-06
0.00174676400038342 6.06389727838283e-06
0.0017528278976618 6.07903810528452e-06
0.00175890693576708 6.09421096033209e-06
0.00176500114672742 6.10941511099557e-06
0.00177111056183841 6.12465072182789e-06
0.00177723521256024 6.13991795665249e-06
0.00178337513051689 6.15521759009634e-06
0.00178953034810699 6.17054917622514e-06
0.00179570089728321 6.18591256771295e-06
0.00180188680985093 6.20130792132701e-06
0.00180808811777225 6.21673508223802e-06
0.00181430485285449 6.23219389027512e-06
0.00182053704674477 6.2476854317443e-06
0.00182678473217651 6.26320829140381e-06
0.00183304794046791 6.27876355412465e-06
0.00183932670402204 6.2943510503306e-06
0.00184562105507237 6.30997060473101e-06
0.0018519310256771 6.32562203635198e-06
0.00185825664771345 6.34130611932809e-06
0.00186459795383278 6.35702234925398e-06
0.00187095497618203 6.37277053411251e-06
0.00187732774671615 6.38855112403129e-06
0.00188371629784018 6.40436424691842e-06
0.0018901206620871 6.42020937615084e-06
0.00189654087146325 6.43608695779748e-06
0.00190297695842105 6.45199711188671e-06
0.00190942895553293 6.4679392962444e-06
0.00191589689482918 6.48391428414423e-06
0.00192238080911332 6.49992152500776e-06
0.00192888073063833 6.51596112554871e-06
0.00193539669176388 6.53203285538039e-06
0.00194192872461926 6.54813816123974e-06
0.0019484768627805 6.56427580253764e-06
0.00195504113858304 6.58044553589977e-06
0.00196162158411893 6.59664813331243e-06
0.00196821823225225 6.60987983602008e-06
0.00197482811208827 6.60568476402691e-06
0.00198143379685229 6.60190856243065e-06
0.00198803570541472 6.59857343059249e-06
0.00199463427884532 6.59567151407099e-06
0.00200122995035939 6.59319642497427e-06
0.00200782314678436 6.59114088428035e-06
0.00201441428766864 6.58949860181433e-06
0.00202100378627046 6.588263802585e-06
0.00202759205007304 6.58742980853489e-06
0.00203417947988158 6.58699281112807e-06
0.00204076647269271 6.58694573143857e-06
0.00204735341842414 6.58728624929456e-06
0.00205394070467344 6.58800639919676e-06
0.00206052871107264 6.5891048700066e-06
0.00206711781594264 6.59057611587935e-06
0.00207370839205852 6.59241793568214e-06
0.0020803008099942 6.59462340187543e-06
0.00208689543339608 6.59719273743024e-06
0.00209349262613351 6.60012000280409e-06
0.00210009274613631 6.60340403902585e-06
0.00210669615017534 6.60704180101598e-06
0.00211330319197635 6.61102978066115e-06
0.00211991422175702 6.61536639856444e-06
0.00212652958815558 6.62004913427418e-06
0.00213314963728985 6.62507692240725e-06
0.00213977471421226 6.63044630846466e-06
0.00214640516052073 6.63615770111654e-06
0.00215304131822184 6.64220766788728e-06
0.00215968352588973 6.64859568131361e-06
0.00216633212157104 6.65532123070868e-06
0.00217298744280175 6.6623823634802e-06
0.00217964982516523 6.66977810567685e-06
0.00218631960327091 6.67750944471884e-06
0.00219299711271563 6.68557396944837e-06
0.00219968268668508 6.69397171508108e-06
0.00220637665840016 6.70270322175953e-06
0.00221307936162192 6.71176757088281e-06
0.0022197911291928 6.72116483450912e-06
0.00222651229402731 6.73089608437614e-06
0.00223324319011168 6.74096092508183e-06
0.00223998415103677 6.75135946323665e-06
0.0022467355105 6.76209330724091e-06
0.00225349760380724 6.77316209101804e-06
0.00226027076589826 6.78456845204082e-06
0.0022670553343503 6.79631054403804e-06
0.00227385164489434 6.80839304316569e-06
0.00228066003793751 6.82081361599233e-06
0.0022874808515535 6.83357647933834e-06
0.00229431442803284 6.84668234494867e-06
0.00230116111037779 6.86013193173514e-06
0.00230802124230952 6.87392851376756e-06
0.00231489517082329 6.88807386381798e-06
0.00232178324468711 6.90256925776886e-06
0.00232868581394488 6.91741855279507e-06
0.00233560323249767 6.9326225483839e-06
0.00234253585504605 6.94818411664744e-06
0.0023494840391627 6.96410719357901e-06
0.00235644814635628 6.98039314863519e-06
0.00236342853950492 6.99704544780805e-06
0.00237042558495272 7.01406863661842e-06
0.00237743965358934 7.03146414834583e-06
0.00238447111773769 7.04923658761433e-06
0.0023915203543253 7.06739007332832e-06
0.00239858774439863 7.08592769863496e-06
0.00240567367209727 7.10485418019031e-06
0.00241277852627746 7.12417267286741e-06
0.00241990269895032 7.14388850341549e-06
0.00242704658745374 7.16400597170987e-06
0.00243421059342545 7.18453049736323e-06
0.00244139512392281 7.20546755227083e-06
0.00244860059147508 7.22681993322473e-06
0.00245582741140831 7.24859592705585e-06
0.00246307600733536 7.27080006479612e-06
0.00247034680740016 7.29343636235204e-06
0.00247764024376251 7.31651385337754e-06
0.00248495675761589 7.3400383364118e-06
0.0024922967959523 7.36401622333751e-06
0.00249966081217564 7.38845230519985e-06
0.00250704926448084 7.41335761209247e-06
0.00251446262209293 7.43873764853224e-06
0.00252190135974146 7.46459910310469e-06
0.00252936595884457 7.49095158673603e-06
0.00253685691043131 7.51780367663232e-06
0.00254437471410794 7.54516346957063e-06
0.00255191987757751 7.57303914967013e-06
0.00255949291672718 7.60144131771642e-06
0.0025670943580449 7.63037953557362e-06
0.00257472473758047 7.65986406455654e-06
0.00258238460164503 7.68990528998158e-06
0.00259007450693501 7.72051431657924e-06
0.00259779502125159 7.75170238793055e-06
0.00260554672363952 7.78348148829625e-06
0.00261333020512781 7.81586315399314e-06
0.00262114606828181 7.84886209665069e-06
0.00262899493037846 7.88249079939204e-06
0.00263687742117785 7.91676435829059e-06
0.00264479418553614 7.95169377448332e-06
0.00265274587931062 7.98729884915981e-06
0.00266073317815978 8.02359222551455e-06
0.0026687567703853 8.06059171938069e-06
0.00267681736210468 8.09831479001847e-06
0.0026849156768947 8.13677789490801e-06
0.0026930524547896 8.17600219564582e-06
0.00270122845698525 8.21600535510995e-06
0.00270944446234036 8.25680788491882e-06
0.00271770127022528 8.29843322678618e-06
0.00272599970345207 8.34090065326174e-06
0.00273434060410533 8.38423762760743e-06
0.00274272484173293 8.42846483766625e-06
0.0027511533065706 8.47361063093061e-06
0.00275962691720153 8.50693055455567e-06
0.00276813384775609 8.5266834527441e-06
0.00277666053120883 8.54648481872546e-06
0.00278520701602756 8.56631895864384e-06
0.0027937733349862 8.58618611767779e-06
0.00280235952110388 8.60608601845188e-06
0.00281096560712233 8.62601995343926e-06
0.00281959162707577 8.64598606535187e-06
0.00282823761314112 8.66598458669443e-06
0.00283690359772782 8.6860162825417e-06
0.00284558961401036 8.70608085872857e-06
0.00285429569486909 8.72617855013776e-06
0.00286302187341922 8.74630905448793e-06
0.00287176818247371 8.76647152289657e-06
0.00288053465399661 8.78666780238052e-06
0.00288932132179899 8.80689595432752e-06
0.00289812821775332 8.82715674186435e-06
0.00290695537449518 8.84745148476219e-06
0.00291580282597994 8.86777766508082e-06
0.00292467060364502 8.8881360433214e-06
0.00293355873968834 8.90852794324752e-06
0.00294246726763159 8.92895191987942e-06
0.00295139621955147 8.94940930111655e-06
0.00296034562885259 8.96989806333464e-06
0.00296931552691592 8.99041896987553e-06
0.0029783059458858 9.01097335827455e-06
0.00298731691924407 9.03155917518719e-06
0.00299634847841926 9.05217832676798e-06
0.00300540065674603 9.07282930980008e-06
0.00301447348605583 9.09351174694599e-06
0.00302356699780277 9.11422698391394e-06
0.00303268122478669 9.13497464599271e-06
0.00304181619943268 9.15575435095469e-06
0.00305097195378364 9.1765651257202e-06
0.00306014851890936 9.19740832490885e-06
0.00306934592723427 9.21828414385585e-06
0.00307856421137812 9.23919218794321e-06
0.00308780340356606 9.26013027717773e-06
0.00309706353384324 9.28110155395493e-06
0.0031063446353972 9.30210442447296e-06
0.00311564673982167 9.32313966881185e-06
0.00312496987949048 9.34420566832512e-06
0.00313431408515881 9.36530500966489e-06
0.00314367939016847 9.38643424746e-06
0.00315306582441593 9.40759536739337e-06
0.00316247341978333 9.42878732459775e-06
0.00317190220710792 9.45001212647072e-06
0.00318135221923439 9.47126687754494e-06
0.00319082348611194 9.49255420694852e-06
0.00320031604031889 9.51387243223291e-06
0.00320982991275112 9.53522171572767e-06
0.00321936513446685 9.55660159484233e-06
0.00322892173606169 9.57801473989568e-06
0.00323849975080159 9.59945691927037e-06
0.00324809920772086 9.62093080526552e-06
0.00325772013852612 9.64243529255515e-06
0.00326736257381868 9.6639711730071e-06
0.00327702654499168 9.6855373263863e-06
0.00328671208231807 9.70713583051519e-06
0.00329641921814858 9.7287629806167e-06
0.0033061479811292 9.75042214786063e-06
0.00331589840327706 9.77211154426815e-06
0.00332567051482133 9.79383131486054e-06
0.00333546434613619 9.81558160551898e-06
0.00334527992774171 9.83736256285149e-06
0.00335511729030456 9.85917367338327e-06
0.00336497646397794 9.88101507866853e-06
0.00337485747905661 9.90288625517024e-06
0.00338476036531178 9.92478800810626e-06
0.00339468515331989 9.94671981040146e-06
0.00340463187313029 9.96868180025607e-06
0.00341460055493055 9.99067344025827e-06
0.00342459122837081 1.00126948636634e-05
0.00343460392323447 1.00347462046482e-05
0.00344463866943912 1.00568269139499e-05
0.00345469549635307 1.00789371208699e-05
0.00346477443347394 1.01010783350638e-05
0.003474875511809 1.01232479314572e-05
0.00348499875974046 1.01454460283784e-05
0.00349514420576884 1.01676741411292e-05
0.00350531187990997 1.01899331045332e-05
0.0035155018130145 1.02122195440581e-05
0.00352571403255856 1.02345356861484e-05
0.00353594856824471 1.02568802437593e-05
0.00354620544848846 1.02792540461366e-05
0.0035564847025346 1.03016572191033e-05
0.0035667863597537 1.03240884552277e-05
0.00357711044820893 1.034654858844e-05
0.00358745699679737 1.03690370183912e-05
0.00359782603381576 1.03915531361167e-05
0.00360821758695188 1.04140992377356e-05
0.00361863168618962 1.04366732629613e-05
0.00362906835945258 1.04592753248722e-05
0.00363952763477745 1.04819062749562e-05
0.00365000954105241 1.05045647565281e-05
0.00366051410580893 1.05272501368697e-05
0.0036710413559458 1.05499647573896e-05
0.00368159132070319 1.05727065001878e-05
0.00369216402720338 1.05954754725281e-05
0.00370275950267591 1.06182732922693e-05
0.00371337777596818 1.06410978124463e-05
0.00372401887378062 1.06639498979288e-05
0.00373468282367855 1.06868288991833e-05
0.00374536965257774 1.07060120314007e-05
0.00375607566460914 1.07169303027431e-05
0.00376679259491188 1.07281703830525e-05
0.00377752076529493 1.07397345380546e-05
0.00378826049983299 1.07516229443341e-05
0.00379901212277732 1.07638442946525e-05
0.00380977596707197 1.0776398837468e-05
0.00382055236590944 1.07892932209037e-05
0.00383134165913035 1.08025330759353e-05
0.00384214419220628 1.08161219537885e-05
0.00385296031416007 1.08300634468342e-05
0.0038637903776069 1.08443622526591e-05
0.00387463473985956 1.08590252422906e-05
0.00388549376510185 1.0874060405415e-05
0.00389636782550727 1.08894694035532e-05
0.00390725729491082 1.09052571367758e-05
0.0039181625520476 1.09214328226161e-05
0.00392908398487021 1.09380004154792e-05
0.00394002198528569 1.09549681940848e-05
0.00395097695347978 1.09723391681687e-05
0.00396194929264795 1.0990124953749e-05
0.0039729394176017 1.10083286983865e-05
0.00398394774630008 1.10269578913293e-05
0.00399497470419141 1.10460211719546e-05
0.00400602072536337 1.10655272662796e-05
0.00401708625262965 1.10854817695947e-05
0.00402817173439924 1.11058935795066e-05
0.00403927762797875 1.11267716901336e-05
0.00405040439966888 1.11481251961113e-05
0.00406155252486499 1.11699643749393e-05
0.00407272248923993 1.11922953007514e-05
0.00408391478454068 1.12151317076486e-05
0.00409512991624833 1.12384798964547e-05
0.00410636839614478 1.12623516878867e-05
0.00411763074783267 1.12867601265101e-05
0.00412891750795918 1.13117151492762e-05
0.00414022922310846 1.13372290060859e-05
0.00415156645211454 1.13633130135762e-05
0.00416292976512812 1.13899797347467e-05
0.00417431974486287 1.14172451807938e-05
0.00418573699004366 1.1445118993131e-05
0.00419718210903679 1.14736186491075e-05
0.0042086557276859 1.15027563561419e-05
0.00422015848404204 1.15325489137341e-05
0.00423169103295578 1.15630155596055e-05
0.00424325404851538 1.15941680590476e-05
0.00425484821657443 1.16260250249909e-05
0.00426647424159942 1.1658606451326e-05
0.00427813284805075 1.1691930402463e-05
0.00428982477845321 1.17260152282949e-05
0.0043015507936815 1.17608840417486e-05
0.00431331167772325 1.17965558331759e-05
0.00432510823355643 1.18330566467809e-05
0.00433694129020321 1.18704061877065e-05
0.00434881169639092 1.1908631277757e-05
0.00436072032766867 1.1947756920584e-05
0.00437266808458926 1.19878130888287e-05
0.00438465589767809 1.20288223106871e-05
0.00439668471998877 1.2063701541246e-05
0.00440874842153002 1.20879744784436e-05
0.00442083639600846 1.2112278228421e-05
0.00443294867423688 1.21366004650779e-05
0.00444508527470196 1.21609418477945e-05
0.00445724621654976 1.21853020709353e-05
0.00446943151862069 1.22096818105811e-05
0.00448164120043127 1.22340797841667e-05
0.00449387528021544 1.22584956854255e-05
0.00450613377590087 1.22829302019961e-05
0.00451841670610286 1.23073830376034e-05
0.00453072408914046 1.23318538961073e-05
0.00454305594303657 1.23563419789263e-05
0.0045554122850155 1.23808474906844e-05
0.00456779313250618 1.24053701368479e-05
0.00458019850264303 1.24299111497324e-05
0.00459262841379276 1.2454468718654e-05
0.00460508288251142 1.24790425510177e-05
0.00461756192506244 1.25036338997468e-05
0.00463006555896218 1.25282409390556e-05
0.00464259379990124 1.25528654549827e-05
0.00465514666535622 1.25775056169328e-05
0.00466772417097315 1.2602160620252e-05
0.0046803263315934 1.2626832804984e-05
0.00469295316439839 1.26515203318848e-05
0.00470560468473027 1.26762229291749e-05
0.00471828090765945 1.27009397959532e-05
0.0047309818474554 1.27256722597684e-05
0.00474370751971517 1.27504200656706e-05
0.00475645793978084 1.27751818856702e-05
0.00476923312166651 1.27999579986551e-05
0.00478203307966517 1.28247492353055e-05
0.00479485782890047 1.28495537236694e-05
0.00480770738262414 1.28743723030191e-05
0.00482058175492716 1.28992041856633e-05
0.00483348095911282 1.29240491300244e-05
0.00484640500824285 1.29489080031079e-05
0.00485935391624596 1.29737794709742e-05
0.00487232769571693 1.29986644159683e-05
0.0048853263601329 1.30235603840535e-05
0.00489834992051695 1.30484705088637e-05
0.00491139839102582 1.3073391773636e-05
0.00492447178279945 1.30983245226079e-05
0.00493757010732206 1.31232696803085e-05
0.00495069337700237 1.31482270502333e-05
0.0049638416040526 1.31731947223839e-05
0.00497701479877498 1.31981742174188e-05
0.0049902129729924 1.32231636215337e-05
0.00500343613661394 1.32481638996888e-05
0.00501668430051363 1.32731748744985e-05
0.00502995747538812 1.3298196373787e-05
0.00504325567176191 1.33232270580603e-05
0.00505657889881997 1.33482685211855e-05
0.00506992716734116 1.33592943661227e-05
0.00508328646170728 1.33482079566222e-05
0.0050966346696639 1.33376139077003e-05
0.0051099722835716 1.33275268497533e-05
0.00512329981042136 1.33179381204295e-05
0.00513661774854179 1.3308839339564e-05
0.00514992658788135 1.33002202677334e-05
0.00516322680814908 1.32920720033352e-05
0.00517651888015242 1.32843859055304e-05
0.00518980326605795 1.3277154651197e-05
0.00520308042070915 1.32703690325804e-05
0.00521635078974173 1.326402220992e-05
0.00522961481195165 1.32581054475841e-05
0.00524287291739923 1.32526112998206e-05
0.00525612552869905 1.32475346635533e-05
0.00526937306336261 1.3242866399992e-05
0.0052826159297626 1.3238603946993e-05
0.00529585453370959 1.32347375143174e-05
0.00530908927122391 1.32312617539088e-05
0.00532232053297782 1.32281725679412e-05
0.00533554870554576 1.32254618044953e-05
0.00534877416735025 1.32231267931121e-05
0.00536199729414337 1.32211597420202e-05
0.00537521845388539 1.32195562115806e-05
0.00538843801009697 1.32183119304492e-05
0.00540165632202741 1.32174227918608e-05
0.00541487374481928 1.32168827323474e-05
0.00542809062755162 1.32166890224919e-05
0.00544130731657411 1.32168348513352e-05
0.00545452415142545 1.32173167346626e-05
0.00546774146816011 1.32181323940086e-05
0.00548095960055412 1.32192775773667e-05
0.00549417887813149 1.32207471143928e-05
0.00550739962524588 1.32225391495658e-05
0.00552062216439545 1.32246477257014e-05
0.00553384681212115 1.32270723141239e-05
0.00554707388443527 1.322980827853e-05
0.0055603036927138 1.32328511084147e-05
0.00557353654382222 1.32362017182047e-05
0.00558677274554042 1.32398526631139e-05
0.00560001259820353 1.32438029789957e-05
0.00561325640118253 1.32480496985916e-05
0.00562650445088112 1.32525910313103e-05
0.00563975704191243 1.32574231764907e-05
0.00565301446508892 1.32625445680329e-05
0.00566627700965695 1.32679526871225e-05
0.00567954496234408 1.3273644058275e-05
0.00569281860640235 1.3279616373194e-05
0.00570609822277555 1.32858706210437e-05
0.00571938409339659 1.32924015070933e-05
0.00573267649490368 1.32992091595325e-05
0.00574597570406321 1.3306288476556e-05
0.00575928199253977 1.33136397819201e-05
0.00577259563232169 1.33212624317388e-05
0.00578591689475343 1.33291526726463e-05
0.00579924604742608 1.33373100464037e-05
0.00581258335747248 1.33457320482542e-05
0.00582592908952073 1.3354417331205e-05
0.00583928350685194 1.33633646366503e-05
0.00585264687148859 1.3372571720621e-05
0.00586601944320921 1.33820396422325e-05
0.00587940148285144 1.33917652548858e-05
0.00589279324810633 1.34017444138135e-05
0.00590619499252014 1.34119816554338e-05
0.00591960697417558 1.34224729990727e-05
0.00593302944717465 1.34332156118329e-05
0.00594646266278648 1.34442121282264e-05
0.00595990687491471 1.34554587926054e-05
0.00597336233370731 1.34669551587777e-05
0.00598682928886609 1.34787008575454e-05
0.00600030798972364 1.34906955958028e-05
0.00601379868531944 1.35029359025204e-05
0.00602730162122196 1.35154259674601e-05
0.00604081704718942 1.35281602909445e-05
0.00605434520748037 1.35411388636902e-05
0.00606788634634406 1.35543639271091e-05
0.00608144071027116 1.35678323516028e-05
0.00609500854262277 1.35815443393916e-05
0.00610859008696216 1.35954979771562e-05
0.00612218558493931 1.36096968828329e-05
0.00613579528182215 1.36241359938764e-05
0.00614941941781602 1.36388146785931e-05
0.00616305823249462 1.36537378599539e-05
0.00617671197035457 1.36689017516432e-05
0.00619038087210621 1.36843048153851e-05
0.0062040651769216 1.3699948876328e-05
0.00621776512579793 1.371583251898e-05
0.00623148095831691 1.37319565935083e-05
0.00624521291491041 1.37483209082334e-05
0.00625896123581865 1.37649253304339e-05
0.00627272616114908 1.37817675655442e-05
0.00628650792871463 1.37988509240599e-05
0.00630030677963869 1.38161732252753e-05
0.00631412295286396 1.3833734563443e-05
0.0063279566874274 1.38515373229911e-05
0.0063418082247504 1.38695783654384e-05
0.00635567780311583 1.38878601894857e-05
0.00636956566330532 1.39063808750323e-05
0.00638347204418035 1.3925141914845e-05
0.0063973971860952 1.39441448632926e-05
0.00641134133095849 1.39633857000574e-05
0.00642530471665855 1.39828705927007e-05
0.00643928758725125 1.40025933579646e-05
0.00645329018060921 1.40225602840035e-05
0.00646731274089321 1.40427675362131e-05
0.00648135550842943 1.40632169869248e-05
0.00649541872541635 1.4083910568494e-05
0.00650950263598485 1.41048468518865e-05
0.00652360748283673 1.41260255876704e-05
0.0065377335084244 1.41474511488542e-05
0.00655188095957326 1.41691188110642e-05
0.00656605007838432 1.41910319026645e-05
0.00658024111028699 1.42131926685962e-05
0.00659445430295558 1.42355976487812e-05
0.00660868990060436 1.42582537965413e-05
0.00662294815440091 1.42811542714228e-05
0.00663722930867233 1.43043049780758e-05
0.0066515336136504 1.43277037744705e-05
0.00666586131742487 1.43130875982158e-05
0.00668017440502309 1.42946461134871e-05
0.00669446905113658 1.42770702150985e-05
0.00670874612135168 1.42603400955058e-05
0.00672300646144718 1.42444339912383e-05
0.00673725089543842 1.42293330110271e-05
0.00675148022844945 1.42150162752309e-05
0.00676569524472468 1.42014633225112e-05
0.00677989670804719 1.41886528868146e-05
0.006794085360934 1.41765713169097e-05
0.00680826193225091 1.41651992929175e-05
0.00682242713154383 1.41545226601882e-05
0.00683658165420402 1.41445203781936e-05
0.00685072617458221 1.41351825509077e-05
0.00686486135713312 1.4126494772582e-05
0.0068789878519057 1.41184405308868e-05
0.00689310629243659 1.41110071996353e-05
0.00690721729963622 1.41041836212515e-05
0.00692132148325748 1.40979576975694e-05
0.00693541944095505 1.40923151844168e-05
0.00694951175613946 1.40872492709379e-05
0.0069635990054104 1.40827461874497e-05
0.00697768175159785 1.40787935895169e-05
0.00699176054518737 1.40753877327425e-05
0.00700583593292011 1.40725154999079e-05
0.00701990844842002 1.40701663726828e-05
0.0070339786147927 1.40683348174448e-05
0.00704804694961014 1.40670095032307e-05
0.00706211395911338 1.4066186466203e-05
0.00707618014557958 1.40658535389997e-05
0.00709024599911858 1.40660047130111e-05
0.00710431200383159 1.40666341469932e-05
0.00711837863797858 1.40677337664682e-05
0.00713244637174505 1.40692968517651e-05
0.00714651566859682 1.40713180344208e-05
0.00716058698663124 1.40737896975715e-05
0.00717466077632881 1.40767067657709e-05
0.00718873748309458 1.40800655046872e-05
0.00720281754859927 1.40838563180533e-05
0.00721690140491732 1.40880769413313e-05
0.00723098948185865 1.40927240429753e-05
0.00724508220590163 1.40977872090922e-05
0.00725917999311072 1.41032645567843e-05
0.0072732832576675 1.41091543286964e-05
0.0072873924119962 1.41154488705019e-05
0.0073015078608667 1.41221442492053e-05
0.00731563000511591 1.41292390551213e-05
0.00732975924417103 1.41367259622198e-05
0.00734389597013325 1.41446037784405e-05
0.00735804057391169 1.41528677982208e-05
0.00737219344170991 1.41615146238594e-05
0.00738635495633377 1.41705433776309e-05
0.0074005254997114 1.4179947231389e-05
0.00741470544694279 1.41897255016988e-05
0.00742889517244449 1.41998751798617e-05
0.00744309504762435 1.42103921342692e-05
0.00745730543975862 1.42212771804496e-05
0.00747152671693907 1.42325239346078e-05
0.00748575924087368 1.42441321746698e-05
0.00750000337304835 1.42560981143773e-05
0.00751425947116272 1.42684192653781e-05
0.0075285278904281 1.42810968852106e-05
0.00754280898731331 1.42941262099798e-05
0.00755710311352329 1.43075049921486e-05
0.00757141061851544 1.43212335120309e-05
0.00758573185202747 1.433531090798e-05
0.00760006716293545 1.43497290240099e-05
0.00761441689195946 1.43644957427265e-05
0.00762878138770219 1.43796005844019e-05
0.00764316098828659 1.43950503667111e-05
0.0076575560386533 1.44108371958439e-05
0.00767196687584914 1.44269643454076e-05
0.00768639384019455 1.44434277488981e-05
0.00770083726794345 1.44602283524469e-05
0.0077152974962959 1.44773659369735e-05
0.00772977486223287 1.44948391088784e-05
0.00774426970134175 1.45126415536089e-05
0.00775878234289536 1.45307807112604e-05
0.00777331312360662 1.45492516375229e-05
0.00778786237524414 1.45680531789258e-05
0.00780243042842307 1.45871867461003e-05
0.00781701761516917 1.46066538213637e-05
0.00783162426899053 1.4626448414965e-05
0.0078462507174055 1.46465758948963e-05
0.00786089729330039 1.46670303703997e-05
0.00787556432367079 1.46878160802038e-05
0.007890252139751 1.470893355133e-05
0.00790496107330233 1.47303770320714e-05
0.0079196914503344 1.47521509488352e-05
0.00793444360128323 1.477425599565e-05
0.00794921785727888 1.47966878269002e-05
0.00796401454510578 1.48194548888613e-05
0.00797883399999465 1.48425465501913e-05
0.00799367654654484 1.48659713796163e-05
0.00800854251792445 1.48897265009221e-05
0.00802343224442538 1.49138129256622e-05
0.00803834605735104 1.4938231720975e-05
0.00805328428907201 1.49629801348325e-05
0.00806824726920685 1.49880632050665e-05
0.00808323533241191 1.50134782735989e-05
0.00809824881068551 1.50392279033904e-05
0.0081132880385889 1.50653121173531e-05
0.00812835335070626 1.50917322859823e-05
0.00814344508299224 1.51184872180792e-05
0.00815856357021032 1.51455796841739e-05
0.00817370914989449 1.51730112046503e-05
0.00818888216109914 1.52007820361783e-05
0.00820408294313532 1.52288911576559e-05
0.00821931183429297 1.5257341541388e-05
0.00823456917583436 1.52861362217742e-05
0.00824985531205614 1.53152729860096e-05
0.00826517058504215 1.53447562889911e-05
0.00828051534133114 1.53745826588664e-05
0.00829588992399 1.5404757981749e-05
0.00831129468197175 1.54352815312517e-05
0.008326729963503 1.54661566344673e-05
0.00834219612013747 1.54973839881079e-05
0.00835769350412558 1.55289616275671e-05
0.00837322246575315 1.5560897065865e-05
0.00838878336281901 1.55931897810503e-05
0.00840437655260006 1.562583927427e-05
0.00842000239187433 1.56588477937238e-05
0.00843566123966806 1.56922217325281e-05
0.00845135346140058 1.57259593560206e-05
0.0084670794207566 1.57600616827668e-05
0.00848283948243937 1.57945325174878e-05
0.00849863401495686 1.5829371586593e-05
0.00851446338654345 1.58645841692129e-05
0.00853032797071266 1.59001700714075e-05
0.00854622814078407 1.59361360707794e-05
0.00856216427685485 1.59724778797321e-05
0.00857813675473458 1.60092009718732e-05
0.00859414595570646 1.6046309494041e-05
0.0086101922652005 1.60838034367477e-05
0.00862627606863724 1.61216870357232e-05
0.00864239775567297 1.61599617603757e-05
0.00865855771743334 1.61986291107578e-05
0.0086747563465441 1.62376948814244e-05
0.00869099404142552 1.62771606667468e-05
0.00870727120209227 1.63170266612845e-05
0.00872358822875356 1.63572988078769e-05
0.00873994552756143 1.63979802504462e-05
0.00875634350781188 1.64390727356848e-05
0.00877278258054757 1.64805823777878e-05
0.00878926316292535 1.65225052138575e-05
0.00880578566813921 1.65648532474893e-05
0.0088223505213867 1.66076225737008e-05
0.0088389581439604 1.66508194939986e-05
0.0088556089634544 1.66944503879222e-05
0.00887230341384232 1.67385158221127e-05
0.00888904192966444 1.67830193269563e-05
0.00890582494899139 1.68279659585444e-05
0.00892265291494994 1.68733563740399e-05
0.00893952627132398 1.69191972036702e-05
0.00895644546852765 1.69654936608907e-05
0.00897341096218854 1.70122480185788e-05
0.00899042321020712 1.70594640797389e-05
0.00900748267428686 1.71071456902016e-05
0.00902458981997706 1.71552967381974e-05
0.00904174511671526 1.72039257168039e-05
0.00905894904243206 1.72530320638678e-05
0.00907620207449593 1.73026243869543e-05
0.00909350469888288 1.73527052497557e-05
0.00911085740413264 1.7403278779084e-05
0.00912826068291172 1.74543506900497e-05
0.00914571503360177 1.75059267593482e-05
0.00916322096036112 1.75580097102082e-05
0.00918077897007133 1.76106101007846e-05
0.00919838958017211 1.76637260661178e-05
0.00921605330623823 1.77173667150885e-05
0.00923377067295332 1.77715381016182e-05
0.00925154221105494 1.78262447559031e-05
0.00926936845581084 1.78814928389337e-05
0.00928724994864978 1.79372869763833e-05
0.00930518723562616 1.79936318329651e-05
0.00932318086745912 1.80505401556756e-05
0.0093412314076148 1.81080119268181e-05
0.00935933941954162 1.81660568222878e-05
0.00937750547636391 1.82246764916053e-05
0.00939573015285551 1.82838872718683e-05
0.00941401404012738 1.83436811154556e-05
0.00943235772124284 1.84040777938568e-05
0.00945076179903669 1.84650808143317e-05
0.00946922687985102 1.85266953543315e-05
0.00948775357520535 1.85889316219498e-05
0.0095063425068273 1.86517915786867e-05
0.00952499429840599 1.87152922733398e-05
0.00954370959067933 1.87794341203664e-05
0.0095624890247997 1.88442225658866e-05
0.00958133324736558 1.89096732804411e-05
0.00960024292064602 1.89757918938867e-05
0.00961921871253991 1.90425857815297e-05
0.00963826129832144 1.91100675364426e-05
0.00965737136585788 1.91782412593462e-05
0.00967654960711723 1.92471162565771e-05
0.0096957967233738 1.93167054032665e-05
0.00971511342877707 1.93870164715055e-05
0.00973450044524858 1.9458055535448e-05
0.00975395850078403 1.95298410437743e-05
0.0097734883418278 1.96023757354582e-05
0.00979309071756326 1.96756747717044e-05
0.00981276639233496 1.97497409813694e-05
0.00983251613331633 1.98245951072691e-05
0.0098523407284236 1.99002437386813e-05
0.00987224097216228 1.99766971116086e-05
0.00989221766927389 2.00539710054899e-05
0.00991227164027938 2.01320722436599e-05
0.00993240371252304 2.02110150146092e-05
0.00995261472753765 2.02908136569536e-05
0.0099729055411946 2.03714789548145e-05
0.00999327702014942 2.04530255005518e-05
0.01001373004565 2.0535468038574e-05
0.0100342655136885 2.06188177079772e-05
0.0100548843313965 2.07030895088532e-05
0.0100755874209054 2.07882966978939e-05
0.0100963757176033 2.08744545572741e-05
0.0101172501721605 2.09615842702899e-05
0.0101382117564308 2.10496899592212e-05
0.0101592614463901 2.11387969633497e-05
0.0101804002433534 2.12289173530441e-05
0.0102016291607064 2.1320071096748e-05
0.0102229492318032 2.14122744679845e-05
0.0102443615062712 2.15055438985336e-05
0.0102658670501697 2.15998999459246e-05
0.0102874669501156 2.1695355428941e-05
0.0103091623055446 2.17919392808419e-05
0.0103309542448254 2.1889660686896e-05
0.0103528439055123 2.19885470594611e-05
0.0103748324525718 2.20886200675842e-05
0.0103969210726394 2.21898975311663e-05
0.0104191109701705 2.22468282847641e-05
0.0104413577984553 2.22768135213389e-05
0.0104636346119766 2.23072653494899e-05
0.0104859418773261 2.23381863239595e-05
0.0105082800636501 2.23695756547744e-05
0.0105306496393049 2.24014326415683e-05
0.0105530510719464 2.2433761874391e-05
0.0105754848338208 2.24665524339107e-05
0.0105979513862547 2.2499819514388e-05
0.0106204512057691 2.2533548875098e-05
0.0106429847546442 2.25677507054214e-05
0.0106655525053496 2.26024213604897e-05
0.0106881549267101 2.2637557255658e-05
0.0107107924839658 2.26731653922203e-05
0.010733465649358 2.26934275953721e-05
0.0107561590769534 2.27083305096571e-05
0.010778867407463 2.27243274980018e-05
0.010801591734961 2.27414111594121e-05
0.0108243331461204 2.27595825403904e-05
0.0108470927286608 2.2778829203389e-05
0.0108698715578642 2.27991522325626e-05
0.0108926707100968 2.28205459641408e-05
0.0109154912560609 2.28430081332047e-05
0.0109383342641941 2.28665296733995e-05
0.0109612007938675 2.28911134369129e-05
0.0109840919073044 2.29167554757581e-05
0.0110070086627802 2.29434518348775e-05
0.0110299521146151 2.29712037027416e-05
0.0110529233183178 2.30000071262671e-05
0.0110759233254441 2.30298633110819e-05
0.0110989531887552 2.30607717519406e-05
0.0111220139605071 2.30927284788417e-05
0.0111451066889859 2.31257416552944e-05
0.0111682324306412 2.31598073218807e-05
0.0111913922379631 2.3194926720453e-05
0.0112145871646836 2.32310975977648e-05
0.0112378182622813 2.32683317094019e-05
0.0112610865939907 2.33066233148622e-05
0.0112843932173056 2.33459789523204e-05
0.0113077391962579 2.33863998990743e-05
0.011331125596157 2.34278909708105e-05
0.0113545534871278 2.34704534507898e-05
0.0113780239405786 2.35140993071335e-05
0.0114015380398857 2.35588191420947e-05
0.0114250968590278 2.36046357075722e-05
0.0114487014947354 2.36515359875443e-05
0.0114723530307229 2.36995446697936e-05
0.0114960525753927 2.37486504807383e-05
0.0115198012258735 2.37988746448064e-05
0.0115436001005183 2.37912448853627e-05
0.0115673913454036 2.37427686683457e-05
0.011591134114072 2.36962106459638e-05
0.011614830324718 2.36515974342293e-05
0.0116384819221522 2.36088570851552e-05
0.0116620907792373 2.3567928043363e-05
0.0116856587072807 2.35287501484329e-05
0.0117091874574291 2.34912663331465e-05
0.0117326787237623 2.34554260719671e-05
0.0117561341498343 2.34211747184919e-05
0.0117795553245527 2.33884657957896e-05
0.0118029437903485 2.33572521163775e-05
0.0118263010424649 2.33274892531033e-05
0.011849628531718 2.32991407354358e-05
0.0118729276724535 2.32721622250606e-05
0.0118961998346785 2.32465172510618e-05
0.0119194463519296 2.32221684073118e-05
0.0119426685203369 2.31990860435266e-05
0.0119658676063804 2.31772325241244e-05
0.0119890448389045 2.31565813792071e-05
0.0120122014202837 2.31370998437659e-05
0.0120353385201275 2.31187592827495e-05
0.0120584572794103 2.31015334152686e-05
0.0120815588128255 2.30853948150873e-05
0.0121046442076406 2.30703200934294e-05
0.012127714527734 2.30562881338683e-05
0.0121507708158679 2.30432714122625e-05
0.0121738140872802 2.3031246377743e-05
0.0121968453336579 2.30202020698778e-05
0.0122198655357278 2.30101106894769e-05
0.0122428756464173 2.30009518100845e-05
0.0122658765982274 2.29927106192084e-05
0.0122888693088466 2.29853675350819e-05
0.0123118546763817 2.29789068317412e-05
0.0123348335832134 2.29733131692939e-05
0.0123578068963827 2.29685681307611e-05
0.0123807754645134 2.29646571133979e-05
0.0124037401216268 2.29615641391599e-05
0.012426701685766 2.29592804677003e-05
0.0124496609662337 2.29577890626193e-05
0.0124726187552963 2.2957076655527e-05
0.0124955758319519 2.29571337350065e-05
0.0125185329656869 2.29579459154981e-05
0.0125414909116024 2.29595008260238e-05
0.0125644504124284 2.2961788101718e-05
0.0125874122005301 2.29647993770566e-05
0.0126103769999072 2.29685231031331e-05
0.0126333455230103 2.29729497148369e-05
0.0126563184727251 2.29780664467116e-05
0.0126792965391718 2.2983869408919e-05
0.0127022804085808 2.29903463194649e-05
0.0127252707549002 2.29974903086073e-05
0.0127482682452088 2.30052912780976e-05
0.0127712735364869 2.30137445359222e-05
0.0127942872810228 2.30228404201939e-05
0.012817310121443 2.30325712070192e-05
0.0128403426926501 2.30429311087898e-05
0.0128633856237588 2.30539145407159e-05
0.0128864395382996 2.30655126492556e-05
0.0129095050509488 2.30777167671502e-05
0.012932582767716 2.30905288235114e-05
0.0129556732965395 2.31039353174346e-05
0.0129787772318569 2.31179350744895e-05
0.0130018951669314 2.31325201499242e-05
0.0130250276870813 2.31476862445787e-05
0.0130481753733259 2.31634309719034e-05
0.0130713388042978 2.31797468878096e-05
0.0130945185511856 2.3196626701526e-05
0.0131177151778871 2.32140737487403e-05
0.0131409292516359 2.32320775641063e-05
0.0131641613292 2.32506365598304e-05
0.0131874119657598 2.32697475551855e-05
0.013210681713315 2.32894022610223e-05
0.013233971115576 2.33096030403357e-05
0.0132572807186164 2.33303401282198e-05
0.0132806110587446 2.33516196935287e-05
0.0133039626784381 2.33734304831787e-05
0.0133273361089213 2.33957701526798e-05
0.013350731879074 2.34186417816893e-05
0.0133741505208557 2.34420362473583e-05
0.013397592557103 2.34432936929821e-05
0.013421035850796 2.3433418330567e-05
0.0134444692691266 2.3424104023274e-05
0.0134678933731498 2.34153435067135e-05
0.0134913087166566 2.34071391544845e-05
0.013514715855811 2.33994790253682e-05
0.0135381153348364 2.33923608071215e-05
0.0135615076956435 2.3385775076027e-05
0.0135848934707196 2.33797219963389e-05
0.0136082731927159 2.33741874920515e-05
0.0136316473802079 2.33691765626743e-05
0.0136550165567706 2.3364679980012e-05
0.0136783812367506 2.33606909402277e-05
0.0137017419276909 2.33572097815157e-05
0.0137250991374724 2.3354227403573e-05
0.0137484533648759 2.33517441972955e-05
0.0137718051090732 2.33497558496722e-05
0.0137951548649229 2.33482557192981e-05
0.0138185031206422 2.33472419043164e-05
0.0138418503625465 2.33467148700125e-05
0.0138651970774165 2.33466633459632e-05
0.0138885437407625 2.33470901809573e-05
0.0139118908309435 2.33479935333773e-05
0.0139352388244768 2.33493668888474e-05
0.0139585881913657 2.33512060944368e-05
0.0139819393974601 2.33535186993487e-05
0.0140052929161595 2.33562912154694e-05
0.0140286492073749 2.33595311923274e-05
0.0140520087385673 2.3363229840172e-05
0.0140753719684074 2.33673877083403e-05
0.0140987393561158 2.33720030153198e-05
0.0141221113591311 2.33770763073627e-05
0.0141454884354385 2.33826034784361e-05
0.0141688710389169 2.33885850721116e-05
0.014192259623989 2.3395023947916e-05
0.0142156546479369 2.3401909040009e-05
0.0142390565569769 2.34092501554444e-05
0.0142624658071324 2.34170431818288e-05
0.0142858828503142 2.3425284007343e-05
0.0143093081343216 2.34339754586853e-05
0.0143327421097802 2.34431203505459e-05
0.0143561852301308 2.34527168655e-05
0.0143796379469963 2.34627631809101e-05
0.0144031007101772 2.34732574673742e-05
0.0144265739676446 2.34842071148784e-05
0.0144500581747594 2.349560335722e-05
0.0144735537781167 2.35074604718949e-05
0.0144970612385886 2.35197673768779e-05
0.0145205810059654 2.3532531408982e-05
0.0145441135373744 2.35457483819624e-05
0.0145676592857564 2.35594256045805e-05
0.014591218711361 2.35735588727152e-05
0.0146147922702337 2.35881554682066e-05
0.0146383804257019 2.36032111692885e-05
0.0146619836368712 2.36187332315796e-05
0.0146856023701028 2.36347220088593e-05
0.0147092370921116 2.36511755489745e-05
0.0147328882676606 2.36680987749931e-05
0.0147565563664356 2.36854965992661e-05
0.0147802418630348 2.37033693363178e-05
0.0148039452323712 2.37217195847925e-05
0.014827666951956 2.37405522278568e-05
0.0148514075041838 2.375986755503e-05
0.0148751673717388 2.37796658466764e-05
0.0148989470375855 2.37999611282135e-05
0.0149227469987137 2.382074450335e-05
0.0149465677432171 2.38420253979012e-05
0.014970409768615 2.38638086523916e-05
0.0149942735772674 2.38860991045301e-05
0.0150181596763719 2.39088947148737e-05
0.0150420685710868 2.39322048942921e-05
0.0150660007759811 2.39560298900539e-05
0.0150899568058711 2.39803768201501e-05
0.0151139371826913 2.40052550986385e-05
0.0151379424377899 2.40306603948314e-05
0.0151619730981847 2.40566044169543e-05
0.0151860297026017 2.40830874228819e-05
0.0152101127900246 2.41101211357105e-05
0.0152342229111603 2.41377058284383e-05
0.0152583606169887 2.41658463627974e-05
0.0152825264633515 2.41945567886231e-05
0.0153067210201401 2.42238351175711e-05
0.0153309448552577 2.4253688543829e-05
0.0153551985438015 2.42841311699261e-05
0.0153794826749715 2.43151610524959e-05
0.015403797836024 2.43467854422622e-05
0.0154281446214662 2.43790185106249e-05
0.0154525236399769 2.44118652722258e-05
0.0154769355052491 2.44453307648935e-05
0.015501380836014 2.44794223520417e-05
0.015525860258366 2.45141520352887e-05
0.0155503744104013 2.45495249508543e-05
0.0155749239353522 2.45855508759135e-05
0.0155995094862281 2.46222419404892e-05
0.0156241317281686 2.46596034067683e-05
0.0156487913315753 2.46976451926552e-05
0.015673488976768 2.47363772700992e-05
0.0156982253540381 2.4775809668079e-05
0.0157230011637062 2.48159571044214e-05
0.0157478171208106 2.48568251149683e-05
0.0157726739459256 2.48984239198987e-05
0.0157975723698455 2.49407707674479e-05
0.0158225131406129 2.49838714014767e-05
0.0158474970120144 2.50277409167873e-05
0.0158725247529312 2.50723898582315e-05
0.0158975971427894 2.51178381654898e-05
0.0159227149809549 2.51640896035016e-05
0.0159478790705584 2.52111643206231e-05
0.015973090234879 2.52590709366389e-05
0.0159983493058157 2.53078275076532e-05
0.0160236571333233 2.53574522320476e-05
0.0160490145855554 2.54079517491668e-05
0.0160744225373045 2.5459349199018e-05
0.0160998818865035 2.55116608664768e-05
0.01612539354737 2.5564903191276e-05
0.0161509584505613 2.56190880685844e-05
0.0161765775386299 2.56742416655122e-05
0.0162022517802954 2.57303762275354e-05
0.0162279821565229 2.57875159613397e-05
0.0162537696724843 2.58456782114887e-05
0.0162796153506958 2.59048852559303e-05
0.0163055202359517 2.59651572366821e-05
0.0163314853931884 2.60265169002868e-05
0.0163575119100887 2.6088984869079e-05
0.0163836008949577 2.61525867781705e-05
0.0164097534817359 2.62173485549182e-05
0.0164359708302908 2.62832940408423e-05
0.0164622541243317 2.63504497701746e-05
0.0164886045741018 2.64188402066671e-05
0.0165150234143085 2.64884973449429e-05
0.0165415119116535 2.65594487581978e-05
0.0165680713604117 2.66317272131421e-05
0.0165947030876248 2.67053586522137e-05
0.016621408446277 2.67803815025608e-05
0.0166481888277796 2.68568249881554e-05
0.0166750456527677 2.69347187660413e-05
0.0167019803715338 2.70141197408249e-05
0.0167289944912746 2.70950464766421e-05
0.0167560895377512 2.71775448287966e-05
0.01678326708258 2.72616564011079e-05
0.0168105287389811 2.73474185124386e-05
0.0168378761574936 2.74348863366152e-05
0.0168653110438302 2.75240985704104e-05
0.0168928351424006 2.76151044775995e-05
0.0169204502468782 2.77079541184974e-05
0.0169481582009967 2.78027033618312e-05
0.0169759609043585 2.78994065034963e-05
0.017003860310862 2.79981137669446e-05
0.017031858424629 2.80988913447365e-05
0.0170599573159737 2.82018040470165e-05
0.0170881591200207 2.83069127892915e-05
0.01711646603281 2.84142872218927e-05
0.0171448803200319 2.85240033625915e-05
0.0171734043233945 2.86361284509086e-05
0.0172020404518454 2.87507489564882e-05
0.0172307912008019 2.88679453017845e-05
0.0172596591461037 2.89878098163924e-05
0.0172886469559201 2.9110423755809e-05
0.0173177573796759 2.92358908389986e-05
0.0173469932705149 2.93643117094943e-05
0.0173763575822244 2.94957969929053e-05
0.0174058533792173 2.96304544504224e-05
0.0174354838336677 2.97376333574187e-05
0.0174652214670251 2.98012706530294e-05
0.0174950227376781 2.98664796398234e-05
0.017524889217318 2.99332673355907e-05
0.0175548224846536 3.00016664043512e-05
0.0175848241510579 3.00717004039894e-05
0.0176148958514619 3.01434123902515e-05
0.0176450392638521 3.02168363843681e-05
0.0176752561002365 3.02920132924226e-05
0.0177055481135289 3.03689781705243e-05
0.0177359170916995 3.04477794471285e-05
0.0177663648711466 3.05284565573127e-05
0.0177968933277039 3.06110559869337e-05
0.0178275043836908 3.06956249059349e-05
0.0178582000085968 3.07822144358001e-05
0.0178889822230326 3.0870869976788e-05
0.0179198530930094 3.09616539421477e-05
0.0179508147469515 3.10546166309097e-05
0.0179818693635824 3.11498157233199e-05
0.0180130191793057 3.12473164024148e-05
0.0180442664957081 3.13471816197091e-05
0.0180756136773279 3.14494720940273e-05
0.0181070631494219 3.1554272762046e-05
0.0181386174221839 3.1661643425596e-05
0.0181702790656095 3.17716716272455e-05
0.0182020507372368 3.18844297430695e-05
0.0182339351669798 3.20000082505847e-05
0.0182659351752304 3.21184925616237e-05
0.018298053667792 3.2208924826087e-05
0.0183302625926181 3.22573471431154e-05
0.0183625199397612 3.23067699125358e-05
0.0183948267096738 3.23572020576389e-05
0.0184271839117314 3.24086564382762e-05
0.0184595925681697 3.24611085147816e-05
0.0184920536766845 3.25145826640819e-05
0.0185245682593486 3.25690582409194e-05
0.0185571373175895 3.26245486020775e-05
0.0185897618661916 3.26810521415077e-05
0.0186224429183331 3.27385635370193e-05
0.0186551814818701 3.27970851353164e-05
0.0186879785670054 3.28566270294708e-05
0.0187208351940349 3.29171727021532e-05
0.018753752366737 3.29787400947922e-05
0.0187867311068318 3.30413204794648e-05
0.0188197724273113 3.31049205422699e-05
0.0188528773478536 3.31695393807846e-05
0.0188860468872343 3.32351761574975e-05
0.0189192820633918 3.33018456208855e-05
0.0189525839090127 3.33695471619864e-05
0.0189859534561747 3.34382646295589e-05
0.0190193917208043 3.35080208801484e-05
0.0190528997416844 3.35788194490625e-05
0.0190864785611335 3.36506521711092e-05
0.0191201292133046 3.37235344957433e-05
0.0191538527478003 3.37974662732086e-05
0.0191876502140735 3.38724434376744e-05
0.0192215226575112 3.394848575846e-05
0.0192554711432697 3.40255893524804e-05
0.0192894967326222 3.4103762316265e-05
0.0193236004949384 3.41829928418466e-05
0.0193577834877803 3.42633172238601e-05
0.0193920468050041 3.43447198170414e-05
0.0194263915248212 3.44272131075787e-05
0.0194608187379288 3.45108016409025e-05
0.0194953295395697 3.45954900338072e-05
0.0195299250296035 3.45870015287408e-05
0.0195645120311322 3.45765380680538e-05
0.0195990885692003 3.45680273110235e-05
0.0196336565965113 3.4561451337883e-05
0.0196682180478492 3.45567821602082e-05
0.0197027748300094 3.4553991874683e-05
0.0197373288218841 3.45530628536726e-05
0.0197718818847377 3.4553967341569e-05
0.0198064358520793 3.45566827414356e-05
0.0198409925348207 3.45611865061143e-05
0.0198755537213268 3.45674663727982e-05
0.0199101211876996 3.45755024489988e-05
0.0199446966901486 3.45852697349114e-05
0.0199792819598835 3.45967612228779e-05
0.0200138787211064 3.45989204347832e-05
0.0200484776415412 3.45705486259538e-05
0.0200830481901672 3.4543929373368e-05
0.0201175921195405 3.45190793518828e-05
0.0201521111988924 3.44959511407004e-05
0.0201866071500331 3.4474506622169e-05
0.0202210816566553 3.44547028512168e-05
0.0202555363595065 3.44187931987085e-05
0.0202899551527052 3.43643040584569e-05
0.0203243194567637 3.43112679354173e-05
0.0203586307246991 3.42596794416451e-05
0.0203928904041407 3.42095151260973e-05
0.0204270999192668 3.41607446502741e-05
0.0204612606639171 3.41133454644856e-05
0.0204953740093816 3.40672954245804e-05
0.0205294413048062 3.40225655039957e-05
0.0205634638703102 3.39791343700253e-05
0.0205974430046802 3.39369882986677e-05
0.0206313799929789 3.38960957922461e-05
0.0206652760887711 3.38564402025056e-05
0.0206991325289736 3.38179979828618e-05
0.0207329505269565 3.37807638933634e-05
0.0207667312908498 3.37447042157761e-05
0.0208004759950656 3.3709807100746e-05
0.0208341858021664 3.3676050219582e-05
0.0208678618523859 3.36434258053498e-05
0.0209015052781913 3.36119120535934e-05
0.0209351171902449 3.35814980998569e-05
0.0209686986883447 3.35521626467435e-05
0.0210022508509915 3.35238952812054e-05
0.0210357747462727 3.34966787126698e-05
0.0210692714249854 3.34705064619076e-05
0.0211027419314473 3.34453545945017e-05
0.0211361872860418 3.34212170118276e-05
0.0211696085030536 3.33980842492679e-05
0.0212030065873029 3.33759364843757e-05
0.0212363825237872 3.33547681069136e-05
0.0212697372918941 3.3334570141342e-05
0.0213030718620355 3.33153302661099e-05
0.0213363871923016 3.32970328302701e-05
0.0213696842251319 3.32796762715773e-05
0.0214029639014034 3.32632452207129e-05
0.0214362271466242 3.3247727935401e-05
0.0214694748745596 3.32331301406804e-05
0.0215027080047002 3.32194299209024e-05
0.0215359274346211 3.32066159044263e-05
0.0215691340505256 3.31946975600318e-05
0.0216023287480856 3.31836533481368e-05
0.0216355124014337 3.31734791095005e-05
0.0216686858805432 3.3164177650046e-05
0.0217018500581933 3.31557312079687e-05
0.0217350057894013 3.31481358827476e-05
0.021768153925284 3.31413912773498e-05
0.0218012953165613 3.31354833507404e-05
0.0218344307999121 3.31304118548924e-05
0.021867561211767 3.31261697583485e-05
0.0219006873815253 3.31227569359223e-05
0.0219338101384613 3.31201630763497e-05
0.0219669303015376 3.3118394994954e-05
0.0220000486965326 3.31174322865241e-05
0.0220331661288191 3.31172852760389e-05
0.0220662834140951 3.31179439038602e-05
0.022099401357999 3.31194083720519e-05
0.022132520766371 3.31216721347306e-05
0.0221656424385058 3.31247388777089e-05
0.0221987671773835 3.31285953708744e-05
0.0222318957727543 3.3133255545941e-05
0.0222650290283003 3.31386994977854e-05
0.0222981677277981 3.31449412181683e-05
0.0223313126690162 3.31519676674771e-05
0.0223644646366837 3.31597827518777e-05
0.0223976244194356 3.31683904034494e-05
0.022430792809839 3.31777844598317e-05
0.0224639705942989 3.3187962170777e-05
0.0224971585564697 3.31989309302395e-05
0.0225303574873999 3.32106880476614e-05
0.0225635681754476 3.32232308658325e-05
0.0225967914063134 3.32365601233391e-05
0.0226300279664367 3.32506799494188e-05
0.0226632786463861 3.32655877723347e-05
0.0226965442341585 3.32812877710993e-05
0.0227298255219296 3.32977875086283e-05
0.0227631233094382 3.33150777781221e-05
0.0227964383872163 3.3333162833078e-05
0.0228297715500494 3.33520503064932e-05
0.0228631236003559 3.33717344323505e-05
0.0228964953347883 3.33922262444919e-05
0.0229298875610327 3.3413526738814e-05
0.0229633010877716 3.34356369369973e-05
0.0229967367247086 3.34585612387078e-05
0.0230301952859473 3.3482304069296e-05
0.0230636775900166 3.35068732331597e-05
0.0230971844632497 3.35322631572494e-05
0.023130716726407 3.35584850475257e-05
0.0231642752114545 3.35855467909028e-05
0.0231978607582454 3.3613449604654e-05
0.0232314742078501 3.36421980853167e-05
0.0232651164059354 3.36717935086023e-05
0.023298788199444 3.37022539352922e-05
0.0233324904533793 3.36776466803503e-05
0.0233661681000596 3.36273146326016e-05
0.0233997954146922 3.35784016763059e-05
0.0234333738163685 3.35309138647063e-05
0.0234669047302332 3.34848185812594e-05
0.0235003895488145 3.3440094306899e-05
0.0235338296431214 3.33967164198581e-05
0.0235672263595412 3.33546642399388e-05
0.0236005810237812 3.33139104683635e-05
0.0236338949342495 3.32744457169855e-05
0.0236671693799665 3.3236232969827e-05
0.0237004056129364 3.31992670292403e-05
0.0237336048799656 3.31635151338554e-05
0.0237667683950995 3.31289726973699e-05
0.0237998973677968 3.30956111213273e-05
0.0238329929789182 3.30634194629649e-05
0.0238660563983811 3.30323732334828e-05
0.0238990887716146 3.30024654912356e-05
0.0239320912371058 3.29736757598354e-05
0.0239650649128657 3.29459907160692e-05
0.0239980109035817 3.2919390426337e-05
0.0240309302940081 3.28938654873687e-05
0.0240638241594954 3.28693998722575e-05
0.0240966935593677 3.28459846072758e-05
0.024129539543975 3.28236041043384e-05
0.0241623631480793 3.28022429973528e-05
0.0241951653910767 3.27818963123493e-05
0.024227947287389 3.27625490684965e-05
0.0242607098364575 3.27441864864758e-05
0.024293454022944 3.2726807493221e-05
0.0243261808304372 3.27103909015586e-05
0.0243588912213388 3.26949325812729e-05
0.02439158615392 3.2680428532919e-05
0.024424266582453 3.26668547277387e-05
0.0244569334371807 3.26542074770032e-05
0.0244895876446577 3.26424932624153e-05
0.0245222301379201 3.26316885187388e-05
0.0245548618264389 3.26217865872034e-05
0.0245874836130261 3.26127842672615e-05
0.0246200963972933 3.26046717917912e-05
0.0246527010690851 3.25974495135387e-05
0.0246852985185987 3.25910979048038e-05
0.0247178896165035 3.25856175341903e-05
0.0247504752340376 3.25810090502495e-05
0.0247830562430879 3.25772565931702e-05
0.0248156334996811 3.25743576873041e-05
0.0248482078573684 3.25723099393735e-05
0.0248807801673077 3.25711011130008e-05
0.0249133512684207 3.25707389065365e-05
0.0249459220073273 3.25712112562165e-05
0.0249784932185835 3.2572512796394e-05
0.0250110657313799 3.2574644833486e-05
0.0250436403762134 3.25775988539122e-05
0.0250762179750673 3.25813730087764e-05
0.0251087993480761 3.25859655138711e-05
0.0251413853135899 3.25913746486455e-05
0.0251739766882386 3.25975954703688e-05
0.025206574283709 3.26046198202262e-05
0.0252391789035292 3.26124658463382e-05
0.0252717913693755 3.26211091123415e-05
0.0253044124784879 3.2630558030484e-05
0.0253370430365183 3.26408145034359e-05
0.0253696838510218 3.26518706670287e-05
0.0254023357216888 3.26637252569283e-05
0.0254349994469457 3.26763868638146e-05
0.0254676758338096 3.26898445149482e-05
0.0255003656783245 3.27041036229204e-05
0.0255330697819474 3.27191663766074e-05
0.025565788948324 3.27350284833081e-05
0.0255985239768073 3.27516889589045e-05
0.0256312756657662 3.27691566443291e-05
0.0256640448224106 3.27874241219707e-05
0.0256968322465325 3.28064937946225e-05
0.0257296387403272 3.28263713624761e-05
0.0257624651116896 3.28470560522413e-05
0.0257953121677419 3.28685536436832e-05
0.0258281807213856 3.28908601911004e-05
0.0258610715815767 3.2913981552372e-05
0.025893985563129 3.2937920371379e-05
0.0259269234835004 3.29626793321829e-05
0.0259598861628326 3.29882611588359e-05
0.0259928744239914 3.30146653619855e-05
0.0260258890893534 3.30419045023448e-05
0.0260589309938558 3.30699781762724e-05
0.026092000972032 3.30988827657568e-05
0.0261250998547978 3.31286439649508e-05
0.0261582284987627 3.31592419882714e-05
0.026191387740751 3.31906993626319e-05
0.0262245784401136 3.32230093961533e-05
0.0262578014495098 3.32561849527829e-05
0.0262910576344626 3.32902291895806e-05
0.0263243478636522 3.33251518191324e-05
0.0263576730154713 3.33609560987204e-05
0.02639103397157 3.33976485891374e-05
0.0264244316201592 3.34352326463724e-05
0.0264578668528055 3.34737214494405e-05
0.026491340574255 3.35131282472275e-05
0.0265248537025022 3.35534435366247e-05
0.0265584071460388 3.35946904552025e-05
0.026592001836494 3.36368759237656e-05
0.0266256387124178 3.36800036627897e-05
0.0266593187160806 3.37240807147619e-05
0.0266930427967953 3.37691337937567e-05
0.0267268119305891 3.38151472387569e-05
0.0267606270778279 3.38621511864561e-05
0.0267944892290143 3.39101530057192e-05
0.02682839938202 3.39591568680865e-05
0.0268623585388881 3.40091801196015e-05
0.0268963677190077 3.40602336624244e-05
0.0269304279526701 3.41123317753731e-05
0.0269645402844455 3.41654855650448e-05
0.0269987057700106 3.42197029540514e-05
0.0270329254729646 3.42750083999206e-05
0.0270672004813645 3.43314100662788e-05
0.0271015318914308 3.43889228052688e-05
0.0271359208142361 3.44475648970207e-05
0.0271703683791331 3.45073514725363e-05
0.0272048757306056 3.45682911986005e-05
0.0272394440218042 3.46304193053449e-05
0.0272740744411096 3.46937348666385e-05
0.0273087681759762 3.4758263535254e-05
0.0273435264395115 3.48240278592742e-05
0.0273783504673708 3.48910373105705e-05
0.0274132415046813 3.4959321442463e-05
0.0274482008261238 3.50288967513093e-05
0.0274832297228751 3.509978991726e-05
0.0275183295127924 3.51720178663536e-05
0.0275535015306587 3.52456044077494e-05
0.0275887471350665 3.5320573601001e-05
0.0276240677086675 3.53969497649788e-05
0.0276594646584324 3.54747574872019e-05
0.0276949394159196 3.55540317090212e-05
0.0277304934476287 3.56347909126155e-05
0.0277661282385413 3.57170673088854e-05
0.0278018453058502 3.58008867196923e-05
0.0278376461925699 3.58862854265112e-05
0.0278735324779964 3.59732831976916e-05
0.0279095057611941 3.60619272193881e-05
0.0279455676884135 3.61522550058931e-05
0.0279817199434193 3.62442773150387e-05
0.0280179642207344 3.63380528713362e-05
0.0280543022736057 3.64336103232932e-05
0.028090735883929 3.65309890053376e-05
0.0281272668729344 3.66302390600077e-05
0.0281638971119944 3.67313872265949e-05
0.028200628499221 3.68344916615587e-05
0.0282374629908825 3.69395905747344e-05
0.0282744025814573 3.70467331253234e-05
0.0283114493145826 3.71559657103981e-05
0.028348605280293 3.72673458351608e-05
0.0283858726261281 3.73809248724792e-05
0.0284232535510006 3.74967584710407e-05
0.0284607503094717 3.7614899638789e-05
0.0284983652091104 3.77354127472911e-05
0.0285361006218577 3.78583596531532e-05
0.0285739589815109 3.79838137796119e-05
0.0286119427952905 3.8111835585651e-05
0.0286500546308761 3.82425007397875e-05
0.0286882971316159 3.83758719617251e-05
0.0287266730035777 3.8512041590734e-05
0.0287651850451684 3.86510927841322e-05
0.0288038361379525 3.87931030009077e-05
0.0288426292409534 3.89381619108225e-05
0.0288815674028643 3.90863644211667e-05
0.0289206537672854 3.92378108072907e-05
0.0289598915780927 3.93926032239197e-05
0.0289992841813166 3.95508494272324e-05
0.0290388350307439 3.97126556225933e-05
0.0290785476863665 3.98781558052503e-05
0.0291184258421717 4.00474682055534e-05
0.0291584733103773 4.02207282802697e-05
0.0291986940386575 4.03980668834762e-05
0.029239092105541 4.05796325635919e-05
0.0292796717381046 4.07655882636606e-05
0.0293204373263683 4.09560892170339e-05
0.0293613934155853 4.10696947974211e-05
0.0294024631103827 4.11832852686624e-05
0.0294436463956514 4.1299358338081e-05
0.0294849457539895 4.14179842445614e-05
0.029526363738234 4.15392167157044e-05
0.0295679029549497 4.16631234642228e-05
0.029609566078414 4.17897819957176e-05
0.0296513558604097 4.19192577451074e-05
0.0296932751181548 4.20516304410655e-05
0.0297353267485958 4.21869810482098e-05
0.0297775137296441 4.23253918196494e-05
0.0298198391214637 4.24669508032378e-05
0.0298623060722669 4.26117385682932e-05
0.0299049178108352 4.27598684369437e-05
0.0299476776792722 4.29114331281628e-05
0.0299905891124003 4.30665270124214e-05
0.0300336556394128 4.32252823444745e-05
0.0300768809217572 4.33877973816733e-05
0.0301202687191389 4.35541904704567e-05
0.0301638229096094 4.37246004455304e-05
0.0302075475100549 4.3899154985864e-05
0.0302514466650408 4.40780026722187e-05
0.030295524667713 4.42612811399273e-05
0.0303397859488529 4.44491493784312e-05
0.0303842350982313 4.46417742753013e-05
0.0304288768725066 4.48393308664659e-05
0.0304737162033731 4.50420119805124e-05
0.0305187582153536 4.52499957631215e-05
0.0305640082111167 4.54634974857332e-05
0.0306094717086025 4.56827324892311e-05
0.0306551544410917 4.59079449494768e-05
0.0307010623860412 4.6139370350624e-05
0.0307472017563918 4.63772643347866e-05
0.0307935790207266 4.66219227195082e-05
0.0308402009434461 4.66125701586465e-05
0.0308868135136048 4.66025454499893e-05
0.0309334160590547 4.65943926051317e-05
0.0309800104516599 4.65881022074353e-05
0.0310265985538673 4.65836703154912e-05
0.0310731822241828 4.65810831282842e-05
0.0311197633073111 4.65803323141665e-05
0.0311663436396253 4.65814047935295e-05
0.0312129250444188 4.65842878401501e-05
0.0312595093322589 4.65889843483283e-05
0.0313060983166073 4.65954873517326e-05
0.031352693803959 4.66037902143253e-05
0.0313992975941733 4.6613876458527e-05
0.0314459114706318 4.66257502628518e-05
0.0314925372208947 4.66394110316255e-05
0.0315391766319263 4.66548432459314e-05
0.0315858314751723 4.66720520057614e-05
0.031632503527178 4.66910427106567e-05
0.0316791945698887 4.6711790622755e-05
0.0317259063605114 4.67343118832555e-05
0.0317726406723947 4.67586026434539e-05
0.0318193992750381 4.67846644211049e-05
0.0318661839394592 4.68124939588492e-05
0.0319129964334181 4.68420933605785e-05
0.0319598385267787 4.68734650217082e-05
0.0320067119918004 4.69066166988758e-05
0.0320536186084992 4.69415310968904e-05
0.0321005601395961 4.6978241890639e-05
0.0321475383814868 4.7016732373728e-05
0.0321945551138605 4.69229617733752e-05
0.0322414780756339 4.67948482024699e-05
0.0322882729238363 4.66699084452507e-05
0.0323349428322816 4.65481152015115e-05
0.0323814909474831 4.64294067319064e-05
0.032427920354215 4.63136924402045e-05
0.0324742340466552 4.62009137389127e-05
0.0325204349603941 4.60909882846335e-05
0.0325665259486788 4.59838603633627e-05
0.0326125098090421 4.58794555472306e-05
0.0326583892645894 4.57777207431274e-05
0.0327041669853325 4.56785940924231e-05
0.0327498455794249 4.5582019908215e-05
0.0327954275993331 4.54879337648796e-05
0.032840915533098 4.53962970215768e-05
0.0328863118301196 4.53070523101083e-05
0.0329316188824297 4.52201580029735e-05
0.0329768390404327 4.51355489558172e-05
0.0330219745893885 4.50532049087335e-05
0.0330670277942972 4.49730576928085e-05
0.03311200085199 4.48950740944021e-05
0.0331568959260844 4.48192216134659e-05
0.0332017151476979 4.47454588071258e-05
0.033246460606505 4.46737401813009e-05
0.0332911343466863 4.46040306014e-05
0.0333357383772877 4.45363051620564e-05
0.0333802746824498 4.44705156545624e-05
0.0334247451981043 4.44066431813739e-05
0.0334691518412857 4.43446503221567e-05
0.0335134964916079 4.42845002753243e-05
0.0335577809918832 4.42261852257092e-05
0.0336020071771089 4.41696410635031e-05
0.0336461768181724 4.41148704173809e-05
0.0336902916885898 4.40618385625169e-05
0.0337343535271523 4.40105206901321e-05
0.0337783640478424 4.39608830683395e-05
0.0338223249309108 4.39129205113548e-05
0.0338662378514221 4.38665861266187e-05
0.0339101044375487 4.38218801591851e-05
0.0339539263177079 4.37787658979479e-05
0.0339977050836059 4.37372442327255e-05
0.0340414423278386 4.36972606775453e-05
0.0340851395885161 4.3658821431242e-05
0.0341287984099474 4.36219051648221e-05
0.0341724203151122 4.35864908865874e-05
0.0342160068059988 4.35525579304521e-05
0.0342595593639292 4.35200951372143e-05
0.0343030794590665 4.34890870151839e-05
0.0343465685460816 4.34595183469205e-05
0.0343900280644286 4.34313741807378e-05
0.0344334594386093 4.34046261144975e-05
0.0344768640647238 4.33792871250488e-05
0.0345202433518489 4.33553292941757e-05
0.034563598681143 4.33327341042782e-05
0.0346069314152473 4.33115014632768e-05
0.0346502429167106 4.32916087466934e-05
0.0346935345254573 4.32730562494915e-05
0.0347368075817068 4.3255821780845e-05
0.0347800634034876 4.3239915046483e-05
0.0348233033185341 4.32253006906452e-05
0.0348665286192247 4.321199326837e-05
0.0349097406124931 4.31999668572962e-05
0.0349529405793504 4.31892182767945e-05
0.0349961297976272 4.31797489895076e-05
0.0350393095466167 4.31715336252117e-05
0.0350824810802419 4.31645784465021e-05
0.0351256456586884 4.31588763680499e-05
0.0351688045350565 4.3154415969569e-05
0.0352119589510261 4.31511949382656e-05
0.0352551101459643 4.31492110870107e-05
0.0352982593570513 4.31484489434007e-05
0.0353414078059947 4.31489110509045e-05
0.0353845567170456 4.31506000594927e-05
0.0354277073171051 4.31534964287516e-05
0.0354708608135339 4.3157607504476e-05
0.0355140184210384 4.3162927364579e-05
0.0355571813484029 4.31694591045598e-05
0.0356003508075075 4.31771881285469e-05
0.035643527995636 4.31861221903803e-05
0.0356867141178264 4.31962558047823e-05
0.0357299103736312 4.32075924731127e-05
0.0357731179661043 4.3220122477083e-05
0.0358163380885814 4.32338539479685e-05
0.0358595719425294 4.32487818020315e-05
0.0359028207243314 4.32649099182259e-05
0.0359460856342496 4.32822378346159e-05
0.0359893678720842 4.33007696106405e-05
0.0360326686416949 4.33204916866718e-05
0.0360759891333816 4.33414215767913e-05
0.0361193305549583 4.33635547546887e-05
0.036162694109713 4.33869044777823e-05
0.0362060810141908 4.34114575562844e-05
0.0362494924717471 4.34372229953098e-05
0.0362929296947424 4.34642054643953e-05
0.0363363939002068 4.34924097200341e-05
0.0363798863099268 4.35218361860229e-05
0.0364234081461129 4.35524986290564e-05
0.0364669606447419 4.35843932328344e-05
0.0365105450379748 4.36175295204885e-05
0.0365541625674952 4.36519171071065e-05
0.0365978144846024 4.36875524447867e-05
0.0366415020370471 4.37244497440692e-05
0.0366852264867912 4.37626100563774e-05
0.0367289890968476 4.37602076087358e-05
0.0367727493044563 4.3703742877698e-05
0.036816453047334 4.36490168874212e-05
0.0368601020642214 4.35960426323349e-05
0.0369036981068538 4.35448010220878e-05
0.0369472429078759 4.34952641872763e-05
0.0369907381720631 4.34474047349486e-05
0.0370341855767981 4.34012094875748e-05
0.0370775867862857 4.33566381661921e-05
0.0371209434244518 4.33136829898469e-05
0.0371642571074417 4.32723182409635e-05
0.0372075294256827 4.32325186103484e-05
0.037250761944293 4.31942682706801e-05
0.0372939562125637 4.31575471865043e-05
0.0373371137597502 4.31223356666943e-05
0.0373802360954169 4.30886233984431e-05
0.0374233247188153 4.30563732550688e-05
0.0374663810920704 4.30255935984543e-05
0.0375094066856689 4.29962479425918e-05
0.0375524029336114 4.29683316506827e-05
0.0375953712652621 4.29418268406524e-05
0.0376383130921028 4.29167159089731e-05
0.0376812298080118 4.28929949478979e-05
0.0377241228029596 4.28706468427729e-05
0.0377669934498024 4.28496547351806e-05
0.0378098431045376 4.28300064716314e-05
0.0378526731110092 4.2811694571315e-05
0.0378954848055805 4.27947073035698e-05
0.0379382795128841 4.27790287056702e-05
0.0379810585415898 4.27646563436706e-05
0.0380238231979335 4.27515790853711e-05
0.0380665747770188 4.27397859919448e-05
0.0381093145630108 4.27292618898178e-05
0.0381520438249006 4.2720005051973e-05
0.0381947638299526 4.27120094859887e-05
0.0382374758394386 4.27052649498981e-05
0.0382801811043885 4.26997657739431e-05
0.0383228808701624 4.26955020387059e-05
0.0383655763722011 4.26924771720158e-05
0.0384082688493731 4.26906683681725e-05
0.0384509595177413 4.26900793371397e-05
0.0384936495970784 4.26907095168465e-05
0.0385363403065953 4.26925497057589e-05
0.038579032856301 4.26955864639e-05
0.0386217284427649 4.26998414972849e-05
0.0386644282842622 4.27052841191246e-05
0.0387071335683813 4.27119275073222e-05
0.0387498454958887 4.27197587279219e-05
0.0387925652546166 4.2728782433681e-05
0.0388352940370503 4.27389902937163e-05
0.038878033027344 4.2750387172132e-05
0.0389207834145161 4.27629693182477e-05
0.0389635463838344 4.27767330899243e-05
0.0390063231169243 4.27916793031974e-05
0.0390491147962275 4.28078088736547e-05
0.0390919226051011 4.28251228158663e-05
0.039134747727917 4.28436135478668e-05
0.0391775913414649 4.2863290971544e-05
0.0392204546324364 4.28841520463968e-05
0.0392633387844828 4.29062025151457e-05
0.0393062449869979 4.29294351883464e-05
0.0393491744221863 4.29538646741401e-05
0.0393921282868604 4.29794796345503e-05
0.039435107766495 4.30062948567794e-05
0.0394781140613518 4.3034307868641e-05
0.0395211483692204 4.30635206268448e-05
0.0395642118898472 4.30939395156988e-05
0.0396073058293629 4.31255666756714e-05
0.0396504313960386 4.31584130116994e-05
0.0396935898090503 4.31924851901832e-05
0.0397367822942405 4.32277682904321e-05
0.0397800100625309 4.32642995085027e-05
0.0398232743620394 4.33020554487139e-05
0.0398665764174881 4.33410648294153e-05
0.0399099174823176 4.33813174513134e-05
0.0399532987997689 4.34228335628748e-05
0.0399967216333317 4.34656161737278e-05
0.0400401872495055 4.35096770715331e-05
0.040083696926577 4.35550194725633e-05
0.0401272519460496 4.36016553761496e-05
0.0401708536014257 4.36495968976466e-05
0.0402145031983234 4.36988475799385e-05
0.0402582020459033 4.37494197610712e-05
0.0403019514656644 4.38013302508583e-05
0.0403457527959152 4.38545872947103e-05
0.0403896073832099 4.3909207962306e-05
0.0404335165911723 4.39651964038678e-05
0.0404774817875761 4.40225568801789e-05
0.0405215043444563 4.4081332998237e-05
0.0405655856774545 4.41415118953813e-05
0.0406097271893499 4.42031156906163e-05
0.0406539303050405 4.42661623117526e-05
0.0406981964673523 4.43306785969929e-05
0.0407425271459493 4.43966566027643e-05
0.040786923802552 4.44641322350691e-05
0.0408313879347871 4.45331109875662e-05
0.0408759210457747 4.46036247938932e-05
0.0409205246705686 4.46756838989362e-05
0.0409652003544675 4.47493162781967e-05
0.0410099496707457 4.48245237807409e-05
0.0410547741945264 4.49013523830931e-05
0.0410996755469095 4.49798043665743e-05
0.0411446553512761 4.50599174217048e-05
0.0411897152686978 4.51417074956849e-05
0.0412348569761935 4.52251995916449e-05
0.0412800821757852 4.53104234072888e-05
0.0413253925991924 4.53973912350445e-05
0.0413707899904275 4.54861510480341e-05
0.0414162761414755 4.55767201750194e-05
0.0414618528616505 4.56691384272425e-05
0.0415075220000778 4.57634148675473e-05
0.0415532854149453 4.58595988862006e-05
0.0415991450138315 4.59577180435108e-05
0.041645102731875 4.60578047253583e-05
0.0416911605366004 4.61599006657138e-05
0.0417373204372661 4.62640391071261e-05
0.0417835844763732 4.63702492307639e-05
0.041829954725604 4.64785831071221e-05
0.0418764333087111 4.65890798832304e-05
0.0419230223885944 4.67017611705134e-05
0.0419697241497649 4.68167077136114e-05
0.0420165408574785 4.69339332126581e-05
0.0420634747906911 4.70535061428203e-05
0.042110528296834 4.71754548912695e-05
0.0421577037517252 4.72998493118264e-05
0.0422050036010371 4.7426732751792e-05
0.0422524303337888 4.75561629271091e-05
0.042299986496716 4.76881937756438e-05
0.0423476746904916 4.78228846150522e-05
0.0423954975751066 4.7960304824836e-05
0.0424434578799315 4.8100510938204e-05
0.0424915583908697 4.8243574236607e-05
0.0425398019651063 4.83895577968034e-05
0.0425881915229031 4.85385489113111e-05
0.0426367300718144 4.86906082370575e-05
0.0426854206800515 4.88458161314467e-05
0.0427342664961829 4.90042635871397e-05
0.0427832707597701 4.91660289656341e-05
0.0428324367887357 4.93312013678924e-05
0.0428817679901036 4.94998808225263e-05
0.0429312678709261 4.96721595719644e-05
0.0429809400304981 4.98481457099424e-05
0.043030788176208 5.00279396867767e-05
0.0430808161158948 5.0211658089762e-05
0.0431310277739846 5.03994100233141e-05
0.0431814271840079 5.05913306425157e-05
0.0432320185146504 5.07875431172808e-05
0.0432828060577677 5.09881826523621e-05
0.04333379424042 5.11933870619285e-05
0.043384987627482 5.14033114806386e-05
0.0434363909389626 5.16181141055758e-05
0.0434880090530682 5.18379514354739e-05
0.0435398470045036 5.20225493868724e-05
0.0435918695538905 5.21687982657612e-05
0.0436440383521563 5.2318295793411e-05
0.0436963566479497 5.24710892620412e-05
0.0437488277372117 5.26272489807037e-05
0.0438014549861924 5.27868852505577e-05
0.043854241871443 5.29500598321139e-05
0.0439071919312751 5.31168634894459e-05
0.0439603087947646 5.32874108176171e-05
0.0440135962055822 5.34617957156562e-05
0.0440670580012978 5.36401136506805e-05
0.0441206981149485 5.3822484300751e-05
0.0441745205992493 5.40090236549512e-05
0.0442285296229042 5.4199849689327e-05
0.0442827294725935 5.43950824498368e-05
0.0443371245550434 5.45948669991436e-05
0.0443917194220425 5.4799333755327e-05
0.0444465187557979 5.50086213211224e-05
0.044501527377119 5.52228940052571e-05
0.0445567502711242 5.54423133877859e-05
0.044612192584512 5.56670499809866e-05
0.044667859634493 5.58972659736826e-05
0.0447237569004667 5.61331678705652e-05
0.0447798900683372 5.63749545339364e-05
0.0448362650228712 5.66228171436305e-05
0.0448928878400148 5.68769865612066e-05
0.044949764826576 5.71377045174043e-05
0.0450069025310934 5.74052120291963e-05
0.0450643077431226 5.76797555296172e-05
0.0451219874986522 5.76300810626094e-05
0.0451796175797148 5.7532295018786e-05
0.0452371498747336 5.7437609072184e-05
0.0452945874838058 5.73460247989512e-05
0.0453519335086048 5.72574689564401e-05
0.0454091909775612 5.71719072190458e-05
0.0454663628847803 5.70892811308955e-05
0.0455234521659111 5.70095458216812e-05
0.0455804617117328 5.69326449032817e-05
0.0456373943566361 5.6858547899462e-05
0.0456942529045356 5.67871940793482e-05
0.0457510400986149 5.67185485085258e-05
0.0458077586471234 5.66525708572937e-05
0.0458644112179807 5.65892277845142e-05
0.0459210004457653 5.65284743641432e-05
0.0459775289201294 5.64702849382665e-05
0.0460339992050677 5.64146160787374e-05
0.0460904138211464 5.63614373820088e-05
0.0461467752585284 5.63107129793504e-05
0.0462030859715078 5.62624137919027e-05
0.0462593483852997 5.62165296799528e-05
0.0463155649149796 5.61730022392138e-05
0.0463717379172188 5.61318225146938e-05
0.0464278697397335 5.60929698705831e-05
0.0464839627096041 5.60563999147239e-05
0.0465400191095188 5.60221113219469e-05
0.0465960412208408 5.59900729072844e-05
0.0466520312937481 5.59602479781955e-05
0.0467079915417263 5.5932642672732e-05
0.046763924184399 5.59072212588401e-05
0.0468198314056578 5.58839666066352e-05
0.0468757153722645 5.586287406459e-05
0.046931578246329 5.58439032863673e-05
0.0469874221496154 5.58270564790858e-05
0.0470432492060945 5.58123121916042e-05
0.0470990615182861 5.57996613846141e-05
0.0471548611796707 5.57890774202732e-05
0.047210650257091 5.57805640032121e-05
0.0472664308210942 5.57741012422197e-05
0.0473222049223364 5.57696815805136e-05
0.0473779746039169 5.57672858641426e-05
0.0474337418897811 5.57669072370359e-05
0.0474895087970181 5.57685510995339e-05
0.0475452773481176 5.57721933631762e-05
0.0476010495414808 5.57778281597993e-05
0.0476568273696406 5.57854558878978e-05
0.0477126128255285 5.57950713002976e-05
0.0477684078968288 5.58066575676515e-05
0.0478242145543965 5.58202100623475e-05
0.0478800347644588 5.58357422731858e-05
0.047935870506732 5.58532382798558e-05
0.0479917237450119 5.58726943354124e-05
0.0480475964393473 5.58941247815588e-05
0.0481034905641288 5.59174967826487e-05
0.0481594080609115 5.59175883243743e-05
0.0482153256492358 5.58217809171195e-05
0.048271147430153 5.57285466337871e-05
0.0483268759767867 5.56379535733121e-05
0.0483825139303601 5.55499615307016e-05
0.0484380638918908 5.54645071279851e-05
0.0484935283990187 5.5381575827834e-05
0.0485489099748466 5.5301111869979e-05
0.0486042110867166 5.52230722855171e-05
0.0486594341590021 5.51474208027691e-05
0.0487145815798048 5.50741277654454e-05
0.0487696557075703 5.50031641381457e-05
0.0488246588717084 5.49344719497014e-05
0.0488795933436581 5.48680293957602e-05
0.0489344613730539 5.48038151891614e-05
0.0489892651882431 5.4741785053367e-05
0.0490440069732964 5.46819129450749e-05
0.0490986888862415 5.46241791827903e-05
0.0491533130654243 5.45685528598641e-05
0.0492078816182842 5.4514991924035e-05
0.0492623966102082 5.44634898233518e-05
0.0493168601000315 5.44140171033476e-05
0.0493712741171349 5.43665505853221e-05
0.0494256406677202 5.43210617219298e-05
0.0494799617294421 5.42775397630144e-05
0.0495342392692052 5.42359569695217e-05
0.0495884752261747 5.41962860219952e-05
0.0496426715121967 5.4158528800344e-05
0.049696830040997 5.41226471834296e-05
0.0497509526881805 5.40886264609974e-05
0.0498050413146415 5.40564579755988e-05
0.0498590977726171 5.4026127626987e-05
0.049913123900244 5.39976044586816e-05
0.0499671215047027 5.39708921591925e-05
0.0500210923968619 5.39459546890833e-05
0.050075038351551 5.39228019734776e-05
0.0501289611535245 5.39014099628268e-05
0.0501828625634873 5.38817662895908e-05
0.0502367443297769 5.38638588431728e-05
0.0502906081886201 5.38476814379169e-05
0.050344455870058 5.38332167766772e-05
0.0503982890868347 5.38204591451946e-05
0.0504521095459799 5.3809403043478e-05
0.0505059189490233 5.38000431835497e-05
0.0505597189922069 5.37923518954071e-05
0.0506135113441023 5.37863412681469e-05
0.0506672976853704 5.37819953537925e-05
0.0507210796807242 5.37793153261738e-05
0.0507748589960504 5.37782856485021e-05
0.0508286372816989 5.37789134944161e-05
0.0508824161951933 5.37811780917525e-05
0.0509361973732851 5.37850813482706e-05
0.0509899824546333 5.37906365623002e-05
0.0510437730911956 5.37978122969985e-05
0.0510975709034926 5.3806627791938e-05
0.0511513775312846 5.38170744006395e-05
0.0512051946056852 5.38291436503716e-05
0.0512590237493356 5.38428440308271e-05
0.0513128665933664 5.38581785837424e-05
0.0513667247719502 5.38751337255338e-05
0.0514205999056757 5.38937128111094e-05
0.0514744936184868 5.39139137540474e-05
0.0515284075322409 5.39357569673046e-05
0.0515823432892082 5.39592350775435e-05
0.0516363025242857 5.39843352823668e-05
0.0516902868595681 5.40110784233119e-05
0.0517442979379914 5.40394687409351e-05
0.0517983374067323 5.40694938830254e-05
0.0518524069006153 5.41011695380624e-05
0.0519065080701534 5.41345059619651e-05
0.0519606425761154 5.41695024038511e-05
0.0520148120785192 5.42061638348671e-05
0.0520690182423541 5.42445065285031e-05
0.0521232627488826 5.42845246029598e-05
0.0521775472734856 5.43262346273912e-05
0.0522318735081129 5.43696365945444e-05
0.0522862431447075 5.4414747377127e-05
0.0523406578920846 5.44615728519951e-05
0.0523951194649366 5.45101302103941e-05
0.052449629595147 5.45365170006589e-05
0.0525041661121477 5.44757066304361e-05
0.0525586418187781 5.44169908370453e-05
0.0526130588096151 5.43604215407063e-05
0.0526674192311559 5.43059753575289e-05
0.0527217252065134 5.42536293899886e-05
0.0527759788359034 5.4203338120929e-05
0.0528301821740243 5.41550854414837e-05
0.0528843372594658 5.41088556490778e-05
0.0529384461151149 5.40646162035328e-05
0.0529925107313184 5.4022340780313e-05
0.0530465330720987 5.39820092146354e-05
0.0531005150813133 5.39436131691815e-05
0.0531544586944825 5.39071160764033e-05
0.0532083658105589 5.38725046328915e-05
0.0532622383151918 5.38397601693868e-05
0.0533160780753612 5.38088643641596e-05
0.0533698869397254 5.37797992329833e-05
0.0534236667389583 5.37525584646385e-05
0.053477419297423 5.37271076921752e-05
0.0535311464051152 5.37034468809357e-05
0.0535848498519961 5.36815592730959e-05
0.0536385314112692 5.36614227596442e-05
0.0536921928340288 5.3643032455564e-05
0.0537458358664844 5.36263837130457e-05
0.0537994622501975 5.36114383523467e-05
0.0538530736885498 5.3598214749038e-05
0.0539066719032988 5.35866864960241e-05
0.0539602585897949 5.35768499167236e-05
0.0540138354397116 5.35686903327016e-05
0.0540674041300443 5.35621989041783e-05
0.0541209663289485 5.35573781991474e-05
0.0541745237071476 5.35542141950786e-05
0.0542280779213427 5.35526930913459e-05
0.054281630614434 5.35528124671865e-05
0.0543351834269012 5.35545645070927e-05
0.0543887379914083 5.35579527378075e-05
0.0544422959441461 5.35629697127536e-05
0.0544958589138589 5.35696081721841e-05
0.0545494285220311 5.3577866603769e-05
0.0546030063886348 5.35877381040453e-05
0.0546565941267389 5.35992215029058e-05
0.0547101933482418 5.36123102391115e-05
0.0547638056584809 5.36270090247994e-05
0.0548174326675057 5.36433227256945e-05
0.0548710759902314 5.3661234171731e-05
0.0549247372244031 5.36807540902083e-05
0.0549784179784933 5.37018767232039e-05
0.0550321198552165 5.37246130937723e-05
0.0550858444683103 5.37489522116008e-05
0.0551395934205219 5.37749053946732e-05
0.0551933683259166 5.38024674947816e-05
0.0552471707934114 5.38316501205875e-05
0.055301002443532 5.3862442887609e-05
0.0553548648864196 5.38948687604739e-05
0.05540875975518 5.39289121202578e-05
0.0554626886673003 5.3964590685206e-05
0.0555166532579855 5.40019112593064e-05
0.0555706551692448 5.40408697308724e-05
0.0556246960389757 5.40814787257999e-05
0.0556787775177015 5.4123745489477e-05
0.055732901263191 5.41676829512384e-05
0.0557870689461422 5.42132765295962e-05
0.0558412822226718 5.42605615750053e-05
0.0558955427842468 5.43095404163263e-05
0.0559498523246631 5.43602099945531e-05
0.0560042125346577 5.44126061513759e-05
0.0560586251408091 5.44667150845215e-05
0.0561130918558936 5.45225563549924e-05
0.0561676144122486 5.45801386206615e-05
0.0562221945508692 5.46394928798058e-05
0.056276834043749 5.47006170702389e-05
0.0563315346608193 5.47635148231327e-05
0.0563862981756424 5.48282287832959e-05
0.0564411264044257 5.48947574274064e-05
0.0564960211618531 5.49631104952518e-05
0.0565509842723484 5.50333257046945e-05
0.0566060175980531 5.51053965390501e-05
0.0566611229945921 5.51793667154951e-05
0.0567163023613076 5.52552356938533e-05
0.0567715575970015 5.53330365366497e-05
0.0568268906335381 5.54127802762566e-05
0.0568823034138144 5.549450047946e-05
0.0569377979142938 5.55782030789355e-05
0.0569933761173728 5.5663927747531e-05
0.0570490400451203 5.57516865156938e-05
0.057104791731636 5.58415196469412e-05
0.0571606332512829 5.59334397329112e-05
0.0572165666910158 5.60274820532304e-05
0.0572725941730691 5.61236710062357e-05
0.0573287178440753 5.62220425463351e-05
0.0573849398866216 5.63226161167168e-05
0.0574412625027384 5.64254283661704e-05
0.0574976879311045 5.65305163407215e-05
0.0575542184474452 5.6637911849334e-05
0.0576108563592946 5.67476527500278e-05
0.0576676040120446 5.6859771676552e-05
0.0577244637837212 5.6974307351432e-05
0.0577814380910726 5.70913046416442e-05
0.0578385293957142 5.72107975602468e-05
0.0578957401932745 5.73328376650791e-05
0.0579530730309396 5.74574599965683e-05
0.0580105304909361 5.75847115123259e-05
0.0580681152024485 5.77146569198904e-05
0.0581258298593683 5.78473158255891e-05
0.0581836771751939 5.79827713889431e-05
0.0582416599465829 5.81210444421701e-05
0.058299780991025 5.82622253826536e-05
0.0583580432164077 5.84063363927592e-05
0.0584164495528005 5.85534695106224e-05
0.0584750030223111 5.87036657404186e-05
0.0585337066880515 5.88570073887049e-05
0.0585925636954402 5.90135371258238e-05
0.058651577232566 5.91733507929505e-05
0.058710750583359 5.93364987672469e-05
0.0587700870821262 5.95030732351553e-05
0.0588295901553614 5.96731500653488e-05
0.0588892633054267 5.98468062808435e-05
0.0589491101117076 6.00241259902455e-05
0.0590091342376978 6.02052064105384e-05
0.0590693394441084 6.03901343938264e-05
0.0591297295785022 6.05790041314854e-05
0.0591903085826337 6.07719232345225e-05
0.0592510805058682 6.09689950645014e-05
0.0593120495009327 6.11703246993384e-05
0.059373219825632 6.13760369905737e-05
0.0594345958626226 6.15862468317993e-05
0.0594961821094544 6.18010711254414e-05
0.0595579831805799 6.20206591056354e-05
0.0596200038396855 6.22451322304097e-05
0.0596822489719159 6.24746507465993e-05
0.0597447236226625 6.27093533335863e-05
0.0598074329759961 6.2949393565243e-05
0.0598703823695613 6.31949586655365e-05
0.0599335773282269 6.3419435024917e-05
0.0599969967632518 6.35932146087715e-05
0.0600605899778606 6.37709820135303e-05
0.0601243609598741 6.3952781129339e-05
0.0601883137410034 6.4138677100302e-05
0.0602524524181037 6.43287905758274e-05
0.0603167812086796 6.45232167128907e-05
0.0603813044253924 6.47220590335901e-05
0.060446026484426 6.49254501188586e-05
0.0605109519345449 6.51334833972208e-05
0.0605760854179421 6.53463021464994e-05
0.0606414317200886 6.55640312148153e-05
0.0607069957513034 6.57867837320619e-05
0.0607727825350355 6.6014723489912e-05
0.0608387972585254 6.62479961200884e-05
0.0609050452546455 6.64867498443792e-05
0.0609715320044899 6.67311566153403e-05
0.0610382631611052 6.69813844484934e-05
0.0611052445455537 6.7237604493874e-05
0.0611724821500476 6.7500012416649e-05
0.0612399821624642 6.77688004940697e-05
0.0613077509629583 6.80441861831018e-05
0.0613757951491414 6.83263768965469e-05
0.0614441215260379 6.86156130418428e-05
0.0615127371390798 6.89121471406796e-05
0.0615816492862205 6.92162152314429e-05
0.0616508655014519 6.95281021256306e-05
0.0617203936035775 6.98480987540671e-05
0.0617902417023316 7.01272337652771e-05
0.0618603689360969 6.99521873847796e-05
0.0619303211234817 6.9781363491142e-05
0.0620001024869728 6.96153208237809e-05
0.0620697178077966 6.94539689190347e-05
0.0621391717767156 6.9297181239625e-05
0.0622084689579552 6.91448718240007e-05
0.0622776138297792 6.89969110919322e-05
0.0623466107408712 6.88532400388459e-05
0.06241546398091 6.87137483513914e-05
0.0624841777292614 6.85783654698918e-05
0.0625527560947313 6.84469773511059e-05
0.0626212030720824 6.8319539433799e-05
0.0626895226115162 6.81959411294914e-05
0.0627577185526457 6.80761334082201e-05
0.0628257946860539 6.79600461716199e-05
0.0628937547322255 6.7847588462525e-05
0.062961602320688 6.77387153388769e-05
0.0630293410360269 6.7633346026919e-05
0.0630969743820538 6.75314454108749e-05
0.0631645058274647 6.74329352100555e-05
0.0632319387626748 6.73377604910485e-05
0.0632992765231658 6.72458747478596e-05
0.0633665223979137 6.71572178524845e-05
0.0634336796157662 6.70717526625957e-05
0.0635007513684288 6.69894210681763e-05
0.0635677407894969 6.69101805228658e-05
0.0636346509700198 6.68339748450381e-05
0.0637014849448648 6.67607850399931e-05
0.0637682457299048 6.66905638692048e-05
0.063834936293774 6.66232577275367e-05
0.0639015595515016 6.65588355086115e-05
0.0639681183870102 6.64972668201306e-05
0.0640346156538303 6.6438507591428e-05
0.0641010541614217 6.63825432096434e-05
0.0641674367046314 6.63293166511897e-05
0.0642337660212826 6.6278807451925e-05
0.0643000448287345 6.62310028718996e-05
0.0643662758316064 6.61858621677061e-05
0.0644324616937741 6.61433452518602e-05
0.064498605039026 6.61034411318847e-05
0.0645647084801579 6.60661250913567e-05
0.0646307746052492 6.60313729545151e-05
0.0646968059782037 6.5999153981897e-05
0.0647628051321856 6.59694662992489e-05
0.0648287745984849 6.59422660099525e-05
0.0648947168644948 6.59175521773709e-05
0.0649606344166722 6.58952960299048e-05
0.0650265297127021 6.58754833857396e-05
0.0650924051960878 6.58581004918686e-05
0.0651582632965797 6.58431340149157e-05
0.0652241064305946 6.58305710336982e-05
0.0652899370016283 6.58203849781919e-05
0.0653557573866065 6.58125777891162e-05
0.0654215699643956 6.58071307130744e-05
0.0654873770951087 6.58040183818062e-05
0.0655531811134905 6.58032578521191e-05
0.0656189843713426 6.58048384870725e-05
0.0656847892098297 6.58087360209809e-05
0.0657505979458507 6.58149475369817e-05
0.0658164128933877 6.58234634625223e-05
0.0658822363568502 6.58342885296468e-05
0.0659480706453798 6.5847413825299e-05
0.0660139180592051 6.58628237900732e-05
0.0660797808829952 6.58805380621321e-05
0.0661456614210574 6.59005277775125e-05
0.0662115619488349 6.59228131823091e-05
0.0662774847620172 6.59473730178625e-05
0.066343432135035 6.59077140287805e-05
0.0664093398490638 6.58416029121079e-05
0.0664751814519759 6.57780704187764e-05
0.0665409595223947 6.57171073178399e-05
0.0666066766297125 6.56586977434329e-05
0.066672335327456 6.56027980454346e-05
0.0667379381255014 6.55493792945549e-05
0.0668034875047959 6.54984201222901e-05
0.0668689859249182 6.54498996273892e-05
0.0669344358245456 6.5403797364373e-05
0.06699983962191 6.536007930454e-05
0.0670651997012146 6.53187259247419e-05
0.0671305184271393 6.52797251139722e-05
0.0671957981522533 6.52430441790082e-05
0.0672610411964323 6.5208678794189e-05
0.0673262498752265 6.51765970844573e-05
0.0673914264723109 6.51467884905395e-05
0.0674565732608015 6.51192427918816e-05
0.0675216925035933 6.50939362090721e-05
0.0675867864398024 6.50708522749358e-05
0.0676518572920773 6.50499817922762e-05
0.0677169072738696 6.50313020220399e-05
0.0677819385758917 6.50148251596004e-05
0.0678469534010512 6.50005152517002e-05
0.0679119539163029 6.49883712425082e-05
0.0679769422875455 6.49783854382157e-05
0.0680419206729837 6.49705504223749e-05
0.068106891223406 6.4964852162022e-05
0.0681718560755681 6.49612837903461e-05
0.0682368173593584 6.49598387007072e-05
0.0683017771980591 6.49605036681984e-05
0.0683667377017273 6.496329320767e-05
0.068431700994935 6.4968180855333e-05
0.0684966691757903 6.49751747294272e-05
0.0685616443505197 6.4984269451037e-05
0.0686266286199708 6.49954598768597e-05
0.0686916240798476 6.50087547961407e-05
0.0687566328346438 6.50241358238472e-05
0.0688216569704676 6.50416121913938e-05
0.068886698582659 6.50611796563089e-05
0.0689517597623153 6.50828410349207e-05
0.0690168426033503 6.51066061932956e-05
0.0690819492095436 6.51324578677499e-05
0.0691470816674113 6.51604200103202e-05
0.0692122420874216 6.5190482620512e-05
0.0692774325700421 6.52226563992412e-05
0.0693426552264414 6.52569454269184e-05
0.0694079121718683 6.52933539923641e-05
0.0694732055258607 6.53318797651372e-05
0.0695385374056258 6.53725479251602e-05
0.069603909953551 6.54153565651461e-05
0.0696693253101161 6.5460310809753e-05
0.0697347856209259 6.55074228183796e-05
0.0698002930437442 6.55567186203936e-05
0.0698658497623646 6.56081835115772e-05
0.0699314579458762 6.56618371207855e-05
0.069997119782997 6.57177061361071e-05
0.0700628374891331 6.57757833332522e-05
0.0701286132724663 6.58360958499166e-05
0.0701944493683163 6.58986505712961e-05
0.0702603480188876 6.59355040374355e-05
0.070326283522925 6.59397561147747e-05
0.0703922232790398 6.58758788432467e-05
0.070458099157883 6.58145875357319e-05
0.0705239137454187 6.57558820214936e-05
0.0705896696274402 6.56997554624959e-05
0.0706553693829027 6.56461732307564e-05
0.0707210155561335 6.5595080137002e-05
0.0707866106362705 6.55464920231735e-05
0.0708521571282937 6.55003477345823e-05
0.0709176574760282 6.54566359007386e-05
0.070983114111929 6.54153315458591e-05
0.0710485294434748 6.53764101594247e-05
0.0711139058536343 6.53398546721407e-05
0.0711792457083064 6.53056344623524e-05
0.0712445513427688 6.52737542271367e-05
0.0713098250969959 6.52441562898853e-05
0.0713750692532858 6.52168461206391e-05
0.0714402860994064 6.51918086293193e-05
0.0715054779080357 6.51690152024139e-05
0.0715706469232382 6.51484653603884e-05
0.0716357953885985 6.5130124280838e-05
0.0717009255128794 6.51139990631822e-05
0.0717660395119426 6.51000694097429e-05
0.0718311395813523 6.50883222692041e-05
0.0718962279036215 6.50787379967269e-05
0.0719613066416182 6.50713179560048e-05
0.0720263779595742 6.50660430964078e-05
0.0720914440026706 6.50629153301232e-05
0.0721565069180008 6.50619161776028e-05
0.0722215688341784 6.5063048079216e-05
0.0722866318822576 6.50662862315196e-05
0.0723516981684891 6.50716473250462e-05
0.0724167698158141 6.50791139458834e-05
0.07248184892976 6.50886758068573e-05
0.0725469376055669 6.51003434370509e-05
0.0726120379490039 6.51141070265297e-05
0.0726771520560305 6.5129957008181e-05
0.0727422820130386 6.51478977433785e-05
0.072807429910782 6.516793381313e-05
0.0728725978445952 6.51900563361389e-05
0.0729377879009313 6.5214263496428e-05
0.0730030021644277 6.52405605326302e-05
0.0730682427249603 6.52689528968268e-05
0.0731335116778572 6.52994325877011e-05
0.0731988111104449 6.53320191464018e-05
0.0732641431295913 6.53666981712334e-05
0.0733295098277625 6.54034827892447e-05
0.0733949133105518 6.54423863389503e-05
0.0734603556968907 6.54833950581601e-05
0.0735258390919489 6.55265363565374e-05
0.0735913656283054 6.55717968961428e-05
0.0736569374252016 6.56191976782025e-05
0.0737225566228798 6.56687462686445e-05
0.0737882253691484 6.57204504470465e-05
0.0738539458195955 6.57743182073269e-05
0.0739197201378028 6.58303645898753e-05
0.0739855505023927 6.58885911952138e-05
0.0740514390935879 6.59490340031916e-05
0.0741173881275911 6.60116814073582e-05
0.0741833998089984 6.60765630175283e-05
0.0742494763720159 6.61436813448316e-05
0.0743156200533608 6.62130664857471e-05
0.0743818331198465 6.62847214295109e-05
0.074448117841276 6.63586699287852e-05
0.0745144765112048 6.6434949710321e-05
0.0745809114609151 6.65135371180914e-05
0.0746474249980332 6.65944909526586e-05
0.0747140194889859 6.66778086339705e-05
0.0747806972976198 6.6763528996283e-05
0.0748474608266161 6.68516568605859e-05
0.0749143124834767 6.6942245419752e-05
0.0749812547288965 6.70353001116808e-05
0.0750482900290081 6.71308403979244e-05
0.0751154208694061 6.72289136092538e-05
0.0751826497830153 6.73295261127842e-05
0.0752499793091281 6.74327328627846e-05
0.0753174120419909 6.75385478301469e-05
0.0753849505898211 6.76470060425307e-05
0.0754525975958636 6.77581429345655e-05
0.0755203557387982 6.78720012909524e-05
0.0755882277400891 6.7988603551191e-05
0.0756562163436403 6.81079933658896e-05
0.0757243243370062 6.82302148778563e-05
0.075792554551884 6.83553057782976e-05
0.0758609098576623 6.84833181855355e-05
0.0759293931758479 6.86142768872436e-05
0.0759980074527351 6.87482350569087e-05
0.076066755687792 6.88852464827224e-05
0.0761356409342748 6.90253655907178e-05
0.0762046662998655 6.91686194014451e-05
0.0762738349192669 6.93150916457269e-05
0.0763431500109127 6.94648106426095e-05
0.0764126148215553 6.96178616331297e-05
0.0764822326831884 6.97742813865464e-05
0.076552006964575 6.99341426546436e-05
0.0766219411072296 7.00975120104074e-05
0.07669203861924 7.02644427196991e-05
0.0767623030619597 7.04350243952168e-05
0.0768327380863549 7.06093121560926e-05
0.076903347398511 7.07874047995669e-05
0.0769741348033106 7.0969359482181e-05
0.0770451041627928 7.11552629489672e-05
0.0771162594257417 7.13452031603562e-05
0.0771876046289021 7.15392693385724e-05
0.0772591438982407 7.17375448054582e-05
0.0773308814430461 7.19401430721133e-05
0.0774028215861182 7.21471502998361e-05
0.0774749687364181 7.23586685598652e-05
0.0775473274049779 7.2574816064606e-05
0.0776199022210425 7.27957055349258e-05
0.0776926979265775 7.30214588007962e-05
0.0777657193853783 7.32521849767803e-05
0.077838971570355 7.34880244374e-05
0.0779124595947924 7.37291050807197e-05
0.0779861886998732 7.39755865546861e-05
0.0780601642864278 7.42275940745071e-05
0.0781343918805023 7.44852774392434e-05
0.0782088771579416 7.47488338300891e-05
0.0782836259917717 7.50183889772386e-05
0.0783586443807489 7.52941461297003e-05
0.0784339385268786 7.55762820309265e-05
0.0785095148089095 7.57817863352485e-05
0.0785852965952448 7.59903241182188e-05
0.078661286919363 7.62037013095503e-05
0.0787374906206725 7.64220437101569e-05
0.0788139126643827 7.66454464108019e-05
0.0788905581107935 7.6874046925613e-05
0.0789674321577191 7.7107960304592e-05
0.0790445401180237 7.73473609574462e-05
0.0791218874789811 7.75923436314112e-05
0.0791994798226126 7.7843070884091e-05
0.0792773228934966 7.80997161813735e-05
0.079355422609678 7.83623977380499e-05
0.0794337850074161 7.86313275804573e-05
0.0795124163349965 7.8906646076006e-05
0.0795913229810725 7.91885716426135e-05
0.0796705115527151 7.94772760566146e-05
0.0797499888287718 7.97729680718382e-05
0.0798297617968436 8.00758603008711e-05
0.0799098376571445 8.03861778711647e-05
0.0799902238350156 8.07041587547377e-05
0.0800709279937704 8.10300455689727e-05
0.0801519580393393 8.13641201071138e-05
0.0802333221594465 8.17066353197173e-05
0.0803150287947662 8.20579013590939e-05
0.0803970866961253 8.2084336788312e-05
0.0804791710329136 8.19084776489227e-05
0.0805610795105625 8.17371751369573e-05
0.0806428166856995 8.15706472101264e-05
0.0807243873329096 8.14088056746324e-05
0.0808057961385842 8.12515463063785e-05
0.0808870476848906 8.10988203807944e-05
0.0809681465052714 8.0950527174038e-05
0.0810490970324454 8.08065944460347e-05
0.0811299036268915 8.06669603591494e-05
0.0812105705872506 8.05315379876732e-05
0.0812911021252383 8.04002684566293e-05
0.0813715023936949 8.02730854222093e-05
0.0814517754791171 8.01499414567211e-05
0.0815319254205738 8.00307465197951e-05
0.0816119561670936 7.99154732358654e-05
0.0816918716403295 7.98040515899636e-05
0.0817716756919195 7.96964302470929e-05
0.0818513721221665 7.95925502886328e-05
0.0819309646724552 7.94923625975933e-05
0.0820104570350528 7.93788910652889e-05
0.0820898359261181 7.92645771178189e-05
0.0821691005032359 7.91541566060346e-05
0.0822482546598419 7.90475452525744e-05
0.0823273022050945 7.89446946122062e-05
0.0824062468997067 7.88455487035303e-05
0.0824850924484102 7.87300221093186e-05
0.0825638224705195 7.86124671914856e-05
0.082642434937711 7.84988219750914e-05
0.0827209337596861 7.83890381580686e-05
0.0827993227978442 7.82830428965951e-05
0.0828776058407408 7.81807987660458e-05
0.0829557866395069 7.8082243770938e-05
0.0830338688832778 7.79873085497181e-05
0.0831118561918275 7.78959588515304e-05
0.083189752150679 7.78081359011705e-05
0.0832675602865802 7.77238073330006e-05
0.0833452840939132 7.76429162942829e-05
0.0834229270102075 7.75654069048644e-05
0.0835004924171123 7.74912578905703e-05
0.0835779836750029 7.7420423488049e-05
0.083655404098491 7.73528587771326e-05
0.0837327569572681 7.7288536408476e-05
0.0838100454936766 7.72274130079344e-05
0.0838872729066845 7.71694626787711e-05
0.0839644423693633 7.711464350784e-05
0.0840415570128711 7.70629309710454e-05
0.0841186199438421 7.70142845346154e-05
0.0841956342283768 7.6968697589019e-05
0.0842726029259658 7.69261225564956e-05
0.0843495290485223 7.68865457034342e-05
0.0844264155942257 7.68499372703627e-05
0.0845032655314961 7.68162846254684e-05
0.0845800818161216 7.67855508634035e-05
0.084656867366985 7.67577161708792e-05
0.0847336250831559 7.67327859825961e-05
0.0848103578691384 7.6710700262628e-05
0.0848870685694011 7.6691481887677e-05
0.0849637600512888 7.66750883165466e-05
0.0850404351396053 7.6661510409233e-05
0.0851170966500145 7.66507476707393e-05
0.0851937473976853 7.66427672091389e-05
0.0852703901648944 7.66375775934797e-05
0.0853470277424879 7.66351468204975e-05
0.0854236628893084 7.66354842693217e-05
0.0855002983735777 7.66385669703056e-05
0.085576936940548 7.66443805522034e-05
0.0856535813211002 7.6652951894654e-05
0.0857302342729949 7.66642347194419e-05
0.0858068985077143 7.66782403148122e-05
0.0858835767480291 7.66949721607637e-05
0.0859602717201899 7.67144259418712e-05
0.0860369861461318 7.67365895567729e-05
0.0861137227356885 7.67614675675223e-05
0.086190484203256 7.67890730327634e-05
0.0862672732762888 7.68193786359581e-05
0.0863440926549248 7.6852406272895e-05
0.0864209450611977 7.68881374738835e-05
0.0864978331986715 7.69111493275253e-05
0.0865747443479991 7.68750597512182e-05
0.0866516194077503 7.6841711359292e-05
0.0867284611191096 7.68111738214536e-05
0.086805272292931 7.67833927922579e-05
0.0868820556857233 7.67583558171311e-05
0.0869588140415404 7.67360673598978e-05
0.0870355501089003 7.6716482713545e-05
0.0871122665916139 7.66996071216285e-05
0.0871889661987355 7.6685413202391e-05
0.0872656516119379 7.66739233742448e-05
0.0873423255353122 7.66650863096422e-05
0.0874189906216218 7.66589168857456e-05
0.0874956495385075 7.6655389203175e-05
0.0875723049277107 7.66545187762118e-05
0.0876489594464869 7.66562803942254e-05
0.0877256157268812 7.66606656019486e-05
0.0878022763924831 7.66676908448001e-05
0.0878789440833279 7.66773319073658e-05
0.0879556214152353 7.66895894662276e-05
0.0880323110047015 7.67044563144381e-05
0.0881090154610159 7.67219419030318e-05
0.088185737402919 7.67420396197085e-05
0.0882624794425387 7.67647594926703e-05
0.0883392442020314 7.67901036662246e-05
0.0884160343056976 7.68180419067939e-05
0.0884928523476044 7.68486014268938e-05
0.0885697009490313 7.68818015490147e-05
0.0886465827505803 7.69176292327781e-05
0.0887235003798131 7.69560880416655e-05
0.0888004564678547 7.69971899769667e-05
0.0888774536578317 7.70409391616887e-05
0.0889544945969934 7.70873563151624e-05
0.0890315819533085 7.71364298132051e-05
0.0891087183831217 7.71881890913677e-05
0.0891859065722131 7.7242639408387e-05
0.0892631492116215 7.72997863050635e-05
0.0893404489979266 7.73596600860604e-05
0.0894178086580126 7.73501193025919e-05
0.0894951587773152 7.73244889265541e-05
0.0895724832662418 7.73018102384304e-05
0.0896497850764802 7.72820740178981e-05
0.0897270671504981 7.72652632310987e-05
0.0898043324137292 7.72513530525349e-05
0.0898815837667817 7.72403357420731e-05
0.0899588241025238 7.72321791765756e-05
0.0900360562817004 7.72268848364561e-05
0.0901132831665368 7.72244380868e-05
0.0901905076046236 7.72248247440751e-05
0.0902677324293677 7.72280228081237e-05
0.0903449604521758 7.72340437366569e-05
0.0904221944959125 7.72428663782885e-05
0.0904994373622908 7.72544947460105e-05
0.0905766918570368 7.72689085223798e-05
0.0906539607655592 7.72861042772457e-05
0.0907312468698364 7.7306095435416e-05
0.0908085529652718 7.73288464119355e-05
0.0908858818116838 7.73543796179542e-05
0.0909632361913017 7.73826849242471e-05
0.091040618876226 7.7380064417457e-05
0.0911179989406434 7.73469749027127e-05
0.0911953459155461 7.7316708926589e-05
0.0912726626244727 7.72892636865009e-05
0.0913499518881592 7.7264628450138e-05
0.0914272165166094 7.72427596332163e-05
0.0915044592762426 7.72236889479117e-05
0.0915816829651905 7.72073487550118e-05
0.0916588903139455 7.71937632200145e-05
0.0917360840771655 7.71828904898065e-05
0.0918132669676553 7.71747388645592e-05
0.0918904417065199 7.71692838653947e-05
0.0919676109903853 7.71665096807316e-05
0.092044777500066 7.71664339278294e-05
0.0921219439339939 7.71690167035963e-05
0.0921991129506975 7.71742762920587e-05
0.0922762872269895 7.71821900178574e-05
0.0923534694170074 7.71927438070733e-05
0.0924306621608144 7.72059568880327e-05
0.0925078681177025 7.72218075847714e-05
0.0925850899252872 7.72402992612428e-05
0.0926623302245485 7.72614355835008e-05
0.092739591660132 7.72852040606422e-05
0.0928168768641926 7.7311608963637e-05
0.0928941884731563 7.73406548577433e-05
0.092971529128014 7.73723383800296e-05
0.093048901466394 7.74066646821084e-05
0.0931263081310761 7.74436309863675e-05
0.0932037517620625 7.74832430208109e-05
0.0932812350050833 7.75255232346221e-05
0.0933587605283179 7.75704615049896e-05
0.0934363309898229 7.7618064423693e-05
0.0935139490542466 7.76683470835726e-05
0.0935916174013302 7.77213166547182e-05
0.0936693387179849 7.77769888125484e-05
0.0937471157067975 7.78353466587397e-05
0.0938249510534562 7.78964475237867e-05
0.09390284750098 7.79602586682405e-05
0.0939808077596482 7.8026829807609e-05
0.0940588345894558 7.80961616693164e-05
0.0941369307511252 7.81682717180686e-05
0.0942150990228432 7.82431777321953e-05
0.0942933422005754 7.83208895754198e-05
0.0943716630901508 7.84014421197221e-05
0.0944500645322706 7.84848376460128e-05
0.0945285493699166 7.85711199381086e-05
0.0946071204898547 7.86602919470054e-05
0.0946857807818017 7.87523899248397e-05
0.0947645331717265 7.88474257505236e-05
0.0948433805974771 7.89454529345852e-05
0.0949223260504116 7.90464675914942e-05
0.0950013725180031 7.91505240239959e-05
0.0950805230420271 7.92576356350768e-05
0.0951597806776622 7.93678410329997e-05
0.0952391485186952 7.94811792792243e-05
0.0953186296979744 7.95976733059535e-05
0.0953982273712804 7.97173713698522e-05
0.0954779447426502 7.9840305626986e-05
0.0955577850482772 7.99665087007558e-05
0.095637751556978 8.00960303492589e-05
0.0957178475873272 8.022892089973e-05
0.095798076508227 8.03651978809337e-05
0.0958784417061079 8.05049377469503e-05
0.0959589466438548 8.06481758728424e-05
0.0960395948197277 8.07949733143191e-05
0.096120389793042 8.09453582880683e-05
0.0962013351513301 8.10994015312619e-05
0.0962824345528613 8.12571661688175e-05
0.0963636917190301 8.14187076812452e-05
0.0964451104267114 8.15840654326202e-05
0.096526694492144 8.17533301128161e-05
0.0966084478222568 8.19265680559972e-05
0.0966903743903128 8.21038295374693e-05
0.0967724782198503 8.22851910756204e-05
0.0968547634109259 8.24707471830951e-05
0.096937234158109 8.2660542453568e-05
0.0970198947005626 8.28546905188333e-05
0.0971027493910814 8.30532551176965e-05
0.0971858026461991 8.32563266794933e-05
0.0972690589728786 8.34639883113147e-05
0.0973525229611899 8.3676367311415e-05
0.0974361993285013 8.38935237388971e-05
0.0975200928522402 8.41155791471826e-05
0.0976042084313874 8.43426394732713e-05
0.0976885510708606 8.45748122372784e-05
0.0977731258830979 8.48122239707312e-05
0.0978579381070687 8.5054976961816e-05
0.0979429930840305 8.53032100839388e-05
0.0980282962941144 8.55570468165283e-05
0.098113853340931 8.58166477142042e-05
0.0981996699886452 8.6082123039212e-05
0.0982857521116844 8.63536467258584e-05
0.0983721057584102 8.6631360095418e-05
0.0984587371185057 8.69154512250793e-05
0.0985456525697307 8.72060668209796e-05
0.0986328586365517 8.75033918966349e-05
0.0987203620284483 8.78076325427405e-05
0.0988081696609911 8.81189625445259e-05
0.0988962886235356 8.84375859174409e-05
0.098984726209453 8.8736655920838e-05
0.0990734628653739 8.89817890022731e-05
0.0991624446543762 8.9232822860603e-05
0.0992516774772368 8.94898299694734e-05
0.0993411673072062 8.9752951535938e-05
0.0994309202587422 9.00223406403716e-05
0.0995209425993825 9.02981721097505e-05
0.0996112407714923 9.05805751142775e-05
0.0997018213466066 9.08697490868183e-05
0.0997926910956934 9.11658577066772e-05
0.0998838569534001 9.14690968001077e-05
0.0999753260502002 9.17796655227057e-05
0.100067105715723 9.209774685468e-05
0.100159203462578 9.24235961041083e-05
0.100251627058682 9.27574136806858e-05
0.100344384472362 9.30994434634369e-05
0.100437483915826 9.3449933837587e-05
0.100530933849663 9.38091378918779e-05
0.100624742987555 9.3759535985473e-05
0.100718502523541 9.35659749020039e-05
0.100812068498443 9.33775442509744e-05
0.100905446042694 9.31943828438373e-05
0.100998640425538 9.30163821000863e-05
0.101091656807638 9.28434868457706e-05
0.101184500294483 9.26755717259633e-05
0.101277175866209 9.25125850426257e-05
0.101369688451252 9.23544255421044e-05
0.101462042876794 9.22010243039723e-05
0.101554243901098 9.20523139084884e-05
0.101646296215007 9.19082182654806e-05
0.101738204433272 9.17686930946076e-05
0.101829973126367 9.1633614659246e-05
0.101921606741026 9.15029817659525e-05
0.102013109722792 9.1376713711277e-05
0.102104486436503 9.12547412188582e-05
0.102195741177722 9.11370163024828e-05
0.102286878194024 9.10234721120167e-05
0.102377901666136 9.09141028039502e-05
0.10246881576894 9.08088237361503e-05
0.102559624592677 9.07075714073626e-05
0.102650332164084 9.06103230780542e-05
0.102740942487162 9.05170469492502e-05
0.102831459534111 9.04276725779549e-05
0.102921887206689 9.03421897964572e-05
0.103012229396486 9.02605202062176e-05
0.103102489916692 9.01826750036104e-05
0.103192672591695 9.01085677565833e-05
0.103282781159452 9.00382111745133e-05
0.103372819370627 8.99715499673679e-05
0.103462790920594 8.98981435060076e-05
0.1035526890641 8.98077093114831e-05
0.103642496773411 8.97211703894292e-05
0.103732217943801 8.96385282791708e-05
0.10382185647208 8.95597167534147e-05
0.103911416188833 8.9484699880935e-05
0.104000900888714 8.94134620534811e-05
0.104090314350768 8.9345929977054e-05
0.104179660280745 8.92821188169435e-05
0.104268942399562 8.92219472051651e-05
0.104358164346767 8.91654316965632e-05
0.104447329778464 8.9112502215783e-05
0.104536442280679 8.90631475959456e-05
0.104625505428275 8.90173476238434e-05
0.104714522775899 8.89750634287409e-05
0.104803497839328 8.89362857589464e-05
0.104892434125087 8.890098668205e-05
0.104981335111769 8.8869129280014e-05
0.105070204241049 8.88407253375346e-05
0.105159044966386 8.87780097164682e-05
0.105247822976103 8.87151942672908e-05
0.10533653817037 8.86560439622084e-05
0.105425194214332 8.86004615946652e-05
0.105513794675927 8.85484760834008e-05
0.10560234315201 8.85000014411677e-05
0.105690843153452 8.84550678163585e-05
0.105779298221268 8.84136098806385e-05
0.105867711831149 8.83756110027367e-05
0.105956087442151 8.83410455724169e-05
0.106044428487724 8.83098981555734e-05
0.106132738385879 8.82821443346379e-05
0.106221020530214 8.82577507348582e-05
0.106309278280949 8.82367131876052e-05
0.106397514994136 8.82190280302679e-05
0.106485734022167 8.82046540216948e-05
0.106573938676188 8.81935885580131e-05
0.106662132264746 8.81858200093041e-05
0.106750318084756 8.81813277422275e-05
0.106838499412498 8.8180110615973e-05
0.106926679523114 8.81821489750203e-05
0.107014861672089 8.81874520972618e-05
0.107103049124186 8.81959823101687e-05
0.107191245106496 8.82077592709165e-05
0.107279452865767 8.8222774645001e-05
0.107367675640412 8.82410205445798e-05
0.107455916660957 8.82624895212857e-05
0.107544179150478 8.82871840151769e-05
0.107632466334493 8.83151068879171e-05
0.107720781441381 8.83462614200237e-05
0.107809127702801 8.83806324110609e-05
0.107897508335212 8.84182428661136e-05
0.107985926578078 8.84591067537862e-05
0.108074385684832 8.85032006808833e-05
0.108162888885513 8.85505394317685e-05
0.108251439424945 8.86011381986382e-05
0.108340040563144 8.86550031427525e-05
0.108428695566286 8.87121408331591e-05
0.108517407707119 8.87725771323153e-05
0.108606180284252 8.88363005523531e-05
0.108695016584804 8.8839286155428e-05
0.10878385587096 8.88450028191297e-05
0.108872700873779 8.88539298019298e-05
0.108961554803581 8.88660566758884e-05
0.109050420860256 8.88813638246579e-05
0.109139302224081 8.88998703807575e-05
0.109228202094462 8.89215670900701e-05
0.109317123661552 8.89464546642455e-05
0.109406070116216 8.89745341883569e-05
0.109495044650405 8.90058166943934e-05
0.109584050467099 8.90402944361881e-05
0.109673090761535 8.90779791782113e-05
0.109762168740713 8.91188734811567e-05
0.109851287614195 8.91629898377658e-05
0.109940450604032 8.92103315392449e-05
0.110029660935572 8.926090223991e-05
0.110118921837811 8.9314715521034e-05
0.110208236553332 8.9371794897808e-05
0.11029760834823 8.94321546964199e-05
0.110387040502927 8.94958000489337e-05
0.110476536302976 8.95627364523844e-05
0.110566099039428 8.9633008056541e-05
0.110655732047485 8.97066115606889e-05
0.110745438659045 8.97718737540529e-05
0.110835210532799 8.971642239935e-05
0.110924926955199 8.96646181581453e-05
0.111014591573357 8.96164823467581e-05
0.111104208055704 8.95719880623015e-05
0.111193780043766 8.95310993645782e-05
0.11128331114313 8.94938102050988e-05
0.111372804953336 8.94600859891846e-05
0.111462265039325 8.94298831015059e-05
0.111551694922426 8.94031974086757e-05
0.111641098119835 8.93800059604686e-05
0.111730478125795 8.93602864147502e-05
0.11181983841221 8.934402669576e-05
0.111909182438906 8.93311862899973e-05
0.111998513625196 8.93217735850426e-05
0.112087835398781 8.93157685063025e-05
0.112177151167287 8.93131515269591e-05
0.112266464318814 8.93139132936257e-05
0.112355778232108 8.93180449600422e-05
0.112445096277068 8.93255189235974e-05
0.112534421795991 8.93363465902696e-05
0.112623758142582 8.93505205862622e-05
0.112713108663168 8.93680340171988e-05
0.112802476697185 8.93888708506998e-05
0.112891865568036 8.94130443475973e-05
0.112981278612383 8.94405394032568e-05
0.113070719151787 8.9471360576154e-05
0.113160190512363 8.95054936714411e-05
0.113249696006034 8.9542963328036e-05
0.113339238969362 8.9583765836481e-05
0.113428822735199 8.96278979282774e-05
0.113518450633127 8.96753663626253e-05
0.11360812599949 8.97261783332829e-05
0.113697852177823 8.97803414671242e-05
0.11378763251929 8.98298736000596e-05
0.11387746239289 8.98359556057214e-05
0.113967298348496 8.98453052619351e-05
0.114057143653758 8.98579139837649e-05
0.114147001567742 8.98737930293638e-05
0.114236875360771 8.98929055082621e-05
0.114326768266279 8.9915292602453e-05
0.114416683558882 8.99409182458762e-05
0.114506624477128 8.99698049835412e-05
0.114596594282111 9.00019466513697e-05
0.114686596228763 9.00373277822537e-05
0.114776633556545 9.00759817576593e-05
0.114866709538302 9.01178841928955e-05
0.114956827422495 9.0163059531713e-05
0.115046990482027 9.02115132211952e-05
0.115137201995248 9.02632510892426e-05
0.115227465246337 9.03182696527598e-05
0.11531778351599 9.03766045556766e-05
0.115408160120546 9.04382337028598e-05
0.115498598354249 9.05032031861607e-05
0.115589101557435 9.05715110556416e-05
0.115679673068491 9.06431654249894e-05
0.115770316233916 9.07181941801662e-05
0.115861034428096 9.07966353196693e-05
0.115951831063415 9.08784690684547e-05
0.116042709532484 9.09637342178126e-05
0.116133673266702 9.10524505880678e-05
0.11622472571729 9.11446578411066e-05
0.116315870375131 9.12403572374339e-05
0.116407110732368 9.13395698606151e-05
0.116498450302229 9.14423658608576e-05
0.11658989266809 9.15487283678757e-05
0.116681441396458 9.16587284973578e-05
0.116773100124955 9.17723600069756e-05
0.116864872484962 9.18896950398385e-05
0.116956762180002 9.20107380623708e-05
0.117048772918064 9.21355330197364e-05
0.117140908451084 9.22641341913257e-05
0.117233172585275 9.23965866905406e-05
0.117325569171966 9.25329166426058e-05
0.117418102088608 9.26731604978792e-05
0.117510775249106 9.28174043355328e-05
0.117603592653442 9.29656564890992e-05
0.117696558309931 9.31179945815397e-05
0.117789676304512 9.32744576848797e-05
0.117882950762197 9.34351052210983e-05
0.117976385867418 9.36000072404127e-05
0.118069985874659 9.37692050028589e-05
0.118163755079662 9.39427899187512e-05
0.11825769786958 9.41208048913531e-05
0.118351818674472 9.43033134025812e-05
0.118446121987874 9.44903996801511e-05
0.118540612387554 9.4682148992965e-05
0.118635294536547 9.48786178062304e-05
0.118730173154354 9.50799034018009e-05
0.118825253057755 9.5286084293138e-05
0.118920539142049 9.54972501196838e-05
0.119016036392168 9.57134817218548e-05
0.11911174987389 9.59348812198329e-05
0.11920768475511 9.61615521216429e-05
0.119303846307232 9.63935792112756e-05
0.119400239886443 9.66311091993643e-05
0.119496870995642 9.68742097119817e-05
0.119593745205354 9.71230104751067e-05
0.119690868215829 9.73776633674521e-05
0.119788245879197 9.76382510637235e-05
0.119885884130261 9.79049291883495e-05
0.119983789059449 9.81778351366594e-05
0.120081966894586 9.84571084251971e-05
0.120180424003011 9.87429010498388e-05
0.120279166904061 9.90353673962109e-05
0.120378202271457 9.93346746616157e-05
0.120477536946118 9.96409927339074e-05
0.120577177938852 9.9954494297396e-05
0.12067713243315 0.000100275375767297
0.120777407808917 0.000100603826381506
0.120878011635299 0.00010094005959422
0.120978951694893 0.000101284271516986
0.12108023596641 0.000101636714479544
0.121181872680889 0.000101997602916438
0.121283870283806 0.000102367187065816
0.121386237470872 0.000102709734432713
0.121488947205304 0.000103005783856368
0.121591952989161 0.000103309109391996
0.121695262098553 0.000103619822031005
0.121798881920584 0.000103938135782363
0.121902820056366 0.000104264211843419
0.122007084268209 0.000104598293144406
0.122111682561354 0.000104940558720529
0.122216623120074 0.000105291270186594
0.122321914390261 0.000105650625317353
0.122427565015578 0.000105550247794746
0.122533115263373 0.000105370277732351
0.122638485541105 0.000105195490100263
0.122743681031206 0.000105025912731051
0.122848706943937 0.000104861481103736
0.12295356842504 0.000104698947277903
0.123058267372318 0.000104521347711452
0.12316278872003 0.000104349059361196
0.123267137779391 0.000104182063993228
0.123371319843384 0.000104020286783097
0.123475340130167 0.000103863631427141
0.123579203761594 0.000103712026289517
0.123682915787884 0.000103565412657458
0.123786481200541 0.000103423744593619
0.123889904945135 0.000103286920248246
0.123993191865383 0.000103154919170824
0.124096346784554 0.000103027642218339
0.124199374426772 0.000102905059906879
0.124302279486679 0.000102787121068459
0.124405066607748 0.000102673764335275
0.124507740372083 0.000102564940803713
0.124610305312887 0.000102460602627908
0.124712765915515 0.000102360725529091
0.124815126641044 0.000102265241109466
0.124917391882153 0.000102174104542082
0.125019565986695 0.000102087294383035
0.125121653281078 0.000102004767601132
0.125223658048679 0.000101926493259675
0.125325584541939 0.000101852418915213
0.125427436960854 0.000101782537660343
0.125529219498515 0.000101716787573994
0.125630936286089 0.000101655174421375
0.12573259146051 0.000101597649012755
0.125834189109523 0.0001015441962995
0.125935733305822 0.000101494768645001
0.126037228074467 0.000101449374595337
0.126138677449063 0.000101407990075664
0.126240085439138 0.000101370580641934
0.12634145601978 0.000101304374339768
0.12644276039412 0.000101232127828876
0.126543992521949 0.000101164078098522
0.126645156600047 0.000101100220572818
0.12674625682062 0.000101040507095169
0.126847297327715 0.000100984912472646
0.126948282240188 0.000100933412259054
0.127049215652447 0.000100885971708668
0.127150101624156 0.000100842578867565
0.127250944203023 0.000100803189420196
0.127351747392444 0.000100767792798993
0.127452515185243 0.000100736368082972
0.127553251553326 0.000100708905985845
0.127653960459311 0.000100685386869228
0.127754645846181 0.000100665780770052
0.127855311626951 0.000100650091228943
0.12795596171818 0.000100638300458787
0.128056600018638 0.000100630380339445
0.128157230398978 0.000100626336149391
0.128257856735127 0.00010062616278345
0.128358482897911 0.000100629844775022
0.128459112742686 0.000100637378134085
0.12855975012082 0.000100648759411369
0.128660398880231 0.000100615732471276
0.128761014612702 0.000100572865244491
0.128861587477947 0.000100534027897115
0.128962121505844 0.000100499189766408
0.12906262069561 0.000100468320893718
0.129163089016504 0.000100441392005571
0.12926353040851 0.000100418396390317
0.1293639488049 0.000100399316994582
0.129464348121895 0.000100384137381564
0.129564732259276 0.000100372819874051
0.12966510507915 0.00010036538200748
0.129765470461158 0.000100361798200237
0.129865832259358 0.00010036205436765
0.129966194313726 0.000100366147882902
0.130066560461609 0.000100374076657226
0.130166934538266 0.000100385817365937
0.130267320355632 0.000100401390756377
0.130367721746388 0.000100420763696602
0.130468142510085 0.00010044393621439
0.130568586446299 0.000100470941447504
0.130669057387747 0.000100501747833373
0.13076955913558 0.000100536367778387
0.130870095503358 0.000100574814183168
0.130970670317541 0.000100617057013325
0.131071287374555 0.000100663142721335
0.131171950517276 0.000100713074835069
0.131272663592111 0.000100766846524106
0.131373430438635 0.000100824473153065
0.131474254911788 0.000100885959726174
0.131575140871515 0.000100951344302077
0.131676092215817 0.000101020622034462
0.131777112837851 0.00010109381027402
0.131878206648125 0.000101170926875051
0.131979377575 0.000101252001061234
0.132080629576061 0.000101337051720754
0.132181966627782 0.0001014261091292
0.132283392736911 0.000101519171489915
0.132384911908401 0.000101616302745378
0.132486528211147 0.000101717491301843
0.132588245702448 0.000101822802229077
0.132690068504678 0.000101897415143611
0.132791965919821 0.000101955985200618
0.132893921905022 0.000102018463766929
0.132995940368789 0.000102084843765733
0.133098025212554 0.000102155151720054
0.133200180364274 0.000102229425687036
0.133302409789961 0.000102307660006766
0.133404717449968 0.000102389882640592
0.133507107332609 0.000102476122045739
0.133609583454655 0.000102566407185719
0.13371214986184 0.000102660767538049
0.133814810629378 0.00010275918880841
0.133917569818187 0.000102836611028427
0.134020406429215 0.000102758193328319
0.134123164622544 0.000102684152440808
0.134225848774984 0.000102614564523923
0.134328463339508 0.000102549370760174
0.134431012710268 0.000102488547126594
0.134533501257395 0.00010243205917209
0.134635933316567 0.000102379839570256
0.134738313156137 0.000102331900561106
0.134840645056698 0.000102288187717573
0.134942933244416 0.00010224868110678
0.135045181925523 0.000102213327937476
0.13514739525346 0.000102182132175699
0.135249577385636 0.000102155064890009
0.135351732450526 0.000102132075533541
0.13545386452606 0.00010211318127864
0.135555977707338 0.000102098344117177
0.135658076051455 0.000102087560175808
0.135760163611631 0.000102080803923018
0.135862244415554 0.000102078061607332
0.135964322477162 0.000102079308968565
0.13606640178613 0.000102084555721115
0.136168486341851 0.000102093767693639
0.136270580109545 0.00010210696686473
0.13637268707641 0.000102124120241956
0.136474811196652 0.000102145239818123
0.13657695643647 0.000102170327036113
0.136679126763506 0.00010219936170929
0.136781326125215 0.000102232346383225
0.136883558471598 0.000102269284141068
0.136985827755739 0.000102310189684759
0.137088137945424 0.000102355067169086
0.137190493012593 0.000102403899122281
0.137292896911715 0.000102456701834526
0.13739535361355 0.000102513492123579
0.137497867105674 0.000102574276260075
0.137600441381934 0.000102639072121011
0.137703080454055 0.000102707875957022
0.137805788330012 0.000102780717779022
0.137908569047791 0.000102857628150098
0.138011426675941 0.000102938582760841
0.138114365258702 0.000103023624316329
0.138217388883018 0.000103112785010863
0.138320501668029 0.000103206064325755
0.138423707732355 0.000103303539961054
0.138527011272316 0.000103405168151214
0.138630416440467 0.000103506500176272
0.138733922940643 0.000103571157382769
0.138837494098026 0.000103639813024591
0.13894113391105 0.000103712496291824
0.139044846407342 0.00010378919189548
0.139148635599238 0.000103869952493752
0.139252505551732 0.000103954786286386
0.139356460338018 0.000104043713217484
0.139460504051235 0.000104136753740229
0.139564640804976 0.000104233962612817
0.139668874767588 0.00010433533884789
0.139773210106436 0.000104440893208711
0.139877650999645 0.000104550704632749
0.139982201704278 0.000104664773749713
0.140086866478027 0.000104783146844018
0.140191649624871 0.000104905848224296
0.140296555473096 0.000105032936681121
0.140401588409777 0.000105164437749632
0.140506752847527 0.000105300377550005
0.140612053225077 0.000105440850781614
0.140717494075858 0.000105585839601065
0.140823079915459 0.000105735474164302
0.140928815389624 0.000105889726626
0.14103470511625 0.000106048717383056
0.141140753833633 0.000106212419912361
0.141246966253545 0.00010638097903116
0.141353347232576 0.000106554426716508
0.141459901659293 0.000106732807085695
0.141566634466378 0.000106916222214626
0.141673550688593 0.000107104683706576
0.1417806553723 0.00010729836428976
0.141887953736589 0.000107497243142489
0.141995450979732 0.000107701437853572
0.142103152417585 0.000107911055824453
0.14221106347341 0.000108126136596674
0.142319189610006 0.000108346824512115
0.142427536434519 0.000108573161461846
0.14253610959598 0.000108805271366412
0.142644914867347 0.000109043256500285
0.142753958123847 0.00010928723220524
0.142863245356052 0.000109537292122308
0.142972782648175 0.000109793554676541
0.143082576202851 0.000110056151668096
0.143192632354519 0.000110325193327684
0.143302957547847 0.000110600838530558
0.143413558386378 0.00011088321306893
0.143524441599447 0.000111172444690777
0.143635614044137 0.000111468674971834
0.143747082719109 0.000111772095024214
0.143858854814133 0.000112082874983297
0.143970937689117 0.000112401128165477
0.144083338817282 0.000112727065342796
0.144196065882625 0.000113060876568366
0.144309126759193 0.000113402754951485
0.144422529514145 0.000113752908788588
0.144536282422933 0.000114111537772138
0.144650393960706 0.00011447885710605
0.144764872817812 0.000114855109925824
0.144879727927737 0.000115240555668033
0.144994968483405 0.000115635433889763
0.145110603917295 0.000116039988509537
0.145226643905805 0.000116454566042483
0.145343098471847 0.000116879396071362
0.145459977867919 0.000117314811510513
0.145577292679429 0.000117649151864051
0.145694941831293 0.000117465655359115
0.145812407486652 0.000117287186208046
0.14592969467286 0.000117114306474369
0.146046808979335 0.000116947026874591
0.146163756006209 0.000116785202758236
0.146280541208967 0.000116628808390939
0.146397170017358 0.000116477767242909
0.146513647784601 0.000116332017145616
0.146629979801747 0.000116191510141069
0.146746171311888 0.000116056199441886
0.14686222751133 0.000115926013651789
0.146978153524982 0.000115800908357703
0.147093954433339 0.000115680827394515
0.147209635260734 0.000115545611574611
0.147325180872308 0.00011540605016471
0.147440586922473 0.000115271761898318
0.147555858684372 0.000115142663746865
0.147671001348118 0.000115018712396867
0.147786020060515 0.00011489986564094
0.147900919926156 0.000114786056876961
0.148015705983033 0.000114677284297421
0.148130383267331 0.000114573432616539
0.148244956699947 0.000114474489409831
0.148359431189357 0.000114380430429756
0.148473811619787 0.000114291181735871
0.148588102801523 0.000114206746281875
0.148702309547804 0.000114127064688537
0.148816436612493 0.000114052091181198
0.148930488703674 0.000113981831238841
0.149044470534913 0.000113916215626761
0.14915838675054 0.000113855238867066
0.149272241989407 0.000113798883660087
0.149386040873067 0.000113747095880204
0.149499787968947 0.000113699884850697
0.149613487853798 0.000113657185518021
0.149727145039316 0.00011361902114341
0.149840764060459 0.000113585365653411
0.149954349426113 0.00011355619370599
0.150067905619819 0.000113531505597306
0.150181437125416 0.0001135112649123
0.150294948390328 0.000113495473283711
0.150408443863612 0.000113484120534694
0.150521927984147 0.000113426888864962
0.150635354873012 0.000113367778368065
0.15074872265138 0.000113313315188836
0.150862035966568 0.000113263484305882
0.150975299450874 0.000113218258976755
0.151088517709851 0.000113177638161519
0.151201695348013 0.000113141596614876
0.151314836944628 0.000113110084970405
0.151427947029598 0.000113083104384535
0.151541030133982 0.000113060644252478
0.151654090778235 0.000113042694654275
0.151767133472889 0.000113029209140923
0.15188016268203 0.000113020203972242
0.151993182886002 0.00011301569601306
0.152106198582015 0.000113015628462258
0.152219214210478 0.000113019994731725
0.152332234205209 0.000113028825958885
0.152445263031168 0.00011304209205257
0.152558305123221 0.000113059800639818
0.152671364923861 0.000113081947596368
0.152784446871457 0.000113108529406347
0.152897555400863 0.000113139592531773
0.153010694993395 0.000113175072948292
0.153123870066344 0.000113215030631938
0.153237085096975 0.000113259452121909
0.153350344549097 0.000113251146596749
0.153463595695694 0.00011321790309795
0.153576813598792 0.000113189229674033
0.153690002828466 0.000113165129470072
0.153803167957936 0.000113145581420967
0.153916313539357 0.000113130552749333
0.154029444092106 0.000113120048672199
0.154142564140779 0.0001131140129769
0.154255678153756 0.000113112501855477
0.154368790655611 0.00011311546044404
0.154481906116055 0.000113122896568533
0.154595029012624 0.000113134793892458
0.154708163806516 0.000113151161486123
0.154821314968002 0.000113171959512595
0.154934486927515 0.00011319723539633
0.155047684162911 0.000113226975281146
0.155160911138192 0.000113261165925831
0.155274172304118 0.000113299831786607
0.155387472135905 0.000113342960822668
0.155500815096727 0.000113390578669976
0.155614205675397 0.000113442674478674
0.155727648349876 0.000113499262701698
0.155841147612578 0.000113560358380659
0.155954707970958 0.00011362598950713
0.156068333960466 0.000113696159958934
0.156182030120424 0.000113770898922611
0.156295801019347 0.000113850186747149
0.156409651206094 0.000113934115621041
0.156523585321715 0.00011402264239681
0.156637607964112 0.000114115823413807
0.156751723787526 0.000114213690937178
0.156865937478463 0.000114316277879496
0.156980253756343 0.00011442358065771
0.157094677337 0.000114535670604126
0.157209213007604 0.000114652557831675
0.157323865565436 0.000114774290278987
0.157438639855715 0.000114900916608824
0.157553540772324 0.000115032461393144
0.157668573233717 0.000115168999581143
0.157783742233298 0.000115310544809334
0.157899052778108 0.000115457173588284
0.158014509951696 0.000115608901060554
0.158130118852756 0.000115765830286226
0.158245884683043 0.000115927978049902
0.158361812661092 0.000116095436755528
0.158477908097848 0.000116268237365908
0.158594176335214 0.000116446461674992
0.158710622796889 0.000116470702900523
0.158827093499789 0.000116372113134277
0.158943465612924 0.000116278740234685
0.159059744353158 0.000116190615418359
0.159175934968577 0.000116107693239256
0.159292042661816 0.000116029929341759
0.159408072591158 0.000115957254694244
0.159524029845852 0.000115889652822728
0.159639919498675 0.00011582708247673
0.159755746581151 0.000115769490563901
0.159871516071715 0.000115716876255656
0.159987232947971 0.000115669149916493
0.160102902097888 0.000115626338102408
0.16021852843599 0.000115588365834076
0.160334116801824 0.000115555235727252
0.160449672037551 0.000115526925629952
0.160565198963181 0.000115503375952585
0.160680702339134 0.000115484617156896
0.160796186956291 0.000115470565789649
0.16091165752208 0.000115461279233264
0.161027118801314 0.000115456688323216
0.161142575489637 0.000115456788259792
0.161258032277897 0.000115461587641599
0.161373493865538 0.000115471070353386
0.161488964935892 0.000115485195603575
0.161604450131495 0.000115504012108999
0.161719954143604 0.000115527480447129
0.161835481624051 0.000115555587244359
0.161951037211296 0.000115588383152791
0.162066625594449 0.000115625830767367
0.162182251425216 0.00011566791868131
0.162297919343897 0.000115714674125503
0.162413634018023 0.000115766124969775
0.162529400142992 0.000115822236412249
0.162645222379405 0.000115883050254148
0.162761105429659 0.00011594857095801
0.162877054000617 0.000116018803621674
0.162993072804239 0.000116093766639917
0.163109166570878 0.000116173504387414
0.163225340075266 0.000116257973229619
0.163341598048495 0.000116347282168953
0.163457945330664 0.000116441388884934
0.163574386719549 0.000116540353056974
0.163690927072606 0.000116644171675393
0.163807571244282 0.000116752905798631
0.16392432415008 0.000116866579160061
0.16404119072924 0.000116985216182621
0.164158175945423 0.00011710885469004
0.164275284800113 0.00011723755867175
0.164392522358785 0.000117371329326893
0.164509893688112 0.000117510244887033
0.164627403932999 0.000117654320778909
0.164745058253778 0.000117803636879137
0.164862861890657 0.000117958235725704
0.164980820126383 0.000118118147910038
0.165098938274293 0.000118283468715225
0.165217221743008 0.000118454243316862
0.165335675986325 0.000118630504964342
0.165454306491289 0.000118812351832624
0.165573118843122 0.00011899984475148
0.165692118687873 0.000119193045552111
0.165811311733425 0.000119358878647663
0.165930670612073 0.000119525121910116
0.166050195733983 0.000119696836418361
0.166169892570401 0.000119874106342742
0.166289766676744 0.000120056977797093
0.166409823654541 0.000120245523858951
0.1665300691784 0.000120439844744671
0.166650509023145 0.000120639989567552
0.166771149012712 0.000120846047658348
0.166891995060371 0.000121058109532779
0.167013053169903 0.000121276240686185
0.16713432941059 0.000121500560281422
0.167255829970871 0.000121731136301005
0.167377561107172 0.000121968090616495
0.167499529197789 0.000122211507053659
0.167621740704842 0.000122461523652886
0.167744202228495 0.00012271821399793
0.167866920442493 0.000122981706056998
0.16798990214855 0.000123252142841164
0.168113154291391 0.000123529629359712
0.168236683920751 0.000123814338973145
0.168360498259724 0.000124106367163304
0.168484604626887 0.000124405878036896
0.168609010504924 0.000124712997780229
0.168733723502704 0.00012502792182922
0.168858751424534 0.000125350794471855
0.168984102219006 0.000125681802827562
0.169109784021833 0.000126021123291278
0.169235805145124 0.000126368921479055
0.169362174066603 0.000126725420121705
0.169488899486725 0.000127090818103498
0.169615990304829 0.000127465331224993
0.169743455636054 0.000127849178816949
0.169871304814871 0.000128242611339677
0.16999954742621 0.000128645869610488
0.170128193295821 0.000129059184773737
0.170257252480594 0.000129482861341927
0.170386735341936 0.000129562210444061
0.17051629755238 0.000129391458631561
0.170645689011012 0.000129226312848122
0.17077491532386 0.000129067067840571
0.170903982391701 0.000128913670628885
0.17103289606233 0.000128766026242099
0.171161662088572 0.000128624127586831
0.171290286216158 0.000128487839160702
0.171418774055319 0.000128357199329494
0.171547131254649 0.000128232103835879
0.171675363358485 0.000128112535697583
0.171803475894182 0.000127998436012429
0.171931474330195 0.000127889747021562
0.172059364077216 0.000127786454809784
0.172187150532026 0.000127688503662738
0.172314839035689 0.000127595853136644
0.172442434888825 0.000127508506329235
0.172569943395155 0.000127426396246076
0.172697369791401 0.00012731642809731
0.172824686219498 0.000127206994094111
0.172951893213592 0.000127103036106333
0.173078996249698 0.000127004513418671
0.173206000763117 0.000126911386346431
0.173332912149464 0.000126823616210353
0.173459735765674 0.000126741193543941
0.173586476959218 0.000126664053343744
0.173713141012562 0.000126592159828504
0.17383973317239 0.000126525520335145
0.173966258692725 0.000126464044594958
0.17409272273732 0.000126407783793333
0.174219130521113 0.000126356663492381
0.174345487184606 0.000126310666290823
0.174471797850897 0.000126269803577834
0.174598067654475 0.000126234017515041
0.17472430167199 0.000126203321030456
0.17485050499302 0.000126177671879507
0.1749766826649 0.000126157098411213
0.175102839763311 0.000126141559894567
0.175228981323205 0.000126131058202999
0.175355112381408 0.000126125595906248
0.175481237977315 0.000126125148427094
0.175607363125742 0.00012612971974705
0.175733492845489 0.000126139314527975
0.175859632160017 0.000126153379490472
0.175985785539507 0.000126100194955237
0.176111885734462 0.000126052207020923
0.176237937941483 0.000126009427720182
0.176363947369203 0.00012597185583771
0.176489919225041 0.000125939462997278
0.176615858688038 0.00012591222165731
0.176741770909696 0.000125890119038621
0.176867661028734 0.000125873171005045
0.176993534199739 0.00012586132449331
0.177119395524233 0.000125854596869481
0.177245250121102 0.000125852964459874
0.177371103085562 0.000125856404347993
0.17749695948991 0.000125864963848171
0.177622824453758 0.00012587859368441
0.177748703047443 0.00012589732866075
0.177874600376103 0.000125921134841507
0.178000521510945 0.000125950048401762
0.178126471559347 0.000125984050692424
0.178252455610039 0.000126023165377617
0.178378478775417 0.000126067389066136
0.178504546164483 0.00012611673291954
0.178630662897402 0.000126171222646158
0.178756834120049 0.000126230856915502
0.178883064976964 0.000126295690533647
0.179009360667498 0.000126365709700066
0.179135726377198 0.000126440929019663
0.179262167306217 0.00012647318119502
0.179388640487412 0.00012644392074687
0.179515084408159 0.000126419892091372
0.179641504300251 0.00012640108413681
0.179767905384388 0.000126387500586363
0.179894292884974 0.000126379131898188
0.180020672016872 0.000126375941320992
0.180147047958193 0.000126377934865091
0.180273425893058 0.000126385091313525
0.180399810984372 0.000126397418154199
0.180526208402526 0.000126414909626911
0.180652623312153 0.000126437574663321
0.180779060886816 0.000126465394992952
0.180905526281809 0.000126498380978976
0.181032024662788 0.000126536543688944
0.181158561206477 0.000126579894894547
0.181285141101372 0.000126628405233294
0.181411769506605 0.000126682101817262
0.181538451608422 0.000126741040343198
0.181665192648765 0.000126805165677571
0.181791997814443 0.000126874562792624
0.181918872377235 0.000126949205851267
0.182045821583087 0.000127029125475072
0.182172850708562 0.000127114339056462
0.182299965047618 0.000127204892600322
0.182427169940219 0.000127300818912332
0.182554470759131 0.000127402109671068
0.182681872868802 0.000127508813084867
0.182809381681887 0.000127620992111611
0.182937002673998 0.000127738640669257
0.183064741314668 0.000127861837244902
0.183192603151913 0.000127990591279965
0.183320593743193 0.00012812496892707
0.18344871871212 0.0001282650232277
0.183576983735347 0.000128410766062541
0.18370539450141 0.000128562294194773
0.183833956795605 0.00012871966333707
0.183962676458942 0.000128882902051162
0.184091559360993 0.000129052081904168
0.184220611442897 0.000129227275480918
0.184349838718378 0.000129408542335506
0.184479247260713 0.000129595957128092
0.184608843217842 0.000129789595618561
0.18473863281346 0.000129989548818749
0.184868622362279 0.000130195866562145
0.184998818228841 0.000130408670496053
0.185129226899337 0.000130501162288247
0.185259728061625 0.000130390514850682
0.185390118576476 0.0001302857833852
0.185520404359861 0.000130187103563194
0.185650591463424 0.000130094378179187
0.185780685841604 0.000130007598840135
0.185910693440444 0.00012992668546343
0.186040620125907 0.000129851602860296
0.186170471728767 0.000129782316943364
0.186300254045711 0.00012971876570671
0.186429972811417 0.000129660931752998
0.18655963374317 0.000129608769723854
0.186689242512894 0.00012956224977446
0.186818804762669 0.000129521343047857
0.186948326105717 0.000129486007219795
0.187077812112936 0.000129456244224074
0.187207268357161 0.000129432028029145
0.18733670038519 0.000129413290308335
0.187466113675498 0.000129400064486893
0.187595513739985 0.000129392312824172
0.187724906052809 0.000129390027234197
0.187854296080043 0.000129393186090371
0.187983689266134 0.000129401811705322
0.188113091077839 0.000129415869733346
0.188242506947572 0.000129435326665612
0.188371942274238 0.000129460207206805
0.188501402481445 0.000129490508130969
0.188630892989576 0.000129526255678
0.188760419245254 0.000129567433838207
0.188889986679092 0.000129614027379117
0.189019600706471 0.000129666079174748
0.189149266785646 0.000129723546857248
0.189278990332503 0.000129786517811175
0.189408776850314 0.000129854951208746
0.189538631801523 0.000129928864295477
0.189668560665818 0.000130008303750822
0.189798568969569 0.000130093259694854
0.189928662229264 0.000130183809034823
0.190058846038299 0.000130279914774372
0.190189125953073 0.000130381626703928
0.190319507579777 0.000130488995440784
0.190449996575218 0.000130602029372324
0.19058059860459 0.000130720780748836
0.190711319385339 0.000130845273945629
0.190842164659285 0.000130975562908336
0.190973140222193 0.000131111688092917
0.191104251910286 0.000131253676434694
0.191235505586721 0.000131401613323902
0.191366907200045 0.000131555527534086
0.191498462727579 0.000131715477558245
0.191630178205137 0.000131881522871738
0.191762059728009 0.000132053709507055
0.191894113437516 0.000132232142299441
0.192026345579815 0.000132416840477708
0.192158762420293 0.000132607925562311
0.192291370345855 0.00013280543342557
0.192424175779281 0.000133009444481683
0.192557185223762 0.000133220054894179
0.192690405278657 0.000133437347605187
0.192823842626262 0.000133661392281187
0.192957504018543 0.000133892332753877
0.193091396351297 0.000134130212323535
0.19322552656362 0.000134375192426555
0.193359901756047 0.000134627319235282
0.193494529075282 0.000134886728129821
0.193629415803412 0.000135153541612042
0.193764569345024 0.000135427883960039
0.193899997228984 0.000135709896022513
0.194035707125007 0.000135999691134656
0.194171706816141 0.00013629738448433
0.194308004200626 0.000136603196843354
0.194444607397469 0.000136917188544388
0.194581524586013 0.000137239585033781
0.194718764171047 0.000137570555142628
0.19485633472619 0.000137910225510586
0.1949942449517 0.000138258799848389
0.195132503751549 0.000138616484894826
0.195271120236444 0.000138983430445198
0.195410103666889 0.000139359924506267
0.195549463591395 0.00013974610827317
0.195689209699668 0.000140141153308437
0.195829350852977 0.000140512337301091
0.195969863190278 0.00014089320571412
0.196110756395992 0.000141283930772045
0.196252040326764 0.000141684733923894
0.196393725060688 0.000141928919123942
0.196535653979812 0.000141769099364672
0.196677423079176 0.000141615155788856
0.196819038234965 0.000141467498695648
0.196960505733661 0.000141326027616146
0.197101831761277 0.000141190770707227
0.197243022531984 0.000141061598226774
0.197384084130211 0.000140938524637379
0.197525022654848 0.000140821454466419
0.197665844109315 0.000140710404220038
0.197806554513535 0.000140605296517983
0.197947159810053 0.00014050608673379
0.198087665896787 0.000140412762783742
0.19822807865957 0.000140325282036605
0.198368403941607 0.00014024358717116
0.198508647528778 0.000140167700372166
0.19864881522915 0.000140097534847713
0.198788912763998 0.000140033130199519
0.198928945894198 0.000139974448488329
0.199068920342686 0.000139921421449006
0.199208841764135 0.000139869537555243
0.19934871130169 0.000139779447326957
0.199488490749017 0.000139695269903032
0.19962818601892 0.000139616980665935
0.199767802999586 0.000139544540320548
0.199907347539907 0.000139477957428006
0.200046825497335 0.000139417178956105
0.200186242676291 0.000139362184070679
0.200325604860361 0.000139312952835421
0.200464917813197 0.0001392694817614
0.200604187294958 0.000139231721540972
0.200743419016499 0.000139199670422104
0.200882618686921 0.000139173342988062
0.201021792029909 0.000139152692525357
0.201160944722435 0.00013913767321354
0.201300082395648 0.00013912837958254
0.201439210775231 0.000139124736395866
0.201578335511627 0.000139126762214695
0.201717462273841 0.000139134429922895
0.201856596703764 0.000139147775078396
0.201995744478843 0.000139166787581455
0.202134911266424 0.000139191473565748
0.20227410273999 0.000139221855376405
0.202413324595366 0.000139257909762619
0.202552582505129 0.000139280584202449
0.202691863089331 0.000139237208598935
0.20283110029793 0.000139199663705555
0.202970299961636 0.000139167948496066
0.203109467910132 0.000139142093877584
0.203248610004009 0.00013912202279701
0.203387732026806 0.000139107767867996
0.203526839794674 0.000139099315923577
0.203665939110598 0.000139096639140455
0.203805035749739 0.000139099757056859
0.203944135506795 0.000139108628025244
0.204083244134821 0.000139123304176083
0.204222367438997 0.000139143745503605
0.2043615111845 0.000139169959267705
0.204500681143768 0.00013920198445998
0.204639883128228 0.000139239783505416
0.204779122911733 0.000139283396960362
0.204918406308694 0.000139332819768877
0.205057739128463 0.000139388094046845
0.20519712722251 0.000139449200859796
0.205336576423369 0.000139516199352832
0.205476092622722 0.000139589087642156
0.205615681710364 0.000139667880090355
0.205755349590455 0.000139752622778817
0.205895102213233 0.000139843331686859
0.20603494554492 0.000139940054536108
0.206174885599456 0.000140042808954451
0.206314928408411 0.000140151644341126
0.206455080052752 0.000140171983948417
0.2065952520367 0.000140146301731432
0.206735398338432 0.000140126528205706
0.206875524866638 0.000140112744252504
0.20701563761089 0.000140104906246503
0.207155742517137 0.000140103018445679
0.207295845535582 0.000140107054690187
0.207435952590272 0.000140117020973857
0.207576069611246 0.000140132892881564
0.207716202504128 0.000140154693724017
0.207856357197852 0.000140182416399258
0.207996539614251 0.000140216039033972
0.208136755653285 0.000140255603020539
0.208277011256306 0.00014030111935179
0.208417312375657 0.000140352584244105
0.208557664959902 0.000140409994734134
0.208698074954636 0.000140473411075734
0.208838548365711 0.000140542800756751
0.208979091166468 0.00014061821006916
0.209119709376537 0.00014069965494072
0.209260409031478 0.000140787167730777
0.209401196199209 0.00014088076603636
0.209542076965245 0.000140980515123299
0.209683057480368 0.000141086403089668
0.209824143883458 0.000141198481311665
0.20996534236477 0.000141316802069516
0.210106659166839 0.000141441387302463
0.210248100554142 0.000141572291095982
0.210389672845238 0.000141709599781222
0.210531382445019 0.000141853275499728
0.210673235720519 0.000142003453431227
0.21081523917395 0.000142160144586564
0.210957399318537 0.000142323423598414
0.211099722742135 0.00014249338188732
0.211242216124022 0.000142670033512665
0.211384886157535 0.00014285348777791
0.211527739645313 0.000143043808073216
0.211670783453386 0.000143241058931497
0.211814024512318 0.000143445353343115
0.211957469865661 0.00014365675836294
0.212101126624024 0.000143875358072355
0.212245001982096 0.000144101253699918
0.212389103235796 0.000144334547922466
0.212533437783718 0.000144575344909816
0.212678013128628 0.000144823734497429
0.212822836863126 0.000145079839798209
0.212967916702924 0.000145343817475701
0.213113260520399 0.000145615730542486
0.213258876250942 0.000145845225809178
0.213404721476751 0.000145744895620123
0.213550466372371 0.00014565117911944
0.213696117551491 0.0001455642817859
0.213841681833277 0.000145484129923285
0.2139871659632 0.000145410700512514
0.214132576663712 0.000145343971733944
0.214277920635446 0.000145283840978383
0.214423204476425 0.000145230338084675
0.214568434814509 0.000145183379311782
0.214713618193821 0.000145142947629087
0.21485876114145 0.000145109027095441
0.215003870168546 0.000145081602847985
0.215148951771394 0.000145060612123225
0.215294012383517 0.000145046091170825
0.215439058474688 0.000145037963061768
0.215584096437749 0.000145036233465068
0.215729132671215 0.000145040909023431
0.215874173580238 0.00014505196479051
0.216019225545028 0.000145069425647568
0.216164294970676 0.000145093219801136
0.216309388190477 0.000145123406590351
0.216454511597068 0.000145159964960442
0.216599671562028 0.000145202891072681
0.216744874453101 0.000145252214540433
0.216890126667641 0.000145307917148496
0.21703543458479 0.00014537003037299
0.217180804615163 0.000145438570373645
0.217326243185536 0.000145513521735829
0.217471756707272 0.000145594967491071
0.217617351674763 0.000145682877859504
0.217763034552623 0.000145777288997054
0.21790881184162 0.00014587823801946
0.218054690079639 0.000145985763013083
0.218200675842652 0.000146099870497967
0.21834677571315 0.000146220633044154
0.218492996346194 0.000146348075425577
0.21863934442162 0.000146482239690808
0.218785826661311 0.000146623185214791
0.218932449846525 0.000146770923520731
0.219079220770046 0.00014692288981348
0.21922614365986 0.000147069190472261
0.219373212850332 0.000147222318055151
0.219520435168387 0.000147382333608986
0.219667817501996 0.000147549266435565
0.219815366768432 0.000147723212521529
0.219963089980953 0.00014790426908681
0.22011099425004 0.00014809241946923
0.220259086669509 0.000148287828973814
0.220407374498483 0.000148490516174175
0.220555865014657 0.000148700599639686
0.220704565614297 0.000148918133356266
0.220853483747653 0.000149143255170999
0.221002627002824 0.00014937600526833
0.221152003008092 0.000149616524430385
0.221301619532523 0.000149864905398767
0.221451484437922 0.000150121259042073
0.221601605696964 0.000150385697879002
0.221751991394843 0.000150658369440642
0.221902649764283 0.00015093933981572
0.222053589104099 0.000151228793518284
0.222204817897617 0.000151526850430346
0.222356344748048 0.000151833682637271
0.222508178430685 0.000152149397420757
0.222660327828106 0.000152474171258315
0.222812801999364 0.000152808183119013
0.222965610182483 0.000153151597683893
0.223118761780167 0.000153504599087869
0.223272266379255 0.000153867340355052
0.22342613371961 0.000154240095922417
0.223580373815532 0.000154622990833885
0.223734996806366 0.000154499530692994
0.223889496337059 0.000154356907389458
0.224043853244449 0.000154221054415319
0.224198074298864 0.000154091848759098
0.224352166147623 0.000153969290908634
0.224506135438532 0.00015385336491295
0.224659988803445 0.000153743968977608
0.224813732772422 0.000153641124174179
0.224967373896596 0.000153544765748381
0.225120918662345 0.000153454847447483
0.225274373509792 0.000153371376000311
0.225427744885792 0.000153294307181173
0.225581039192974 0.00015322359782152
0.225734262790795 0.00015315924027894
0.225887422031074 0.000153101193354035
0.226040523224428 0.00015304948570992
0.226193572710138 0.000153004043587419
0.226346576753725 0.000152964914611908
0.226499541668337 0.000152932009735636
0.226652473678073 0.000152905395454789
0.226805379073528 0.000152885018889512
0.226958264092417 0.000152847374858337
0.227111111467276 0.00015277872597667
0.227263890193252 0.000152716539265871
0.227416606732518 0.000152660791672247
0.22756926752419 0.000152611443940351
0.227721878968131 0.000152568526520137
0.227874447494651 0.000152531984888429
0.228026979479539 0.000152501816997213
0.228179481296537 0.000152478021692414
0.228331959318229 0.000152460581584225
0.228484419899813 0.000152449463079912
0.228636869362893 0.000152444736160566
0.228789314099054 0.000152446317682388
0.228941760416736 0.000152454245125932
0.229094214661862 0.000152468522613202
0.229246683184475 0.000152489155124831
0.2293991723396 0.000152516148495646
0.229551688488096 0.000152549509411792
0.229704237997508 0.000152589262473541
0.229856827259981 0.000152635399002667
0.230009462658984 0.000152687945289171
0.230162150604273 0.000152746945526021
0.230314897549799 0.000152812410653989
0.230467709960453 0.000152811083518063
0.230620521043971 0.000152778498112428
0.230773299542083 0.000152752469023333
0.230926052011107 0.000152732961725803
0.231078784972833 0.000152719994225179
0.231231504967058 0.000152713551097953
0.231384218518156 0.000152713617877452
0.231536932136033 0.000152720181039843
0.231689652317073 0.000152733227990444
0.231842385545063 0.000152752849876794
0.23199513839494 0.000152778950235056
0.232147917345175 0.000152811570594073
0.232300728915769 0.000152850736232121
0.232453579652001 0.000152896439078073
0.232606476091079 0.000152948706195532
0.232759424797275 0.000153007565542911
0.232912432362818 0.000153073011749505
0.233065505374567 0.00015314505744999
0.233218650432017 0.00015322378463677
0.233371874216654 0.000153309190667774
0.233525183407322 0.000153401290919003
0.233678584698241 0.000153500135920562
0.233832084834162 0.000153605777159974
0.233985690611321 0.000153718215707248
0.234139408827029 0.000153837522080066
0.234293246349109 0.000153963784967242
0.234447210134076 0.000154096956956401
0.234601307091032 0.000154237163016896
0.234755544254049 0.000154384460661775
0.234909928714711 0.00015453887413347
0.235064467588845 0.000154700480229721
0.235219168069074 0.000154869391299602
0.235374037460374 0.000155045583334243
0.235529083043708 0.000155229222623851
0.235684312266332 0.000155420321896367
0.235839732588228 0.000155618998394748
0.235995351586623 0.00015579901266749
0.236151150599291 0.000155832651408799
0.236306983250699 0.000155873144372846
0.236462856395072 0.000155920485000461
0.236618776880073 0.000155974755374897
0.236774751635448 0.000156035880780899
0.236930787516229 0.000156103945243481
0.237086891461472 0.000156178981199848
0.237243070442672 0.000156260969491868
0.237399331412164 0.000156349962061269
0.237555681374225 0.000156445976798051
0.237712127351023 0.000156549032587085
0.23786867638361 0.000156659201944891
0.238025335585555 0.000156776505823564
0.238182112091379 0.000156901001306309
0.238339013092685 0.000157032693876348
0.238496045786561 0.000157171677865636
0.238653217464427 0.00015731797848684
0.238810535442914 0.000157471674776047
0.23896800711769 0.000157632829378104
0.239125639947068 0.000157801453292602
0.23928344140036 0.000157977699535378
0.239441419099896 0.000158161563921212
0.239599580663817 0.000158353149169707
0.239757933812987 0.000158552541736704
0.239916486354723 0.000158759847131701
0.240075246201855 0.000158975119264572
0.24023422132112 0.00015919843105303
0.240393419752173 0.00015942992772695
0.2405528496799 0.000159669685279438
0.240712519365179 0.00015991783448591
0.240872437199665 0.000160174490113421
0.241032611689779 0.000160439715238038
0.241193051405017 0.000160709946875116
0.241353761351892 0.000160980647366703
0.241514741999258 0.000161260218934029
0.241676002218192 0.000161548781026016
0.241837550999218 0.000161846472975163
0.241999397472194 0.000162153454193081
0.242161550926387 0.000162469904386396
0.242324020830773 0.000162678635147817
0.242486699465921 0.000162574843560143
0.242649274309481 0.000162478713642
0.242811753023123 0.000162390421008143
0.242974143444131 0.000162309919500968
0.243136453363632 0.00016223712737571
0.243298690491008 0.000162172019932198
0.24346086251094 0.000162114573802883
0.243622977084743 0.000162064729983389
0.243785041814726 0.000162022449315323
0.243947064264042 0.000161987693945984
0.244109051957988 0.000161960482622709
0.24427101244061 0.000161940743105038
0.244432953183715 0.00016192845971904
0.244594881643434 0.000161923636387649
0.244756805279822 0.000161926241378258
0.2449187315212 0.000161936262538194
0.245080667783738 0.000161953688859617
0.245242621472598 0.000161978528851838
0.24540460000145 0.000162010792136691
0.245566610793587 0.000162050452692519
0.245728661246279 0.000162097503981757
0.245890758750261 0.000162151977301459
0.246052910727562 0.000162213905039524
0.246215124632602 0.000162283265570798
0.246377407898173 0.000162360093458682
0.246539767991631 0.000162444405991637
0.246702212397623 0.000162536221548452
0.246864748619171 0.000162635577976095
0.247027384197148 0.000162742514239603
0.247190126711387 0.000162857052042403
0.24735298376343 0.000162979214194038
0.247515962977624 0.00016310907981369
0.247679072057437 0.000163246655613654
0.247842318713051 0.000163392023061631
0.248005710736113 0.000163545228039488
0.248169255964152 0.000163706299190388
0.248332962263342 0.000163875358557457
0.2484968376219 0.00016405240040935
0.248660890022309 0.000164237530931827
0.248825127553241 0.00016443085775969
0.248989558411001 0.000164632379006385
0.249154190790007 0.000164842242040981
0.249319033032048 0.000165060521791062
0.249484093553839 0.000165287257526508
0.249649380811366 0.000165522638404028
0.24981490344977 0.000165766706863007


==> Images/Results/pointsource_timesteps_convergence_tol_1e-09_hfm66.txt <==
t dt
0.0 1.0098823195562e-07
1.0098823195562e-07 1.00469103195074e-07
2.01457335150695e-07 1.01009334529353e-07
3.02466669680048e-07 1.01550002624801e-07
4.04016672304849e-07 1.02093456649012e-07
5.06110128953861e-07 1.0263973682504e-07
6.08749865778901e-07 1.03188821974374e-07
7.11938687753275e-07 1.03740743681261e-07
8.15679431434535e-07 1.04295542959466e-07
9.19974974394001e-07 1.04853189333538e-07
1.02482816372754e-06 1.05413723947939e-07
1.13024188767548e-06 1.05977133877797e-07
1.23621902155327e-06 1.06543479054657e-07
1.34276250060793e-06 1.07112728211842e-07
1.44987522881977e-06 1.07684914083859e-07
1.55756014290363e-06 1.08260060547839e-07
1.66582020345147e-06 1.08838182363276e-07
1.77465838581475e-06 1.09419284908691e-07
1.88407767072344e-06 1.1000338291067e-07
1.99408105363411e-06 1.10590472053181e-07
2.10467152568729e-06 1.11180605297229e-07
2.21585213098452e-06 1.11773797877744e-07
2.32762592886226e-06 1.12370045656453e-07
2.43999597451872e-06 1.1296934412194e-07
2.55296531864066e-06 1.13571737537499e-07
2.66653705617816e-06 1.14177251116219e-07
2.78071430729438e-06 1.14785870581585e-07
2.89550017787596e-06 1.15397641055385e-07
3.01089781893135e-06 1.16012558103451e-07
3.1269103770348e-06 1.16630627019743e-07
3.24354100405454e-06 1.17251883456061e-07
3.3607928875106e-06 1.1787634311739e-07
3.47866923062799e-06 1.18504042354181e-07
3.59717327298217e-06 1.19134935237977e-07
3.71630820822015e-06 1.19769089020346e-07
3.83607729724049e-06 1.20406530301888e-07
3.95648382754238e-06 1.21047222802949e-07
4.07753105034533e-06 1.21691235029398e-07
4.19922228537473e-06 1.22338551527356e-07
4.32156083690209e-06 1.2298918832707e-07
4.44455002522916e-06 1.23643183067988e-07
4.56819320829714e-06 1.24300519757824e-07
4.69249372805497e-06 1.24961279816535e-07
4.8174550078715e-06 1.25625425629999e-07
4.9430804335015e-06 1.26292951490424e-07
5.06937338499193e-06 1.26963939946505e-07
5.19633732493843e-06 1.27638363600757e-07
5.32397568853919e-06 1.28316272615856e-07
5.45229196115504e-06 1.28997661580052e-07
5.5812896227351e-06 1.29682558667275e-07
5.71097218140237e-06 1.30370923923068e-07
5.84134310532544e-06 1.31062865325275e-07
5.97240597065071e-06 1.31758389117585e-07
6.1041643597683e-06 1.32457466535792e-07
6.23662182630409e-06 1.33160091183356e-07
6.36978191748745e-06 1.33866385319104e-07
6.50364830280655e-06 1.34576261131464e-07
6.63822456393802e-06 1.35289818461398e-07
6.77351438239941e-06 1.36007003838183e-07
6.9095213862376e-06 1.36727882343222e-07
7.04624926858082e-06 1.37452459802021e-07
7.18370172838284e-06 1.38180766125515e-07
7.32188249450835e-06 1.38912794907869e-07
7.46079528941622e-06 1.3964862526223e-07
7.60044391467845e-06 1.40388177098898e-07
7.74083209177735e-06 1.41131542164382e-07
7.88196363394173e-06 1.41878713941378e-07
8.02384234788311e-06 1.42629710555182e-07
8.16647205843829e-06 1.43384588115387e-07
8.30985664655368e-06 1.44143289212604e-07
8.45399993576629e-06 1.44905921021393e-07
8.59890585678768e-06 1.45672451314231e-07
8.74457830810191e-06 1.46442911442902e-07
8.89102121954481e-06 1.47217333105951e-07
9.03823855265076e-06 1.47995682944103e-07
9.18623423559487e-06 1.487780580512e-07
9.33501229364607e-06 1.49564451487193e-07
9.48457674513326e-06 1.50354829168356e-07
9.63493157430162e-06 1.51149303093586e-07
9.7860808773952e-06 1.51947812434839e-07
9.93802868983004e-06 1.52750429984844e-07
1.00907791198149e-05 1.53557175344378e-07
1.02443362951593e-05 1.54368013407435e-07
1.03987043085667e-05 1.55183004290011e-07
1.05538873128567e-05 1.56002153691149e-07
1.07098894665479e-05 1.56825564544886e-07
1.08667150310927e-05 1.5765311759973e-07
1.10243681486925e-05 1.58484915923818e-07
1.11828530646163e-05 1.593210361846e-07
1.13421741008009e-05 1.60161356902235e-07
1.15023354577031e-05 1.61006025727484e-07
1.16633414834306e-05 1.61855005895907e-07
1.18251964893265e-05 1.62708317386242e-07
1.19879048067128e-05 1.6356598022973e-07
1.21514707869425e-05 1.64428058484259e-07
1.23158988454268e-05 1.65294543528012e-07
1.24811933889548e-05 1.66165440962353e-07
1.26473588299171e-05 1.67040785930903e-07
1.2814399615848e-05 1.67920628953975e-07
1.2982320244802e-05 1.68804930784199e-07
1.31511251755862e-05 1.696937722178e-07
1.3320818947804e-05 1.70587174434524e-07
1.34914061222385e-05 1.71485112644054e-07
1.36628912348826e-05 1.72387653646884e-07
1.38352788885295e-05 1.73294787742408e-07
1.40085736762719e-05 1.7420658260651e-07
1.41827802588784e-05 1.75123012846527e-07
1.43579032717249e-05 1.7604416254392e-07
1.45339474342688e-05 1.76969958511054e-07
1.47109173927799e-05 1.77900517036039e-07
1.48888179098159e-05 1.78835812100347e-07
1.50676537219163e-05 1.79775865094604e-07
1.52474295870109e-05 1.80720746160284e-07
1.54281503331711e-05 1.81670428591766e-07
1.56098207617629e-05 1.82624950325244e-07
1.57924457120882e-05 1.83584349702057e-07
1.59760300617902e-05 1.84548648862021e-07
1.61605787106522e-05 1.85517853282619e-07
1.63460965639349e-05 1.86492018505028e-07
1.65325885824399e-05 1.87471150173123e-07
1.6720059732613e-05 1.88455236605784e-07
1.69085149692188e-05 1.89444402095907e-07
1.70979593713147e-05 1.90438567043984e-07
1.72883979383587e-05 1.91437787852462e-07
1.74798357262111e-05 1.9244212172346e-07
1.76722778479346e-05 1.93451591707462e-07
1.78657294396421e-05 1.94466185735032e-07
1.80601956253771e-05 1.95485944023476e-07
1.82556815694006e-05 1.96510889435676e-07
1.84521924588362e-05 1.97541062744517e-07
1.86497335215808e-05 1.98576469188942e-07
1.88483099907697e-05 1.99617149804579e-07
1.90479271405743e-05 2.00663146055904e-07
1.92485902866302e-05 2.01714463261676e-07
1.94503047498919e-05 2.02771143147933e-07
1.96530758930398e-05 2.03833135391592e-07
1.98569090284314e-05 2.04900574073375e-07
2.00618096025048e-05 2.05973464815893e-07
2.02677830673207e-05 2.07051775226506e-07
2.04748348425472e-05 2.08135604127806e-07
2.0682970446675e-05 2.09224918844685e-07
2.08921953655196e-05 2.10319762003094e-07
2.11025151275227e-05 2.11420195914789e-07
2.13139353234375e-05 2.12526186995227e-07
2.15264615104328e-05 2.13637856097932e-07
2.17400993665307e-05 2.14755150083117e-07
2.19548545166138e-05 2.15878092835252e-07
2.21707326094491e-05 2.17006767640146e-07
2.23877393770892e-05 2.1814117947543e-07
2.26058805565646e-05 2.19281332891944e-07
2.28251618894566e-05 2.20427312547626e-07
2.30455892020042e-05 2.21579062702839e-07
2.3267168264707e-05 2.22736668383421e-07
2.34899049330905e-05 2.23900134054626e-07
2.37138050671451e-05 2.25069566710849e-07
2.39388746338559e-05 2.26244868053082e-07
2.4165119501909e-05 2.27426166164096e-07
2.43925456680731e-05 2.28613444796617e-07
2.46211591128697e-05 2.29806749978175e-07
2.48509658628479e-05 2.31006107015681e-07
2.50819719698636e-05 2.32211541214788e-07
2.53141835110784e-05 2.33423077878428e-07
2.55476065889568e-05 2.34640785399376e-07
2.57822473743562e-05 2.35864624769931e-07
2.60181119991261e-05 2.37094686293153e-07
2.62552066854193e-05 2.38330952128704e-07
2.6493537637548e-05 2.39573491617418e-07
2.67331111291654e-05 2.40822308568143e-07
2.69739334377335e-05 2.42077495446324e-07
2.72160109331799e-05 2.43339056514545e-07
2.74593499896944e-05 2.44606950442085e-07
2.77039569401365e-05 2.45881247740931e-07
2.79498381878774e-05 2.47162042699996e-07
2.81970002305774e-05 2.48449270603915e-07
2.84454495011813e-05 2.49743026094596e-07
2.86951925272759e-05 2.5104335893801e-07
2.89462358862139e-05 2.52350202793601e-07
2.91985860890075e-05 2.53663676843361e-07
2.94522497658509e-05 2.5498383155553e-07
2.97072335974064e-05 2.56310575589972e-07
2.99635441729964e-05 2.57644101169608e-07
3.0221188274166e-05 2.58984364304058e-07
3.04801726384701e-05 2.60331343506272e-07
3.07405039819763e-05 2.61685161732938e-07
3.10021891437093e-05 2.63045822063835e-07
3.12652349657731e-05 2.64413302469571e-07
3.15296482682427e-05 2.65787752493639e-07
3.17954360207363e-05 2.67169101055412e-07
3.20626051217917e-05 2.68557399597798e-07
3.23311625213895e-05 2.69952725153868e-07
3.26011152465434e-05 2.71355105342846e-07
3.28724703518862e-05 2.72764516980533e-07
3.31452348688668e-05 2.74181088825622e-07
3.34194159576924e-05 2.75604720855944e-07
3.36950206785483e-05 2.77035594057977e-07
3.39720562726063e-05 2.78473633222251e-07
3.42505299058286e-05 2.79918943497193e-07
3.45304488493258e-05 2.81371552942805e-07
3.48118204022686e-05 2.8283143676072e-07
3.50946518390293e-05 2.84298728191267e-07
3.53789505672205e-05 2.85773375872816e-07
3.56647239430934e-05 2.87255380301934e-07
3.59519793233953e-05 2.88744930284366e-07
3.62407242536797e-05 2.90241946613232e-07
3.65309662002929e-05 2.91746484128306e-07
3.68227126844212e-05 2.93258598184394e-07
3.71159712826056e-05 2.94778317041704e-07
3.74107495996473e-05 2.96305641105376e-07
3.77070552407527e-05 2.97840709696756e-07
3.80048959504494e-05 2.99383355605361e-07
3.83042793060548e-05 3.0093391551729e-07
3.86052132215721e-05 3.02492136467076e-07
3.89077053580391e-05 3.04058244655391e-07
3.92117636026945e-05 3.05632240805901e-07
3.95173958435004e-05 3.07214067144575e-07
3.9824609910645e-05 3.08803838153346e-07
4.01334137487984e-05 3.10401640903708e-07
4.04438153897021e-05 3.12007416771603e-07
4.07558228064737e-05 3.13621252774498e-07
4.10694440592482e-05 3.1524317769522e-07
4.13846872369434e-05 3.16873220193823e-07
4.17015604571372e-05 3.18511438844459e-07
4.20200718959817e-05 3.20157892750633e-07
4.23402297887323e-05 3.2181255040844e-07
4.26620423391408e-05 3.23475531600666e-07
4.29855178707414e-05 3.25146865812174e-07
4.33106647365536e-05 3.26826489701744e-07
4.36374912262553e-05 3.28514555240457e-07
4.39660057814958e-05 3.30211060751465e-07
4.42962168422473e-05 3.3191606656488e-07
4.46281329088121e-05 3.33629538754693e-07
4.49617624475668e-05 3.35351632504352e-07
4.52971140800712e-05 3.37082377804386e-07
4.56341964578756e-05 3.38821675949945e-07
4.59730181338255e-05 3.40569683771919e-07
4.63135878175974e-05 3.42326463270382e-07
4.66559142808678e-05 3.44091978947647e-07
4.70000062598155e-05 3.45866292288808e-07
4.73458725521043e-05 3.47649498365061e-07
4.76935220504693e-05 3.49441627043294e-07
4.80429636775126e-05 3.51242607743947e-07
4.83942062852566e-05 3.53052703586606e-07
4.87472589888432e-05 3.54871675683228e-07
4.91021306645264e-05 3.56699788846047e-07
4.94588304533725e-05 3.58537005281186e-07
4.98173674586536e-05 3.60383354237854e-07
5.01777508128915e-05 3.62238899320162e-07
5.05399897122117e-05 3.64103739432588e-07
5.09040934516442e-05 3.65977834970753e-07
5.1270071286615e-05 3.67861214882822e-07
5.16379325014978e-05 3.69754049279852e-07
5.20076865507777e-05 3.71656191224544e-07
5.23793427420022e-05 3.7356784711801e-07
5.27529105891202e-05 3.75488975406386e-07
5.31283995645266e-05 3.77419713465452e-07
5.35058192779921e-05 3.79359982690522e-07
5.38851792606826e-05 3.81309921177747e-07
5.42664891818603e-05 3.83269522124e-07
5.46497587039843e-05 3.85238851600697e-07
5.5034997555585e-05 3.87217976224972e-07
5.542221553181e-05 3.89206925777711e-07
5.58114224575877e-05 3.9120572977087e-07
5.62026281873586e-05 3.93214417442874e-07
5.65958426048015e-05 3.95233093784457e-07
5.69910756985859e-05 3.97261712247308e-07
5.73883374108332e-05 3.99300454987402e-07
5.77876378658206e-05 4.01349236610352e-07
5.8188987102431e-05 4.03408163275781e-07
5.85923952657068e-05 4.05477342536317e-07
5.89978726082431e-05 4.0755672609229e-07
5.94054293343354e-05 4.09646421753717e-07
5.98150757560891e-05 4.11746379718781e-07
6.02268221358079e-05 4.13856787999641e-07
6.06406789238075e-05 4.15977636757512e-07
6.1056656560565e-05 4.18108914949207e-07
6.14747654755142e-05 4.20250691623832e-07
6.18950161671381e-05 4.22403118138148e-07
6.23174192852762e-05 4.24566142621807e-07
6.2741985427898e-05 4.26739752406553e-07
6.31687251803046e-05 4.28924183002986e-07
6.35976493633076e-05 4.31119339642745e-07
6.40287687029503e-05 4.33325418739396e-07
6.44620941216897e-05 4.35542281795804e-07
6.48976364034855e-05 4.37770041330119e-07
6.53354064448156e-05 4.40008854076854e-07
6.57754152988925e-05 4.42258621239718e-07
6.62176739201322e-05 4.44519500203109e-07
6.66621934203353e-05 4.46791476886906e-07
6.71089848972222e-05 4.49074623292197e-07
6.75580595205144e-05 4.51369011960848e-07
6.80094285324753e-05 4.53674627564694e-07
6.846310316004e-05 4.55991631204887e-07
6.89190947912449e-05 4.5832005234949e-07
6.93774148435944e-05 4.60659830132184e-07
6.98380746737265e-05 4.63011036904179e-07
7.03010857106307e-05 4.6537397283112e-07
7.07664596834618e-05 4.67748349324946e-07
7.12342080327868e-05 4.7013437601327e-07
7.17043424088e-05 4.72532127385187e-07
7.21768745361852e-05 4.74941631984218e-07
7.26518161681694e-05 4.77362917879461e-07
7.31291790860489e-05 4.79796012659182e-07
7.36089750987081e-05 4.82241132481123e-07
7.40912162311892e-05 4.84698164412536e-07
7.45759143956018e-05 4.87167183103806e-07
7.50630815787056e-05 4.89648311795806e-07
7.55527298905014e-05 4.92141530312862e-07
7.60448714208142e-05 4.94646962709436e-07
7.65395183835237e-05 4.97164636879552e-07
7.70366830204032e-05 4.99694531040997e-07
7.75363775514442e-05 5.02236819477788e-07
7.8038614370922e-05 5.04791480365145e-07
7.85434058512872e-05 5.07358640161347e-07
7.90507644914485e-05 5.09938326429467e-07
7.9560702817878e-05 5.12530515635073e-07
8.00732333335131e-05 5.15135436636083e-07
8.05883687701491e-05 5.17752913344085e-07
8.11061216834932e-05 5.20383227083875e-07
8.16265049105771e-05 5.23026354141268e-07
8.21495312647184e-05 5.25682165170002e-07
8.26752134298883e-05 5.28351101537032e-07
8.32035645314254e-05 5.31032824987558e-07
8.37345973564129e-05 5.33727728296799e-07
8.42683250847097e-05 5.36435574119773e-07
8.48047606588295e-05 5.39156599505999e-07
8.53439172583355e-05 5.41890884324394e-07
8.58858081426599e-05 5.44638346898742e-07
8.64304464895587e-05 5.47399228461303e-07
8.697784571802e-05 5.50173501166466e-07
8.75280192191864e-05 5.52961080384231e-07
8.80809802995707e-05 5.55762209807644e-07
8.86367425093783e-05 5.58576915054492e-07
8.91953194244328e-05 5.61405221039313e-07
8.97567246454721e-05 5.6424715196526e-07
9.03209717974374e-05 5.67102900728786e-07
9.08880746981662e-05 5.69972379229865e-07
9.1458047077396e-05 5.72855781687099e-07
9.20309028590831e-05 5.75753075595785e-07
9.26066559346789e-05 5.78664284197591e-07
9.31853202188765e-05 5.81589662211473e-07
9.3766909881088e-05 5.84529001535435e-07
9.43514388826234e-05 5.87482675324787e-07
9.49389215579482e-05 5.90450414172361e-07
9.55293719721206e-05 5.9343241640627e-07
9.61228043885268e-05 5.96428823697325e-07
9.67192332122242e-05 5.99439719452183e-07
9.73186729316763e-05 6.02464946118466e-07
9.79211378777948e-05 6.05504826952746e-07
9.85266427047475e-05 6.08559263698685e-07
9.91352019684462e-05 6.11628400096741e-07
9.9746830368543e-05 6.14712134831697e-07
0.000100361542503375 6.17810797431283e-07
0.000100979353300806 6.20924161649876e-07
0.000101600277462456 6.24052559675544e-07
0.000102224330022131 6.27195950999611e-07
0.000102851525973131 6.30354483175948e-07
0.000103481880456307 6.33527986599878e-07
0.000104115408442907 6.36716607366349e-07
0.000104752125050273 6.39920557899486e-07
0.000105392045608173 6.43139794390939e-07
0.000106035185402564 6.46374466348518e-07
0.000106681559868912 6.49624462784149e-07
0.000107331184331696 6.52889998652767e-07
0.000107984074330349 6.56171159550164e-07
0.000108640245489899 6.59467831459381e-07
0.000109299713321359 6.62780365845376e-07
0.000109962493687204 6.6610858098308e-07
0.000110628602268187 6.69452560959336e-07
0.000111298054829146 6.7281259479416e-07
0.000111970867423941 6.76188427924354e-07
0.000112647055851865 6.79580419199712e-07
0.000113326636271065 6.82988517937474e-07
0.000114009624789002 6.86412670888392e-07
0.00011469603745989 6.89853172617766e-07
0.000115385890632508 6.9330997026479e-07
0.000116079200602773 6.96783150061034e-07
0.000116775983752834 7.00272727385331e-07
0.000117476256480219 7.03778931415276e-07
0.000118180035411635 7.07301706629079e-07
0.000118887337118264 7.10840922366434e-07
0.00011959817804063 7.14397099251356e-07
0.000120312575139882 7.17969961988735e-07
0.00012103054510187 7.21559669700746e-07
0.000121752104771571 7.25166235355265e-07
0.000122477271006926 7.28790043024757e-07
0.000123206061049951 7.3243065990346e-07
0.000123938491709854 7.36088545797283e-07
0.000124674580255652 7.39763790409254e-07
0.000125414344046061 7.43456103188729e-07
0.00012615780014925 7.47165798144374e-07
0.000126904965947394 7.50892963654034e-07
0.000127655858911048 7.54637688445567e-07
0.000128410496599494 7.58399828141374e-07
0.000129168896427635 7.62179703199835e-07
0.000129931076130835 7.65977324722003e-07
0.000130697053455557 7.69792544239725e-07
0.000131466845999797 7.73625844940941e-07
0.000132240471844738 7.77477078937152e-07
0.000133017948923675 7.81346093542228e-07
0.000133799295017217 7.85233378219395e-07
0.000134584528395436 7.89138780840797e-07
0.000135373667176277 7.93062553216777e-07
0.000136166729729494 7.97004375444819e-07
0.000136963734104939 8.00964580517897e-07
0.000137764698685457 8.04943257651669e-07
0.000138569641943108 8.08940412781686e-07
0.00013937858235589 8.1295638652924e-07
0.000140191538742419 8.16990849142737e-07
0.000141008529591562 8.21043971979436e-07
0.000141829573563541 8.25116184808002e-07
0.000142654689748349 8.29206894067596e-07
0.000143483896642417 8.33316873925973e-07
0.000144317213516343 8.37445784422206e-07
0.000145154659300765 8.41593887952162e-07
0.000145996253188717 8.45761099646372e-07
0.000146842014288364 8.49947596050465e-07
0.000147691961884414 8.54153467069029e-07
0.000148546115351483 8.58378713595297e-07
0.000149404494065079 8.62623514395594e-07
0.000150267117579474 8.66887779638818e-07
0.000151134005359113 8.71171688146315e-07
0.000152005177047259 8.75475420909976e-07
0.000152880652468169 8.79798977604263e-07
0.000153760451445773 8.84142263939149e-07
0.000154644593709713 8.88505738473007e-07
0.000155533099448186 8.92889121748017e-07
0.000156425988569934 8.97292689267371e-07
0.000157323281259201 9.01716343571091e-07
0.000158224997602772 9.06160173028813e-07
0.000159131157775801 9.10624456875656e-07
0.000160041782232677 9.15109191047224e-07
0.000160956891423724 9.19614369648674e-07
0.000161876505793373 9.24140275647316e-07
0.00016280064606902 9.28686611713557e-07
0.000163729332680733 9.33253758218113e-07
0.000164662586438952 9.37841806434869e-07
0.000165600428245386 9.42450649735429e-07
0.000166542878895122 9.47080277062223e-07
0.000167489959172184 9.51731276195658e-07
0.00016844169044838 9.56403440268378e-07
0.000169398093888648 9.61096556188834e-07
0.000170359190444837 9.65811015287498e-07
0.000171325001460124 9.70547113171932e-07
0.000172295548573296 9.7530432676546e-07
0.000173270852900062 9.80083051214891e-07
0.000174250935951277 9.84883688370824e-07
0.000175235819639648 9.89705914679969e-07
0.000176225525554327 9.94549713377794e-07
0.000177220075267705 9.99415594292789e-07
0.000178219490861998 1.00430343843277e-06
0.000179223794300431 1.00921301555236e-06
0.000180233007315983 1.01414494856887e-06
0.000181247152264552 1.01909911541719e-06
0.000182266251379969 1.02407506363856e-06
0.000183290326443608 1.02907374959316e-06
0.000184319400193201 1.03409472026729e-06
0.000185353494913468 1.03913828423227e-06
0.000186392633197701 1.04420431065819e-06
0.000187436837508359 1.04929299906208e-06
0.000188486130507421 1.05440455140093e-06
0.000189540535058822 1.05953894635549e-06
0.000190600074005177 1.06469616031385e-06
0.000191664770165491 1.06987639554193e-06
0.000192734646561033 1.07507939793093e-06
0.000193809725958964 1.08030594423964e-06
0.000194890031903204 1.08555578215962e-06
0.000195975587685363 1.09082876872753e-06
0.000197066416454091 1.09612510782654e-06
0.000198162541561917 1.10144500585838e-06
0.000199263986567776 1.10678855324504e-06
0.000200370775121021 1.11215548301605e-06
0.000201482930604037 1.11754647909764e-06
0.000202600477083134 1.12296115402263e-06
0.000203723438237157 1.12839959464959e-06
0.000204851837831807 1.13386188787657e-06
0.000205985699719683 1.13934848787422e-06
0.000207125048207557 1.1448594872946e-06
0.000208269907694852 1.15039423634638e-06
0.000209420301931198 1.15595356269241e-06
0.000210576255493891 1.16153718384171e-06
0.000211737792677733 1.16714531252613e-06
0.000212904937990259 1.17277816411629e-06
0.000214077716154375 1.17843557523972e-06
0.000215256151729615 1.18411750503384e-06
0.000216440269234649 1.18982455251298e-06
0.000217630093787162 1.19555642299518e-06
0.000218825650210157 1.20131320340451e-06
0.000220026963413561 1.20709511126178e-06
0.000221234058524823 1.21290223549021e-06
0.000222446960760313 1.21873466499478e-06
0.000223665695425308 1.2245919577406e-06
0.000224890287383049 1.23047512853235e-06
0.000226120762511581 1.23638360160306e-06
0.000227357146113184 1.24231759653162e-06
0.000228599463709716 1.24827733567971e-06
0.000229847741045395 1.25426277150064e-06
0.000231102003816896 1.26027412774402e-06
0.00023236227794464 1.26631121750641e-06
0.000233628589162146 1.2723744023761e-06
0.000234900963564522 1.27846377103766e-06
0.00023617942733556 1.28457927206743e-06
0.000237464006607628 1.29072085108791e-06
0.000238754727458715 1.29688901703991e-06
0.000240051616475755 1.30308371829194e-06
0.000241354700194047 1.30930432781304e-06
0.00024266400452186 1.31555193009595e-06
0.000243979556451956 1.3218263286944e-06
0.000245301382780651 1.32812732110041e-06
0.000246629510101751 1.33445528351329e-06
0.000247963965385264 1.34081015717961e-06
0.000249304775542444 1.34719158470196e-06
0.000250651967127146 1.353600387964e-06
0.00025200556751511 1.36003665734895e-06
0.000253365604172459 1.3664998825209e-06
0.00025473210405498 1.37299059742029e-06
0.0002561050946524 1.37950873818392e-06
0.000257484603390584 1.38605454291411e-06
0.000258870657933498 1.39262763917878e-06
0.000260263285572677 1.39922857032813e-06
0.000261662514143005 1.40585757908712e-06
0.000263068371722092 1.41251413190435e-06
0.000264480885853997 1.4191984658666e-06
0.000265900084319863 1.42591113632457e-06
0.000267325995456188 1.43265159955318e-06
0.000268758647055741 1.4394208910741e-06
0.000270198067946815 1.44621814494874e-06
0.000271644286091764 1.45304360198986e-06
0.000273097329693754 1.45989782985615e-06
0.00027455722752361 1.46678026747109e-06
0.000276024007791081 1.47369148502617e-06
0.000277497699276107 1.4806315695162e-06
0.000278978330845623 1.48760011202882e-06
0.000280465930957652 1.49459752419862e-06
0.000281960528481851 1.50162422441434e-06
0.000283462152706265 1.50867979818699e-06
0.000284970832504452 1.51576466474954e-06
0.000286486597169201 1.52287874102251e-06
0.000288009475910224 1.53002211100654e-06
0.00028953949802123 1.53719485864063e-06
0.000291076692879871 1.54439724024374e-06
0.000292621090120115 1.55162864881818e-06
0.000294172718768933 1.55889003163673e-06
0.00029573160880057 1.56618112731758e-06
0.000297297789927887 1.57350201952255e-06
0.00029887129194741 1.5808529689282e-06
0.000300452144916338 1.58823370576551e-06
0.000302040378622104 1.59564466874337e-06
0.000303636023290847 1.60308558425476e-06
0.000305239108875102 1.61055689470561e-06
0.000306849665769807 1.6180585044279e-06
0.000308467724274235 1.62559067954328e-06
0.000310093314953779 1.63315295494089e-06
0.00031172646790872 1.64074614718961e-06
0.000313367214055909 1.6483699737972e-06
0.000315015584029706 1.65602414470033e-06
0.000316671608174407 1.66370967575325e-06
0.00031833531785016 1.671425904149e-06
0.000320006743754309 1.67917291026826e-06
0.000321685916664577 1.6869513463903e-06
0.000323372868010968 1.69476091822805e-06
0.000325067628929196 1.70260132373004e-06
0.000326770230252926 1.71047341501139e-06
0.000328480703667937 1.71837689183937e-06
0.000330199080559776 1.72631203321839e-06
0.000331925392592995 1.73427833522381e-06
0.000333659670928219 1.74227686415691e-06
0.000335401947792375 1.75030651950969e-06
0.000337152254311885 1.758368574904e-06
0.000338910622886789 1.76646191747169e-06
0.000340677084804261 1.7745878335028e-06
0.000342451672637764 1.782745603695e-06
0.000344234418241459 1.79093571689448e-06
0.000346025353958353 1.79915743939404e-06
0.000347824511397747 1.8074118770525e-06
0.0003496319232748 1.8156991200965e-06
0.000351447622394896 1.82401842529435e-06
0.000353271640820191 1.83237049910315e-06
0.000355104011319294 1.84075500789389e-06
0.000356944766327188 1.84917203306214e-06
0.00035879393836025 1.85762314561185e-06
0.000360651561505862 1.86610566875959e-06
0.000362517667174621 1.87462203027886e-06
0.0003643922892049 1.88317146363006e-06
0.00036627546066853 1.89175383686821e-06
0.000368167214505398 1.90036945067904e-06
0.000370067583956077 1.90901839080664e-06
0.000371976602346884 1.91770052254034e-06
0.000373894302869424 1.92641659427051e-06
0.000375820719463695 1.93516603006752e-06
0.000377755885493762 1.94394913741523e-06
0.000379699834631178 1.95276532734253e-06
0.00038165259995852 1.96161626239904e-06
0.000383614216220919 1.97050090525121e-06
0.00038558471712617 1.97941934028853e-06
0.000387564136466459 1.98837234227742e-06
0.000389552508808736 1.99735861913321e-06
0.00039154986742787 2.00637964043284e-06
0.000393556247068302 2.0154348013219e-06
0.000395571681869624 2.02452442265737e-06
0.000397596206292282 2.03364859429962e-06
0.000399629854886581 2.04280693196546e-06
0.000401672661818547 2.05200095029125e-06
0.000403724662768838 2.06122883655411e-06
0.000405785891605392 2.07049139102098e-06
0.000407856382996413 2.07978894436168e-06
0.000409936171940775 2.08912183250515e-06
0.00041202529377328 2.09848941779384e-06
0.000414123783191074 2.10789203244773e-06
0.000416231675223522 2.11733050857172e-06
0.000418349005732093 2.12680345674827e-06
0.000420475809188842 2.13631245625982e-06
0.000422612121645101 2.14585635459206e-06
0.000424757977999694 2.15543574168178e-06
0.000426913413741375 2.16505121804175e-06
0.000429078464959417 2.17470237484921e-06
0.000431253167334266 2.18438879384355e-06
0.00043343755612811 2.19411159299299e-06
0.000435631667721103 2.20386958083592e-06
0.000437835537301939 2.21366414373575e-06
0.000440049201445675 2.22349460159789e-06
0.000442272696047272 2.23336157429002e-06
0.000444506057621562 2.243264635614e-06
0.000446749322257176 2.25320388102664e-06
0.000449002526138203 2.26317967378026e-06
0.000451265705811983 2.27319211480531e-06
0.000453538897926789 2.28324076637922e-06
0.000455822138693168 2.29332680774241e-06
0.00045811546550091 2.3034481702545e-06
0.000460418913671165 2.3136073996541e-06
0.000462732521070819 2.32380296151748e-06
0.000465056324032336 2.33403633364307e-06
0.000467390360365979 2.34430624078881e-06
0.000469734666606768 2.35461333816219e-06
0.00047208927994493 2.36495745008364e-06
0.000474454237395014 2.37533896117432e-06
0.000476829576356188 2.3857579788071e-06
0.000479215334334995 2.39621432617144e-06
0.000481611548661167 2.4067089687993e-06
0.000484018257629966 2.41724029664959e-06
0.000486435497926616 2.42780956342052e-06
0.000488863307490036 2.43841630000426e-06
0.000491301723790041 2.44906149001268e-06
0.000493750785280053 2.4597440769791e-06
0.000496210529357032 2.4704647561004e-06
0.000498680994113133 2.4812242353307e-06
0.000501162218348464 2.4920208471218e-06
0.000503654239195585 2.50285679119351e-06
0.000506157095986779 2.51373069051582e-06
0.000508670826677295 2.52464235261319e-06
0.000511195469029908 2.53559340832297e-06
0.000513731062438231 2.54658245780016e-06
0.000516277644896031 2.55761053470149e-06
0.000518835255430732 2.56867683651856e-06
0.000521403932267251 2.57978240924844e-06
0.000523983714676499 2.59092769367059e-06
0.00052657464237017 2.60211062655689e-06
0.000529176752996727 2.61333289034698e-06
0.000531790085887074 2.62459429687345e-06
0.000534414680183947 2.6358946535557e-06
0.000537050574837503 2.64723504464544e-06
0.000539697809882148 2.65861464309314e-06
0.000542356424525242 2.67003389919059e-06
0.000545026458424432 2.68149229580513e-06
0.000547707950720237 2.69299028555155e-06
0.000550400941005789 2.70452800079839e-06
0.000553105469006587 2.71610524577924e-06
0.000555821574252367 2.72772347893398e-06
0.000558549297731301 2.7393808523004e-06
0.000561288678583601 2.75107782698133e-06
0.000564039756410582 2.76281588272874e-06
0.000566802572293311 2.77459381992259e-06
0.000569577166113234 2.78641245570325e-06
0.000572363578568937 2.79827022991113e-06
0.000575161848798848 2.81016933036099e-06
0.000577972018129209 2.82210818926019e-06
0.000580794126318469 2.83408833043371e-06
0.000583628214648903 2.84610921458832e-06
0.000586474323863491 2.85817099222911e-06
0.00058933249485572 2.87027275991754e-06
0.000592202767615638 2.88241642751303e-06
0.000595085184043151 2.89460074033557e-06
0.000597979784783486 2.90682584874915e-06
0.000600886610632236 2.91909262400453e-06
0.00060380570325624 2.93140050978566e-06
0.000606737103766026 2.94374930145473e-06
0.000609680853067481 2.95614024828055e-06
0.000612636993315761 2.96857205863422e-06
0.000615605565374395 2.98104599289174e-06
0.000618586611367287 2.99356185524517e-06
0.000621580173222532 3.00611870214058e-06
0.000624586291924673 3.01871781360226e-06
0.000627605009738275 3.03135861640224e-06
0.000630636368354677 3.04404128075041e-06
0.000633680409635428 3.05676635904698e-06
0.000636737175994475 3.06953403280642e-06
0.000639806710027281 3.08234333784645e-06
0.000642889053365128 3.09519521555683e-06
0.000645984248580684 3.10808985157789e-06
0.000649092338432262 3.12102626896782e-06
0.00065221336470123 3.13400581523142e-06
0.000655347370516462 3.1470271162193e-06
0.000658494397632681 3.1600923208672e-06
0.000661654489953548 3.17320044815156e-06
0.0006648276904017 3.186350498215e-06
0.000668014040899915 3.19954465379184e-06
0.000671213585553707 3.21278111721597e-06
0.000674426366670923 3.22606088556624e-06
0.000677652427556489 3.23938456858736e-06
0.000680891812125076 3.25275074694773e-06
0.000684144562872024 3.26616084502851e-06
0.000687410723717052 3.27961466569311e-06
0.000690690338382746 3.29311242198989e-06
0.000693983450804736 3.30665349865402e-06
0.00069729010430339 3.32023810512804e-06
0.000700610342408518 3.33386687502213e-06
0.00070394420928354 3.34753960938375e-06
0.000707291748892923 3.36125610550285e-06
0.000710653004998426 3.37501743588344e-06
0.00071402802243431 3.38882255106772e-06
0.000717416844985377 3.40267210389105e-06
0.000720819517089269 3.41656675944672e-06
0.000724236083848715 3.43050458721779e-06
0.000727666588435933 3.44448798856745e-06
0.000731111076424501 3.4585158986241e-06
0.000734569592323125 3.47258855568206e-06
0.000738042180878807 3.48670575946944e-06
0.000741528886638276 3.50086819673747e-06
0.000745029754835014 3.51507567222869e-06
0.000748544830507242 3.52932798715482e-06
0.000752074158494397 3.54362584278179e-06
0.000755617784337179 3.55796949954154e-06
0.000759175753836721 3.57235739815442e-06
0.000762748111234875 3.58679253419605e-06
0.000766334903769071 3.60127197153149e-06
0.000769936175740603 3.61579688485409e-06
0.000773551972625457 3.63036893598657e-06
0.000777182341561443 3.64498607953408e-06
0.000780827327640977 3.65964904941144e-06
0.000784486976690389 3.67435812172174e-06
0.000788161334812111 3.68911310391376e-06
0.000791850447916024 3.70391475273005e-06
0.000795554362668754 3.71876288191897e-06
0.000799273125550673 3.73365778281967e-06
0.000803006783333493 3.74859926914405e-06
0.000806755382602637 3.76358618047878e-06
0.000810518968783116 3.77862075023792e-06
0.000814297589533354 3.79370231230034e-06
0.000818091291845654 3.80882969599827e-06
0.000821900121541653 3.82400368908359e-06
0.000825724125230736 3.83922708305531e-06
0.000829563352313791 3.85449622603869e-06
0.00083341784853983 3.86981241918591e-06
0.000837287660959016 3.88517698805967e-06
0.000841172837947076 3.90058874888318e-06
0.000845073426695959 3.9160480240389e-06
0.000848989474719998 3.93155463066065e-06
0.000852921029350658 3.94710915405838e-06
0.000856868138504717 3.96271219061807e-06
0.000860830850695335 3.97836227216822e-06
0.000864809212967503 3.99406103263804e-06
0.000868803274000141 4.00980804066854e-06
0.00087281308204081 4.02560364688776e-06
0.000876838685687697 4.04144662214193e-06
0.000880880132309839 4.05733943499968e-06
0.000884937471744839 4.07327979434671e-06
0.000889010751539186 4.08926885456457e-06
0.00089310002039375 4.10530698317566e-06
0.000897205327376926 4.12139401327884e-06
0.000901326721390205 4.13753059143019e-06
0.000905464251981635 4.15371573641108e-06
0.000909617967718046 4.16994982277728e-06
0.000913787917540823 4.18623378426355e-06
0.000917974151325087 4.20256690871648e-06
0.000922176718233803 4.21894958560734e-06
0.000926395667819411 4.23538137254738e-06
0.000930631049191958 4.25186350657515e-06
0.000934882912698533 4.26839527029664e-06
0.00093915130796883 4.28497706900984e-06
0.00094343628503784 4.30160931583849e-06
0.000947737894353678 4.31829128594534e-06
0.000952056185639624 4.33502339326335e-06
0.000956391209032887 4.35180577065316e-06
0.00096074301480354 4.36863884446043e-06
0.000965111653648001 4.38552246545468e-06
0.000969497176113455 4.40245648227362e-06
0.000973899632595729 4.41944191992918e-06
0.000978319074515658 4.43647775031257e-06
0.000982755552265971 4.45356441441872e-06
0.000987209116680389 4.47070266059334e-06
0.000991679819340983 4.48789235055836e-06
0.000996167711691541 4.50513304247401e-06
0.00100067284473402 4.52242459024852e-06
0.00100519526932426 4.53976867230418e-06
0.00100973503799657 4.55716393935127e-06
0.00101429220193592 4.57461086205613e-06
0.00101886681279798 4.59210992017987e-06
0.00102345892271816 4.6096609823865e-06
0.00102806858370054 4.62726422713525e-06
0.00103269584792768 4.6449195236698e-06
0.00103734076745135 4.66262736847715e-06
0.00104200339481982 4.68038668790333e-06
0.00104668378150773 4.69819988128533e-06
0.00105138198138901 4.71606428927678e-06
0.00105609804567829 4.73398329258177e-06
0.00106083202897087 4.75195453939546e-06
0.00106558398351027 4.76997822335423e-06
0.00107035396173362 4.78805584165792e-06
0.00107514201757528 4.80618565535741e-06
0.00107994820323064 4.82436982950117e-06
0.00108477257306014 4.84260694514902e-06
0.00108961518000529 4.8608975441764e-06
0.00109447607754946 4.87924217878503e-06
0.00109935531972825 4.89764074364335e-06
0.00110425296047189 4.91609380310089e-06
0.00110916905427499 4.93459957281302e-06
0.0011141036538478 4.95316030090283e-06
0.00111905681414871 4.97177521445454e-06
0.00112402858936316 4.99044421097417e-06
0.00112901903357414 5.00916821678521e-06
0.00113402820179092 5.02794645077857e-06
0.0011390561482417 5.04677950465388e-06
0.00114410292774635 5.06566832925238e-06
0.00114916859607561 5.08461179468045e-06
0.00115425320787029 5.10360980565972e-06
0.00115935681767595 5.12266332472317e-06
0.00116447948100067 5.14177262298431e-06
0.00116962125362365 5.16093726462714e-06
0.00117478219088828 5.18015680689757e-06
0.00117996234769518 5.19943331586867e-06
0.00118516178101105 5.21876492285008e-06
0.0011903805459339 5.23815299139316e-06
0.00119561869892529 5.25759635911924e-06
0.00120087629528441 5.27709640628784e-06
0.0012061533916907 5.29665269947889e-06
0.00121145004439018 5.31626627583006e-06
0.00121676631066601 5.33593596471662e-06
0.00122210224663072 5.35566206685167e-06
0.00122745790869757 5.3754452634694e-06
0.00123283335396104 5.39528587215228e-06
0.0012382286398332 5.4151827050614e-06
0.00124364382253826 5.43513797094576e-06
0.0012490789605092 5.45514934148866e-06
0.00125453410985069 5.47521866252566e-06
0.00126000932851322 5.49534627339545e-06
0.00126550467478661 5.51553058698868e-06
0.0012710202053736 5.53577387271742e-06
0.00127655597924632 5.55607453901372e-06
0.00128211205378533 5.57643331859241e-06
0.00128768848710393 5.5968509576009e-06
0.00129328533806153 5.61732584310346e-06
0.00129890266390463 5.637859910124e-06
0.00130454052381475 5.65845233464429e-06
0.0013101989761494 5.67910388238309e-06
0.00131587808003178 5.69981452760146e-06
0.00132157789455938 5.72058424469149e-06
0.00132729847880407 5.7414134145334e-06
0.00133303989221861 5.762300792636e-06
0.00133880219301124 5.7832483938496e-06
0.00134458544140509 5.80425497361897e-06
0.00135038969637871 5.82532216256185e-06
0.00135621501854127 5.84644871086739e-06
0.00136206146725214 5.86763501769168e-06
0.00136792910226983 5.88888232845668e-06
0.00137381798459829 5.91018854067656e-06
0.00137972817313897 5.93155659407613e-06
0.00138565972973304 5.95298395390879e-06
0.00139161271368695 5.97447273909103e-06
0.00139758718642604 5.99602210338578e-06
0.00140358320852943 6.01763204825165e-06
0.00140960084057768 6.03930344138212e-06
0.00141564014401906 6.0610354271773e-06
0.00142170117944624 6.08282931930257e-06
0.00142778400876554 6.10468426144714e-06
0.00143388869302699 6.12660114558915e-06
0.00144001529417258 6.14858043695483e-06
0.00144616387460953 6.17062038647008e-06
0.001452334494996 6.19272323479539e-06
0.0014585272182308 6.2148881216221e-06
0.00146474210635242 6.23711462305783e-06
0.00147097922097548 6.25940366646261e-06
0.00147723862464194 6.28175528646817e-06
0.00148352037992841 6.30416951887425e-06
0.00148982454944728 6.32664731801394e-06
0.0014961511967653 6.34918781199039e-06
0.00150250038457729 6.37179196575271e-06
0.00150887217654304 6.39445797207926e-06
0.00151526663451512 6.41718819623717e-06
0.00152168382271136 6.43998129212086e-06
0.00152812380400348 6.46283966020829e-06
0.00153458664366369 6.48576006349554e-06
0.00154107240372718 6.50874586534019e-06
0.00154758114959252 6.53179380244027e-06
0.00155411294339496 6.55490823008835e-06
0.00156066785162505 6.5780863520028e-06
0.00156724593797705 6.60132871197455e-06
0.00157384726668903 6.62463586369818e-06
0.00158047190255273 6.64800788260684e-06
0.00158711991043533 6.67144533623344e-06
0.00159379135577157 6.69494732456434e-06
0.00160048630309613 6.7185149118203e-06
0.00160720481800795 6.74214719309026e-06
0.00161394696520104 6.76584524529367e-06
0.00162071281044634 6.78960916138338e-06
0.00162750241960772 6.81343903630205e-06
0.00163431585864402 6.83733446126554e-06
0.00164115319310529 6.86129654526734e-06
0.00164801448965055 6.88532488552411e-06
0.00165489981453608 6.90941907292024e-06
0.001661809233609 6.9335802365179e-06
0.00166874281384552 6.95780745644927e-06
0.00167570062130197 6.98210239485659e-06
0.00168268272369682 7.0064636120656e-06
0.00168968918730889 7.0308922647027e-06
0.00169672007957359 7.05538900293716e-06
0.00170377546857653 7.07995131634624e-06
0.00171085541989287 7.10458196288617e-06
0.00171796000185576 7.12928108062688e-06
0.00172508928293639 7.15404827442621e-06
0.00173224333121081 7.1788826048255e-06
0.00173942221381564 7.2037852788875e-06
0.00174662599909453 7.22875643878296e-06
0.00175385475553331 7.25379568425457e-06
0.00176110855121756 7.27890370400606e-06
0.00176838745492157 7.28264247296608e-06
0.00177567009739454 7.28655197655815e-06
0.00178295664937109 7.29106757984115e-06
0.00179024771695094 7.29618118660098e-06
0.00179754389813754 7.30188425615158e-06
0.00180484578239369 7.30816983765962e-06
0.00181215395223135 7.3150305256102e-06
0.00181946898275696 7.32246050148852e-06
0.00182679144325845 7.33045451190536e-06
0.00183412189777035 7.33900683769848e-06
0.00184146090460805 7.34811180010488e-06
0.00184880901640815 7.35776427227987e-06
0.00185616678068043 7.36796226887447e-06
0.00186353474294931 7.37870022346972e-06
0.00187091344317278 7.3899746710284e-06
0.00187830341784381 7.40178322187241e-06
0.00188570520106568 7.41412404644215e-06
0.00189311932511212 7.42699273398063e-06
0.0019005463178461 7.44038908765803e-06
0.00190798670693376 7.45430927084184e-06
0.0019154410162046 7.46875473599129e-06
0.00192290977094059 7.48372222752657e-06
0.00193039349316812 7.49921115162103e-06
0.00193789270431974 7.51522201031039e-06
0.00194540792633005 7.53175481157493e-06
0.00195293968114163 7.54880852437115e-06
0.001960488489666 7.56638320988939e-06
0.00196805487287589 7.58448165105141e-06
0.00197563935452694 7.60310344416334e-06
0.0019832424579711 7.6222492871801e-06
0.00199086470725828 7.64192208223552e-06
0.00199850662934052 7.66212314661922e-06
0.00200616875248714 7.68285328095341e-06
0.00201385160576809 7.70411660641609e-06
0.00202155572237451 7.72591454974014e-06
0.00202928163692425 7.74825133225798e-06
0.0020370298882565 7.77112845928385e-06
0.00204480101671579 7.79455192159753e-06
0.00205259556863739 7.81852163584543e-06
0.00206041409027323 7.84304425953666e-06
0.00206825713453277 7.86812484999519e-06
0.00207612525938276 7.89376569974375e-06
0.00208401902508251 7.91997424546434e-06
0.00209193899932797 7.94675345638884e-06
0.00209988575278436 7.97411092159562e-06
0.00210785986370595 8.00205145304577e-06
0.002115861915159 8.03058107689436e-06
0.0021238924962359 8.05970589488793e-06
0.00213195220213078 8.08943441897156e-06
0.00214004163654975 8.11837451975724e-06
0.00214816001106951 8.14290126401225e-06
0.00215630291233352 8.16808104980597e-06
0.00216447099338333 8.19391950276558e-06
0.0021726649128861 8.22042469353467e-06
0.00218088533757963 8.24760186818392e-06
0.00218913293944781 8.27545694923948e-06
0.00219740839639705 8.30399892880898e-06
0.00220571239532586 8.33323514490931e-06
0.00221404563047077 8.3631730477186e-06
0.00222240880351849 8.39382140659909e-06
0.00223080262492509 8.42518791242389e-06
0.00223922781283751 8.457284631417e-06
0.00224768509746893 8.49011831437207e-06
0.0022561752157833 8.52370256588438e-06
0.00226469891834919 8.5580444147291e-06
0.00227325696276392 8.59315781033336e-06
0.00228185012057425 8.60658141192002e-06
0.00229045670198617 8.61193641573441e-06
0.0022990686384019 8.61796462388358e-06
0.00230768660302579 8.62467384971659e-06
0.0023163112768755 8.63205747608277e-06
0.00232494333435159 8.6401101711581e-06
0.00233358344452274 8.64882728225883e-06
0.002342232271805 8.65820544614872e-06
0.00235089047725115 8.66823953561064e-06
0.00235955871678676 8.6789275429071e-06
0.00236823764432967 8.69026630335284e-06
0.00237692791063302 8.70225332672738e-06
0.00238563016395975 8.71488741623118e-06
0.00239434505137598 8.7281649680912e-06
0.00240307321634407 8.74208737832824e-06
0.0024118153037224 8.75665177574474e-06
0.00242057195549815 8.77186031120719e-06
0.00242934381580935 8.78771084815824e-06
0.00243813152665751 8.80420629699368e-06
0.0024469357329545 8.82134526020441e-06
0.00245575707821471 8.83913078543403e-06
0.00246459620900014 8.85756284726852e-06
0.00247345377184741 8.87664526561014e-06
0.00248233041711302 8.896379407981e-06
0.002491226796521 8.91676860978658e-06
0.00250014356513079 8.93781756150619e-06
0.0025090813826923 8.95952656058295e-06
0.00251804090925288 8.9819017271534e-06
0.00252702281098003 9.00494799765058e-06
0.00253602775897768 9.02866910476946e-06
0.00254505642808245 9.05307080274156e-06
0.00255410949888519 9.07815829234275e-06
0.00256318765717754 9.10393686388264e-06
0.00257229159404142 9.13041452236054e-06
0.00258142200856378 9.15759808083703e-06
0.00259057960664462 9.18549247654716e-06
0.00259976509912116 9.21410936544804e-06
0.00260897920848661 9.24345391572956e-06
0.00261822266240234 9.27353405243412e-06
0.00262749619645478 9.30436185277334e-06
0.00263680055830755 9.33594552991013e-06
0.00264613650383746 9.36829477552289e-06
0.00265550479861298 9.40142078854124e-06
0.00266490621940152 9.4353342546907e-06
0.00267434155365621 9.47004739440324e-06
0.00268381160105062 9.50557192553951e-06
0.00269331717297616 9.54191974419649e-06
0.00270285909272035 9.5791071047345e-06
0.00271243819982509 9.61714632336535e-06
0.00272205534614845 9.65605271586934e-06
0.00273171139886432 9.69583972172246e-06
0.00274140723858604 9.73652524795874e-06
0.002751143763834 9.77812606768037e-06
0.00276092188990168 9.82065994325623e-06
0.00277074254984494 9.86414420784823e-06
0.00278060669405279 9.90859792816802e-06
0.00279051529198096 9.95404340610972e-06
0.00280046933538707 1.00004989334954e-05
0.00281046983432056 1.0047989002719e-05
0.00282051782332328 1.00965348374564e-05
0.00283061435816074 1.01461610115495e-05
0.00284076051917229 1.0196891791778e-05
0.00285095741096406 1.02487549002678e-05
0.00286120616586433 1.02872106738512e-05
0.00287149337653818 1.03131258784691e-05
0.00288180650241665 1.03398130722737e-05
0.00289214631548893 1.03672824464476e-05
0.00290251359793537 1.03955376579379e-05
0.00291290913559331 1.04245891599696e-05
0.00292333372475328 1.04544400771014e-05
0.00293378816483038 1.04850973588651e-05
0.00294427326218925 1.05165695796311e-05
0.00295478983176888 1.05488631768042e-05
0.00296533869494568 1.05819884961958e-05
0.00297592068344188 1.06159529888464e-05
0.00298653663643073 1.06507688234539e-05
0.00299718740525418 1.06864406550603e-05
0.00300787384590924 1.07229817138703e-05
0.00301859682762311 1.07604046566609e-05
0.00302935723227977 1.07987207741747e-05
0.00304015595305395 1.08379407446115e-05
0.00305099389379856 1.0878076979577e-05
0.00306187197077813 1.09191452409013e-05
0.00307279111601904 1.09611575651732e-05
0.00308375227358421 1.1004130956601e-05
0.00309475640454081 1.10480778770013e-05
0.00310580448241781 1.10930182248023e-05
0.00311689750064261 1.11389673631583e-05
0.00312803646800577 1.11859408928476e-05
0.00313922240889862 1.12339611997833e-05
0.0031504563700984 1.12830444661988e-05
0.0031617394145646 1.13332137381918e-05
0.00317307262830279 1.13844874655658e-05
0.00318445711576836 1.14368910783419e-05
0.0031958940068467 1.1490444567086e-05
0.00320738445141379 1.15451750086763e-05
0.00321892962642246 1.16011057114422e-05
0.00323053073213391 1.16582638009522e-05
0.00324218899593486 1.17108027207087e-05
0.00325389979865557 1.17448754344859e-05
0.00326564467409005 1.17799691248046e-05
0.00327742464321486 1.18161029459498e-05
0.00328924074616081 1.18532895680133e-05
0.00330109403572882 1.18915410286838e-05
0.0033129855767575 1.19308687193114e-05
0.00332491644547682 1.19712859512111e-05
0.00333688773142803 1.20128088560703e-05
0.0033489005402841 1.20554512351267e-05
0.00336095599151922 1.20992297391018e-05
0.00337305522125832 1.21441577976293e-05
0.00338519937905595 1.21805998107146e-05
0.00339737997886667 1.22142934674714e-05
0.00340959427233414 1.22480559455361e-05
0.00342184232827968 1.22818808598365e-05
0.00343412420913951 1.23157673623024e-05
0.00344643997650181 1.2349717109251e-05
0.00345878969361107 1.238373052432e-05
0.00347117342413539 1.24178061408149e-05
0.0034835912302762 1.24519456541124e-05
0.00349604317593031 1.24861463181843e-05
0.0035085293222485 1.25204098392051e-05
0.0035210497320877 1.25495012645994e-05
0.0035335992333523 1.25732609722809e-05
0.00354617249432458 1.2597987050186e-05
0.00355877048137477 1.2623687453908e-05
0.00357139416882868 1.26503630978442e-05
0.00358404453192652 1.26780167891944e-05
0.00359672254871571 1.27066514377241e-05
0.00360942920015344 1.27362727792174e-05
0.00362216547293266 1.27668839435461e-05
0.0036349323568762 1.27984872410352e-05
0.00364773084411724 1.28310924034136e-05
0.00366056193652065 1.28557849607333e-05
0.00367341772148138 1.2872914877125e-05
0.00368629063635851 1.28909752727791e-05
0.00369918161163129 1.29099706076561e-05
0.00371209158223894 1.29299027129176e-05
0.00372502148495186 1.29507689148249e-05
0.00373797225386669 1.2972570305092e-05
0.00375094482417178 1.29953062152944e-05
0.00376394013038707 1.30189806993509e-05
0.00377695911108642 1.30435923336675e-05
0.00379000270342009 1.30691462952723e-05
0.00380307184971536 1.30956431955336e-05
0.0038161674929109 1.31230874759527e-05
0.00382929058038685 1.315148368545e-05
0.0038424420640723 1.31808374244074e-05
0.00385562290149671 1.32111496666414e-05
0.00386883405116335 1.32424300073047e-05
0.00388207648117065 1.32746843811636e-05
0.00389535116555182 1.33079178774925e-05
0.00390865908342931 1.33421395274335e-05
0.00392200122295674 1.33773556162982e-05
0.00393537857857304 1.3413575440611e-05
0.00394879215401365 1.34508103848773e-05
0.00396224296439853 1.3489067135211e-05
0.00397573203153374 1.35283544410676e-05
0.00398926038597481 1.35686900200395e-05
0.00400282907599485 1.36100800256368e-05
0.00401643915602048 1.36525396068993e-05
0.00403009169562738 1.36960771837776e-05
0.00404378777281116 1.374071226642e-05
0.00405752848507758 1.3786455642758e-05
0.00407131494072034 1.38333232820081e-05
0.00408514826400235 1.38813323978096e-05
0.00409902959640016 1.39304984297612e-05
0.00411296009482992 1.39808390798145e-05
0.00412694093390973 1.40151844640926e-05
0.00414095611837382 1.40463608226312e-05
0.00415500247919646 1.40784764368957e-05
0.00416908095563335 1.41115387020569e-05
0.00418319249433541 1.41455541059038e-05
0.00419733804844131 1.41805282130188e-05
0.00421151857665433 1.4216465648001e-05
0.00422573504230233 1.42533752363109e-05
0.00423998841753864 1.42912669634693e-05
0.00425427968450211 1.4330143681143e-05
0.00426860982818326 1.43700176669722e-05
0.00428297984585023 1.4410897179306e-05
0.00429739074302954 1.44489624806947e-05
0.00431183970551023 1.44532490867468e-05
0.00432629295459698 1.44586553413808e-05
0.00434075160993836 1.4465216000897e-05
0.00435521682593925 1.44729232479671e-05
0.00436968974918722 1.44817622566219e-05
0.00438417151144384 1.44917244550869e-05
0.00439866323589893 1.45027983219236e-05
0.00441316603422085 1.45149786031699e-05
0.00442768101282402 1.45282509102732e-05
0.0044422092637343 1.45426153537204e-05
0.00445675187908802 1.45580597952706e-05
0.00447130993888329 1.45745825041971e-05
0.00448588452138749 1.45921746130648e-05
0.00450047669600055 1.4610834590849e-05
0.0045150875305914 1.46305599753728e-05
0.00452971809056677 1.46513463152046e-05
0.00454436943688198 1.46731923715142e-05
0.00455904262925349 1.46960938566838e-05
0.00457373872311018 1.4720057052924e-05
0.0045884587801631 1.47450736491728e-05
0.00460320385381227 1.4771149075683e-05
0.00461797500288796 1.47982825478068e-05
0.00463277328543576 1.48264786615869e-05
0.00464759976409735 1.48557357495727e-05
0.00466245549984692 1.48860607374422e-05
0.00467734156058436 1.49174553389166e-05
0.00469225901592328 1.49499245694728e-05
0.00470720894049275 1.49834735580224e-05
0.00472219241405078 1.50181075451013e-05
0.00473721052159588 1.50538318810072e-05
0.00475226435347688 1.50906531108113e-05
0.0047673550065877 1.51285811702209e-05
0.00478248358775792 1.51676239651214e-05
0.00479765121172304 1.52077873366415e-05
0.00481285899905968 1.52490838381412e-05
0.00482810808289782 1.52915206817567e-05
0.00484339960357958 1.53351118518966e-05
0.00485873471543148 1.53798670819789e-05
0.00487411458251345 1.54257984852553e-05
0.00488954038099871 1.54729183503982e-05
0.00490501329934911 1.55212413958913e-05
0.004920534540745 1.55707825509852e-05
0.00493610532329598 1.56215558219391e-05
0.00495172687911792 1.56735788342207e-05
0.00496740045795214 1.57268648844907e-05
0.00498312732283664 1.5781434354036e-05
0.00499890875719067 1.58373056097899e-05
0.00501474606280046 1.58748365760561e-05
0.00503062089937652 1.5904204518619e-05
0.00504652510389514 1.59347150746347e-05
0.00506245981896977 1.5966381149332e-05
0.0050784262001191 1.5999202113693e-05
0.00509442540223279 1.60331808530223e-05
0.00511045858308582 1.60683238092665e-05
0.00512652690689508 1.61046317816556e-05
0.00514263153867674 1.61421137517116e-05
0.00515877365242845 1.61807730446599e-05
0.00517495442547311 1.62206165737727e-05
0.00519117504204688 1.62616513797237e-05
0.00520743669342661 1.63038858033304e-05
0.00522374057922994 1.63473283244281e-05
0.00524008790755437 1.63919875607577e-05
0.00525647989511512 1.64378746404529e-05
0.00527291776975558 1.64849996683009e-05
0.00528940276942388 1.65333729004634e-05
0.00530593614232434 1.65830095443628e-05
0.0053225191518687 1.6633917798128e-05
0.00533915306966683 1.66861144415076e-05
0.00535583918410834 1.6739614065267e-05
0.00537257879817361 1.67944302462732e-05
0.00538937322841988 1.68032080636368e-05
0.00540617643648352 1.67911922569905e-05
0.00542296762874051 1.6780907717823e-05
0.00543974853645833 1.67723750786531e-05
0.00545652091153698 1.67655463369536e-05
0.00547328645787394 1.67603832334777e-05
0.00549004684110741 1.67568478531448e-05
0.00550680368896056 1.67549049360513e-05
0.00552355859389661 1.67545218508713e-05
0.00554031311574748 1.67556650484637e-05
0.00555706878079595 1.67583094339057e-05
0.00557382709022985 1.67624242510382e-05
0.00559058951448089 1.6767983636175e-05
0.00560735749811706 1.67749630776775e-05
0.00562413246119474 1.67833382195376e-05
0.00564091579941428 1.67930895708531e-05
0.00565770888898513 1.68041954095833e-05
0.00567451308439472 1.68166353080532e-05
0.00569132971970277 1.68303913109544e-05
0.00570816011101372 1.68454515050675e-05
0.00572500556251879 1.68617921719231e-05
0.00574186735469071 1.68794051418495e-05
0.00575874675983256 1.68982715893756e-05
0.00577564503142194 1.69183763119322e-05
0.00579256340773387 1.69397149530449e-05
0.00580950312268692 1.69622736330546e-05
0.00582646539631997 1.69860372897369e-05
0.00584345143360971 1.7011000532148e-05
0.00586046243414186 1.70371507687493e-05
0.0058774995849106 1.70644863359074e-05
0.00589456407124651 1.70929946978705e-05
0.00591165706594438 1.71226706195031e-05
0.00592877973656389 1.71535052309382e-05
0.00594593324179482 1.7185495788297e-05
0.00596311873758312 1.72186395913251e-05
0.00598033737717445 1.72529265776098e-05
0.00599759030375206 1.72883565334774e-05
0.00601487866028553 1.73249255736772e-05
0.00603220358585921 1.7362636036488e-05
0.0060495662218957 1.74014766019872e-05
0.00606696769849769 1.74414546288012e-05
0.00608440915312649 1.74674929627139e-05
0.0061018766460892 1.74813342124846e-05
0.00611935798030169 1.74966063314406e-05
0.00613685458663313 1.75133154923677e-05
0.00615436790212549 1.75314557089183e-05
0.00617189935783441 1.75510112166213e-05
0.00618945036905103 1.75719725703242e-05
0.00620702234162136 1.7594340431258e-05
0.00622461668205262 1.76181018853658e-05
0.00624223478393798 1.76432491050608e-05
0.00625987803304304 1.76697793878817e-05
0.00627754781243093 1.76976914221668e-05
0.00629524550385309 1.77269789817624e-05
0.00631297248283485 1.77576435173277e-05
0.00633073012635218 1.77896790110767e-05
0.00634851980536326 1.7823088416987e-05
0.00636634289378024 1.7857871007237e-05
0.00638420076478748 1.78940274350717e-05
0.00640209479222255 1.79315597453045e-05
0.00642002635196786 1.79704726727167e-05
0.00643799682464058 1.80107659299804e-05
0.00645600759057056 1.80524509580379e-05
0.00647406004152859 1.80955264183863e-05
0.00649215556794698 1.81399988408508e-05
0.00651029556678783 1.81858801231098e-05
0.00652848144691094 1.82331731836875e-05
0.00654671462009463 1.82818876053434e-05
0.00656499650769997 1.83320318144158e-05
0.00658332853951439 1.83836170329754e-05
0.00660171215654736 1.84366533310062e-05
0.00662014880987837 1.84911509369208e-05
0.00663863996081529 1.85471282782878e-05
0.00665718708909358 1.86045905968878e-05
0.00667579167969046 1.86635553678893e-05
0.00669445523505835 1.87240403187846e-05
0.00671317927537714 1.87860552584056e-05
0.00673196533063554 1.88496238010566e-05
0.0067508149544366 1.89147589142675e-05
0.00676972971335087 1.89814806322241e-05
0.00678871119398309 1.90498051126005e-05
0.00680776099909569 1.91197584698964e-05
0.00682688075756559 1.91913588083395e-05
0.00684607211637393 1.92646272808311e-05
0.00686533674365476 1.93395937987664e-05
0.00688467633745353 1.94002141931396e-05
0.00690407655164667 1.93820760363841e-05
0.00692345862768305 1.93657195609583e-05
0.00694282434724401 1.93512712312836e-05
0.00696217561847529 1.93386922346229e-05
0.00698151431070991 1.9327944183737e-05
0.00700084225489365 1.93189877261764e-05
0.00702016124261983 1.93117879461753e-05
0.007039473030566 1.9306312979743e-05
0.00705877934354575 1.93025353521314e-05
0.00707808187889788 1.93004210726641e-05
0.00709738229997054 1.92999473016527e-05
0.00711668224727219 1.93010859992624e-05
0.00713598333327146 1.93038148035473e-05
0.007155287148075 1.93081115668111e-05
0.00717459525964182 1.93139557049393e-05
0.00719390921534676 1.93213295551903e-05
0.00721323054490195 1.93302115204788e-05
0.00723256075642242 1.93405897561603e-05
0.00725190134617858 1.93524457181478e-05
0.00727125379189673 1.93657664953632e-05
0.0072906195583921 1.93805393178324e-05
0.00731000009770993 1.93967529256697e-05
0.0073293968506356 1.94143961848e-05
0.0073488112468204 1.94334594616553e-05
0.00736824470628205 1.94539318480331e-05
0.00738769863813009 1.94758108732447e-05
0.00740717444900333 1.94990858483963e-05
0.00742667353485173 1.9523753140542e-05
0.00744619728799227 1.95498036377197e-05
0.00746574709162999 1.95772409137642e-05
0.00748532433254375 1.96060560542392e-05
0.00750493038859799 1.96362458295332e-05
0.00752456663442753 1.96678141585954e-05
0.00754423444858612 1.97007566139747e-05
0.0075639352052001 1.97350759273206e-05
0.00758367028112742 1.97707692642568e-05
0.00760344105039167 1.98078452658506e-05
0.00762324889565752 1.98462984432542e-05
0.00764309519410078 1.98861391082557e-05
0.00766298133320903 1.99273676864722e-05
0.00768290870089551 1.99699918891408e-05
0.00770287869278465 2.0014013787544e-05
0.00772289270657219 2.0059441337821e-05
0.00774295214791001 2.01062855495354e-05
0.00776305843345955 2.01545517652062e-05
0.00778321298522475 2.02042498263466e-05
0.0078034172350511 2.02553867885379e-05
0.00782367262183964 2.03079771980897e-05
0.00784398059903773 2.03620328485683e-05
0.00786434263188629 2.04175597618026e-05
0.0078847601916481 2.04745789558734e-05
0.00790523477060397 2.05331012644514e-05
0.00792576787186842 2.05931406718227e-05
0.00794636101254025 2.06547143651241e-05
0.00796701572690537 2.07178397628172e-05
0.00798773356666819 2.07825345161888e-05
0.00800851610118438 2.08488149853552e-05
0.00802936491616973 2.09101905086518e-05
0.00805027510667838 2.0938037883583e-05
0.00807121314456197 2.09675887843266e-05
0.00809218073334629 2.0998874086567e-05
0.00811317960743286 2.10319010667683e-05
0.00813421150849963 2.10666621897403e-05
0.00815527817068937 2.11031681745004e-05
0.00817638133886387 2.11414239604073e-05
0.00819752276282427 2.11814286315956e-05
0.00821870419145587 2.12231951370126e-05
0.00823992738659288 2.12667306047699e-05
0.00826119411719765 2.13120393235492e-05
0.0082825061565212 2.13591349894757e-05
0.00830386529151068 2.1408030043657e-05
0.00832527332155434 2.14587371961019e-05
0.00834673205875044 2.15112647709515e-05
0.00836824332352139 2.15656337547918e-05
0.00838980895727618 2.16218608123014e-05
0.00841143081808848 2.16799613482297e-05
0.00843311077943671 2.17399557739872e-05
0.0084548507352107 2.18018601168733e-05
0.00847665259532757 2.18656986168191e-05
0.00849851829394439 2.19314943254357e-05
0.00852044978826983 2.1999270679038e-05
0.00854244905894887 2.20690531063964e-05
0.00856451811205526 2.21408722841833e-05
0.00858665898433944 2.22147513044684e-05
0.00860887373564391 2.22907201326984e-05
0.00863116445577661 2.23688173758611e-05
0.00865353327315247 2.24490708072278e-05
0.0086759823439597 2.253151687834e-05
0.00869851386083804 2.25846840157915e-05
0.00872109854485383 2.26197758249752e-05
0.0087437183206788 2.26565618902832e-05
0.00876637488256909 2.26950534557487e-05
0.00878906993602484 2.27352587392277e-05
0.00881180519476406 2.2777171426277e-05
0.00883458236619034 2.2820801688633e-05
0.00885740316787897 2.28661500333943e-05
0.00888026931791237 2.29132187320436e-05
0.00890318253664441 2.29620168051469e-05
0.00892614455344956 2.30125518009625e-05
0.00894915710525052 2.30648281020824e-05
0.0089722219333526 2.311885355994e-05
0.00899534078691254 2.31746412165598e-05
0.0090185154281291 2.32321959157032e-05
0.00904174762404481 2.32915310532825e-05
0.00906503915509809 2.33526670132603e-05
0.00908839182211135 2.34156074747468e-05
0.0091118074295861 2.34803681350869e-05
0.00913528779772118 2.35469683451001e-05
0.00915883476606628 2.36154208546073e-05
0.00918245018692089 2.36243516483116e-05
0.0092060745385692 2.3620610327163e-05
0.00922969514889637 2.36187705102361e-05
0.0092533139194066 2.36188279245453e-05
0.00927693274733115 2.36207618194731e-05
0.00930055350915062 2.36245432950544e-05
0.00932417805244567 2.36301554273582e-05
0.00934780820787303 2.36375764676068e-05
0.00937144578434064 2.3646786544044e-05
0.00939509257088468 2.36577693411325e-05
0.00941875034022581 2.3670510413111e-05
0.00944242085063893 2.36849921044125e-05
0.00946610584274334 2.37012053764732e-05
0.00948980704811981 2.37191345766885e-05
0.0095135261826965 2.37387692790939e-05
0.00953726495197559 2.37601026062707e-05
0.00956102505458186 2.3783122717021e-05
0.00958480817729889 2.38078247173405e-05
0.00960861600201623 2.38342038590291e-05
0.00963245020587526 2.38622521011353e-05
0.00965631245797639 2.38919701027218e-05
0.00968020442807911 2.39233483478305e-05
0.00970412777642694 2.39563894792898e-05
0.00972808416590623 2.39910928407221e-05
0.00975207525874695 2.40274561698179e-05
0.00977610271491677 2.40654825262044e-05
0.00980016819744298 2.41051716305525e-05
0.00982427336907353 2.41465285541222e-05
0.00984841989762765 2.41895585207544e-05
0.0098726094561484 2.42342616351546e-05
0.00989684371778356 2.42806486600397e-05
0.0099211243664436 2.4328725254767e-05
0.00994545309169837 2.43784972162426e-05
0.00996983158891461 2.44299775786707e-05
0.00999426156649328 2.44831742398063e-05
0.0100187447407331 2.45380970310923e-05
0.0100432828377642 2.45947577404593e-05
0.0100678775955046 2.46531665406366e-05
0.0100925307620453 2.47133445873352e-05
0.0101172441066326 2.47753006569789e-05
0.0101420194072896 2.48390509243297e-05
0.0101668584582139 2.49046136099725e-05
0.0101917630718239 2.4972007181898e-05
0.0102167350790058 2.5041250356506e-05
0.0102417763293623 2.5112365783966e-05
0.0102668886951463 2.51853671702942e-05
0.0102920740623166 2.52602888127945e-05
0.0103173343511294 2.53371431138151e-05
0.0103426714942432 2.54159613294547e-05
0.0103680874555726 2.54967676252749e-05
0.0103935842231979 2.55795921402812e-05
0.0104191638153382 2.56644616314475e-05
0.0104448282769696 2.57514032074821e-05
0.0104705796801771 2.58404557948514e-05
0.010496420135972 2.5931649274239e-05
0.0105223517852462 2.60250177792419e-05
0.0105483768030254 2.61205978484419e-05
0.0105744974008739 2.6218428475446e-05
0.0106007158293493 2.63185531157283e-05
0.0106270343824651 2.64210040750932e-05
0.0106534553865401 2.6475902553805e-05
0.010679931289094 2.64639080245174e-05
0.0107063951971185 2.6454085219549e-05
0.010732849282338 2.64465176128777e-05
0.0107592957999509 2.64411711710377e-05
0.0107857369711219 2.64380103307754e-05
0.0108121749814527 2.64369979672797e-05
0.01083861197942 2.64381047479584e-05
0.0108650500841679 2.6441299736175e-05
0.0108914913839041 2.64465616467794e-05
0.0109179379455509 2.64538581509657e-05
0.0109443918037019 2.64631665414061e-05
0.0109708549702433 2.64744718690781e-05
0.0109973294421124 2.64877480679586e-05
0.0110238171901803 2.65029730143741e-05
0.0110503201631947 2.65201380062324e-05
0.0110768403012009 2.65392231585785e-05
0.0111033795243595 2.65602106214785e-05
0.011129939734981 2.65830960022388e-05
0.0111565228309832 2.66078598408881e-05
0.0111831306908241 2.66344904102505e-05
0.0112097651812344 2.66629933352256e-05
0.0112364281745696 2.66933418607446e-05
0.0112631215164303 2.67255418991634e-05
0.0112898470583295 2.67595803176785e-05
0.0113166066386472 2.67954594880816e-05
0.0113434020981352 2.68331742180397e-05
0.0113702352723533 2.68727213588903e-05
0.0113971079937122 2.69140939879559e-05
0.0114240220877001 2.69573047309837e-05
0.0114509793924311 2.7002346921231e-05
0.0114779817393523 2.7049223734246e-05
0.0115050309630866 2.70979404445562e-05
0.0115321289035311 2.71485005087251e-05
0.0115592774040399 2.72009055359247e-05
0.0115864783095758 2.72551651506695e-05
0.0116137334747265 2.73112911382129e-05
0.0116410447658647 2.73692855271312e-05
0.0116684140513918 2.74291584147921e-05
0.0116958432098066 2.74909260722199e-05
0.0117233341358788 2.75545929509228e-05
0.0117508887288297 2.76201776988917e-05
0.0117785089065286 2.7687691131345e-05
0.01180619659766 2.77571482758597e-05
0.0118339537459358 2.78285643629344e-05
0.0118617823102988 2.78588369191542e-05
0.0118896411472179 2.78404559012247e-05
0.0119174816031192 2.78244282810861e-05
0.0119453060314002 2.78108069992688e-05
0.0119731168383995 2.77995466028245e-05
0.0120009163850023 2.77906237837473e-05
0.0120287070087861 2.7783995826347e-05
0.0120564910046124 2.77796361892557e-05
0.0120842706408017 2.77775127169988e-05
0.0121120481535187 2.77775995013483e-05
0.01213982575302 2.77798788629347e-05
0.012167605631883 2.77843155294374e-05
0.0121953899474124 2.77909003062267e-05
0.0122231808477186 2.7799610342208e-05
0.0122509804580608 2.78104190189137e-05
0.0122787908770797 2.78233238590523e-05
0.0123066142009388 2.78382986679716e-05
0.0123344524996068 2.78553414242377e-05
0.012362307841031 2.78744343189175e-05
0.0123901822753499 2.78955697426335e-05
0.0124180778450926 2.7918736263774e-05
0.0124459965813563 2.79439326908746e-05
0.0124739405140472 2.79711499759973e-05
0.0125019116640232 2.80003772074089e-05
0.0125299120412306 2.80316258918083e-05
0.0125579436671224 2.80648814239553e-05
0.0125860085485464 2.81001496253632e-05
0.0126141086981717 2.81374263496706e-05
0.0126422461245214 2.81767198498423e-05
0.0126704228443713 2.82180304199428e-05
0.0126986408747912 2.82613646720513e-05
0.0127269022394632 2.83067273677894e-05
0.012755208966831 2.83541213910323e-05
0.0127835630882221 2.8403564261923e-05
0.012811966652484 2.84550551328788e-05
0.0128404217076169 2.85086119786086e-05
0.0128689303195955 2.85642468109311e-05
0.0128974945664064 2.86219739605805e-05
0.012926116540367 2.86817996192928e-05
0.0129547983399863 2.87437511661474e-05
0.0129835420911524 2.88078352701846e-05
0.0130123499264226 2.88740799123816e-05
0.013041224006335 2.89425007283413e-05
0.0130701665070633 2.90131199889422e-05
0.0130991796270523 2.90859581505686e-05
0.0131282655852029 2.91610445458798e-05
0.0131574266297487 2.92384024611203e-05
0.0131866650322099 2.93180598325952e-05
0.0132159830920425 2.94000471552898e-05
0.0132453831391977 2.94843909978398e-05
0.0132748675301956 2.95711226670351e-05
0.0133044386528626 2.96602870622196e-05
0.0133340989399248 2.97519077041836e-05
0.013363850847629 2.98460283259733e-05
0.013393696875955 2.99426866267161e-05
0.0134236395625817 3.0041925296728e-05
0.0134536814878784 3.01072154616734e-05
0.0134837887033401 3.01104375389749e-05
0.0135138991408791 3.01158754369298e-05
0.013544015016316 3.01235938154842e-05
0.0135741386101315 3.013357799197e-05
0.0136042721881235 3.01458048943492e-05
0.0136344179930178 3.01602516571547e-05
0.013664578244675 3.01769086058862e-05
0.0136947551532809 3.01957532757243e-05
0.0137249509065566 3.02167785712059e-05
0.0137551676851278 3.0239962375482e-05
0.0137854076475033 3.02653044992766e-05
0.0138156729520026 3.02927896955367e-05
0.0138459657416981 3.03224137899349e-05
0.013876288155488 3.03541596422489e-05
0.0139066423151303 3.03880365607884e-05
0.0139370303516911 3.04240343051115e-05
0.0139674543859962 3.04621471590701e-05
0.0139979165331552 3.04573674112475e-05
0.0140283739005665 3.04203363224597e-05
0.0140587942368889 3.03864977742443e-05
0.0140891807346632 3.03558557712602e-05
0.0141195365904345 3.03283509224535e-05
0.0141498649413569 3.03039182198475e-05
0.0141801688595768 3.02824998179164e-05
0.0142104513593947 3.02640428399118e-05
0.0142407154022346 3.02484971916739e-05
0.0142709638994263 3.02358155188329e-05
0.0143011997149451 3.02259574497174e-05
0.0143314256723948 3.02188831406202e-05
0.0143616445555354 3.02145510974776e-05
0.0143918591066329 3.02129310081915e-05
0.0144220720376411 3.02139865648591e-05
0.014452286024206 3.02176947559141e-05
0.0144825037189619 3.02240243743015e-05
0.0145127277433362 3.02329531866646e-05
0.0145429606965228 3.02444571671644e-05
0.01457320515369 3.02585191007005e-05
0.0146034636727907 3.02751199500783e-05
0.0146337387927408 3.02942453196649e-05
0.0146640330380604 3.03158811279694e-05
0.0146943489191884 3.03400135912099e-05
0.0147246889327796 3.03666444349947e-05
0.0147550555772146 3.03957495909625e-05
0.0147854513268056 3.04273313741002e-05
0.0148158786581797 3.04613880606166e-05
0.0148463400462403 3.04979116500224e-05
0.0148768379578903 3.05369119547604e-05
0.0149073748698451 3.05783771374219e-05
0.0149379532469825 3.06223198125396e-05
0.014968575566795 3.06687419071185e-05
0.0149992443087022 3.07176478372754e-05
0.0150299619565394 3.07690489695275e-05
0.015060731005509 3.08229570090392e-05
0.015091553962518 3.08793795292224e-05
0.0151224333420472 3.09383288718442e-05
0.0151533716709191 3.09998244456178e-05
0.0151843714953647 3.10638815501617e-05
0.0152154353769148 3.11305226117509e-05
0.0152465658995266 3.11997591475172e-05
0.0152777656586741 3.12716234297431e-05
0.0153090372821039 3.1346130016034e-05
0.0153403834121199 3.14233097998503e-05
0.0153718067219197 3.15031941885175e-05
0.0154033099161083 3.15858081980714e-05
0.0154348957243063 3.16711819056408e-05
0.015466566906212 3.17593528511694e-05
0.0154983262590631 3.18503568475536e-05
0.0155301766159107 3.19442373016301e-05
0.0155621208532123 3.20410218786578e-05
0.015594161875091 3.21407599130358e-05
0.015626302635004 3.22434967892515e-05
0.0156585461317933 3.23492809944779e-05
0.0156908954127877 3.24581594078587e-05
0.0157233535721956 3.25532338111635e-05
0.0157559068060068 3.2617146575126e-05
0.0157885239525819 3.26836718710455e-05
0.0158212076244529 3.27528625870706e-05
0.01585396048704 3.28247271200763e-05
0.0158867852141601 3.28992932257279e-05
0.0159196845073858 3.29765795441993e-05
0.01595266108693 3.30566002655984e-05
0.0159857176871956 3.31393915818282e-05
0.0160188570787774 3.32249733097737e-05
0.0160520820520872 3.33133777633767e-05
0.0160853954298506 3.33477292356391e-05
0.0161187431590862 3.33796531591857e-05
0.0161521228122454 3.34141794876077e-05
0.016185536991733 3.34513019912756e-05
0.0162189882937243 3.3491009867542e-05
0.0162524793035918 3.35333021739093e-05
0.0162860126057658 3.35781758046867e-05
0.0163195907815704 3.36256254564485e-05
0.0163532164070269 3.36756533165688e-05
0.0163868920603435 3.37282593808701e-05
0.0164206203197243 3.37834463036675e-05
0.016454403766028 3.38412145170448e-05
0.016488244980545 3.39015793826812e-05
0.0165221465599277 3.39645418153989e-05
0.0165561111017431 3.40301103148918e-05
0.016590141212058 3.40982985758247e-05
0.0166242395106338 3.41691205811965e-05
0.016658408631215 3.42425856167287e-05
0.0166926512168318 3.43187081893129e-05
0.0167269699250211 3.4397513105285e-05
0.0167613674381264 3.44790079587718e-05
0.0167958464460851 3.45632257464708e-05
0.0168304096718316 3.46501796959687e-05
0.0168650598515276 3.47398959622408e-05
0.0168997997474898 3.48324010866482e-05
0.0169346321485765 3.49277194397603e-05
0.0169695598680162 3.50258834470278e-05
0.0170045857514632 3.51269156848089e-05
0.0170397126671481 3.52308571530344e-05
0.0170749435243011 3.52744911399597e-05
0.0171102180154411 3.52872061871965e-05
0.0171455052216282 3.53024196228855e-05
0.0171808076412511 3.53201544922116e-05
0.0172161277957433 3.53403885284058e-05
0.0172514681842718 3.536310219821e-05
0.01728683128647 3.53882787002521e-05
0.0173222195651702 3.54158937601845e-05
0.0173576354589304 3.54459411155592e-05
0.017393081400046 3.5478396792393e-05
0.0174285597968383 3.55132574215324e-05
0.0174640730542599 3.55505044180855e-05
0.017499623558678 3.55901321571817e-05
0.0175352136908352 3.56321325957559e-05
0.0175708458234309 3.56764978230475e-05
0.017606522321254 3.57232252295076e-05
0.0176422455464835 3.57342906483173e-05
0.0176779798371318 3.57363508729447e-05
0.0177137161880047 3.57410672346166e-05
0.0177494572552393 3.57484215074463e-05
0.0177852056767468 3.57583906333781e-05
0.0178209640673802 3.57709492503318e-05
0.0178567350166305 3.5786069660137e-05
0.0178925210862906 3.58037423990053e-05
0.0179283248286896 3.58239247398341e-05
0.0179641487534295 3.58466179575957e-05
0.0179999953713871 3.5871795159515e-05
0.0180358671665466 3.58994503086405e-05
0.0180717666168552 3.59295568312811e-05
0.0181076961736865 3.59621168419083e-05
0.0181436582905284 3.59971092642999e-05
0.0181796553997927 3.6034533986193e-05
0.0182156899337789 3.60743780375707e-05
0.0182517643118165 3.61166364208793e-05
0.0182878809482373 3.61613069204368e-05
0.0183240422551578 3.62083901174228e-05
0.0183602506452752 3.62578814989617e-05
0.0183965085267742 3.63097793222433e-05
0.0184328183060964 3.63640846320711e-05
0.0184691823907285 3.64208039349352e-05
0.0185056031946634 3.64799386069204e-05
0.0185420831332703 3.65415035000292e-05
0.0185786246367704 3.66054923236935e-05
0.0186152301290941 3.6671920287443e-05
0.0186519020493815 3.67407974683836e-05
0.0186886428468499 3.68121314363863e-05
0.0187254549782863 3.68859380298498e-05
0.0187623409163161 3.69622306112794e-05
0.0187993031469274 3.70410254673285e-05
0.0188363441723947 3.71223391151003e-05
0.0188734665115098 3.72061855626763e-05
0.0189106726970725 3.72925899929849e-05
0.0189479652870655 3.73815696451041e-05
0.0189853468567106 3.7473147504908e-05
0.0190228200042155 3.75673468433843e-05
0.0190603873510589 3.76642023455081e-05
0.0190980515534044 3.77637239946712e-05
0.0191358152773991 3.7865955500765e-05
0.0191736812328998 3.79709186200379e-05
0.0192116521515199 3.80786522911874e-05
0.0192497308038111 3.81891817650474e-05
0.0192879199855761 3.83025496428214e-05
0.0193262225352189 3.84187904890687e-05
0.019364641325708 3.85379450133004e-05
0.0194031792707213 3.86600544252229e-05
0.0194418393251465 3.87851575498878e-05
0.0194806244826964 3.89133023874584e-05
0.0195195377850839 3.90445404630569e-05
0.0195585823255469 3.91113877110521e-05
0.019597693713258 3.90006945995821e-05
0.0196366944078576 3.8894734059653e-05
0.0196755891419172 3.87938636430071e-05
0.0197143830055602 3.86979079746833e-05
0.0197530809135349 3.86067213713364e-05
0.0197916876349063 3.85201385481989e-05
0.0198302077734544 3.84380397847594e-05
0.0198686458132392 3.83602799940296e-05
0.0199070060932332 3.82867510801983e-05
0.0199452928443134 3.82173247894785e-05
0.0199835101691029 3.81519041028049e-05
0.0200216620732057 3.80903797630302e-05
0.0200597524529688 3.80326545544076e-05
0.0200977851075232 3.79786458741696e-05
0.0201357637533973 3.7928266731599e-05
0.0201736920201289 3.78814283969849e-05
0.0202115734485259 3.78380646021505e-05
0.0202494115131281 3.77981017874446e-05
0.0202872096149155 3.77614725389912e-05
0.0203249710874545 3.77281128348578e-05
0.0203626992002894 3.7697967384007e-05
0.0204003971676734 3.76709707135202e-05
0.0204380681383869 3.76470875614812e-05
0.0204757152259484 3.76262562229523e-05
0.0205133414821713 3.76084316580322e-05
0.0205509499138294 3.75935746757061e-05
0.0205885434885051 3.75816438115396e-05
0.0206261251323166 3.75726033988981e-05
0.0206636977357155 3.7566412739901e-05
0.0207012641484554 3.7563039591557e-05
0.020738827188047 3.75624547478e-05
0.0207763896427948 3.75646428647352e-05
0.0208139542856595 3.756955909208e-05
0.0208515238447516 3.7577188670063e-05
0.0208891010334216 3.75875062612017e-05
0.0209266885396828 3.76005030977225e-05
0.0209642890427806 3.76161461756812e-05
0.0210019051889562 3.76344354035998e-05
0.0210395396243598 3.76553436654335e-05
0.0210771949680253 3.76788658934804e-05
0.0211148738339187 3.77049890492883e-05
0.021152578822968 3.77337030360452e-05
0.0211903125260041 3.77650062036532e-05
0.0212280775322077 3.77988888757569e-05
0.0212658764210835 3.7835352588592e-05
0.0213037117736721 3.78743852937737e-05
0.0213415861589659 3.79160000044149e-05
0.0213795021589703 3.79601822805134e-05
0.0214174623412508 3.80069483648122e-05
0.0214554692896156 3.80562980890837e-05
0.0214935255877047 3.81082342570371e-05
0.0215316338219617 3.8162768263176e-05
0.0215697965902249 3.82199117578633e-05
0.0216080165019828 3.82796625814309e-05
0.0216462961645642 3.83420468946696e-05
0.0216846382114589 3.84070770967428e-05
0.0217230452885556 3.8474757327269e-05
0.0217615200458829 3.85451146171725e-05
0.0218000651605 3.86181678237531e-05
0.0218386833283238 3.86939332380047e-05
0.0218773772615618 3.87724302772422e-05
0.021916149691839 3.88536930197344e-05
0.0219550033848588 3.89377358074522e-05
0.0219939411206662 3.90245934513917e-05
0.0220329657141176 3.91142867097908e-05
0.0220720800008274 3.92068511827855e-05
0.0221112868520102 3.93023200131202e-05
0.0221505891720233 3.94007355676326e-05
0.0221899899075909 3.95021172376601e-05
0.0222294920248286 3.96065171276844e-05
0.0222690985419563 3.97139672904251e-05
0.0223088125092467 3.98245269447782e-05
0.0223486370361915 3.99382232742084e-05
0.0223885752594657 4.00551137542269e-05
0.0224286303732199 4.01752476109274e-05
0.0224688056208309 4.02986747254061e-05
0.0225091042955563 4.04254486764382e-05
0.0225495297442327 4.05556328992931e-05
0.022590085377132 4.06892855968895e-05
0.0226307746627289 4.08264688452111e-05
0.0226716011315741 4.09672548402187e-05
0.0227125683864143 4.09854509182824e-05
0.0227535538373326 4.0943617783312e-05
0.0227944974551159 4.09057042260831e-05
0.022835403159342 4.08717651100062e-05
0.022876274924452 4.08417198228512e-05
0.0229171166442748 4.08155117861339e-05
0.022957932156061 4.07930677972049e-05
0.0229987252238582 4.07743356845744e-05
0.0230394995595428 4.07592610553818e-05
0.0230802588205981 4.07477901520309e-05
0.0231210066107502 4.07398785263559e-05
0.0231617464892765 4.07354793866669e-05
0.0232024819686632 4.07345610148087e-05
0.023243216529678 4.07370747352496e-05
0.0232839536044133 4.07429956410468e-05
0.0233246966000543 4.07522905466043e-05
0.0233654488906009 4.07649354561336e-05
0.023406213826057 4.07808980250737e-05
0.0234469947240821 4.08001609244744e-05
0.0234877948850066 4.08227042975246e-05
0.0235286175893041 4.08485086597026e-05
0.0235694660979638 4.08775607621744e-05
0.023610343658726 4.09098506653737e-05
0.0236512535093914 4.09453658398497e-05
0.0236921988752312 4.09841059132524e-05
0.0237331829811445 4.10260531245191e-05
0.023774209034269 4.10712137165528e-05
0.0238152802479855 4.11195913608115e-05
0.0238563998393463 4.11711722207758e-05
0.0238975710115671 4.122598151845e-05
0.0239387969930856 4.12840090713463e-05
0.0239800810021569 4.13452689265161e-05
0.0240214262710834 4.14097725362145e-05
0.0240628360436197 4.14775347503945e-05
0.02410431357837 4.15485647782147e-05
0.0241458621431483 4.16228842951659e-05
0.0241874850274434 4.17005154310948e-05
0.0242291855428745 4.17814716277408e-05
0.0242709670145023 4.18657850217217e-05
0.024312832799524 4.19534791027311e-05
0.0243547862786267 4.20445778123936e-05
0.0243968308564391 4.21391271306647e-05
0.0244389699835698 4.22371458954087e-05
0.0244812071294652 4.23386719482604e-05
0.0245235458014134 4.24437499635007e-05
0.0245659895513769 4.25524221798696e-05
0.0246085419735568 4.26647189519949e-05
0.0246512066925088 4.27807026079877e-05
0.0246939873951168 4.29004206116042e-05
0.0247368878157284 4.30239148162536e-05
0.0247799117305447 4.31512500067224e-05
0.0248230629805514 4.32824823641134e-05
0.0248663454629155 4.34176721393115e-05
0.0249097631350548 4.35568837305056e-05
0.0249533200187853 4.37001825298035e-05
0.0249970202013151 4.38476544373e-05
0.0250408678557524 4.39993540749527e-05
0.0250848672098274 4.41553762427306e-05
0.0251290225860701 4.43158008034423e-05
0.0251733383868735 4.44667827942986e-05
0.0252178051696678 4.44587176810878e-05
0.0252622638873489 4.44541995662188e-05
0.0253067180869151 4.44534370365934e-05
0.0253511715239517 4.44563915734786e-05
0.0253956279155252 4.44630155957789e-05
0.025440090931121 4.44732874586135e-05
0.0254845642185796 4.44871572693344e-05
0.0255290513758489 4.45046106379347e-05
0.0255735559864869 4.45255984275875e-05
0.0256180815849145 4.45501166425437e-05
0.025662631701557 4.45781232310861e-05
0.0257072098247881 4.46096149557341e-05
0.0257518194397438 4.46445664630447e-05
0.0257964640062069 4.46829655761997e-05
0.0258411469717831 4.47247939876374e-05
0.0258858717657707 4.4770053079297e-05
0.02593064181885 4.48187283987059e-05
0.0259754605472487 4.48708154960156e-05
0.0260203313627447 4.49263069716833e-05
0.0260652576697164 4.49852152699429e-05
0.0261102428849864 4.50475270790353e-05
0.0261552904120654 4.51132587710401e-05
0.0262004036708364 4.5182400849859e-05
0.0262455860716863 4.5254980227519e-05
0.0262908410519138 4.533099128865e-05
0.0263361720432025 4.54104617035249e-05
0.026381582504906 4.54933963928146e-05
0.0264270759012988 4.55798171734402e-05
0.0264726557184722 4.56697395998843e-05
0.0265183254580721 4.57631862611612e-05
0.0265640886443333 4.58601734369776e-05
0.0266099488177703 4.59607379399944e-05
0.0266559095557103 4.60649103776316e-05
0.0267019744660879 4.61727116665951e-05
0.0267481471777545 4.62841766780527e-05
0.0267944313544325 4.63993407987814e-05
0.0268408306952313 4.65182467796767e-05
0.026887348942011 4.66409276734955e-05
0.0269339898696845 4.67674342485555e-05
0.026980757303933 4.68915035286698e-05
0.0270276488074617 4.6981978546064e-05
0.0270746307860078 4.70754841918094e-05
0.0271217062701996 4.7172060228836e-05
0.0271688783304284 4.72717189574734e-05
0.0272161500493859 4.73744833442752e-05
0.0272635245327302 4.73921243817427e-05
0.0273109166571119 4.74115393097444e-05
0.0273583281964217 4.74342349157178e-05
0.0274057624313374 4.74601877732497e-05
0.0274532226191106 4.74893678237106e-05
0.0275007119869343 4.75217486336158e-05
0.0275482337355679 4.75573177334624e-05
0.0275957910533014 4.75960490795394e-05
0.0276433871023809 4.76379271398729e-05
0.0276910250295208 4.76829365620266e-05
0.0277387079660828 4.77310621563881e-05
0.0277864390282392 4.77822993103492e-05
0.0278342213275496 4.7836633160587e-05
0.0278820579607102 4.7894052449305e-05
0.0279299520131595 4.79545530386593e-05
0.0279779065661981 4.80181379638269e-05
0.028025924704162 4.80848069507083e-05
0.0280740095111127 4.81545387620048e-05
0.0281221640498747 4.82273544991782e-05
0.0281703914043739 4.83032508178756e-05
0.0282186946551917 4.83822280236947e-05
0.0282670768832154 4.84643007696004e-05
0.028315541183985 4.85494625591843e-05
0.0283640906465442 4.86377355300982e-05
0.0284127283820743 4.87219073983777e-05
0.0284614502894727 4.87214743239363e-05
0.0285101717637966 4.87244440930944e-05
0.0285588962078897 4.87309033498468e-05
0.0286076271112396 4.87408164402037e-05
0.0286563679276798 4.87541480206842e-05
0.0287051220757004 4.87708665538622e-05
0.0287538929422543 4.8790933721564e-05
0.0288026838759759 4.88143326092348e-05
0.0288514982085851 4.88410218374119e-05
0.0289003392304225 4.88709920458548e-05
0.0289492102224684 4.89042128791776e-05
0.0289981144353476 4.89406718977735e-05
0.0290470551072453 4.89803426630952e-05
0.0290960354499084 4.90232131257224e-05
0.0291450586630342 4.90152265774816e-05
0.0291940738896116 4.89115774321548e-05
0.0292429854670438 4.88131313825292e-05
0.0292917985984263 4.87199871299547e-05
0.0293405185855563 4.86320021344917e-05
0.0293891505876908 4.85490355947861e-05
0.0294376996232855 4.84709552334974e-05
0.029486170578519 4.83976475008779e-05
0.0295345682260199 4.83289932879422e-05
0.0295828972193079 4.82648885286665e-05
0.0296311621078365 4.82052199711309e-05
0.0296793673278077 4.81499098730535e-05
0.0297275172376807 4.80988504649295e-05
0.0297756160881456 4.80519693225107e-05
0.0298236680574682 4.80091776373719e-05
0.0298716772351055 4.79704011490813e-05
0.0299196476362546 4.79355663130687e-05
0.0299675832025677 4.79046140187638e-05
0.0300154878165864 4.78774685560004e-05
0.0300633652851424 4.78540823394337e-05
0.0301112193674819 4.78343910924094e-05
0.0301590537585743 4.78183517128731e-05
0.0302068721102872 4.78059043225085e-05
0.0302546780146097 4.77970032661689e-05
0.0303024750178758 4.77916136544043e-05
0.0303502666315302 4.77896975336267e-05
0.0303980563290639 4.77912000075464e-05
0.0304458475290714 4.77961011018991e-05
0.0304936436301733 4.7804367328058e-05
0.0305414479975014 4.78159620176389e-05
0.030589263959519 4.78308696067349e-05
0.0306370948291257 4.78490539649942e-05
0.0306849438830907 4.78704965883753e-05
0.0307328143796791 4.78951792314995e-05
0.0307807095589106 4.7923083890729e-05
0.0308286326428013 4.79117933621123e-05
0.0308765444361635 4.78775983678332e-05
0.0309244220345313 4.78470697953906e-05
0.0309722691043267 4.7820191816034e-05
0.0310200892961427 4.7796911159446e-05
0.0310678862073022 4.77771853951746e-05
0.0311156633926973 4.77609552775842e-05
0.0311634243479749 4.77481930769849e-05
0.0312111725410519 4.77388507297586e-05
0.0312589113917817 4.77328874550461e-05
0.0313066442792367 4.77302732083181e-05
0.031354374552445 4.77309782874202e-05
0.0314021055307325 4.77349629005681e-05
0.031449840493633 4.77422048936571e-05
0.0314975826985267 4.7752685889045e-05
0.0315453353844157 4.77663738775562e-05
0.0315931017582933 4.77832545033198e-05
0.0316408850127966 4.78033067042836e-05
0.0316886883195009 4.78265131428111e-05
0.0317365148326437 4.78528637087729e-05
0.0317843676963525 4.78823450342298e-05
0.0318322500413867 4.7914940458098e-05
0.0318801649818448 4.79506475657133e-05
0.0319281156294105 4.79894677110785e-05
0.0319761050971216 4.80313848696398e-05
0.0320241364819912 4.80764008293268e-05
0.0320722128828205 4.81245140780136e-05
0.0321203373968986 4.81757233127244e-05
0.0321685131202113 4.82300416469902e-05
0.0322167431618583 4.82874646784629e-05
0.0322650306265367 4.83480060067844e-05
0.0323133786325435 4.84116687830076e-05
0.0323617903013265 4.84784599367492e-05
0.0324102687612633 4.85484117641459e-05
0.0324588171730274 4.86215173620143e-05
0.0325074386903894 4.86977951807531e-05
0.0325561364855702 4.87772675822716e-05
0.0326049137531525 4.88599536224812e-05
0.0326537737067749 4.89458871988458e-05
0.0327027195939738 4.90350698005686e-05
0.0327517546637743 4.91275432625549e-05
0.0328008822070369 4.92233315789158e-05
0.0328501055386158 4.93224627413802e-05
0.0328994280013572 4.94249650978686e-05
0.0329488529664551 4.95308784576021e-05
0.0329983838449127 4.96402431115695e-05
0.0330480240880242 4.975308866291e-05
0.0330977771766872 4.98694525490964e-05
0.0331476466292362 4.99893951549003e-05
0.0331976360243912 5.01129437370377e-05
0.0332477489681282 5.02401598477678e-05
0.033297989127976 5.03710754853777e-05
0.0333483602034613 5.05057724468548e-05
0.0333988659759082 5.053884953601e-05
0.0334494048254442 5.05435599558481e-05
0.0334999483854 5.05522450202976e-05
0.0335505006304203 5.05649150201154e-05
0.0336010655454405 5.05815334205283e-05
0.033651647078861 5.06020896654481e-05
0.0337022491685264 5.06265517425947e-05
0.033752875720269 5.06549026623351e-05
0.0338035306229314 5.06871331860198e-05
0.0338542177561174 5.07232198143313e-05
0.0339049409759317 5.07631577827104e-05
0.0339557041337144 5.08069427459076e-05
0.0340065110764603 5.0854559687871e-05
0.0340573656361482 5.09060161084343e-05
0.0341082716522566 5.09613088384517e-05
0.0341592329610951 5.10204462140385e-05
0.0342102534073091 5.10834221178957e-05
0.034261336829427 5.11502568488098e-05
0.0343124870862758 5.12209525179071e-05
0.0343637080387937 5.12955303131836e-05
0.0344150035691069 5.13740006495245e-05
0.0344663775697564 5.14563969190279e-05
0.0345178339666755 5.15427115897977e-05
0.0345693766782653 5.16329940880323e-05
0.0346210096723533 5.17272566340358e-05
0.0346727369289873 5.1825542249335e-05
0.0347245624712367 5.19278755505106e-05
0.0347764903467872 5.20342854575535e-05
0.0348285246322447 5.21448205944218e-05
0.0348806694528392 5.22595149170495e-05
0.0349329289677562 5.23784183909907e-05
0.0349853073861472 5.25015662326024e-05
0.0350378089523798 5.26290253229324e-05
0.0350904379777027 5.27608283999364e-05
0.0351431988061027 5.28970478677476e-05
0.0351960958539704 5.30377414604057e-05
0.0352491335954308 5.31829717067284e-05
0.0353023165671375 5.33327980992208e-05
0.0353556493652368 5.3457941786662e-05
0.0354091073070234 5.35277373733479e-05
0.0354626350443968 5.36008908582853e-05
0.0355162359352551 5.36774467754791e-05
0.0355699133820305 5.37574184457573e-05
0.0356236708004763 5.3840811491938e-05
0.0356775116119682 5.39276476580701e-05
0.0357314392596263 5.40179330171444e-05
0.0357854571926434 5.41116858225291e-05
0.035839568878466 5.42089245938253e-05
0.0358937778030598 5.43096600557029e-05
0.0359480874631155 5.44139313840113e-05
0.0360025013944995 5.45217579581305e-05
0.0360570231524576 5.46331553423449e-05
0.0361116563078 5.47481555992955e-05
0.0361664044633993 5.48667911629281e-05
0.0362212712545622 5.49891030388163e-05
0.036276260357601 5.51151121310206e-05
0.036331375469732 5.5244860202232e-05
0.0363866203299343 5.53783812019736e-05
0.0364419987111363 5.55157260663288e-05
0.0364975144372026 5.56569296325915e-05
0.0365531713668352 5.58020438410065e-05
0.0366089734106762 5.59511128214451e-05
0.0366649245234976 5.60034709797618e-05
0.0367209279944774 5.59881774192439e-05
0.0367769161718966 5.59774419394793e-05
0.0368328936138361 5.59712996882573e-05
0.0368888649135244 5.59697101683621e-05
0.0369448346236927 5.59726173789374e-05
0.0370008072410717 5.59799819592119e-05
0.0370567872230309 5.59917570077047e-05
0.0371127789800386 5.60079203212508e-05
0.0371687869003598 5.60284138239651e-05
0.0372248153141838 5.60532202747099e-05
0.0372808685344585 5.60823066957116e-05
0.0373369508411542 5.61156607927297e-05
0.037393066501947 5.61532503948773e-05
0.0374492197523418 5.61950640224356e-05
0.0375054148163643 5.62410865280179e-05
0.0375616559028923 5.62912908737944e-05
0.0376179471937661 5.63456871387962e-05
0.0376742928809049 5.6404265377169e-05
0.037730697146282 5.64670159794937e-05
0.0377871641622615 5.65339461255232e-05
0.0378436981083871 5.66050510345723e-05
0.0379003031594216 5.66803345115805e-05
0.0379569834939332 5.67598131591545e-05
0.0380137433070924 5.68434874139627e-05
0.0380705867945063 5.69313705107528e-05
0.0381275181650171 5.7023488607889e-05
0.038184541653625 5.71198432548377e-05
0.0382416614968798 5.72204698388322e-05
0.0382988819667186 5.73253874908012e-05
0.0383562073542094 5.74346284090899e-05
0.0384136419826185 5.75482168606084e-05
0.0384711901994791 5.76661817974819e-05
0.0385288563812766 5.7788561166828e-05
0.0385866449424435 5.79153892194329e-05
0.0386445603316629 5.80467092978792e-05
0.0387026070409608 5.81825739635527e-05
0.0387607896149243 5.83230192650338e-05
0.0388191126341893 5.84681034061884e-05
0.0388775807375955 5.86178636857111e-05
0.0389361986012812 5.8772372777811e-05
0.0389949709740591 5.89316781131679e-05
0.0390539026521722 5.90913625649333e-05
0.0391129940147372 5.9150164105995e-05
0.0391721441788432 5.92125732884076e-05
0.0392313567521316 5.92786920889464e-05
0.0392906354442205 5.93485059669788e-05
0.0393499839501875 5.94220004876853e-05
0.0394094059506752 5.94681672785878e-05
0.0394688741179538 5.93308430436423e-05
0.0395282049609974 5.91998479250484e-05
0.0395874048089224 5.90754965869505e-05
0.0396464803055094 5.89575874235997e-05
0.039705437892933 5.88459421969251e-05
0.0397642838351299 5.87403848271909e-05
0.0398230242199571 5.86407454340858e-05
0.0398816649653912 5.85468769000701e-05
0.0399402118422913 5.8458642123064e-05
0.0399986704844143 5.83758930002147e-05
0.0400570463774146 5.82984954076581e-05
0.0401153448728222 5.82263415742594e-05
0.0401735712143965 5.81593082196402e-05
0.0402317305226161 5.80972857010962e-05
0.0402898278083172 5.80401737397951e-05
0.040347867982057 5.79878688283918e-05
0.0404058558508854 5.79402808452225e-05
0.0404637961317306 5.78973329807313e-05
0.0405216934647114 5.78589283101442e-05
0.0405795523930215 5.78250081447528e-05
0.0406373774011662 5.77954768728591e-05
0.0406951728780391 5.77702770358589e-05
0.040752943155075 5.77493517262985e-05
0.0408106925068013 5.77326320102921e-05
0.0408684251388116 5.77200535929933e-05
0.0409261451924045 5.77115693420559e-05
0.0409838567617466 5.77071409172853e-05
0.0410415639026639 5.77067052276155e-05
0.0410992706078915 5.77102162762617e-05
0.0411569808241678 5.77176493868439e-05
0.0412146984735546 5.77289466007835e-05
0.0412724274201554 5.76767277466677e-05
0.0413301041479021 5.76236085509515e-05
0.041387727756453 5.75750523628211e-05
0.0414453028088158 5.75310007118951e-05
0.0415028338095277 5.74913708879304e-05
0.0415603251804157 5.74560891462205e-05
0.0416177812695619 5.74250948182963e-05
0.0416752063643802 5.73983236408451e-05
0.041732604688021 5.73757160338285e-05
0.0417899804040548 5.73572253937095e-05
0.0418473376294486 5.73427847539706e-05
0.0419046804142025 5.73323567300911e-05
0.0419620127709326 5.73258960109675e-05
0.0420193386669436 5.73233576583959e-05
0.042076662024602 5.73247054353449e-05
0.0421339867300373 5.7329895076316e-05
0.0421913166251136 5.73389035383736e-05
0.042248655528652 5.73516955306807e-05
0.0423060072241827 5.73682402226691e-05
0.0423633754644054 5.73885154421688e-05
0.0424207639798475 5.74124992840645e-05
0.0424781764791316 5.74401658793325e-05
0.0425356166450109 5.74715064436918e-05
0.0425930881514546 5.75064913416133e-05
0.0426505946427962 5.75451249387e-05
0.0427081397677349 5.75873780075687e-05
0.0427657271457425 5.76332469043383e-05
0.0428233603926468 5.76827324774381e-05
0.0428810431251243 5.77358145307611e-05
0.042938778939655 5.7792498585337e-05
0.0429965714382404 5.78527904224014e-05
0.0430544242286628 5.79166832225479e-05
0.0431123409118853 5.79841703201243e-05
0.0431703250822054 5.8055279606535e-05
0.043228380361812 5.81300005570066e-05
0.043286510362369 5.82083443365456e-05
0.0433447187067055 5.82903310147335e-05
0.0434030090377202 5.83759636045429e-05
0.0434613850013248 5.84477882800477e-05
0.0435198327896048 5.84291712996361e-05
0.0435782619609045 5.84144246536432e-05
0.0436366763855581 5.84036427898431e-05
0.043695080028348 5.8396771720071e-05
0.043753476800068 5.83937918846057e-05
0.0438118705919526 5.83946499792975e-05
0.0438702652419319 5.83993228628915e-05
0.0439286645647948 5.84077791765453e-05
0.0439870723439714 5.84199707320255e-05
0.0440454923147034 5.84359095148171e-05
0.0441039282242182 5.84555392903844e-05
0.0441623837635086 5.84788597699068e-05
0.0442208626232785 5.85058408928531e-05
0.0442793684641714 5.85364743104885e-05
0.0443379049384819 5.85707433140591e-05
0.0443964756817959 5.8608631403723e-05
0.0444550843131996 5.86501352484887e-05
0.0445137344484481 5.8695251765629e-05
0.0445724297002137 5.87439694310016e-05
0.0446311736696447 5.87962855907924e-05
0.0446899699552355 5.88522065170697e-05
0.0447488221617526 5.89117212892799e-05
0.0448077338830419 5.8974836611599e-05
0.0448667087196535 5.904157257406e-05
0.0449257502922275 5.91119232591405e-05
0.0449848622154867 5.91858960799571e-05
0.0450440481115666 5.92635163059616e-05
0.0451033116278726 5.93447786290093e-05
0.0451626564065016 5.94297177015643e-05
0.0452220861242032 5.95183419608509e-05
0.045281604466164 5.96106733891589e-05
0.0453412151395532 5.9706729811737e-05
0.0454009218693649 5.98065427332268e-05
0.0454607284120982 5.99101350704929e-05
0.0455206385471687 6.00175345328935e-05
0.0455806560817015 6.01287736756534e-05
0.0456407848553772 6.02438899566254e-05
0.0457010287453338 6.0362912191592e-05
0.0457613916575254 6.04858831746984e-05
0.0458218775407001 6.06128416178147e-05
0.0458824903823179 6.07438358178338e-05
0.0459432342181358 6.08789008387704e-05
0.0460041131189745 6.1018095154942e-05
0.0460651312141295 6.11614640370421e-05
0.0461262926781665 6.13090625261275e-05
0.0461876017406926 6.14609509323456e-05
0.046249062691625 6.16171855820525e-05
0.046310679877207 6.17135440350691e-05
0.0463723934212421 6.17831257709744e-05
0.0464341765470131 6.18571679069983e-05
0.0464960337149201 6.19357079135339e-05
0.0465579694228336 6.20187566267419e-05
0.0466199881794604 6.21063298702217e-05
0.0466820945093306 6.21984439266954e-05
0.0467442929532573 6.22951292657058e-05
0.046806588082523 6.23964031540644e-05
0.046868984485677 6.2502287900173e-05
0.0469314867735772 6.26128339697226e-05
0.0469940996075469 6.27280601857814e-05
0.0470568276677327 6.28480043520233e-05
0.0471196756720847 6.29727188367084e-05
0.0471826483909214 6.31022334363492e-05
0.0472457506243578 6.32366018597159e-05
0.0473089872262175 6.33758832810706e-05
0.0473723631094986 6.35201094532924e-05
0.0474358832189519 6.36693646118269e-05
0.0474995525835637 6.38236962080209e-05
0.0475633762797717 6.3983171411217e-05
0.0476273594511829 6.41478535559977e-05
0.0476915073047389 6.43178212374727e-05
0.0477558251259764 6.44931589531358e-05
0.0478203182849295 6.46739330810512e-05
0.0478849922180106 6.48602448404235e-05
0.047949852462851 6.50059855605892e-05
0.0480148584484116 6.5019913746627e-05
0.0480798783621582 6.50379476623674e-05
0.0481449163098206 6.50602211281449e-05
0.0482099765309488 6.50866977457012e-05
0.0482750632286945 6.51173603982524e-05
0.0483401805890927 6.5152173202419e-05
0.0484053327622951 6.51911147874636e-05
0.0484705238770826 6.52341592388464e-05
0.0485357580363214 6.52812856225215e-05
0.0486010393219439 6.53324923862037e-05
0.0486663718143302 6.53877590461371e-05
0.0487317595733763 6.54470604650409e-05
0.0487972066338413 6.55104005462665e-05
0.0488627170343876 6.55777738062597e-05
0.0489282948081939 6.56491604400318e-05
0.0489939439686339 6.57245746783811e-05
0.0490596685433123 6.58040018994577e-05
0.0491254725452117 6.58874567905493e-05
0.0491913600020023 6.5974929923363e-05
0.0492573349319256 6.60664462075995e-05
0.0493234013781332 6.61619965803194e-05
0.0493895633747136 6.62615966179972e-05
0.0494558249713316 6.63652670821193e-05
0.0495221902384137 6.64730092684112e-05
0.0495886632476821 6.65848542956588e-05
0.0496552481019777 6.6700808826989e-05
0.0497219489108047 6.68209045519532e-05
0.0497887698153567 6.69451635394831e-05
0.0498557149788962 6.70736031131871e-05
0.0499227885820094 6.72062608842968e-05
0.0499899948428937 6.73431698349265e-05
0.0500573380127286 6.7484348145334e-05
0.0501248223608739 6.76298496418235e-05
0.0501924522105157 6.77075740919973e-05
0.0502601597846077 6.76975589213826e-05
0.0503278573435291 6.76927101398862e-05
0.050395550053669 6.76931115442393e-05
0.0504632431652132 6.76987255313709e-05
0.0505309418907446 6.77094955093909e-05
0.050598651386254 6.77253752001491e-05
0.0506663767614541 6.77463286423555e-05
0.0507341230900965 6.77723252890196e-05
0.0508018954153855 6.78033350808862e-05
0.0508696987504664 6.78393136324282e-05
0.0509375380640988 6.78802712075094e-05
0.0510054183353063 6.79261544075022e-05
0.0510733444897138 6.79769546374341e-05
0.0511413214443513 6.80326736747056e-05
0.051209354118026 6.80932889521006e-05
0.0512774474069781 6.8158788183042e-05
0.0513456061951611 6.82291793906377e-05
0.0514138353745518 6.83044610846228e-05
0.0514821398356364 6.83846221595352e-05
0.0515505244577959 6.84696869330663e-05
0.051618994144729 6.85231383661868e-05
0.0516875172830952 6.83696757849625e-05
0.0517558869588801 6.82230374725791e-05
0.0518241099963527 6.80835591588719e-05
0.0518921935555116 6.79510364905967e-05
0.0519601445920022 6.78252966067493e-05
0.0520279698886089 6.77061396015868e-05
0.0520956760282105 6.75934112706451e-05
0.0521632694394812 6.74869494729305e-05
0.0522307563889541 6.73865937461194e-05
0.0522981429827002 6.72922142362735e-05
0.0523654351969365 6.72036727903494e-05
0.0524326388697268 6.71208277324693e-05
0.0524997596974593 6.70435869738748e-05
0.0525668032844332 6.69718063005629e-05
0.0526337750907337 6.69053957463927e-05
0.0527006804864801 6.68442469303196e-05
0.0527675247334105 6.67882620199239e-05
0.0528343129954304 6.67373633291519e-05
0.0529010503587595 6.6691449735797e-05
0.0529677418084953 6.66504401586911e-05
0.053034392248654 6.66142638321196e-05
0.0531010065124861 6.65828409043268e-05
0.0531675893533905 6.65561162802778e-05
0.0532341454696707 6.65340208514998e-05
0.0533006794905222 6.65164762809169e-05
0.0533671959668032 6.65034483055984e-05
0.0534336994151088 6.64948788354401e-05
0.0535001942939442 6.64907101518229e-05
0.053566685004096 6.64908994621543e-05
0.0536331759035582 6.64954091822296e-05
0.0536996713127404 6.65041874368375e-05
0.0537661755001772 6.65172021170741e-05
0.0538326927022943 6.65344262877135e-05
0.053899227128582 6.65558186313443e-05
0.0539657829472134 6.65813478279424e-05
0.0540323642950413 6.66109974835862e-05
0.0540989752925249 6.66447318337428e-05
0.0541656200243587 6.66825398467598e-05
0.0542323025642054 6.67243959735695e-05
0.054299026960179 6.6770274825847e-05
0.0543657972350048 6.682018078724e-05
0.0544326174157921 6.6874103687362e-05
0.0544994915194794 6.69320087688949e-05
0.0545664235282483 6.6993915908592e-05
0.0546334174441569 6.70597806715569e-05
0.0547004772248285 6.7129648240338e-05
0.0547676068730688 6.72034844077604e-05
0.0548348103574766 6.72812999409121e-05
0.0549020916574175 6.73631058541148e-05
0.0549694547632716 6.74326093154565e-05
0.0550368873725871 6.74061670495956e-05
0.0551042935396367 6.73841487924284e-05
0.0551716776884291 6.7366648310604e-05
0.0552390443367397 6.73536221433165e-05
0.055306397958883 6.73450173865911e-05
0.0553737429762696 6.7340801224759e-05
0.0554410837774944 6.73409066707121e-05
0.0555084246841651 6.73453164041677e-05
0.0555757700005692 6.73539838035219e-05
0.0556431239843728 6.73668872597447e-05
0.0557104908716325 6.73839757435058e-05
0.055777874847376 6.74052281864144e-05
0.0558452800755624 6.743063869988e-05
0.0559127107142623 6.74601718667643e-05
0.0559801708861291 6.74937874648585e-05
0.0560476646735939 6.75315102534416e-05
0.0561151961838474 6.75732954671046e-05
0.0561827694793145 6.76191284255646e-05
0.05625038860774 6.76690146916525e-05
0.0563180576224317 6.77229400387501e-05
0.0563857805624704 6.77808954357705e-05
0.0564535614579062 6.78428821088289e-05
0.056521404340015 6.79089015145968e-05
0.0565893132415296 6.7978945215793e-05
0.0566572921867454 6.8053015050488e-05
0.0567253452017959 6.81311282868662e-05
0.0567934763300828 6.82132872267363e-05
0.0568616896173095 6.82995096474011e-05
0.0569299891269569 6.83897982808698e-05
0.0569983789252378 6.84841560174345e-05
0.0570668630812552 6.85826269658286e-05
0.057135445708221 6.86852145470272e-05
0.0572041309227681 6.87919377878123e-05
0.0572729228605559 6.89028263139553e-05
0.0573418256868698 6.90178997245902e-05
0.0574108435865944 6.91371986588175e-05
0.0574799807852532 6.92607381289837e-05
0.0575492415233822 6.93885542393088e-05
0.0576186300776215 6.9520693963252e-05
0.0576881507715848 6.96534427169378e-05
0.0577578042143017 6.96368130496492e-05
0.0578274410273514 6.9624501754021e-05
0.0578970655291054 6.96166581629294e-05
0.0579666821872683 6.96132588809983e-05
0.0580362954461493 6.96142553692478e-05
0.0581059097015186 6.96196147292971e-05
0.0581755293162479 6.96292839151134e-05
0.058245158600163 6.9643251094684e-05
0.0583148018512576 6.96614740090266e-05
0.0583844633252667 6.96839260190379e-05
0.0584541472512857 6.97105910182316e-05
0.0585238578423039 6.97414428783292e-05
0.0585935992851823 6.97764505288082e-05
0.0586633757357111 6.98156295277482e-05
0.0587331913652388 6.98589285983164e-05
0.0588030502938372 6.99063586251914e-05
0.0588729566524623 6.9957910077035e-05
0.0589429145625394 7.00135632398232e-05
0.0590129281257792 7.00733245524316e-05
0.0590830014503316 7.01371850864488e-05
0.0591531386354181 7.02051517485364e-05
0.0592233437871666 7.02772212336821e-05
0.0592936210084003 7.03533956553116e-05
0.0593639744040556 7.0433687834133e-05
0.0594344080918897 7.05181161205853e-05
0.0595049262080103 7.06066727813951e-05
0.0595755328807917 7.06993818999175e-05
0.0596462322626916 7.07962625856633e-05
0.0597170285252773 7.0897318291142e-05
0.0597879258435684 7.10025845584558e-05
0.0598589284281269 7.1112075982754e-05
0.0599300405041097 7.12258287800492e-05
0.0600012663328897 7.13438634740644e-05
0.0600726101963638 7.14662008410775e-05
0.0601440763972049 7.1592888871561e-05
0.0602156692860764 7.17239598355158e-05
0.0602873932459119 7.18594463485285e-05
0.0603592526922605 7.19993922475844e-05
0.060431252084508 7.21438418246671e-05
0.0605033959263327 7.22928343567603e-05
0.0605756887606895 7.24464259831053e-05
0.0606481351866726 7.26046624143449e-05
0.0607207398490869 7.27676008679531e-05
0.0607935074499549 7.29352991533957e-05
0.0608664427491083 7.3107821236987e-05
0.0609395505703452 7.32852150220656e-05
0.0610128357853673 7.34675680622836e-05
0.0610863033534296 7.36549520315476e-05
0.0611599583054611 7.38474224615225e-05
0.0612338057279227 7.40450637259873e-05
0.0613078507916487 7.42479611393347e-05
0.061382098752788 7.44562009724524e-05
0.0614565549537604 7.46698761909033e-05
0.0615312248299514 7.48890750865583e-05
0.0616061139050379 7.51138927245096e-05
0.0616812277977624 7.53444368603228e-05
0.0617565722346227 7.55808223693101e-05
0.0618321530569921 7.58231597082958e-05
0.0619079762167003 7.60715489626603e-05
0.061984047765663 7.63115064138128e-05
0.0620603592720768 7.64504478832282e-05
0.0621368097199601 7.65939903519056e-05
0.062213403710312 7.67422442907558e-05
0.0622901459546027 7.68952232197866e-05
0.0623670411778225 7.70529812872177e-05
0.0624440941591097 7.7215538360277e-05
0.06252130969747 7.73829494032918e-05
0.0625986926468733 7.75552582467458e-05
0.06267624790512 7.77325032757815e-05
0.0627539804083958 7.79076529635022e-05
0.0628318880613593 7.78854495998505e-05
0.0629097735109592 7.78683718468396e-05
0.062987641882806 7.78566493875972e-05
0.0630654985321936 7.78502182763249e-05
0.06314334875047 7.78490206915737e-05
0.0632211977711615 7.7852993561747e-05
0.0632990507647233 7.78620912348055e-05
0.0633769128559581 7.78762570678729e-05
0.063454789113026 7.78954347335319e-05
0.0635326845477595 7.79195966896809e-05
0.0636106041444492 7.79486872055457e-05
0.0636885528316547 7.79826850565329e-05
0.0637665355167113 7.80215407259138e-05
0.0638445570574372 7.80652335280318e-05
0.0639226222909652 7.81137373158228e-05
0.064000736028281 7.81670204214497e-05
0.0640789030487025 7.82250571097875e-05
0.0641571281058123 7.82878333627405e-05
0.064235415939175 7.83553296089635e-05
0.064313771268784 7.84275380249837e-05
0.064392198806809 7.85044452110665e-05
0.06447070325202 7.858603212544e-05
0.0645492892841455 7.86723205886644e-05
0.0646279616047341 7.87632627924838e-05
0.0647067248675266 7.88588926312799e-05
0.0647855837601579 7.89591975733027e-05
0.0648645429577312 7.90641886500086e-05
0.0649436071463812 7.91738594834666e-05
0.0650227810058647 7.90203221780969e-05
0.0651018013280428 7.8809057980568e-05
0.0651806103860233 7.86067609455156e-05
0.0652592171469688 7.84133137195447e-05
0.0653376304606884 7.82284559120335e-05
0.0654158589166004 7.8051919315684e-05
0.0654939108359161 7.78834445376392e-05
0.0655717942804538 7.77228309634295e-05
0.0656495171114172 7.75698359046927e-05
0.0657270869473219 7.74242804953943e-05
0.0658045112278173 7.72859434976883e-05
0.065881797171315 7.71546614496341e-05
0.0659589518327646 7.70302393891867e-05
0.0660359820721538 7.69125452518271e-05
0.0661128946174056 7.68013985513739e-05
0.066189696015957 7.66966591919295e-05
0.0662663926751489 7.65981884343361e-05
0.0663429908635832 7.6505854350555e-05
0.0664194967179338 7.64195261857717e-05
0.0664959162441196 7.63391019767244e-05
0.0665722553460963 7.62644585797221e-05
0.066648519804676 7.61954737914413e-05
0.0667247152784674 7.61320816717706e-05
0.0668008473601392 7.60741616469366e-05
0.0668769215217862 7.60216326752428e-05
0.0669529431544614 7.59744143907498e-05
0.0670289175688522 7.59324104228541e-05
0.067104849979275 7.58955582558052e-05
0.0671807455375308 7.58637848225075e-05
0.0672566093223533 7.58370286592313e-05
0.0673324463510126 7.58152065521116e-05
0.0674082615575647 7.57982746036311e-05
0.0674840598321683 7.57861837801252e-05
0.0675598460159484 7.57788687331282e-05
0.0676356248846816 7.57762755786973e-05
0.0677114011602603 7.57783730542938e-05
0.0677871795333145 7.57851134919806e-05
0.0678629646468065 7.57964606708376e-05
0.0679387611074774 7.5812361864237e-05
0.0680145734693416 7.58327925461063e-05
0.0680904062618877 7.58577284603103e-05
0.068166263990348 7.58871456012544e-05
0.0682421511359493 7.59210145721378e-05
0.0683180721505214 7.59593005329432e-05
0.0683940314510544 7.60019913365851e-05
0.0684700334423909 7.60490694160191e-05
0.068546082511807 7.61005286984221e-05
0.0686221830405054 7.61563350130802e-05
0.0686983393755185 7.62164939649278e-05
0.0687745558694834 7.62809943691912e-05
0.0688508368638526 7.63498422751797e-05
0.0689271867061278 7.64230097447879e-05
0.0690036097158726 7.65005145779037e-05
0.0690801102304505 7.6582346235602e-05
0.0691566925766861 7.66685287038039e-05
0.0692333611053899 7.67590402865356e-05
0.0693101201456764 7.68539111342985e-05
0.0693869740568107 7.69531370986057e-05
0.0694639271939093 7.70567372665767e-05
0.0695409839311759 7.71647309789866e-05
0.0696181486621549 7.7277132008008e-05
0.0696954257941629 7.73939484868849e-05
0.0697728197426498 7.75152237467127e-05
0.0698503349663965 7.76409546794332e-05
0.0699279759210759 7.77711910524585e-05
0.0700057471121284 7.7905959560735e-05
0.0700836530716891 7.79259613778069e-05
0.0701615790330669 7.79082387696325e-05
0.0702394872718365 7.78953695577081e-05
0.0703173826413943 7.78873614478618e-05
0.0703952700028421 7.78841767777974e-05
0.0704731541796199 7.78857667718648e-05
0.0705510399463918 7.78920829574351e-05
0.0706289320293492 7.7903100126407e-05
0.0707068351294756 7.79187761290605e-05
0.0707847539056047 7.7939074816504e-05
0.0708626929804212 7.79639718102401e-05
0.0709406569522314 7.79934372147737e-05
0.0710186503894462 7.80274586953559e-05
0.0710966778481416 7.80659952357533e-05
0.0711747438433773 7.81090407307242e-05
0.071252852884108 7.81565835318872e-05
0.0713310094676399 7.82086005801064e-05
0.07140921806822 7.82650806119772e-05
0.071487483148832 7.83260242248013e-05
0.0715658091730568 7.83914205678375e-05
0.0716442005936247 7.84612706632277e-05
0.0717226618642879 7.85355640192068e-05
0.0718011974283071 7.86143137869175e-05
0.071879811742094 7.86975157239444e-05
0.071958509257818 7.87851716334702e-05
0.0720372944294514 7.88773071448369e-05
0.0721161717365963 7.89739126678285e-05
0.0721951456492641 7.90750143072853e-05
0.0722742206635714 7.91806265882987e-05
0.0723534012901597 7.92907642609365e-05
0.0724326920544206 7.94054542519295e-05
0.0725120975086726 7.95247178037232e-05
0.0725916222264763 7.96485643937544e-05
0.07267127079087 7.97770337610078e-05
0.072751047824631 7.99101720894059e-05
0.0728309579967204 8.00479896874848e-05
0.0729110059864079 8.01905334112867e-05
0.0729911965198192 8.03378383984954e-05
0.0730715343582177 8.04899401253086e-05
0.073152024298343 8.06468989000373e-05
0.0732326711972431 8.0808744910308e-05
0.0733134799421534 8.09755209293811e-05
0.0733944554630827 8.1147313382494e-05
0.0734756027764652 8.13241475849e-05
0.0735569269240501 8.14621678851649e-05
0.0736383890919353 8.14438288848831e-05
0.0737198329208202 8.1430391067245e-05
0.0738012633118874 8.14220473728832e-05
0.0738826853592603 8.14187342094306e-05
0.0739641040934697 8.14204062812154e-05
0.0740455244997509 8.14270366203981e-05
0.0741269515363713 8.14385505876123e-05
0.0742083900869589 8.14549458532979e-05
0.0742898450328122 8.14761603101956e-05
0.0743713211931224 8.1502180208459e-05
0.0744528233733309 8.15329679868891e-05
0.0745343563413178 8.15684862850684e-05
0.0746159248276028 8.1608734208689e-05
0.0746975335618115 8.16536748409771e-05
0.0747791872366525 8.17033017270347e-05
0.0748608905383795 8.17575904471963e-05
0.0749426481288267 8.181652890334e-05
0.0750244646577301 8.18801234818029e-05
0.0751063447812119 8.1948350327926e-05
0.0751882931315398 8.20211979161809e-05
0.075270314329456 8.20986855122613e-05
0.0753524130149683 8.21808020172017e-05
0.0754345938169855 8.22675487578949e-05
0.0755168613657434 8.23589334164875e-05
0.0755992202991598 8.24549577216818e-05
0.0756816752568815 8.25556545184506e-05
0.0757642309114 8.26610012124278e-05
0.0758468919126124 8.27710497669204e-05
0.0759296629623793 8.28857841298143e-05
0.0760125487465091 8.30052444319025e-05
0.076095553990941 8.31294461849818e-05
0.076178683437126 8.32584239377055e-05
0.0762619418610637 8.33921937278385e-05
0.0763453340547916 8.35307780924795e-05
0.076428864832884 8.3674250411275e-05
0.0765125390832953 8.38226023322503e-05
0.0765963616856276 8.39758890203549e-05
0.0766803375746479 8.41341534240305e-05
0.076764471728072 8.42974452990587e-05
0.076848769173371 8.44657956336242e-05
0.0769332349690046 8.46392678572648e-05
0.0770178742368619 8.48179066560682e-05
0.077102692143518 8.50017765437075e-05
0.0771876939200617 8.51909361659e-05
0.0772728848562276 8.53854382084203e-05
0.077358270294436 8.55853489112934e-05
0.0774438556433473 8.57907613904016e-05
0.0775296464047377 8.60017170800692e-05
0.0776156481218177 8.62183171738284e-05
0.0777018664389916 8.64406241780937e-05
0.0777883070631697 8.66687477388906e-05
0.0778749758109086 8.69027519692159e-05
0.0779618785628778 8.7142728372746e-05
0.0780490212912505 8.73887963219777e-05
0.0781364100875725 8.76410562854878e-05
0.078224051143858 8.78995962598826e-05
0.0783119507401179 8.8164539183556e-05
0.0784001152793014 8.84359957506682e-05
0.0784885512750521 8.87140984911776e-05
0.0785772653735433 8.89242367373478e-05
0.0786661896102806 8.9087305237167e-05
0.0787552769155178 8.9255638595161e-05
0.078844532554113 8.92250667291562e-05
0.0789337576208421 8.90050908427525e-05
0.0790227627116849 8.87945219279754e-05
0.0791115572336129 8.8593621041886e-05
0.0792001508546547 8.84020852590793e-05
0.0792885529399138 8.82196658325607e-05
0.0793767726057464 8.80460854195955e-05
0.079464818691166 8.78811139105209e-05
0.0795526998050765 8.77245237929232e-05
0.0796404243288694 8.75760962968627e-05
0.0797280004251663 8.74356212080058e-05
0.0798154360463743 8.73029344986955e-05
0.079902738980873 8.71778109622599e-05
0.0799899167918352 8.70601090975431e-05
0.0800769769009328 8.69496511647698e-05
0.0801639265520975 8.68462986813915e-05
0.0802507728507789 8.67498767539249e-05
0.0803375227275329 8.66602683920029e-05
0.0804241829959249 8.65773514389612e-05
0.0805107603473638 8.65009607738582e-05
0.0805972613081377 8.64310203418767e-05
0.0806836923284796 8.63674046466022e-05
0.0807700597331262 8.63099953250763e-05
0.0808563697284512 8.62587188400597e-05
0.0809426284472913 8.62134520058517e-05
0.0810288418992972 8.61741226677526e-05
0.0811150160219649 8.61406466866634e-05
0.0812011566686516 8.61129404842798e-05
0.0812872696091358 8.60909273037933e-05
0.0813733605364396 8.60745498046975e-05
0.0814594350862443 8.60637195205073e-05
0.0815454988057649 8.60583989374582e-05
0.0816315572047023 8.60585066727655e-05
0.0817176157113751 8.60639933117295e-05
0.0818036797046868 8.60748288044596e-05
0.0818897545334913 8.60909390280053e-05
0.0819758454725193 8.61123008986128e-05
0.0820619577734179 8.61169463745034e-05
0.0821480747197924 8.60432616199222e-05
0.0822341179814123 8.59753683449259e-05
0.0823200933497572 8.59133264639846e-05
0.0824060066762212 8.58570267356501e-05
0.0824918637029569 8.58063920136027e-05
0.0825776700949705 8.57613520408369e-05
0.0826634314470113 8.57218056393503e-05
0.0827491532526506 8.5687689916362e-05
0.082834840942567 8.56589424620436e-05
0.082920499885029 8.56354887019321e-05
0.083006135373731 8.56172607654013e-05
0.0830917526344964 8.56042164087243e-05
0.0831773568509051 8.55962948100375e-05
0.0832629531457151 8.5593441785875e-05
0.083348546587501 8.55956161118616e-05
0.0834341422036129 8.56027705273395e-05
0.0835197449741402 8.56148707170755e-05
0.0836053598448573 8.56318635835247e-05
0.0836909917084408 8.56537280034757e-05
0.0837766454364443 8.56804303925164e-05
0.0838623258668368 8.57119246211823e-05
0.083948037791458 8.57482157480537e-05
0.0840337860072061 8.57892516352524e-05
0.0841195752588413 8.58350442005735e-05
0.0842054103030419 8.58855351840741e-05
0.084291295838226 8.59407369130914e-05
0.0843772365751391 8.60006170146569e-05
0.0844632371921537 8.60651946978927e-05
0.0845493023868516 8.61344314346186e-05
0.0846354368182862 8.6208333917724e-05
0.0847216451522039 8.62869155474961e-05
0.0848079320677514 8.63701380927776e-05
0.0848943022058442 8.64580347324615e-05
0.0849807602405767 8.6550593435137e-05
0.0850673108340118 8.66478348531927e-05
0.085153958668865 8.67497602958099e-05
0.0852407084291608 8.68563711950969e-05
0.0853275648003559 8.69677019322624e-05
0.0854145325022882 8.70837543314318e-05
0.0855016162566196 8.72045500979313e-05
0.0855888208067175 8.73300979491268e-05
0.0856761509046667 8.74604531277996e-05
0.0857636113577945 8.75956115770683e-05
0.0858512069693715 8.77356091980832e-05
0.0859389425785696 8.7880495583651e-05
0.0860268230741533 8.80302671996478e-05
0.0861148533413529 8.81850144725436e-05
0.0862030383558255 8.83447141936941e-05
0.0862913830700192 8.85094576704185e-05
0.0863798925276896 8.86792490317119e-05
0.0864685717767213 8.8854173872052e-05
0.0865574259505933 8.90318981668494e-05
0.0866464578487602 8.90101456935527e-05
0.0867354679944537 8.89935460978253e-05
0.0868244615405516 8.89823309083741e-05
0.0869134438714599 8.89764436454339e-05
0.0870024203151054 8.89758413109911e-05
0.0870913961564164 8.89804812455799e-05
0.0871803766376619 8.89903013439951e-05
0.0872693669390059 8.90052660967553e-05
0.0873583722051027 8.90253534741074e-05
0.0874473975585768 8.90505087093032e-05
0.0875364480672861 8.90807102746584e-05
0.0876255287775607 8.91159302794763e-05
0.0877146447078402 8.91561410478885e-05
0.0878038008488881 8.92013084552434e-05
0.0878930021573434 8.92514384338957e-05
0.0879822535957773 8.93064972563217e-05
0.0880715600930336 8.93664646413243e-05
0.0881609265576749 8.94313471920534e-05
0.0882503579048669 8.95011116207815e-05
0.0883398590164877 8.95757783302101e-05
0.0884294347948179 8.96553210287209e-05
0.0885190901158467 8.9739740386941e-05
0.0886088298562336 8.98290642417595e-05
0.0886986589204754 8.99232464598228e-05
0.0887885821669352 9.00223490816241e-05
0.0888786045160168 9.01263533152558e-05
0.0889687308693321 9.02352607609921e-05
0.0890589661300931 9.03491072179334e-05
0.089149315237311 9.04678947197402e-05
0.0892397831320307 9.05916390953808e-05
0.0893303747711261 9.07203838216472e-05
0.0894210951549478 9.08541315375133e-05
0.0895119492864853 9.09929125282047e-05
0.0896029421990135 9.11367642898213e-05
0.0896940789633033 9.12857108166275e-05
0.0897853646741199 9.14397902226135e-05
0.0898768044643425 9.15990409707115e-05
0.0899684035053132 9.17635018692413e-05
0.0900601670071825 9.19332190728788e-05
0.0901521002262553 9.2108239145332e-05
0.0902442084654007 9.2237671832117e-05
0.0903364461372328 9.23380848652198e-05
0.090428784222098 9.24444711572019e-05
0.0905212286932552 9.25568926293961e-05
0.0906137855858846 9.26753775609125e-05
0.0907064609634455 9.27999340591051e-05
0.0907992608975046 9.29306051893349e-05
0.090892191502694 9.30674277182974e-05
0.0909852589304123 9.321041813367e-05
0.0910784693485459 9.33596490664882e-05
0.0911718289976124 9.35151241595199e-05
0.0912653441217719 9.36769453740711e-05
0.091359021067146 9.38327251327465e-05
0.0914528537922788 9.38308113106865e-05
0.0915466846035894 9.3834288792337e-05
0.0916405188923818 9.38433609721658e-05
0.0917343622533539 9.38579618214275e-05
0.0918282202151754 9.38780602598389e-05
0.0919220982754352 9.39036046729616e-05
0.0920160018801082 9.39345645426753e-05
0.0921099364446509 9.39709026524939e-05
0.0922039073473034 9.40125889813084e-05
0.0922979199362847 9.40595937311942e-05
0.0923919795300159 9.41118873045021e-05
0.0924860914173204 9.41694542971442e-05
0.0925802608716175 9.42322935692727e-05
0.0926744931651868 9.43003550516979e-05
0.0927687935202385 9.43736309241246e-05
0.0928631671511626 9.44521417939036e-05
0.0929576192929565 9.45358520974362e-05
0.093052155145054 9.46247616763295e-05
0.0931467799067303 9.47188634873215e-05
0.0932414987702176 9.48181790631937e-05
0.0933363169492808 9.4922680413567e-05
0.0934312396296944 9.5032389466798e-05
0.0935262720191612 9.51473356103666e-05
0.0936214193547715 9.52674912519941e-05
0.0937166868460235 9.53928933490905e-05
0.0938120797393726 9.5523557657563e-05
0.0939076032970302 9.56594857173341e-05
0.0940032627827475 9.58007297859919e-05
0.0940990635125335 9.59472991206099e-05
0.0941950108116541 9.60992103697115e-05
0.0942911100220238 9.62565095080932e-05
0.0943873665315319 9.64192210236308e-05
0.0944837857525555 9.65873769547623e-05
0.0945803731295103 9.67610390124149e-05
0.0946771341685227 9.67280144620222e-05
0.0947738621829848 9.6636312052686e-05
0.0948704984950374 9.65518564842881e-05
0.0949670503515217 9.64746527843201e-05
0.0950635250043061 9.64045734691183e-05
0.0951599295777752 9.63414919871637e-05
0.0952562710697623 9.62852826438753e-05
0.0953525563524062 9.62358556760809e-05
0.0954487922080823 9.6193079859272e-05
0.0955449852879416 9.61568879376109e-05
0.0956411421758792 9.61271710570723e-05
0.0957372693469362 9.61038349932496e-05
0.0958333731819295 9.60868001252084e-05
0.0959294599820547 9.60759873093024e-05
0.096025535969364 9.60713390173112e-05
0.0961216073083813 9.607276281682e-05
0.0962176800711982 9.60253019562959e-05
0.0963137053731545 9.59248072031674e-05
0.0964096301803576 9.58312668489664e-05
0.0965054614472066 9.57446598759777e-05
0.0966012061070826 9.566486126559e-05
0.0966968709683482 9.55917678752823e-05
0.0967924627362234 9.55252564079924e-05
0.0968879879926314 9.54652253204609e-05
0.0969834532179519 9.54115877716083e-05
0.0970788648057235 9.53642435776818e-05
0.0971742290493012 9.53230791465733e-05
0.0972695521284478 9.52880514921405e-05
0.0973648401799399 9.52590620962769e-05
0.0974600992420362 9.52360128883499e-05
0.0975553352549245 9.52188764067708e-05
0.0976505541313313 9.52075764889425e-05
0.0977457617078202 9.52020162279819e-05
0.0978409637240482 9.52021834449573e-05
0.0979361659074932 9.52079959449456e-05
0.0980313739034381 9.52194140671505e-05
0.0981265933175053 9.52363843389978e-05
0.0982218297018443 9.52588676593551e-05
0.0983170885695036 9.52868181046979e-05
0.0984123753876083 9.53202182954937e-05
0.0985076956059038 9.53590014754174e-05
0.0986030546073793 9.54031577811648e-05
0.0986984577651604 9.54526562831349e-05
0.0987939104214436 9.55074947132676e-05
0.0988894179161568 9.55675997197674e-05
0.0989849855158766 9.56330050585446e-05
0.0990806185209351 9.57036661705792e-05
0.0991763221871057 9.57795671740806e-05
0.0992721017542798 9.58607066870796e-05
0.0993679624609669 9.59470835278393e-05
0.0994639095444947 9.6038682279277e-05
0.099559948226774 9.61354876018367e-05
0.0996560837143758 9.60933658567205e-05
0.0997521770802325 9.60558797712788e-05
0.0998482329600038 9.602415751613e-05
0.0999442571175199 9.59981085544921e-05
0.100040255226074 9.59776782186805e-05
0.100136232904293 9.59628193316284e-05
0.100232195723625 9.59534424093309e-05
0.100328149166034 9.59495151600519e-05
0.100424098681194 9.59509913872526e-05
0.100520049672581 9.59578037825778e-05
0.100616007476364 9.59699352081857e-05
0.100711977411572 9.59873116701423e-05
0.100807964723242 9.60099093708822e-05
0.100903974632613 9.60377119331182e-05
0.101000012344546 9.60706602084349e-05
0.101096083004755 9.6108745397062e-05
0.101192191750152 9.61519229997613e-05
0.101288343673152 9.62001918129054e-05
0.101384543864964 9.62535220452235e-05
0.10148079738701 9.63118767907152e-05
0.1015771092638 9.63752770721611e-05
0.101673484540873 9.64436935242402e-05
0.101769928234397 9.65171040906344e-05
0.101866445338487 9.65955158710495e-05
0.101963040854358 9.66789143394344e-05
0.102059719768698 9.67673215383058e-05
0.102156487090236 9.68607013186543e-05
0.102253347791555 9.69590906914268e-05
0.102350306882246 9.70624903489246e-05
0.102447369372595 9.71708716862893e-05
0.102544540244282 9.72843018100599e-05
0.102641824546092 9.74027450071424e-05
0.102739227291099 9.75262467954645e-05
0.102836753537894 9.76548085964668e-05
0.102934408346491 9.77884690723707e-05
0.103032196815563 9.79272299696632e-05
0.103130124045533 9.8071137899911e-05
0.103228195183433 9.82202024333169e-05
0.103326415385866 9.83744632520372e-05
0.103424789849118 9.85339679027821e-05
0.103523323817021 9.86987341430892e-05
0.103622022551164 9.88688101182371e-05
0.103720891361282 9.90442291934878e-05
0.103819935590476 9.92250478098626e-05
0.103919160638285 9.9411299983576e-05
0.104018571938269 9.96030658874498e-05
0.104118175004156 9.98003726711692e-05
0.104217975376828 0.000100003278422466
0.10431797865525 0.000100211857143666
0.104418190512394 0.000100426175731318
0.104518616688125 0.000100646293867775
0.104619262981993 0.000100671618205462
0.104719934600198 0.000100650685483349
0.104820585285682 0.000100635653863299
0.104921220939545 0.000100626533151469
0.105021847472696 0.00010062326662834
0.105122470739325 0.000100625782997958
0.105223096522323 0.000100634056005141
0.105323730578328 0.000100648022400348
0.105424378600728 0.000100667641589118
0.105525046242317 0.000100692865751517
0.105625739108069 0.000100723677262979
0.105726462785332 0.000100760013760186
0.105827222799092 0.000100801858069549
0.105928024657162 0.000100849185748429
0.10602887384291 0.000100901957485049
0.106129775800395 0.000100960164272733
0.106230735964668 0.000101023774663757
0.106331759739331 0.000101092787601829
0.106432852526933 0.00010116717193987
0.106534019698873 0.00010124691178663
0.10663526661066 0.000101332037040834
0.106736598647701 0.000101422501746687
0.106838021149447 0.000101518328596699
0.106939539478044 0.00010161950234111
0.107041158980385 0.000101726038460857
0.107142885018846 0.000101837937322424
0.107244722956168 0.000101955184027244
0.107346678140196 0.000102077833124422
0.10744875597332 0.000102205870081495
0.107550961843402 0.000102339311338643
0.10765330115474 0.000102478181304338
0.107755779336045 0.000102622504641102
0.107858401840686 0.000102772298453144
0.107961174139139 0.000102927587838776
0.108064101726978 0.000103088437340037
0.108167190164318 0.000103254833442079
0.10827044499776 0.00010342682554993
0.10837387182331 0.000103604463493862
0.108477476286803 0.000103787773749173
0.108581264060553 0.000103976822718232
0.108685240883271 0.000104171653469122
0.10878941253674 0.000104372285422698
0.108893784822163 0.000104578810230082
0.108998363632393 0.000104791264091623
0.109103154896484 0.000105009723767253
0.109208164620252 0.000105234250508169
0.10931339887076 0.000105464897941981
0.109418863768702 0.000105701744521773
0.109524565513224 0.000105944877553001
0.109630510390777 0.000106194360536539
0.109736704751313 0.000106450290362103
0.109843155041675 0.000106712731807156
0.109949867773482 0.000106858421408482
0.110056726194891 0.000106664053194635
0.110163390248085 0.000106478590176555
0.110269868838262 0.000106302640838605
0.110376171479101 0.000106135959094064
0.110482307438195 0.000105978339550106
0.110588285777745 0.000105829563441132
0.110694115341186 0.000105689429264968
0.110799804770451 0.000105557760283937
0.110905362530735 0.000105434365973953
0.111010796896709 0.000105319080317657
0.111116115977026 0.00010521175398277
0.111221327731009 0.000105112200497236
0.111326439931506 0.000105020318966409
0.111431460250473 0.000104935940444001
0.111536396190917 0.000104858935341226
0.111641255126258 0.0001047891979851
0.111746044324243 0.000104726608159001
0.111850770932402 0.000104671038713187
0.111955441971115 0.000104622393920075
0.112060064365035 0.00010458057100118
0.112164644936037 0.000104545490836769
0.112269190426873 0.000104517051763102
0.112373707478636 0.000104495167994375
0.112478202646631 0.000104479761899454
0.11258268240853 0.000104470756261
0.112687153164791 0.000104468097401682
0.112791621262193 0.000104471701109803
0.112896092963303 0.000104481514392193
0.113000574477695 0.000104497484571984
0.113105071962267 0.000104519535989953
0.113209591498257 0.000104547631975309
0.113314139130232 0.000104581728356956
0.113418720858589 0.000104621796746578
0.113523342655336 0.000104667754447093
0.113628010409783 0.0001047195967978
0.113732730006581 0.00010477729599543
0.113837507302576 0.000104840808755538
0.113942348111332 0.000104910084024283
0.114047258195356 0.000104985157138261
0.114152243352494 0.000105065953748494
0.114257309306243 0.000105152478120082
0.114362461784363 0.000105198571616609
0.114467660355979 0.000105141361376144
0.114572801717356 0.000105090535139836
0.114677892252495 0.00010504623173718
0.114782938484233 0.000105008342561583
0.114887946826794 0.000104976790501546
0.114992923617296 0.000104951498895248
0.115097875116191 0.000104932391490067
0.115202807507681 0.000104919400179585
0.115307726907861 0.000104912472771489
0.115412639380632 0.000104911534051301
0.115517550914683 0.000104916540252236
0.115622467454936 0.000104927432304682
0.11572739488724 0.000104944143557683
0.115832339030798 0.000104966677940683
0.115937305708739 0.000104994937957112
0.116042300646696 0.0001050289202058
0.116147329566902 0.000105068574501643
0.116252398141403 0.000105113866498816
0.116357512007902 0.000105164793500711
0.116462676801403 0.000105221290010515
0.116567898091413 0.000105283353662706
0.116673181445076 0.000105350958610031
0.116778532403686 0.000105424110798006
0.116883956514484 0.000105502768821291
0.116989459283305 0.000105586915095653
0.117095046198401 0.000105676563977947
0.117200722762379 0.000105771690205757
0.117306494452585 0.000105872308481723
0.117412366761066 0.00010597839371482
0.117518345154781 0.000106089968918756
0.1176244351237 0.000106207041304801
0.117730642165005 0.000106329602125174
0.11783697176713 0.000106457683023617
0.117943429450154 0.000106591259314223
0.118050020709468 0.00010673037916197
0.11815675108863 0.000106875050514635
0.118263626139144 0.000106923609531912
0.118370549748676 0.000106895572669511
0.118477445321346 0.000106873466353689
0.118584318787699 0.000106857333012443
0.118691176120712 0.000106847128235885
0.118798023248948 0.000106842776155968
0.118904866025104 0.000106844225018492
0.119011710250122 0.000106851447236575
0.119118561697359 0.000106864359715757
0.119225426057075 0.000106882943338936
0.119332309000414 0.000106907131331409
0.119439216131745 0.00010693689702952
0.119546153028774 0.00010697221399438
0.119653125242769 0.000107013039948578
0.119760138282717 0.000107059340764826
0.119867197623482 0.000107111122663874
0.119974308746146 0.000107168311605766
0.120081477057752 0.000107230922186977
0.120188707979939 0.0001072989208319
0.120296006900771 0.000107372306382703
0.120403379207153 0.000107451053562777
0.120510830260716 0.000107535153386328
0.120618365414103 0.000107624613262458
0.120725990027365 0.000107719424511102
0.120833709451876 0.000107819562220138
0.120941529014096 0.000107925058712894
0.121049454072809 0.000108035897474122
0.121157489970283 0.000108152094833972
0.121265642065117 0.00010827366733205
0.121373915732449 0.000108400590474961
0.121482316322924 0.000108532930562877
0.121590849253487 0.000108670671626703
0.121699519925114 0.000108813839117598
0.121808333764231 0.0001089624420731
0.121917296206305 0.000109116547996278
0.122026412754301 0.000109276124627462
0.122135688878928 0.000109441256742583
0.122245130135671 0.00010961195421049
0.122354742089881 0.000109788243784599
0.122464530333666 0.000109970169289373
0.122574500502955 0.000110157791816155
0.122684658294771 0.00011035113897939
0.122795009433751 0.00011055024706331
0.122905559680814 0.000110755220896323
0.12301631490171 0.000110966054902123
0.123127280956613 0.000111182829164767
0.123238463785777 0.000111405598592093
0.123349869384369 0.000111634453046218
0.123461503837416 0.00011175615697063
0.123573259994386 0.000111762023453853
0.12368502201784 0.000111774837141421
0.123796796854982 0.000111794704348438
0.12390859155933 0.00011182160036765
0.124020413159698 0.00011185544320537
0.124132268602903 0.000111896242124382
0.124244164845027 0.000111943940749906
0.124356108785777 0.000111998532770481
0.124468107318548 0.000112059970854611
0.124580167289402 0.000112128257850506
0.124692295547253 0.000112203372118264
0.124804498919371 0.000112285317397928
0.124916784236769 0.000112374072825054
0.125029158309594 0.000112469651324918
0.125141627960919 0.000112572032759436
0.125254199993679 0.000112681247660328
0.125366881241339 0.000112797301867512
0.125479678543206 0.000112920210040377
0.125592598753247 0.000113049970361806
0.125705648723609 0.000113160971412395
0.125818809695021 0.000113227395687006
0.125932037090708 0.000113299730914723
0.126045336821623 0.000113377983301124
0.126158714804924 0.000113462159336569
0.12627217696426 0.000113552223096034
0.126385729187356 0.000113648172873319
0.12649937736023 0.000113750015722005
0.126613127375952 0.000113857716005613
0.126726985091957 0.000113971306830471
0.126840956398788 0.000114090761354813
0.126955047160143 0.000114216095863358
0.127069263256006 0.000114347318223834
0.12718361057423 0.000114484427794196
0.127298095002024 0.000114627441395462
0.127412722443419 0.00011477637604946
0.127527498819469 0.000114931231508252
0.127642430050977 0.000115092077558933
0.127757522128536 0.00011525888811228
0.127872781016648 0.000115431715990238
0.127988212732639 0.000115430139738206
0.128103642872377 0.000115256620911379
0.128218899493288 0.000115091980078104
0.128333991473366 0.000114936402491736
0.128448927875858 0.000114789688701157
0.128563717564559 0.000114651665989768
0.128678369230549 0.000114522137967455
0.128792891368516 0.000114400951498879
0.128907292320015 0.000114287937931987
0.129021580257947 0.000114182929776584
0.129135763187724 0.000114085810850416
0.129249848998574 0.000113996424056719
0.129363845422631 0.000113914638329939
0.129477760060961 0.000113840348560185
0.129591600409521 0.000113773425254877
0.129705373834776 0.00011371375638063
0.129819087591157 0.000113661222154044
0.129932748813311 0.000113615736931752
0.130046364550242 0.0001135772072252
0.130159941757468 0.000113545531637475
0.130273487289105 0.000113520642834925
0.13038700793194 0.000113502457098999
0.130500510389039 0.000113490891081365
0.13061400128012 0.000113485870188995
0.130727487150309 0.000113487328570748
0.13084097447888 0.000113495217554294
0.130954469696434 0.000113509463411626
0.131067979159846 0.000113530034919832
0.131181509194766 0.000113556841849413
0.131295066036615 0.00011358986188949
0.131408655898505 0.000113629064514843
0.13152228496302 0.000113674368395839
0.131635959331416 0.00011372576031034
0.131749685091726 0.000113783201699186
0.131863468293425 0.000113846688274606
0.1319773149817 0.000113916147567579
0.132091231129267 0.000113991584098281
0.132205222713366 0.000114072959738415
0.132319295673104 0.000114160262154306
0.132433455935258 0.000114253487752956
0.132547709423011 0.000114352607223966
0.132662062030235 0.000114457625812606
0.132776519656048 0.000114568522970424
0.132891088179018 0.000114685286822096
0.13300577346584 0.000114807940300521
0.133120581406141 0.000114936454331218
0.133235517860472 0.000115070852089646
0.133350588712562 0.000115211139491687
0.133465799852053 0.000115337117591516
0.133581136969645 0.000115294602830951
0.133696431572476 0.000115258505483929
0.13381169007796 0.000115229031935403
0.133926919109895 0.000115206081302088
0.134042125191197 0.000115189621546782
0.134157314812744 0.000115179535325823
0.13427249434807 0.00011517580845472
0.134387670156525 0.000115178332687626
0.134502848489212 0.000115187068682406
0.134618035557895 0.00011520197738679
0.134733237535281 0.000115222994166992
0.134848460529448 0.000115250063165102
0.134963710592614 0.000115283163215901
0.135078993755829 0.00011532225611492
0.135194316011944 0.000115367286505783
0.13530968329845 0.000115418233776424
0.135425101532227 0.000115475051461085
0.135540576583688 0.000115537736618168
0.135656114320306 0.000115606260419639
0.135771720580725 0.000115680585405529
0.135887401166131 0.000115760709080383
0.136003161875211 0.000115846620388735
0.1361190084956 0.000115938290870309
0.13623494678647 0.000116035727193733
0.136350982513664 0.000116138909835255
0.136467121423499 0.00011624783691734
0.136583369260417 0.000116362524337691
0.136699731784754 0.000116482952821168
0.136816214737576 0.000116609147384359
0.13693282388496 0.000116741088881977
0.137049564973842 0.000116878820415024
0.137166443794257 0.000117022323001226
0.137283466117258 0.000117171640141682
0.1374006377574 0.000117326761924144
0.137517964519324 0.00011748773225891
0.137635452251583 0.0001176545683925
0.137753106819975 0.000117827287688036
0.137870934107663 0.000118005934759981
0.137988940042423 0.000118190527340758
0.138107130569764 0.000118329800490149
0.138225460370254 0.000118304179122563
0.138343764549377 0.000118284812699229
0.138462049362076 0.000118271889012952
0.138580321251089 0.00011826531457608
0.138698586565665 0.00011826504024453
0.13881685160591 0.000118271026002995
0.138935122631913 0.000118283187914435
0.139053405819827 0.000118301468729352
0.139171707288557 0.000118325864554144
0.139290033153111 0.000118356291980995
0.139408389445092 0.000118392720931661
0.139526782166023 0.000118435112634976
0.139645217278658 0.000118483437370504
0.139763700716029 0.000118537647738853
0.139882238363768 0.000118597741056796
0.140000836104824 0.000118663679104337
0.140119499783929 0.000118735423714119
0.140238235207643 0.000118812981612622
0.140357048189256 0.000118896305847393
0.140475944495103 0.000118985412419876
0.140594929907523 0.000119080272512553
0.140714010180035 0.000119180893439601
0.140833191073475 0.000119287255558622
0.140952478329034 0.000119399357374653
0.141071877686408 0.00011951722475934
0.141191394911168 0.000119640811040065
0.141311035722208 0.000119770169650097
0.141430805891858 0.000119905272215148
0.141550711164073 0.000120046154334483
0.141670757318407 0.000120192815202057
0.141790950133609 0.000120345290837404
0.141911295424447 0.000120503571455852
0.142031798995903 0.000120667711890545
0.142152466707793 0.000120837711828375
0.142273304419622 0.000121013626642154
0.142394318046264 0.000121195456281029
0.142515513502545 0.000121383228629758
0.142636896731175 0.0001215770278863
0.142758473759061 0.00012177685449952
0.14288025061356 0.000121982774652654
0.143002233388213 0.000122194807877067
0.14312442819609 0.000122412942398963
0.143246841138489 0.000122461707999264
0.143369302846488 0.000122517594742412
0.143491820441231 0.000122580794834619
0.143614401236065 0.000122651283068703
0.143737052519134 0.000122729043733631
0.143859781562868 0.000122814034068292
0.143982595596936 0.000122906293968424
0.144105501890904 0.000123005790569739
0.144228507681474 0.000123112537179166
0.144351620218653 0.00012322651073062
0.144474846729384 0.000123347752955137
0.144598194482339 0.000123476241488585
0.144721670723828 0.000123612009708724
0.144845282733536 0.000123755082243907
0.14496903781578 0.000123905474877759
0.145092943290658 0.00012406323173393
0.145217006522392 0.000124228350801222
0.145341234873193 0.000124400895814623
0.145465635769008 0.000124384941159381
0.145590020710167 0.000124257839778705
0.145714278549946 0.000124139568722602
0.145838418118668 0.000124030172327027
0.145962448290996 0.000123929495930317
0.146086377786926 0.00012383738593463
0.14621021517286 0.000123753717001757
0.146333968889862 0.000123678328307422
0.14645764721817 0.0001236110962432
0.146581258314413 0.000123551916164187
0.146704810230577 0.000123500665913883
0.146828310896491 0.000123457214848866
0.14695176811134 0.000123421487591047
0.147075189598931 0.000123393336329153
0.14719858293526 0.000123372723231808
0.147321955658492 0.000123359547037765
0.14744531520553 0.00012335370685526
0.147568668912385 0.000123355138734003
0.147692024051119 0.000123363751594356
0.147815387802713 0.000123379509650372
0.147938767312364 0.000123402322381635
0.148062169634745 0.000123432154596482
0.148185601789342 0.000123468906967406
0.148309070696309 0.000123512563164664
0.148432583259474 0.000123563070260792
0.148556146329735 0.000123501810572855
0.148679648140307 0.000123429330570009
0.148803077470877 0.000123364343310115
0.148926441814188 0.000123306783197876
0.149049748597385 0.000123256521263943
0.149173005118649 0.000123213474733952
0.149296218593383 0.000123177515573246
0.149419396108957 0.000123148616821061
0.149542544725778 0.000123126632906496
0.149665671358684 0.000123111528517138
0.149788782887201 0.000123103213693909
0.149911886100895 0.000123101617102036
0.150034987717997 0.000123106686055939
0.150158094404053 0.000123118340537102
0.15028121274459 0.000123136528328907
0.150404349272919 0.000123161160534913
0.150527510433454 0.000123192259130332
0.150650702692584 0.000123229735568141
0.150773932428153 0.000123273538316257
0.150897205966469 0.000123323634481287
0.15102052960095 0.000123380000603166
0.151143909601553 0.000123442594797848
0.151267352196351 0.000123511375240546
0.151390863571592 0.000123586337438361
0.15151444990903 0.000123667430401401
0.151638117339431 0.000123754659202086
0.151761871998634 0.000123847972907069
0.151885719971541 0.000123947386171569
0.152009667357712 0.00012405287627962
0.152133720233992 0.00012416442993693
0.152257884663929 0.000124282043327529
0.152382166707256 0.000124405712717997
0.152506572419974 0.000124535434440989
0.152631107854415 0.00012467121437398
0.152755779068789 0.000124813048979774
0.152880592117769 0.000124960953808476
0.153005553071577 0.000125114925440188
0.153130667997018 0.000125274989171029
0.153255942986189 0.000125441151290555
0.153381384137479 0.000125613446981249
0.15350699758446 0.000125791863451233
0.153632789447912 0.000125970305229471
0.153758759753141 0.000126079700612282
0.153884839453754 0.000126045487031369
0.154010884940785 0.000126017997071805
0.154136902937857 0.000125997373547331
0.154262900311404 0.00012598357207207
0.154388883883476 0.000125976492192064
0.154514860375668 0.000125976080735891
0.154640836456404 0.000125982265971947
0.154766818722376 0.000125995004676476
0.154892813727052 0.000126014216106685
0.155018827943159 0.000126039876357678
0.155144867819517 0.000126071914464553
0.155270939733981 0.000126110287970126
0.155397050021952 0.000126154954570328
0.155523204976522 0.000126205891094436
0.155649410867616 0.000126263055525322
0.155775673923142 0.000126326424983615
0.155902000348125 0.00012639593855978
0.156028396286685 0.000126471602187847
0.156154867888873 0.000126553374185134
0.156281421263058 0.000126641260795841
0.156408062523854 0.000126735220461382
0.156534797744315 0.000126835240423222
0.156661632984738 0.000126941336920108
0.156788574321659 0.000127053478149155
0.156915627799808 0.00012717166125625
0.157042799461064 0.000127295893171629
0.157170095354236 0.000127426161541892
0.157297521515777 0.00012756247347109
0.157425083989249 0.000127704845928405
0.157552788835177 0.000127853286280979
0.157680642121458 0.000128007811776043
0.157808649933234 0.000128168410362326
0.157936818343596 0.000128335128919027
0.158065153472515 0.000128507975243752
0.158193661447759 0.000128686976932135
0.158322348424691 0.000128872151854882
0.158451220576546 0.000129063547764705
0.158580284124311 0.000129261172924535
0.158709545297235 0.000129465085480139
0.158839010382716 0.000129675303960674
0.158968685686676 0.000129891887069978
0.159098577573746 0.000130114863733784
0.15922869243748 0.000130266033724937
0.159358958471205 0.000130240652563636
0.159489199123769 0.000130222074548356
0.159619421198317 0.000130210467346696
0.159749631665664 0.000130205766127979
0.159879837431792 0.000130207916089476
0.160010045347881 0.000130216843233516
0.160140262191115 0.000130232473763315
0.160270494664878 0.000130254773099699
0.160400749437978 0.000130283677605288
0.160531033115583 0.000130319133562969
0.160661352249146 0.000130361087396025
0.160791713336542 0.000130409515071702
0.160922122851614 0.000130464373116822
0.16105258722473 0.000130525647671257
0.161183112872402 0.000130593246270473
0.161313706118672 0.0001306671946635
0.161444373313336 0.000130747439912809
0.161575120753248 0.000130833958723572
0.161705954711972 0.000130926757624728
0.161836881469597 0.000131025803650425
0.161967907273247 0.000131131073768345
0.162099038347016 0.00013124253500281
0.162230280882018 0.000131360244174958
0.162361641126193 0.000131484148562409
0.162493125274756 0.00013161426536582
0.162624739540121 0.000131750581871319
0.162756490121993 0.000131893115544625
0.162888383237537 0.000132041843706496
0.163020425081244 0.000132196824398723
0.163152621905643 0.000132328747978836
0.163284950653621 0.000132408464086497
0.163417359117708 0.000132495699254911
0.163549854816963 0.000132590485955096
0.163682445302918 0.000132692837384394
0.163815138140302 0.000132802707526523
0.163947940847829 0.000132920150093466
0.164080860997922 0.000133028742304996
0.164213889740227 0.000133005469743754
0.164346895209971 0.000132990168024879
0.164479885377996 0.000132983001917872
0.164612868379914 0.000132983851320413
0.164745852231234 0.000132992635888717
0.164878844867123 0.000133009285498666
0.165011854152622 0.000133033730351225
0.165144887882973 0.000133065881125579
0.165277953764099 0.000132975149948292
0.165410928914047 0.00013287440371463
0.165543803317761 0.000132782301161057
0.165676585618922 0.000132698738917107
0.16580928435784 0.000132623555616678
0.165941907913456 0.000132556678832323
0.166074464592289 0.000132497919143172
0.166206962511432 0.000132447205425397
0.166339409716857 0.000132404457336276
0.166471814174193 0.000132369516471432
0.166604183690665 0.000132342283786804
0.166736525974452 0.000132322719688414
0.16686884869414 0.00013231071612821
0.167001159410268 0.0001323061752063
0.167133465585475 0.000132309028887759
0.167265774614362 0.000132319229191861
0.167398093843554 0.000132336659251422
0.167530430502806 0.000132361281448634
0.167662791784254 0.000132393038635374
0.16779518482289 0.000132431893694334
0.167927616716584 0.000132477779936109
0.16806009449652 0.000132530630751382
0.168192625127271 0.000132590419420433
0.168325215546692 0.000132657109437289
0.168457872656129 0.000132730664413267
0.168590603320542 0.000132811048049584
0.168723414368592 0.000132898214088181
0.16885631258268 0.000132992166444552
0.168989304749125 0.00013309285898897
0.169122397608114 0.000133200275735232
0.169255597883849 0.000133314431046279
0.169388912314895 0.000133435268757442
0.169522347583653 0.000133410429409531
0.169655758013062 0.000133371097609896
0.169789129110672 0.000133339042158244
0.16992246815283 0.000133314204559924
0.17005578235739 0.000133296516747006
0.170189078874137 0.000133285881081127
0.170322364755218 0.000133282230075408
0.170455646985294 0.00013328552645938
0.170588932511753 0.000133295623321327
0.170722228135075 0.000133312523793475
0.170855540658868 0.000133336151253821
0.170988876810122 0.000133366449231588
0.171122243259353 0.000133403381469962
0.171255646640823 0.000133446861623027
0.171389093502446 0.000133496893899386
0.171522590396346 0.000133553402163017
0.171656143798509 0.000133616370775242
0.171789760169284 0.000133685743834861
0.171923445913119 0.000133761495776898
0.172057207408896 0.000133843621403625
0.172191051030299 0.000133932054747375
0.172324983085047 0.000134026821228335
0.172459009906275 0.000134127875237776
0.172593137781513 0.000134235201678818
0.172727372983192 0.000134348775270632
0.172861721758462 0.000134468621923342
0.172996190380386 0.00013459469595597
0.173130785076342 0.000134727013185372
0.173265512089527 0.000134865548382029
0.173400377637909 0.000135010348481278
0.17353538798639 0.000135161388353149
0.173670549374744 0.000135318673815989
0.17380586804856 0.00013548221073709
0.173941350259297 0.000135652015433531
0.17407700227473 0.000135828093884014
0.174212830368614 0.000136010493925185
0.174348840862539 0.000136199211285515
0.174485040073825 0.000136350069005774
0.174621390142831 0.000136488984469392
0.1747578791273 0.000136634564278106
0.174894513691578 0.000136786835701836
0.17503130052728 0.000136945794908372
0.175168246322188 0.000137111459014887
0.175305357781203 0.000137283845283284
0.175442641626487 0.000137320836251465
0.175579962462738 0.000137302460501818
0.17571726492324 0.000137291212999127
0.175854556136239 0.000137287106841934
0.175991843243081 0.000137290083609572
0.17612913332669 0.000137300043962494
0.176266433370653 0.000137316950510928
0.176403750321164 0.000137340755814501
0.176541091076978 0.000137371360989796
0.176678462437968 0.000137408749885626
0.176815871187854 0.000137452865198119
0.176953324053052 0.000137503660075597
0.177090827713128 0.000137561077381355
0.177228388790509 0.000137625122389363
0.177366013912898 0.000137695706944739
0.177503709619843 0.000137772846995261
0.177641482466838 0.000137856485684031
0.177779338952522 0.000137946597452552
0.177917285549975 0.000138043177754397
0.178055328727729 0.000138146190706996
0.178193474918436 0.00013825564243842
0.178331730560875 0.000138371486593112
0.178470102047468 0.000138493750525013
0.178608595797993 0.000138622398440797
0.178747218196434 0.00013875744737246
0.178885975643806 0.000138898893319246
0.179024874537125 0.000139046711047458
0.179163921248173 0.000139200939133387
0.179303122187306 0.000139361573747333
0.179442483761053 0.000139528611046414
0.1795820123721 0.000139702090061165
0.179721714462161 0.00013988200710827
0.179861596469269 0.000140068390765158
0.180001664860034 0.000140261269791364
0.180141926129826 0.000140460651465993
0.180282386781292 0.000140666575602029
0.180423053356894 0.000140879071376976
0.180563932428271 0.000141098179014111
0.180705030607285 0.000141323917092396
0.180846354524377 0.000141556359025927
0.180987910883403 0.000141795512786054
0.181129706396189 0.000142041441342356
0.181271747837532 0.000142294197014856
0.181414042034547 0.000142553832412644
0.181556595866959 0.000142604288375457
0.181699200155335 0.000142550298211287
0.181841750453546 0.000142491431616514
0.181984241885162 0.00014234105542824
0.182126582940591 0.000142200721960576
0.182268783662551 0.000142070460606358
0.182410854123158 0.00014195004085071
0.182552804164008 0.000141839358675083
0.182694643522683 0.000141738185798119
0.182836381708482 0.000141646378502142
0.182978028086984 0.000141563814871098
0.183119591901855 0.000141490311100089
0.183261082212955 0.000141425778238943
0.183402507991194 0.000141370033880844
0.183543878025075 0.000141323000886824
0.183685201025961 0.000141284550353656
0.183826485576315 0.000141254564352482
0.183967740140668 0.000141232935892619
0.18410897307656 0.000141219589897616
0.184250192666458 0.000141214399159599
0.184391407065617 0.000141217320889232
0.184532624386507 0.000141228238994722
0.184673852625501 0.000141247079722229
0.184815099705224 0.000141273801230842
0.184956373506454 0.000141308298588734
0.185097681805043 0.000141350519814502
0.185239032324858 0.000141400402536829
0.185380432727395 0.000141457916335633
0.18552189064373 0.000141522967277133
0.185663413611007 0.000141595567721452
0.185805009178729 0.000141675623850894
0.18594668480258 0.000141763116367054
0.186088447918947 0.000141858004758282
0.186230305923705 0.000141960259241825
0.186372266182947 0.000142069839361966
0.186514336022309 0.000142157371204207
0.186656493393513 0.000142094226705994
0.186798587620219 0.000142039070144027
0.186940626690363 0.000141992079625558
0.187082618769989 0.000141953138080709
0.187224571908069 0.00014192212884501
0.187366494036914 0.000141898967371298
0.187508393004286 0.000141883569478201
0.187650276573764 0.000141875851307377
0.187792152425071 0.000141875718664885
0.187934028143736 0.000141883109447959
0.188075911253184 0.000141897940538499
0.188217809193723 0.000141920160926122
0.188359729354649 0.000141949698503449
0.188501679053152 0.000141986491956951
0.188643665545109 0.000142030480096494
0.188785696025206 0.000142081623225876
0.188927777648431 0.000142139881796091
0.189069917530228 0.000142205184184122
0.189212122714412 0.000142277523193047
0.189354400237605 0.000142356838030065
0.189496757075635 0.000142443121732446
0.189639200197367 0.000142536313531913
0.189781736510899 0.000142636406603793
0.189924372917503 0.000142743361763624
0.190067116279267 0.000142857172316414
0.190209973451583 0.000142977831668041
0.190352951283251 0.000143105300631412
0.190496056583882 0.000143239605348572
0.190639296189231 0.000143380684750756
0.190782676873982 0.00014352857602317
0.190926205450005 0.000143683261770297
0.191069888711775 0.000143844746505284
0.19121373345828 0.000144013045811527
0.191357746504092 0.00014404882618916
0.191501795330281 0.000144022983491911
0.191645818313773 0.000144004469645237
0.191789822783418 0.000143993329606075
0.191933816113024 0.000143989500834502
0.192077805613859 0.000143992899423058
0.192221798513282 0.000144003452460619
0.192365801965743 0.000144021065526144
0.192509823031269 0.000144045698510517
0.192653868729779 0.000144077311514702
0.192797946041294 0.000144115810446096
0.19294206185174 0.00014416115561076
0.193086223007351 0.00014421330744818
0.193230436314799 0.000144272248343321
0.193374708563142 0.000144337862459513
0.193519046425602 0.000144410165063406
0.193663456590665 0.000144489127854912
0.19380794571852 0.000144574678670449
0.193952520397191 0.000144666822167103
0.194097187219358 0.000144765508111001
0.194241952727469 0.000144870741332896
0.194386823468802 0.000144982471555438
0.194531805940357 0.000145100703708619
0.194676906644066 0.000145225420672426
0.194822132064738 0.000145356594199101
0.194967488658937 0.000145494251625011
0.195112982910562 0.000145638342417613
0.19525862125298 0.000145788894018777
0.195404410146999 0.000145945911685158
0.195550356058684 0.000146109378271872
0.195696465436956 0.000146279299012028
0.195842744735968 0.000146455701714554
0.195989200437682 0.000146638591767595
0.19613583902945 0.000146827963226593
0.196282666992676 0.000147023855446937
0.196429690848123 0.000147181492607855
0.196576872340731 0.000147328346124271
0.196724200686855 0.000147482157635553
0.196871682844491 0.00014764289928572
0.197019325743777 0.000147810599611578
0.197167136343388 0.000147985276040591
0.197315121619429 0.000148166946129561
0.197463288565558 0.00014835560477795
0.197611644170336 0.000148551269629576
0.197760195439966 0.000148753981290767
0.197908949421257 0.000148963757694877
0.198057913178952 0.000149119568905757
0.198207032747857 0.000149102298887051
0.198356135046744 0.000149092516577967
0.198505227563322 0.000149090358248864
0.198654317921571 0.000149095782003438
0.198803413703575 0.000149108701470495
0.198952522405045 0.000149129052848438
0.199101651457894 0.000149156772521055
0.199250808230415 0.000149191797025038
0.19940000002744 0.00014923406301787
0.199549234090458 0.000149283529773012
0.199698517620231 0.000149340134156657
0.199847857754387 0.000149403835649681
0.199997261590037 0.000149474605139657
0.200146736195177 0.000149552390985685
0.200296288586162 0.000149637164225186
0.200445925750387 0.000149728873251403
0.200595654623639 0.000149827500532217
0.200745482124171 0.000149933051425167
0.200895415175596 0.000150045451566772
0.201045460627163 0.00015016471781719
0.20119562534498 0.000150290821442404
0.201345916166423 0.000150423745130736
0.201496339911553 0.000150563494565077
0.201646903406118 0.00015071006402851
0.201797613470147 0.000150863413198282
0.201948476883345 0.000151023594078049
0.202099500477423 0.000151190577923701
0.202250691055347 0.000151336180818037
0.202402027236165 0.000151292282653521
0.202553319518819 0.000151257391157374
0.202704576909976 0.000151231782170472
0.202855808692146 0.000151153577306348
0.203006962269453 0.000151020724213841
0.203157982993667 0.000150897696022589
0.203308880689689 0.000150784495332093
0.203459665185021 0.000150680902748012
0.203610346087769 0.000150586777814564
0.203760932865584 0.000150501980891171
0.203911434846475 0.000150426373081807
0.204061861219557 0.000150359816165517
0.204212221035722 0.000150302161358034
0.20436252319708 0.000150253293933457
0.204512776491014 0.000150213144412803
0.204662989635427 0.000150181520721646
0.204813171156148 0.000150158387856435
0.204963329544005 0.000150143621630782
0.205113473165635 0.000150137131784045
0.205263610297419 0.000150138839580401
0.205413749137 0.000150148644076173
0.205563897781076 0.000150166478260866
0.205714064259337 0.000150192264085841
0.205864256523423 0.000150225934935589
0.206014482458358 0.000150267446936441
0.206164749905295 0.00015031669987339
0.206315066605168 0.000150373672739181
0.206465440277907 0.000150438276725355
0.206615878554633 0.000150510513772825
0.206766389068406 0.000150590295132854
0.206916979363538 0.000150677600219964
0.207067656963758 0.000150772385764788
0.207218429349523 0.000150874642763107
0.207369303992286 0.000150984305127811
0.207520288297414 0.00015110135243006
0.207671389649844 0.000151225775758427
0.207822615425603 0.000151357554772017
0.207973972980375 0.000151496669113103
0.208125469649488 0.000151643098382573
0.20827711274787 0.000151796822115324
0.208428909569986 0.000151957889336326
0.208580867459322 0.000152126221616278
0.208732993680938 0.00015212776760445
0.208885121448543 0.000152088750274671
0.209037210198817 0.0001520578140627
0.20918926801288 0.000152034925090244
0.20934130293797 0.00015202001574605
0.209493322953716 0.000152013007347926
0.209645335961064 0.00015201378724337
0.209797349748308 0.000152022288601141
0.209949372036909 0.000152038433375102
0.210101410470284 0.000152062155115327
0.210253472625399 0.000152093398983048
0.210405566024382 0.000152132075874611
0.210557698100257 0.000152178142637764
0.210709876242895 0.000152231556261654
0.210862107799156 0.000152292250811455
0.211014400049968 0.000152360194943744
0.211166760244911 0.000152435311219949
0.211319195556131 0.000152517579914338
0.211471713136046 0.000152607004594029
0.21162432014064 0.000152703496201842
0.211777023636842 0.000152807035132299
0.211929830671974 0.000152917625121426
0.212082748297095 0.000153035223415767
0.212235783520511 0.000153159787137234
0.212388943307648 0.000153291331785372
0.212542234639434 0.000153429837865039
0.212695664477299 0.000153575285829294
0.212849239763128 0.000153727679604067
0.213002967442732 0.000153886999587188
0.213156854442319 0.000154053249702366
0.213310907692022 0.000154226445750366
0.213465134137772 0.000154406568020367
0.213619540705792 0.000154593632312133
0.213774134338104 0.000154787654497195
0.213928921992602 0.000154988650504009
0.214083910643106 0.000155196624324341
0.21423910726743 0.00015521699900114
0.214394324266431 0.000155198883172134
0.214549523149603 0.000155188430261236
0.214704711579865 0.000155185665384981
0.21485989724525 0.000155190497358885
0.215015087742608 0.00015520284683303
0.215170290589441 0.000155222646302319
0.215325513235744 0.000155249804972178
0.215480763040716 0.000155284290732099
0.215636047331448 0.000155326012956154
0.215791373344404 0.000155374963295728
0.2159467483077 0.000155431027681917
0.216102179335382 0.000155494197956001
0.216257673533338 0.000155564407138786
0.216413237940477 0.000155641623654386
0.216568879564131 0.000155725792310795
0.216724605356442 0.000155816917148014
0.21688042227359 0.000155914895497794
0.217036337169088 0.000156019755202438
0.21719235692429 0.000156131440979102
0.217348488365269 0.00015624996900324
0.217504738334272 0.000156375236063081
0.217661113570335 0.000156507330140055
0.217817620900476 0.000156646159788362
0.217974267060264 0.000156791741293615
0.218131058801558 0.000156944054954728
0.218288002856512 0.000157103117201474
0.218445105973714 0.000157268896207679
0.218602374869921 0.000157441396302499
0.218759816266224 0.000157620646138506
0.218917436912362 0.000157806625855552
0.219075243538218 0.000157999339808414
0.219233242878026 0.000157923482880198
0.219391166360907 0.000157854854330957
0.219549021215238 0.000157794454691881
0.219706815669929 0.0001577423202109
0.21986455799014 0.00015769850738014
0.22002225649752 0.00015766299670463
0.220179919494225 0.000157635789035368
0.22033755528326 0.000157617001673525
0.220495172284934 0.000157606618329371
0.220652778903263 0.000157604662276241
0.22081038356554 0.000157611196312932
0.220967994761852 0.000157626284331997
0.221125621046184 0.000157649991351845
0.221283271037536 0.000157682345119897
0.221440953382656 0.000157723412982264
0.221598676795638 0.000157773263488969
0.221756450059127 0.000157831985647297
0.221914282044775 0.000157899631304027
0.222072181676079 0.000157976292049027
0.222230157968128 0.000158062060836498
0.222388220028964 0.000158157070524341
0.222546377099489 0.000158261320716885
0.222704638420206 0.000158375024234977
0.22286301344444 0.000158498202946933
0.223021511647387 0.00015863107302731
0.223180142720415 0.00015877365959637
0.223338916380011 0.000158926143807035
0.223497842523818 0.000159010762285718
0.223656853286104 0.000159099557660025
0.223815952843764 0.000159197675349339
0.223975150519113 0.000159305270461475
0.224134455789575 0.000159422364030209
0.224293878153605 0.0001594373280874
0.224453315481692 0.000159452641077334
0.22461276812277 0.000159476712436548
0.224772244835206 0.000159509470111443
0.224931754305318 0.000159550854219402
0.225091305159537 0.000159600793104958
0.225250905952642 0.00015965922722976
0.225410565179872 0.000159726049132897
0.225570291229005 0.000159801247469344
0.225730092476474 0.000159884775025165
0.225889977251499 0.000159950231913551
0.226049927483413 0.000159887512986619
0.226209814996399 0.000159833534930069
0.226369648531329 0.000159788426585044
0.226529436957914 0.000159752042927632
0.226689189000842 0.000159724370716106
0.226848913371558 0.000159705181926676
0.227008618553485 0.000159694464040194
0.227168313017525 0.000159692085171341
0.227328005102696 0.000159697997517263
0.227487703100214 0.000159712069531035
0.227647415169745 0.00015973424180209
0.227807149411547 0.000159764467155081
0.227966913878702 0.000159802626332378
0.228126716505034 0.000159848708555798
0.22828656521359 0.000159902606702096
0.228446467820292 0.000159964310275802
0.228606432130568 0.000160033700014104
0.228766465830582 0.000160110814062522
0.228926576644644 0.00016019550877871
0.229086772153423 0.000160287834696003
0.229247059988119 0.000160387708769671
0.229407447696889 0.000160495072109019
0.229567942768998 0.000160609951242933
0.229728552720241 0.000160732275019931
0.229889284995261 0.000160862021069066
0.23005014701633 0.000160999203860522
0.23021114622019 0.000161143751843547
0.230372289972034 0.000161295704108791
0.230533585676143 0.000161455013521307
0.230695040689664 0.000161621682197962
0.230856662371862 0.000161781759143432
0.231018444131005 0.000161895582289376
0.231180339713295 0.00016201708108489
0.23134235679438 0.000162146332450111
0.23150450312683 0.000162283265589114
0.231666786392419 0.000162427883674245
0.231829214276093 0.000162580202396196
0.231991794478489 0.000162703951330933
0.23215449842982 0.000162684341438441
0.232317182771259 0.000162672717272984
0.232479855488532 0.000162669250660015
0.232642524739192 0.000162673820430769
0.232805198559623 0.00016268633000459
0.232967884889627 0.000162706731986497
0.233130591621614 0.000162734966917369
0.233293326588531 0.000162770926289489
0.233456097514821 0.000162814575419453
0.23361891209024 0.000162865818153975
0.233781777908394 0.000162924632323399
0.233944702540717 0.000162990971212756
0.23410769351193 0.00016306473863454
0.234270758250565 0.000163145937383906
0.234433904187949 0.000163234471150562
0.234597138659099 0.000163330355273024
0.234760469014372 0.000163433518157717
0.23492390253253 0.000163543950376275
0.235087446482906 0.000163661605102207
0.235251108088008 0.00016378646040983
0.235414894548418 0.000163918494356426
0.235578813042775 0.000164057710089108
0.235742870752864 0.000164204035326217
0.23590707478819 0.000164357510887408
0.236071432299077 0.000164518102086754
0.236235950401164 0.000164685812013539
0.236400636213178 0.000164860593038198
0.236565496806216 0.000165042511607249
0.236730539317823 0.000165231519958612
0.236895770837782 0.000165354826620006
0.237061125664402 0.000165219949198293
0.2372263456136 0.000165093431749155
0.237391439045349 0.000164975628336065
0.237556414673685 0.000164866509309617
0.237721281182995 0.000164766086576633
0.237886047269571 0.000164674373130478
0.238050721642702 0.000164591383059651
0.238215313025762 0.000164517051046121
0.238379830076808 0.000164451453860162
0.238544281530668 0.000164394608930432
0.238708676139598 0.000164346494616402
0.238873022634215 0.000164307130633802
0.239037329764848 0.000164276618126031
0.239201606382975 0.000164254918783503
0.239365861301758 0.000164242095839185
0.239530103397597 0.000164238193590552
0.239694341591188 0.000164243217385921
0.239858584808574 0.000164257274043137
0.240022842082617 0.000164280391356921
0.240187122473974 0.00016431263846095
0.240351435112435 0.000164354045635056
0.24051578915807 0.000164404744712207
0.240680193902782 0.000164464768582956
0.240844658671365 0.000164534211657205
0.241009192883022 0.000164613109538665
0.241173805992561 0.000164701599590265
0.241338507592151 0.000164799840824514
0.241503307432976 0.00016490787334286
0.241668215306318 0.000165025758832296
0.241833241065151 0.000165153681247873
0.241998394746399 0.000165291766050084
0.242163686512449 0.000165440059923199
0.242329126572372 0.000165598812830328
0.242494725385202 0.000165768115627713
0.24266049350083 0.000165948121661324
0.242826441622491 0.000166139006674311
0.242992580629166 0.000166229340233041
0.243158809969399 0.000166279953398682
0.243325089922797 0.000166339999155729
0.243491429921953 0.000166409654332675
0.243657839576286 0.00016648893493389
0.24382432851122 0.000166578020770915
0.24399090653199 0.000166676910527496
0.244157583442518 0.000166785787178318
0.244324369229696 0.000166904774512055
0.244491274004208 0.000167033875998629
0.244658307880207 0.000167173361247086
0.244825481241454 0.000167323257655291
0.244992804499109 0.000167483736970424
0.24516028823608 0.000167654952663559
0.245327943188743 0.000167837039926686
0.24549578022867 0.000168030176994924
0.245663810405665 0.000168234524031823
0.245832044929697 0.000168377380183935
0.246000422309881 0.000168361481276659
0.246168783791157 0.000168354451778124
0.246337138242935 0.000168356466715182
0.246505494709651 0.000168367436797228
0.246673862146448 0.000168387272949385
0.246842249419397 0.000168415886266275
0.247010665305664 0.000168453238672731
0.247179118544336 0.000168499241590272
0.247347617785927 0.000168553781059859
0.247516171566986 0.000168616832086721
0.247684788399073 0.000168688344410396
0.247853476743484 0.000168768229565062
0.248022244973049 0.000168856462847981
0.248191101435897 0.000168952994091051
0.248360054429988 0.000169057785921455
0.248529112215909 0.00016917078813584
0.248698283004045 0.000169291950439974
0.248867574954485 0.00016942129972101
0.249036996254206 0.00016955873409093
0.249206554988297 0.000169704254605758
0.249376259242903 0.000169857862421681
0.249546117105324 0.000169870836208925
0.249715987941533 0.000169844367122946


==> Images/Results/pointsource_timesteps_tol_0.01_hfm18.txt <==
t dt
0.0 0.0004
0.0004 0.000461397283707355
0.000861397283707355 0.000933149707304578
0.00179454699101193 0.00153300881443657
0.0033275558054485 0.00184385814427889
0.00517141394972739 0.00285077561898779
0.00802218956871518 0.00320344464919647
0.0112256342179117 0.00452739546874767
0.0157530296866593 0.00488634940276918
0.0206393790894285 0.00502236910089526
0.0256617481903238 0.00561279853924587
0.0312745467295696 0.00692429219836382
0.0381988389279335 0.00746878999714011
0.0456676289250736 0.00712291915475961
0.0527905480798332 0.00692855059353332
0.0597190986733665 0.0085806403561569
0.0682997390295234 0.0107485865996739
0.0790483256291973 0.00910240470073082
0.0881507303299281 0.00806817267669477
0.0962189030066228 0.00974645217114762
0.10596535517777 0.0109427077012051
0.116908062878976 0.0117038807572511
0.128611943636227 0.0113463181809998
0.139958261817226 0.0112261288141794
0.151184390631406 0.0113035315841144
0.16248792221552 0.0115932743339705
0.174081196549491 0.0127313517918147
0.186812548341305 0.013822673809025
0.20063522215033 0.0134711873014736
0.214106409451804 0.0144027878570918
0.228509197308896 0.0148236720529632
0.243332869361859 0.0137371542160114
0.257070023577871 0.0121934602737863
0.269263483851657 0.0129302505106486
0.282193734362305 0.0160459421875708
0.298239676549876 0.0170258626409291
0.315265539190805 0.0151501341918851
0.33041567338269 0.0142880028040409
0.344703676186731 0.0164112191493818
0.361114895336113 0.0184447869549008
0.379559682291014 0.0187131989066167
0.398272881197631 0.0162969563528667
0.414569837550497 0.0132609160840602
0.427830753634558 0.0139884604438467
0.441819214078404 0.0191036613386871
0.460922875417091 0.0214513321438958
0.482374207560987 0.0187471824637898
0.501121390024777 0.0157436276856773
0.516865017710454 0.0145449442884182
0.531409961998873 0.0158751214250523
0.547285083423925 0.0195842082434039
0.566869291667329 0.0212716976558494
0.588140989323178 0.0195395175976596
0.607680506920838 0.018292158494926
0.625972665415764 0.0182116913050958
0.644184356720859 0.0189570140464088
0.663141370767268 0.0214085234815922
0.68454989424886 0.0190614205061453
0.703611314755006 0.0228489913439934
0.726460306098999 0.0195931125872588


==> Images/Results/pointsource_timesteps_tol_0.01_hfm258.txt <==
t dt
0.0 0.0004
0.0004 0.000504371472887472
0.000904371472887472 0.00103640363196973
0.0019407751048572 0.00161387280915248
0.00355464791400968 0.00198165386221348
0.00553630177622317 0.00323444736541167
0.00877074914163484 0.00343230784875061
0.0122030569903854 0.00420603191940569
0.0164090889097911 0.00562672033216
0.0220358092419511 0.00610365408269731
0.0281394633246485 0.00590229328459979
0.0340417566092482 0.00610721018993083
0.0401489667991791 0.00672874296789013
0.0468777097670692 0.00790795653068376
0.054785666297753 0.0103886486348027
0.0651743149325557 0.00921291327427474
0.0743872282068304 0.00868204615336345
0.0830692743601939 0.00906637728255286
0.0921356516427468 0.00946246916033675
0.101598120803084 0.00908371591929618
0.11068183672238 0.00907493032840784
0.119756767050788 0.0101866809114522
0.12994344796224 0.0118836207102413
0.141827068672481 0.0125176333236633
0.154344701996144 0.0118012257375562
0.1661459277337 0.0114115237081623
0.177557451441863 0.0127756978595741
0.190333149301437 0.0150252200699483
0.205358369371385 0.0116042775399091
0.216962646911294 0.0132674793285049
0.230230126239799 0.013595814436638
0.243825940676437 0.0127156492066381
0.256541589883075 0.012097202234062
0.268638792117137 0.0129779130647389
0.281616705181876 0.0150675919344185
0.296684297116295 0.0162353441593563
0.312919641275651 0.0156113695985646
0.328531010874216 0.0153195751202314
0.343850585994447 0.0164660117468601
0.360316597741307 0.0159102513053208
0.376226849046628 0.0129379669194948
0.389164815966123 0.0123960871574017
0.401560903123524 0.0149979286130747
0.416558831736599 0.0184164589916447
0.434975290728244 0.0187861349258641
0.453761425654108 0.0162947727910196
0.470056198445128 0.0159801845010836
0.486036382946211 0.0164764891868266
0.502512872133038 0.0146206961860267
0.517133568319065 0.0140404783575566
0.531174046676621 0.0153333328612509
0.546507379537872 0.0176384848006887
0.564145864338561 0.0192682926754228
0.583414157013984 0.0196553058232567
0.60306946283724 0.0189423324009753
0.622011795238216 0.017756917426311
0.639768712664527 0.0148595970847712
0.654628309749298 0.0145624170769773
0.669190726826275 0.0169080294423242
0.686098756268599 0.0192870946876943
0.705385850956293 0.0199568686607665
0.72534271961706 0.0201114998553187


==> Images/Results/pointsource_timesteps_tol_0.01_hfm6.txt <==
t dt
0.0 0.0004
0.0004 0.000485591356689262
0.000885591356689262 0.000875062617337183
0.00176065397402645 0.0013968978857808
0.00315755185980724 0.0019373920145285
0.00509494387433574 0.00258289177912644
0.00767783565346219 0.00291122433048048
0.0105890599839427 0.00438986537419287
0.0149789253581355 0.00378566263047227
0.0187645879886078 0.00446747778668665
0.0232320657752945 0.00667095897596305
0.0299030247512575 0.00577246923258846
0.035675493983846 0.00594734027836672
0.0416228342622127 0.00802110644008617
0.0496439407022989 0.0086227557864589
0.0582666964887578 0.00754055839464162
0.0658072548833994 0.00767588985715424
0.0734831447405536 0.0112221626658593
0.0847053074064129 0.0103232202250975
0.0950285276315104 0.0092207395766092
0.10424926720812 0.0112626620102537
0.115511929218373 0.0127748436495237
0.128286772867897 0.013201183870997
0.141487956738894 0.0127671203870259
0.15425507712592 0.0121121783697271
0.166367255495647 0.0135252401569775
0.179892495652624 0.0143319154157042
0.194224411068329 0.0152941037239081
0.209518514792237 0.0166780924743252
0.226196607266562 0.0156020276510088
0.241798634917571 0.0152769056097181
0.257075540527289 0.0150134678346547
0.272089008361944 0.0165285911726241
0.288617599534568 0.0168699370483572
0.305487536582925 0.0167086198080941
0.322196156391019 0.0174245892824859
0.339620745673505 0.0181556002858697
0.357776345959375 0.0185107928993622
0.376287138858737 0.0189073529649652
0.395194491823702 0.0191348975139613
0.414329389337663 0.0194994360587865
0.43382882539645 0.0199872941730819
0.453816119569532 0.020292249260641
0.474108368830173 0.0198918109571269
0.4940001797873 0.0189493858902429
0.512949565677542 0.019095736602778
0.53204530228032 0.0206865363902199
0.55273183867054 0.0220390345709937
0.574770873241534 0.0216177463900564
0.596388619631591 0.0205192289274326
0.616907848559023 0.0206506049560321
0.637558453515055 0.0215235325851582
0.659081986100213 0.0220924084056322
0.681174394505846 0.0220307634644881
0.703205157970334 0.02166861529249
0.724873773262824 0.0216731301800004


==> Images/Results/pointsource_timesteps_tol_0.01_hfm66.txt <==
t dt
0.0 0.0004
0.0004 0.000497829575584549
0.00089782957558455 0.00103084288671405
0.0019286724622986 0.00159102815011968
0.00351970061241827 0.00197362672177899
0.00549332733419726 0.00314498543202476
0.00863831276622203 0.00342529596946379
0.0120636087356858 0.00416650377950867
0.0162301125151945 0.00536360976721569
0.0215937222824102 0.00604009758631307
0.0276338198687232 0.0059119024231509
0.0335457222918741 0.00629013424121121
0.0398358565330853 0.00750529855472807
0.0473411550878134 0.00921803560523262
0.056559190693046 0.00831760732319748
0.0648767980162435 0.00811344606738075
0.0729902440836243 0.00915418169460859
0.0821444257782329 0.00974079418700947
0.0918852199652423 0.0105858767505028
0.102471096715745 0.0107289193496452
0.11320001606539 0.00994093693604618
0.123140953001437 0.00945351739625894
0.132594470397695 0.0100096090858894
0.142604079483585 0.0112942779909888
0.153898357474574 0.0126009041375451
0.166499261612119 0.0129839843497445
0.179483245961863 0.0130250541467208
0.192508300108584 0.0142255157017043
0.206733815810288 0.0123831898110765
0.219117005621365 0.0110947876113275
0.230211793232692 0.0121688744044843
0.242380667637177 0.0144138917886601
0.256794559425837 0.015570405767909
0.272364965193746 0.0147817456870462
0.287146710880792 0.0144774835710819
0.301624194451874 0.0149999039366051
0.316624098388479 0.0163664307392162
0.332990529127695 0.0142237673603172
0.347214296488012 0.0124127719859151
0.359627068473927 0.013051991799762
0.372679060273689 0.0156964019761953
0.388375462249885 0.0169002641670652
0.40527572641695 0.0168205202972249
0.422096246714175 0.0173213334075793
0.439417580121754 0.0145706421511632
0.453988222272917 0.0163867323901286
0.470374954663046 0.0156752478467648
0.486050202509811 0.0149013962412409
0.500951598751052 0.0158640627761313
0.516815661527183 0.0178873308961298
0.534702992423313 0.0188249997292982
0.553527992152611 0.0180371357035382
0.571565127856149 0.0177595462550216
0.589324674111171 0.0183104320278629
0.607635106139034 0.0212172282041691
0.628852334343203 0.014029116458133
0.642881450801336 0.0160992994892256
0.658980750290561 0.0177526120895982
0.676733362380159 0.0188407486906828
0.695574111070842 0.0198944240547909
0.715468535125633 0.0210419751573491


==> Images/Results/pointsource_timesteps_tol_0.01_m1.txt <==
t dt
0.0 0.0004
0.0004 0.000446338585232509
0.00084633858523251 0.000805144720171172
0.00165148330540368 0.000868448302812742
0.00251993160821642 0.00104367730464321
0.00356360891285964 0.00144552437276202
0.00500913328562166 0.00187367281470384
0.0068828061003255 0.00174859962544828
0.00863140572577378 0.00222609113514003
0.0108574968609138 0.00271126584409643
0.0135687627050102 0.00269393084279571
0.016262693547806 0.00313224998726561
0.0193949435350716 0.00355155745912136
0.0229465009941929 0.00367753567074146
0.0266240366649344 0.00405806107033672
0.0306820977352711 0.00459004963293497
0.0352721473682061 0.00451148873476678
0.0397836361029728 0.00520796087522634
0.0449915969781992 0.00516155494722471
0.0501531519254239 0.0058002836842452
0.0559534356096691 0.0057114086018977
0.0616648442115668 0.0063147558079358
0.0679796000195026 0.00636943082845883
0.0743490308479614 0.00688821440779662
0.0812372452557581 0.00704171026704123
0.0882789555227993 0.00753489842374713
0.0958138539465464 0.00769615445939061
0.103510008405937 0.00827359750446613
0.111783605910403 0.00843239614474072
0.120216002055144 0.00861360687987071
0.128829608935015 0.00945036869566674
0.138279977630681 0.00941357624698728
0.147693553877669 0.00967610565631343
0.157369659533982 0.010290771456598
0.16766043099058 0.0106075044283279
0.178267935418908 0.0105357474861551
0.188803682905063 0.0108834717688973
0.19968715467396 0.011914762492835
0.211601917166795 0.0118440221314596
0.223445939298255 0.0115851406566673
0.235031079954922 0.0127351838766662
0.247766263831588 0.0133114191217777
0.261077682953366 0.0130949426875401
0.274172625640906 0.0125504528081792
0.286723078449085 0.0135125730848772
0.300235651533963 0.0157419510626583
0.315977602596621 0.0151318634319791
0.3311094660286 0.013614000537225
0.344723466565825 0.0129917053547098
0.357715171920535 0.0149979022462563
0.372713074166791 0.0189543814256804
0.391667455592472 0.0172656809090741
0.408933136501546 0.0148527682177252
0.423785904719271 0.0122358021014187
0.43602170682069 0.0137756007777291
0.449797307598419 0.0191151991712896
0.468912506769708 0.018404014106744
0.487316520876452 0.0156234957064914
0.502940016582944 0.0143219562389985
0.517261972821942 0.0152807943169858
0.532542767138928 0.0179685414630747
0.550511308602003 0.0194835992513145
0.569994907853317 0.0198067411351063
0.589801648988423 0.0180878949405378
0.607889543928961 0.0168537377980288
0.62474328172699 0.0167595000342651
0.641502781761255 0.0175776870147076
0.659080468775963 0.0184927287375265
0.677573197513489 0.0189163473176982
0.696489544831187 0.0190512858104151
0.715540830641603 0.019301048809855


==> Images/Results/pointsource_timesteps_tol_0.01_m2.txt <==
t dt
0.0 0.000289470279291895
0.000289470279291895 0.000320676979040965
0.00061014725833286 0.000506369397101491
0.00111651665543435 0.000671748196805515
0.00178826485223987 0.000955359534421523
0.00274362438666139 0.00142465511976779
0.00416827950642918 0.00176828137463202
0.0059365608810612 0.00172250891386598
0.00765906979492718 0.00202250854949105
0.00968157834441822 0.00250385450101042
0.0121854328454286 0.00294580535298937
0.015131238198418 0.00378107417710189
0.0189123123755199 0.00452767645448961
0.0234399888300095 0.00401752313798284
0.0274575119679924 0.0049487173459817
0.0324062293139741 0.00517733912711708
0.0375835684410911 0.00560403719406888
0.04318760563516 0.00622270268917277
0.0494103083243328 0.00611263319357939
0.0555229415179122 0.00712506555499069
0.0626480070729029 0.00695406630339133
0.0696020733762942 0.00778336283603067
0.0773854362123249 0.00770673334769165
0.0850921695600165 0.00779945602941623
0.0928916255894327 0.00865858686944009
0.101550212458873 0.00874864747047093
0.110298859929344 0.00877941318294226
0.119078273112286 0.00958315827828807
0.128661431390574 0.0099024395655259
0.1385638709561 0.0100062623093979
0.148570133265498 0.0104388237513544
0.159008957016852 0.0112016661014026
0.170210623118255 0.0115674907833429
0.181778113901598 0.01180372736949
0.193581841271088 0.0123756782515059
0.205957519522594 0.0127148318941477
0.218672351416741 0.0129032447595865
0.231575596176328 0.0119452649407877
0.243520861117116 0.0124600156091521
0.255980876726268 0.015795891198845
0.271776767925113 0.0125626717819547
0.284339439707067 0.0142024319064313
0.298541871613499 0.0136622278253485
0.312204099438847 0.0130597148889634
0.325263814327811 0.0147224088068848
0.339986223134695 0.0163222534183073
0.356308476553003 0.0146954133045708
0.371003889857574 0.0133625837508941
0.384366473608468 0.0135785217183546
0.397944995326822 0.015298651239691
0.413243646566513 0.0170277375270975
0.430271384093611 0.0181891435558494
0.44846052764946 0.0162071879482193
0.46466771559768 0.0142112699070694
0.478878985504749 0.0142968360119306
0.49317582151668 0.0163952467851417
0.509571068301821 0.0189021183837321
0.528473186685553 0.0199374514551537
0.548410638140707 0.020276198755711
0.568686836896418 0.0167827126479561
0.585469549544374 0.0140664634971833
0.599536013041558 0.0149319292036281
0.614467942245186 0.0188956457456011
0.633363587990787 0.019120568413832
0.652484156404619 0.0183173528907403
0.670801509295359 0.0188680746724842
0.689669583967843 0.0212319721408754
0.710901556108719 0.0182212779682271
0.729122834076946 0.0157672739963365


==> Images/Results/pointsource_timesteps_tol_0.01_m3.txt <==
t dt
0.0 0.000281047319556235
0.000281047319556235 0.000315905736027258
0.000596953055583492 0.00044175635634115
0.00103870941192464 0.000634091524933003
0.00167280093685765 0.000881964243024981
0.00255476517988263 0.00120463956669221
0.00375940474657483 0.00164664597375068
0.00540605072032552 0.00226447055251626
0.00767052127284177 0.00274855912395201
0.0104190803967938 0.00340686849791473
0.0138259488947085 0.00293573021646791
0.0167616791111764 0.00476583517968618
0.0215275142908626 0.00422059850450196
0.0257481127953646 0.00513470297469054
0.0308828157700551 0.0060365243053662
0.0369193400754213 0.00549358095784194
0.0424129210332632 0.00675257741767702
0.0491654984509403 0.00673504946449515
0.0559005479154354 0.00669474541678393
0.0625952933322193 0.00778051089502391
0.0703758042272433 0.00763218166602428
0.0780079858932675 0.00744715780039644
0.085455143693664 0.00886467040374622
0.0943198140974102 0.00863003860889014
0.1029498527063 0.00838776287055843
0.111337615576859 0.00920018400647851
0.120537799583337 0.0100156260471263
0.130553425630464 0.00972671935964442
0.140280144990108 0.00955969986181505
0.149839844851923 0.0109498226558285
0.160789667507752 0.0113475130445753
0.172137180552327 0.0111427409774359
0.183279921529763 0.0108246965980746
0.194104618127837 0.0118936790781126
0.20599829720595 0.0133971669810497
0.219395464187 0.0132718685000046
0.232667332687004 0.0120436451571465
0.244710977844151 0.0116703013062237
0.256381279150375 0.0137935896603032
0.270174868810678 0.0170112078146492
0.287186076625327 0.0111523182703092
0.298338394895636 0.0132004638833806
0.311538858779017 0.0146474974094452
0.326186356188462 0.0154958008998666
0.341682157088329 0.0155907545501335
0.357272911638462 0.0142725284522836
0.371545440090746 0.0126119732517674
0.384157413342513 0.013175891664977
0.39733330500749 0.0146789473628904
0.41201225237038 0.0163543242159424
0.428366576586323 0.0175207834964907
0.445887360082814 0.0183175579846888
0.464204918067502 0.0147099235448637
0.478914841612366 0.0127166225820171
0.491631464194383 0.0141824512534291
0.505813915447812 0.0180973451622
0.523911260610012 0.0215805848930533
0.545491845503065 0.0154141917328328
0.560906037235898 0.0175510815576788
0.578457118793577 0.0165017701897215
0.594958888983299 0.0144703289378438
0.609429217921142 0.0148520722204887
0.624281290141631 0.0177794385275697
0.642060728669201 0.0198944191132742
0.661955147782475 0.0201975029510543
0.682152650733529 0.0208062270397177
0.702958877773247 0.0149625145503095
0.717921392323557 0.0167578005084788


==> Images/Results/pointsource_timesteps_tol_0.01_m4.txt <==
t dt
0.0 0.00029633738052353
0.00029633738052353 0.000321823672864097
0.000618161053387627 0.000488878100992243
0.00110703915437987 0.000765083643496594
0.00187212279787646 0.00111609715864276
0.00298821995651923 0.00157121668375216
0.00455943664027139 0.00203427070123794
0.00659370734150933 0.00256089163095822
0.00915459897246755 0.00287760145759362
0.0120322004300612 0.00404203366195408
0.0160742340920153 0.0038660277870832
0.0199402618790985 0.0048591847937504
0.0247994466728489 0.00530219380885623
0.0301016404817051 0.00488958862537414
0.0349912291070792 0.00512446178753107
0.0401156908946103 0.00586614087385194
0.0459818317684622 0.00625798411612354
0.0522398158845858 0.0080460610967063
0.0602858769812921 0.00755447957139834
0.0678403565526904 0.00778339680306852
0.0756237533557589 0.00729608919616121
0.0829198425519201 0.0085430550072506
0.0914628975591707 0.00978264212329109
0.101245539682462 0.00860411505559444
0.109849654738056 0.00823843404620993
0.118088088784266 0.010006791285533
0.128094880069799 0.0109228232035878
0.139017703273387 0.010004291572486
0.149021994845873 0.00951680657351865
0.158538801419392 0.0106820671747209
0.169220868594113 0.0127111214983779
0.18193199009249 0.0120382623340108
0.193970252426501 0.0110353005732103
0.205005552999712 0.0109157125098594
0.215921265509571 0.0124082710294514
0.228329536539022 0.0149287453097627
0.243258281848785 0.0144281319066728
0.257686413755458 0.0123243236426567
0.270010737398115 0.0116229892547183
0.281633726652833 0.0131976042134736
0.294831330866306 0.016154687496929
0.310986018363236 0.0145471162016889
0.325533134564924 0.0161395311055687
0.341672665670493 0.0142058510486766
0.35587851671917 0.0120133746558207
0.36789189137499 0.0127792897528247
0.380671181127815 0.0152455967475274
0.395916777875343 0.0176426814658338
0.413559459341176 0.0150727815409886
0.428632240882165 0.0165780563551721
0.445210297237337 0.0147775132771505
0.459987810514488 0.0135362465302659
0.473524057044753 0.0147736406192748
0.488297697664028 0.0178228013097348
0.506120498973763 0.0199545302731654
0.526075029246929 0.0204077028272059
0.546482732074134 0.0134019847274527
0.559884716801587 0.015233952708822
0.575118669510409 0.0172613177471986
0.592379987257608 0.0171262350815956
0.609506222339203 0.0158423561639563
0.62534857850316 0.0163849561018324
0.641733534604992 0.0190123502421626
0.660745884847155 0.0216146348464575
0.682360519693612 0.0154797992713489
0.697840318964961 0.0175045317855388
0.7153448507505 0.0178184613405546


==> Images/Results/pointsource_timesteps_tol_0.01_m5.txt <==
t dt
0.0 0.000296643061532651
0.000296643061532651 0.000324573167109398
0.000621216228642049 0.00048854522671709
0.00110976145535914 0.000733593112483852
0.00184335456784299 0.00101763159598298
0.00286098616382597 0.00143862237716175
0.00429960854098772 0.00200152437441693
0.00630113291540465 0.00264905067489577
0.00895018359030042 0.00282182789647171
0.0117720114867721 0.00386905871404919
0.0156410702008213 0.00389990497632343
0.0195409751771447 0.00565165923982494
0.0251926344169697 0.00477815927331199
0.0299707936902817 0.00646013835382298
0.0364309320441047 0.00592710103606387
0.0423580330801685 0.00677120349923958
0.0491292365794081 0.00775414862235804
0.0568833852017661 0.00752294354924629
0.0644063287510124 0.00757698640362047
0.0719833151546329 0.00776004355183037
0.0797433587064633 0.00937816069866756
0.0891215194051308 0.0093838514050283
0.0985053708101591 0.00866431635679944
0.107169687166959 0.00863136505187412
0.115801052218833 0.0097430101882175
0.12554406240705 0.0116286371656526
0.137172699572703 0.0104509568740167
0.147623656446719 0.00982868988268655
0.157452346329406 0.00996701815961043
0.167419364489016 0.0113001430437564
0.178719507532773 0.013251352948465
0.191970860481238 0.012584381992196
0.204555242473434 0.0112958830414092
0.215851125514843 0.0109935941564675
0.226844719671311 0.0122451347387922
0.239089854410103 0.014096067538533
0.253185921948636 0.0153656931066167
0.268551615055252 0.0142113620969461
0.282762977152199 0.0120584615619871
0.294821438714186 0.0119179717629651
0.306739410477151 0.0140330760317187
0.32077248650887 0.0166677746108195
0.337440261119689 0.0169480150862279
0.354388276205917 0.0152016043566145
0.369589880562531 0.0135877185119205
0.383177599074452 0.0128304916402872
0.396008090714739 0.0142567998948771
0.410264890609616 0.0157967398435765
0.426061630453193 0.0156975145150325
0.441759144968225 0.0155414630176343
0.457300607985859 0.0165422819352521
0.473842889921111 0.0181434264962593
0.491986316417371 0.0179729230104397
0.50995923942781 0.0147013376792019
0.524660577107012 0.0136408812435712
0.538301458350584 0.0160538241129807
0.554355282463564 0.0194544215140568
0.573809703977621 0.0189912261741153
0.592800930151736 0.0163097347028202
0.609110664854556 0.015852265312924
0.624962930167481 0.0185734196904317
0.643536349857912 0.0164224300549733
0.659958779912885 0.0189953997585421
0.678954179671428 0.0177902167787985
0.696744396450226 0.0156415824442016
0.712385978894428 0.0159699935495601
0.728355972443988 0.018986626372323


==> Images/Results/pointsource_timesteps_tol_0.01_m6.txt <==
t dt
0.0 0.000292503819450022
0.000292503819450022 0.00032075959488512
0.000613263414335142 0.000480533673798747
0.00109379708813389 0.000763623769132399
0.00185742085726629 0.00109443013921083
0.00295185099647712 0.00163217365598072
0.00458402465245784 0.00189750532838715
0.00648152998084499 0.00261805975449242
0.00909958973533741 0.00292141925362968
0.0120210089889671 0.00421261183775058
0.0162336208267177 0.00396358576640901
0.0201972065931267 0.00498546547722134
0.025182672070348 0.00545605557895772
0.0306387276493057 0.00622839458498528
0.036867122234291 0.00618157106055532
0.0430486932948463 0.00704125360538965
0.050089946900236 0.00738715262244056
0.0574770995226766 0.00789448866177247
0.065371588184449 0.00861013756362217
0.0739817257480712 0.00841826744174665
0.0823999931898178 0.00849228998242165
0.0908922831722395 0.00917115141176145
0.100063434584001 0.0108266653735075
0.110890099957508 0.0103158629624129
0.121205962919921 0.00961727008807408
0.130823233007995 0.00975187144268187
0.140575104450677 0.0104151439334805
0.150990248384158 0.0113595269550744
0.162349775339232 0.0123683691578175
0.17471814449705 0.0125431936830658
0.187261338180115 0.0113470666760666
0.198608404856182 0.0109439281362632
0.209552332992445 0.0116671473519006
0.221219480344346 0.0131627785911324
0.234382258935478 0.0141581985812268
0.248540457516705 0.0146593557661668
0.263199813282872 0.0139663868874032
0.277166200170275 0.0124135346479958
0.289579734818271 0.0121768885636773
0.301756623381948 0.0134819198996244
0.315238543281572 0.0152307193766421
0.330469262658215 0.016195654543504
0.346664917201719 0.0158065023965672
0.362471419598286 0.0151972337788601
0.377668653377146 0.0157910496966099
0.393459703073756 0.0149317793767476
0.408391482450503 0.0133622421420538
0.421753724592557 0.0137982860348326
0.43555201062739 0.0156951430497248
0.451247153677115 0.0165322792941467
0.467779432971262 0.0165297826907542
0.484309215662016 0.0169528789488186
0.501262094610834 0.0181864959152423
0.519448590526077 0.018874759969544
0.538323350495621 0.0156408741005536
0.553964224596174 0.0136134022305928
0.567577626826767 0.0151215884373492
0.582699215264116 0.018737140564383
0.601436355828499 0.0196390791585519
0.621075434987051 0.0174638033604749
0.638539238347526 0.0163721061212063
0.654911344468732 0.018101683263436
0.673013027732168 0.0166529710423855
0.689665998774554 0.0191555533763221
0.708821552150876 0.017704105015918
0.726525657166794 0.0156448886482787


==> Images/Results/pointsource_timesteps_tol_0.01_m7.txt <==
t dt
0.0 0.000293054885561491
0.000293054885561491 0.000320833135360858
0.000613888020922349 0.000484056508482145
0.00109794452940449 0.000751549967566575
0.00184949449697107 0.00105815728950613
0.00290765178647719 0.00154351249445604
0.00445116428093323 0.0019312037002173
0.00638236798115053 0.00260050387440392
0.00898287185555445 0.00287569879029329
0.0118585706458477 0.00412034994415265
0.0159789205900004 0.00389104902139931
0.0198699696113997 0.00516220227249865
0.0250321718838983 0.00559037818522436
0.0306225500691227 0.0060469011539441
0.0366694512230668 0.0068119999480764
0.0434814511711432 0.0064466386556441
0.0499280898267873 0.00826474512018543
0.0581928349469727 0.00769167215951735
0.0658845071064901 0.00806369719226556
0.0739482042987556 0.00944184101438606
0.0833900453131417 0.00906829294196239
0.0924583382551041 0.00926070200381192
0.101719040258916 0.0102024104122083
0.111921450671124 0.0111395992893678
0.123061049960492 0.0112201469970509
0.134281196957543 0.010663561114238
0.144944758071781 0.0107169922173898
0.155661750289171 0.0111676259001424
0.166829376189313 0.0117193136241392
0.178548689813452 0.0118712664123858
0.190419956225838 0.0120885490116348
0.202508505237473 0.012685603972419
0.215194109209892 0.0135448639888856
0.228738973198778 0.0143589932418575
0.243097966440635 0.0139430689667621
0.257041035407397 0.0126352384651231
0.26967627387252 0.0123378183024935
0.282014092175014 0.0135424676488158
0.29555655982383 0.0148256178538706
0.3103821776777 0.0149296202708907
0.325311797948591 0.0146988187124128
0.340010616661004 0.0149812246430697
0.354991841304074 0.0163096376003809
0.371301478904455 0.0170296704313065
0.388331149335761 0.0146799769690818
0.403011126304843 0.013021633922371
0.416032760227214 0.0140562618732201
0.430089022100434 0.0169192945921449
0.447008316692579 0.0171558789873737
0.464164195679953 0.0157651884613209
0.479929384141274 0.0154843673040003
0.495413751445274 0.0171102110777887
0.512523962523062 0.0192430723194118
0.531767034842474 0.0178322349135086
0.549599269755983 0.0145499658600957
0.564149235616079 0.0142616206314818
0.57841085624756 0.0174861419548645
0.595896998202425 0.0200568636051703
0.615953861807595 0.017754172776968
0.633708034584563 0.015762622239907
0.64947065682447 0.0164012839528897
0.66587194077736 0.0199568097515418
0.685828750528902 0.0170225292098771
0.702851279738779 0.0205714658961667
0.723422745634945 0.0180282090220824


==> Images/Results/pointsource_timesteps_tol_0.01_m8.txt <==
t dt
0.0 0.000292460160150266
0.000292460160150266 0.000320774190281844
0.00061323435043211 0.000480485262766854
0.00109371961319896 0.000754238751828369
0.00184795836502733 0.00106120859058694
0.00290916695561428 0.00154862146289244
0.00445778841850672 0.00193448634449539
0.00639227476300211 0.00263631934679201
0.00902859410979411 0.00287770535913127
0.0119062994689254 0.00394823760133443
0.0158545370702598 0.004005500921304
0.0198600379915638 0.00527122226692527
0.0251312602584891 0.00548242827419465
0.0306136885326837 0.00606761427186226
0.036681302804546 0.00680073012141152
0.0434820329259575 0.00701448068485977
0.0504965136108173 0.00775836715798395
0.0582548807688012 0.00814577514939787
0.0664006559181991 0.00864861763015764
0.0750492735483567 0.00884103483870348
0.0838903083870602 0.00921844020269056
0.0931087485897508 0.0100631231980088
0.10317187178776 0.0104896036324757
0.113661475420235 0.0110077736961034
0.124669249116339 0.0113165001792453
0.135985749295584 0.0116054034352178
0.147591152730802 0.0117503719263051
0.159341524657107 0.0114857087917688
0.170827233448876 0.0114951286579299
0.182322362106806 0.0122506437609378
0.194573005867743 0.0128223388416146
0.207395344709358 0.012919924421289
0.220315269130647 0.0139308115096895
0.234246080640336 0.0138719236900382
0.248118004330375 0.0140848067075246
0.262202811037899 0.0140030306680557
0.276205841705955 0.0145818570354678
0.290787698741423 0.0150612395592483
0.305848938300671 0.0138142812683654
0.319663219569036 0.0136149457817441
0.33327816535078 0.0139378568769389
0.347216022227719 0.0150085223856833
0.362224544613403 0.0155167758129553
0.377741320426358 0.0149951213742675
0.392736441800625 0.0149110689853105
0.407647510785936 0.0152690028932311
0.422916513679167 0.0161928348601481
0.439109348539315 0.0168383165376698
0.455947665076985 0.0170111907785181
0.472958855855503 0.0172507468113075
0.490209602666811 0.0177717885152483
0.507981391182059 0.0187325588527056
0.526713950034765 0.0173691913258077
0.544083141360572 0.0144722355875225
0.558555376948095 0.0142013992676396
0.572756776215734 0.0168337692323536
0.589590545448088 0.019027034971235
0.608617580419323 0.0184709223003287
0.627088502719652 0.0165898216513175
0.643678324370969 0.0164081507171297
0.660086475088099 0.0187156209276474
0.678802096015746 0.0219510101636663
0.700753106179413 0.0141512705800102
0.714904376759423 0.0168486100891254


==> Images/Results/pointsource_timesteps_tol_0.01_pmm128.txt <==
t dt
0.0 0.000186696174183825
0.000186696174183825 0.000188109149262003
0.000374805323445828 0.000304395488235934
0.000679200811681762 0.000378235759540572
0.00105743657122233 0.000417521537440876
0.00147495810866321 0.000588305699786883
0.00206326380845009 0.000553257696749136
0.00261652150519923 0.00077845628270925
0.00339497778790848 0.000707639322313654
0.00410261711022213 0.000843643913424888
0.00494626102364702 0.00091978823762794
0.00586604926127496 0.000988632706558784
0.00685468196783374 0.00114711630232342
0.00800179827015716 0.00120924644756579
0.00921104471772296 0.00113864003399542
0.0103496847517184 0.00128216783889259
0.011631852590611 0.00140777667217096
0.0130396292627819 0.00134003961990242
0.0143796688826843 0.00138603679682101
0.0157657056795054 0.00160749325281318
0.0173731989323185 0.0017129284792557
0.0190861274115742 0.00165748885380546
0.0207436162653797 0.00187923486307676
0.0226228511284565 0.00212214637010174
0.0247449974985582 0.00181379884397649
0.0265587963425347 0.00231605995152887
0.0288748562940635 0.00221774638716429
0.0310926026812278 0.00237095966938413
0.033463562350612 0.00232694573121881
0.0357905080818308 0.00250867535524301
0.0382991834370738 0.00261054208118528
0.0409097255182591 0.00270292968619177
0.0436126552044508 0.0029390496860155
0.0465517048904663 0.00287424245102646
0.0494259473414928 0.00327231317663056
0.0526982605181233 0.00315504290980703
0.0558533034279304 0.00297051888241209
0.0588238223103425 0.0033147840594721
0.0621386063698146 0.0033319567439618
0.0654705631137764 0.0031754578555039
0.0686460209692803 0.00343097448544442
0.0720769954547247 0.00363643463296233
0.075713430087687 0.00390878197803056
0.0796222120657176 0.00373344758348915
0.0833556596492067 0.00400801476449081
0.0873636744136975 0.00414813859193454
0.0915118130056321 0.00391015763794365
0.0954219706435757 0.00414224247944987
0.0995642131230256 0.00422459993219076
0.103788813055216 0.00422535915981613
0.108014172215032 0.0038936044970976
0.11190777671213 0.00446670215794488
0.116374478870075 0.00461813907158186
0.120992617941657 0.00446048814870522
0.125453106090362 0.00477805597951002
0.130231162069872 0.00424819335850018
0.134479355428372 0.00486647154384793
0.13934582697222 0.00450278456146926
0.143848611533689 0.0053615249461794
0.149210136479869 0.00509418890774244
0.154304325387611 0.00586983490423628
0.160174160291848 0.00571416334201341
0.165888323633861 0.00604397209867753
0.171932295732538 0.00579780059820293
0.177730096330741 0.00600104293334681
0.183731139264088 0.00558002607528426
0.189311165339373 0.00613281958288953
0.195443984922262 0.00539585698663557
0.200839841908898 0.00591737178237516
0.206757213691273 0.00644188906246459
0.213199102753737 0.00656505733334938
0.219764160087087 0.00660513260225807
0.226369292689345 0.00670426269322249
0.233073555382567 0.00614371982806836
0.239217275210636 0.0071758285867155
0.246393103797351 0.00680002448155244
0.253193128278904 0.00685866384833519
0.260051792127239 0.00704370314877307
0.267095495276012 0.00724285027057203
0.274338345546584 0.00743767885665828
0.281776024403242 0.0071742357506242
0.288950260153866 0.00753499954690776
0.296485259700774 0.00680802384866051
0.303293283549435 0.00765496201576125
0.310948245565196 0.00792153483733859
0.318869780402535 0.00801852255038599
0.326888302952921 0.00701345705928725
0.333901760012208 0.00816921337653568
0.342070973388744 0.00814352055423486
0.350214493942978 0.00785655878674492
0.358071052729723 0.00890775028699468
0.366978803016718 0.00850241968022499
0.375481222696943 0.00801416567239187
0.383495388369335 0.0080651644681861
0.391560552837521 0.00880976171989038
0.400370314557411 0.00782703596502045
0.408197350522432 0.00786735060494534
0.416064701127377 0.00821271003859615
0.424277411165973 0.00926199472716828
0.433539405893141 0.00951205824014647
0.443051464133288 0.00931588004146536
0.452367344174753 0.00810459646014103
0.460471940634894 0.00973713770488047
0.470209078339775 0.0101658159398437
0.480374894279619 0.00964536433630883
0.490020258615927 0.010584321915014
0.500604580530941 0.00964313302500766
0.510247713555949 0.0101498772435242
0.520397590799473 0.0112339759172435
0.531631566716717 0.0110143553990071
0.542645922115724 0.0110201223321651
0.553666044447889 0.0105079190809728
0.564173963528862 0.010495550798879
0.574669514327741 0.0112538941182718
0.585923408446013 0.0123389347787247
0.598262343224737 0.0118358983418571
0.610098241566594 0.0119459951096881
0.622044236676282 0.0129428355082181
0.6349870721845 0.0133603468735087
0.648347419058009 0.0118605393200782
0.660207958378087 0.0130640993277439
0.673272057705831 0.0145839256315254
0.687855983337357 0.0125752769889702
0.700431260326327 0.0179167442914375
0.718348004617764 0.018156763287338


==> Images/Results/pointsource_timesteps_tol_0.01_pmm32.txt <==
t dt
0.0 0.000226384271808333
0.000226384271808333 0.000283925587380783
0.000510309859189116 0.000339663604462356
0.000849973463651472 0.000481157439747104
0.00133113090339858 0.000605990154370992
0.00193712105776957 0.000765356154322272
0.00270247721209184 0.000982975378769375
0.00368545259086122 0.00119603702762219
0.0048814896184834 0.00114496246129446
0.00602645207977787 0.00122658491649506
0.00725303699627293 0.00142675390180837
0.0086797908980813 0.00175136201835648
0.0104311529164378 0.00207078582009917
0.012501938736537 0.00200616515732206
0.014508103893859 0.00223501277330645
0.0167431166671655 0.00243105773717759
0.0191741744043431 0.00276229914131486
0.0219364735456579 0.00267407085508431
0.0246105444007422 0.00292475721607325
0.0275353016168155 0.00315645082885528
0.0306917524456707 0.00344888536817973
0.0341406378138505 0.00349430660037092
0.0376349444142214 0.00404471229563032
0.0416796567098517 0.0040547141757161
0.0457343708855678 0.00395358114968281
0.0496879520352506 0.0044846829618378
0.0541726349970884 0.0047829465113405
0.0589555815084289 0.00506618539673585
0.0640217669051648 0.00504170907386577
0.0690634759790305 0.00540573677778501
0.0744692127568155 0.00565696542068037
0.0801261781774959 0.00569760668329198
0.0858237848607879 0.00636374523476346
0.0921875300955514 0.00607187733343752
0.0982594074289889 0.00649892668485516
0.104758334113844 0.00642647383198195
0.111184807945826 0.00624082754599652
0.117425635491823 0.00708571384338375
0.124511349335206 0.00670126387416159
0.131212613209368 0.00685197064306204
0.13806458385243 0.00813066629536385
0.146195250147794 0.00792201677236074
0.154117266920154 0.00795799747010057
0.162075264390255 0.00851445550902464
0.17058971989928 0.00794416996612858
0.178533889865408 0.0089906480501735
0.187524537915582 0.00967832430473998
0.197202862220322 0.00894222278510666
0.206145085005428 0.00996595029493111
0.216111035300359 0.00963123084398443
0.225742266144344 0.00944181623082045
0.235184082375164 0.00982221239526542
0.24500629477043 0.00914962126086109
0.254155916031291 0.0105641060591412
0.264720022090432 0.0113327328202741
0.276052754910706 0.0107407686180819
0.286793523528788 0.0106386588750254
0.297432182403814 0.0103240443862823
0.307756226790096 0.010211350483958
0.317967577274054 0.0121474847171026
0.330115061991156 0.0110477758690635
0.34116283786022 0.0119242202689979
0.353087058129218 0.0132924545396864
0.366379512668904 0.0139002843291157
0.38027979699802 0.013764197427576
0.394043994425596 0.0138348529805389
0.407878847406135 0.0142744018566276
0.422153249262762 0.0145908575938392
0.436744106856602 0.0149567464644024
0.451700853321004 0.0151570216054883
0.466857874926492 0.0152693246181484
0.482127199544641 0.0150772836595085
0.497204483204149 0.0150106665867762
0.512215149790926 0.0150018108438031
0.527216960634729 0.015458731962114
0.542675692596843 0.0161795600921217
0.558855252688964 0.0164541819209125
0.575309434609877 0.0168923641467993
0.592201798756676 0.0176703880878559
0.609872186844532 0.0169575701319023
0.626829756976434 0.0152998224261133
0.642129579402548 0.0147191660967474
0.656848745499295 0.015892262258358
0.672741007757653 0.0178267304390102
0.690567738196663 0.0193573576349722
0.709925095831636 0.019410864596677
0.729335960428313 0.0194522798067217


==> Images/Results/pointsource_timesteps_tol_0.01_pmm512.txt <==
t dt
0.0 0.000169936582190504
0.000169936582190504 0.000173156693009582
0.000343093275200085 0.000266818521157885
0.00060991179635797 0.000332338241136545
0.000942250037494515 0.000397201821825205
0.00133945185931972 0.000474962208250735
0.00181441406757046 0.000576517087934353
0.00239093115550481 0.000537927136573385
0.00292885829207819 0.000700685403966384
0.00362954369604458 0.000602313783406534
0.00423185747945111 0.000719529549581639
0.00495138702903275 0.000735919717360733
0.00568730674639348 0.00078687392595182
0.0064741806723453 0.000789166158626923
0.00726334683097223 0.000944621416926566
0.00820796824789879 0.000879671863705372
0.00908764011160416 0.000878524396955908
0.00996616450856007 0.000977047724931389
0.0109432122334915 0.000958267265310665
0.0119014794988021 0.00111993946944364
0.0130214189682458 0.00103822126091306
0.0140596402291588 0.00113097123432301
0.0151906114634818 0.0011192620081268
0.0163098734716086 0.00119882809908008
0.0175087015706887 0.00113062803445713
0.0186393296051458 0.00142056787140655
0.0200598974765524 0.00142202069137694
0.0214819181679293 0.00123428105884998
0.0227161992267793 0.00137098025290578
0.0240871794796851 0.00134970101744499
0.0254368804971301 0.00136876663562862
0.0268056471327587 0.00146657844039112
0.0282722255731498 0.00130219590662131
0.0295744214797711 0.00140948077537809
0.0309839022551492 0.00153039874784073
0.03251430100299 0.00150426191995976
0.0340185629229497 0.00178887868544523
0.035807441608395 0.00157477270843955
0.0373822143168345 0.0015723627137259
0.0389545770305604 0.00168488125112557
0.040639458281686 0.0017349850644799
0.0423744433461659 0.00175977704838619
0.0441342203945521 0.00164046768762624
0.0457746880821783 0.00175984735272661
0.0475345354349049 0.001662979839983
0.0491975152748879 0.00194835336119423
0.0511458686360821 0.00192073272156033
0.0530666013576425 0.00181601951824667
0.0548826208758891 0.00184677813707721
0.0567293990129664 0.00197107318063948
0.0587004721936058 0.00187384893090266
0.0605743211245085 0.00197818814787791
0.0625525092723864 0.00186897005677109
0.0644214793291575 0.00200684275807443
0.0664283220872319 0.00217863950589019
0.0686069615931221 0.0021235148270081
0.0707304764201302 0.00201730558960431
0.0727477820097345 0.00220249951134341
0.0749502815210779 0.00214232479317838
0.0770926063142563 0.00231151867544729
0.0794041249897036 0.00225914240740352
0.0816632673971071 0.00229436945476718
0.0839576368518743 0.0022857636712389
0.0862434005231132 0.00232083228822344
0.0885642328113366 0.0023007380359793
0.0908649708473159 0.00258335704352651
0.0934483278908424 0.0024944591044592
0.0959427869953016 0.00235840980861083
0.0983011968039125 0.00248947057120707
0.10079066737512 0.00241359010708672
0.103204257482206 0.00254971301947959
0.105753970501686 0.00254820707635306
0.108302177578039 0.00286188719953717
0.111164064777576 0.00261479135648272
0.113778856134059 0.00281467404090116
0.11659353017496 0.00267736714781229
0.119270897322772 0.00292545810626135
0.122196355429034 0.00269946453199847
0.124895819961032 0.00284932877077502
0.127745148731807 0.00314148594423178
0.130886634676039 0.00299262992134036
0.133879264597379 0.00291499942353175
0.136794264020911 0.00319558083517846
0.139989844856089 0.00285596719283923
0.142845812048929 0.00305037431909376
0.145896186368022 0.00291406326446027
0.148810249632483 0.00305679192881442
0.151867041561297 0.00325389032551046
0.155120931886808 0.00310584466855633
0.158226776555364 0.00318888469572414
0.161415661251088 0.00330458670171786
0.164720247952806 0.0032969024341816
0.168017150386987 0.00320964878009651
0.171226799167084 0.00323140602670318
0.174458205193787 0.00346011357696964
0.177918318770757 0.00326815263053294
0.18118647140129 0.00343040267624623
0.184616874077536 0.00330146826805222
0.187918342345588 0.00355988048069775
0.191478222826286 0.00333070975534115
0.194808932581627 0.00364094866347112
0.198449881245098 0.00351829389348372
0.201968175138582 0.00342687376924101
0.205395048907823 0.00377472063284994
0.209169769540673 0.00342460584903359
0.212594375389706 0.00382314256480304
0.216417517954509 0.00363741716759389
0.220054935122103 0.00362293908427307
0.223677874206376 0.00393256222162801
0.227610436428004 0.00372449145915344
0.231334927887158 0.00368661381321538
0.235021541700373 0.00378333639755467
0.238804878097928 0.00390572345639447
0.242710601554322 0.00409557659521863
0.246806178149541 0.00383949194058407
0.250645670090125 0.00382492893347625
0.254470599023601 0.00382506879247801
0.258295667816079 0.0041276446526649
0.262423312468744 0.00389452002532247
0.266317832494067 0.00424449891139311
0.27056233140546 0.00402516724044299
0.274587498645903 0.0040186845825201
0.278606183228423 0.00446960851531986
0.283075791743743 0.0039846956242949
0.287060487368038 0.00424878879527763
0.291309276163315 0.00415860337419337
0.295467879537509 0.00384766220701681
0.299315541744526 0.00434771215170493
0.30366325389623 0.00422895089673429
0.307892204792965 0.00447474343614659
0.312366948229111 0.00468686946131083
0.317053817690422 0.00442215201073729
0.321475969701159 0.00445656944407612
0.325932539145236 0.00426231603051322
0.330194855175749 0.00478699538851392
0.334981850564263 0.00472547803685261
0.339707328601115 0.00446427304386027
0.344171601644976 0.00447843287288105
0.348650034517857 0.00439269759083692
0.353042732108694 0.00468956941562093
0.357732301524315 0.0048368324798758
0.36256913400419 0.00466091252230389
0.367230046526494 0.00510219923038607
0.37233224575688 0.00498708024712417
0.377319326004004 0.00499060432656617
0.382309930330571 0.00504131582075792
0.387351246151329 0.00483250717035134
0.39218375332168 0.0055108754329754
0.397694628754655 0.00479828992502555
0.402492918679681 0.00488264295392999
0.407375561633611 0.00556703706161085
0.412942598695222 0.00525365345914105
0.418196252154363 0.005095446650426
0.423291698804789 0.00551727387925864
0.428808972684047 0.00516436774001537
0.433973340424063 0.00541187321377249
0.439385213637835 0.00509261946374109
0.444477833101576 0.00525515136006248
0.449732984461639 0.00536993062621802
0.455102915087857 0.00570273698560411
0.460805652073461 0.00544325394051042
0.466248906013971 0.0054337066060169
0.471682612619988 0.00523792493507178
0.47692053755506 0.005329009367906
0.482249546922966 0.0053046251107987
0.487554172033765 0.00558229459579244
0.493136466629557 0.00581944421366176
0.498955910843219 0.00515643907126309
0.504112349914482 0.00522389907225142
0.509336248986733 0.00591624543248551
0.515252494419219 0.00543196645646249
0.520684460875681 0.0057212643881292
0.526405725263811 0.00603540989138481
0.532441135155196 0.00600108699644773
0.538442222151643 0.00655771938306706
0.54499994153471 0.0054071432148329
0.550407084749543 0.00550982819850666
0.55591691294805 0.00612472231913841
0.562041635267188 0.0067660480350051
0.568807683302193 0.00627477604913569
0.575082459351329 0.00721638739464697
0.582298846745976 0.00616677835339237
0.588465625099369 0.00693827553416126
0.59540390063353 0.0069235310868034
0.602327431720333 0.00679770144013492
0.609125133160468 0.00662398344636509
0.615749116606833 0.0062426387449847
0.621991755351818 0.00713026942753196
0.62912202477935 0.00717187630638754
0.636293901085737 0.00796909940536319
0.6442630004911 0.00737123475804831
0.651634235249149 0.00726306014447168
0.65889729539362 0.00734580688161663
0.666243102275237 0.00853352449737657
0.674776626772614 0.00747294716054317
0.682249573933157 0.00804646243665113
0.690296036369808 0.00879660422199421
0.699092640591802 0.00819218379600816
0.70728482438781 0.00860544456204019
0.71589026894985 0.00860830069604406
0.724498569645894 0.00825768481567864
0.732756254461573 0.00898866172366935


==> Images/Results/pointsource_timesteptimes_ref_hfm18.txt <==
t steptime
0.0 0.966638224
0.0207846096908 0.986435915
0.0415692193816 1.027627868
0.0623538290724001 1.0819412
0.0831384387632001 1.148206126
0.103923048454 1.231285403
0.1247076581448 1.306006074
0.1454922678356 1.411626758
0.1662768775264 1.52351995
0.1870614872172 1.652476207
0.207846096908 1.790793464
0.2286307065988 1.935808313
0.2494153162896 2.084596752
0.2701999259804 2.235145078
0.2909845356712 2.418498644
0.311769145362 2.575837685
0.3325537550528 2.745007087
0.3533383647436 2.899798648
0.3741229744344 3.064974954
0.3949075841252 3.198423132
0.415692193816 3.321460583
0.4364768035068 3.462536964
0.4572614131976 3.572549218
0.478046022888401 3.664555525
0.498830632579201 3.752627177
0.519615242270001 3.811478017
0.540399851960801 3.873001372
0.561184461651601 3.92056834
0.581969071342401 3.964374822
0.6027536810332 3.98110166
0.623538290724 3.995470868
0.6443229004148 4.016899723
0.6651075101056 4.021335282
0.6858921197964 4.024242259
0.7066767294872 4.015708035
0.727461339178 4.012875067
0.7482459488688 3.543919953


==> Images/Results/pointsource_timesteptimes_ref_hfm258.txt <==
t steptime
0.0 15.370407293
0.0207846096908 16.767431651
0.0415692193816 17.476692186
0.0623538290724001 18.383407044
0.0831384387632001 19.800600817
0.103923048454 21.84680923
0.1247076581448 23.511538295
0.1454922678356 25.205573323
0.1662768775264 27.809054451
0.1870614872172 30.181098618
0.207846096908 32.823065622
0.2286307065988 36.109497835
0.2494153162896 39.143076754
0.2701999259804 42.46938424
0.2909845356712 45.454495487
0.311769145362 48.501563443
0.3325537550528 51.859489013
0.3533383647436 54.847152668
0.3741229744344 58.278653634
0.3949075841252 60.897459296
0.415692193816 63.138725983
0.4364768035068 65.413909447
0.4572614131976 67.92166397
0.478046022888401 70.191203683
0.498830632579201 71.198793428
0.519615242270001 72.464011365
0.540399851960801 73.280311132
0.561184461651601 74.27936783
0.581969071342401 74.489794107
0.6027536810332 74.999408724
0.623538290724 75.673384656
0.6443229004148 75.415370574
0.6651075101056 75.343701465
0.6858921197964 74.804281865
0.7066767294872 74.08620584
0.727461339178 74.129919602
0.7482459488688 64.186217324


==> Images/Results/pointsource_timesteptimes_ref_hfm6.txt <==
t steptime
0.0 0.733794383
0.0207846096908 0.652727149
0.0415692193816 0.683944726
0.0623538290724001 0.709053214
0.0831384387632001 0.754506001
0.103923048454 0.795365263
0.1247076581448 0.846853987
0.1454922678356 0.950403116
0.1662768775264 0.970524194
0.1870614872172 1.033789631
0.207846096908 1.138665859
0.2286307065988 1.182624615
0.2494153162896 1.250449816
0.2701999259804 1.332863975
0.2909845356712 1.41161973
0.311769145362 1.504601442
0.3325537550528 1.561933255
0.3533383647436 1.66298009
0.3741229744344 1.715529095
0.3949075841252 1.791705538
0.415692193816 1.853430775
0.4364768035068 1.915349731
0.4572614131976 1.970381573
0.478046022888401 2.019907749
0.498830632579201 2.078733589
0.519615242270001 2.118029035
0.540399851960801 2.156613479
0.561184461651601 2.200756752
0.581969071342401 2.22534062
0.6027536810332 2.278888967
0.623538290724 2.296802666
0.6443229004148 2.306873417
0.6651075101056 2.321764396
0.6858921197964 2.328339636
0.7066767294872 2.342480468
0.727461339178 2.345788108
0.7482459488688 2.075885483


==> Images/Results/pointsource_timesteptimes_ref_hfm66.txt <==
t steptime
0.0 3.772148536
0.0207846096908 4.089456049
0.0415692193816 4.280956997
0.0623538290724001 4.533786884
0.0831384387632001 4.835805679
0.103923048454 5.193520051
0.1247076581448 5.633056205
0.1454922678356 6.082786831
0.1662768775264 6.603009634
0.1870614872172 7.24349954
0.207846096908 7.87089619
0.2286307065988 8.537539445
0.2494153162896 9.258109245
0.2701999259804 9.986645802
0.2909845356712 10.640884874
0.311769145362 11.453941483
0.3325537550528 12.27596793
0.3533383647436 12.950322979
0.3741229744344 13.76750617
0.3949075841252 14.31180167
0.415692193816 14.985484454
0.4364768035068 15.433989346
0.4572614131976 15.988783081
0.478046022888401 16.407310546
0.498830632579201 16.758963594
0.519615242270001 17.113670777
0.540399851960801 17.365386357
0.561184461651601 17.506196921
0.581969071342401 17.563645591
0.6027536810332 17.678358336
0.623538290724 17.68339624
0.6443229004148 17.652411545
0.6651075101056 17.728485579
0.6858921197964 17.606224091
0.7066767294872 17.667271621
0.727461339178 17.609516701
0.7482459488688 15.29640303


==> Images/Results/pointsource_timesteptimes_ref_m1.txt <==
t steptime
0.0 0.326279157
0.0207846096908 0.343628672
0.0415692193816 0.368834263
0.0623538290724001 0.37895415
0.0831384387632001 0.404608382
0.103923048454 0.435610028
0.1247076581448 0.465819089
0.1454922678356 0.50126984
0.1662768775264 0.547973148
0.1870614872172 0.598900352
0.207846096908 0.638953175
0.2286307065988 0.69339842
0.2494153162896 0.750691071
0.2701999259804 0.807020439
0.2909845356712 0.872591445
0.311769145362 0.923670437
0.3325537550528 0.980656192
0.3533383647436 1.040624421
0.3741229744344 1.09778772
0.3949075841252 1.151993995
0.415692193816 1.209801337
0.4364768035068 1.259496459
0.4572614131976 1.312814806
0.478046022888401 1.353391347
0.498830632579201 1.394929836
0.519615242270001 1.430925966
0.540399851960801 1.454814673
0.561184461651601 1.486569766
0.581969071342401 1.506531718
0.6027536810332 1.527540191
0.623538290724 1.541614846
0.6443229004148 1.554291534
0.6651075101056 1.562878507
0.6858921197964 1.570844942
0.7066767294872 1.573401268
0.727461339178 1.576323129
0.7482459488688 1.367320815


==> Images/Results/pointsource_timesteptimes_ref_m2.txt <==
t steptime
0.0 0.540363167
0.0207846096908 0.603743201
0.0415692193816 0.651201928
0.0623538290724001 0.722957422
0.0831384387632001 0.799343224
0.103923048454 0.903946587
0.1247076581448 1.000961847
0.1454922678356 1.115764731
0.1662768775264 1.252473143
0.1870614872172 1.407410817
0.207846096908 1.572647715
0.2286307065988 1.743399416
0.2494153162896 1.923517521
0.2701999259804 2.10777778
0.2909845356712 2.290867256
0.311769145362 2.474248314
0.3325537550528 2.670407072
0.3533383647436 2.867071633
0.3741229744344 3.042595141
0.3949075841252 3.237047577
0.415692193816 3.387570294
0.4364768035068 3.552438393
0.4572614131976 3.699362473
0.478046022888401 3.835156899
0.498830632579201 3.939585644
0.519615242270001 4.037467784
0.540399851960801 4.104151512
0.561184461651601 4.172376224
0.581969071342401 4.228355311
0.6027536810332 4.258243532
0.623538290724 4.278815834
0.6443229004148 4.304206101
0.6651075101056 4.300149286
0.6858921197964 4.304878452
0.7066767294872 4.295857103
0.727461339178 4.280922148
0.7482459488688 3.739242414


==> Images/Results/pointsource_timesteptimes_ref_m3.txt <==
t steptime
0.0 0.985996607
0.0207846096908 1.110732761
0.0415692193816 1.229245543
0.0623538290724001 1.380153515
0.0831384387632001 1.531237368
0.103923048454 1.740171748
0.1247076581448 1.949957625
0.1454922678356 2.195402647
0.1662768775264 2.4888423
0.1870614872172 2.800755455
0.207846096908 3.152697324
0.2286307065988 3.519761019
0.2494153162896 3.884290225
0.2701999259804 4.261981746
0.2909845356712 4.686210007
0.311769145362 5.071178146
0.3325537550528 5.457782434
0.3533383647436 5.860834507
0.3741229744344 6.283168273
0.3949075841252 6.678198909
0.415692193816 7.020899993
0.4364768035068 7.33037568
0.4572614131976 7.62743047
0.478046022888401 7.874036277
0.498830632579201 8.088633684
0.519615242270001 8.282968432
0.540399851960801 8.408639049
0.561184461651601 8.526504028
0.581969071342401 8.604177944
0.6027536810332 8.62824532
0.623538290724 8.644806673
0.6443229004148 8.666633576
0.6651075101056 8.670394507
0.6858921197964 8.660275499
0.7066767294872 8.622771932
0.727461339178 8.57871923
0.7482459488688 7.513959975


==> Images/Results/pointsource_timesteptimes_ref_m4.txt <==
t steptime
0.0 1.998221171
0.0207846096908 2.281704386
0.0415692193816 2.602834088
0.0623538290724001 2.893682264
0.0831384387632001 3.260368495
0.103923048454 3.724710332
0.1247076581448 4.201639813
0.1454922678356 4.739771668
0.1662768775264 5.383658609
0.1870614872172 6.184240243
0.207846096908 6.934155496
0.2286307065988 7.787411005
0.2494153162896 8.583587844
0.2701999259804 9.457374411
0.2909845356712 10.305673812
0.311769145362 11.221981831
0.3325537550528 12.154641379
0.3533383647436 13.050096914
0.3741229744344 13.909974681
0.3949075841252 14.778268205
0.415692193816 15.436216025
0.4364768035068 16.147568325
0.4572614131976 16.815716567
0.478046022888401 17.337407487
0.498830632579201 17.778061031
0.519615242270001 18.205720272
0.540399851960801 18.527740765
0.561184461651601 18.750348619
0.581969071342401 18.921974093
0.6027536810332 19.036335275
0.623538290724 19.090614313
0.6443229004148 19.092667559
0.6651075101056 19.096517714
0.6858921197964 19.067526843
0.7066767294872 18.938961953
0.727461339178 18.845645814
0.7482459488688 16.345641376


==> Images/Results/pointsource_timesteptimes_ref_m5.txt <==
t steptime
0.0 3.386335378
0.0207846096908 3.990997631
0.0415692193816 4.496415799
0.0623538290724001 5.106982144
0.0831384387632001 5.800373825
0.103923048454 6.695922726
0.1247076581448 7.757957415
0.1454922678356 8.734418726
0.1662768775264 9.985808556
0.1870614872172 11.414842899
0.207846096908 12.96440068
0.2286307065988 14.57067579
0.2494153162896 16.227840636
0.2701999259804 17.900928971
0.2909845356712 19.568158309
0.311769145362 21.425484519
0.3325537550528 23.171484305
0.3533383647436 25.17605311
0.3741229744344 26.688897998
0.3949075841252 28.265329719
0.415692193816 29.735568233
0.4364768035068 31.040430634
0.4572614131976 32.25937234
0.478046022888401 33.350738651
0.498830632579201 34.16181029
0.519615242270001 35.073634957
0.540399851960801 35.72945251
0.561184461651601 36.112810206
0.581969071342401 36.55734905
0.6027536810332 36.639933733
0.623538290724 36.807222535
0.6443229004148 36.767278285
0.6651075101056 36.811533281
0.6858921197964 36.645908856
0.7066767294872 36.502856121
0.727461339178 36.217021668
0.7482459488688 31.492095979


==> Images/Results/pointsource_timesteptimes_ref_m6.txt <==
t steptime
0.0 5.462243417
0.0207846096908 6.667099564
0.0415692193816 7.789076194
0.0623538290724001 9.112959748
0.0831384387632001 10.581805062
0.103923048454 12.153151435
0.1247076581448 14.273367273
0.1454922678356 16.329699513
0.1662768775264 19.137251814
0.1870614872172 22.194126675
0.207846096908 25.195767107
0.2286307065988 28.508737213
0.2494153162896 31.897761997
0.2701999259804 35.3256117
0.2909845356712 38.780695216
0.311769145362 42.644417767
0.3325537550528 46.205094647
0.3533383647436 49.896616156
0.3741229744344 53.269689811
0.3949075841252 56.52471548
0.415692193816 59.38297399
0.4364768035068 61.910802255
0.4572614131976 64.341681272
0.478046022888401 66.485318057
0.498830632579201 68.136296335
0.519615242270001 69.623628402
0.540399851960801 71.111122302
0.561184461651601 71.694334082
0.581969071342401 72.426852173
0.6027536810332 72.601512884
0.623538290724 72.679694749
0.6443229004148 72.636079303
0.6651075101056 72.706906499
0.6858921197964 72.523087886
0.7066767294872 71.967992691
0.727461339178 71.773857471
0.7482459488688 61.686851855


==> Images/Results/pointsource_timesteptimes_ref_m7.txt <==
t steptime
0.0 8.644784485
0.0207846096908 10.731203905
0.0415692193816 12.713104478
0.0623538290724001 15.001465616
0.0831384387632001 17.582098274
0.103923048454 20.619763603
0.1247076581448 24.511048309
0.1454922678356 27.833379096
0.1662768775264 32.494408123
0.1870614872172 37.64594992
0.207846096908 42.981533516
0.2286307065988 48.723916257
0.2494153162896 54.767348834
0.2701999259804 60.718609766
0.2909845356712 66.81624842
0.311769145362 73.745995049
0.3325537550528 79.735150815
0.3533383647436 86.14531797
0.3741229744344 92.249946154
0.3949075841252 98.024986626
0.415692193816 103.260563731
0.4364768035068 107.354049464
0.4572614131976 111.933107929
0.478046022888401 114.967000817
0.498830632579201 118.01681091
0.519615242270001 121.481224845
0.540399851960801 123.424433673
0.561184461651601 124.738586011
0.581969071342401 125.737500364
0.6027536810332 126.326642123
0.623538290724 127.000328962
0.6443229004148 126.606757296
0.6651075101056 126.247693913
0.6858921197964 125.622506073
0.7066767294872 125.083280832
0.727461339178 124.624309675
0.7482459488688 107.339461146


==> Images/Results/pointsource_timesteptimes_ref_m8.txt <==
t steptime
0.0 12.92406897
0.0207846096908 17.827793405
0.0415692193816 22.534434835
0.0623538290724001 26.815894689
0.0831384387632001 32.275268023
0.103923048454 39.047370403
0.1247076581448 47.967665238
0.1454922678356 54.926327788
0.1662768775264 64.922699966
0.1870614872172 75.990710065
0.207846096908 87.734449411
0.2286307065988 99.803893145
0.2494153162896 112.840835315
0.2701999259804 125.744633127
0.2909845356712 139.549645875
0.311769145362 153.396803811
0.3325537550528 166.891576499
0.3533383647436 181.067076812
0.3741229744344 195.193479529
0.3949075841252 207.975505886
0.415692193816 218.75990131
0.4364768035068 229.561861054
0.4572614131976 237.354453698
0.478046022888401 245.424753787
0.498830632579201 252.089383137
0.519615242270001 258.291668418
0.540399851960801 262.541580814
0.561184461651601 265.220317146
0.581969071342401 267.575616496
0.6027536810332 269.082089568
0.623538290724 269.132061822
0.6443229004148 268.479961954
0.6651075101056 268.37348697
0.6858921197964 266.900562615
0.7066767294872 265.750149934
0.727461339178 264.104107894
0.7482459488688 225.716427513


==> Images/Results/pointsource_timesteptimes_ref_pmm128.txt <==
t steptime
0.0 2.535762225
0.0207846096908 2.537124066
0.0415692193816 2.603330624
0.0623538290724001 2.724014137
0.0831384387632001 2.85088593
0.103923048454 3.002958171
0.1247076581448 3.221833036
0.1454922678356 3.447809434
0.1662768775264 3.687575624
0.1870614872172 3.965398319
0.207846096908 4.314230014
0.2286307065988 4.666351912
0.2494153162896 4.965216563
0.2701999259804 5.321813037
0.2909845356712 5.69119725
0.311769145362 6.131578167
0.3325537550528 6.430436368
0.3533383647436 6.835416097
0.3741229744344 7.252190703
0.3949075841252 7.449724963
0.415692193816 7.773192128
0.4364768035068 8.050875267
0.4572614131976 8.257733212
0.478046022888401 8.394514013
0.498830632579201 8.573603995
0.519615242270001 8.749552726
0.540399851960801 8.86810556
0.561184461651601 8.930484588
0.581969071342401 9.046618743
0.6027536810332 9.086475105
0.623538290724 9.080679822
0.6443229004148 9.080939403
0.6651075101056 9.10082745
0.6858921197964 9.048923605
0.7066767294872 8.975679628
0.727461339178 8.988850425
0.7482459488688 8.019436566


==> Images/Results/pointsource_timesteptimes_ref_pmm32.txt <==
t steptime
0.0 0.921567635
0.0207846096908 0.986549666
0.0415692193816 1.047706016
0.0623538290724001 1.143921483
0.0831384387632001 1.253574129
0.103923048454 1.370874664
0.1247076581448 1.527300621
0.1454922678356 1.712402082
0.1662768775264 1.880813736
0.1870614872172 2.06407338
0.207846096908 2.279401313
0.2286307065988 2.515591701
0.2494153162896 2.774544394
0.2701999259804 3.02729395
0.2909845356712 3.296916859
0.311769145362 3.587832679
0.3325537550528 3.858558417
0.3533383647436 4.110126829
0.3741229744344 4.396727972
0.3949075841252 4.644997962
0.415692193816 4.833658169
0.4364768035068 4.916427608
0.4572614131976 5.061078413
0.478046022888401 5.222683139
0.498830632579201 5.337566217
0.519615242270001 5.492671899
0.540399851960801 5.62787248
0.561184461651601 5.612009332
0.581969071342401 5.678710156
0.6027536810332 5.669286796
0.623538290724 5.657564239
0.6443229004148 5.679652108
0.6651075101056 5.667449297
0.6858921197964 5.649665422
0.7066767294872 5.640763116
0.727461339178 5.627330342
0.7482459488688 4.854107818


==> Images/Results/pointsource_timesteptimes_ref_pmm512.txt <==
t steptime
0.0 9.649893332
0.0207846096908 10.151204994
0.0415692193816 10.47929151
0.0623538290724001 10.988299944
0.0831384387632001 11.719838404
0.103923048454 12.239717243
0.1247076581448 13.302880975
0.1454922678356 14.195495997
0.1662768775264 15.660073448
0.1870614872172 16.439870462
0.207846096908 17.486217182
0.2286307065988 18.956638688
0.2494153162896 20.40131136
0.2701999259804 22.166165791
0.2909845356712 23.737057952
0.311769145362 26.09696964
0.3325537550528 27.174971422
0.3533383647436 28.598967903
0.3741229744344 30.230805309
0.3949075841252 31.23710465
0.415692193816 33.3873194
0.4364768035068 33.96810442
0.4572614131976 34.436747567
0.478046022888401 35.547885849
0.498830632579201 36.099782403
0.519615242270001 36.411391477
0.540399851960801 37.772552182
0.561184461651601 37.49660179
0.581969071342401 37.106929858
0.6027536810332 37.317695705
0.623538290724 37.449448704
0.6443229004148 37.287290117
0.6651075101056 38.126827425
0.6858921197964 37.365708751
0.7066767294872 37.197129661
0.727461339178 36.954790062
0.7482459488688 32.944623126


==> Images/Results/pointsource_timesteptimes_tol_0.01_hfm18.txt <==
t steptime
0.0 1.879192522
0.0004 1.39506548
0.000861397283707355 1.384687427
0.00179454699101193 1.428125754
0.0033275558054485 1.386096593
0.00517141394972739 1.385367867
0.00802218956871518 1.394785944
0.0112256342179117 1.385271993
0.0157530296866593 1.393368605
0.0206393790894285 1.394287948
0.0256617481903238 1.387332779
0.0312745467295696 1.387329172
0.0381988389279335 1.393729813
0.0456676289250736 1.388322539
0.0527905480798332 1.390170615
0.0597190986733665 1.39001008
0.0682997390295234 1.392211036
0.0790483256291973 1.389182004
0.0881507303299281 1.39850146
0.0962189030066228 1.390244512
0.10596535517777 1.392825543
0.116908062878976 1.388512372
0.128611943636227 1.396379433
0.139958261817226 1.397084015
0.151184390631406 1.391673441
0.16248792221552 1.392469221
0.174081196549491 1.390539052
0.186812548341305 1.443125916
0.20063522215033 1.393727021
0.214106409451804 1.407084203
0.228509197308896 1.394885188
0.243332869361859 1.393947077
0.257070023577871 1.391057558
0.269263483851657 1.391973941
0.282193734362305 1.390315748
0.298239676549876 1.393550237
0.315265539190805 1.454353212
0.33041567338269 1.388339928
0.344703676186731 1.432890523
0.361114895336113 1.392475959
0.379559682291014 1.421042733
0.398272881197631 1.391483528
0.414569837550497 1.413711315
0.427830753634558 1.396947318
0.441819214078404 1.39097812
0.460922875417091 1.406238261
0.482374207560987 1.429183922
0.501121390024777 1.40709457
0.516865017710454 1.392988644
0.531409961998873 1.39412725
0.547285083423925 1.408877111
0.566869291667329 1.396473995
0.588140989323178 1.393149356
0.607680506920838 1.397954895
0.625972665415764 1.393289499
0.644184356720859 1.392880033
0.663141370767268 1.393970529
0.68454989424886 2.779053106
0.703611314755006 1.39844771
0.726460306098999 1.404596986
0.746053418686258 1.391251888


==> Images/Results/pointsource_timesteptimes_tol_0.01_hfm258.txt <==
t steptime
0.0 34.973918404
0.0004 25.064468446
0.000904371472887472 24.949149062
0.0019407751048572 24.87562163
0.00355464791400968 24.776898396
0.00553630177622317 24.8522742
0.00877074914163484 24.9266067
0.0122030569903854 24.836160104
0.0164090889097911 24.940422127
0.0220358092419511 25.278209881
0.0281394633246485 24.919230426
0.0340417566092482 24.884996539
0.0401489667991791 24.742728248
0.0468777097670692 24.8058333
0.054785666297753 24.718754859
0.0651743149325557 24.801446091
0.0743872282068304 24.792209088
0.0830692743601939 24.925788912
0.0921356516427468 24.731555492
0.101598120803084 24.937578412
0.11068183672238 24.776778211
0.119756767050788 24.814682294
0.12994344796224 24.753392518
0.141827068672481 24.796729532
0.154344701996144 24.678680876
0.1661459277337 24.776648031
0.177557451441863 24.742838651
0.190333149301437 24.87802962
0.205358369371385 49.504548162
0.216962646911294 25.040684009
0.230230126239799 25.43669865
0.243825940676437 24.973157548
0.256541589883075 24.875864676
0.268638792117137 24.813978174
0.281616705181876 24.824677477
0.296684297116295 24.893468645
0.312919641275651 24.795753718
0.328531010874216 24.983299841
0.343850585994447 24.780755292
0.360316597741307 24.873156396
0.376226849046628 24.884344285
0.389164815966123 24.950791538
0.401560903123524 24.964529167
0.416558831736599 24.944229883
0.434975290728244 24.81423485
0.453761425654108 24.959290936
0.470056198445128 24.916540073
0.486036382946211 24.779718315
0.502512872133038 24.894807869
0.517133568319065 24.992209643
0.531174046676621 24.9610844
0.546507379537872 25.076163747
0.564145864338561 25.004133007
0.583414157013984 24.775478357
0.60306946283724 24.777380073
0.622011795238216 24.884065472
0.639768712664527 24.751793532
0.654628309749298 24.80873666
0.669190726826275 24.820399825
0.686098756268599 24.811671737
0.705385850956293 24.881731465
0.72534271961706 24.823165935
0.745454219472379 24.775850759


==> Images/Results/pointsource_timesteptimes_tol_0.01_hfm6.txt <==
t steptime
0.0 1.354324282
0.0004 0.866023466
0.000885591356689262 0.91951232
0.00176065397402645 0.992487029
0.00315755185980724 0.897946293
0.00509494387433574 0.938461129
0.00767783565346219 0.883440182
0.0105890599839427 0.872995254
0.0149789253581355 0.890212363
0.0187645879886078 0.865781727
0.0232320657752945 0.86639332
0.0299030247512575 0.865119239
0.035675493983846 0.862969643
0.0416228342622127 0.865391355
0.0496439407022989 0.863449715
0.0582666964887578 0.861184621
0.0658072548833994 0.863779107
0.0734831447405536 0.862112737
0.0847053074064129 0.862284348
0.0950285276315104 0.86315519
0.10424926720812 0.864945556
0.115511929218373 0.867355855
0.128286772867897 0.876096386
0.141487956738894 0.862816991
0.15425507712592 0.869707999
0.166367255495647 0.868555124
0.179892495652624 0.862642154
0.194224411068329 0.863180029
0.209518514792237 0.862270547
0.226196607266562 0.867132255
0.241798634917571 0.860936532
0.257075540527289 0.861269727
0.272089008361944 0.86351544
0.288617599534568 0.869221942
0.305487536582925 0.86216778
0.322196156391019 0.865922134
0.339620745673505 0.863325942
0.357776345959375 0.878881788
0.376287138858737 0.866714866
0.395194491823702 0.868749511
0.414329389337663 0.862609733
0.43382882539645 0.862829943
0.453816119569532 0.876319252
0.474108368830173 0.864057804
0.4940001797873 0.86415794
0.512949565677542 0.86342124
0.53204530228032 0.864505994
0.55273183867054 0.866118328
0.574770873241534 0.863716049
0.596388619631591 0.86215368
0.616907848559023 0.864440209
0.637558453515055 0.863639688
0.659081986100213 0.864954825
0.681174394505846 0.86353136
0.703205157970334 0.863821043
0.724873773262824 0.864468751
0.746546903442824 0.862628364


==> Images/Results/pointsource_timesteptimes_tol_0.01_hfm66.txt <==
t steptime
0.0 7.777012669
0.0004 5.868668835
0.00089782957558455 5.87580957
0.0019286724622986 5.875358822
0.00351970061241827 5.875678072
0.00549332733419726 5.875030873
0.00863831276622203 5.868780055
0.0120636087356858 5.869535329
0.0162301125151945 5.870582195
0.0215937222824102 5.875250562
0.0276338198687232 5.871399563
0.0335457222918741 5.945801967
0.0398358565330853 5.936331895
0.0473411550878134 5.870947509
0.056559190693046 5.959034502
0.0648767980162435 5.971677832
0.0729902440836243 6.03599892
0.0821444257782329 6.088957026
0.0918852199652423 6.119399686
0.102471096715745 6.059397294
0.11320001606539 6.074261706
0.123140953001437 6.109087285
0.132594470397695 6.089435622
0.142604079483585 5.90436335
0.153898357474574 5.977816045
0.166499261612119 5.929364997
0.179483245961863 5.979529102
0.192508300108584 5.955330805
0.206733815810288 5.920745046
0.219117005621365 5.972412886
0.230211793232692 5.934086635
0.242380667637177 5.9560394
0.256794559425837 5.945542326
0.272364965193746 5.954061305
0.287146710880792 5.95660347
0.301624194451874 5.951267954
0.316624098388479 6.066345631
0.332990529127695 5.95336379
0.347214296488012 5.933928673
0.359627068473927 5.928596325
0.372679060273689 5.93860313
0.388375462249885 5.989858197
0.40527572641695 5.946895231
0.422096246714175 5.936556535
0.439417580121754 11.890197434
0.453988222272917 5.976010055
0.470374954663046 5.940096883
0.486050202509811 5.974631356
0.500951598751052 5.939875943
0.516815661527183 5.956707334
0.534702992423313 5.963056482
0.553527992152611 5.99529122
0.571565127856149 5.942455562
0.589324674111171 6.090261236
0.607635106139034 5.913363007
0.628852334343203 11.847244187
0.642881450801336 5.928977338
0.658980750290561 5.931160836
0.676733362380159 5.946148595
0.695574111070842 5.914536151
0.715468535125633 5.919234796
0.736510510282982 5.94315001


==> Images/Results/pointsource_timesteptimes_tol_0.01_m1.txt <==
t steptime
0.0 0.733027782
0.0004 0.558686637
0.00084633858523251 0.558214367
0.00165148330540368 0.558727392
0.00251993160821642 0.556168286
0.00356360891285964 0.558235858
0.00500913328562166 0.556375443
0.0068828061003255 0.557313125
0.00863140572577378 0.560503099
0.0108574968609138 0.555296021
0.0135687627050102 0.554131796
0.016262693547806 0.561925725
0.0193949435350716 0.564297257
0.0229465009941929 0.555175498
0.0266240366649344 0.55812887
0.0306820977352711 0.550290524
0.0352721473682061 0.556991545
0.0397836361029728 0.560102854
0.0449915969781992 0.559154954
0.0501531519254239 0.556044946
0.0559534356096691 0.555543847
0.0616648442115668 0.557828914
0.0679796000195026 0.5579611
0.0743490308479614 0.556080353
0.0812372452557581 0.557664122
0.0882789555227993 0.560401692
0.0958138539465464 0.559961073
0.103510008405937 0.562821971
0.111783605910403 0.557476177
0.120216002055144 0.556013875
0.128829608935015 0.557915057
0.138279977630681 0.558838796
0.147693553877669 0.561966889
0.157369659533982 0.558688929
0.16766043099058 0.55802509
0.178267935418908 0.560244347
0.188803682905063 0.562456232
0.19968715467396 0.559617326
0.211601917166795 0.559621892
0.223445939298255 0.557449272
0.235031079954922 0.55836051
0.247766263831588 0.586162839
0.261077682953366 0.560649752
0.274172625640906 0.557127878
0.286723078449085 0.557532538
0.300235651533963 0.558469273
0.315977602596621 0.562388493
0.3311094660286 0.562540522
0.344723466565825 0.555810898
0.357715171920535 0.560380927
0.372713074166791 0.558950694
0.391667455592472 0.560501792
0.408933136501546 0.558177255
0.423785904719271 0.555646626
0.43602170682069 0.563331451
0.449797307598419 0.558945938
0.468912506769708 0.56060453
0.487316520876452 0.569198472
0.502940016582944 0.560618134
0.517261972821942 0.560820815
0.532542767138928 0.560579366
0.550511308602003 0.563998428
0.569994907853317 0.574215197
0.589801648988423 0.556753379
0.607889543928961 0.559285651
0.62474328172699 0.556766027
0.641502781761255 0.564808337
0.659080468775963 0.564262592
0.677573197513489 0.56878479
0.696489544831187 0.566909942
0.715540830641603 0.563177838
0.734841879451458 0.560758728


==> Images/Results/pointsource_timesteptimes_tol_0.01_m2.txt <==
t steptime
0.0 3.164032899
0.000289470279291895 1.210584626
0.00061014725833286 1.214041614
0.00111651665543435 1.218004412
0.00178826485223987 1.21317603
0.00274362438666139 1.217757103
0.00416827950642918 1.20749332
0.0059365608810612 1.206940886
0.00765906979492718 1.245796505
0.00968157834441822 1.208619663
0.0121854328454286 1.236599381
0.015131238198418 1.209344493
0.0189123123755199 1.209598553
0.0234399888300095 1.216492736
0.0274575119679924 1.206789119
0.0324062293139741 1.211385661
0.0375835684410911 1.208826166
0.04318760563516 1.211243977
0.0494103083243328 1.214192703
0.0555229415179122 1.207089168
0.0626480070729029 1.211519497
0.0696020733762942 1.208886779
0.0773854362123249 1.210676334
0.0850921695600165 1.211624924
0.0928916255894327 1.2079576
0.101550212458873 1.218638352
0.110298859929344 1.209694498
0.119078273112286 1.223891679
0.128661431390574 1.204767779
0.1385638709561 1.212063955
0.148570133265498 1.247616077
0.159008957016852 1.208753336
0.170210623118255 1.24018058
0.181778113901598 1.208675403
0.193581841271088 1.207288138
0.205957519522594 1.220199842
0.218672351416741 1.213119963
0.231575596176328 1.217637522
0.243520861117116 1.210920975
0.255980876726268 1.221843056
0.271776767925113 2.42723562
0.284339439707067 1.212046399
0.298541871613499 1.207572021
0.312204099438847 1.21541788
0.325263814327811 1.208157363
0.339986223134695 1.208720987
0.356308476553003 1.211314107
0.371003889857574 1.209351921
0.384366473608468 1.208581644
0.397944995326822 1.21382025
0.413243646566513 1.212362084
0.430271384093611 1.214821664
0.44846052764946 1.209165885
0.46466771559768 1.227006056
0.478878985504749 1.213271917
0.49317582151668 1.21172274
0.509571068301821 1.211375784
0.528473186685553 1.211597087
0.548410638140707 1.241252202
0.568686836896418 1.208545053
0.585469549544374 1.224091587
0.599536013041558 1.21581539
0.614467942245186 1.2086334
0.633363587990787 1.219876598
0.652484156404619 1.21142334
0.670801509295359 1.209968881
0.689669583967843 1.210404405
0.710901556108719 1.210675581
0.729122834076946 1.221479605
0.744890108073282 1.212616559


==> Images/Results/pointsource_timesteptimes_tol_0.01_m3.txt <==
t steptime
0.0 6.347372826
0.000281047319556235 2.418004618
0.000596953055583492 2.42642449
0.00103870941192464 2.435355514
0.00167280093685765 2.428387887
0.00255476517988263 2.424803505
0.00375940474657483 2.408956318
0.00540605072032552 2.452417064
0.00767052127284177 2.414082099
0.0104190803967938 2.419430375
0.0138259488947085 2.418049093
0.0167616791111764 2.412313964
0.0215275142908626 2.442603407
0.0257481127953646 2.411259338
0.0308828157700551 2.409551676
0.0369193400754213 2.422759699
0.0424129210332632 2.423159691
0.0491654984509403 2.42147844
0.0559005479154354 2.408802533
0.0625952933322193 2.431313223
0.0703758042272433 2.410921647
0.0780079858932675 2.436677967
0.085455143693664 2.416045813
0.0943198140974102 2.411691595
0.1029498527063 2.415444458
0.111337615576859 2.422052654
0.120537799583337 2.419557173
0.130553425630464 2.412305487
0.140280144990108 2.411411603
0.149839844851923 2.408819802
0.160789667507752 2.439965789
0.172137180552327 2.415897695
0.183279921529763 2.415133341
0.194104618127837 2.441531451
0.20599829720595 2.439318996
0.219395464187 2.419780946
0.232667332687004 2.437807142
0.244710977844151 2.423863582
0.256381279150375 2.426705415
0.270174868810678 2.418694963
0.287186076625327 4.857667094
0.298338394895636 2.421177917
0.311538858779017 2.453112763
0.326186356188462 2.437841377
0.341682157088329 2.429975311
0.357272911638462 2.43697158
0.371545440090746 2.441061238
0.384157413342513 2.432344205
0.39733330500749 2.438484994
0.41201225237038 2.428710959
0.428366576586323 2.42216574
0.445887360082814 2.438468009
0.464204918067502 2.443143228
0.478914841612366 2.42716998
0.491631464194383 2.439935246
0.505813915447812 2.448631815
0.523911260610012 2.451042045
0.545491845503065 4.856796028
0.560906037235898 2.41924131
0.578457118793577 2.435964401
0.594958888983299 2.424490515
0.609429217921142 2.436007833
0.624281290141631 2.462765361
0.642060728669201 2.435123417
0.661955147782475 2.434652518
0.682152650733529 2.439233658
0.702958877773247 4.85932607
0.717921392323557 2.442835018
0.734679192832035 2.429033097


==> Images/Results/pointsource_timesteptimes_tol_0.01_m4.txt <==
t steptime
0.0 11.286386178
0.00029633738052353 4.35992592
0.000618161053387627 4.294467238
0.00110703915437987 4.303184959
0.00187212279787646 4.357547913
0.00298821995651923 4.362648367
0.00455943664027139 4.33437616
0.00659370734150933 4.28088626
0.00915459897246755 4.289585512
0.0120322004300612 4.302993965
0.0160742340920153 4.344982795
0.0199402618790985 4.307257166
0.0247994466728489 4.301466954
0.0301016404817051 4.297102505
0.0349912291070792 8.581653186
0.0401156908946103 8.630741505
0.0459818317684622 8.647524636
0.0522398158845858 4.308352322
0.0602858769812921 4.317275958
0.0678403565526904 4.398166521
0.0756237533557589 4.301716594
0.0829198425519201 4.311680536
0.0914628975591707 4.328003415
0.101245539682462 4.371621756
0.109849654738056 4.318740819
0.118088088784266 4.343929706
0.128094880069799 4.327880126
0.139017703273387 4.305513477
0.149021994845873 4.331364585
0.158538801419392 4.315345216
0.169220868594113 4.35119963
0.18193199009249 4.354926959
0.193970252426501 4.31956555
0.205005552999712 4.345172123
0.215921265509571 4.324142929
0.228329536539022 4.298400537
0.243258281848785 4.299415661
0.257686413755458 4.351522661
0.270010737398115 4.326354321
0.281633726652833 4.323051704
0.294831330866306 4.307062772
0.310986018363236 8.717651032
0.325533134564924 4.342461154
0.341672665670493 4.338285517
0.35587851671917 4.30708816
0.36789189137499 4.352900815
0.380671181127815 4.310018885
0.395916777875343 4.321671702
0.413559459341176 8.70529094
0.428632240882165 4.329959889
0.445210297237337 4.340177161
0.459987810514488 4.345475267
0.473524057044753 4.34537166
0.488297697664028 4.325065387
0.506120498973763 4.312794695
0.526075029246929 4.316336959
0.546482732074134 8.66781402
0.559884716801587 4.306122392
0.575118669510409 4.317699389
0.592379987257608 4.310940476
0.609506222339203 4.310488864
0.62534857850316 4.316000518
0.641733534604992 4.319629671
0.660745884847155 4.386988553
0.682360519693612 8.62987
0.697840318964961 4.312658486
0.7153448507505 4.305532888
0.733163312091054 4.316368054


==> Images/Results/pointsource_timesteptimes_tol_0.01_m5.txt <==
t steptime
0.0 19.308409107
0.000296643061532651 7.377136245
0.000621216228642049 7.398268014
0.00110976145535914 7.406355361
0.00184335456784299 7.412997849
0.00286098616382597 7.433652923
0.00429960854098772 7.463632547
0.00630113291540465 7.456341804
0.00895018359030042 7.457559098
0.0117720114867721 7.495591897
0.0156410702008213 7.487097714
0.0195409751771447 7.504298781
0.0251926344169697 7.531841333
0.0299707936902817 7.531077509
0.0364309320441047 7.544016727
0.0423580330801685 7.555245958
0.0491292365794081 7.608032969
0.0568833852017661 7.593063487
0.0644063287510124 7.565895588
0.0719833151546329 7.597656871
0.0797433587064633 7.613054087
0.0891215194051308 7.569632328
0.0985053708101591 7.58482834
0.107169687166959 7.599678915
0.115801052218833 7.596775287
0.12554406240705 7.590877804
0.137172699572703 7.590274227
0.147623656446719 7.592505414
0.157452346329406 7.579518147
0.167419364489016 7.571911326
0.178719507532773 7.594082899
0.191970860481238 7.594553062
0.204555242473434 7.59195061
0.215851125514843 7.579982324
0.226844719671311 7.589667967
0.239089854410103 7.598983531
0.253185921948636 7.587497311
0.268551615055252 7.613558186
0.282762977152199 7.760386397
0.294821438714186 7.63113223
0.306739410477151 7.734963553
0.32077248650887 7.613701248
0.337440261119689 7.57887271
0.354388276205917 7.577749755
0.369589880562531 7.569003884
0.383177599074452 7.570578016
0.396008090714739 7.589705201
0.410264890609616 7.568901373
0.426061630453193 7.578902068
0.441759144968225 7.575617618
0.457300607985859 7.567542626
0.473842889921111 7.580676597
0.491986316417371 7.583757784
0.50995923942781 7.596307774
0.524660577107012 7.676736126
0.538301458350584 7.635274064
0.554355282463564 7.602184255
0.573809703977621 7.611426178
0.592800930151736 7.590584801
0.609110664854556 7.590564329
0.624962930167481 7.591216952
0.643536349857912 15.170135755
0.659958779912885 7.590952974
0.678954179671428 7.594754077
0.696744396450226 7.599453205
0.712385978894428 7.592756671
0.728355972443988 7.590524112
0.747342598816311 7.585101902


==> Images/Results/pointsource_timesteptimes_tol_0.01_m6.txt <==
t steptime
0.0 37.957861401
0.000292503819450022 14.48459635
0.000613263414335142 14.519592605
0.00109379708813389 14.690533234
0.00185742085726629 14.674046418
0.00295185099647712 14.733403063
0.00458402465245784 14.635480254
0.00648152998084499 14.640583618
0.00909958973533741 14.645746332
0.0120210089889671 14.667194179
0.0162336208267177 14.688375774
0.0201972065931267 14.691725512
0.025182672070348 14.720917454
0.0306387276493057 14.783742956
0.036867122234291 14.701251369
0.0430486932948463 14.624596216
0.050089946900236 14.664277987
0.0574770995226766 14.656457056
0.065371588184449 14.682651192
0.0739817257480712 14.678537208
0.0823999931898178 14.737264511
0.0908922831722395 14.769285252
0.100063434584001 14.712220406
0.110890099957508 14.63754701
0.121205962919921 14.637131562
0.130823233007995 14.635825833
0.140575104450677 14.683232062
0.150990248384158 14.68466629
0.162349775339232 14.710435565
0.17471814449705 14.703800876
0.187261338180115 14.82422578
0.198608404856182 14.680563436
0.209552332992445 14.645105739
0.221219480344346 14.632948701
0.234382258935478 14.661262118
0.248540457516705 14.681916039
0.263199813282872 14.655155008
0.277166200170275 14.732820669
0.289579734818271 14.685000881
0.301756623381948 14.823784896
0.315238543281572 14.649921643
0.330469262658215 14.635805839
0.346664917201719 14.618632181
0.362471419598286 14.643451463
0.377668653377146 14.667589615
0.393459703073756 14.72779245
0.408391482450503 14.737061138
0.421753724592557 14.769356937
0.43555201062739 14.782674916
0.451247153677115 14.653922643
0.467779432971262 14.639055035
0.484309215662016 14.647854308
0.501262094610834 14.656982539
0.519448590526077 14.715643376
0.538323350495621 14.727363517
0.553964224596174 14.758566223
0.567577626826767 14.713330764
0.582699215264116 14.771053453
0.601436355828499 14.663318886
0.621075434987051 14.646796194
0.638539238347526 14.670369861
0.654911344468732 14.688623644
0.673013027732168 29.41840463
0.689665998774554 14.696515021
0.708821552150876 14.764721842
0.726525657166794 14.647432913
0.742170545815073 14.644635282


==> Images/Results/pointsource_timesteptimes_tol_0.01_m7.txt <==
t steptime
0.0 61.018729056
0.000293054885561491 23.335452926
0.000613888020922349 23.556381124
0.00109794452940449 23.706566859
0.00184949449697107 23.857192887
0.00290765178647719 23.88315414
0.00445116428093323 23.712014794
0.00638236798115053 23.763796499
0.00898287185555445 23.771199543
0.0118585706458477 23.806407877
0.0159789205900004 23.863747373
0.0198699696113997 23.953782962
0.0250321718838983 23.942412359
0.0306225500691227 23.723326406
0.0366694512230668 23.686106608
0.0434814511711432 23.884430573
0.0499280898267873 23.858809631
0.0581928349469727 23.952920234
0.0658845071064901 23.814003905
0.0739482042987556 23.714092073
0.0833900453131417 23.710255911
0.0924583382551041 23.845456112
0.101719040258916 23.800000821
0.111921450671124 23.897237821
0.123061049960492 23.824965065
0.134281196957543 23.801225021
0.144944758071781 23.770000175
0.155661750289171 23.718521412
0.166829376189313 23.808387188
0.178548689813452 23.819320115
0.190419956225838 24.026152905
0.202508505237473 23.772175641
0.215194109209892 23.717465783
0.228738973198778 23.804971087
0.243097966440635 23.819634182
0.257041035407397 23.865006964
0.26967627387252 23.836320277
0.282014092175014 23.70975208
0.29555655982383 23.692786961
0.3103821776777 23.709361801
0.325311797948591 23.746972775
0.340010616661004 23.747507515
0.354991841304074 23.76491427
0.371301478904455 23.823896048
0.388331149335761 23.760174202
0.403011126304843 23.761420662
0.416032760227214 23.807869474
0.430089022100434 23.72215113
0.447008316692579 23.664810601
0.464164195679953 23.741825225
0.479929384141274 23.794288143
0.495413751445274 23.762799369
0.512523962523062 23.763734618
0.531767034842474 23.677317662
0.549599269755983 23.644893407
0.564149235616079 23.790101147
0.57841085624756 23.794072693
0.595896998202425 23.622569716
0.615953861807595 23.652627995
0.633708034584563 23.692275703
0.64947065682447 23.715851573
0.66587194077736 23.715346022
0.685828750528902 47.442421491
0.702851279738779 23.615252965
0.723422745634945 23.612069938
0.741450954657028 23.623914242


==> Images/Results/pointsource_timesteptimes_tol_0.01_m8.txt <==
t steptime
0.0 133.62967035
0.000292460160150266 51.555712132
0.00061323435043211 51.300875251
0.00109371961319896 51.707577155
0.00184795836502733 51.713213464
0.00290916695561428 51.385113473
0.00445778841850672 51.448708266
0.00639227476300211 51.388595279
0.00902859410979411 51.610618274
0.0119062994689254 51.593960883
0.0158545370702598 51.414445244
0.0198600379915638 51.567305826
0.0251312602584891 51.443156235
0.0306136885326837 51.445374168
0.036681302804546 51.651716724
0.0434820329259575 51.426979924
0.0504965136108173 51.432226904
0.0582548807688012 51.510256931
0.0664006559181991 51.596650321
0.0750492735483567 51.409977894
0.0838903083870602 51.514764774
0.0931087485897508 51.558708076
0.10317187178776 51.488660747
0.113661475420235 51.657770873
0.124669249116339 51.416041207
0.135985749295584 51.429272553
0.147591152730802 51.521129115
0.159341524657107 51.588529098
0.170827233448876 51.509745989
0.182322362106806 51.359490433
0.194573005867743 51.533115691
0.207395344709358 51.684297474
0.220315269130647 51.39744043
0.234246080640336 51.653726393
0.248118004330375 51.792657153
0.262202811037899 51.311579864
0.276205841705955 51.647317101
0.290787698741423 51.636932151
0.305848938300671 51.438072701
0.319663219569036 51.540521558
0.33327816535078 51.576116968
0.347216022227719 51.606445783
0.362224544613403 51.636564265
0.377741320426358 51.511998981
0.392736441800625 51.637770404
0.407647510785936 51.662399587
0.422916513679167 51.447868971
0.439109348539315 51.41339898
0.455947665076985 51.602516055
0.472958855855503 51.599900409
0.490209602666811 51.39363971
0.507981391182059 51.514616917
0.526713950034765 51.467837942
0.544083141360572 51.736125186
0.558555376948095 51.542768166
0.572756776215734 51.623327651
0.589590545448088 51.757415135
0.608617580419323 51.423206287
0.627088502719652 51.530823456
0.643678324370969 51.733243573
0.660086475088099 51.477859933
0.678802096015746 51.566422544
0.700753106179413 103.37720764
0.714904376759423 51.497614264
0.731752986848548 51.492359003


==> Images/Results/pointsource_timesteptimes_tol_0.01_pmm128.txt <==
t steptime
0.0 14.014666946
0.000186696174183825 4.714656296
0.000374805323445828 4.447756313
0.000679200811681762 4.341645648
0.00105743657122233 4.388981914
0.00147495810866321 4.386880284
0.00206326380845009 4.365059973
0.00261652150519923 4.563062916
0.00339497778790848 4.353838068
0.00410261711022213 4.402352452
0.00494626102364702 4.394105698
0.00586604926127496 4.348501922
0.00685468196783374 4.387351228
0.00800179827015716 4.3492842
0.00921104471772296 4.641269573
0.0103496847517184 4.426892945
0.011631852590611 4.403925237
0.0130396292627819 4.434616033
0.0143796688826843 4.394597683
0.0157657056795054 4.375904167
0.0173731989323185 4.363723554
0.0190861274115742 4.503708758
0.0207436162653797 4.472728126
0.0226228511284565 4.333971106
0.0247449974985582 4.427591064
0.0265587963425347 4.326051877
0.0288748562940635 4.33403176
0.0310926026812278 4.513909686
0.033463562350612 4.342990354
0.0357905080818308 4.348160863
0.0382991834370738 4.423327643
0.0409097255182591 4.430570308
0.0436126552044508 4.491081466
0.0465517048904663 4.374310361
0.0494259473414928 4.398173678
0.0526982605181233 4.359890168
0.0558533034279304 4.351525754
0.0588238223103425 4.353157333
0.0621386063698146 4.440352319
0.0654705631137764 4.36753876
0.0686460209692803 4.372349584
0.0720769954547247 4.417617043
0.075713430087687 4.439093506
0.0796222120657176 4.39826629
0.0833556596492067 4.458901692
0.0873636744136975 4.383319295
0.0915118130056321 4.431519496
0.0954219706435757 4.384516218
0.0995642131230256 4.340238931
0.103788813055216 4.350622296
0.108014172215032 4.348559615
0.11190777671213 4.344809727
0.116374478870075 4.343879635
0.120992617941657 4.333608259
0.125453106090362 4.359120622
0.130231162069872 4.428961983
0.134479355428372 4.455080562
0.13934582697222 4.405145788
0.143848611533689 4.364105155
0.149210136479869 4.332443323
0.154304325387611 4.399566092
0.160174160291848 4.337616636
0.165888323633861 4.332414014
0.171932295732538 4.344851757
0.177730096330741 4.353661301
0.183731139264088 4.393338992
0.189311165339373 4.391106229
0.195443984922262 4.347501084
0.200839841908898 4.359236933
0.206757213691273 4.365651807
0.213199102753737 4.493408583
0.219764160087087 4.401134267
0.226369292689345 4.382393813
0.233073555382567 4.36568698
0.239217275210636 4.366750645
0.246393103797351 4.40748072
0.253193128278904 4.358477535
0.260051792127239 4.395380565
0.267095495276012 4.349416282
0.274338345546584 4.363826213
0.281776024403242 4.365160277
0.288950260153866 4.346704347
0.296485259700774 4.456533791
0.303293283549435 4.339184702
0.310948245565196 4.389256323
0.318869780402535 4.414726646
0.326888302952921 4.4357123
0.333901760012208 4.741983788
0.342070973388744 4.380185876
0.350214493942978 4.398519429
0.358071052729723 4.429385361
0.366978803016718 4.396071386
0.375481222696943 4.387591
0.383495388369335 4.384918954
0.391560552837521 4.408127576
0.400370314557411 4.399247774
0.408197350522432 4.36460713
0.416064701127377 4.36742001
0.424277411165973 4.388775419
0.433539405893141 4.46101635
0.443051464133288 4.495869873
0.452367344174753 4.617246851
0.460471940634894 4.368220755
0.470209078339775 4.4085416
0.480374894279619 4.373031212
0.490020258615927 4.355398489
0.500604580530941 4.346711089
0.510247713555949 4.388359598
0.520397590799473 4.353927488
0.531631566716717 4.389844862
0.542645922115724 4.353585152
0.553666044447889 4.412764388
0.564173963528862 4.414831849
0.574669514327741 4.489379731
0.585923408446013 4.357899811
0.598262343224737 4.370903053
0.610098241566594 4.392613018
0.622044236676282 4.361568736
0.6349870721845 4.3737975
0.648347419058009 4.343278327
0.660207958378087 4.335436978
0.673272057705831 4.356782207
0.687855983337357 4.338770376
0.700431260326327 4.367505383
0.718348004617764 4.426977681
0.736504767905102 4.496561966


==> Images/Results/pointsource_timesteptimes_tol_0.01_pmm32.txt <==
t steptime
0.0 4.029868538
0.000226384271808333 1.526308563
0.000510309859189116 1.521497193
0.000849973463651472 1.522090422
0.00133113090339858 1.525675236
0.00193712105776957 1.516382331
0.00270247721209184 1.518917273
0.00368545259086122 1.52697479
0.0048814896184834 1.521164394
0.00602645207977787 1.528137017
0.00725303699627293 1.524513482
0.0086797908980813 1.52465366
0.0104311529164378 1.523806498
0.012501938736537 1.529807425
0.014508103893859 1.522476548
0.0167431166671655 1.528791021
0.0191741744043431 1.524276273
0.0219364735456579 1.524886552
0.0246105444007422 1.528585392
0.0275353016168155 1.52546089
0.0306917524456707 1.531725997
0.0341406378138505 1.533212828
0.0376349444142214 1.532991388
0.0416796567098517 1.527909257
0.0457343708855678 1.525968727
0.0496879520352506 1.526414737
0.0541726349970884 1.530938223
0.0589555815084289 1.540613414
0.0640217669051648 1.528449411
0.0690634759790305 1.545549639
0.0744692127568155 1.53036073
0.0801261781774959 1.52458307
0.0858237848607879 1.611352432
0.0921875300955514 1.522728637
0.0982594074289889 1.535959266
0.104758334113844 1.527438566
0.111184807945826 1.526696761
0.117425635491823 1.523260022
0.124511349335206 1.547955468
0.131212613209368 1.535707232
0.13806458385243 1.529263338
0.146195250147794 1.526143504
0.154117266920154 1.55179518
0.162075264390255 1.534662044
0.17058971989928 1.535360535
0.178533889865408 1.52700511
0.187524537915582 1.52781721
0.197202862220322 1.531553909
0.206145085005428 1.537174059
0.216111035300359 1.525250237
0.225742266144344 1.534861952
0.235184082375164 1.522865685
0.24500629477043 1.536108466
0.254155916031291 1.522442865
0.264720022090432 1.541326617
0.276052754910706 1.52405273
0.286793523528788 1.527628258
0.297432182403814 1.547247193
0.307756226790096 1.584303968
0.317967577274054 1.530359417
0.330115061991156 1.657407845
0.34116283786022 1.522440139
0.353087058129218 1.526351786
0.366379512668904 1.523516574
0.38027979699802 1.534845191
0.394043994425596 1.531095882
0.407878847406135 1.538129905
0.422153249262762 1.534674788
0.436744106856602 1.522369649
0.451700853321004 1.524626803
0.466857874926492 1.521571304
0.482127199544641 1.522888946
0.497204483204149 1.530299553
0.512215149790926 1.537954184
0.527216960634729 1.5213905
0.542675692596843 1.533911946
0.558855252688964 1.516212938
0.575309434609877 1.538207988
0.592201798756676 1.517455622
0.609872186844532 1.537104079
0.626829756976434 1.519715739
0.642129579402548 1.5410776
0.656848745499295 1.519941793
0.672741007757653 1.596476673
0.690567738196663 1.5223322
0.709925095831636 1.523484789
0.729335960428313 1.52104424
0.748788240235034 1.515008899


==> Images/Results/pointsource_timesteptimes_tol_0.01_pmm512.txt <==
t steptime
0.0 37.58254115
0.000169936582190504 14.093263122
0.000343093275200085 14.210919599
0.00060991179635797 14.261712771
0.000942250037494515 14.059682398
0.00133945185931972 14.061231946
0.00181441406757046 14.048987549
0.00239093115550481 13.93000689
0.00292885829207819 13.899171062
0.00362954369604458 13.881186927
0.00423185747945111 14.082902332
0.00495138702903275 13.999735863
0.00568730674639348 14.232395726
0.0064741806723453 13.910723241
0.00726334683097223 14.068769079
0.00820796824789879 13.917815323
0.00908764011160416 13.925035209
0.00996616450856007 14.020007998
0.0109432122334915 13.90437523
0.0119014794988021 14.019102249
0.0130214189682458 14.242927217
0.0140596402291588 14.025515435
0.0151906114634818 14.059212179
0.0163098734716086 13.981411152
0.0175087015706887 14.42751361
0.0186393296051458 14.26480669
0.0200598974765524 14.203003936
0.0214819181679293 14.055223321
0.0227161992267793 14.326079187
0.0240871794796851 14.146917737
0.0254368804971301 14.294598329
0.0268056471327587 13.951216617
0.0282722255731498 14.199032589
0.0295744214797711 14.799175244
0.0309839022551492 14.407395188
0.03251430100299 14.152682004
0.0340185629229497 14.001786106
0.035807441608395 13.9760092
0.0373822143168345 14.049149793
0.0389545770305604 13.883501724
0.040639458281686 13.988784105
0.0423744433461659 13.846105595
0.0441342203945521 13.991921564
0.0457746880821783 14.063776525
0.0475345354349049 13.959653006
0.0491975152748879 14.107381099
0.0511458686360821 14.010453951
0.0530666013576425 13.936327555
0.0548826208758891 13.954759398
0.0567293990129664 13.903548968
0.0587004721936058 13.963824558
0.0605743211245085 14.065448557
0.0625525092723864 14.18613568
0.0644214793291575 14.115993638
0.0664283220872319 14.206391384
0.0686069615931221 14.02572618
0.0707304764201302 14.425308208
0.0727477820097345 13.976787643
0.0749502815210779 13.871670391
0.0770926063142563 13.958851862
0.0794041249897036 13.840346419
0.0816632673971071 13.823217455
0.0839576368518743 14.009419535
0.0862434005231132 13.91632004
0.0885642328113366 13.989205157
0.0908649708473159 13.871000327
0.0934483278908424 14.158129603
0.0959427869953016 14.064765969
0.0983011968039125 14.037148284
0.10079066737512 13.890620992
0.103204257482206 13.91491151
0.105753970501686 13.848328732
0.108302177578039 14.050070994
0.111164064777576 13.913540551
0.113778856134059 14.003538977
0.11659353017496 14.460529061
0.119270897322772 14.355691935
0.122196355429034 14.064577521
0.124895819961032 13.966920495
0.127745148731807 13.795335047
0.130886634676039 13.991241321
0.133879264597379 13.862314426
0.136794264020911 13.834605997
0.139989844856089 13.846946036
0.142845812048929 14.002307905
0.145896186368022 13.873503199
0.148810249632483 13.876508834
0.151867041561297 13.828097452
0.155120931886808 13.980083852
0.158226776555364 13.943098454
0.161415661251088 13.927678649
0.164720247952806 13.987124776
0.168017150386987 14.249889768
0.171226799167084 14.529017365
0.174458205193787 14.502861864
0.177918318770757 14.054868795
0.18118647140129 13.965847605
0.184616874077536 13.96103254
0.187918342345588 13.944623457
0.191478222826286 13.888867566
0.194808932581627 13.841740961
0.198449881245098 13.867271382
0.201968175138582 14.115098809
0.205395048907823 13.85566861
0.209169769540673 13.916036088
0.212594375389706 13.915006258
0.216417517954509 13.950268604
0.220054935122103 13.807283947
0.223677874206376 13.875809854
0.227610436428004 13.912997217
0.231334927887158 13.885493128
0.235021541700373 13.927794261
0.238804878097928 14.046611337
0.242710601554322 14.248799939
0.246806178149541 14.368319053
0.250645670090125 13.997240719
0.254470599023601 14.134246933
0.258295667816079 13.911769218
0.262423312468744 13.934457985
0.266317832494067 13.815420196
0.27056233140546 14.097007354
0.274587498645903 13.870780619
0.278606183228423 13.894893415
0.283075791743743 13.821889089
0.287060487368038 13.865756935
0.291309276163315 14.103578598
0.295467879537509 13.911740063
0.299315541744526 13.921943008
0.30366325389623 13.917789567
0.307892204792965 13.860695728
0.312366948229111 13.847074606
0.317053817690422 13.942335613
0.321475969701159 14.028481541
0.325932539145236 14.452003568
0.330194855175749 14.290296365
0.334981850564263 14.073884814
0.339707328601115 14.030738626
0.344171601644976 13.926832205
0.348650034517857 13.876582786
0.353042732108694 13.921830091
0.357732301524315 13.874455124
0.36256913400419 13.88764787
0.367230046526494 13.867210022
0.37233224575688 13.874209635
0.377319326004004 14.091016345
0.382309930330571 14.195464292
0.387351246151329 13.85156951
0.39218375332168 14.069128531
0.397694628754655 13.971555788
0.402492918679681 14.1478629
0.407375561633611 13.875945638
0.412942598695222 13.918431464
0.418196252154363 13.9736359
0.423291698804789 14.291258079
0.428808972684047 14.262217842
0.433973340424063 14.153056246
0.439385213637835 13.894344294
0.444477833101576 13.883057977
0.449732984461639 13.911026295
0.455102915087857 13.973546843
0.460805652073461 13.944562496
0.466248906013971 13.896421238
0.471682612619988 14.025931997
0.47692053755506 13.940775762
0.482249546922966 13.928100867
0.487554172033765 14.189478264
0.493136466629557 13.86020204
0.498955910843219 13.910966021
0.504112349914482 13.968127739
0.509336248986733 13.942020783
0.515252494419219 13.854008836
0.520684460875681 14.079726959
0.526405725263811 14.079893395
0.532441135155196 14.516140948
0.538442222151643 14.302059565
0.54499994153471 14.060113339
0.550407084749543 14.069337545
0.55591691294805 13.910080846
0.562041635267188 13.866534314
0.568807683302193 13.950699476
0.575082459351329 13.976805373
0.582298846745976 14.170531779
0.588465625099369 13.980711946
0.59540390063353 13.905683232
0.602327431720333 13.985209551
0.609125133160468 13.887141443
0.615749116606833 13.8312648
0.621991755351818 13.950673756
0.62912202477935 13.886549852
0.636293901085737 13.875622806
0.6442630004911 13.887828304
0.651634235249149 14.14543307
0.65889729539362 14.090353188
0.666243102275237 14.326324306
0.674776626772614 13.990966936
0.682249573933157 14.163490682
0.690296036369808 14.137077551
0.699092640591802 14.049428102
0.70728482438781 14.04749968
0.71589026894985 13.818565394
0.724498569645894 13.974925168
0.732756254461573 13.896412939
0.741744916185242 14.020282471


==> Images/Results/pointsource_timings_tol_0.01_hfm.txt <==
n ref new
6 59.519301523 50.139806080999996
18 102.23935234699998 87.1442345
66 451.36714000399996 382.80714704700006
258 1907.752721895 1602.0000241659998


==> Images/Results/pointsource_timings_tol_0.01_m.txt <==
n ref new
4 38.012755536 40.491888545000016
9 101.646524896 88.18228931399996
16 206.018070428 178.74352600600005
25 452.88866067800006 331.3737996309999
36 865.2343264650001 534.066967782
49 1705.638879995 1021.8326391249998
64 2951.45051698 1629.2146037369998
81 6199.788516921999 3483.7413558889984


==> Images/Results/pointsource_timings_tol_0.01_pmm.txt <==
n ref new
32 140.62927203899994 137.352849135
128 237.66133887600003 563.8381403140002
512 987.7836047030002 2869.3837856979994


==> Images/Results/shadow_masslumped_error.txt <==
n E1 Einf
6 13.119740374175322 0.762137265744665
18 6.099311321283846 0.431606709288352
66 1.8144494826453301 0.14707217107265202
258 0.5097399439785624 0.040292154164126015
1026 0.13480680779674753 0.01030871571076708


==> Images/Results/shadow_masslumped_timings_tol_0.01.txt <==
n ref new speedup
6 380.186533195 1.999963621 190.09672436186776
18 451.650051184 3.970811176 113.7425153615514
66 1902.717174632 10.494710764 181.30248821710165
258 8266.003482444 50.66549783 163.1485692725108
1026 36942.002694012 214.265158112 172.4125519031041


==> Images/Results/shadow_timesteps_tol_0.01_adjust_0.01_hfm6.txt <==
t dt
0.0 4.3419199478563e-07
4.3419199478563e-07 7.02759010703125e-07
1.13695100548875e-06 1.66615091542381e-06
2.80310192091256e-06 3.18519127660062e-06
5.98829319751318e-06 6.20543762052857e-06
1.21937308180418e-05 1.19295530927732e-05
2.4123283910815e-05 2.27298893945304e-05
4.68531733053454e-05 4.28578319908512e-05
8.97110052961965e-05 7.99322478453646e-05
0.000169643253141561 0.000147426275635886
0.000317069528777447 0.000268850947438936
0.000585920476216383 0.000475922901321724
0.00106184337753811 0.000736067017842989
0.0017979103953811 0.0012665213155309
0.003064431710912 0.00218364069320143
0.00524807240411343 0.00367805467244517
0.00892612707655859 0.00557459467064667
0.0145007217472053 0.00920449782904386
0.0237052195762491 0.0104190968251759
0.034124316401425 0.0152037235098764
0.0493280399113014 0.0198130054513794
0.0691410453626808 0.0225900782400443
0.0917311236027251 0.0265441169836971
0.118275240586422 0.0337693082324634
0.152044548818886 0.0343223527196898
0.186366901538575 0.036371482865157
0.222738384403732 0.0355864034193815
0.258324787823114 0.0133648435228138
0.271689631345928 0.0220261001644112
0.293715731510339 0.019406863271813
0.313122594782152 0.0150683978008306
0.328190992582983 0.0209847835120731
0.349175776095056 0.0213445478180389
0.370520323913095 0.0193463162061616
0.389866640119256 0.0153365562937613
0.405203196413017 0.0261279381485423
0.43133113456156 0.0229843995329713
0.454315534094531 0.0282542320097432
0.482569766104274 0.0243446371229469
0.506914403227221 0.0288743645008845
0.535788767728106 0.022354372805792
0.558143140533898 0.0335008025765514
0.591643943110449 0.0431097203185316
0.634753663428981 0.0361339346149986
0.670887598043979 0.0293496030927857
0.700237201136765 0.0280890062892572
0.728326207426022 0.0279727775527109
0.756298984978733 0.0384717629756422
0.794770747954375 0.0416610873116476
0.836431835266023 0.0291101930243243
0.865542028290347 0.0333104051190507
0.898852433409398 0.0447089902214659
0.943561423630864 0.0295988110671795
0.973160234698044 0.0348349157913358
1.00799515048938 0.0372803517492625
1.04527550223864 0.0376641544685284
1.08293965670717 0.0319470624661077
1.11488671917328 0.0328959551190972
1.14778267429238 0.0353997752536423
1.18318244954602 0.0437318734469669
1.22691432299298 0.0359919242406271
1.26290624723361 0.0323272916913953
1.29523353892501 0.0332988511942498
1.32853239011926 0.0369804355515614
1.36551282567082 0.0353089663152302
1.40082179198605 0.0348556201557591
1.43567741214181 0.0333633995598724
1.46904081170168 0.0316038503490367
1.50064466205072 0.0308459705482331
1.53149063259895 0.0345400295090378
1.56603066210799 0.0360883446555219
1.60211900676351 0.035256591404325
1.63737559816783 0.0325668116012558
1.66994240976909 0.03493401983252
1.70487642960161 0.0357722814889719
1.74064871109058 0.0367610597263624
1.77740977081694 0.03450843251525
1.81191820333219 0.036015950536404
1.8479341538686 0.0357523432514034
1.88368649712 0.0369021214997841
1.92058861861979 0.0365727570646559
1.95716137568444 0.0361386655345051
1.99330004121895 0.0375990997462072
2.03089914096515 0.0368863836843573
2.06778552464951 0.0384504474973917
2.1062359721469 0.0364691876393814
2.14270515978628 0.0385133736460048
2.18121853343229 0.0377418204268765
2.21896035385917 0.0356205808353243
2.25458093469449 0.040226714423056
2.29480764911755 0.0373233072688277
2.33213095638637 0.0400728429160582
2.37220379930243 0.0362852126676828
2.40848901197011 0.0374189356284855
2.4459079475986 0.0439276051207664
2.48983555271937 0.039031257919069
2.52886681063844 0.0399909204926622
2.5688577311311 0.0359798692829136
2.60483760041401 0.0475878905562557
2.65242549097027 0.0380689343899712
2.69049442536024 0.0439737585577012
2.73446818391794 0.0439763473208954
2.77844453123884 0.0352833097029785
2.81372784094181 0.0312475370223581
2.84497537796417 0.0312496567739674
2.87622503473814 0.0532187906363728
2.92944382537451 0.0358900439749583
2.96533386934947 0.0450044009835968
3.01033827033307 0.0429057301197133
3.05324400045278 0.0353860262887605
3.08863002674154 0.0323778305973401
3.12100785733888 0.0334443304008638
3.15445218773975 0.0553213325809454
3.20977352032069 0.0385843517533066
3.248357872074 0.0490408325168098
3.29739870459081 0.0319306759762519
3.32932938056706 0.0366361326240197
3.36596551319108 0.0423117277495538
3.40827724094063 0.0368836254645003
3.44516086640513 0.0414302628952199
3.48659112930035 0.0428458105120224
3.52943693981237 0.0363166466436264
3.565753586456 0.0429723315239242
3.60872591797993 0.0433148018058432
3.65204071978577 0.0398905880811283
3.6919313078669 0.036901746952695
3.72883305481959 0.0348623689339298
3.76369542375352 0.0444607121426071
3.80815613589613 0.0459939965113086
3.85415013240744 0.0396429980816429
3.89379313048908 0.0326288956883831
3.92642202617746 0.0380894150091834
3.96451144118665 0.0514348319350124
4.01594627312166 0.030298164691644
4.0462444378133 0.0371507304499463
4.08339516826325 0.0554091449713414
4.13880431323459 0.0492701486310447
4.18807446186564 0.0286543805344651
4.2167288424001 0.0339494242681354
4.25067826666824 0.0596800397339097
4.31035830640215 0.0361000610051159
4.34645836740726 0.0480038826817742
4.39446225008904 0.0422709252710077
4.43673317536004 0.0352853717430164
4.47201854710306 0.0341831484430826
4.50620169554614 0.0391721305157554
4.5453738260619 0.0460209520325507
4.59139477809445 0.0322486115090723
4.62364338960352 0.0375804610281514
4.66122385063167 0.0539388430696336
4.7151626937013 0.0365310169176666
4.75169371061897 0.0419408446683214
4.79363455528729 0.0452046084275563
4.83883916371485 0.0415391273954996
4.88037829111035 0.037211155445492
4.91758944655584 0.033739167766828
4.95132861432267 0.0432899708859586
4.99461858520863 0.0437652888205399
5.03838387402917 0.0313276415917578
5.06971151562092 0.0354721304869998
5.10518364610792 0.0507477739071896
5.15593142001511 0.0379045706112476
5.19383599062636 0.0431686000638382
5.2370045906902 0.0390980700485861
5.27610266073879 0.0402023180231815
5.31630497876197 0.0373999034022967
5.35370488216426 0.0399893094841472
5.39369419164841 0.0400956373440587
5.43378982899247 0.0416324407702975
5.47542226976277 0.0374199858146444
5.51284225557741 0.0405416257565361
5.55338388133395 0.0394487165037587
5.59283259783771 0.0417574686660115
5.63459006650372 0.0385684109932159
5.67315847749693 0.0414114253646961
5.71456990286163 0.0395022889748527
5.75407219183648 0.0421086039274527
5.79618079576394 0.0393738460064308
5.83555464177037 0.0421935971964537
5.87774823896682 0.0399776358325953
5.91772587479941 0.0428144788614691
5.96054035366088 0.0403871261961247
6.00092747985701 0.0340201750550303
6.03494765491204 0.0382027276132752
6.07315038252531 0.049041630639693
6.12219201316501 0.039756546359621
6.16194855952463 0.0337682525136979
6.19571681203833 0.0323113791644144
6.22802819120274 0.0508480242411152
6.27887621544386 0.0325042076561878
6.31138042310004 0.0432317098551139
6.35461213295516 0.042523264631393
6.39713539758655 0.032499043906611
6.42963444149316 0.037360691511585
6.46699513300475 0.0560398761744761
6.52303500917922 0.0341798226891917
6.55721483186842 0.0407620657975966
6.59797689766601 0.0447413820269943
6.64271827969301 0.0320014655345672
6.67471974522757 0.0373174425836891
6.71203718781126 0.0579195763911048
6.76995676420237 0.0317761209655135
6.80173288516788 0.0401507047021958
6.84188358987008 0.0582062205185067
6.90008981038858 0.0278468679301591
6.92793667831874 0.0355650010088877
6.96350167932763 0.0724089454895758
7.03591062481721 0.0341634777990495
7.07007410261626 0.0439942610681897
7.11406836368445 0.0451528050476691
7.15922116873212 0.0363144479216424
7.19553561665376 0.0419587306449669
7.23749434729872 0.0424809976753456
7.27997534497407 0.0404337418110045
7.32040908678507 0.0462438951065633
7.36665298189164 0.0313070727072476
7.39796005459889 0.0370078761428546
7.43496793074174 0.0598251981783006
7.49479312892004 0.0295708949084496
7.52436402382849 0.0388281770278589
7.56319220085635 0.0483409151996466
7.61153311605599 0.0374025941619785
7.64893571021797 0.0473583245753516
7.69629403479332 0.0381623017922202
7.73445633658554 0.0349927996370765
7.76944913622262 0.0392537366127725
7.80870287283539 0.0335878516387674
7.84229072447416 0.00748642150937737
7.84977714598354 0.0158326138804264
7.86560975986396 0.0227621793963125
7.88837193926028 0.0405671451290784
7.92893908438936 0.0351164180696584
7.96405550245901 0.0315404743531632
7.99559597681218 0.0404988310983684
8.03609480791055 0.048219580237787
8.08431438814833 0.0456939626922244
8.13000835084056 0.0401232931202976
8.17013164396085 0.0338574589043384
8.20398910286519 0.0415353178160714
8.24552442068126 0.0508895464675178
8.29641396714878 0.0443699691185299
8.34078393626731 0.0376656291206372
8.37844956538795 0.0366114957173203
8.41506106110527 0.0441618838507352
8.459222944956 0.0480082759795188
8.50723122093552 0.0415283312093259
8.54875955214485 0.0341763614393682
8.58293591358422 0.0421325294350794
8.6250684430193 0.0531812205202287
8.67824966353952 0.0325593241850417
8.71080898772457 0.0389594308414985
8.74976841856606 0.0562395202715368
8.8060079388376 0.0406604163851986
8.8466683552228 0.0463868092203194
8.89305516444312 0.0415942908549574
8.93464945529808 0.0436117708941724
8.97826122619225 0.0390001493601905
9.01726137555244 0.0449949385557011
9.06225631410814 0.0430943740379754
9.10535068814612 0.044378170461004
9.14972885860712 0.0376592896007745
9.1873881482079 0.0439152788550065
9.2313034270629 0.0458358823377991
9.2771393094007 0.0446564065400679
9.32179571594077 0.0357304973801905
9.35752621332096 0.0397731207755982
9.39729933409656 0.0501532195883736
9.44745255368493 0.043151209182042
9.49060376286698 0.0368548151362451
9.52745857800322 0.0303066032000885
9.55776518120331 0.0422768258933259
9.60004200709663 0.0411707859667704
9.6412127930634 0.0462356192699927
9.6874484123334 0.038550313793012
9.72599872612641 0.0337007028198815
9.75969942894629 0.0373546767940274
9.79705410574032 0.0491902772504868
9.84624438299081 0.0331470597592456
9.87939144275005 0.0377342373266998
9.91712568007675 0.0489991255875458
9.9661248056643 0.0317900954557857
9.99791490112008 0.0373597087292906
10.0352746098494 0.0549235910413573
10.0901982008907 0.0342047696300684
10.1244029705208 0.0404497132092882
10.1648526837301 0.0495683297632742
10.2144210134934 0.0314786286996953
10.2458996421931 0.03609427255457
10.2819939147476 0.0562765220935432
10.3382704368412 0.0347558906617254
10.3730263275029 0.042107183190037
10.4151335106929 0.0495061992012063
10.4646397098941 0.0402268551992449
10.5048665650934 0.0323413196776096
10.537207884771 0.0393005126737243
10.5765083974447 0.0518146851144943
10.6283230825592 0.008942491136698
10.6372655736959 0.004471245568349
10.6417368192643 0.00569828800954277
10.6474351072738 0.0102241366946508
10.6576592439685 0.0190210308638202
10.6766802748323 0.0356468358498323
10.7123271106821 0.0349744236191966
10.7473015343013 0.0344711817568117
10.7817727160581 0.0412264271824837
10.8229991432406 0.0483469928250487
10.8713461360656 0.0309549737854586
10.9023011098511 0.0356945655069243
10.937995675358 0.0417362367781223
10.9797319121362 0.0548471858487349
11.0345790979849 0.031453614340458
11.0660327123253 0.0375408253131531
11.1035735376385 0.0613592399989057
11.1649327776374 0.0373743812779473
11.2023071589154 0.0459802040106071
11.248287362926 0.0456100960847209
11.2938974590107 0.0427592390662789
11.336656698077 0.0361856984144676
11.3728423964914 0.0422775779217095
11.4151199744131 0.0495797315800586
11.4646997059932 0.0441767885829454
11.5088764945761 0.0365301852960642
11.5454066798722 0.0372557681030428
11.5826624479752 0.0519717135211434
11.6346341614964 0.038342817684055
11.6729769791804 0.0435736661301889
11.7165506453106 0.0448764810590878
11.7614271263697 0.0439984774573172
11.805425603827 0.0368121452550072
11.842237749082 0.041823193283881
11.8840609423659 0.0481584479829611
11.9322193903489 0.0339028953612526
11.9661222857101 0.0393837385435585
12.0055060242537 0.0544401243614008
12.0599461486151 0.0484774614591734
12.1084236100743 0.0301290262292651
12.1385526363035 0.034786173678785
12.1733388099823 0.0611642760488431
12.2345030860312 0.0370093105929615
12.2715123966241 0.0466932691865582
12.3182056658107 0.0438731971123872
12.3620788629231 0.0379913695571593
12.4000702324802 0.0327700564795115
12.4328402889597 0.0454426714069122
12.4782829603667 0.0398874546443531
12.518170415011 0.0448086793640822
12.5629790943751 0.0382772119224471
12.6012563062975 0.0380655191020972
12.6393218253996 0.0381537252047953
12.6774755506044 0.0445537903172836
12.7220293409217 0.039590715626237
12.761620056548 0.0386642764067909
12.8002843329547 0.0366483595327739
12.8369326924875 0.0423460121484572
12.879278704636 0.0425606154249658
12.9218393200609 0.0386058032149993
12.9604451232759 0.0354867863772546
12.9959319096532 0.0407943083867677
13.03672621804 0.0465772675475287
13.0833034855875 0.0393570480008624
13.1226605335884 0.0339527103613029
13.1566132439497 0.0384344583164238
13.1950477022661 0.0486441051081273
13.2436918073742 0.0425496284919525
13.2862414358662 0.0354268396179368
13.3216682754841 0.0336320720085365
13.3553003474926 0.0479724709835027
13.4032728184761 0.0338109005124714
13.4370837189886 0.00904926232994092
13.4461329813185 0.00201117405794507
13.4481441553765 0.0023219669769079
13.4504661223534 0.0041937974258241
13.4546599197792 0.00712639606805717
13.4617863158473 0.0125323594015612
13.4743186752488 0.0246834367930848
13.4990021120419 0.035831369744107
13.534833481786 0.037996801498426
13.5728302832845 0.0330626486944901
13.605892931979 0.0358958809259334
13.6417888129049 0.0499642807954872
13.6917530937004 0.0471916135715554
13.7389447072719 0.038864619148165
13.7778093264201 0.0320727691972609
13.8098820956174 0.0397338692459695
13.8496159648633 0.046234055861383
13.8958500207247 0.0411004829167859
13.9369505036415 0.0465551975703618
13.9835057012119 0.0399858712521615
14.023491572464 0.0401477576539566
14.063639330118 0.038019053310151
14.1016583834281 0.0446602126923459
14.1463185961205 0.0441570198408728
14.1904756159613 0.0432803497640983
14.2337559657254 0.0375837355536143
14.2713397012791 0.041647034400343
14.3129867356794 0.0470636856062134
14.3600504212856 0.0438154161691706
14.4038658374548 0.0388527099702922
14.4427185474251 0.0376430348269412
14.480361582252 0.0482514549065009
14.5286130371585 0.0473729696775512
14.5759860068361 0.0396860467304563
14.6156720535665 0.0331340778450103
14.6488061314115 0.0473821053493908
14.6961882367609 0.0432070616147617
14.7393952983757 0.049153197691808
14.7885484960675 0.0403325397357097
14.8288810358032 0.0369424409602322
14.8658234767634 0.039138526130719
14.9049620028942 0.049121367500056
14.9540833703942 0.0435967312924654
14.9976801016867 0.0366301769673061
15.034310278654 0.035420297813057
15.069730576467 0.0465693616704162
15.1162999381375 0.0363620377525264
15.15266197589 0.0420859972887849
15.1947479731788 0.0492024431494507
15.2439504163282 0.0399495171060612
15.2838999334343 0.0348916649167753
15.3187915983511 0.0385304326880402
15.3573220310391 0.0498436878404888
15.4071657188796 0.0332710265466287
15.4404367454262 0.0382114046750409
15.4786481501013 0.0510542289081961
15.5297023790094 0.0345958951268098
15.5642982741363 0.0395935750608505
15.6038918491971 0.0506295243700688
15.6545213735672 0.0327280807761092
15.6872494543433 0.0381148829527777
15.7253643372961 0.0524943304011892
15.7778586676973 0.0349118935573055
15.8127705612546 0.0404323407373464
15.8532029019919 0.0506108927785942
15.9038137947705 0.0337784688485256
15.937592263619 0.038257579397876
15.9758498430169 0.0508200770473019
16.0266699200642 0.0342724821949212
16.0609424022591 0.0397689700705957
16.1007113723297 0.0521198380459883
16.1528312103757 0.0348006287721394
16.1876318391479 0.0396086428836301
16.2272404820315 0.0143158519915506
16.241556334023 0.0115476178533082
16.2531039518763 0.00776829432719589
16.2608722462035 0.00204611564226121
16.2629183618458 0.00234511559851437
16.2652634774443 0.00423554861562793
16.2694990260599 0.0071990789757311
16.2766981050357 0.0126727734848622
16.2893708785205 0.0248259599504979
16.314196838471 0.035740078339823
16.3499369168109 0.0381484377970798
16.3880853546079 0.0331223398313372
16.4212076944393 0.0357889177022682
16.4569966121415 0.049554371433111
16.5065509835747 0.0475252468621582
16.5540762304368 0.0393530199092829
16.5934292503461 0.0320717991289138
16.625501049475 0.0386490230874583
16.6641500725625 0.0469464263420036
16.7110964989045 0.0409982913301478
16.7520947902346 0.047040463213378
16.799135253448 0.0403419146231485
16.8394771680711 0.0399372681220203
16.8794144361932 0.0375295054449096
16.9169439416381 0.0447959332885894
16.9617398749267 0.0449122490107412
17.0066521239374 0.0433126222574396
17.0499647461948 0.0370107877294081
17.0869755339242 0.0414645366225851
17.1284400705468 0.0481818144799921
17.1766218850268 0.0442345982186579
17.2208564832455 0.0381268189681989
17.2589833022137 0.0369561224956191
17.2959394247093 0.0497913830769867
17.3457308077863 0.0389460066816596
17.3846768144679 0.0434873094222283
17.4281641238902 0.0436977526744395
17.4718618765646 0.0434829308632914
17.5153448074279 0.0375485490627454
17.5528933564907 0.0420966420877112
17.5949899985784 0.0457378613509515
17.6407278599293 0.0349630802087134
17.675690940138 0.0396479256113899
17.7153388657494 0.0523988281451713
17.7677376938946 0.0360463117330289
17.8037840056276 0.0407428970912112
17.8445269027188 0.0489824287823049
17.8935093315011 0.0422536476871285
17.9357629791883 0.0348335070033376
17.9705964861916 0.0358110687195541
18.0064075549112 0.0509777710258279
18.057385325937 0.0352123120905266
18.0925976380275 0.0412427566033037
18.1338403946308 0.0474479574927611
18.1812883521236 0.0414795355348676
18.2227678876584 0.0337891987513319
18.2565570864098 0.0382111020772907
18.2947681884871 0.0499561913824291
18.3447243798695 0.0353313888504554
18.3800557687199 0.0396022661867417
18.4196580349067 0.0478120284095801
18.4674700633163 0.0339156983551962
18.5013857616715 0.0384952569822314
18.5398810186537 0.0508380338790127
18.5907190525327 0.0346331742343444
18.625352226767 0.039562202724692
18.6649144294917 0.0508215475327411
18.7157359770245 0.0339426235712462
18.7496786005957 0.0388219075063306
18.7885005081021 0.0505170493368303
18.8390175574389 0.0340207913973926
18.8730383488363 0.0392745945764764
18.9123129434128 0.0524048246047122
18.9647177680175 0.0347629865828509
18.9994807546003 0.0399108059852694
19.0393915605856 0.019383993048858
19.0587755536344 0.0114455965507458
19.0702211501852 0.00705344881453053
19.0772745989997 0.00209546658106755
19.0793700655808 0.00238402402229496
19.0817540896031 0.00431225565454684
19.0860663452576 0.00733205159191629
19.0933983968496 0.0129318598892142
19.1063302567388 0.0250816881853147
19.1314119449241 0.0360002943250735
19.1674122392492 0.0381113689030756
19.2055236081522 0.0330420784496131
19.2385656866018 0.0355994623585497
19.2741651489604 0.0486291452171129
19.3227942941775 0.0490720308316855
19.3718663250092 0.0309579382429337
19.4028242632521 0.0357556113902573
19.4385798746424 0.0558892771941449
19.4944691518365 0.0334082504526762
19.5278774022892 0.0390177617099514
19.5668951639992 0.054694456716722
19.6215896207159 0.0491383861173188
19.6707280068332 0.0310707135344874
19.7017987203677 0.0355408088176695
19.7373395291854 0.0562277522201104
19.7935672814055 0.0413621709768422
19.8349294523823 0.0495354321138797
19.8844648844962 0.0443118871209308
19.9287767716171 0.0393798852628833


==> Images/Results/shadow_timesteps_tol_0.01_adjust_0_hfm18.txt <==
t dt
0.0 5.55325037004823e-07
5.55325037004823e-07 4.49687670675208e-07
1.00501270768003e-06 1.85684120800032e-06
2.86185391568035e-06 3.36442709718942e-06
6.22628101286976e-06 6.59705390455907e-06
1.28233349174288e-05 1.27102683528595e-05
2.55336032702883e-05 2.43320120114194e-05
4.98656152817077e-05 4.61618836105405e-05
9.60274988922482e-05 8.67806380877839e-05
0.000182808136980032 0.000161549844244525
0.000344357981224558 0.000296680317868921
0.000641038299093479 0.000539263089623134
0.00118030138871661 0.000927110260264612
0.00210741164898122 0.00150531651847665
0.00361272816745788 0.0025103473061773
0.00612307547363517 0.00392627481423343
0.0100493502878686 0.00688587705477933
0.0169352273426479 0.00991501257198336
0.0268502399146313 0.0144122803854277
0.041262520300059 0.0174720196186349
0.0587345399186939 0.0278565613094536
0.0865911012281474 0.0269939615350425
0.11358506276319 0.0307994827245972
0.144384545487787 0.0367812323183497
0.181165777806137 0.037456934779942
0.218622712586079 0.0358013574654334
0.254424070051512 0.0180509431439811
0.272475013195493 0.0259574938766065
0.2984325070721 0.0219708829089818
0.320403389981082 0.0262259687972326
0.346629358778314 0.0193232262609736
0.365952585039288 0.0255169069477386
0.391469491987026 0.0256889294389073
0.417158421425934 0.0246842208635662
0.4418426422895 0.0196427864313768
0.461485428720877 0.0314805090294138
0.49296593775029 0.0201157970285143
0.513081734778805 0.0250205432602929
0.538102278039098 0.029339769651067
0.567442047690165 0.0337846551103605
0.601226702800525 0.0329143444279465
0.634141047228472 0.0385964959036285
0.6727375431321 0.0284485185029608
0.701186061635061 0.0378869554890674
0.739073017124128 0.0345763891046316
0.77364940622876 0.0422986311683613
0.815948037397121 0.0326323105796078
0.848580347976729 0.0375451680457353
0.886125516022464 0.0333163070486248
0.919441823071089 0.0342319552263294
0.953673778297419 0.0331235820391546
0.986797360336573 0.0349177883027538
1.02171514863933 0.0358781059355383
1.05759325457487 0.033577786176596
1.09117104075146 0.0284052378014912
1.11957627855295 0.0341408660067433
1.1537171445597 0.0361964681981778
1.18991361275787 0.0355639117273991
1.22547752448527 0.0308304507404289
1.2563079752257 0.0361828052565634
1.29249078048227 0.037340549364009
1.32983132984627 0.0356379998222635
1.36546932966854 0.0319283985163875
1.39739772818492 0.0351616344837883
1.43255936266871 0.0383751895578563
1.47093455222657 0.0372065349322462
1.50814108715882 0.0336295994799431
1.54177068663876 0.0304262916674986
1.57219697830626 0.0351554695261551
1.60735244783241 0.0401425958257248
1.64749504365814 0.0359383369257745
1.68343338058391 0.0301102707142967
1.71354365129821 0.0279213759279253
1.74146502722613 0.0367510298241917
1.77821605705033 0.0422592678502259
1.82047532490055 0.0378217299054146
1.85829705480597 0.0309739214298559
1.88927097623582 0.0327669887795221
1.92203796501534 0.0406228007518408
1.96266076576718 0.0403838285192353
2.00304459428642 0.0328822058758738
2.03592680016229 0.0333389458972228
2.06926574605952 0.0374225625200937
2.10668830857961 0.0428572493201939
2.1495455578998 0.0387445242608729
2.18829008216068 0.0344950287163969
2.22278511087707 0.0403190806030246
2.2631041914801 0.0395224387581276
2.30262663023823 0.0325925878304512
2.33521921806868 0.0312288179935231
2.3664480360622 0.0335222258477384
2.39997026190994 0.0374778950693583
2.4374481569793 0.036636546500201
2.4740847034795 0.0340745159767684
2.50815921945627 0.0340903342035386
2.54224955365981 0.0374572030123625
2.57970675667217 0.0400231186947358
2.6197298753669 0.0365818283220128
2.65631170368892 0.0331321690884138
2.68944387277733 0.0367756481960922
2.72621952097342 0.041014027920392
2.76723354889381 0.0408593708124717
2.80809291970629 0.0334729019772063
2.84156582168349 0.0338311125914873
2.87539693427498 0.0411415263460534
2.91653846062103 0.0352906997264873
2.95182916034752 0.0396168711861967
2.99144603153372 0.0432507919249727
3.03469682345869 0.0359130748963412
3.07060989835503 0.0354414477501959
3.10605134610523 0.036827261584062
3.14287860768929 0.0429647582542646
3.18584336594355 0.0393358294917249
3.22517919543528 0.0349989701219429
3.26017816555722 0.0358652246508906
3.29604339020811 0.0416800481014301
3.33772343830954 0.0440850954075546
3.3818085337171 0.0360539698842805
3.41786250360138 0.0346158121045526
3.45247831570593 0.039849561681564
3.49232787738749 0.0462504473499772
3.53857832473747 0.0391558750815081
3.57773419981898 0.0348458086942025
3.61258000851318 0.0363469970534291
3.64892700556661 0.0465330895518553
3.69546009511847 0.0433890894350864
3.73884918455355 0.0350953514118185
3.77394453596537 0.0327514926971754
3.80669602866255 0.0403070220741098
3.84700305073666 0.0467150430945894
3.89371809383125 0.038199506949435
3.93191760078068 0.0324881546305623
3.96440575541124 0.0359648810535618
4.00037063646481 0.0476085854712424
4.04797922193605 0.0336813284111986
4.08166055034725 0.0388565666285425
4.12051711697579 0.0481751460522358
4.16869226302802 0.0325711167354609
4.20126337976349 0.0371035546856221
4.23836693444911 0.0483930316405689
4.28675996608968 0.0433303122551974
4.33009027834487 0.0359782283569276
4.3660685067018 0.0307972024076
4.3968657091094 0.0406603977823897
4.43752610689179 0.0383092991510316
4.47583540604282 0.0428036762912616
4.51863908233408 0.0411565110844964
4.55979559341858 0.0334105273280854
4.59320612074667 0.0349802231544519
4.62818634390112 0.0435468483579601
4.67173319225908 0.0335145957460662
4.70524778800514 0.038457473026467
4.74370526103161 0.0465617565183649
4.79026701754998 0.039488176729575
4.82975519427955 0.0355409266698345
4.86529612094939 0.0328681679213995
4.89816428887079 0.0442110438710003
4.94237533274179 0.0446875687515175
4.9870629014933 0.0286751036927395
5.01573800518604 0.0334899468645876
5.04922795205063 0.0543701596604517
5.10359811171108 0.0356576864107436
5.13925579812183 0.044575899405304
5.18383169752713 0.0401235711869191
5.22395526871405 0.0378752454400409
5.26183051415409 0.0324650054847154
5.29429551963881 0.0408630787758812
5.33515859841469 0.0462514047300257
5.38141000314471 0.0292367269744773
5.41064673011919 0.0346590114115805
5.44530574153077 0.0536429531093676
5.49894869464014 0.0364302535412517
5.53537894818139 0.0438158206612746
5.57919476884266 0.0394932601777587
5.61868802902042 0.0380359409323369
5.65672396995276 0.0343416068669709
5.69106557681973 0.0422463296025741
5.7333119064223 0.0433783404149998
5.7766902468373 0.0395440041726784
5.81623425100998 0.0320299637187905
5.84826421472877 0.0400178723666376
5.88828208709541 0.0514474926204143
5.93972957971582 0.029131402501101
5.96886098221693 0.0357768706959881
6.00463785291291 0.0568587827052285
6.06149663561814 0.0381391584011144
6.09963579401926 0.0452137113569749
6.14484950537623 0.0461144602534609
6.19096396562969 0.0383454109283013
6.229309376558 0.034613213683294
6.26392259024129 0.0394217762054772
6.30334436644677 0.0474994955232247
6.35084386196999 0.0403275853340046
6.391171447304 0.0326343173859422
6.42380576468994 0.0262104841396928
6.45001624882963 0.0487846639540273
6.49880091278366 0.0449279885411715
6.54372890132483 0.0362018850027908
6.57993078632762 0.0431434493692685
6.62307423569689 0.0326511669853694
6.65572540268226 0.0373638514902115
6.69308925417247 0.0477184789689483
6.74080773314142 0.04187984214343
6.78268757528485 0.0379809063006669
6.82066848158552 0.0308822258352526
6.85155070742077 0.0435005695491451
6.89505127696991 0.0390202292444836
6.9340715062144 0.0460103690215791
6.98008187523598 0.0375977785083568
7.01767965374433 0.0371627917554665
7.0548424454998 0.0354436809944505
7.09028612649425 0.0434221858551024
7.13370831234935 0.0411142086494055
7.17482252099876 0.0397135042487854
7.21453602524755 0.0328544103478855
7.24739043559543 0.0425399301303711
7.2899303657258 0.0460622579577607
7.33599262368356 0.0294323293455163
7.36542495302908 0.0345770691456321
7.40000202217471 0.054154163202306
7.45415618537702 0.0374524788096932
7.49160866418671 0.0451371238606514
7.53674578804736 0.0400050522575153
7.57675084030488 0.0393594916439492
7.61611033194883 0.0335723182517101
7.64968265020054 0.0430114635647719
7.69269411376531 0.0440325856026268
7.73672669936794 0.030668959535691
7.76739565890363 0.0351387185237053
7.80253437742733 0.0519048632520255
7.85443924067936 0.0379565079567193
7.89239574863608 0.0440199522970466
7.93641570093312 0.0389539708770196
7.97536967181014 0.0402358162475753
8.01560548805772 0.035429651999818
8.05103514005754 0.042561783664579
8.09359692372212 0.0413169866635959
8.13491391038571 0.0408313648895016
8.17574527527522 0.0341217318510877
8.2098670071263 0.0431376032445173
8.25300461037082 0.0462025661748413
8.29920717654566 0.0322605337364579
8.33146771028212 0.0370254709223433
8.36849318120446 0.0524341690832956
8.42092735028776 0.0366289122861831
8.45755626257394 0.0417763014735475
8.49933256404749 0.0388221035179395
8.53815466756543 0.0401167045461894
8.57827137211162 0.0354774509205827
8.6137488230322 0.0313949430358887
8.64514376606809 0.0406968603004729
8.68584062636856 0.0436890922152562
8.72952971858382 0.029114493242866
8.75864421182668 0.0338315898922337
8.79247580171892 0.0516926922828742
8.84416849400179 0.0362178718463465
8.88038636584814 0.0430025950335058
8.92338896088164 0.0384936071612775
8.96188256804292 0.0381787110473155
9.00006127909024 0.0340957268758638
9.0341570059661 0.0420121761042805
9.07616918207038 0.0412338039575378
9.11740298602792 0.0392799483901716
9.15668293441809 0.0319681076221782
9.18865104204027 0.0407947514933704
9.22944579353364 0.0473984452485764
9.27684423878222 0.0287241185564371
9.30556835733865 0.0343882073760278
9.33995656471468 0.0548182022558358
9.39477476697052 0.0369278968929855
9.4317026638635 0.0450153328946152
9.47671799675812 0.0401969316876599
9.51691492844578 0.0386787902006208
9.5555937186464 0.0332392757889209
9.58883299443532 0.0429533445823235
9.63178633901764 0.044817796789681
9.67660413580732 0.0301358890197245
9.70674002482705 0.0348602390882118
9.74160026391526 0.0526576968974448
9.79425796081271 0.0377319956927996
9.83198995650551 0.0443949681544969
9.87638492466 0.0393563833360886
9.91574130799609 0.0398057626020898
9.95554707059818 0.034725288223061
9.99027235882124 0.0426906049802471
10.0329629638015 0.0421896944017343
10.0751526582032 0.0402531692236462
10.1154058274269 0.032727621882972
10.1481334493098 0.0427242442222614
10.1908576935321 0.0482829775188434
10.2391406710509 0.0290512657516304
10.2681919368026 0.0347515200597111
10.3029434568623 0.0566388357519045
10.3595822926142 0.0385387082652908
10.3981210008795 0.0473849706515627
10.445505971531 0.0418427015082688
10.4873486730393 0.0401157940790222
10.5274644671183 0.0339877078683723
10.5614521749867 0.0452038546036301
10.6066560295903 0.0370532268567797
10.6437092564471 0.0425915237050161
10.6863007801521 0.0458557747421852
10.7321565548943 0.0367268447929032
10.7688833996872 0.0373760718046443
10.8062594714919 0.0386159239871872
10.8448753954791 0.0433348090045608
10.8882102044836 0.0377473954621811
10.9259575999458 0.0346997276846413
10.9606573276304 0.0330096327288972
10.9936669603593 0.0432059386453693
11.0368728990047 0.0426177257724139
11.0794906247771 0.0299291023195657
11.1094197270967 0.0340961343923207
11.143515861489 0.0509589435424184
11.1944748050314 0.0368940754911087
11.2313688805225 0.0431342721226515
11.2745031526452 0.0383418581519327
11.3128450107971 0.0387635770007774
11.3516085877979 0.034791331522551
11.3863999193204 0.0420891604124379
11.4284890797329 0.0405601929527155
11.4690492726856 0.0396774764608568
11.5087267491465 0.0330075263229617
11.5417342754694 0.0413674253850539
11.5831017008545 0.0448709577705177
11.627972658625 0.0304421942402634
11.6584148528653 0.0352790741117344
11.693693926977 0.0519241568419109
11.7456180838189 0.0376260315669698
11.7832441153859 0.0436049018310088
11.8268490172169 0.0388270012385605
11.8656760184554 0.0401103304368806
11.9057863488923 0.0352942461364642
11.9410805950288 0.0422975530010114
11.9833781480298 0.0409607383357729
12.0243388863656 0.0405151751422846
12.0648540615078 0.0338912784463754
12.0987453399542 0.0428915681119354
12.1416369080662 0.0446969711137778
12.1863338791799 0.0314976101212266
12.2178314893012 0.0360416981821798
12.2538731874833 0.0524568672613057
12.3063300547447 0.0372255922230972
12.3435556469677 0.0430274225428411
12.3865830695106 0.0394298891292288
12.4260129586398 0.0384136172874768
12.4644265759273 0.0351807232602376
12.4996072991875 0.0420938620175596
12.5417011612051 0.0415398583483959
12.5832410195535 0.0395002433949687
12.6227412629485 0.0330087378063517
12.6557500007548 0.0405543214462161
12.696304322201 0.0459004565727048
12.7422047787737 0.0310302212979475
12.7732350000717 0.0352513061536662
12.8084863062253 0.0500658937817596
12.8585522000071 0.0306083855835313
12.8891605855906 0.0374312322207939
12.9265918178114 0.0506135900658619
12.9772054078773 0.0438993526943334
13.0211047605716 0.03575244120785
13.0568572017795 0.0292927563014851
13.086149958081 0.0454216572156579
13.1315716152966 0.0408510288681558
13.1724226441648 0.0373215459264747
13.2097441900912 0.0417566801609577
13.2515008702522 0.0434603202730595
13.2949611905253 0.0349748126313572
13.3299360031566 0.0372306986295978
13.3671667017862 0.0411400171913163
13.4083067189775 0.0429218085812915
13.4512285275588 0.0349816603718893
13.4862101879307 0.0376448089748802
13.5238549969056 0.0412357868943289
13.5650907837999 0.042783653251888
13.6078744370518 0.0348922596469678
13.6427666966988 0.0377833125416283
13.6805500092404 0.0417176965628896
13.7222677058033 0.0428366793523935
13.7651043851557 0.0346129034740539
13.7997172886297 0.037594715059733
13.8373120036895 0.0425853575713937
13.8798973612609 0.0341565955157828
13.9140539567767 0.0384171603980698
13.9524711171747 0.047247052345189
13.9997181695199 0.0411653580717679
14.0408835275917 0.036845922560174
14.0777294501519 0.0333187777649545
14.1110482279168 0.0444097833668817
14.1554580112837 0.0463645310303256
14.201822542314 0.0293474972608804
14.2311700395749 0.0340670020253843
14.2652370416003 0.0542370241473813
14.3194740657477 0.0372372089395775
14.3567112746872 0.0452362880468921
14.4019475627341 0.0402351770399867
14.4421827397741 0.0365782325418828
14.478760972316 0.0340220240444539
14.5127829963605 0.0443524041568255
14.5571354005173 0.0439884539422671
14.6011238544595 0.0380338441200888
14.6391576985796 0.0304749904553897
14.669632689035 0.0416039831024629
14.7112366721375 0.0419429997581237
14.7531796718956 0.0361355927821446
14.7893152646778 0.0410579833525166
14.8303732480303 0.0446982428571502
14.8750714908874 0.0364104014074969
14.9114818922949 0.0366420238779789
14.9481239161729 0.0383354311039682
14.9864593472769 0.0432630795954992
15.0297224268724 0.0375234909114289
15.0672459177838 0.0381718649995174
15.1054177827833 0.0364469108592227
15.1418646936425 0.0424105279584555
15.184275221601 0.0388718765306741
15.2231470981317 0.0392928701452575
15.2624399682769 0.0348806376383928
15.2973206059153 0.0415833106567721
15.3389039165721 0.0409937026889213
15.379897619261 0.0401685420635026
15.4200661613245 0.0331103712621648
15.4531765325867 0.0406359271562479
15.4938124597429 0.0450955433398278
15.5389080030828 0.0306577972609079
15.5695658003437 0.0356101030299071
15.6051759033736 0.0515981740225842
15.6567740773962 0.0375896886227397
15.6943637660189 0.0431784639312982
15.7375422299502 0.0384686935110994
15.7760109234613 0.0400065748105242
15.8160174982718 0.0356016896659371
15.8516191879378 0.0420924133665737
15.8937116013043 0.0401462556611522
15.9338578569655 0.0404466731050933
15.9743045300706 0.0343177786593553
16.0086223087299 0.0424586280789732
16.0510809368089 0.0430241821650841
16.094105118974 0.03232594241992
16.1264310613939 0.0363741896351738
16.1628052510291 0.0504828006517262
16.2132880516808 0.0377310681686984
16.2510191198495 0.0421393039278081
16.2931584237773 0.0422413576831291
16.3353997814604 0.0382154601770892
16.3736152416375 0.0354825267281329
16.4090977683657 0.0414012343980572
16.4504990027637 0.0416072104037549
16.4921062131675 0.0403830866922021
16.5324892998597 0.0332743820868213
16.5657636819465 0.0414840655086769
16.6072477474552 0.0431158596567274
16.6503636071119 0.0362762030080787
16.68663981012 0.0329622366020779
16.7196020467221 0.0352436044250152
16.7548456511471 0.0445669632437607
16.7994126143908 0.0404786267588718
16.8398912411497 0.0375264050536605
16.8774176462034 0.0307868085943264
16.9082044547977 0.041627581240633
16.9498320360383 0.0388673279897215
16.988699364028 0.0440615793667236
17.0327609433948 0.0361429850614195
17.0689039284562 0.0370765115139707
17.1059804399702 0.0363427835958908
17.142323223566 0.042181564328819
17.1845047878949 0.038227776253624
17.2227325641485 0.039516962724071
17.2622495268726 0.034508428364023
17.2967579552366 0.0414098785040136
17.3381678337406 0.0401502691451245
17.3783181028857 0.0396484620360736
17.4179665649218 0.0330690021954303
17.4510355671172 0.0414557549103172
17.4924913220275 0.0437537326402705
17.5362450546678 0.0305934102301137
17.5668384648979 0.035123036291395
17.6019615011893 0.0511572321133258
17.6531187333026 0.0373692995615412
17.6904880328642 0.0430551517682577
17.7335431846324 0.0382634710059917
17.7718066556384 0.039913180357954
17.8117198359964 0.0352443139409455
17.8469641499373 0.041778838035712
17.888742987973 0.0399566677819758
17.928699655755 0.0401314098310841
17.9688310655861 0.0339250425006928
18.0027561080868 0.0423244451585085
18.0450805532453 0.0426159868789253
18.0876965401242 0.0316761345469267
18.1193726746712 0.0357140453208131
18.155086719992 0.0501597729637773
18.2052464929557 0.0469101452097921
18.2521566381655 0.0283116319528167
18.2804682701184 0.0333453250538993
18.3138135951723 0.0575935504759214
18.3714071456482 0.0377816631392931
18.4091888087875 0.0485008364471406
18.4576896452346 0.0422164971516814
18.4999061423863 0.0385571710501489
18.5384633134364 0.0316925488318104
18.5701558622683 0.0454609955367348
18.615616857805 0.0393924900418715
18.6550093478469 0.0463943177126374
18.7014036655595 0.0384983986944696
18.739902064254 0.0394262506305237
18.7793283148845 0.0363500090147646
18.8156783238993 0.0442154338278359
18.8598937577271 0.0428601378711375
18.9027538955982 0.0420032543590982
18.9447571499573 0.0357200505747475
18.9804772005321 0.0402763783214351
19.0207535788535 0.0463078380392081
19.0670614168927 0.0388273688682288
19.1058887857609 0.0339826551011262
19.1398714408621 0.0364399658701758
19.1763114067322 0.0387414627255425
19.2150528694578 0.0368938295271665
19.251946698985 0.0373399344342297
19.2892866334192 0.0359297984555791
19.3252164318748 0.0405558887479118
19.3657723206227 0.0379868395843156
19.403759160207 0.0386125408469388
19.4423717010539 0.0351701211508665
19.4775418222048 0.0406194641095893
19.5181612863144 0.0396072141778177
19.5577685004922 0.0399908637620205
19.5977593642542 0.0340069273713157
19.6317662916255 0.0397129002929972
19.6714791919185 0.042312865279418
19.713792057198 0.0326640759802122
19.7464561331782 0.0367668768178991
19.7832230099961 0.0483710002742682
19.8315940102703 0.043617783218515
19.8752117934889 0.0303422952024998
19.9055540886913 0.0342729518770497
19.9398270405684 0.0523681453926442


==> Images/Results/shadow_timesteps_tol_0.01_adjust_0_hfm258.txt <==
t dt
0.0 6.19297727252084e-07
6.19297727252084e-07 4.9995856895724e-07
1.11925629620932e-06 1.62579938939612e-06
2.74505568560544e-06 3.0735218841843e-06
5.81857756978974e-06 6.06751317961652e-06
1.18860907494063e-05 1.17969777071621e-05
2.36830684565684e-05 2.28165569999771e-05
4.64996254565455e-05 4.34993456079502e-05
8.99989710644958e-05 8.21025330089907e-05
0.000172101504073486 0.00015304581378949
0.000325147317862977 0.000281796799396082
0.000606944117259059 0.00051271507865588
0.00111965919591494 0.000895548150713045
0.00201520734662798 0.00154833318447488
0.00356354053110287 0.00265407639960679
0.00621761693070966 0.00420563759306024
0.0104232545237699 0.00706000180085998
0.0174832563246299 0.0102819423064089
0.0277651986310388 0.0145177207815477
0.0422829194125865 0.0188536107888189
0.0611365302014054 0.0281713804864826
0.089307910687888 0.0302316320871195
0.119539542775008 0.0337062842581701
0.153245827033178 0.0428520551120797
0.196097882145257 0.0237486971800224
0.21984657932528 0.0307700436596743
0.250616622984954 0.0189938318251377
0.269610454810092 0.0288356234727039
0.298446078282796 0.0125171160176877
0.310963194300483 0.0234694642182646
0.334432658518748 0.0243550313577173
0.358787689876465 0.0199205083195285
0.378708198195994 0.0338782016747
0.412586399870694 0.0281323572530503
0.440718757123744 0.0229978656240731
0.463716622747817 0.0245432589689191
0.488259881716736 0.0294892086498837
0.51774909036662 0.0342771304584041
0.552026220825024 0.0225039825868341
0.574530203411858 0.0284529353643907
0.602983138776249 0.0297145632776894
0.632697702053938 0.0393241294312165
0.672021831485155 0.0329539853091526
0.704975816794307 0.0393204031597681
0.744296219954075 0.0275252502766922
0.771821470230768 0.0345339559166108
0.806355426147378 0.0335282598629042
0.839883686010283 0.0280276034522095
0.867911289462492 0.0254060187256038
0.893317308188096 0.0359966056021785
0.929313913790275 0.0327828110402812
0.962096724830556 0.0369424533638657
0.999039178194421 0.0339579972550851
1.03299717544951 0.0274024734303153
1.06039964887982 0.0277869193586214
1.08818656823844 0.0400901750305806
1.12827674326902 0.040954438876876
1.1692311821459 0.0343143358999515
1.20354551804585 0.0296650326711429
1.23321055071699 0.0338694910294874
1.26708004174648 0.0435824545970545
1.31066249634354 0.0293686762306225
1.34003117257416 0.034060956784475
1.37409212935863 0.0391808818280912
1.41327301118672 0.0318327732281682
1.44510578441489 0.0295256923068945
1.47463147672179 0.0304045836479605
1.50503606036975 0.0384044125769465
1.54344047294669 0.0379403874866916
1.58138086043339 0.0332935760537694
1.61467443648716 0.0312574549698736
1.64593189145703 0.0352914608258651
1.68122335228289 0.0380877108878248
1.71931106317072 0.036720671133327
1.75603173430405 0.0333259681900625
1.78935770249411 0.0334693648209459
1.82282706731505 0.0373940337529615
1.86022110106802 0.0392915896731643
1.89951269074118 0.0346499753033344
1.93416266604451 0.0293818557777901
1.9635445218223 0.0312358660069074
1.99478038782921 0.0385229268869679
2.03330331471618 0.0384381492745726
2.07174146399075 0.0337131269760579
2.10545459096681 0.0312973754875196
2.13675196645433 0.0350024125783333
2.17175437903266 0.0399167975791445
2.21167117661181 0.0379965606261472
2.24966773723796 0.0328956036769058
2.28256334091486 0.0335791971005127
2.31614253801537 0.0377050307290833
2.35384756874446 0.0393954632212128
2.39324303196567 0.036177213771302
2.42942024573697 0.0332583312031072
2.46267857694008 0.0359113657374314
2.49858994267751 0.0387440390300855
2.5373339817076 0.0389969840592877
2.57633096576688 0.0345287463740246
2.61085971214091 0.0351406969024879
2.6460004090434 0.0367157719557231
2.68271618099912 0.0395426746409585
2.72225885564008 0.0367253010630049
2.75898415670308 0.0363962742640683
2.79538043096715 0.0351736143256598
2.83055404529281 0.0383749864116682
2.86892903170448 0.038044410640745
2.90697344234522 0.0380045792682716
2.9449780216135 0.0355592038136687
2.98053722542716 0.0377416270387113
3.01827885246588 0.0379402807957853
3.05621913326166 0.0389658119558197
3.09518494521748 0.0367736041482287
3.13195854936571 0.0380001897584444
3.16995873912415 0.037556772090188
3.20751551121434 0.0392602994034206
3.24677581061776 0.0378572161849671
3.28463302680273 0.0387562662343963
3.32338929303712 0.0375735629825197
3.36096285601964 0.0393603082723319
3.40032316429198 0.0384614865356894
3.43878465082767 0.0395397147045106
3.47832436553218 0.0380340689595422
3.51635843449172 0.0396479594154074
3.55600639390713 0.038797349740567
3.59480374364769 0.0402056393768241
3.63500938302452 0.0387666674342666
3.67377605045878 0.0402763624631607
3.71405241292195 0.0392772839401922
3.75332969686214 0.0409749763868202
3.79430467324896 0.0398102483029265
3.83411492155188 0.0414819240774838
3.87559684562937 0.0405631558930777
3.91616000152245 0.0427825288573422
3.95894253037979 0.0426050126558604
4.00154754303565 0.0399027491503584
4.04145029218601 0.037218603101716
4.07866889528772 0.0361821312693491
4.11485102655707 0.0373235785903306
4.1521746051474 0.0422173653128567
4.19439197046026 0.0412985771713992
4.23569054763166 0.0374853030187003
4.27317585065036 0.0390257541778493
4.31220160482821 0.0400967221328178
4.35229832696103 0.0357135419866183
4.38801186894764 0.0330541088498402
4.42106597779748 0.0374233383638896
4.45848931616137 0.0403734988176349
4.49886281497901 0.0375693939399653
4.53643220891897 0.0352852758101203
4.57171748472909 0.0353278090982165
4.60704529382731 0.0384298691251383
4.64547516295245 0.040730625692868
4.68620578864532 0.0371164564411553
4.72332224508647 0.0351630306349819
4.75848527572145 0.037118147011403
4.79560342273286 0.0402199323502946
4.83582335508315 0.0400700358149345
4.87589339089809 0.0362389776795307
4.91213236857762 0.0366564416185539
4.94878881019617 0.0386066839834225
4.98739549417959 0.0414866145057408
5.02888210868533 0.0379237892721666
5.0668058979575 0.0374925755496716
5.10429847350717 0.036925025582319
5.14122349908949 0.0408542362364445
5.18207773532593 0.0395181228234309
5.22159585814936 0.0392668435960946
5.26086270174546 0.0362919631200581
5.29715466486552 0.0398230856154961
5.33697775048101 0.0398809151253436
5.37685866560636 0.0403894912232544
5.41724815682961 0.0369245002117402
5.45417265704135 0.039552755157193
5.49372541219855 0.0393351709745725
5.53306058317312 0.0407776153108066
5.57383819848392 0.0378819929334561
5.61172019141738 0.0398086898666348
5.65152888128401 0.0387923963330598
5.69032127761707 0.0407886623544249
5.7311099399715 0.0386379903980451
5.76974793036954 0.040250502152791
5.80999843252233 0.0385818945992582
5.84858032712159 0.0407305239435239
5.88931085106512 0.0390504898404413
5.92836134090556 0.0406496910432557
5.96901103194881 0.0386713306590388
6.00768236260785 0.040753566482016
6.04843592908987 0.0392189923917778
6.08765492148165 0.0409340361018864
6.12858895758353 0.0389187151218181
6.16750767270535 0.0408815410497931
6.20838921375515 0.039297733316731
6.24768694707188 0.0411293443402308
6.28881629141211 0.0392035358889687
6.32801982730108 0.0410804965637456
6.36910032386482 0.03939291968536
6.40849324355018 0.0412911626705291
6.44978440622071 0.039468708329883
6.48925311455059 0.0413134992333457
6.53056661378394 0.0395494827602702
6.57011609654421 0.0414683818781455
6.61158447842235 0.0397151294363026
6.65129960785866 0.0415681532409928
6.69286776109965 0.0397802961642762
6.73264805726393 0.0416995326439401
6.77434758990787 0.03998400825481
6.81433159816268 0.0418687888504278
6.8562003870131 0.0401080418558317
6.89630842886894 0.0408709241656544
6.93717935303459 0.0409692162873677
6.97814856932196 0.0412747817192331
7.01942335104119 0.041739496387191
7.06116284742838 0.0399941693599555
7.10115701678834 0.0427948633171685
7.14395188010551 0.0403976177229791
7.18434949782849 0.0437246916263719
7.22807418945486 0.0389457734729734
7.26701996292783 0.0435013538844477
7.31052131681228 0.0404845364721748
7.35100585328445 0.0432938906303236
7.39429974391478 0.0391011388429534
7.43340088275773 0.0393531700488628
7.47275405280659 0.0387292855750636
7.51148333838166 0.0407496875543562
7.55223302593601 0.0379902310828971
7.59022325701891 0.039685758221745
7.62990901524066 0.0385201065039859
7.66842912174464 0.0408222192626917
7.70925134100734 0.0388476827943943
7.74809902380173 0.0404187165852724
7.788517740387 0.0386082753470689
7.82712601573407 0.0409090128776745
7.86803502861174 0.0393795751386963
7.90741460375044 0.0409588419480365
7.94837344569848 0.0388477897644836
7.98722123546296 0.0409779055766473
8.02819914103961 0.0395233015422891
8.0677224425819 0.041246606778179
8.10896904936008 0.0391543915521109
8.14812344091219 0.0411079287533071
8.1892313696655 0.0395376003709165
8.22876897003641 0.0413848565650546
8.27015382660147 0.0394301674009818
8.30958399400245 0.0412764272870664
8.35086042128951 0.0395631582460881
8.3904235795356 0.0409804299705205
8.43140400950612 0.0390331047570674
8.47043711426319 0.0401114305192192
8.51054854478241 0.0390105281826937
8.5495590729651 0.0406960276253025
8.5902551005904 0.0393526656946027
8.62960776628501 0.0403769670104828
8.66998473329549 0.0388534830431462
8.70883821633864 0.0404578122115294
8.74929602855017 0.039369887764962
8.78866591631513 0.040561553690328
8.82922747000546 0.0389618957395386
8.86818936574499 0.0403884441249278
8.90857780986992 0.0392630874748596
8.94784089734478 0.0406222429179885
8.98846314026277 0.0391416846566641
9.02760482491943 0.0404532845134528
9.06805810943289 0.0391908720583492
9.10724898149124 0.0406215129603662
9.1478704944516 0.039276933850765
9.18714742830237 0.040567926669922
9.22771535497229 0.0392068093740965
9.26692216434638 0.0406278466290851
9.30755001097547 0.0393492544636363
9.34689926543911 0.0406728927831687
9.38757215822227 0.0392877145784254
9.4268598728007 0.0406709423964703
9.46753081519717 0.0393915396607927
9.50692235485796 0.0407521062949762
9.54767446115294 0.0393898654300118
9.58706432658295 0.0407454426977501
9.6278097692807 0.0394382292624655
9.66724799854317 0.0408162453778336
9.708064243921 0.0394847988003187
9.74754904272132 0.0408331681817441
9.78838221090306 0.0395036446855446
9.8278858555886 0.0408806571242511
9.86876651271286 0.0395665264462661
9.90833303915912 0.0409205909291429
9.94925363008827 0.0395850672446564
9.98883869733292 0.0409537397025182
10.0297924370354 0.0396422692559813
10.0694347062914 0.0410042282506964
10.1104389345421 0.0396744741058443
10.150113408648 0.0410365779295797
10.1911499865775 0.039721453901587
10.2308714404791 0.0410854440697158
10.2719568845488 0.0397641769026407
10.3117210614515 0.0411270882175719
10.3528481496691 0.0398122940009568
10.39266044367 0.0411783652370846
10.4338388089071 0.0398640516942635
10.4737028606014 0.041227622508172
10.5149304831095 0.0399154892010493
10.5548459723106 0.0412829900927972
10.5961289624034 0.0399762096299798
10.6361051720334 0.0413432496214702
10.6774484216548 0.0400384568852239
10.7174868785401 0.0414092312460778
10.7588961097861 0.0401126849242344
10.7990087947104 0.041486825384458
10.8404956200948 0.0401964209247025
10.8806920410195 0.0415761344217367
10.9222681754413 0.0402981541156033
10.9625663295569 0.0416874062265786
11.0042537357834 0.0404254030349861
11.0446791388184 0.0418284669744405
11.0865076057929 0.0405920334915655
11.1270996392844 0.0420205479692765
11.1691201872537 0.0408273830828739
11.2099475703366 0.0423015673640253
11.2522491377006 0.0411882354360632
11.2934373731367 0.0396201125297781
11.3330574856665 0.0411577360124037
11.3742152216789 0.0389040401678812
11.4131192618467 0.0408336940249867
11.4539529558717 0.0392783097889109
11.4932312656606 0.0408016684613273
11.534032934122 0.0386472796765235
11.5726802137985 0.0400065033591117
11.6126867171576 0.0390155307379089
11.6517022478955 0.0408680865983335
11.6925703344938 0.0393555296452219
11.7319258641391 0.0405279912699657
11.772453855409 0.0389917941256138
11.8114456495346 0.0408035767485302
11.8522492262832 0.0396243650401755
11.8918735913234 0.0409093632575964
11.9327829545809 0.0392048435299751
11.9719877981109 0.0408322634575212
12.0128200615684 0.0396616188889444
12.0524816804574 0.0410695921174076
12.0935512725748 0.0394066649576296
12.1329579375324 0.0409093908958743
12.1738673284283 0.0392564005320748
12.2131237289604 0.041012433210806
12.2541361621712 0.0390109739160832
12.2931471360873 0.0408705941087
12.334017730196 0.0391588341361639
12.3731765643321 0.0410080578935881
12.4141846222257 0.0391210843445538
12.4533057065703 0.0409186967390217
12.4942244033093 0.0390700655938679
12.5332944689032 0.0409785329523742
12.5742730018555 0.0392080793116051
12.6134810811671 0.041031555979929
12.6545126371471 0.039171684159057
12.6936843213061 0.0410621686978098
12.7347464900039 0.0392999208009214
12.7740464108049 0.0411509382389323
12.8151973490438 0.0393107149914053
12.8545080640352 0.0411828772202494
12.8956909412554 0.0394071845739333
12.9350981258294 0.0412755903727399
12.9763737162021 0.0394617450140738
13.0158354612162 0.041324252880884
13.0571597140971 0.0395352058083315
13.0966949199054 0.041410118014102
13.1381050379195 0.0396170792186047
13.1777221171381 0.0414786602254921
13.2192007773636 0.0396859348405101
13.2588867122041 0.0415618608728779
13.300448573077 0.0397833738407448
13.3402319469177 0.0416506986046671
13.3818826455224 0.0398666203282063
13.4217492658506 0.0417455899550538
13.4634948558057 0.0399827073180784
13.5034775631237 0.0415115281272587
13.544989091251 0.0402829470866521
13.5852720383377 0.0413306130698891
13.6266026514075 0.0407733612707276
13.6673760126783 0.0411662085178793
13.7085422211961 0.0383133265224738
13.7468555477186 0.0405969313727244
13.7874524790913 0.0396307324882282
13.8270832115796 0.0412635140979351
13.8683467256775 0.0387924150963011
13.9071391407738 0.0406544031071633
13.947793543881 0.0393772560691018
13.9871707999501 0.0397861172898216
14.0269569172399 0.0400294690285
14.0669863862684 0.0396405598074813
14.1066269460759 0.0406988786717252
14.1473258247476 0.0389800678104192
14.186305892558 0.0402727846115388
14.2265786771696 0.0391499908122995
14.2657286679819 0.0406631873943882
14.3063918553762 0.0392625182078171
14.3456543735841 0.0404702347418355
14.3861246083259 0.0390968366686613
14.4252214449946 0.0406016317247321
14.4658230767193 0.0393675322323913
14.5051906089517 0.0406256983034218
14.5458163072551 0.0391642727464821
14.5849805800016 0.04058107045226
14.6255616504539 0.0393573256376797
14.6649189760915 0.0406951255781059
14.7056141016696 0.0392666138329408
14.7448807155026 0.04061094792888
14.7854916634315 0.0393242426713711
14.8248159061028 0.0407059435065939
14.8655218496094 0.0393422537425827
14.904864103352 0.0406612035759658
14.945525306928 0.0393159930605697
14.9848412999885 0.0406997323756784
15.0255410323642 0.0393763707075875
15.0649174030718 0.0407039254021755
15.105621328474 0.0393356203499316
15.1449569488239 0.0407018387278243
15.1856587875517 0.0393848119863031
15.225043599538 0.0407300912672303
15.2657736908053 0.0393671596154576
15.3051408504207 0.040717460713006
15.3458583111337 0.0393887230311618
15.3852470341649 0.0407452204710812
15.425992254636 0.0393969032018552
15.4653891578378 0.0407411986580493
15.5061303564959 0.0394001416839173
15.5455304981798 0.0407586574501298
15.5862891556299 0.0394207943748133
15.6257099500047 0.0407669362378164
15.6664768862426 0.0394208722654753
15.705897758508 0.0407765055059779
15.746674264014 0.0394417528163724
15.7861160168304 0.040792236668056
15.8269082534984 0.0394477230951839
15.8663559765936 0.0408002971014351
15.9071562736951 0.0394642990008683
15.9466205726959 0.0408179189174901
15.9874384916134 0.03947746990543
16.0269159615188 0.0408289395310981
16.0677449010499 0.0394912082284873
16.1072361092784 0.0408458845955609
16.148081993874 0.0395088978333612
16.1875908917074 0.0408609905545771
16.2284518822619 0.0395230359607861
16.2679749182227 0.0408775180184767
16.3088524362412 0.0395424775878355
16.348394913829 0.0408958157491353
16.3892907295782 0.0395591988462696
16.4288499284244 0.0409133134085828
16.469763241833 0.0395792743023858
16.5093425161354 0.040933651982589
16.550276168118 0.0395991463269275
16.5898753144449 0.0409532959923258
16.6308286104372 0.0396202180449091
16.6704488284822 0.0409752259576591
16.7114240544398 0.0396429575096463
16.7510670119495 0.0409976082672151
16.7920646202167 0.0396660297047046
16.8317306499214 0.0410214877972267
16.8727521377186 0.0396914402344632
16.9124435779531 0.0410469256891038
16.9534905036422 0.0397175749602025
16.9932080786024 0.0410736565969371
17.0342817351993 0.0397460737159081
17.0740278089152 0.0411026748194407
17.1151304837347 0.0397763189645304
17.1549068026992 0.0411335035916155
17.1960403062908 0.0398090637948197
17.2358493700856 0.0411672065252278
17.2770165766109 0.0398447604250616
17.3168613370359 0.0412038134989743
17.3580651505349 0.0398837170344624
17.3979488675694 0.0412442227396406
17.439193090309 0.039927080542753
17.4791201708518 0.0412892415058373
17.5204094123576 0.0399754788523424
17.5603848912099 0.0413399794477984
17.6017248706577 0.0400306637457776
17.6417555344035 0.0413982628047039
17.6831537972082 0.0400944510189335
17.7232482482271 0.0407847036891392
17.7640329519163 0.0390471508701833
17.8030801027865 0.0408872809039717
17.8439673836904 0.0400901898284148
17.8840575735189 0.0411382765721344
17.925195850091 0.0392747585077019
17.9644706085987 0.0407448426874256
18.0052154512861 0.0398348194033278
18.0450502706894 0.0412128356362353
18.0862631063257 0.0396008216369221
18.1258639279626 0.0408442457452272
18.1667081737078 0.0396406669859379
18.2063488406938 0.0411442680064108
18.2474931087002 0.0398026128208692
18.287295721521 0.0410125300521598
18.3283082515732 0.0396088074574025
18.3679170590306 0.0408956537352213
18.4088127127658 0.0399536319304116
18.4487663446962 0.0399574476891118
18.4887237923853 0.0404152645263576
18.5291390569117 0.0400193720956105
18.5691584290073 0.0410166997376022
18.6101751287449 0.0392526475576581
18.6494277763026 0.0410963523302362
18.6905241286328 0.0391871152201251
18.7297112438529 0.0409600811544077
18.7706713250073 0.0391230446882363
18.8097943696956 0.0410027562797198
18.8507971259753 0.0391844106342707
18.8899815366096 0.0409630698128957
18.9309446064225 0.0390772956894236
18.9700219021119 0.0409398363746819
19.0109617384866 0.0391412532967701
19.0501029917833 0.0409422847059412
19.0910452764893 0.0390562700872255
19.1301015465765 0.0408987513418219
19.1710002979183 0.0390911297144175
19.2100914276327 0.0409164882824627
19.2510079159152 0.0390536777419971
19.2900615936572 0.040886931748059
19.3309485254053 0.0390658863316435
19.3700144117369 0.0409078651931747
19.4109222769301 0.0390694124231435
19.4499916893532 0.0409032630521465
19.4908949524054 0.0390745993145922
19.52996955172 0.0409239608963924
19.5708935126164 0.0391009595119188
19.6099944721283 0.0409397402212868
19.6509342123496 0.0391101290444544
19.690044341394 0.0409604675663097
19.7310048089603 0.0391435422104335
19.7701483511708 0.0409870448184913
19.8111353959893 0.0391602534742479
19.8502956494635 0.0410086623106722
19.8913043117742 0.0391920469092921
19.9304963586835 0.0410379909899453


==> Images/Results/shadow_timesteps_tol_0.01_adjust_0_hfm6.txt <==
t dt
0.0 4.3419199478563e-07
4.3419199478563e-07 7.02759010703125e-07
1.13695100548875e-06 1.66615091542381e-06
2.80310192091256e-06 3.18519127660062e-06
5.98829319751318e-06 6.20543762052857e-06
1.21937308180418e-05 1.19295530927732e-05
2.4123283910815e-05 2.27298893945304e-05
4.68531733053454e-05 4.28578319908512e-05
8.97110052961965e-05 7.99322478453646e-05
0.000169643253141561 0.000147426275635886
0.000317069528777447 0.000268850947438936
0.000585920476216383 0.000475922901321724
0.00106184337753811 0.000736067017842989
0.0017979103953811 0.00126652131553084
0.00306443171091194 0.00218364069320132
0.00524807240411326 0.003678054672445
0.00892612707655825 0.00557459467064661
0.0145007217472049 0.00920449782904378
0.0237052195762486 0.0104190968251755
0.0341243164014242 0.015203723509876
0.0493280399113002 0.0198130054513786
0.0691410453626787 0.0225900782400449
0.0917311236027237 0.0265441169836975
0.118275240586421 0.0337693082324614
0.152044548818883 0.0343223527196899
0.186366901538573 0.0363714828651562
0.222738384403729 0.0355864034193809
0.25832478782311 0.0133648435228103
0.27168963134592 0.0220261001644093
0.293715731510329 0.0194068632718088
0.313122594782138 0.0150683978008384
0.328190992582976 0.020984783512078
0.349175776095054 0.0213445478180381
0.370520323913092 0.0193463162061638
0.389866640119256 0.0153365562937508
0.405203196413007 0.0261279381485335
0.43133113456154 0.0229843995329709
0.454315534094511 0.0282542320097688
0.48256976610428 0.024344637123052
0.506914403227332 0.0288743645008947
0.535788767728227 0.0223543728057982
0.558143140534025 0.0335008025765121
0.591643943110537 0.0431097203185206
0.634753663429058 0.036133934614924
0.670887598043982 0.0293496030930906
0.700237201137073 0.0280890062893914
0.728326207426464 0.0279727775526373
0.756298984979101 0.0384717629758003
0.794770747954902 0.0416610873123179
0.836431835267219 0.0291101930242989
0.865542028291518 0.0333104051192222
0.898852433410741 0.044708990221701
0.943561423632442 0.0295988110658599
0.973160234698301 0.0348349157895716
1.00799515048787 0.0372803517516545
1.04527550223953 0.0376641544727865
1.08293965671231 0.0319470624657551
1.11488671917807 0.0328959551154146
1.14778267429348 0.0353997752535743
1.18318244954706 0.0437318734535842
1.22691432300064 0.0359919242383108
1.26290624723895 0.0323272916857778
1.29523353892473 0.0332988511963311
1.32853239012106 0.0369804355569855
1.36551282567805 0.035308966317187
1.40082179199523 0.0348556201517259
1.43567741214696 0.0333633995567006
1.46904081170366 0.0316038503504682
1.50064466205413 0.0308459705517163
1.53149063260585 0.0345400295088996
1.56603066211474 0.0360883446518223
1.60211900676657 0.0352565914035093
1.63737559817008 0.0325668116034011
1.66994240977348 0.0349340198333761
1.70487642960685 0.0357722814872746
1.74064871109413 0.0367610597252664
1.77740977081939 0.0345084325158641
1.81191820333526 0.0360159505373694
1.84793415387263 0.0357523432511192
1.88368649712375 0.0369021214986088
1.92058861862236 0.0365727570645303
1.95716137568689 0.0361386655354741
1.99330004122236 0.0375990997467154
2.03089914096908 0.0368863836833363
2.06778552465241 0.0384504474969552
2.10623597214937 0.0364691876401539
2.14270515978952 0.0385133736472562
2.18121853343678 0.0377418204263539
2.21896035386313 0.0356205808384394
2.25458093470157 0.0402267144210844
2.29480764912266 0.0373233072764094
2.33213095639907 0.0400728429190553
2.37220379931812 0.0362852126624809
2.4084890119806 0.0374189356474909
2.44590794762809 0.0439276051306235
2.48983555275872 0.0390312579044517
2.52886681066317 0.0399909204726576
2.56885773113582 0.0359798692478639
2.60483760038369 0.0475878905605171
2.65242549094421 0.0380689343283117
2.69049442527252 0.0439737586015945
2.73446818387411 0.0439763473805252
2.77844453125464 0.0352833096962801
2.81372784095092 0.0312475370918136
2.84497537804273 0.0312496568363693
2.8762250348791 0.0532187904917524
2.92944382537085 0.0358900437379164
2.96533386910877 0.0450044013079286
3.0103382704167 0.0429057304725512
3.05324400088925 0.0353860257360175
3.08863002662527 0.0323778300513907
3.12100785667666 0.0334443314168706
3.15445218809353 0.055321333113915
3.20977352120744 0.0385843502602347
3.24835787146768 0.049040830498876
3.29739870196655 0.0319306780290083
3.32932937999556 0.0366361348388725
3.36596551483443 0.0423117264802573
3.40827724131469 0.0368836223477176
3.44516086366241 0.04143026224886
3.48659112591127 0.042845814659927
3.5294369405712 0.0363166484197763
3.56575358899097 0.0429723259612168
3.60872591495219 0.0433147965053688
3.65204071145756 0.0398905923326573
3.69193130379022 0.0369017552076437
3.72883305899786 0.0348623714318415
3.7636954304297 0.0444607031009504
3.80815613353065 0.0459939893455298
3.85415012287618 0.039643001103101
3.89379312397928 0.0326289068245467
3.92642203080383 0.0380894135735673
3.9645114443774 0.0514348153490938
4.01594625972649 0.0302981735998233
4.04624443332631 0.0371507346616277
4.08339516798794 0.0554091315894751
4.13880429957742 0.0492701329566865
4.1880744325341 0.0286543889585976
4.2167288214927 0.0339494297577439
4.25067825125044 0.0596800242539502
4.31035827550439 0.0361000723634302
4.34645834786782 0.0480038666240905
4.39446221449191 0.0422709014390684
4.43673311593098 0.0352853906706015
4.47201850660158 0.0341831583627627
4.50620166496435 0.0391721319159903
4.54537379688034 0.0460209116495882
4.59139470852993 0.0322486306981438
4.62364333922807 0.0375804692382035
4.66122380846627 0.0539388088322779
4.71516261729855 0.0365310137719634
4.75169363107051 0.0419408265627172
4.79363445763323 0.0452045967968123
4.83883905443004 0.0415391382969685
4.88037819272701 0.0372111535304964
4.91758934625751 0.0337392424306246
4.95132858868813 0.0432899485601512
4.99461853724828 0.043765135941102
5.03838367318939 0.0313277417586827
5.06971141494807 0.035472180281424
5.10518359522949 0.0507476010874198
5.15593119631691 0.0379046020443658
5.19383579836128 0.0431685084315475
5.23700430679283 0.0390979677257492
5.27610227451858 0.0402023799790664
5.31630465449764 0.0373999938760802
5.35370464837372 0.0399893368003143
5.39369398517404 0.040095453244103
5.43378943841814 0.0416323895441787
5.47542182796232 0.0374201123597916
5.51284194032211 0.0405416668564004
5.55338360717851 0.0394486143346906
5.5928322215132 0.0417574374284649
5.63458965894167 0.0385684867456348
5.6731581456873 0.0414114467637229
5.71456959245102 0.0395022241025072
5.75407181655353 0.042108582872289
5.79618039942582 0.0393738917603912
5.83555429118621 0.0421936063266382
5.87774789751285 0.0399775892423302
5.91772548675518 0.0428144615329892
5.96053994828817 0.0403871524845681
6.00092710077274 0.0340203028078713
6.03494740358061 0.0382027963905978
6.0731501999712 0.0490414608886803
6.12219166085988 0.0397563430104034
6.16194800387029 0.0337682993090661
6.19571630317935 0.032311643520278
6.22802794669963 0.0508478259070695
6.2788757726067 0.0325042013061495
6.31137997391285 0.0432313678352602
6.35461134174811 0.0425232529059947
6.39713459465411 0.0324991403865098
6.42963373504062 0.0373607907138281
6.46699452575445 0.0560395759105206
6.52303410166497 0.0341799928747113
6.55721409453968 0.0407619881279204
6.5979760826676 0.044740851428759
6.64271693409636 0.0320017868018562
6.67471872089821 0.0373176423641911
6.7120363632624 0.057918773260048
6.76995513652245 0.0317763015971974
6.80173143811965 0.0401504360170188
6.84188187413667 0.0582053315248438
6.90008720566151 0.0278471545585285
6.92793436022004 0.0355651717524347
6.96349953197247 0.0724071614436497
7.03590669341612 0.0341626911859808
7.0700693846021 0.0439934241610073
7.11406280876311 0.0451545379337157
7.15921734669683 0.0363168090889272
7.19553415578575 0.0419601874461204
7.23749434323187 0.0424759850415813
7.27997032827346 0.0404313954859851
7.32040172375944 0.0462491922462739
7.36665091600571 0.0313051789656713
7.39795609497139 0.0370085833044067
7.43496467827579 0.0598311778027207
7.49479585607851 0.0295696823809235
7.52436553845944 0.0388279965042735
7.56319353496371 0.048343860899846
7.61153739586356 0.0373995851341992
7.64893698099776 0.0473593423891935
7.69629632338695 0.038165592723584
7.73446191611053 0.0349905726199352
7.76945248873047 0.0392524176479976
7.80870490637847 0.0335881460726922
7.84229305245116 0.00748682014899658
7.84977987260016 0.00483887152783285
7.85461874412799 0.00291725836444087
7.85753600249243 0.00171253027643619
7.85924853276887 0.000995833252597156
7.86024436602146 0.00057708177012946
7.86082144779159 0.000333673048791109
7.86115512084038 0.000192428409894673
7.86134754925028 0.000110603322459883
7.86145815257274 6.33191285145929e-05
7.86152147170125 3.60869571175734e-05
7.86155755865837 2.04668159951161e-05
7.86157802547436 1.15480869099929e-05
7.86158957356127 6.48081277837991e-06
7.86159605437405 3.61679050690808e-06
7.86159967116456 2.00684866220666e-06
7.86160167801322 1.10695537806842e-06
7.8616027849686 6.06873007120074e-07
7.86160339184161 3.30632194677654e-07
7.8616037224738 1.7897719544034e-07
7.861603901451 9.62450758410839e-08
7.86160399769607 5.14052372946527e-08
7.86160404910131 2.72646668183343e-08
7.86160407636598 1.43571618687539e-08
7.86160409072314 7.504457079471e-09
7.8616040982276 3.89272272539342e-09
7.86160410212032 2.00339371766296e-09
7.86160410412371 1.0226950372753e-09
7.86160410514641 5.17694885057557e-10
7.8616041056641 2.59789876505959e-10
7.86160410592389 1.29197867773803e-10
7.86160410605309 6.36544809781703e-11
7.86160410611675 3.2706411229145e-11
7.86160410614945 2.0874363786906e-11
7.86160410617033 3.26184554066365e-12
7.86160410617359 2.47085369335449e-12
7.86160410617606 7.0803779704997e-13
7.86160410617677 1.08863020645154e-12
7.86160410617786 1.15242708676871e-12
7.86160410617901 5.76213543384354e-12
7.86160410618477 2.88106771692177e-11
7.86160410621358 1.44053385846089e-10
7.86160410635764 7.20266929230443e-10
7.8616041070779 3.60133464615222e-09
7.86160411067924 1.80066732307611e-08
7.86160412868591 9.00333661538054e-08
7.86160421871928 4.50166830769027e-07
7.86160466888611 2.25083415384513e-06
7.86160691972026 1.12541707692257e-05
7.86161817389103 5.62708538461284e-05
7.86167444474488 0.000281354269230642
7.86195579901411 0.00140677134615321
7.86336257036026 0.00703385673076605
7.87039642709103 0.020203384143014
7.89059981123404 0.00534256189938055
7.89594237313342 0.0018609558906333
7.89780332902405 0.000824986264453189
7.89862831528851 0.000423440947758098
7.89905175623627 0.000232601274248223
7.89928435751051 0.000131127122117879
7.89941548463263 7.44815226486159e-05
7.89948996615528 4.23060143351135e-05
7.89953227216962 2.39553999175058e-05
7.89955622756953 1.35041487637019e-05
7.8995697317183 7.57377307636695e-06
7.89957730549137 4.22455157925765e-06
7.89958153004295 2.34296089339331e-06
7.89958387300385 1.29175303480531e-06
7.89958516475688 7.0785804843182e-07
7.89958587261493 3.85469237418688e-07
7.89958625808417 2.08561589538057e-07
7.89958646664576 1.12099108504757e-07
7.89958657874487 5.98428682553171e-08
7.89958663858773 3.17234590458549e-08
7.89958667031119 1.66962035908754e-08
7.8995866870074 8.72228482254407e-09
7.89958669572968 4.52187873825658e-09
7.89958670025156 2.32583185927197e-09
7.89958670257739 1.18657798961423e-09
7.89958670376397 6.00278932327758e-10
7.89958670436425 3.01037644322536e-10
7.89958670466529 1.49610741688241e-10
7.8995867048149 7.36603645915972e-11
7.89958670488856 3.78839961917722e-11
7.89958670492644 2.43140340539645e-11
7.89958670495076 3.85637492683681e-12
7.89958670495461 1.92976044997338e-12
7.89958670495654 6.37699606963016e-13
7.89958670495718 7.93411037774054e-13
7.89958670495797 1.11023774745905e-12
7.89958670495909 2.02871129084961e-12
7.89958670496111 1.0143556454248e-11
7.89958670497126 5.07177822712402e-11
7.89958670502198 2.53588911356201e-10
7.89958670527556 1.26794455678101e-09
7.89958670654351 6.33972278390503e-09
7.89958671288323 3.16986139195251e-08
7.89958674458185 1.58493069597626e-07
7.89958690307491 7.92465347988128e-07
7.89958769554026 3.96232673994064e-06
7.899591657867 1.98116336997032e-05
7.8996114695007 9.9058168498516e-05
7.8997105276692 0.00049529084249258
7.90020581851169 0.0024764542124629
7.90268227272415 0.0123822710623145
7.91506454378647 0.0594349828015058
7.97449952658797 0.0323332890830671
8.00683281567104 0.026529670001999
8.03336248567304 0.0304798615145236
8.06384234718756 0.0394373474879957
8.10327969467556 0.049240467246271
8.15252016192183 0.0138636098071791
8.16638377172901 0.00709859803857474
8.17348236976758 0.00395805598722144
8.1774404257548 0.00224516095951072
8.17968558671432 0.00128444034240027
8.18097002705672 0.00073836281511622
8.18170838987183 0.000425206995675039
8.18213359686751 0.000244727333835191
8.18237832420134 0.000140536463354341
8.1825188606647 8.04318098887206e-05
8.18259929247458 4.58426602066482e-05
8.18264513513479 2.60070582917881e-05
8.18267114219308 1.46802601922967e-05
8.18268582245327 8.24286742540625e-06
8.1826940653207 4.60287047482318e-06
8.18269866819117 2.55565179750897e-06
8.18270122384297 1.41065322521277e-06
8.1827026344962 7.7394554208996e-07
8.18270340844174 4.2198627496786e-07
8.18270383042801 2.28617286822758e-07
8.1827040590453 1.23045407751943e-07
8.18270418209071 6.57789785353266e-08
8.18270424786969 3.49212947911288e-08
8.18270428279098 1.84071674321604e-08
8.18270430119815 9.63128303935259e-09
8.18270431082943 5.00130895585691e-09
8.18270431583074 2.57680409155764e-09
8.18270431840754 1.3169415006425e-09
8.18270431972449 6.6745314532879e-10
8.18270432039194 3.35365334182701e-10
8.18270432072731 1.67002922309542e-10
8.18270432089431 8.23940104227727e-11
8.1827043209767 4.20447912937175e-11
8.18270432101875 2.61420168144415e-11
8.18270432104489 4.04293834206807e-12
8.18270432104893 3.83347152506637e-12
8.18270432105277 1.06355894111292e-12
8.18270432105383 5.01466267758679e-13
8.18270432105433 1.18693683263988e-12
8.18270432105552 9.80622201727792e-13
8.1827043210565 4.90311100863896e-12
8.1827043210614 2.45155550431948e-11
8.18270432108592 1.22577775215974e-10
8.18270432120849 6.1288887607987e-10
8.18270432182138 3.06444438039935e-09
8.18270432488583 1.53222219019968e-08
8.18270434020805 7.66111095099838e-08
8.18270441681916 3.83055547549919e-07
8.18270479987471 1.91527773774959e-06
8.18270671515245 9.57638868874797e-06
8.18271629154113 4.78819434437399e-05
8.18276417348458 0.000239409717218699
8.1830035832018 0.0011970485860935
8.18420063178789 0.00598524293046748
8.19018587471836 0.00598524293046748
8.19617111764882 0.00499114417445118
8.20116226182327 0.00321924641643551
8.20438150823971 0.00192476289789045
8.2063062711376 0.00112295404597694
8.20742922518358 0.000650022984130073
8.20807924816771 0.000375039873827207
8.20845428804153 0.000215809951949
8.20867009799348 0.000123792435107206
8.20879389042859 7.07394084046929e-05
8.208864629837 4.02469140296877e-05
8.20890487675102 2.27888841715417e-05
8.2089276656352 1.28378604273025e-05
8.20894050349562 7.19334597835432e-06
8.2089476968416 4.00816790936503e-06
8.20895170500951 2.22052631961997e-06
8.20895392553583 1.2228824363037e-06
8.20895514841827 6.69357229890565e-07
8.2089558177755 3.64083728792229e-07
8.20895618185923 1.96760866073633e-07
8.20895637862009 1.05631130176676e-07
8.20895648425122 5.63221544627616e-08
8.20895654057338 2.98205244411234e-08
8.2089565703939 1.56750930673123e-08
8.20895658606899 8.17841201205223e-09
8.20895659424741 4.23439576943697e-09
8.2089565984818 2.17505823860599e-09
8.20895660065686 1.10813784357058e-09
8.208956601765 5.59807878441715e-10
8.20895660232481 2.80334918532213e-10
8.20895660260514 1.39113881715877e-10
8.20895660274426 6.83868979962732e-11
8.20895660281264 3.64679620974181e-11
8.20895660284911 1.97538003144331e-11
8.20895660286886 3.28957929559377e-12
8.20895660287215 3.35719001065896e-12
8.20895660287551 1.24360592327351e-12
8.20895660287675 1.0152322905936e-12
8.20895660287777 1.35510089231825e-12
8.20895660287912 6.77550446159124e-12
8.2089566028859 3.38775223079562e-11
8.20895660291978 1.69387611539781e-10
8.20895660308916 8.46938057698905e-10
8.2089566039361 4.23469028849452e-09
8.20895660817079 2.11734514424726e-08
8.20895662934425 1.05867257212363e-07
8.2089567352115 5.29336286061815e-07
8.20895726454779 2.64668143030908e-06
8.20895991122922 1.32334071515454e-05
8.20897314463637 6.61670357577269e-05
8.20903931167213 0.000330835178788635
8.20937014685092 0.00165417589394317
8.21102432274486 0.00827087946971587
8.21929520221458 0.0413543973485793
8.26064959956316 0.0333590881266806
8.29400868768984 0.0381718176899933
8.33218050537983 0.036428987583599
8.36860949296343 0.0411427224331136
8.40975221539655 0.045671833464872
8.45542404886142 0.00854227302244985
8.46396632188387 0.00493423489983392
8.4689005567837 0.00282550011911464
8.47172605690282 0.00161880978670068
8.47334486668952 0.000930233459766771
8.47427510014928 0.000535571012196681
8.47481067116148 0.000308346584774404
8.47511901774625 0.000177222770932802
8.47529624051719 0.000101557255623804
8.47539779777281 5.79740444108011e-05
8.47545577181722 3.2947848229342e-05
8.47548871966545 1.8634120852188e-05
8.4755073537863 1.04844373056918e-05
8.47551783822361 5.8671963921251e-06
8.47552370542 3.26495295197754e-06
8.47552697037295 1.80636084669306e-06
8.4755287767338 9.93431842904481e-07
8.47552977016564 5.43004716267699e-07
8.47553031317036 2.94935110766437e-07
8.47553060810547 1.59158657436076e-07
8.47553076726413 8.5317051977724e-08
8.47553085258118 4.54214177050371e-08
8.4755308980026 2.40114464761735e-08
8.47553092201405 1.26013696096481e-08
8.47553093461542 6.56391376715991e-09
8.47553094117933 3.39275013769338e-09
8.47553094457208 1.73970910543811e-09
8.47553094631179 8.84752857782228e-10
8.47553094719654 4.46133684309018e-10
8.47553094764268 2.22984480539685e-10
8.47553094786566 1.10436173603568e-10
8.4755309479761 5.41878100641297e-11
8.47553094803028 3.01940213903392e-11
8.47553094806048 7.47168636913315e-12
8.47553094806795 6.33708506322529e-12
8.47553094807429 5.93765907579024e-12
8.47553094808023 4.98056018521975e-12
8.47553094808521 5.70190524059797e-12
8.47553094809091 2.85095262029898e-11
8.47553094811942 1.42547631014949e-10
8.47553094826196 7.12738155074746e-10
8.4755309489747 3.56369077537373e-09
8.47553095253839 1.78184538768687e-08
8.47553097035685 8.90922693843433e-08
8.47553105944912 4.45461346921716e-07
8.47553150491047 2.22730673460858e-06
8.4755337322172 1.11365336730429e-05
8.47554486875087 5.56826683652145e-05
8.47560055141924 0.000278413341826073
8.47587896476107 0.00139206670913036
8.4772710314702 0.00341456951707378
8.48068560098727 0.00148404331377557
8.48216964430105 0.000753295040612348
8.48292293934166 0.000412243408650211
8.48333518275031 0.000232504867722022
8.48356768761803 0.000132413851957112
8.48370010146999 7.54985176785828e-05
8.48377559998767 4.29424396349528e-05
8.4838185424273 2.4327097162396e-05
8.48384286952446 1.37156301980541e-05
8.48385658515466 7.69268150113122e-06
8.48386427783616 4.29096208335418e-06
8.48386856879825 2.37986980553522e-06
8.48387094866805 1.31217681796932e-06
8.48387226084487 7.19111305081977e-07
8.48387297995618 3.91642262494349e-07
8.48387337159844 2.11932135308842e-07
8.48387358353057 1.13930465429862e-07
8.48387369746104 6.08327792463753e-08
8.48387375829382 3.22556217186193e-08
8.48387379054944 1.69806424000354e-08
8.48387380753008 8.87339631894186e-09
8.48387381640348 4.60164800966053e-09
8.48387382100513 2.36765973529571e-09
8.48387382337279 1.20835750517233e-09
8.48387382458115 6.11536410214898e-10
8.48387382519268 3.06811985220076e-10
8.48387382549949 1.52549024675624e-10
8.48387382565204 7.5143184777984e-11
8.48387382572719 3.92964705485484e-11
8.48387382576648 2.66136520801671e-11
8.4838738257931 2.46527402419409e-12
8.48387382579556 2.77037239352594e-12
8.48387382579833 3.00086046842762e-12
8.48387382580133 3.21978494091759e-12
8.48387382580455 1.60989247045879e-11
8.48387382582065 8.04946235229396e-11
8.48387382590115 4.02473117614698e-10
8.48387382630362 2.01236558807349e-09
8.48387382831598 1.00618279403675e-08
8.48387383837781 5.03091397018373e-08
8.48387388868695 2.51545698509186e-07
8.48387414023265 1.25772849254593e-06
8.48387539796114 6.28864246272966e-06
8.4838816866036 3.14432123136483e-05
8.48391312981592 0.000157216061568241
8.48407034587749 0.000786080307841207
8.48485642618533 0.00393040153920604
8.48878682772453 0.0196520076960302
8.50843883542056 0.0467005688362984
8.55513940425686 0.0273874996392779
8.58252690389614 0.0345067717343103
8.61703367563045 0.00679181132861859
8.62382548695907 0.0025535164456553
8.62637900340472 0.00118883123813659
8.62756783464286 0.000625138334361341
8.62819297297722 0.000347176909863036
8.62854014988709 0.000196804987692299
8.62873695487478 0.000112198324237325
8.62884915319901 6.39310748018532e-05
8.62891308427382 3.63134217666784e-05
8.62894939769558 2.05366728317359e-05
8.62896993436841 1.15567395367166e-05
8.62898149110795 6.46883599928253e-06
8.62898795994395 3.60075326749958e-06
8.62899156069722 1.99273267567952e-06
8.62899355342989 1.09626214151532e-06
8.62899464969203 5.99396324985999e-07
8.62899524908836 3.25666371521683e-07
8.62899557475473 1.75798193302541e-07
8.62899575055292 9.42669631030384e-08
8.62899584481989 5.02025668377497e-08
8.62899589502245 2.65477303065624e-08
8.62899592157019 1.3937125658632e-08
8.62899593550731 7.26218964207254e-09
8.6289959427695 3.75499214856248e-09
8.62899594652449 1.9261484157414e-09
8.62899594845064 9.7992961519555e-10
8.62899594943057 4.94312788402538e-10
8.62899594992488 2.47160846247221e-10
8.62899595017204 1.22458440574974e-10
8.6289959502945 6.01009383614486e-11
8.6289959503546 3.23908667606358e-11
8.62899595038699 1.4721071033198e-11
8.62899595040171 2.87259037777534e-12
8.62899595040459 3.15064730512747e-12
8.62899595040774 1.20985906476809e-12
8.62899595040895 1.24589493975213e-12
8.62899595041019 1.7422373947784e-12
8.62899595041193 1.67118374784773e-12
8.62899595041361 8.35591873923863e-12
8.62899595042196 4.17795936961932e-11
8.62899595046374 2.08897968480966e-10
8.62899595067264 1.04448984240483e-09
8.62899595171713 5.22244921202414e-09
8.62899595693958 2.61122460601207e-08
8.62899598305183 1.30561230300604e-07
8.62899611361306 6.52806151503018e-07
8.62899676641921 3.26403075751509e-06
8.62900003044997 1.63201537875754e-05
8.62901635060376 8.16007689378772e-05
8.62909795137269 0.000408003844689386
8.62950595521738 0.00204001922344693
8.63154597444083 0.00204001922344693
8.63358599366428 0.00175612004101866
8.6353421137053 0.00114097913546999
8.63648309284077 0.000685661881590096
8.63716875472236 0.000401099274230161
8.63756985399659 0.000232048490654696
8.63780190248724 0.000133419053999925
8.63793532154124 7.63371249543133e-05
8.6380116586662 4.34712190979706e-05
8.6380551298853 2.46345159723353e-05
8.63807976440127 1.38887360425984e-05
8.63809365313731 7.78864168265645e-06
8.63810144177899 4.34363974975754e-06
8.63810578541874 2.4085678469617e-06
8.63810819398659 1.32770365662558e-06
8.63810952169024 7.27455590307963e-07
8.63811024914584 3.96096166194721e-07
8.638110645242 2.14292966323337e-07
8.63811085953497 1.15172881000502e-07
8.63811097470785 6.14817713245093e-08
8.63811103618962 3.25920287064159e-08
8.63811106878165 1.71536306964723e-08
8.63811108593528 8.96161433814267e-09
8.63811109489689 4.646248326787e-09
8.63811109954314 2.39000555700326e-09
8.63811110193315 1.21944807432318e-09
8.63811110315259 6.16986598023857e-10
8.63811110376958 3.09462579977024e-10
8.63811110407904 1.53823951429618e-10
8.63811110423287 7.57492410558349e-11
8.63811110430862 3.91776896605558e-11
8.63811110434779 2.55906263538224e-11
8.63811110437338 4.45388571003456e-12
8.63811110437784 1.13098452873673e-12
8.63811110437897 1.03773043717122e-12
8.63811110438001 1.71174245256082e-12
8.63811110438172 1.45668539563595e-12
8.63811110438318 7.28342697817977e-12
8.63811110439046 3.64171348908989e-11
8.63811110442688 1.82085674454494e-10
8.63811110460896 9.10428372272471e-10
8.63811110551939 4.55214186136236e-09
8.63811111007153 2.27607093068118e-08
8.63811113283224 1.13803546534059e-07
8.63811124663579 5.69017732670295e-07
8.63811181565352 2.84508866335147e-06
8.63811466074218 1.42254433167574e-05
8.6381288861855 7.11272165837868e-05
8.63820001340209 0.000355636082918934
8.638555649485 0.00177818041459467
8.6403338298996 0.00119436087307207
8.64152819077267 0.00072537488471924
8.64225356565739 0.000425943923277582
8.64267950958067 0.000246797503372567
8.64292630708404 0.000142005787978973
8.64306831287202 8.12907023325239e-05
8.64314960357435 4.63119460534088e-05
8.64319591552041 2.6255310882129e-05
8.64322217083129 1.48088687378498e-05
8.64323697970003 8.30831933100098e-06
8.64324528801936 4.63558002660822e-06
8.64324992359938 2.5716647172272e-06
8.6432524952641 1.41829953657563e-06
8.64325391356364 7.77482716935569e-07
8.64325469104635 4.23553710516649e-07
8.64325511460006 2.29269162967206e-07
8.64325534386923 1.23289000063006e-07
8.64325546715823 6.58511864664962e-08
8.64325553300941 3.49284121434893e-08
8.64325556793783 1.83942112685171e-08
8.64325558633204 9.6156112228079e-09
8.64325559594765 4.98846495094958e-09
8.64325560093611 2.56771093393147e-09
8.64325560350382 1.31099993388831e-09
8.64325560481482 6.6376948392607e-10
8.64325560547859 3.33167491721825e-10
8.64325560581176 1.65730630158009e-10
8.64325560597749 8.1675812547007e-11
8.64325560605917 4.17775353169119e-11
8.64325560610095 2.62601290842202e-11
8.64325560612721 4.03636942871758e-12
8.64325560613124 3.89243718265829e-12
8.64325560613513 6.98347630254816e-13
8.64325560613583 4.17104223718137e-13
8.64325560613625 8.24203025799076e-13
8.64325560613707 1.0187340554083e-12
8.64325560613809 5.09367027704151e-12
8.64325560614318 2.54683513852076e-11
8.64325560616865 1.27341756926038e-10
8.64325560629599 6.36708784630189e-10
8.6432556069327 3.18354392315095e-09
8.64325561011625 1.59177196157547e-08
8.64325562603397 7.95885980787737e-08
8.64325570562256 3.97942990393868e-07
8.64325610356556 1.98971495196934e-06
8.64325809328051 9.94857475984671e-06
8.64326804185527 4.97428737992336e-05
8.64331778472907 0.000248714368996168
8.64356649909806 0.000147138672656572
8.64371363777072 8.51090621795955e-05
8.6437987468329 4.86824995453001e-05
8.64384742933244 2.76438687515408e-05
8.6438750732012 1.56028776538135e-05
8.64389067607885 8.75668449824629e-06
8.64389943276335 4.88663731780314e-06
8.64390431940066 2.71126439453016e-06
8.64390703066506 1.49542015343719e-06
8.64390852608521 8.19814732272059e-07
8.64390934589994 4.46639893288626e-07
8.64390979253984 2.41776510666212e-07
8.64391003431635 1.30019398062308e-07
8.64391016433574 6.94478841015076e-08
8.64391023378363 3.68368344882793e-08
8.64391027062046 1.93994449342078e-08
8.64391029001991 1.01411330642936e-08
8.64391030016104 5.26107958223878e-09
8.64391030542212 2.70800496232906e-09
8.64391030813013 1.38260613756714e-09
8.64391030951273 7.0000757408463e-10
8.64391031021274 3.51345898925395e-10
8.64391031056408 1.74766806237167e-10
8.64391031073885 8.61252257981518e-11
8.64391031082498 4.37343412380823e-11
8.64391031086871 2.689006656939e-11
8.6439103108956 4.27198824402679e-12
8.64391031089987 3.99354096619701e-12
8.64391031090387 1.06123339706582e-12
8.64391031090493 7.31939078487029e-13
8.64391031090566 4.98822090984984e-13
8.64391031090616 6.08061983939496e-13
8.64391031090677 5.01475621329259e-13
8.64391031090727 2.5073781066463e-12
8.64391031090977 1.25368905332315e-11
8.64391031092231 6.26844526661574e-11
8.643910310985 3.13422263330787e-10
8.64391031129842 1.56711131665394e-09
8.64391031286553 7.83555658326968e-09
8.64391032070109 3.91777829163484e-08
8.64391035987887 1.95888914581742e-07
8.64391055576778 9.7944457290871e-07
8.64391153521236 4.89722286454355e-06
8.64391643243522 2.44861143227177e-05
8.64394091854954 0.000122430571613589
8.64406334912115 0.000612152858067944
8.64467550197922 0.00306076429033972
8.64773626626956 0.0153038214516986
8.66304008772126 0.00236518809993495
8.6654052758212 0.000690355382722417
8.66609563120392 0.000264898422897403
8.66636052962681 0.000124423441451687
8.66648495306827 6.51424170192313e-05
8.66655009548529 3.5723419310934e-05
8.6665858189046 1.99078915837041e-05
8.66660572679618 1.1129445600107e-05
8.66661685624178 6.20864557736887e-06
8.66662306488736 3.44855633199599e-06
8.66662651344369 1.90532996896746e-06
8.66662841877366 1.0466027530502e-06
8.66662946537641 5.7140255630195e-07
8.66663003677897 3.09994028050983e-07
8.666630346773 1.67081769709483e-07
8.66663051385476 8.94511444248221e-08
8.66663060330591 4.75597076104102e-08
8.66663065086562 2.51073652938739e-08
8.66663067597298 1.31576951598995e-08
8.66663068913068 6.84349862979674e-09
8.66663069597418 3.53177824476768e-09
8.66663069950595 1.80807417641859e-09
8.66663070131403 9.17973397741131e-10
8.666630702232 4.6207288113679e-10
8.66663070269407 2.30528331624407e-10
8.6666307029246 1.13954019192438e-10
8.66663070303855 5.57925848219804e-11
8.66663070309435 3.0775912924369e-11
8.66663070312512 8.70919209264956e-12
8.66663070313383 6.81653465084606e-12
8.66663070314065 1.88344205994158e-12
8.66663070314253 2.24597835181225e-12
8.66663070314478 8.26544297628332e-13
8.6666307031456 1.44329845611211e-12
8.66663070314705 1.29415650232344e-12
8.66663070314834 6.47078251161718e-12
8.66663070315481 3.23539125580859e-11
8.66663070318717 1.6176956279043e-10
8.66663070334894 8.08847813952148e-10
8.66663070415778 4.04423906976074e-09
8.66663070820202 2.02211953488037e-08
8.66663072842322 1.01105976744019e-07
8.6666308295292 5.05529883720093e-07
8.66663133505908 2.52764941860046e-06
8.6666338627085 1.26382470930023e-05
8.66664650095559 6.31912354650116e-05
8.66670969219105 0.000315956177325058
8.66702564836838 0.00157978088662529
8.668605429255 0.00789890443312645
8.67650433368813 0.00588709562144999
8.68239142930958 0.00368899422628869
8.68608042353587 0.00218128439052221
8.68826170792639 0.001265744700786
8.68952745262718 0.000730452829663639
8.69025790545684 0.000420651631742899
8.69067855708859 0.000241746992881413
8.69092030408147 0.000138537871860686
8.69105884195333 7.91032561927943e-05
8.69113794520952 4.4973886786617e-05
8.69118291909631 2.54484180821907e-05
8.69120836751439 1.43265923355333e-05
8.69122269410672 8.02211981874932e-06
8.69123071622654 4.46686911452541e-06
8.69123518309566 2.47286862107691e-06
8.69123765596428 1.36083283639233e-06
8.69123901679711 7.4428486995478e-07
8.69123976108198 4.04509966979525e-07
8.69124016559195 2.18423061715536e-07
8.69124038401501 1.17156979851247e-07
8.69124050117199 6.24102950535151e-08
8.69124056358229 3.3012377918241e-08
8.69124059659467 1.73356262727024e-08
8.69124061393029 9.0354339205508e-09
8.69124062296573 4.67309019407213e-09
8.69124062763882 2.39771501367044e-09
8.69124063003653 1.22015425368665e-09
8.69124063125669 6.15649353598867e-10
8.69124063187234 3.07909368276231e-10
8.69124063218025 1.5259614042443e-10
8.69124063233284 7.49112745892697e-11
8.69124063240775 3.94665641054573e-11
8.69124063244722 2.78324940086483e-11
8.69124063247505 2.01679149674183e-12
8.69124063247707 1.26942131595008e-12
8.69124063247834 5.90880501086205e-13
8.69124063247893 1.21061498160434e-12
8.69124063248014 1.11660323709893e-12
8.69124063248126 5.58301618549465e-12
8.69124063248684 2.79150809274732e-11
8.69124063251476 1.39575404637366e-10
8.69124063265433 6.97877023186831e-10
8.69124063335221 3.48938511593416e-09
8.6912406368416 1.74469255796708e-08
8.69124065428852 8.72346278983539e-08
8.69124074152315 4.3617313949177e-07
8.69124117769629 2.18086569745885e-06
8.69124335856199 1.09043284872942e-05
8.69125426289047 5.45216424364712e-05
8.69130878453291 0.000272608212182356
8.69158139274509 0.00136304106091178
8.69294443380601 0.0068152053045589
8.69975963911056 0.0340760265227945
8.73383566563336 0.0513796474141024
8.78521531304746 0.0301148423884529
8.81533015543591 0.0417777162961371
8.85710787173205 0.0308214368174505
8.8879293085495 0.0398621424969679
8.92779145104647 0.0429620621023817
8.97075351314885 0.0426533172342484
9.0134068303831 0.0371094700624448
9.05051630044555 0.0453183769213974
9.09583467736694 0.0405524707589755
9.13638714812592 0.0332640269209644
9.16965117504688 0.0391618821609613
9.20881305720784 0.0372412821241196
9.24605433933196 0.0298222670664446
9.27587660639841 0.0309309544650677
9.30680756086348 0.0375749264709287
9.34438248733441 0.0421368790531834
9.38651936638759 0.0388914503303045
9.42541081671789 0.0359490962484795
9.46135991296637 0.0346639150820104
9.49602382804838 0.0372005808166687
9.53322440886505 0.038530267456708
9.57175467632176 0.0373852312674063
9.60913990758916 0.0342809229816682
9.64342083057083 0.0350173662564912
9.67843819682732 0.0364929805496666
9.71493117737699 0.0374790704745798
9.75241024785157 0.0359844262458724
9.78839467409744 0.0352834494015698
9.82367812349901 0.0361675348966787
9.85984565839569 0.0370409014858048
9.8968865598815 0.0373930945460864
9.93427965442758 0.0361060006475663
9.97038565507515 0.0361504683190283
10.0065361233942 0.0367085403007084
10.0432446636949 0.0372627312469883
10.0805073949419 0.0371123927630553
10.1176197877049 0.0360363887022214
10.1536561764072 0.036698810439565
10.1903549868467 0.0366315680414817
10.2269865548882 0.037313861563879
10.2643004164521 0.0365207006092521
10.3008211170613 0.0369615814856995
10.337782698547 0.0365368880688166
10.3743195866158 0.0373733553463811
10.4116929419622 0.0368499888465582
10.4485429308088 0.0373217329529561
10.4858646637617 0.0366536047902987
10.522518268552 0.0374251777219127
10.559943446274 0.0369774475778582
10.5969208938518 0.0375942070797435
10.6345151009316 0.0368785149812703
10.6713936159128 0.0375512723275686
10.7089448882404 0.0370297768535234
10.7459746650939 0.0377561493832842
10.7837308144772 0.0370928956595536
10.8208237101368 0.0377349096084536
10.8585586197452 0.0371117843582807
10.8956704041035 0.0378683959214877
10.933538800025 0.0372488635305102
10.9707876635555 0.0379234657445849
11.0087111293001 0.0372421427533147
11.0459532720534 0.0379840485183108
11.0839373205717 0.0373605244328707
11.1212978450046 0.0380841031786692
11.1593819481832 0.0373906940972315
11.1967726422805 0.0381183270501389
11.2348909693306 0.0374603432455737
11.2723513125762 0.0382163994049749
11.3105677119812 0.0375278038079842
11.3480955157891 0.0382609573889789
11.3863564731781 0.0375672401416476
11.4239237133198 0.0383352339349634
11.4622589472547 0.0376443752371624
11.4999033224919 0.0383974123891569
11.538300734881 0.0376808844235652
11.5759816193046 0.0384517434991981
11.6144333628038 0.0377458853314947
11.6521792481353 0.0385200699984428
11.6906993181338 0.0377914772946772
11.7284907954284 0.0385666784908096
11.7670574739192 0.0378394994078249
11.8048969733271 0.0386281076652021
11.8435250809923 0.0378902825565832
11.8814153635488 0.0386741295921001
11.9200894931409 0.0379271543496359
11.9580166474906 0.0387228943403916
11.996739541831 0.0379738197124356
12.0347133615434 0.0387676272141685
12.0734809887576 0.0380060624484299
12.111487051206 0.0388045868445844
12.1502916380506 0.038042513231752
12.1883341512823 0.0388433938111041
12.2271775450935 0.0380721714195133
12.265249716513 0.0388523643224582
12.3041020808354 0.0381080134544026
12.3422100942898 0.0388337670958705
12.3810438613857 0.0381709705914627
12.4192148319772 0.0388393166282105
12.4580541486054 0.0382188715735216
12.4962730201789 0.038804294454306
12.5350773146332 0.0382605535306352
12.5733378681638 0.0387932153464879
12.6121310835103 0.0383184175534757
12.6504495010638 0.0387555624133984
12.6892050634772 0.0383474673478999
12.7275525308251 0.0387179336364687
12.7662704644616 0.038403977371263
12.8046744418328 0.0386825983647545
12.8433570401976 0.0384350594814478
12.881792099679 0.0386234671645891
12.9204155668436 0.0384793675088049
12.9588949343524 0.0385859817378867
12.9974809160903 0.0385213455359773
13.0360022616263 0.0385213541861436
13.0745236158124 0.0385524757109424
13.1130760915234 0.0384751340176666
13.151551225541 0.0386025825107995
13.1901538080518 0.0384202980074099
13.2285741060592 0.038629655210112
13.2672037612694 0.038365366367693
13.305569127637 0.0386777738960112
13.3442469015331 0.0383251564985896
13.3825720580317 0.038711303653233
13.4212833616849 0.0382701534665552
13.4595535151514 0.0387498518700114
13.4983033670215 0.0382389857612136
13.5365423527827 0.0387905688559729
13.5753329216386 0.0381958865328415
13.6135288081715 0.0386084142101622
13.6521372223816 0.0382839124021876
13.6904211347838 0.0386903207278432
13.7291114555117 0.0383662107872512
13.7674776662989 0.0385391225177388
13.8060167888167 0.038337597807853
13.8443543866245 0.0385692618904925
13.882923648515 0.0384889096592372
13.9214125581742 0.0385233201102635
13.9599358782845 0.0384271651882584
13.9983630434728 0.0384585346831288
14.0368215781559 0.0385496324293726
14.0753712105853 0.0385043469530108
14.1138755575383 0.0385426504631727
14.1524182080015 0.038391419797503
14.190809627799 0.0385776934184313
14.2293873212174 0.0384514830160258
14.2678388042334 0.0386464415648188
14.3064852457982 0.0383681290891059
14.3448533748873 0.0385807142115824
14.3834340890989 0.0383920977426291
14.4218261868415 0.038222200175551
14.4600483870171 0.0386529010548379
14.4987012880719 0.0382987360750652
14.537000024147 0.038671425767464
14.5756714499145 0.0377895018592324
14.6134609517737 0.0386500742716704
14.6521110260454 0.0383354935899717
14.6904465196353 0.0388449013558213
14.7292914209912 0.0374588506972817
14.7667502716884 0.0386368028756083
14.8053870745641 0.0385248430359025
14.8439119176 0.0391704571062683
14.8830823747062 0.036996008588897
14.9200783832951 0.0384741768370364
14.9585525601322 0.0389352433601451
14.9974878034923 0.0397277422491311
15.0372155457414 0.0363375471843714
15.0735530929258 0.0380062593853626
15.1115593523112 0.0397060405274815
15.1512653928386 0.0407096684815779
15.1919750613202 0.0354381159354832
15.2274131772557 0.0363236564142673
15.26373683367 0.0414670909463902
15.3052039246164 0.0344836209727954
15.3396875455892 0.0385188561431841
15.3782064017323 0.0451608106291421
15.4233672123615 0.0396396569646944
15.4630068693262 0.0324682845516708
15.4954751538779 0.0351669869646379
15.5306421408425 0.0521389164655505
15.582781057308 0.0284553622470712
15.6112364195551 0.0360725106635587
15.6473089302187 0.0587517976807613
15.7060607278994 0.0283131171161778
15.7343738450156 0.0371050031375002
15.7714788481531 0.0599701530340923
15.8314490011872 0.027555393013555
15.8590043942008 0.0366056968078523
15.8956100910086 0.0633901895153801
15.959000280524 0.0310934153317702
15.9900936958558 0.0402259343666781
16.0303196302224 0.0520657853622067
16.0823854155846 0.0269419919183675
16.109327407503 0.0340958143031453
16.1434232218062 0.0665445193938826
16.2099677412 0.0275746155073416
16.2375423567074 0.0498429090481453
16.2873852657555 0.0390772278733223
16.3264624936288 0.0407461826038832
16.3672086762327 0.0453516166853052
16.412560292918 0.0311823441079509
16.443742637026 0.036786144767561
16.4805287817935 0.0539572782944661
16.534486060088 0.0332914454284212
16.5677775055164 0.0388415879223298
16.6066190934388 0.0438950441991034
16.6505141376379 0.0311266762608341
16.6816408138987 0.0364675811599884
16.7181083950587 0.0534101460181535
16.7715185410768 0.0329572462461623
16.804475787323 0.0385118985634579
16.8429876858865 0.0446257777573502
16.8876134636438 0.030860668612681
16.9184741322565 0.0363673020383299
16.9548414342948 0.0538586012879083
17.0087000355827 0.0329211605234643
17.0416211961062 0.0386724544781561
17.0802936505843 0.0451320863443328
17.1254257369287 0.0305452813829517
17.1559710183116 0.0361487771395513
17.1921197954512 0.0545080311008493
17.246627826552 0.0329492529424704
17.2795770794945 0.0389939081684686
17.318570987663 0.0453880414548886
17.3639590291179 0.0303276450527126
17.3942866741706 0.035965950945173
17.4302526251157 0.0550004135234498
17.4852530386392 0.0329978883263414
17.5182509269655 0.0392652699593135
17.5575161969248 0.0455234085997977
17.6030396055246 0.0301938351491771
17.6332334406738 0.0358435590575837
17.6690769997314 0.0553180818642773
17.7243950815957 0.033033223462044
17.7574283050577 0.0394464104463326
17.7968747155041 0.045640665320639
17.8425153808247 0.0301208673265162
17.8726362481512 0.0357436867636949
17.9083799349149 0.0555080130868913
17.9638879480018 0.033054570162075
17.9969425181639 0.039568480062226
18.0365109982261 0.0457421035948091
18.0822531018209 0.0300950220958145
18.1123481239167 0.0356546112333447
18.1480027351501 0.0555981636149124
18.203600898765 0.0330632581336249
18.2366641568986 0.0396463650657001
18.2763105219643 0.0458267764491689
18.3221372984135 0.030077490113721
18.3522147885272 0.0355948912368185
18.387809679764 0.0556593860905423
18.4434690658546 0.033066155972184
18.4765352218267 0.0396972394461991
18.5162324612729 0.0459025504351392
18.5621350117081 0.0300598256309143
18.592194837339 0.0355514665052278
18.6277463038442 0.0557164598266338
18.6834627636709 0.0330735484885707
18.7165363121594 0.0397421775287337
18.7562784896882 0.0459526826409655
18.8022311723291 0.0300508223091864
18.8322819946383 0.0355199705533208
18.8678019651916 0.0557556895588079
18.9235576547504 0.03308516856212
18.9566428233126 0.0397794088868897
18.9964222321994 0.0459792835756224
19.0424015157751 0.0300514600946637
19.0724529758697 0.0355000847273067
19.107953060597 0.0557730661443239
19.1637261267414 0.0330959157142112
19.1968220424556 0.0398040736277418
19.2366261160833 0.0459964091963963
19.2826225252797 0.030054910635645
19.3126774359154 0.0354884075378817
19.3481658434532 0.0557799518794472
19.4039457953327 0.0331029059756705
19.4370487013084 0.0398185901558383
19.4768672914642 0.0460121378043504
19.5228794292685 0.030056022534878
19.5529354518034 0.0354800674189021
19.5884155192223 0.0557863620861279
19.6442018813085 0.0331062836294225
19.6773081649379 0.0398280412310741
19.717136206169 0.0460265631370214
19.763162769306 0.030054399784508
19.7932171690905 0.0354725328307526
19.8286897019212 0.055794401623482
19.8844841035447 0.0331079372532558
19.917592040798 0.0398356964017585


==> Images/Results/shadow_timesteps_tol_0.01_adjust_0_hfm66.txt <==
t dt
0.0 6.05964743739689e-07
6.05964743739689e-07 4.96497731879402e-07
1.10246247561909e-06 1.51045719489129e-06
2.61291967051038e-06 2.79463281837054e-06
5.40755248888092e-06 5.48387925784021e-06
1.08914317467211e-05 1.0658014018738e-05
2.15494457654591e-05 2.06163081709445e-05
4.21657539364036e-05 3.95424335193267e-05
8.17081874557303e-05 7.46861723838034e-05
0.000156394359839534 0.000139253065656538
0.000295647425496072 0.000256997558959419
0.000552644984455491 0.000468085952618008
0.0010207309370735 0.00081939975599819
0.00184013069307169 0.00141959785729764
0.00325972855036932 0.00235095187402277
0.0056106804243921 0.00391164129311268
0.00952232171750478 0.00617658863389835
0.0156989103514031 0.010572603873136
0.0262715142245391 0.012565095563946
0.0388366097884852 0.0179916131936633
0.0568282229821484 0.0253547002976353
0.0821829232797837 0.0282480090517663
0.11043093233155 0.0328927077939622
0.143323640125512 0.0366590806996699
0.179982720825182 0.0385014432272254
0.218484164052408 0.0236810183408076
0.242165182393215 0.0322588251563479
0.274424007549563 0.0156580502078433
0.290082057757406 0.0239497238913117
0.314031781648718 0.0144727342000379
0.328504515848756 0.0249482213479048
0.353452737196661 0.0257918370210792
0.37924457421774 0.0217199157773829
0.400964489995123 0.0334260742417364
0.434390564236859 0.017299482256778
0.451690046493637 0.0237923834461813
0.475482429939819 0.0253362327276457
0.500818662667464 0.0369893377366084
0.537808000404073 0.0248501494057348
0.562658149809807 0.0286855722361651
0.591343722045972 0.0306664732765626
0.622010195322535 0.0361308967287531
0.658141092051288 0.0259316412601178
0.684072733311406 0.0321527315361079
0.716225464847514 0.0280882540799805
0.744313718927494 0.0339640998465724
0.778277818774067 0.0383056058029031
0.81658342457697 0.0310559061756701
0.84763933075264 0.0295394098558753
0.877178740608515 0.0330916669991833
0.910270407607698 0.0366678736544466
0.946938281262145 0.0363661282627326
0.983304409524878 0.0301912322387534
1.01349564176363 0.0268786655790997
1.04037430734273 0.031609121411909
1.07198342875464 0.0415790021428197
1.11356243089746 0.0362048208423128
1.14976725173977 0.0321910810123398
1.18195833275211 0.0305357015934248
1.21249403434554 0.0370494958313884
1.24954353017693 0.0415993330879999
1.29114286326492 0.0362204168250396
1.32736328008996 0.0312385993005643
1.35860187939053 0.0323955676028299
1.39099744699336 0.0339478179786908
1.42494526497205 0.0370330073002194
1.46197827227227 0.0351828564483316
1.4971611287206 0.0338114777713099
1.53097260649191 0.0348057379218762
1.56577834441379 0.0364155083210744
1.60219385273486 0.0380615576867878
1.64025541042165 0.0353705632949828
1.67562597371663 0.0351370677236285
1.71076304144026 0.0359955167019422
1.7467585581422 0.0381115452572785
1.78487010339948 0.0355989064491748
1.82046900984866 0.0322662880151853
1.85273529786384 0.0322269568976153
1.88496225476146 0.0365829955708542
1.92154525033231 0.0385710632240769
1.96011631355639 0.0349061961160597
1.99502250967245 0.0325804962715062
2.02760300594395 0.0347735486900603
2.06237655463401 0.0374987336410122
2.09987528827503 0.0382465069472058
2.13812179522223 0.0347788105145958
2.17290060573683 0.0354320532070943
2.20833265894392 0.035984515578721
2.24431717452264 0.0385860677533022
2.28290324227595 0.0373325479464954
2.32023579022244 0.0373149438189739
2.35755073404141 0.035883403074107
2.39343413711552 0.0373827217226205
2.43081685883814 0.0392480653218264
2.47006492415997 0.0367059785381172
2.50677090269809 0.0356436943836089
2.54241459708169 0.0371838974823039
2.579598494564 0.0388965096976867
2.61849500426168 0.0380604741284309
2.65655547839012 0.0348297659373106
2.69138524432743 0.0346113307303784
2.7259965750578 0.0392291973778368
2.76522577243564 0.0391324195871679
2.80435819202281 0.0366622535058954
2.84102044552871 0.0346265913632418
2.87564703689195 0.0364759307574177
2.91212296764936 0.040711688549381
2.95283465619875 0.0385239710106214
2.99135862720937 0.0347061549915922
3.02606478220096 0.0358487399080094
3.06191352210897 0.0390044889226
3.10091801103157 0.0411234124574287
3.142041423489 0.0364896680331831
3.17853109152218 0.036480529774342
3.21501162129652 0.0369057948957303
3.25191741619225 0.0403985035255049
3.29231591971776 0.0391906111868998
3.33150653090466 0.0367736128759912
3.36828014378065 0.0365831813343196
3.40486332511497 0.0391853314499659
3.44404865656493 0.0392416080719286
3.48329026463686 0.0381759953688724
3.52146626000574 0.0360435150940993
3.55750977509984 0.036846673580292
3.59435644868013 0.040422676744927
3.63477912542505 0.0388283684656408
3.6736074938907 0.0375225642482679
3.71113005813896 0.0351964709520981
3.74632652909106 0.0391888924038881
3.78551542149495 0.0401468149346127
3.82566223642956 0.0383256891372685
3.86398792556683 0.0354214339809306
3.89940935954776 0.0372884858961598
3.93669784544392 0.0411693285992332
3.97786717404315 0.0395574117896285
4.01742458583278 0.0366656963593703
4.05409028219215 0.0356787065830611
4.08976898877521 0.0386796553304028
4.12844864410562 0.0415925113419289
4.17004115544755 0.0378359027079977
4.20787705815554 0.0361044701541104
4.24398152830965 0.0364215867555947
4.28040311506525 0.0413237733538326
4.32172688841908 0.039749901065167
4.36147678948425 0.0378890074962184
4.39936579698047 0.0350850179911923
4.43445081497166 0.0399682898962854
4.47441910486794 0.0407157988760373
4.51513490374398 0.0399797077333535
4.55511461147734 0.0350688628679608
4.5901834743453 0.039037406403794
4.62922088074909 0.0402943152219097
4.669515195971 0.0408867954888735
4.71040199145987 0.0362549141915669
4.74665690565144 0.0378325736616624
4.7844894793131 0.039813471771961
4.82430295108506 0.0414263560847121
4.86572930716978 0.0374064457015496
4.90313575287133 0.0368752672096506
4.94001102008098 0.039356911832654
4.97936793191363 0.0419145322835781
5.02128246419721 0.0391811674179593
5.06046363161517 0.0365039660160109
5.09696759763118 0.0385883878003033
5.13555598543148 0.0416789390708514
5.17723492450233 0.0409649523095639
5.2181998768119 0.0359043884318636
5.25410426524376 0.037236005554346
5.29134027079811 0.0387198120360189
5.33006008283413 0.0413536593302372
5.37141374216437 0.0375207505446207
5.40893449270899 0.0375720476041534
5.44650654031314 0.0373177371801477
5.48382427749329 0.0404576046965353
5.52428188218982 0.0371853028295921
5.56146718501942 0.0381073841162136
5.59957456913563 0.0360754223702113
5.63564999150584 0.0397905418813189
5.67544053338716 0.0385213007012817
5.71396183408844 0.0392744841412083
5.75323631822965 0.036056182378908
5.78929250060856 0.0394600203969316
5.82875252100549 0.0387071053156741
5.86745962632116 0.0398808679039194
5.90734049422508 0.036554637790601
5.94389513201568 0.0394506040143869
5.98334573603007 0.038453571225942
6.02179930725601 0.0401167220721857
6.0619160293282 0.0371424093130562
6.09905843864125 0.0396164986630436
6.1386749373043 0.0381715132822257
6.17684645058652 0.0401778008669201
6.21702425145344 0.0376164119063138
6.25464066335976 0.0398326323705956
6.29447329573035 0.0380082861202999
6.33248158185065 0.040187826513835
6.37266940836449 0.0379267970803404
6.41059620544483 0.0386300770546297
6.44922628249946 0.0386914106805439
6.48791769318 0.0386810470767181
6.52659874025672 0.0389397221526089
6.56553846240933 0.0373420169547613
6.60288047936409 0.0385356565462818
6.64141613591037 0.0375356477135447
6.67895178362391 0.0398010586602185
6.71875284228413 0.037333429710989
6.75608627199512 0.0389943959464485
6.79508066794157 0.0371062787511937
6.83218694669276 0.0396036264101964
6.87179057310296 0.0378269821491799
6.90961755525214 0.0390337233294201
6.94865127858156 0.0373520988225659
6.98600337740413 0.0391529458470089
7.02515632325113 0.0383684829610761
7.06352480621221 0.0391679110656279
7.10269271727784 0.0377824474953895
7.14047516477323 0.0387282203678855
7.17920338514111 0.0386786063683496
7.21788199150946 0.0392441342195066
7.25712612572897 0.0383706638195491
7.29549678954852 0.0384250668510545
7.33392185639957 0.038841607740544
7.37276346414012 0.0391607369735149
7.41192420111363 0.0387305840823364
7.45065478519597 0.038447361075297
7.48910214627127 0.0382495435325517
7.52735168980382 0.0394790855882566
7.56683077539207 0.0387820422207157
7.60561281761279 0.0391117870491893
7.64472460466198 0.0378342832416728
7.68255888790365 0.0383126347372674
7.72087152264092 0.0393887358791416
7.76026025852006 0.0389896446220389
7.7992499031421 0.0383322830993831
7.83758218624148 0.0378152911304866
7.87539747737197 0.038852555418267
7.91425003279024 0.0389558111374926
7.95320584392773 0.0390438594610271
7.99224970338876 0.0363671253424621
8.02861682873122 0.0377884150612464
8.06640524379247 0.0390783067094802
8.10548355050195 0.0398510513568729
8.14533460185882 0.0370497994025881
8.18238440126141 0.0370006016320784
8.21938500289349 0.0387926423758456
8.25817764526933 0.0404579441637889
8.29863558943312 0.0382008540385637
8.33683644347169 0.036633516921317
8.373469960393 0.0380804714186381
8.41155043181164 0.0405183322528871
8.45206876406453 0.0395776819391898
8.49164644600372 0.036853177562422
8.52849962356614 0.0373281349169144
8.56582775848305 0.0398591776983966
8.60568693618145 0.0408298960004228
8.64651683218187 0.0376668525617717
8.68418368474364 0.0369475584159534
8.7211312431596 0.0385962881835094
8.75972753134311 0.0415515354302903
8.8012790667734 0.0389246545345382
8.84020372130793 0.0368745941638712
8.87707831547181 0.0373096514564471
8.91438796692825 0.0412570092456994
8.95564497617395 0.0405983124225854
8.99624328859654 0.0376155040315101
9.03385879262805 0.0356846175310517
9.0695434101591 0.0404144556651968
9.1099578658243 0.0409669726251421
9.15092483844944 0.0397449304854007
9.19066976893484 0.0337058180467766
9.22437558698162 0.0371942283655386
9.26156981534715 0.0420078904703694
9.30357770581752 0.0420750292044147
9.34565273502194 0.0344595800446821
9.38011231506662 0.035005818576673
9.4151181336433 0.0409874216278296
9.45610555527112 0.0440938705723286
9.50019942584345 0.0366426841038397
9.53684210994729 0.0340178451718314
9.57085995511912 0.0382137609807974
9.60907371609992 0.0449131514775501
9.65398686757747 0.0398227937988035
9.69380966137627 0.0344564429229215
9.7282661042992 0.0352772176506073
9.7635433219498 0.0436955954566461
9.80723891740645 0.0433563887785079
9.85059530618496 0.036242359362821
9.88683766554778 0.0333282763240941
9.92016594187187 0.0402230415047927
9.96038898337667 0.0467607481623281
10.007149731539 0.0395729655894385
10.0467226971284 0.0327640311261154
10.0794867282545 0.0356529426543684
10.1151396709089 0.047293768504924
10.1624334394138 0.0348941178569804
10.1973275572708 0.0397377861423657
10.2370653434132 0.0438302435574032
10.2808955869706 0.0405501942329766
10.3214457812036 0.0342768219115233
10.3557226031151 0.036346390442255
10.3920689935573 0.0416038593282918
10.4336728528856 0.0425207453981577
10.4761935982838 0.0354033266357531
10.5115969249195 0.0371276978010753
10.5487246227206 0.0374110929380381
10.5861357156587 0.0408192664093159
10.626954982068 0.0379394834970517
10.664894465565 0.0385843414723524
10.7034788070374 0.0361180297931321
10.7395968368305 0.0398558896622419
10.7794527264928 0.0388165037505154
10.8182692302433 0.0395104132410004
10.8577796434843 0.0360960272495538
10.8938756707338 0.0394278300904328
10.9333035008243 0.0387183266138206
10.9720218274381 0.0399249440117051
11.0119467714498 0.0365668476870365
11.0485136191368 0.0393754574759258
11.0878890766127 0.0383277347546598
11.1262168113674 0.0400435384372395
11.1662603498046 0.0371121591992982
11.2033725090039 0.0395166522843294
11.2428891612883 0.0379989482178047
11.2808881095061 0.040047301231498
11.3209354107376 0.0375446677024217
11.35848007844 0.0397199808226971
11.3982000592627 0.0378385996371082
11.4360386588998 0.0381662034013205
11.4742048623011 0.0388063334364724
11.5130111957376 0.0382919627932347
11.5513031585308 0.0397110916082281
11.5910142501391 0.0369879487453767
11.6280021988844 0.0390748308667511
11.6670770297512 0.0375290698907743
11.704606099642 0.0395609617838473
11.7441670614258 0.0374398943166777
11.7816069557425 0.0388826570787043
11.8204896128212 0.0376515485798038
11.858141161401 0.0394195805535423
11.8975607419545 0.0379463823763423
11.9355071243309 0.0388490839696908
11.9743562083006 0.0377853976108086
12.0121416059114 0.0391682960342829
12.0513099019457 0.0383820401017082
12.0896919420474 0.0389095140570636
12.1286014561044 0.0380156354118053
12.1666170915162 0.0388648659660896
12.2054819574823 0.0386984839339081
12.2441804414162 0.038978179173236
12.2831586205895 0.0383847191348222
12.3215433397243 0.0385869197455292
12.3601302594698 0.0389185515981506
12.399048811068 0.0389693250358816
12.4380181361039 0.0384384485369141
12.4764565846408 0.0386244514164779
12.5150810360572 0.0385182498706983
12.5535992859279 0.03941478046434
12.5930140663923 0.0384347396554519
12.6314488060477 0.0390605376433417
12.6705093436911 0.0381180498420963
12.7086273935332 0.0394610647421394
12.7480884582753 0.0385447767367992
12.7866332350121 0.0371634930771595
12.8237967280893 0.0382282063635248
12.8620249344528 0.0386892965557319
12.9007142310085 0.0389207925578459
12.9396350235664 0.0374073663714419
12.9770423899378 0.0377535239542124
13.014795913892 0.0386553341181044
13.0534512480101 0.0393525835060375
13.0928038315162 0.037982294911026
13.1307861264272 0.0374499647170386
13.1682360911442 0.0383748989799108
13.2066109901241 0.0395378561962406
13.2461488463204 0.0387430549750356
13.2848919012954 0.0374520754548354
13.3223439767503 0.0379850331781916
13.3603290099284 0.0393537517191642
13.3996827616476 0.0395084517496044
13.4391912133972 0.0378080634335959
13.4769992768308 0.0377097715820424
13.5147090484129 0.0388024327737159
13.5535114811866 0.0400672515093217
13.5935787326959 0.0384589589896944
13.6320376916856 0.037749139659277
13.6697868313449 0.038037108400254
13.7078239397451 0.0402423621022824
13.7480663018474 0.0392470333719383
13.7873133352193 0.0382120994391416
13.8255254346585 0.0373061774281015
13.8628316120866 0.0399862101958488
13.9028178222824 0.0399460040619125
13.9427638263443 0.0390875554365287
13.9818513817809 0.0357625791078957
14.0176139608888 0.0385708883150042
14.0561848492038 0.0393930416323106
14.0955778908361 0.040020039510813
14.1355979303469 0.0359741481312729
14.1715720784782 0.03734164398705
14.2089137224652 0.0392782995435224
14.2481920220087 0.0410749023081872
14.2892669243169 0.03690831634332
14.3261752406602 0.0364856268250929
14.3626608674853 0.0384207644386981
14.401081631924 0.0416489742842082
14.4427306062082 0.0384190288769087
14.4811496350852 0.0363283878094799
14.5174780228946 0.0371662273170573
14.5546442502117 0.0413114396749954
14.5959556898867 0.0401871991786541
14.6361428890653 0.0370205878757038
14.673163476941 0.0361019381163319
14.7092654150574 0.0399301329653783
14.7491955480228 0.0417090296198309
14.7909045776426 0.0384891558979596
14.8293937335405 0.035747188356193
14.8651409218967 0.037881129297193
14.9030220511939 0.0423478559209664
14.9453699071149 0.0404521248446303
14.9858220319595 0.0364177312857851
15.0222397632453 0.0358442256703732
15.0580839889157 0.0416562397317031
15.0997402286474 0.0424967682260797
15.1422369968735 0.0381927826422768
15.1804297795157 0.0344084091029812
15.2148381886187 0.0390162288293682
15.2538544174481 0.0420204719727457
15.2958748894208 0.0405535914756312
15.3364284808965 0.0340142571268681
15.3704427380233 0.0380162987102986
15.4084590367336 0.0400481967674419
15.4485072335011 0.0406901936350608
15.4891974271361 0.0355960201018919
15.524793447238 0.0383808735427231
15.5631743207808 0.0382940363605264
15.6014683571413 0.0402856196537243
15.641753976795 0.036955526521621
15.6787095033166 0.0389495540463049
15.7176590573629 0.0374242300988484
15.7550832874618 0.0399395520968822
15.7950228395587 0.0376791276696818
15.8327019672283 0.0394151506797117
15.8721171179081 0.0371628483198018
15.9092799662279 0.0397432630697646
15.9490232292976 0.0379326749072451
15.9869559042049 0.0397124173558394
16.0266683215607 0.0372340588034764
16.0639023803642 0.0396997851652038
16.1036021655294 0.0379581814416248
16.141560346971 0.0398815832969177
16.1814419302679 0.0374401032611023
16.218882033529 0.0392728135217376
16.2581548470508 0.038180447982832
16.2963352950336 0.0384320616939731
16.3347673567276 0.0387278112384242
16.373495167966 0.0380653348450525
16.4115605028111 0.039628954888738
16.4511894576998 0.0374105364901728
16.48859999419 0.0390424552284083
16.5276424494184 0.0374404438332407
16.5650828932516 0.0393255792901174
16.6044084725417 0.0377922065887501
16.6422006791305 0.0390263232643748
16.6812270023949 0.0376127094882158
16.7188397118831 0.0390970249944195
16.7579367368775 0.0381076480965332
16.796044384974 0.0390591856327588
16.8351035706068 0.0378736031207224
16.8729771737275 0.0388695477146165
16.9118467214421 0.0383367172020469
16.9501834386442 0.0390688453946844
16.9892522840389 0.0382232598180044
17.0274755438569 0.0386912118044374
17.0661667556613 0.038512900896581
17.1046796565579 0.0390039316889071
17.1436835882468 0.0386365017319909
17.1823200899788 0.0385832120134811
17.2209033019923 0.038709675152459
17.2596129771447 0.0388449612000225
17.2984579383447 0.0385212466658866
17.3369791850106 0.0388256732867372
17.3758048582974 0.0384464227001647
17.4142512809975 0.0392305391101059
17.4534818201076 0.0383970528320995
17.4918788729397 0.0392667129045228
17.5311455858443 0.0381771439103275
17.5693227297546 0.0381398683934226
17.607462598148 0.0388940417110097
17.646356639859 0.0379967362926059
17.6843533761516 0.0379198035195293
17.7222731796711 0.0379650980793832
17.7602382777505 0.038905243254647
17.7991435210052 0.0384232827119509
17.8375668037171 0.0380188244147891
17.8755856281319 0.0378595440815189
17.9134451722134 0.03873164102903
17.9521768132425 0.0388438066501619
17.9910206198926 0.038287985195552
18.0293086050882 0.0378637210581728
18.0671723261464 0.0384042935007198
18.1055766196471 0.0391112552138767
18.1446878748609 0.0386655719400857
18.183353446801 0.0380490809043346
18.2214025277054 0.0380271826525151
18.2594297103579 0.0391569861716281
18.2985866965295 0.0390407735921001
18.3376274701216 0.0384451498296221
18.3760726199512 0.037733419715009
18.4138060396662 0.0389997421109467
18.4528057817772 0.0392820953462727
18.4920878771235 0.0390140854264392
18.5311019625499 0.0376386314717259
18.5687405940216 0.0387478065630418
18.6074884005847 0.0392819927565015
18.6467703933412 0.0396579683090377
18.6864283616502 0.037802853202808
18.724231214853 0.0385693608511417
18.7628005757042 0.0385676469102729
18.8013682226144 0.0401021127581564
18.8414703353726 0.0367380082109079
18.8782083435835 0.0376098671297901
18.9158182107133 0.0382110038233642
18.9540292145367 0.0405175284111794
18.9945467429478 0.0375904443770178
19.0321371873248 0.0373107561426146
19.0694479434675 0.0375706512889653
19.1070185947564 0.0404659895193274
19.1474845842758 0.0387311861682532
19.186215770444 0.0375478698327068
19.2237636402767 0.0369006756244461
19.2606643159012 0.0397980802087141
19.3004623961099 0.0398169044355666
19.3402793005454 0.0383174941979545
19.3785967947434 0.0365463501163665
19.4151431448598 0.0386346747618059
19.4537778196216 0.040463888867873
19.4942417084894 0.0394504494842291
19.5336921579737 0.0367775715769563
19.5704697295506 0.0373303282124659
19.6078000577631 0.0403740276430543
19.6481740854061 0.0406368028950088
19.6888108883012 0.0377013861874399
19.7265122744886 0.036306339763507
19.7628186142521 0.0395489845416012
19.8023675987937 0.0414665487944436
19.8438341475881 0.0392313682246114
19.8830655158128 0.0358800060167554
19.9189455218295 0.0383749721113939
19.9573204939409 0.0415088459355753


==> Images/Results/shadow_timesteps_tol_0.01_adjust_0_m1.txt <==
t dt
0.0 5.06059986436317e-07
5.06059986436317e-07 5.82716779734452e-07
1.08877676617077e-06 8.32282799976925e-07
1.92105956614769e-06 1.36132557898247e-06
3.28238514513016e-06 2.2612094423369e-06
5.54359458746706e-06 3.91886664653814e-06
9.46246123400519e-06 7.17557286860875e-06
1.66380341026139e-05 1.40950139661808e-05
3.07330480687947e-05 3.02794959626755e-05
6.10125440314703e-05 5.98285102393127e-05
0.000120841054270783 0.000114314289289868
0.000235155343560651 0.000217232649516254
0.000452387993076905 0.000381964676239421
0.000834352669316326 0.000607371516956501
0.00144172418627283 0.000933572935362163
0.00237529712163499 0.00120302448087402
0.00357832160250901 0.00196554500990519
0.0055438666124142 0.00348319819266694
0.00902706480508114 0.00444938951800748
0.0134764543230886 0.00413671761312784
0.0176131719362165 0.00780979222406258
0.025422964160279 0.00828741717338041
0.0337103813336594 0.00856141224991841
0.0422717935835779 0.0123111458054218
0.0545829393889996 0.0140886422797068
0.0686715816687064 0.0152353698326189
0.0839069515013253 0.0177315234758979
0.101638474977223 0.02233637613401
0.123974851111233 0.0223841740584499
0.146359025169683 0.0245510861927559
0.170910111362439 0.0316436660642184
0.202553777426657 0.0271802609789425
0.2297340384056 0.0370064094945972
0.266740447900197 0.02395126332185
0.290691711222047 0.0159727251120801
0.306664436334127 0.0201826773185178
0.326847113652645 0.0280003102121124
0.354847423864757 0.0265808882520323
0.38142831211679 0.0227000423559679
0.404128354472758 0.0274951049137658
0.431623459386523 0.0230461225946448
0.454669581981168 0.0251271188399813
0.47979670082115 0.0239038435681618
0.503700544389311 0.0202353848212828
0.523935929210594 0.0183449438033753
0.542280873013969 0.0228790469458702
0.56515991995984 0.0229343737703818
0.588094293730221 0.0289282730153055
0.617022566745527 0.0305816816889246
0.647604248434452 0.0283982633963151
0.676002511830767 0.038773364124985
0.714775875955752 0.0314899158942131
0.746265791849965 0.0295205058446919
0.775786297694657 0.0277314292766625
0.803517726971319 0.028395160489205
0.831912887460524 0.034102934411406
0.86601582187193 0.0274836240123142
0.893499445884244 0.0318652466059893
0.925364692490234 0.0284741324403423
0.953838824930576 0.0311713612121635
0.98501018614274 0.0304804110885983
1.01549059723134 0.0331841866146349
1.04867478384597 0.0366158510484712
1.08529063489444 0.0360634669890443
1.12135410188349 0.0453978028579774
1.16675190474147 0.038589848142706
1.20534175288417 0.0355040728098821
1.24084582569405 0.0305179910702808
1.27136381676433 0.0345807161563587
1.30594453292069 0.0410438844423106
1.346988417363 0.0369358600073234
1.38392427737033 0.0341411390431862
1.41806541641351 0.0355236615134998
1.45358907792701 0.0355775180795397
1.48916659600655 0.0378671809022082
1.52703377690876 0.0365015997100978
1.56353537661886 0.036415668607934
1.59995104522679 0.0368070313958371
1.63675807662263 0.0381951286548621
1.67495320527749 0.0386674773528387
1.71362068263033 0.0382587199787497
1.75187940260908 0.0379332276997091
1.78981263030879 0.0384348673610523
1.82824749766984 0.0391287695621504
1.86737626723199 0.0338421320919455
1.90121839932394 0.0328356508188865
1.93405405014282 0.0363235096696943
1.97037755981252 0.0408015329545241
2.01117909276704 0.0390043403619406
2.05018343312898 0.0357226389378879
2.08590607206687 0.0356215923765616
2.12152766444343 0.0387625514960926
2.16029021593953 0.0404587573740821
2.20074897331361 0.0389103873367912
2.2396593606504 0.0368644437906457
2.27652380444104 0.037452333806884
2.31397613824793 0.0394958515703063
2.35347198981823 0.0392335615510414
2.39270555136928 0.0379683254309529
2.43067387680023 0.0375442360822615
2.46821811288249 0.0379704332188084
2.5061885461013 0.0381587340047131
2.54434728010601 0.0385871397460589
2.58293441985207 0.038319705136951
2.62125412498902 0.0385327524374905
2.65978687742651 0.0384725415194238
2.69825941894594 0.0389219356451044
2.73718135459104 0.0387791916797101
2.77596054627075 0.038953788761919
2.81491433503267 0.0387447427582673
2.85365907779094 0.0390843565697312
2.89274343436067 0.0390162563389467
2.93175969069962 0.0392442203559934
2.97100391105561 0.0390227877751358
3.01002669883075 0.0392487507896833
3.04927544962043 0.0391688518748379
3.08844430149527 0.0394315851348091
3.12787588663008 0.0392716045194378
3.16714749114951 0.0394462806490164
3.20659377179853 0.0393261262891859
3.24591989808772 0.039573120771522
3.28549301885924 0.0394686123968601
3.3249616312561 0.0396459715015039
3.3646076027576 0.0395060595684882
3.40411366232609 0.0397153084930194
3.44382897081911 0.0396262381358404
3.48345520895495 0.039822842264237
3.52327805121919 0.0396899359159781
3.56296798713517 0.0398746541070197
3.60284264124219 0.0397727504556612
3.64261539169785 0.0399806807328911
3.68259607243074 0.039863564754877
3.72245963718561 0.0400485172373219
3.76250815442294 0.0399311758473525
3.80243933027029 0.040140823099953
3.84258015337024 0.04003389779334
3.88261405116358 0.0402346370440752
3.92284868820766 0.0401149580873181
3.96296364629498 0.0403260685052525
4.00328971480023 0.0403112421858241
4.04360095698605 0.0403976564544786
4.08399861344053 0.0404241690056716
4.1244227824462 0.0404607568382338
4.16488353928444 0.0406275862019289
4.20551112548636 0.0406000653827032
4.24611119086907 0.0400632392988803
4.28617443016795 0.0392660761418236
4.32544050630977 0.0398750337469925
4.36531554005676 0.0406213201931683
4.40593686024993 0.0407511512372781
4.44668801148721 0.0399036070564562
4.48659161854367 0.0397385643020647
4.52633018284573 0.0404701988797063
4.56680038172544 0.0402111397526482
4.60701152147809 0.0402327847513698
4.64724430622946 0.0408183585489325
4.68806266477839 0.0420797796066973
4.73014244438509 0.038255766604905
4.76839821098999 0.0352222394591257
4.80362045044912 0.0372889677110317
4.84090941816015 0.0412987013410105
4.88220811950116 0.0417187095705566
4.92392682907172 0.0387230038157073
4.96264983288742 0.0372844911758336
4.99993432406326 0.0392894031882543
5.03922372725151 0.0409283638766214
5.08015209112813 0.0387935757570441
5.11894566688518 0.0375266882303333
5.15647235511551 0.0384745996809163
5.19494695479643 0.0406650900452727
5.2356120448417 0.040694905476059
5.27630695031776 0.0393243476450735
5.31563129796283 0.0386332345274927
5.35426453249032 0.0390149629425938
5.39327949543292 0.0403091126566349
5.43358860808955 0.0404250087120418
5.47401361680159 0.0398272396608101
5.5138408564624 0.0394721876128345
5.55331304407524 0.0400021245950797
5.59331516867032 0.0406848062528058
5.63399997492312 0.040657525663905
5.67465750058703 0.04032956712851
5.71498706771554 0.0401252731806666
5.7551123408962 0.0407292705193597
5.79584161141556 0.0409537353651011
5.83679534678067 0.0399983863606947
5.87679373314136 0.0369341946672632
5.91372792780862 0.0366346993671366
5.95036262717576 0.0394835582861616
5.98984618546192 0.0412876534037208
6.03113383886564 0.039923041893219
6.07105688075886 0.0379513901842776
6.10900827094314 0.0385672370457036
6.14757550798884 0.0403873149542173
6.18796282294306 0.0411657489023814
6.22912857184544 0.0398433563955047
6.26897192824095 0.0391840826542523
6.3081560108952 0.0396753208267863
6.34783133172198 0.0411259843692705
6.38895731609125 0.0410971970543611
6.43005451314562 0.0406030495089435
6.47065756265456 0.0400687255926579
6.51072628824722 0.0411879404633173
6.55191422871053 0.0417976114505473
6.59371184016108 0.0414020035664458
6.63511384372753 0.0397956173136621
6.67490946104119 0.038442658739162
6.71335211978035 0.0405548276009214
6.75390694738127 0.0413185029319569
6.79522545031323 0.0413287782762377
6.83655422858947 0.0382506785256353
6.8748049071151 0.0381717121482253
6.91297661926333 0.0391232431032603
6.95209986236659 0.0410470728033641
6.99314693516995 0.0398591183526272
7.03300605352258 0.0391729409537245
7.0721789944763 0.0383555776951671
7.11053457217147 0.0399615618545308
7.150496134026 0.0402877476787945
7.19078388170479 0.039868926905376
7.23065280861017 0.0389297520012703
7.26958256061144 0.0391982229854043
7.30878078359684 0.0401522145688357
7.34893299816568 0.0401162371135139
7.38904923527919 0.0397735343425297
7.42882276962172 0.0390477911993463
7.46787056082107 0.0399217665154381
7.50779232733651 0.0399409370232465
7.54773326435975 0.0401679054018475
7.5879011697616 0.0392935211131727
7.62719469087477 0.0393046924310017
7.66649938330578 0.0394963858060467
7.70599576911182 0.0402041652256636
7.74619993433749 0.0397064152003625
7.78590634953785 0.039549978231107
7.82545632776896 0.0393045923635309
7.86476092013249 0.0399656687239083
7.90472658885639 0.0398846268532237
7.94461121570962 0.0398356410828626
7.98444685679248 0.0393965663120569
8.02384342310454 0.0397283976172968
8.06357182072183 0.0398562056710096
8.10342802639284 0.0399526560005446
8.14338068239339 0.0393171300376482
8.18269781243104 0.0394484041645622
8.2221462165956 0.0393326693283669
8.26147888592397 0.0400159918727542
8.30149487779672 0.0395357881258485
8.34103066592257 0.0392590227850669
8.38028968870764 0.0394724573506319
8.41976214605827 0.0395620858669787
8.45932423192525 0.040060099175315
8.49938433110056 0.0392687927498466
8.53865312385041 0.0397553736461669
8.57840849749658 0.0391820510462503
8.61759054854283 0.0400652064462812
8.65765575498911 0.0393857429843645
8.69704149797347 0.0399377385503451
8.73697923652382 0.0391756074029729
8.77615484392679 0.0399859757621765
8.81614081968897 0.0394116636924708
8.85555248338144 0.0396395203725965
8.89519200375403 0.0394945696145072
8.93468657336854 0.0396041796192609
8.9742907529878 0.0398089716015097
9.01409972458931 0.039449419033276
9.05354914362259 0.0398166400682165
9.09336578369081 0.0393287013230765
9.13269448501388 0.0400401189840369
9.17273460399792 0.0393313979147084
9.21206600191263 0.0399535646385725
9.2520195665512 0.0392661689198779
9.29128573547108 0.040031634047518
9.3313173695186 0.0393970962077281
9.37071446572632 0.0400564076144787
9.4107708733408 0.0393253983155846
9.45009627165639 0.0400420220128245
9.49013829366921 0.039406603425333
9.52954489709454 0.0401120410627281
9.56965693815727 0.0393920627938717
9.60904900095114 0.0400759761882315
9.64912497713938 0.0394017430741135
9.68852672021349 0.0399674980178198
9.72849421823131 0.0395144404420745
9.76800865867338 0.039936942733142
9.80794560140653 0.0395888440967448
9.84753444550327 0.0398091235520586
9.88734356905533 0.0396615943413478
9.92700516339668 0.0397598497878651
9.96676501318454 0.039762642710767
10.0065276558953 0.0396618130803331
10.0461894689756 0.0398027875084505
10.0859922564841 0.0395973201170707
10.1255895766012 0.0398847380051263
10.1654743146063 0.0395459262151106
10.2050202408214 0.0399043913125161
10.2449246321339 0.0394882248590644
10.284412856993 0.0399391200487718
10.3243519770418 0.0394765443635225
10.3638285214053 0.0399422894573959
10.4037708108627 0.039447337749504
10.4432181486122 0.0399283113969985
10.4831464600092 0.0394606646598477
10.522607124669 0.039912907991477
10.5625200326605 0.0394674227091897
10.6019874553697 0.0398672123337283
10.6418546677034 0.0394935544979945
10.6813482222014 0.0398332228328971
10.7211814450343 0.0395276415999127
10.7607090866342 0.0397774103155819
10.8004864969498 0.0395589922746299
10.8400454892244 0.0397316000747555
10.8797770892992 0.0396031887505458
10.9193802780497 0.0396820239816909
10.9590623020314 0.039634484842732
10.9986967868742 0.0396362153167821
11.0383330021909 0.0396726674923367
11.0780056696833 0.0396011203284664
11.1176067900117 0.0396988524753996
11.1573056424871 0.0395668631165043
11.1968725056037 0.0397219596067982
11.2365944652104 0.0395482307998642
11.2761426960103 0.0397383945453492
11.3158810905557 0.0395321372362061
11.3554132277919 0.0397450823373863
11.3951583101293 0.0395286093771745
11.4346869195064 0.0397492363707818
11.4744361558772 0.0395308248743183
11.5139669807515 0.0397431516009787
11.5537101323525 0.0395395479440104
11.5932496802965 0.0397358674903189
11.6329855477868 0.0395552612307416
11.6725408090176 0.0397223771136333
11.7122631861312 0.0395724825593811
11.7518356686906 0.0397075740746722
11.7915432427653 0.0395948265860796
11.8311380693513 0.039691665692495
11.8708297350438 0.0396160931341877
11.910445828178 0.0396747154575754
11.9501205436356 0.0396387161990094
11.9897592598346 0.0396602396705639
12.0294194995052 0.0396593953592131
12.0690788948644 0.0396460342561089
12.1087249291205 0.0396778407026471
12.1484027698231 0.0396356429173933
12.1880384127405 0.0396940217441715
12.2277324344847 0.0396272725345015
12.2673597070192 0.039705984273719
12.3070656912929 0.0396224508579778
12.3466881421509 0.0397153320343135
12.3864034741852 0.0396208288516528
12.4260243030369 0.0397203118021034
12.465744614839 0.0396218451177243
12.5053664599567 0.0397224306059928
12.5450888905627 0.0396260815482415
12.5847149721109 0.0397212438142545
12.6244362159252 0.0396319986182335
12.6640682145434 0.0397174228673585
12.7037856374108 0.0396401091122951
12.7434257465231 0.0397117568936006
12.7831375034167 0.0396490347433999
12.8227865381601 0.0397042914822446
12.8624908296423 0.0396586463105899
12.9021494759529 0.0396962891435825
12.9418457650965 0.0396682391989985
12.9815140042955 0.0396877010812888
13.0212017053768 0.0396771386117846
13.0608788439886 0.0396795294067052
13.1005583733953 0.0396852187359279
13.1402435921312 0.0396719442432501
13.1799155363744 0.0396917243951305
13.2196072607696 0.0396653762671575
13.2592726370367 0.03969677890967
13.2989694159464 0.0396601683091408
13.3386295842555 0.0396999565987376
13.3783295408543 0.0396562707667899
13.4179858116211 0.0397013945363399
13.4576872061574 0.0396539666343696
13.4973411727918 0.0397011219531188
13.5370422947449 0.0396529816958047
13.5766952764407 0.0396992467739773
13.6163945232147 0.039653357782894
13.6560478809976 0.0396961220182331
13.6957440030158 0.0396548021520997
13.7353988051679 0.039691890175216
13.7750906953431 0.0396571032491926
13.8147477985923 0.0396870025250114
13.8544348011173 0.0396600310365755
13.8940948321539 0.0396816817291312
13.933776513883 0.0396632453153439
13.9734397591984 0.0396763024070624
14.0131160616054 0.0396665746317973
14.0527826362372 0.0396711370815035
14.0924537733187 0.0396697065653486
14.1321234798841 0.0396664130466379
14.1717898929307 0.0396725089516311
14.2114624018824 0.0396623702481914
14.2511247721306 0.0396747979049605
14.2907995700355 0.0396590977950108
14.3304586678305 0.0396764838530028
14.3701351516835 0.03965672733881
14.4097918790223 0.0396775302759547
14.4494694092983 0.0396552487501644
14.4891246580485 0.0396779100628281
14.5288025681113 0.039654658683213
14.5684572267945 0.0396776952598348
14.6081349220543 0.0396548827162132
14.6477898047705 0.0396769324244638
14.687466737195 0.0396558089881161
14.7271225461831 0.0396757457416892
14.7667982919248 0.0396573227871631
14.806455614712 0.0396742416018466
14.8461298563138 0.0396592594573784
14.8857891157712 0.0396725502186058
14.9254616659898 0.0396614846737458
14.9651231506636 0.0396708023314141
15.004793952995 0.0396638363837298
15.0444577893787 0.0396691064899348
15.0841268958686 0.039666184258397
15.123793080127 0.0396675772732774
15.1634606574003 0.0396684055342366
15.2031290629345 0.0396662881739377
15.2427953511085 0.0396703982834651
15.2824657493919 0.0396653087783666
15.3221310581703 0.0396720934085043
15.3618031515788 0.0396646723396942
15.4014678239185 0.0396734350357152
15.4411412589542 0.0396643940339471
15.4808056529882 0.039674405594165
15.5204800585823 0.0396644672470463
15.5601445258294 0.0396749999355354
15.5998195257649 0.0396648606115565
15.6394843863765 0.0396752410574988
15.679159627434 0.0396655339492254
15.7188251613832 0.0396751655778807
15.7585003269611 0.0396664270271167
15.7981667539882 0.0396748226158314
15.837841576604 0.0396674783790375
15.8775090549831 0.0396742727620056
15.9171833277451 0.0396686185471126
15.9568519462922 0.039673576202344
15.9965255224945 0.039669780727329
16.0361953032219 0.0396727978464906
16.0758681010683 0.0396709026746871
16.115539003743 0.0396719950468931
16.1552109987899 0.0396719277816123
16.1948829265715 0.0396712212876419
16.2345541478592 0.0396728120239501
16.2742269598831 0.039670520042727
16.3138974799259 0.0396735200625491
16.3535709999884 0.0396699243613578
16.3932409243498 0.0396740312832285
16.432914955633 0.039669457413339
16.4725844130463 0.0396743358564215
16.5122587489028 0.0396691297768144
16.5519278786796 0.0396744364050678
16.5916023150846 0.0396689434242454
16.6312712585089 0.0396743461475595
16.6709456046564 0.0396688897806959
16.7106144944371 0.0396740864454985
16.7502885808826 0.0396689537108987
16.7899575345935 0.0396736864187022
16.8296312210122 0.0396691139905446
16.8693003350028 0.0396731787414094
16.9089735137442 0.039669345689899
16.9486428594341 0.0396725992776725
16.9883154587118 0.0396696226138984
17.0279850813257 0.0396719834968138
17.0676570648225 0.039669918161636
17.1073269829841 0.0396713653698142
17.1469983483539 0.0396702081623158
17.1866685565162 0.0396707755094459
17.2263393320257 0.0396704710876569
17.2660098031133 0.0396702396126721
17.305680042726 0.0396706899154281
17.3453507326414 0.039669778176764
17.3850205108182 0.039670852264809
17.424691363083 0.0396694052811507
17.4643607683642 0.039670950803859
17.504031719168 0.0396691291688015
17.5437008483368 0.0396709833402789
17.5833718316771 0.0396689519696303
17.6230407836467 0.0396709520893749
17.6627117357361 0.0396688705515643
17.7023806062877 0.0396708634999077
17.7420514697876 0.0396688772058738
17.7817203469935 0.0396707270457997
17.8213910740393 0.0396689604895018
17.8610600345288 0.0396705546309965
17.9007305891598 0.0396691064833893
17.9403996956431 0.0396703594412795
17.9800700550844 0.0396692995868935
18.0197393546713 0.0396701550549149
18.0594095097262 0.0396695237861547
18.0990790335124 0.0396699546300268
18.1387489881424 0.0396697633908862
18.1784187515333 0.0396697700223582
18.2180885215557 0.039670003960457
18.2577585255161 0.0396696113432898
18.2974281368594 0.0396702329069933
18.3370983697664 0.0396694863665638
18.376767856133 0.0396704399115059
18.4164382960445 0.0396694003865813
18.4561076964311 0.039670617283178
18.4957783137142 0.0396693560484268
18.5354476697627 0.0396707599671055
18.5751184297298 0.0396693534333514
18.6147877831631 0.0396708655790248
18.6544586487421 0.0396693902935038
18.6941280390356 0.0396709341315797
18.7337989731672 0.0396694623324492
18.7734684354997 0.0396709677583691
18.813139403258 0.0396695636784538
18.8528089669365 0.0396709703005099
18.892479937237 0.0396696872961165
18.9321496245331 0.0396709468515296
18.9718205713846 0.0396698255131728
19.0114903968978 0.0396709033197376
19.0511613002176 0.039669970477061
19.0908312706946 0.039670845947045
19.1305021166417 0.0396701146101761
19.1701722312518 0.0396707809089049
19.2098430121607 0.0396702509963879
19.2495132631571 0.0396707139339031
19.289183977091 0.039670373693322
19.3288543507844 0.0396706500213532
19.3685250008057 0.039670477973125
19.4081954787788 0.0396705932287139
19.4478660720075 0.0396705604394636
19.487536632447 0.0396705465543543
19.5272071790014 0.0396706190951673
19.5668777980965 0.0396705118965724
19.6065483099931 0.0396706533155456
19.6462189633087 0.0396704900556967
19.6858894533644 0.0396706637584848
19.7255601171228 0.0396704808189118
19.7652305979418 0.0396706522070034
19.8049012501488 0.0396704830986867
19.8445717332474 0.0396706213675892
19.884242354615 0.0396704951174256
19.9239128497325 0.0396705746362983


==> Images/Results/shadow_timesteps_tol_0.01_adjust_0_m2.txt <==
t dt
0.0 3.50902351560797e-07
3.50902351560797e-07 2.94715908408295e-07
6.45618259969092e-07 5.77800726699899e-07
1.22341898666899e-06 9.79188926065188e-07
2.20260791273418e-06 1.73406595747377e-06
3.93667387020795e-06 3.19381808640952e-06
7.13049195661747e-06 5.54385017133423e-06
1.26743421279517e-05 8.24482644278122e-06
2.09191685707329e-05 1.21944370737281e-05
3.3113605644461e-05 1.92265335498475e-05
5.23401391943085e-05 3.19649460388701e-05
8.43050852331787e-05 5.61870688340001e-05
0.000140492154067179 0.00010536543714096
0.000245857591208139 0.000213791863321891
0.00045964945453003 0.00030329455631577
0.0007629440108458 0.000369811127420836
0.00113275513826664 0.000527674118645649
0.00166042925691228 0.000876981740752156
0.00253741099766444 0.00113294614174762
0.00367035713941206 0.001353505913445
0.00502386305285706 0.0026824502147751
0.00770631326763215 0.00328315944821453
0.0109894727158467 0.0048785647285617
0.0158680374444084 0.00560003046398869
0.0214680679083971 0.00722591851013539
0.0286939864185325 0.00663073186174785
0.0353247182802803 0.0137123345816068
0.0490370528618871 0.0123908438554527
0.0614278967173398 0.0100844257624837
0.0715123224798235 0.0106275069583062
0.0821398294381297 0.0149209571512253
0.097060786589355 0.0151540868860822
0.112214873475437 0.0180833563765307
0.130298229851968 0.0168710778159107
0.147169307667879 0.0170122873611853
0.164181595029064 0.0231517918782001
0.187333386907264 0.0203805102275802
0.207713897134844 0.0209016237316908
0.228615520866535 0.0214625279971849
0.25007804886372 0.0222159329119947
0.272293981775715 0.0244137135080056
0.29670769528372 0.0256842264073109
0.322391921691031 0.024730114171435
0.347122035862466 0.0111576263143289
0.358279662176795 0.0176506785488152
0.37593034072561 0.0155232383306066
0.391453579056217 0.0238473531801965
0.415300932236413 0.0231444894843445
0.438445421720758 0.0271872581324079
0.465632679853166 0.0283189909550521
0.493951670808218 0.0286825481572998
0.522634218965517 0.0319200862858956
0.554554305251413 0.027003901955784
0.581558207207197 0.0183641264591535
0.599922333666351 0.019678842980912
0.619601176647263 0.0210045347733056
0.640605711420568 0.0250959359104501
0.665701647331018 0.0264642816871543
0.692165929018173 0.0249400830738925
0.717106012092065 0.0257013670719207
0.742807379163986 0.026282252043361
0.769089631207347 0.0253976647571055
0.794487295964452 0.028832586159954
0.823319882124406 0.0248975394933125
0.848217421617719 0.0302692619427181
0.878486683560437 0.031204196012203
0.90969087957264 0.0260036599188872
0.935694539491527 0.028454339592312
0.964148879083839 0.0278490777926291
0.991997956876468 0.0291982710452991
1.02119622792177 0.0322302860196889
1.05342651394146 0.0295451382516988
1.08297165219315 0.026961614762996
1.10993326695615 0.0268445799968109
1.13677784695296 0.0289916781056795
1.16576952505864 0.0285726432652143
1.19434216832386 0.0299849717820295
1.22432714010589 0.0268738944551691
1.25120103456105 0.0278029681527228
1.27900400271378 0.0258669134082417
1.30487091612202 0.0241073667481555
1.32897828287017 0.0245900770347807
1.35356835990495 0.0300011254397686
1.38356948534472 0.026205390682251
1.40977487602697 0.0242994910675697
1.43407436709454 0.0274416656400668
1.46151603273461 0.0281862660935499
1.48970229882816 0.0307839367311374
1.5204862355593 0.0320537215007558
1.55253995706005 0.0304593262411281
1.58299928330118 0.0313995848869001
1.61439886818808 0.0320759141856508
1.64647478237373 0.0348968991349528
1.68137168150869 0.0296168811388434
1.71098856264753 0.0317098054562369
1.74269836810377 0.0415681616049982
1.78426652970876 0.0211562051771157
1.80542273488588 0.0210096685012218
1.8264324033871 0.0195751731092856
1.84600757649639 0.0209702296361372
1.86697780613252 0.023131345364043
1.89010915149657 0.0251474682133012
1.91525661970987 0.0271257023353482
1.94238232204522 0.024626422923537
1.96700874496875 0.0212239893485184
1.98823273431727 0.0323503202898644
2.02058305460714 0.026758826397507
2.04734188100464 0.0245431138646788
2.07188499486932 0.0217511909569445
2.09363618582627 0.0208820985885856
2.11451828441485 0.0238897428947115
2.13840802730956 0.0253938179283754
2.16380184523794 0.0270118318197063
2.19081367705765 0.0284798213522293
2.21929349840987 0.0232048818321569
2.24249838024203 0.0254974629769985
2.26799584321903 0.0299989001494585
2.29799474336849 0.0260059069656232
2.32400065033411 0.0249315658941208
2.34893221622823 0.0220731794649679
2.3710053956932 0.0249956655364831
2.39600106122968 0.0212572217529632
2.41725828298265 0.0182871910009212
2.43554547398357 0.0205290510887576
2.45607452507233 0.0270986025588299
2.48317312763116 0.0255899655975732
2.50876309322873 0.0226423283193205
2.53140542154805 0.0285903085369149
2.55999573008496 0.023837408989957
2.58383313907492 0.0280417028476867
2.61187484192261 0.0284471477957679
2.64032198971838 0.0259144873636902
2.66623647708207 0.0282542487959075
2.69449072587797 0.0284737845159268
2.7229645103939 0.0276713267730588
2.75063583716696 0.027681167387504
2.77831700455446 0.0316828287259677
2.80999983328043 0.0302317140302856
2.84023154731072 0.0287605789132058
2.86899212622392 0.0251430801623064
2.89413520638623 0.0286917314187365
2.92282693780497 0.0264693482549749
2.94929628605994 0.0291008450593406
2.97839713111928 0.0306706022914007
3.00906773341068 0.0377528534338642
3.04682058684455 0.0388835479305367
3.08570413477508 0.0405963142591308
3.12630044903421 0.0375773055628287
3.16387775459704 0.0364509983212952
3.20032875291834 0.0381162168206879
3.23844496973902 0.0394226736878589
3.27786764342688 0.0365161930437172
3.3143838364706 0.0355750393524934
3.34995887582309 0.034916764204073
3.38487564002717 0.0319305027372295
3.4168061427644 0.0336984903927927
3.45050463315719 0.0364262780667313
3.48693091122392 0.0338291939939011
3.52076010521782 0.0354439358301827
3.556204041048 0.0292692360067486
3.58547327705475 0.028163057943654
3.61363633499841 0.027263378534816
3.64089971353322 0.0330428263237265
3.67394253985695 0.034861103709576
3.70880364356653 0.0330637888588165
3.74186743242534 0.0383289968912207
3.78019642931656 0.0412544777994682
3.82145090711603 0.0338192979819963
3.85527020509803 0.0345176579903969
3.88978786308842 0.0311741563586966
3.92096201944712 0.0370766729207578
3.95803869236788 0.043280808679397
4.00131950104728 0.0399337151284632
4.04125321617574 0.0376777578052247
4.07893097398096 0.0349100060323315
4.1138409800133 0.0367588751391303
4.15059985515243 0.0352335866424901
4.18583344179492 0.0379581288456421
4.22379157064056 0.0440400149201938
4.26783158556075 0.0393050156360834
4.30713660119683 0.0427709304570659
4.3499075316539 0.036450935657553
4.38635846731145 0.0369035236647567
4.42326199097621 0.0449342314936026
4.46819622246981 0.042337186314223
4.51053340878403 0.0432436366265531
4.55377704541059 0.0437941413987196
4.59757118680931 0.0368272298740013
4.63439841668331 0.0427139563556829
4.67711237303899 0.038726274021664
4.71583864706065 0.0386156558988661
4.75445430295952 0.0373821932334622
4.79183649619298 0.0451319510258526
4.83696844721884 0.0417878080888291
4.87875625530766 0.0410725388721689
4.91982879417983 0.0375625066529829
4.95739130083282 0.0415912686537208
4.99898256948654 0.0359223391450781
5.03490490863162 0.041533491603161
5.07643840023478 0.0407019355442706
5.11714033577905 0.0367656295213084
5.15390596530036 0.0386177701292712
5.19252373542963 0.0363430435643716
5.228866778994 0.0425395269885617
5.27140630598256 0.0414715630696671
5.31287786905223 0.0332873713531118
5.34616524040534 0.0372092127703089
5.38337445317565 0.0380991005330725
5.42147355370872 0.0414626138860558
5.46293616759478 0.039899445080647
5.50283561267542 0.0384985423095893
5.54133415498501 0.0325006520411349
5.57383480702615 0.0355243249002671
5.60935913192641 0.0345502931934338
5.64390942511985 0.0377329214710706
5.68164234659092 0.0355322428557956
5.71717458944671 0.0344077412271673
5.75158233067388 0.0363300928684979
5.78791242354238 0.0402474102382166
5.8281598337806 0.0348518700781624
5.86301170385876 0.0349940024820448
5.8980057063408 0.0368415480632284
5.93484725440403 0.0357693397874079
5.97061659419144 0.0364489643578615
6.0070655585493 0.037938178329697
6.045003736879 0.030977832740042
6.07598156961904 0.0302477395970944
6.10622930921614 0.0326218440813774
6.13885115329751 0.0296523695846574
6.16850352288217 0.0321588175386392
6.20066234042081 0.0353287705533398
6.23599111097415 0.0389733183275695
6.27496442930172 0.0343857504144272
6.30935017971615 0.0383161419115175
6.34766632162766 0.0335990028444477
6.38126532447211 0.0369748466323167
6.41824017110443 0.0317477261304071
6.44998789723484 0.0297745920046012
6.47976248923944 0.0346857311616394
6.51444822040108 0.0302079695568898
6.54465618995797 0.0391230702643561
6.58377926022232 0.0333830315951237
6.61716229181745 0.0280592993277877
6.64522159114523 0.0325203138439913
6.67774190498922 0.0309639503088373
6.70870585529806 0.0280715672257105
6.73677742252377 0.0291400171592122
6.76591743968298 0.0318447963913959
6.79776223607438 0.0317238471989538
6.82948608327333 0.0343514639746474
6.86383754724798 0.032975525146851
6.89681307239483 0.0332816910701681
6.930094763465 0.0278982755454686
6.95799303901047 0.0307470715325218
6.98874011054299 0.0298366717618847
7.01857678230488 0.0317235475386791
7.05030032984355 0.0331356685404509
7.08343599838401 0.0322727575585689
7.11570875594257 0.0262476058383879
7.14195636178096 0.0277416738160375
7.169698035597 0.0242758123575613
7.19397384795456 0.02733732133438
7.22131116928894 0.0283875807939743
7.24969875008291 0.0308896982742181
7.28058844835713 0.034399941427468
7.3149883897846 0.0348288869876726
7.34981727677227 0.031766604997388
7.38158388176966 0.0279923768794455
7.40957625864911 0.0232691718579619
7.43284543050707 0.0280951023244977
7.46094053283157 0.0278174684426947
7.48875800127426 0.0274808930114042
7.51623889428567 0.0295787318499962
7.54581762613566 0.0346894929303313
7.58050711906599 0.0308803296112909
7.61138744867728 0.02694407304862
7.6383315217259 0.0256796321647262
7.66401115389063 0.0272805957033437
7.69129174959397 0.0265953420078567
7.71788709160183 0.027249000699464
7.7451360923013 0.026306857605316
7.77144294990661 0.0290513230790734
7.80049427298568 0.0278833956739867
7.82837766865967 0.0304376095819363
7.85881527824161 0.0313738911254634
7.89018916936707 0.0300925963018006
7.92028176566887 0.0270268741228974
7.94730863979177 0.0281915218392867
7.97550016163106 0.0240389036288857
7.99953906525994 0.0270385368143414
8.02657760207428 0.0247850756203465
8.05136267769463 0.0288737543815245
8.08023643207616 0.0271169903164009
8.10735342239256 0.0271089150009461
8.1344623373935 0.0316576629282775
8.16612000032178 0.0265368570093346
8.19265685733111 0.0251273281216227
8.21778418545274 0.0271411291651382
8.24492531461788 0.0246985297856776
8.26962384440355 0.0224319330663032
8.29205577746986 0.0274874943516738
8.31954327182153 0.0274411831517103
8.34698445497324 0.0293499020325327
8.37633435700577 0.0266058210574046
8.40294017806318 0.0255345867146578
8.42847476477783 0.02815684454891
8.45663160932674 0.0230347095437601
8.4796663188705 0.025335984232582
8.50500230310309 0.0293041169797022
8.53430642008279 0.030790796893084
8.56509721697587 0.0285134008513551
8.59361061782723 0.0275363729724615
8.62114699079969 0.0230834123696567
8.64423040316935 0.0252023476047075
8.66943275077405 0.0272713052504866
8.69670405602454 0.0281828152506421
8.72488687127518 0.0279999101409843
8.75288678141617 0.0272273203791196
8.78011410179529 0.0278143708814908
8.80792847267678 0.0275165501363507
8.83544502281313 0.0301237042560182
8.86556872706915 0.0333090591703878
8.89887778623953 0.0285391686009043
8.92741695484044 0.0228336557460134
8.95025061058645 0.0237589930974489
8.9740096036839 0.0260150655542545
9.00002466923816 0.0284767871473277
9.02850145638548 0.0268580554928737
9.05535951187836 0.0260279635579583
9.08138747543632 0.0249834902975381
9.10637096573385 0.0270226680110524
9.13339363374491 0.0260534919681326
9.15944712571304 0.0300853021155404
9.18953242782858 0.026936065691555
9.21646849352014 0.0214535058237116
9.23792199934385 0.0246776743325059
9.26259967367635 0.0206412426017839
9.28324091627814 0.0243123249592933
9.30755324123743 0.0220867891152838
9.32964003035271 0.0253504302878235
9.35499046064053 0.0219201411561631
9.3769106017967 0.0238882984491066
9.40079890024581 0.0248198802683521
9.42561878051416 0.0253717659984389
9.4509905465126 0.02810745837996
9.47909800489256 0.0236498904394966
9.50274789533205 0.0315192504117876
9.53426714574384 0.0233946922446811
9.55766183798852 0.0266176920613268
9.58427953004985 0.0203202781755584
9.60459980822541 0.0179196711196468
9.62251947934505 0.0181799112132928
9.64069939055835 0.0228462708073928
9.66354566136574 0.0184019615729447
9.68194762293868 0.0238153654880712
9.70576298842676 0.0219151821876717
9.72767817061443 0.0237446841316796
9.75142285474611 0.0206904991044949
9.7721133538506 0.024804725803139
9.79691807965374 0.0246747571789099
9.82159283683265 0.0268573063181871
9.84845014315084 0.0242749757973639
9.8727251189482 0.0260383091555585
9.89876342810376 0.0220641101286296
9.92082753823239 0.0199374032423841
9.94076494147477 0.0141450376161288
9.9549099790909 0.0187371047375611
9.97364708382846 0.0192195597477071
9.99286664357617 0.0158158348253588
10.0086824784015 0.0155872620154703
10.024269740417 0.0207564228743455
10.0450261632913 0.021913736831585
10.0669399001229 0.014317927811844
10.0812578279348 0.017725912915709
10.0989837408505 0.0195319235041913
10.1185156643547 0.0176605248647599
10.1361761892194 0.0216482396200126
10.1578244288394 0.0188882807927109
10.1767127096322 0.0191566982382502
10.1958694078704 0.0219080348345839
10.217777442705 0.0200773455572024
10.2378547882622 0.0168918035887527
10.2547465918509 0.0156335422439948
10.2703801340949 0.0125236809189375
10.2829038150139 0.0159404158340597
10.2988442308479 0.0197710061111602
10.3186152369591 0.017184756731704
10.3357999936908 0.017244987743664
10.3530449814345 0.0150408897473853
10.3680858711819 0.0168127130272614
10.3848985842091 0.0150018513460013
10.3999004355551 0.0146507112740657
10.4145511468292 0.0173257593469137
10.4318769061761 0.0219839973446481
10.4538609035207 0.0196960460721244
10.4735569495929 0.019440313071254
10.4929972626641 0.0201442131505427
10.5131414758147 0.0204605414157097
10.5336020172304 0.0145541124675924
10.548156129698 0.0123065610870904
10.5604626907851 0.0165569642557692
10.5770196550408 0.020942201578098
10.5979618566189 0.0183785514528449
10.6163404080718 0.0142664364196196
10.6306068444914 0.0119450787604726
10.6425519232519 0.0125825143253531
10.6551344375772 0.0111882885122991
10.6663227260895 0.0138791931939713
10.6802019192835 0.0171162615420193
10.6973181808255 0.0166844412771933
10.7140026221027 0.0156039049780254
10.7296065270807 0.0142848966313946
10.7438914237121 0.0159960861953034
10.7598875099074 0.0149543677464398
10.7748418776539 0.0143454744668157
10.7891873521207 0.0167185806533222
10.805905932774 0.0133928616011964
10.8192987943752 0.0124424332878096
10.831741227663 0.0157989306623244
10.8475401583253 0.0128952159122827
10.8604353742376 0.0107110881014996
10.8711464623391 0.0127586745703886
10.8839051369095 0.0138889772613368
10.8977941141708 0.0124805213577165
10.9102746355286 0.0109774294363513
10.9212520649649 0.0149608018022433
10.9362128667671 0.0156184830085176
10.9518313497757 0.017469096736859
10.9693004465125 0.0165263446308571
10.9858267911434 0.00856936095160385
10.994396152095 0.00956838940024901
11.0039645414952 0.0108205868101849
11.0147851283054 0.0132238820126513
11.0280090103181 0.0202053447450443
11.0482143550631 0.0197781606404845
11.0679925157036 0.0109130506144899
11.0789055663181 0.0120474308715114
11.0909529971896 0.0104082130920263
11.1013612102816 0.0103879179361098
11.1117491282177 0.00825788992249423
11.1200070181402 0.01036080867405
11.1303678268143 0.013197343476767
11.143565170291 0.012970246083156
11.1565354163742 0.0127570598079051
11.1692924761821 0.0200939439485509
11.1893864201307 0.0167810615440413
11.2061674816747 0.0168127916268286
11.2229802733015 0.0150428487994357
11.238023122101 0.0186827770118654
11.2567058991128 0.012229443744895
11.2689353428577 0.0108005847314241
11.2797359275891 0.0115351196566508
11.2912710472458 0.0131017501134437
11.3043727973592 0.0114432967969684
11.3158160941562 0.00820842028413072
11.3240245144403 0.0101550892420068
11.3341796036823 0.0114263785834562
11.3456059822658 0.0144496545198422
11.3600556367856 0.00911766132356344
11.3691732981092 0.0108673500604537
11.3800406481697 0.0108341611092526
11.3908748092789 0.00968158445300108
11.4005563937319 0.0107997677200025
11.4113561614519 0.0167348526057741
11.4280910140577 0.0161894312352761
11.444280445293 0.0159502672087672
11.4602307125017 0.0118435459617959
11.4720742584635 0.0105357080835747
11.4826099665471 0.00922748428504768
11.4918374508322 0.0232838437324413
11.5151212945646 0.007797748149375
11.522919042714 0.00789827079982211
11.5308173135138 0.00909894031198252
11.5399162538258 0.0145378739517599
11.5544541277775 0.0117120352057394
11.5661661629833 0.0172357783998738
11.5834019413831 0.0121562358162298
11.5955581771994 0.0129901718355278
11.6085483490349 0.0114535395953869
11.6200018886303 0.0094959534613946
11.6294978420917 0.0154739212913369
11.644971763383 0.0129063811534955
11.6578781445365 0.0131410180117773
11.6710191625483 0.0140606648831426
11.6850798274314 0.0131498836367284
11.6982297110682 0.0108436108333779
11.7090733219015 0.014498295424848
11.7235716173264 0.0131153746455742
11.736686991972 0.0100229706427639
11.7467099626147 0.00813205031154362
11.7548420129263 0.0093590816916197
11.7642010946179 0.0100590581364678
11.7742601527544 0.0139259146113883
11.7881860673658 0.0118006978733352
11.7999867652391 0.0124412141755743
11.8124279794147 0.0112241409433528
11.823652120358 0.00747362537225631
11.8311257457303 0.00954016196114191
11.8406659076914 0.0107577191400275
11.8514236268314 0.0161159019325503
11.867539528764 0.0139957283817538
11.8815352571457 0.0157287083132066
11.897263965459 0.0128924970946809
11.9101564625536 0.0153197578853845
11.925476220439 0.0136875495168756
11.9391637699559 0.011750735764373
11.9509145057203 0.0129397521373855
11.9638542578577 0.01633247052861
11.9801867283863 0.0118529796411138
11.9920397080274 0.0129980333757061
12.0050377414031 0.0132157446052465
12.0182534860083 0.0130064383103413
12.0312599243187 0.00857941072562958
12.0398393350443 0.00739299567936725
12.0472323307237 0.00811052211088076
12.0553428528345 0.0128631820091164
12.0682060348437 0.0179849897269452
12.0861910245706 0.0159089537263994
12.102099978297 0.0160588694045284
12.1181588477015 0.0134896636380299
12.1316485113396 0.0114966894979258
12.1431452008375 0.0100143082338799
12.1531595090714 0.013865929054838
12.1670254381262 0.0196581774876326
12.1866836156138 0.0126273408960556
12.1993109565099 0.0142078375947738
12.2135187941047 0.013021769005655
12.2265405631103 0.0138963199241714
12.2404368830345 0.015064060559732
12.2555009435942 0.00874646091855302
12.2642474045128 0.00678085558971138
12.2710282601025 0.00816486426473224
12.2791931243672 0.0114218767981092
12.2906150011653 0.0147446054026197
12.305359606568 0.0179523622499727
12.3233119688179 0.0132222360519859
12.3365342048699 0.0147619750522831
12.3512961799222 0.0128482269560119
12.3641444068782 0.0110080282658115
12.375152435144 0.0139776176243979
12.3891300527684 0.0182876312529331
12.4074176840214 0.0206505461991731
12.4280682302205 0.0218199480431619
12.4498881782637 0.0167463521480756
12.4666345304118 0.0115811654696365
12.4782156958814 0.0125200691987121
12.4907357650801 0.0200964176518812
12.510832182732 0.0201542741569672
12.530986456889 0.0180669810637792
12.5490534379527 0.00849832649637924
12.5575517644491 0.00808994849279178
12.5656417129419 0.0083534620237649
12.5739951749657 0.00900661275530228
12.583001787721 0.0214236151023268
12.6044254028233 0.0181685185632038
12.6225939213865 0.0109254102780804
12.6335193316646 0.0126039561330447
12.6461232877976 0.016942706737453
12.6630659945351 0.023141117686443
12.6862071122215 0.0200758501135343
12.7062829623351 0.0113329079653795
12.7176158703004 0.0127523836443164
12.7303682539448 0.0105814353071191
12.7409496892519 0.0207215078170977
12.761671197069 0.0226087929587281
12.7842799900277 0.0207388080865964
12.8050187981143 0.0202754475043922
12.8252942456187 0.0270400135448816
12.8523342591636 0.0220021409498454
12.8743364001134 0.0175296048371956
12.8918660049506 0.0253690528461546
12.9172350577968 0.0205800591674357
12.9378151169642 0.0288085176455356
12.9666236346097 0.0272598829263875
12.9938835175361 0.020891802830908
13.014775320367 0.0227617936502825
13.0375371140173 0.0253609921048394
13.0628981061222 0.0243877106021003
13.0872858167243 0.0308246116587906
13.1181104283831 0.0277713434333232
13.1458817718164 0.0260828386178316
13.1719646104342 0.017380140108148
13.1893447505424 0.0144807013499354
13.2038254518923 0.0197779782047716
13.2236034300971 0.0212756638605331
13.2448790939576 0.0219937309019224
13.2668728248595 0.0208617754814016
13.2877346003409 0.0204023480988632
13.3081369484398 0.0186314397277989
13.3267683881676 0.0304132244408991
13.3571816126085 0.0257730124010663
13.3829546250095 0.0187500921719891
13.4017047171815 0.0227110864918356
13.4244158036734 0.0181913523097247
13.4426071559831 0.0213253138993636
13.4639324698825 0.0210073343279689
13.4849398042104 0.0212501643261482
13.5061899685366 0.0289997378820195
13.5351897064186 0.0254490721003005
13.5606387785189 0.0279557960522814
13.5885945745712 0.0340180289237212
13.6226126034949 0.0295279186565057
13.6521405221514 0.0373792976212179
13.6895198197726 0.0335544553540921
13.7230742751267 0.0420221883847195
13.7650964635114 0.0344313011785104
13.7995277646899 0.029631428036044
13.829159192726 0.040032206171941
13.8691913988979 0.0396545347149084
13.9088459336128 0.0297265548429181
13.9385724884558 0.0287269986579225
13.9672994871137 0.0408644737074092
14.0081639608211 0.0550906789678472
14.0632546397889 0.0289959254919273
14.0922505652809 0.0277578490021064
14.120008414283 0.0355043769050924
14.1555127911881 0.0525810270761088
14.2080938182642 0.0550370211858936
14.2631308394501 0.0536956136204911
14.3168264530706 0.047145544104864
14.3639719971754 0.0579936839335242
14.4219656811089 0.0630934198167385
14.4850591009257 0.0599152092614167
14.5449743101871 0.0548138402474104
14.5997881504345 0.0898142065059152
14.6896023569404 0.0466851210527813
14.7362874779932 0.040432250010787
14.776719728004 0.0482441006184463
14.8249638286224 0.0398808602627547
14.8648446888852 0.032675003455506
14.8975196923407 0.0347098523949607
14.9322295447357 0.0438161266896634
14.9760456714253 0.0462197497495229
15.0222654211749 0.0386988874581155
15.060964308633 0.0338608304040603
15.094825139037 0.0362293712281364
15.1310545102652 0.0427166574281369
15.1737711676933 0.0431679379518483
15.2169391056451 0.0386735307882011
15.2556126364333 0.0361395707713377
15.2917522072047 0.0380783868710128
15.3298305940757 0.04163565745232
15.371466251528 0.0414359954593149
15.4129022469873 0.0387437859416888
15.451646032929 0.0362299689803688
15.4878760019094 0.0354684245149466
15.5233444264243 0.0378853350031421
15.5612297614275 0.039725561810644
15.6009553232381 0.0390355000328263
15.639990823271 0.0365338374955387
15.6765246607665 0.0357141250288319
15.7122387857953 0.0381294438695442
15.7503682296649 0.0401133614806592
15.7904815911455 0.0395074325772087
15.8299890237227 0.0375353052318269
15.8675243289546 0.0377773585643338
15.9053016875189 0.0393507983700843
15.944652485889 0.0404951111590455
15.985147597048 0.0394692773899289
16.024616874438 0.0387510261699497
16.0633679006079 0.0389904945421738
16.1023583951501 0.0403899663403969
16.1427483614905 0.0406125896699433
16.1833609511604 0.040263784128538
16.223624735289 0.039707318822115
16.2633320541111 0.0405903549870658
16.3039224090981 0.0413501900472588
16.3452725991454 0.0420047325198227
16.3872773316652 0.0418000382477556
16.429077369913 0.0386024883729676
16.4676798582859 0.0374063487698335
16.5050862070558 0.0387223821721882
16.543808589228 0.0411406469203442
16.5849492361483 0.0405288501361228
16.6254780862844 0.0390332867652794
16.6645113730497 0.038176510175679
16.7026878832254 0.0396013488515515
16.7422892320769 0.0384507260720083
16.7807399581489 0.0376078207067445
16.8183477788557 0.0383480497351716
16.8566958285909 0.0400645953808029
16.8967604239717 0.0402835072756851
16.9370439312473 0.0395509736027198
16.9765949048501 0.0390560845033737
17.0156509893534 0.0400621752367972
17.0557131645902 0.0410337952782597
17.0967469598685 0.0410918945448692
17.1378388544134 0.0387975272012124
17.1766363816146 0.036861451705831
17.2134978333204 0.0388047587525146
17.2523025920729 0.0405454983639777
17.2928480904369 0.0404185636930237
17.3332666541299 0.038196563213457
17.3714632173434 0.0382364906119938
17.4096997079554 0.0392062710409743
17.4489059789964 0.039132454936128
17.4880384339325 0.0380284610481073
17.5260668949806 0.0370999211950676
17.5631668161757 0.038515819135815
17.6016826353115 0.0395015346485406
17.64118416996 0.0394717498694233
17.6806559198294 0.0381799028941513
17.7188358227236 0.038356351566432
17.75719217429 0.0389887932948334
17.7961809675848 0.0397865559690089
17.8359675235539 0.0391354866137474
17.8751030101676 0.0388312187650784
17.9139342289327 0.0387067490056698
17.9526409779384 0.0395195064260224
17.9921604843644 0.0395009838657935
18.0316614682302 0.0394007735514137
18.0710622417816 0.0388630299683557
18.1099252717499 0.039288423953302
18.1492136957032 0.0394181998512486
18.1886318955545 0.0396810117576506
18.2283129073121 0.0391826978601596
18.2674956051723 0.039304570882949
18.3068001760552 0.0392460344505851
18.3460462105058 0.0396659016784549
18.3857121121843 0.0393850168273133
18.4250971290116 0.0394101412605433
18.4645072702721 0.0392084408368572
18.503715711109 0.0395109374318443
18.5432266485408 0.0394427242159691
18.5826693727568 0.0394938774790231
18.6221632502358 0.0392687853122098
18.661432035548 0.0393924560281548
18.7008244915762 0.0393841193848346
18.740208610961 0.0394851736314012
18.7796937845924 0.0393339641924298
18.8190277487849 0.0393442208379528
18.8583719696228 0.0393111589297408
18.8976831285526 0.0394094078924739
18.937092536445 0.0393498114127869
18.9764423478578 0.0393334929487482
19.0157758408066 0.0392720593162106
19.0550479001228 0.0393275337490255
19.0943754338718 0.0393192092411283
19.1336946431129 0.0393233137042281
19.1730179568172 0.0392630269208264
19.212280983738 0.0392781956560102
19.251559179394 0.0392753471195649
19.2908345265136 0.0393027474286111
19.3301372739422 0.0392629233400547
19.3694001972822 0.0392644476526867
19.4086646449349 0.0392458482405006
19.4479104931754 0.039281442459302
19.4871919356347 0.0392593621020942
19.5264512977368 0.0392705739607758
19.5657218716976 0.039238060805462
19.604959932503 0.0392714726635361
19.6442314051666 0.0392534034953586
19.6834848086619 0.0392817575232278
19.7227665661852 0.0392448714074359
19.7620114375926 0.0392762447409337
19.8012876823335 0.03925136943297
19.8405390517665 0.0392921601954631
19.879831211962 0.039256513895747
19.9190877258577 0.0392909139843032
19.958378639842 0.0392566789981644


==> Images/Results/shadow_timesteps_tol_0.01_adjust_0_m3.txt <==
t dt
0.0 1.87298481810582e-07
1.87298481810582e-07 1.52837092459351e-07
3.40135574269933e-07 2.75535260975663e-07
6.15670835245596e-07 4.45832326255728e-07
1.06150316150132e-06 7.33898366742691e-07
1.79540152824401e-06 1.21710399391469e-06
3.0125055221587e-06 2.04410899788801e-06
5.05661452004671e-06 3.46370279930153e-06
8.52031731934824e-06 6.1373512633954e-06
1.46576685827436e-05 1.10335701453974e-05
2.5691238728141e-05 1.78447940868967e-05
4.35360328150376e-05 2.43496568967792e-05
6.78856897118169e-05 3.13379693358763e-05
9.92236590476931e-05 6.88855455099408e-05
0.000168109204557634 8.28406206774661e-05
0.0002509498252351 0.000125645930257454
0.000376595755492554 0.000201589326175436
0.00057818508166799 0.000301864709351355
0.000880049791019344 0.000563121940908042
0.00144317173192739 0.000849376244135348
0.00229254797606273 0.00120299502468276
0.0034955430007455 0.001828527602094
0.00532407060283949 0.00126835689666422
0.00659242749950371 0.00113992540205459
0.00773235290155831 0.00180502963729946
0.00953738253885776 0.00173457310734461
0.0112719556462024 0.00298637088748688
0.0142583265336893 0.00580856244092028
0.0200668889746095 0.00749904985054272
0.0275659388251523 0.0108224798253151
0.0383884186504674 0.00400057866146543
0.0423889973119328 0.00357726047701444
0.0459662577889473 0.00329831848608766
0.0492645762750349 0.00566787403470301
0.0549324503097379 0.00590678019351648
0.0608392305032544 0.00925511983808204
0.0700943503413364 0.0169492149046999
0.0870435652460363 0.0161677323312018
0.103211297577238 0.00779570030210393
0.111006997879342 0.00706334413961453
0.118070342018957 0.00595889215244915
0.124029234171406 0.00682140423563707
0.130850638407043 0.00660674361727176
0.137457382024315 0.00892742553210526
0.14638480755642 0.0109893515231864
0.157374159079606 0.0115382930628965
0.168912452142503 0.0116897600612665
0.180602212203769 0.0123382451545875
0.192940457358357 0.015741527471625
0.208681984829982 0.0147755877633622
0.223457572593344 0.00945947532795314
0.232917047921297 0.00950232333742543
0.242419371258722 0.00950507655059839
0.251924447809321 0.0104763751939336
0.262400823003254 0.0122430140352191
0.274643837038474 0.0158540836015512
0.290497920640025 0.0212548701613004
0.311752790801325 0.030041064772396
0.341793855573721 0.019321608696374
0.361115464270095 0.0119638870949075
0.373079351365003 0.0149462203539067
0.388025571718909 0.0122448781820277
0.400270449900937 0.0113323246506849
0.411602774551622 0.0128626630141448
0.424465437565767 0.0168929388530996
0.441358376418866 0.0226755208286053
0.464033897247472 0.0267198758425519
0.490753773090024 0.0101260769950429
0.500879850085067 0.0119877442354107
0.512867594320477 0.0162362324996428
0.52910382682012 0.0133093508361732
0.542413177656293 0.0107838576455473
0.553197035301841 0.0105640736932419
0.563761108995082 0.010927854643007
0.57468896363809 0.0119728076865079
0.586661771324597 0.0128223561904784
0.599484127515076 0.0171682645518
0.616652392066876 0.0251508925277274
0.641803284594603 0.0163808609196267
0.65818414551423 0.0140731336500098
0.67225727916424 0.0141619865388537
0.686419265703093 0.0129647345037666
0.69938400020686 0.0104329445770679
0.709816944783928 0.0117439206088002
0.721560865392728 0.0142006861519036
0.735761551544632 0.0120930982809119
0.747854649825544 0.0123337315425737
0.760188381368117 0.0135164461192461
0.773704827487363 0.0145705495647527
0.788275377052116 0.0138661825237159
0.802141559575832 0.0117790708307214
0.813920630406553 0.0113082867533043
0.825228917159858 0.0116559595009412
0.836884876660799 0.0119073092055522
0.848792185866351 0.0122382401428975
0.861030426009249 0.0126958226593809
0.873726248668629 0.0138903363161546
0.887616584984784 0.0130662817945385
0.900682866779323 0.0127071356967202
0.913390002476043 0.013727082706717
0.92711708518276 0.0138724161912374
0.940989501373997 0.0139706589287169
0.954960160302714 0.0132911366556439
0.968251296958358 0.0139613265577271
0.982212623516085 0.0113621888467515
0.993574812362837 0.0124762653048337
1.00605107766767 0.0103766727001853
1.01642775036786 0.0109666270075477
1.0273943773754 0.013351460630265
1.04074583800567 0.0119500971655854
1.05269593517125 0.0118860417174503
1.0645819768887 0.0110545611422383
1.07563653803094 0.0128992770977806
1.08853581512872 0.0138680853135082
1.10240390044223 0.0145937465727426
1.11699764701497 0.0154764967369946
1.13247414375197 0.0168656219851973
1.14933976573717 0.0153986295301743
1.16473839526734 0.0175718891974849
1.18231028446482 0.0182297213801356
1.20054000584496 0.0131780317469273
1.21371803759189 0.0121529752838683
1.22587101287576 0.0109845071016947
1.23685551997745 0.0110639441602163
1.24791946413767 0.012151878157961
1.26007134229563 0.0118931458054673
1.27196448810109 0.0151372022062496
1.28710169030734 0.015150130502467
1.30225182080981 0.0153352665078884
1.3175870873177 0.0160818607351808
1.33366894805288 0.0172402015434506
1.35090914959633 0.0176205569486692
1.368529706545 0.022652602048613
1.39118230859361 0.0212050379560617
1.41238734654968 0.0199069200693428
1.43229426661902 0.0213466203570094
1.45364088697603 0.0239493807453824
1.47759026772141 0.015883633940548
1.49347390166196 0.0142113943579351
1.50768529601989 0.0172052284627835
1.52489052448268 0.0149782023341825
1.53986872681686 0.0184800048771738
1.55834873169403 0.0166167229824296
1.57496545467646 0.0202631261929818
1.59522858086944 0.0180075512594724
1.61323613212892 0.0171325039940977
1.63036863612301 0.0173031244871584
1.64767176061017 0.0205778217163526
1.66824958232653 0.0193193570803287
1.68756893940685 0.0170844888316558
1.70465342823851 0.0209388664459948
1.7255922946845 0.0219014099296506
1.74749370461416 0.0240331385131133
1.77152684312727 0.0257032999651023
1.79723014309237 0.0254460461129293
1.8226761892053 0.0229902372347966
1.8456664264401 0.0250358660585194
1.87070229249862 0.0244155020428498
1.89511779454147 0.0256783527762594
1.92079614731773 0.0236082182472814
1.94440436556501 0.0255771481975929
1.9699815137626 0.0237180217196402
1.99369953548224 0.0281053200657137
2.02180485554795 0.0237782366098701
2.04558309215782 0.02383259529602
2.06941568745384 0.0243772117097492
2.09379289916359 0.0235389255937516
2.11733182475734 0.0244452531660678
2.14177707792341 0.0209206108781156
2.16269768880153 0.0242374217197673
2.1869351105213 0.023046772608235
2.20998188312953 0.0227183727762984
2.23270025590583 0.0237074941728613
2.25640775007869 0.0243543696417837
2.28076211972047 0.0256296403143677
2.30639176003484 0.0234347366594424
2.32982649669428 0.0265255994024927
2.35635209609678 0.0239500369009394
2.38030213299772 0.0268808588156322
2.40718299181335 0.0241653079365461
2.43134829974989 0.0257780289946595
2.45712632874455 0.0257835797220646
2.48290990846662 0.0222755593259534
2.50518546779257 0.0182620400103622
2.52344750780293 0.0178394611800794
2.54128696898301 0.0199977193262793
2.56128468830929 0.023500292322788
2.58478498063208 0.0219584237078563
2.60674340433994 0.021078263776186
2.62782166811612 0.0227948525807612
2.65061652069688 0.022062207696425
2.67267872839331 0.0223576264265712
2.69503635481988 0.0214015199020381
2.71643787472192 0.0142212473567172
2.73065912207864 0.0161527355879795
2.74681185766662 0.0141202921686618
2.76093214983528 0.015304966672244
2.77623711650752 0.0164655049800341
2.79270262148755 0.0159121336713402
2.8086147551589 0.0211190968957221
2.82973385205462 0.0185101139743911
2.84824396602901 0.0199054909728477
2.86814945700186 0.0201001241596232
2.88824958116148 0.0228043819040947
2.91105396306557 0.019591259669906
2.93064522273548 0.0257410186419878
2.95638624137747 0.0225182658378737
2.97890450721534 0.0229255868627998
3.00183009407814 0.0226912080124348
3.02452130209058 0.0218840325692542
3.04640533465983 0.0203133050660748
3.06671863972591 0.0180314633562465
3.08475010308215 0.0180373784451617
3.10278748152731 0.0197274715732597
3.12251495310057 0.0204883271692918
3.14300328026987 0.0213416974577713
3.16434497772764 0.0221815978432934
3.18652657557093 0.0231116494416381
3.20963822501257 0.0242240259252702
3.23386225093784 0.0234912038191033
3.25735345475694 0.0262232773012354
3.28357673205818 0.02572950105479
3.30930623311297 0.0234829336032126
3.33278916671618 0.0272381747102842
3.36002734142646 0.0246952764474942
3.38472261787396 0.02468349152296
3.40940610939692 0.0287527727200707
3.43815888211699 0.027649121065734
3.46580800318272 0.0272231219322083
3.49303112511493 0.0289227556172868
3.52195388073222 0.0276896919166916
3.54964357264891 0.0280797783007459
3.57772335094966 0.0275070397666939
3.60523039071635 0.0277701832940293
3.63300057401038 0.0276075700321177
3.6606081440425 0.0229211983053238
3.68352934234782 0.029041407105931
3.71257074945375 0.0250860158493198
3.73765676530307 0.0254596774226373
3.76311644272571 0.0231011350994283
3.78621757782514 0.027647217925354
3.81386479575049 0.0188586888798853
3.83272348463038 0.0203079260671683
3.85303141069754 0.0183926620719563
3.8714240727695 0.0169608635299448
3.88838493629945 0.0220542403219763
3.91043917662142 0.0230238821582022
3.93346305877962 0.0206813241681668
3.95414438294779 0.0264975699214881
3.98064195286928 0.0345029210113733
4.01514487388065 0.0346822529663786
4.04982712684703 0.0335300179940704
4.0833571448411 0.0228219525155686
4.10617909735667 0.025244544570455
4.13142364192713 0.0231178837729979
4.15454152570012 0.0206055449783692
4.17514707067849 0.0216394491045845
4.19678651978308 0.0192642395618336
4.21605075934491 0.0181543440658053
4.23420510341071 0.0285918466413825
4.2627969500521 0.0231715225366068
4.2859684725887 0.0246671295251998
4.3106356021139 0.0226380234397733
4.33327362555368 0.0231413706413132
4.35641499619499 0.023111485483097
4.37952648167809 0.0234131455769207
4.40293962725501 0.0233556691565403
4.42629529641155 0.0210236536817871
4.44731895009334 0.0211345253876666
4.468453475481 0.0184170429460402
4.48687051842704 0.0182921970611812
4.50516271548822 0.0217614374882448
4.52692415297647 0.0214546461609837
4.54837879913745 0.0270912773775646
4.57547007651502 0.0236005451965883
4.59907062171161 0.0270120023658898
4.62608262407749 0.025303239782366
4.65138586385986 0.0270022764030915
4.67838814026295 0.0251093258844341
4.70349746614739 0.0203868874336802
4.72388435358107 0.0208727676626365
4.7447571212437 0.0148438535568923
4.7596009748006 0.0136152939426127
4.77321626874321 0.0152304592693488
4.78844672801256 0.0212488474300112
4.80969557544257 0.0186488743451258
4.82834444978769 0.0204397996296235
4.84878424941732 0.0156567834005862
4.8644410328179 0.0157748307802111
4.88021586359812 0.0159334456865364
4.89614930928465 0.0173995442675193
4.91354885355217 0.020824763866597
4.93437361741877 0.0137399825158151
4.94811359993458 0.0149817531720963
4.96309535310668 0.0149106339702765
4.97800598707695 0.0280401333342482
5.0060461204112 0.013370834460605
5.01941695487181 0.0198928298568219
5.03930978472863 0.0168449237374169
5.05615470846605 0.0163585624666547
5.0725132709327 0.0137514402111822
5.08626471114388 0.0106415709130236
5.09690628205691 0.0116447827331774
5.10855106479008 0.0134499975536895
5.12200106234377 0.0147684245475235
5.1367694868913 0.0119196779343772
5.14868916482567 0.0130513128575036
5.16174047768318 0.0105352441906554
5.17227572187383 0.00900948249034618
5.18128520436418 0.00950134339418558
5.19078654775837 0.0129573192172069
5.20374386697557 0.0142090843934496
5.21795295136902 0.0183510618335671
5.23630401320259 0.0151017835239712
5.25140579672656 0.0120975206816736
5.26350331740823 0.00980295947386511
5.2733062768821 0.0122741247236884
5.28558040160579 0.00981956289339512
5.29539996449918 0.0164982884122629
5.31189825291144 0.0176809891014934
5.32957924201294 0.0135467549573093
5.34312599697025 0.0157466528376469
5.35887264980789 0.00954525807027592
5.36841790787817 0.010882780886185
5.37930068876435 0.00978484677424961
5.3890855355386 0.00898599824034411
5.39807153377895 0.013638059608761
5.41170959338771 0.0109961027442953
5.422705696132 0.0152134810413152
5.43791917717332 0.0179069283782889
5.45582610555161 0.0174482229597217
5.47327432851133 0.0117721107115073
5.48504643922284 0.00766661260014429
5.49271305182298 0.0092796070601587
5.50199265888314 0.0077603444470827
5.50975300333022 0.0112725799342594
5.52102558326448 0.0155650035021266
5.53659058676661 0.0124539149387216
5.54904450170533 0.0123112431438083
5.56135574484914 0.0112792993606876
5.57263504420983 0.0109457622296403
5.58358080643947 0.0101313226049797
5.59371212904445 0.0114712957308519
5.6051834247753 0.010883356972076
5.61606678174737 0.0100165226309367
5.62608330437831 0.0141238656139133
5.64020716999222 0.0113281047326455
5.65153527472487 0.00945560540120333
5.66099088012607 0.00925116756867416
5.67024204769475 0.0102671673186185
5.68050921501337 0.0112492171698421
5.69175843218321 0.0148609077723221
5.70661933995553 0.0124446102243457
5.71906395017988 0.0131588016293323
5.73222275180921 0.0169533698897247
5.74917612169893 0.0116175886233088
5.76079371032224 0.0144261656463802
5.77521987596862 0.0116477888639556
5.78686766483258 0.0102573187969122
5.79712498362949 0.00665786944710047
5.80378285307659 0.00846627698516374
5.81224913006175 0.0101067826351901
5.82235591269694 0.0127876236490152
5.83514353634596 0.00576231978629701
5.84090585613226 0.00538382864074477
5.846289684773 0.0056397011741508
5.85192938594715 0.00693054774650145
5.85885993369365 0.00648219934928868
5.86534213304294 0.00545707392852557
5.87079920697147 0.00855818017498085
5.87935738714645 0.0065341597889704
5.88589154693542 0.0075733038063514
5.89346485074177 0.00779225473040556
5.90125710547218 0.0142629445537984
5.91552005002597 0.0124350533200033
5.92795510334598 0.0117585714118399
5.93971367475782 0.0110630020251297
5.95077667678295 0.00988964987908355
5.96066632666203 0.00833797773380114
5.96900430439583 0.00786764718318025
5.97687195157901 0.00769177199019548
5.98456372356921 0.00647694850208696
5.99104067207129 0.00429925858945003
5.99533993066074 0.00406445160145239
5.9994043822622 0.00736309665718425
6.00676747891938 0.00715887903190068
6.01392635795128 0.012734530765004
6.02666088871629 0.00895920283604359
6.03562009155233 0.00843950053873239
6.04405959209106 0.0100111159154653
6.05407070800653 0.0104545179901773
6.0645252259967 0.0108272730184775
6.07535249901518 0.00727744474421643
6.0826299437594 0.00993712723095933
6.09256707099036 0.0168351428154522
6.10940221380581 0.0140540109278766
6.12345622473369 0.00782114789612967
6.13127737262982 0.00752562734807782
6.13880299997789 0.00976309659419101
6.14856609657208 0.00674698826681201
6.1553130848389 0.00716230999295352
6.16247539483185 0.00799482985803578
6.17047022468989 0.00763312746565408
6.17810335215554 0.00829440519173893
6.18639775734728 0.00563187032201133
6.19202962766929 0.00690016697887365
6.19892979464816 0.00819698452774548
6.20712677917591 0.0112343450219265
6.21836112419783 0.00643696581008899
6.22479809000792 0.00673751259709078
6.23153560260501 0.00597255175931308
6.23750815436433 0.00897715827446981
6.2464853126388 0.00630219600243622
6.25278750864123 0.00633043093369045
6.25911793957492 0.00924034856470397
6.26835828813963 0.00814737038888148
6.27650565852851 0.00662583061151766
6.28313148914003 0.00855565274034188
6.29168714188037 0.00873415322491308
6.30042129510528 0.00822890577198687
6.30865020087727 0.0142416606089486
6.32289186148622 0.0136756512747915
6.33656751276101 0.00734428347052208
6.34391179623153 0.00498044884825475
6.34889224507979 0.00600455735074592
6.35489680243053 0.00532438577100615
6.36022118820154 0.00723178815584993
6.36745297635739 0.00921691617306173
6.37666989253045 0.00843295279162975
6.38510284532208 0.0073232018169474
6.39242604713903 0.00931295633931565
6.40173900347834 0.00781249167955856
6.4095514951579 0.0124553513128164
6.42200684647072 0.00917368642679946
6.43118053289752 0.0048936314072945
6.43607416430481 0.00435754651184133
6.44043171081665 0.00456312799564144
6.4449948388123 0.00710556482871706
6.45210040364101 0.00765219999234799
6.45975260363336 0.00648230825339509
6.46623491188676 0.00830511711823169
6.47454002900499 0.00588127155053995
6.48042130055553 0.00625043653562986
6.48667173709116 0.00644039292211395
6.49311213001327 0.00842622938474761
6.50153835939802 0.00790494744378153
6.5094433068418 0.00696533660905839
6.51640864345086 0.00440391018182631
6.52081255363269 0.00515218699441484
6.5259647406271 0.00559031601695562
6.53155505664406 0.00875288048654989
6.54030793713061 0.00797268794751604
6.54828062507812 0.00578231752636007
6.55406294260448 0.00606633156379979
6.56012927416828 0.00866130719511821
6.5687905813634 0.00781496266600419
6.5766055440294 0.00905639461031201
6.58566193863972 0.0108964697293672
6.59655840836908 0.00948670169869564
6.60604511006778 0.00819240192120237
6.61423751198898 0.0133366385556455
6.62757415054463 0.00908254472751482
6.63665669527214 0.00749773817931084
6.64415443345145 0.00708793746729779
6.65124237091875 0.00727180361750155
6.65851417453625 0.00790865228596145
6.66642282682221 0.0118419029554774
6.67826472977769 0.00516166557214472
6.68342639534984 0.00452059816482184
6.68794699351466 0.00298356651428276
6.69093056002894 0.00281843867237277
6.69374899870131 0.00653405314866028
6.70028305184997 0.00785858418446277
6.70814163603444 0.00797299679691821
6.71611463283135 0.0095803627420076
6.72569499557336 0.0038141660144626
6.72950916158783 0.00374853702369273
6.73325769861152 0.00393269792128371
6.7371903965328 0.00327928509339407
6.7404696816262 0.00569117489476106
6.74616085652096 0.00897784019867237
6.75513869671963 0.00950345049468066
6.76464214721431 0.00787079436174395
6.77251294157605 0.0084655555904065
6.78097849716646 0.0116780186381744
6.79265651580464 0.0104470964248706
6.80310361222951 0.00879025057517899
6.81189386280469 0.00973026378383711
6.82162412658852 0.0055103558438002
6.82713448243232 0.00588853393503362
6.83302301636736 0.00499735271829306
6.83802036908565 0.00534271228606284
6.84336308137171 0.00449764412379573
6.84786072549551 0.00796352901635438
6.85582425451186 0.00516234640403113
6.86098660091589 0.00517918182391893
6.86616578273981 0.0058913351906484
6.87205711793046 0.00773649759060847
6.87979361552107 0.00919439706144383
6.88898801258251 0.00843880955264753
6.89742682213516 0.0127326423070706
6.91015946444223 0.00655823952710907
6.91671770396934 0.00830998382422419
6.92502768779356 0.00676085338923281
6.9317885411828 0.00926371650665006
6.94105225768945 0.00966089469603844
6.95071315238549 0.00633879994558762
6.95705195233107 0.00558834945115813
6.96264030178223 0.00617526427396721
6.9688155660562 0.00578840513231695
6.97460397118851 0.00947809746781495
6.98408206865633 0.00769457228868771
6.99177664094502 0.00920012030159253
7.00097676124661 0.00832126236704143
7.00929802361365 0.00505789640012181
7.01435592001377 0.00274940674064732
7.01710532675442 0.00279538316056817
7.01990070991499 0.00378289268852235
7.02368360260351 0.00339621098610899
7.02707981358962 0.00504226166295213
7.03212207525257 0.00780804808833332
7.0399301233409 0.0125516412688859
7.05248176460979 0.0130212892534055
7.0655030538632 0.00680542660000484
7.0723084804632 0.00791688413908724
7.08022536460229 0.00745665537960448
7.08768201998189 0.0132629843346198
7.10094500431651 0.00495834896407951
7.10590335328059 0.00443601734812869
7.11033937062872 0.00289416423423711
7.11323353486296 0.00298858696981898
7.11622212183278 0.00241859426978673
7.11864071610256 0.004196700169287
7.12283741627185 0.00596612181248017
7.12880353808433 0.00961696746808285
7.13842050555241 0.0113391914230328
7.14975969697545 0.0109191921779787
7.16067888915342 0.00769984493017282
7.1683787340836 0.00502752018125524
7.17340625426485 0.00467258046077855
7.17807883472563 0.00412538896172345
7.18220422368735 0.00757672249431585
7.18978094618167 0.00717390937517103
7.19695485555684 0.011395272920889
7.20835012847773 0.0101444955297008
7.21849462400743 0.00766128311115326
7.22615590711858 0.00659225763061554
7.2327481647492 0.00696363155895925
7.23971179630816 0.00667205517544957
7.24638385148361 0.00806556882149664
7.25444942030511 0.00464839084162237
7.25909781114673 0.00482657806273086
7.26392438920946 0.00437937647219617
7.26830376568166 0.00947784756718753
7.27778161324884 0.0110458008931095
7.28882741414195 0.0107714378475221
7.29959885198947 0.00462627412913219
7.30422512611861 0.00361515981154245
7.30784028593015 0.00268125771608355
7.31052154364623 0.00234796736025822
7.31286951100649 0.00298172351085047
7.31585123451734 0.00276492870018913
7.31861616321753 0.00362305921394416
7.32223922243147 0.00472681383038627
7.32696603626186 0.00834056170403624
7.3353065979659 0.00956575869952552
7.34487235666542 0.00618117626658075
7.351053532932 0.00592879874103376
7.35698233167304 0.00826457329137851
7.36524690496442 0.0104669285945131
7.37571383355893 0.0139990706795304
7.38971290423846 0.00701727368173231
7.39673017792019 0.00527947722324588
7.40200965514344 0.00382183539330284
7.40583149053674 0.00423232292935283
7.41006381346609 0.0050586545900277
7.41512246805612 0.0047309057024326
7.41985337375855 0.00473682771582048
7.42459020147437 0.00523866441023163
7.42982886588461 0.00822402065295788
7.43805288653756 0.0088094207608072
7.44686230729837 0.00967238076385091
7.45653468806222 0.00776611749962934
7.46430080556185 0.00801462923712082
7.47231543479897 0.0113512323961696
7.48366666719514 0.00544008728161657
7.48910675447676 0.0041746608124372
7.4932814152892 0.00435702802094345
7.49763844331014 0.00551495327245059
7.50315339658259 0.00648292881260247
7.50963632539519 0.00581403529281039
7.515450360688 0.00880626031042561
7.52425662099843 0.0133927951654334
7.53764941616386 0.00748233540906945
7.54513175157293 0.00508022427210093
7.55021197584503 0.00454010391083907
7.55475207975587 0.00535678732425846
7.56010886708013 0.0056717441631327
7.56578061124326 0.00503163281708908
7.57081224406035 0.00685746640635771
7.57766971046671 0.00931884349658623
7.5869885539633 0.00788875693414177
7.59487731089744 0.00404387325154289
7.59892118414898 0.00340812659933182
7.60232931074831 0.00254563534428681
7.6048749460926 0.00218233797866232
7.60705728407126 0.00356582397465858
7.61062310804592 0.00313022458661676
7.61375333263254 0.00315824036770288
7.61691157300024 0.00476758347238657
7.62167915647263 0.00765080453214583
7.62932996100477 0.00664329304014951
7.63597325404492 0.00464107729788599
7.64061433134281 0.00391254887561052
7.64452688021842 0.0068957449067602
7.65142262512518 0.00834222627655614
7.65976485140173 0.00952898272067813
7.66929383412241 0.00924294687347338
7.67853678099589 0.0100765424166863
7.68861332341257 0.00715491066398797
7.69576823407656 0.00688917069223405
7.70265740476879 0.00383611499703562
7.70649351976583 0.00284068775179252
7.70933420751762 0.00305441746548949
7.71238862498311 0.00445859639140561
7.71684722137452 0.00539930090638183
7.7222465222809 0.00707453654313965
7.72932105882404 0.00635257311930143
7.73567363194334 0.00781337887541836
7.74348701081876 0.0125141347365695
7.75600114555533 0.00912837305821109
7.76512951861354 0.00905336617992028
7.77418288479346 0.00830613222095809
7.78248901701442 0.00825307495220943
7.79074209196663 0.00728368252354154
7.79802577449017 0.00703773256683423
7.805063507057 0.00635221249887807
7.81141571955588 0.0072940825427617
7.81870980209864 0.00786504574832129
7.82657484784696 0.00652008335169083
7.83309493119865 0.00600999824968413
7.83910492944834 0.00491003846129834
7.84401496790964 0.00497712041724808
7.84899208832689 0.00792911261235716
7.85692120093924 0.00446307615754887
7.86138427709679 0.0038042560444198
7.86518853314121 0.0026022467919663
7.86779077993318 0.00272351021848986
7.87051429015167 0.0032407661640735
7.87375505631574 0.00426417141341555
7.87801922772916 0.00465761364112195
7.88267684137028 0.00438065175012094
7.8870574931204 0.00667518162640777
7.89373267474681 0.00363488024612949
7.89736755499294 0.00366182079439489
7.90102937578733 0.00321755816698164
7.90424693395431 0.00327495965727879
7.90752189361159 0.00357020576930989
7.9110920993809 0.00452192849927395
7.91561402788018 0.00415804980205448
7.91977207768223 0.00566681103982257
7.92543888872205 0.00579711211919942
7.93123600084125 0.00722707873649016
7.93846307957774 0.00829839887287073
7.94676147845061 0.0118895758370703
7.95865105428769 0.00975097480931097
7.968402029097 0.00949429838211382
7.97789632747911 0.0067548336084198
7.98465116108753 0.00531105345286569
7.9899622145404 0.00451643210966892
7.99447864665006 0.0041552850545732
7.99863393170464 0.00711064348778746
8.00574457519243 0.0124545711439988
8.01819914633642 0.00483822448657417
8.023037370823 0.00469747471664764
8.02773484553965 0.0042640958045532
8.0319989413442 0.00720357481761526
8.03920251616182 0.00764686330685252
8.04684937946867 0.0138920528102104
8.06074143227888 0.00478368880816016
8.06552512108704 0.0043424779491778
8.06986759903622 0.00454289064179433
8.07441048967801 0.00396618915069817
8.07837667882871 0.00378344109009405
8.0821601199188 0.00344173951390976
8.08560185943271 0.00356787977055749
8.08916973920327 0.0046377260836498
8.09380746528692 0.0079766188862127
8.10178408417313 0.0115403278642118
8.11332441203735 0.0109451812231035
8.12426959326045 0.011499518992431
8.13576911225288 0.00888502828487169
8.14465414053775 0.0081140555407652
8.15276819607852 0.00840011191627317
8.16116830799479 0.0102804677666787
8.17144877576147 0.00608013216445862
8.17752890792593 0.00788794741626958
8.1854168553422 0.00360635842183142
8.18902321376403 0.00339436251838376
8.19241757628241 0.00330992514003845
8.19572750142245 0.00450472029804293
8.2002322217205 0.00290715941692278
8.20313938113742 0.00214126878409076
8.20528064992151 0.0020683013378029
8.20734895125931 0.00308725029360069
8.21043620155291 0.00376338271617372
8.21419958426909 0.00527848171426997
8.21947806598336 0.0075321058756536
8.22701017185901 0.0040027215523891
8.2310128934114 0.00311095207101753
8.23412384548242 0.00344211269946298
8.23756595818188 0.00289184622984734
8.24045780441173 0.00403138491206684
8.24448918932379 0.00305987538715157
8.24754906471095 0.00301025307709842
8.25055931778804 0.00385324805147946
8.25441256583952 0.00576528032834344
8.26017784616787 0.00937698332684893
8.26955482949472 0.0117719997823627
8.28132682927708 0.0108604494922789
8.29218727876936 0.00878128882269274
8.30096856759205 0.00682667630854159
8.30779524390059 0.00943513145318972
8.31723037535378 0.00764859211190784
8.32487896746569 0.00589890881383015
8.33077787627952 0.00295347688589073
8.33373135316541 0.00240078235429861
8.33613213551971 0.00219059316004837
8.33832272867976 0.00202190812461082
8.34034463680437 0.0026609248192528
8.34300556162362 0.00263973246502106
8.34564529408864 0.00546011207901301
8.35110540616765 0.00454573202504931
8.3556511381927 0.00300778769259944
8.3586589258853 0.00226470115766898
8.36092362704297 0.00227210389031758
8.36319573093329 0.00232125478965308
8.36551698572294 0.00371973335369473
8.36923671907664 0.00497948256140099
8.37421620163804 0.00493793126010976
8.37915413289815 0.00513469490644171
8.38428882780459 0.00494311175964504
8.38923193956423 0.00437063716312925
8.39360257672736 0.00423043855575315
8.39783301528312 0.00466088800627818
8.4024939032894 0.00711083907286638
8.40960474236226 0.00992485050463356
8.4195295928669 0.00830094970212459
8.42783054256902 0.0136995291921129
8.44153007176113 0.0113030516109761
8.45283312337211 0.0101420861232835
8.46297520949539 0.00988122905975415
8.47285643855515 0.00951540633662655
8.48237184489177 0.00879171562027415
8.49116356051205 0.00911972571209549
8.50028328622414 0.00314453398301998
8.50342782020716 0.00257118165522353
8.50599900186239 0.00213917335581662
8.50813817521821 0.00265471893237597
8.51079289415058 0.00295874344587294
8.51375163759645 0.00302872586830255
8.51678036346476 0.00319950516994064
8.5199798686347 0.00352405669578614
8.52350392533048 0.00629232678586872
8.52979625211635 0.00486750747015025
8.5346637595865 0.00339275937480119
8.5380565189613 0.00341617797834639
8.54147269693965 0.00489929984665045
8.5463719967863 0.00413367493788364
8.55050567172418 0.00795381251093694
8.55845948423512 0.0118668506756072
8.57032633491073 0.00491651549744774
8.57524285040818 0.00382729774595249
8.57907014815413 0.00354483208201955
8.58261498023615 0.00310444456017967
8.58571942479633 0.00380122841866065
8.58952065321499 0.0034848226835239
8.59300547589851 0.00312469162033243
8.59613016751884 0.00525898036513045
8.60138914788397 0.00777263756476271
8.60916178544874 0.00991857418848793
8.61908035963722 0.00969997848635393
8.62878033812358 0.0117051637681954
8.64048550189177 0.0105587372306266
8.6510442391224 0.00365278542493835
8.65469702454734 0.00278138445587609
8.65747840900321 0.00367673917918487
8.6611551481824 0.00332570645369248
8.66448085463609 0.00268887152922279
8.66716972616531 0.00300413215883276
8.67017385832414 0.00266551996609005
8.67283937829023 0.00378940885428536
8.67662878714452 0.00547329268584542
8.68210207983036 0.00973793592243121
8.6918400157528 0.00567913016551775
8.69751914591831 0.00433387459153838
8.70185302050985 0.00474434590539254
8.70659736641524 0.0032821795001931
8.70987954591544 0.00275189973559453
8.71263144565103 0.00153591172606175
8.71416735737709 0.00197848839150684
8.7161458457686 0.0015406699578921
8.71768651572649 0.00128261497398719
8.71896913070048 0.00236616105203137
8.72133529175251 0.00323122512162867
8.72456651687414 0.00521822778129499
8.72978474465543 0.00886170264970075
8.73864644730514 0.00655429451557386
8.74520074182071 0.00590310596456553
8.75110384778528 0.00776218618337055
8.75886603396865 0.00683042343104514
8.76569645739969 0.00848587288577946
8.77418233028547 0.00956809707576782
8.78375042736124 0.0135868127999171
8.79733724016116 0.0115400733256967
8.80887731348685 0.0148257620383075
8.82370307552516 0.010533415402075
8.83423649092723 0.00544788421761745
8.83968437514485 0.0068397421425612
8.84652411728741 0.00415586498321557
8.85067998227063 0.00251660714602502
8.85319658941665 0.00263245697176808
8.85582904638842 0.00293741274395523
8.85876645913238 0.0039268952698598
8.86269335440224 0.0047086450615484
8.86740199946378 0.00611833161134552
8.87352033107513 0.00417519898793363
8.87769553006306 0.0034589376340248
8.88115446769709 0.00358470107469996
8.88473916877179 0.00367389388451864
8.88841306265631 0.00838786658457306
8.89680092924088 0.00712896461722444
8.90392989385811 0.0103414364545906
8.9142713303127 0.00926656240900286
8.9235378927217 0.0138494178624662
8.93738731058417 0.00939433905556104
8.94678164963973 0.00507721983115634
8.95185886947088 0.00337924723579451
8.95523811670668 0.00232101229301887
8.9575591289997 0.00226339098492997
8.95982251998463 0.00305730861429884
8.96287982859893 0.00411275827668334
8.96699258687561 0.00607007547942032
8.97306266235503 0.00966695139309447
8.98272961374813 0.00677294126829539
8.98950255501642 0.00359198261541161
8.99309453763183 0.00255227650075344
8.99564681413258 0.00188928612081051
8.9975361002534 0.00168319485039585
8.99921929510379 0.00162870606982487
9.00084800117362 0.00447791625887056
9.00532591743249 0.00466576898788771
9.00999168642037 0.00326555558413757
9.01325724200451 0.00314505663014922
9.01640229863466 0.00381180435082949
9.02021410298549 0.00461603853213688
9.02483014151763 0.00493415491515071
9.02976429643278 0.00936478879981561
9.0391290852326 0.00957464081051053
9.04870372604311 0.00488747272347599
9.05359119876658 0.00385324727821673
9.0574444460448 0.00387033383610914
9.06131477988091 0.00704967155184955
9.06836445143276 0.00773448347504589
9.0760989349078 0.0046107635745391
9.08070969848234 0.00378185145816905
9.08449154994051 0.00245850446901583
9.08695005440953 0.00303231341341454
9.08998236782294 0.00292085601032781
9.09290322383327 0.00359078025034296
9.09649400408362 0.00475495862287243
9.10124896270649 0.00605996662845319
9.10730892933494 0.00663758947922827
9.11394651881417 0.00992935653368172
9.12387587534785 0.00967733898091581
9.13355321432877 0.012543002512358
9.14609621684112 0.01181579846907
9.15791201531019 0.00369201215090568
9.1616040274611 0.00336159574645244
9.16496562320755 0.00318909180761084
9.16815471501516 0.0030502137321431
9.17120492874731 0.00639709822413194
9.17760202697144 0.00415703292278213
9.18175905989422 0.00462052344892485
9.18637958334314 0.00440948550547797
9.19078906884862 0.00862287266651876
9.19941194151514 0.0070960452997526
9.20650798681489 0.00785817526606629
9.21436616208096 0.00365153260648363
9.21801769468745 0.0041704216168424
9.22218811630429 0.00383275457416282
9.22602087087845 0.00396309894600967
9.22998396982446 0.00758170793373246
9.23756567775819 0.0124067976493267
9.24997247540752 0.00976435007621029
9.25973682548373 0.00958248749214574
9.26931931297588 0.0114105213928338
9.28072983436871 0.00725675053060064
9.28798658489931 0.00620752031263715
9.29419410521195 0.0091995446737649
9.30339364988571 0.00992719781312487
9.31332084769884 0.010410913113601
9.32373176081244 0.0106785750467285
9.33441033585917 0.0109410027896983
9.34535133864887 0.0101709009304589
9.35552223957933 0.00707169098827223
9.3625939305676 0.00407934896384619
9.36667327953144 0.00390745482036258
9.37058073435181 0.00333322218062163
9.37391395653243 0.00563292881495718
9.37954688534739 0.00527573562168993
9.38482262096908 0.00714071658518897
9.39196333755427 0.00284230048345909
9.39480563803773 0.00313815969984654
9.39794379773757 0.00368509803961214
9.40162889577718 0.00620271682186014
9.40783161259905 0.00610962007099872
9.41394123267004 0.00511342899372502
9.41905466166377 0.00548689045741838
9.42454155212119 0.00547755748863226
9.43001910960982 0.00935581847727062
9.43937492808709 0.00778738131922112
9.44716230940631 0.0104015531270211
9.45756386253334 0.00891951703325477
9.46648337956659 0.0140161300334601
9.48049950960005 0.0160839720900915
9.49658348169014 0.00842675350893763
9.50501023519908 0.00526506344131209
9.51027529864039 0.00339298616586801
9.51366828480626 0.003103004424187
9.51677128923045 0.00274211728313535
9.51951340651358 0.0026682864268608
9.52218169294044 0.00531140964983808
9.52749310259028 0.00613973561609962
9.53363283820638 0.00673733944948651
9.54037017765587 0.00914304955765015
9.54951322721352 0.013964513479416
9.56347774069293 0.011471041277398
9.57494878197033 0.00846176929083524
9.58341055126117 0.00389293172338424
9.58730348298455 0.00373137493579567
9.59103485792035 0.00408372491692249
9.59511858283727 0.00699462765451575
9.60211321049179 0.00573522385855842
9.60784843435034 0.00623153747693211
9.61407997182727 0.0069482010955198
9.6210281729228 0.00481221814287712
9.62584039106567 0.00473851140975154
9.63057890247542 0.00439140263750374
9.63497030511293 0.00917498964171842
9.64414529475465 0.00841215811192587
9.65255745286657 0.00917099499690505
9.66172844786348 0.010262509561205
9.67199095742468 0.00941681714320566
9.68140777456789 0.00859374113531891
9.69000151570321 0.00700979619932132
9.69701131190253 0.00927336725795278
9.70628467916048 0.00897319816542396
9.71525787732591 0.00812406966842488
9.72338194699433 0.00841514012221504
9.73179708711655 0.0160996211151343
9.74789670823168 0.0129651641373539
9.76086187236903 0.0141272098173732
9.77498908218641 0.0184861698870253
9.79347525207343 0.00878954215020755
9.80226479422364 0.0068617145832871
9.80912650880693 0.00692988152793099
9.81605639033486 0.0084921187537565
9.82454850908861 0.00623480740528467
9.8307833164939 0.00678309345268529
9.83756640994658 0.00644644738916956
9.84401285733575 0.010434219084754
9.85444707642051 0.00740054926552178
9.86184762568603 0.00715770397591214
9.86900532966194 0.00592011326039211
9.87492544292233 0.00527676809877312
9.88020221102111 0.00517501778718325
9.88537722880829 0.00622960504431993
9.89160683385261 0.0118122744718139
9.90341910832442 0.00998810488742487
9.91340721321185 0.0109896601152529
9.9243968733271 0.00976670191142924
9.93416357523853 0.00990176754014811
9.94406534277868 0.00756776823465062
9.95163311101333 0.00829945494097933
9.95993256595431 0.00948437258617637
9.96941693854049 0.00622419618466449
9.97564113472515 0.004344521990164
9.97998565671531 0.00669129745926079
9.98667695417458 0.00702890144207626
9.99370585561665 0.00571668874690776
9.99942254436356 0.00814945554120779
10.0075719999048 0.00847626829364175
10.0160482681984 0.0109409054008067
10.0269891735992 0.0101775371332927
10.0371667107325 0.0120803021305027
10.049247012863 0.00532594079396421
10.054572953657 0.0044899738490315
10.059062927506 0.0035168361956721
10.0625797637017 0.00258486404690487
10.0651646277486 0.00271743266115345
10.0678820604097 0.00255228852394157
10.0704343489337 0.005656191618316
10.076090540552 0.00669591701695589
10.082786457569 0.00907393326306929
10.091860390832 0.00802283394677145
10.0998832247788 0.0108019236500025
10.1106851484288 0.00998699430137644
10.1206721427302 0.00735354832418655
10.1280256910544 0.00748094121921261
10.1355066322736 0.0109004706440454
10.1464071029176 0.00916537728970993
10.1555724802073 0.011832709725438
10.1674051899328 0.01382421282484
10.1812294027576 0.00825385444616725
10.1894832572038 0.00591655118812985
10.1953998083919 0.00561298920575637
10.2010127975977 0.0069716272177457
10.2079844248154 0.0105390266069245
10.2185234514223 0.00536361280528123
10.2238870642276 0.00476605988194874
10.2286531241096 0.00696260977566058
10.2356157338852 0.013799055955815
10.249414789841 0.0142046509779556
10.263619440819 0.0137419095430582
10.277361350362 0.01449527582626
10.2918566261883 0.00719062126458481
10.2990472474529 0.00603151768698401
10.3050787651399 0.00609367198944928
10.3111724371293 0.00836470756616715
10.3195371446955 0.00933525986043384
10.3288724045559 0.0101416662813571
10.3390140708373 0.0056451889378886
10.3446592597752 0.00474036330097773
10.3493996230761 0.00529700537944854
10.3546966284556 0.00632088712262077
10.3610175155782 0.0101609174681643
10.3711784330464 0.00821085354445762
10.3793892865908 0.0105080457703228
10.3898973323612 0.0114018194821493
10.4012991518433 0.0161427726002719
10.4174419244436 0.0151602057135903
10.4326021301572 0.014455403595815
10.447057533753 0.0102396882517744
10.4572972220048 0.0119677517607605
10.4692649737655 0.0132385972523059
10.4825035710178 0.0108577807069694
10.4933613517248 0.0121506182291797
10.505511969954 0.00887734957927533
10.5143893195333 0.00720685779401552
10.5215961773273 0.00662587396159829
10.5282220512889 0.0060347895271295
10.534256840816 0.0101815363819929
10.544438377198 0.0161458778095659
10.5605842550076 0.00986516755012598
10.5704494225577 0.0101667105287684
10.5806161330864 0.0115032261579938
10.5921193592444 0.00990244298119546
10.6020218022256 0.0196691814085433
10.6216909836342 0.0161970193676913
10.6378880030019 0.013502929500806
10.6513909325027 0.0181394895809501
10.6695304220836 0.0186660608183457
10.688196482902 0.0183531573790524
10.706549640281 0.0158571586083335
10.7224067988894 0.00655258892582135
10.7289593878152 0.00803794369395
10.7369973315091 0.00693283248833676
10.7439301639975 0.0124968920114973
10.756427056009 0.0186472179366729
10.7750742739456 0.0151701388695574
10.7902444128152 0.0124773477787937
10.802721760594 0.0137212991929143
10.8164430597869 0.0110078727335604
10.8274509325205 0.0191489142190124
10.8465998467395 0.0145276213571373
10.8611274680966 0.011728186875243
10.8728556549719 0.01029714859902
10.8831528035709 0.0120315716841837
10.8951843752551 0.0140508543040413
10.9092352295591 0.0125801638635428
10.9218153934226 0.0168565532326461
10.9386719466553 0.0107576142394752
10.9494295608948 0.0104841123372635
10.959913673232 0.00905216313091283
10.9689658363629 0.0095285541549383
10.9784943905179 0.00398717135250233
10.9824815618704 0.00356688455550876
10.9860484464259 0.00342980136220113
10.9894782477881 0.00608654804124382
10.9955647958293 0.00709257538754918
11.0026573712169 0.00836296386401551
11.0110203350809 0.0127342353663525
11.0237545704473 0.0135116274109153
11.0372661978582 0.0176073128330193
11.0548735106912 0.0110249327015137
11.0658984433927 0.00934503817861899
11.0752434815713 0.00807898089895143
11.0833224624703 0.0125701251910752
11.0958925876613 0.0105000166624755
11.1063926043238 0.0097115728535031
11.1161041771773 0.0077923904565275
11.1238965676339 0.0053418012973444
11.1292383689312 0.00570916438603451
11.1349475333172 0.0070671648010996
11.1420146981183 0.0062589067409926
11.1482736048593 0.0104083512858678
11.1586819561452 0.0173052372811484
11.1759871934263 0.016268608743481
11.1922558021698 0.00966860219798967
11.2019244043678 0.00817492801922386
11.210099332387 0.00767488666354878
11.2177742190506 0.00725965784152289
11.2250338768921 0.00942927340089163
11.234463150293 0.0113261749983013
11.2457893252913 0.0159001754104945
11.2616895007018 0.0136206591584723
11.2753101598603 0.0121178078748359
11.2874279677351 0.010092937222515
11.2975209049576 0.00918052849932316
11.3067014334569 0.0116846882798633
11.3183861217368 0.0120741203926678
11.3304602421295 0.0116877207386716
11.3421479628682 0.0108278239337067
11.3529757868019 0.0107121685398571
11.3636879553417 0.00411923210027829
11.367807187442 0.00437345707865412
11.3721806445206 0.00276001129174534
11.3749406558124 0.00397295936590546
11.3789136151783 0.00534332107940691
11.3842569362577 0.00613287857898079
11.3903898148367 0.00813001166154986
11.3985198264982 0.00687937857252049
11.4053992050708 0.00899119193499126
11.4143903970057 0.0102877920332747
11.424678189039 0.0105558427532818
11.4352340317923 0.0100603848996374
11.4452944166919 0.0121976026903149
11.4574920193823 0.0171728352894241
11.4746648546717 0.0107943016811657
11.4854591563528 0.0126256720543818
11.4980848284072 0.0146131303440208
11.5126979587512 0.0134470779366661
11.5261450366879 0.00734453410004195
11.533489570788 0.00896784044776865
11.5424574112357 0.00800722825627499
11.550464639492 0.00807616408260139
11.5585408035746 0.00878945098564768
11.5673302545602 0.0096413960030061
11.5769716505632 0.0101112915552939
11.5870829421185 0.0104383798520175
11.5975213219706 0.00970524741467123
11.6072265693852 0.00675465527212828
11.6139812246574 0.00750703429828533
11.6214882589556 0.00479071593378706
11.6262789748894 0.0055780594276922
11.6318570343171 0.0062770526625299
11.6381340869797 0.00822206454257381
11.6463561515222 0.008171077568938
11.6545272290912 0.00764144706791584
11.6621686761591 0.00687205957785337
11.6690407357369 0.00748634871829276
11.6765270844552 0.00928579842430785
11.6858128828795 0.0104211293830084
11.6962340122625 0.00910762738355882
11.7053416396461 0.00483106115196662
11.7101727007981 0.00559323903976773
11.7157659398378 0.00500070548982348
11.7207666453277 0.00431459592549647
11.7250812412532 0.00476733871887145
11.729848579972 0.00814893037612111
11.7379975103482 0.0101276214269831
11.7481251317751 0.0119987370775313
11.7601238688527 0.00848356114878315
11.7686074300015 0.00863504672289774
11.7772424767243 0.00806772954914847
11.7853102062735 0.00832127805594225
11.7936314843294 0.0119114817621605
11.8055429660916 0.007523527025422
11.813066493117 0.00376336864600936
11.816829861763 0.00400785531816733
11.8208377170812 0.00456651646720406
11.8254042335484 0.0056687222879484
11.8310729558363 0.00742311858437197
11.8384960744207 0.00508354207126796
11.843579616492 0.00755660113865087
11.8511362176306 0.00723922932621822
11.8583754469569 0.0101541311525515
11.8685295781094 0.00946685343493697
11.8779964315443 0.0121929631505554
11.8901893946949 0.0116364547487854
11.9018258494437 0.00701092951963167
11.9088367789633 0.00953427310419668
11.9183710520675 0.00812036556571004
11.9264914176332 0.0106169156921493
11.9371083333254 0.00872960180626281
11.9458379351316 0.00822146489214329
11.9540594000238 0.00394477633807241
11.9580041763619 0.00648189234931641
11.9644860687112 0.00591117581739708
11.9703972445286 0.00978812363104999
11.9801853681596 0.0146732123613868
11.994858580521 0.013779467290906
12.0086380478119 0.0079506474926543
12.0165886953046 0.0115734152238568
12.0281621105284 0.00990299945347303
12.0380651099819 0.00641021185859533
12.0444753218405 0.00720017484157065
12.0516754966821 0.00627991198958131
12.0579554086716 0.0102168286448321
12.0681722373165 0.0125274462499995
12.0806996835665 0.00921598484716121
12.0899156684136 0.00703931517908395
12.0969549835927 0.00743333963131173
12.104388323224 0.0100584286039702
12.114446751828 0.0133288387797605
12.1277755906078 0.0112852854520607
12.1390608760598 0.00418424464265606
12.1432451207025 0.00590356179570958
12.1491486824982 0.00603043281333629
12.1551791153115 0.00590553403060963
12.1610846493421 0.00784525751760319
12.1689299068597 0.00802857338019697
12.1769584802399 0.00821874025503791
12.185177220495 0.00844593590259639
12.1936231563976 0.0167788065322045
12.2104019629298 0.00941115595888694
12.2198131188887 0.0076398294704169
12.2274529483591 0.00729577078058976
12.2347487191397 0.0062049732997033
12.2409536924394 0.00522986773576278
12.2461835601751 0.00570494766614197
12.2518885078413 0.00662332301018991
12.2585118308515 0.00784384370802917
12.2663556745595 0.0110781081104418
12.2774337826699 0.0110062404935316
12.2884400231635 0.0155249807277058
12.3039650038912 0.00672310814678055
12.310688112038 0.00796747453881823
12.3186555865768 0.0066134170269487
12.3252690036037 0.00906591205479684
12.3343349156585 0.0113797026868324
12.3457146183454 0.00712749536052185
12.3528421137059 0.00416663428244617
12.3570087479883 0.00388951756851912
12.3608982655568 0.00369912582931901
12.3645973913862 0.0120460536692369
12.3766434450554 0.0130331407818137
12.3896765858372 0.00818077431357533
12.3978573601508 0.00847179298287022
12.4063291531337 0.0142285495168748
12.4205577026505 0.0165484846385097
12.437106187289 0.00872290475842136
12.4458290920475 0.00797478626922968
12.4538038783167 0.00670489414079729
12.4605087724575 0.00565914857066725
12.4661679210282 0.0093581429635634
12.4755260639917 0.0105720199176342
12.4860980839094 0.00769916962593458
12.4937972535353 0.00626922713264393
12.5000664806679 0.0115292084014969
12.5115956890694 0.0114438408941018
12.5230395299635 0.0087932140261162
12.5318327439897 0.0100674641723857
12.541900208162 0.00886513145141505
12.5507653396135 0.0108770153746856
12.5616423549881 0.00852766963317791
12.5701700246213 0.00714055553945223
12.5773105801608 0.00945133556825652
12.586761915729 0.00821459580616606
12.5949765115352 0.0195291236812051
12.6145056352164 0.0174685402303895
12.6319741754468 0.0100055947732417
12.64197977022 0.011242904072015
12.653222674292 0.00869201123760771
12.6619146855296 0.00547814561661555
12.6673928311463 0.00517155285491335
12.6725643840012 0.00555809477082773
12.678122478772 0.00519809272767505
12.6833205714997 0.00602311118853261
12.6893436826882 0.00553579945320552
12.6948794821414 0.0120936612009956
12.7069731433424 0.014380874070263
12.7213540174127 0.0166100410064414
12.7379640584191 0.022114161543158
12.7600782199623 0.0231887905883377
12.7832670105506 0.0136260068896126
12.7968930174402 0.0124451434779501
12.8093381609182 0.0074074076754091
12.8167455685936 0.00594445195716512
12.8226900205508 0.0091407746456805
12.8318307951964 0.0209785763326512
12.8528093715291 0.022470699211671
12.8752800707408 0.0187341846630814
12.8940142554038 0.0108375194469973
12.9048517748508 0.0120504152619084
12.9169021901127 0.0133229731268188
12.9302251632396 0.0134808103598413
12.9437059735994 0.0131941920008816
12.9569001656003 0.0190451217171095
12.9759452873174 0.0157099488148827
12.9916552361323 0.0103753301434257
13.0020305662757 0.00846802217552437
13.0104985884512 0.0069440427874902
13.0174426312387 0.00539233920972955
13.0228349704484 0.00624562362625508
13.0290805940747 0.00709378292013335
13.0361743769948 0.0103718402828286
13.0465462172777 0.0157897628291251
13.0623359801068 0.0114461457034093
13.0737821258102 0.0090685921189555
13.0828507179291 0.00893062450178091
13.0917813424309 0.00920408586916066
13.1009854283001 0.00892765077195729
13.109913079072 0.0170111756239779
13.126924254696 0.0101280787132732
13.1370523334093 0.00773372383137999
13.1447860572407 0.0104246361952469
13.1552106934359 0.00501099987280581
13.1602216933087 0.00433528080177971
13.1645569741105 0.00659797809250399
13.171154952203 0.00638480285741349
13.1775397550604 0.00930110642459167
13.186840861485 0.0137888115619893
13.200629673047 0.0141460896152755
13.2147757626623 0.0229761047889265
13.2377518674512 0.0142500404845133
13.2520019079357 0.0131250884582921
13.265126996394 0.0172682861702471
13.2823952825643 0.016943091686366
13.2993383742506 0.0159967587039661
13.3153351329546 0.0182271183826163
13.3335622513372 0.0189815261475041
13.3525437774847 0.0149973525467722
13.3675411300315 0.0109304083719943
13.3784715384035 0.00907535149331126
13.3875468898968 0.00803436722017873
13.395581257117 0.0148177822176938
13.4103990393347 0.0223008762779509
13.4326999156126 0.01958462749428
13.4522845431069 0.0221056340491797
13.4743901771561 0.0216807979394288
13.4960709750955 0.0187766802499083
13.5148476553454 0.0113597636651888
13.5262074190106 0.00963330606644181
13.535840725077 0.00805719067679631
13.5438979157538 0.00711764220761268
13.5510155579615 0.00608667142837599
13.5571022293898 0.0109850665329056
13.5680872959227 0.0131009740080867
13.5811882699308 0.0317702083905044
13.6129584783213 0.0362538096673989
13.6492122879887 0.0351850856786634
13.6843973736674 0.0322344704392843
13.7166318441067 0.0274309100244739
13.7440627541311 0.0282499137317034
13.7723126678629 0.0263067590324379
13.7986194268953 0.022104385859389
13.8207238127547 0.0177592799415257
13.8384830926962 0.0250881656818711
13.8635712583781 0.0278767179578907
13.891447976336 0.0269881702728659
13.9184361466088 0.0296389152707173
13.9480750618795 0.0236563279523151
13.9717313898319 0.0213581984714477
13.9930895883033 0.0205828685523705
14.0136724568557 0.0179827044007338
14.0316551612564 0.0113819406292805
14.0430371018857 0.0135557434781588
14.0565928453639 0.0124483475715322
14.0690411929354 0.0189261181387666
14.0879673110742 0.0233373268955234
14.1113046379697 0.0295371767307382
14.1408418147004 0.0229803805529927
14.1638221952534 0.0235281239434478
14.1873503191969 0.0214055097250737
14.2087558289219 0.0250352031142622
14.2337910320362 0.0259264319848386
14.259717464021 0.0239086273482715
14.2836260913693 0.0202864973724408
14.3039125887417 0.0244678760839774
14.3283804648257 0.00485048443257387
14.3332309492583 0.00554786185912891
14.3387788111174 0.00818849726224915
14.3469673083797 0.0255919467928487
14.3725592551725 0.0303675598568559
14.4029268150294 0.0304971685497012
14.4334239835791 0.0126681959516403
14.4460921795307 0.0188987601343711
14.4649909396651 0.0189610927049793
14.4839520323701 0.0256423352475776
14.5095943676176 0.0346080455283875
14.544202413146 0.0523508689756318
14.5965532821217 0.059164214088025
14.6557174962097 0.0538862540940092
14.7096037503037 0.0459359649859113
14.7555397152896 0.0581438181848414
14.8136835334745 0.0520587916514811
14.8657423251259 0.0406623825877315
14.9064047077137 0.0402189447466393
14.9466236524603 0.0393601937386684
14.985983846199 0.0545461778478897
15.0405300240469 0.0367898563708851
15.0773198804177 0.0435558121591812
15.1208756925769 0.0382682461225242
15.1591439386995 0.0383337877075551
15.197477726407 0.0369950547773963
15.2344727811844 0.0372863869492482
15.2717591681337 0.0387561745534476
15.3105153426871 0.0398766946450498
15.3503920373321 0.0391009487142709
15.3894929860464 0.0383653870811385
15.4278583731276 0.0384325769765713
15.4662909501041 0.0379476280135098
15.5042385781176 0.0380880075482831
15.5423265856659 0.03818349818335
15.5805100838493 0.0389266760770353
15.6194367599263 0.0387317392146155
15.6581684991409 0.0387334994692438
15.6969019986102 0.0383771256721293
15.7352791242823 0.0388681142944887
15.7741472385768 0.038862251482833
15.8130094900596 0.0390585618664208
15.852068051926 0.0386342787779323
15.890702330704 0.0388846356460063
15.92958696635 0.0388441423167687
15.9684311086668 0.039191637002204
16.007622745669 0.0385630932311243
16.0461858389001 0.0383995916990637
16.0845854305991 0.0384508439146191
16.1230362745138 0.0390244377864295
16.1620607123002 0.0388774944626606
16.2009382067629 0.0387785407079328
16.2397167474708 0.0384960857364201
16.2782128332072 0.0389171485523506
16.3171299817596 0.0390055877357147
16.3561355694953 0.0391734041742908
16.3953089736696 0.0388482180723328
16.4341571917419 0.039057402770796
16.4732145945127 0.0390452293890883
16.5122598239018 0.03932904176093
16.5515888656627 0.0391459545613229
16.590734820224 0.0393121201392453
16.6300469403633 0.0392188455813676
16.6692657859446 0.0395065413200484
16.7087723272647 0.039399457580429
16.7481717848451 0.0395574931605418
16.7877292780057 0.0388405104608986
16.8265697884666 0.0376276398155194
16.8641974282821 0.0379496926641628
16.9021471209462 0.0388007384449416
16.9409478593912 0.0392343290686902
16.9801821884599 0.0384058406832643
17.0185880291431 0.0380581654941697
17.0566461946373 0.0382079795180938
17.0948541741554 0.0389249662232063
17.1337791403786 0.0388025830815062
17.1725817234601 0.0385403743244804
17.2111220977846 0.0381781407954296
17.24930023858 0.0386279787716185
17.2879282173516 0.0387871384687718
17.3267153558204 0.0388840705667171
17.3655994263871 0.0384371628828686
17.40403658927 0.0385725533073968
17.4426091425774 0.0386337537670322
17.4812428963444 0.0389651254398545
17.5202080217843 0.0386950000341282
17.5589030218184 0.0387271592737564
17.5976301810922 0.0385878383003
17.6362180193925 0.0389296715469081
17.6751476909394 0.038829484194366
17.7139771751337 0.0389373658381644
17.7529145409719 0.0386989029333007
17.7916134439052 0.0387850222301414
17.8303984661354 0.0385903306463176
17.8689887967817 0.0383776545534395
17.9073664513351 0.038503510282846
17.945869961618 0.0387521270043453
17.9846220886223 0.0388137649869581
18.0234358536093 0.0386514388098243
18.0620872924191 0.0385734687272974
18.1006607611464 0.0387043183139288
18.1393650794603 0.0388578451460877
18.1782229246064 0.0388597146288672
18.2170826392353 0.0387586831094689
18.2558413223447 0.0387675085700485
18.2946088309148 0.0388623547899808
18.3334711857048 0.0384396074482953
18.3719107931531 0.0374716504636819
18.4093824436167 0.0378514509029881
18.4472338945197 0.0384979156309629
18.4857318101507 0.0389168440629799
18.5246486542137 0.038229642585947
18.5628782967996 0.0380383014244352
18.6009165982241 0.0381540922673147
18.6390706904914 0.0388091179451403
18.6778798084365 0.0386598840729609
18.7165396925095 0.0384906423022318
18.7550303348117 0.0381724718713198
18.793202806683 0.0386071322010981
18.8318099388841 0.038709253026993
18.8705191919111 0.0388240458305677
18.9093432377417 0.0384263700448408
18.9477696077865 0.0385896948615049
18.986359302648 0.0386229194410522
19.0249822220891 0.0389327300900538
19.0639149521791 0.0386784304290343
19.1025933826082 0.0387425710251205
19.1413359536333 0.0386092147866076
19.1799451684199 0.0389292370535306
19.2188744054734 0.0388168975162404
19.2576913029897 0.03893531128863
19.2966266142783 0.0387119072222575
19.3353385215006 0.0386984633697753
19.3740369848703 0.0384666374808133
19.4125036223511 0.0380326160242265
19.4505362383754 0.0384229480215831
19.488959186397 0.0386226755812559
19.5275818619782 0.0387771892536351
19.5663590512318 0.0383374929554894
19.6046965441873 0.0384150192232007
19.6431115634105 0.0384617823083082
19.6815733457188 0.0388163764146644
19.7203897221335 0.038589167241509
19.758978889375 0.0385986734103416
19.7975775627854 0.0384339374864451
19.8360115002718 0.0387577347348289
19.8747692350066 0.0386872842330005
19.9134565192396 0.0387949845452948
19.9522515037849 0.0385438069532657


==> Images/Results/shadow_timesteps_tol_0.01_adjust_0_m4.txt <==
t dt
0.0 3.34392436653678e-07
3.34392436653678e-07 2.68772848425948e-07
6.03165285079625e-07 5.03627395142602e-07
1.10679268022223e-06 8.31198920718865e-07
1.93799160094109e-06 1.41356114707231e-06
3.35155274801341e-06 2.435444756059e-06
5.78699750407241e-06 4.24406230302883e-06
1.00310598071012e-05 7.3227659863154e-06
1.73538257934166e-05 1.21446322632601e-05
2.94984580566767e-05 1.98491387506783e-05
4.9347596807355e-05 3.36274974617893e-05
8.29750942691443e-05 5.89260798963118e-05
0.000141901174165456 9.28885790584425e-05
0.000234789753223898 6.63339691644511e-05
0.00030112372238835 5.45689339205827e-05
0.000355692656308932 5.07682286880688e-05
0.000406460884997001 6.03613359060108e-05
0.000466822220903012 6.56845513696182e-05
0.00053250677227263 0.000143521389708957
0.000676028161981587 0.000435409399572679
0.00111143756155427 0.000471210221545165
0.00158264778309943 0.000669568615572793
0.00225221639867222 0.00102217194710188
0.0032743883457741 0.00162529374954804
0.00489968209532214 0.00267956030286849
0.00757924239819063 0.00393461195531211
0.0115138543535027 0.00560073017580174
0.0171145845293045 0.00276797593064217
0.0198825604599466 0.00211008919752013
0.0219926496574668 0.00154361776345639
0.0235362674209232 0.00111621479760319
0.0246524822185263 0.00117142191017918
0.0258239041287055 0.0010085270795639
0.0268324312082694 0.00125614398096827
0.0280885751892377 0.00153766970766014
0.0296262448968978 0.00237339915566673
0.0319996440525646 0.00451135522220775
0.0365109992747723 0.00902336957382165
0.045534368848594 0.0171641173748577
0.0626984862234516 0.0205008159278185
0.0831993021512701 0.0148759122549038
0.0980752144061739 0.00553910983767795
0.103614324243852 0.00437013134492842
0.10798445558878 0.00349256492673159
0.111477020515512 0.0027948760377185
0.11427189655323 0.00230701741842173
0.116578913971652 0.00228315599034425
0.118862069961996 0.00214114217369648
0.121003212135693 0.00267737814599988
0.123680590281693 0.0023724776027175
0.12605306788441 0.00251655005625358
0.128569617940664 0.00304959559081495
0.131619213531479 0.00277614117589486
0.134395354707374 0.00651909503596647
0.14091444974334 0.00561131164300814
0.146525761386348 0.0104902578014591
0.157016019187807 0.02007385806327
0.177089877251077 0.0179741220994431
0.19506399935052 0.0069907120647256
0.202054711415246 0.0052080396692837
0.20726275108453 0.00371192657508025
0.21097467765961 0.00325015081518146
0.214224828474791 0.00302670043917347
0.217251528913965 0.0034315236651352
0.2206830525791 0.00355708631303571
0.224240138892136 0.00416553272954163
0.228405671621677 0.00620040450221918
0.234606076123897 0.0107712897247856
0.245377365848682 0.0146480064648343
0.260025372313517 0.00498634344377706
0.265011715757294 0.0042695444437771
0.269281260201071 0.00323452415305702
0.272515784354128 0.00296442476472326
0.275480209118851 0.00312579328884319
0.278606002407694 0.00295811722288374
0.281564119630578 0.00312351723851971
0.284687636869098 0.00402920515909632
0.288716842028194 0.00325733617422745
0.291974178202421 0.00448144673985895
0.29645562494228 0.00611607772927301
0.302571702671553 0.00419587780285905
0.306767580474413 0.00450572975705687
0.311273310231469 0.00422033441883223
0.315493644650302 0.00477881204855119
0.320272456698853 0.00517863047184077
0.325451087170694 0.00602264869909987
0.331473735869793 0.0115455945317144
0.343019330401508 0.00826809788087057
0.351287428282378 0.00799697051391661
0.359284398796295 0.00778041554820752
0.367064814344503 0.0099889597825648
0.377053774127067 0.00625146653330425
0.383305240660372 0.00482373430645301
0.388128974966825 0.00584935466191931
0.393978329628744 0.00482669650000592
0.39880502612875 0.0042230133913833
0.403028039520133 0.00764319742719984
0.410671236947333 0.0102848280346983
0.420956064982031 0.0176844627273491
0.43864052770938 0.0173790736737589
0.456019601383139 0.00719605281750346
0.463215654200643 0.00682950732238822
0.470045161523031 0.00514188348737448
0.475187045010406 0.00418794643884448
0.47937499144925 0.00403176463232801
0.483406756081578 0.00403237277382492
0.487439128855403 0.00415642777094266
0.491595556626346 0.00432856158131731
0.495924118207663 0.00458686711451296
0.500510985322176 0.00534189511873513
0.505852880440911 0.00453490501300815
0.510387785453919 0.00455435740401703
0.514942142857936 0.00470779274567214
0.519649935603608 0.00494544176877121
0.524595377372379 0.00954156274551833
0.534136940117898 0.00657689278233216
0.54071383290023 0.00544888750610776
0.546162720406338 0.00602562513257493
0.552188345538913 0.00943446877683619
0.561622814315749 0.00955533883552553
0.571178153151274 0.00661190467546395
0.577790057826738 0.00651405053971647
0.584304108366455 0.00739610077308723
0.591700209139542 0.00921451716635869
0.600914726305901 0.0118776293101706
0.612792355616071 0.00903222644335942
0.621824582059431 0.010207691765494
0.632032273824925 0.0110146716841715
0.643046945509096 0.0126695847613688
0.655716530270465 0.0217663017630196
0.677482832033484 0.00855771447538157
0.686040546508866 0.00749089304622567
0.693531439555092 0.00585139866686802
0.69938283822196 0.00489391930073266
0.704276757522692 0.00478482878350826
0.709061586306201 0.00476753052890797
0.713829116835109 0.0040136289141958
0.717842745749304 0.00383317384771166
0.721675919597016 0.00426739952548099
0.725943319122497 0.00436635819867272
0.73030967732117 0.00422027198430444
0.734529949305474 0.00428883294469211
0.738818782250166 0.00467013540554265
0.743488917655709 0.00470099476598227
0.748189912421691 0.00470622723299926
0.75289613965469 0.00509885258017781
0.757994992234868 0.00657345426331821
0.764568446498186 0.00552270674358635
0.770091153241773 0.00556259412933387
0.775653747371107 0.00584729789796404
0.781501045269071 0.00662253093476021
0.788123576203831 0.00601839063508871
0.79414196683892 0.00544989505804776
0.799591861896967 0.0054305268191512
0.805022388716119 0.00657943325430593
0.811601821970424 0.00615340978418399
0.817755231754608 0.00831748998958334
0.826072721744192 0.0191922856334301
0.845265007377622 0.0138769755479493
0.859141982925571 0.00888751912912796
0.868029502054699 0.00803110778714021
0.876060609841839 0.00803480154594511
0.884095411387785 0.00847864454011171
0.892574055927896 0.0128657812312966
0.905439837159193 0.00532751879320015
0.910767355952393 0.00414458046000756
0.914911936412401 0.00367590707534409
0.918587843487745 0.00360975208498625
0.922197595572731 0.00365065844285625
0.925848254015587 0.00367324135587649
0.929521495371464 0.00379281734428068
0.933314312715744 0.00407669287271942
0.937391005588464 0.00381491701692172
0.941205922605385 0.0040159381825578
0.945221860787943 0.00395656075874849
0.949178421546692 0.00406650455127682
0.953244926097969 0.00407600273203862
0.957320928830007 0.00641864730148106
0.963739576131488 0.00463378042551289
0.968373356557001 0.00525646410219142
0.973629820659193 0.00460045253586425
0.978230273195057 0.0042798507971692
0.982510123992226 0.00425599390709537
0.986766117899321 0.00453508540867189
0.991301203307993 0.00482247001911221
0.996123673327105 0.00464444721526564
1.00076812054237 0.00506855271741306
1.00583667325978 0.0053033128395873
1.01113998609937 0.00537584714636865
1.01651583324574 0.0054349995368406
1.02195083278258 0.00540377862313822
1.02735461140572 0.00541089291056394
1.03276550431628 0.00580820837745361
1.03857371269374 0.00610199188090283
1.04467570457464 0.00658035544136257
1.051256060016 0.00670541277028854
1.05796147278629 0.00970302371745174
1.06766449650374 0.00586833045271156
1.07353282695645 0.00539900707052183
1.07893183402698 0.00409589875739659
1.08302773278437 0.00414967781659635
1.08717741060097 0.00429944130938168
1.09147685191035 0.00410510926058727
1.09558196117094 0.00419488862525851
1.0997768497962 0.00420169232526123
1.10397854212146 0.00426135044495275
1.10823989256641 0.00551580963284812
1.11375570219926 0.00442268421350519
1.11817838641276 0.0042562923231218
1.12243467873589 0.00425157918822528
1.12668625792411 0.00455030453348075
1.13123656245759 0.00514447196491628
1.13638103442251 0.00612817439562173
1.14250920881813 0.00528366516008806
1.14779287397822 0.00466096571719997
1.15245383969542 0.00503979638127657
1.15749363607669 0.00434941583908237
1.16184305191578 0.00504745354097355
1.16689050545675 0.00454606931218503
1.17143657476893 0.00477836650092658
1.17621494126986 0.00454373209290162
1.18075867336276 0.00474277283229564
1.18550144619506 0.00719291888978572
1.19269436508484 0.00719663779320502
1.19989100287805 0.00594181338534334
1.20583281626339 0.00495129112442417
1.21078410738782 0.00490139915926047
1.21568550654708 0.00502259254913038
1.22070809909621 0.00509459411432854
1.22580269321054 0.00510053094926965
1.23090322415981 0.00508514263494811
1.23598836679475 0.00485969826903908
1.24084806506379 0.00552740735249209
1.24637547241628 0.00489362758729124
1.25126910000358 0.00495609374211099
1.25622519374569 0.00586340982221811
1.26208860356791 0.00638440647553205
1.26847301004344 0.0055488459450258
1.27402185598846 0.00536801182140154
1.27938986780986 0.00611287349118226
1.28550274130105 0.00497659619552223
1.29047933749657 0.00502173047687846
1.29550106797345 0.00503976111537742
1.30054082908882 0.00780328498937083
1.3083441140782 0.00707044243823094
1.31541455651643 0.00763948636752968
1.32305404288396 0.00530521045004606
1.328359253334 0.00565735382071593
1.33401660715472 0.00619312053355502
1.34020972768827 0.00623831254964143
1.34644804023791 0.00832372935566635
1.35477176959358 0.00795700647527116
1.36272877606885 0.00522059307916404
1.36794936914802 0.00584431032215774
1.37379367947017 0.00731397239585907
1.38110765186603 0.00589963625740714
1.38700728812344 0.00729872506069049
1.39430601318413 0.0068300850323329
1.40113609821646 0.00672094551402811
1.40785704373049 0.00632409306697367
1.41418113679746 0.00598177962800529
1.42016291642547 0.00500160740648559
1.42516452383196 0.00651543262445567
1.43167995645641 0.00662883369445585
1.43830879015087 0.00835911795392997
1.4466679081048 0.0075001916933551
1.45416809979815 0.00664169479935257
1.4608097945975 0.00777341024327671
1.46858320484078 0.00626696330716527
1.47485016814795 0.00640058975357558
1.48125075790152 0.00532592288088067
1.4865766807824 0.0086042240630663
1.49518090484547 0.00928317654136811
1.50446408138684 0.00757665679660412
1.51204073818344 0.00936899528871926
1.52140973347216 0.00758359880504397
1.5289933322772 0.00939558210088057
1.53838891437809 0.00877590697323977
1.54716482135132 0.00597779861997249
1.5531426199713 0.00415598443734544
1.55729860440864 0.0037444493984463
1.56104305380709 0.00372793120916032
1.56477098501625 0.00412817655990683
1.56889916157616 0.00401950729605025
1.57291866887221 0.00487333499664583
1.57779200386885 0.00422533549367861
1.58201733936253 0.00476999689858261
1.58678733626111 0.00647087465175669
1.59325821091287 0.00828122605342274
1.60153943696629 0.00571927316301766
1.60725871012931 0.00636637916666653
1.61362508929598 0.00572112771876376
1.61934621701474 0.00494087213687385
1.62428708915161 0.0054743273751827
1.6297614165268 0.00696737124723534
1.63672878777403 0.00719998209296312
1.643928769867 0.00828584104700371
1.652214610914 0.0086894916141329
1.66090410252813 0.00727201973153019
1.66817612225966 0.0101030581127524
1.67827918037242 0.0107697477996291
1.68904892817204 0.00942393106368041
1.69847285923572 0.00969727662979665
1.70817013586552 0.00886946279985489
1.71703959866538 0.00871534909796443
1.72575494776334 0.00904445317068709
1.73479940093403 0.00971583809036642
1.74451523902439 0.0102725269106884
1.75478776593508 0.0149338209679004
1.76972158690298 0.0163782743297031
1.78609986123269 0.0110740525020227
1.79717391373471 0.0121032216900729
1.80927713542478 0.0114624832613294
1.82073961868611 0.01229782429711
1.83303744298322 0.011018748890569
1.84405619187379 0.0119642188870394
1.85602041076083 0.0117954396705511
1.86781585043138 0.0124795039122564
1.88029535434364 0.0110221161547731
1.89131747049841 0.0135565832897595
1.90487405378817 0.0131938788907786
1.91806793267895 0.0129333598907157
1.93100129256966 0.0154019945821706
1.94640328715183 0.0114312854824064
1.95783457263424 0.0140794027335968
1.97191397536784 0.0126209653932366
1.98453494076107 0.0179277960635403
2.00246273682461 0.0057251046556897
2.0081878414803 0.00717570839395168
2.01536354987426 0.00758180430296772
2.02294535417722 0.00729929311192253
2.03024464728915 0.00699345112628299
2.03723809841543 0.00840893474441893
2.04564703315985 0.00835437242228812
2.05400140558214 0.00901281575358852
2.06301422133572 0.00681036374803033
2.06982458508375 0.00524731195040958
2.07507189703416 0.00624974951486303
2.08132164654903 0.00680362175382849
2.08812526830286 0.00549647273404199
2.0936217410369 0.0069500478321834
2.10057178886908 0.00780648397507907
2.10837827284416 0.00760203273648186
2.11598030558064 0.00758539647506525
2.12356570205571 0.0089641954759767
2.13252989753168 0.0101254044085086
2.14265530194019 0.0101536072572921
2.15280890919749 0.0088284376491922
2.16163734684668 0.0141147431339227
2.1757520899806 0.0121479260143648
2.18790001599497 0.00996471307622221
2.19786472907119 0.0127466661321652
2.21061139520335 0.008914485549685
2.21952588075304 0.00881539207295885
2.228341272826 0.0132149744067223
2.24155624723272 0.0164276744027721
2.25798392163549 0.0140746602615418
2.27205858189703 0.0161427587096224
2.28820134060666 0.0211717793335826
2.30937311994024 0.0125425418261434
2.32191566176638 0.0139822437889663
2.33589790555535 0.0219000917331277
2.35779799728848 0.0206478940067106
2.37844589129519 0.0173605817528829
2.39580647304807 0.019019402593158
2.41482587564123 0.0157022511533474
2.43052812679457 0.0155248727281104
2.44605299952268 0.0187441413389216
2.46479714086161 0.0181566169134021
2.48295375777501 0.0184934226666225
2.50144718044163 0.018082253575824
2.51952943401746 0.0164081343054994
2.53593756832295 0.0173784073329578
2.55331597565591 0.0205160645415952
2.57383204019751 0.0230915293274481
2.59692356952496 0.022264645748569
2.61918821527353 0.0191064326284575
2.63829464790198 0.019151370162587
2.65744601806457 0.0178894030112478
2.67533542107582 0.01724821471121
2.69258363578703 0.0200825566946269
2.71266619248165 0.0191994850587687
2.73186567754042 0.0178396807670036
2.74970535830743 0.0154855332391476
2.76519089154657 0.0163067692824605
2.78149766082903 0.0164514322075909
2.79794909303663 0.0144567223699881
2.81240581540661 0.0197150926253901
2.832120908032 0.0171141036798337
2.84923501171184 0.0185498154100758
2.86778482712191 0.01767674346766
2.88546157058957 0.0180539496957078
2.90351552028528 0.0176408049367574
2.92115632522204 0.0174940541594843
2.93865037938152 0.0165649795640799
2.9552153589456 0.0171047379010104
2.97232009684661 0.0173777958289001
2.98969789267551 0.0180240367802474
3.00772192945576 0.0184563188160004
3.02617824827176 0.0185172514491028
3.04469549972086 0.0195259836557796
3.06422148337664 0.0194980621634612
3.0837195455401 0.0148584895693621
3.09857803510947 0.0162040982051332
3.1147821333146 0.0184553901457935
3.13323752346039 0.0200050062888867
3.15324252974928 0.0182105886300511
3.17145311837933 0.0172902705939285
3.18874338897326 0.0151388897150786
3.20388227868834 0.0152995204087206
3.21918179909706 0.0178719633365116
3.23705376243357 0.0186167000989221
3.25567046253249 0.0194009702329664
3.27507143276546 0.0194599462849589
3.29453137905042 0.0193562416471663
3.31388762069758 0.0193031272024779
3.33319074790006 0.0195582758213297
3.35274902372139 0.0200835615623276
3.37283258528372 0.0205132750587748
3.39334586034249 0.020407200323202
3.4137530606657 0.0231590033407338
3.43691206400643 0.022369039084984
3.45928110309141 0.0174727953770239
3.47675389846844 0.0181098175289473
3.49486371599738 0.0158856952825097
3.51074941127989 0.019454698549706
3.5302041098296 0.0197243915661677
3.54992850139577 0.0183741729184712
3.56830267431424 0.0195902986474167
3.58789297296166 0.0203131257934259
3.60820609875508 0.0211585693796511
3.62936466813473 0.0189617674291262
3.64832643556386 0.0153248824899579
3.66365131805382 0.0189251388838795
3.6825764569377 0.0155073103621029
3.6980837672998 0.0144268180319893
3.71251058533179 0.0115949287997739
3.72410551413156 0.0126462299725939
3.73675174410416 0.0127892338160151
3.74954097792017 0.0183372142108969
3.76787819213107 0.0187515493988804
3.78662974152995 0.0196372633045293
3.80626700483448 0.0184508783206093
3.82471788315509 0.0108794640560304
3.83559734721112 0.0114175396275749
3.84701488683869 0.012031913175311
3.859046800014 0.0139542020329701
3.87300100204697 0.0167724482221434
3.88977345026912 0.0155669305862781
3.9053403808554 0.0175380654126068
3.922878446268 0.0116111542595214
3.93448960052752 0.0101292430308429
3.94461884355837 0.00918970343307725
3.95380854699144 0.00798344458875463
3.9617919915802 0.0143433455689038
3.9761353371491 0.0154457259914337
3.99158106314054 0.0125726648663696
4.00415372800691 0.0166908817350578
4.02084460974196 0.0180702583499786
4.03891486809194 0.0175466384296951
4.05646150652164 0.0111692738381086
4.06763078035975 0.0117045524331786
4.07933533279292 0.00975985772336587
4.08909519051629 0.0109148903277309
4.10001008084402 0.0154500611822595
4.11546014202628 0.0135512001297831
4.12901134215606 0.0148462681321322
4.1438576102882 0.0157588205295251
4.15961643081772 0.0086907153763775
4.1683071461941 0.0076039387121753
4.17591108490627 0.00761123130325748
4.18352231620953 0.00901960167760386
4.19254191788714 0.00776355462569462
4.20030547251283 0.0102265573354287
4.21053202984826 0.00874943915664878
4.21928146900491 0.00886951662113588
4.22815098562604 0.00877265085047693
4.23692363647652 0.0080803806667326
4.24500401714325 0.00560364749512972
4.25060766463838 0.00623238247342965
4.25684004711181 0.00414852793101956
4.26098857504283 0.00329542370582148
4.26428399874865 0.0037778817357999
4.26806188048445 0.00391234058121714
4.27197422106567 0.0064798829656799
4.27845410403135 0.00921617985783125
4.28767028388918 0.00849032297556237
4.29616060686474 0.0147796061408992
4.31094021300564 0.0123254412058576
4.3232656542115 0.0103221997710063
4.33358785398251 0.0116868597731608
4.34527471375567 0.00728374924508568
4.35255846300075 0.0071841691760385
4.35974263217679 0.00702380793387683
4.36676644011067 0.0103742880096437
4.37714072812031 0.00587413733083131
4.38301486545114 0.00580752041199146
4.38882238586313 0.00843847880938611
4.39726086467252 0.0080543191759505
4.40531518384847 0.0123781676546204
4.41769335150309 0.0100342776142912
4.42772762911738 0.00816489538974341
4.43589252450712 0.00898398136617854
4.4448765058733 0.00802838506217307
4.45290489093548 0.0120096128931483
4.46491450382862 0.00785453324805802
4.47276903707668 0.00751977316381726
4.4802888102405 0.00428032229555741
4.48456913253606 0.00500942849120929
4.48957856102727 0.00501922235968443
4.49459778338695 0.00538036695107478
4.49997815033803 0.00688055874715247
4.50685870908518 0.010124307037109
4.51698301612229 0.00932281720365274
4.52630583332594 0.00879663563272002
4.53510246895866 0.0137221361061855
4.54882460506484 0.00807648340183664
4.55690108846668 0.00594749382902231
4.5628485822957 0.00568042721021222
4.56852900950592 0.00455663061935905
4.57308564012527 0.00451986721791616
4.57760550734319 0.00840906844844564
4.58601457579164 0.00709402201590718
4.59310859780754 0.00639066182938579
4.59949925963693 0.00680827739457562
4.6063075370315 0.00873143372347479
4.61503897075498 0.00809180104285933
4.62313077179784 0.00780300110226389
4.6309337729001 0.0118361782121736
4.64276995111228 0.0103754647710472
4.65314541588332 0.00849857775894221
4.66164399364227 0.00882264556513833
4.6704666392074 0.00573557628626225
4.67620221549367 0.00493110642779984
4.68113332192147 0.00576464350497713
4.68689796542644 0.00633898063214179
4.69323694605858 0.00588609478933023
4.69912304084792 0.00792194869354488
4.70704498954146 0.00620018651673984
4.7132451760582 0.00606000879029838
4.7193051848485 0.00698848754092197
4.72629367238942 0.00704821629253166
4.73334188868195 0.00850569133652766
4.74184758001848 0.00886022500881461
4.75070780502729 0.00804308917304482
4.75875089420034 0.00773910873880608
4.76649000293915 0.00718168064987553
4.77367168358902 0.00631692105586416
4.77998860464488 0.00705776011699136
4.78704636476188 0.00880340393698024
4.79584976869886 0.00927770394345067
4.80512747264231 0.00896209544731558
4.81408956808962 0.00719643702911577
4.82128600511874 0.0067720390158934
4.82805804413463 0.00395736773305297
4.83201541186768 0.004150414518711
4.8361658263864 0.00478425978814716
4.84095008617454 0.00690618728998729
4.84785627346453 0.00701139758208981
4.85486767104662 0.00720658924860141
4.86207426029522 0.00566064927282067
4.86773490956804 0.00596823165048496
4.87370314121853 0.00879511314287942
4.88249825436141 0.007771067134993
4.8902693214964 0.0086246928854061
4.8988940143818 0.00451250175031159
4.90340651613212 0.00470869034637983
4.9081152064785 0.0083566247634612
4.91647183124196 0.00667708652448081
4.92314891776644 0.00616961366581145
4.92931853143225 0.00773854637074975
4.937057077803 0.00971447994577802
4.94677155774878 0.00769754865722043
4.954469106406 0.00631630919709878
4.9607854156031 0.00422654028017025
4.96501195588327 0.00462218115547889
4.96963413703874 0.00419564481918668
4.97382978185793 0.00865233872474556
4.98248212058268 0.00899906579216318
4.99148118637484 0.00864395540755879
5.0001251417824 0.0089789518778046
5.0091040936602 0.00825052102197103
5.01735461468217 0.00594610148910915
5.02330071617128 0.00267450159230279
5.02597521776359 0.00311149408649747
5.02908671185008 0.00358382552636238
5.03267053737645 0.00586708081201656
5.03853761818846 0.00477621606378341
5.04331383425225 0.00675741732758963
5.05007125157984 0.00395413599022229
5.05402538757006 0.00407029879237005
5.05809568636243 0.00484568689576592
5.06294137325819 0.00812999080153406
5.07107136405973 0.00674106189555376
5.07781242595528 0.00563558595720091
5.08344801191248 0.00458763357715847
5.08803564548964 0.00347378418057285
5.09150942967021 0.00389849434974177
5.09540792401996 0.00365174065820329
5.09905966467816 0.00273439692677989
5.10179406160494 0.00352371403606676
5.10531777564101 0.00302160143957567
5.10833937708058 0.00721676660578187
5.11555614368636 0.00438214055607829
5.11993828424244 0.00428343815037768
5.12422172239282 0.00652661124964754
5.13074833364247 0.0064479496975311
5.13719628334 0.00498749281619512
5.14218377615619 0.00402289585682948
5.14620667201302 0.0052755037048415
5.15148217571786 0.00488213630163103
5.1563643120195 0.00399405102708907
5.16035836304658 0.00430103714563336
5.16465940019222 0.00374210473532946
5.16840150492755 0.00437365518118979
5.17277516010874 0.00807721679199669
5.18085237690073 0.0053975601923934
5.18624993709313 0.00443418858519704
5.19068412567832 0.00386860034462847
5.19455272602295 0.00511715005533092
5.19966987607828 0.00513803147735303
5.20480790755564 0.00476884687364187
5.20957675442928 0.00476156822552226
5.2143383226548 0.00378080748314516
5.21811913013795 0.00337179392475685
5.2214909240627 0.00309178504178019
5.22458270910448 0.0038468774887951
5.22842958659328 0.00333272700358897
5.23176231359687 0.00375683565838926
5.23551914925526 0.00501223142648876
5.24053138068174 0.00537727484523446
5.24590865552698 0.00670091800542166
5.2526095735324 0.00306262605652211
5.25567219958892 0.00263749943722958
5.25830969902615 0.00433360398129895
5.26264330300745 0.00312451987574013
5.26576782288319 0.00346521883398713
5.26923304171718 0.00421667334986018
5.27344971506704 0.00599337065831897
5.27944308572536 0.0037245129773304
5.28316759870269 0.00355513379332333
5.28672273249601 0.00379996143197677
5.29052269392799 0.00414552772942072
5.29466822165741 0.00667949392337725
5.30134771558078 0.00601540500190646
5.30736312058269 0.00537060949137448
5.31273373007407 0.00470068038274566
5.31743441045681 0.00462387384374571
5.32205828430056 0.00466337289194174
5.3267216571925 0.00651542435105402
5.33323708154355 0.00598111953131511
5.33921820107487 0.00324410838704397
5.34246230946191 0.00286545483008714
5.345327764292 0.00283942561368057
5.34816718990568 0.00364503883812464
5.3518122287438 0.00299737666024753
5.35480960540405 0.00466667573571223
5.35947628113976 0.00404875631239426
5.36352503745216 0.00321383650102498
5.36673887395318 0.00225047370762325
5.36898934766081 0.00250546655547508
5.37149481421628 0.00248200097014565
5.37397681518643 0.00206569457283338
5.37604250975926 0.00268455942958048
5.37872706918884 0.00402559418866959
5.38275266337751 0.00382839159434977
5.38658105497186 0.00438890341378096
5.39096995838564 0.00363683301754845
5.39460679140319 0.00400571082025605
5.39861250222344 0.00443094758104323
5.40304344980449 0.00490488608719768
5.40794833589169 0.00462792230124678
5.41257625819293 0.00546659491173144
5.41804285310466 0.00653543164562136
5.42457828475029 0.00563742559568403
5.43021571034597 0.00481531997525387
5.43503103032122 0.00456126774739151
5.43959229806861 0.00679800170429133
5.44639029977291 0.0061389830170195
5.45252928278993 0.00606257796851026
5.45859186075844 0.00393407533446482
5.4625259360929 0.00471873472402638
5.46724467081693 0.00469367686057142
5.4719383476775 0.00513520537882671
5.47707355305633 0.0025890087169155
5.47966256177324 0.00224002053119065
5.48190258230443 0.0028026724661659
5.4847052547706 0.00160920282222677
5.48631445759283 0.00172059476754259
5.48803505236037 0.00201354480008723
5.49004859716046 0.00251496357347281
5.49256356073393 0.00332074555360306
5.49588430628753 0.00444312733341823
5.50032743362095 0.00647434655170944
5.50680178017266 0.00272570312608917
5.50952748329875 0.0026935253330131
5.51222100863176 0.00170063367352227
5.51392164230528 0.00128671440538671
5.51520835671067 0.00142468826122781
5.5166330449719 0.00184580973981216
5.51847885471171 0.002505815618294
5.52098467033 0.00424853826567123
5.52523320859568 0.00474223183246577
5.52997544042814 0.00545388635671373
5.53542932678485 0.00305621163516859
5.53848553842002 0.00293853148361705
5.54142406990364 0.00385770258114769
5.54528177248479 0.00422223045017305
5.54950400293496 0.00367886926541722
5.55318287220038 0.00227618667656958
5.55545905887695 0.00205511986447693
5.55751417874143 0.00426632422645756
5.56178050296788 0.00314599534870274
5.56492649831659 0.00342335227599981
5.56834985059259 0.00334190186672083
5.57169175245931 0.0047309267379832
5.57642267919729 0.00493156675832771
5.58135424595562 0.00590030304310984
5.58725454899873 0.00488533349146154
5.59213988249019 0.00499849872471692
5.59713838121491 0.00412428834576268
5.60126266956067 0.00495891888485592
5.60622158844552 0.00286325298432351
5.60908484142985 0.00276323748265711
5.61184807891251 0.00239755997749487
5.61424563889 0.00370119442246981
5.61794683331247 0.0030479333356008
5.62099476664807 0.00307956702688248
5.62407433367495 0.00248528845612236
5.62655962213108 0.00189541580705576
5.62845503793813 0.00178981031020668
5.63024484824834 0.00308567246480599
5.63333052071314 0.00258873116560196
5.63591925187875 0.00385873463248464
5.63977798651123 0.00447845510992244
5.64425644162115 0.00274057337757327
5.64699701499873 0.00278921270989731
5.64978622770863 0.00285845913370518
5.65264468684233 0.00215105671476382
5.65479574355709 0.00241179089707126
5.65720753445417 0.00261720953796374
5.65982474399213 0.0023604290576861
5.66218517304981 0.00274759010590975
5.66493276315572 0.00256140100112015
5.66749416415685 0.00260739625176747
5.67010156040861 0.00302902983813196
5.67313059024674 0.00462916835784599
5.67775975860459 0.00211564922946899
5.67987540783406 0.00243238425224344
5.6823077920863 0.00274149899450489
5.68504929108081 0.00263720583106803
5.68768649691188 0.00364034418974896
5.69132684110162 0.00370866744582615
5.69503550854745 0.00493777755921106
5.69997328610666 0.00500990232453395
5.70498318843119 0.00460949638838587
5.70959268481958 0.00573141950766438
5.71532410432724 0.00487909062871542
5.72020319495596 0.00670130973090653
5.72690450468687 0.00569277011452554
5.73259727480139 0.0046699726187829
5.73726724742017 0.00237695241857433
5.73964419983875 0.00263630734327091
5.74228050718202 0.0022034019201833
5.7444839091022 0.00318811801060354
5.74767202711281 0.00392624877473709
5.75159827588754 0.00359026808308349
5.75518854397063 0.00430098845124746
5.75948953242187 0.00536435319855984
5.76485388562043 0.00287822956901483
5.76773211518945 0.00321106664911625
5.77094318183856 0.00271454549800804
5.77365772733657 0.00291283843633129
5.7765705657729 0.00275546584998282
5.77932603162289 0.00430251147942388
5.78362854310231 0.00465292792184516
5.78828147102416 0.00432921013323214
5.79261068115739 0.00280490096686796
5.79541558212425 0.00311101205112679
5.79852659417538 0.00376288134482941
5.80228947552021 0.00343235559171601
5.80572183111193 0.00525334482117402
5.8109751759331 0.00409730213318071
5.81507247806628 0.00310245104965387
5.81817492911594 0.00319803491615173
5.82137296403209 0.0030262200116235
5.82439918404371 0.0026927545188354
5.82709193856255 0.00332796985377426
5.83041990841632 0.00343862844830208
5.83385853686462 0.00373690700861365
5.83759544387324 0.00351405002349029
5.84110949389673 0.00594494356225449
5.84705443745898 0.00523842180967638
5.85229285926866 0.00236552262541883
5.85465838189408 0.00203282822153532
5.85669121011561 0.00231398986857234
5.85900519998418 0.00214349345147057
5.86114869343565 0.00211111454479057
5.86325980798044 0.00298944939063427
5.86624925737108 0.00275356753324443
5.86900282490432 0.00404073173067226
5.873043556635 0.00543977089832944
5.87848332753333 0.00495146266205308
5.88343479019538 0.0047023426207392
5.88813713281612 0.00495509775823849
5.89309223057436 0.00363039240307785
5.89672262297743 0.00367874865023297
5.90040137162767 0.0051677921751634
5.90556916380283 0.00425740288559423
5.90982656668842 0.00538521380173554
5.91521178049016 0.00516675412291322
5.92037853461307 0.00427562207869098
5.92465415669176 0.00345255289045205
5.92810670958222 0.0029429995618158
5.93104970914403 0.00303850941431865
5.93408821855835 0.00338486139401423
5.93747307995237 0.00321864456719613
5.94069172451956 0.00484211724865382
5.94553384176822 0.00578280391141759
5.95131664567963 0.00528220751994647
5.95659885319958 0.00533337588344404
5.96193222908302 0.00510901659395841
5.96704124567698 0.00471439056454155
5.97175563624152 0.00471299185349665
5.97646862809502 0.00486343903046222
5.98133206712548 0.00425035671817937
5.98558242384366 0.00253034062016082
5.98811276446382 0.00174459043739797
5.98985735490122 0.00172628645869202
5.99158364135991 0.00190628028030891
5.99348992164022 0.00390734816882357
5.99739726980904 0.00493636275057497
6.00233363255962 0.00415378542420242
6.00648741798382 0.0039640233451623
6.01045144132898 0.00321085750635882
6.01366229883534 0.00312229038399387
6.01678458921934 0.00287018274796322
6.0196547719673 0.00482894179013473
6.02448371375743 0.00474081780798443
6.02922453156542 0.00497211159917397
6.03419664316459 0.00404432514603073
6.03824096831062 0.00500539047371786
6.04324635878434 0.00414690350502452
6.04739326228936 0.00412670056249941
6.05151996285186 0.00419148657463839
6.0557114494265 0.0057987801005622
6.06151022952706 0.0051554077446935
6.06666563727176 0.00557981851709458
6.07224545578885 0.0046490931510505
6.0768945489399 0.00444659202881865
6.08134114096872 0.00443061147913596
6.08577175244786 0.00389240652476993
6.08966415897263 0.00401175429386172
6.09367591326649 0.00542365412748852
6.09909956739398 0.00577675325723326
6.10487632065121 0.00388709945405981
6.10876342010527 0.0034012123449643
6.11216463245023 0.00304109511955393
6.11520572756979 0.00310064122756035
6.11830636879735 0.00228036467601072
6.12058673347336 0.00205002769654097
6.1226367611699 0.00272744667300572
6.12536420784291 0.00296111083253006
6.12832531867544 0.0028234822661875
6.13114880094162 0.00382974787770101
6.13497854881932 0.00413486248338107
6.1391134113027 0.00454968953555965
6.14366310083826 0.00204452885131994
6.14570762968958 0.00207499103595015
6.14778262072553 0.00179781329689933
6.14958043402243 0.00272395823659414
6.15230439225903 0.00262319259421161
6.15492758485324 0.00338262865953243
6.15831021351277 0.00341204553031047
6.16172225904308 0.00504787410502269
6.1667701331481 0.00454696950521197
6.17131710265332 0.00501825688592083
6.17633535953924 0.00493895924178992
6.18127431878103 0.00454669406658873
6.18582101284762 0.00441681577567224
6.19023782862329 0.00612577823365737
6.19636360685694 0.00688887018279397
6.20325247703974 0.00667557980894096
6.20992805684868 0.00313709701461002
6.21306515386329 0.00271717997874576
6.21578233384204 0.00263999210261342
6.21842232594465 0.00327474938448598
6.22169707532914 0.00300825491550173
6.22470533024464 0.00453115831383217
6.22923648855847 0.0031949096154655
6.23243139817393 0.00232358738241466
6.23475498555635 0.00218247841016171
6.23693746396651 0.00289002052166783
6.23982748448818 0.00566147623783789
6.24548896072602 0.00409744214426122
6.24958640287028 0.00387135397084613
6.25345775684112 0.00464105220499604
6.25809880904612 0.00426271164524747
6.26236152069137 0.00280237646151642
6.26516389715288 0.00278299980481666
6.2679468969577 0.002350483817212
6.27029738077491 0.00374778771203723
6.27404516848695 0.0030541276424133
6.27709929612936 0.00251762542747883
6.27961692155684 0.00342875779437991
6.28304567935122 0.00372813296758977
6.28677381231881 0.00358119102460964
6.29035500334342 0.00329206704268026
6.2936470703861 0.00326688837071126
6.29691395875681 0.00372136459379379
6.30063532335061 0.00383511723922832
6.30447044058983 0.00314534591398708
6.30761578650382 0.00496395840758178
6.3125797449114 0.00454390974881455
6.31712365466022 0.00420816312476219
6.32133181778498 0.00473057705593815
6.32606239484092 0.00294211245279666
6.32900450729371 0.00282120621316368
6.33182571350688 0.00363615612690008
6.33546186963378 0.0029568230052211
6.338418692639 0.00262269467261711
6.34104138731162 0.00206098809304652
6.34310237540466 0.00216767230365033
6.34527004770831 0.00267626125531474
6.34794630896363 0.00218821418876278
6.35013452315239 0.00320372596608545
6.35333824911848 0.00492983985950384
6.35826808897798 0.00686374647956089
6.36513183545754 0.004794553507504
6.36992638896505 0.0043593014909891
6.37428569045603 0.00335504203300082
6.37764073248904 0.00357941250178628
6.38122014499082 0.00413537880146897
6.38535552379229 0.00453130423427581
6.38988682802657 0.00487269025923808
6.39475951828581 0.00595594930158716
6.40071546758739 0.00554450367431445
6.40625997126171 0.00338458634044413
6.40964455760215 0.00362826934225825
6.41327282694441 0.00308076509967198
6.41635359204408 0.00391495003035176
6.42026854207443 0.00402634840046894
6.4242948904749 0.00373465282268688
6.42802954329759 0.00405941286660598
6.4320889561642 0.0034287027163423
6.43551765888054 0.00355773335539528
6.43907539223593 0.00354121958822232
6.44261661182416 0.00559990994282362
6.44821652176698 0.0044800259986367
6.45269654776562 0.00297987454697464
6.45567642231259 0.00303049506469469
6.45870691737728 0.00171175224202033
6.4604186696193 0.00215312067315126
6.46257179029246 0.00449524555942583
6.46706703585188 0.00173554503230148
6.46880258088418 0.00165837044718162
6.47046095133136 0.00147792909519012
6.47193888042655 0.00205195152507182
6.47399083195163 0.00170834650971447
6.47569917846134 0.00185813971554013
6.47755731817688 0.00235952175755611
6.47991683993444 0.00307011830906315
6.4829869582435 0.00315583518633341
6.48614279342983 0.00261514325098208
6.48875793668082 0.00236153317187452
6.49111946985269 0.00365225806772531
6.49477172792041 0.00365708894817509
6.49842881686859 0.00473514102875702
6.50316395789735 0.00536396295480239
6.50852792085215 0.0059621576205899
6.51449007847274 0.0054522009769974
6.51994227944974 0.00433759143258802
6.52427987088232 0.00439024240412248
6.52867011328645 0.00531582877283979
6.53398594205929 0.0053456696266494
6.53933161168594 0.00430438169074198
6.54363599337668 0.0044283906092916
6.54806438398597 0.00471975883726041
6.55278414282323 0.00507986022831739
6.55786400305155 0.0043289432130847
6.56219294626463 0.00548147868197972
6.56767442494661 0.00515421785752956
6.57282864280414 0.00209389710824838
6.57492253991239 0.00186747947687283
6.57679001938926 0.00201473929871961
6.57880475868798 0.00278546955040047
6.58159022823838 0.00275324990026248
6.58434347813865 0.00313960750921626
6.58748308564786 0.00307592075326674
6.59055900640113 0.00279173522945743
6.59335074163059 0.00459713072119858
6.59794787235178 0.00300262774803254
6.60095050009982 0.00292321739573691
6.60387371749555 0.00244845906546263
6.60632217656102 0.00275092018338783
6.6090730967444 0.00385251590819284
6.6129256126526 0.0040142137058642
6.61693982635846 0.00324633131559528
6.62018615767406 0.00381987432613949
6.6240060320002 0.00342818770144771
6.62743421970164 0.00359323438828047
6.63102745408992 0.00278376254861265
6.63381121663854 0.0025235578608908
6.63633477449943 0.0032814685363922
6.63961624303582 0.00338050930910588
6.64299675234493 0.00427501192984811
6.64727176427477 0.00463881849863032
6.6519105827734 0.00482550390957638
6.65673608668298 0.0042876986403365
6.66102378532332 0.00369898243669136
6.66472276776001 0.00373840335941093
6.66846117111942 0.00338317623746369
6.67184434735688 0.00552899371340701
6.67737334107029 0.00176125788388619
6.67913459895418 0.00145192498961317
6.68058652394379 0.00174800975306167
6.68233453369685 0.00147809681304774
6.6838126305099 0.00188671385026154
6.68569934436016 0.00256580701478873
6.68826515137495 0.00371595825505919
6.69198110963001 0.00507058151571465
6.69705169114572 0.00416367680255684
6.70121536794828 0.00360442683348416
6.70481979478176 0.00341865158189137
6.70823844636366 0.00407519972692917
6.71231364609059 0.00493354877882522
6.71724719486941 0.00524931995957435
6.72249651482899 0.00472743396270191
6.72722394879169 0.00440221198981388
6.7316261607815 0.00364375106657088
6.73526991184807 0.00308907359400509
6.73835898544208 0.00344717314682888
6.74180615858891 0.00363137254526777
6.74543753113417 0.00384520989899298
6.74928274103317 0.0035748736193373
6.7528576146525 0.00442894115690387
6.75728655580941 0.00472274505601985
6.76200930086543 0.0046229433198431
6.76663224418527 0.00395866798677283
6.77059091217204 0.00525698052651724
6.77584789269856 0.00543010163941216
6.78127799433797 0.0034861093602381
6.78476410369821 0.00393571837581997
6.78869982207403 0.00400317314150551
6.79270299521554 0.00401791280533023
6.79672090802087 0.00425202293857749
6.80097293095944 0.00211152107490273
6.80308445203435 0.00234490557465454
6.805429357609 0.000915501794016048
6.80634485940302 0.000935400563794707
6.80728025996681 0.00123990575889007
6.8085201657257 0.0011383560141761
6.80965852173988 0.00130419027607345
6.81096271201595 0.00186535292714232
6.81282806494309 0.00293080690350672
6.8157588718466 0.00374346303232082
6.81950233487892 0.00393272883824655
6.82343506371717 0.00437421125262348
6.82780927496979 0.00427287557851758
6.83208215054831 0.00346972745585888
6.83555187800417 0.00394785287817595
6.83949973088234 0.00419052684277052
6.84369025772512 0.00359793757467117
6.84728819529979 0.00270748743871276
6.8499956827385 0.00186293508385766
6.85185861782236 0.0022676828307789
6.85412630065314 0.00191491161999769
6.85604121227313 0.00300176220635677
6.85904297447949 0.00271428275600811
6.8617572572355 0.00327921713770248
6.8650364743732 0.00324182342579614
6.868278297799 0.00355767851605466
6.87183597631505 0.00408966538298559
6.87592564169804 0.00267833943515189
6.87860398113319 0.00367236216890523
6.88227634330209 0.00317078983298714
6.88544713313508 0.00505137145079715
6.89049850458588 0.00458999935330752
6.89508850393919 0.00340157988940523
6.89849008382859 0.00305746285397929
6.90154754668257 0.0026781511501683
6.90422569783274 0.00240287656566999
6.90662857439841 0.00271638991930776
6.90934496431772 0.00280287621091411
6.91214784052863 0.00321710170557819
6.91536494223421 0.00345411604541003
6.91881905827962 0.00285305902802279
6.92167211730764 0.00261965590087427
6.92429177320852 0.00189194649017057
6.92618371969869 0.00190478881947026
6.92808850851816 0.000842718295317097
6.92893122681347 0.000803590335643317
6.92973481714912 0.000878376742345914
6.93061319389146 0.000847914567568332
6.93146110845903 0.00115260954622192
6.93261371800525 0.00177122967599604
6.93438494768125 0.0027847277689414
6.93716967545019 0.00450796105106135
6.94167763650125 0.00420229304020116
6.94587992954145 0.00376292008222457
6.94964284962368 0.00607612133977584
6.95571897096345 0.00648746141182577
6.96220643237528 0.0041677144980413
6.96637414687332 0.00497342774843321
6.97134757462175 0.00254173300612731
6.97388930762788 0.0024203004012636
6.97630960802914 0.0022769919775258
6.97858660000667 0.00206106399119344
6.98064766399786 0.002814202434871
6.98346186643274 0.00291851333138021
6.98638037976412 0.00281201632018209
6.9891923960843 0.00347745926594459
6.99266985535024 0.00495621341205486
6.9976260687623 0.00646715078398686
7.00409321954628 0.00523062091125078
7.00932384045753 0.00455131724612518
7.01387515770366 0.00492276177124867
7.01879791947491 0.00452140712522552
7.02331932660013 0.00431916800752494
7.02763849460766 0.005274830550577
7.03291332515824 0.00342637078882869
7.03633969594707 0.00340552339850349
7.03974521934557 0.00261433952364252
7.04235955886921 0.00277624587303346
7.04513580474224 0.00225257809045379
7.0473883828327 0.00170507783343884
7.04909346066614 0.0017187872182772
7.05081224788441 0.000644815603806025
7.05145706348822 0.000651764705987627
7.05210882819421 0.00158419008210322
7.05369301827631 0.00140165969014831
7.05509467796646 0.00213585376075073
7.05723053172721 0.00303900420542508
7.06026953593264 0.00323133914390264
7.06350087507654 0.00289990999760825
7.06640078507415 0.00234993428813229
7.06875071936228 0.0021256758474784
7.07087639520976 0.00213650346431079
7.07301289867407 0.00255377995394327
7.07556667862801 0.00340230720556749
7.07896898583358 0.00452213359410787
7.08349111942769 0.00289353400371753
7.0863846534314 0.00321343957604015
7.08959809300744 0.00287521468207312
7.09247330768952 0.00510500654687647
7.09757831423639 0.00437190286777812
7.10195021710417 0.00269257987481303
7.10464279697898 0.00222632741149268
7.10686912439048 0.00251936208055322
7.10938848647103 0.00283521826125925
7.11222370473229 0.00241196221277321
7.11463566694506 0.00493535088103249
7.11957101782609 0.00519608354159655
7.12476710136769 0.00483091445278573
7.12959801582048 0.00454714311350889
7.13414515893399 0.00497468979085458
7.13911984872484 0.00517358188005251
7.14429343060489 0.00491485132766854
7.14920828193256 0.00559912514652659
7.15480740707909 0.00303729957041516
7.1578447066495 0.00210039417957863
7.15994510082908 0.00274074801989902
7.16268584884898 0.00274845308658394
7.16543430193556 0.00321801572221996
7.16865231765778 0.00317016910487121
7.17182248676266 0.00178801423561183
7.17361050099827 0.00122448314681025
7.17483498414508 0.00160900586869341
7.17644399001377 0.00105476552973817
7.17749875554351 0.00084735548952129
7.17834611103303 0.00139654696817449
7.17974265800121 0.00193736499954986
7.18168002300076 0.0031569726286203
7.18483699562938 0.00396778699681576
7.18880478262619 0.00468480441737228
7.19348958704356 0.00401903495609535
7.19750862199966 0.00283119648589924
7.20033981848556 0.00260150029910059
7.20294131878466 0.00252362285035769
7.20546494163502 0.00226073809286279
7.20772567972788 0.0039851757392258
7.2117108554671 0.00447270192292954
7.21618355739003 0.00415658240016685
7.2203401397902 0.00299593311054346
7.22333607290074 0.00230928342934433
7.22564535633009 0.00251168253252949
7.22815703886262 0.00244934335401502
7.23060638221663 0.00296931824324942
7.23357570045988 0.00307720776861735
7.2366529082285 0.00394729422595995
7.24060020245446 0.00183434229424922
7.24243454474871 0.0019093643912221
7.24434390913993 0.00200786544134406
7.24635177458128 0.00325069773008493
7.24960247231136 0.00358053189496541
7.25318300420633 0.00367785724122944
7.25686086144756 0.00441388432629261
7.26127474577385 0.00493156912055077
7.2662063148944 0.00497017190657827
7.27117648680098 0.00354172066473427
7.27471820746571 0.00301018372054662
7.27772839118626 0.00278132040845381
7.28050971159471 0.00256851640329574
7.28307822799801 0.00304867586803302
7.28612690386604 0.00114065474615464
7.2872675586122 0.00136214881321487
7.28862970742541 0.00194654215461836
7.29057624958003 0.00306886120142527
7.29364511078146 0.00324086187963252
7.29688597266109 0.0025637244233248
7.29944969708441 0.00218790648483052
7.30163760356924 0.00218210668513944
7.30381971025438 0.00147331148745104
7.30529302174183 0.00143613744343795
7.30672915918527 0.00341096242882886
7.3101401216141 0.0041675351933597
7.31430765680746 0.00524262210558985
7.31955027891305 0.00456080093422381
7.32411107984727 0.00450921094788622
7.32862029079516 0.00467592662549446
7.33329621742065 0.00382246380665068
7.33711868122731 0.00419109763011344
7.34130977885742 0.00349447026979751
7.34480424912722 0.00453034077907404
7.34933458990629 0.00442505758060994
7.3537596474869 0.00382560110128305
7.35758524858818 0.00450845853682496
7.36209370712501 0.00295753835028032
7.36505124547529 0.00294375068357551
7.36799499615886 0.00207708395832738
7.37007208011719 0.00210480861619729
7.37217688873339 0.00372953624864193
7.37590642498203 0.00324936201077618
7.37915578699281 0.00426646352922364
7.38342225052203 0.00414825553766305
7.38757050605969 0.00441728721989417
7.39198779327959 0.00279371939202584
7.39478151267161 0.00242398043347645
7.39720549310509 0.00165596163264591
7.39886145473773 0.0019841504716177
7.40084560520935 0.0018466515607333
7.40269225677009 0.0023811802045503
7.40507343697464 0.00305585697489591
7.40812929394953 0.00300985798106782
7.4111391519306 0.00322830574782825
7.41436745767843 0.00280337746930678
7.41717083514773 0.00290497982922483
7.42007581497696 0.00248749180118067
7.42256330677814 0.00307750098666341
7.4256408077648 0.00326976716953801
7.42891057493434 0.00406367201856255
7.4329742469529 0.00288412698891292
7.43585837394182 0.00275708722643833
7.43861546116826 0.00286105952650163
7.44147652069476 0.00311518167571081
7.44459170237047 0.00269997973991284
7.44729168211038 0.00268952751362247
7.449981209624 0.00385622021420211
7.45383742983821 0.00316649634518257
7.45700392618339 0.0033185070590673
7.46032243324245 0.00393649766293771
7.46425893090539 0.0033781318189254
7.46763706272432 0.0038531449523213
7.47149020767664 0.00411183073414915
7.47560203841079 0.00476087383342383
7.48036291224421 0.00404438144038948
7.4844072936846 0.00420891931918303
7.48861621300378 0.00433953412215693
7.49295574712594 0.00507715382116542
7.49803290094711 0.00522388796183165
7.50325678890894 0.00444776800389024
7.50770455691283 0.00517479303708241
7.51287934994991 0.00505854373477516
7.51793789368469 0.00491810502407354
7.52285599870876 0.00512634076898933
7.52798233947775 0.00352284775871381
7.53150518723647 0.00288481537437369
7.53439000261084 0.00307861849680151
7.53746862110764 0.00247709153394327
7.53994571264158 0.00161538558412878
7.54156109822571 0.00177646618820915
7.54333756441392 0.00195528048275669
7.54529284489668 0.00245173580562054
7.5477445807023 0.00289346431587168
7.55063804501817 0.00281070518271971
7.55344875020089 0.00179322687242342
7.55524197707331 0.00210161763346945
7.55734359470678 0.00266830509422274
7.56001189980101 0.00226738162277345
7.56227928142378 0.00260098940937411
7.56488027083315 0.0033998514919949
7.56828012232515 0.00362074360149617
7.57190086592665 0.00350119309109568
7.57540205901774 0.00346895826004517
7.57887101727779 0.00281962711692683
7.58169064439471 0.00312404786721657
7.58481469226193 0.00413661884043067
7.58895131110236 0.002886548981658
7.59183786008402 0.00305403497511978
7.59489189505914 0.00352206052310179
7.59841395558224 0.00323165712455139
7.60164561270679 0.00287770426189935
7.60452331696869 0.00397591916005509
7.60849923612875 0.00352865225682327
7.61202788838557 0.00388523416018756
7.61591312254576 0.00514991752848542
7.62106304007424 0.00474224552187953
7.62580528559612 0.00397496080830462
7.62978024640443 0.00381503362065777
7.63359528002508 0.00403570164728533
7.63763098167237 0.00419698483480439
7.64182796650717 0.00366772230074955
7.64549568880792 0.00384624811860747
7.64934193692653 0.00424497583602933
7.65358691276256 0.00509389588282683
7.65868080864539 0.00650986301965065
7.66519067166504 0.00592844067695999
7.671119112342 0.00523771742768139
7.67635682976968 0.00615573588134426
7.68251256565102 0.00755233092658064
7.6900648965776 0.00497470952017219
7.69503960609778 0.00585067933878783
7.70089028543656 0.00554640219524712
7.70643668763181 0.00444274146114065
7.71087942909295 0.00433592919800981
7.71521535829096 0.0034803031669755
7.71869566145793 0.00310830085286115
7.7218039623108 0.0023041215028506
7.72410808381365 0.00196633344438724
7.72607441725803 0.00179913442827237
7.72787355168631 0.00272823503830326
7.73060178672461 0.00276643332228945
7.7333682200469 0.00414755729388139
7.73751577734078 0.00385510977693926
7.74137088711772 0.00197861374768693
7.74334950086541 0.00171479677938476
7.74506429764479 0.00264905903569496
7.74771335668049 0.00369834655426529
7.75141170323475 0.00341843921970429
7.75483014245445 0.00376618134697401
7.75859632380143 0.00219814320264576
7.76079446700407 0.00335713573137138
7.76415160273545 0.00240080509344127
7.76655240782889 0.001519257914624
7.76807166574351 0.00143188047268926
7.7695035462162 0.00211307554194033
7.77161662175814 0.00349862726384387
7.77511524902198 0.00349619524655687
7.77861144426854 0.00468930236491698
7.78330074663346 0.00371814758462105
7.78701889421808 0.0024465548292864
7.78946544904737 0.00305430421143472
7.7925197532588 0.00252860101522956
7.79504835427403 0.00204039866486315
7.79708875293889 0.0028326483435786
7.79992140128247 0.00204141789172546
7.8019628191742 0.00255954463710805
7.80452236381131 0.00341738654241675
7.80793975035372 0.00431988332427227
7.81225963367799 0.00372462391645284
7.81598425759445 0.00418873533579997
7.82017299293025 0.0035495053630681
7.82372249829332 0.00414821204127085
7.82787071033459 0.00454688163623269
7.83241759197082 0.00428442619567974
7.8367020181665 0.00461682791614442
7.84131884608264 0.00380273381484663
7.84512157989749 0.00315498701400737
7.8482765669115 0.00490832846340637
7.8531848953749 0.00507184186650438
7.85825673724141 0.0045169797468333
7.86277371698824 0.00548223092484381
7.86825594791308 0.00481837093772143
7.87307431885081 0.00433601120706156
7.87741033005787 0.00589006293688728
7.88330039299476 0.00288151159515886
7.88618190458991 0.00187616566976758
7.88805807025968 0.0019624359432109
7.89002050620289 0.00184126486559522
7.89186177106849 0.00250670391105036
7.89436847497954 0.00250568049577605
7.89687415547531 0.00217457675809006
7.89904873223341 0.00257852694404633
7.90162725917745 0.00217753588665458
7.90380479506411 0.00241163645445994
7.90621643151857 0.00381343120259931
7.91002986272117 0.00363194321169262
7.91366180593286 0.0026399035642598
7.91630170949712 0.00239973468617293
7.91870144418329 0.00361232368141029
7.9223137678647 0.00333114869323588
7.92564491655794 0.00488198105143002
7.93052689760937 0.00303216132767783
7.93355905893704 0.00282230428810278
7.93638136322515 0.00416722683936401
7.94054859006451 0.0040306561484349
7.94457924621295 0.00239358233847318
7.94697282855142 0.00323785932556158
7.95021068787698 0.00306438417559198
7.95327507205257 0.00427209649025517
7.95754716854283 0.0041289184474368
7.96167608699026 0.0030778924102434
7.96475397940051 0.00279434968986663
7.96754832909038 0.00340309537223842
7.97095142446261 0.00527104358038972
7.976222468043 0.00482909026401086
7.98105155830701 0.00350219143305731
7.98455374974007 0.00311145155968178
7.98766520129975 0.00238420909258721
7.99004941039234 0.0021652974211297
7.99221470781347 0.00284402680423882
7.99505873461771 0.00325230174702049
7.99831103636473 0.00346814581911252
8.00177918218384 0.00183306935851791
8.00361225154236 0.00227290347592112
8.00588515501828 0.00190588583645863
8.00779104085474 0.00231126482972178
8.01010230568446 0.00321411678725275
8.01331642247171 0.00278113037539527
8.01609755284711 0.00421077968089819
8.02030833252801 0.00445766769701614
8.02476600022502 0.0039164786043443
8.02868247882937 0.00273581133433567
8.0314182901637 0.00187311131603667
8.03329140147974 0.00227597822247292
8.03556737970221 0.00293279414367537
8.03850017384589 0.00439643723222067
8.04289661107811 0.0028004750223029
8.04569708610041 0.00257496469549066
8.0482720507959 0.00463331371943781
8.05290536451534 0.00429299608550551
8.05719836060084 0.00455265552513402
8.06175101612598 0.00246906001134275
8.06422007613732 0.00283012151810934
8.06705019765543 0.00268133987049967
8.06973153752593 0.00256697566677508
8.0722985131927 0.00220942565117394
8.07450793884388 0.00171920101841768
8.0762271398623 0.00108044792027823
8.07730758778257 0.00121380816419194
8.07852139594677 0.00141517194031275
8.07993656788708 0.00236425880086994
8.08230082668795 0.00190346286451182
8.08420428955246 0.00331642616946496
8.08752071572193 0.00396496742365031
8.09148568314558 0.00393698527041615
8.09542266841599 0.00329804680905823
8.09872071522505 0.00409338488049642
8.10281410010555 0.00495499450475603
8.1077690946103 0.00481028097122285
8.11257937558153 0.00397488887242751
8.11655426445395 0.00277821194948301
8.11933247640344 0.00312154749307787
8.12245402389651 0.0035855725956325
8.12603959649215 0.00378055005316798
8.12982014654532 0.00311140262125421
8.13293154916657 0.00252715995484436
8.13545870912141 0.00256688107403737
8.13802559019545 0.00218877215564184
8.14021436235109 0.00207084337359027
8.14228520572468 0.001796948034836
8.14408215375952 0.00181552484316476
8.14589767860268 0.00159332583084514
8.14749100443353 0.00319578069814856
8.15068678513167 0.00293671216394553
8.15362349729562 0.00468239980301339
8.15830589709863 0.00452311300173516
8.16282901010037 0.0053995275342062
8.16822853763457 0.00539195132956383
8.17362048896414 0.00483017467680867
8.17845066364094 0.00501410462775689
8.1834647682687 0.00453052372414878
8.18799529199285 0.00300025383231061
8.19099554582516 0.00259205150170864
8.19358759732687 0.00289784535190403
8.19648544267877 0.00324618001735215
8.19973162269613 0.00438456612344737
8.20411618881957 0.00265852954698106
8.20677471836655 0.00297558644574113
8.2097503048123 0.00215229470830501
8.2119025995206 0.00194534948931717
8.21384794900992 0.00344875238405535
8.21729670139397 0.00286651453053204
8.22016321592451 0.00274447541060743
8.22290769133511 0.00396888197417783
8.22687657330929 0.00360454501039549
8.23048111831969 0.00294576351406181
8.23342688183375 0.00476547818208715
8.23819236001583 0.00428869419906597
8.2424810542149 0.00373839503313849
8.24621944924804 0.00146972615628747
8.24768917540433 0.00160651544335988
8.24929569084768 0.00255982804846154
8.25185551889615 0.00297188454812289
8.25482740344427 0.00341503818046125
8.25824244162473 0.00131526307592943
8.25955770470066 0.00169877113516662
8.26125647583583 0.00148002565415107
8.26273650148998 0.00199028670954341
8.26472678819952 0.00227374020009823
8.26700052839962 0.00233448910889989
8.26933501750852 0.00150177147190453
8.27083678898043 0.00146924382394841
8.27230603280437 0.00151196241631821
8.27381799522069 0.00131147983218105
8.27512947505287 0.00252448404390993
8.27765395909678 0.00302542771133543
8.28067938680812 0.00295090467065111
8.28363029147877 0.00342002012360159
8.28705031160237 0.00290339261318045
8.28995370421555 0.00271491821422194
8.29266862242977 0.00280384553759975
8.29547246796737 0.00459534495910857
8.30006781292648 0.00275883122303499
8.30282664414952 0.00307241885520483
8.30589906300472 0.00283791983186202
8.30873698283658 0.00259409410298953
8.31133107693957 0.00449304118821971
8.31582411812779 0.00462771163383547
8.32045182976163 0.00374785503245823
8.32419968479408 0.00296756937651465
8.3271672541706 0.00297423246040633
8.330141486631 0.00306601633586478
8.33320750296687 0.00278904334132926
8.3359965463082 0.00280986963964665
8.33880641594784 0.00300513026502393
8.34181154621287 0.0048440360499893
8.34665558226286 0.00469212385467901
8.35134770611754 0.00546526025586035
8.3568129663734 0.00482049796464264
8.36163346433804 0.00420367904678496
8.36583714338482 0.00423193161865136
8.37006907500348 0.00477517655256259
8.37484425155604 0.00526206745434047
8.38010631901038 0.00437334378063828
8.38447966279102 0.00499928408238816
8.38947894687341 0.00219795068645755
8.39167689755987 0.00187585607308568
8.39355275363295 0.00314239746645345
8.3966951510994 0.00350309541339342
8.4001982465128 0.00439294611301213
8.40459119262581 0.00340239874696127
8.40799359137277 0.00390870828582054
8.41190229965859 0.00166485346731747
8.41356715312591 0.00174570292990515
8.41531285605582 0.00193880997402331
8.41725166602984 0.00350993199544659
8.42076159802529 0.00212770299496373
8.42288930102025 0.00230052665097938
8.42518982767123 0.00186360844881594
8.42705343612004 0.00163755928860547
8.42869099540865 0.00170203368711672
8.43039302909577 0.0015086754744786
8.43190170457025 0.00241576874207277
8.43431747331232 0.0026985314886354
8.43701600480095 0.00319558674255543
8.44021159154351 0.00214420300176196
8.44235579454527 0.00224720527913201
8.4446029998244 0.00188588414429363
8.4464888839687 0.00197801061310558
8.4484668945818 0.00223296654646329
8.45069986112827 0.00247492574933101
8.4531747868776 0.00258117933388682
8.45575596621148 0.00239718399982247
8.45815315021131 0.00329343577707168
8.46144658598838 0.00391551017126986
8.46536209615965 0.00396858405197206
8.46933068021162 0.00244187548231915
8.47177255569394 0.0025114689440156
8.47428402463795 0.00317339992662849
8.47745742456458 0.00461261487116957
8.48207003943575 0.0036254086223562
8.48569544805811 0.00257216548049601
8.48826761353861 0.00213502565021202
8.49040263918882 0.00251396614463021
8.49291660533345 0.00292783582097133
8.49584444115442 0.00373906715080008
8.49958350830522 0.00334729401580444
8.50293080232102 0.00261793238843616
8.50554873470946 0.00343082638887313
8.50897956109833 0.00354403568952975
8.51252359678786 0.00427534916892865
8.51679894595679 0.00397538667625549
8.52077433263305 0.0051235885370484
8.52589792117009 0.00604987782617059
8.53194779899626 0.00474110049015455
8.53668889948642 0.00415420131377206
8.54084310080019 0.00539713254109881
8.54624023334129 0.0048577334432766
8.55109796678457 0.00320508311849488
8.55430304990306 0.00214276900730036
8.55644581891036 0.00217054661904704
8.55861636552941 0.00174876597867447
8.56036513150808 0.00261715069918243
8.56298228220726 0.00226789874748084
8.56525018095475 0.00343601576156819
8.56868619671631 0.00340644142482145
8.57209263814114 0.00314396864563584
8.57523660678677 0.00186243277394238
8.57709903956071 0.00184142958010159
8.57894046914082 0.00255528428492528
8.58149575342574 0.00342247588585305
8.5849182293116 0.0032379728899787
8.58815620220157 0.00501715589588198
8.59317335809746 0.00202663259752178
8.59519999069498 0.00210388801456928
8.59730387870955 0.00173315591730408
8.59903703462685 0.00175956073292124
8.60079659535977 0.00334559878280423
8.60414219414258 0.0018141980626982
8.60595639220527 0.00212089524933297
8.60807728745461 0.00202439863428016
8.61010168608889 0.00403875063613698
8.61414043672502 0.00243874107581838
8.61657917780084 0.00196004311022311
8.61853922091107 0.00211355274640258
8.62065277365747 0.0019775749682939
8.62263034862576 0.00169900615540625
8.62432935478117 0.00218904398976251
8.62651839877093 0.00273075370194234
8.62924915247287 0.00258200871427355
8.63183116118715 0.00282378314370492
8.63465494433085 0.0033519201720251
8.63800686450288 0.00419879843733259
8.64220566294021 0.00267194376244676
8.64487760670266 0.00215975363733824
8.64703736034 0.00206603880224472
8.64910339914224 0.00293001374643527
8.65203341288868 0.00267221021103354
8.65470562309971 0.00353473852123634
8.65824036162095 0.00533784555503293
8.66357820717598 0.00527394333713145
8.66885215051311 0.00318885110273604
8.67204100161585 0.00318186042959854
8.67522286204545 0.00228138746303193
8.67750424950848 0.00214585487411543
8.67965010438259 0.00321489403280519
8.6828649984154 0.00384794827219845
8.6867129466876 0.00350254214681831
8.69021548883442 0.00437349517111991
8.69458898400554 0.00417346505370053
8.69876244905924 0.00421640118318345
8.70297885024242 0.00421224486566875
8.70719109510809 0.0053932059421687
8.71258430105026 0.00443586592951985
8.71702016697978 0.00396644402019841
8.72098661099997 0.00400764120598476
8.72499425220596 0.00230909370599288
8.72730334591195 0.00177752581374541
8.7290808717257 0.00172576010647012
8.73080663183217 0.00391893455713803
8.7347255663893 0.00324899490305557
8.73797456129236 0.00417600009554889
8.74215056138791 0.00432137076289921
8.74647193215081 0.00221673617573148
8.74868866832654 0.00184234822346259
8.75053101655 0.00305998320906763
8.75359099975907 0.0033892986834429
8.75698029844251 0.00305896016502767
8.76003925860754 0.00310841996258218
8.76314767857012 0.00215097621229599
8.76529865478242 0.00132892009052093
8.76662757487294 0.00152763104748789
8.76815520592043 0.00163064159489043
8.76978584751532 0.00288223515031969
8.77266808266564 0.00458425891979761
8.77725234158543 0.0062471309212332
8.78349947250667 0.00312009115384045
8.78661956366051 0.00319705300907779
8.78981661666958 0.00199495828211482
8.7918115749517 0.00152900148947036
8.79334057644117 0.00152181047740201
8.79486238691857 0.00353203568579809
8.79839442260437 0.00235421708841184
8.80074863969278 0.00247612705799382
8.80322476675078 0.00300749867588507
8.80623226542666 0.00328776326739693
8.80952002869406 0.00278985551924902
8.8123098842133 0.00134617176085955
8.81365605597416 0.00219699106797255
8.81585304704214 0.00182511303232003
8.81767816007446 0.00253251571312511
8.82021067578758 0.00347035699007082
8.82368103277765 0.00257045812668055
8.82625149090433 0.00262667802849074
8.82887816893282 0.00245903598218008
8.83133720491501 0.00247718935564225
8.83381439427065 0.00322936538787807
8.83704375965853 0.00141381269545938
8.83845757235398 0.00188010679569057
8.84033767914968 0.0019743074616854
8.84231198661136 0.00394187026765497
8.84625385687901 0.00375324881783236
8.85000710569685 0.00238393727292769
8.85239104296977 0.00210268841020615
8.85449373137998 0.00357584595214137
8.85806957733212 0.00376186836530174
8.86183144569742 0.00459278063422033
8.86642422633165 0.00467734088303079
8.87110156721468 0.0025844304004995
8.87368599761518 0.00221090985523041
8.87589690747041 0.00378091526232414
8.87967782273273 0.00313089286997306
8.8828087156027 0.00548445686056815
8.88829317246327 0.00400452444090125
8.89229769690417 0.00324177276067144
8.89553946966484 0.00341492440093399
8.89895439406578 0.00210665794110352
8.90106105200688 0.00220105591090089
8.90326210791778 0.00231026086406391
8.90557236878185 0.00282143007164987
8.9083937988535 0.00339505506588875
8.91178885391938 0.00250604120020448
8.91429489511959 0.00210283395565184
8.91639772907524 0.00224750122746622
8.91864523030271 0.00148564125545524
8.92013087155816 0.0017070952040099
8.92183796676217 0.00155586744330081
8.92339383420547 0.00299930732909953
8.92639314153457 0.00311720429766922
8.92951034583224 0.00319923310890202
8.93270957894114 0.0053765088468844
8.93808608778803 0.00375652710682731
8.94184261489485 0.00440172935427166
8.94624434424913 0.00394479037384117
8.95018913462297 0.00606406222875579
8.95625319685172 0.00421480482678845
8.96046800167851 0.00267570500073221
8.96314370667924 0.00362274581240369
8.96676645249165 0.0027345012527588
8.9695009537444 0.00288825633785634
8.97238921008226 0.00264748338561414
8.97503669346787 0.00315669258861692
8.97819338605649 0.00232713384699108
8.98052051990348 0.00143799998900519
8.98195851989249 0.00149832183955065
8.98345684173204 0.00187942967903195
8.98533627141107 0.00251481071045457
8.98785108212152 0.00344604463974029
8.99129712676127 0.00311640958808696
8.99441353634935 0.00379050047482909
8.99820403682418 0.00320905084590602
9.00141308767009 0.00267382624174829
9.00408691391183 0.00178960196125065
9.00587651587309 0.00158776750242692
9.00746428337551 0.00137132688111458
9.00883561025663 0.00237617106978229
9.01121178132641 0.00233145764308744
9.0135432389695 0.00353665650672697
9.01707989547622 0.00350348130854294
9.02058337678477 0.00465345051616888
9.02523682730094 0.00324117570202181
9.02847800300296 0.00180418676835624
9.03028218977131 0.00139616828459568
9.03167835805591 0.00150068887656648
9.03317904693247 0.00174757884637771
9.03492662577885 0.00211136593084605
9.0370379917097 0.00219711417469085
9.03923510588439 0.00277250317449074
9.04200760905888 0.00279120085229468
9.04479880991117 0.00240215126508829
9.04720096117626 0.00205168467466999
9.04925264585093 0.00564782012713363
9.05490046597807 0.00272788256002918
9.0576283485381 0.00293987374063414
9.06056822227873 0.00416542186312802
9.06473364414186 0.00213941390869715
9.06687305805056 0.00176154889452669
9.06863460694508 0.00251289664492165
9.07114750359 0.00247235427370406
9.07361985786371 0.00194639355199647
9.0755662514157 0.00194324219830223
9.07750949361401 0.00236223831455661
9.07987173192856 0.00220249972585572
9.08207423165442 0.00299580989193807
9.08507004154636 0.00278928926832289
9.08785933081468 0.00368443869573556
9.09154376951042 0.0038655783369832
9.0954093478474 0.00173807991770586
9.09714742776511 0.00164399833512712
9.09879142610023 0.00248395202881623
9.10127537812905 0.00318089950343949
9.10445627763249 0.00273656987555069
9.10719284750804 0.00452269163192907
9.11171553913997 0.00340899239693568
9.1151245315369 0.0030637538960628
9.11818828543297 0.00277536300121924
9.12096364843419 0.0040227443301796
9.12498639276437 0.00370623314466524
9.12869262590903 0.00340370809594566
9.13209633400498 0.00386267357812236
9.1359590075831 0.00366928731543476
9.13962829489853 0.00368919977460089
9.14331749467313 0.00344004518870132
9.14675753986184 0.004435574347068
9.1511931142089 0.00373041818245408
9.15492353239136 0.00382642851130089
9.15874996090266 0.00235089226722675
9.16110085316989 0.00258991252277701
9.16369076569267 0.00246136247192396
9.16615212816459 0.00226064770817957
9.16841277587277 0.00184970946226568
9.17026248533504 0.00217830452406807
9.1724407898591 0.00188637542443592
9.17432716528354 0.00220227746041827
9.17652944274396 0.00270900270992091
9.17923844545388 0.0037419696432668
9.18298041509714 0.00240928883842665
9.18538970393557 0.00211089369345626
9.18750059762903 0.00317565272739486
9.19067625035642 0.00269658204153515
9.19337283239796 0.00307438541623863
9.1964472178142 0.00170706699145052
9.19815428480565 0.00110257007293874
9.19925685487859 0.00114910331909247
9.20040595819768 0.00269651437335368
9.20310247257103 0.00266630614025385
9.20576877871129 0.00345325781295927
9.20922203652425 0.00301212019639298
9.21223415672064 0.00211856063495869
9.2143527173556 0.00159835811112048
9.21595107546672 0.00165885297169341
9.21760992843841 0.00243454871778957
9.2200444771562 0.00257090934978287
9.22261538650599 0.00354583065677632
9.22616121716276 0.00332124182988451
9.22948245899265 0.00305626014247188
9.23253871913512 0.004062793656486
9.2366015127916 0.00303723322782721
9.23963874601943 0.00319238484506558
9.2428311308645 0.00189161649403944
9.24472274735854 0.00161710965769751
9.24633985701623 0.00208815311393287
9.24842801013017 0.00202547741211978
9.25045348754229 0.00240088522694694
9.25285437276923 0.00300826238553107
9.25586263515476 0.00352122854397994
9.25938386369874 0.00391211698320995
9.26329598068195 0.00229527711512874
9.26559125779708 0.00273355617193696
9.26832481396902 0.00244086676425642
9.27076568073328 0.00269425019544246
9.27345993092872 0.00308843633146715
9.27654836726019 0.0028795566416685
9.27942792390185 0.00239218561631256
9.28182010951817 0.00232631386911218
9.28414642338728 0.00242707519082452
9.2865734985781 0.00328386397111674
9.28985736254922 0.00285778063140082
9.29271514318062 0.00274816939818366
9.2954633125788 0.00231982288525281
9.29778313546406 0.00336089502945022
9.30114403049351 0.00351753820876407
9.30466156870227 0.00298840304552036
9.30764997174779 0.00297449948769152
9.31062447123548 0.00386620324874619
9.31449067448423 0.00469224820043124
9.31918292268466 0.0066654944988911
9.32584841718355 0.00437422434943254
9.33022264153298 0.00502628203213114
9.33524892356512 0.00156904978819216
9.33681797335331 0.00187347579580343
9.33869144914911 0.00186983214391927
9.34056128129303 0.00399969785795767
9.34456097915099 0.00395690321400093
9.34851788236499 0.00253995116744969
9.35105783353244 0.00269093575684949
9.35374876928929 0.00278930333962427
9.35653807262891 0.00266100468991809
9.35919907731883 0.00222897381925839
9.36142805113809 0.00197234368950925
9.3634003948276 0.00283313821244746
9.36623353304004 0.0024005110702452
9.36863404411029 0.00329031135112438
9.37192435546141 0.00295036711402762
9.37487472257544 0.00325845142313448
9.37813317399857 0.00385817549061891
9.38199134948919 0.00333620850929824
9.38532755799849 0.00279441196683254
9.38812196996532 0.00162455401603718
9.38974652398136 0.00122406592439242
9.39097058990575 0.00106570173013376
9.39203629163589 0.00115486100912116
9.39319115264501 0.00113599654984421
9.39432714919485 0.00160617085687872
9.39593332005173 0.00224995966937628
9.39818327972111 0.00284630627508386
9.40102958599619 0.00242022973211272
9.4034498157283 0.00279449641157716
9.40624431213988 0.00232999395406883
9.40857430609395 0.00319791215447365
9.41177221824842 0.00229262862049863
9.41406484686892 0.00239269124395675
9.41645753811288 0.00270032130533089
9.41915785941821 0.00324324274816339
9.42240110216637 0.00394137111724101
9.42634247328361 0.00357681694858581
9.4299192902322 0.00327949415530987
9.43319878438751 0.0021584810421781
9.43535726542969 0.00219097845587226
9.43754824388556 0.00185253802829844
9.43940078191386 0.00286125741744976
9.44226203933131 0.00238912372771662
9.44465116305903 0.00281031658713136
9.44746147964616 0.00393711849313715
9.4513985981393 0.00565784704032368
9.45705644517962 0.00479607420801527
9.46185251938763 0.00507559860868148
9.46692811799632 0.00432665709793288
9.47125477509425 0.0046105113415082
9.47586528643576 0.00241759996839818
9.47828288640415 0.00200154375548577
9.48028443015964 0.00191227574671171
9.48219670590635 0.00191100565716039
9.48410771156351 0.00312687797962724
9.48723458954314 0.00340611954426909
9.49064070908741 0.00264192352266788
9.49328263261008 0.00257929071040394
9.49586192332048 0.00285839021810509
9.49872031353858 0.00313355426855492
9.50185386780714 0.00303366330538183
9.50488753111252 0.00324832238189554
9.50813585349442 0.00436696617070471
9.51250281966512 0.0050993168814178
9.51760213654654 0.00445555315366536
9.52205768970021 0.00452146133147098
9.52657915103168 0.00330134360509139
9.52988049463677 0.00352143219254511
9.53340192682932 0.00291040307014056
9.53631232989946 0.00296824793359359
9.53928057783305 0.00310514706351728
9.54238572489657 0.00210788791682246
9.54449361281339 0.00219379146893747
9.54668740428233 0.00197339308316841
9.54866079736549 0.00231218550233137
9.55097298286783 0.00222048703081165
9.55319346989864 0.0018600912782914
9.55505356117693 0.00155306942151965
9.55660663059845 0.00325372580358355
9.55986035640203 0.00411044784131186
9.56397080424335 0.00276565725916663
9.56673646150251 0.00220798871790435
9.56894445022042 0.00232357768573571
9.57126802790615 0.00303743669987473
9.57430546460603 0.00350941640552594
9.57781488101155 0.00166997673917046
9.57948485775072 0.00159674584488045
9.5810816035956 0.00189173372635363
9.58297333732196 0.00334169410428325
9.58631503142624 0.00336601971675194
9.58968105114299 0.00290342222756748
9.59258447337056 0.00337659662297546
9.59596106999354 0.00290436880345393
9.59886543879699 0.00264235814376053
9.60150779694075 0.0022544080534272
9.60376220499418 0.00299015677662068
9.6067523617708 0.00379801076338893
9.61055037253419 0.00392645524535273
9.61447682777954 0.00337731396752367
9.61785414174707 0.00487523950984021
9.6227293812569 0.00376275704220734
9.62649213829911 0.00384670279881263
9.63033884109792 0.00311177198787031
9.63345061308579 0.00372644036537275
9.63717705345117 0.00360976760223898
9.64078682105341 0.00470915285921553
9.64549597391262 0.00455422486859041
9.65005019878121 0.00373426308111595
9.65378446186233 0.00318719182347888
9.6569716536858 0.00396471739194538
9.66093637107775 0.00493820723804968
9.6658745783158 0.00444658193318704
9.67032116024899 0.00395217031081218
9.6742733305598 0.00306481137613809
9.67733814193594 0.00284030876201878
9.68017845069796 0.00388965605816556
9.68406810675612 0.0024196199089002
9.68648772666502 0.00213315367088919
9.68862088033591 0.00226623607689163
9.6908871164128 0.00254131746066174
9.69342843387347 0.00323693205640485
9.69666536592987 0.00351211914593845
9.70017748507581 0.00410307796414387
9.70428056303995 0.00450353477747467
9.70878409781743 0.0018477412843358
9.71063183910176 0.00236280342195642
9.71299464252372 0.00211657133802321
9.71511121386174 0.00192433070998265
9.71703554457173 0.00171490871793188
9.71875045328966 0.00140822857741692
9.72015868186707 0.00156803445038354
9.72172671631746 0.00238548038426926
9.72411219670173 0.00288918242711474
9.72700137912884 0.00234866952471037
9.72935004865355 0.00225288444924375
9.7316029331028 0.00265855343450908
9.7342614865373 0.00339887480104353
9.73766036133835 0.0027738507122806
9.74043421205063 0.0030688066826905
9.74350301873332 0.00213004611913529
9.74563306485245 0.00249044974102994
9.74812351459348 0.0027508445127291
9.75087435910621 0.00261651394459011
9.7534908730508 0.00321889396479337
9.7567097670156 0.00373901692806464
9.76044878394366 0.00399003212353654
9.7644388160672 0.00317907323079056
9.76761788929799 0.00205266991008147
9.76967055920807 0.00128741869487259
9.77095797790294 0.00168168159272457
9.77263965949567 0.00150126970316924
9.77414092919883 0.00158472570206671
9.7757256549009 0.00353858167818302
9.77926423657908 0.0044922175760343
9.78375645415512 0.00474507177454234
9.78850152592966 0.00386653605926524
9.79236806198893 0.0043238687842518
9.79669193077318 0.00241179807422356
9.7991037288474 0.00220522753495643
9.80130895638236 0.00284232072466986
9.80415127710703 0.00266296228412912
9.80681423939116 0.00417993085169552
9.81099417024285 0.00439315262172529
9.81538732286458 0.00276199371076641
9.81814931657534 0.00283512434458648
9.82098444091993 0.00242380566572505
9.82340824658565 0.00228707894484495
9.8256953255305 0.0019922609405169
9.82768758647101 0.00374859121359683
9.83143617768461 0.00157786092960526
9.83301403861422 0.00154705905584098
9.83456109767006 0.00165032679957181
9.83621142446963 0.00308921354938797
9.83930063801902 0.00170127839012414
9.84100191640914 0.00244730943378372
9.84344922584293 0.00200715646021985
9.84545638230315 0.00327079491904212
9.84872717722219 0.00411755936184676
9.85284473658403 0.00335435495574387
9.85619909153978 0.0035905581399504
9.85978964967973 0.00290148974482981
9.86269113942456 0.00287339685687322
9.86556453628143 0.00394238710188739
9.86950692338332 0.00379898677672203
9.87330591016004 0.00421371422755182
9.87751962438759 0.00213311046724747
9.87965273485484 0.00179104844379375
9.88144378329863 0.00168009239313638
9.88312387569177 0.00283316342151682
9.88595703911329 0.003253468551225
9.88921050766451 0.00274997814835222
9.89196048581287 0.00361619504661589
9.89557668085948 0.00418691645339816
9.89976359731288 0.00529736916646802
9.90506096647935 0.00338328360184423
9.90844425008119 0.00268322261333403
9.91112747269453 0.00246819382683183
9.91359566652136 0.00230488530900606
9.91590055183036 0.00237482560752652
9.91827537743789 0.0014238633940574
9.91969924083195 0.00143712697952313
9.92113636781147 0.00201263497703001
9.9231490027885 0.00173566863233934
9.92488467142084 0.00252758525121994
9.92741225667206 0.00313010456537532
9.93054236123744 0.00467322414056418
9.935215585378 0.00346954411571865
9.93868512949372 0.00285274079609068
9.94153787028981 0.00286943578679098
9.9444073060766 0.00252731742665082
9.94693462350325 0.00247459277574741
9.949409216279 0.00271513066732281
9.95212434694632 0.00235842429874851
9.95448277124507 0.00311983268726362
9.95760260393233 0.00343020881497698
9.96103281274731 0.00331792169890387
9.96435073444621 0.00235506576243454
9.96670580020865 0.00258434024562705
9.96929014045427 0.00247471416863634
9.97176485462291 0.00329002214285524
9.97505487676577 0.00132334438091522
9.97637822114668 0.00121034645594556
9.97758856760263 0.00139685998971582
9.97898542759234 0.00128180616380197
9.98026723375614 0.00154803684389195
9.98181527060004 0.00205087670669396
9.98386614730673 0.0026940537546028
9.98656020106133 0.00166131993176234
9.9882215209931 0.00134396541938651
9.98956548641248 0.0026483497749204
9.9922138361874 0.00300605272014264
9.99521988890754 0.00356619072114571
9.99878607962869 0.00321090029222721
10.0019969799209 0.00299741011884224
10.0049943900398 0.00221629201543269
10.0072106820552 0.00178387406413915
10.0089945561193 0.00177127385331328
10.0107658299726 0.00273700284799969
10.0135028328206 0.00258025221360447
10.0160830850342 0.00343222727127837
10.0195153123055 0.00429355701468505
10.0238088693202 0.00411654973538393
10.0279254190556 0.00339313260261615
10.0313185516582 0.00364057421366267
10.0349591258719 0.00349851201626836
10.0384576378881 0.00626335726527178
10.0447209951534 0.00507996962816599
10.0498009647816 0.00375697046307158
10.0535579352447 0.0024382206534166
10.0559961558981 0.00286490559748512
10.0588610614956 0.00245671736137866
10.0613177788569 0.00347174115062897
10.0647895200076 0.00337744518191598
10.0681669651895 0.00335222698133132
10.0715191921708 0.00518005849342942
10.0766992506642 0.00484475869486003
10.0815440093591 0.0038809789157696
10.0854249882749 0.00526552363371122
10.0906905119086 0.00462727742243048
10.095317789331 0.0024151046621851
10.0977328939932 0.00252824413381581
10.100261138127 0.00291473621960274
10.1031758743466 0.00292547623281614
10.1061013505794 0.00303112275426742
10.1091324733337 0.00284159183838301
10.1119740651721 0.00256334181562031
10.1145374069877 0.00262352695265355
10.1171609339404 0.00197172433180367
10.1191326582722 0.00173310088419041
10.1208657591564 0.00112627627113649
10.1219920354275 0.00095107209402114
10.1229431075215 0.000932155768963602
10.1238752632905 0.00181678504320115
10.1256920483337 0.00322550101136145
10.128917549345 0.00255151139877325
10.1314690607438 0.00256743979695629
10.1340365005408 0.00351722879097146
10.1375537293317 0.00305069127922123
10.140604420611 0.00210966920048918
10.1427140898114 0.001713044478872
10.1444271342903 0.00176199548535778
10.1461891297757 0.00239013613261823
10.1485792659083 0.00274482046214083
10.1513240863704 0.00394009605519635
10.1552641824256 0.00548387311416867
10.1607480555398 0.0043772862855232
10.1651253418253 0.00505076525694277
10.1701761070823 0.00550630974537688
10.1756824168276 0.00276805559872583
10.1784504724264 0.00289820378092647
10.1813486762073 0.0035105933718699
10.1848592695792 0.00310889438214665
10.1879681639613 0.0033750877963555
10.1913432517577 0.00218766751404504
10.1935309192717 0.00235026865133905
10.195881187923 0.00342293873825568
10.1993041266613 0.00417288141344635
10.2034770080748 0.00205622642174794
10.2055332344965 0.00184463596034238
10.2073778704568 0.00167767151080137
10.2090555419676 0.00159642276248456
10.2106519647301 0.00157375797583007
10.212225722706 0.0021873203631074
10.2144130430691 0.00187517434529544
10.2162882174144 0.00361536355174162
10.2199035809661 0.00160876438773451
10.2215123453538 0.00242290153705126
10.2239352468909 0.00279083183389897
10.2267260787248 0.00306453986430775
10.2297906185891 0.00554315263871018
10.2353337712278 0.00264062946380952
10.2379744006916 0.0030702449826572
10.2410446456743 0.00329825805980836
10.2443429037341 0.00525137323301502
10.2495942769671 0.00436520599860438
10.2539594829657 0.00418058184142967
10.2581400648071 0.00476602842568344
10.2629060932328 0.0029408732952915
10.2658469665281 0.00376059084693278
10.269607557375 0.0030770273113434
10.2726845846864 0.00262122672980672
10.2753058114162 0.00349454562551449
10.2788003570417 0.00299792707213464
10.2817982841138 0.00343551105815218
10.285233795172 0.00175990731030411
10.2869937024823 0.00222483510716438
10.2892185375895 0.0024255421660218
10.2916440797555 0.00228142027538818
10.2939255000309 0.00186461085595317
10.2957901108868 0.00121509762100624
10.2970052085078 0.00128544138652759
10.2982906498944 0.00161014359304295
10.2999007934874 0.00202212362096846
10.3019229171084 0.0022974983315122
10.3042204154399 0.00212237430547763
10.3063427897454 0.00237726478443129
10.3087200545298 0.00231145795688793
10.3110315124867 0.0034201217156793
10.3144516342024 0.00378227299549557
10.3182339071978 0.00346261306494215
10.3216965202628 0.00295506727923273
10.324651587542 0.00280537440843833
10.3274569619505 0.00262299546748041
10.3300799574179 0.00454015469751594
10.3346201121155 0.00454606588209281
10.3391661779975 0.00382833679933796
10.3429945147969 0.00318197493306147
10.3461764897299 0.0045732593488032
10.3507497490788 0.00407078731545011
10.3548205363942 0.00452132381794788
10.3593418602121 0.00425163119688748
10.363593491409 0.00403724261472575
10.3676307340238 0.0032298203029028
10.3708605543267 0.00292125716798116
10.3737818114946 0.00304052543720841
10.3768223369319 0.00272666459343589
10.3795490015253 0.00294035117522022
10.3824893527005 0.00258789877617038
10.3850772514767 0.00312691643175006
10.3882041679084 0.00389736789623941
10.3921015358047 0.00222379188694948
10.3943253276916 0.00223507843400843
10.3965604061256 0.00225689649270056
10.3988173026183 0.00246894008392244
10.4012862427023 0.00209234919945837
10.4033785919017 0.00246314584523094
10.4058417377469 0.00431955950164487
10.4101612972486 0.00511136546952234
10.4152726627181 0.00474355373586462
10.420016216454 0.00423422453133806
10.4242504409853 0.00360731076231097
10.4278577517476 0.00337973980986467
10.4312374915575 0.00400464542669327
10.4352421369842 0.00480175348410302
10.4400438904683 0.00247878111721857
10.4425226715855 0.00250049377282664
10.4450231653583 0.00324323521938405
10.4482664005777 0.00270475533471895
10.4509711559124 0.00259241818823051
10.4535635741007 0.00367807262549615
10.4572416467262 0.00454248749151372
10.4617841342177 0.00258797428950034
10.4643721085072 0.00235315172187782
10.466725260229 0.0022088864538275
10.4689341466829 0.00420683317685311
10.4731409798597 0.00211398773686141
10.4752549675966 0.00198935316346997
10.4772443207601 0.00183398502550797
10.4790783057856 0.00122669866399459
10.4803050044496 0.00121608416450245
10.4815210886141 0.00174358881911257
10.4832646774332 0.0016438430711327
10.4849085205043 0.00253005831609957
10.4874385788204 0.00394220507719472
10.4913807838976 0.00328844237140682
10.494669226269 0.00180960306482434
10.4964788293338 0.00166390709053383
10.4981427364244 0.00140758419779194
10.4995503206222 0.00213334231461838
10.5016836629368 0.00321343642923915
10.504897099366 0.00462084343632219
10.5095179428023 0.00244125502178192
10.5119591978241 0.00219824249032371
10.5141574403144 0.00208934845010034
10.5162467887645 0.00183919609475206
10.5180859848593 0.0022743234918208
10.5203603083511 0.00244021017388606
10.522800518525 0.00250807673855305
10.5253085952636 0.00221796415912574
10.5275265594227 0.0041809699040717
10.5317075293268 0.00261848773753005
10.5343260170643 0.00273094088043281
10.5370569579447 0.00345004099385448
10.5405069989386 0.00506229271642663
10.545569291655 0.00509039923282716
10.5506596908878 0.00282018411776359
10.5534798750056 0.00293480406510775
10.5564146790707 0.0031916265494404
10.5596063056201 0.00245099334624517
10.5620572989664 0.00258271406633413
10.5646400130327 0.00294398499516364
10.5675839980279 0.00186963421159385
10.5694536322395 0.00170663722483705
10.5711602694643 0.00301085174332408
10.5741711212076 0.0029020649419841
10.5770731861496 0.00314406262017796
10.5802172487698 0.00283944779173558
10.5830566965615 0.00296993103435674
10.5860266275959 0.00281576982460782
10.5888423974205 0.00310352771548219
10.591945925136 0.00267273836613243
10.5946186635021 0.00253023104398624
10.5971488945461 0.00321307335708654
10.6003619679032 0.00124687207307128
10.6016088399763 0.00106131239281481
10.6026701523691 0.00106638709896289
10.603736539468 0.00181369904057361
10.6055502385086 0.00188671930189964
10.6074369578105 0.00208515389793694
10.6095221117084 0.00209167261775827
10.6116137843262 0.00197234321569227
10.6135861275419 0.00238319198865777
10.6159693195306 0.00428988320609744
10.6202592027367 0.00347910141344224
10.6237383041501 0.00342037120050183
10.6271586753506 0.00667244113931305
10.6338311164899 0.0031631777471431
10.6369942942371 0.002523987303214
10.6395182815403 0.00213169666446453
10.6416499782047 0.00242616476017947
10.6440761429649 0.00323627762043402
10.6473124205853 0.00606841550675697
10.6533808360921 0.00335946463269329
10.6567403007248 0.00287475717783994
10.6596150579026 0.00255432447402535
10.6621693823767 0.00237289378013961
10.6645422761568 0.00290682648934012
10.6674491026461 0.00234605113361597
10.6697951537798 0.00185084879614935
10.6716460025759 0.00203718680556872
10.6736831893815 0.00186395690670152
10.6755471462882 0.00241491049713474
10.6779620567853 0.00340552791173643
10.681367584697 0.00291340863140611
10.6842809933285 0.00509063775351714
10.689371631082 0.00438340416523533
10.6937550352472 0.00203724974964474
10.6957922849969 0.00202792541943073
10.6978202104163 0.00192618348041038
10.6997463938967 0.00169063495925235
10.7014370288559 0.0027033357922848
10.7041403646482 0.0031368756321372
10.7072772402804 0.00278280822302266
10.7100600485034 0.00229324134007009
10.7123532898435 0.00276717590111717
10.7151204657446 0.00351172194215835
10.7186321876867 0.00281569189313787
10.7214478795799 0.00269833779368462
10.7241462173736 0.00309207340135552
10.7272382907749 0.00281815598137289
10.7300564467563 0.00261628885742906
10.7326727356137 0.00459428687102455
10.7372670224847 0.00343047409552473
10.7406974965803 0.0037598488423365
10.7444573454226 0.00442097469514757
10.7488783201177 0.00507069278505541
10.7539490129028 0.00263021766429312
10.7565792305671 0.00226860965697849
10.7588478402241 0.00205332769924403
10.7609011679233 0.00226936966513091
10.7631705375884 0.00200859583970307
10.7651791334282 0.00190694507712208
10.7670860785053 0.00270813321987191
10.7697942117251 0.00233875121183037
10.772132962937 0.00214038819115504
10.7742733511281 0.00332354461905514
10.7775968957472 0.00351557380242015
10.7811124695496 0.00383961529725264
10.7849520848469 0.00294584219617426
10.787897927043 0.00170739387934471
10.7896053209224 0.00179613337608024
10.7914014542985 0.00213525498331682
10.7935367092818 0.00312894848759033
10.7966656577694 0.00400318704719375
10.8006688448166 0.0022863449480989
10.8029551897647 0.00202642551314873
10.8049816152778 0.00175869232238819
10.8067403076002 0.00149425402144974
10.8082345616216 0.00218926564311642
10.8104238272648 0.0019101579958233
10.8123339852606 0.00163295565332452
10.8139669409139 0.00177416340740795
10.8157411043213 0.0030940108731908
10.8188351151945 0.00426609718238895
10.8231012123769 0.0035547381700171
10.8266559505469 0.00534575277741354
10.8320017033243 0.00190216156368601
10.833903864888 0.00170155394688411
10.8356054188349 0.00159840308485094
10.8372038219198 0.00164903872625
10.838852860646 0.00174670142223536
10.8405995620682 0.0016957391985794
10.8422953012668 0.00242121128872382
10.8447165125555 0.00236304115723877
10.8470795537128 0.00358386002952421
10.8506634137423 0.00560181465641969
10.8562652283987 0.00363534997372271
10.8599005783724 0.00299904700271469
10.8628996253752 0.00241583870500957
10.8653154640802 0.00307749623403059
10.8683929603142 0.00420617711346615
10.8725991374277 0.00371370750937163
10.876312844937 0.00232204581006659
10.8786348907471 0.00218231070644976
10.8808172014536 0.00260010721007485
10.8834173086636 0.00345393010585849
10.8868712387695 0.00514918808768782
10.8920204268572 0.00439683769058108
10.8964172645478 0.00375258486096056
10.9001698494087 0.00330419411185462
10.9034740435206 0.00318715733249074
10.9066612008531 0.00375913273854751
10.9104203335916 0.00323797069338501
10.913658304285 0.0028166708038626
10.9164749750889 0.00316335445079932
10.9196383295397 0.0034284084606901
10.9230667380004 0.00231921636351827
10.9253859543639 0.00236764846873439
10.9277536028326 0.0035386172613949
10.931292220094 0.00315646727610411
10.9344486873701 0.00210697522481272
10.9365556625949 0.00191789252335083
10.9384735551183 0.00182512290954901
10.9402986780278 0.00177747296095067
10.9420761509888 0.00209828277040292
10.9441744337592 0.00116140408294125
10.9453358378421 0.000719362168635691
10.9460552000107 0.000710069748786354
10.9467652697595 0.000861786399331322
10.9476270561589 0.00164248358270239
10.9492695397416 0.00296552644760144
10.9522350661892 0.00291447372740594
10.9551495399166 0.00420581602041245
10.959355355937 0.0051912347524281
10.9645465906894 0.00311223614954773
10.967658826839 0.00307275113607577
10.970731577975 0.00295909733637053
10.9736906753114 0.00260877591893612
10.9762994512303 0.00189471953632835
10.9781941707667 0.00174482185121294
10.9799389926179 0.00259563858994924
10.9825346312078 0.00262930676251716
10.9851639379704 0.00259055470328285
10.9877544926736 0.00222276352403691
10.9899772561977 0.00238574774256751
10.9923630039402 0.0014354270589215
10.9937984309992 0.00150418291304786
10.9953026139122 0.0015552417859791
10.9968578556982 0.00460647843867329
11.0014643341369 0.00412245349349932
11.0055867876304 0.00459714418097174
11.0101839318113 0.00473965522856763
11.0149235870399 0.00444289727846258
11.0193664843184 0.0039184418674394
11.0232849261858 0.00324638416082809
11.0265313103466 0.00249898975530537
11.0290303001019 0.0021680281848843
11.0311983282868 0.00287863009815726
11.034076958385 0.00278474358996249
11.0368617019749 0.00393560718113302
11.0407973091561 0.00335343683601771
11.0441507459921 0.00333172725865496
11.0474824732507 0.00420806971967681
11.0516905429704 0.00378717478349349
11.0554777177539 0.00286221654153641
11.0583399342954 0.00298044427768156
11.0613203785731 0.00124527350806553
11.0625656520812 0.0010230024779527
11.0635886545591 0.00118140374548408
11.0647700583046 0.00129027687527089
11.0660603351799 0.00139597555650886
11.0674563107364 0.00144651720616891
11.0689028279426 0.00137318434128611
11.0702760122839 0.00127475698008728
11.071550769264 0.000821413999829066
11.0723721832638 0.00109332634287719
11.0734655096067 0.00135415294914295
11.0748196625558 0.00264049824434786
11.0774601608002 0.00230126763599987
11.0797614284362 0.00445680211479578
11.0842182305509 0.00328279256351001
11.0875010231145 0.0036415778472665
11.0911426009617 0.000877772951348402
11.0920203739131 0.000766741453102069
11.0927871153662 0.000640395839101559
11.0934275112053 0.000617281136584658
11.0940447923419 0.000599174480100412
11.094643966822 0.000726256386652615
11.0953702232086 0.000676521485907168
11.0960467446945 0.000985245117461398
11.097031989812 0.00158430753856569
11.0986162973505 0.00194012910155151
11.1005564264521 0.00273267202737485
11.1032890984795 0.0043972043674835
11.107686302847 0.00304790822612671
11.1107342110731 0.00308170754998446
11.1138159186231 0.00326962546882573
11.1170855440919 0.00141561022376003
11.1185011543157 0.00145901252573089
11.1199601668414 0.00144955451047912
11.1214097213519 0.0015926561564161
11.1230023775083 0.0012941702096325
11.1242965477179 0.00166054052848139
11.1259570882464 0.00190754750507512
11.1278646357515 0.00282408008733686
11.1306887158388 0.00317540846824879
11.1338641243071 0.00146805523436043
11.1353321795414 0.00147260785484606
11.1368047873963 0.00141371190616353
11.1382184993024 0.00203009673664814
11.1402485960391 0.00309968850143159
11.1433482845405 0.004597506637847
11.1479457911783 0.00532010927758425
11.1532659004559 0.00412173291338497
11.1573876333693 0.00524589330102672
11.1626335266703 0.00461920532563391
11.167252731996 0.00375508065765034
11.1710078126536 0.00111759295387033
11.1721254056075 0.00131125794072489
11.1734366635482 0.0015877675585372
11.1750244311068 0.00341593051169402
11.1784403616185 0.003201997916364
11.1816423595348 0.00300624740594316
11.1846486069408 0.0033404314685315
11.1879890384093 0.00198668023602823
11.1899757186453 0.00205126658563757
11.192026985231 0.00212875326195036
11.1941557384929 0.00242519423838953
11.1965809327313 0.00239881909035272
11.1989797518216 0.00321549222759867
11.2021952440492 0.00259780020689147
11.2047930442561 0.00233600478298366
11.2071290490391 0.00168962925022135
11.2088186782893 0.00171142267081316
11.2105301009602 0.00205652308613963
11.2125866240463 0.00234872807420859
11.2149353521205 0.00300180750117039
11.2179371596217 0.00344130848602932
11.2213784681077 0.00282956287830593
11.224208030986 0.0031093260461814
11.2273173570322 0.00367815153605856
11.2309955085682 0.00412164894665145
11.2351171575149 0.00353155372946117
11.2386487112444 0.00315663077984266
11.2418053420242 0.00338927590806306
11.2451946179323 0.00358734673191346
11.2487819646642 0.00291022710685003
11.251692191771 0.00116155393442351
11.2528537457055 0.00111055323300874
11.2539642989385 0.00218282933752649
11.256147128276 0.00234292434492593
11.2584900526209 0.00360921646822758
11.2620992690891 0.00531237633699637
11.2674116454261 0.00590763059831596
11.2733192760245 0.00240502449831889
11.2757243005228 0.00165633644236909
11.2773806369651 0.0023015180480229
11.2796821550132 0.00221502012367709
11.2818971751368 0.00156687658249614
11.2834640517193 0.00165661412930997
11.2851206658487 0.0019710280124642
11.2870916938611 0.00315019941176585
11.2902418932729 0.00343651763750412
11.2936784109104 0.00155387202259104
11.295232282933 0.00136284484786242
11.2965951277808 0.00154789026359823
11.2981430180444 0.00125702484058796
11.299400042885 0.00128856199181896
11.3006886048768 0.00174248834457748
11.3024310932214 0.00237399564290747
11.3048050888643 0.00390056072691068
11.3087056495912 0.00581270575172546
11.314518355343 0.00332288989621146
11.3178412452392 0.00328380096059617
11.3211250461998 0.00461785912283404
11.3257429053226 0.00500147362800589
11.3307443789506 0.00348429897234473
11.334228677923 0.00341608120444046
11.3376447591274 0.00438462248536242
11.3420293816128 0.00213813569496318
11.3441675173077 0.00220497355789273
11.3463724908656 0.00211470273512281
11.3484871936007 0.00211075438487021
11.3505979479856 0.00200053152638542
11.352598479512 0.00325742637755382
11.3558559058895 0.00262607991168707
11.3584819858012 0.00284983545390211
11.3613318212551 0.00241618478737378
11.3637480060425 0.00216095088552042
11.365908956928 0.0031384385177699
11.3690473954458 0.0025011026087261
11.3715484980545 0.00230256734881442
11.3738510654033 0.00211875093602884
11.3759698163394 0.00230251977513009
11.3782723361145 0.00399058695897398
11.3822629230735 0.00204252160623784
11.3843054446797 0.00181000251212587
11.3861154471918 0.00204293371787263
11.3881583809097 0.00225774988236751
11.3904161307921 0.00202358376340695
11.3924397145555 0.00433915167564478
11.3967788662311 0.00100697328903614
11.3977858395202 0.00122931955832474
11.3990151590785 0.000776655076853635
11.3997918141553 0.000661401657759087
11.4004532158131 0.00106187018155085
11.4015150859947 0.000914414273619865
11.4024295002683 0.00164245715354181
11.4040719574218 0.00199229274211094
11.4060642501639 0.00361747383892672
11.4096817240029 0.00383567901940224
11.4135174030223 0.0017649284249625
11.4152823314472 0.00253966287046753
11.4178219943177 0.00130109207030694
11.419123086388 0.000764182300766243
11.4198872686888 0.0010745021164888
11.4209617708052 0.00105365955793062
11.4220154303632 0.00174616374392669
11.4237615941071 0.00179709927435613
11.4255586933815 0.00208019919712085
11.4276388925786 0.00258983935991508
11.4302287319385 0.00336756048014483
11.4335962924186 0.0047956034265673
11.4383918958452 0.00325455627918142
11.4416464521244 0.0037015414057061
11.4453479935301 0.00561640706856372
11.4509644005987 0.00479193918026965
11.4557563397789 0.00333227724389367
11.4590886170228 0.00335679972786908
11.4624454167507 0.00323904655581513
11.4656844633065 0.00311178677417421
11.4687962500807 0.00389908998824564
11.4726953400689 0.00487391605144865
11.4775692561204 0.00536541280173283
11.4829346689221 0.00245744453211002
11.4853921134542 0.00190328175261717
11.4872953952068 0.00173692889605643
11.4890323241029 0.00304189608199805
11.4920742201849 0.00115229920783036
11.4932265193927 0.00287346271662594
11.4960999821093 0.00242529976323722
11.4985252818726 0.00226118458253579
11.5007864664551 0.00234041235255552
11.5031268788077 0.00263148949251446
11.5057583683002 0.00303426413699431
11.5087926324372 0.00459769046421495
11.5133903229014 0.00391173151534606
11.5173020544167 0.00320634672031074
11.5205084011371 0.00306336557273821
11.5235717667098 0.00331557589463561
11.5268873426044 0.00312743418385416
11.5300147767883 0.00474517265420427
11.5347599494425 0.0011100940807119
11.5358700435232 0.00120869287261604
11.5370787363958 0.00123439292089596
11.5383131293167 0.00172278553981528
11.5400359148565 0.00211361684899693
11.5421495317055 0.00188815213658842
11.5440376838421 0.000972943682505695
11.5450106275246 0.00127945063453625
11.5462900781592 0.00116215314170371
11.5474522313009 0.00130361197283119
11.5487558432737 0.00111833487084835
11.5498741781445 0.00333818985721716
11.5532123680018 0.00341308248131475
11.5566254504831 0.000856593270857944
11.5574820437539 0.000818405052673702
11.5583004488066 0.00125900228036393
11.559559451087 0.00381457051988431
11.5633740216068 0.00481315635504942
11.5681871779619 0.00534864476114369
11.573535822723 0.00271476377128058
11.5762505864943 0.00384514118335539
11.5800957276777 0.00326336395606781
11.5833590916337 0.0010475911914458
11.5844066828252 0.00179443018806573
11.5862011130133 0.00184352927118577
11.5880446422844 0.00200939756056045
11.590054039845 0.00275255027935788
11.5928065901244 0.0023925789260537
11.5951991690504 0.00164070688344794
11.5968398759339 0.00155767957994996
11.5983975555138 0.00123763544946899
11.5996351909633 0.00131962181192906
11.6009548127752 0.00123018952040844
11.6021850022956 0.00101271846294683
11.6031977207586 0.00221765154928532
11.6054153723078 0.00241231563715445
11.607827687945 0.000943404051618058
11.6087710919966 0.000650491046093796
11.6094215830427 0.00111290178835253
11.6105344848311 0.00178372108941353
11.6123182059205 0.00229719033904733
11.6146153962595 0.00337122696472377
11.6179866232243 0.00238061519589314
11.6203672384201 0.00194867081810689
11.6223159092383 0.00294098101126886
11.6252568902495 0.00351961524261509
11.6287765054921 0.00294215140657882
11.6317186568987 0.0038886750379488
11.6356073319367 0.00428879159133226
11.639896123528 0.00468275260889111
11.6445788761369 0.00378886166066226
11.6483677377976 0.00239160777001169
11.6507593455676 0.00201189884572683
11.6527712444133 0.00212817825952643
11.6548994226728 0.0017398287833642
11.6566392514562 0.00182632324621613
11.6584655747024 0.00187481050646515
11.6603403852089 0.00177117398128043
11.6621115591901 0.00200922188156926
11.6641207810717 0.00310417771979094
11.6672249587915 0.00339532281508942
11.6706202816066 0.0031047408009645
11.6737250224076 0.00414687129854161
11.6778718937061 0.00259586533388177
11.68046775904 0.00208115444855904
11.6825489134885 0.00228536038926567
11.6848342738778 0.00189528590193797
11.6867295597797 0.00486185343557332
11.6915914132153 0.00263765696792087
11.6942290701832 0.0021983022490936
11.6964273724323 0.00367261837761463
11.7000999908099 0.00419664420489332
11.7042966350148 0.00141749961079667
11.7057141346256 0.0022921603862282
11.7080062950119 0.00201702477067987
11.7100233197825 0.00428182270803751
11.7143051424906 0.00341586822958814
11.7177210107202 0.00225761809371482
11.7199786288139 0.00160026755028155
11.7215788963642 0.00187656329074727
11.7234554596549 0.00173972938965381
11.7251951890446 0.00177233860353211
11.7269675276481 0.00259836293803649
11.7295658905861 0.0024827991976005
11.7320486897837 0.00438570972557167
11.7364343995093 0.00519208369700375
11.7416264832063 0.00623404562303633
11.7478605288293 0.00747678762835424
11.7553373164577 0.00136846891934585
11.756705785377 0.00291977365316392
11.7596255590302 0.00325689392283346
11.762882452953 0.00436310661282555
11.7672455595659 0.00270530176354486
11.7699508613294 0.0023293351150604
11.7722801964445 0.00260825423180913
11.7748884506763 0.00250776322671422
11.777396213903 0.00224223055534077
11.7796384444583 0.00262608757396597
11.7822645320323 0.00306470308710191
11.7853292351194 0.00365857506417452
11.7889878101836 0.00355073344232904
11.7925385436259 0.00313227650634508
11.7956708201323 0.00563279300037303
11.8013036131326 0.00357299506402313
11.8048766081966 0.00408281250336024
11.8089594207 0.00438866668364417
11.8133480873837 0.00513575417026218
11.8184838415539 0.00337751626594004
11.8218613578199 0.00279741020892271
11.8246587680288 0.00395798024582222
11.8286167482746 0.0031755790536623
11.8317923273283 0.00107444842737198
11.8328667757556 0.00159304954660939
11.8344598253022 0.00499316280740819
11.8394529881097 0.00205876239690958
11.8415117505066 0.00141184206184226
11.8429235925684 0.00130191105465425
11.8442255036231 0.00124987275904575
11.8454753763821 0.00280558307339141
11.8482809594555 0.00289507928297558
11.8511760387385 0.00271090346274314
11.8538869422012 0.00444665942931035
11.8583336016305 0.00453922685182183
11.8628728284823 0.0058321153574725
11.8687049438398 0.00611532583810355
11.8748202696779 0.00303446329895374
11.8778547329769 0.00404943698600739
11.8819041699629 0.00625100798511294
11.888155177948 0.00509201534569822
11.8932471932937 0.0031309608825415
11.8963781541762 0.00232878211304298
11.8987069362893 0.00302359360189129
11.9017305298912 0.00468709482325365
11.9064176247144 0.00437719642915304
11.9107948211436 0.00372255379833428
11.9145173749419 0.00409519409684761
11.9186125690388 0.004516353810001
11.9231289228488 0.00370387367058601
11.9268327965193 0.00381984427476365
11.9306526407941 0.00352762535982715
11.9341802661539 0.00236447644584041
11.9365447425998 0.00263994263143765
11.9391846852312 0.00227489106786906
11.9414595762991 0.00214892185943957
11.9436084981585 0.00317118494041347
11.9467796830989 0.0040633433239215
11.9508430264229 0.00550608696153554
11.9563491133844 0.00535869006703537
11.9617078034514 0.00572181093830756
11.9674296143897 0.00317147099189264
11.9706010853816 0.00293781686625129
11.9735389022479 0.00429693615844016
11.9778358384063 0.00630650165950088
11.9841423400658 0.00580598597700789
11.9899483260428 0.00285219458870034
11.9928005206315 0.00365869367671125
11.9964592143082 0.00251676175811422
11.9989759760664 0.00207374927185294
12.0010497253382 0.0021952159190797
12.0032449412573 0.00275332503709311
12.0059982662944 0.00205411557487336
12.0080523818693 0.00173865537374924
12.009791037243 0.00168466762227113
12.0114757048653 0.0019684266860708
12.0134441315513 0.00176427281145742
12.0152084043628 0.00190836467516441
12.017116769038 0.00233892724012559
12.0194556962781 0.00156577481779343
12.0210214710959 0.00129559024518396
12.0223170613411 0.00134634470954315
12.0236634060506 0.00180880630545013
12.0254722123561 0.00227221745506531
12.0277444298111 0.00375275123158522
12.0314971810427 0.00400619059206801
12.0355033716348 0.00418771138664944
12.0396910830214 0.00361045466661659
12.0433015376881 0.00160971154845531
12.0449112492365 0.00137363848582664
12.0462848877223 0.00117532509847052
12.0474602128208 0.00128060241255044
12.0487408152334 0.00128399741134838
12.0500248126447 0.00108867986540214
12.0511134925101 0.00128251255666851
12.0523960050668 0.0015247057650895
12.0539207108319 0.00181562643701692
12.0557363372689 0.00278245128159211
12.0585187885505 0.00500794248708265
12.0635267310376 0.00896830203413823
12.0724950330717 0.00511145590662013
12.0776064889783 0.00363738534762972
12.0812438743259 0.00292437552283453
12.0841682498488 0.00333030979723203
12.087498559646 0.00422802777782238
12.0917265874238 0.00361047272477305
12.0953370601486 0.00329827419768843
12.0986353343463 0.00546122878637508
12.1040965631327 0.00684660772644479
12.1109431708591 0.00881372496428302
12.1197568958234 0.00417454893237754
12.1239314447558 0.0040191981849024
12.1279506429407 0.00332297484876483
12.1312736177894 0.00574869109020655
12.1370223088796 0.00516916838009482
12.1421914772597 0.0090454040049838
12.1512368812647 0.00792260409760462
12.1591594853623 0.00782327653554552
12.1669827618979 0.00843917753365958
12.1754219394315 0.00680862349901195
12.1822305629305 0.00730010161016915
12.1895306645407 0.00227021851529833
12.191800883056 0.00180591510188901
12.1936067981579 0.00133545891005549
12.194942257068 0.00110430832591644
12.1960465653939 0.0010896823407528
12.1971362477346 0.0017658262139786
12.1989020739486 0.00214140367464053
12.2010434776232 0.00357584118537572
12.2046193188086 0.00696916977212938
12.2115884885807 0.00767734722824839
12.219265835809 0.00476465070725121
12.2240304865162 0.00398215369583153
12.2280126402121 0.00397997710492627
12.231992617317 0.00541683418784389
12.2374094515049 0.00142734810783821
12.2388367996127 0.00123168536511606
12.2400684849778 0.0010249402428538
12.2410934252207 0.000944328750138717
12.2420377539708 0.00172591024712005
12.2437636642179 0.0013919466560137
12.2451556108739 0.00224042524308087
12.247396036117 0.00264937412875064
12.2500454102458 0.00287489741417865
12.2529203076599 0.00525176010396637
12.2581720677639 0.00279055516777345
12.2609626229317 0.00197938855970938
12.2629420114914 0.00136643621217739
12.2643084477036 0.00110779858343021
12.265416246287 0.00100009112741078
12.2664163374144 0.00177877409164837
12.2681951115061 0.00254739739593691
12.270742508902 0.00365645256276159
12.2743989614648 0.00597534462695967
12.2803743060917 0.00487716517798069
12.2852514712697 0.00554610917938536
12.2907975804491 0.00757727077419667
12.2983748512233 0.00734452965163945
12.3057193808749 0.00422630527941223
12.3099456861543 0.00352835910542633
12.3134740452598 0.00880562647164512
12.3222796717314 0.00579894343270182
12.3280786151641 0.00538594704417643
12.3334645622083 0.00262366763823761
12.3360882298465 0.00279015248272531
12.3388783823292 0.0023151625687141
12.341193544898 0.00218814632974148
12.3433816912277 0.00193555522663659
12.3453172464543 0.00227998017701621
12.3475972266314 0.00261827911102085
12.3502155057424 0.00379763082709877
12.3540131365695 0.00632333964900256
12.3603364762185 0.00550659488232995
12.3658430711008 0.00467926156046634
12.3705223326613 0.00586386536912041
12.3763861980304 0.00623996630371644
12.3826261643341 0.00581938795678946
12.3884455522909 0.00329112114049213
12.3917366734314 0.00384027753577887
12.3955769509672 0.00340875435893727
12.3989857053261 0.00303744439904577
12.4020231497252 0.00450140175345242
12.4065245514786 0.00493986743431833
12.4114644189129 0.00577800419890676
12.4172424231118 0.00634377044636163
12.4235861935582 0.00684321060781109
12.430429404166 0.00602686292310649
12.4364562670891 0.00553869937046444
12.4419949664596 0.00422375217183544
12.4462187186314 0.00412628838231347
12.4503450070137 0.00339183729899024
12.4537368443127 0.00396217880517121
12.4576990231179 0.00503130399937791
12.4627303271173 0.0048128547354945
12.4675431818528 0.00762677602424805
12.475169957877 0.00208509171771643
12.4772550495947 0.00185350076772677
12.4791085503624 0.00168346095289066
12.4807920113153 0.00195041142509911
12.4827424227404 0.00296314756342622
12.4857055703039 0.00403320093135112
12.4897387712352 0.00602300922203302
12.4957617804572 0.00587727468575304
12.501639055143 0.00569371893694616
12.5073327740799 0.00626213358544713
12.5135949076654 0.0083963855933354
12.5219912932587 0.00416673358915031
12.5261580268479 0.00236798102896294
12.5285260078768 0.00392257567130079
12.5324485835481 0.00183277303783471
12.534281356586 0.00166588584903091
12.535947242435 0.00135783531847122
12.5373050777535 0.00210247838494795
12.5394075561384 0.00339160664597348
12.5427991627844 0.00541790447307596
12.5482170672575 0.00425155339036767
12.5524686206478 0.00454774119309109
12.5570163618409 0.00706490871821842
12.5640812705592 0.00320821153394271
12.5672894820931 0.0027769533011338
12.5700664353942 0.00519241757740264
12.5752588529716 0.00697651778086298
12.5822353707525 0.00604932674906591
12.5882846975016 0.00432515784808131
12.5926098553496 0.00533608266576947
12.5979459380154 0.00470291669935869
12.6026488547148 0.00622268321212049
12.6088715379269 0.00619263530761131
12.6150641732345 0.00645640491951002
12.621520578154 0.00350438035581131
12.6250249585098 0.00110577883962725
12.6261307373494 0.00118783025760172
12.6273185676071 0.00153550466159228
12.6288540722686 0.00347460635426615
12.6323286786229 0.00640111699887547
12.6387297956218 0.00552609348270477
12.6442558891045 0.0034114787534897
12.647667367858 0.00308647383311732
12.6507538416911 0.00295968290014897
12.6537135245912 0.0034011373885078
12.6571146619798 0.00325613689553704
12.6603707988753 0.00321711757040996
12.6635879164457 0.0043914852809331
12.6679794017266 0.00425591932036964
12.672235321047 0.00409444073198444
12.676329761779 0.00387468523921468
12.6802044470182 0.00454965210127518
12.6847540991195 0.00693406656276193
12.6916881656822 0.0141429410718707
12.7058311067541 0.00690298829613728
12.7127340950502 0.0063057159765106
12.7190398110268 0.00555932535078795
12.7245991363775 0.00457276333315039
12.7291718997107 0.00192717232361997
12.7310990720343 0.00155342638521507
12.7326524984195 0.00138268345034754
12.7340351818699 0.00131654240206275
12.7353517242719 0.000776417627661435
12.7361281418996 0.000715351920610133
12.7368434938202 0.000639289383016577
12.7374827832032 0.00110398628921903
12.7385867694924 0.00107953249990839
12.7396663019924 0.00146975659101267
12.7411360585834 0.00204747057381939
12.7431835291572 0.00265821849360777
12.7458417476508 0.00397805068638838
12.7498197983372 0.00742036975064568
12.7572401680878 0.0110968240617927
12.7683369921496 0.00682983117035291
12.77516682332 0.00562362052338358
12.7807904438434 0.00466753447874352
12.7854579783221 0.00268023101501668
12.7881382093371 0.0023921925708418
12.790530401908 0.002435204169331
12.7929656060773 0.00297060909219485
12.7959362151695 0.00287581594318935
12.7988120311127 0.00254703952674715
12.8013590706394 0.00238455320585477
12.8037436238453 0.00536396424617993
12.8091075880915 0.00606770900946544
12.8151752971009 0.00518604044182734
12.8203613375428 0.00380578329743766
12.8241671208402 0.00443515139966893
12.8286022722399 0.00212238722194881
12.8307246594618 0.00188929190106933
12.8326139513629 0.00205607752048585
12.8346700288834 0.00287759798867962
12.837547626872 0.0014531821147766
12.8390008089868 0.00165203942729664
12.8406528484141 0.00213422907302241
12.8427870774871 0.0033643418686488
12.8461514193558 0.00438898114603103
12.8505404005018 0.00625381269987847
12.8567942132017 0.00673423869664285
12.8635284518983 0.00636874505739301
12.8698971969557 0.00867490234202044
12.8785720992978 0.00614188665758662
12.8847139859553 0.00577095833372444
12.8904849442891 0.00478417172389773
12.895269116013 0.00363136646807474
12.898900482481 0.00299118500156754
12.9018916674826 0.00286131832819494
12.9047529858108 0.00241921310452947
12.9071721989153 0.00368839996356985
12.9108605988789 0.00548111143125367
12.9163417103102 0.00335616199148838
12.9196978723016 0.0040735082249461
12.9237713805266 0.00436923994163676
12.9281406204682 0.00366197296690057
12.9318025934351 0.00462982488580196
12.9364324183209 0.0056329941204409
12.9420654124414 0.00499266451332793
12.9470580769547 0.00186176083553683
12.9489198377902 0.00208965848622973
12.9510094962765 0.00100580745179492
12.9520153037283 0.0011265637128146
12.9531418674411 0.000947164960741907
12.9540890324018 0.00131859211922742
12.955407624521 0.00192702251758755
12.9573346470386 0.00301625983917776
12.9603509068778 0.0047041057789612
12.9650550126568 0.00343242176680357
12.9684874344236 0.00348745837672221
12.9719748928003 0.00347492233893777
12.9754498151392 0.00559555994150181
12.9810453750807 0.00515476114690212
12.9862001362276 0.00468543014626253
12.9908855663739 0.00508580490485825
12.9959713712788 0.00552446330882278
13.0014958345876 0.00522499658081078
13.0067208311684 0.00323233099351369
13.0099531621619 0.00373716581938481
13.0136903279813 0.00377278249825447
13.0174631104795 0.0124067333497494
13.0298698438293 0.00708694781993929
13.0369567916492 0.00643004516004962
13.0433868368093 0.00354510403704961
13.0469319408463 0.00422167343869854
13.051153614285 0.00420733684158267
13.0553609511266 0.00689040260347909
13.0622513537301 0.00497742950929671
13.0672287832394 0.00523753200642031
13.0724663152458 0.00501156669840459
13.0774778819442 0.00151946576914174
13.0789973477134 0.00153241881193537
13.0805297665253 0.00140109880143169
13.0819308653267 0.00291880089655525
13.0848496662233 0.00189000212674296
13.08673966835 0.00202944161460458
13.0887691099646 0.00193467132601959
13.0907037812906 0.000999716008900558
13.0917034972995 0.000842855480693791
13.0925463527802 0.0009045467062525
13.0934508994865 0.00160268570910697
13.0950535851956 0.00345235515626847
13.0985059403519 0.00500188344342063
13.1035078237953 0.00591720517759153
13.1094250289729 0.00360218712925453
13.1130272161021 0.00312421382769888
13.1161514299298 0.00249109497746777
13.1186425249073 0.00244455957079287
13.1210870844781 0.00402196126233889
13.1251090457404 0.00440534133027956
13.1295143870707 0.00198135228612788
13.1314957393568 0.00240762372128329
13.1339033630781 0.00300926208074792
13.1369126251589 0.00477571256530741
13.1416883377242 0.00247011878012085
13.1441584565043 0.00205318598003467
13.1462116424843 0.0021369516144451
13.1483485940988 0.00219607409215505
13.1505446681909 0.00259413136955714
13.1531387995605 0.00299031299300926
13.1561291125535 0.00446633113111933
13.1605954436846 0.0061341725010643
13.1667296161857 0.00846906366684859
13.1751986798525 0.00928630467929066
13.1844849845318 0.00745319353357716
13.1919381780654 0.00745399219661113
13.199392170262 0.00997148351203576
13.209363653774 0.00936710027546057
13.2187307540495 0.00524575335865299
13.2239765074082 0.00180908751483731
13.225785594923 0.00139487599101316
13.227180470914 0.00111843780109104
13.2282989087151 0.00134316794412349
13.2296420766592 0.00152049163822305
13.2311625682974 0.0012239824134811
13.2323865507109 0.00157299063957624
13.2339595413505 0.00271862840084318
13.2366781697513 0.00544732490251894
13.2421254946539 0.00704464424043152
13.2491701388943 0.00455377276562514
13.2537239116599 0.00490443447205387
13.258628346132 0.00590560341246023
13.2645339495444 0.00521886474933858
13.2697528142938 0.0115257629784642
13.2812785772722 0.0036672731403014
13.2849458504125 0.0025502956080368
13.2874961460206 0.00192406611716125
13.2894202121377 0.00164557513122417
13.291065787269 0.00189018132884024
13.2929559685978 0.0023466134095819
13.2953025820074 0.00197270255272899
13.2972752845601 0.00273875243777336
13.3000140369979 0.000837141885889002
13.3008511788838 0.000921456299952648
13.3017726351837 0.0010266401133419
13.3027992752971 0.00120950376275574
13.3040087790598 0.00170930442938656
13.3057180834892 0.00269429422539542
13.3084123777146 0.00440652183388965
13.3128188995485 0.00442484493693669
13.3172437444854 0.00298564655163821
13.3202293910371 0.0016372372007247
13.3218666282378 0.00132297449032084
13.3231896027281 0.00106183732136326
13.3242514400495 0.00178358722358621
13.3260350272731 0.0019833077278084
13.3280183350009 0.00278986192392824
13.3308081969248 0.0039624872639167
13.3347706841887 0.00472962456479496
13.3395003087535 0.0070894802723673
13.3465897890259 0.00593827544400922
13.3525280644699 0.0115002670822065
13.3640283315521 0.0103649083382217
13.3743932398903 0.00783787359928156
13.3822311134896 0.00628570180760727
13.3885168152972 0.00573200460447014
13.3942488199017 0.00766913974925735
13.4019179596509 0.0050085210926749
13.4069264807436 0.00442106411587814
13.4113475448595 0.00310461379847158
13.414452158658 0.00291127229453482
13.4173634309525 0.0063749552977789
13.4237383862503 0.00857966150523763
13.4323180477555 0.0075400858600517
13.4398581336156 0.00809605989238761
13.447954193508 0.0104166609862535
13.4583708544942 0.00513961590018076
13.4635104703944 0.00498880151632845
13.4684992719107 0.00682071252363121
13.4753199844343 0.00758134538521363
13.4829013298196 0.00675646927523858
13.4896577990948 0.00612934284745382
13.4957871419423 0.0057940809504684
13.5015812228927 0.00727868519828516
13.508859908091 0.00982394181341597
13.5186838499044 0.0110899988368962
13.5297738487413 0.0046597589714594
13.5344336077128 0.00458542429672109
13.5390190320095 0.00560948424042976
13.5446285162499 0.00373370058308938
13.548362216833 0.00252319577601171
13.550885412609 0.00204298243359296
13.5529283950426 0.00207149726004004
13.5549998923027 0.00192282271297977
13.5569227150156 0.0022203879723939
13.559143102988 0.00369830243542616
13.5628414054235 0.0020757530002799
13.5649171584237 0.00133840675116671
13.5662555651749 0.00117037970057074
13.5674259448755 0.00259566438997943
13.5700216092655 0.00344557860212053
13.5734671878676 0.00570835424727133
13.5791755421149 0.0046216682066645
13.5837972103215 0.00717582294684129
13.5909730332684 0.0113833477079653
13.6023563809763 0.0104957384784306
13.6128521194548 0.00973581234869533
13.6225879318035 0.00860123352260546
13.6311891653261 0.0153481766267304
13.6465373419528 0.00531750096133983
13.6518548429141 0.00428128798390159
13.656136130898 0.00436039618383942
13.6604965270819 0.0044700413132378
13.6649665683951 0.00486629847051995
13.6698328668656 0.00583179010377744
13.6756646569694 0.00603751375908576
13.6817021707285 0.00612823537870604
13.6878304061072 0.00695395665406075
13.6947843627613 0.00951238136635701
13.7042967441276 0.00495568704824231
13.7092524311759 0.00545515107780871
13.7147075822537 0.00517974752857325
13.7198873297822 0.00664161267847892
13.7265289424607 0.00638040815879781
13.7329093506195 0.00861215632224766
13.7415215069418 0.00660238122358128
13.7481238881653 0.00559314562423365
13.7537170337896 0.00571185027435628
13.7594288840639 0.00509326538883081
13.7645221494528 0.00350833464277459
13.7680304840955 0.00330256326496399
13.7713330473605 0.00293903391520307
13.7742720812757 0.00286599144357747
13.7771380727193 0.00489571375645303
13.7820337864757 0.00614442685211169
13.7881782133278 0.00709779234562687
13.7952760056735 0.00808876246001625
13.8033647681335 0.00623177120355305
13.809596539337 0.00308091365107782
13.8126774529881 0.00343646232927727
13.8161139153174 0.00357066065959946
13.819684575977 0.0047768693964539
13.8244614453734 0.00668157110176754
13.8311430164752 0.0106770110450488
13.8418200275203 0.0114361506066353
13.8532561781269 0.0132100507283225
13.8664662288552 0.0136878332175749
13.8801540620728 0.0115713881439108
13.8917254502167 0.0120909256297551
13.9038163758465 0.0132334952376109
13.9170498710841 0.0122628392279064
13.929312710312 0.00847109053767524
13.9377838008497 0.00966549293763437
13.9474492937873 0.00955688890790479
13.9570061826952 0.0111216700740683
13.9681278527693 0.00915550133135425
13.9772833541006 0.00887395963490491
13.9861573137355 0.00604080360411653
13.9921981173396 0.00666871756645335
13.9988668349061 0.00723427099660707
14.0061011059027 0.00920381348809821
14.0153049193908 0.00361841647905054
14.0189233358698 0.00378803485095949
14.0227113707208 0.0040892293060539
14.0268006000269 0.00397507700970965
14.0307756770366 0.00562551872043248
14.036401195757 0.00864291808282675
14.0450441138398 0.0123191566578699
14.0573632704977 0.0142523632107647
14.0716156337085 0.0133979464910834
14.0850135801995 0.0122337626601351
14.0972473428597 0.00880935493347294
14.1060566977932 0.0105942298793929
14.1166509276725 0.00986846112244322
14.126519388795 0.0123625079697533
14.1388818967647 0.00718705385944458
14.1460689506242 0.00955329316172411
14.1556222437859 0.00988323682039474
14.1655054806063 0.00661190632728845
14.1721173869336 0.00700186280886907
14.1791192497425 0.0107423117538046
14.1898615614963 0.0179954057196521
14.2078569672159 0.0170159768277809
14.2248729440437 0.0116960776412554
14.236569021685 0.00626123557102088
14.242830257256 0.0064565979460449
14.249286855202 0.00655077949562789
14.2558376346977 0.0118579139746741
14.2676955486723 0.0111477711386997
14.278843319811 0.0113343181727434
14.2901776379838 0.00949182536508519
14.2996694633489 0.00937630126210892
14.309045764611 0.00813703722080933
14.3171828018318 0.00769028910625492
14.324873090938 0.0114974608405657
14.3363705517786 0.0134705888562471
14.3498411406348 0.0113923904386368
14.3612335310735 0.0114131962675137
14.372646727341 0.0101517902347408
14.3827985175757 0.0134747808611761
14.3962732984369 0.015419294558713
14.4116925929956 0.0143055710971315
14.4259981640927 0.0158597383695986
14.4418579024623 0.0142573568349946
14.4561152592973 0.0118534535940812
14.4679687128914 0.00887849815111642
14.4768472110425 0.00787928461397524
14.4847264956565 0.0104882746607296
14.4952147703172 0.013583170226084
14.5087979405433 0.01062811340738
14.5194260539507 0.00961148687161893
14.5290375408223 0.00520539099157754
14.5342429318139 0.00481066560091885
14.5390535974148 0.00757475514270893
14.5466283525575 0.0108662903721294
14.5574946429297 0.0146853955918633
14.5721800385215 0.00819598064358396
14.5803760191651 0.00934899347587698
14.589725012641 0.0105123114096128
14.6002373240506 0.0167277472963977
14.616965071347 0.0112604740315619
14.6282255453786 0.00724174136296949
14.6354672867415 0.00671518309126907
14.6421824698328 0.00608124837178795
14.6482637182046 0.00873858614313355
14.6570023043477 0.0119116869433842
14.6689139912911 0.0157149392959638
14.6846289305871 0.0118002158420525
14.6964291464291 0.013417746613415
14.7098468930425 0.0166360179051326
14.7264829109477 0.0139786535600243
14.7404615645077 0.0119666312492951
14.752428195757 0.0102312350064191
14.7626594307634 0.00839282279466201
14.7710522535581 0.0131790316119898
14.7842312851701 0.0168448276873227
14.8010761128574 0.0169306190586178
14.818006731916 0.0183209844093983
14.8363277163254 0.0137853412844423
14.8501130576098 0.0130318839276093
14.8631449415375 0.0185620122831154
14.8817069538206 0.0111280869770158
14.8928350407976 0.0144365822980954
14.9072716230957 0.0133823339038835
14.9206539569996 0.0144308116517272
14.9350847686513 0.0185072469519548
14.9535920156032 0.0109010760475889
14.9644930916508 0.00944888150596429
14.9739419731568 0.0105386558100375
14.9844806289668 0.0166297188651079
15.0011103478319 0.0242714124519511
15.0253817602839 0.0254169550738705
15.0507987153578 0.0159522094757215
15.0667509248335 0.0154265469542018
15.0821774717877 0.0127053424581306
15.0948828142458 0.0136982519873572
15.1085810662332 0.0096813063828992
15.1182623726161 0.00605571137841813
15.1243180839945 0.0068871075954483
15.1312051915899 0.00699520263496796
15.1382003942249 0.00738677381813744
15.145587168043 0.0102515714878335
15.1558387395309 0.0158844041981698
15.1717231437291 0.025509060740018
15.1972322044691 0.0272988097037899
15.2245310141729 0.0283337394882437
15.2528647536611 0.0203999607132353
15.2732647143743 0.00923998131282985
15.2825046956872 0.00856037826249931
15.2910650739497 0.00429610473666469
15.2953611786863 0.00361238667710351
15.2989735653634 0.00344263919928448
15.3024162045627 0.00567159615167863
15.3080878007144 0.0078111581822985
15.3158989588967 0.0126806515539412
15.3285796104506 0.0196603879513271
15.348239998402 0.0190621160711227
15.3673021144731 0.0167056070192074
15.3840077214923 0.0208738431257202
15.404881564618 0.0171597007998102
15.4220412654178 0.0149218002811482
15.436963065699 0.0155013395427534
15.4524644052417 0.0222271018995975
15.4746915071413 0.0250369827779206
15.4997284899192 0.0275681693001114
15.5272966592194 0.0150156422274007
15.5423123014468 0.0101919595413833
15.5525042609881 0.0102539658661714
15.5627582268543 0.0165948532678022
15.5793530801221 0.0177232436888217
15.5970763238109 0.0212089117427803
15.6182852355537 0.0202733237132075
15.6385585592669 0.0274676917283943
15.6660262509953 0.0292880798543504
15.6953143308497 0.0176809856131533
15.7129953164628 0.0100154243603432
15.7230107408232 0.00796136369164306
15.7309721045148 0.00903874872548009
15.7400108532403 0.00745538742943775
15.7474662406697 0.00941172143499523
15.7568779621047 0.0103716978724885
15.7672496599772 0.0107698592374004
15.7780195192146 0.0262963708273998
15.804315890042 0.0122386522254033
15.8165545422674 0.0281748441259798
15.8447293863934 0.0243564989144698
15.8690858853079 0.0247563663908498
15.8938422516987 0.026230357666856
15.9200726093656 0.0260857398363168
15.9461583492019 0.0207873717809352
15.9669457209828 0.0219348792678795
15.9888806002507 0.0188680980683714
16.0077486983191 0.0355926264259809
16.0433413247451 0.0209983620040579
16.0643396867491 0.0179509915787319
16.0822906783278 0.0248134258759422
16.1071041042038 0.010526861063471
16.1176309652673 0.0091189807353159
16.1267499460026 0.0115405420217233
16.1382904880243 0.0227456279601799
16.1610361159845 0.0313638985754205
16.1924000145599 0.0312267759152844
16.2236267904752 0.0367482100072623
16.2603750004824 0.0339595249035609
16.294334525386 0.0283493687878234
16.3226838941738 0.0199194203230831
16.3426033144969 0.0135081283644838
16.3561114428614 0.0193223388543795
16.3754337817158 0.0178461535870854
16.3932799353029 0.0186536421628932
16.4119335774658 0.0186303466680547
16.4305639241338 0.0130889883455352
16.4436529124794 0.0162855033174112
16.4599384157968 0.0110361146656321
16.4709745304624 0.0145653611012453
16.4855398915636 0.00972203826976893
16.4952619298334 0.0137055164811002
16.5089674463145 0.0129445031013492
16.5219119494159 0.00987965208938851
16.5317916015052 0.00943755913543326
16.5412291606407 0.0131693321875241
16.5543984928282 0.014187299453167
16.5685857922814 0.0123162250233141
16.5809020173047 0.0109757264873964
16.5918777437921 0.0193017787892738
16.6111795225814 0.027304761843506
16.6384842844249 0.0273079963159835
16.6657922807408 0.0274498133480908
16.6932420940889 0.0288626529695235
16.7221047470585 0.0295577851651417
16.7516625322236 0.0256528502329465
16.7773153824565 0.034112858809985
16.8114282412665 0.0364414705727628
16.8478697118393 0.0449144002541302
16.8927841120934 0.0496947618496083
16.942478873943 0.0449081770981009
16.9873870510411 0.0470071360948638
17.034394187136 0.0418278788152165
17.0762220659512 0.0350780730277178
17.1113001389789 0.0384991834451276
17.1497993224241 0.0400206665241465
17.1898199889482 0.0269347077035657
17.2167546966518 0.0220362297171536
17.2387909263689 0.02498509383294
17.2637760202019 0.0170364180506177
17.2808124382525 0.015673782522098
17.2964862207746 0.0069421571866417
17.3034283779612 0.00649557262730832
17.3099239505885 0.00660225530648917
17.316526205895 0.00848363421173737
17.3250098401067 0.0134724135460941
17.3384822536528 0.018706837685816
17.3571890913387 0.0307881226303185
17.387977213969 0.036970348759669
17.4249475627286 0.0373068608478444
17.4622544235765 0.0416869847200446
17.5039414082965 0.0167401229639739
17.5206815312605 0.0188860470360702
17.5395675782966 0.0205430511534363
17.56011062945 0.0171089385266183
17.5772195679766 0.0263710593514314
17.6035906273281 0.0259927915304463
17.6295834188585 0.0246639397830593
17.6542473586416 0.037302129973228
17.6915494886148 0.042144333467409
17.7336938220822 0.0299381573789862
17.7636319794612 0.0310667683012444
17.7946987477624 0.0343879344834097
17.8290866822458 0.0445165734173494
17.8736032556632 0.0467846853599273
17.9203879410231 0.0205874219462932
17.9409753629694 0.0184992759831579
17.9594746389526 0.0254383236689697
17.9849129626215 0.0214276058083951
18.0063405684299 0.0316250161821452
18.0379655846121 0.0482742280507489
18.0862398126628 0.0309824783211567
18.117222290984 0.0389532282522312
18.1561755192362 0.0401270822333155
18.1963026014695 0.0279735440909654
18.2242761455605 0.022844956486791
18.2471211020473 0.0157172047896444
18.2628383068369 0.0127480712058498
18.2755863780428 0.0128141758472329
18.28840055389 0.0108904885585643
18.2992910424486 0.0128378995270578
18.3121289419756 0.0219467716774946
18.3340757136531 0.0304831064109807
18.3645588200641 0.0493047878046135
18.4138636078687 0.064822374846662
18.4786859827154 0.0564281668493982
18.5351141495648 0.0670692462240534
18.6021833957888 0.0619085383511432
18.66409193414 0.0553571420464972
18.7194490761865 0.0346936203903698
18.7541426965768 0.0475792657504008
18.8017219623272 0.0315582069292382
18.8332801692565 0.0369027169138542
18.8701828861703 0.0416027260156879
18.911785612186 0.0370267120947885
18.9488123242808 0.0340654779532294
18.982877802234 0.0351540500862009
19.0180318523202 0.0388166177330455
19.0568484700533 0.0406424181680279
19.0974908882213 0.0384644915446534
19.135955379766 0.0370339012748078
19.1729892810408 0.0381339924377875
19.2111232734786 0.0394095892185532
19.2505328626971 0.0398212095912954
19.2903540722884 0.0384661150337754
19.3288201873222 0.0382464816823426
19.3670666690045 0.0391421398061679
19.4062088088107 0.0211565646893112
19.4273653735 0.017132501669283
19.4444978751693 0.0167617824488681
19.4612596576182 0.0142554492896192
19.4755151069078 0.0253804894903719
19.5008955963982 0.0380309846364909
19.5389265810346 0.0603929732065844
19.5993195542412 0.0722234225426071
19.6715429767838 0.0417086434895117
19.7132516202733 0.0499064934921983
19.7631581137655 0.0600453944496551
19.8232035082152 0.0414549338950196
19.8646584421102 0.0438616974752426
19.9085201395855 0.0491496109824717
19.9576697505679 0.0308357111485333


==> Images/Results/shadow_timesteps_tol_0.01_adjust_0_pmm128.txt <==
t dt
0.0 9.19037389236687e-08
9.19037389236687e-08 7.50387528858114e-08
1.6694249180948e-07 1.30073901015137e-07
2.97016392824617e-07 2.10111041775092e-07
5.07127434599709e-07 3.26262143170551e-07
8.33389577770259e-07 5.30258900259107e-07
1.36364847802937e-06 7.97101192482968e-07
2.16074967051233e-06 1.22336165802119e-06
3.38411132853353e-06 1.96956366753926e-06
5.35367499607279e-06 3.32250019861906e-06
8.67617519469185e-06 5.92105449727337e-06
1.45972296919652e-05 1.12739953925747e-05
2.58712250845399e-05 2.33022900228594e-05
4.91735151073993e-05 4.63462572514157e-05
9.5519772358815e-05 8.79667011344982e-05
0.000183486473493313 0.000144737615554128
0.000328224089047441 0.000166653692095674
0.000494877781143115 0.000191147676517904
0.000686025457661019 0.000173083690894476
0.000859109148555495 0.000255787656813447
0.00111489680536894 0.000446052831709053
0.00156094963707799 0.000799283697791272
0.00236023333486927 0.000963790863569132
0.0033240241984384 0.00140437821553073
0.00472840241396913 0.00164417637812382
0.00637257879209295 0.00163298588651913
0.00800556467861208 0.00179441836710281
0.00979998304571489 0.00190910080535776
0.0117090838510726 0.00195984483394702
0.0136689286850197 0.00310254808610787
0.0167714767711275 0.00516495525967448
0.021936432030802 0.00496716318755305
0.026903595218355 0.00513824998901952
0.0320418452073746 0.007464621779994
0.0395064669873686 0.0056138972601085
0.0451203642474771 0.00495225402522314
0.0500726182727002 0.00690066784082261
0.0569732861135228 0.00833103256572787
0.0653043186792507 0.0108793823630868
0.0761837010423375 0.0131513049817109
0.0893350060240485 0.0147740108460647
0.104109016870113 0.0127236085483947
0.116832625418508 0.012703824226761
0.129536449645269 0.013925852436081
0.14346230208135 0.01684527816075
0.1603075802421 0.0177098503214734
0.178017430563573 0.0187375821274254
0.196755012690999 0.015590612935383
0.212345625626382 0.0193863339235441
0.231731959549926 0.0170490554305605
0.248781014980486 0.0172780068092219
0.266059021789708 0.018210036557755
0.284269058347463 0.0159617167594219
0.300230775106885 0.0146129262532771
0.314843701360162 0.0156197050115181
0.33046340637168 0.0168020240340363
0.347265430405717 0.0136279855540022
0.360893415959719 0.0153449313384711
0.37623834729819 0.0145378341947609
0.390776181492951 0.015109110866359
0.40588529235931 0.0145099225700991
0.420395214929409 0.0139419922773812
0.43433720720679 0.0155373758315087
0.449874583038299 0.0187935469007997
0.468668129939099 0.0171147673607783
0.485782897299877 0.0190501384209393
0.504833035720816 0.0159110066221549
0.520744042342971 0.0157833793574271
0.536527421700398 0.0174519125906468
0.553979334291045 0.0169747051842629
0.570954039475308 0.0165477106550508
0.587501750130359 0.0220857551724836
0.609587505302842 0.0219295581623098
0.631517063465152 0.0198976156881216
0.651414679153274 0.0181131973810486
0.669527876534322 0.0213694215606251
0.690897298094948 0.0197340968595947
0.710631394954542 0.0217885103925926
0.732419905347135 0.0218499983652528
0.754269903712388 0.0216575124400269
0.775927416152415 0.0202548373032417
0.796182253455656 0.0168207087473233
0.81300296220298 0.0223022132251455
0.835305175428125 0.0265102901959954
0.86181546562412 0.0224081817084015
0.884223647332522 0.019742888177052
0.903966535509574 0.0233271966657961
0.92729373217537 0.0207800970627235
0.948073829238093 0.0232804036931333
0.971354232931227 0.0242397025538151
0.995593935485042 0.0303293319170476
1.02592326740209 0.0251722117023245
1.05109547910441 0.0274380119404277
1.07853349104484 0.028811031197249
1.10734452224209 0.023345263038169
1.13068978528026 0.024604748492594
1.15529453377285 0.0238225265782335
1.17911706035109 0.0246868482252474
1.20380390857633 0.0235293438577869
1.22733325243412 0.023308743569531
1.25064199600365 0.0276959375942433
1.2783379335979 0.026596598775704
1.3049345323736 0.0233245221946896
1.32825905456829 0.0322780042274895
1.36053705879578 0.0325716961319269
1.39310875492771 0.0207071224386155
1.41381587736632 0.0210169505647468
1.43483282793107 0.0235461885780686
1.45837901650914 0.0238657786295891
1.48224479513873 0.0299584642180055
1.51220325935673 0.0312334847143053
1.54343674407104 0.0266701143984196
1.57010685846946 0.0213616685404853
1.59146852700994 0.0218059352060583
1.613274462216 0.0233629796160012
1.636637441832 0.0265445724298997
1.6631820142619 0.0243771983074616
1.68755921256936 0.0276614266520465
1.71522063922141 0.0235084171514602
1.73872905637287 0.0303590326698924
1.76908808904276 0.0189504293008371
1.7880385183436 0.0300369868211782
1.81807550516478 0.0257817223022924
1.84385722746707 0.0332870502140389
1.87714427768111 0.0355046915346919
1.9126489692158 0.0335203010106271
1.94616927022643 0.0287220412331517
1.97489131145958 0.0269511691418478
2.00184248060143 0.0265579078651667
2.02840038846659 0.0363555573359204
2.06475594580251 0.0394569365003981
2.10421288230291 0.0415467181178702
2.14575960042078 0.0470131910396764
2.19277279146046 0.0453159762166341
2.23808876767709 0.0412771253459326
2.27936589302303 0.0415473331605546
2.32091322618358 0.0382082801634657
2.35912150634705 0.0386693170629768
2.39779082341002 0.0395761677280147
2.43736699113804 0.0372927824189464
2.47465977355698 0.0365421872622973
2.51120196081928 0.0388960999175548
2.55009806073684 0.0425928362825531
2.59269089701939 0.0424847991458524
2.63517569616524 0.0381630112168863
2.67333870738213 0.0348059245570976
2.70814463193923 0.0375530458803887
2.74569767781961 0.0406871381064807
2.7863848159261 0.0397137779139442
2.82609859384004 0.0379296930196916
2.86402828685973 0.0380472008514889
2.90207548771122 0.0410492824312429
2.94312477014246 0.0433893975882557
2.98651416773072 0.0382173118053566
3.02473147953607 0.0330432401183137
3.05777471965439 0.0348077159090836
3.09258243556347 0.0413088551247161
3.13389129068819 0.0430764748685251
3.17696776555671 0.0387227319288987
3.21569049748561 0.0352345534011044
3.25092505088672 0.0356774447020446
3.28660249558876 0.0394422152649393
3.3260447108537 0.0412896330446308
3.36733434389833 0.0391484327227493
3.40648277662108 0.0371366407857893
3.44361941740687 0.0379851364392865
3.48160455384616 0.0399065027064917
3.52151105655265 0.0394211288271959
3.56093218537984 0.036635531270533
3.59756771665038 0.0377433594345629
3.63531107608494 0.0391970865254783
3.67450816261042 0.0406385581333842
3.7151467207438 0.0388709118002272
3.75401763254403 0.0387554630909146
3.79277309563494 0.0386128991827577
3.8313859948177 0.0401293613924949
3.8715153562102 0.0393924672402272
3.91090782345042 0.0378284063238119
3.94873622977424 0.0377883626028095
3.98652459237705 0.0388750694318703
4.02539966180892 0.0394866802080131
4.06488634201693 0.0389098954938175
4.10379623751075 0.0381482009572217
4.14194443846797 0.0381095102102402
4.18005394867821 0.0387813151904967
4.2188352638687 0.0393590772787782
4.25819434114748 0.0391432313056111
4.29733757245309 0.0387607752411649
4.33609834769426 0.038824578028423
4.37492292572268 0.0393633377442941
4.41428626346698 0.0396151866938367
4.45390145016081 0.0394334548150212
4.49333490497583 0.039207104655485
4.53254200963132 0.0394040147000144
4.57194602433133 0.0397280376231994
4.61167406195453 0.0398417162421835
4.65151577819672 0.0396814197774269
4.69119719797414 0.0396331466190545
4.7308303445932 0.0397882800265075
4.77061862461971 0.040009238726903
4.81062786334661 0.0400305053569714
4.85065836870358 0.0399510083159968
4.89060937701958 0.0399455360787428
4.93055491309832 0.0400978843036702
4.97065279740199 0.0402181619276055
5.0108709593296 0.0402222975893339
5.05109325691893 0.0401749696495004
5.09126822656843 0.0402199601860809
5.13148818675451 0.0403266620278031
5.17181484878231 0.0403995165908952
5.21221436537321 0.0403951616422178
5.25260952701543 0.040386959114085
5.29299648612951 0.0404370502458204
5.33343353637533 0.0405154449998595
5.37394898137519 0.040561600557131
5.41451058193232 0.0405591128507145
5.45506969478304 0.0405736172594699
5.49564331204251 0.0406194602418806
5.53626277228439 0.0406826093891783
5.57694538167357 0.0407047357621028
5.61765011743567 0.0407194489850087
5.65836956642068 0.0407349019357389
5.69910446835642 0.0407873133085527
5.73989178166497 0.0408211484560116
5.78071293012098 0.0408528251113622
5.82156575523234 0.0408576720735874
5.86242342730593 0.0408946262542126
5.90331805356014 0.0409223739228813
5.94424042748302 0.0409666563270784
5.9852070838101 0.0409746843846267
6.02618176819473 0.0410054009647614
6.06718716915949 0.0410201316365383
6.10820730079603 0.0410657368504191
6.14927303764645 0.0410777945588577
6.1903508322053 0.0411107035025045
6.23146153570781 0.0411152771430941
6.2725768128509 0.0411549893795573
6.31373180223046 0.041164153326187
6.35489595555665 0.0411998193358465
6.39609577489249 0.0411986453747874
6.43729442026728 0.0412314089914447
6.47852582925873 0.0412320017114492
6.51975783097018 0.0412652428013724
6.56102307377155 0.0412580700170661
6.60228114378861 0.0412834624604203
6.64356460624903 0.041271685043575
6.68483629129261 0.0412958507953833
6.72613214208799 0.0412786540561304
6.76741079614412 0.0412942445501354
6.80870504069426 0.0412678694256487
6.84997291011991 0.0412776188916556
6.89125052901156 0.041245643494328
6.93249617250589 0.0412477955756081
6.9737439680815 0.04120623854229
7.01495020662379 0.0412000722240973
7.05615027884788 0.0411527392152764
7.09730301806316 0.0411413103099332
7.13844432837309 0.0410884180965256
7.17953274646962 0.0410714779280956
7.22060422439772 0.04101594508935
7.26162016948707 0.0409983281044939
7.30261849759156 0.0405846122930386
7.3432031098846 0.0387550474334224
7.38195815731802 0.0381256206259965
7.42008377794402 0.0396193426953556
7.45970312063937 0.0407541821829492
7.50045730282232 0.0402826786911239
7.54073998151345 0.0390069588125291
7.57974694032598 0.0391156662640453
7.61886260659002 0.0400829990011113
7.65894560559113 0.0407270888256302
7.69967269441676 0.0400489762323914
7.73972167064915 0.0395344149074813
7.77925608555663 0.0396915545556268
7.81894764011226 0.0404856389383946
7.85943327905066 0.0405600027024829
7.89999328175314 0.0394905768260983
7.93948385857924 0.0389565489125171
7.97844040749175 0.0394300603785746
8.01787046787033 0.0403838635322157
8.05825433140254 0.0402635548616931
8.09851788626424 0.039720399097058
8.1382382853613 0.0394083661306627
8.17764665149196 0.0399961066793232
8.21764275817128 0.0403674595286389
8.25801021769992 0.0403272598191379
8.29833747751906 0.0398301819703813
8.33816765948944 0.0399254138963743
8.37809307338582 0.0402061546341402
8.41829922801996 0.0405340872303628
8.45883331525032 0.0402687577158696
8.49910207296619 0.040165335926201
8.53926740889239 0.040151698703458
8.57941910759585 0.0405100928068243
8.61992920040267 0.0404981897231859
8.66042739012586 0.0404771046006477
8.70090449472651 0.0402849385271072
8.74118943325361 0.0404943280949383
8.78168376134855 0.0404144147911556
8.82209817613971 0.0399404935771299
8.86203866971684 0.0396067104757128
8.90164538019255 0.0401165908196333
8.94176197101218 0.0404505917989266
8.98221256281111 0.0404487899661457
9.02266135277725 0.0399843480275344
9.06264570080479 0.0400538070551245
9.10269950785991 0.0402809605130736
9.14298046837299 0.040597402432194
9.18357787080518 0.040359067307252
9.22393693811243 0.0402677888449469
9.26420472695738 0.0402257674723558
9.30443049442973 0.0405488665406879
9.34497936097042 0.0405332775003773
9.3855126384708 0.0405306676153671
9.42604330608617 0.0403396202998955
9.46638292638606 0.0405254570934195
9.50690838347948 0.0405642066088921
9.54747259008838 0.0406957822730835
9.58816837236146 0.0405149189926462
9.6286832913541 0.040593490339746
9.66927678169385 0.0405675307245437
9.70984431241839 0.0407563379520271
9.75060065037042 0.0406496883424734
9.79125033871289 0.0407114605020655
9.83196179921496 0.0406103942828809
9.87257219349784 0.0407772870575199
9.91334948055536 0.0407175349562668
9.95406701551162 0.0408152352330849
9.99488225074471 0.040686579500764
10.0355688302455 0.0408094719570125
10.0763783022025 0.0407472441203067
10.1171255463228 0.0408775125705267
10.1580030588933 0.0407611959554871
10.1987642548488 0.0408605290806644
10.2396247839295 0.0407726624177888
10.2803974463473 0.0409086427299813
10.3213060890772 0.0408120085781162
10.3621180976554 0.0409129312526591
10.403031028908 0.0408053189350546
10.4438363478431 0.0409287850233889
10.4847651328665 0.0408385862655941
10.5256037191321 0.0409496809464794
10.5665534000785 0.0408370052446369
10.6073904053232 0.0409464203333703
10.6483368256565 0.0408490020566732
10.6891858277132 0.0409639851167546
10.73014981283 0.040853354542844
10.7710031673728 0.0409547140137217
10.8119578813865 0.040844942815857
10.8528028242024 0.0409535449836234
10.893756369186 0.0408416991333276
10.9345980683193 0.0409379419926119
10.975536010312 0.040816330244924
11.0163523405569 0.0409114263246805
11.0572637668816 0.0407904444634843
11.098054211345 0.0408355456703478
11.1388897570154 0.0401037049999426
11.1789934620153 0.0395029085278797
11.2184963705432 0.040051180379101
11.2585475509223 0.040580131354097
11.2991276822764 0.040583233825947
11.3397109161024 0.0399146048485119
11.3796255209509 0.0398469939508364
11.4194725149017 0.0401357289369614
11.4596082438387 0.0405503454686555
11.5001585893073 0.0402669258078964
11.5404255151152 0.0400363844123562
11.5804618995276 0.0399337442031315
11.6203956437307 0.040308537389581
11.6607041811203 0.0403386575584611
11.7010428386787 0.0402767986144879
11.7413196372932 0.0399963240179313
11.7813159613112 0.0401565989004172
11.8214725602116 0.040237445481975
11.8617100056936 0.0403767508017559
11.9020867564953 0.0401482079722501
11.9422349644676 0.0401709515233154
11.9824059159909 0.0401468400282991
12.0225527560192 0.0403563859253585
12.0629091419445 0.0402503801848809
12.1031595221294 0.0402730725323026
12.1434325946617 0.040150507661214
12.1835831023229 0.040320756633334
12.2239038589563 0.0402818088935228
12.2641856678498 0.0403703084940822
12.3045559763439 0.0402254486005891
12.3447814249445 0.0403366085858739
12.3851180335303 0.0402914890873847
12.4254095226177 0.0404300793288142
12.4658396019465 0.0403157515673189
12.5061553535139 0.0404035411802278
12.5465588946941 0.0403240874328741
12.586882982127 0.0404706044613145
12.6273535865883 0.0403899256354143
12.6677435122237 0.0404895699437882
12.7082330821675 0.0403886200866197
12.7486217022541 0.0405193441361587
12.7891410463903 0.0404498352859256
12.8295908816762 0.0405704913441906
12.8701613730204 0.0404702763591823
12.9106316493795 0.0405872339639253
12.9512188833435 0.0405108671713282
12.9917297505148 0.0406429026953393
13.0323726532101 0.0405537086879569
13.0729263618981 0.0406694355782736
13.1135957974764 0.0404710284875957
13.154066825964 0.0398905851258249
13.1939574110898 0.0400690663752772
13.2340264774651 0.0404451367900758
13.2744716142551 0.0407384482042363
13.3152100624594 0.0403643183059258
13.3555743807653 0.0402344425021736
13.3958088232675 0.0402855853794451
13.4360944086469 0.0406871363145768
13.4767815449615 0.0406291678070774
13.5174107127686 0.040545099494305
13.5579558122629 0.0403516908085269
13.5983075030714 0.0406042069805412
13.638911710052 0.0406764276973504
13.6795881377493 0.0407690728757479
13.7203572106251 0.0405427675519395
13.760899978177 0.0406341293512753
13.8015341075283 0.0406513345434488
13.8421854420717 0.040848842834626
13.8830342849063 0.0407083513125182
13.9237426362189 0.0407468324676385
13.9644894686865 0.0406590363079049
14.0051485049944 0.0408470821518724
14.0459955871463 0.0407791087588837
14.0867746959052 0.0408488821674478
14.1276235780726 0.0407035148767619
14.1683270929494 0.0408309038666978
14.2091579968161 0.040769637338327
14.2499276341544 0.0408810718608043
14.2908087060152 0.0407357499727864
14.331544455988 0.0408174997038804
14.3723619556919 0.040721776312811
14.4130837320047 0.0408440261802154
14.4539277581849 0.0407204375186914
14.4946481957036 0.0407927979246206
14.5354409936282 0.040665414432188
14.5761064080604 0.0407738300758088
14.6168802381362 0.0406642903470996
14.6575445284833 0.0407498394144722
14.6982943678978 0.0406150077725937
14.7389093756704 0.0407088146172223
14.7796181902876 0.0405580166638845
14.8201762069515 0.0396001624015122
14.859776369353 0.0395627179182272
14.8993390872712 0.0401400115204788
14.9394790987917 0.0406950978687533
14.9801741966604 0.040263135228953
15.0204373318894 0.0398903370978599
15.0603276689873 0.0398720497242608
15.1001997187115 0.0404362572774877
15.140635975989 0.0405122313393726
15.1811482073284 0.0403485588029782
15.2214967661314 0.0400108121831758
15.2615075783145 0.0402630009851586
15.3017705792997 0.0404610255830953
15.3422316048828 0.0406116735126926
15.3828432783955 0.0403155714070799
15.4231588498026 0.0403360547670457
15.4634949045696 0.0403905314779852
15.5038854360476 0.0406746814056019
15.5445601174532 0.0405605128493581
15.5851206303026 0.0405573954795207
15.6256780257821 0.0400561044563944
15.6657341302385 0.0394642185542456
15.7051983487927 0.0394161351083072
15.744614483901 0.0401445821226701
15.7847590660237 0.0403355569675809
15.8250946229913 0.0400790915289897
15.8651737145203 0.0396133016272218
15.9047870161475 0.039872812287408
15.9446598284349 0.0401862252180967
15.984846053653 0.0403672190920406
16.025213272745 0.0399892616100093
16.065202534355 0.039931801847199
16.1051343362022 0.0400149913326279
16.1451493275349 0.0403541225622061
16.1855034500971 0.0402355133454331
16.2257389634425 0.0401598971636706
16.2658988606062 0.0400163703548418
16.305915230961 0.0402679777393035
16.3461832087003 0.0402953542060486
16.3864785629064 0.0403539651653609
16.4268325280717 0.0401483271566452
16.4669808552284 0.0402627489707839
16.5072436041992 0.0402751057050228
16.5475187099042 0.0404398029614502
16.5879585128656 0.0402927533227415
16.6282512661884 0.0403463838541782
16.6685976500426 0.0402793321247402
16.7088769821673 0.040458840425945
16.7493358225932 0.0403823388558396
16.7897181614491 0.0404544870228653
16.830172648472 0.040334921181918
16.8705075696539 0.0404757186535661
16.9109832883074 0.0404222570264425
16.9514055453339 0.0405354870034604
16.9919410323373 0.0404127369811938
17.0323537693185 0.0405175096877729
17.0728712790063 0.0404467197386056
17.1133179987449 0.0405804145210383
17.1538984132659 0.040477990702788
17.1943764039687 0.0405731298558915
17.2349495338246 0.0404772552049733
17.2754267890296 0.0406056424749062
17.3160324315045 0.0405177174642986
17.3565501489688 0.0406211006590352
17.3971712496278 0.0405130168832817
17.4376842665111 0.0406266455551583
17.4783109120663 0.0405380836194822
17.5188489956858 0.0406505151233542
17.5594995108091 0.0405433186615496
17.6000428294707 0.0406472003330649
17.6406900298037 0.0405498022444212
17.6812398320481 0.040663696732067
17.7219035287802 0.0405612242768215
17.762464753057 0.040663520017527
17.8031282730746 0.0405585010883648
17.8436867741629 0.0406680750992219
17.8843548492621 0.0405672630506969
17.9249221123128 0.0406716924754146
17.9655938047883 0.040563804819308
18.0061576096076 0.0406682775626307
18.0468258871702 0.0405650511886819
18.0873909383589 0.0406703507022023
18.1280612890611 0.0405622708446252
18.1686235599057 0.0406633532990385
18.2092869132047 0.0405557656379534
18.2498426788427 0.04065878613538
18.2905014649781 0.040549830642518
18.3310512956206 0.0406486062553034
18.3716999018759 0.0405367486139821
18.4122366504899 0.0406354041882643
18.4528720546781 0.0405237581456659
18.4933958128238 0.0406202333259219
18.5340160461497 0.0405054792209531
18.5745215253707 0.0406002795071901
18.6151218048779 0.0404860039327995
18.6556078088107 0.0405809883687998
18.6961887971795 0.0404660929630664
18.7366548901425 0.0405604021658967
18.7772152923084 0.0404467879087064
18.8176620802171 0.0405434605850859
18.8582055408022 0.040432556240017
18.8986380970422 0.0405314311456148
18.9391695281879 0.0404235785850547
18.9795931067729 0.0405266095690716
19.020119716342 0.0404238100273186
19.0605435263693 0.0405317312373934
19.1010752576067 0.0404336683854114
19.1415089259921 0.040546856189077
19.1820557821812 0.0404545430896476
19.2225103252708 0.0405738950085853
19.2630842202794 0.0404871065154722
19.3035713267949 0.0406044935544203
19.3441758203493 0.0405193184917731
19.3846951388411 0.0406555405988969
19.42535067944 0.0405849675911823
19.4659356470312 0.0407215998166097
19.5066572468478 0.0406462250251132
19.5473034718729 0.0407905833325339
19.5880940552054 0.0407304325826284
19.628824487788 0.0408867532368341
19.6697112410249 0.04082843763123
19.7105396786561 0.0409899583512041
19.7515296370073 0.0409441911639037
19.7924738281712 0.0411258300545798
19.8335996582258 0.0410957744526219
19.8746954326784 0.0412950863348297
19.9159905190132 0.0412868820261035
19.9572774010394 0.0415246051710492


==> Images/Results/shadow_timesteps_tol_0.01_adjust_0_pmm32.txt <==
t dt
0.0 1.57685714945639e-07
1.57685714945639e-07 1.32019600781018e-07
2.89705315726657e-07 2.1393015672948e-07
5.03635472456137e-07 3.31136457767173e-07
8.3477193022331e-07 5.32850850499977e-07
1.36762278072329e-06 8.93064854535356e-07
2.26068763525864e-06 1.57528653893061e-06
3.83597417418925e-06 2.95862592831727e-06
6.79460010250652e-06 6.00800742226745e-06
1.2802607524774e-05 1.34796808791168e-05
2.62822884038908e-05 2.72326404431775e-05
5.35149288470683e-05 5.34231833767961e-05
0.000106938112223864 0.000104343367283584
0.000211281479507448 0.000202062318613913
0.000413343798121361 0.000177577808940548
0.000590921607061909 0.00028255145349868
0.00087347306056059 0.000441815105208507
0.0013152881657691 0.000617814571886003
0.0019331027376551 0.000979581525552568
0.00291268426320767 0.00143630966541134
0.004348993928619 0.00306364322822241
0.00741263715684142 0.00253887173285198
0.0099515088896934 0.00422812269532132
0.0141796315850147 0.00461130168194652
0.0187909332669612 0.00776622518129389
0.0265571584482551 0.00623034125859887
0.032787499706854 0.00813183003942223
0.0409193297462762 0.0113081186979502
0.0522274484442264 0.0131267638820944
0.0653542123263208 0.011516161321487
0.0768703736478078 0.0162020508832881
0.0930724245310959 0.0233911456571307
0.116463570188227 0.0211474062665244
0.137610976454751 0.022589934940475
0.160200911395226 0.0247143668404334
0.184915278235659 0.022104323592642
0.207019601828301 0.024426011643217
0.231445613471518 0.0229218327958938
0.254367446267412 0.0229098906264275
0.27727733689384 0.0211446547424207
0.29842199163626 0.0185912978937535
0.317013289530014 0.016981484969249
0.333994774499263 0.0164380561898609
0.350432830689124 0.0220896508736987
0.372522481562822 0.0192282172281468
0.391750698790969 0.0210564547241999
0.412807153515169 0.0188776345412634
0.431684788056432 0.020359637723763
0.452044425780195 0.0208174561986393
0.472861881978835 0.0203655927496991
0.493227474728534 0.0190990129349816
0.512326487663515 0.0192691391865989
0.531595626850114 0.0197215642460643
0.551317191096178 0.0193244101951028
0.570641601291281 0.0235744517473935
0.594216053038675 0.0223099326461802
0.616525985684855 0.0234695197209908
0.639995505405846 0.0218403143647802
0.661835819770626 0.0227001279486274
0.684535947719253 0.0255629710870517
0.710098918806305 0.0227004865696386
0.732799405375944 0.0284330119591445
0.761232417335088 0.0274994364252972
0.788731853760385 0.0233761876093075
0.812108041369693 0.0248386193698809
0.836946660739574 0.0270982017259723
0.864044862465546 0.0271295676245808
0.891174430090127 0.0266759684091598
0.917850398499287 0.0288948761674253
0.946745274666712 0.030958742152795
0.977704016819507 0.0269709628889773
1.00467497970848 0.0322168243691746
1.03689180407766 0.0350061774929368
1.0718979815706 0.03908275723952
1.11098073881012 0.036647173373456
1.14762791218357 0.0378004163422464
1.18542832852582 0.0381742145843179
1.22360254311014 0.0390296380883369
1.26263218119847 0.0306051667190838
1.29323734791756 0.0346246112584006
1.32786195917596 0.0341343746878906
1.36199633386385 0.0463747679438911
1.40837110180774 0.0376413830952926
1.44601248490303 0.0439861663076447
1.48999865121068 0.0289180070199576
1.51891665823063 0.0332160778845618
1.5521327361152 0.0335908379674435
1.58572357408264 0.0393978989049596
1.6251214729876 0.0306830983831824
1.65580457137078 0.0391502228892667
1.69495479426005 0.038344195614139
1.73329898987419 0.0460976355659532
1.77939662544014 0.033344578435706
1.81274120387585 0.0391254360559809
1.85186663993183 0.0419634356251896
1.89383007555702 0.0373759802449682
1.93120605580199 0.0344418853011973
1.96564794110318 0.0355096812061389
2.00115762230932 0.0395759946963828
2.0407336170057 0.0395905559529954
2.0803241729587 0.0369506189754895
2.11727479193419 0.0350845478465503
2.15235933978074 0.0375388413676817
2.18989818114842 0.0397962078696464
2.22969438901807 0.0395678194003325
2.2692622084184 0.0378745679409847
2.30713677635939 0.0387314094754934
2.34586818583488 0.0408260858136929
2.38669427164857 0.0414685574936458
2.42816282914222 0.0402579579454033
2.46842078708762 0.0386536578463688
2.50707444493399 0.0372623059322205
2.54433675086621 0.0369833548251868
2.5813201056914 0.0397458468638378
2.62106595255523 0.0398110850010444
2.66087703755628 0.0393531389065389
2.70023017646282 0.0374533300352011
2.73768350649802 0.0389013314980667
2.77658483799609 0.0400937246515964
2.81667856264768 0.0399609984418266
2.85663956108951 0.0393742303471745
2.89601379143668 0.0382779375818643
2.93429172901855 0.0388648821273261
2.97315661114587 0.040716038091924
3.0138726492378 0.0396741515710783
3.05354680080888 0.0396928640508746
3.09323966485975 0.0384151866654453
3.1316548515252 0.0403411876251606
3.17199603915036 0.0401977886469389
3.2121938277973 0.0402774673634268
3.25247129516072 0.0393680981712166
3.29183939333194 0.0394655376513997
3.33130493098334 0.040371880419018
3.37167681140236 0.0406084476581023
3.41228525906046 0.0393606023627955
3.45164586142325 0.0392394321399182
3.49088529356317 0.0402394337329563
3.53112472729613 0.0402355833657175
3.57136031066185 0.0399934803931389
3.61135379105499 0.0396246829895257
3.65097847404451 0.0394205677081886
3.6903990417527 0.040835287853199
3.7312343296059 0.0400847188957265
3.77131904850163 0.0393694390832086
3.81068848758483 0.0399824363597947
3.85067092394463 0.0401164532033918
3.89078737714802 0.0413257876156451
3.93211316476367 0.0395275484403576
3.97164071320402 0.0400747995399306
4.01171551274395 0.0398225087837367
4.05153802152769 0.0407659641183408
4.09230398564603 0.0406703257459526
4.13297431139199 0.0400912887879206
4.17306560017991 0.0400653859286926
4.2131309861086 0.0404055152047885
4.25353650131339 0.0402142698637037
4.29375077117709 0.0399614875989657
4.33371225877606 0.0404596571885945
4.37417191596465 0.0399868357719873
4.41415875173664 0.0396956802165818
4.45385443195322 0.0405153915318024
4.49436982348502 0.0401206887240822
4.53449051220911 0.0398859320438615
4.57437644425297 0.0401177935007706
4.61449423775374 0.0399052697437759
4.65439950749751 0.0409508841544449
4.69535039165196 0.0398028159483858
4.73515320760034 0.0408321495082035
4.77598535710855 0.0395214957796866
4.81550685288823 0.040950203481863
4.8564570563701 0.0399291791914701
4.89638623556157 0.0410951874149975
4.93748142297656 0.039711280668987
4.97719270364555 0.041004775200407
5.01819747884596 0.0399203359593645
5.05811781480532 0.0411980602692678
5.09931587507459 0.0398770610816679
5.13919293615626 0.0410904726601412
5.1802834088164 0.0398814687181289
5.22016487753453 0.0411965986538579
5.26136147618839 0.0399471189315626
5.30130859511995 0.0411558709662247
5.34246446608617 0.0398625329379915
5.38232699902417 0.041162966004523
5.42348996502869 0.0399356634359022
5.46342562846459 0.041179472766609
5.5046051012312 0.0398647083699817
5.54446980960118 0.0411427018623877
5.58561251146357 0.0398972162919295
5.6255097277555 0.0411781414404889
5.66668786919599 0.0398781820957726
5.70656605129176 0.0411514099166956
5.74771746120846 0.0398780020977036
5.78759546330616 0.0411818688824791
5.82877733218864 0.0399001153274833
5.86867744751612 0.0411869195078702
5.90986436702399 0.0398955327387454
5.94975989976274 0.0412101648004884
5.99097006456322 0.0399340181251673
6.03090408268839 0.0412417996734076
6.0721458823618 0.0399447128791883
6.11209059524099 0.0412659765835796
6.15335657182457 0.0399834604301062
6.19334003225467 0.0413100348960954
6.23465006715077 0.0400126835891054
6.27466275073987 0.041341871925776
6.31600462266565 0.0400481012090304
6.35605272387468 0.0413878938486255
6.39744061772331 0.0400889155040418
6.43752953322735 0.0414281888193263
6.47895772204667 0.0401237283386817
6.51908145038535 0.0414724155770651
6.56055386596242 0.0401677969771828
6.6007216629396 0.0415177210058944
6.6422393839455 0.0402046410562086
6.68244402500171 0.0415604419602534
6.72400446696196 0.0402470322622744
6.76425149922423 0.0416066038825951
6.80585810310683 0.0402860255684137
6.84614412867524 0.0416488444349301
6.88779297311017 0.0403255042978864
6.92811847740806 0.0416932477424116
6.96981172515047 0.0403650207507861
7.01017674590126 0.041735195252083
7.05191194115334 0.0404022208016842
7.09231416195503 0.0417770609476804
7.13409122290271 0.0404405221146733
7.17453174501738 0.041818136704072
7.21634988172145 0.0404762574361287
7.25682613915758 0.0418577452792224
7.2986838844368 0.0405124455952885
7.33919633003209 0.041897274694268
7.38109360472636 0.0405470380876043
7.42164064281396 0.0419351434887939
7.46357578630276 0.0405810897255979
7.50415687602835 0.0419728235275792
7.54612969955593 0.0406144832665246
7.58674418282246 0.0389319823843383
7.6256761652068 0.0423751149508087
7.6680512801576 0.0426034322824311
7.71065471244004 0.0421533947489878
7.75280810718902 0.0387369765954075
7.79154508378443 0.0414995430584068
7.83304462684284 0.0398359040247061
7.87288053086754 0.0422578541538624
7.91513838502141 0.0445817460156236
7.95972013103703 0.0432538598733518
8.00297399091038 0.0363738843214982
8.03934787523188 0.0413147361735664
8.08066261140545 0.0452825533759763
8.12594516478142 0.041459765827667
8.16740493060909 0.0433848124845204
8.21078974309361 0.0410568197990987
8.25184656289271 0.0416530941311294
8.29349965702384 0.0380210282085871
8.33152068523243 0.0442395673538249
8.37576025258625 0.0440611456121147
8.41982139819837 0.04290386373664
8.46272526193501 0.0385755303033575
8.50130079223837 0.0413369015551001
8.54263769379347 0.0414495285241609
8.58408722231763 0.0408601389112185
8.62494736122885 0.043621862687093
8.66856922391594 0.0445011920857628
8.7130704160017 0.0361437235874038
8.74921413958911 0.0433400380214508
8.79255417761056 0.0387961292803701
8.83135030689093 0.0362774261272598
8.86762773301819 0.0361342463280915
8.90376197934628 0.0343189356645193
8.9380809150108 0.0404174324195612
8.97849834743036 0.0451789425060593
9.02367728993642 0.0384780589301927
9.06215534886661 0.0356769190478714
9.09783226791448 0.0580605141812634
9.15589278209575 0.0485432368332234
9.20443601892897 0.0397853836441468
9.24422140257312 0.0472689346336671
9.29149033720678 0.0380810755690269
9.32957141277581 0.0521351355136283
9.38170654828944 0.0479465761477996
9.42965312443724 0.0400416062231535
9.46969473066039 0.0335132895660826
9.50320802022648 0.0345619101315489
9.53776993035802 0.0394518788943016
9.57722180925233 0.0437179493626336
9.62093975861496 0.0359831550824355
9.65692291369739 0.0365639757414922
9.69348688943889 0.0533341726849197
9.74682106212381 0.0435130206091568
9.79033408273296 0.0541117418638981
9.84444582459686 0.0331889694250033
9.87763479402186 0.0392458014818552
9.91688059550372 0.0407645918160577
9.95764518731978 0.051519095835149
10.0091642831549 0.0352924537498678
10.0444567369048 0.041176806599586
10.0856335435044 0.0482364751398975
10.1338700186443 0.0434001309201812
10.1772701495645 0.0381765100934165
10.2154466596579 0.0355925842001317
10.251039243858 0.0424658082076208
10.2935050520656 0.0458913079387193
10.3393963600043 0.0425148495907528
10.3819112095951 0.0361687766327702
10.4180799862279 0.0395375692921008
10.45761755552 0.0433280625512133
10.5009456180712 0.0438842342304273
10.5448298523016 0.0387399155763327
10.5835697678779 0.0394133734010411
10.622983141279 0.0403638743280027
10.663347015607 0.0430915517543594
10.7064385673613 0.0409444418176108
10.747383009179 0.0406780428476275
10.7880610520266 0.0391459057376524
10.8272069577642 0.0418600766323102
10.8690670343965 0.0415647039154295
10.910631738312 0.0418271092858032
10.9524588475978 0.0393437591365882
10.9918026067344 0.0412067975169879
11.0330094042514 0.0410875784630771
11.0740969827144 0.0422405429363066
11.1163375256507 0.0400646173899416
11.1564021430407 0.0412333062339929
11.1976354492747 0.0404811675700906
11.2381166168448 0.0421173196809787
11.2802339365257 0.0406226102156492
11.3208565467414 0.0415761671192127
11.3624327138606 0.0402247829845009
11.4026574968451 0.0418725194326071
11.4445300162777 0.0407947046507659
11.4853247209285 0.0418788173450706
11.5272035382735 0.0402976541722713
11.5675011924458 0.041754665047109
11.6092558574929 0.0407189201296234
11.6499747776226 0.0420080645502668
11.6919828421728 0.040494271321689
11.7324771134945 0.0417918082550772
11.7742689217496 0.0406088125231465
11.8148777342727 0.0420115579175988
11.8568892921903 0.0406507144367904
11.8975400066271 0.04190035078298
11.9394403574101 0.0405752312292285
11.9800155886393 0.0419847506433942
12.0220003392827 0.0407181912827552
12.0627185305655 0.0419984121962731
12.1047169427618 0.0406172502916221
12.1453341930534 0.0386920377480458
12.1840262308014 0.040681099153392
12.2247073299548 0.0405151430320273
12.2652224729868 0.0413747493007835
12.3065972222876 0.0393280707155668
12.3459252930032 0.0406479395585124
12.3865732325617 0.0401180144123005
12.426691246974 0.0415608729707994
12.4682521199448 0.0400002011583921
12.5082523211032 0.0409943113575668
12.5492466324608 0.0398893286095187
12.5891359610703 0.041481022537181
12.6306169836075 0.040355852592296
12.6709728361998 0.0413903575839297
12.7123631937837 0.0399581802039953
12.7523213739877 0.0414330944427382
12.7937544684304 0.0404297200093835
12.8341841884398 0.0416503569629944
12.8758345454028 0.0401878081198557
12.9160223535227 0.0415145667557385
12.9575369202784 0.0404070977474596
12.9979440180259 0.0417710724757701
13.0397150905016 0.0404143287298797
13.0801294192315 0.0416797847778495
13.1218092040094 0.0404213117865067
13.1622305157959 0.0418321199022538
13.2040626356981 0.0405621586487742
13.2446247943469 0.0418516180549066
13.2864764124018 0.0405009047496344
13.3269773171514 0.0418995915730719
13.3688769087245 0.0406413060338251
13.4095182147583 0.0419878324622319
13.4515060472206 0.0406129146317294
13.4921189618523 0.0419928279411077
13.5341117897934 0.0406924599387787
13.5748042497322 0.0420868455990813
13.6168910953313 0.0407174326066672
13.6576085279379 0.0420982134547767
13.6997067413927 0.0407430902669509
13.7404498316596 0.0421636549793411
13.782613486639 0.0407938829833309
13.8234073696223 0.0421940634618356
13.8656014330842 0.0407959792904339
13.9063974123746 0.042228041168592
13.9486254535432 0.040839623289196
13.9894650768324 0.0422648791838628
14.0317299560162 0.0408386643415267
14.0725686203578 0.0422774993708998
14.1148461197287 0.0408580294338331
14.1557041491625 0.0423029758918391
14.1980071250543 0.040856794271317
14.2388639193257 0.0423020186388178
14.2811659379645 0.0408509695617453
14.3220169075262 0.0423059227188339
14.3643228302451 0.0408433471731846
14.4051661774182 0.0422938912209232
14.4474600686392 0.040820474216697
14.4882805428559 0.0422773804333941
14.5305579232893 0.0408033416439535
14.5713612649332 0.0422570730699924
14.6136183380032 0.0407751564541834
14.6543934944574 0.0422310539325797
14.69662454839 0.0407538971200877
14.73737844551 0.0422104031267851
14.7795888486368 0.0407322485479274
14.8203210971848 0.0415871243103227
14.8619082214951 0.0410313540503421
14.9029395755454 0.0417495162226256
14.944689091768 0.0412339822973106
14.9859230740654 0.0414377009832629
15.0273607750486 0.0411755614597325
15.0685363365084 0.0416732390062829
15.1102095755146 0.0413739604365422
15.1515835359512 0.0417865218302208
15.1933700577814 0.0410656100223336
15.2344356678037 0.0421826513011762
15.2766183191049 0.0410100431892091
15.3176283622941 0.0424219752729144
15.360050337567 0.0406662515212134
15.4007165890882 0.0388644019451057
15.4395809910333 0.0403185967662621
15.4798995877996 0.0399665808690521
15.5198661686687 0.0411450256356548
15.5610111943043 0.0395360817500562
15.6005472760544 0.040558011236199
15.6411052872906 0.0396974399791993
15.6808027272698 0.0411545289917784
15.7219572562616 0.0399565224178624
15.7619137786794 0.0408993514770332
15.8028131301564 0.0396401190935525
15.84245324925 0.041059645506905
15.8835128947569 0.0400741506230598
15.92358704538 0.0411535451639484
15.9647405905439 0.0397772032042115
16.0045177937481 0.0410552067980364
16.0455730005462 0.0400427832626007
16.0856157838088 0.0412735302788411
16.1268893140876 0.0399664088988716
16.1668557229865 0.0411532738700905
16.2080089968566 0.0400164368288106
16.2480254336854 0.0413163559162315
16.2893417896016 0.040107830480512
16.3294496200821 0.0412893900511055
16.3707390101332 0.0400553442054601
16.4107943543387 0.0413527453328776
16.4521470996716 0.0401856921366774
16.4923327918082 0.0414098303565244
16.5337426221648 0.0401434524798291
16.5738860746446 0.0414162319195352
16.6153023065641 0.0402319544794521
16.6555342610436 0.0415001912990608
16.6970344523426 0.0402421752696991
16.7372766276123 0.0415034077359651
16.7787800353483 0.0402790602645009
16.8190590956128 0.041572038938957
16.8606311345518 0.0403267969630094
16.9009579315148 0.0415967241123624
16.9425546556271 0.0403389370171836
16.9828935926443 0.0416404931267188
17.024534085771 0.0403935692387199
17.0649276550097 0.0416830937530679
17.1066107487628 0.0404068882438438
17.1470176370067 0.0417123392808257
17.1887299762875 0.0404498066505087
17.229179782938 0.0417591539918763
17.2709389369299 0.040473667019627
17.3114126039495 0.0417862068741957
17.3531988108237 0.0405028054397552
17.3937016162634 0.041827525734406
17.4355291419978 0.0405335646915669
17.4760627066894 0.0418578292823162
17.5179205359717 0.04055520782982
17.5584757438015 0.0418915911263398
17.6003673349279 0.0405858347994911
17.6409531697274 0.0419242383076115
17.682877408035 0.0406060520288222
17.7234834600638 0.0419529669337558
17.7654364269976 0.0406324487870396
17.8060688757846 0.0419849898817415
17.8480538656663 0.0406536958415888
17.8887075615079 0.0420118410572618
17.9307194025652 0.0406758113898029
17.971395213955 0.0420415650304386
18.0134367789854 0.0406979392136691
18.0541347181991 0.0420685869548319
18.0962033051539 0.0407181217176484
18.1369214268716 0.0420967139110514
18.1790181407826 0.0407408287156684
18.2197589694983 0.0421253584599835
18.2618843279583 0.0407622154888434
18.3026465434471 0.0421547081189044
18.344801251566 0.0407868681675831
18.3855881197336 0.0421873255832226
18.4277754453168 0.0408130550697456
18.4685885003866 0.0422225772777778
18.5108110776644 0.0408434849828711
18.5516545626472 0.0422639441648022
18.593918506812 0.0408794047525349
18.6347979115646 0.0423122741957884
18.6771101857604 0.0409224806052408
18.7180326663656 0.0423713445737698
18.7604040109394 0.0409763944187115
18.8013804053581 0.0424449513448559
18.8438253567029 0.0410441236974368
18.8848694804004 0.0425389967247029
18.9274084771251 0.0411324906026494
18.9685409677277 0.0426631410064406
19.0112041087342 0.0412504188167273
19.0524545275509 0.0428327069306846
19.0952872344816 0.0414151604473522
19.1367023949289 0.0394692337076167
19.1761716286365 0.0410275853866021
19.2171992140231 0.040365483263262
19.2575646972864 0.0415587999849226
19.2991234972713 0.0398090012812674
19.3389324985526 0.0410282149717982
19.3799607135244 0.0400374981211734
19.4199982116456 0.0415178680520339
19.4615160796976 0.040130412346409
19.501646492044 0.0408617927681979
19.5425082848122 0.0401389172077812
19.58264720202 0.0408355809050066
19.623482782925 0.0407929824071417
19.6642757653321 0.0405519131753616
19.7048276785075 0.0407516773604407
19.7455793558679 0.0402604148538794
19.7858397707218 0.0413441441082279
19.82718391483 0.0402222940463134
19.8674062088764 0.0412839654358928
19.9086901743122 0.0398923654001733
19.9485825397124 0.0412735614076154


==> Images/Results/shadow_timesteps_tol_0.01_adjust_0_pmm512.txt <==
t dt
0.0 7.67068411854772e-08
7.67068411854772e-08 6.58181645961673e-08
1.42525005781644e-07 1.08651261737633e-07
2.51176267519277e-07 1.62742944895831e-07
4.13919212415109e-07 2.69505562373573e-07
6.83424774788682e-07 4.36641045062878e-07
1.12006581985156e-06 6.6602821170121e-07
1.78609403155277e-06 9.88302720061552e-07
2.77439675161432e-06 1.53158109827615e-06
4.30597784989047e-06 2.33187060472785e-06
6.63784845461832e-06 3.69912832492483e-06
1.03369767795432e-05 6.12923184193842e-06
1.64662086214816e-05 1.06864456265069e-05
2.71526542479885e-05 1.98079844327874e-05
4.69606386807759e-05 3.95843534381435e-05
8.65449921189193e-05 8.02256630421579e-05
0.000166770655161077 0.000128186442967422
0.0002949570981285 0.000132039759199512
0.000426996857328012 0.000144980546951708
0.000571977404279719 0.000155271662752563
0.000727249067032283 0.000154867464827227
0.00088211653185951 0.000205502493960664
0.00108761902582017 0.000217134519943015
0.00130475354576319 0.000229694278804204
0.00153444782456739 0.000364006475000832
0.00189845429956822 0.000586110897003657
0.00248456519657188 0.000955300295058918
0.0034398654916308 0.001206712243289
0.0046465777349198 0.00126877689217849
0.00591535462709829 0.00130463227686367
0.00721998690396196 0.00137792728102184
0.00859791418498379 0.00182821817144778
0.0104261323564316 0.0018875952816542
0.0123137276380858 0.00169726419885358
0.0140109918369393 0.00187139513939881
0.0158823869763382 0.00317504138614727
0.0190574283624854 0.00256639707983749
0.0216238254423229 0.00214146170141163
0.0237652871437345 0.0036431941421517
0.0274084812858862 0.00380548910247063
0.0312139703883569 0.00430663780576953
0.0355206081941264 0.00390519406419165
0.0394258022583181 0.00354247771023432
0.0429682799685524 0.00420086044713438
0.0471691404156868 0.00524403036567919
0.0524131707813659 0.00494985176020481
0.0573630225415708 0.00469042898714604
0.0620534515287168 0.00537558882526254
0.0674290403539793 0.00584904729165679
0.0732780876456361 0.0058007939589421
0.0790788816045782 0.00606016250325923
0.0851390441078375 0.0074783821608191
0.0926174262686566 0.00729038567488254
0.0999078119435391 0.009021938153449
0.108929750096988 0.0107715858537281
0.119701335950716 0.00905501183159511
0.128756347782311 0.0083393497816959
0.137095697564007 0.0098650946769058
0.146960792240913 0.0110909943337112
0.158051786574624 0.0108569268955738
0.168908713470198 0.0117225722908617
0.18063128576106 0.0109753398085851
0.191606625569645 0.0141353205423583
0.205741946112003 0.0144425235062536
0.220184469618257 0.0100397562108315
0.230224225829088 0.00825612997391842
0.238480355803007 0.0079136687840149
0.246394024587022 0.00898841397388402
0.255382438560906 0.00898788987792322
0.264370328438829 0.00793202670853724
0.272302355147366 0.00810761801681568
0.280409973164182 0.00780686198851765
0.288216835152699 0.0091164660708024
0.297333301223502 0.00716276412321342
0.304496065346715 0.00873640172831377
0.313232467075029 0.00879517633828004
0.322027643413309 0.0104561349280207
0.33248377834133 0.0117057011851349
0.344189479526465 0.0102462086968684
0.354435688223333 0.0108133494242456
0.365249037647579 0.0089058675034643
0.374154905151043 0.00744074219133721
0.38159564734238 0.00618161750823984
0.38777726485062 0.0101628567542619
0.397940121604882 0.00988926797406447
0.407829389578946 0.00856032416410595
0.416389713743052 0.00712014945399828
0.423509863197051 0.00741222577970926
0.43092208897676 0.00917718219068573
0.440099271167446 0.0130937812101462
0.453193052377592 0.0172352476661639
0.470428300043756 0.0148017241793913
0.485230024223147 0.0163976502400716
0.501627674463219 0.0179871379362227
0.519614812399441 0.0157373812817275
0.535352193681169 0.0177796557910942
0.553131849472263 0.0147561450789015
0.567887994551164 0.013251168454136
0.581139163005301 0.0141221623809383
0.595261325386239 0.0138550058779726
0.609116331264211 0.0153314314647272
0.624447762728939 0.0138068775751934
0.638254640304132 0.0141709115909672
0.652425551895099 0.0164886937958941
0.668914245690993 0.0144871385370809
0.683401384228074 0.0166541446435314
0.700055528871606 0.0157503581043447
0.71580588697595 0.0169447773535178
0.732750664329468 0.0167734379097981
0.749524102239266 0.01482192167717
0.764346023916436 0.0168590917565223
0.781205115672959 0.0182598317596438
0.799464947432602 0.0167330125248456
0.816197959957448 0.0178051338462719
0.83400309380372 0.0174309396327289
0.851434033436449 0.0184333050054161
0.869867338441865 0.0184871703161349
0.888354508758 0.0169319248597887
0.905286433617789 0.0205776870934517
0.92586412071124 0.0146287869929365
0.940492907704177 0.0181347905151758
0.958627698219353 0.0179191650556472
0.976546863275 0.0171886280568816
0.993735491331882 0.0171412888680097
1.01087678019989 0.0172233294309792
1.02810010963087 0.0151769731084223
1.04327708273929 0.0175463132606218
1.06082339599991 0.0190891302164675
1.07991252621638 0.0173486683030228
1.09726119451941 0.0171158713831523
1.11437706590256 0.0203393034122355
1.13471636931479 0.0177174227537118
1.1524337920685 0.0179185096635284
1.17035230173203 0.0186825255414023
1.18903482727344 0.0205887167861041
1.20962354405954 0.0177539291101987
1.22737747316974 0.0205314627241762
1.24790893589391 0.0166096304723991
1.26451856636631 0.0200607761728042
1.28457934253912 0.0212244874558707
1.30580382999499 0.0203309872669489
1.32613481726194 0.0209177041924215
1.34705252145436 0.0199115256173726
1.36696404707173 0.018818109717049
1.38578215678878 0.0180350216143605
1.40381717840314 0.0161009215093672
1.41991809991251 0.0199831076493715
1.43990120756188 0.0201452709944595
1.46004647855634 0.0180285152100344
1.47807499376637 0.0217570911847108
1.49983208495108 0.0203969061378639
1.52022899108895 0.0163272952249694
1.53655628631392 0.0221236214885843
1.5586799078025 0.0231733370902804
1.58185324489278 0.0238197031725179
1.6056729480653 0.0237316390629074
1.62940458712821 0.0220914507305581
1.65149603785877 0.0223983167223904
1.67389435458116 0.0201465411213191
1.69404089570247 0.0238635193244287
1.7179044150269 0.0215614551963061
1.73946587022321 0.0234644201431145
1.76293029036632 0.0236320539196612
1.78656234428599 0.0233535347086573
1.80991587899464 0.024812650485119
1.83472852947976 0.027677337570405
1.86240586705017 0.0229570011441105
1.88536286819428 0.0219610081439914
1.90732387633827 0.0247830170465611
1.93210689338483 0.0207276211508653
1.95283451453569 0.0279015363005588
1.98073605083625 0.0234146235766318
2.00415067441289 0.0243625163160128
2.0285131907289 0.0262325919023403
2.05474578263124 0.0218969551811313
2.07664273781237 0.0277659664064187
2.10440870421879 0.0235556302408329
2.12796433445962 0.0217571186763686
2.14972145313599 0.0230725136003699
2.17279396673636 0.0256465840336414
2.19844055077 0.0244241043595913
2.22286465512959 0.0247873584770594
2.24765201360665 0.0245594624467882
2.27221147605344 0.0260742060270044
2.29828568208044 0.0301892556484409
2.32847493772889 0.0267526514124237
2.35522758914131 0.0295021064078201
2.38472969554913 0.0277283561133762
2.41245805166251 0.0337943853405831
2.44625243700309 0.0297433980301595
2.47599583503325 0.0342642701545689
2.51026010518782 0.0290613409632549
2.53932144615107 0.032126691377958
2.57144813752903 0.0380178695818499
2.60946600711088 0.0364663001628643
2.64593230727374 0.0330060927163014
2.67893839999005 0.0283742628245691
2.70731266281461 0.0358768523720931
2.74318951518671 0.0353987527796719
2.77858826796638 0.0358923650762389
2.81448063304262 0.037307690199114
2.85178832324173 0.0385847132327057
2.89037303647444 0.0399882314275888
2.93036126790203 0.0372834754632333
2.96764474336526 0.0378222275070268
3.00546697087229 0.0387543524290422
3.04422132330133 0.0422939631451824
3.08651528644651 0.0417051621880361
3.12822044863455 0.0415574488497579
3.16977789748431 0.0280733134538334
3.19785121093814 0.0421464835634318
3.23999769450157 0.0336576267490444
3.27365532125062 0.0392244578382524
3.31287977908887 0.0326620758654256
3.34554185495429 0.043055709618646
3.38859756457294 0.0266804370749993
3.41527800164794 0.0281508205614666
3.4434288222094 0.0394084076945923
3.482837229904 0.0334162289098639
3.51625345881386 0.0288091463209255
3.54506260513479 0.0320467527567063
3.57710935789149 0.0425081672241555
3.61961752511565 0.0450499078416183
3.66466743295727 0.0416195580828837
3.70628699104015 0.0455576480059941
3.75184463904615 0.0319309774213326
3.78377561646748 0.0323985882394693
3.81617420470695 0.0446853299009848
3.86085953460793 0.0471371525617183
3.90799668716965 0.0499786547822996
3.95797534195195 0.0230070955605999
3.98098243751255 0.0387353228344679
4.01971776034702 0.0502535412524241
4.06997130159944 0.0479197841723324
4.11789108577177 0.0455702873274058
4.16346137309918 0.0236604647619775
4.18712183786116 0.0447796948726289
4.23190153273379 0.0379905127287634
4.26989204546255 0.0495063129581726
4.31939835842072 0.0505823696618389
4.36998072808256 0.0324546055620064
4.40243533364457 0.0365356433986655
4.43897097704323 0.0461332019967844
4.48510417904002 0.0469736398161298
4.53207781885615 0.040610404201536
4.57268822305768 0.037572724131768
4.61026094718945 0.0402101721971976
4.65047111938665 0.0447738766113312
4.69524499599798 0.0439442733191835
4.73918926931716 0.0400871269638748
4.77927639628104 0.0384693556931517
4.81774575197419 0.0411312988940844
4.85887705086828 0.0422441930239387
4.90112124389221 0.0387936758119534
4.93991491970417 0.0372767533669296
4.9771916730711 0.0387949182584998
5.0159865913296 0.040112695138904
5.0560992864685 0.0392778428442024
5.0953771293127 0.0379990904517549
5.13337621976446 0.0377354487183583
5.17111166848282 0.0386376448848548
5.20974931336767 0.0400712044212125
5.24982051778888 0.0398276680660286
5.28964818585491 0.0392118264104044
5.32886001226532 0.0388824998795482
5.36774251214486 0.0398666271836081
5.40760913932847 0.0403412508720293
5.4479503902005 0.0403116294923579
5.48826201969286 0.0396074111395002
5.52786943083236 0.0398888564018605
5.56775828723422 0.0402792872439544
5.60803757447818 0.0407705882426534
5.64880816272083 0.0403393939485742
5.6891475566694 0.0402869259845863
5.72943448265399 0.0402667437201041
5.76970122637409 0.0408319811299895
5.81053320750408 0.0407593210784085
5.85129252858249 0.0404839386421228
5.89177646722461 0.0380566247295504
5.92983309195416 0.0380141996142392
5.9678472915684 0.0394582778552181
6.00730556942362 0.0406802641831004
6.04798583360672 0.0400136755037379
6.08799950911046 0.0382715945133555
6.12627110362382 0.0387986272080171
6.16506973083183 0.0398338620694613
6.20490359290129 0.0400846435495928
6.24498823645089 0.0390618443221672
6.28405008077305 0.0389459689608737
6.32299604973393 0.0394173940903764
6.3624134438243 0.0402468546368764
6.40266029846118 0.0396567443343139
6.44231704279549 0.0381851843933194
6.48050222718881 0.0385407695069534
6.51904299669577 0.0396241045592583
6.55866710125503 0.0403244038838982
6.59899150513892 0.0394204111410189
6.63841191627994 0.0389742578307363
6.67738617411068 0.0391591318815713
6.71654530599225 0.0401206081469778
6.75666591413923 0.040072912014687
6.79673882615391 0.0397469346802257
6.83648576083414 0.0392865850167719
6.87577234585091 0.0398404252614503
6.91561277111236 0.0401294038107455
6.95574217492311 0.0402764328190973
6.9960186077422 0.0397495225419081
7.03576813028411 0.0398828754104607
7.07565100569457 0.0400171836222671
7.11566818931684 0.0404504394536282
7.15611862877047 0.0401813243528404
7.19629995312331 0.0401936634442117
7.23649361656752 0.0400631463334142
7.27655676290093 0.0404888973386381
7.31704566023957 0.0404458718274707
7.35749153206704 0.0405746845055519
7.3980662165726 0.0403299788807903
7.43839619545339 0.0402324588769414
7.47862865433033 0.0399865479749058
7.51861520230523 0.0404688633504742
7.55908406565571 0.0405424350605848
7.59962650071629 0.0406931744752712
7.64031967519156 0.0403578490956944
7.68067752428726 0.040583168775517
7.72126069306278 0.0406993916492245
7.761960084712 0.0404917111630258
7.80245179587503 0.0404564703861004
7.84290826626113 0.0405361575681947
7.88344442382932 0.0407525452207934
7.92419696905011 0.0407020991531126
7.96489906820323 0.0406572188844609
8.00555628708769 0.0405916322110342
8.04614791929872 0.0407536354420437
8.08690155474077 0.0407914176584922
8.12769297239926 0.0392063212079557
8.16689929360721 0.0384240732952629
8.20532336690248 0.0389591589799285
8.2442825258824 0.0403464451431829
8.28462897102559 0.040169860940967
8.32479883196655 0.0394127907923106
8.36421162275886 0.0388353770644444
8.40304699982331 0.0396616847175476
8.44270868454086 0.0401635578082081
8.48287224234906 0.0398601114365115
8.52273235378557 0.0392319217546229
8.5619642755402 0.0388116348424909
8.60077591038269 0.0396261638731148
8.6404020742558 0.0399720626502288
8.68037413690603 0.0399050583576925
8.72027919526372 0.0387745459313292
8.75905374119505 0.0387259502428933
8.79777969143795 0.0393181606249439
8.83709785206289 0.0401409970679596
8.87723884913085 0.0396976807359322
8.91693652986678 0.0393295693131824
8.95626609917996 0.039173455192388
8.99543955437235 0.0399009797521364
9.03534053412449 0.0400212647969027
9.07536179892139 0.038781123221205
9.1141429221426 0.0386501559563139
9.15279307809891 0.039271208742822
9.19206428684173 0.0401682372341786
9.23223252407591 0.0397233151468402
9.27195583922275 0.0392907040715217
9.31124654329427 0.0390995208378896
9.35034606413216 0.0398654373612631
9.39021150149343 0.0400300498904452
9.43024155138387 0.0399489000218458
9.47019045140572 0.0394179651431058
9.50960841654882 0.0397400821660002
9.54934849871482 0.0399659170355424
9.58931441575037 0.0402863878789734
9.62960080362934 0.0398847864704483
9.66948559009979 0.0399412314275829
9.70942682152737 0.0399328954363292
9.7493597169637 0.0403855891733515
9.78974530613705 0.0402448052412201
9.82999011137827 0.0403209474719922
9.87031105885027 0.0401203056226218
9.91043136447289 0.0404983140956734
9.95092967856856 0.0405025498745613
9.99143222844312 0.0407420773461334
10.0321743057893 0.0405337922728494
10.0727080980621 0.0398127782222067
10.1125208762843 0.0395599186280248
10.1520807949123 0.0396566923864434
10.1917374872988 0.0404072578437773
10.2321447451426 0.0403061668990856
10.2724509120416 0.0401311061299479
10.3125820181716 0.0397617205919304
10.3523437387635 0.0402371268493282
10.3925808656128 0.0403980854961766
10.432978951109 0.0405684450957996
10.4735473962048 0.0401530949516419
10.5137004911565 0.0400408530841555
10.5537413442406 0.039173682645882
10.5929150268865 0.0385428395688132
10.6314578664553 0.0394691326114724
10.6709269990668 0.0401066564708168
10.7110336555376 0.0400910842469455
10.7511247397846 0.0392244772315731
10.7903492170161 0.0393525972885969
10.8297018143047 0.0397826528558303
10.8694844671606 0.0403215396464019
10.909806006807 0.0393576558348428
10.9491636626418 0.038208866266067
10.9873725289079 0.0389897672028272
11.0263622961107 0.0400190949787958
11.0663813910895 0.0403072400175015
11.106688631107 0.0392666435608054
11.1459552746678 0.0390838388065638
11.1850391134744 0.0395106687935885
11.2245497822679 0.0403588320130282
11.264908614281 0.0400565629826285
11.3049651772636 0.0397287136734663
11.3446938909371 0.0394890799333383
11.3841829708704 0.0401626970917767
11.4243456679622 0.0403515476377594
11.4646972155999 0.0403852547699391
11.5050824703699 0.0399248339214847
11.5450073042914 0.0402211772369639
11.5852284815283 0.0404276803965234
11.6256561619249 0.0408136781612218
11.6664698400861 0.0405255309378619
11.7069953710239 0.0406477225195918
11.7476430935435 0.0406702970514791
11.788313390595 0.0411883186113613
11.8295017092064 0.0411898141838124
11.8706915233902 0.0389289882621825
11.9096205116524 0.0382529773254513
11.9478734889778 0.0393660937367969
11.9872395827146 0.0409810903452819
12.0282206730599 0.0404135378132902
12.0686342108732 0.0393718540796011
12.1080060649528 0.0389909616900861
12.1469970266429 0.0402151697118557
12.1872121963547 0.04078739471619
12.2279995910709 0.040547095296635
12.2685466863676 0.039656770544965
12.3082034569125 0.0400370810558958
12.3482405379684 0.0406606375745154
12.3889011755429 0.0412343880121523
12.4301355635551 0.040732289970155
12.4708678535252 0.0390145801203244
12.5098824336456 0.0383098198567015
12.5481922535023 0.0389373820350697
12.5871296355373 0.0402412956436889
12.627370931181 0.0399115653139888
12.667282496495 0.0390581695124606
12.7063406660075 0.0386751102715009
12.745015776279 0.0393720575462791
12.7843878338253 0.0400545915450456
12.8244424253703 0.0396325744732693
12.8640749998436 0.0392047759919983
12.9032797758356 0.0389562350337589
12.9422360108693 0.0396253803686523
12.981861391238 0.0397512602711228
13.0216126515091 0.0396743561990634
13.0612870077082 0.0391408802161641
13.1004278879243 0.0394015997625341
13.1398294876869 0.0395647657138764
13.1793942534007 0.0398534470887587
13.2192477004895 0.0394534459737302
13.2587011464632 0.0394795152514469
13.2981806617147 0.0394167869697038
13.3375974486844 0.0398072492155282
13.3774046978999 0.0396368109803239
13.4170415088802 0.0396792428325027
13.4567207517127 0.0394322534104475
13.4961530051232 0.0397298165985889
13.5358828217218 0.039663807167408
13.5755466288892 0.0398289659081517
13.6153755947973 0.0395507662845377
13.6549263610819 0.0397350129314166
13.6946613740133 0.0396397683975563
13.7343011424108 0.0398887526945877
13.7741898951054 0.0396745195895341
13.813864414695 0.0398205471792351
13.8536849618742 0.0396578528442319
13.8933428147184 0.0399140334738211
13.9332568481922 0.0397639199848742
13.9730207681771 0.0399377115230483
14.0129584797002 0.0397425619291016
14.0527010416293 0.039969219564565
14.0926702611938 0.0398406199709417
14.1325108811648 0.0400569391598176
14.1725678203246 0.0398739008949411
14.2124417212195 0.0400803618848794
14.2525220831044 0.0399428634364394
14.2924649465409 0.0401825163141191
14.332647462855 0.0400285237530695
14.372675986608 0.0402388353526638
14.4129148219607 0.0400896190626867
14.4530044410234 0.0403312233348025
14.4933356643582 0.0401969603703739
14.5335326247286 0.0404230148832307
14.5739556396118 0.0402717234113983
14.6142273630232 0.0405052288254394
14.6547325918486 0.0403712484030365
14.6951038402517 0.0406042186553906
14.7357080589071 0.0404504850862403
14.7761585439933 0.0406666480553814
14.8168251920487 0.0397637777318501
14.8565889697805 0.0393616151835561
14.8959505849641 0.0395038667301606
14.9354544516943 0.0403461373587652
14.975800589053 0.0402255495085949
15.0160261385616 0.0399175107829475
15.0559436493446 0.0394825562876191
15.0954262056322 0.0399873789642384
15.1354135845964 0.0401943883008151
15.1756079728972 0.0403041517667263
15.215912124664 0.0397932670282651
15.2557053916922 0.0399187989668143
15.295624190659 0.0399986542281604
15.3356228448872 0.0401029238535983
15.3757257687408 0.0387569434721691
15.414482712213 0.0377414827430594
15.452224194956 0.0387861324079248
15.491010327364 0.0397942865024488
15.5308046138664 0.0398256491280776
15.5706302629945 0.0386793157115396
15.609309578706 0.0386430465855695
15.6479526252916 0.039216937019451
15.687169562311 0.0399926523120394
15.7271622146231 0.0395249223891892
15.7666871370123 0.0391722138732442
15.8058593508855 0.0390376412451705
15.8448969921307 0.0397580450342702
15.884655037165 0.0397631188013595
15.9244181559663 0.0388090591919965
15.9632272151583 0.0388714660872678
16.0020986812456 0.0393247366851352
16.0414234179307 0.0399585648366855
16.0813819827674 0.0395172808443893
16.1208992636118 0.0392893460757218
16.1601886096875 0.0391824102670026
16.1993710199545 0.0398097691910006
16.2391807891455 0.0398333938653296
16.2790141830108 0.0398051592057985
16.3188193422166 0.0394132838909752
16.3582326261076 0.0397493240186232
16.3979819501262 0.0398690060372469
16.4378509561635 0.0401258704339109
16.4779768265974 0.0397843737843385
16.5177612003817 0.0399082490266347
16.5576694494084 0.0398819637908078
16.5975514131992 0.040252246541171
16.6378036597404 0.0400807097966661
16.677884369537 0.0401826420774185
16.7180670116144 0.0400027192352784
16.7580697308497 0.0403220007472946
16.798391731597 0.0402487857527317
16.8386405173497 0.0404323923649643
16.8790729097147 0.0402044157934404
16.9192773255081 0.0404316516788215
16.959708977187 0.0403480520063887
17.0000570291934 0.0405993100241001
17.0406563392175 0.0404042900666817
17.0810606292841 0.0405846516456242
17.1216452809298 0.0404437486170934
17.1620890295469 0.0407026956200958
17.2027917251669 0.04054916739753
17.2433408925645 0.040732786923602
17.2840736794881 0.0405477952241666
17.3246214747122 0.0407658807232228
17.3653873554355 0.0390626773506431
17.4044500327861 0.0386592047304796
17.4431092375166 0.0395080113373763
17.482617248854 0.040727913336407
17.5233451621904 0.0402193613357615
17.5635645235261 0.0394688728988501
17.603033396425 0.0391550915151809
17.6421884879402 0.0400781822855675
17.6822666702257 0.0403789389499334
17.7226456091757 0.0401509274601928
17.7627965366359 0.0393799267239862
17.8021764633599 0.0396203101894565
17.8417967735493 0.0399163626416577
17.881713136191 0.0402161448900945
17.9219292810811 0.0396419025798244
17.9615711836609 0.0395102047732182
18.0010813884341 0.039439576315573
18.0405209647497 0.0398822155960977
18.0804031803458 0.039675184162437
18.1200783645082 0.0395977742418954
18.1596761387501 0.0392748340635148
18.1989509728136 0.0395969954373982
18.238547968251 0.039574557596309
18.2781225258473 0.0397183230593176
18.3178408489067 0.0393809811611985
18.3572218300679 0.0395552914626136
18.3967771215305 0.0395012413305437
18.436278362861 0.0397852811824213
18.4760636440434 0.0395547434615127
18.5156183875049 0.0396775883326942
18.5552959758376 0.0395154339869293
18.5948114098246 0.0392679480050259
18.6340793578296 0.0386433546189486
18.6727227124485 0.0390786290257394
18.7118013414743 0.0394805318379177
18.7512818733122 0.0397936181082974
18.7910754914205 0.0392773688116538
18.8303528602321 0.0392937222409576
18.8696465824731 0.0393866532904383
18.9090332357635 0.03991054323429
18.9489437789978 0.03973638121265
18.9886801602105 0.0397199884645516
19.028400148675 0.0395098909372799
19.0679100396123 0.0387147915995702
19.1066248312119 0.0390361261776377
19.1456609573895 0.0395080462240038
19.1851690036135 0.0399476483287229
19.2251166519422 0.0394176083377596
19.26453426028 0.0393243009900402
19.30385856127 0.0393636132600446
19.3432221745301 0.0399544251252305
19.3831765996553 0.0398451422313
19.4230217418866 0.0397986930012432
19.4628204348879 0.0395104891891688
19.502330924077 0.0399119473290391
19.5422428714061 0.0399787528030675
19.5822216242091 0.0401606202577456
19.6223822444669 0.039827295145413
19.6622095396123 0.0400165548506014
19.7022260944629 0.0400113679833457
19.7422374624462 0.0403336666879787
19.7825711291342 0.0401156016377921
19.822686730772 0.0402307882869706
19.862917519059 0.0400842078631152
19.9030017269221 0.040394971671237
19.9433966985933 0.0402730065450652


==> Images/Results/shadow_timesteptimes_ref_hfm18.txt <==
t steptime
0.0 0.170044655
0.103923048454 0.208538983
0.207846096908 0.231061861
0.311769145362001 0.249532982
0.415692193816001 0.270115867
0.519615242270001 0.279132903
0.623538290724001 0.293998959
0.727461339178002 0.300824387
0.831384387632002 0.310460776
0.935307436086002 0.317291982
1.03923048454 0.324710129
1.143153532994 0.331851776
1.247076581448 0.339033831
1.350999629902 0.342860065
1.454922678356 0.353761424
1.55884572681 0.355992168
1.662768775264 0.364821607
1.766691823718 0.372268976
1.87061487217201 0.378563467
1.97453792062601 0.381576499
2.07846096908001 0.390179288
2.18238401753401 0.39008061
2.28630706598801 0.396170113
2.39023011444201 0.402143736
2.49415316289601 0.408404373
2.59807621135001 0.408330685
2.70199925980401 0.413089018
2.80592230825801 0.422908057
2.90984535671201 0.420196578
3.01376840516601 0.423819109
3.11769145362001 0.429333546
3.22161450207401 0.43208432
3.32553755052801 0.435877963
3.42946059898201 0.439212073
3.53338364743601 0.444262783
3.63730669589001 0.450142948
3.74122974434401 0.451196917
3.84515279279801 0.455381948
3.94907584125201 0.457025025
4.05299888970601 0.462133738
4.15692193816001 0.462078557
4.26084498661401 0.467016478
4.36476803506801 0.469172497
4.46869108352201 0.473059374
4.57261413197601 0.475109918
4.67653718043001 0.473724583
4.78046022888401 0.474697683
4.88438327733801 0.488150247
4.98830632579201 0.475448893
5.09222937424601 0.478423062
5.19615242270001 0.47869242
5.30007547115401 0.47807665
5.40399851960801 0.478692956
5.50792156806201 0.483559275
5.61184461651601 0.481530782
5.71576766497001 0.478946691
5.81969071342401 0.481841185
5.92361376187801 0.47825808
6.02753681033201 0.476693735
6.13145985878601 0.476184955
6.23538290724001 0.475736927
6.33930595569401 0.475066048
6.44322900414801 0.472491566
6.54715205260201 0.473729769
6.65107510105601 0.469974529
6.75499814951001 0.466881282
6.85892119796401 0.464251287
6.96284424641801 0.463625996
7.06676729487201 0.457914661
7.17069034332601 0.459200083
7.27461339178001 0.455199182
7.37853644023401 0.455235887
7.48245948868801 0.456676136
7.58638253714201 0.449235598
7.69030558559601 0.447317083
7.79422863405001 0.443068316
7.89815168250401 0.442985598
8.00207473095801 0.438725566
8.10599777941201 0.43660809
8.20992082786601 0.434458045
8.31384387632001 0.434421148
8.41776692477401 0.430164055
8.52168997322801 0.430013528
8.62561302168201 0.427855742
8.72953607013601 0.425324982
8.83345911859001 0.419658591
8.93738216704401 0.419600249
9.04130521549801 0.416888154
9.14522826395201 0.415311947
9.24915131240601 0.412110249
9.35307436086001 0.408409536
9.45699740931401 0.404688311
9.56092045776801 0.405750684
9.66484350622201 0.400474527
9.76876655467601 0.399808192
9.87268960313001 0.39668152
9.97661265158401 0.395520574
10.080535700038 0.39524416
10.184458748492 0.394090688
10.288381796946 0.394550061
10.3923048454 0.391201234
10.496227893854 0.391956473
10.600150942308 0.392023798
10.704073990762 0.387612768
10.807997039216 0.388074537
10.91192008767 0.388147258
11.015843136124 0.388307869
11.119766184578 0.384076385
11.223689233032 0.383500525
11.327612281486 0.381208165
11.43153532994 0.381545426
11.535458378394 0.378494074
11.639381426848 0.379432344
11.743304475302 0.378639495
11.847227523756 0.37704327
11.95115057221 0.374513539
12.055073620664 0.376203635
12.158996669118 0.373638832
12.262919717572 0.373519714
12.366842766026 0.372140473
12.47076581448 0.371688921
12.574688862934 0.37020414
12.678611911388 0.368380721
12.782534959842 0.366119126
12.886458008296 0.365080039
12.99038105675 0.36422934
13.094304105204 0.363687438
13.198227153658 0.361806132
13.302150202112 0.361613116
13.406073250566 0.359462629
13.50999629902 0.359641994
13.613919347474 0.356964281
13.717842395928 0.356860231
13.821765444382 0.355739388
13.925688492836 0.354217625
14.02961154129 0.356667104
14.133534589744 0.353313236
14.237457638198 0.35291794
14.341380686652 0.353797526
14.445303735106 0.352963886
14.54922678356 0.350604183
14.653149832014 0.349568419
14.757072880468 0.351465565
14.860995928922 0.34865051
14.964918977376 0.346967254
15.06884202583 0.345549438
15.172765074284 0.349115801
15.276688122738 0.345464372
15.380611171192 0.346750366
15.484534219646 0.344805994
15.5884572681 0.344070634
15.692380316554 0.342888903
15.796303365008 0.343768747
15.900226413462 0.341547729
16.004149461916 0.339985594
16.10807251037 0.339956236
16.211995558824 0.339089613
16.315918607278 0.337427953
16.419841655732 0.337644043
16.523764704186 0.337223091
16.62768775264 0.335411689
16.731610801094 0.336493131
16.835533849548 0.334586724
16.939456898002 0.335642521
17.043379946456 0.333402857
17.14730299491 0.334475767
17.251226043364 0.333525705
17.355149091818 0.332987066
17.459072140272 0.331511979
17.562995188726 0.331465835
17.66691823718 0.332808468
17.770841285634 0.331704784
17.874764334088 0.328816481
17.978687382542 0.32940763
18.082610430996 0.328002192
18.18653347945 0.329434441
18.290456527904 0.328561514
18.394379576358 0.327728967
18.498302624812 0.326236602
18.602225673266 0.328161378
18.70614872172 0.327222319
18.810071770174 0.328178559
18.913994818628 0.328087418
19.017917867082 0.327494783
19.121840915536 0.327014016
19.22576396399 0.32731114
19.329687012444 0.325976522
19.433610060898 0.326521207
19.537533109352 0.325210669
19.641456157806 0.328235728
19.74537920626 0.324833983
19.849302254714 0.323927364
19.953225303168 0.343497002


==> Images/Results/shadow_timesteptimes_ref_hfm258.txt <==
t steptime
0.0 2.568463826
0.103923048454 3.312222009
0.207846096908 3.778747771
0.311769145362001 4.204943685
0.415692193816001 4.512375497
0.519615242270001 4.710396015
0.623538290724001 4.976842965
0.727461339178002 5.168536193
0.831384387632002 5.319289915
0.935307436086002 5.379277953
1.03923048454 5.567538261
1.143153532994 5.680049023
1.247076581448 5.902679592
1.350999629902 5.984490966
1.454922678356 6.068517157
1.55884572681 6.110961449
1.662768775264 6.246755554
1.766691823718 6.391422607
1.87061487217201 6.484676874
1.97453792062601 6.611644858
2.07846096908001 6.687732039
2.18238401753401 6.708058906
2.28630706598801 6.881850677
2.39023011444201 6.923786613
2.49415316289601 7.019788395
2.59807621135001 7.034359679
2.70199925980401 7.113194315
2.80592230825801 7.228571702
2.90984535671201 7.230890521
3.01376840516601 7.31903425
3.11769145362001 7.446458443
3.22161450207401 7.489371459
3.32553755052801 7.498177027
3.42946059898201 7.606190078
3.53338364743601 7.641513048
3.63730669589001 7.690219047
3.74122974434401 7.782946831
3.84515279279801 7.862887005
3.94907584125201 7.912181247
4.05299888970601 7.955569284
4.15692193816001 8.068781622
4.26084498661401 8.150845464
4.36476803506801 8.210318737
4.46869108352201 8.208559929
4.57261413197601 8.224724899
4.67653718043001 8.287862874
4.78046022888401 8.286699384
4.88438327733801 8.296642076
4.98830632579201 8.298658676
5.09222937424601 8.402806262
5.19615242270001 8.354810567
5.30007547115401 8.33396833
5.40399851960801 8.317361897
5.50792156806201 8.363650654
5.61184461651601 8.332258611
5.71576766497001 8.290513095
5.81969071342401 8.304556907
5.92361376187801 8.263078059
6.02753681033201 8.298913182
6.13145985878601 8.185449856
6.23538290724001 8.216504882
6.33930595569401 8.140313428
6.44322900414801 8.115730728
6.54715205260201 8.10223441
6.65107510105601 8.061173987
6.75499814951001 7.981588391
6.85892119796401 7.985423946
6.96284424641801 7.899111527
7.06676729487201 7.863426723
7.17069034332601 7.769728059
7.27461339178001 7.776515061
7.37853644023401 7.716887119
7.48245948868801 7.637889437
7.58638253714201 7.562134486
7.69030558559601 7.516881572
7.79422863405001 7.474735821
7.89815168250401 7.430856249
8.00207473095801 7.357427847
8.10599777941201 7.324809015
8.20992082786601 7.252435944
8.31384387632001 7.226166304
8.41776692477401 7.145039688
8.52168997322801 7.115010332
8.62561302168201 7.047254804
8.72953607013601 7.051455831
8.83345911859001 6.921118943
8.93738216704401 6.856475529
9.04130521549801 6.800828051
9.14522826395201 6.732737875
9.24915131240601 6.696672173
9.35307436086001 6.666686347
9.45699740931401 6.618344987
9.56092045776801 6.561889333
9.66484350622201 6.51352318
9.76876655467601 6.473077023
9.87268960313001 6.472954079
9.97661265158401 6.417880904
10.080535700038 6.412263594
10.184458748492 6.376029073
10.288381796946 6.336133322
10.3923048454 6.272425123
10.496227893854 6.299964692
10.600150942308 6.225778533
10.704073990762 6.216451976
10.807997039216 6.184742939
10.91192008767 6.127695995
11.015843136124 6.094409459
11.119766184578 6.101239693
11.223689233032 6.043816462
11.327612281486 6.012006592
11.43153532994 6.036972245
11.535458378394 5.987932031
11.639381426848 6.003074113
11.743304475302 5.912825026
11.847227523756 5.892613483
11.95115057221 5.867189732
12.055073620664 5.82617104
12.158996669118 5.814285025
12.262919717572 5.806220916
12.366842766026 5.772533657
12.47076581448 5.695148476
12.574688862934 5.697233123
12.678611911388 5.6692117
12.782534959842 5.683095392
12.886458008296 5.634837027
12.99038105675 5.606542778
13.094304105204 5.542307813
13.198227153658 5.555395338
13.302150202112 5.507194015
13.406073250566 5.4817818
13.50999629902 5.463813674
13.613919347474 5.435882074
13.717842395928 5.384651844
13.821765444382 5.326764792
13.925688492836 5.329359251
14.02961154129 5.317235569
14.133534589744 5.283024353
14.237457638198 5.255447398
14.341380686652 5.244258763
14.445303735106 5.195880364
14.54922678356 5.183064329
14.653149832014 5.178454297
14.757072880468 5.1575631
14.860995928922 5.145402709
14.964918977376 5.100584232
15.06884202583 5.123627864
15.172765074284 5.099019331
15.276688122738 5.067350849
15.380611171192 5.032216556
15.484534219646 4.990387385
15.5884572681 5.022794947
15.692380316554 4.982154834
15.796303365008 4.933532686
15.900226413462 4.908339903
16.004149461916 4.890029478
16.10807251037 4.879161384
16.211995558824 4.868782187
16.315918607278 4.833870548
16.419841655732 4.821054977
16.523764704186 4.810300816
16.62768775264 4.790928425
16.731610801094 4.771841085
16.835533849548 4.780760355
16.939456898002 4.749515826
17.043379946456 4.744444965
17.14730299491 4.734234224
17.251226043364 4.699870953
17.355149091818 4.70176406
17.459072140272 4.689344102
17.562995188726 4.66280256
17.66691823718 4.666117442
17.770841285634 4.63882638
17.874764334088 4.628915101
17.978687382542 4.587147614
18.082610430996 4.60149685
18.18653347945 4.589362741
18.290456527904 4.586590574
18.394379576358 4.573379278
18.498302624812 4.570141041
18.602225673266 4.546596605
18.70614872172 4.548284606
18.810071770174 4.535744232
18.913994818628 4.542419202
19.017917867082 4.516244534
19.121840915536 4.51244244
19.22576396399 4.505469317
19.329687012444 4.476125471
19.433610060898 4.507912511
19.537533109352 4.485570109
19.641456157806 4.469643312
19.74537920626 4.478825512
19.849302254714 4.471335391
19.953225303168 4.481302347


==> Images/Results/shadow_timesteptimes_ref_hfm6.txt <==
t steptime
0.0 0.116648281
0.103923048454 0.132534042
0.207846096908 0.151590637
0.311769145362001 0.165404304
0.415692193816001 0.186909107
0.519615242270001 0.191492897
0.623538290724001 0.198120917
0.727461339178002 0.203617482
0.831384387632002 0.207189492
0.935307436086002 0.210203181
1.03923048454 0.216158806
1.143153532994 0.22077646
1.247076581448 0.226161567
1.350999629902 0.230147697
1.454922678356 0.249309299
1.55884572681 0.240916151
1.662768775264 0.252309402
1.766691823718 0.249204656
1.87061487217201 0.255041057
1.97453792062601 0.255809906
2.07846096908001 0.261248982
2.18238401753401 0.264214131
2.28630706598801 0.280147192
2.39023011444201 0.276666422
2.49415316289601 0.280729003
2.59807621135001 0.282238427
2.70199925980401 0.286347071
2.80592230825801 0.287601021
2.90984535671201 0.30026603
3.01376840516601 0.297947019
3.11769145362001 0.306357556
3.22161450207401 0.307901516
3.32553755052801 0.322756766
3.42946059898201 0.314563303
3.53338364743601 0.320529808
3.63730669589001 0.32458419
3.74122974434401 0.331184287
3.84515279279801 0.340792296
3.94907584125201 0.3396689
4.05299888970601 0.352694341
4.15692193816001 0.348190466
4.26084498661401 0.348968245
4.36476803506801 0.353658215
4.46869108352201 0.350315663
4.57261413197601 0.35300217
4.67653718043001 0.357874964
4.78046022888401 0.356724092
4.88438327733801 0.361919098
4.98830632579201 0.359769957
5.09222937424601 0.363595433
5.19615242270001 0.362162815
5.30007547115401 0.362797821
5.40399851960801 0.363354249
5.50792156806201 0.365406906
5.61184461651601 0.362008123
5.71576766497001 0.363077913
5.81969071342401 0.362724761
5.92361376187801 0.361356964
6.02753681033201 0.362201993
6.13145985878601 0.36026018
6.23538290724001 0.358694748
6.33930595569401 0.360668712
6.44322900414801 0.357214081
6.54715205260201 0.355855385
6.65107510105601 0.358715123
6.75499814951001 0.353537808
6.85892119796401 0.352183385
6.96284424641801 0.349749724
7.06676729487201 0.354530615
7.17069034332601 0.351303831
7.27461339178001 0.347871341
7.37853644023401 0.348273916
7.48245948868801 0.34617724
7.58638253714201 0.34379713
7.69030558559601 0.344127652
7.79422863405001 0.340834727
7.89815168250401 0.337377938
8.00207473095801 0.339283226
8.10599777941201 0.33695206
8.20992082786601 0.334381546
8.31384387632001 0.335956296
8.41776692477401 0.33044901
8.52168997322801 0.329712974
8.62561302168201 0.329986308
8.72953607013601 0.327309888
8.83345911859001 0.329207579
8.93738216704401 0.325561772
9.04130521549801 0.32350404
9.14522826395201 0.322623843
9.24915131240601 0.317463195
9.35307436086001 0.320227368
9.45699740931401 0.316211973
9.56092045776801 0.317712758
9.66484350622201 0.3150738
9.76876655467601 0.312489624
9.87268960313001 0.311245575
9.97661265158401 0.309149273
10.080535700038 0.307659591
10.184458748492 0.309880858
10.288381796946 0.307684285
10.3923048454 0.304672354
10.496227893854 0.305429689
10.600150942308 0.304223589
10.704073990762 0.304679414
10.807997039216 0.302422277
10.91192008767 0.300174155
11.015843136124 0.300860824
11.119766184578 0.300935388
11.223689233032 0.298872115
11.327612281486 0.296295687
11.43153532994 0.295121632
11.535458378394 0.296412848
11.639381426848 0.293644193
11.743304475302 0.294665878
11.847227523756 0.294438708
11.95115057221 0.291672217
12.055073620664 0.292823024
12.158996669118 0.288877137
12.262919717572 0.288725034
12.366842766026 0.285824535
12.47076581448 0.288304103
12.574688862934 0.287042504
12.678611911388 0.287272061
12.782534959842 0.285815089
12.886458008296 0.285899716
12.99038105675 0.283603571
13.094304105204 0.283484518
13.198227153658 0.282457867
13.302150202112 0.283395492
13.406073250566 0.282424374
13.50999629902 0.278564197
13.613919347474 0.277156885
13.717842395928 0.27808177
13.821765444382 0.276855816
13.925688492836 0.278139312
14.02961154129 0.27464852
14.133534589744 0.274800032
14.237457638198 0.274053492
14.341380686652 0.273473956
14.445303735106 0.272661478
14.54922678356 0.273378279
14.653149832014 0.269500785
14.757072880468 0.268326047
14.860995928922 0.269016
14.964918977376 0.266214453
15.06884202583 0.266729278
15.172765074284 0.263786783
15.276688122738 0.262914155
15.380611171192 0.262929219
15.484534219646 0.260098518
15.5884572681 0.259455892
15.692380316554 0.259862239
15.796303365008 0.258432702
15.900226413462 0.255328843
16.004149461916 0.255310791
16.10807251037 0.254382024
16.211995558824 0.251779389
16.315918607278 0.252776812
16.419841655732 0.252294819
16.523764704186 0.250851515
16.62768775264 0.249684846
16.731610801094 0.249916002
16.835533849548 0.248748806
16.939456898002 0.24732531
17.043379946456 0.246450745
17.14730299491 0.246627067
17.251226043364 0.246281219
17.355149091818 0.244914714
17.459072140272 0.24437847
17.562995188726 0.242821631
17.66691823718 0.243172282
17.770841285634 0.240721818
17.874764334088 0.242120733
17.978687382542 0.241334943
18.082610430996 0.240516582
18.18653347945 0.23940931
18.290456527904 0.24033758
18.394379576358 0.238915629
18.498302624812 0.238276417
18.602225673266 0.237668992
18.70614872172 0.237028001
18.810071770174 0.236362834
18.913994818628 0.236472722
19.017917867082 0.236991249
19.121840915536 0.236053662
19.22576396399 0.235313531
19.329687012444 0.235711023
19.433610060898 0.235539168
19.537533109352 0.234311682
19.641456157806 0.235215231
19.74537920626 0.233695446
19.849302254714 0.233423512
19.953225303168 0.254046554


==> Images/Results/shadow_timesteptimes_ref_hfm66.txt <==
t steptime
0.0 0.621556232
0.103923048454 0.801292839
0.207846096908 0.888858558
0.311769145362001 0.986065313
0.415692193816001 1.061420381
0.519615242270001 1.10540802
0.623538290724001 1.169959272
0.727461339178002 1.205307561
0.831384387632002 1.243321956
0.935307436086002 1.265855387
1.03923048454 1.295586185
1.143153532994 1.338050103
1.247076581448 1.366387433
1.350999629902 1.383731092
1.454922678356 1.411094282
1.55884572681 1.451413345
1.662768775264 1.459713552
1.766691823718 1.489978488
1.87061487217201 1.502236891
1.97453792062601 1.543086178
2.07846096908001 1.553005549
2.18238401753401 1.574058068
2.28630706598801 1.601078916
2.39023011444201 1.628218474
2.49415316289601 1.636817121
2.59807621135001 1.663524192
2.70199925980401 1.673620065
2.80592230825801 1.690135292
2.90984535671201 1.704155375
3.01376840516601 1.712581009
3.11769145362001 1.727468555
3.22161450207401 1.750063779
3.32553755052801 1.769730296
3.42946059898201 1.793487864
3.53338364743601 1.799314932
3.63730669589001 1.80914023
3.74122974434401 1.823546706
3.84515279279801 1.841343084
3.94907584125201 1.860266257
4.05299888970601 1.863397451
4.15692193816001 1.8839558
4.26084498661401 1.893151833
4.36476803506801 1.902836512
4.46869108352201 1.915489631
4.57261413197601 1.919701167
4.67653718043001 1.927878473
4.78046022888401 1.928316863
4.88438327733801 1.929484491
4.98830632579201 1.967878532
5.09222937424601 1.941822376
5.19615242270001 1.974365485
5.30007547115401 1.947510965
5.40399851960801 1.944931098
5.50792156806201 1.946516736
5.61184461651601 1.940936576
5.71576766497001 1.938753931
5.81969071342401 1.934026144
5.92361376187801 1.923830976
6.02753681033201 1.935372968
6.13145985878601 1.911083607
6.23538290724001 1.906938495
6.33930595569401 1.913118045
6.44322900414801 1.896378768
6.54715205260201 1.89031177
6.65107510105601 1.885951288
6.75499814951001 1.874640369
6.85892119796401 1.857855558
6.96284424641801 1.84912849
7.06676729487201 1.846296485
7.17069034332601 1.829839221
7.27461339178001 1.819546774
7.37853644023401 1.818423378
7.48245948868801 1.795428101
7.58638253714201 1.780100666
7.69030558559601 1.7692711
7.79422863405001 1.77032361
7.89815168250401 1.751281694
8.00207473095801 1.735291777
8.10599777941201 1.724225226
8.20992082786601 1.706099117
8.31384387632001 1.697671622
8.41776692477401 1.684392222
8.52168997322801 1.675446222
8.62561302168201 1.663053499
8.72953607013601 1.649085964
8.83345911859001 1.634953245
8.93738216704401 1.622963864
9.04130521549801 1.612195974
9.14522826395201 1.603635747
9.24915131240601 1.588610254
9.35307436086001 1.586233567
9.45699740931401 1.567850927
9.56092045776801 1.558344713
9.66484350622201 1.54759331
9.76876655467601 1.535356184
9.87268960313001 1.532700203
9.97661265158401 1.539744641
10.080535700038 1.519422847
10.184458748492 1.518402527
10.288381796946 1.501875191
10.3923048454 1.503130571
10.496227893854 1.49850066
10.600150942308 1.491527325
10.704073990762 1.478096977
10.807997039216 1.477014371
10.91192008767 1.474138888
11.015843136124 1.458497587
11.119766184578 1.456778745
11.223689233032 1.449176355
11.327612281486 1.443678282
11.43153532994 1.433985637
11.535458378394 1.441707355
11.639381426848 1.423162194
11.743304475302 1.417992251
11.847227523756 1.416651987
11.95115057221 1.399815661
12.055073620664 1.395990425
12.158996669118 1.391533843
12.262919717572 1.388447476
12.366842766026 1.376842781
12.47076581448 1.388189636
12.574688862934 1.36561282
12.678611911388 1.359596662
12.782534959842 1.350619527
12.886458008296 1.341250654
12.99038105675 1.342981885
13.094304105204 1.327268674
13.198227153658 1.324895835
13.302150202112 1.325961184
13.406073250566 1.308994229
13.50999629902 1.309651529
13.613919347474 1.292058217
13.717842395928 1.286187647
13.821765444382 1.288697845
13.925688492836 1.276446152
14.02961154129 1.270495491
14.133534589744 1.268634562
14.237457638198 1.26662128
14.341380686652 1.252818876
14.445303735106 1.25356345
14.54922678356 1.244783212
14.653149832014 1.253541829
14.757072880468 1.233153058
14.860995928922 1.233039479
14.964918977376 1.225659162
15.06884202583 1.218348574
15.172765074284 1.212400766
15.276688122738 1.213963862
15.380611171192 1.207906258
15.484534219646 1.213154101
15.5884572681 1.194627168
15.692380316554 1.190105269
15.796303365008 1.186480738
15.900226413462 1.176110014
16.004149461916 1.172516688
16.10807251037 1.163669112
16.211995558824 1.162237954
16.315918607278 1.160914057
16.419841655732 1.149510244
16.523764704186 1.145411564
16.62768775264 1.146355817
16.731610801094 1.143326127
16.835533849548 1.134724679
16.939456898002 1.133857532
17.043379946456 1.130661503
17.14730299491 1.124400238
17.251226043364 1.121403065
17.355149091818 1.121810546
17.459072140272 1.117872029
17.562995188726 1.117381003
17.66691823718 1.110265854
17.770841285634 1.106373495
17.874764334088 1.105048676
17.978687382542 1.110583756
18.082610430996 1.100580295
18.18653347945 1.098856042
18.290456527904 1.097412584
18.394379576358 1.091371108
18.498302624812 1.095281212
18.602225673266 1.084698697
18.70614872172 1.087843013
18.810071770174 1.10137468
18.913994818628 1.085863924
19.017917867082 1.08171198
19.121840915536 1.077584802
19.22576396399 1.076522578
19.329687012444 1.076092472
19.433610060898 1.072741587
19.537533109352 1.068301849
19.641456157806 1.070375252
19.74537920626 1.066296879
19.849302254714 1.070597513
19.953225303168 1.214877421


==> Images/Results/shadow_timesteptimes_ref_m1.txt <==
t steptime
0.0 0.132885819
0.103923048454 0.097729189
0.207846096908 0.125541338
0.311769145362001 0.14796813
0.415692193816001 0.156324874
0.519615242270001 0.168891155
0.623538290724001 0.173835391
0.727461339178002 0.181073375
0.831384387632002 0.186759218
0.935307436086002 0.189035203
1.03923048454 0.19129848
1.143153532994 0.197063347
1.247076581448 0.201820019
1.350999629902 0.275187637
1.454922678356 0.241869443
1.55884572681 0.239738112
1.662768775264 0.257515227
1.766691823718 0.289011445
1.87061487217201 0.251393365
1.97453792062601 0.229755863
2.07846096908001 0.225472824
2.18238401753401 0.233203232
2.28630706598801 0.35824207
2.39023011444201 0.256650865
2.49415316289601 0.367292051
2.59807621135001 0.313558432
2.70199925980401 0.261729793
2.80592230825801 0.275747746
2.90984535671201 0.286163523
3.01376840516601 0.309508569
3.11769145362001 0.296333816
3.22161450207401 0.319821768
3.32553755052801 0.325153556
3.42946059898201 0.271319514
3.53338364743601 0.269617616
3.63730669589001 0.278395172
3.74122974434401 0.28089396
3.84515279279801 0.302864346
3.94907584125201 0.321993687
4.05299888970601 0.296069249
4.15692193816001 0.284973925
4.26084498661401 0.289567704
4.36476803506801 0.29000299
4.46869108352201 0.316181891
4.57261413197601 0.318523636
4.67653718043001 0.311704859
4.78046022888401 0.31951478
4.88438327733801 0.306664529
4.98830632579201 0.33143122
5.09222937424601 0.340029229
5.19615242270001 0.337181468
5.30007547115401 0.352963938
5.40399851960801 0.343543951
5.50792156806201 0.350574586
5.61184461651601 0.329815894
5.71576766497001 0.352001189
5.81969071342401 0.350258153
5.92361376187801 0.359907103
6.02753681033201 0.326617271
6.13145985878601 0.366642923
6.23538290724001 0.360514629
6.33930595569401 0.344230827
6.44322900414801 0.371489025
6.54715205260201 0.343917972
6.65107510105601 0.326679288
6.75499814951001 0.343362937
6.85892119796401 0.357354791
6.96284424641801 0.323436205
7.06676729487201 0.346885626
7.17069034332601 0.339542306
7.27461339178001 0.346499799
7.37853644023401 0.328767498
7.48245948868801 0.352725556
7.58638253714201 0.345681838
7.69030558559601 0.339475098
7.79422863405001 0.322934384
7.89815168250401 0.317568065
8.00207473095801 0.344595501
8.10599777941201 0.323765012
8.20992082786601 0.350273032
8.31384387632001 0.318074419
8.41776692477401 0.319844543
8.52168997322801 0.323595214
8.62561302168201 0.308449554
8.72953607013601 0.327448954
8.83345911859001 0.334699866
8.93738216704401 0.322858218
9.04130521549801 0.318490214
9.14522826395201 0.299619153
9.24915131240601 0.328219982
9.35307436086001 0.303638591
9.45699740931401 0.297598239
9.56092045776801 0.296765704
9.66484350622201 0.332946492
9.76876655467601 0.311998919
9.87268960313001 0.313629371
9.97661265158401 0.33049519
10.080535700038 0.301160677
10.184458748492 0.316992449
10.288381796946 0.292650954
10.3923048454 0.311421391
10.496227893854 0.294195538
10.600150942308 0.307022132
10.704073990762 0.324800397
10.807997039216 0.28980195
10.91192008767 0.319578769
11.015843136124 0.332556078
11.119766184578 0.308059289
11.223689233032 0.299441119
11.327612281486 0.292553703
11.43153532994 0.320155304
11.535458378394 0.322263151
11.639381426848 0.310492991
11.743304475302 0.308497794
11.847227523756 0.285592405
11.95115057221 0.315129214
12.055073620664 0.315163369
12.158996669118 0.282148263
12.262919717572 0.293813083
12.366842766026 0.305957859
12.47076581448 0.310489912
12.574688862934 0.292250024
12.678611911388 0.297101334
12.782534959842 0.292996472
12.886458008296 0.278795098
12.99038105675 0.285770634
13.094304105204 0.282175066
13.198227153658 0.32525908
13.302150202112 0.296110244
13.406073250566 0.278959933
13.50999629902 0.282070088
13.613919347474 0.28113301
13.717842395928 0.275490746
13.821765444382 0.28257177
13.925688492836 0.310356504
14.02961154129 0.283641597
14.133534589744 0.2974533
14.237457638198 0.302851418
14.341380686652 0.294624423
14.445303735106 0.308401663
14.54922678356 0.288732507
14.653149832014 0.300608264
14.757072880468 0.327227348
14.860995928922 0.319407229
14.964918977376 0.307636897
15.06884202583 0.295620326
15.172765074284 0.289414566
15.276688122738 0.272451692
15.380611171192 0.318997786
15.484534219646 0.28733163
15.5884572681 0.304885676
15.692380316554 0.314936433
15.796303365008 0.308932709
15.900226413462 0.304306556
16.004149461916 0.272011963
16.10807251037 0.26483702
16.211995558824 0.269034054
16.315918607278 0.306890555
16.419841655732 0.275601911
16.523764704186 0.276407324
16.62768775264 0.278515705
16.731610801094 0.267434085
16.835533849548 0.283161435
16.939456898002 0.288234176
17.043379946456 0.302389825
17.14730299491 0.292629396
17.251226043364 0.295189747
17.355149091818 0.287555788
17.459072140272 0.270602342
17.562995188726 0.270760664
17.66691823718 0.28275197
17.770841285634 0.300122075
17.874764334088 0.291916662
17.978687382542 0.280674861
18.082610430996 0.285374313
18.18653347945 0.291901518
18.290456527904 0.299312518
18.394379576358 0.282472613
18.498302624812 0.278773064
18.602225673266 0.288307789
18.70614872172 0.275312338
18.810071770174 0.31381671
18.913994818628 0.289986173
19.017917867082 0.271884403
19.121840915536 0.2840348
19.22576396399 0.282143845
19.329687012444 0.285141026
19.433610060898 0.289746709
19.537533109352 0.283615724
19.641456157806 0.276907109
19.74537920626 0.300641738
19.849302254714 0.303297063
19.953225303168 0.276226182


==> Images/Results/shadow_timesteptimes_ref_m2.txt <==
t steptime
0.0 0.170493111
0.103923048454 0.253363419
0.207846096908 0.348147366
0.311769145362001 0.409470624
0.415692193816001 0.452586523
0.519615242270001 0.477877637
0.623538290724001 0.50933479
0.727461339178002 0.785445984
0.831384387632002 0.544800781
0.935307436086002 0.711751442
1.03923048454 0.578420579
1.143153532994 0.73363771
1.247076581448 0.617116859
1.350999629902 0.620625684
1.454922678356 0.722035757
1.55884572681 0.927414248
1.662768775264 0.882374061
1.766691823718 0.731462104
1.87061487217201 0.688461723
1.97453792062601 0.756179371
2.07846096908001 0.784014307
2.18238401753401 0.937231049
2.28630706598801 0.910799674
2.39023011444201 1.04769175
2.49415316289601 1.234
2.59807621135001 1.025506043
2.70199925980401 0.923414987
2.80592230825801 0.866400988
2.90984535671201 1.311278536
3.01376840516601 1.237319007
3.11769145362001 1.196483145
3.22161450207401 0.988872615
3.32553755052801 1.212732336
3.42946059898201 1.008707547
3.53338364743601 0.991723197
3.63730669589001 0.969937017
3.74122974434401 0.996057806
3.84515279279801 0.9409529
3.94907584125201 1.01503636
4.05299888970601 1.129104457
4.15692193816001 1.159212624
4.26084498661401 1.141241947
4.36476803506801 1.115846298
4.46869108352201 1.350419992
4.57261413197601 1.184074732
4.67653718043001 1.297544604
4.78046022888401 1.082387823
4.88438327733801 1.141974304
4.98830632579201 1.022848483
5.09222937424601 1.139132597
5.19615242270001 1.129771142
5.30007547115401 1.188042107
5.40399851960801 1.110438839
5.50792156806201 1.149870987
5.61184461651601 1.13670097
5.71576766497001 1.274486552
5.81969071342401 1.282139378
5.92361376187801 1.138055205
6.02753681033201 1.228109154
6.13145985878601 1.215496434
6.23538290724001 1.16519356
6.33930595569401 1.433904997
6.44322900414801 1.363543912
6.54715205260201 1.281064875
6.65107510105601 1.309749636
6.75499814951001 1.2315456
6.85892119796401 1.217537221
6.96284424641801 1.179125894
7.06676729487201 1.11219706
7.17069034332601 1.374721824
7.27461339178001 1.194468644
7.37853644023401 1.363319229
7.48245948868801 1.272259114
7.58638253714201 1.195802717
7.69030558559601 1.325933678
7.79422863405001 1.300486161
7.89815168250401 1.206813596
8.00207473095801 1.311492847
8.10599777941201 1.275719174
8.20992082786601 1.271485738
8.31384387632001 1.424001325
8.41776692477401 1.409128754
8.52168997322801 1.669598469
8.62561302168201 1.345630462
8.72953607013601 1.330202194
8.83345911859001 1.627753658
8.93738216704401 1.557097008
9.04130521549801 1.600895305
9.14522826395201 1.519965003
9.24915131240601 1.695458402
9.35307436086001 1.689949718
9.45699740931401 1.57511572
9.56092045776801 1.658873898
9.66484350622201 1.726264723
9.76876655467601 1.753271222
9.87268960313001 2.122989257
9.97661265158401 1.763710977
10.080535700038 1.795614057
10.184458748492 1.785713491
10.288381796946 1.890046581
10.3923048454 1.872979174
10.496227893854 2.144175598
10.600150942308 2.175527648
10.704073990762 2.292507387
10.807997039216 1.808783991
10.91192008767 2.045552623
11.015843136124 1.741690949
11.119766184578 2.213437599
11.223689233032 2.255683147
11.327612281486 2.300512275
11.43153532994 1.992881715
11.535458378394 2.369118895
11.639381426848 2.359192926
11.743304475302 2.479935289
11.847227523756 2.343694838
11.95115057221 1.933995635
12.055073620664 2.687208047
12.158996669118 2.604237672
12.262919717572 2.14039093
12.366842766026 2.53348206
12.47076581448 2.378904686
12.574688862934 2.225683424
12.678611911388 2.838429603
12.782534959842 2.737530133
12.886458008296 2.465042774
12.99038105675 2.670447193
13.094304105204 2.573031751
13.198227153658 2.535417886
13.302150202112 2.195661778
13.406073250566 3.064882131
13.50999629902 2.536271328
13.613919347474 2.658273443
13.717842395928 2.710671024
13.821765444382 2.40587058
13.925688492836 2.539557038
14.02961154129 2.292395118
14.133534589744 2.534766119
14.237457638198 2.604680824
14.341380686652 2.433372293
14.445303735106 2.467481691
14.54922678356 2.534479074
14.653149832014 2.653656243
14.757072880468 2.486136276
14.860995928922 2.897910935
14.964918977376 2.423028887
15.06884202583 2.466647643
15.172765074284 2.333034974
15.276688122738 2.78831717
15.380611171192 2.50764951
15.484534219646 2.968556247
15.5884572681 2.461085017
15.692380316554 2.488665836
15.796303365008 2.212293497
15.900226413462 2.450273338
16.004149461916 2.533059757
16.10807251037 2.483440928
16.211995558824 2.654293076
16.315918607278 2.966067958
16.419841655732 2.88417529
16.523764704186 2.613608132
16.62768775264 2.294939753
16.731610801094 2.849798242
16.835533849548 2.511036999
16.939456898002 2.702452014
17.043379946456 2.446588683
17.14730299491 2.570583464
17.251226043364 2.785617584
17.355149091818 2.753967679
17.459072140272 2.685324661
17.562995188726 2.492843632
17.66691823718 3.449317816
17.770841285634 2.61436407
17.874764334088 2.676024944
17.978687382542 2.575731668
18.082610430996 2.605637785
18.18653347945 2.753608215
18.290456527904 3.187457383
18.394379576358 2.749647867
18.498302624812 2.683728507
18.602225673266 2.765825138
18.70614872172 2.779579246
18.810071770174 2.76488423
18.913994818628 2.73538331
19.017917867082 3.304700418
19.121840915536 2.708748339
19.22576396399 2.828665327
19.329687012444 2.789628042
19.433610060898 2.842571475
19.537533109352 2.944441739
19.641456157806 2.858356461
19.74537920626 2.855491131
19.849302254714 2.812842733
19.953225303168 2.654607827


==> Images/Results/shadow_timesteptimes_ref_m3.txt <==
t steptime
0.0 0.282726197
0.103923048454 0.563378577
0.207846096908 0.785889219
0.311769145362001 0.947575186
0.415692193816001 1.032637664
0.519615242270001 1.121573888
0.623538290724001 1.18390154
0.727461339178002 1.995585737
0.831384387632002 1.294647931
0.935307436086002 2.054780321
1.03923048454 1.679005999
1.143153532994 1.991873493
1.247076581448 1.621052807
1.350999629902 1.697340973
1.454922678356 1.704175384
1.55884572681 1.941574376
1.662768775264 1.792850522
1.766691823718 1.769549603
1.87061487217201 1.815440098
1.97453792062601 1.834705075
2.07846096908001 2.272963203
2.18238401753401 2.215778466
2.28630706598801 2.141094621
2.39023011444201 2.381982624
2.49415316289601 2.637598817
2.59807621135001 2.518868682
2.70199925980401 2.359934097
2.80592230825801 2.332352409
2.90984535671201 2.460340994
3.01376840516601 2.475850769
3.11769145362001 2.47279003
3.22161450207401 2.555362709
3.32553755052801 2.48527057
3.42946059898201 2.704380204
3.53338364743601 2.783496983
3.63730669589001 2.943006809
3.74122974434401 3.07194991
3.84515279279801 2.724536717
3.94907584125201 2.752592578
4.05299888970601 2.819305421
4.15692193816001 2.753830211
4.26084498661401 2.782994625
4.36476803506801 2.741226527
4.46869108352201 3.028188547
4.57261413197601 2.945820883
4.67653718043001 2.924462825
4.78046022888401 2.988089596
4.88438327733801 2.876225737
4.98830632579201 2.863493244
5.09222937424601 2.727800415
5.19615242270001 2.75241419
5.30007547115401 3.203298594
5.40399851960801 3.036570377
5.50792156806201 2.837492704
5.61184461651601 2.991454418
5.71576766497001 3.099065836
5.81969071342401 3.130718338
5.92361376187801 3.015172612
6.02753681033201 3.260831785
6.13145985878601 3.2758194
6.23538290724001 3.045196983
6.33930595569401 3.159494885
6.44322900414801 3.033236452
6.54715205260201 2.935928769
6.65107510105601 3.180694425
6.75499814951001 3.194095997
6.85892119796401 2.980479942
6.96284424641801 3.211206774
7.06676729487201 3.207459396
7.17069034332601 2.985265486
7.27461339178001 3.195675661
7.37853644023401 3.1326369
7.48245948868801 3.07348743
7.58638253714201 2.98767019
7.69030558559601 3.111217729
7.79422863405001 3.160110189
7.89815168250401 3.301307545
8.00207473095801 3.566264191
8.10599777941201 3.180404903
8.20992082786601 3.237678358
8.31384387632001 3.181872019
8.41776692477401 3.258602008
8.52168997322801 3.196922586
8.62561302168201 3.508902943
8.72953607013601 3.253324792
8.83345911859001 3.17138455
8.93738216704401 3.261526952
9.04130521549801 3.276187509
9.14522826395201 3.067320373
9.24915131240601 3.288490815
9.35307436086001 3.28096935
9.45699740931401 3.328565667
9.56092045776801 3.414125066
9.66484350622201 3.349778441
9.76876655467601 3.388908425
9.87268960313001 3.364846393
9.97661265158401 3.263980503
10.080535700038 3.473511219
10.184458748492 3.507590343
10.288381796946 3.334804742
10.3923048454 3.271828443
10.496227893854 3.151842153
10.600150942308 3.313000353
10.704073990762 3.540172113
10.807997039216 3.423477449
10.91192008767 3.494559318
11.015843136124 3.526534491
11.119766184578 3.333353686
11.223689233032 3.329730326
11.327612281486 3.333757388
11.43153532994 3.265462883
11.535458378394 3.483570365
11.639381426848 3.523299111
11.743304475302 3.358274823
11.847227523756 3.388657989
11.95115057221 3.495197224
12.055073620664 3.420336634
12.158996669118 3.397815674
12.262919717572 3.328425449
12.366842766026 3.671745508
12.47076581448 3.184268208
12.574688862934 3.428578184
12.678611911388 3.335257445
12.782534959842 3.217544678
12.886458008296 3.480574169
12.99038105675 3.226211273
13.094304105204 3.150184288
13.198227153658 3.509724027
13.302150202112 3.134285834
13.406073250566 3.411635313
13.50999629902 3.500655976
13.613919347474 3.505054558
13.717842395928 3.293228857
13.821765444382 3.516669149
13.925688492836 3.354536111
14.02961154129 3.427037663
14.133534589744 3.252077559
14.237457638198 3.23993587
14.341380686652 3.569028177
14.445303735106 3.647885616
14.54922678356 3.687759724
14.653149832014 3.417593313
14.757072880468 3.454053907
14.860995928922 3.564470908
14.964918977376 3.511441221
15.06884202583 3.226336967
15.172765074284 3.260770713
15.276688122738 3.265127453
15.380611171192 3.449528952
15.484534219646 3.476514579
15.5884572681 3.59912304
15.692380316554 3.376047492
15.796303365008 3.317359632
15.900226413462 3.205787351
16.004149461916 3.265957487
16.10807251037 3.24090879
16.211995558824 3.721330531
16.315918607278 3.394057312
16.419841655732 3.506934831
16.523764704186 3.045377788
16.62768775264 3.586638573
16.731610801094 3.180878603
16.835533849548 3.471201073
16.939456898002 3.30873534
17.043379946456 3.368313106
17.14730299491 3.214289753
17.251226043364 3.374081472
17.355149091818 3.52210759
17.459072140272 3.416753123
17.562995188726 3.575933844
17.66691823718 3.595915838
17.770841285634 3.213779916
17.874764334088 3.314909836
17.978687382542 3.290850988
18.082610430996 3.079369704
18.18653347945 3.340454112
18.290456527904 3.187976841
18.394379576358 3.487237224
18.498302624812 3.282748832
18.602225673266 3.502379358
18.70614872172 2.991323204
18.810071770174 3.244045764
18.913994818628 3.248998859
19.017917867082 3.432714531
19.121840915536 3.145260568
19.22576396399 3.240094639
19.329687012444 3.371313431
19.433610060898 3.225158219
19.537533109352 3.242191201
19.641456157806 3.326428935
19.74537920626 3.699583374
19.849302254714 3.430800701
19.953225303168 2.986471364


==> Images/Results/shadow_timesteptimes_ref_m4.txt <==
t steptime
0.0 0.622181568
0.103923048454 1.520506771
0.207846096908 2.307804766
0.311769145362001 2.936333626
0.415692193816001 3.203695078
0.519615242270001 3.445615993
0.623538290724001 3.628542689
0.727461339178002 4.742369321
0.831384387632002 4.895507441
0.935307436086002 5.142917886
1.03923048454 5.248078263
1.143153532994 5.735582443
1.247076581448 5.841869761
1.350999629902 4.809850104
1.454922678356 5.027331903
1.55884572681 5.614452702
1.662768775264 5.378581494
1.766691823718 5.491080641
1.87061487217201 5.910073257
1.97453792062601 6.04334559
2.07846096908001 5.776163443
2.18238401753401 6.075590147
2.28630706598801 6.251447978
2.39023011444201 6.94131625
2.49415316289601 6.88120393
2.59807621135001 8.114249002
2.70199925980401 7.253780924
2.80592230825801 7.27691515
2.90984535671201 7.483113924
3.01376840516601 7.507067172
3.11769145362001 7.386405397
3.22161450207401 7.756005851
3.32553755052801 7.877615161
3.42946059898201 7.701967264
3.53338364743601 8.168697796
3.63730669589001 7.918911939
3.74122974434401 8.263363374
3.84515279279801 9.086552803
3.94907584125201 8.837689936
4.05299888970601 10.461449256
4.15692193816001 8.88740341
4.26084498661401 8.746337787
4.36476803506801 9.625532063
4.46869108352201 9.1517775
4.57261413197601 9.547231367
4.67653718043001 9.747396976
4.78046022888401 9.867790945
4.88438327733801 10.209263891
4.98830632579201 9.782387215
5.09222937424601 9.690588106
5.19615242270001 10.232355257
5.30007547115401 10.176145781
5.40399851960801 10.737622811
5.50792156806201 10.713060407
5.61184461651601 10.774867535
5.71576766497001 11.060206797
5.81969071342401 11.456582846
5.92361376187801 11.091840514
6.02753681033201 12.474248015
6.13145985878601 11.449475347
6.23538290724001 12.069140237
6.33930595569401 12.75414367
6.44322900414801 13.742425368
6.54715205260201 12.677969905
6.65107510105601 13.078272538
6.75499814951001 13.997653001
6.85892119796401 12.749198322
6.96284424641801 12.623247491
7.06676729487201 16.817941495
7.17069034332601 13.092495111
7.27461339178001 13.46256748
7.37853644023401 13.896677333
7.48245948868801 13.444844288
7.58638253714201 14.916209302
7.69030558559601 17.084838294
7.79422863405001 15.618875913
7.89815168250401 16.616020351
8.00207473095801 14.467145866
8.10599777941201 16.00378789
8.20992082786601 15.676978639
8.31384387632001 16.055018838
8.41776692477401 14.237997951
8.52168997322801 15.309977509
8.62561302168201 16.381291416
8.72953607013601 17.72306137
8.83345911859001 15.86953438
8.93738216704401 16.620789055
9.04130521549801 17.452068331
9.14522826395201 15.2167037
9.24915131240601 15.723710625
9.35307436086001 16.582438166
9.45699740931401 16.324418311
9.56092045776801 15.939479933
9.66484350622201 15.661321859
9.76876655467601 15.063669836
9.87268960313001 15.230345578
9.97661265158401 17.705264249
10.080535700038 15.962501417
10.184458748492 16.619899419
10.288381796946 15.885764278
10.3923048454 17.470774999
10.496227893854 15.325068261
10.600150942308 20.160365813
10.704073990762 17.148856139
10.807997039216 15.706531104
10.91192008767 17.492706073
11.015843136124 16.94580133
11.119766184578 15.921012843
11.223689233032 17.362599197
11.327612281486 18.327211042
11.43153532994 16.649147175
11.535458378394 17.437070908
11.639381426848 16.867625791
11.743304475302 17.881392945
11.847227523756 18.176690089
11.95115057221 17.47291753
12.055073620664 18.017881578
12.158996669118 18.275438684
12.262919717572 19.458056525
12.366842766026 16.306582443
12.47076581448 17.372560429
12.574688862934 16.869736314
12.678611911388 17.121419202
12.782534959842 15.879878123
12.886458008296 17.077090274
12.99038105675 16.539049265
13.094304105204 16.965445778
13.198227153658 16.617284416
13.302150202112 16.112267056
13.406073250566 16.239263469
13.50999629902 15.80813087
13.613919347474 17.625753032
13.717842395928 17.349457887
13.821765444382 18.557566198
13.925688492836 17.768327496
14.02961154129 15.762005534
14.133534589744 16.426123836
14.237457638198 16.816970221
14.341380686652 15.901970145
14.445303735106 18.409659554
14.54922678356 18.664897513
14.653149832014 15.786518678
14.757072880468 17.113138444
14.860995928922 16.848780356
14.964918977376 17.407156698
15.06884202583 15.848045288
15.172765074284 16.291005117
15.276688122738 17.382147753
15.380611171192 15.715729083
15.484534219646 16.533845611
15.5884572681 17.239911108
15.692380316554 17.529486611
15.796303365008 16.198312474
15.900226413462 16.079627505
16.004149461916 17.706649381
16.10807251037 17.228667588
16.211995558824 17.34324224
16.315918607278 18.94964121
16.419841655732 17.745271161
16.523764704186 16.946766881
16.62768775264 18.478144043
16.731610801094 16.768465255
16.835533849548 17.477238638
16.939456898002 16.312565166
17.043379946456 16.65599163
17.14730299491 18.032725094
17.251226043364 17.475042062
17.355149091818 16.008635096
17.459072140272 16.922811243
17.562995188726 16.473554431
17.66691823718 18.068527295
17.770841285634 16.573856255
17.874764334088 18.345037513
17.978687382542 17.68798744
18.082610430996 17.842996952
18.18653347945 17.034624792
18.290456527904 15.885582532
18.394379576358 17.318470331
18.498302624812 17.395487743
18.602225673266 16.227543103
18.70614872172 17.101919113
18.810071770174 16.409535989
18.913994818628 15.928623628
19.017917867082 15.336524783
19.121840915536 17.638796606
19.22576396399 18.667550629
19.329687012444 16.664246539
19.433610060898 16.432646246
19.537533109352 16.774149788
19.641456157806 16.678891532
19.74537920626 15.492106168
19.849302254714 16.56552721
19.953225303168 15.837302744


==> Images/Results/shadow_timesteptimes_ref_m5.txt <==
t steptime
0.0 1.250185802
0.103923048454 3.549340515
0.207846096908 5.33413496
0.311769145362001 6.856810309
0.415692193816001 7.931929134
0.519615242270001 8.455415057
0.623538290724001 9.17176358
0.727461339178002 11.555636083
0.831384387632002 11.092591714
0.935307436086002 12.170838145
1.03923048454 13.567726841
1.143153532994 13.729188113
1.247076581448 15.050839389
1.350999629902 12.978774748
1.454922678356 13.198247346
1.55884572681 15.008859146
1.662768775264 14.569898817
1.766691823718 15.025668156
1.87061487217201 15.1945966
1.97453792062601 16.983195605
2.07846096908001 17.452312593
2.18238401753401 17.983550209
2.28630706598801 17.594064021
2.39023011444201 18.157437205
2.49415316289601 19.210934682
2.59807621135001 18.708836195
2.70199925980401 19.554819612
2.80592230825801 19.366620715
2.90984535671201 20.026277449
3.01376840516601 20.943152705
3.11769145362001 21.217380568
3.22161450207401 21.416562328
3.32553755052801 21.858161961
3.42946059898201 22.242895055
3.53338364743601 22.976992034
3.63730669589001 23.354238751
3.74122974434401 23.519111258
3.84515279279801 23.740390255
3.94907584125201 23.632308372
4.05299888970601 24.111157912
4.15692193816001 24.887482735
4.26084498661401 24.713085518
4.36476803506801 25.535787809
4.46869108352201 25.425629547
4.57261413197601 27.503587336
4.67653718043001 26.978766633
4.78046022888401 26.660120676
4.88438327733801 28.347582736
4.98830632579201 26.578869381
5.09222937424601 27.290226814
5.19615242270001 27.572572912
5.30007547115401 29.248183192
5.40399851960801 29.304836797
5.50792156806201 29.534671644
5.61184461651601 29.896353957
5.71576766497001 29.632413145
5.81969071342401 29.536690413
5.92361376187801 29.936482272
6.02753681033201 30.624953554
6.13145985878601 31.394567764
6.23538290724001 30.746311578
6.33930595569401 32.756546832
6.44322900414801 31.860024804
6.54715205260201 31.690723344
6.65107510105601 31.8302875
6.75499814951001 32.830953748
6.85892119796401 34.40797919
6.96284424641801 32.248522851
7.06676729487201 32.461107001
7.17069034332601 33.016566254
7.27461339178001 32.752797915
7.37853644023401 34.082451719
7.48245948868801 33.931161522
7.58638253714201 34.664471723
7.69030558559601 34.761839795
7.79422863405001 35.489213164
7.89815168250401 34.439343589
8.00207473095801 35.970702947
8.10599777941201 35.733146771
8.20992082786601 35.336680488
8.31384387632001 35.120222753
8.41776692477401 35.175514897
8.52168997322801 36.621281513
8.62561302168201 35.976432845
8.72953607013601 37.155365865
8.83345911859001 37.602651989
8.93738216704401 35.557426688
9.04130521549801 37.508066156
9.14522826395201 37.185202907
9.24915131240601 36.271597615
9.35307436086001 37.43245271
9.45699740931401 36.998556585
9.56092045776801 36.741201809
9.66484350622201 36.963334361
9.76876655467601 37.930034989
9.87268960313001 38.62929214
9.97661265158401 38.297907474
10.080535700038 37.867470413
10.184458748492 37.69616921
10.288381796946 38.803674781
10.3923048454 37.721514718
10.496227893854 38.216506172
10.600150942308 39.151104404
10.704073990762 38.390224167
10.807997039216 39.163995114
10.91192008767 40.315535411
11.015843136124 39.879158719
11.119766184578 38.448232345
11.223689233032 40.260651078
11.327612281486 40.563099218
11.43153532994 39.690920806
11.535458378394 39.856509889
11.639381426848 39.91606316
11.743304475302 40.64849455
11.847227523756 39.354688101
11.95115057221 40.584410696
12.055073620664 38.842976265
12.158996669118 41.285622161
12.262919717572 40.836782301
12.366842766026 40.63987818
12.47076581448 42.028011789
12.574688862934 42.115286592
12.678611911388 40.145733081
12.782534959842 40.875013152
12.886458008296 41.247714621
12.99038105675 40.989184269
13.094304105204 40.819498701
13.198227153658 40.303502794
13.302150202112 40.289498647
13.406073250566 41.435466205
13.50999629902 40.474926081
13.613919347474 41.572824047
13.717842395928 40.146225416
13.821765444382 40.157190901
13.925688492836 39.283337166
14.02961154129 39.625137234
14.133534589744 40.783955271
14.237457638198 40.169398478
14.341380686652 40.348623257
14.445303735106 40.937089226
14.54922678356 41.125918799
14.653149832014 39.599978056
14.757072880468 39.670390808
14.860995928922 39.39403486
14.964918977376 41.631780594
15.06884202583 40.415160698
15.172765074284 40.488545454
15.276688122738 40.453449391
15.380611171192 41.403266023
15.484534219646 40.544742247
15.5884572681 39.418254169
15.692380316554 39.6901
15.796303365008 40.266873706
15.900226413462 39.649886748
16.004149461916 40.408485679
16.10807251037 41.41217948
16.211995558824 39.506077118
16.315918607278 41.152181238
16.419841655732 39.666298315
16.523764704186 40.180208784
16.62768775264 40.572056847
16.731610801094 40.276602243
16.835533849548 41.289084611
16.939456898002 41.099201353
17.043379946456 40.525857252
17.14730299491 39.963905217
17.251226043364 39.269900384
17.355149091818 40.276617728
17.459072140272 40.997546572
17.562995188726 41.307319243
17.66691823718 39.719259451
17.770841285634 40.436455192
17.874764334088 40.178897793
17.978687382542 40.992754436
18.082610430996 40.202048647
18.18653347945 40.821318039
18.290456527904 40.909222709
18.394379576358 40.703967648
18.498302624812 40.168862398
18.602225673266 40.16391114
18.70614872172 40.258218666
18.810071770174 39.895549009
18.913994818628 40.601339069
19.017917867082 41.248555743
19.121840915536 39.582572783
19.22576396399 38.841493938
19.329687012444 40.698907053
19.433610060898 40.692454465
19.537533109352 40.913158645
19.641456157806 40.22993031
19.74537920626 40.703771084
19.849302254714 40.725562143
19.953225303168 39.971895565


==> Images/Results/shadow_timesteptimes_ref_m6.txt <==
t steptime
0.0 3.076454204
0.103923048454 10.535963444
0.207846096908 15.845813366
0.311769145362001 20.720119718
0.415692193816001 24.872330083
0.519615242270001 28.831644272
0.623538290724001 30.410836198
0.727461339178002 38.531022202
0.831384387632002 36.661356478
0.935307436086002 41.71688238
1.03923048454 42.622610416
1.143153532994 47.584414882
1.247076581448 53.762832643
1.350999629902 55.212880285
1.454922678356 51.938199196
1.55884572681 55.007895923
1.662768775264 54.469338341
1.766691823718 60.295810896
1.87061487217201 60.20221801
1.97453792062601 62.950191002
2.07846096908001 66.015365658
2.18238401753401 66.844768063
2.28630706598801 70.50129202
2.39023011444201 74.827951959
2.49415316289601 75.091081898
2.59807621135001 78.135795468
2.70199925980401 79.054134543
2.80592230825801 82.641513668
2.90984535671201 85.810028282
3.01376840516601 91.30364485
3.11769145362001 87.015654861
3.22161450207401 91.682686624
3.32553755052801 96.674892975
3.42946059898201 95.749238526
3.53338364743601 97.765916468
3.63730669589001 103.144442557
3.74122974434401 105.126589379
3.84515279279801 105.785512979
3.94907584125201 105.41805754
4.05299888970601 108.934405511
4.15692193816001 115.569643544
4.26084498661401 116.786063833
4.36476803506801 118.557832119
4.46869108352201 123.225934898
4.57261413197601 121.234277955
4.67653718043001 118.192632936
4.78046022888401 125.462979926
4.88438327733801 124.804480496
4.98830632579201 125.873593878
5.09222937424601 128.211326544
5.19615242270001 129.642500533
5.30007547115401 136.337612706
5.40399851960801 136.616575825
5.50792156806201 136.81177288
5.61184461651601 138.388340217
5.71576766497001 150.159158969
5.81969071342401 139.291770527
5.92361376187801 144.301684263
6.02753681033201 144.240256951
6.13145985878601 146.510972783
6.23538290724001 146.481466363
6.33930595569401 148.72341042
6.44322900414801 154.447204835
6.54715205260201 151.397452706
6.65107510105601 152.730258971
6.75499814951001 157.489530107
6.85892119796401 157.50015343
6.96284424641801 161.140640421
7.06676729487201 156.578140464
7.17069034332601 162.906430899
7.27461339178001 164.519378084
7.37853644023401 162.082749196
7.48245948868801 162.7826747
7.58638253714201 166.178666198
7.69030558559601 170.343298533
7.79422863405001 173.613458062
7.89815168250401 170.061983652
8.00207473095801 169.545067254
8.10599777941201 176.120079687
8.20992082786601 171.057138033
8.31384387632001 174.174557426
8.41776692477401 173.255386988
8.52168997322801 177.675356704
8.62561302168201 183.831937835
8.72953607013601 178.919137854
8.83345911859001 178.137063242
8.93738216704401 181.048347268
9.04130521549801 180.75279281
9.14522826395201 181.55213706
9.24915131240601 182.181753277
9.35307436086001 189.290647969
9.45699740931401 182.493718901
9.56092045776801 185.530570362
9.66484350622201 186.575715531
9.76876655467601 193.827151491
9.87268960313001 191.515261188
9.97661265158401 186.337259724
10.080535700038 187.495659335
10.184458748492 185.910410963
10.288381796946 190.023608802
10.3923048454 194.723558678
10.496227893854 193.995410935
10.600150942308 192.307655368
10.704073990762 200.486543081
10.807997039216 193.807174234
10.91192008767 193.737307031
11.015843136124 192.479837118
11.119766184578 196.44009776
11.223689233032 198.49835159
11.327612281486 197.541176446
11.43153532994 193.970382032
11.535458378394 199.889310635
11.639381426848 198.370145588
11.743304475302 200.16697867
11.847227523756 195.364744214
11.95115057221 199.272892527
12.055073620664 200.949412968
12.158996669118 201.314147434
12.262919717572 202.079542835
12.366842766026 203.23954303
12.47076581448 202.487725121
12.574688862934 203.085547662
12.678611911388 198.348266643
12.782534959842 202.154694807
12.886458008296 197.341436041
12.99038105675 204.25739109
13.094304105204 207.888190079
13.198227153658 202.000372803
13.302150202112 205.922965657
13.406073250566 211.312203696
13.50999629902 205.147442128
13.613919347474 206.577333741
13.717842395928 201.446760742
13.821765444382 206.34590721
13.925688492836 208.066755022
14.02961154129 203.161562791
14.133534589744 203.417554732
14.237457638198 206.384252074
14.341380686652 214.793543378
14.445303735106 221.588505527
14.54922678356 208.185048747
14.653149832014 208.461673752
14.757072880468 207.381096792
14.860995928922 206.533413189
14.964918977376 205.651321696
15.06884202583 209.163993543
15.172765074284 205.508579621
15.276688122738 211.59346233
15.380611171192 207.973548562
15.484534219646 204.000103558
15.5884572681 209.240305925
15.692380316554 210.494200157
15.796303365008 209.818229971
15.900226413462 209.354261845
16.004149461916 209.668990206
16.10807251037 206.636922818
16.211995558824 211.846199451
16.315918607278 206.767171787
16.419841655732 210.53370359
16.523764704186 209.248216115
16.62768775264 210.984593208
16.731610801094 217.150563594
16.835533849548 210.292512605
16.939456898002 213.560302415
17.043379946456 210.658569806
17.14730299491 210.307191043
17.251226043364 214.325419015
17.355149091818 208.385561662
17.459072140272 212.302427553
17.562995188726 207.87143852
17.66691823718 207.576126747
17.770841285634 220.212670034
17.874764334088 210.024383025
17.978687382542 208.482202699
18.082610430996 213.761878268
18.18653347945 209.544854442
18.290456527904 223.072688269
18.394379576358 207.859619917
18.498302624812 211.10748516
18.602225673266 212.939423598
18.70614872172 214.429232601
18.810071770174 218.190684187
18.913994818628 210.372319674
19.017917867082 215.09557878
19.121840915536 214.072048076
19.22576396399 214.118280785
19.329687012444 206.502483126
19.433610060898 214.244807448
19.537533109352 209.525133856
19.641456157806 215.133289393
19.74537920626 214.606228634
19.849302254714 217.93166008
19.953225303168 218.283025408


==> Images/Results/shadow_timesteptimes_ref_pmm128.txt <==
t steptime
0.0 0.357021423
0.103923048454 0.407937601
0.207846096908 0.473230006
0.311769145362001 0.516806045
0.415692193816001 0.5560009
0.519615242270001 0.578993768
0.623538290724001 0.607817212
0.727461339178002 0.631050222
0.831384387632002 0.645332386
0.935307436086002 0.664013297
1.03923048454 0.675014793
1.143153532994 0.710064943
1.247076581448 0.710102641
1.350999629902 0.720747523
1.454922678356 0.794714155
1.55884572681 0.80030236
1.662768775264 0.787999848
1.766691823718 0.800122628
1.87061487217201 0.836092272
1.97453792062601 0.834737156
2.07846096908001 0.852907795
2.18238401753401 0.851138429
2.28630706598801 0.852214645
2.39023011444201 0.856215198
2.49415316289601 0.876086419
2.59807621135001 0.893110504
2.70199925980401 0.908163044
2.80592230825801 0.899647094
2.90984535671201 0.903031956
3.01376840516601 0.924694673
3.11769145362001 0.924470708
3.22161450207401 0.919745607
3.32553755052801 0.941484811
3.42946059898201 0.947821962
3.53338364743601 0.946037741
3.63730669589001 0.966212234
3.74122974434401 0.962482526
3.84515279279801 0.973673839
3.94907584125201 0.981602901
4.05299888970601 0.994623656
4.15692193816001 1.01432818
4.26084498661401 1.00273963
4.36476803506801 1.020653498
4.46869108352201 1.012298013
4.57261413197601 1.018415105
4.67653718043001 1.0231472
4.78046022888401 1.0301697
4.88438327733801 1.047972593
4.98830632579201 1.030874159
5.09222937424601 1.045820833
5.19615242270001 1.030558098
5.30007547115401 1.037909263
5.40399851960801 1.035968945
5.50792156806201 1.034495806
5.61184461651601 1.055770813
5.71576766497001 1.027586929
5.81969071342401 1.032185198
5.92361376187801 1.041745329
6.02753681033201 1.064088651
6.13145985878601 1.019302119
6.23538290724001 1.021542609
6.33930595569401 1.023710978
6.44322900414801 1.024887732
6.54715205260201 1.021241214
6.65107510105601 1.012399204
6.75499814951001 1.009865935
6.85892119796401 1.011295227
6.96284424641801 1.014004435
7.06676729487201 1.005593415
7.17069034332601 1.012718966
7.27461339178001 1.000704182
7.37853644023401 1.016507033
7.48245948868801 0.993487956
7.58638253714201 1.011017942
7.69030558559601 0.988545688
7.79422863405001 0.99090762
7.89815168250401 0.990174703
8.00207473095801 0.984197675
8.10599777941201 0.988456219
8.20992082786601 0.978139808
8.31384387632001 0.981525223
8.41776692477401 0.988528406
8.52168997322801 0.966025445
8.62561302168201 0.957359363
8.72953607013601 0.965969639
8.83345911859001 0.971990096
8.93738216704401 0.932864567
9.04130521549801 0.929372739
9.14522826395201 0.935910245
9.24915131240601 0.911164946
9.35307436086001 0.919563253
9.45699740931401 0.885090881
9.56092045776801 0.879829659
9.66484350622201 0.8729746
9.76876655467601 0.871271209
9.87268960313001 0.872788277
9.97661265158401 0.862663102
10.080535700038 0.861666953
10.184458748492 0.855503291
10.288381796946 0.847526446
10.3923048454 0.859004904
10.496227893854 0.877467997
10.600150942308 0.839721277
10.704073990762 0.839790775
10.807997039216 0.838425528
10.91192008767 0.843032484
11.015843136124 0.852179878
11.119766184578 0.833446294
11.223689233032 0.839725168
11.327612281486 0.842683108
11.43153532994 0.848455454
11.535458378394 0.835778113
11.639381426848 0.819870905
11.743304475302 0.819893413
11.847227523756 0.827227289
11.95115057221 0.831772308
12.055073620664 0.831510044
12.158996669118 0.81437882
12.262919717572 0.810257152
12.366842766026 0.805036222
12.47076581448 0.816475594
12.574688862934 0.807150403
12.678611911388 0.810251402
12.782534959842 0.807757541
12.886458008296 0.801493491
12.99038105675 0.810394578
13.094304105204 0.79191955
13.198227153658 0.806910771
13.302150202112 0.806293325
13.406073250566 0.785655902
13.50999629902 0.789166915
13.613919347474 0.779556207
13.717842395928 0.781333972
13.821765444382 0.766532416
13.925688492836 0.780510169
14.02961154129 0.760543641
14.133534589744 0.779287148
14.237457638198 0.765685045
14.341380686652 0.763913167
14.445303735106 0.757708922
14.54922678356 0.759287869
14.653149832014 0.77701856
14.757072880468 0.762527272
14.860995928922 0.770121101
14.964918977376 0.753838567
15.06884202583 0.756828318
15.172765074284 0.747593064
15.276688122738 0.762845243
15.380611171192 0.751729711
15.484534219646 0.748364886
15.5884572681 0.758716981
15.692380316554 0.752689073
15.796303365008 0.739554282
15.900226413462 0.768744309
16.004149461916 0.729226362
16.10807251037 0.732413278
16.211995558824 0.730876907
16.315918607278 0.720071905
16.419841655732 0.719957057
16.523764704186 0.723883602
16.62768775264 0.712188851
16.731610801094 0.709939175
16.835533849548 0.714262747
16.939456898002 0.710614693
17.043379946456 0.719714823
17.14730299491 0.724768032
17.251226043364 0.70629085
17.355149091818 0.704236762
17.459072140272 0.709322482
17.562995188726 0.704409093
17.66691823718 0.720103892
17.770841285634 0.711579339
17.874764334088 0.700198125
17.978687382542 0.721927979
18.082610430996 0.707753403
18.18653347945 0.691928132
18.290456527904 0.694191733
18.394379576358 0.707557124
18.498302624812 0.698499289
18.602225673266 0.699354433
18.70614872172 0.696024148
18.810071770174 0.712054492
18.913994818628 0.694308238
19.017917867082 0.69632915
19.121840915536 0.703932414
19.22576396399 0.708035757
19.329687012444 0.701737716
19.433610060898 0.697686348
19.537533109352 0.686081132
19.641456157806 0.694200048
19.74537920626 0.691477128
19.849302254714 0.702003455
19.953225303168 0.795855911


==> Images/Results/shadow_timesteptimes_ref_pmm32.txt <==
t steptime
0.0 0.185573825
0.103923048454 0.241552399
0.207846096908 0.281261973
0.311769145362001 0.307272627
0.415692193816001 0.335603299
0.519615242270001 0.353674996
0.623538290724001 0.377977207
0.727461339178002 0.384416641
0.831384387632002 0.446549074
0.935307436086002 0.408383748
1.03923048454 0.411582434
1.143153532994 0.425093193
1.247076581448 0.440339716
1.350999629902 0.462207012
1.454922678356 0.48985563
1.55884572681 0.484925929
1.662768775264 0.48904141
1.766691823718 0.520126394
1.87061487217201 0.519766007
1.97453792062601 0.537303114
2.07846096908001 0.531200658
2.18238401753401 0.53742061
2.28630706598801 0.539598917
2.39023011444201 0.576360345
2.49415316289601 0.550958141
2.59807621135001 0.569511755
2.70199925980401 0.586547735
2.80592230825801 0.576048374
2.90984535671201 0.566110564
3.01376840516601 0.578747268
3.11769145362001 0.575746651
3.22161450207401 0.591854352
3.32553755052801 0.596341581
3.42946059898201 0.596652701
3.53338364743601 0.598683716
3.63730669589001 0.604452879
3.74122974434401 0.603782685
3.84515279279801 0.607969184
3.94907584125201 0.613422758
4.05299888970601 0.625462694
4.15692193816001 0.626061978
4.26084498661401 0.631207032
4.36476803506801 0.636950086
4.46869108352201 0.636797397
4.57261413197601 0.638241888
4.67653718043001 0.641067796
4.78046022888401 0.645714811
4.88438327733801 0.644733575
4.98830632579201 0.64758621
5.09222937424601 0.653109992
5.19615242270001 0.665222109
5.30007547115401 0.654354984
5.40399851960801 0.656255831
5.50792156806201 0.653761706
5.61184461651601 0.657187634
5.71576766497001 0.662666812
5.81969071342401 0.658917544
5.92361376187801 0.659025221
6.02753681033201 0.656153023
6.13145985878601 0.653026853
6.23538290724001 0.659345934
6.33930595569401 0.654846841
6.44322900414801 0.645460862
6.54715205260201 0.644521178
6.65107510105601 0.65518045
6.75499814951001 0.652885703
6.85892119796401 0.647765517
6.96284424641801 0.655389034
7.06676729487201 0.651562802
7.17069034332601 0.651848997
7.27461339178001 0.652861289
7.37853644023401 0.651447598
7.48245948868801 0.649797209
7.58638253714201 0.652272387
7.69030558559601 0.652159868
7.79422863405001 0.656326436
7.89815168250401 0.641924169
8.00207473095801 0.630836951
8.10599777941201 0.635031689
8.20992082786601 0.631604644
8.31384387632001 0.621075376
8.41776692477401 0.620866544
8.52168997322801 0.616795401
8.62561302168201 0.607165452
8.72953607013601 0.601225072
8.83345911859001 0.597640211
8.93738216704401 0.599382288
9.04130521549801 0.593286156
9.14522826395201 0.581339307
9.24915131240601 0.570661283
9.35307436086001 0.564236412
9.45699740931401 0.560310746
9.56092045776801 0.550534147
9.66484350622201 0.550454954
9.76876655467601 0.544336496
9.87268960313001 0.546927341
9.97661265158401 0.550890901
10.080535700038 0.535895997
10.184458748492 0.530856678
10.288381796946 0.536742123
10.3923048454 0.533994054
10.496227893854 0.533550003
10.600150942308 0.534850087
10.704073990762 0.530223793
10.807997039216 0.533169018
10.91192008767 0.527241437
11.015843136124 0.527855918
11.119766184578 0.527891476
11.223689233032 0.523886377
11.327612281486 0.524165379
11.43153532994 0.525174914
11.535458378394 0.521377664
11.639381426848 0.521139129
11.743304475302 0.515702815
11.847227523756 0.515371868
11.95115057221 0.51656652
12.055073620664 0.514217198
12.158996669118 0.510115911
12.262919717572 0.509216782
12.366842766026 0.509973821
12.47076581448 0.502669525
12.574688862934 0.503261412
12.678611911388 0.501717915
12.782534959842 0.501115669
12.886458008296 0.498721874
12.99038105675 0.495124061
13.094304105204 0.499013385
13.198227153658 0.493114873
13.302150202112 0.489864438
13.406073250566 0.489116518
13.50999629902 0.484112589
13.613919347474 0.485046943
13.717842395928 0.480291195
13.821765444382 0.480258206
13.925688492836 0.479709711
14.02961154129 0.474084591
14.133534589744 0.477028618
14.237457638198 0.475764407
14.341380686652 0.477199688
14.445303735106 0.475321366
14.54922678356 0.467043303
14.653149832014 0.476105359
14.757072880468 0.471988903
14.860995928922 0.465136314
14.964918977376 0.470456561
15.06884202583 0.469110575
15.172765074284 0.46974968
15.276688122738 0.469365193
15.380611171192 0.473175481
15.484534219646 0.459529288
15.5884572681 0.457523873
15.692380316554 0.464469375
15.796303365008 0.458656724
15.900226413462 0.452093177
16.004149461916 0.454722947
16.10807251037 0.44715359
16.211995558824 0.447696718
16.315918607278 0.443523849
16.419841655732 0.444453433
16.523764704186 0.433818775
16.62768775264 0.437446049
16.731610801094 0.432891545
16.835533849548 0.431752582
16.939456898002 0.430890881
17.043379946456 0.431788253
17.14730299491 0.425888354
17.251226043364 0.428627071
17.355149091818 0.427503466
17.459072140272 0.424389389
17.562995188726 0.426437705
17.66691823718 0.423010582
17.770841285634 0.419764415
17.874764334088 0.425916719
17.978687382542 0.42356647
18.082610430996 0.422437109
18.18653347945 0.416382581
18.290456527904 0.41849664
18.394379576358 0.416977664
18.498302624812 0.418357386
18.602225673266 0.41785847
18.70614872172 0.416548808
18.810071770174 0.420744508
18.913994818628 0.419289103
19.017917867082 0.419357238
19.121840915536 0.4303851
19.22576396399 0.420704793
19.329687012444 0.421851928
19.433610060898 0.423277698
19.537533109352 0.423403012
19.641456157806 0.423243574
19.74537920626 0.424006468
19.849302254714 0.425070373
19.953225303168 0.484573804


==> Images/Results/shadow_timesteptimes_ref_pmm512.txt <==
t steptime
0.0 1.607919424
0.103923048454 1.875562636
0.207846096908 2.181764915
0.311769145362001 2.308761654
0.415692193816001 2.460961246
0.519615242270001 2.532686007
0.623538290724001 2.715863211
0.727461339178002 2.760463254
0.831384387632002 2.810549072
0.935307436086002 2.976443114
1.03923048454 3.134913913
1.143153532994 3.049669893
1.247076581448 3.092599958
1.350999629902 3.111434424
1.454922678356 3.248569337
1.55884572681 3.208232199
1.662768775264 3.34609206
1.766691823718 3.32140395
1.87061487217201 3.465788551
1.97453792062601 3.494977244
2.07846096908001 3.721375923
2.18238401753401 3.892446092
2.28630706598801 3.696715864
2.39023011444201 3.738880565
2.49415316289601 3.744322854
2.59807621135001 3.802060651
2.70199925980401 3.821506459
2.80592230825801 3.813839177
2.90984535671201 4.06853493
3.01376840516601 4.086816355
3.11769145362001 4.131035108
3.22161450207401 3.985409317
3.32553755052801 4.10872785
3.42946059898201 4.134777654
3.53338364743601 4.056401228
3.63730669589001 4.091819137
3.74122974434401 4.157100499
3.84515279279801 4.157771324
3.94907584125201 4.292135295
4.05299888970601 4.276219476
4.15692193816001 4.358738541
4.26084498661401 4.289738393
4.36476803506801 4.315890949
4.46869108352201 4.429279075
4.57261413197601 4.366518742
4.67653718043001 4.455121808
4.78046022888401 4.364304987
4.88438327733801 4.457692193
4.98830632579201 4.377478142
5.09222937424601 4.403864792
5.19615242270001 4.445511407
5.30007547115401 4.406201381
5.40399851960801 4.321659523
5.50792156806201 4.486075298
5.61184461651601 4.357292938
5.71576766497001 4.31394141
5.81969071342401 4.347532529
5.92361376187801 4.41350285
6.02753681033201 4.336060362
6.13145985878601 4.41836977
6.23538290724001 4.333252541
6.33930595569401 4.36065391
6.44322900414801 4.268825862
6.54715205260201 4.327797859
6.65107510105601 4.278839364
6.75499814951001 4.270581586
6.85892119796401 4.192914766
6.96284424641801 4.185550796
7.06676729487201 4.228315896
7.17069034332601 4.153886493
7.27461339178001 4.199929061
7.37853644023401 4.165095007
7.48245948868801 4.184174933
7.58638253714201 4.283640335
7.69030558559601 4.219753576
7.79422863405001 4.128541274
7.89815168250401 4.122931216
8.00207473095801 4.209735003
8.10599777941201 4.1407237
8.20992082786601 4.075926469
8.31384387632001 4.07771984
8.41776692477401 4.142161903
8.52168997322801 4.153733061
8.62561302168201 4.080350961
8.72953607013601 4.132921114
8.83345911859001 4.015916617
8.93738216704401 4.059261579
9.04130521549801 3.996238099
9.14522826395201 3.944024122
9.24915131240601 3.810305754
9.35307436086001 3.75868233
9.45699740931401 3.78494489
9.56092045776801 3.693474855
9.66484350622201 3.664376012
9.76876655467601 3.670406137
9.87268960313001 3.691163594
9.97661265158401 3.733667379
10.080535700038 3.728128316
10.184458748492 3.651013005
10.288381796946 3.602519779
10.3923048454 3.654569669
10.496227893854 3.647522139
10.600150942308 3.653708584
10.704073990762 3.578704585
10.807997039216 3.584056282
10.91192008767 3.655538231
11.015843136124 3.522012889
11.119766184578 3.611478789
11.223689233032 3.595538903
11.327612281486 3.501722237
11.43153532994 3.514006098
11.535458378394 3.554957133
11.639381426848 3.585009426
11.743304475302 3.4556294
11.847227523756 3.584714152
11.95115057221 3.473121224
12.055073620664 3.470347215
12.158996669118 3.494038482
12.262919717572 3.524200975
12.366842766026 3.589098187
12.47076581448 3.448210247
12.574688862934 3.51931208
12.678611911388 3.394708959
12.782534959842 3.464476095
12.886458008296 3.385821425
12.99038105675 3.444256233
13.094304105204 3.41546404
13.198227153658 3.399585808
13.302150202112 3.409337239
13.406073250566 3.332091935
13.50999629902 3.319131401
13.613919347474 3.44838379
13.717842395928 3.276796623
13.821765444382 3.300984933
13.925688492836 3.25352347
14.02961154129 3.302632895
14.133534589744 3.228612126
14.237457638198 3.300265319
14.341380686652 3.314917817
14.445303735106 3.267901834
14.54922678356 3.218320571
14.653149832014 3.224309955
14.757072880468 3.305199176
14.860995928922 3.332805691
14.964918977376 3.365379481
15.06884202583 3.272633566
15.172765074284 3.24827139
15.276688122738 3.303497176
15.380611171192 3.245857429
15.484534219646 3.20218453
15.5884572681 3.173552871
15.692380316554 3.269302462
15.796303365008 3.224343098
15.900226413462 3.160871735
16.004149461916 3.209080124
16.10807251037 3.138841828
16.211995558824 3.105357244
16.315918607278 3.070112053
16.419841655732 3.030027088
16.523764704186 3.142640634
16.62768775264 3.060349237
16.731610801094 3.060313769
16.835533849548 3.0657238
16.939456898002 3.088070134
17.043379946456 3.02214155
17.14730299491 3.041781423
17.251226043364 3.046766804
17.355149091818 2.996940952
17.459072140272 3.037995771
17.562995188726 3.053613155
17.66691823718 3.081425983
17.770841285634 3.049427375
17.874764334088 3.023094472
17.978687382542 2.994361622
18.082610430996 2.97412711
18.18653347945 3.022806306
18.290456527904 3.027282854
18.394379576358 3.054193111
18.498302624812 3.023058294
18.602225673266 2.999690474
18.70614872172 2.968989506
18.810071770174 3.056318623
18.913994818628 2.908668984
19.017917867082 2.954727561
19.121840915536 2.979941445
19.22576396399 3.018233491
19.329687012444 2.982063511
19.433610060898 2.970795603
19.537533109352 2.945257802
19.641456157806 3.05363781
19.74537920626 3.002697667
19.849302254714 3.05825769
19.953225303168 3.03146723


==> Images/Results/shadow_timesteptimes_tol_0.01_adjust_0_hfm18.txt <==
t steptime
0.0 1.650594424
5.55325037004823e-07 0.208823965
1.00501270768003e-06 0.207792343
2.86185391568035e-06 0.20664244
6.22628101286976e-06 0.206632618
1.28233349174288e-05 0.207576427
2.55336032702883e-05 0.206613115
4.98656152817077e-05 0.207473489
9.60274988922482e-05 0.208046129
0.000182808136980032 0.207142443
0.000344357981224558 0.207786131
0.000641038299093479 0.207103047
0.00118030138871661 0.207234579
0.00210741164898122 0.207460032
0.00361272816745788 0.207456692
0.00612307547363517 0.206612069
0.0100493502878686 0.206776905
0.0169352273426479 0.20566248
0.0268502399146313 0.207892968
0.041262520300059 0.207493309
0.0587345399186939 0.209156041
0.0865911012281474 0.208555092
0.11358506276319 0.207923191
0.144384545487787 0.209277976
0.181165777806137 0.208741199
0.218622712586079 0.208867495
0.254424070051512 0.41541342
0.272475013195493 0.210765188
0.2984325070721 0.415184693
0.320403389981082 0.208605751
0.346629358778314 0.415037797
0.365952585039288 0.20813936
0.391469491987026 0.207393784
0.417158421425934 0.207419902
0.4418426422895 0.414690548
0.461485428720877 0.20978087
0.49296593775029 0.417583
0.513081734778805 0.222772466
0.538102278039098 0.4175253
0.567442047690165 0.210810085
0.601226702800525 0.417302533
0.634141047228472 0.20989942
0.6727375431321 0.417401905
0.701186061635061 0.209241443
0.739073017124128 0.416995847
0.77364940622876 0.210524923
0.815948037397121 0.41944874
0.848580347976729 0.211755082
0.886125516022464 0.209142273
0.919441823071089 0.211553845
0.953673778297419 0.212061655
0.986797360336573 0.212595918
1.02171514863933 0.211229444
1.05759325457487 0.212216355
1.09117104075146 0.211879385
1.11957627855295 0.21246537
1.1537171445597 0.212132627
1.18991361275787 0.211918384
1.22547752448527 0.21138452
1.2563079752257 0.212221863
1.29249078048227 0.212004315
1.32983132984627 0.210757848
1.36546932966854 0.210068867
1.39739772818492 0.211024333
1.43255936266871 0.210399881
1.47093455222657 0.213265274
1.50814108715882 0.209557559
1.54177068663876 0.209272976
1.57219697830626 0.209579352
1.60735244783241 0.209222036
1.64749504365814 0.208487763
1.68343338058391 0.20879332
1.71354365129821 0.208822951
1.74146502722613 0.20853805
1.77821605705033 0.210381485
1.82047532490055 0.210509822
1.85829705480597 0.21065497
1.88927097623582 0.210640745
1.92203796501534 0.211136306
1.96266076576718 0.210697704
2.00304459428642 0.211461149
2.03592680016229 0.212039325
2.06926574605952 0.212491332
2.10668830857961 0.211797599
2.1495455578998 0.211278986
2.18829008216068 0.21236466
2.22278511087707 0.211753945
2.2631041914801 0.210705205
2.30262663023823 0.210283262
2.33521921806868 0.210249687
2.3664480360622 0.209303983
2.39997026190994 0.210986247
2.4374481569793 0.211012901
2.4740847034795 0.209993639
2.50815921945627 0.212002244
2.54224955365981 0.211985938
2.57970675667217 0.21206963
2.6197298753669 0.212006701
2.65631170368892 0.210693026
2.68944387277733 0.210021233
2.72621952097342 0.210837732
2.76723354889381 0.211804864
2.80809291970629 0.210690849
2.84156582168349 0.210246993
2.87539693427498 0.211682122
2.91653846062103 0.422509498
2.95182916034752 0.208496324
2.99144603153372 0.208984222
3.03469682345869 0.210247266
3.07060989835503 0.209980197
3.10605134610523 0.212710952
3.14287860768929 0.210254229
3.18584336594355 0.211013023
3.22517919543528 0.209638839
3.26017816555722 0.212583894
3.29604339020811 0.211743401
3.33772343830954 0.211983644
3.3818085337171 0.211777734
3.41786250360138 0.211548436
3.45247831570593 0.212501452
3.49232787738749 0.212013425
3.53857832473747 0.212269832
3.57773419981898 0.211655573
3.61258000851318 0.212091101
3.64892700556661 0.211050637
3.69546009511847 0.210315668
3.73884918455355 0.209874583
3.77394453596537 0.210619699
3.80669602866255 0.211744847
3.84700305073666 0.209672371
3.89371809383125 0.209601132
3.93191760078068 0.211512216
3.96440575541124 0.211179067
4.00037063646481 0.212254724
4.04797922193605 0.422887784
4.08166055034725 0.211289613
4.12051711697579 0.209910994
4.16869226302802 0.421841406
4.20126337976349 0.210233351
4.23836693444911 0.2115743
4.28675996608968 0.212365581
4.33009027834487 0.212211332
4.3660685067018 0.21136835
4.3968657091094 0.211976804
4.43752610689179 0.422348031
4.47583540604282 0.21065151
4.51863908233408 0.211827274
4.55979559341858 0.210883719
4.59320612074667 0.212049604
4.62818634390112 0.211974263
4.67173319225908 0.422936461
4.70524778800514 0.213722429
4.74370526103161 0.211989989
4.79026701754998 0.211632174
4.82975519427955 0.212211168
4.86529612094939 0.211765969
4.89816428887079 0.212270663
4.94237533274179 0.211687173
4.9870629014933 0.421427533
5.01573800518604 0.211241491
5.04922795205063 0.211011637
5.10359811171108 0.421019706
5.13925579812183 0.21162083
5.18383169752713 0.211605046
5.22395526871405 0.212035759
5.26183051415409 0.211323854
5.29429551963881 0.212928522
5.33515859841469 0.21164783
5.38141000314471 0.421648127
5.41064673011919 0.211296458
5.44530574153077 0.211046161
5.49894869464014 0.422232491
5.53537894818139 0.209808404
5.57919476884266 0.211790507
5.61868802902042 0.212284462
5.65672396995276 0.212545237
5.69106557681973 0.212643704
5.7333119064223 0.210749778
5.7766902468373 0.211797052
5.81623425100998 0.212279278
5.84826421472877 0.211459956
5.88828208709541 0.212379288
5.93972957971582 0.420141761
5.96886098221693 0.211874153
6.00463785291291 0.211827889
6.06149663561814 0.421700472
6.09963579401926 0.211147678
6.14484950537623 0.210437923
6.19096396562969 0.212210915
6.229309376558 0.212077232
6.26392259024129 0.211837956
6.30334436644677 0.212661947
6.35084386196999 0.211733325
6.391171447304 0.212702772
6.42380576468994 0.211675534
6.45001624882963 0.211460863
6.49880091278366 0.420425584
6.54372890132483 0.419383432
6.57993078632762 0.212349921
6.62307423569689 0.42256657
6.65572540268226 0.212419103
6.69308925417247 0.211438306
6.74080773314142 0.213802912
6.78268757528485 0.211990639
6.82066848158552 0.211840925
6.85155070742077 0.211605856
6.89505127696991 0.422297098
6.9340715062144 0.209905409
6.98008187523598 0.211441517
7.01767965374433 0.212281577
7.0548424454998 0.212271081
7.09028612649425 0.211737031
7.13370831234935 0.212053717
7.17482252099876 0.212569076
7.21453602524755 0.21191362
7.24739043559543 0.210748986
7.2899303657258 0.212064153
7.33599262368356 0.423196958
7.36542495302908 0.211445115
7.40000202217471 0.211104258
7.45415618537702 0.419404699
7.49160866418671 0.211008553
7.53674578804736 0.212766435
7.57675084030488 0.211778675
7.61611033194883 0.211740631
7.64968265020054 0.212687629
7.69269411376531 0.211475439
7.73672669936794 0.420526072
7.76739565890363 0.210681189
7.80253437742733 0.212631332
7.85443924067936 0.421882714
7.89239574863608 0.21121494
7.93641570093312 0.216526436
7.97536967181014 0.211183872
8.01560548805772 0.211565648
8.05103514005754 0.2120747
8.09359692372212 0.211433469
8.13491391038571 0.212223262
8.17574527527522 0.212207559
8.2098670071263 0.211855879
8.25300461037082 0.212232065
8.29920717654566 0.421813285
8.33146771028212 0.210413712
8.36849318120446 0.211227708
8.42092735028776 0.423597131
8.45755626257394 0.21268337
8.49933256404749 0.212293419
8.53815466756543 0.212016002
8.57827137211162 0.211417201
8.6137488230322 0.211796902
8.64514376606809 0.212059401
8.68584062636856 0.212034167
8.72952971858382 0.421322009
8.75864421182668 0.210676914
8.79247580171892 0.212271788
8.84416849400179 0.423309244
8.88038636584814 0.212490389
8.92338896088164 0.211585482
8.96188256804292 0.211784331
9.00006127909024 0.212506428
9.0341570059661 0.212165221
9.07616918207038 0.211829819
9.11740298602792 0.211741207
9.15668293441809 0.212075492
9.18865104204027 0.212141181
9.22944579353364 0.212193776
9.27684423878222 0.422174309
9.30556835733865 0.211735024
9.33995656471468 0.209691634
9.39477476697052 0.422305908
9.4317026638635 0.209706318
9.47671799675812 0.211995035
9.51691492844578 0.211481065
9.5555937186464 0.212138341
9.58883299443532 0.212611895
9.63178633901764 0.211554889
9.67660413580732 0.420833773
9.70674002482705 0.211505125
9.74160026391526 0.211031479
9.79425796081271 0.423055297
9.83198995650551 0.237187099
9.87638492466 0.218210575
9.91574130799609 0.210584815
9.95554707059818 0.211174985
9.99027235882124 0.211582071
10.0329629638015 0.211840847
10.0751526582032 0.209946476
10.1154058274269 0.208976734
10.1481334493098 0.208976811
10.1908576935321 0.208713358
10.2391406710509 0.420591549
10.2681919368026 0.211101385
10.3029434568623 0.21201941
10.3595822926142 0.420642557
10.3981210008795 0.212022106
10.445505971531 0.211846039
10.4873486730393 0.212218114
10.5274644671183 0.211955389
10.5614521749867 0.211474169
10.6066560295903 0.421306829
10.6437092564471 0.210023751
10.6863007801521 0.210424617
10.7321565548943 0.210445598
10.7688833996872 0.209943869
10.8062594714919 0.209819853
10.8448753954791 0.212078093
10.8882102044836 0.211842855
10.9259575999458 0.212082498
10.9606573276304 0.212221088
10.9936669603593 0.211698642
11.0368728990047 0.212071305
11.0794906247771 0.420800481
11.1094197270967 0.211821879
11.143515861489 0.211182147
11.1944748050314 0.421095674
11.2313688805225 0.211400823
11.2745031526452 0.211939891
11.3128450107971 0.211484394
11.3516085877979 0.212365614
11.3863999193204 0.211660986
11.4284890797329 0.211422207
11.4690492726856 0.211690738
11.5087267491465 0.211882272
11.5417342754694 0.211059244
11.5831017008545 0.21061711
11.627972658625 0.419959888
11.6584148528653 0.211060026
11.693693926977 0.212037549
11.7456180838189 0.422561771
11.7832441153859 0.210414922
11.8268490172169 0.211234629
11.8656760184554 0.212994522
11.9057863488923 0.210928513
11.9410805950288 0.212286666
11.9833781480298 0.211683894
12.0243388863656 0.211898269
12.0648540615078 0.211798757
12.0987453399542 0.212336804
12.1416369080662 0.211869917
12.1863338791799 0.420994958
12.2178314893012 0.210571798
12.2538731874833 0.211641871
12.3063300547447 0.420026416
12.3435556469677 0.212579133
12.3865830695106 0.211895678
12.4260129586398 0.211965723
12.4644265759273 0.212196659
12.4996072991875 0.211941145
12.5417011612051 0.212500152
12.5832410195535 0.211412212
12.6227412629485 0.211944921
12.6557500007548 0.212293926
12.696304322201 0.211619854
12.7422047787737 0.420623475
12.7732350000717 0.211446416
12.8084863062253 0.212340226
12.8585522000071 0.420466972
12.8891605855906 0.210770888
12.9265918178114 0.210592984
12.9772054078773 0.210308854
13.0211047605716 0.21106787
13.0568572017795 0.211555831
13.086149958081 0.212732306
13.1315716152966 0.420538757
13.1724226441648 0.419637613
13.2097441900912 0.212068108
13.2515008702522 0.212101895
13.2949611905253 0.211554985
13.3299360031566 0.211729865
13.3671667017862 0.210958619
13.4083067189775 0.211092242
13.4512285275588 0.21034618
13.4862101879307 0.21100361
13.5238549969056 0.208840094
13.5650907837999 0.211951013
13.6078744370518 0.212284955
13.6427666966988 0.212026342
13.6805500092404 0.211263021
13.7222677058033 0.211889746
13.7651043851557 0.211118847
13.7997172886297 0.210283826
13.8373120036895 0.210573246
13.8798973612609 0.41985768
13.9140539567767 0.212436442
13.9524711171747 0.213707423
13.9997181695199 0.210976759
14.0408835275917 0.211332836
14.0777294501519 0.212221416
14.1110482279168 0.212115178
14.1554580112837 0.211608745
14.201822542314 0.422193046
14.2311700395749 0.209906388
14.2652370416003 0.212028094
14.3194740657477 0.421740553
14.3567112746872 0.210615388
14.4019475627341 0.21163217
14.4421827397741 0.211970658
14.478760972316 0.211853773
14.5127829963605 0.21083118
14.5571354005173 0.210260057
14.6011238544595 0.210792545
14.6391576985796 0.212295554
14.669632689035 0.211976251
14.7112366721375 0.420480102
14.7531796718956 0.419248726
14.7893152646778 0.211519347
14.8303732480303 0.212257756
14.8750714908874 0.211215456
14.9114818922949 0.212859958
14.9481239161729 0.211799576
14.9864593472769 0.212053284
15.0297224268724 0.212507239
15.0672459177838 0.212708415
15.1054177827833 0.210740988
15.1418646936425 0.211164241
15.184275221601 0.210674512
15.2231470981317 0.210254668
15.2624399682769 0.21002764
15.2973206059153 0.213299705
15.3389039165721 0.211404
15.379897619261 0.211375249
15.4200661613245 0.211056473
15.4531765325867 0.211367552
15.4938124597429 0.211549617
15.5389080030828 0.420488402
15.5695658003437 0.211379648
15.6051759033736 0.211815178
15.6567740773962 0.420445
15.6943637660189 0.212747329
15.7375422299502 0.210719417
15.7760109234613 0.218835032
15.8160174982718 0.209430151
15.8516191879378 0.211046051
15.8937116013043 0.211031738
15.9338578569655 0.209812978
15.9743045300706 0.211512767
16.0086223087299 0.210505087
16.0510809368089 0.210162123
16.094105118974 0.420021453
16.1264310613939 0.211222272
16.1628052510291 0.211920472
16.2132880516808 0.422369421
16.2510191198495 0.210539312
16.2931584237773 0.211996706
16.3353997814604 0.211537325
16.3736152416375 0.212119715
16.4090977683657 0.212224647
16.4504990027637 0.212158802
16.4921062131675 0.211488817
16.5324892998597 0.212066871
16.5657636819465 0.211665488
16.6072477474552 0.212663301
16.6503636071119 0.211636478
16.68663981012 0.211906141
16.7196020467221 0.21158105
16.7548456511471 0.212341614
16.7994126143908 0.212059154
16.8398912411497 0.212529787
16.8774176462034 0.211364533
16.9082044547977 0.211659135
16.9498320360383 0.422589169
16.988699364028 0.210440009
17.0327609433948 0.210632292
17.0689039284562 0.209946821
17.1059804399702 0.21047327
17.142323223566 0.211971877
17.1845047878949 0.212467766
17.2227325641485 0.21141375
17.2622495268726 0.212288798
17.2967579552366 0.212344484
17.3381678337406 0.211439826
17.3783181028857 0.21258664
17.4179665649218 0.211616218
17.4510355671172 0.211348792
17.4924913220275 0.212843208
17.5362450546678 0.421165727
17.5668384648979 0.21063557
17.6019615011893 0.211673156
17.6531187333026 0.421967913
17.6904880328642 0.209953286
17.7335431846324 0.21127796
17.7718066556384 0.210876364
17.8117198359964 0.210756797
17.8469641499373 0.211446385
17.888742987973 0.211202606
17.928699655755 0.2101447
17.9688310655861 0.210777126
18.0027561080868 0.211300392
18.0450805532453 0.211890748
18.0876965401242 0.428413245
18.1193726746712 0.21467773
18.155086719992 0.208964247
18.2052464929557 0.212638564
18.2521566381655 0.434747575
18.2804682701184 0.215166345
18.3138135951723 0.215074843
18.3714071456482 0.428434538
18.4091888087875 0.214127811
18.4576896452346 0.214171036
18.4999061423863 0.212901705
18.5384633134364 0.212782072
18.5701558622683 0.210369738
18.615616857805 0.421518422
18.6550093478469 0.212334491
18.7014036655595 0.211411688
18.739902064254 0.21248791
18.7793283148845 0.212371348
18.8156783238993 0.21094617
18.8598937577271 0.213001631
18.9027538955982 0.211834677
18.9447571499573 0.211880305
18.9804772005321 0.212017974
19.0207535788535 0.211595826
19.0670614168927 0.213488931
19.1058887857609 0.210491761
19.1398714408621 0.211517931
19.1763114067322 0.212771353
19.2150528694578 0.212959273
19.251946698985 0.211369654
19.2892866334192 0.211312265
19.3252164318748 0.212617499
19.3657723206227 0.211413466
19.403759160207 0.212353847
19.4423717010539 0.212188224
19.4775418222048 0.211985988
19.5181612863144 0.211910644
19.5577685004922 0.2119938
19.5977593642542 0.21206965
19.6317662916255 0.211820408
19.6714791919185 0.212428849
19.713792057198 0.421790901
19.7464561331782 0.213183228
19.7832230099961 0.22529231
19.8315940102703 0.209772947
19.8752117934889 0.413818907
19.9055540886913 0.208425971
19.9398270405684 0.209463815
19.992195185961 0.208644688


==> Images/Results/shadow_timesteptimes_tol_0.01_adjust_0_hfm258.txt <==
t steptime
0.0 26.322386384
6.19297727252084e-07 3.260879108
1.11925629620932e-06 3.254750412
2.74505568560544e-06 3.265247241
5.81857756978974e-06 3.262832685
1.18860907494063e-05 3.250023572
2.36830684565684e-05 3.259182263
4.64996254565455e-05 3.264149533
8.99989710644958e-05 3.284878997
0.000172101504073486 3.323059665
0.000325147317862977 3.303745576
0.000606944117259059 3.298806859
0.00111965919591494 3.324710413
0.00201520734662798 3.34842041
0.00356354053110287 3.338988106
0.00621761693070966 3.322541011
0.0104232545237699 3.340706095
0.0174832563246299 3.323678212
0.0277651986310388 3.349218268
0.0422829194125865 3.42776091
0.0611365302014054 3.293765215
0.089307910687888 3.316127786
0.119539542775008 3.281924117
0.153245827033178 3.293854178
0.196097882145257 6.509481481
0.21984657932528 3.263800731
0.250616622984954 6.499852872
0.269610454810092 3.275049243
0.298446078282796 6.548172909
0.310963194300483 3.277759062
0.334432658518748 3.30637077
0.358787689876465 3.36530534
0.378708198195994 3.278548324
0.412586399870694 3.286347815
0.440718757123744 3.285937177
0.463716622747817 6.57807242
0.488259881716736 3.325911822
0.51774909036662 3.300562325
0.552026220825024 6.563004904
0.574530203411858 3.292301471
0.602983138776249 6.530365787
0.632697702053938 3.28087624
0.672021831485155 6.594474508
0.704975816794307 3.279110666
0.744296219954075 6.588879795
0.771821470230768 3.282917242
0.806355426147378 3.298668621
0.839883686010283 3.296087739
0.867911289462492 3.278674288
0.893317308188096 3.27620259
0.929313913790275 6.538124289
0.962096724830556 3.285040794
0.999039178194421 3.325744554
1.03299717544951 3.322018642
1.06039964887982 3.284108667
1.08818656823844 3.281603535
1.12827674326902 3.308468645
1.1692311821459 3.281604793
1.20354551804585 3.293489225
1.23321055071699 3.277272084
1.26708004174648 3.276979895
1.31066249634354 6.535655286
1.34003117257416 3.304642741
1.37409212935863 3.276814192
1.41327301118672 3.29247699
1.44510578441489 3.298400722
1.47463147672179 3.300680832
1.50503606036975 3.281747909
1.54344047294669 3.303031956
1.58138086043339 3.278135841
1.61467443648716 3.291718328
1.64593189145703 3.29068051
1.68122335228289 3.29738588
1.71931106317072 3.299664518
1.75603173430405 3.28430548
1.78935770249411 3.298396483
1.82282706731505 3.362292652
1.86022110106802 3.283550647
1.89951269074118 3.278052073
1.93416266604451 3.279648494
1.9635445218223 3.276246
1.99478038782921 3.279066292
2.03330331471618 3.290425974
2.07174146399075 3.279954864
2.10545459096681 3.284054661
2.13675196645433 3.266092978
2.17175437903266 3.277775432
2.21167117661181 3.276885431
2.24966773723796 3.285321454
2.28256334091486 3.283258227
2.31614253801537 3.280085518
2.35384756874446 3.301795049
2.39324303196567 3.278273558
2.42942024573697 3.272084671
2.46267857694008 3.27755799
2.49858994267751 3.279539001
2.5373339817076 3.27556457
2.57633096576688 3.281467825
2.61085971214091 3.280918471
2.6460004090434 3.278326561
2.68271618099912 3.279496853
2.72225885564008 3.279332904
2.75898415670308 3.279789816
2.79538043096715 3.344191751
2.83055404529281 3.337554943
2.86892903170448 3.276932025
2.90697344234522 3.284968684
2.9449780216135 3.275056272
2.98053722542716 3.296751464
3.01827885246588 3.279718521
3.05621913326166 3.275222186
3.09518494521748 3.272052242
3.13195854936571 3.276311408
3.16995873912415 3.272895097
3.20751551121434 3.280735417
3.24677581061776 3.269110127
3.28463302680273 3.271909184
3.32338929303712 3.277193361
3.36096285601964 3.280785626
3.40032316429198 3.274905289
3.43878465082767 3.275619049
3.47832436553218 3.276028502
3.51635843449172 3.278157458
3.55600639390713 3.276234536
3.59480374364769 3.276617962
3.63500938302452 3.276833001
3.67377605045878 3.276424432
3.71405241292195 3.269392202
3.75332969686214 3.304516297
3.79430467324896 3.273978924
3.83411492155188 3.285755215
3.87559684562937 3.278163928
3.91616000152245 3.310867775
3.95894253037979 3.277824329
4.00154754303565 3.304184141
4.04145029218601 3.275424192
4.07866889528772 3.285933279
4.11485102655707 3.288237296
4.1521746051474 3.273350106
4.19439197046026 3.279103319
4.23569054763166 3.266882048
4.27317585065036 3.264563371
4.31220160482821 3.272418633
4.35229832696103 3.268863882
4.38801186894764 3.274669056
4.42106597779748 3.272197543
4.45848931616137 3.275909768
4.49886281497901 3.274587118
4.53643220891897 3.290767172
4.57171748472909 3.274297681
4.60704529382731 3.274147274
4.64547516295245 3.278318474
4.68620578864532 3.279257827
4.72332224508647 3.275777256
4.75848527572145 3.275221071
4.79560342273286 3.286172834
4.83582335508315 3.28726392
4.87589339089809 3.283830106
4.91213236857762 3.276409051
4.94878881019617 3.27602213
4.98739549417959 3.282316522
5.02888210868533 3.278279939
5.0668058979575 3.278033928
5.10429847350717 3.28059535
5.14122349908949 3.269730099
5.18207773532593 3.272551287
5.22159585814936 3.274896036
5.26086270174546 3.309701857
5.29715466486552 3.316713756
5.33697775048101 3.271864889
5.37685866560636 3.282571948
5.41724815682961 3.28123753
5.45417265704135 3.291981856
5.49372541219855 3.290414027
5.53306058317312 3.281199979
5.57383819848392 3.276661974
5.61172019141738 3.27633035
5.65152888128401 3.271684278
5.69032127761707 3.277178362
5.7311099399715 3.284945541
5.76974793036954 3.277835865
5.80999843252233 3.282107696
5.84858032712159 3.272785033
5.88931085106512 3.276934231
5.92836134090556 3.280557204
5.96901103194881 3.276180082
6.00768236260785 3.279121316
6.04843592908987 3.274297762
6.08765492148165 3.276149942
6.12858895758353 3.277506811
6.16750767270535 3.273316702
6.20838921375515 3.277590359
6.24768694707188 3.300532233
6.28881629141211 3.30780601
6.32801982730108 3.296062583
6.36910032386482 3.271151851
6.40849324355018 3.290982417
6.44978440622071 3.276560745
6.48925311455059 3.276857363
6.53056661378394 3.276418299
6.57011609654421 3.268654246
6.61158447842235 3.281175961
6.65129960785866 3.277598489
6.69286776109965 3.281272417
6.73264805726393 3.278851062
6.77434758990787 3.273812099
6.81433159816268 3.332719398
6.8562003870131 3.299182817
6.89630842886894 3.281336448
6.93717935303459 3.284978517
6.97814856932196 3.277607112
7.01942335104119 3.279425064
7.06116284742838 3.283559202
7.10115701678834 3.284769407
7.14395188010551 3.286777594
7.18434949782849 3.281746565
7.22807418945486 3.274945947
7.26701996292783 3.277092221
7.31052131681228 3.327828209
7.35100585328445 3.317862486
7.39429974391478 3.289513581
7.43340088275773 3.275600817
7.47275405280659 3.294937656
7.51148333838166 3.291832696
7.55223302593601 3.276890534
7.59022325701891 3.278186395
7.62990901524066 3.279786985
7.66842912174464 3.273951393
7.70925134100734 3.277735803
7.74809902380173 3.28240153
7.788517740387 3.276067817
7.82712601573407 3.279346447
7.86803502861174 3.279939267
7.90741460375044 3.285338047
7.94837344569848 3.280782719
7.98722123546296 3.27289981
8.02819914103961 3.280162996
8.0677224425819 3.276009009
8.10896904936008 3.271710322
8.14812344091219 3.275949288
8.1892313696655 3.273546085
8.22876897003641 3.275237218
8.27015382660147 3.275327657
8.30958399400245 3.336402363
8.35086042128951 3.312812128
8.3904235795356 3.281801012
8.43140400950612 3.27489911
8.47043711426319 3.293242283
8.51054854478241 3.291159828
8.5495590729651 3.290910183
8.5902551005904 3.27839958
8.62960776628501 3.274530953
8.66998473329549 3.273144637
8.70883821633864 3.273484809
8.74929602855017 3.28097236
8.78866591631513 3.283045739
8.82922747000546 3.279918343
8.86818936574499 3.275630722
8.90857780986992 3.277876631
8.94784089734478 3.278623325
8.98846314026277 3.283700504
9.02760482491943 3.275688656
9.06805810943289 3.275247141
9.10724898149124 3.277099576
9.1478704944516 3.276198034
9.18714742830237 3.278198513
9.22771535497229 3.280970678
9.26692216434638 3.281392153
9.30755001097547 3.275689359
9.34689926543911 3.338495114
9.38757215822227 3.313260631
9.4268598728007 3.26908351
9.46753081519717 3.294755251
9.50692235485796 3.27770855
9.54767446115294 3.297512933
9.58706432658295 3.280972092
9.6278097692807 3.276061082
9.66724799854317 3.292196714
9.708064243921 3.277428698
9.74754904272132 3.274003307
9.78838221090306 3.275279998
9.8278858555886 3.266464874
9.86876651271286 3.28892594
9.90833303915912 3.279883391
9.94925363008827 3.273022437
9.98883869733292 3.279356118
10.0297924370354 3.274573685
10.0694347062914 3.282323215
10.1104389345421 3.271418641
10.150113408648 3.270323009
10.1911499865775 3.283950296
10.2308714404791 3.270686121
10.2719568845488 3.269469305
10.3117210614515 3.274865463
10.3528481496691 3.30864615
10.39266044367 3.307136678
10.4338388089071 3.26660351
10.4737028606014 3.278944265
10.5149304831095 3.27619706
10.5548459723106 3.278976917
10.5961289624034 3.273668995
10.6361051720334 3.26383845
10.6774484216548 3.269617913
10.7174868785401 3.267962784
10.7588961097861 3.268066228
10.7990087947104 3.271068898
10.8404956200948 3.268655558
10.8806920410195 3.276362987
10.9222681754413 3.272504738
10.9625663295569 3.270180103
11.0042537357834 3.263221498
11.0446791388184 3.265909005
11.0865076057929 3.271602791
11.1270996392844 3.269773898
11.1691201872537 3.273751998
11.2099475703366 3.273598972
11.2522491377006 3.269409835
11.2934373731367 3.279711389
11.3330574856665 3.298119407
11.3742152216789 3.309162867
11.4131192618467 3.271189395
11.4539529558717 3.269687894
11.4932312656606 3.274485967
11.534032934122 3.269138319
11.5726802137985 3.265808078
11.6126867171576 3.267193018
11.6517022478955 3.266558938
11.6925703344938 3.264983868
11.7319258641391 3.266209963
11.772453855409 3.266550866
11.8114456495346 3.271114959
11.8522492262832 3.266624238
11.8918735913234 3.2758417
11.9327829545809 3.263224399
11.9719877981109 3.276693146
12.0128200615684 3.264741064
12.0524816804574 3.270009558
12.0935512725748 3.272299616
12.1329579375324 3.264760005
12.1738673284283 3.269714249
12.2131237289604 3.26894784
12.2541361621712 3.264305446
12.2931471360873 3.268881546
12.334017730196 3.270530421
12.3731765643321 3.325240833
12.4141846222257 3.313104061
12.4533057065703 3.272470027
12.4942244033093 3.287578375
12.5332944689032 3.276963566
12.5742730018555 3.2710876
12.6134810811671 3.270946603
12.6545126371471 3.269094356
12.6936843213061 3.263603814
12.7347464900039 3.268019944
12.7740464108049 3.271615366
12.8151973490438 3.272058298
12.8545080640352 3.266259984
12.8956909412554 3.270905059
12.9350981258294 3.27069377
12.9763737162021 3.270510691
13.0158354612162 3.260502352
13.0571597140971 3.275678109
13.0966949199054 3.257342427
13.1381050379195 3.261703539
13.1777221171381 3.259272018
13.2192007773636 3.266455976
13.2588867122041 3.262494196
13.300448573077 3.261740187
13.3402319469177 3.263674365
13.3818826455224 3.261162373
13.4217492658506 3.262938084
13.4634948558057 3.273868868
13.5034775631237 3.318311093
13.544989091251 3.291510699
13.5852720383377 3.277537987
13.6266026514075 3.270847405
13.6673760126783 3.27115541
13.7085422211961 3.273205272
13.7468555477186 3.276958743
13.7874524790913 3.272438295
13.8270832115796 3.269152938
13.8683467256775 3.26320579
13.9071391407738 3.265466319
13.947793543881 3.268319703
13.9871707999501 3.262778673
14.0269569172399 3.262062267
14.0669863862684 3.26553239
14.1066269460759 3.270025261
14.1473258247476 3.273668696
14.186305892558 3.326759519
14.2265786771696 3.29423861
14.2657286679819 3.273440841
14.3063918553762 3.269978017
14.3456543735841 3.27390454
14.3861246083259 3.270633603
14.4252214449946 3.269436512
14.4658230767193 3.275449406
14.5051906089517 3.334294619
14.5458163072551 3.312058509
14.5849805800016 3.284734734
14.6255616504539 3.278998816
14.6649189760915 3.284151086
14.7056141016696 3.277313211
14.7448807155026 3.276181615
14.7854916634315 3.284850937
14.8248159061028 3.282779638
14.8655218496094 3.277182124
14.904864103352 3.276296848
14.945525306928 3.274782871
14.9848412999885 3.270917058
15.0255410323642 3.27684249
15.0649174030718 3.275664972
15.105621328474 3.272130536
15.1449569488239 3.277635471
15.1856587875517 3.268421233
15.225043599538 3.272080814
15.2657736908053 3.279496766
15.3051408504207 3.27712006
15.3458583111337 3.276711498
15.3852470341649 3.279828873
15.425992254636 3.303555305
15.4653891578378 3.317166432
15.5061303564959 3.282641265
15.5455304981798 3.268259682
15.5862891556299 3.289944694
15.6257099500047 3.267703163
15.6664768862426 3.268131218
15.705897758508 3.267261237
15.746674264014 3.269411121
15.7861160168304 3.273882886
15.8269082534984 3.284081192
15.8663559765936 3.279195286
15.9071562736951 3.270533967
15.9466205726959 3.274912219
15.9874384916134 3.2727422
16.0269159615188 3.271965472
16.0677449010499 3.27688517
16.1072361092784 3.278449786
16.148081993874 3.270637221
16.1875908917074 3.27516047
16.2284518822619 3.272836283
16.2679749182227 3.268384237
16.3088524362412 3.27840195
16.348394913829 3.337275892
16.3892907295782 3.301824667
16.4288499284244 3.282614839
16.469763241833 3.286142934
16.5093425161354 3.273802278
16.550276168118 3.284321899
16.5898753144449 3.27278284
16.6308286104372 3.268498524
16.6704488284822 3.27388909
16.7114240544398 3.291744172
16.7510670119495 3.270410249
16.7920646202167 3.273148969
16.8317306499214 3.274478957
16.8727521377186 3.284131404
16.9124435779531 3.276806271
16.9534905036422 3.274090484
16.9932080786024 3.268646715
17.0342817351993 3.271319963
17.0740278089152 3.274679423
17.1151304837347 3.273668698
17.1549068026992 3.279055843
17.1960403062908 3.277928827
17.2358493700856 3.277350615
17.2770165766109 3.271779239
17.3168613370359 3.280192868
17.3580651505349 3.324055455
17.3979488675694 3.308560685
17.439193090309 3.27650774
17.4791201708518 3.28125397
17.5204094123576 3.287624364
17.5603848912099 3.281145046
17.6017248706577 3.273276567
17.6417555344035 3.287207177
17.6831537972082 3.271637618
17.7232482482271 3.285221587
17.7640329519163 3.28580626
17.8030801027865 3.276139654
17.8439673836904 3.289855418
17.8840575735189 3.274442076
17.925195850091 3.295293084
17.9644706085987 3.302430687
18.0052154512861 3.290985079
18.0450502706894 3.299185438
18.0862631063257 3.284999078
18.1258639279626 3.282774758
18.1667081737078 3.289834481
18.2063488406938 3.277632836
18.2474931087002 3.274288388
18.287295721521 3.305331028
18.3283082515732 3.321918782
18.3679170590306 3.292379199
18.4088127127658 3.288717328
18.4487663446962 3.288826492
18.4887237923853 3.288815798
18.5291390569117 3.267789859
18.5691584290073 3.269767197
18.6101751287449 3.271364742
18.6494277763026 3.271331973
18.6905241286328 3.270628167
18.7297112438529 3.264904531
18.7706713250073 3.273633227
18.8097943696956 3.274342146
18.8507971259753 3.274396159
18.8899815366096 3.276115288
18.9309446064225 3.273564667
18.9700219021119 3.269834656
19.0109617384866 3.275876733
19.0501029917833 3.270738036
19.0910452764893 3.263690659
19.1301015465765 3.263650511
19.1710002979183 3.268019792
19.2100914276327 3.264156801
19.2510079159152 3.266559612
19.2900615936572 3.270884855
19.3309485254053 3.270849522
19.3700144117369 3.269767495
19.4109222769301 3.273221904
19.4499916893532 3.271148962
19.4908949524054 3.269997518
19.52996955172 3.305971835
19.5708935126164 3.312526882
19.6099944721283 3.287764919
19.6509342123496 3.26398597
19.690044341394 3.283192703
19.7310048089603 3.303016112
19.7701483511708 3.280370729
19.8111353959893 3.271548313
19.8502956494635 3.281296398
19.8913043117742 3.266082339
19.9304963586835 3.264027747
19.9715343496734 3.257152116


==> Images/Results/shadow_timesteptimes_tol_0.01_adjust_0_hfm6.txt <==
t steptime
0.0 1.026815333
4.3419199478563e-07 0.133654449
1.13695100548875e-06 0.134449943
2.80310192091256e-06 0.134433062
5.98829319751318e-06 0.135166656
1.21937308180418e-05 0.134183765
2.4123283910815e-05 0.133800153
4.68531733053454e-05 0.134658588
8.97110052961965e-05 0.135253976
0.000169643253141561 0.134443993
0.000317069528777447 0.135371639
0.000585920476216383 0.135770565
0.00106184337753811 0.135644575
0.0017979103953811 0.135161124
0.00306443171091194 0.138771049
0.00524807240411326 0.144493005
0.00892612707655825 0.134071311
0.0145007217472049 0.135449455
0.0237052195762486 0.142219472
0.0341243164014242 0.138454864
0.0493280399113002 0.140796467
0.0691410453626787 0.135621995
0.0917311236027237 0.267974143
0.118275240586421 0.135946363
0.152044548818883 0.134854213
0.186366901538573 0.159087923
0.222738384403729 0.133695314
0.25832478782311 0.268556773
0.27168963134592 0.135359233
0.293715731510329 0.277113374
0.313122594782138 0.269569926
0.328190992582976 0.135085676
0.349175776095054 0.135040413
0.370520323913092 0.135715348
0.389866640119256 0.271433828
0.405203196413007 0.135982993
0.43133113456154 0.135896059
0.454315534094511 0.135860823
0.48256976610428 0.269807724
0.506914403227332 0.135767893
0.535788767728227 0.286728094
0.558143140534025 0.136356603
0.591643943110537 0.138337653
0.634753663429058 0.13603424
0.670887598043982 0.136834525
0.700237201137073 0.138059635
0.728326207426464 0.144767654
0.756298984979101 0.137438632
0.794770747954902 0.137671874
0.836431835267219 0.271397855
0.865542028291518 0.137134804
0.898852433410741 0.138191761
0.943561423632442 0.274857665
0.973160234698301 0.137871226
1.00799515048787 0.136859402
1.04527550223953 0.137914733
1.08293965671231 0.137254279
1.11488671917807 0.138303271
1.14778267429348 0.137598887
1.18318244954706 0.137345
1.22691432300064 0.138176951
1.26290624723895 0.136964389
1.29523353892473 0.138776376
1.32853239012106 0.138501008
1.36551282567805 0.138419174
1.40082179199523 0.13824373
1.43567741214696 0.13922944
1.46904081170366 0.139302797
1.50064466205413 0.13792082
1.53149063260585 0.139187779
1.56603066211474 0.138947987
1.60211900676657 0.139505038
1.63737559817008 0.138622334
1.66994240977348 0.139459943
1.70487642960685 0.138784098
1.74064871109413 0.140882347
1.77740977081939 0.140096768
1.81191820333526 0.140185503
1.84793415387263 0.140061706
1.88368649712375 0.140583222
1.92058861862236 0.140939772
1.95716137568689 0.140860539
1.99330004122236 0.140497257
2.03089914096908 0.140137313
2.06778552465241 0.140149444
2.10623597214937 0.140682754
2.14270515978952 0.141274781
2.18121853343678 0.141597972
2.21896035386313 0.139860871
2.25458093470157 0.140873252
2.29480764912266 0.141854223
2.33213095639907 0.141924294
2.37220379931812 0.141046964
2.4084890119806 0.141668411
2.44590794762809 0.14229845
2.48983555275872 0.141868137
2.52886681066317 0.142666316
2.56885773113582 0.142390905
2.60483760038369 0.143991835
2.65242549094421 0.284515808
2.69049442527252 0.14336494
2.73446818387411 0.141763583
2.77844453125464 0.143335873
2.81372784095092 0.143095238
2.84497537804273 0.144191537
2.8762250348791 0.143703459
2.92944382537085 0.287200557
2.96533386910877 0.144000555
3.0103382704167 0.144040259
3.05324400088925 0.144683544
3.08863002662527 0.144857556
3.12100785667666 0.1442654
3.15445218809353 0.144728906
3.20977352120744 0.290754113
3.24835787146768 0.145233881
3.29739870196655 0.291171736
3.32932937999556 0.146691124
3.36596551483443 0.145996298
3.40827724131469 0.148589607
3.44516086366241 0.148755799
3.48659112591127 0.147930134
3.5294369405712 0.14925515
3.56575358899097 0.149985388
3.60872591495219 0.150431093
3.65204071145756 0.151941738
3.69193130379022 0.152016266
3.72883305899786 0.15251421
3.7636954304297 0.151219934
3.80815613353065 0.152232461
3.85415012287618 0.154171453
3.89379312397928 0.153168916
3.92642203080383 0.15260774
3.9645114443774 0.15359608
4.01594625972649 0.30644168
4.04624443332631 0.154774585
4.08339516798794 0.153042661
4.13880429957742 0.15285454
4.1880744325341 0.306665877
4.2167288214927 0.154323193
4.25067825125044 0.152537947
4.31035827550439 0.307102181
4.34645834786782 0.153074298
4.39446221449191 0.153477564
4.43673311593098 0.15518562
4.47201850660158 0.155849567
4.50620166496435 0.155296315
4.54537379688034 0.154329819
4.59139470852993 0.309820636
4.62364333922807 0.154902566
4.66122380846627 0.155638685
4.71516261729855 0.311099032
4.75169363107051 0.156200884
4.79363445763323 0.157177274
4.83883905443004 0.155683402
4.88037819272701 0.155011454
4.91758934625751 0.155691766
4.95132858868813 0.156145426
4.99461853724828 0.154452961
5.03838367318939 0.312772996
5.06971141494807 0.157585478
5.10518359522949 0.156556017
5.15593119631691 0.312734734
5.19383579836128 0.15813885
5.23700430679283 0.158440076
5.27610227451858 0.160300636
5.31630465449764 0.159456689
5.35370464837372 0.160424337
5.39369398517404 0.159377272
5.43378943841814 0.160072443
5.47542182796232 0.160563812
5.51284194032211 0.159343171
5.55338360717851 0.16092627
5.5928322215132 0.158732585
5.63458965894167 0.159970821
5.6731581456873 0.158850887
5.71456959245102 0.158310569
5.75407181655353 0.158796121
5.79618039942582 0.159612805
5.83555429118621 0.160477064
5.87774789751285 0.159192658
5.91772548675518 0.158879014
5.96053994828817 0.158854857
6.00092710077274 0.316289288
6.03494740358061 0.158278517
6.0731501999712 0.15900608
6.12219166085988 0.160006126
6.16194800387029 0.158859306
6.19571630317935 0.159023541
6.22802794669963 0.15996648
6.2788757726067 0.319041119
6.31137997391285 0.161251853
6.35461134174811 0.160852699
6.39713459465411 0.319770659
6.42963373504062 0.161127234
6.46699452575445 0.161888571
6.52303410166497 0.32215887
6.55721409453968 0.161904063
6.5979760826676 0.160645355
6.64271693409636 0.323441678
6.67471872089821 0.161925328
6.7120363632624 0.162776495
6.76995513652245 0.323906706
6.80173143811965 0.162209998
6.84188187413667 0.161537275
6.90008720566151 0.325675335
6.92793436022004 0.162448942
6.96349953197247 0.163588814
7.03590669341612 0.327686231
7.0700693846021 0.164048408
7.11406280876311 0.326254136
7.15921734669683 0.324176926
7.19553415578575 0.163298094
7.23749434323187 0.163707986
7.27997032827346 0.16375972
7.32040172375944 0.164019887
7.36665091600571 0.328700396
7.39795609497139 0.163733341
7.43496467827579 0.164083072
7.49479585607851 0.328427202
7.52436553845944 0.165394073
7.56319353496371 0.328445856
7.61153739586356 0.327582119
7.64893698099776 0.165735848
7.69629632338695 0.1656284
7.73446191611053 0.332267493
7.76945248873047 0.166482742
7.80870490637847 0.331300211
7.84229305245116 0.330375545
7.84977987260016 0.331901245
7.85461874412799 0.331380986
7.85753600249243 0.330342187
7.85924853276887 0.330414046
7.86024436602146 0.329061216
7.86082144779159 0.329307697
7.86115512084038 0.33019912
7.86134754925028 0.331141916
7.86145815257274 0.330677888
7.86152147170125 0.331818651
7.86155755865837 0.330323559
7.86157802547436 0.330689144
7.86158957356127 0.350201273
7.86159605437405 0.328931367
7.86159967116456 0.33151736
7.86160167801322 0.334758809
7.8616027849686 0.333900177
7.86160339184161 0.33025856
7.8616037224738 0.330328083
7.861603901451 0.329874867
7.86160399769607 0.329474867
7.86160404910131 0.330668215
7.86160407636598 0.329517634
7.86160409072314 0.331119948
7.8616040982276 0.331339541
7.86160410212032 0.331089465
7.86160410412371 0.330583672
7.86160410514641 0.333895714
7.8616041056641 0.332667151
7.86160410592389 0.330203216
7.86160410605309 0.329614932
7.86160410611675 0.32884571
7.86160410614945 0.331942043
7.86160410617033 0.495926379
7.86160410617359 0.4923619
7.86160410617606 0.664353893
7.86160410617677 0.168325837
7.86160410617786 0.168120381
7.86160410617901 0.168494715
7.86160410618477 0.166810657
7.86160410621358 0.168473828
7.86160410635764 0.168093212
7.8616041070779 0.168245795
7.86160411067924 0.168762142
7.86160412868591 0.167973365
7.86160421871928 0.168371924
7.86160466888611 0.168563135
7.86160691972026 0.167967664
7.86161817389103 0.167667294
7.86167444474488 0.167578832
7.86195579901411 0.168059263
7.86336257036026 0.169916279
7.87039642709103 0.167858812
7.89059981123404 0.334265736
7.89594237313342 0.335157335
7.89780332902405 0.334186622
7.89862831528851 0.335061081
7.89905175623627 0.331382965
7.89928435751051 0.331143695
7.89941548463263 0.331326222
7.89948996615528 0.330899873
7.89953227216962 0.330537145
7.89955622756953 0.336588008
7.8995697317183 0.336192297
7.89957730549137 0.332716662
7.89958153004295 0.331379281
7.89958387300385 0.330565663
7.89958516475688 0.331312172
7.89958587261493 0.332046186
7.89958625808417 0.331276199
7.89958646664576 0.330770223
7.89958657874487 0.328882341
7.89958663858773 0.331462469
7.89958667031119 0.330130995
7.8995866870074 0.330758963
7.89958669572968 0.332489002
7.89958670025156 0.331986784
7.89958670257739 0.331686541
7.89958670376397 0.33091401
7.89958670436425 0.330806862
7.89958670466529 0.330761131
7.8995867048149 0.331592323
7.89958670488856 0.332806282
7.89958670492644 0.331310268
7.89958670495076 0.496903221
7.89958670495461 0.500007654
7.89958670495654 0.499923474
7.89958670495718 0.49783634
7.89958670495797 0.16496623
7.89958670495909 0.166554989
7.89958670496111 0.165652206
7.89958670497126 0.166737364
7.89958670502198 0.165753719
7.89958670527556 0.166596991
7.89958670654351 0.165616145
7.89958671288323 0.165901346
7.89958674458185 0.165211699
7.89958690307491 0.166719637
7.89958769554026 0.164197618
7.899591657867 0.166739871
7.8996114695007 0.165631534
7.8997105276692 0.165998281
7.90020581851169 0.165919916
7.90268227272415 0.167183667
7.91506454378647 0.167012219
7.97449952658797 0.334452634
8.00683281567104 0.336721616
8.03336248567304 0.169255439
8.06384234718756 0.16954565
8.10327969467556 0.182574049
8.15252016192183 0.337326971
8.16638377172901 0.334653163
8.17348236976758 0.333786412
8.1774404257548 0.336780169
8.17968558671432 0.335035435
8.18097002705672 0.335428071
8.18170838987183 0.334003376
8.18213359686751 0.334019254
8.18237832420134 0.333035449
8.1825188606647 0.332028597
8.18259929247458 0.333293894
8.18264513513479 0.333253838
8.18267114219308 0.333028216
8.18268582245327 0.333634053
8.1826940653207 0.333118583
8.18269866819117 0.332405815
8.18270122384297 0.333261678
8.1827026344962 0.331707921
8.18270340844174 0.335460853
8.18270383042801 0.337600184
8.1827040590453 0.337765102
8.18270418209071 0.333815609
8.18270424786969 0.333867399
8.18270428279098 0.33221272
8.18270430119815 0.331624956
8.18270431082943 0.333414042
8.18270431583074 0.33321006
8.18270431840754 0.334014305
8.18270431972449 0.331700924
8.18270432039194 0.333768375
8.18270432072731 0.332410201
8.18270432089431 0.333603877
8.1827043209767 0.334005952
8.18270432101875 0.331827563
8.18270432104489 0.499411671
8.18270432104893 0.33406655
8.18270432105277 0.501376157
8.18270432105383 0.506028469
8.18270432105433 0.167290966
8.18270432105552 0.167716321
8.1827043210565 0.166064138
8.1827043210614 0.165493023
8.18270432108592 0.167939282
8.18270432120849 0.167249149
8.18270432182138 0.168159556
8.18270432488583 0.168586436
8.18270434020805 0.169045593
8.18270441681916 0.169699112
8.18270479987471 0.168787653
8.18270671515245 0.169284152
8.18271629154113 0.169592011
8.18276417348458 0.1688897
8.1830035832018 0.168349573
8.18420063178789 0.169034139
8.19018587471836 0.346840967
8.19617111764882 0.336587367
8.20116226182327 0.336022143
8.20438150823971 0.336916474
8.2063062711376 0.338718615
8.20742922518358 0.336739037
8.20807924816771 0.336565768
8.20845428804153 0.338065538
8.20867009799348 0.336215238
8.20879389042859 0.337135189
8.208864629837 0.334793362
8.20890487675102 0.336748156
8.2089276656352 0.337623883
8.20894050349562 0.337053248
8.2089476968416 0.337572971
8.20895170500951 0.336942386
8.20895392553583 0.335778967
8.20895514841827 0.334498358
8.2089558177755 0.334700953
8.20895618185923 0.333359754
8.20895637862009 0.333626713
8.20895648425122 0.334986575
8.20895654057338 0.335803588
8.2089565703939 0.336011229
8.20895658606899 0.337627862
8.20895659424741 0.336044503
8.2089565984818 0.3351652
8.20895660065686 0.331782599
8.208956601765 0.333326588
8.20895660232481 0.335090314
8.20895660260514 0.334180987
8.20895660274426 0.336279958
8.20895660281264 0.336676088
8.20895660284911 0.503118044
8.20895660286886 0.499643931
8.20895660287215 0.33259918
8.20895660287551 0.501475545
8.20895660287675 0.333111269
8.20895660287777 0.167629146
8.20895660287912 0.166006076
8.2089566028859 0.166856022
8.20895660291978 0.167359499
8.20895660308916 0.166780113
8.2089566039361 0.166686642
8.20895660817079 0.166542682
8.20895662934425 0.167544574
8.2089567352115 0.166996578
8.20895726454779 0.166558102
8.20895991122922 0.16718232
8.20897314463637 0.167653217
8.20903931167213 0.168431971
8.20937014685092 0.168186497
8.21102432274486 0.169620649
8.21929520221458 0.16960174
8.26064959956316 0.33973498
8.29400868768984 0.1673262
8.33218050537983 0.168817566
8.36860949296343 0.168678431
8.40975221539655 0.168792352
8.45542404886142 0.335278153
8.46396632188387 0.335940914
8.4689005567837 0.337845527
8.47172605690282 0.338273218
8.47334486668952 0.336523498
8.47427510014928 0.337406309
8.47481067116148 0.337363594
8.47511901774625 0.336314229
8.47529624051719 0.336196076
8.47539779777281 0.335924392
8.47545577181722 0.333850541
8.47548871966545 0.334244538
8.4755073537863 0.333108547
8.47551783822361 0.334385049
8.47552370542 0.334523581
8.47552697037295 0.333440212
8.4755287767338 0.334608357
8.47552977016564 0.333632749
8.47553031317036 0.336643406
8.47553060810547 0.337011033
8.47553076726413 0.338216366
8.47553085258118 0.333293741
8.4755308980026 0.33287905
8.47553092201405 0.335024777
8.47553093461542 0.335042421
8.47553094117933 0.335490305
8.47553094457208 0.335347323
8.47553094631179 0.335600349
8.47553094719654 0.338809756
8.47553094764268 0.334494614
8.47553094786566 0.33586068
8.4755309479761 0.338509915
8.47553094803028 0.338750694
8.47553094806048 0.507095395
8.47553094806795 0.336497755
8.47553094807429 0.335503675
8.47553094808023 0.176882917
8.47553094808521 0.168917263
8.47553094809091 0.168035707
8.47553094811942 0.16784164
8.47553094826196 0.168632626
8.4755309489747 0.168903863
8.47553095253839 0.169543718
8.47553097035685 0.167535269
8.47553105944912 0.168856175
8.47553150491047 0.168653178
8.4755337322172 0.1678737
8.47554486875087 0.167675474
8.47560055141924 0.167259921
8.47587896476107 0.16793195
8.4772710314702 0.335821282
8.48068560098727 0.335075856
8.48216964430105 0.33815967
8.48292293934166 0.339200614
8.48333518275031 0.337486409
8.48356768761803 0.335395339
8.48370010146999 0.337787038
8.48377559998767 0.335607625
8.4838185424273 0.333740452
8.48384286952446 0.335463936
8.48385658515466 0.335562263
8.48386427783616 0.335438042
8.48386856879825 0.33719479
8.48387094866805 0.339874168
8.48387226084487 0.337769106
8.48387297995618 0.336251627
8.48387337159844 0.335261063
8.48387358353057 0.335254769
8.48387369746104 0.334341165
8.48387375829382 0.338511062
8.48387379054944 0.337852101
8.48387380753008 0.337700644
8.48387381640348 0.337262517
8.48387382100513 0.336797161
8.48387382337279 0.334960877
8.48387382458115 0.335698936
8.48387382519268 0.333231859
8.48387382549949 0.33301199
8.48387382565204 0.334237705
8.48387382572719 0.335859574
8.48387382576648 0.331939997
8.4838738257931 0.667750655
8.48387382579556 0.334045802
8.48387382579833 0.167993465
8.48387382580133 0.166888623
8.48387382580455 0.168103449
8.48387382582065 0.169905407
8.48387382590115 0.171520113
8.48387382630362 0.169079639
8.48387382831598 0.168303269
8.48387383837781 0.168854658
8.48387388868695 0.169010057
8.48387414023265 0.16875465
8.48387539796114 0.169610613
8.4838816866036 0.168845664
8.48391312981592 0.167046961
8.48407034587749 0.166916657
8.48485642618533 0.166601268
8.48878682772453 0.167904547
8.50843883542056 0.167491763
8.55513940425686 0.336209223
8.58252690389614 0.169107952
8.61703367563045 0.348782639
8.62382548695907 0.339061557
8.62637900340472 0.33801046
8.62756783464286 0.336883057
8.62819297297722 0.335791152
8.62854014988709 0.336670518
8.62873695487478 0.337173116
8.62884915319901 0.336527456
8.62891308427382 0.33785435
8.62894939769558 0.337138421
8.62896993436841 0.33646928
8.62898149110795 0.337752735
8.62898795994395 0.337297442
8.62899156069722 0.334981838
8.62899355342989 0.335562597
8.62899464969203 0.336263439
8.62899524908836 0.338547935
8.62899557475473 0.334938227
8.62899575055292 0.335635145
8.62899584481989 0.337534289
8.62899589502245 0.338302423
8.62899592157019 0.336616918
8.62899593550731 0.336268769
8.6289959427695 0.337193493
8.62899594652449 0.336106846
8.62899594845064 0.333521683
8.62899594943057 0.332135914
8.62899594992488 0.333516666
8.62899595017204 0.334774521
8.6289959502945 0.334953617
8.6289959503546 0.338103453
8.62899595038699 0.506909939
8.62899595040171 0.506236356
8.62899595040459 0.333792638
8.62899595040774 0.500810793
8.62899595040895 0.502075732
8.62899595041019 0.16780737
8.62899595041193 0.168957264
8.62899595041361 0.169528604
8.62899595042196 0.17006373
8.62899595046374 0.169289388
8.62899595067264 0.169533188
8.62899595171713 0.168778655
8.62899595693958 0.168722788
8.62899598305183 0.167406112
8.62899611361306 0.168332721
8.62899676641921 0.167245798
8.62900003044997 0.168871634
8.62901635060376 0.16760381
8.62909795137269 0.168767297
8.62950595521738 0.168600053
8.63154597444083 0.334993782
8.63358599366428 0.335701772
8.6353421137053 0.336740815
8.63648309284077 0.33923007
8.63716875472236 0.335297505
8.63756985399659 0.334888879
8.63780190248724 0.332720649
8.63793532154124 0.334315939
8.6380116586662 0.33378506
8.6380551298853 0.334155799
8.63807976440127 0.334376727
8.63809365313731 0.334638951
8.63810144177899 0.332482582
8.63810578541874 0.332714505
8.63810819398659 0.335332287
8.63810952169024 0.333526907
8.63811024914584 0.332811981
8.638110645242 0.334570553
8.63811085953497 0.335770034
8.63811097470785 0.335276686
8.63811103618962 0.33450315
8.63811106878165 0.333591462
8.63811108593528 0.335440999
8.63811109489689 0.333383709
8.63811109954314 0.333174242
8.63811110193315 0.334272524
8.63811110315259 0.334171061
8.63811110376958 0.334681405
8.63811110407904 0.335688932
8.63811110423287 0.336485581
8.63811110430862 0.339018511
8.63811110434779 0.337649569
8.63811110437338 0.504132025
8.63811110437784 0.502762064
8.63811110437897 0.504448047
8.63811110438001 0.170184987
8.63811110438172 0.168780118
8.63811110438318 0.168744102
8.63811110439046 0.170619073
8.63811110442688 0.168582186
8.63811110460896 0.168630214
8.63811110551939 0.168273916
8.63811111007153 0.169755864
8.63811113283224 0.168951671
8.63811124663579 0.169362012
8.63811181565352 0.167920683
8.63811466074218 0.167650441
8.6381288861855 0.166897229
8.63820001340209 0.168389854
8.638555649485 0.168415068
8.6403338298996 0.333564734
8.64152819077267 0.333954365
8.64225356565739 0.334756018
8.64267950958067 0.333343153
8.64292630708404 0.334671294
8.64306831287202 0.334684635
8.64314960357435 0.334588382
8.64319591552041 0.332481518
8.64322217083129 0.333578682
8.64323697970003 0.334758889
8.64324528801936 0.336268974
8.64324992359938 0.336739222
8.6432524952641 0.335417851
8.64325391356364 0.335559041
8.64325469104635 0.336552767
8.64325511460006 0.337880952
8.64325534386923 0.337907232
8.64325546715823 0.336425183
8.64325553300941 0.334047867
8.64325556793783 0.338869505
8.64325558633204 0.338259276
8.64325559594765 0.335795793
8.64325560093611 0.335782228
8.64325560350382 0.33793612
8.64325560481482 0.3375008
8.64325560547859 0.337375525
8.64325560581176 0.338350968
8.64325560597749 0.336732108
8.64325560605917 0.338168212
8.64325560610095 0.337142958
8.64325560612721 0.501687803
8.64325560613124 0.333216131
8.64325560613513 0.668283335
8.64325560613583 0.500504597
8.64325560613625 0.16825338
8.64325560613707 0.16904869
8.64325560613809 0.168645978
8.64325560614318 0.169582827
8.64325560616865 0.168379405
8.64325560629599 0.168380293
8.6432556069327 0.167771244
8.64325561011625 0.167389583
8.64325562603397 0.168849685
8.64325570562256 0.169138651
8.64325610356556 0.169364763
8.64325809328051 0.168733325
8.64326804185527 0.168750273
8.64331778472907 0.169360047
8.64356649909806 0.337060067
8.64371363777072 0.338552693
8.6437987468329 0.336931229
8.64384742933244 0.33793728
8.6438750732012 0.337252759
8.64389067607885 0.337686839
8.64389943276335 0.332907763
8.64390431940066 0.333541646
8.64390703066506 0.332056638
8.64390852608521 0.334068066
8.64390934589994 0.336974769
8.64390979253984 0.336636773
8.64391003431635 0.336581948
8.64391016433574 0.336260228
8.64391023378363 0.335380958
8.64391027062046 0.336055105
8.64391029001991 0.334110396
8.64391030016104 0.335861141
8.64391030542212 0.337976411
8.64391030813013 0.338130511
8.64391030951273 0.337335305
8.64391031021274 0.338101224
8.64391031056408 0.336652098
8.64391031073885 0.336960649
8.64391031082498 0.337605198
8.64391031086871 0.338362081
8.6439103108956 0.506456126
8.64391031089987 0.335992213
8.64391031090387 0.500321845
8.64391031090493 0.501199136
8.64391031090566 0.502828484
8.64391031090616 0.169751713
8.64391031090677 0.169914831
8.64391031090727 0.16906651
8.64391031090977 0.173839142
8.64391031092231 0.167226852
8.643910310985 0.168030441
8.64391031129842 0.168091133
8.64391031286553 0.167975039
8.64391032070109 0.167971844
8.64391035987887 0.169201966
8.64391055576778 0.168239361
8.64391153521236 0.167593349
8.64391643243522 0.167331893
8.64394091854954 0.166735157
8.64406334912115 0.16808311
8.64467550197922 0.16885908
8.64773626626956 0.168600689
8.66304008772126 0.501449686
8.6654052758212 0.3361139
8.66609563120392 0.336324782
8.66636052962681 0.337878941
8.66648495306827 0.338897694
8.66655009548529 0.33783613
8.6665858189046 0.334310713
8.66660572679618 0.334629138
8.66661685624178 0.338702113
8.66662306488736 0.338854323
8.66662651344369 0.335551044
8.66662841877366 0.335409733
8.66662946537641 0.335353254
8.66663003677897 0.336211183
8.666630346773 0.339041503
8.66663051385476 0.338052591
8.66663060330591 0.337803388
8.66663065086562 0.33716258
8.66663067597298 0.336356888
8.66663068913068 0.335026465
8.66663069597418 0.339966468
8.66663069950595 0.336937235
8.66663070131403 0.337507171
8.666630702232 0.337982048
8.66663070269407 0.336937347
8.6666307029246 0.337691849
8.66663070303855 0.335380729
8.66663070309435 0.333906178
8.66663070312512 0.498946642
8.66663070313383 0.338134641
8.66663070314065 0.507902848
8.66663070314253 0.338218889
8.66663070314478 0.500457507
8.6666307031456 0.167958841
8.66663070314705 0.168248887
8.66663070314834 0.170088956
8.66663070315481 0.17020128
8.66663070318717 0.169635552
8.66663070334894 0.16754623
8.66663070415778 0.16808575
8.66663070820202 0.167638483
8.66663072842322 0.168671865
8.6666308295292 0.170373138
8.66663133505908 0.168417067
8.6666338627085 0.167881431
8.66664650095559 0.167179748
8.66670969219105 0.167554716
8.66702564836838 0.168316256
8.668605429255 0.167878057
8.67650433368813 0.33613507
8.68239142930958 0.333883206
8.68608042353587 0.33463674
8.68826170792639 0.335428996
8.68952745262718 0.341625791
8.69025790545684 0.335642119
8.69067855708859 0.334611811
8.69092030408147 0.336370385
8.69105884195333 0.337538415
8.69113794520952 0.337581503
8.69118291909631 0.335894084
8.69120836751439 0.33411752
8.69122269410672 0.333903047
8.69123071622654 0.336798157
8.69123518309566 0.336923816
8.69123765596428 0.336945301
8.69123901679711 0.337523202
8.69123976108198 0.338345252
8.69124016559195 0.336907849
8.69124038401501 0.334691676
8.69124050117199 0.335303288
8.69124056358229 0.334382792
8.69124059659467 0.336166662
8.69124061393029 0.334574164
8.69124062296573 0.335446709
8.69124062763882 0.335531663
8.69124063003653 0.334191507
8.69124063125669 0.332966174
8.69124063187234 0.337539879
8.69124063218025 0.336818224
8.69124063233284 0.332934915
8.69124063240775 0.335640372
8.69124063244722 0.334413307
8.69124063247505 0.6716857
8.69124063247707 0.503863829
8.69124063247834 0.503816042
8.69124063247893 0.168013223
8.69124063248014 0.168948813
8.69124063248126 0.167318001
8.69124063248684 0.168471061
8.69124063251476 0.169232691
8.69124063265433 0.168004759
8.69124063335221 0.168384951
8.6912406368416 0.168458496
8.69124065428852 0.168501863
8.69124074152315 0.168983438
8.69124117769629 0.167243738
8.69124335856199 0.168248584
8.69125426289047 0.168343733
8.69130878453291 0.169080579
8.69158139274509 0.170170476
8.69294443380601 0.169534444
8.69975963911056 0.169696509
8.73383566563336 0.338152604
8.78521531304746 0.338653685
8.81533015543591 0.168070578
8.85710787173205 0.336780108
8.8879293085495 0.168813435
8.92779145104647 0.168330986
8.97075351314885 0.168818339
9.0134068303831 0.169275717
9.05051630044555 0.169178534
9.09583467736694 0.338542463
9.13638714812592 0.338789255
9.16965117504688 0.169232961
9.20881305720784 0.169478684
9.24605433933196 0.169693307
9.27587660639841 0.169085219
9.30680756086348 0.169194609
9.34438248733441 0.169138315
9.38651936638759 0.169468054
9.42541081671789 0.169239224
9.46135991296637 0.168711991
9.49602382804838 0.170076946
9.53322440886505 0.170382908
9.57175467632176 0.17147562
9.60913990758916 0.169518828
9.64342083057083 0.171595733
9.67843819682732 0.170461605
9.71493117737699 0.170292898
9.75241024785157 0.169518766
9.78839467409744 0.170374841
9.82367812349901 0.172008482
9.85984565839569 0.170619577
9.8968865598815 0.17082803
9.93427965442758 0.171071331
9.97038565507515 0.171518956
10.0065361233942 0.170875112
10.0432446636949 0.170698783
10.0805073949419 0.171653427
10.1176197877049 0.172367496
10.1536561764072 0.171479342
10.1903549868467 0.172663131
10.2269865548882 0.172480061
10.2643004164521 0.172702668
10.3008211170613 0.173263087
10.337782698547 0.172189353
10.3743195866158 0.172299835
10.4116929419622 0.171977235
10.4485429308088 0.17183996
10.4858646637617 0.1724034
10.522518268552 0.174548302
10.559943446274 0.17272438
10.5969208938518 0.171679907
10.6345151009316 0.17260081
10.6713936159128 0.17304713
10.7089448882404 0.175037816
10.7459746650939 0.173776458
10.7837308144772 0.173522747
10.8208237101368 0.174563431
10.8585586197452 0.173387774
10.8956704041035 0.174849269
10.933538800025 0.172630014
10.9707876635555 0.172620185
11.0087111293001 0.17331134
11.0459532720534 0.174729757
11.0839373205717 0.173915471
11.1212978450046 0.175259224
11.1593819481832 0.173623045
11.1967726422805 0.174003948
11.2348909693306 0.174138193
11.2723513125762 0.175210189
11.3105677119812 0.174296008
11.3480955157891 0.17439318
11.3863564731781 0.175301831
11.4239237133198 0.174966315
11.4622589472547 0.173994585
11.4999033224919 0.174371588
11.538300734881 0.17493559
11.5759816193046 0.175159892
11.6144333628038 0.180800127
11.6521792481353 0.174966015
11.6906993181338 0.175805093
11.7284907954284 0.174918715
11.7670574739192 0.176466367
11.8048969733271 0.177743007
11.8435250809923 0.175687239
11.8814153635488 0.175894352
11.9200894931409 0.175330113
11.9580166474906 0.176370005
11.996739541831 0.175394541
12.0347133615434 0.177140994
12.0734809887576 0.175302068
12.111487051206 0.176969752
12.1502916380506 0.176478782
12.1883341512823 0.175769071
12.2271775450935 0.176673034
12.265249716513 0.176925535
12.3041020808354 0.177703398
12.3422100942898 0.177445899
12.3810438613857 0.177353304
12.4192148319772 0.178485246
12.4580541486054 0.177474502
12.4962730201789 0.1779995
12.5350773146332 0.177312276
12.5733378681638 0.17744648
12.6121310835103 0.178189393
12.6504495010638 0.177926067
12.6892050634772 0.176817999
12.7275525308251 0.17778596
12.7662704644616 0.177149147
12.8046744418328 0.177007666
12.8433570401976 0.177872716
12.881792099679 0.178557765
12.9204155668436 0.178492098
12.9588949343524 0.178359572
12.9974809160903 0.177507864
13.0360022616263 0.178027336
13.0745236158124 0.178008844
13.1130760915234 0.178643979
13.151551225541 0.179455213
13.1901538080518 0.177703809
13.2285741060592 0.179971317
13.2672037612694 0.178745997
13.305569127637 0.177920278
13.3442469015331 0.177124258
13.3825720580317 0.178193727
13.4212833616849 0.179689369
13.4595535151514 0.178834804
13.4983033670215 0.180044411
13.5365423527827 0.179686946
13.5753329216386 0.179905604
13.6135288081715 0.179332433
13.6521372223816 0.178797084
13.6904211347838 0.179503395
13.7291114555117 0.179469225
13.7674776662989 0.179262678
13.8060167888167 0.179089673
13.8443543866245 0.179665363
13.882923648515 0.179542572
13.9214125581742 0.179663637
13.9599358782845 0.179803808
13.9983630434728 0.179943852
14.0368215781559 0.180875147
14.0753712105853 0.180254965
14.1138755575383 0.182036979
14.1524182080015 0.183110339
14.190809627799 0.181037228
14.2293873212174 0.180669345
14.2678388042334 0.1802886
14.3064852457982 0.180530292
14.3448533748873 0.180791206
14.3834340890989 0.184775912
14.4218261868415 0.182155506
14.4600483870171 0.179344694
14.4987012880719 0.180233833
14.537000024147 0.180715653
14.5756714499145 0.182781579
14.6134609517737 0.181527631
14.6521110260454 0.182046536
14.6904465196353 0.189116465
14.7292914209912 0.18225747
14.7667502716884 0.182566155
14.8053870745641 0.181900739
14.8439119176 0.18059269
14.8830823747062 0.180853181
14.9200783832951 0.180877315
14.9585525601322 0.184300757
14.9974878034923 0.184556354
15.0372155457414 0.184202406
15.0735530929258 0.181251936
15.1115593523112 0.182119159
15.1512653928386 0.185051313
15.1919750613202 0.184455975
15.2274131772557 0.180960557
15.26373683367 0.180148903
15.3052039246164 0.365126742
15.3396875455892 0.181986216
15.3782064017323 0.181080389
15.4233672123615 0.181874087
15.4630068693262 0.180943842
15.4954751538779 0.181175782
15.5306421408425 0.181984341
15.582781057308 0.364824142
15.6112364195551 0.182887012
15.6473089302187 0.183402786
15.7060607278994 0.365201101
15.7343738450156 0.1818067
15.7714788481531 0.182083215
15.8314490011872 0.362720371
15.8590043942008 0.184449397
15.8956100910086 0.184736469
15.959000280524 0.365173456
15.9900936958558 0.181298717
16.0303196302224 0.182871465
16.0823854155846 0.359854708
16.109327407503 0.18256837
16.1434232218062 0.182097538
16.2099677412 0.363927362
16.2375423567074 0.182190395
16.2873852657555 0.361312527
16.3264624936288 0.370654587
16.3672086762327 0.182729218
16.412560292918 0.364012353
16.443742637026 0.182653251
16.4805287817935 0.183990814
16.534486060088 0.362291212
16.5677775055164 0.180871729
16.6066190934388 0.181699892
16.6505141376379 0.363227239
16.6816408138987 0.181562209
16.7181083950587 0.182619428
16.7715185410768 0.363281829
16.804475787323 0.185083613
16.8429876858865 0.182453036
16.8876134636438 0.36152451
16.9184741322565 0.182792306
16.9548414342948 0.181142995
17.0087000355827 0.363154647
17.0416211961062 0.183172705
17.0802936505843 0.18229413
17.1254257369287 0.364621487
17.1559710183116 0.180905868
17.1921197954512 0.180723845
17.246627826552 0.36473319
17.2795770794945 0.183923125
17.318570987663 0.181828393
17.3639590291179 0.362642209
17.3942866741706 0.182504672
17.4302526251157 0.18183295
17.4852530386392 0.367274599
17.5182509269655 0.181118236
17.5575161969248 0.181538774
17.6030396055246 0.365836071
17.6332334406738 0.184678578
17.6690769997314 0.182524378
17.7243950815957 0.362925199
17.7574283050577 0.182164891
17.7968747155041 0.184456389
17.8425153808247 0.363849871
17.8726362481512 0.181447767
17.9083799349149 0.18291471
17.9638879480018 0.365150498
17.9969425181639 0.180834775
18.0365109982261 0.184584571
18.0822531018209 0.364178218
18.1123481239167 0.182122948
18.1480027351501 0.182459386
18.203600898765 0.367122392
18.2366641568986 0.184558103
18.2763105219643 0.182815584
18.3221372984135 0.363098852
18.3522147885272 0.182551303
18.387809679764 0.183584318
18.4434690658546 0.365465172
18.4765352218267 0.181933106
18.5162324612729 0.183854472
18.5621350117081 0.365504353
18.592194837339 0.182884251
18.6277463038442 0.183287907
18.6834627636709 0.364619142
18.7165363121594 0.182331059
18.7562784896882 0.182757569
18.8022311723291 0.363424577
18.8322819946383 0.183348688
18.8678019651916 0.182718922
18.9235576547504 0.363920891
18.9566428233126 0.184302519
18.9964222321994 0.1833669
19.0424015157751 0.363515733
19.0724529758697 0.182712399
19.107953060597 0.183425439
19.1637261267414 0.36472647
19.1968220424556 0.184868817
19.2366261160833 0.181652883
19.2826225252797 0.364956635
19.3126774359154 0.184138956
19.3481658434532 0.18374906
19.4039457953327 0.366087366
19.4370487013084 0.182141665
19.4768672914642 0.184161369
19.5228794292685 0.375948932
19.5529354518034 0.182839976
19.5884155192223 0.183454278
19.6442018813085 0.364523769
19.6773081649379 0.185400068
19.717136206169 0.183705673
19.763162769306 0.363914181
19.7932171690905 0.18359606
19.8286897019212 0.183879503
19.8844841035447 0.36540364
19.917592040798 0.182366126
19.9574277371997 0.182743781


==> Images/Results/shadow_timesteptimes_tol_0.01_adjust_0_hfm66.txt <==
t steptime
0.0 6.021905677
6.05964743739689e-07 0.766889604
1.10246247561909e-06 0.754755258
2.61291967051038e-06 0.760041994
5.40755248888092e-06 0.759848634
1.08914317467211e-05 0.760124275
2.15494457654591e-05 0.756293157
4.21657539364036e-05 0.754479272
8.17081874557303e-05 0.756725479
0.000156394359839534 0.757154713
0.000295647425496072 0.755396313
0.000552644984455491 0.754992573
0.0010207309370735 0.756381588
0.00184013069307169 0.760308785
0.00325972855036932 0.758211553
0.0056106804243921 0.75794287
0.00952232171750478 0.754945283
0.0156989103514031 0.756439227
0.0262715142245391 0.7644735
0.0388366097884852 0.755266251
0.0568282229821484 0.754146628
0.0821829232797837 0.753068586
0.11043093233155 0.753527584
0.143323640125512 1.506854899
0.179982720825182 0.756449238
0.218484164052408 1.504864211
0.242165182393215 0.761339192
0.274424007549563 1.506383387
0.290082057757406 0.757060449
0.314031781648718 1.509224855
0.328504515848756 0.756947664
0.353452737196661 0.756332862
0.37924457421774 0.756423591
0.400964489995123 0.756763143
0.434390564236859 1.537493157
0.451690046493637 0.758754777
0.475482429939819 1.515701712
0.500818662667464 0.767883036
0.537808000404073 1.51003003
0.562658149809807 0.757435987
0.591343722045972 0.760096257
0.622010195322535 0.760467106
0.658141092051288 1.512521353
0.684072733311406 0.758227286
0.716225464847514 1.527394974
0.744313718927494 0.756519511
0.778277818774067 0.782052879
0.81658342457697 0.756628999
0.84763933075264 0.778830059
0.877178740608515 0.757447804
0.910270407607698 0.786423793
0.946938281262145 0.755224183
0.983304409524878 0.782360537
1.01349564176363 0.761398109
1.04037430734273 0.812191795
1.07198342875464 0.775710709
1.11356243089746 0.755458788
1.14976725173977 0.765552068
1.18195833275211 0.759890139
1.21249403434554 0.76615971
1.24954353017693 0.756695284
1.29114286326492 0.769772977
1.32736328008996 0.759663642
1.35860187939053 0.760379863
1.39099744699336 0.757846649
1.42494526497205 0.793807853
1.46197827227227 0.755374415
1.4971611287206 0.755029127
1.53097260649191 0.754107187
1.56577834441379 0.771707189
1.60219385273486 0.752671404
1.64025541042165 0.755088091
1.67562597371663 0.753986404
1.71076304144026 0.752469885
1.7467585581422 0.775253881
1.78487010339948 0.75331213
1.82046900984866 0.766610727
1.85273529786384 0.753479428
1.88496225476146 0.75443559
1.92154525033231 0.755233655
1.96011631355639 0.806189404
1.99502250967245 0.770179494
2.02760300594395 0.756940584
2.06237655463401 0.756710462
2.09987528827503 0.758441672
2.13812179522223 0.760853118
2.17290060573683 0.77084652
2.20833265894392 0.75677437
2.24431717452264 0.76283264
2.28290324227595 0.761819619
2.32023579022244 0.756476807
2.35755073404141 0.757529661
2.39343413711552 0.760611645
2.43081685883814 0.769147632
2.47006492415997 0.752406718
2.50677090269809 0.755745756
2.54241459708169 0.755555967
2.579598494564 0.756499772
2.61849500426168 0.768242071
2.65655547839012 0.755420568
2.69138524432743 0.754154344
2.7259965750578 0.753614187
2.76522577243564 0.755806967
2.80435819202281 0.766100296
2.84102044552871 0.75406453
2.87564703689195 0.754439447
2.91212296764936 0.752723521
2.95283465619875 0.754811529
2.99135862720937 0.762622313
3.02606478220096 0.754997637
3.06191352210897 0.755874747
3.10091801103157 0.75665847
3.142041423489 0.754305681
3.17853109152218 0.76352501
3.21501162129652 0.752962946
3.25191741619225 0.752813959
3.29231591971776 0.770183702
3.33150653090466 0.766251869
3.36828014378065 0.754130761
3.40486332511497 0.755340561
3.44404865656493 0.752351431
3.48329026463686 0.753138496
3.52146626000574 0.759590002
3.55750977509984 0.764178676
3.59435644868013 0.755130719
3.63477912542505 0.763799379
3.6736074938907 0.754447316
3.71113005813896 0.756102166
3.74632652909106 0.754489918
3.78551542149495 0.75306218
3.82566223642956 0.757162753
3.86398792556683 0.762464696
3.89940935954776 0.755631856
3.93669784544392 0.750889406
3.97786717404315 0.753108552
4.01742458583278 0.752500808
4.05409028219215 0.752815933
4.08976898877521 0.767953636
4.12844864410562 0.75981719
4.17004115544755 0.754677619
4.20787705815554 0.755903162
4.24398152830965 0.755969443
4.28040311506525 0.767940214
4.32172688841908 0.7546924
4.36147678948425 0.755024321
4.39936579698047 0.753302742
4.43445081497166 0.752012676
4.47441910486794 0.77222506
4.51513490374398 0.754140797
4.55511461147734 0.752863889
4.5901834743453 0.753066166
4.62922088074909 0.755681463
4.669515195971 0.751926283
4.71040199145987 0.770069464
4.74665690565144 0.752688731
4.7844894793131 0.754170164
4.82430295108506 0.752508804
4.86572930716978 0.754709995
4.90313575287133 0.755028588
4.94001102008098 0.804552077
4.97936793191363 0.757179181
5.02128246419721 0.752344517
5.06046363161517 0.753519271
5.09696759763118 0.751437583
5.13555598543148 0.75259516
5.17723492450233 0.752252048
5.2181998768119 0.751224352
5.25410426524376 0.753152601
5.29134027079811 0.752003772
5.33006008283413 0.750840936
5.37141374216437 0.752092705
5.40893449270899 0.753051547
5.44650654031314 0.752448792
5.48382427749329 0.751973608
5.52428188218982 0.75154125
5.56146718501942 0.761124909
5.59957456913563 0.75212094
5.63564999150584 0.751783759
5.67544053338716 0.751537651
5.71396183408844 0.752428968
5.75323631822965 0.759323308
5.78929250060856 0.755301897
5.82875252100549 0.753999719
5.86745962632116 0.752670295
5.90734049422508 0.753387558
5.94389513201568 0.753183015
5.98334573603007 0.75423057
6.02179930725601 0.755264874
6.0619160293282 0.752460412
6.09905843864125 0.751858513
6.1386749373043 0.753623799
6.17684645058652 0.753301721
6.21702425145344 0.758315753
6.25464066335976 0.754873622
6.29447329573035 0.753166501
6.33248158185065 0.751624333
6.37266940836449 0.752178392
6.41059620544483 0.753191437
6.44922628249946 0.755997502
6.48791769318 0.751509013
6.52659874025672 0.751336526
6.56553846240933 0.751396253
6.60288047936409 0.751548957
6.64141613591037 0.753395058
6.67895178362391 0.7873071
6.71875284228413 0.75342247
6.75608627199512 0.751335301
6.79508066794157 0.751023889
6.83218694669276 0.751892991
6.87179057310296 0.748973749
6.90961755525214 0.754063307
6.94865127858156 0.754271463
6.98600337740413 0.75169215
7.02515632325113 0.753141325
7.06352480621221 0.753848609
7.10269271727784 0.752712575
7.14047516477323 0.750322733
7.17920338514111 0.750363018
7.21788199150946 0.751326735
7.25712612572897 0.757578823
7.29549678954852 0.760572976
7.33392185639957 0.764929093
7.37276346414012 0.761188933
7.41192420111363 0.760954123
7.45065478519597 0.760686944
7.48910214627127 0.760919427
7.52735168980382 0.760757863
7.56683077539207 0.761420985
7.60561281761279 0.759429337
7.64472460466198 0.760643238
7.68255888790365 0.760416279
7.72087152264092 0.761240474
7.76026025852006 0.752260809
7.7992499031421 0.752849319
7.83758218624148 0.751894799
7.87539747737197 0.753539474
7.91425003279024 0.765826277
7.95320584392773 0.752615673
7.99224970338876 0.751928351
8.02861682873122 0.749851756
8.06640524379247 0.752081981
8.10548355050195 0.751907928
8.14533460185882 0.759149723
8.18238440126141 0.892163087
8.21938500289349 0.793900426
8.25817764526933 0.772096438
8.29863558943312 0.771341485
8.33683644347169 0.776538313
8.373469960393 0.756163038
8.41155043181164 0.752637084
8.45206876406453 0.750075561
8.49164644600372 0.751176867
8.52849962356614 0.756826921
8.56582775848305 0.750467022
8.60568693618145 0.751580647
8.64651683218187 0.749770673
8.68418368474364 0.751209125
8.7211312431596 0.751324871
8.75972753134311 0.782934908
8.8012790667734 0.751964071
8.84020372130793 0.751408365
8.87707831547181 0.752057571
8.91438796692825 0.751233721
8.95564497617395 0.753086666
8.99624328859654 0.755964941
9.03385879262805 0.750754725
9.0695434101591 0.754569948
9.1099578658243 0.751120379
9.15092483844944 0.751703544
9.19066976893484 0.753389356
9.22437558698162 0.752129634
9.26156981534715 0.751327939
9.30357770581752 0.751568537
9.34565273502194 0.751870459
9.38011231506662 0.753334467
9.4151181336433 0.756903832
9.45610555527112 0.751600377
9.50019942584345 0.751928203
9.53684210994729 0.75105391
9.57085995511912 0.750129171
9.60907371609992 0.76024759
9.65398686757747 0.750043936
9.69380966137627 0.751333612
9.7282661042992 0.750030757
9.7635433219498 0.750100652
9.80723891740645 0.750259521
9.85059530618496 0.756908786
9.88683766554778 0.751201132
9.92016594187187 0.755568851
9.96038898337667 0.759690612
10.007149731539 0.759739494
10.0467226971284 0.76139336
10.0794867282545 0.761871288
10.1151396709089 0.761253247
10.1624334394138 1.510158425
10.1973275572708 0.759689541
10.2370653434132 0.757795244
10.2808955869706 0.752963057
10.3214457812036 0.754227874
10.3557226031151 0.751991059
10.3920689935573 0.752742255
10.4336728528856 0.784555347
10.4761935982838 0.751793256
10.5115969249195 0.756595779
10.5487246227206 0.752453698
10.5861357156587 0.751700471
10.626954982068 0.751116612
10.664894465565 0.755892123
10.7034788070374 0.75411006
10.7395968368305 0.761367982
10.7794527264928 0.754969634
10.8182692302433 0.753371681
10.8577796434843 0.756745706
10.8938756707338 0.755451902
10.9333035008243 0.751738982
10.9720218274381 0.753422287
11.0119467714498 0.75309763
11.0485136191368 0.75654908
11.0878890766127 0.756119871
11.1262168113674 0.755569107
11.1662603498046 0.755795464
11.2033725090039 0.75253329
11.2428891612883 0.753263874
11.2808881095061 0.764162167
11.3209354107376 0.751435168
11.35848007844 0.75302373
11.3982000592627 0.750131452
11.4360386588998 0.753563765
11.4742048623011 0.756654404
11.5130111957376 0.752183701
11.5513031585308 0.752826724
11.5910142501391 0.751967502
11.6280021988844 0.753556143
11.6670770297512 0.754235615
11.704606099642 0.762247845
11.7441670614258 0.75150188
11.7816069557425 0.750864351
11.8204896128212 0.751835029
11.858141161401 0.754777313
11.8975607419545 0.757250338
11.9355071243309 0.752310014
11.9743562083006 0.754657691
12.0121416059114 0.75368017
12.0513099019457 0.752006076
12.0896919420474 0.752329069
12.1286014561044 0.788955601
12.1666170915162 0.752133841
12.2054819574823 0.753334679
12.2441804414162 0.75233121
12.2831586205895 0.75242415
12.3215433397243 0.753074058
12.3601302594698 0.76038368
12.399048811068 0.754288857
12.4380181361039 0.751051158
12.4764565846408 0.754080832
12.5150810360572 0.756120539
12.5535992859279 0.75752684
12.5930140663923 0.753569689
12.6314488060477 0.752581177
12.6705093436911 0.754140064
12.7086273935332 0.753448874
12.7480884582753 0.751763831
12.7866332350121 0.754061301
12.8237967280893 0.75412607
12.8620249344528 0.752086735
12.9007142310085 0.752807342
12.9396350235664 0.753573306
12.9770423899378 0.752309748
13.014795913892 0.755560091
13.0534512480101 0.751715546
13.0928038315162 0.755323981
13.1307861264272 0.754685062
13.1682360911442 0.755634728
13.2066109901241 0.751983093
13.2461488463204 0.752302275
13.2848919012954 0.754010231
13.3223439767503 0.753185982
13.3603290099284 0.75317926
13.3996827616476 0.755959517
13.4391912133972 0.755459325
13.4769992768308 0.756810087
13.5147090484129 0.753382252
13.5535114811866 0.75314416
13.5935787326959 0.753391496
13.6320376916856 0.756957184
13.6697868313449 0.751104668
13.7078239397451 0.752109018
13.7480663018474 0.754529172
13.7873133352193 0.753013973
13.8255254346585 0.753307283
13.8628316120866 0.754197598
13.9028178222824 0.752354376
13.9427638263443 0.750068816
13.9818513817809 0.753073106
14.0176139608888 0.753006964
14.0561848492038 0.760085456
14.0955778908361 0.751739144
14.1355979303469 0.755753059
14.1715720784782 0.750675736
14.2089137224652 0.751855486
14.2481920220087 0.754894988
14.2892669243169 0.752662121
14.3261752406602 0.755106089
14.3626608674853 0.754296388
14.401081631924 0.753154927
14.4427306062082 0.755215736
14.4811496350852 0.78544302
14.5174780228946 0.754660677
14.5546442502117 0.754463086
14.5959556898867 0.752932088
14.6361428890653 0.750681358
14.673163476941 0.753217933
14.7092654150574 0.756409003
14.7491955480228 0.759479079
14.7909045776426 0.755473315
14.8293937335405 0.753110318
14.8651409218967 0.755069783
14.9030220511939 0.753846741
14.9453699071149 0.753413514
14.9858220319595 0.752956019
15.0222397632453 0.752885759
15.0580839889157 0.751973482
15.0997402286474 0.761119868
15.1422369968735 0.756073388
15.1804297795157 0.754580971
15.2148381886187 0.752447351
15.2538544174481 0.756624458
15.2958748894208 0.756570545
15.3364284808965 0.761370953
15.3704427380233 0.755662015
15.4084590367336 0.753035416
15.4485072335011 0.755126323
15.4891974271361 0.753569718
15.524793447238 0.756161292
15.5631743207808 0.755326582
15.6014683571413 0.754817393
15.641753976795 0.754505014
15.6787095033166 0.753260565
15.7176590573629 0.756733389
15.7550832874618 0.756703813
15.7950228395587 0.756700052
15.8327019672283 0.754125136
15.8721171179081 0.753409176
15.9092799662279 0.751857158
15.9490232292976 0.751167756
15.9869559042049 0.753675402
16.0266683215607 0.758592033
16.0639023803642 0.757624213
16.1036021655294 0.760424862
16.141560346971 0.754341387
16.1814419302679 0.756016024
16.218882033529 0.755538357
16.2581548470508 0.792830232
16.2963352950336 0.754034482
16.3347673567276 0.755444656
16.373495167966 0.75475489
16.4115605028111 0.75331698
16.4511894576998 0.753572423
16.48859999419 0.757883131
16.5276424494184 0.762198091
16.5650828932516 0.756168326
16.6044084725417 0.753181332
16.6422006791305 0.755133732
16.6812270023949 0.755514334
16.7188397118831 0.756537583
16.7579367368775 0.754666854
16.796044384974 0.757374234
16.8351035706068 0.756660163
16.8729771737275 0.772852046
16.9118467214421 0.752067538
16.9501834386442 0.752102805
16.9892522840389 0.753399529
17.0274755438569 0.75438004
17.0661667556613 0.757224281
17.1046796565579 0.772794835
17.1436835882468 0.755089311
17.1823200899788 0.755719917
17.2209033019923 0.755902583
17.2596129771447 0.752922126
17.2984579383447 0.769060635
17.3369791850106 0.75281729
17.3758048582974 0.754775599
17.4142512809975 0.754225937
17.4534818201076 0.753597821
17.4918788729397 0.754574345
17.5311455858443 0.756227415
17.5693227297546 0.773637479
17.607462598148 0.755220054
17.646356639859 0.754483729
17.6843533761516 0.754995386
17.7222731796711 0.753606969
17.7602382777505 0.755648783
17.7991435210052 0.766808837
17.8375668037171 0.753100838
17.8755856281319 0.755893253
17.9134451722134 0.754746395
17.9521768132425 0.753088294
17.9910206198926 0.792077939
18.0293086050882 0.756454906
18.0671723261464 0.753317925
18.1055766196471 0.754511578
18.1446878748609 0.753486479
18.183353446801 0.755163749
18.2214025277054 0.760935693
18.2594297103579 0.77502863
18.2985866965295 0.767643576
18.3376274701216 0.755927232
18.3760726199512 0.753484303
18.4138060396662 0.75252436
18.4528057817772 0.753036876
18.4920878771235 0.755584104
18.5311019625499 0.754598582
18.5687405940216 0.755276453
18.6074884005847 0.754644183
18.6467703933412 0.759896603
18.6864283616502 0.754347525
18.724231214853 0.752576446
18.7628005757042 0.754790936
18.8013682226144 0.755098209
18.8414703353726 0.759828399
18.8782083435835 0.754426453
18.9158182107133 0.752885393
18.9540292145367 0.755566773
18.9945467429478 0.751954666
19.0321371873248 0.761387983
19.0694479434675 0.754705755
19.1070185947564 0.754803275
19.1474845842758 0.753181525
19.186215770444 0.755978732
19.2237636402767 0.755719989
19.2606643159012 0.758015716
19.3004623961099 0.754343193
19.3402793005454 0.754504271
19.3785967947434 0.754255306
19.4151431448598 0.756285669
19.4537778196216 0.752207651
19.4942417084894 0.757808701
19.5336921579737 0.753117667
19.5704697295506 0.752272036
19.6078000577631 0.758791042
19.6481740854061 0.754647429
19.6888108883012 0.785777506
19.7265122744886 0.75451548
19.7628186142521 0.753222048
19.8023675987937 0.755179586
19.8438341475881 0.758072819
19.8830655158128 0.755620975
19.9189455218295 0.758059506
19.9573204939409 0.756292931
19.9988293398765 0.755915319


==> Images/Results/shadow_timesteptimes_tol_0.01_adjust_0_m1.txt <==
t steptime
0.0 0.82735015
5.06059986436317e-07 0.097526719
1.08877676617077e-06 0.097795634
1.92105956614769e-06 0.096834742
3.28238514513016e-06 0.096294823
5.54359458746706e-06 0.097693425
9.46246123400519e-06 0.097904525
1.66380341026139e-05 0.096030278
3.07330480687947e-05 0.097300565
6.10125440314703e-05 0.097396249
0.000120841054270783 0.097987273
0.000235155343560651 0.097178843
0.000452387993076905 0.097952628
0.000834352669316326 0.096816577
0.00144172418627283 0.097290333
0.00237529712163499 0.097696998
0.00357832160250901 0.096855405
0.0055438666124142 0.101596769
0.00902706480508114 0.09771458
0.0134764543230886 0.096880526
0.0176131719362165 0.097274575
0.025422964160279 0.096888756
0.0337103813336594 0.096822049
0.0422717935835779 0.097634909
0.0545829393889996 0.0968168
0.0686715816687064 0.097564695
0.0839069515013253 0.09762357
0.101638474977223 0.096708179
0.123974851111233 0.098154746
0.146359025169683 0.096999746
0.170910111362439 0.097706622
0.202553777426657 0.096828816
0.2297340384056 0.097867671
0.266740447900197 0.196506125
0.290691711222047 0.193873994
0.306664436334127 0.097599374
0.326847113652645 0.097319389
0.354847423864757 0.097803735
0.38142831211679 0.097712358
0.404128354472758 0.098897987
0.431623459386523 0.097725121
0.454669581981168 0.101629796
0.47979670082115 0.098906546
0.503700544389311 0.097364057
0.523935929210594 0.195414443
0.542280873013969 0.097846283
0.56515991995984 0.0965997
0.588094293730221 0.097997951
0.617022566745527 0.097502345
0.647604248434452 0.097358859
0.676002511830767 0.097564199
0.714775875955752 0.098305938
0.746265791849965 0.098607173
0.775786297694657 0.097993221
0.803517726971319 0.098063532
0.831912887460524 0.096861187
0.86601582187193 0.195904988
0.893499445884244 0.097776068
0.925364692490234 0.194472643
0.953838824930576 0.098564206
0.98501018614274 0.195180081
1.01549059723134 0.097841737
1.04867478384597 0.101564946
1.08529063489444 0.097938545
1.12135410188349 0.097853074
1.16675190474147 0.098126892
1.20534175288417 0.097117205
1.24084582569405 0.09792675
1.27136381676433 0.098349539
1.30594453292069 0.098215738
1.346988417363 0.097898292
1.38392427737033 0.097506103
1.41806541641351 0.097928162
1.45358907792701 0.098119191
1.48916659600655 0.097790158
1.52703377690876 0.097067728
1.56353537661886 0.09752037
1.59995104522679 0.097626216
1.63675807662263 0.097461577
1.67495320527749 0.097150025
1.71362068263033 0.096579299
1.75187940260908 0.097660289
1.78981263030879 0.096712723
1.82824749766984 0.09787924
1.86737626723199 0.097439397
1.90121839932394 0.097135282
1.93405405014282 0.09763047
1.97037755981252 0.116969772
2.01117909276704 0.098661458
2.05018343312898 0.097094492
2.08590607206687 0.098621906
2.12152766444343 0.098969296
2.16029021593953 0.097181203
2.20074897331361 0.096873238
2.2396593606504 0.09755818
2.27652380444104 0.098032111
2.31397613824793 0.098552648
2.35347198981823 0.09806037
2.39270555136928 0.097243538
2.43067387680023 0.09737275
2.46821811288249 0.09693432
2.5061885461013 0.097876518
2.54434728010601 0.097646414
2.58293441985207 0.098407264
2.62125412498902 0.098559775
2.65978687742651 0.098249185
2.69825941894594 0.09799974
2.73718135459104 0.098463863
2.77596054627075 0.096579045
2.81491433503267 0.098872459
2.85365907779094 0.097466639
2.89274343436067 0.09709476
2.93175969069962 0.096969676
2.97100391105561 0.097953219
3.01002669883075 0.100482387
3.04927544962043 0.098087097
3.08844430149527 0.096807073
3.12787588663008 0.097465361
3.16714749114951 0.098150923
3.20659377179853 0.098461455
3.24591989808772 0.098589299
3.28549301885924 0.09754696
3.3249616312561 0.09772728
3.3646076027576 0.097999644
3.40411366232609 0.098144192
3.44382897081911 0.098279282
3.48345520895495 0.096722835
3.52327805121919 0.098980649
3.56296798713517 0.097590251
3.60284264124219 0.098279831
3.64261539169785 0.098427508
3.68259607243074 0.096903178
3.72245963718561 0.097885066
3.76250815442294 0.097691117
3.80243933027029 0.098038886
3.84258015337024 0.098491346
3.88261405116358 0.097310345
3.92284868820766 0.098943647
3.96296364629498 0.098047967
4.00328971480023 0.097807775
4.04360095698605 0.105050925
4.08399861344053 0.098879151
4.1244227824462 0.09825668
4.16488353928444 0.097497447
4.20551112548636 0.097870233
4.24611119086907 0.098401927
4.28617443016795 0.098211642
4.32544050630977 0.09853542
4.36531554005676 0.098431064
4.40593686024993 0.098249125
4.44668801148721 0.09805371
4.48659161854367 0.096835618
4.52633018284573 0.096879773
4.56680038172544 0.098257102
4.60701152147809 0.096761086
4.64724430622946 0.097104227
4.68806266477839 0.098614904
4.73014244438509 0.098481136
4.76839821098999 0.098204969
4.80362045044912 0.09756649
4.84090941816015 0.098109634
4.88220811950116 0.097894483
4.92392682907172 0.097051083
4.96264983288742 0.096495551
4.99993432406326 0.097948491
5.03922372725151 0.0987178
5.08015209112813 0.105886628
5.11894566688518 0.098036499
5.15647235511551 0.097567582
5.19494695479643 0.097167699
5.2356120448417 0.099121955
5.27630695031776 0.097972799
5.31563129796283 0.098112571
5.35426453249032 0.097412589
5.39327949543292 0.098253894
5.43358860808955 0.098465541
5.47401361680159 0.098185507
5.5138408564624 0.099468427
5.55331304407524 0.097480013
5.59331516867032 0.098076617
5.63399997492312 0.097861877
5.67465750058703 0.098788636
5.71498706771554 0.097174066
5.7551123408962 0.097579979
5.79584161141556 0.097968872
5.83679534678067 0.097570371
5.87679373314136 0.097418735
5.91372792780862 0.096764884
5.95036262717576 0.097045449
5.98984618546192 0.098074952
6.03113383886564 0.098122534
6.07105688075886 0.097806176
6.10900827094314 0.100694374
6.14757550798884 0.097614451
6.18796282294306 0.097430622
6.22912857184544 0.098022659
6.26897192824095 0.097526181
6.3081560108952 0.097508553
6.34783133172198 0.09875784
6.38895731609125 0.0966849
6.43005451314562 0.098904607
6.47065756265456 0.097218463
6.51072628824722 0.098468943
6.55191422871053 0.097957757
6.59371184016108 0.097273681
6.63511384372753 0.097732601
6.67490946104119 0.097548357
6.71335211978035 0.09773422
6.75390694738127 0.098055885
6.79522545031323 0.098951208
6.83655422858947 0.097091459
6.8748049071151 0.097820181
6.91297661926333 0.097229759
6.95209986236659 0.09725741
6.99314693516995 0.097625968
7.03300605352258 0.097241841
7.0721789944763 0.098196316
7.11053457217147 0.096746928
7.150496134026 0.098239511
7.19078388170479 0.097201375
7.23065280861017 0.098960185
7.26958256061144 0.099025593
7.30878078359684 0.097914285
7.34893299816568 0.096616082
7.38904923527919 0.097351917
7.42882276962172 0.098938218
7.46787056082107 0.098033412
7.50779232733651 0.098296541
7.54773326435975 0.096827214
7.5879011697616 0.098080244
7.62719469087477 0.098365979
7.66649938330578 0.097902784
7.70599576911182 0.098226006
7.74619993433749 0.097923823
7.78590634953785 0.097581687
7.82545632776896 0.097397215
7.86476092013249 0.099241427
7.90472658885639 0.098396441
7.94461121570962 0.09734128
7.98444685679248 0.099133458
8.02384342310454 0.098403342
8.06357182072183 0.097069288
8.10342802639284 0.106591725
8.14338068239339 0.099368808
8.18269781243104 0.097946422
8.2221462165956 0.098421231
8.26147888592397 0.098354489
8.30149487779672 0.097376346
8.34103066592257 0.097529357
8.38028968870764 0.097842509
8.41976214605827 0.097945802
8.45932423192525 0.097453436
8.49938433110056 0.098980102
8.53865312385041 0.098610954
8.57840849749658 0.097633437
8.61759054854283 0.097351982
8.65765575498911 0.097871114
8.69704149797347 0.098183077
8.73697923652382 0.097989417
8.77615484392679 0.09777383
8.81614081968897 0.098863988
8.85555248338144 0.097867708
8.89519200375403 0.097542896
8.93468657336854 0.098201491
8.9742907529878 0.097585143
9.01409972458931 0.09755153
9.05354914362259 0.097641964
9.09336578369081 0.103231089
9.13269448501388 0.099118893
9.17273460399792 0.098777541
9.21206600191263 0.097417374
9.2520195665512 0.097050943
9.29128573547108 0.097983833
9.3313173695186 0.096656416
9.37071446572632 0.098059706
9.4107708733408 0.097353198
9.45009627165639 0.097446673
9.49013829366921 0.097815716
9.52954489709454 0.098251889
9.56965693815727 0.097720373
9.60904900095114 0.097096491
9.64912497713938 0.097566799
9.68852672021349 0.097613189
9.72849421823131 0.09768359
9.76800865867338 0.09648685
9.80794560140653 0.096816316
9.84753444550327 0.096576481
9.88734356905533 0.097294959
9.92700516339668 0.09828508
9.96676501318454 0.097887699
10.0065276558953 0.097112621
10.0461894689756 0.097350214
10.0859922564841 0.098480329
10.1255895766012 0.098589721
10.1654743146063 0.096776148
10.2050202408214 0.097432143
10.2449246321339 0.097899035
10.284412856993 0.104867291
10.3243519770418 0.097666712
10.3638285214053 0.097128195
10.4037708108627 0.098242794
10.4432181486122 0.098540907
10.4831464600092 0.097502223
10.522607124669 0.097619797
10.5625200326605 0.097551326
10.6019874553697 0.097335005
10.6418546677034 0.098443126
10.6813482222014 0.097324925
10.7211814450343 0.096925255
10.7607090866342 0.096865729
10.8004864969498 0.097613566
10.8400454892244 0.09772183
10.8797770892992 0.098818269
10.9193802780497 0.097670242
10.9590623020314 0.097829676
10.9986967868742 0.097265121
11.0383330021909 0.096961899
11.0780056696833 0.098037731
11.1176067900117 0.097776648
11.1573056424871 0.097764502
11.1968725056037 0.098395865
11.2365944652104 0.097110888
11.2761426960103 0.097587744
11.3158810905557 0.098735194
11.3554132277919 0.09811811
11.3951583101293 0.098976231
11.4346869195064 0.097587162
11.4744361558772 0.098704774
11.5139669807515 0.097862107
11.5537101323525 0.097693629
11.5932496802965 0.10188131
11.6329855477868 0.098776577
11.6725408090176 0.098516837
11.7122631861312 0.097731572
11.7518356686906 0.09779424
11.7915432427653 0.097135059
11.8311380693513 0.098184209
11.8708297350438 0.097185316
11.910445828178 0.097239663
11.9501205436356 0.096613782
11.9897592598346 0.097679633
12.0294194995052 0.098021357
12.0690788948644 0.097435907
12.1087249291205 0.098025511
12.1484027698231 0.097550003
12.1880384127405 0.097974803
12.2277324344847 0.097366599
12.2673597070192 0.098027052
12.3070656912929 0.096908224
12.3466881421509 0.098448824
12.3864034741852 0.097572172
12.4260243030369 0.097809586
12.465744614839 0.097988603
12.5053664599567 0.097234423
12.5450888905627 0.097745529
12.5847149721109 0.098098301
12.6244362159252 0.098236886
12.6640682145434 0.097331424
12.7037856374108 0.097752906
12.7434257465231 0.097696506
12.7831375034167 0.097261118
12.8227865381601 0.098131669
12.8624908296423 0.097614334
12.9021494759529 0.09765952
12.9418457650965 0.096718534
12.9815140042955 0.097159277
13.0212017053768 0.097138028
13.0608788439886 0.096635257
13.1005583733953 0.098024382
13.1402435921312 0.097303866
13.1799155363744 0.09748626
13.2196072607696 0.09755756
13.2592726370367 0.097530584
13.2989694159464 0.096574681
13.3386295842555 0.097438732
13.3783295408543 0.09767675
13.4179858116211 0.097317356
13.4576872061574 0.098167215
13.4973411727918 0.09753798
13.5370422947449 0.097843009
13.5766952764407 0.09823415
13.6163945232147 0.101807713
13.6560478809976 0.096998344
13.6957440030158 0.097768984
13.7353988051679 0.097318047
13.7750906953431 0.098302879
13.8147477985923 0.097481452
13.8544348011173 0.097806766
13.8940948321539 0.098671878
13.933776513883 0.097340541
13.9734397591984 0.097855094
14.0131160616054 0.098850435
14.0527826362372 0.097581037
14.0924537733187 0.098565471
14.1321234798841 0.097736346
14.1717898929307 0.097782541
14.2114624018824 0.096652884
14.2511247721306 0.096898248
14.2907995700355 0.09742976
14.3304586678305 0.097391726
14.3701351516835 0.097859067
14.4097918790223 0.097437328
14.4494694092983 0.097801352
14.4891246580485 0.097182744
14.5288025681113 0.097269133
14.5684572267945 0.097485735
14.6081349220543 0.098019575
14.6477898047705 0.096755226
14.687466737195 0.097766578
14.7271225461831 0.097787228
14.7667982919248 0.096536648
14.806455614712 0.098076566
14.8461298563138 0.103568167
14.8857891157712 0.097335977
14.9254616659898 0.097735923
14.9651231506636 0.0974187
15.004793952995 0.0971628
15.0444577893787 0.097133885
15.0841268958686 0.097539449
15.123793080127 0.097901427
15.1634606574003 0.098669819
15.2031290629345 0.098049747
15.2427953511085 0.097199498
15.2824657493919 0.097873479
15.3221310581703 0.097040554
15.3618031515788 0.097744984
15.4014678239185 0.098762238
15.4411412589542 0.097716756
15.4808056529882 0.097107873
15.5204800585823 0.099140202
15.5601445258294 0.097913637
15.5998195257649 0.097715698
15.6394843863765 0.097017661
15.679159627434 0.097037052
15.7188251613832 0.09717238
15.7585003269611 0.097157896
15.7981667539882 0.09716108
15.837841576604 0.100880863
15.8775090549831 0.097864397
15.9171833277451 0.097374435
15.9568519462922 0.096610028
15.9965255224945 0.097898409
16.0361953032219 0.097353958
16.0758681010683 0.096752836
16.115539003743 0.099365283
16.1552109987899 0.098093597
16.1948829265715 0.097399103
16.2345541478592 0.097640189
16.2742269598831 0.096910232
16.3138974799259 0.097715679
16.3535709999884 0.09721089
16.3932409243498 0.097331945
16.432914955633 0.0968083
16.4725844130463 0.097951711
16.5122587489028 0.098356313
16.5519278786796 0.097457472
16.5916023150846 0.097024398
16.6312712585089 0.097865928
16.6709456046564 0.098476537
16.7106144944371 0.097648487
16.7502885808826 0.097734388
16.7899575345935 0.098323785
16.8296312210122 0.102369995
16.8693003350028 0.098440736
16.9089735137442 0.098114383
16.9486428594341 0.098428798
16.9883154587118 0.098501942
17.0279850813257 0.098587779
17.0676570648225 0.097690045
17.1073269829841 0.097569685
17.1469983483539 0.097277585
17.1866685565162 0.097191159
17.2263393320257 0.098406108
17.2660098031133 0.097122057
17.305680042726 0.098700134
17.3453507326414 0.0974462
17.3850205108182 0.097267197
17.424691363083 0.098555512
17.4643607683642 0.097561483
17.504031719168 0.097579949
17.5437008483368 0.096906381
17.5833718316771 0.098289605
17.6230407836467 0.095950232
17.6627117357361 0.097404646
17.7023806062877 0.097010975
17.7420514697876 0.097749705
17.7817203469935 0.097606494
17.8213910740393 0.097314251
17.8610600345288 0.116802185
17.9007305891598 0.097557455
17.9403996956431 0.097869254
17.9800700550844 0.098459167
18.0197393546713 0.097067426
18.0594095097262 0.096763319
18.0990790335124 0.097550176
18.1387489881424 0.097577195
18.1784187515333 0.098731536
18.2180885215557 0.097273658
18.2577585255161 0.098087732
18.2974281368594 0.09849327
18.3370983697664 0.097129225
18.376767856133 0.097792713
18.4164382960445 0.098881861
18.4561076964311 0.097536757
18.4957783137142 0.096934866
18.5354476697627 0.097644953
18.5751184297298 0.09799942
18.6147877831631 0.097253655
18.6544586487421 0.098456933
18.6941280390356 0.096482734
18.7337989731672 0.098464864
18.7734684354997 0.099352424
18.813139403258 0.096918033
18.8528089669365 0.097542394
18.892479937237 0.097202785
18.9321496245331 0.09745958
18.9718205713846 0.099052904
19.0114903968978 0.098453771
19.0511613002176 0.097555451
19.0908312706946 0.098104445
19.1305021166417 0.09774805
19.1701722312518 0.097190684
19.2098430121607 0.09717855
19.2495132631571 0.096790759
19.289183977091 0.09790015
19.3288543507844 0.098223094
19.3685250008057 0.097505333
19.4081954787788 0.09725353
19.4478660720075 0.096977442
19.487536632447 0.098371643
19.5272071790014 0.097649697
19.5668777980965 0.09688972
19.6065483099931 0.096990493
19.6462189633087 0.097913892
19.6858894533644 0.097437394
19.7255601171228 0.097550461
19.7652305979418 0.097606176
19.8049012501488 0.096721339
19.8445717332474 0.097111995
19.884242354615 0.098047273
19.9239128497325 0.097941611
19.9635834243688 0.097244265


==> Images/Results/shadow_timesteptimes_tol_0.01_adjust_0_m2.txt <==
t steptime
0.0 1.719175175
3.50902351560797e-07 0.190594573
6.45618259969092e-07 0.188893846
1.22341898666899e-06 0.191774364
2.20260791273418e-06 0.19005583
3.93667387020795e-06 0.190385515
7.13049195661747e-06 0.189011379
1.26743421279517e-05 0.189580125
2.09191685707329e-05 0.189447106
3.3113605644461e-05 0.190556009
5.23401391943085e-05 0.188487589
8.43050852331787e-05 0.189823267
0.000140492154067179 0.190276523
0.000245857591208139 0.18876538
0.00045964945453003 0.189022363
0.0007629440108458 0.190061192
0.00113275513826664 0.192077213
0.00166042925691228 0.190695471
0.00253741099766444 0.188850177
0.00367035713941206 0.189250998
0.00502386305285706 0.189122614
0.00770631326763215 0.190426275
0.0109894727158467 0.189530239
0.0158680374444084 0.189689862
0.0214680679083971 0.18990871
0.0286939864185325 0.192621142
0.0353247182802803 0.188978799
0.0490370528618871 0.189560021
0.0614278967173398 0.189780768
0.0715123224798235 0.190425979
0.0821398294381297 0.190183066
0.097060786589355 0.3789606
0.112214873475437 0.189825791
0.130298229851968 0.189991898
0.147169307667879 0.190709469
0.164181595029064 0.189199312
0.187333386907264 0.190044294
0.207713897134844 0.190114909
0.228615520866535 0.190650252
0.25007804886372 0.189103009
0.272293981775715 0.385243101
0.29670769528372 0.190139923
0.322391921691031 0.190621448
0.347122035862466 0.380139294
0.358279662176795 0.190283797
0.37593034072561 0.189224679
0.391453579056217 0.190313559
0.415300932236413 0.190294799
0.438445421720758 0.189400038
0.465632679853166 0.191199137
0.493951670808218 0.189734651
0.522634218965517 0.190470977
0.554554305251413 0.190026926
0.581558207207197 0.379724885
0.599922333666351 0.379926529
0.619601176647263 0.189013748
0.640605711420568 0.190462531
0.665701647331018 0.191486478
0.692165929018173 0.189358176
0.717106012092065 0.189824762
0.742807379163986 0.189116337
0.769089631207347 0.19061274
0.794487295964452 0.191187561
0.823319882124406 0.195082525
0.848217421617719 0.19357178
0.878486683560437 0.19133592
0.90969087957264 0.192036713
0.935694539491527 0.190479381
0.964148879083839 0.190611354
0.991997956876468 0.191577961
1.02119622792177 0.18976358
1.05342651394146 0.189505443
1.08297165219315 0.189794
1.10993326695615 0.190420739
1.13677784695296 0.190969496
1.16576952505864 0.191078277
1.19434216832386 0.191719575
1.22432714010589 0.189880494
1.25120103456105 0.190405431
1.27900400271378 0.190583531
1.30487091612202 0.190299333
1.32897828287017 0.189459347
1.35356835990495 0.191376926
1.38356948534472 0.190213538
1.40977487602697 0.190807006
1.43407436709454 0.190864255
1.46151603273461 0.190053066
1.48970229882816 0.189591647
1.5204862355593 0.190945563
1.55253995706005 0.191059802
1.58299928330118 0.190531746
1.61439886818808 0.19100843
1.64647478237373 0.18986308
1.68137168150869 0.190996944
1.71098856264753 0.189846675
1.74269836810377 0.191404746
1.78426652970876 0.37917338
1.80542273488588 0.379869906
1.8264324033871 0.381326931
1.84600757649639 0.190610314
1.86697780613252 0.189619016
1.89010915149657 0.189973111
1.91525661970987 0.189987653
1.94238232204522 0.189732401
1.96700874496875 0.189782686
1.98823273431727 0.190625314
2.02058305460714 0.189853689
2.04734188100464 0.190466937
2.07188499486932 0.19059507
2.09363618582627 0.191127472
2.11451828441485 0.191014452
2.13840802730956 0.190312987
2.16380184523794 0.190371765
2.19081367705765 0.189611216
2.21929349840987 0.19059581
2.24249838024203 0.191462602
2.26799584321903 0.190179427
2.29799474336849 0.191349048
2.32400065033411 0.189226949
2.34893221622823 0.190687456
2.3710053956932 0.192525299
2.39600106122968 0.190568665
2.41725828298265 0.379455304
2.43554547398357 0.189474901
2.45607452507233 0.202733061
2.48317312763116 0.191814923
2.50876309322873 0.189982133
2.53140542154805 0.189651042
2.55999573008496 0.19034986
2.58383313907492 0.190469609
2.61187484192261 0.189901593
2.64032198971838 0.191128308
2.66623647708207 0.190141571
2.69449072587797 0.189674961
2.7229645103939 0.189392867
2.75063583716696 0.188939402
2.77831700455446 0.190006384
2.80999983328043 0.189070024
2.84023154731072 0.190942714
2.86899212622392 0.377980791
2.89413520638623 0.189852365
2.92282693780497 0.190092408
2.94929628605994 0.190096791
2.97839713111928 0.189651557
3.00906773341068 0.189974102
3.04682058684455 0.190451868
3.08570413477508 0.190048953
3.12630044903421 0.189683329
3.16387775459704 0.1900328
3.20032875291834 0.190955574
3.23844496973902 0.189018287
3.27786764342688 0.190261
3.3143838364706 0.191111083
3.34995887582309 0.189258419
3.38487564002717 0.188611562
3.4168061427644 0.189585031
3.45050463315719 0.189248742
3.48693091122392 0.191540357
3.52076010521782 0.188346137
3.556204041048 0.190181935
3.58547327705475 0.189217965
3.61363633499841 0.190278907
3.64089971353322 0.189316085
3.67394253985695 0.191115485
3.70880364356653 0.19348533
3.74186743242534 0.189479034
3.78019642931656 0.190392503
3.82145090711603 0.190087667
3.85527020509803 0.189507063
3.88978786308842 0.18839042
3.92096201944712 0.190060491
3.95803869236788 0.190069333
4.00131950104728 0.190327174
4.04125321617574 0.19033802
4.07893097398096 0.190294079
4.1138409800133 0.189823837
4.15059985515243 0.190227844
4.18583344179492 0.190123779
4.22379157064056 0.189382783
4.26783158556075 0.189085215
4.30713660119683 0.190516513
4.3499075316539 0.189563998
4.38635846731145 0.190446818
4.42326199097621 0.191510564
4.46819622246981 0.190553947
4.51053340878403 0.18938854
4.55377704541059 0.19040446
4.59757118680931 0.190548842
4.63439841668331 0.19082121
4.67711237303899 0.190901878
4.71583864706065 0.199120348
4.75445430295952 0.191186384
4.79183649619298 0.191542899
4.83696844721884 0.191639806
4.87875625530766 0.190183568
4.91982879417983 0.190563897
4.95739130083282 0.191765094
4.99898256948654 0.192639727
5.03490490863162 0.193076864
5.07643840023478 0.193374026
5.11714033577905 0.193520232
5.15390596530036 0.191947981
5.19252373542963 0.194109037
5.228866778994 0.192412416
5.27140630598256 0.193129349
5.31287786905223 0.192172723
5.34616524040534 0.194216676
5.38337445317565 0.193555776
5.42147355370872 0.194528884
5.46293616759478 0.194289188
5.50283561267542 0.194227731
5.54133415498501 0.193702314
5.57383480702615 0.193082577
5.60935913192641 0.195010131
5.64390942511985 0.193898695
5.68164234659092 0.194230415
5.71717458944671 0.194558627
5.75158233067388 0.196990407
5.78791242354238 0.194621688
5.8281598337806 0.195111034
5.86301170385876 0.195323898
5.8980057063408 0.196678882
5.93484725440403 0.196069315
5.97061659419144 0.197562583
6.0070655585493 0.196621049
6.045003736879 0.197107593
6.07598156961904 0.393656472
6.10622930921614 0.196929399
6.13885115329751 0.196779912
6.16850352288217 0.197764479
6.20066234042081 0.19701889
6.23599111097415 0.198104844
6.27496442930172 0.198779865
6.30935017971615 0.199071497
6.34766632162766 0.197945702
6.38126532447211 0.199141811
6.41824017110443 0.198525536
6.44998789723484 0.199903825
6.47976248923944 0.200627376
6.51444822040108 0.199841282
6.54465618995797 0.200423877
6.58377926022232 0.201391802
6.61716229181745 0.202313249
6.64522159114523 0.201785423
6.67774190498922 0.200792058
6.70870585529806 0.201866847
6.73677742252377 0.202426512
6.76591743968298 0.202953416
6.79776223607438 0.404343075
6.82948608327333 0.202890417
6.86383754724798 0.204752862
6.89681307239483 0.202851533
6.930094763465 0.204701918
6.95799303901047 0.20399143
6.98874011054299 0.204715529
7.01857678230488 0.203676255
7.05030032984355 0.204448866
7.08343599838401 0.20564943
7.11570875594257 0.41463696
7.14195636178096 0.20781871
7.169698035597 0.207046735
7.19397384795456 0.20698495
7.22131116928894 0.207641468
7.24969875008291 0.207355754
7.28058844835713 0.207774716
7.3149883897846 0.208165425
7.34981727677227 0.209681553
7.38158388176966 0.210613605
7.40957625864911 0.209684942
7.43284543050707 0.212699067
7.46094053283157 0.2126752
7.48875800127426 0.210750572
7.51623889428567 0.211590801
7.54581762613566 0.213745144
7.58050711906599 0.21591694
7.61138744867728 0.430757947
7.6383315217259 0.213866556
7.66401115389063 0.213933636
7.69129174959397 0.216527209
7.71788709160183 0.216088439
7.7451360923013 0.216498007
7.77144294990661 0.216480509
7.80049427298568 0.216423208
7.82837766865967 0.220736041
7.85881527824161 0.219456838
7.89018916936707 0.221078985
7.92028176566887 0.220292799
7.94730863979177 0.220165132
7.97550016163106 0.223042067
7.99953906525994 0.221397983
8.02657760207428 0.223903875
8.05136267769463 0.221866085
8.08023643207616 0.225345531
8.10735342239256 0.225264476
8.1344623373935 0.227605269
8.16612000032178 0.227383448
8.19265685733111 0.225704453
8.21778418545274 0.22908705
8.24492531461788 0.227761545
8.26962384440355 0.466105671
8.29205577746986 0.231126907
8.31954327182153 0.230877278
8.34698445497324 0.233990167
8.37633435700577 0.233127131
8.40294017806318 0.23240534
8.42847476477783 0.233052773
8.45663160932674 0.231951106
8.4796663188705 0.235124779
8.50500230310309 0.234306098
8.53430642008279 0.237694765
8.56509721697587 0.240260361
8.59361061782723 0.240016087
8.62114699079969 0.240962879
8.64423040316935 0.238842202
8.66943275077405 0.239268422
8.69670405602454 0.240522418
8.72488687127518 0.242368962
8.75288678141617 0.246082413
8.78011410179529 0.244129811
8.80792847267678 0.244855692
8.83544502281313 0.249125543
8.86556872706915 0.245997908
8.89887778623953 0.247405948
8.92741695484044 0.246081992
8.95025061058645 0.248780148
8.9740096036839 0.246452732
9.00002466923816 0.248635079
9.02850145638548 0.24887474
9.05535951187836 0.25172057
9.08138747543632 0.25047869
9.10637096573385 0.253242755
9.13339363374491 0.250955536
9.15944712571304 0.251179657
9.18953242782858 0.251669586
9.21646849352014 0.505856244
9.23792199934385 0.255058501
9.26259967367635 0.254566372
9.28324091627814 0.254833475
9.30755324123743 0.25485491
9.32964003035271 0.25348568
9.35499046064053 0.254359847
9.3769106017967 0.255137071
9.40079890024581 0.256280211
9.42561878051416 0.258190781
9.4509905465126 0.255356071
9.47909800489256 0.257161962
9.50274789533205 0.260800526
9.53426714574384 0.516076333
9.55766183798852 0.259418819
9.58427953004985 0.518666063
9.60459980822541 0.259689306
9.62251947934505 0.260791465
9.64069939055835 0.261040859
9.66354566136574 0.259283268
9.68194762293868 0.261002468
9.70576298842676 0.263117103
9.72767817061443 0.260919232
9.75142285474611 0.265650556
9.7721133538506 0.263562892
9.79691807965374 0.266205737
9.82159283683265 0.264796968
9.84845014315084 0.265623359
9.8727251189482 0.262270248
9.89876342810376 0.266025975
9.92082753823239 0.528651773
9.94076494147477 0.532444446
9.9549099790909 0.266081892
9.97364708382846 0.265109626
9.99286664357617 0.266321803
10.0086824784015 0.267794377
10.024269740417 0.267962104
10.0450261632913 0.268507738
10.0669399001229 0.537090714
10.0812578279348 0.267610053
10.0989837408505 0.266661284
10.1185156643547 0.538316705
10.1361761892194 0.270534274
10.1578244288394 0.537895511
10.1767127096322 0.269715057
10.1958694078704 0.269716031
10.217777442705 0.269763717
10.2378547882622 0.270910233
10.2547465918509 0.542240805
10.2703801340949 0.270616361
10.2829038150139 0.541245877
10.2988442308479 0.271834779
10.3186152369591 0.271425874
10.3357999936908 0.272862026
10.3530449814345 0.273191108
10.3680858711819 0.274137833
10.3848985842091 0.273990179
10.3999004355551 0.276001879
10.4145511468292 0.275543591
10.4318769061761 0.277411032
10.4538609035207 0.274751267
10.4735569495929 0.273333266
10.4929972626641 0.275412815
10.5131414758147 0.274085529
10.5336020172304 0.551774092
10.548156129698 0.278034802
10.5604626907851 0.277313168
10.5770196550408 0.27555572
10.5979618566189 0.275141102
10.6163404080718 0.552706189
10.6306068444914 0.278885838
10.6425519232519 0.277352721
10.6551344375772 0.27881433
10.6663227260895 0.277566191
10.6802019192835 0.559162135
10.6973181808255 0.27929004
10.7140026221027 0.2784521
10.7296065270807 0.556391251
10.7438914237121 0.278785291
10.7598875099074 0.557959233
10.7748418776539 0.278058924
10.7891873521207 0.278996089
10.805905932774 0.280265439
10.8192987943752 0.280826725
10.831741227663 0.280776635
10.8475401583253 0.560936313
10.8604353742376 0.279324083
10.8711464623391 0.283392972
10.8839051369095 0.28194069
10.8977941141708 0.281615117
10.9102746355286 0.281557861
10.9212520649649 0.282837379
10.9362128667671 0.280744878
10.9518313497757 0.284615247
10.9693004465125 0.282065354
10.9858267911434 0.563722538
10.994396152095 0.282947062
11.0039645414952 0.282120245
11.0147851283054 0.283560672
11.0280090103181 0.283704219
11.0482143550631 0.284795248
11.0679925157036 0.566515035
11.0789055663181 0.283469382
11.0909529971896 0.288514756
11.1013612102816 0.286057225
11.1117491282177 0.569372622
11.1200070181402 0.286474907
11.1303678268143 0.284899871
11.143565170291 0.283528686
11.1565354163742 0.284240309
11.1692924761821 0.284719566
11.1893864201307 0.286320203
11.2061674816747 0.285778368
11.2229802733015 0.286234325
11.238023122101 0.286223986
11.2567058991128 0.576810751
11.2689353428577 0.576552843
11.2797359275891 0.287148877
11.2912710472458 0.288830267
11.3043727973592 0.590133762
11.3158160941562 0.574537564
11.3240245144403 0.287547205
11.3341796036823 0.288874267
11.3456059822658 0.288550937
11.3600556367856 0.574107675
11.3691732981092 0.291834673
11.3800406481697 0.288749535
11.3908748092789 0.297370249
11.4005563937319 0.287081117
11.4113561614519 0.288339686
11.4280910140577 0.579430326
11.444280445293 0.290155656
11.4602307125017 0.580520179
11.4720742584635 0.590047504
11.4826099665471 0.289513956
11.4918374508322 0.288585741
11.5151212945646 0.58406611
11.522919042714 0.582519891
11.5308173135138 0.292560495
11.5399162538258 0.29305994
11.5544541277775 0.291329717
11.5661661629833 0.296573817
11.5834019413831 0.584814265
11.5955581771994 0.29415102
11.6085483490349 0.292665049
11.6200018886303 0.292125721
11.6294978420917 0.29314243
11.644971763383 0.291611584
11.6578781445365 0.292245187
11.6710191625483 0.293871332
11.6850798274314 0.294301711
11.6982297110682 0.294315807
11.7090733219015 0.29333338
11.7235716173264 0.585893131
11.736686991972 0.587456795
11.7467099626147 0.587375781
11.7548420129263 0.295784353
11.7642010946179 0.295904278
11.7742601527544 0.294048987
11.7881860673658 0.590460584
11.7999867652391 0.292809367
11.8124279794147 0.295025982
11.823652120358 0.58774731
11.8311257457303 0.294827844
11.8406659076914 0.29832689
11.8514236268314 0.298082237
11.867539528764 0.29791624
11.8815352571457 0.298522255
11.897263965459 0.295679868
11.9101564625536 0.294439717
11.925476220439 0.295994331
11.9391637699559 0.296302421
11.9509145057203 0.294723859
11.9638542578577 0.29657735
11.9801867283863 0.59701235
11.9920397080274 0.30055177
12.0050377414031 0.300774862
12.0182534860083 0.59866964
12.0312599243187 0.594870566
12.0398393350443 0.595472579
12.0472323307237 0.299343381
12.0553428528345 0.297662582
12.0682060348437 0.299385117
12.0861910245706 0.596917004
12.102099978297 0.298133057
12.1181588477015 0.299856856
12.1316485113396 0.299450991
12.1431452008375 0.301129627
12.1531595090714 0.296781208
12.1670254381262 0.298623039
12.1866836156138 0.594990126
12.1993109565099 0.298624798
12.2135187941047 0.298511368
12.2265405631103 0.299088165
12.2404368830345 0.600226176
12.2555009435942 0.598812016
12.2642474045128 0.596767298
12.2710282601025 0.299025023
12.2791931243672 0.297443935
12.2906150011653 0.301080033
12.305359606568 0.300049597
12.3233119688179 0.602403747
12.3365342048699 0.300489648
12.3512961799222 0.30266075
12.3641444068782 0.301779278
12.375152435144 0.603857195
12.3891300527684 0.299502397
12.4074176840214 0.299448862
12.4280682302205 0.301053679
12.4498881782637 0.600721129
12.4666345304118 0.600217898
12.4782156958814 0.300524188
12.4907357650801 0.299350824
12.510832182732 0.300353731
12.530986456889 0.300720704
12.5490534379527 0.601112722
12.5575517644491 0.603796043
12.5656417129419 0.302941501
12.5739951749657 0.301990013
12.583001787721 0.304300693
12.6044254028233 0.302415145
12.6225939213865 0.614121146
12.6335193316646 0.304164295
12.6461232877976 0.303481136
12.6630659945351 0.303266029
12.6862071122215 0.301653937
12.7062829623351 0.602842294
12.7176158703004 0.60316931
12.7303682539448 0.304422398
12.7409496892519 0.304685646
12.761671197069 0.303077302
12.7842799900277 0.302547108
12.8050187981143 0.30585483
12.8252942456187 0.305139719
12.8523342591636 0.306743036
12.8743364001134 0.605441689
12.8918660049506 0.30391588
12.9172350577968 0.302941196
12.9378151169642 0.30638117
12.9666236346097 0.305741894
12.9938835175361 0.607844909
13.014775320367 0.307943116
13.0375371140173 0.306162923
13.0628981061222 0.303617397
13.0872858167243 0.306280569
13.1181104283831 0.305217617
13.1458817718164 0.304923286
13.1719646104342 0.606730066
13.1893447505424 0.306522695
13.2038254518923 0.61039549
13.2236034300971 0.304453758
13.2448790939576 0.305278232
13.2668728248595 0.318144949
13.2877346003409 0.305535502
13.3081369484398 0.303113157
13.3267683881676 0.308337992
13.3571816126085 0.609491636
13.3829546250095 0.609478981
13.4017047171815 0.305567145
13.4244158036734 0.310249583
13.4426071559831 0.305886623
13.4639324698825 0.305855239
13.4849398042104 0.304948661
13.5061899685366 0.306046539
13.5351897064186 0.309630655
13.5606387785189 0.305843409
13.5885945745712 0.308365122
13.6226126034949 0.307279975
13.6521405221514 0.616365298
13.6895198197726 0.305106717
13.7230742751267 0.306491343
13.7650964635114 0.304409724
13.7995277646899 0.609734046
13.829159192726 0.305952708
13.8691913988979 0.30434766
13.9088459336128 0.611661428
13.9385724884558 0.308213493
13.9672994871137 0.30458998
14.0081639608211 0.304780878
14.0632546397889 0.606415185
14.0922505652809 0.913874089
14.120008414283 0.307654998
14.1555127911881 0.305770387
14.2080938182642 0.306574986
14.2631308394501 0.30503881
14.3168264530706 0.306612391
14.3639719971754 0.304523346
14.4219656811089 0.305929972
14.4850591009257 0.306008697
14.5449743101871 0.305898438
14.5997881504345 0.305351611
14.6896023569404 0.608870881
14.7362874779932 0.613809977
14.776719728004 0.307194007
14.8249638286224 0.306776984
14.8648446888852 0.307873969
14.8975196923407 0.309605074
14.9322295447357 0.31099968
14.9760456714253 0.309381541
15.0222654211749 0.305487342
15.060964308633 0.306997467
15.094825139037 0.305906394
15.1310545102652 0.307038523
15.1737711676933 0.307881406
15.2169391056451 0.306574218
15.2556126364333 0.308255317
15.2917522072047 0.309571408
15.3298305940757 0.302890201
15.371466251528 0.30597668
15.4129022469873 0.309002579
15.451646032929 0.306564784
15.4878760019094 0.308119928
15.5233444264243 0.3072803
15.5612297614275 0.304772503
15.6009553232381 0.306542432
15.639990823271 0.304237319
15.6765246607665 0.305262586
15.7122387857953 0.305366261
15.7503682296649 0.305768352
15.7904815911455 0.305076694
15.8299890237227 0.307121626
15.8675243289546 0.305327223
15.9053016875189 0.304973229
15.944652485889 0.310886611
15.985147597048 0.306022207
16.024616874438 0.304940952
16.0633679006079 0.306656989
16.1023583951501 0.30748613
16.1427483614905 0.307772969
16.1833609511604 0.307610927
16.223624735289 0.305010833
16.2633320541111 0.306534954
16.3039224090981 0.312334794
16.3452725991454 0.307797108
16.3872773316652 0.303989964
16.429077369913 0.306220566
16.4676798582859 0.307213929
16.5050862070558 0.307377
16.543808589228 0.307546467
16.5849492361483 0.305632273
16.6254780862844 0.306279941
16.6645113730497 0.305822188
16.7026878832254 0.304503054
16.7422892320769 0.305417026
16.7807399581489 0.305179023
16.8183477788557 0.308103218
16.8566958285909 0.305456719
16.8967604239717 0.305914393
16.9370439312473 0.305322942
16.9765949048501 0.306777519
17.0156509893534 0.308231867
17.0557131645902 0.307314951
17.0967469598685 0.309828911
17.1378388544134 0.307929786
17.1766363816146 0.305536703
17.2134978333204 0.30404192
17.2523025920729 0.306569519
17.2928480904369 0.307092488
17.3332666541299 0.307713796
17.3714632173434 0.306619664
17.4096997079554 0.305900921
17.4489059789964 0.304671578
17.4880384339325 0.305958582
17.5260668949806 0.30548227
17.5631668161757 0.306485269
17.6016826353115 0.304931685
17.64118416996 0.306184507
17.6806559198294 0.306747264
17.7188358227236 0.306523239
17.75719217429 0.307416478
17.7961809675848 0.306401937
17.8359675235539 0.306475746
17.8751030101676 0.303945871
17.9139342289327 0.305167194
17.9526409779384 0.306913949
17.9921604843644 0.306020089
18.0316614682302 0.306366219
18.0710622417816 0.307549156
18.1099252717499 0.306100732
18.1492136957032 0.306701938
18.1886318955545 0.305755278
18.2283129073121 0.30688778
18.2674956051723 0.307636562
18.3068001760552 0.307053779
18.3460462105058 0.304813008
18.3857121121843 0.308911452
18.4250971290116 0.305734422
18.4645072702721 0.30525712
18.503715711109 0.303329434
18.5432266485408 0.306866497
18.5826693727568 0.30568658
18.6221632502358 0.307489216
18.661432035548 0.307306336
18.7008244915762 0.305343652
18.740208610961 0.304887223
18.7796937845924 0.305940836
18.8190277487849 0.306294063
18.8583719696228 0.305580443
18.8976831285526 0.306168133
18.937092536445 0.306124264
18.9764423478578 0.313142098
19.0157758408066 0.307646008
19.0550479001228 0.304656899
19.0943754338718 0.307365003
19.1336946431129 0.30331049
19.1730179568172 0.306284122
19.212280983738 0.30673128
19.251559179394 0.306086209
19.2908345265136 0.305654844
19.3301372739422 0.306233453
19.3694001972822 0.307448342
19.4086646449349 0.309856508
19.4479104931754 0.303606746
19.4871919356347 0.308622114
19.5264512977368 0.306108655
19.5657218716976 0.30709556
19.604959932503 0.306391297
19.6442314051666 0.304117605
19.6834848086619 0.305012358
19.7227665661852 0.306967822
19.7620114375926 0.310377754
19.8012876823335 0.305645891
19.8405390517665 0.308592572
19.879831211962 0.307366717
19.9190877258577 0.306300005
19.958378639842 0.307076735
19.9976353188402 0.307281647


==> Images/Results/shadow_timesteptimes_tol_0.01_adjust_0_m3.txt <==
t steptime
0.0 4.065886839
1.87298481810582e-07 0.353942008
3.40135574269933e-07 0.351460201
6.15670835245596e-07 0.350873357
1.06150316150132e-06 0.35153984
1.79540152824401e-06 0.350059801
3.0125055221587e-06 0.350171809
5.05661452004671e-06 0.359530862
8.52031731934824e-06 0.352229126
1.46576685827436e-05 0.351109715
2.5691238728141e-05 0.352453618
4.35360328150376e-05 0.351453934
6.78856897118169e-05 0.352131824
9.92236590476931e-05 0.350262189
0.000168109204557634 0.351256982
0.0002509498252351 0.350784821
0.000376595755492554 0.350080229
0.00057818508166799 0.367280031
0.000880049791019344 0.351248086
0.00144317173192739 0.349952906
0.00229254797606273 0.351397142
0.0034955430007455 0.349847775
0.00532407060283949 0.699196024
0.00659242749950371 0.349166016
0.00773235290155831 0.351604954
0.00953738253885776 0.350886999
0.0112719556462024 0.350839349
0.0142583265336893 0.350953625
0.0200668889746095 0.351415371
0.0275659388251523 0.350942767
0.0383884186504674 0.699920654
0.0423889973119328 0.700865249
0.0459662577889473 0.350848246
0.0492645762750349 0.351290493
0.0549324503097379 0.351148337
0.0608392305032544 0.351358368
0.0700943503413364 0.35150435
0.0870435652460363 0.697749865
0.103211297577238 0.700097406
0.111006997879342 0.700269049
0.118070342018957 0.698656567
0.124029234171406 0.350722159
0.130850638407043 0.350965118
0.137457382024315 0.350889405
0.14638480755642 0.35056901
0.157374159079606 0.351746794
0.168912452142503 0.350680748
0.180602212203769 0.351216907
0.192940457358357 0.350129878
0.208681984829982 0.701407739
0.223457572593344 0.698756132
0.232917047921297 0.69997375
0.242419371258722 0.351685714
0.251924447809321 0.35046825
0.262400823003254 0.351312384
0.274643837038474 0.351581137
0.290497920640025 0.35010541
0.311752790801325 0.352045538
0.341793855573721 0.714551488
0.361115464270095 0.712231004
0.373079351365003 0.362767909
0.388025571718909 0.362002706
0.400270449900937 0.362480064
0.411602774551622 0.360538958
0.424465437565767 0.356955163
0.441358376418866 0.349728371
0.464033897247472 0.351217554
0.490753773090024 0.701897352
0.500879850085067 0.703042248
0.512867594320477 0.350813252
0.52910382682012 0.3516516
0.542413177656293 0.701749632
0.553197035301841 0.351093372
0.563761108995082 0.349562524
0.57468896363809 0.352019241
0.586661771324597 0.351869367
0.599484127515076 0.350748284
0.616652392066876 0.352320692
0.641803284594603 0.70889969
0.65818414551423 0.700448439
0.67225727916424 0.351359978
0.686419265703093 0.353298026
0.69938400020686 0.353126961
0.709816944783928 0.350806116
0.721560865392728 0.350535398
0.735761551544632 0.351129585
0.747854649825544 0.354210584
0.760188381368117 0.351782248
0.773704827487363 0.350776261
0.788275377052116 0.351066461
0.802141559575832 0.351004718
0.813920630406553 0.35098435
0.825228917159858 0.349801442
0.836884876660799 0.350041941
0.848792185866351 0.352115751
0.861030426009249 0.352511074
0.873726248668629 0.353404199
0.887616584984784 0.353269696
0.900682866779323 0.351667595
0.913390002476043 0.35082594
0.92711708518276 0.353760038
0.940989501373997 0.349886835
0.954960160302714 0.351077987
0.968251296958358 0.351844485
0.982212623516085 0.701628624
0.993574812362837 0.350500731
1.00605107766767 0.350247128
1.01642775036786 0.351997996
1.0273943773754 0.352425236
1.04074583800567 0.351011559
1.05269593517125 0.35147401
1.0645819768887 0.351929634
1.07563653803094 0.351866597
1.08853581512872 0.352568761
1.10240390044223 0.352265517
1.11699764701497 0.351247533
1.13247414375197 0.702524807
1.14933976573717 0.357106899
1.16473839526734 0.350525943
1.18231028446482 0.350834396
1.20054000584496 0.701716156
1.21371803759189 0.351905095
1.22587101287576 0.350767164
1.23685551997745 0.350444003
1.24791946413767 0.355615053
1.26007134229563 0.353426912
1.27196448810109 0.351492063
1.28710169030734 0.35064544
1.30225182080981 0.349134579
1.3175870873177 0.351353062
1.33366894805288 0.350992643
1.35090914959633 0.350783303
1.368529706545 0.350692322
1.39118230859361 0.352180925
1.41238734654968 0.351094948
1.43229426661902 0.349417823
1.45364088697603 0.353065498
1.47759026772141 0.701653832
1.49347390166196 0.700686979
1.50768529601989 0.35187305
1.52489052448268 0.351867693
1.53986872681686 0.351779359
1.55834873169403 0.352436929
1.57496545467646 0.352258391
1.59522858086944 0.351374946
1.61323613212892 0.350858894
1.63036863612301 0.352475644
1.64767176061017 0.352341465
1.66824958232653 0.351000712
1.68756893940685 0.350733466
1.70465342823851 0.351949883
1.7255922946845 0.350935478
1.74749370461416 0.350696247
1.77152684312727 0.352192524
1.79723014309237 0.351952977
1.8226761892053 0.350963817
1.8456664264401 0.351746574
1.87070229249862 0.35195088
1.89511779454147 0.352769117
1.92079614731773 0.352177337
1.94440436556501 0.35092676
1.9699815137626 0.353201356
1.99369953548224 0.350887098
2.02180485554795 0.352252505
2.04558309215782 0.35115196
2.06941568745384 0.351604452
2.09379289916359 0.351417112
2.11733182475734 0.351199207
2.14177707792341 0.351012732
2.16269768880153 0.352251996
2.1869351105213 0.350844498
2.20998188312953 0.351302442
2.23270025590583 0.350587154
2.25640775007869 0.3519909
2.28076211972047 0.351883873
2.30639176003484 0.352173524
2.32982649669428 0.350938381
2.35635209609678 0.350439733
2.38030213299772 0.353549561
2.40718299181335 0.350753887
2.43134829974989 0.352742298
2.45712632874455 0.35174395
2.48290990846662 0.358109507
2.50518546779257 0.703676345
2.52344750780293 0.701488294
2.54128696898301 0.35111178
2.56128468830929 0.351102285
2.58478498063208 0.351431428
2.60674340433994 0.352070883
2.62782166811612 0.350913682
2.65061652069688 0.352340801
2.67267872839331 0.350542805
2.69503635481988 0.352441177
2.71643787472192 0.702237286
2.73065912207864 0.351044271
2.74681185766662 0.352717507
2.76093214983528 0.701042866
2.77623711650752 0.351847626
2.79270262148755 0.352466652
2.8086147551589 0.352957493
2.82973385205462 0.351944686
2.84824396602901 0.351619822
2.86814945700186 0.350408804
2.88824958116148 0.350809152
2.91105396306557 0.354532218
2.93064522273548 0.352874589
2.95638624137747 0.353954938
2.97890450721534 0.351655262
3.00183009407814 0.352427391
3.02452130209058 0.351441124
3.04640533465983 0.351329685
3.06671863972591 0.350646373
3.08475010308215 0.70279391
3.10278748152731 0.351818513
3.12251495310057 0.356376643
3.14300328026987 0.351958476
3.16434497772764 0.353607014
3.18652657557093 0.350240153
3.20963822501257 0.350411406
3.23386225093784 0.351111877
3.25735345475694 0.351743735
3.28357673205818 0.352188615
3.30930623311297 0.353600816
3.33278916671618 0.351946792
3.36002734142646 0.351921379
3.38472261787396 0.352670059
3.40940610939692 0.351230811
3.43815888211699 0.351508728
3.46580800318272 0.350570503
3.49303112511493 0.352052222
3.52195388073222 0.350764685
3.54964357264891 0.350807947
3.57772335094966 0.351305507
3.60523039071635 0.353604046
3.63300057401038 0.353361959
3.6606081440425 0.351603279
3.68352934234782 0.354150643
3.71257074945375 0.353343281
3.73765676530307 0.359217299
3.76311644272571 0.352774868
3.78621757782514 0.353432723
3.81386479575049 0.70142927
3.83272348463038 0.351577659
3.85303141069754 0.353167543
3.8714240727695 0.351347563
3.88838493629945 0.352108995
3.91043917662142 0.353003963
3.93346305877962 0.361793895
3.95414438294779 0.351580765
3.98064195286928 0.351042959
4.01514487388065 0.350726677
4.04982712684703 0.352451725
4.0833571448411 0.704940378
4.10617909735667 0.352526937
4.13142364192713 0.352646825
4.15454152570012 0.351586388
4.17514707067849 0.351433865
4.19678651978308 0.352966435
4.21605075934491 0.352036812
4.23420510341071 0.353870506
4.2627969500521 0.35383724
4.2859684725887 0.354999368
4.3106356021139 0.352541277
4.33327362555368 0.352936052
4.35641499619499 0.352785701
4.37952648167809 0.353078482
4.40293962725501 0.353993761
4.42629529641155 0.353311917
4.44731895009334 0.35431963
4.468453475481 0.35317047
4.48687051842704 0.355480555
4.50516271548822 0.35321359
4.52692415297647 0.355696583
4.54837879913745 0.354905073
4.57547007651502 0.355576004
4.59907062171161 0.3583398
4.62608262407749 0.356015311
4.65138586385986 0.352874617
4.67838814026295 0.35584776
4.70349746614739 0.353949144
4.72388435358107 0.354259449
4.7447571212437 0.70593126
4.7596009748006 0.355608001
4.77321626874321 0.354002116
4.78844672801256 0.355213722
4.80969557544257 0.354311744
4.82834444978769 0.355951633
4.84878424941732 0.709277546
4.8644410328179 0.354850171
4.88021586359812 0.354329616
4.89614930928465 0.358296628
4.91354885355217 0.356575815
4.93437361741877 0.708857481
4.94811359993458 0.354224855
4.96309535310668 0.355430315
4.97800598707695 0.354429546
5.0060461204112 0.708486021
5.01941695487181 0.355945873
5.03930978472863 0.35529024
5.05615470846605 0.355369478
5.0725132709327 0.356976638
5.08626471114388 0.710634104
5.09690628205691 0.355543836
5.10855106479008 0.355521642
5.12200106234377 0.355380102
5.1367694868913 0.354439712
5.14868916482567 0.711082391
5.16174047768318 0.709875209
5.17227572187383 0.352931641
5.18128520436418 0.354552036
5.19078654775837 0.359813143
5.20374386697557 0.35568774
5.21795295136902 0.354496915
5.23630401320259 0.354371364
5.25140579672656 0.70914851
5.26350331740823 0.708854294
5.2733062768821 0.711219348
5.28558040160579 0.356758465
5.29539996449918 0.359090323
5.31189825291144 0.355628778
5.32957924201294 0.710989646
5.34312599697025 0.35609869
5.35887264980789 0.713664125
5.36841790787817 0.361082046
5.37930068876435 0.71544787
5.3890855355386 0.357672347
5.39807153377895 0.357816256
5.41170959338771 0.356121545
5.422705696132 0.358348612
5.43791917717332 0.357692191
5.45582610555161 0.360924403
5.47327432851133 0.7124333
5.48504643922284 0.712402954
5.49271305182298 0.35777804
5.50199265888314 0.357467262
5.50975300333022 0.356766042
5.52102558326448 0.357718443
5.53659058676661 0.357603046
5.54904450170533 0.711548584
5.56135574484914 0.715683012
5.57263504420983 0.356907889
5.58358080643947 0.35853879
5.59371212904445 0.357554358
5.6051834247753 0.357080704
5.61606678174737 0.357943861
5.62608330437831 0.361830165
5.64020716999222 0.358844863
5.65153527472487 0.717352251
5.66099088012607 0.359210328
5.67024204769475 0.359350888
5.68050921501337 0.359337705
5.69175843218321 0.359081848
5.70661933995553 0.35920222
5.71906395017988 0.358494563
5.73222275180921 0.358870702
5.74917612169893 0.716918519
5.76079371032224 0.359624584
5.77521987596862 0.359264765
5.78686766483258 0.359452442
5.79712498362949 0.722539759
5.80378285307659 0.358628555
5.81224913006175 0.360893767
5.82235591269694 0.359486217
5.83514353634596 0.718966679
5.84090585613226 1.075335166
5.846289684773 0.359196176
5.85192938594715 0.358675349
5.85885993369365 0.718976022
5.86534213304294 0.360061735
5.87079920697147 0.360579993
5.87935738714645 0.721227212
5.88589154693542 0.358805136
5.89346485074177 0.35850645
5.90125710547218 0.35837917
5.91552005002597 0.718416356
5.92795510334598 0.361415296
5.93971367475782 0.359504328
5.95077667678295 0.357240894
5.96066632666203 0.360954078
5.96900430439583 0.359308857
5.97687195157901 0.719754388
5.98456372356921 0.717408519
5.99104067207129 0.720733009
5.99533993066074 0.361035983
5.9994043822622 0.360059055
6.00676747891938 0.359973062
6.01392635795128 0.360920314
6.02666088871629 0.719490985
6.03562009155233 0.359665999
6.04405959209106 0.720583999
6.05407070800653 0.360562075
6.0645252259967 0.362905004
6.07535249901518 0.720382935
6.0826299437594 0.360701234
6.09256707099036 0.361218628
6.10940221380581 0.360132546
6.12345622473369 0.720332905
6.13127737262982 0.360913965
6.13880299997789 0.361509624
6.14856609657208 0.71680395
6.1553130848389 0.361263162
6.16247539483185 0.361016112
6.17047022468989 0.361346321
6.17810335215554 0.361842059
6.18639775734728 0.725857641
6.19202962766929 0.359829922
6.19892979464816 0.361422838
6.20712677917591 0.360386206
6.21836112419783 0.721343338
6.22479809000792 0.359683505
6.23153560260501 0.361024301
6.23750815436433 0.724567385
6.2464853126388 0.724110884
6.25278750864123 0.365810277
6.25911793957492 0.722423892
6.26835828813963 0.365027238
6.27650565852851 0.364269266
6.28313148914003 0.721338526
6.29168714188037 0.363143401
6.30042129510528 0.361368743
6.30865020087727 0.361901195
6.32289186148622 0.360729367
6.33656751276101 0.717501629
6.34391179623153 0.723036359
6.34889224507979 0.363479488
6.35489680243053 0.362857771
6.36022118820154 0.362927038
6.36745297635739 0.360056278
6.37666989253045 0.726133162
6.38510284532208 0.365452871
6.39242604713903 0.363180314
6.40173900347834 0.361772432
6.4095514951579 0.727265806
6.42200684647072 0.720727411
6.43118053289752 0.73412838
6.43607416430481 0.721926311
6.44043171081665 0.365364342
6.4449948388123 0.723138707
6.45210040364101 0.364688549
6.45975260363336 0.361615688
6.46623491188676 0.362378924
6.47454002900499 0.738879011
6.48042130055553 0.363304754
6.48667173709116 0.722555641
6.49311213001327 0.361827063
6.50153835939802 0.363807704
6.5094433068418 0.361540516
6.51640864345086 0.725799209
6.52081255363269 0.36359814
6.5259647406271 0.726193819
6.53155505664406 0.364107141
6.54030793713061 0.727439329
6.54828062507812 0.726829566
6.55406294260448 0.361444712
6.56012927416828 0.364167566
6.5687905813634 0.364094028
6.5766055440294 0.363810881
6.58566193863972 0.364118378
6.59655840836908 0.364472997
6.60604511006778 0.36408408
6.61423751198898 0.363680139
6.62757415054463 0.725554001
6.63665669527214 0.725638228
6.64415443345145 0.364501771
6.65124237091875 0.363086343
6.65851417453625 0.363596193
6.66642282682221 0.365235946
6.67826472977769 0.724049281
6.68342639534984 0.728574247
6.68794699351466 0.728947252
6.69093056002894 0.364822113
6.69374899870131 0.386633496
6.70028305184997 0.363336462
6.70814163603444 0.725547174
6.71611463283135 0.362471692
6.72569499557336 1.090122177
6.72950916158783 0.363392609
6.73325769861152 0.366691656
6.7371903965328 0.363900458
6.7404696816262 0.363409531
6.74616085652096 0.364394665
6.75513869671963 0.363797414
6.76464214721431 0.364830006
6.77251294157605 0.367503282
6.78097849716646 0.363483164
6.79265651580464 0.3701011
6.80310361222951 0.363387813
6.81189386280469 0.364900883
6.82162412658852 0.726342917
6.82713448243232 0.364589031
6.83302301636736 0.364375741
6.83802036908565 0.726978632
6.84336308137171 0.726708033
6.84786072549551 0.364412193
6.85582425451186 0.729297401
6.86098660091589 0.364910623
6.86616578273981 0.365387499
6.87205711793046 0.364346232
6.87979361552107 0.367170589
6.88898801258251 0.370538344
6.89742682213516 0.367753849
6.91015946444223 0.728131549
6.91671770396934 0.734602249
6.92502768779356 0.36511933
6.9317885411828 0.367446025
6.94105225768945 0.366097508
6.95071315238549 0.728542987
6.95705195233107 0.731281434
6.96264030178223 0.366210975
6.9688155660562 0.370047873
6.97460397118851 0.365447045
6.98408206865633 0.368762263
6.99177664094502 0.365037169
7.00097676124661 0.3637172
7.00929802361365 0.728811524
7.01435592001377 0.731991839
7.01710532675442 0.372773731
7.01990070991499 0.365490313
7.02368360260351 0.366007191
7.02707981358962 0.364963924
7.03212207525257 0.364074289
7.0399301233409 0.363563887
7.05248176460979 0.365348014
7.0655030538632 0.726898724
7.0723084804632 0.362680362
7.08022536460229 0.365277137
7.08768201998189 0.732720737
7.10094500431651 0.733108377
7.10590335328059 0.742479678
7.11033937062872 0.731389899
7.11323353486296 0.731321261
7.11622212183278 0.367042121
7.11864071610256 0.366493137
7.12283741627185 0.364236156
7.12880353808433 0.371465055
7.13842050555241 0.365321758
7.14975969697545 0.366803272
7.16067888915342 0.734375657
7.1683787340836 0.72811016
7.17340625426485 0.366531074
7.17807883472563 0.367117309
7.18220422368735 0.3696006
7.18978094618167 0.367676359
7.19695485555684 0.367227009
7.20835012847773 0.731421251
7.21849462400743 0.729694652
7.22615590711858 0.732861683
7.2327481647492 0.365504881
7.23971179630816 0.365441328
7.24638385148361 0.366857892
7.25444942030511 0.733555564
7.25909781114673 0.73222616
7.26392438920946 0.390880871
7.26830376568166 0.367694728
7.27778161324884 0.36596886
7.28882741414195 0.366396293
7.29959885198947 0.734654496
7.30422512611861 0.733529235
7.30784028593015 0.73229331
7.31052154364623 0.36701392
7.31286951100649 0.73218414
7.31585123451734 0.367789144
7.31861616321753 0.366498603
7.32223922243147 0.367419423
7.32696603626186 0.367722811
7.3353065979659 0.735091446
7.34487235666542 0.733238589
7.351053532932 0.36641573
7.35698233167304 0.369849909
7.36524690496442 0.368492745
7.37571383355893 0.373603903
7.38971290423846 0.732474644
7.39673017792019 1.098155118
7.40200965514344 0.731648197
7.40583149053674 0.36973648
7.41006381346609 0.36879583
7.41512246805612 0.738804405
7.41985337375855 0.369730167
7.42459020147437 0.366094745
7.42982886588461 0.371807203
7.43805288653756 0.741215742
7.44686230729837 0.36730853
7.45653468806222 0.737080068
7.46430080556185 0.370104877
7.47231543479897 0.36960852
7.48366666719514 0.738808233
7.48910675447676 0.735524229
7.4932814152892 0.371004052
7.49763844331014 0.368130328
7.50315339658259 0.368469869
7.50963632539519 0.367592784
7.515450360688 0.369166241
7.52425662099843 0.369959715
7.53764941616386 0.744273672
7.54513175157293 0.736938267
7.55021197584503 0.370648624
7.55475207975587 0.369318894
7.56010886708013 0.369305826
7.56578061124326 0.369700233
7.57081224406035 0.370425316
7.57766971046671 0.369977355
7.5869885539633 0.741360204
7.59487731089744 1.103726768
7.59892118414898 0.736167689
7.60232931074831 0.747448243
7.6048749460926 0.369137659
7.60705728407126 0.370885687
7.61062310804592 0.368974425
7.61375333263254 0.368478954
7.61691157300024 0.37205926
7.62167915647263 0.371854248
7.62932996100477 0.742266337
7.63597325404492 0.736330339
7.64061433134281 0.370385949
7.64452688021842 0.368908564
7.65142262512518 0.741421737
7.65976485140173 0.372600052
7.66929383412241 0.372479491
7.67853678099589 0.371618328
7.68861332341257 0.737649946
7.69576823407656 0.372573984
7.70265740476879 1.109665729
7.70649351976583 0.741485613
7.70933420751762 0.371010386
7.71238862498311 0.371651051
7.71684722137452 0.372340425
7.7222465222809 0.37108365
7.72932105882404 0.742014561
7.73567363194334 0.371362143
7.74348701081876 0.370572683
7.75600114555533 0.759031353
7.76512951861354 0.370809515
7.77418288479346 0.373286995
7.78248901701442 0.3704333
7.79074209196663 0.372757455
7.79802577449017 0.369288447
7.805063507057 0.374158351
7.81141571955588 0.37265168
7.81870980209864 0.371600433
7.82657484784696 0.373888787
7.83309493119865 0.371925658
7.83910492944834 0.372341338
7.84401496790964 0.372694576
7.84899208832689 0.372554565
7.85692120093924 0.74315392
7.86138427709679 0.744862663
7.86518853314121 0.747743113
7.86779077993318 0.371832586
7.87051429015167 0.374040201
7.87375505631574 0.372496151
7.87801922772916 0.375234278
7.88267684137028 0.371492818
7.8870574931204 0.374875453
7.89373267474681 0.748790948
7.89736755499294 0.376412848
7.90102937578733 0.374956694
7.90424693395431 0.745587253
7.90752189361159 0.375641255
7.9110920993809 0.371561581
7.91561402788018 0.374479719
7.91977207768223 0.372151391
7.92543888872205 0.748178197
7.93123600084125 0.37519485
7.93846307957774 0.377228726
7.94676147845061 0.373746428
7.95865105428769 0.375281661
7.968402029097 0.749176334
7.97789632747911 0.746290018
7.98465116108753 0.748243687
7.9899622145404 0.374520912
7.99447864665006 0.373826166
7.99863393170464 0.372569057
8.00574457519243 0.373409932
8.01819914633642 0.746872999
8.023037370823 0.374208775
8.02773484553965 0.376090942
8.0319989413442 0.372930308
8.03920251616182 0.383383423
8.04684937946867 0.375943054
8.06074143227888 0.750546848
8.06552512108704 0.750819835
8.06986759903622 0.376871329
8.07441048967801 0.375190169
8.07837667882871 0.374809224
8.0821601199188 0.37644487
8.08560185943271 0.374118703
8.08916973920327 0.3748309
8.09380746528692 0.375476186
8.10178408417313 0.374277635
8.11332441203735 0.374789719
8.12426959326045 0.750258724
8.13576911225288 0.750327447
8.14465414053775 0.374197714
8.15276819607852 0.377635823
8.16116830799479 0.375683137
8.17144877576147 0.754586852
8.17752890792593 0.378004147
8.1854168553422 0.751991098
8.18902321376403 0.376674526
8.19241757628241 0.375828022
8.19572750142245 0.375769105
8.2002322217205 0.758693111
8.20313938113742 0.753297287
8.20528064992151 0.376021416
8.20734895125931 0.3765628
8.21043620155291 0.375433612
8.21419958426909 0.376084345
8.21947806598336 0.375074508
8.22701017185901 1.129497927
8.2310128934114 0.754625731
8.23412384548242 0.756675182
8.23756595818188 0.379925774
8.24045780441173 0.375760571
8.24448918932379 0.752314892
8.24754906471095 0.37645183
8.25055931778804 0.375719185
8.25441256583952 0.379167571
8.26017784616787 0.37589235
8.26955482949472 0.376502611
8.28132682927708 0.753788809
8.29218727876936 0.753897568
8.30096856759205 0.758510057
8.30779524390059 0.378469528
8.31723037535378 0.379092748
8.32487896746569 0.768217318
8.33077787627952 0.754698834
8.33373135316541 0.757352454
8.33613213551971 0.755346679
8.33832272867976 0.384613979
8.34034463680437 0.37858702
8.34300556162362 0.378091896
8.34564529408864 0.380070201
8.35110540616765 0.755781557
8.3556511381927 0.752343446
8.3586589258853 0.756215671
8.36092362704297 0.378924197
8.36319573093329 0.380622204
8.36551698572294 0.379479905
8.36923671907664 0.37955642
8.37421620163804 0.380191257
8.37915413289815 0.379267812
8.38428882780459 0.38198935
8.38923193956423 0.380332624
8.39360257672736 0.380018558
8.39783301528312 0.379978798
8.4024939032894 0.382209308
8.40960474236226 0.38054152
8.4195295928669 0.38027908
8.42783054256902 0.379193683
8.44153007176113 0.381126487
8.45283312337211 0.382610257
8.46297520949539 0.38422403
8.47285643855515 0.381945879
8.48237184489177 0.760888443
8.49116356051205 0.38058269
8.50028328622414 0.761777116
8.50342782020716 0.76424537
8.50599900186239 0.763223012
8.50813817521821 0.381773788
8.51079289415058 0.381039564
8.51375163759645 0.382099433
8.51678036346476 0.381875334
8.5199798686347 0.383226621
8.52350392533048 0.381402153
8.52979625211635 0.762460788
8.5346637595865 0.75843629
8.5380565189613 0.382337374
8.54147269693965 1.149801471
8.5463719967863 0.380311074
8.55050567172418 0.38097004
8.55845948423512 0.384221718
8.57032633491073 0.777012273
8.57524285040818 0.761810035
8.57907014815413 0.381405756
8.58261498023615 0.381345905
8.58571942479633 0.761144392
8.58952065321499 0.380994166
8.59300547589851 0.397916238
8.59613016751884 0.381690364
8.60138914788397 0.381399782
8.60916178544874 0.380076788
8.61908035963722 0.765537739
8.62878033812358 0.383914754
8.64048550189177 0.764521624
8.6510442391224 0.764808362
8.65469702454734 0.767687549
8.65747840900321 0.384308134
8.6611551481824 0.762938
8.66448085463609 0.383626896
8.66716972616531 0.381732191
8.67017385832414 0.38477177
8.67283937829023 0.384824765
8.67662878714452 0.382301056
8.68210207983036 0.383793285
8.6918400157528 0.767508561
8.69751914591831 0.770750295
8.70185302050985 0.38726698
8.70659736641524 0.768894188
8.70987954591544 0.768146698
8.71263144565103 0.764592766
8.71416735737709 0.393794788
8.7161458457686 0.766207852
8.71768651572649 0.383526178
8.71896913070048 0.385033569
8.72133529175251 0.38422224
8.72456651687414 0.384292545
8.72978474465543 0.382765922
8.73864644730514 0.766631555
8.74520074182071 0.383764866
8.75110384778528 0.768257129
8.75886603396865 0.384558916
8.76569645739969 0.382915858
8.77418233028547 0.383491276
8.78375042736124 0.385139619
8.79733724016116 0.385147773
8.80887731348685 0.386366232
8.82370307552516 0.770295683
8.83423649092723 0.769156779
8.83968437514485 0.38510134
8.84652411728741 0.770742102
8.85067998227063 1.15416827
8.85319658941665 0.386463267
8.85582904638842 0.391203336
8.85876645913238 0.387985324
8.86269335440224 0.385281272
8.86740199946378 0.771031811
8.87352033107513 0.770701202
8.87769553006306 0.775240457
8.88115446769709 0.387369419
8.88473916877179 0.386905065
8.88841306265631 0.385828394
8.89680092924088 0.778659809
8.90392989385811 0.386475147
8.9142713303127 0.387323465
8.9235378927217 0.388154199
8.93738731058417 0.774686548
8.94678164963973 0.772180304
8.95185886947088 0.775473985
8.95523811670668 0.774237095
8.9575591289997 0.388876278
8.95982251998463 0.388044829
8.96287982859893 0.387632263
8.96699258687561 0.387592028
8.97306266235503 0.387719583
8.98272961374813 0.77399013
8.98950255501642 0.786287829
8.99309453763183 1.162546648
8.99564681413258 0.773276456
8.9975361002534 0.780894941
8.99921929510379 0.388872648
9.00084800117362 0.385993748
9.00532591743249 0.385748592
9.00999168642037 0.775382973
9.01325724200451 0.388786857
9.01640229863466 0.388743913
9.02021410298549 0.399120041
9.02483014151763 0.38861834
9.02976429643278 0.38717092
9.0391290852326 0.386573795
9.04870372604311 0.775610518
9.05359119876658 0.77437057
9.0574444460448 0.387845639
9.06131477988091 0.387564901
9.06836445143276 0.389252135
9.0760989349078 0.775447818
9.08070969848234 1.161477644
9.08449154994051 0.77734193
9.08695005440953 0.77457418
9.08998236782294 0.388213308
9.09290322383327 0.3896984
9.09649400408362 0.388524839
9.10124896270649 0.389182534
9.10730892933494 0.389010024
9.11394651881417 0.390247488
9.12387587534785 0.390235082
9.13355321432877 0.389831429
9.14609621684112 0.391569019
9.15791201531019 1.182074109
9.1616040274611 0.389929575
9.16496562320755 0.388223493
9.16815471501516 0.390702174
9.17120492874731 0.389251666
9.17760202697144 0.777388637
9.18175905989422 0.388137803
9.18637958334314 0.387747875
9.19078906884862 0.39209923
9.19941194151514 0.391573592
9.20650798681489 0.77782267
9.21436616208096 1.172739297
9.21801769468745 0.391678286
9.22218811630429 0.388860496
9.22602087087845 0.392379517
9.22998396982446 0.389895714
9.23756567775819 0.390748098
9.24997247540752 0.778940886
9.25973682548373 0.397064052
9.26931931297588 0.39215572
9.28072983436871 0.784853581
9.28798658489931 0.392442011
9.29419410521195 0.393896408
9.30339364988571 0.39296613
9.31332084769884 0.39068957
9.32373176081244 0.391742856
9.33441033585917 0.393108393
9.34535133864887 0.394679754
9.35552223957933 0.783430508
9.3625939305676 0.784063141
9.36667327953144 0.393361769
9.37058073435181 0.392214335
9.37391395653243 0.392601868
9.37954688534739 0.782797276
9.38482262096908 0.392355199
9.39196333755427 0.782533443
9.39480563803773 0.394205879
9.39794379773757 0.393407756
9.40162889577718 0.400867507
9.40783161259905 0.789157248
9.41394123267004 0.786751343
9.41905466166377 0.78480252
9.42454155212119 0.40183065
9.43001910960982 0.397105923
9.43937492808709 0.393548228
9.44716230940631 0.787725494
9.45756386253334 0.393590683
9.46648337956659 0.394113837
9.48049950960005 0.394116916
9.49658348169014 0.791019317
9.50501023519908 0.790572617
9.51027529864039 0.789114095
9.51366828480626 0.395104546
9.51677128923045 0.39436546
9.51951340651358 0.395272255
9.52218169294044 0.392947327
9.52749310259028 0.395043726
9.53363283820638 0.395701342
9.54037017765587 0.393023976
9.54951322721352 0.39567227
9.56347774069293 0.395167361
9.57494878197033 0.791481757
9.58341055126117 0.790005107
9.58730348298455 0.791271999
9.59103485792035 0.397879012
9.59511858283727 0.404105243
9.60211321049179 0.396954846
9.60784843435034 0.792370802
9.61407997182727 0.787585611
9.6210281729228 0.791968258
9.62584039106567 0.395244374
9.63057890247542 0.396075594
9.63497030511293 0.396663632
9.64414529475465 0.396999925
9.65255745286657 0.394825635
9.66172844786348 0.792831529
9.67199095742468 0.394974885
9.68140777456789 0.793295257
9.69000151570321 0.789600736
9.69701131190253 0.397087562
9.70628467916048 0.398140905
9.71525787732591 0.398370424
9.72338194699433 0.398635957
9.73179708711655 0.400602052
9.74789670823168 0.807668991
9.76086187236903 0.399934718
9.77498908218641 0.401872569
9.79347525207343 0.797693851
9.80226479422364 0.800116883
9.80912650880693 0.400164522
9.81605639033486 0.399438596
9.82454850908861 0.804928847
9.8307833164939 0.793959175
9.83756640994658 0.401076002
9.84401285733575 0.397332256
9.85444707642051 0.796797363
9.86184762568603 0.398079498
9.86900532966194 0.402779051
9.87492544292233 0.80221588
9.88020221102111 0.397702896
9.88537722880829 0.401881364
9.89160683385261 0.399353856
9.90341910832442 0.802323991
9.91340721321185 0.398885475
9.9243968733271 0.794720238
9.93416357523853 0.409757728
9.94406534277868 0.795822547
9.95163311101333 0.397279798
9.95993256595431 0.400460075
9.96941693854049 0.801107825
9.97564113472515 0.796184964
9.97998565671531 0.399886715
9.98667695417458 0.401235221
9.99370585561665 0.398597069
9.99942254436356 0.400261359
10.0075719999048 0.399456236
10.0160482681984 0.401361202
10.0269891735992 0.403956328
10.0371667107325 0.40244408
10.049247012863 0.803832273
10.054572953657 0.802058984
10.059062927506 1.201057416
10.0625797637017 0.802006924
10.0651646277486 0.400168123
10.0678820604097 0.400922624
10.0704343489337 0.402865754
10.076090540552 0.400091582
10.082786457569 0.403268376
10.091860390832 0.800311463
10.0998832247788 0.404836116
10.1106851484288 0.401884057
10.1206721427302 0.805221198
10.1280256910544 0.403502352
10.1355066322736 0.805337616
10.1464071029176 0.403000675
10.1555724802073 0.401655829
10.1674051899328 0.808055258
10.1812294027576 0.807560866
10.1894832572038 0.806891396
10.1953998083919 0.405702468
10.2010127975977 0.403139277
10.2079844248154 0.40380783
10.2185234514223 0.811991214
10.2238870642276 0.407461389
10.2286531241096 0.40920728
10.2356157338852 0.404133208
10.249414789841 0.403258907
10.263619440819 0.405991666
10.277361350362 0.405782425
10.2918566261883 0.813653719
10.2990472474529 1.216061242
10.3050787651399 0.407610459
10.3111724371293 0.409384854
10.3195371446955 0.812411723
10.3288724045559 0.4060372
10.3390140708373 0.810740306
10.3446592597752 0.811109408
10.3493996230761 0.406729302
10.3546966284556 0.410176226
10.3610175155782 0.406259964
10.3711784330464 0.405480399
10.3793892865908 0.407090116
10.3898973323612 0.409703483
10.4012991518433 0.406905142
10.4174419244436 0.406175411
10.4326021301572 0.408492389
10.447057533753 0.821046874
10.4572972220048 0.406720502
10.4692649737655 0.409258819
10.4825035710178 0.4076452
10.4933613517248 0.813315365
10.505511969954 0.82297783
10.5143893195333 0.817162041
10.5215961773273 0.407054875
10.5282220512889 0.407781479
10.534256840816 0.405864707
10.544438377198 0.406482216
10.5605842550076 0.826403097
10.5704494225577 0.816121873
10.5806161330864 0.407968523
10.5921193592444 0.411235502
10.6020218022256 0.409024062
10.6216909836342 0.410238865
10.6378880030019 0.407419116
10.6513909325027 0.411230055
10.6695304220836 0.410588126
10.688196482902 0.411500721
10.706549640281 0.410262475
10.7224067988894 0.81940851
10.7289593878152 0.411009919
10.7369973315091 0.410489117
10.7439301639975 0.410476289
10.756427056009 0.412111209
10.7750742739456 0.411947521
10.7902444128152 0.411515257
10.802721760594 0.412894342
10.8164430597869 0.421930831
10.8274509325205 0.412716774
10.8465998467395 0.822754097
10.8611274680966 0.823623475
10.8728556549719 0.414334313
10.8831528035709 0.410975132
10.8951843752551 0.410463097
10.9092352295591 0.413142471
10.9218153934226 0.412611147
10.9386719466553 0.825680958
10.9494295608948 0.413236053
10.959913673232 0.414914596
10.9689658363629 0.419135345
10.9784943905179 0.823099011
10.9824815618704 1.237290056
10.9860484464259 0.41209944
10.9894782477881 0.415426779
10.9955647958293 0.414292147
11.0026573712169 0.412497142
11.0110203350809 0.413365225
11.0237545704473 0.41270586
11.0372661978582 0.414664017
11.0548735106912 0.82649745
11.0658984433927 0.826479602
11.0752434815713 0.415001015
11.0833224624703 0.412951302
11.0958925876613 0.831162516
11.1063926043238 0.415286533
11.1161041771773 0.832026336
11.1238965676339 0.82551329
11.1292383689312 0.415290016
11.1349475333172 0.414443154
11.1420146981183 0.41408979
11.1482736048593 0.413432067
11.1586819561452 0.41519687
11.1759871934263 0.414456552
11.1922558021698 0.829204995
11.2019244043678 0.830239938
11.210099332387 0.413434938
11.2177742190506 0.416173723
11.2250338768921 0.414047516
11.234463150293 0.418743536
11.2457893252913 0.415829735
11.2616895007018 0.415004509
11.2753101598603 0.413647642
11.2874279677351 0.415252433
11.2975209049576 0.416349318
11.3067014334569 0.413647954
11.3183861217368 0.42442928
11.3304602421295 0.831165668
11.3421479628682 0.418392506
11.3529757868019 0.415776492
11.3636879553417 0.829195597
11.367807187442 0.841256162
11.3721806445206 1.244051544
11.3749406558124 0.417814667
11.3789136151783 0.415953883
11.3842569362577 0.415431354
11.3903898148367 0.416337159
11.3985198264982 0.416959133
11.4053992050708 0.41538165
11.4143903970057 0.418486324
11.424678189039 0.416815791
11.4352340317923 0.41504934
11.4452944166919 0.416687374
11.4574920193823 0.415385268
11.4746648546717 0.833758776
11.4854591563528 0.415747392
11.4980848284072 0.416581666
11.5126979587512 0.417280179
11.5261450366879 0.832655707
11.533489570788 0.418041489
11.5424574112357 0.44019516
11.550464639492 0.417329786
11.5585408035746 0.417028193
11.5673302545602 0.41593799
11.5769716505632 0.833560651
11.5870829421185 0.41580099
11.5975213219706 0.417853498
11.6072265693852 0.834052511
11.6139812246574 0.417760329
11.6214882589556 0.833494827
11.6262789748894 0.836750098
11.6318570343171 0.417774114
11.6381340869797 0.41825366
11.6463561515222 0.417847448
11.6545272290912 0.418294956
11.6621686761591 0.419873528
11.6690407357369 0.418600912
11.6765270844552 0.418385609
11.6858128828795 0.8395237
11.6962340122625 0.84166206
11.7053416396461 0.839785233
11.7101727007981 0.418427936
11.7157659398378 0.417984355
11.7207666453277 0.418747698
11.7250812412532 0.41971696
11.729848579972 0.420234887
11.7379975103482 0.41888584
11.7481251317751 0.84055351
11.7601238688527 0.834148418
11.7686074300015 0.41874012
11.7772424767243 0.836092469
11.7853102062735 0.420252427
11.7936314843294 0.416190879
11.8055429660916 0.841126178
11.813066493117 0.837674152
11.816829861763 0.418637957
11.8208377170812 0.421859872
11.8254042335484 0.419210794
11.8310729558363 0.418528005
11.8384960744207 0.835683911
11.843579616492 0.417847467
11.8511362176306 0.418399055
11.8583754469569 0.838159697
11.8685295781094 0.422381464
11.8779964315443 0.420326152
11.8901893946949 0.836067046
11.9018258494437 0.835439521
11.9088367789633 0.419513892
11.9183710520675 0.418066757
11.9264914176332 0.42027792
11.9371083333254 0.419257018
11.9458379351316 0.420520042
11.9540594000238 0.835943543
11.9580041763619 0.418550297
11.9644860687112 0.418433586
11.9703972445286 0.417200868
11.9801853681596 0.417870993
11.994858580521 0.418427339
12.0086380478119 0.838348535
12.0165886953046 0.416622142
12.0281621105284 0.8331938
12.0380651099819 0.836949433
12.0444753218405 0.830926457
12.0516754966821 0.418165714
12.0579554086716 0.417622184
12.0681722373165 0.420445626
12.0806996835665 0.837289654
12.0899156684136 0.852351402
12.0969549835927 0.418450876
12.104388323224 0.836746223
12.114446751828 0.418899547
12.1277755906078 0.421064248
12.1390608760598 1.254746553
12.1432451207025 0.415684808
12.1491486824982 0.419905749
12.1551791153115 0.418697037
12.1610846493421 0.417371191
12.1689299068597 0.416363367
12.1769584802399 0.418796346
12.185177220495 0.419104726
12.1936231563976 0.419759869
12.2104019629298 0.836246959
12.2198131188887 0.417913557
12.2274529483591 0.418752363
12.2347487191397 0.418117102
12.2409536924394 0.418362639
12.2461835601751 0.419546793
12.2518885078413 0.419993424
12.2585118308515 0.423317876
12.2663556745595 0.420192686
12.2774337826699 0.419904421
12.2884400231635 0.418000239
12.3039650038912 0.836107539
12.310688112038 0.419144385
12.3186555865768 0.418941908
12.3252690036037 0.418445774
12.3343349156585 0.416578999
12.3457146183454 0.837131119
12.3528421137059 0.834359023
12.3570087479883 0.418125191
12.3608982655568 0.419826639
12.3645973913862 0.419568731
12.3766434450554 0.418133562
12.3896765858372 0.833706516
12.3978573601508 0.417416329
12.4063291531337 0.418951028
12.4205577026505 0.418093554
12.437106187289 0.84817568
12.4458290920475 0.839485495
12.4538038783167 0.419029677
12.4605087724575 0.41745807
12.4661679210282 0.837353186
12.4755260639917 0.419370192
12.4860980839094 0.83415993
12.4937972535353 0.419973858
12.5000664806679 0.417942363
12.5115956890694 0.420638683
12.5230395299635 0.835866552
12.5318327439897 0.838699021
12.541900208162 0.417793364
12.5507653396135 0.83705082
12.5616423549881 0.835424691
12.5701700246213 0.834276449
12.5773105801608 0.420002199
12.586761915729 0.419230067
12.5949765115352 0.417939386
12.6145056352164 0.853607896
12.6319741754468 0.837946072
12.64197977022 0.420935583
12.653222674292 0.837404039
12.6619146855296 0.838200832
12.6673928311463 0.83755405
12.6725643840012 0.41863972
12.678122478772 0.41722499
12.6833205714997 0.418968792
12.6893436826882 0.417915841
12.6948794821414 0.426792752
12.7069731433424 0.422351746
12.7213540174127 0.419337605
12.7379640584191 0.430094168
12.7600782199623 0.423696464
12.7832670105506 0.855781155
12.7968930174402 0.43038672
12.8093381609182 0.861863519
12.8167455685936 0.423234593
12.8226900205508 0.419402654
12.8318307951964 0.419531712
12.8528093715291 0.417356075
12.8752800707408 0.421481398
12.8940142554038 0.835695793
12.9048517748508 0.420155205
12.9169021901127 0.418143307
12.9302251632396 0.838225252
12.9437059735994 0.419604669
12.9569001656003 0.419663351
12.9759452873174 0.419957875
12.9916552361323 0.835642528
13.0020305662757 0.83733295
13.0104985884512 0.838818658
13.0174426312387 0.854264395
13.0228349704484 0.417588316
13.0290805940747 0.418955929
13.0361743769948 0.41989649
13.0465462172777 0.420060346
13.0623359801068 0.837445481
13.0737821258102 0.844428519
13.0828507179291 0.418890024
13.0917813424309 0.419380368
13.1009854283001 0.419407498
13.109913079072 0.420522496
13.126924254696 0.840314731
13.1370523334093 0.843905277
13.1447860572407 0.420415192
13.1552106934359 1.256409576
13.1602216933087 0.418613803
13.1645569741105 0.419919764
13.171154952203 0.421083227
13.1775397550604 0.420565063
13.186840861485 0.419356317
13.200629673047 0.419807424
13.2147757626623 0.421901789
13.2377518674512 0.839839926
13.2520019079357 0.416508038
13.265126996394 0.842785667
13.2823952825643 0.422622219
13.2993383742506 0.420021844
13.3153351329546 0.42106981
13.3335622513372 0.418959053
13.3525437774847 0.836980021
13.3675411300315 0.839712054
13.3784715384035 0.838075377
13.3875468898968 0.419609679
13.395581257117 0.418019499
13.4103990393347 0.419040853
13.4326999156126 0.419681745
13.4522845431069 0.419889984
13.4743901771561 0.420280001
13.4960709750955 0.841024287
13.5148476553454 0.836847179
13.5262074190106 0.835740135
13.535840725077 0.839049495
13.5438979157538 0.419054471
13.5510155579615 0.423960002
13.5571022293898 0.420916835
13.5680872959227 0.419764918
13.5811882699308 0.420626893
13.6129584783213 0.839378295
13.6492122879887 0.419473063
13.6843973736674 0.420163734
13.7166318441067 0.418331474
13.7440627541311 0.420290434
13.7723126678629 0.417608325
13.7986194268953 0.419087169
13.8207238127547 0.420238768
13.8384830926962 0.421996942
13.8635712583781 0.425704396
13.891447976336 0.424334974
13.9184361466088 0.419846601
13.9480750618795 0.83845285
13.9717313898319 0.418973671
13.9930895883033 0.4188947
14.0136724568557 0.420365783
14.0316551612564 0.840821248
14.0430371018857 0.41940168
14.0565928453639 0.41986177
14.0690411929354 0.421285249
14.0879673110742 0.421689751
14.1113046379697 0.41846038
14.1408418147004 0.837237884
14.1638221952534 0.418354759
14.1873503191969 0.419836782
14.2087558289219 0.8375485
14.2337910320362 0.418930597
14.259717464021 0.419276869
14.2836260913693 0.419488308
14.3039125887417 0.420067592
14.3283804648257 2.50706259
14.3332309492583 0.419603624
14.3387788111174 0.421897282
14.3469673083797 0.420210067
14.3725592551725 0.420118297
14.4029268150294 0.419482587
14.4334239835791 0.838761083
14.4460921795307 0.420385282
14.4649909396651 0.419269272
14.4839520323701 0.419226555
14.5095943676176 0.420830919
14.544202413146 0.42016997
14.5965532821217 0.419184874
14.6557174962097 0.419631731
14.7096037503037 0.41847249
14.7555397152896 0.419855219
14.8136835334745 0.418175455
14.8657423251259 0.843977353
14.9064047077137 0.420315577
14.9466236524603 0.418461943
14.985983846199 0.419370155
15.0405300240469 0.837021276
15.0773198804177 0.42045843
15.1208756925769 0.419091525
15.1591439386995 0.421202039
15.197477726407 0.420543681
15.2344727811844 0.418787675
15.2717591681337 0.421736967
15.3105153426871 0.421769272
15.3503920373321 0.421669129
15.3894929860464 0.418902729
15.4278583731276 0.418899357
15.4662909501041 0.419416749
15.5042385781176 0.425757592
15.5423265856659 0.422890004
15.5805100838493 0.420001797
15.6194367599263 0.421249725
15.6581684991409 0.418582813
15.6969019986102 0.420088223
15.7352791242823 0.420880903
15.7741472385768 0.4210441
15.8130094900596 0.419853081
15.852068051926 0.418887375
15.890702330704 0.419685499
15.92958696635 0.420447056
15.9684311086668 0.418463761
16.007622745669 0.418330387
16.0461858389001 0.423222376
16.0845854305991 0.418556136
16.1230362745138 0.418923292
16.1620607123002 0.4219936
16.2009382067629 0.421998371
16.2397167474708 0.418310139
16.2782128332072 0.420052407
16.3171299817596 0.419789244
16.3561355694953 0.418446751
16.3953089736696 0.421349837
16.4341571917419 0.428073796
16.4732145945127 0.4201612
16.5122598239018 0.421325442
16.5515888656627 0.419765497
16.590734820224 0.420000511
16.6300469403633 0.417379589
16.6692657859446 0.421107205
16.7087723272647 0.420532815
16.7481717848451 0.42240289
16.7877292780057 0.421170536
16.8265697884666 0.420418213
16.8641974282821 0.418445125
16.9021471209462 0.419357172
16.9409478593912 0.417065214
16.9801821884599 0.419469509
17.0185880291431 0.41792981
17.0566461946373 0.419863457
17.0948541741554 0.41897171
17.1337791403786 0.421036883
17.1725817234601 0.420224303
17.2111220977846 0.419466835
17.24930023858 0.418570624
17.2879282173516 0.419778508
17.3267153558204 0.420384468
17.3655994263871 0.418448638
17.40403658927 0.421390145
17.4426091425774 0.41782737
17.4812428963444 0.419464094
17.5202080217843 0.419200609
17.5589030218184 0.420771879
17.5976301810922 0.418604288
17.6362180193925 0.417424976
17.6751476909394 0.419720212
17.7139771751337 0.418129702
17.7529145409719 0.42025814
17.7916134439052 0.418776593
17.8303984661354 0.420147754
17.8689887967817 0.418813672
17.9073664513351 0.421219656
17.945869961618 0.4200159
17.9846220886223 0.420150895
18.0234358536093 0.425444715
18.0620872924191 0.418015176
18.1006607611464 0.419099474
18.1393650794603 0.418427998
18.1782229246064 0.419639714
18.2170826392353 0.419691471
18.2558413223447 0.419483371
18.2946088309148 0.421150679
18.3334711857048 0.426705506
18.3719107931531 0.420269817
18.4093824436167 0.421049259
18.4472338945197 0.42155039
18.4857318101507 0.418389321
18.5246486542137 0.419365321
18.5628782967996 0.419860666
18.6009165982241 0.418966742
18.6390706904914 0.42146808
18.6778798084365 0.423097236
18.7165396925095 0.422616872
18.7550303348117 0.419476168
18.793202806683 0.421664256
18.8318099388841 0.419341225
18.8705191919111 0.420004063
18.9093432377417 0.419032143
18.9477696077865 0.419128812
18.986359302648 0.421348286
19.0249822220891 0.418823177
19.0639149521791 0.420672279
19.1025933826082 0.418020322
19.1413359536333 0.419125646
19.1799451684199 0.421846382
19.2188744054734 0.420553172
19.2576913029897 0.420731192
19.2966266142783 0.420548452
19.3353385215006 0.42069417
19.3740369848703 0.417016953
19.4125036223511 0.418371214
19.4505362383754 0.417893992
19.488959186397 0.421403253
19.5275818619782 0.421833476
19.5663590512318 0.422375523
19.6046965441873 0.41903288
19.6431115634105 0.418158731
19.6815733457188 0.41908092
19.7203897221335 0.420397381
19.758978889375 0.417783457
19.7975775627854 0.419426005
19.8360115002718 0.419649004
19.8747692350066 0.435509932
19.9134565192396 0.418422822
19.9522515037849 0.418814453
19.9907953107382 0.418408547


==> Images/Results/shadow_timesteptimes_tol_0.01_adjust_0_m4.txt <==
t steptime
0.0 5.205963598
3.34392436653678e-07 0.604801102
6.03165285079625e-07 0.602636732
1.10679268022223e-06 0.60802773
1.93799160094109e-06 0.601356243
3.35155274801341e-06 0.602240299
5.78699750407241e-06 0.60141624
1.00310598071012e-05 0.603872308
1.73538257934166e-05 0.602943758
2.94984580566767e-05 0.603011738
4.9347596807355e-05 0.604813736
8.29750942691443e-05 0.602747264
0.000141901174165456 0.601682783
0.000234789753223898 1.200152311
0.00030112372238835 1.204336445
0.000355692656308932 0.601609819
0.000406460884997001 0.601950143
0.000466822220903012 0.602305508
0.00053250677227263 0.601417861
0.000676028161981587 0.60092433
0.00111143756155427 0.602038559
0.00158264778309943 0.602930434
0.00225221639867222 0.612167882
0.0032743883457741 0.601477037
0.00489968209532214 0.601742961
0.00757924239819063 0.603270746
0.0115138543535027 0.601843778
0.0171145845293045 1.207929466
0.0198825604599466 1.201271561
0.0219926496574668 1.204131853
0.0235362674209232 1.204482764
0.0246524822185263 0.604343781
0.0258239041287055 0.602369634
0.0268324312082694 0.60263372
0.0280885751892377 0.605849473
0.0296262448968978 0.6038048
0.0319996440525646 0.605836172
0.0365109992747723 0.602533487
0.045534368848594 0.604442536
0.0626984862234516 0.604536552
0.0831993021512701 1.202573218
0.0980752144061739 1.201567364
0.103614324243852 1.217902504
0.10798445558878 1.203991251
0.111477020515512 1.199917979
0.11427189655323 1.210086482
0.116578913971652 0.602432467
0.118862069961996 0.60175237
0.121003212135693 0.60384223
0.123680590281693 0.60274976
0.12605306788441 0.601622381
0.128569617940664 0.602860967
0.131619213531479 0.599501309
0.134395354707374 0.601255315
0.14091444974334 0.60205574
0.146525761386348 0.603685896
0.157016019187807 0.60356069
0.177089877251077 0.600323221
0.19506399935052 1.200997055
0.202054711415246 1.210563448
0.20726275108453 1.201741776
0.21097467765961 1.200820222
0.214224828474791 0.601140316
0.217251528913965 0.599001354
0.2206830525791 0.601147903
0.224240138892136 0.603054239
0.228405671621677 0.604486877
0.234606076123897 0.600219022
0.245377365848682 1.199327572
0.260025372313517 1.201297392
0.265011715757294 1.203202254
0.269281260201071 1.199625966
0.272515784354128 1.201325943
0.275480209118851 0.604017804
0.278606002407694 0.601578446
0.281564119630578 0.603347759
0.284687636869098 0.60352017
0.288716842028194 0.601261787
0.291974178202421 0.604532085
0.29645562494228 0.599432266
0.302571702671553 1.202907614
0.306767580474413 0.60562774
0.311273310231469 0.601111893
0.315493644650302 0.601926149
0.320272456698853 0.603034053
0.325451087170694 0.602718935
0.331473735869793 0.602483911
0.343019330401508 1.201139494
0.351287428282378 0.600946347
0.359284398796295 0.604117007
0.367064814344503 0.602754379
0.377053774127067 1.205722555
0.383305240660372 1.203870338
0.388128974966825 0.60112098
0.393978329628744 0.601865218
0.39880502612875 0.602287212
0.403028039520133 1.204796602
0.410671236947333 0.603800486
0.420956064982031 0.60951342
0.43864052770938 0.600603168
0.456019601383139 1.201224811
0.463215654200643 1.20198423
0.470045161523031 1.223385426
0.475187045010406 1.202026647
0.47937499144925 1.208740349
0.483406756081578 0.603443937
0.487439128855403 0.602067368
0.491595556626346 0.601864335
0.495924118207663 0.601349893
0.500510985322176 0.602745853
0.505852880440911 0.602091167
0.510387785453919 0.602304637
0.514942142857936 0.602547363
0.519649935603608 0.61005371
0.524595377372379 0.60086826
0.534136940117898 1.204149261
0.54071383290023 0.602358673
0.546162720406338 0.602527882
0.552188345538913 1.20221245
0.561622814315749 0.603573332
0.571178153151274 1.203155081
0.577790057826738 0.60274154
0.584304108366455 0.604452766
0.591700209139542 0.603331516
0.600914726305901 0.603510122
0.612792355616071 1.201233429
0.621824582059431 0.601264687
0.632032273824925 0.602085491
0.643046945509096 0.602183024
0.655716530270465 0.603182658
0.677482832033484 1.203029773
0.686040546508866 1.199813523
0.693531439555092 1.202809867
0.69938283822196 1.205360371
0.704276757522692 1.200904859
0.709061586306201 0.60370185
0.713829116835109 0.603990109
0.717842745749304 0.602288812
0.721675919597016 0.60238225
0.725943319122497 0.607244102
0.73030967732117 0.607202469
0.734529949305474 0.604522704
0.738818782250166 0.602788052
0.743488917655709 0.602807584
0.748189912421691 0.605011943
0.75289613965469 0.604963766
0.757994992234868 0.604295823
0.764568446498186 0.603557141
0.770091153241773 0.602179888
0.775653747371107 0.603862033
0.781501045269071 0.603298668
0.788123576203831 0.604340222
0.79414196683892 0.603917357
0.799591861896967 0.602351998
0.805022388716119 0.610383481
0.811601821970424 0.612486453
0.817755231754608 0.602221086
0.826072721744192 0.604043699
0.845265007377622 1.211690404
0.859141982925571 1.206823752
0.868029502054699 1.205332419
0.876060609841839 0.604925277
0.884095411387785 0.620131974
0.892574055927896 0.603873076
0.905439837159193 1.203696052
0.910767355952393 1.210022341
0.914911936412401 1.205604055
0.918587843487745 0.604128959
0.922197595572731 0.6046933
0.925848254015587 0.603752662
0.929521495371464 0.607661859
0.933314312715744 0.602806415
0.937391005588464 0.605016358
0.941205922605385 0.604224638
0.945221860787943 0.603932369
0.949178421546692 0.603978299
0.953244926097969 0.604086632
0.957320928830007 0.604849986
0.963739576131488 1.207270804
0.968373356557001 0.604570588
0.973629820659193 1.203376984
0.978230273195057 0.605030416
0.982510123992226 0.602790503
0.986766117899321 0.60563682
0.991301203307993 0.607079447
0.996123673327105 0.604469665
1.00076812054237 0.608612683
1.00583667325978 0.603777393
1.01113998609937 0.605129505
1.01651583324574 0.605434286
1.02195083278258 0.608343773
1.02735461140572 0.60924354
1.03276550431628 0.605397708
1.03857371269374 0.604603396
1.04467570457464 0.605129793
1.051256060016 0.607829536
1.05796147278629 0.606491308
1.06766449650374 1.206160202
1.07353282695645 1.209109602
1.07893183402698 1.204881724
1.08302773278437 0.603589083
1.08717741060097 0.604365889
1.09147685191035 0.604026178
1.09558196117094 0.605911733
1.0997768497962 0.602658425
1.10397854212146 0.603871974
1.10823989256641 0.617860793
1.11375570219926 0.607363096
1.11817838641276 0.606190558
1.12243467873589 0.60736274
1.12668625792411 0.604415399
1.13123656245759 0.606408982
1.13638103442251 0.605089525
1.14250920881813 0.605346049
1.14779287397822 1.213193443
1.15245383969542 0.611774369
1.15749363607669 0.607940006
1.16184305191578 0.605050107
1.16689050545675 0.607269171
1.17143657476893 0.606394575
1.17621494126986 1.207256595
1.18075867336276 0.605861594
1.18550144619506 0.608765747
1.19269436508484 0.609465871
1.19989100287805 0.60899215
1.20583281626339 0.603920009
1.21078410738782 0.608579673
1.21568550654708 0.60657669
1.22070809909621 1.210337215
1.22580269321054 0.606933484
1.23090322415981 0.607248176
1.23598836679475 0.607135523
1.24084806506379 0.605118737
1.24637547241628 0.604314479
1.25126910000358 0.604836133
1.25622519374569 0.604017818
1.26208860356791 0.60794803
1.26847301004344 0.607356977
1.27402185598846 0.605519067
1.27938986780986 0.605605433
1.28550274130105 0.605921269
1.29047933749657 0.605563831
1.29550106797345 0.604147206
1.30054082908882 0.606528639
1.3083441140782 0.608934765
1.31541455651643 0.605963463
1.32305404288396 1.2097632
1.328359253334 0.608426188
1.33401660715472 0.607200063
1.34020972768827 0.606930211
1.34644804023791 0.605441307
1.35477176959358 0.606771041
1.36272877606885 1.21081992
1.36794936914802 0.608683942
1.37379367947017 0.606958542
1.38110765186603 0.607133133
1.38700728812344 0.608993549
1.39430601318413 0.603572101
1.40113609821646 0.606289863
1.40785704373049 0.607592456
1.41418113679746 0.605136565
1.42016291642547 0.604786383
1.42516452383196 0.607468362
1.43167995645641 0.604626274
1.43830879015087 0.60793862
1.4466679081048 0.604780378
1.45416809979815 0.607292243
1.4608097945975 0.606537126
1.46858320484078 0.605727225
1.47485016814795 0.626632997
1.48125075790152 0.602299678
1.4865766807824 0.605129059
1.49518090484547 0.60334561
1.50446408138684 0.604284114
1.51204073818344 0.608151883
1.52140973347216 0.605579183
1.5289933322772 0.606260299
1.53838891437809 0.605315533
1.54716482135132 1.205584322
1.5531426199713 1.215910655
1.55729860440864 1.205043695
1.56104305380709 0.604938005
1.56477098501625 0.605536555
1.56889916157616 0.605281333
1.57291866887221 0.602558742
1.57779200386885 0.603658131
1.58201733936253 0.605285038
1.58678733626111 0.604782033
1.59325821091287 0.60413495
1.60153943696629 1.205043997
1.60725871012931 0.603501039
1.61362508929598 0.605446902
1.61934621701474 1.204501577
1.62428708915161 0.606690541
1.6297614165268 0.602746073
1.63672878777403 0.604475019
1.643928769867 1.205451679
1.652214610914 0.603031426
1.66090410252813 0.603629597
1.66817612225966 0.603689059
1.67827918037242 0.605191631
1.68904892817204 0.603914124
1.69847285923572 0.601365945
1.70817013586552 0.605272796
1.71703959866538 0.608638652
1.72575494776334 0.603859832
1.73479940093403 0.603337791
1.74451523902439 0.606420112
1.75478776593508 0.604333431
1.76972158690298 0.606147407
1.78609986123269 1.209055177
1.79717391373471 0.606705193
1.80927713542478 0.604988414
1.82073961868611 0.608898178
1.83303744298322 0.604772183
1.84405619187379 0.605703562
1.85602041076083 0.603551029
1.86781585043138 0.607700489
1.88029535434364 0.601729862
1.89131747049841 0.602657015
1.90487405378817 1.204337246
1.91806793267895 0.60323277
1.93100129256966 0.619121308
1.94640328715183 1.211018476
1.95783457263424 0.607427171
1.97191397536784 0.606143218
1.98453494076107 0.609228975
2.00246273682461 1.210229525
2.0081878414803 0.605100789
2.01536354987426 0.605524146
2.02294535417722 0.625262217
2.03024464728915 1.207199616
2.03723809841543 0.604343027
2.04564703315985 0.605961588
2.05400140558214 0.605920999
2.06301422133572 1.208061149
2.06982458508375 1.207117091
2.07507189703416 0.611883523
2.08132164654903 0.604464703
2.08812526830286 0.603596612
2.0936217410369 0.604687667
2.10057178886908 0.607246951
2.10837827284416 0.606696173
2.11598030558064 0.608043993
2.12356570205571 0.605172732
2.13252989753168 0.605188635
2.14265530194019 1.207215351
2.15280890919749 0.604046739
2.16163734684668 0.605242964
2.1757520899806 1.210032591
2.18790001599497 0.604760905
2.19786472907119 0.606184906
2.21061139520335 1.216403324
2.21952588075304 0.603890097
2.228341272826 0.605772171
2.24155624723272 1.208982455
2.25798392163549 0.606578973
2.27205858189703 0.60831704
2.28820134060666 0.608042406
2.30937311994024 1.216209473
2.32191566176638 0.611666646
2.33589790555535 0.606963957
2.35779799728848 0.606999051
2.37844589129519 1.208984893
2.39580647304807 0.603839665
2.41482587564123 0.607668651
2.43052812679457 0.607845798
2.44605299952268 0.608567838
2.46479714086161 0.604527896
2.48295375777501 0.607801899
2.50144718044163 0.606111594
2.51952943401746 0.610374566
2.53593756832295 0.607636648
2.55331597565591 0.605242987
2.57383204019751 0.607298208
2.59692356952496 0.60572303
2.61918821527353 0.605069798
2.63829464790198 0.604416491
2.65744601806457 0.605692021
2.67533542107582 1.209240131
2.69258363578703 0.623706242
2.71266619248165 0.612172999
2.73186567754042 0.612585611
2.74970535830743 0.610545606
2.76519089154657 0.6165697
2.78149766082903 0.614993912
2.79794909303663 0.610808189
2.81240581540661 0.612906561
2.832120908032 0.612739637
2.84923501171184 0.612154009
2.86778482712191 0.612689366
2.88546157058957 0.618448986
2.90351552028528 0.612705128
2.92115632522204 0.611247904
2.93865037938152 0.610882927
2.9552153589456 0.612704583
2.97232009684661 0.618758121
2.98969789267551 0.610272548
3.00772192945576 0.613202801
3.02617824827176 0.607164381
3.04469549972086 0.61315916
3.06422148337664 0.612333374
3.0837195455401 1.223633867
3.09857803510947 0.611121371
3.1147821333146 0.610311072
3.13323752346039 0.625397823
3.15324252974928 0.609727693
3.17145311837933 0.610270846
3.18874338897326 0.610735698
3.20388227868834 0.613063047
3.21918179909706 0.606617344
3.23705376243357 0.605910314
3.25567046253249 0.612985497
3.27507143276546 0.611961135
3.29453137905042 0.611789957
3.31388762069758 0.612014562
3.33319074790006 0.611626823
3.35274902372139 0.607762147
3.37283258528372 0.608159664
3.39334586034249 0.609961195
3.4137530606657 0.617943453
3.43691206400643 0.612341384
3.45928110309141 1.219518468
3.47675389846844 0.6091082
3.49486371599738 0.611888877
3.51074941127989 0.614989672
3.5302041098296 0.617796606
3.54992850139577 1.220862023
3.56830267431424 0.609729024
3.58789297296166 0.61009501
3.60820609875508 0.609778139
3.62936466813473 0.608786971
3.64832643556386 1.227803631
3.66365131805382 0.613155581
3.6825764569377 0.616729245
3.6980837672998 0.611269616
3.71251058533179 1.229702009
3.72410551413156 0.613929774
3.73675174410416 0.614694578
3.74954097792017 0.614662665
3.76787819213107 0.625991082
3.78662974152995 0.612108337
3.80626700483448 0.617122027
3.82471788315509 1.228704879
3.83559734721112 0.621356044
3.84701488683869 0.612293431
3.859046800014 0.609278653
3.87300100204697 0.611599768
3.88977345026912 0.610898857
3.9053403808554 0.616529124
3.922878446268 1.2298899
3.93448960052752 0.617553546
3.94461884355837 1.233507185
3.95380854699144 0.616115915
3.9617919915802 0.616321845
3.9761353371491 0.616342541
3.99158106314054 0.625056085
4.00415372800691 0.615992232
4.02084460974196 0.61749064
4.03891486809194 0.617305595
4.05646150652164 1.23516167
4.06763078035975 0.6187355
4.07933533279292 0.616957418
4.08909519051629 0.613024453
4.10001008084402 0.613162437
4.11546014202628 0.618912974
4.12901134215606 0.624871465
4.1438576102882 0.62101938
4.15961643081772 1.231675392
4.1683071461941 1.235251149
4.17591108490627 0.613058397
4.18352231620953 0.617509867
4.19254191788714 0.613178063
4.20030547251283 0.613385453
4.21053202984826 0.612201716
4.21928146900491 0.61493702
4.22815098562604 0.617334903
4.23692363647652 1.238964261
4.24500401714325 1.234044986
4.25060766463838 0.618880842
4.25684004711181 1.238096002
4.26098857504283 1.236890357
4.26428399874865 0.621360121
4.26806188048445 0.625577378
4.27197422106567 0.621976039
4.27845410403135 1.234616781
4.28767028388918 0.622311122
4.29616060686474 0.619286924
4.31094021300564 0.613491758
4.3232656542115 0.614020337
4.33358785398251 0.616148627
4.34527471375567 1.225545232
4.35255846300075 1.23124187
4.35974263217679 0.620929359
4.36676644011067 0.619204154
4.37714072812031 1.85277867
4.38301486545114 0.618412292
4.38882238586313 0.620432164
4.39726086467252 0.620634557
4.40531518384847 0.622629855
4.41769335150309 0.620535593
4.42772762911738 1.239578295
4.43589252450712 0.620696775
4.4448765058733 0.617039148
4.45290489093548 0.616928422
4.46491450382862 1.234053478
4.47276903707668 0.617560412
4.4802888102405 1.244148989
4.48456913253606 0.623636086
4.48957856102727 0.617377781
4.49459778338695 0.621014138
4.49997815033803 0.623407247
4.50685870908518 0.624715045
4.51698301612229 1.241284757
4.52630583332594 0.61764852
4.53510246895866 0.618994489
4.54882460506484 1.233289642
4.55690108846668 1.892225658
4.5628485822957 0.620911373
4.56852900950592 0.62138355
4.57308564012527 0.622046597
4.57760550734319 0.63236753
4.58601457579164 1.243969773
4.59310859780754 0.623730205
4.59949925963693 0.635243767
4.6063075370315 0.624723634
4.61503897075498 1.246784978
4.62313077179784 0.621199149
4.6309337729001 0.618995991
4.64276995111228 0.619790654
4.65314541588332 1.23495274
4.66164399364227 0.619861352
4.6704666392074 1.244575914
4.67620221549367 0.623774834
4.68113332192147 0.624070247
4.68689796542644 1.258986921
4.69323694605858 0.623801658
4.69912304084792 0.624133963
4.70704498954146 1.24625421
4.7132451760582 0.622932292
4.7193051848485 1.239565022
4.72629367238942 0.623665353
4.73334188868195 1.249238663
4.74184758001848 0.630544262
4.75070780502729 0.620608702
4.75875089420034 0.623592417
4.76649000293915 0.621627234
4.77367168358902 0.631041811
4.77998860464488 0.636670873
4.78704636476188 0.629396608
4.79584976869886 0.626593874
4.80512747264231 0.625212928
4.81408956808962 1.251645176
4.82128600511874 0.62186813
4.82805804413463 1.247210692
4.83201541186768 0.62347931
4.8361658263864 0.62141763
4.84095008617454 0.622655403
4.84785627346453 0.624364032
4.85486767104662 0.636587222
4.86207426029522 1.254409586
4.86773490956804 0.628307264
4.87370314121853 0.623298052
4.88249825436141 0.621330524
4.8902693214964 0.625688392
4.8988940143818 1.245494273
4.90340651613212 0.627822716
4.9081152064785 0.629536312
4.91647183124196 1.256171611
4.92314891776644 0.628341368
4.92931853143225 0.631031702
4.937057077803 0.642601295
4.94677155774878 1.251179927
4.954469106406 0.628565844
4.9607854156031 1.254543195
4.96501195588327 0.625936174
4.96963413703874 0.626160478
4.97382978185793 0.627419798
4.98248212058268 0.628077233
4.99148118637484 0.630389965
5.0001251417824 0.630985331
5.0091040936602 0.629681446
5.01735461468217 1.258383503
5.02330071617128 1.898839642
5.02597521776359 0.628379521
5.02908671185008 0.628657458
5.03267053737645 0.627840996
5.03853761818846 0.637998842
5.04331383425225 1.261142049
5.05007125157984 1.261728374
5.05402538757006 0.636912772
5.05809568636243 0.629033385
5.06294137325819 0.630791249
5.07107136405973 0.638303694
5.07781242595528 0.632419742
5.08344801191248 1.263326617
5.08803564548964 1.25870583
5.09150942967021 0.634521012
5.09540792401996 0.64038065
5.09905966467816 1.261244781
5.10179406160494 0.631619573
5.10531777564101 0.632171013
5.10833937708058 0.630917127
5.11555614368636 1.253413277
5.11993828424244 0.643500353
5.12422172239282 0.642233486
5.13074833364247 0.631319979
5.13719628334 1.263701401
5.14218377615619 0.63788167
5.14620667201302 1.264687212
5.15148217571786 0.636362552
5.1563643120195 1.270427894
5.16035836304658 0.637293985
5.16465940019222 0.635021186
5.16840150492755 0.636923877
5.17277516010874 0.63284351
5.18085237690073 1.264878634
5.18624993709313 1.265618227
5.19068412567832 0.63607431
5.19455272602295 1.269362186
5.19966987607828 0.634427206
5.20480790755564 0.63425048
5.20957675442928 0.633481472
5.2143383226548 1.270987134
5.21811913013795 0.63640658
5.2214909240627 0.63630325
5.22458270910448 0.638944556
5.22842958659328 0.637467772
5.23176231359687 0.637568585
5.23551914925526 0.636575022
5.24053138068174 0.635140139
5.24590865552698 0.634963593
5.2526095735324 1.897804394
5.25567219958892 0.637589565
5.25830969902615 1.270712897
5.26264330300745 1.290423747
5.26576782288319 0.637807736
5.26923304171718 0.656558956
5.27344971506704 0.654293439
5.27944308572536 1.285127099
5.28316759870269 1.269614442
5.28672273249601 0.639352125
5.29052269392799 0.633227792
5.29466822165741 0.633588215
5.30134771558078 0.63669134
5.30736312058269 0.631367638
5.31273373007407 0.645431044
5.31743441045681 0.638927372
5.32205828430056 0.640196316
5.3267216571925 0.636339234
5.33323708154355 1.273867887
5.33921820107487 1.273008819
5.34246230946191 1.26029161
5.345327764292 0.641520717
5.34816718990568 1.276764533
5.3518122287438 0.641675512
5.35480960540405 0.644381434
5.35947628113976 1.280861027
5.36352503745216 1.276840715
5.36673887395318 1.275393539
5.36898934766081 0.638063215
5.37149481421628 0.640335387
5.37397681518643 0.641150638
5.37604250975926 0.639995766
5.37872706918884 0.637982514
5.38275266337751 0.634613631
5.38658105497186 0.635179448
5.39096995838564 1.268520068
5.39460679140319 0.63855503
5.39861250222344 0.638565356
5.40304344980449 0.636203822
5.40794833589169 0.641565063
5.41257625819293 0.639679267
5.41804285310466 0.637077764
5.42457828475029 0.638194813
5.43021571034597 0.64592254
5.43503103032122 0.641320185
5.43959229806861 0.644765187
5.44639029977291 0.643058196
5.45252928278993 0.647568784
5.45859186075844 1.289152071
5.4625259360929 0.640302033
5.46724467081693 0.642351201
5.4719383476775 1.291599187
5.47707355305633 1.286267007
5.47966256177324 1.281189249
5.48190258230443 0.640056116
5.4847052547706 1.28462304
5.48631445759283 0.661638174
5.48803505236037 0.654243115
5.49004859716046 0.648149599
5.49256356073393 0.644831503
5.49588430628753 0.642704819
5.50032743362095 0.644455389
5.50680178017266 1.283253051
5.50952748329875 1.294261043
5.51222100863176 1.285613384
5.51392164230528 1.93476028
5.51520835671067 0.643109248
5.5166330449719 0.64296314
5.51847885471171 0.645433106
5.52098467033 0.645639974
5.52523320859568 0.648895137
5.52997544042814 0.647691161
5.53542932678485 1.287550954
5.53848553842002 0.645528012
5.54142406990364 1.288067617
5.54528177248479 0.647272519
5.54950400293496 0.644999613
5.55318287220038 1.933623601
5.55545905887695 0.647131452
5.55751417874143 1.28868692
5.56178050296788 1.286193852
5.56492649831659 0.645116394
5.56834985059259 0.644037368
5.57169175245931 0.644521918
5.57642267919729 0.653233372
5.58135424595562 0.646347098
5.58725454899873 0.643698567
5.59213988249019 0.643011305
5.59713838121491 0.648445102
5.60126266956067 0.649735266
5.60622158844552 1.300800361
5.60908484142985 1.940421906
5.61184807891251 0.649327217
5.61424563889 1.294555742
5.61794683331247 1.288291652
5.62099476664807 0.653059991
5.62407433367495 0.641987761
5.62655962213108 1.311735532
5.62845503793813 0.652600393
5.63024484824834 0.650734089
5.63333052071314 0.653307713
5.63591925187875 0.648083188
5.63977798651123 0.656222951
5.64425644162115 1.298184789
5.64699701499873 1.303110562
5.64978622770863 0.648522636
5.65264468684233 1.295448971
5.65479574355709 0.649598317
5.65720753445417 0.653625233
5.65982474399213 1.291027883
5.66218517304981 0.647777112
5.66493276315572 0.651747633
5.66749416415685 0.649727521
5.67010156040861 0.651417835
5.67313059024674 0.646559924
5.67775975860459 1.945570991
5.67987540783406 0.648607003
5.6823077920863 0.651909799
5.68504929108081 0.648657429
5.68768649691188 1.288678356
5.69132684110162 0.649267046
5.69503550854745 0.648725879
5.69997328610666 0.657272382
5.70498318843119 0.656484495
5.70959268481958 0.650003551
5.71532410432724 0.649382937
5.72020319495596 0.64749728
5.72690450468687 0.655043316
5.73259727480139 0.654609499
5.73726724742017 1.30488644
5.73964419983875 0.647408356
5.74228050718202 0.650218092
5.7444839091022 0.656428787
5.74767202711281 0.657175981
5.75159827588754 0.652281941
5.75518854397063 0.6516907
5.75948953242187 0.651076011
5.76485388562043 1.297299128
5.76773211518945 0.649400032
5.77094318183856 0.66236183
5.77365772733657 0.655248651
5.7765705657729 0.656111533
5.77932603162289 0.652288191
5.78362854310231 0.6536585
5.78828147102416 1.305119979
5.79261068115739 1.304367886
5.79541558212425 0.653417873
5.79852659417538 1.971701953
5.80228947552021 0.655952828
5.80572183111193 0.651802918
5.8109751759331 1.310491784
5.81507247806628 1.301103968
5.81817492911594 0.657632728
5.82137296403209 0.651833683
5.82439918404371 0.655011238
5.82709193856255 0.653019958
5.83041990841632 0.654771785
5.83385853686462 1.306621422
5.83759544387324 0.654416338
5.84110949389673 0.652777556
5.84705443745898 0.653566594
5.85229285926866 1.303723552
5.85465838189408 1.310320051
5.85669121011561 0.655329892
5.85900519998418 1.305544061
5.86114869343565 0.657078563
5.86325980798044 0.655251008
5.86624925737108 0.654665046
5.86900282490432 0.655334402
5.873043556635 0.656608795
5.87848332753333 0.653545369
5.88343479019538 0.657117172
5.88813713281612 0.658753378
5.89309223057436 1.304613327
5.89672262297743 0.666000215
5.90040137162767 0.656557224
5.90556916380283 0.653470706
5.90982656668842 0.65343565
5.91521178049016 1.310980282
5.92037853461307 0.657749047
5.92465415669176 1.317392126
5.92810670958222 1.318450154
5.93104970914403 0.655488739
5.93408821855835 0.657940035
5.93747307995237 0.655313277
5.94069172451956 0.655941695
5.94553384176822 0.657205154
5.95131664567963 1.316291713
5.95659885319958 0.652857601
5.96193222908302 0.653613427
5.96704124567698 0.65297866
5.97175563624152 1.307926686
5.97646862809502 0.660156561
5.98133206712548 0.655517135
5.98558242384366 1.309976434
5.98811276446382 1.305806527
5.98985735490122 0.655098909
5.99158364135991 0.655594886
5.99348992164022 0.655444878
5.99739726980904 0.659726726
6.00233363255962 1.312195795
6.00648741798382 0.659297062
6.01045144132898 1.322795598
6.01366229883534 0.660295228
6.01678458921934 0.658855196
6.0196547719673 0.65681634
6.02448371375743 0.655126058
6.02922453156542 1.310632478
6.03419664316459 0.654175966
6.03824096831062 0.654646339
6.04324635878434 0.662564336
6.04739326228936 1.312377217
6.05151996285186 0.657028596
6.0557114494265 0.659615366
6.06151022952706 0.663533995
6.06666563727176 0.664578748
6.07224545578885 0.664106377
6.0768945489399 0.659499204
6.08134114096872 0.6576944
6.08577175244786 0.660348433
6.08966415897263 0.658374663
6.09367591326649 0.660140277
6.09909956739398 0.659743514
6.10487632065121 1.314722104
6.10876342010527 1.308475651
6.11216463245023 0.659737666
6.11520572756979 1.307605393
6.11830636879735 1.310077103
6.12058673347336 0.662118754
6.1226367611699 0.663195893
6.12536420784291 0.65370455
6.12832531867544 0.655443115
6.13114880094162 1.304990406
6.13497854881932 0.656026101
6.1391134113027 0.661948195
6.14366310083826 1.312962577
6.14570762968958 1.325679259
6.14778262072553 0.660940816
6.14958043402243 0.659476952
6.15230439225903 0.661147849
6.15492758485324 0.659750974
6.15831021351277 0.658728433
6.16172225904308 0.660832676
6.1667701331481 1.319898087
6.17131710265332 0.670909851
6.17633535953924 0.657458119
6.18127431878103 0.662668092
6.18582101284762 0.661925284
6.19023782862329 0.662537265
6.19636360685694 0.662053246
6.20325247703974 0.663026859
6.20992805684868 1.324111698
6.21306515386329 1.3225968
6.21578233384204 0.662328269
6.21842232594465 1.31446371
6.22169707532914 0.661811707
6.22470533024464 0.685682914
6.22923648855847 1.321537592
6.23243139817393 1.321935755
6.23475498555635 0.673115969
6.23693746396651 0.664405795
6.23982748448818 0.663319175
6.24548896072602 1.32111568
6.24958640287028 0.665154961
6.25345775684112 0.663526215
6.25809880904612 0.660007802
6.26236152069137 1.32576611
6.26516389715288 1.330935039
6.2679468969577 0.661552258
6.27029738077491 0.663568049
6.27404516848695 0.669709487
6.27709929612936 0.667502631
6.27961692155684 0.664275531
6.28304567935122 0.66613455
6.28677381231881 0.671158641
6.29035500334342 0.662783472
6.2936470703861 0.660612398
6.29691395875681 0.663152195
6.30063532335061 1.323600317
6.30447044058983 0.672706585
6.30761578650382 0.665626698
6.3125797449114 0.664038841
6.31712365466022 0.665160865
6.32133181778498 0.66984038
6.32606239484092 1.33352687
6.32900450729371 0.666152747
6.33182571350688 0.665543127
6.33546186963378 0.673110112
6.338418692639 0.666506608
6.34104138731162 1.333587371
6.34310237540466 0.668852967
6.34527004770831 1.321453848
6.34794630896363 0.666871189
6.35013452315239 0.666949631
6.35333824911848 0.665460058
6.35826808897798 0.66290798
6.36513183545754 1.323724312
6.36992638896505 1.330647186
6.37428569045603 1.325734265
6.37764073248904 0.661022619
6.38122014499082 0.668192908
6.38535552379229 0.665417868
6.38988682802657 0.666067182
6.39475951828581 0.66684652
6.40071546758739 0.663049245
6.40625997126171 1.324560364
6.40964455760215 0.662944211
6.41327282694441 0.667061495
6.41635359204408 0.670484418
6.42026854207443 0.665724194
6.4242948904749 0.657406717
6.42802954329759 0.66193005
6.4320889561642 0.661516729
6.43551765888054 0.671590043
6.43907539223593 0.674230135
6.44261661182416 0.666446117
6.44821652176698 1.329497683
6.45269654776562 1.331361096
6.45567642231259 0.664330523
6.45870691737728 1.329746847
6.4604186696193 0.665506441
6.46257179029246 0.667729523
6.46706703585188 1.33564795
6.46880258088418 1.329839319
6.47046095133136 0.66504638
6.47193888042655 1.328339588
6.47399083195163 1.330615995
6.47569917846134 0.660556033
6.47755731817688 0.667584244
6.47991683993444 0.66716066
6.4829869582435 1.331856841
6.48614279342983 1.342100827
6.48875793668082 0.667519976
6.49111946985269 0.664807223
6.49477172792041 0.665488988
6.49842881686859 0.664953286
6.50316395789735 0.670193256
6.50852792085215 0.665448968
6.51449007847274 0.670209668
6.51994227944974 1.335483989
6.52427987088232 0.667493747
6.52867011328645 0.665460255
6.53398594205929 0.669729361
6.53933161168594 1.333029049
6.54363599337668 0.6650463
6.54806438398597 0.663264077
6.55278414282323 0.666494239
6.55786400305155 0.668491861
6.56219294626463 0.671427523
6.56767442494661 0.668242653
6.57282864280414 1.331093263
6.57492253991239 1.336611923
6.57679001938926 0.668416319
6.57880475868798 0.668430289
6.58159022823838 0.67556719
6.58434347813865 0.667657866
6.58748308564786 1.331359988
6.59055900640113 0.667719197
6.59335074163059 0.668732945
6.59794787235178 1.330688978
6.60095050009982 0.670687093
6.60387371749555 0.667872451
6.60632217656102 0.669460597
6.6090730967444 0.666249344
6.6129256126526 0.668127784
6.61693982635846 0.669657879
6.62018615767406 0.668894977
6.6240060320002 0.668896686
6.62743421970164 0.667691426
6.63102745408992 1.337042163
6.63381121663854 0.672434583
6.63633477449943 0.669388381
6.63961624303582 0.675607843
6.64299675234493 1.334079119
6.64727176427477 0.668660244
6.6519105827734 1.333622832
6.65673608668298 0.671607215
6.66102378532332 1.366565446
6.66472276776001 0.685982757
6.66846117111942 0.677063042
6.67184434735688 0.671526817
6.67737334107029 1.346493714
6.67913459895418 1.343500374
6.68058652394379 1.347316694
6.68233453369685 0.672398749
6.6838126305099 0.674780456
6.68569934436016 0.670695972
6.68826515137495 0.673578682
6.69198110963001 0.676239478
6.69705169114572 0.672799244
6.70121536794828 0.675339794
6.70481979478176 0.675655464
6.70823844636366 0.677217717
6.71231364609059 0.673906763
6.71724719486941 0.674446681
6.72249651482899 0.676490756
6.72722394879169 0.67811342
6.7316261607815 0.68002084
6.73526991184807 0.67350957
6.73835898544208 0.673419621
6.74180615858891 0.673735637
6.74543753113417 0.67512077
6.74928274103317 1.344590123
6.7528576146525 0.675604613
6.75728655580941 0.674453569
6.76200930086543 0.673323177
6.76663224418527 0.681704328
6.77059091217204 0.679161409
6.77584789269856 0.677059548
6.78127799433797 1.344970322
6.78476410369821 0.675633676
6.78869982207403 0.67637007
6.79270299521554 0.671335909
6.79672090802087 0.675070784
6.80097293095944 1.347415503
6.80308445203435 0.674755004
6.805429357609 1.348748551
6.80634485940302 0.673439248
6.80728025996681 1.348315656
6.8085201657257 0.678145159
6.80965852173988 0.676554458
6.81096271201595 0.673924249
6.81282806494309 0.674022576
6.8157588718466 0.680966426
6.81950233487892 0.67853916
6.82343506371717 0.672762711
6.82780927496979 0.674555118
6.83208215054831 0.674425467
6.83555187800417 0.681493144
6.83949973088234 0.676059748
6.84369025772512 0.677118091
6.84728819529979 1.350506531
6.8499956827385 1.354719418
6.85185861782236 0.682922298
6.85412630065314 0.677250479
6.85604121227313 0.674855978
6.85904297447949 0.67668392
6.8617572572355 1.352229623
6.8650364743732 0.673760978
6.868278297799 0.672296425
6.87183597631505 0.672562342
6.87592564169804 1.343700179
6.87860398113319 0.67169828
6.88227634330209 0.671787534
6.88544713313508 0.672230443
6.89049850458588 0.672316506
6.89508850393919 1.34425612
6.89849008382859 0.672857425
6.90154754668257 0.674958789
6.90422569783274 0.678124722
6.90662857439841 0.673630717
6.90934496431772 1.347395258
6.91214784052863 0.675398019
6.91536494223421 0.673887423
6.91881905827962 0.672269194
6.92167211730764 1.341864886
6.92429177320852 1.345805759
6.92618371969869 0.672078491
6.92808850851816 1.342990475
6.92893122681347 0.673938976
6.92973481714912 2.038381053
6.93061319389146 0.674396536
6.93146110845903 0.673387237
6.93261371800525 0.675177433
6.93438494768125 0.676874003
6.93716967545019 0.682070574
6.94167763650125 0.674372978
6.94587992954145 0.677037082
6.94964284962368 0.677596473
6.95571897096345 0.688853089
6.96220643237528 1.348761013
6.96637414687332 0.679052142
6.97134757462175 1.347533499
6.97388930762788 1.349942064
6.97630960802914 0.675189486
6.97858660000667 0.675955732
6.98064766399786 0.675171062
6.98346186643274 1.350714864
6.98638037976412 0.67958117
6.9891923960843 0.676170244
6.99266985535024 0.675035786
6.9976260687623 0.678329104
7.00409321954628 0.67535657
7.00932384045753 0.677307919
7.01387515770366 0.678821607
7.01879791947491 0.678797067
7.02331932660013 0.677087764
7.02763849460766 0.67929603
7.03291332515824 1.352598638
7.03633969594707 0.679956115
7.03974521934557 2.033409179
7.04235955886921 0.678114417
7.04513580474224 1.371581784
7.0473883828327 1.362532701
7.04909346066614 0.677785951
7.05081224788441 2.035156657
7.05145706348822 0.676617144
7.05210882819421 0.676221076
7.05369301827631 0.703012535
7.05509467796646 0.678981209
7.05723053172721 0.676675687
7.06026953593264 1.366493315
7.06350087507654 0.679118928
7.06640078507415 1.360148371
7.06875071936228 0.684178083
7.07087639520976 0.679487496
7.07301289867407 0.683521504
7.07556667862801 0.681261383
7.07896898583358 0.682807036
7.08349111942769 1.359068442
7.0863846534314 0.691079609
7.08959809300744 0.682619024
7.09247330768952 0.678809491
7.09757831423639 0.6875884
7.10195021710417 1.357180025
7.10464279697898 0.682162545
7.10686912439048 1.36152663
7.10938848647103 0.680286594
7.11222370473229 0.679883322
7.11463566694506 0.679632458
7.11957101782609 0.681049697
7.12476710136769 0.67923991
7.12959801582048 0.692639451
7.13414515893399 0.682208166
7.13911984872484 0.680334516
7.14429343060489 0.680533217
7.14920828193256 0.679630187
7.15480740707909 1.361137525
7.1578447066495 1.356256965
7.15994510082908 0.682253561
7.16268584884898 0.68428138
7.16543430193556 0.679430269
7.16865231765778 1.365356287
7.17182248676266 1.361521187
7.17361050099827 1.359819569
7.17483498414508 0.682204192
7.17644399001377 2.720139858
7.17749875554351 0.686068465
7.17834611103303 0.684144802
7.17974265800121 0.680060219
7.18168002300076 0.682116387
7.18483699562938 0.680236504
7.18880478262619 0.67992742
7.19348958704356 1.367401829
7.19750862199966 1.359026976
7.20033981848556 0.682509801
7.20294131878466 0.680573535
7.20546494163502 0.68318627
7.20772567972788 0.6785834
7.2117108554671 0.684144201
7.21618355739003 0.680678832
7.2203401397902 1.354780741
7.22333607290074 1.356896736
7.22564535633009 0.679020439
7.22815703886262 0.686537843
7.23060638221663 0.685368819
7.23357570045988 0.677289744
7.2366529082285 0.682267127
7.24060020245446 1.358890697
7.24243454474871 0.681628444
7.24434390913993 0.67924179
7.24635177458128 0.683724176
7.24960247231136 1.354463945
7.25318300420633 0.680318105
7.25686086144756 0.680591872
7.26127474577385 0.678584768
7.2662063148944 0.679036669
7.27117648680098 1.356834258
7.27471820746571 0.678351966
7.27772839118626 0.682175755
7.28050971159471 0.682145204
7.28307822799801 0.681077724
7.28612690386604 2.736925413
7.2872675586122 0.682365189
7.28862970742541 0.681883786
7.29057624958003 0.681957158
7.29364511078146 0.683036012
7.29688597266109 1.361017024
7.29944969708441 1.366728149
7.30163760356924 0.679799551
7.30381971025438 1.357639245
7.30529302174183 0.68062865
7.30672915918527 0.677161787
7.3101401216141 0.678787928
7.31430765680746 0.684158324
7.31955027891305 0.683587654
7.32411107984727 1.359227704
7.32862029079516 0.679538432
7.33329621742065 0.681938264
7.33711868122731 0.681832893
7.34130977885742 0.677653803
7.34480424912722 0.680972718
7.34933458990629 1.363350832
7.3537596474869 0.684402139
7.35758524858818 0.679820103
7.36209370712501 1.356786674
7.36505124547529 1.361209334
7.36799499615886 1.355952051
7.37007208011719 0.682138377
7.37217688873339 0.68479853
7.37590642498203 0.686821235
7.37915578699281 0.683585259
7.38342225052203 0.682155855
7.38757050605969 0.68496322
7.39198779327959 1.363829825
7.39478151267161 0.682975673
7.39720549310509 1.362094855
7.39886145473773 1.359741471
7.40084560520935 0.683087212
7.40269225677009 0.682313324
7.40507343697464 0.684007623
7.40812929394953 0.681529645
7.4111391519306 0.683186981
7.41436745767843 1.358369702
7.41717083514773 0.684540316
7.42007581497696 0.685478947
7.42256330677814 0.68397289
7.4256408077648 0.682484369
7.42891057493434 0.680231695
7.4329742469529 1.369297829
7.43585837394182 0.683594689
7.43861546116826 0.685507869
7.44147652069476 0.683861164
7.44459170237047 0.681128778
7.44729168211038 0.681928762
7.449981209624 0.682426013
7.45383742983821 1.365849957
7.45700392618339 0.680911268
7.46032243324245 0.682261889
7.46425893090539 0.681562699
7.46763706272432 1.384960038
7.47149020767664 0.681436764
7.47560203841079 0.681870368
7.48036291224421 0.681995897
7.4844072936846 0.683743795
7.48861621300378 0.688121208
7.49295574712594 0.686456949
7.49803290094711 0.6808626
7.50325678890894 0.681574828
7.50770455691283 0.683670216
7.51287934994991 0.69964416
7.51793789368469 0.682134935
7.52285599870876 0.685407992
7.52798233947775 1.364783047
7.53150518723647 0.68687209
7.53439000261084 0.686108329
7.53746862110764 0.681324017
7.53994571264158 1.366615803
7.54156109822571 0.68492048
7.54333756441392 0.682116654
7.54529284489668 0.686690547
7.5477445807023 0.686113791
7.55063804501817 1.366230041
7.55344875020089 2.054204248
7.55524197707331 0.683049649
7.55734359470678 0.683247452
7.56001189980101 0.683444924
7.56227928142378 0.684519888
7.56488027083315 0.683582154
7.56828012232515 0.683479358
7.57190086592665 0.684974095
7.57540205901774 0.687046822
7.57887101727779 0.684879955
7.58169064439471 0.685270089
7.58481469226193 0.684498298
7.58895131110236 1.370057724
7.59183786008402 0.684981401
7.59489189505914 0.684725453
7.59841395558224 0.684864165
7.60164561270679 0.685507663
7.60452331696869 0.684894612
7.60849923612875 0.685379511
7.61202788838557 0.68392369
7.61591312254576 0.68872473
7.62106304007424 0.685033839
7.62580528559612 0.684499412
7.62978024640443 0.694146905
7.63359528002508 0.686257331
7.63763098167237 0.689171677
7.64182796650717 0.683981695
7.64549568880792 0.6836394
7.64934193692653 0.690220961
7.65358691276256 0.686124042
7.65868080864539 0.694288673
7.66519067166504 0.687176967
7.671119112342 0.685838571
7.67635682976968 0.689107181
7.68251256565102 0.68937279
7.6900648965776 1.372329974
7.69503960609778 0.700346791
7.70089028543656 0.695683811
7.70643668763181 0.690405733
7.71087942909295 0.690760265
7.71521535829096 0.692688728
7.71869566145793 0.69782247
7.7218039623108 1.381462578
7.72410808381365 1.377910745
7.72607441725803 0.690753839
7.72787355168631 0.690262036
7.73060178672461 0.695311021
7.7333682200469 0.691896011
7.73751577734078 0.684981177
7.74137088711772 2.057178972
7.74334950086541 0.69119541
7.74506429764479 0.691397236
7.74771335668049 0.691494832
7.75141170323475 0.690718229
7.75483014245445 0.692871892
7.75859632380143 1.381962122
7.76079446700407 0.691587583
7.76415160273545 1.3753371
7.76655240782889 1.374887926
7.76807166574351 0.687909138
7.7695035462162 0.696340082
7.77161662175814 0.708131175
7.77511524902198 0.699670776
7.77861144426854 0.707692769
7.78330074663346 1.407748418
7.78701889421808 1.427962466
7.78946544904737 0.69537973
7.7925197532588 0.700260855
7.79504835427403 0.694037752
7.79708875293889 0.690334745
7.79992140128247 1.374259566
7.8019628191742 0.689584903
7.80452236381131 0.688798641
7.80793975035372 0.688043916
7.81225963367799 0.701798144
7.81598425759445 0.699992278
7.82017299293025 0.694120274
7.82372249829332 0.693294696
7.82787071033459 0.688581973
7.83241759197082 0.690656565
7.8367020181665 0.68652087
7.84131884608264 1.381481148
7.84512157989749 0.694566292
7.8482765669115 0.692650476
7.8531848953749 0.69701468
7.85825673724141 0.695827093
7.86277371698824 0.69556235
7.86825594791308 0.701051147
7.87307431885081 0.693043678
7.87741033005787 0.695729493
7.88330039299476 1.382422936
7.88618190458991 1.389194583
7.88805807025968 1.383272301
7.89002050620289 0.692294254
7.89186177106849 1.379071475
7.89436847497954 0.699147628
7.89687415547531 0.693263965
7.89904873223341 0.692548332
7.90162725917745 0.694129691
7.90380479506411 0.693845168
7.90621643151857 0.696583927
7.91002986272117 1.382193744
7.91366180593286 1.382338676
7.91630170949712 0.697623884
7.91870144418329 0.69411621
7.9223137678647 0.69605879
7.92564491655794 0.691011158
7.93052689760937 1.393984397
7.93355905893704 0.698490495
7.93638136322515 0.691355804
7.94054859006451 0.692682743
7.94457924621295 1.387854078
7.94697282855142 0.695214543
7.95021068787698 0.695727513
7.95327507205257 0.690530419
7.95754716854283 0.69339227
7.96167608699026 1.379138573
7.96475397940051 0.710013233
7.96754832909038 0.695234914
7.97095142446261 0.6971175
7.976222468043 0.692327414
7.98105155830701 1.399103939
7.98455374974007 0.695729306
7.98766520129975 1.39770605
7.99004941039234 0.698016828
7.99221470781347 0.695071502
7.99505873461771 0.691515031
7.99831103636473 0.69305399
8.00177918218384 1.388023505
8.00361225154236 0.69210841
8.00588515501828 0.694566026
8.00779104085474 0.704766844
8.01010230568446 0.697280091
8.01331642247171 0.694811529
8.01609755284711 0.698299135
8.02030833252801 0.699548559
8.02476600022502 0.696989426
8.02868247882937 1.385751157
8.0314182901637 1.384306837
8.03329140147974 0.691638203
8.03556737970221 0.699657959
8.03850017384589 0.694245189
8.04289661107811 1.386440652
8.04569708610041 0.694927977
8.0482720507959 0.693478127
8.05290536451534 0.697799116
8.05719836060084 0.693893894
8.06175101612598 1.383769814
8.06422007613732 0.696873448
8.06705019765543 0.695401265
8.06973153752593 0.704113227
8.0722985131927 1.385389391
8.07450793884388 1.393807786
8.0762271398623 2.088962655
8.07730758778257 0.695415305
8.07852139594677 0.693218954
8.07993656788708 0.693809548
8.08230082668795 0.694208322
8.08420428955246 0.696584018
8.08752071572193 0.702498231
8.09148568314558 0.692643519
8.09542266841599 0.693556312
8.09872071522505 0.697455156
8.10281410010555 0.697271107
8.1077690946103 0.697047382
8.11257937558153 0.694260454
8.11655426445395 1.391863108
8.11933247640344 0.703095703
8.12245402389651 0.696872322
8.12603959649215 0.696632722
8.12982014654532 0.695247134
8.13293154916657 0.694484081
8.13545870912141 0.697902696
8.13802559019545 0.695806923
8.14021436235109 0.695028356
8.14228520572468 0.69631212
8.14408215375952 1.390735647
8.14589767860268 0.693051458
8.14749100443353 0.700296479
8.15068678513167 0.695523029
8.15362349729562 0.696126897
8.15830589709863 0.69496849
8.16282901010037 0.69801936
8.16822853763457 0.699525928
8.17362048896414 0.694694077
8.17845066364094 0.696339055
8.1834647682687 0.696783396
8.18799529199285 1.386523407
8.19099554582516 0.691598468
8.19358759732687 0.69582415
8.19648544267877 0.692536555
8.19973162269613 0.702428621
8.20411618881957 1.391814445
8.20677471836655 0.69579006
8.2097503048123 1.400701146
8.2119025995206 0.697412565
8.21384794900992 0.696149101
8.21729670139397 1.391409344
8.22016321592451 0.699643053
8.22290769133511 0.699446799
8.22687657330929 0.699803135
8.23048111831969 0.700193735
8.23342688183375 0.698391937
8.23819236001583 0.694730055
8.2424810542149 0.69217521
8.24621944924804 2.793591533
8.24768917540433 0.696967046
8.24929569084768 0.698642573
8.25185551889615 0.697462372
8.25482740344427 0.699681796
8.25824244162473 1.391657859
8.25955770470066 0.696319682
8.26125647583583 0.701093356
8.26273650148998 1.395347618
8.26472678819952 0.699145365
8.26700052839962 0.697241254
8.26933501750852 1.398566111
8.27083678898043 0.699277231
8.27230603280437 2.093753242
8.27381799522069 0.698974753
8.27512947505287 1.395448719
8.27765395909678 0.697857984
8.28067938680812 0.697988245
8.28363029147877 0.6961468
8.28705031160237 0.699729204
8.28995370421555 1.392115065
8.29266862242977 0.694794378
8.29547246796737 0.696731965
8.30006781292648 1.388185077
8.30282664414952 0.697871727
8.30589906300472 1.386863919
8.30873698283658 0.692937263
8.31133107693957 0.694033519
8.31582411812779 0.697074791
8.32045182976163 0.70077875
8.32419968479408 1.396975962
8.3271672541706 0.701720453
8.330141486631 0.704274847
8.33320750296687 0.695997901
8.3359965463082 0.691540152
8.33880641594784 0.695106087
8.34181154621287 0.708285633
8.34665558226286 0.703307765
8.35134770611754 0.709723913
8.3568129663734 0.695134978
8.36163346433804 0.700137055
8.36583714338482 0.70007124
8.37006907500348 0.705646646
8.37484425155604 0.697726568
8.38010631901038 0.697151148
8.38447966279102 0.698451909
8.38947894687341 1.390888076
8.39167689755987 0.722693566
8.39355275363295 0.703690334
8.3966951510994 0.699903443
8.4001982465128 0.698398226
8.40459119262581 1.39937219
8.40799359137277 0.7019938
8.41190229965859 1.394660426
8.41356715312591 0.707336541
8.41531285605582 0.69378748
8.41725166602984 0.700980359
8.42076159802529 1.397709603
8.42288930102025 1.392011336
8.42518982767123 0.696197512
8.42705343612004 0.698889716
8.42869099540865 1.39758712
8.43039302909577 0.6993739
8.43190170457025 0.703418577
8.43431747331232 0.713054874
8.43701600480095 0.698115756
8.44021159154351 1.393426908
8.44235579454527 0.698003798
8.4446029998244 1.386209569
8.4464888839687 0.696797956
8.4484668945818 0.699506009
8.45069986112827 1.39871785
8.4531747868776 1.38577701
8.45575596621148 0.701822802
8.45815315021131 0.704027823
8.46144658598838 0.701519045
8.46536209615965 0.698869596
8.46933068021162 1.394263258
8.47177255569394 0.704594203
8.47428402463795 0.694605969
8.47745742456458 0.699135174
8.48207003943575 1.390614121
8.48569544805811 1.395062111
8.48826761353861 1.414717663
8.49040263918882 0.69901859
8.49291660533345 0.69983512
8.49584444115442 0.697968118
8.49958350830522 0.699912359
8.50293080232102 1.399228607
8.50554873470946 0.702030323
8.50897956109833 0.699922473
8.51252359678786 0.710805153
8.51679894595679 0.700346253
8.52077433263305 0.699785309
8.52589792117009 0.698907863
8.53194779899626 1.397361244
8.53668889948642 0.698316934
8.54084310080019 0.700096094
8.54624023334129 0.701863387
8.55109796678457 1.399852142
8.55430304990306 1.399422256
8.55644581891036 1.419517565
8.55861636552941 0.69937497
8.56036513150808 0.701844309
8.56298228220726 0.699706248
8.56525018095475 0.698821155
8.56868619671631 1.396809864
8.57209263814114 0.699750985
8.57523660678677 1.398320047
8.57709903956071 0.699021581
8.57894046914082 0.697774344
8.58149575342574 0.702796453
8.5849182293116 0.70540434
8.58815620220157 0.707919239
8.59317335809746 1.402910263
8.59519999069498 0.703668325
8.59730387870955 1.402609311
8.59903703462685 0.693474894
8.60079659535977 0.698808432
8.60414219414258 1.39731095
8.60595639220527 0.700197312
8.60807728745461 0.7088953
8.61010168608889 0.708600596
8.61414043672502 1.402058478
8.61657917780084 1.405515577
8.61853922091107 0.702035221
8.62065277365747 0.702197888
8.62263034862576 0.705393614
8.62432935478117 0.711645869
8.62651839877093 0.703945701
8.62924915247287 0.703398262
8.63183116118715 0.699934473
8.63465494433085 0.702882069
8.63800686450288 0.703295401
8.64220566294021 1.398415888
8.64487760670266 1.398825454
8.64703736034 0.700529872
8.64910339914224 0.701668778
8.65203341288868 0.704439015
8.65470562309971 0.706308181
8.65824036162095 0.706105601
8.66357820717598 0.701458246
8.66885215051311 1.402428927
8.67204100161585 0.699263153
8.67522286204545 1.404468857
8.67750424950848 0.703103683
8.67965010438259 0.702385162
8.6828649984154 0.703934777
8.6867129466876 0.703610151
8.69021548883442 0.703218845
8.69458898400554 0.708834801
8.69876244905924 0.70174594
8.70297885024242 0.708586019
8.70719109510809 0.702861131
8.71258430105026 1.390435672
8.71702016697978 1.412350133
8.72098661099997 0.70200218
8.72499425220596 1.390475032
8.72730334591195 2.102670859
8.7290808717257 0.699107642
8.73080663183217 0.69729042
8.7347255663893 0.695901086
8.73797456129236 0.697958555
8.74215056138791 0.694056329
8.74647193215081 2.098514539
8.74868866832654 0.701477282
8.75053101655 0.700531071
8.75359099975907 0.69732679
8.75698029844251 0.700706773
8.76003925860754 0.701151883
8.76314767857012 1.398912588
8.76529865478242 1.403181257
8.76662757487294 0.69700317
8.76815520592043 0.695543767
8.76978584751532 0.698250184
8.77266808266564 0.702332257
8.77725234158543 0.699575075
8.78349947250667 1.392921201
8.78661956366051 0.701229851
8.78981661666958 1.400041085
8.7918115749517 1.395981736
8.79334057644117 0.697957063
8.79486238691857 1.398008759
8.79839442260437 1.393438773
8.80074863969278 0.701416295
8.80322476675078 0.700122439
8.80623226542666 0.699757102
8.80952002869406 0.700007911
8.8123098842133 1.397423618
8.81365605597416 0.697293908
8.81585304704214 0.696903132
8.81767816007446 0.700076978
8.82021067578758 0.699405489
8.82368103277765 1.398688741
8.82625149090433 0.700750148
8.82887816893282 0.698158291
8.83133720491501 0.701877647
8.83381439427065 0.702165559
8.83704375965853 2.099092031
8.83845757235398 0.700552047
8.84033767914968 0.697642448
8.84231198661136 0.697895013
8.84625385687901 0.701617675
8.85000710569685 1.3972995
8.85239104296977 0.700551492
8.85449373137998 0.699570713
8.85806957733212 1.39771967
8.86183144569742 0.70075085
8.86642422633165 1.399875254
8.87110156721468 1.398185027
8.87368599761518 0.697039998
8.87589690747041 0.697813965
8.87967782273273 0.703228079
8.8828087156027 0.698975436
8.88829317246327 1.397963934
8.89229769690417 1.41241644
8.89553946966484 0.706430643
8.89895439406578 1.399139876
8.90106105200688 0.701096444
8.90326210791778 0.703261393
8.90557236878185 0.700804988
8.9083937988535 0.704336562
8.91178885391938 1.407749613
8.91429489511959 1.401529074
8.91639772907524 0.703278743
8.91864523030271 1.396094895
8.92013087155816 0.700374575
8.92183796676217 0.69897839
8.92339383420547 1.400378327
8.92639314153457 0.700694787
8.92951034583224 0.701104916
8.93270957894114 0.701843018
8.93808608778803 1.404925448
8.94184261489485 0.701097349
8.94624434424913 0.700557101
8.95018913462297 0.701661973
8.95625319685172 1.401247713
8.96046800167851 1.398857154
8.96314370667924 0.704114532
8.96676645249165 1.40430098
8.9695009537444 0.701473687
8.97238921008226 0.718097041
8.97503669346787 0.699565311
8.97819338605649 1.404491037
8.98052051990348 1.403325784
8.98195851989249 0.699866852
8.98345684173204 0.705742254
8.98533627141107 0.701597834
8.98785108212152 0.701044503
8.99129712676127 0.703385442
8.99441353634935 0.703882951
8.99820403682418 0.707191735
9.00141308767009 0.701056433
9.00408691391183 1.400949503
9.00587651587309 1.400314251
9.00746428337551 0.701405403
9.00883561025663 0.703973455
9.01121178132641 0.701773171
9.0135432389695 0.702325359
9.01707989547622 0.70449203
9.02058337678477 0.701322554
9.02523682730094 1.401478136
9.02847800300296 1.401012554
9.03028218977131 1.402520461
9.03167835805591 0.707436849
9.03317904693247 0.700169388
9.03492662577885 0.702491463
9.0370379917097 0.701019421
9.03923510588439 0.706186228
9.04200760905888 0.698394716
9.04479880991117 1.412102936
9.04720096117626 0.71114135
9.04925264585093 0.708881605
9.05490046597807 1.400522422
9.0576283485381 0.707308148
9.06056822227873 0.704864795
9.06473364414186 1.398294286
9.06687305805056 0.708041752
9.06863460694508 0.701471676
9.07114750359 1.398999486
9.07361985786371 1.400400392
9.0755662514157 0.701008872
9.07750949361401 1.399062894
9.07987173192856 0.703875738
9.08207423165442 0.702786648
9.08507004154636 0.703589815
9.08785933081468 0.70476761
9.09154376951042 0.70331026
9.0954093478474 2.093868473
9.09714742776511 0.701132703
9.09879142610023 0.701570979
9.10127537812905 0.700988106
9.10445627763249 0.706905631
9.10719284750804 0.705443531
9.11171553913997 1.404179572
9.1151245315369 2.103289919
9.11818828543297 0.70049116
9.12096364843419 0.700688478
9.12498639276437 0.703676282
9.12869262590903 0.699825459
9.13209633400498 0.705688215
9.1359590075831 0.706770208
9.13962829489853 0.704422202
9.14331749467313 0.702646684
9.14675753986184 0.704665109
9.1511931142089 1.404135557
9.15492353239136 0.705953533
9.15874996090266 1.404180419
9.16110085316989 0.69784048
9.16369076569267 0.701743459
9.16615212816459 0.701841888
9.16841277587277 1.401937757
9.17026248533504 0.699640964
9.1724407898591 0.704882326
9.17432716528354 0.704141108
9.17652944274396 0.704718925
9.17923844545388 0.703569169
9.18298041509714 1.406699432
9.18538970393557 0.715312309
9.18750059762903 1.409319683
9.19067625035642 0.702768946
9.19337283239796 0.700918641
9.1964472178142 1.411711077
9.19815428480565 2.105379107
9.19925685487859 0.707712191
9.20040595819768 0.702056371
9.20310247257103 0.700771997
9.20576877871129 0.705189652
9.20922203652425 0.700660817
9.21223415672064 1.410574554
9.2143527173556 1.405077742
9.21595107546672 0.70633421
9.21760992843841 0.703409408
9.2200444771562 0.70068601
9.22261538650599 0.704517645
9.22616121716276 0.708246791
9.22948245899265 0.706446877
9.23253871913512 0.702293929
9.2366015127916 1.411069778
9.23963874601943 0.70133156
9.2428311308645 1.403821371
9.24472274735854 0.708293072
9.24633985701623 1.407911249
9.24842801013017 0.703526062
9.25045348754229 0.704044264
9.25285437276923 0.69892965
9.25586263515476 0.701451048
9.25938386369874 0.703349127
9.26329598068195 1.408244852
9.26559125779708 0.701545769
9.26832481396902 1.404557632
9.27076568073328 0.707561767
9.27345993092872 0.700417284
9.27654836726019 0.705890453
9.27942792390185 1.411379466
9.28182010951817 0.704457825
9.28414642338728 0.702493821
9.2865734985781 1.404051191
9.28985736254922 1.411701219
9.29271514318062 0.702525673
9.2954633125788 0.702793196
9.29778313546406 0.705798448
9.30114403049351 0.705655215
9.30466156870227 1.40349908
9.30764997174779 0.702918635
9.31062447123548 0.712162693
9.31449067448423 0.703333418
9.31918292268466 0.699456829
9.32584841718355 1.407713317
9.33022264153298 0.709616489
9.33524892356512 2.101716988
9.33681797335331 0.704960157
9.33869144914911 0.703383001
9.34056128129303 0.701084642
9.34456097915099 0.705391274
9.34851788236499 1.413552113
9.35105783353244 0.702406208
9.35374876928929 1.402497108
9.35653807262891 0.704309679
9.35919907731883 0.704014513
9.36142805113809 0.706029664
9.3634003948276 0.703775148
9.36623353304004 0.701563239
9.36863404411029 0.701485584
9.37192435546141 1.404108178
9.37487472257544 0.703811535
9.37813317399857 0.705758212
9.38199134948919 0.703052668
9.38532755799849 0.704056735
9.38812196996532 1.420876571
9.38974652398136 1.413228621
9.39097058990575 1.401885008
9.39203629163589 0.706296488
9.39319115264501 0.702765765
9.39432714919485 0.709264122
9.39593332005173 0.707411486
9.39818327972111 0.707840313
9.40102958599619 0.706699403
9.4034498157283 0.706184697
9.40624431213988 0.720997409
9.40857430609395 0.707796924
9.41177221824842 1.405659923
9.41406484686892 0.70560589
9.41645753811288 0.703187479
9.41915785941821 0.706408827
9.42240110216637 0.707907373
9.42634247328361 0.703250816
9.4299192902322 1.42184775
9.43319878438751 1.402260066
9.43535726542969 1.405535482
9.43754824388556 0.702306561
9.43940078191386 0.707148763
9.44226203933131 0.704364924
9.44465116305903 0.704839043
9.44746147964616 0.70131537
9.4513985981393 0.702499159
9.45705644517962 0.702114091
9.46185251938763 0.703517997
9.46692811799632 0.705046157
9.47125477509425 0.708405066
9.47586528643576 1.403936278
9.47828288640415 0.705768318
9.48028443015964 0.703065599
9.48219670590635 0.704083517
9.48410771156351 0.706986017
9.48723458954314 0.703392578
9.49064070908741 1.411000481
9.49328263261008 0.702279394
9.49586192332048 0.703172082
9.49872031353858 0.702971679
9.50185386780714 0.701938359
9.50488753111252 1.414081998
9.50813585349442 0.710806556
9.51250281966512 0.706445744
9.51760213654654 0.706553118
9.52205768970021 0.710992465
9.52657915103168 1.41388825
9.52988049463677 0.706331768
9.53340192682932 0.709885617
9.53631232989946 0.704304318
9.53928057783305 0.709756187
9.54238572489657 1.417685557
9.54449361281339 1.412991246
9.54668740428233 0.704827043
9.54866079736549 0.705213893
9.55097298286783 0.711442983
9.55319346989864 0.704990059
9.55505356117693 0.707191584
9.55660663059845 0.704089967
9.55986035640203 0.702993681
9.56397080424335 1.423600496
9.56673646150251 1.410715457
9.56894445022042 0.710041113
9.57126802790615 0.708547766
9.57430546460603 0.704558796
9.57781488101155 1.408956509
9.57948485775072 0.70644888
9.5810816035956 0.706253371
9.58297333732196 1.405011001
9.58631503142624 0.711684134
9.58968105114299 0.708784171
9.59258447337056 0.704869468
9.59596106999354 0.705427229
9.59886543879699 1.410193654
9.60150779694075 0.708239908
9.60376220499418 0.707887301
9.6067523617708 0.703979383
9.61055037253419 0.702995642
9.61447682777954 0.709244964
9.61785414174707 0.704993614
9.6227293812569 1.413994683
9.62649213829911 0.706340779
9.63033884109792 0.718287136
9.63345061308579 0.714016561
9.63717705345117 0.713952554
9.64078682105341 0.706293935
9.64549597391262 0.708063961
9.65005019878121 0.712478483
9.65378446186233 1.410321237
9.6569716536858 0.706121892
9.66093637107775 0.706864476
9.6658745783158 0.705234234
9.67032116024899 0.704349338
9.6742733305598 1.408063898
9.67733814193594 0.70865363
9.68017845069796 1.421530421
9.68406810675612 1.414958686
9.68648772666502 1.410153775
9.68862088033591 0.708333384
9.6908871164128 0.708471033
9.69342843387347 0.706598694
9.69666536592987 0.705787533
9.70017748507581 1.408621128
9.70428056303995 0.706033414
9.70878409781743 1.419164923
9.71063183910176 0.706376136
9.71299464252372 0.706269117
9.71511121386174 0.702186112
9.71703554457173 1.413086055
9.71875045328966 1.414119272
9.72015868186707 0.706344711
9.72172671631746 0.708044134
9.72411219670173 0.707851953
9.72700137912884 0.705091729
9.72935004865355 0.706300283
9.7316029331028 0.706988954
9.7342614865373 0.708597452
9.73766036133835 0.710976285
9.74043421205063 0.705169941
9.74350301873332 1.415148794
9.74563306485245 0.707008261
9.74812351459348 0.707896697
9.75087435910621 0.708555888
9.7534908730508 0.731552731
9.7567097670156 0.709160075
9.76044878394366 0.705851675
9.7644388160672 1.41911379
9.76761788929799 1.410999839
9.76967055920807 1.411154146
9.77095797790294 0.707280618
9.77263965949567 0.708355863
9.77414092919883 0.707552351
9.7757256549009 0.708885821
9.77926423657908 0.707725093
9.78375645415512 0.713082712
9.78850152592966 0.706484012
9.79236806198893 0.709569236
9.79669193077318 2.118143004
9.7991037288474 0.708687015
9.80130895638236 1.447029731
9.80415127710703 0.736867448
9.80681423939116 0.727245168
9.81099417024285 0.704256077
9.81538732286458 1.421879538
9.81814931657534 0.709227453
9.82098444091993 1.417584295
9.82340824658565 1.441163024
9.8256953255305 0.709857668
9.82768758647101 0.706823734
9.83143617768461 1.417930556
9.83301403861422 1.423509726
9.83456109767006 0.709564866
9.83621142446963 0.708994002
9.83930063801902 1.434403502
9.84100191640914 0.705911031
9.84344922584293 0.710008925
9.84545638230315 0.717063533
9.84872717722219 0.711069621
9.85284473658403 0.706829661
9.85619909153978 1.417058564
9.85978964967973 1.417968588
9.86269113942456 0.711128531
9.86556453628143 0.70577131
9.86950692338332 0.728098505
9.87330591016004 0.712668294
9.87751962438759 1.415584787
9.87965273485484 2.121270383
9.88144378329863 0.707515954
9.88312387569177 0.710305168
9.88595703911329 0.70911523
9.88921050766451 0.714259112
9.89196048581287 0.710384119
9.89557668085948 0.713064276
9.89976359731288 0.715575108
9.90506096647935 1.427221749
9.90844425008119 2.126017305
9.91112747269453 0.710075714
9.91359566652136 0.711640722
9.91590055183036 0.710795726
9.91827537743789 1.415885605
9.91969924083195 0.713230028
9.92113636781147 0.710531342
9.9231490027885 0.709933212
9.92488467142084 0.719822354
9.92741225667206 0.711553635
9.93054236123744 0.709843585
9.935215585378 1.421959654
9.93868512949372 1.416451118
9.94153787028981 0.708908486
9.9444073060766 0.706254856
9.94693462350325 1.416118773
9.949409216279 1.418238903
9.95212434694632 0.711099094
9.95448277124507 0.709972566
9.95760260393233 0.709888614
9.96103281274731 0.70885025
9.96435073444621 1.427540665
9.96670580020865 0.710152097
9.96929014045427 0.710681043
9.97176485462291 0.708485392
9.97505487676577 1.417956519
9.97637822114668 1.414169654
9.97758856760263 0.707087449
9.97898542759234 0.706554875
9.98026723375614 0.710143196
9.98181527060004 0.709387097
9.98386614730673 0.709098204
9.98656020106133 1.41438794
9.9882215209931 0.707710729
9.98956548641248 0.707713815
9.9922138361874 0.708155422
9.99521988890754 0.724004342
9.99878607962869 0.710593453
10.0019969799209 1.41780626
10.0049943900398 1.415254726
10.0072106820552 1.424566533
10.0089945561193 0.70880673
10.0107658299726 0.709046725
10.0135028328206 0.70722478
10.0160830850342 0.71314677
10.0195153123055 0.71021
10.0238088693202 0.710936146
10.0279254190556 0.708976814
10.0313185516582 0.710398078
10.0349591258719 0.708827293
10.0384576378881 0.70945777
10.0447209951534 0.710891106
10.0498009647816 2.126754542
10.0535579352447 1.420265857
10.0559961558981 0.709323381
10.0588610614956 0.708828922
10.0613177788569 0.707417794
10.0647895200076 0.711992409
10.0681669651895 0.71071366
10.0715191921708 0.706611147
10.0766992506642 0.70675651
10.0815440093591 1.419659686
10.0854249882749 0.709688285
10.0906905119086 0.710943834
10.095317789331 1.418272933
10.0977328939932 0.708103848
10.100261138127 0.710368239
10.1031758743466 0.721663587
10.1061013505794 0.711356544
10.1091324733337 0.71039749
10.1119740651721 0.711685648
10.1145374069877 1.4179323
10.1171609339404 1.416981272
10.1191326582722 1.416007839
10.1208657591564 1.415646556
10.1219920354275 1.424509274
10.1229431075215 0.707082471
10.1238752632905 0.709456117
10.1256920483337 0.706599208
10.128917549345 1.413454893
10.1314690607438 0.70672935
10.1340365005408 1.415738094
10.1375537293317 0.719436121
10.140604420611 1.416257521
10.1427140898114 1.412904953
10.1444271342903 0.711133893
10.1461891297757 0.707858016
10.1485792659083 0.710400027
10.1513240863704 0.710713697
10.1552641824256 0.707349952
10.1607480555398 1.41515703
10.1651253418253 0.712837791
10.1701761070823 0.708060752
10.1756824168276 1.432567592
10.1784504724264 0.709220133
10.1813486762073 1.419309526
10.1848592695792 0.714067911
10.1879681639613 0.711027048
10.1913432517577 1.41765897
10.1935309192717 0.710079723
10.195881187923 0.714233109
10.1993041266613 0.712206403
10.2034770080748 1.42303183
10.2055332344965 1.419057005
10.2073778704568 1.41680858
10.2090555419676 0.709175796
10.2106519647301 0.708283284
10.212225722706 1.418410616
10.2144130430691 0.712245129
10.2162882174144 0.710909495
10.2199035809661 1.418602931
10.2215123453538 0.710471393
10.2239352468909 0.708736624
10.2267260787248 0.708071069
10.2297906185891 0.712569575
10.2353337712278 1.421784676
10.2379744006916 0.710662337
10.2410446456743 0.710609048
10.2443429037341 0.710035034
10.2495942769671 0.71505719
10.2539594829657 0.710769943
10.2581400648071 0.708656083
10.2629060932328 1.413939447
10.2658469665281 1.41829285
10.269607557375 0.70827877
10.2726845846864 0.712620821
10.2753058114162 1.41742673
10.2788003570417 0.709535319
10.2817982841138 1.429597504
10.285233795172 1.419257114
10.2869937024823 0.715508296
10.2892185375895 0.712863668
10.2916440797555 1.417471139
10.2939255000309 1.416862831
10.2957901108868 1.435216242
10.2970052085078 0.713586824
10.2982906498944 0.715338772
10.2999007934874 0.716789561
10.3019229171084 0.712416883
10.3042204154399 0.713234688
10.3063427897454 0.711676685
10.3087200545298 0.709468077
10.3110315124867 0.710089846
10.3144516342024 0.715079068
10.3182339071978 0.714690591
10.3216965202628 0.711988381
10.324651587542 1.420372124
10.3274569619505 0.71445123
10.3300799574179 0.709010335
10.3346201121155 0.707737295
10.3391661779975 0.711899901
10.3429945147969 0.709247154
10.3461764897299 0.714691771
10.3507497490788 1.421146484
10.3548205363942 0.718600262
10.3593418602121 0.713256558
10.363593491409 0.710925198
10.3676307340238 0.709322816
10.3708605543267 0.715643359
10.3737818114946 1.424420071
10.3768223369319 0.710871741
10.3795490015253 0.711686844
10.3824893527005 0.710604472
10.3850772514767 0.710651317
10.3882041679084 0.712773898
10.3921015358047 1.420860092
10.3943253276916 0.711312411
10.3965604061256 1.417089677
10.3988173026183 0.712732331
10.4012862427023 0.71032821
10.4033785919017 0.714035518
10.4058417377469 0.712336998
10.4101612972486 0.712628645
10.4152726627181 0.714247321
10.420016216454 0.713591415
10.4242504409853 0.711086994
10.4278577517476 0.709879585
10.4312374915575 0.712329753
10.4352421369842 0.712314975
10.4400438904683 1.419779814
10.4425226715855 0.715674983
10.4450231653583 1.427590484
10.4482664005777 0.710597329
10.4509711559124 0.711921105
10.4535635741007 0.714300744
10.4572416467262 0.714675295
10.4617841342177 1.424402718
10.4643721085072 1.423468373
10.466725260229 0.715351822
10.4689341466829 0.711244293
10.4731409798597 2.13616479
10.4752549675966 0.716655804
10.4772443207601 0.713640161
10.4790783057856 1.422796292
10.4803050044496 0.712878937
10.4815210886141 0.714017601
10.4832646774332 0.720185911
10.4849085205043 0.710397517
10.4874385788204 0.714247277
10.4913807838976 0.715681949
10.494669226269 1.429384732
10.4964788293338 2.143345457
10.4981427364244 0.714043436
10.4995503206222 0.708941971
10.5016836629368 0.7165297
10.504897099366 0.712418775
10.5095179428023 1.423551814
10.5119591978241 1.422897839
10.5141574403144 0.717279067
10.5162467887645 0.713272534
10.5180859848593 0.711143426
10.5203603083511 0.713901653
10.522800518525 0.715948975
10.5253085952636 0.713073976
10.5275265594227 0.717085704
10.5317075293268 1.429911608
10.5343260170643 0.713311394
10.5370569579447 0.713693585
10.5405069989386 0.717417389
10.545569291655 0.713530836
10.5506596908878 1.423287555
10.5534798750056 0.712443381
10.5564146790707 0.728336037
10.5596063056201 1.424478276
10.5620572989664 0.711822977
10.5646400130327 0.717650317
10.5675839980279 1.425624562
10.5694536322395 0.715398679
10.5711602694643 0.717328545
10.5741711212076 0.713359587
10.5770731861496 1.41993976
10.5802172487698 0.717033334
10.5830566965615 0.715221867
10.5860266275959 0.71421584
10.5888423974205 0.71430975
10.591945925136 1.428759641
10.5946186635021 0.711154145
10.5971488945461 0.715712673
10.6003619679032 1.426041018
10.6016088399763 2.131507892
10.6026701523691 0.714886475
10.603736539468 0.717856765
10.6055502385086 0.712064585
10.6074369578105 0.714397711
10.6095221117084 0.714869616
10.6116137843262 0.72004289
10.6135861275419 0.716827273
10.6159693195306 0.712351561
10.6202592027367 0.717076549
10.6237383041501 0.715842369
10.6271586753506 0.715730585
10.6338311164899 1.422147736
10.6369942942371 1.427100545
10.6395182815403 0.711842105
10.6416499782047 0.7114133
10.6440761429649 0.714194816
10.6473124205853 0.715124237
10.6533808360921 1.424490706
10.6567403007248 0.71383382
10.6596150579026 0.717257001
10.6621693823767 0.715849098
10.6645422761568 1.423579866
10.6674491026461 0.710273171
10.6697951537798 1.430838675
10.6716460025759 0.713247215
10.6736831893815 0.71145052
10.6755471462882 0.715373055
10.6779620567853 0.711584688
10.681367584697 0.713298923
10.6842809933285 0.712146261
10.689371631082 0.716202581
10.6937550352472 1.423811433
10.6957922849969 0.713376232
10.6978202104163 1.425336795
10.6997463938967 0.712379385
10.7014370288559 0.712310944
10.7041403646482 0.710430921
10.7072772402804 0.709380657
10.7100600485034 0.714813403
10.7123532898435 0.71612141
10.7151204657446 0.712777846
10.7186321876867 0.711818885
10.7214478795799 0.717288159
10.7241462173736 0.71638796
10.7272382907749 1.426450103
10.7300564467563 0.717824373
10.7326727356137 0.713930503
10.7372670224847 1.430219537
10.7406974965803 0.715156289
10.7444573454226 0.714348994
10.7488783201177 0.716550864
10.7539490129028 1.435363971
10.7565792305671 0.71589082
10.7588478402241 1.429499635
10.7609011679233 0.716136479
10.7631705375884 0.713757696
10.7651791334282 0.710044597
10.7670860785053 1.426244099
10.7697942117251 0.716987307
10.772132962937 0.716758322
10.7742733511281 0.713474546
10.7775968957472 0.714554977
10.7811124695496 0.715586239
10.7849520848469 1.425332631
10.787897927043 2.147870923
10.7896053209224 0.713938467
10.7914014542985 0.71297265
10.7935367092818 0.71324932
10.7966656577694 0.713682339
10.8006688448166 1.424846938
10.8029551897647 0.7129161
10.8049816152778 1.424080636
10.8067403076002 0.714346948
10.8082345616216 0.712294872
10.8104238272648 1.424345945
10.8123339852606 0.715678397
10.8139669409139 0.711225742
10.8157411043213 0.713014399
10.8188351151945 0.71509281
10.8231012123769 0.717023226
10.8266559505469 0.720332825
10.8320017033243 1.42828168
10.833903864888 1.428362388
10.8356054188349 1.434162718
10.8372038219198 0.717063141
10.838852860646 0.715848174
10.8405995620682 0.716044016
10.8422953012668 0.720417863
10.8447165125555 0.717118657
10.8470795537128 0.713326232
10.8506634137423 0.71427141
10.8562652283987 1.423540319
10.8599005783724 1.4262403
10.8628996253752 0.716487382
10.8653154640802 0.715392741
10.8683929603142 0.714778279
10.8725991374277 0.714767888
10.876312844937 1.420921639
10.8786348907471 0.716285579
10.8808172014536 0.716013627
10.8834173086636 0.712369057
10.8868712387695 0.713932175
10.8920204268572 0.714868412
10.8964172645478 0.716517451
10.9001698494087 0.716863391
10.9034740435206 0.712264911
10.9066612008531 0.723649735
10.9104203335916 0.715744877
10.913658304285 0.716091044
10.9164749750889 0.719252957
10.9196383295397 0.715546631
10.9230667380004 2.144749457
10.9253859543639 0.717064583
10.9277536028326 0.715282736
10.931292220094 0.715801525
10.9344486873701 1.433060934
10.9365556625949 0.714968773
10.9384735551183 0.713233394
10.9402986780278 0.71790847
10.9420761509888 0.718235672
10.9441744337592 1.451133178
10.9453358378421 1.428030923
10.9460552000107 0.715044778
10.9467652697595 0.714607097
10.9476270561589 0.725803959
10.9492695397416 0.715836792
10.9522350661892 0.715381845
10.9551495399166 0.715544468
10.959355355937 0.713413055
10.9645465906894 1.425464557
10.967658826839 0.711745466
10.970731577975 0.714213537
10.9736906753114 1.429975218
10.9762994512303 1.426796057
10.9781941707667 0.714194379
10.9799389926179 0.722912078
10.9825346312078 0.721793883
10.9851639379704 0.715576998
10.9877544926736 1.424970086
10.9899772561977 0.720863344
10.9923630039402 1.426344747
10.9937984309992 0.713271158
10.9953026139122 0.714573869
10.9968578556982 0.716099475
11.0014643341369 0.716800647
11.0055867876304 0.716571291
11.0101839318113 0.714801092
11.0149235870399 0.732438651
11.0193664843184 0.716756488
11.0232849261858 0.713806169
11.0265313103466 1.432204686
11.0290303001019 1.434641069
11.0311983282868 0.716911469
11.034076958385 0.715176215
11.0368617019749 0.721642485
11.0407973091561 1.429017661
11.0441507459921 0.717926184
11.0474824732507 0.717423361
11.0516905429704 0.718963626
11.0554777177539 1.432924088
11.0583399342954 1.428040365
11.0613203785731 1.436161497
11.0625656520812 1.4374754
11.0635886545591 0.717919353
11.0647700583046 0.71625376
11.0660603351799 0.715388315
11.0674563107364 1.429078741
11.0689028279426 0.723536905
11.0702760122839 0.716717257
11.071550769264 1.431385333
11.0723721832638 1.431662777
11.0734655096067 0.718233752
11.0748196625558 0.719070478
11.0774601608002 0.7168469
11.0797614284362 0.717952365
11.0842182305509 1.431863944
11.0875010231145 0.721836427
11.0911426009617 1.42848802
11.0920203739131 1.432514479
11.0927871153662 1.437672557
11.0934275112053 1.434256441
11.0940447923419 0.717613285
11.094643966822 0.71813371
11.0953702232086 0.713686533
11.0960467446945 0.715861054
11.097031989812 0.719063497
11.0986162973505 0.717886679
11.1005564264521 0.713029833
11.1032890984795 0.719512572
11.107686302847 1.432847876
11.1107342110731 0.718101877
11.1138159186231 0.715634858
11.1170855440919 1.429758315
11.1185011543157 1.425992072
11.1199601668414 0.715406993
11.1214097213519 0.716065654
11.1230023775083 0.71754329
11.1242965477179 0.716017564
11.1259570882464 0.717631051
11.1278646357515 0.717687412
11.1306887158388 1.436506303
11.1338641243071 1.43442823
11.1353321795414 1.431995033
11.1368047873963 0.716058783
11.1382184993024 0.722394312
11.1402485960391 0.72011178
11.1433482845405 0.721206357
11.1479457911783 0.716564586
11.1532659004559 1.428402269
11.1573876333693 0.711931944
11.1626335266703 0.719676417
11.167252731996 0.715687858
11.1710078126536 2.863663382
11.1721254056075 0.717765692
11.1734366635482 0.721624198
11.1750244311068 0.719049917
11.1784403616185 0.718840709
11.1816423595348 0.716603909
11.1846486069408 0.714031413
11.1879890384093 1.430647086
11.1899757186453 0.715036712
11.192026985231 0.714726122
11.1941557384929 1.432887412
11.1965809327313 0.718066115
11.1989797518216 0.715979447
11.2021952440492 0.717976339
11.2047930442561 1.43175115
11.2071290490391 1.427216513
11.2088186782893 0.716668395
11.2105301009602 0.723445206
11.2125866240463 0.716621371
11.2149353521205 0.720633626
11.2179371596217 0.720506682
11.2213784681077 0.71746135
11.224208030986 0.718383845
11.2273173570322 0.718428684
11.2309955085682 0.71712872
11.2351171575149 0.715086103
11.2386487112444 0.717118967
11.2418053420242 1.431414395
11.2451946179323 0.715590163
11.2487819646642 0.716772358
11.251692191771 1.432935257
11.2528537457055 0.718736509
11.2539642989385 0.721060362
11.256147128276 0.716093112
11.2584900526209 0.715078767
11.2620992690891 0.720267389
11.2674116454261 0.717852352
11.2733192760245 1.426770204
11.2757243005228 2.140951378
11.2773806369651 1.435180356
11.2796821550132 0.718593318
11.2818971751368 1.429372705
11.2834640517193 0.718532456
11.2851206658487 0.720193643
11.2870916938611 0.715514711
11.2902418932729 1.432088594
11.2936784109104 1.432861147
11.295232282933 1.434318487
11.2965951277808 0.716550641
11.2981430180444 0.717734244
11.299400042885 0.717799987
11.3006886048768 0.721965168
11.3024310932214 0.719112017
11.3048050888643 0.72394146
11.3087056495912 0.719338659
11.314518355343 1.428372662
11.3178412452392 0.720939592
11.3211250461998 0.716992577
11.3257429053226 0.719097828
11.3307443789506 1.430474989
11.334228677923 0.718370938
11.3376447591274 0.731376909
11.3420293816128 1.435319773
11.3441675173077 0.720804964
11.3463724908656 1.439719428
11.3484871936007 0.720138909
11.3505979479856 0.719728569
11.352598479512 0.717368899
11.3558559058895 1.434734932
11.3584819858012 0.722931641
11.3613318212551 0.719123706
11.3637480060425 0.718635245
11.365908956928 0.718625719
11.3690473954458 1.434067022
11.3715484980545 0.717479033
11.3738510654033 0.732056383
11.3759698163394 0.719758907
11.3782723361145 0.715068133
11.3822629230735 1.437222766
11.3843054446797 1.437151342
11.3861154471918 0.716898782
11.3881583809097 0.716881195
11.3904161307921 0.720807125
11.3924397145555 0.717294413
11.3967788662311 1.435102535
11.3977858395202 1.439827138
11.3990151590785 1.43864566
11.3997918141553 1.434259705
11.4004532158131 0.720432719
11.4015150859947 0.720976514
11.4024295002683 0.720178972
11.4040719574218 0.719800654
11.4060642501639 0.724320708
11.4096817240029 0.722079674
11.4135174030223 1.43323107
11.4152823314472 1.439117327
11.4178219943177 1.441358747
11.419123086388 2.154921591
11.4198872686888 0.721917667
11.4209617708052 0.721303208
11.4220154303632 1.4382195
11.4237615941071 0.718993963
11.4255586933815 0.720204429
11.4276388925786 0.721265833
11.4302287319385 0.721916431
11.4335962924186 0.719241651
11.4383918958452 1.444152
11.4416464521244 0.720737916
11.4453479935301 0.721903559
11.4509644005987 1.439277433
11.4557563397789 1.434847077
11.4590886170228 0.721844232
11.4624454167507 0.725633457
11.4656844633065 0.721754013
11.4687962500807 1.439033581
11.4726953400689 0.722083412
11.4775692561204 0.725562927
11.4829346689221 1.440096768
11.4853921134542 1.440375415
11.4872953952068 0.722341879
11.4890323241029 0.720900566
11.4920742201849 1.456555712
11.4932265193927 0.989454979
11.4960999821093 0.71848387
11.4985252818726 1.442948555
11.5007864664551 0.71869341
11.5031268788077 0.721122615
11.5057583683002 0.716776522
11.5087926324372 0.721133266
11.5133903229014 0.719265353
11.5173020544167 0.718553544
11.5205084011371 1.435627872
11.5235717667098 0.716871322
11.5268873426044 0.719358122
11.5300147767883 0.718537254
11.5347599494425 2.144273489
11.5358700435232 1.428014373
11.5370787363958 0.720645762
11.5383131293167 0.719583889
11.5400359148565 0.718367892
11.5421495317055 1.439795906
11.5440376838421 1.897684904
11.5450106275246 0.716586832
11.5462900781592 2.150379711
11.5474522313009 0.720152452
11.5487558432737 0.717574291
11.5498741781445 0.721916245
11.5532123680018 0.717291649
11.5566254504831 1.437968942
11.5574820437539 1.697126965
11.5583004488066 0.718484929
11.559559451087 0.719688442
11.5633740216068 0.72051959
11.5681871779619 1.436053476
11.573535822723 1.451522573
11.5762505864943 0.721200763
11.5800957276777 0.746413975
11.5833590916337 1.466959973
11.5844066828252 1.692509476
11.5862011130133 0.71532893
11.5880446422844 0.717226695
11.590054039845 1.431587916
11.5928065901244 0.716039901
11.5951991690504 1.426587517
11.5968398759339 0.719236553
11.5983975555138 2.142259166
11.5996351909633 0.719155402
11.6009548127752 0.715614696
11.6021850022956 0.717485367
11.6031977207586 0.716492289
11.6054153723078 0.717975177
11.607827687945 1.433368284
11.6087710919966 1.437973896
11.6094215830427 0.718038535
11.6105344848311 0.720909815
11.6123182059205 0.719823869
11.6146153962595 0.71792185
11.6179866232243 1.433530057
11.6203672384201 0.719446134
11.6223159092383 0.71603083
11.6252568902495 1.43139785
11.6287765054921 0.721186148
11.6317186568987 0.718349318
11.6356073319367 0.718200262
11.639896123528 0.717799041
11.6445788761369 0.720043543
11.6483677377976 1.432990665
11.6507593455676 1.432139335
11.6527712444133 0.716863671
11.6548994226728 1.432339485
11.6566392514562 1.432791428
11.6584655747024 0.717123464
11.6603403852089 0.719041725
11.6621115591901 0.715574371
11.6641207810717 0.717798328
11.6672249587915 0.722700801
11.6706202816066 0.718297796
11.6737250224076 0.715991906
11.6778718937061 2.147234441
11.68046775904 1.437788809
11.6825489134885 1.434509343
11.6848342738778 0.71898376
11.6867295597797 0.719535982
11.6915914132153 2.150706989
11.6942290701832 0.718096665
11.6964273724323 0.716039242
11.7000999908099 0.719213176
11.7042966350148 1.432192787
11.7057141346256 1.848529904
11.7080062950119 0.722513387
11.7100233197825 0.718032912
11.7143051424906 1.431963096
11.7177210107202 1.432382326
11.7199786288139 1.438188107
11.7215788963642 0.719224871
11.7234554596549 0.722875699
11.7251951890446 0.718130883
11.7269675276481 0.720292591
11.7295658905861 0.723196775
11.7320486897837 0.718119568
11.7364343995093 0.717931656
11.7416264832063 0.718705132
11.7478605288293 0.718012313
11.7553373164577 1.432332128
11.756705785377 1.437270444
11.7596255590302 0.720362132
11.762882452953 0.717310434
11.7672455595659 1.43836142
11.7699508613294 0.718543036
11.7722801964445 0.716036525
11.7748884506763 1.431872461
11.777396213903 0.721145679
11.7796384444583 0.719258213
11.7822645320323 0.717963222
11.7853292351194 0.722204554
11.7889878101836 1.434546175
11.7925385436259 0.722629447
11.7956708201323 0.71933972
11.8013036131326 1.440233552
11.8048766081966 0.719931231
11.8089594207 0.719817915
11.8133480873837 0.721850817
11.8184838415539 1.437850256
11.8218613578199 1.444768087
11.8246587680288 0.722412427
11.8286167482746 0.721207533
11.8317923273283 1.434101717
11.8328667757556 0.722647128
11.8344598253022 0.717796426
11.8394529881097 1.439579064
11.8415117505066 1.43741493
11.8429235925684 2.154735058
11.8442255036231 0.717750557
11.8454753763821 0.719311969
11.8482809594555 1.434244328
11.8511760387385 0.719998168
11.8538869422012 0.721626416
11.8583336016305 0.721016153
11.8628728284823 0.718885274
11.8687049438398 0.719389648
11.8748202696779 1.440191898
11.8778547329769 0.719234701
11.8819041699629 0.719915392
11.888155177948 0.720256478
11.8932471932937 1.43047425
11.8963781541762 1.435218822
11.8987069362893 0.719373782
11.9017305298912 0.718645941
11.9064176247144 0.716786604
11.9107948211436 1.438422004
11.9145173749419 0.720746253
11.9186125690388 0.718642881
11.9231289228488 1.433509415
11.9268327965193 1.44683312
11.9306526407941 0.717768309
11.9341802661539 1.435207972
11.9365447425998 0.720071468
11.9391846852312 0.718605239
11.9414595762991 0.719508531
11.9436084981585 0.722710051
11.9467796830989 0.721817919
11.9508430264229 0.721021893
11.9563491133844 1.435629898
11.9617078034514 0.719718799
11.9674296143897 2.155578748
11.9706010853816 0.719209228
11.9735389022479 0.720979946
11.9778358384063 0.723831499
11.9841423400658 1.438763706
11.9899483260428 1.437592143
11.9928005206315 0.721020014
11.9964592143082 1.437266389
11.9989759760664 0.719130378
12.0010497253382 0.7217571
12.0032449412573 1.439863318
12.0059982662944 1.441886321
12.0080523818693 1.439569137
12.009791037243 0.721341725
12.0114757048653 0.719463773
12.0134441315513 1.439871259
12.0152084043628 0.720934795
12.017116769038 0.722554219
12.0194556962781 1.436107087
12.0210214710959 1.434199448
12.0223170613411 0.723220103
12.0236634060506 0.72013918
12.0254722123561 0.71955278
12.0277444298111 0.721874528
12.0314971810427 0.722548327
12.0355033716348 1.439633211
12.0396910830214 1.436602227
12.0433015376881 1.442076326
12.0449112492365 1.43594619
12.0462848877223 1.434307471
12.0474602128208 0.721933519
12.0487408152334 0.718393344
12.0500248126447 0.722911026
12.0511134925101 0.719364689
12.0523960050668 0.724941833
12.0539207108319 0.720303529
12.0557363372689 0.719556998
12.0585187885505 0.721727386
12.0635267310376 0.723826162
12.0724950330717 1.439598052
12.0776064889783 1.440676727
12.0812438743259 1.44724248
12.0841682498488 0.72184195
12.087498559646 0.720158677
12.0917265874238 1.436082765
12.0953370601486 0.725126759
12.0986353343463 0.721096277
12.1040965631327 0.721247247
12.1109431708591 0.729956658
12.1197568958234 2.163061831
12.1239314447558 0.722566591
12.1279506429407 0.721277289
12.1312736177894 0.719073902
12.1370223088796 0.723931864
12.1421914772597 0.722906045
12.1512368812647 1.450222085
12.1591594853623 0.720370441
12.1669827618979 0.724050842
12.1754219394315 0.724806811
12.1822305629305 0.727068415
12.1895306645407 1.442681751
12.191800883056 1.442971781
12.1936067981579 1.437620707
12.194942257068 1.438618001
12.1960465653939 0.729529678
12.1971362477346 0.725784672
12.1989020739486 0.720705918
12.2010434776232 0.718390963
12.2046193188086 0.723957361
12.2115884885807 0.721287751
12.219265835809 1.447096092
12.2240304865162 1.44265206
12.2280126402121 0.722945621
12.231992617317 0.719776452
12.2374094515049 2.162169826
12.2388367996127 1.439858684
12.2400684849778 0.723091081
12.2410934252207 0.725175663
12.2420377539708 0.720381544
12.2437636642179 1.440207202
12.2451556108739 0.722262914
12.247396036117 0.726077537
12.2500454102458 0.724274314
12.2529203076599 0.724005625
12.2581720677639 1.448935995
12.2609626229317 1.445750828
12.2629420114914 1.436133649
12.2643084477036 2.170203725
12.265416246287 0.72102819
12.2664163374144 0.7221338
12.2681951115061 0.723542242
12.270742508902 0.723943196
12.2743989614648 0.721828839
12.2803743060917 0.723106379
12.2852514712697 0.72510219
12.2907975804491 0.724247069
12.2983748512233 0.725781883
12.3057193808749 1.439787656
12.3099456861543 0.722843898
12.3134740452598 0.725129323
12.3222796717314 1.442948759
12.3280786151641 0.722089348
12.3334645622083 1.453777657
12.3360882298465 0.721219831
12.3388783823292 0.724233319
12.341193544898 0.7253846
12.3433816912277 0.722848496
12.3453172464543 1.440386384
12.3475972266314 0.721519814
12.3502155057424 0.727199663
12.3540131365695 0.727774239
12.3603364762185 0.723913796
12.3658430711008 0.723412177
12.3705223326613 0.723498307
12.3763861980304 0.724559422
12.3826261643341 1.440766938
12.3884455522909 1.444319812
12.3917366734314 0.723905475
12.3955769509672 0.720045823
12.3989857053261 0.723672614
12.4020231497252 0.724318947
12.4065245514786 1.453287496
12.4114644189129 0.718114931
12.4172424231118 0.72367028
12.4235861935582 0.724626315
12.430429404166 0.722389434
12.4364562670891 1.447657902
12.4419949664596 1.441712842
12.4462187186314 0.724655517
12.4503450070137 0.727295247
12.4537368443127 0.72447505
12.4576990231179 0.720430162
12.4627303271173 0.722902826
12.4675431818528 0.727640577
12.475169957877 2.168431028
12.4772550495947 1.440249242
12.4791085503624 0.720809927
12.4807920113153 0.71986114
12.4827424227404 0.724833739
12.4857055703039 0.72150106
12.4897387712352 0.723823944
12.4957617804572 0.726253641
12.501639055143 0.723335621
12.5073327740799 0.72208919
12.5135949076654 0.722318513
12.5219912932587 1.447113383
12.5261580268479 1.455027925
12.5285260078768 0.722942801
12.5324485835481 1.440425099
12.534281356586 1.44710207
12.535947242435 0.72391653
12.5373050777535 0.725092584
12.5394075561384 0.722980359
12.5427991627844 0.723282815
12.5482170672575 1.448438667
12.5524686206478 0.724507114
12.5570163618409 0.726206602
12.5640812705592 2.163856396
12.5672894820931 0.72361048
12.5700664353942 0.723928704
12.5752588529716 0.726830854
12.5822353707525 0.721659834
12.5882846975016 1.44884971
12.5926098553496 0.723589861
12.5979459380154 0.722536779
12.6026488547148 0.724033896
12.6088715379269 0.726113711
12.6150641732345 0.727146285
12.621520578154 1.443879941
12.6250249585098 2.899358494
12.6261307373494 0.727607538
12.6273185676071 0.725066508
12.6288540722686 0.7260688
12.6323286786229 0.726970734
12.6387297956218 1.447579362
12.6442558891045 1.446270407
12.647667367858 0.719121034
12.6507538416911 0.725503385
12.6537135245912 1.452678702
12.6571146619798 0.729639002
12.6603707988753 0.725885249
12.6635879164457 0.727594911
12.6679794017266 0.728996006
12.672235321047 0.723918821
12.676329761779 0.726983369
12.6802044470182 0.723128289
12.6847540991195 0.723878789
12.6916881656822 0.722204129
12.7058311067541 1.444655977
12.7127340950502 1.444194263
12.7190398110268 0.724311557
12.7245991363775 1.451217502
12.7291718997107 1.446300438
12.7310990720343 1.441389071
12.7326524984195 1.445975457
12.7340351818699 0.724616744
12.7353517242719 1.44768725
12.7361281418996 1.445740487
12.7368434938202 0.725479167
12.7374827832032 0.722128891
12.7385867694924 0.722243063
12.7396663019924 0.72475016
12.7411360585834 0.72394693
12.7431835291572 0.728936985
12.7458417476508 0.727002176
12.7498197983372 0.719566856
12.7572401680878 0.717783589
12.7683369921496 1.443468028
12.77516682332 1.445834291
12.7807904438434 0.721997432
12.7854579783221 1.447427828
12.7881382093371 1.443109345
12.790530401908 0.742048888
12.7929656060773 0.725679601
12.7959362151695 0.720110419
12.7988120311127 0.723460522
12.8013590706394 0.72161603
12.8037436238453 0.719974494
12.8091075880915 0.720576875
12.8151752971009 0.720146589
12.8203613375428 1.446106519
12.8241671208402 0.72259884
12.8286022722399 1.440749007
12.8307246594618 0.721654367
12.8326139513629 0.729493398
12.8346700288834 0.725802082
12.837547626872 2.16974939
12.8390008089868 0.725284888
12.8406528484141 0.725399484
12.8427870774871 0.722450697
12.8461514193558 0.721870108
12.8505404005018 0.721808755
12.8567942132017 0.722744032
12.8635284518983 0.723811228
12.8698971969557 0.724470099
12.8785720992978 1.45525803
12.8847139859553 0.726805859
12.8904849442891 0.727455999
12.895269116013 1.444418679
12.898900482481 0.724411426
12.9018916674826 0.724600308
12.9047529858108 0.722642371
12.9071721989153 0.724374922
12.9108605988789 0.724566777
12.9163417103102 1.449682326
12.9196978723016 0.723368766
12.9237713805266 1.446175335
12.9281406204682 0.724776623
12.9318025934351 0.726144583
12.9364324183209 0.725289479
12.9420654124414 0.724375346
12.9470580769547 1.445996277
12.9489198377902 1.449927523
12.9510094962765 1.448343404
12.9520153037283 1.446993734
12.9531418674411 0.72630866
12.9540890324018 0.724115427
12.955407624521 0.723328536
12.9573346470386 0.727544925
12.9603509068778 0.726024925
12.9650550126568 1.459603303
12.9684874344236 0.727249693
12.9719748928003 0.724957057
12.9754498151392 0.725872988
12.9810453750807 0.72787673
12.9862001362276 0.727874683
12.9908855663739 0.724098015
12.9959713712788 0.727206479
13.0014958345876 0.725529477
13.0067208311684 1.451034406
13.0099531621619 0.724396362
13.0136903279813 0.727309105
13.0174631104795 0.723503148
13.0298698438293 1.450134702
13.0369567916492 1.449528065
13.0433868368093 1.449604993
13.0469319408463 0.725729274
13.051153614285 0.725107375
13.0553609511266 0.733951294
13.0622513537301 1.449563151
13.0672287832394 0.726224899
13.0724663152458 0.72705754
13.0774778819442 2.896498293
13.0789973477134 0.726068299
13.0805297665253 0.724336345
13.0819308653267 1.452454276
13.0848496662233 1.449147124
13.08673966835 0.727426043
13.0887691099646 0.724389807
13.0907037812906 1.450895752
13.0917034972995 0.727490805
13.0925463527802 0.724343552
13.0934508994865 0.724141057
13.0950535851956 0.726467517
13.0985059403519 0.72851623
13.1035078237953 0.726598327
13.1094250289729 1.452772045
13.1130272161021 0.7254134
13.1161514299298 1.450225243
13.1186425249073 0.723064785
13.1210870844781 0.728405716
13.1251090457404 0.732749271
13.1295143870707 2.183602849
13.1314957393568 0.724361887
13.1339033630781 0.728658988
13.1369126251589 0.728082064
13.1416883377242 1.45195743
13.1441584565043 1.45042874
13.1462116424843 1.444228727
13.1483485940988 0.728435537
13.1505446681909 0.728666307
13.1531387995605 0.72679495
13.1561291125535 0.727321975
13.1605954436846 0.736269234
13.1667296161857 0.728517664
13.1751986798525 0.733316797
13.1844849845318 0.734982647
13.1919381780654 0.733370652
13.199392170262 0.729577761
13.209363653774 0.734595465
13.2187307540495 1.461661818
13.2239765074082 1.452128376
13.225785594923 1.464722825
13.227180470914 1.46302551
13.2282989087151 0.734036973
13.2296420766592 0.740294403
13.2311625682974 0.737124436
13.2323865507109 0.729134101
13.2339595413505 0.730436786
13.2366781697513 0.732411427
13.2421254946539 0.728900703
13.2491701388943 1.452476048
13.2537239116599 0.738973809
13.258628346132 0.728664978
13.2645339495444 0.732851323
13.2697528142938 0.731789791
13.2812785772722 1.461414244
13.2849458504125 1.457974781
13.2874961460206 1.459196318
13.2894202121377 1.454531272
13.291065787269 0.73395103
13.2929559685978 0.733269855
13.2953025820074 0.725874697
13.2972752845601 1.45301054
13.3000140369979 2.168645291
13.3008511788838 0.729835889
13.3017726351837 0.727778266
13.3027992752971 0.72931878
13.3040087790598 0.730027845
13.3057180834892 0.729676472
13.3084123777146 0.727416666
13.3128188995485 0.727804641
13.3172437444854 1.464668764
13.3202293910371 1.464698835
13.3218666282378 0.731308903
13.3231896027281 0.727441346
13.3242514400495 0.729078118
13.3260350272731 0.738833705
13.3280183350009 0.733383553
13.3308081969248 0.734527811
13.3347706841887 0.728446943
13.3395003087535 0.732932579
13.3465897890259 0.730440434
13.3525280644699 0.730672206
13.3640283315521 1.466159746
13.3743932398903 1.450777347
13.3822311134896 0.724249346
13.3885168152972 0.735937241
13.3942488199017 1.464437818
13.4019179596509 1.456551289
13.4069264807436 1.464711123
13.4113475448595 1.460783275
13.414452158658 0.73130318
13.4173634309525 0.733552009
13.4237383862503 0.73160634
13.4323180477555 1.461678649
13.4398581336156 0.73189199
13.447954193508 0.73200538
13.4583708544942 1.457197593
13.4635104703944 0.73367646
13.4684992719107 0.733492427
13.4753199844343 0.733575945
13.4829013298196 1.476002256
13.4896577990948 1.457283605
13.4957871419423 0.727531165
13.5015812228927 0.730509974
13.508859908091 0.735128836
13.5186838499044 0.729552431
13.5297738487413 1.461252636
13.5344336077128 0.730050684
13.5390190320095 0.729794799
13.5446285162499 1.463668781
13.548362216833 1.461888049
13.550885412609 1.46518412
13.5529283950426 0.734527742
13.5549998923027 0.734199704
13.5569227150156 0.730040538
13.559143102988 0.731544109
13.5628414054235 1.462129383
13.5649171584237 1.463962819
13.5662555651749 0.729422288
13.5674259448755 0.728112332
13.5700216092655 0.738888276
13.5734671878676 0.741303615
13.5791755421149 0.73896293
13.5837972103215 0.729670313
13.5909730332684 0.739206318
13.6023563809763 0.73788655
13.6128521194548 0.726746494
13.6225879318035 0.731108497
13.6311891653261 0.728695641
13.6465373419528 1.455707232
13.6518548429141 1.467724662
13.656136130898 0.734655117
13.6604965270819 0.731967679
13.6649665683951 0.736801897
13.6698328668656 0.740588289
13.6756646569694 0.73473419
13.6817021707285 0.730896883
13.6878304061072 0.730832756
13.6947843627613 0.729761787
13.7042967441276 1.458085796
13.7092524311759 1.459756937
13.7147075822537 0.735168432
13.7198873297822 0.730530164
13.7265289424607 0.734260171
13.7329093506195 0.731105343
13.7415215069418 1.47638509
13.7481238881653 1.463956354
13.7537170337896 0.732846509
13.7594288840639 0.733206969
13.7645221494528 1.460579409
13.7680304840955 1.460885787
13.7713330473605 0.73003718
13.7742720812757 0.733191944
13.7771380727193 0.730004935
13.7820337864757 0.734504793
13.7881782133278 0.730709985
13.7952760056735 0.731760352
13.8033647681335 1.479235742
13.809596539337 1.460448494
13.8126774529881 0.732028562
13.8161139153174 0.729451297
13.819684575977 0.728295943
13.8244614453734 0.730168871
13.8311430164752 0.72916035
13.8418200275203 0.733132389
13.8532561781269 0.735588523
13.8664662288552 0.727975069
13.8801540620728 0.731882717
13.8917254502167 0.733197781
13.9038163758465 0.739432554
13.9170498710841 1.464111633
13.929312710312 1.463649226
13.9377838008497 0.729267965
13.9474492937873 0.736867586
13.9570061826952 0.726858592
13.9681278527693 0.732687116
13.9772833541006 0.733521119
13.9861573137355 1.457213064
13.9921981173396 0.728115445
13.9988668349061 0.732568585
14.0061011059027 0.742222556
14.0153049193908 1.469556205
14.0189233358698 0.735257992
14.0227113707208 0.728487696
14.0268006000269 0.734183042
14.0307756770366 0.729363779
14.036401195757 0.727660263
14.0450441138398 0.73311904
14.0573632704977 0.730961424
14.0716156337085 0.731863147
14.0850135801995 0.729371335
14.0972473428597 1.460710485
14.1060566977932 0.730140107
14.1166509276725 0.729911412
14.126519388795 0.729890298
14.1388818967647 1.459820495
14.1460689506242 0.731691958
14.1556222437859 0.731236013
14.1655054806063 1.472365974
14.1721173869336 0.730961957
14.1791192497425 0.728571957
14.1898615614963 0.731949821
14.2078569672159 0.731502374
14.2248729440437 1.461455607
14.236569021685 2.186476327
14.242830257256 0.731287943
14.249286855202 0.730284471
14.2558376346977 0.732953622
14.2676955486723 1.484637744
14.278843319811 0.742153367
14.2901776379838 1.497997167
14.2996694633489 0.756321874
14.309045764611 1.464377246
14.3171828018318 0.732232838
14.324873090938 0.731033078
14.3363705517786 0.7305212
14.3498411406348 0.733087622
14.3612335310735 0.728171065
14.372646727341 0.735825652
14.3827985175757 0.730372085
14.3962732984369 0.741185914
14.4116925929956 0.739028174
14.4259981640927 0.735179398
14.4418579024623 0.738781342
14.4561152592973 0.733501552
14.4679687128914 1.475138746
14.4768472110425 0.73131681
14.4847264956565 1.462990009
14.4952147703172 0.734710985
14.5087979405433 1.453110425
14.5194260539507 0.730708883
14.5290375408223 2.181502161
14.5342429318139 0.732117156
14.5390535974148 0.740415153
14.5466283525575 0.73950602
14.5574946429297 0.734444126
14.5721800385215 1.460535773
14.5803760191651 0.733936668
14.589725012641 0.734639709
14.6002373240506 0.732858331
14.616965071347 1.463215206
14.6282255453786 1.461750183
14.6354672867415 1.463006092
14.6421824698328 0.732469689
14.6482637182046 0.730316793
14.6570023043477 0.731873187
14.6689139912911 0.741144405
14.6846289305871 1.468165514
14.6964291464291 0.731296524
14.7098468930425 0.731858533
14.7264829109477 1.456050452
14.7404615645077 0.732386083
14.752428195757 0.730516865
14.7626594307634 0.734445648
14.7710522535581 0.732621882
14.7842312851701 0.731890162
14.8010761128574 0.733138465
14.818006731916 0.729866718
14.8363277163254 1.460746548
14.8501130576098 0.733790196
14.8631449415375 0.732023125
14.8817069538206 1.467320718
14.8928350407976 0.734967312
14.9072716230957 0.735732691
14.9206539569996 0.734247315
14.9350847686513 0.732481103
14.9535920156032 1.473222429
14.9644930916508 0.735851422
14.9739419731568 0.732130357
14.9844806289668 0.738511646
15.0011103478319 0.736349276
15.0253817602839 0.737987658
15.0507987153578 1.47098764
15.0667509248335 0.736329168
15.0821774717877 1.468760107
15.0948828142458 0.735257174
15.1085810662332 1.47635822
15.1182623726161 1.471415373
15.1243180839945 0.731346304
15.1312051915899 0.736826469
15.1382003942249 0.732883494
15.145587168043 0.730661071
15.1558387395309 0.733822499
15.1717231437291 0.7364078
15.1972322044691 0.731858726
15.2245310141729 0.732806413
15.2528647536611 1.460277412
15.2732647143743 1.458934066
15.2825046956872 1.460027718
15.2910650739497 1.466391466
15.2953611786863 1.464481447
15.2989735653634 0.739620766
15.3024162045627 0.735404064
15.3080878007144 0.732828707
15.3158989588967 0.730995538
15.3285796104506 0.736158937
15.348239998402 0.733252728
15.3673021144731 0.736349803
15.3840077214923 0.733958586
15.404881564618 0.730021261
15.4220412654178 0.74344177
15.436963065699 0.734984123
15.4524644052417 0.731876898
15.4746915071413 0.73185797
15.4997284899192 0.732593793
15.5272966592194 1.461077963
15.5423123014468 1.467074317
15.5525042609881 0.733726455
15.5627582268543 0.729964404
15.5793530801221 0.734174574
15.5970763238109 0.734414044
15.6182852355537 0.728596052
15.6385585592669 0.739315086
15.6660262509953 0.731548933
15.6953143308497 1.458052033
15.7129953164628 1.46870323
15.7230107408232 1.465695576
15.7309721045148 1.458536315
15.7400108532403 0.732322812
15.7474662406697 1.460915644
15.7568779621047 0.736619004
15.7672496599772 0.732984209
15.7780195192146 0.733181534
15.804315890042 1.464341262
15.8165545422674 0.735507241
15.8447293863934 0.731008265
15.8690858853079 0.736596616
15.8938422516987 0.738015598
15.9200726093656 1.466370925
15.9461583492019 1.468995615
15.9669457209828 0.737400017
15.9888806002507 0.727519932
16.0077486983191 0.732264883
16.0433413247451 1.464864925
16.0643396867491 0.732933681
16.0822906783278 0.736749412
16.1071041042038 2.19384123
16.1176309652673 0.730764811
16.1267499460026 0.728809607
16.1382904880243 0.734752101
16.1610361159845 1.458784544
16.1924000145599 0.734101896
16.2236267904752 0.744092401
16.2603750004824 0.734322098
16.294334525386 0.731459514
16.3226838941738 1.463141842
16.3426033144969 1.463196328
16.3561114428614 0.731423528
16.3754337817158 0.732493473
16.3932799353029 1.469322756
16.4119335774658 0.733453548
16.4305639241338 2.187038373
16.4436529124794 0.73127107
16.4599384157968 1.458775082
16.4709745304624 0.735071859
16.4855398915636 1.46358894
16.4952619298334 0.732439984
16.5089674463145 0.734182803
16.5219119494159 2.197903766
16.5317916015052 0.739729566
16.5412291606407 0.737469457
16.5543984928282 1.477983506
16.5685857922814 1.467522889
16.5809020173047 0.741471285
16.5918777437921 0.741291158
16.6111795225814 0.737937056
16.6384842844249 0.738529258
16.6657922807408 0.733823083
16.6932420940889 0.731929041
16.7221047470585 0.733912734
16.7516625322236 0.745973244
16.7773153824565 0.733130182
16.8114282412665 1.468520945
16.8478697118393 0.737988522
16.8927841120934 0.736030754
16.942478873943 0.735242304
16.9873870510411 0.729927667
17.034394187136 0.750582752
17.0762220659512 0.738891723
17.1113001389789 0.738409774
17.1497993224241 1.461796875
17.1898199889482 1.471422881
17.2167546966518 0.738860176
17.2387909263689 0.735637914
17.2637760202019 1.468982261
17.2808124382525 1.459870969
17.2964862207746 1.468679353
17.3034283779612 1.471536698
17.3099239505885 0.736433889
17.316526205895 0.734992525
17.3250098401067 0.733834931
17.3384822536528 0.735390101
17.3571890913387 0.741787851
17.387977213969 1.467683913
17.4249475627286 0.735145867
17.4622544235765 0.734265774
17.5039414082965 1.465223216
17.5206815312605 1.47177357
17.5395675782966 0.737655128
17.56011062945 0.737311934
17.5772195679766 0.738193385
17.6035906273281 0.735195791
17.6295834188585 0.733651993
17.6542473586416 0.738116157
17.6915494886148 0.736249821
17.7336938220822 1.464895444
17.7636319794612 0.735791241
17.7946987477624 1.460386695
17.8290866822458 0.746470558
17.8736032556632 0.734108053
17.9203879410231 1.463621978
17.9409753629694 1.465163844
17.9594746389526 0.735039994
17.9849129626215 0.730830292
18.0063405684299 0.732373598
18.0379655846121 0.732282595
18.0862398126628 1.462061036
18.117222290984 0.74806116
18.1561755192362 0.738308902
18.1963026014695 1.474670713
18.2242761455605 1.469152425
18.2471211020473 1.465585756
18.2628383068369 1.460067998
18.2755863780428 0.739648302
18.28840055389 0.729929256
18.2992910424486 0.732943019
18.3121289419756 0.73577785
18.3340757136531 0.734938508
18.3645588200641 0.733889881
18.4138636078687 0.733128503
18.4786859827154 0.734058923
18.5351141495648 0.737486565
18.6021833957888 0.743171208
18.66409193414 1.469176205
18.7194490761865 1.468833698
18.7541426965768 0.731824457
18.8017219623272 1.459151424
18.8332801692565 0.73263428
18.8701828861703 0.730817588
18.911785612186 0.733586279
18.9488123242808 0.7390019
18.982877802234 0.727877382
19.0180318523202 0.731540284
19.0568484700533 0.730975277
19.0974908882213 0.732425079
19.135955379766 0.736101932
19.1729892810408 0.734383535
19.2111232734786 0.742815544
19.2505328626971 0.736088773
19.2903540722884 0.731384999
19.3288201873222 0.733939888
19.3670666690045 0.738159644
19.4062088088107 1.471893236
19.4273653735 1.464863582
19.4444978751693 0.750986225
19.4612596576182 0.740108602
19.4755151069078 0.739149203
19.5008955963982 0.739424458
19.5389265810346 0.734898912
19.5993195542412 0.736080905
19.6715429767838 1.472133322
19.7132516202733 0.73023885
19.7631581137655 1.466788793
19.8232035082152 1.465033566
19.8646584421102 1.478172804
19.9085201395855 0.747475971
19.9576697505679 1.477968352
19.9885054617165 0.734248428


==> Images/Results/shadow_timesteptimes_tol_0.01_adjust_0_pmm128.txt <==
t steptime
0.0 6.449579325
9.19037389236687e-08 0.57170067
1.6694249180948e-07 0.56066112
2.97016392824617e-07 0.563622639
5.07127434599709e-07 0.562843252
8.33389577770259e-07 0.599908117
1.36364847802937e-06 0.565935923
2.16074967051233e-06 0.562820134
3.38411132853353e-06 0.564216481
5.35367499607279e-06 0.575145482
8.67617519469185e-06 0.56439958
1.45972296919652e-05 0.563803322
2.58712250845399e-05 0.561432129
4.91735151073993e-05 0.564141931
9.5519772358815e-05 0.561026414
0.000183486473493313 0.562973819
0.000328224089047441 0.561949989
0.000494877781143115 0.581275345
0.000686025457661019 0.562881741
0.000859109148555495 0.56080401
0.00111489680536894 0.563902812
0.00156094963707799 0.572261225
0.00236023333486927 0.56365054
0.0033240241984384 0.564273896
0.00472840241396913 0.564507388
0.00637257879209295 0.579023298
0.00800556467861208 1.116176557
0.00979998304571489 0.564935066
0.0117090838510726 0.565619317
0.0136689286850197 0.565752719
0.0167714767711275 0.568898993
0.021936432030802 0.575521576
0.026903595218355 0.562671669
0.0320418452073746 0.561772815
0.0395064669873686 1.119783807
0.0451203642474771 0.580196764
0.0500726182727002 0.565774725
0.0569732861135228 0.562516268
0.0653043186792507 0.562250807
0.0761837010423375 0.565542264
0.0893350060240485 0.626939443
0.104109016870113 0.564882448
0.116832625418508 0.564027465
0.129536449645269 0.564441472
0.14346230208135 0.576771713
0.1603075802421 0.566695564
0.178017430563573 0.56316607
0.196755012690999 0.564773042
0.212345625626382 0.57044321
0.231731959549926 0.563335943
0.248781014980486 0.562194259
0.266059021789708 0.563706579
0.284269058347463 1.139642489
0.300230775106885 0.564449872
0.314843701360162 0.564001144
0.33046340637168 1.120091827
0.347265430405717 1.119021151
0.360893415959719 0.564184517
0.37623834729819 0.570693261
0.390776181492951 0.560897892
0.40588529235931 0.565198883
0.420395214929409 0.562964313
0.43433720720679 0.564668581
0.449874583038299 0.568824626
0.468668129939099 0.563452359
0.485782897299877 0.567412703
0.504833035720816 0.564532824
0.520744042342971 0.56751649
0.536527421700398 0.563891795
0.553979334291045 0.562457943
0.570954039475308 0.568255762
0.587501750130359 0.565308249
0.609587505302842 0.566981744
0.631517063465152 0.565267125
0.651414679153274 0.567480199
0.669527876534322 0.564070184
0.690897298094948 0.609231741
0.710631394954542 0.56676932
0.732419905347135 0.564144121
0.754269903712388 0.564621351
0.775927416152415 0.5827415
0.796182253455656 0.564350688
0.81300296220298 0.563895718
0.835305175428125 0.563708917
0.86181546562412 0.563726332
0.884223647332522 0.5766457
0.903966535509574 0.563268665
0.92729373217537 0.5643033
0.948073829238093 0.563834837
0.971354232931227 0.56404882
0.995593935485042 0.563544913
1.02592326740209 0.564593615
1.05109547910441 0.565126886
1.07853349104484 0.566704304
1.10734452224209 0.562944247
1.13068978528026 0.565229879
1.15529453377285 0.563097552
1.17911706035109 0.564751293
1.20380390857633 0.564030149
1.22733325243412 0.565380957
1.25064199600365 0.562172483
1.2783379335979 0.563814126
1.3049345323736 0.564014137
1.32825905456829 0.563736236
1.36053705879578 0.565132049
1.39310875492771 1.116886382
1.41381587736632 1.121216859
1.43483282793107 0.564859345
1.45837901650914 0.564261959
1.48224479513873 0.567829128
1.51220325935673 0.563210638
1.54343674407104 0.564329472
1.57010685846946 1.11669264
1.59146852700994 0.583688786
1.613274462216 0.563907572
1.636637441832 0.563983673
1.6631820142619 0.563991666
1.68755921256936 0.563912181
1.71522063922141 0.571776509
1.73872905637287 0.563902262
1.76908808904276 1.120592082
1.7880385183436 0.567414772
1.81807550516478 0.564313439
1.84385722746707 0.563672196
1.87714427768111 0.567235779
1.9126489692158 1.121044354
1.94616927022643 1.123716584
1.97489131145958 1.114975525
2.00184248060143 0.564703934
2.02840038846659 0.565404773
2.06475594580251 0.562980192
2.10421288230291 0.567705726
2.14575960042078 0.565272047
2.19277279146046 0.566735806
2.23808876767709 0.563730506
2.27936589302303 0.598914357
2.32091322618358 0.565135141
2.35912150634705 0.567495696
2.39779082341002 0.564773076
2.43736699113804 0.583630657
2.47465977355698 0.567960549
2.51120196081928 0.565430623
2.55009806073684 0.562428364
2.59269089701939 0.570193482
2.63517569616524 0.567660115
2.67333870738213 0.566693308
2.70814463193923 0.566277392
2.74569767781961 0.565714852
2.7863848159261 0.587153898
2.82609859384004 0.564057213
2.86402828685973 0.563739961
2.90207548771122 0.563945841
2.94312477014246 0.576157781
2.98651416773072 0.565866587
3.02473147953607 0.56568924
3.05777471965439 0.564992031
3.09258243556347 0.566903989
3.13389129068819 0.565869171
3.17696776555671 0.565094447
3.21569049748561 0.565959512
3.25092505088672 0.577261991
3.28660249558876 0.576696676
3.3260447108537 0.567403502
3.36733434389833 0.566570831
3.40648277662108 0.56378506
3.44361941740687 0.567098211
3.48160455384616 0.565733633
3.52151105655265 0.569038046
3.56093218537984 0.573373407
3.59756771665038 0.564659238
3.63531107608494 0.563850223
3.67450816261042 0.568196112
3.7151467207438 0.567876454
3.75401763254403 0.613211028
3.79277309563494 0.569756577
3.8313859948177 0.566079613
3.8715153562102 0.56501003
3.91090782345042 0.591147275
3.94873622977424 0.569393823
3.98652459237705 0.564856334
4.02539966180892 0.567775509
4.06488634201693 0.574716338
4.10379623751075 0.565617566
4.14194443846797 0.567887662
4.18005394867821 0.563427247
4.2188352638687 0.566128977
4.25819434114748 0.578464003
4.29733757245309 0.567217376
4.33609834769426 0.56451308
4.37492292572268 0.567135139
4.41428626346698 0.571458455
4.45390145016081 0.566968634
4.49333490497583 0.568848707
4.53254200963132 0.566662344
4.57194602433133 0.570614363
4.61167406195453 0.56546298
4.65151577819672 0.566374476
4.69119719797414 0.56543287
4.7308303445932 0.569099736
4.77061862461971 0.570614082
4.81062786334661 0.568694879
4.85065836870358 0.568521361
4.89060937701958 0.566234766
4.93055491309832 0.567553585
4.97065279740199 0.567901382
5.0108709593296 0.5663052
5.05109325691893 0.56510052
5.09126822656843 0.570569043
5.13148818675451 0.56900099
5.17181484878231 0.564535304
5.21221436537321 0.565101175
5.25260952701543 0.567077682
5.29299648612951 0.617502292
5.33343353637533 0.567816453
5.37394898137519 0.57088221
5.41451058193232 0.571889969
5.45506969478304 0.570541482
5.49564331204251 0.569385216
5.53626277228439 0.564337543
5.57694538167357 0.571857477
5.61765011743567 0.587511745
5.65836956642068 0.569708104
5.69910446835642 0.569672434
5.73989178166497 0.572853167
5.78071293012098 0.56973617
5.82156575523234 0.569922218
5.86242342730593 0.569900946
5.90331805356014 0.569724979
5.94424042748302 0.584567205
5.9852070838101 0.571765932
6.02618176819473 0.572803442
6.06718716915949 0.571849033
6.10820730079603 0.570600625
6.14927303764645 0.569796767
6.1903508322053 0.570142166
6.23146153570781 0.572328663
6.2725768128509 0.569706606
6.31373180223046 0.590714922
6.35489595555665 0.56799675
6.39609577489249 0.571408985
6.43729442026728 0.572216716
6.47852582925873 0.568101067
6.51975783097018 0.56954609
6.56102307377155 0.570346548
6.60228114378861 0.571871518
6.64356460624903 0.575976984
6.68483629129261 0.571594645
6.72613214208799 0.572234297
6.76741079614412 0.57065805
6.80870504069426 0.573468329
6.84997291011991 0.573928756
6.89125052901156 0.573375119
6.93249617250589 0.568647682
6.9737439680815 0.571674881
7.01495020662379 0.575249384
7.05615027884788 0.5689972
7.09730301806316 0.573375713
7.13844432837309 0.572076148
7.17953274646962 0.575345723
7.22060422439772 0.571310234
7.26162016948707 0.568556193
7.30261849759156 0.57313419
7.3432031098846 0.568167929
7.38195815731802 0.569578251
7.42008377794402 0.571810055
7.45970312063937 0.56766665
7.50045730282232 0.56829281
7.54073998151345 0.613866374
7.57974694032598 0.568633975
7.61886260659002 0.57065575
7.65894560559113 0.570038768
7.69967269441676 0.590104753
7.73972167064915 0.56821391
7.77925608555663 0.570004621
7.81894764011226 0.571740389
7.85943327905066 0.571773213
7.89999328175314 0.57088542
7.93948385857924 0.569104572
7.97844040749175 0.572305809
8.01787046787033 0.571843619
8.05825433140254 0.57185284
8.09851788626424 0.569661273
8.1382382853613 0.569193193
8.17764665149196 0.569500836
8.21764275817128 0.581656502
8.25801021769992 0.569974016
8.29833747751906 0.572152634
8.33816765948944 0.573165085
8.37809307338582 0.574910765
8.41829922801996 0.571343124
8.45883331525032 0.572184489
8.49910207296619 0.571568619
8.53926740889239 0.570877187
8.57941910759585 0.571106636
8.61992920040267 0.570910916
8.66042739012586 0.571883178
8.70090449472651 0.568484164
8.74118943325361 0.571265766
8.78168376134855 0.571551137
8.82209817613971 0.574771388
8.86203866971684 0.568786453
8.90164538019255 0.570024519
8.94176197101218 0.569160205
8.98221256281111 0.56923856
9.02266135277725 0.57296708
9.06264570080479 0.570742452
9.10269950785991 0.575008712
9.14298046837299 0.569255294
9.18357787080518 0.569587793
9.22393693811243 0.569957501
9.26420472695738 0.572211733
9.30443049442973 0.57180429
9.34497936097042 0.573341128
9.3855126384708 0.571496074
9.42604330608617 0.570399757
9.46638292638606 0.568667272
9.50690838347948 0.572242637
9.54747259008838 0.571469927
9.58816837236146 0.568328227
9.6286832913541 0.572432616
9.66927678169385 0.571424818
9.70984431241839 0.568228129
9.75060065037042 0.572691437
9.79125033871289 0.570523543
9.83196179921496 0.568554487
9.87257219349784 0.569989382
9.91334948055536 0.569115251
9.95406701551162 0.572410441
9.99488225074471 0.571671893
10.0355688302455 0.569625918
10.0763783022025 0.570778362
10.1171255463228 0.579533722
10.1580030588933 0.568818609
10.1987642548488 0.571639881
10.2396247839295 0.567959626
10.2803974463473 0.616567439
10.3213060890772 0.572202339
10.3621180976554 0.571118235
10.403031028908 0.571794591
10.4438363478431 0.587797348
10.4847651328665 0.572144743
10.5256037191321 0.567187027
10.5665534000785 0.568966614
10.6073904053232 0.571848585
10.6483368256565 0.572061062
10.6891858277132 0.56827167
10.73014981283 0.57169015
10.7710031673728 0.582705284
10.8119578813865 0.570711591
10.8528028242024 0.570183619
10.893756369186 0.572099139
10.9345980683193 0.575685816
10.975536010312 0.570861377
11.0163523405569 0.56882919
11.0572637668816 0.570251641
11.098054211345 0.575655324
11.1388897570154 0.570616031
11.1789934620153 0.567172268
11.2184963705432 0.568411564
11.2585475509223 0.571944843
11.2991276822764 0.569412456
11.3397109161024 0.570561181
11.3796255209509 0.567777674
11.4194725149017 0.576460682
11.4596082438387 0.567777043
11.5001585893073 0.577046841
11.5404255151152 0.572628047
11.5804618995276 0.570015874
11.6203956437307 0.570338554
11.6607041811203 0.569180874
11.7010428386787 0.572502071
11.7413196372932 0.588248262
11.7813159613112 0.571322516
11.8214725602116 0.575904473
11.8617100056936 0.567904198
11.9020867564953 0.617938538
11.9422349644676 0.572114767
11.9824059159909 0.570379324
12.0225527560192 0.572132186
12.0629091419445 0.591236408
12.1031595221294 0.571785099
12.1434325946617 0.575903583
12.1835831023229 0.578625039
12.2239038589563 0.582055956
12.2641856678498 0.573967481
12.3045559763439 0.56963227
12.3447814249445 0.572630217
12.3851180335303 0.587402025
12.4254095226177 0.571806382
12.4658396019465 0.567838005
12.5061553535139 0.572295446
12.5465588946941 0.571806418
12.586882982127 0.570312943
12.6273535865883 0.569290896
12.6677435122237 0.575039252
12.7082330821675 0.568990766
12.7486217022541 0.568422588
12.7891410463903 0.571581719
12.8295908816762 0.579664037
12.8701613730204 0.572479843
12.9106316493795 0.572032036
12.9512188833435 0.569693044
12.9917297505148 0.573398585
13.0323726532101 0.573036606
13.0729263618981 0.572960527
13.1135957974764 0.571212976
13.154066825964 0.571767423
13.1939574110898 0.571231789
13.2340264774651 0.570408714
13.2744716142551 0.573540527
13.3152100624594 0.576213819
13.3555743807653 0.571991891
13.3958088232675 0.572228537
13.4360944086469 0.570907782
13.4767815449615 0.568897816
13.5174107127686 0.571312299
13.5579558122629 0.56833389
13.5983075030714 0.572105236
13.638911710052 0.615553194
13.6795881377493 0.572686331
13.7203572106251 0.569247181
13.760899978177 0.58610298
13.8015341075283 0.56815078
13.8421854420717 0.572502742
13.8830342849063 0.570944982
13.9237426362189 0.570330534
13.9644894686865 0.570234378
14.0051485049944 0.57156066
14.0459955871463 0.572327891
14.0867746959052 0.567916074
14.1276235780726 0.571869571
14.1683270929494 0.567955231
14.2091579968161 0.571292851
14.2499276341544 0.568561987
14.2908087060152 0.571768439
14.331544455988 0.572653183
14.3723619556919 0.571282972
14.4130837320047 0.580492933
14.4539277581849 0.571266489
14.4946481957036 0.572047388
14.5354409936282 0.572462141
14.5761064080604 0.591838424
14.6168802381362 0.569317333
14.6575445284833 0.570140987
14.6982943678978 0.572757208
14.7389093756704 0.571742934
14.7796181902876 0.571862391
14.8201762069515 0.572123487
14.859776369353 0.573349019
14.8993390872712 0.572395122
14.9394790987917 0.569447986
14.9801741966604 0.571848283
15.0204373318894 0.570069318
15.0603276689873 0.572580302
15.1001997187115 0.574919707
15.140635975989 0.57076946
15.1811482073284 0.571680185
15.2214967661314 0.569451369
15.2615075783145 0.568625152
15.3017705792997 0.56998679
15.3422316048828 0.587042918
15.3828432783955 0.564282275
15.4231588498026 0.56381242
15.4634949045696 0.567814484
15.5038854360476 0.56245457
15.5445601174532 0.614865813
15.5851206303026 0.567136869
15.6256780257821 0.562344924
15.6657341302385 0.57123565
15.7051983487927 0.575239408
15.744614483901 0.566115178
15.7847590660237 0.564053304
15.8250946229913 0.581877291
15.8651737145203 0.566526944
15.9047870161475 0.563470907
15.9446598284349 0.564459563
15.984846053653 0.570879119
16.025213272745 0.563483924
16.065202534355 0.564736724
16.1051343362022 0.563926771
16.1451493275349 0.563948673
16.1855034500971 0.57602174
16.2257389634425 0.56553964
16.2658988606062 0.562383356
16.305915230961 0.564117909
16.3461832087003 0.580402912
16.3864785629064 0.564072889
16.4268325280717 0.564730633
16.4669808552284 0.562589548
16.5072436041992 0.567338042
16.5475187099042 0.565116525
16.5879585128656 0.564143932
16.6282512661884 0.563655935
16.6685976500426 0.563610398
16.7088769821673 0.564209509
16.7493358225932 0.570773686
16.7897181614491 0.565088137
16.830172648472 0.575607236
16.8705075696539 0.566065072
16.9109832883074 0.565914023
16.9514055453339 0.563856426
16.9919410323373 0.610169938
17.0323537693185 0.564990172
17.0728712790063 0.565117513
17.1133179987449 0.563538812
17.1538984132659 0.580332145
17.1943764039687 0.564137228
17.2349495338246 0.565243239
17.2754267890296 0.566475276
17.3160324315045 0.564358035
17.3565501489688 0.563094289
17.3971712496278 0.564561947
17.4376842665111 0.564026307
17.4783109120663 0.576374708
17.5188489956858 0.567083492
17.5594995108091 0.563619525
17.6000428294707 0.563686118
17.6406900298037 0.564633393
17.6812398320481 0.580055128
17.7219035287802 0.564408574
17.762464753057 0.563927646
17.8031282730746 0.563246271
17.8436867741629 0.567855455
17.8843548492621 0.564670697
17.9249221123128 0.563455594
17.9655938047883 0.562585051
18.0061576096076 0.572210619
18.0468258871702 0.565767109
18.0873909383589 0.563521273
18.1280612890611 0.564268121
18.1686235599057 0.569697756
18.2092869132047 0.568087907
18.2498426788427 0.565761931
18.2905014649781 0.564564788
18.3310512956206 0.563774717
18.3716999018759 0.565703452
18.4122366504899 0.56177074
18.4528720546781 0.563916248
18.4933958128238 0.572761112
18.5340160461497 0.563206539
18.5745215253707 0.564453845
18.6151218048779 0.564318281
18.6556078088107 0.607998719
18.6961887971795 0.562472793
18.7366548901425 0.564016899
18.7772152923084 0.56482894
18.8176620802171 0.579843753
18.8582055408022 0.567427629
18.8986380970422 0.564116118
18.9391695281879 0.570520686
18.9795931067729 0.566013181
19.020119716342 0.567591035
19.0605435263693 0.563717434
19.1010752576067 0.584414706
19.1415089259921 0.56345797
19.1820557821812 0.564551481
19.2225103252708 0.563542607
19.2630842202794 0.566623418
19.3035713267949 0.565533188
19.3441758203493 0.564077456
19.3846951388411 0.561958138
19.42535067944 0.568575558
19.4659356470312 0.568981436
19.5066572468478 0.563492686
19.5473034718729 0.564755564
19.5880940552054 0.564237378
19.628824487788 0.571036869
19.6697112410249 0.565285411
19.7105396786561 0.567351569
19.7515296370073 0.566246613
19.7924738281712 0.569689758
19.8335996582258 0.567363653
19.8746954326784 0.566234286
19.9159905190132 0.565631408
19.9572774010394 0.568606594
19.9988020062104 0.56191916


==> Images/Results/shadow_timesteptimes_tol_0.01_adjust_0_pmm32.txt <==
t steptime
0.0 2.640946056
1.57685714945639e-07 0.253217806
2.89705315726657e-07 0.259789551
5.03635472456137e-07 0.252453072
8.3477193022331e-07 0.251933113
1.36762278072329e-06 0.250867881
2.26068763525864e-06 0.254591475
3.83597417418925e-06 0.254210459
6.79460010250652e-06 0.254657691
1.2802607524774e-05 0.253628269
2.62822884038908e-05 0.254614907
5.35149288470683e-05 0.253616193
0.000106938112223864 0.25208721
0.000211281479507448 0.260999401
0.000413343798121361 0.253868371
0.000590921607061909 0.253020176
0.00087347306056059 0.25228394
0.0013152881657691 0.255230861
0.0019331027376551 0.252306863
0.00291268426320767 0.25519001
0.004348993928619 0.254655183
0.00741263715684142 0.25354388
0.0099515088896934 0.252788744
0.0141796315850147 0.254416742
0.0187909332669612 0.256003135
0.0265571584482551 0.255382885
0.032787499706854 0.253879258
0.0409193297462762 0.251463706
0.0522274484442264 0.25404301
0.0653542123263208 0.254021497
0.0768703736478078 0.255101726
0.0930724245310959 0.255110841
0.116463570188227 0.252577644
0.137610976454751 0.253554766
0.160200911395226 0.255482019
0.184915278235659 0.255442073
0.207019601828301 0.254879157
0.231445613471518 0.256466837
0.254367446267412 0.256394538
0.27727733689384 0.253404976
0.29842199163626 0.254324853
0.317013289530014 0.255688838
0.333994774499263 0.254048153
0.350432830689124 0.255349539
0.372522481562822 0.255868537
0.391750698790969 0.255247068
0.412807153515169 0.256543066
0.431684788056432 0.255322214
0.452044425780195 0.259239367
0.472861881978835 0.256769617
0.493227474728534 0.25394622
0.512326487663515 0.255038257
0.531595626850114 0.256494922
0.551317191096178 0.254721794
0.570641601291281 0.254321534
0.594216053038675 0.254904211
0.616525985684855 0.2555593
0.639995505405846 0.255648179
0.661835819770626 0.256044318
0.684535947719253 0.255570023
0.710098918806305 0.2568719
0.732799405375944 0.255858139
0.761232417335088 0.256314995
0.788731853760385 0.504537964
0.812108041369693 0.251769159
0.836946660739574 0.253790743
0.864044862465546 0.256154772
0.891174430090127 0.254653461
0.917850398499287 0.254775286
0.946745274666712 0.255997138
0.977704016819507 0.256333541
1.00467497970848 0.255576852
1.03689180407766 0.255748568
1.0718979815706 0.256523847
1.11098073881012 0.255019722
1.14762791218357 0.255688797
1.18542832852582 0.254767288
1.22360254311014 0.25503233
1.26263218119847 0.50694519
1.29323734791756 0.25576189
1.32786195917596 0.257064234
1.36199633386385 0.25282666
1.40837110180774 0.254567834
1.44601248490303 0.256165435
1.48999865121068 0.508211803
1.51891665823063 0.256165616
1.5521327361152 0.507428573
1.58572357408264 0.254980027
1.6251214729876 0.508410114
1.65580457137078 0.255359854
1.69495479426005 0.508884285
1.73329898987419 0.253289035
1.77939662544014 0.506852156
1.81274120387585 0.253795639
1.85186663993183 0.254317125
1.89383007555702 0.25496347
1.93120605580199 0.256008502
1.96564794110318 0.259833846
2.00115762230932 0.257989362
2.0407336170057 0.261579217
2.0803241729587 0.257063363
2.11727479193419 0.254663632
2.15235933978074 0.254536279
2.18989818114842 0.255992033
2.22969438901807 0.253559773
2.2692622084184 0.254801411
2.30713677635939 0.255341165
2.34586818583488 0.254534631
2.38669427164857 0.256182934
2.42816282914222 0.259776963
2.46842078708762 0.25654745
2.50707444493399 0.259299356
2.54433675086621 0.259536324
2.5813201056914 0.257218636
2.62106595255523 0.256797892
2.66087703755628 0.258103293
2.70023017646282 0.257855711
2.73768350649802 0.256023872
2.77658483799609 0.257644646
2.81667856264768 0.25800323
2.85663956108951 0.256327663
2.89601379143668 0.258494891
2.93429172901855 0.255439979
2.97315661114587 0.25587194
3.0138726492378 0.256009329
3.05354680080888 0.256999195
3.09323966485975 0.25773901
3.1316548515252 0.257137184
3.17199603915036 0.257559365
3.2121938277973 0.260297068
3.25247129516072 0.256994026
3.29183939333194 0.257640029
3.33130493098334 0.288213149
3.37167681140236 0.257226183
3.41228525906046 0.260540055
3.45164586142325 0.256314011
3.49088529356317 0.255191165
3.53112472729613 0.261864912
3.57136031066185 0.258914102
3.61135379105499 0.259047306
3.65097847404451 0.256860539
3.6903990417527 0.259761795
3.7312343296059 0.258480177
3.77131904850163 0.257660353
3.81068848758483 0.255079115
3.85067092394463 0.25584028
3.89078737714802 0.255063688
3.93211316476367 0.25290706
3.97164071320402 0.26080468
4.01171551274395 0.258874574
4.05153802152769 0.261445548
4.09230398564603 0.259001304
4.13297431139199 0.258494975
4.17306560017991 0.262286716
4.2131309861086 0.260165495
4.25353650131339 0.261685517
4.29375077117709 0.259237974
4.33371225877606 0.260752704
4.37417191596465 0.261189748
4.41415875173664 0.260006697
4.45385443195322 0.260363681
4.49436982348502 0.260196563
4.53449051220911 0.255351875
4.57437644425297 0.255131927
4.61449423775374 0.255293169
4.65439950749751 0.260114952
4.69535039165196 0.255176046
4.73515320760034 0.253835452
4.77598535710855 0.252235705
4.81550685288823 0.2548866
4.8564570563701 0.253535082
4.89638623556157 0.2545896
4.93748142297656 0.258997368
4.97719270364555 0.257924486
5.01819747884596 0.258793907
5.05811781480532 0.260562518
5.09931587507459 0.261386266
5.13919293615626 0.25901309
5.1802834088164 0.258873747
5.22016487753453 0.259742724
5.26136147618839 0.25822414
5.30130859511995 0.260791954
5.34246446608617 0.259457819
5.38232699902417 0.257957744
5.42348996502869 0.260169453
5.46342562846459 0.260048098
5.5046051012312 0.259009902
5.54446980960118 0.258859527
5.58561251146357 0.253343204
5.6255097277555 0.255988774
5.66668786919599 0.255444711
5.70656605129176 0.254791561
5.74771746120846 0.255273217
5.78759546330616 0.255793846
5.82877733218864 0.254989976
5.86867744751612 0.252806216
5.90986436702399 0.255331759
5.94975989976274 0.255520209
5.99097006456322 0.254851191
6.03090408268839 0.255186531
6.0721458823618 0.254432691
6.11209059524099 0.255498718
6.15335657182457 0.255120429
6.19334003225467 0.254243455
6.23465006715077 0.251950147
6.27466275073987 0.254745444
6.31600462266565 0.255246539
6.35605272387468 0.254221816
6.39744061772331 0.255053014
6.43752953322735 0.255437809
6.47895772204667 0.253302241
6.51908145038535 0.255474577
6.56055386596242 0.255599553
6.6007216629396 0.25327536
6.6422393839455 0.253917636
6.68244402500171 0.257581889
6.72400446696196 0.255113805
6.76425149922423 0.254851771
6.80585810310683 0.254396015
6.84614412867524 0.255196997
6.88779297311017 0.256151432
6.92811847740806 0.25586139
6.96981172515047 0.254765933
7.01017674590126 0.25597236
7.05191194115334 0.255551022
7.09231416195503 0.254435857
7.13409122290271 0.255550651
7.17453174501738 0.254999791
7.21634988172145 0.255611217
7.25682613915758 0.254717443
7.2986838844368 0.254433869
7.33919633003209 0.255216807
7.38109360472636 0.25555753
7.42164064281396 0.253878109
7.46357578630276 0.255520287
7.50415687602835 0.251679566
7.54612969955593 0.253810073
7.58674418282246 0.254028982
7.6256761652068 0.25499959
7.6680512801576 0.253816904
7.71065471244004 0.255021713
7.75280810718902 0.255204829
7.79154508378443 0.254618909
7.83304462684284 0.254719561
7.87288053086754 0.254413268
7.91513838502141 0.254249123
7.95972013103703 0.253366047
8.00297399091038 0.25577302
8.03934787523188 0.255032972
8.08066261140545 0.251036189
8.12594516478142 0.255903797
8.16740493060909 0.254902844
8.21078974309361 0.25704574
8.25184656289271 0.25561789
8.29349965702384 0.254930732
8.33152068523243 0.255927346
8.37576025258625 0.254244892
8.41982139819837 0.254340224
8.46272526193501 0.253338155
8.50130079223837 0.282198628
8.54263769379347 0.258383028
8.58408722231763 0.256540451
8.62494736122885 0.258565721
8.66856922391594 0.259847163
8.7130704160017 0.259265065
8.74921413958911 0.260328731
8.79255417761056 0.261058498
8.83135030689093 0.259723272
8.86762773301819 0.259623411
8.90376197934628 0.516918856
8.9380809150108 0.259446865
8.97849834743036 0.259419121
9.02367728993642 0.259676924
9.06215534886661 0.267692959
9.09783226791448 0.256532836
9.15589278209575 0.258518619
9.20443601892897 0.258161729
9.24422140257312 0.255382335
9.29149033720678 0.256230225
9.32957141277581 0.255565528
9.38170654828944 0.256873168
9.42965312443724 0.256263993
9.46969473066039 0.25575358
9.50320802022648 0.261415885
9.53776993035802 0.259792015
9.57722180925233 0.25706139
9.62093975861496 0.509468379
9.65692291369739 0.255188366
9.69348688943889 0.256483226
9.74682106212381 0.508796517
9.79033408273296 0.256227802
9.84444582459686 0.506532581
9.87763479402186 0.254467479
9.91688059550372 0.2568359
9.95764518731978 0.256462648
10.0091642831549 0.508411598
10.0444567369048 0.256948499
10.0856335435044 0.255398454
10.1338700186443 0.255927068
10.1772701495645 0.255406237
10.2154466596579 0.257194546
10.251039243858 0.253838676
10.2935050520656 0.256064973
10.3393963600043 0.254820437
10.3819112095951 0.256549437
10.4180799862279 0.256953755
10.45761755552 0.253170459
10.5009456180712 0.255690383
10.5448298523016 0.256270896
10.5835697678779 0.255543156
10.622983141279 0.255962494
10.663347015607 0.255878105
10.7064385673613 0.281200222
10.747383009179 0.257449481
10.7880610520266 0.257295818
10.8272069577642 0.25599288
10.8690670343965 0.256215396
10.910631738312 0.255817822
10.9524588475978 0.256278038
10.9918026067344 0.256108167
11.0330094042514 0.254437718
11.0740969827144 0.255817447
11.1163375256507 0.256336826
11.1564021430407 0.256133734
11.1976354492747 0.269233106
11.2381166168448 0.251943726
11.2802339365257 0.255506202
11.3208565467414 0.255871274
11.3624327138606 0.255271178
11.4026574968451 0.256129766
11.4445300162777 0.256229956
11.4853247209285 0.255127721
11.5272035382735 0.255570967
11.5675011924458 0.256324604
11.6092558574929 0.25405017
11.6499747776226 0.255070485
11.6919828421728 0.255414348
11.7324771134945 0.26914336
11.7742689217496 0.255784126
11.8148777342727 0.255386042
11.8568892921903 0.252814229
11.8975400066271 0.255524109
11.9394403574101 0.255546344
11.9800155886393 0.256197728
12.0220003392827 0.254846946
12.0627185305655 0.255043788
12.1047169427618 0.255069946
12.1453341930534 0.274078831
12.1840262308014 0.255124504
12.2247073299548 0.255201684
12.2652224729868 0.254611265
12.3065972222876 0.255695786
12.3459252930032 0.255310831
12.3865732325617 0.256382279
12.426691246974 0.256067421
12.4682521199448 0.25595771
12.5082523211032 0.25689679
12.5492466324608 0.255948798
12.5891359610703 0.253799653
12.6306169836075 0.261846849
12.6709728361998 0.255710162
12.7123631937837 0.256422248
12.7523213739877 0.255031593
12.7937544684304 0.25626515
12.8341841884398 0.256433977
12.8758345454028 0.256257342
12.9160223535227 0.256037388
12.9575369202784 0.253992884
12.9979440180259 0.254128097
13.0397150905016 0.255387393
13.0801294192315 0.256340093
13.1218092040094 0.263670811
13.1622305157959 0.256316378
13.2040626356981 0.256264524
13.2446247943469 0.254654727
13.2864764124018 0.256366459
13.3269773171514 0.255959541
13.3688769087245 0.255451053
13.4095182147583 0.254041935
13.4515060472206 0.255990251
13.4921189618523 0.255283821
13.5341117897934 0.25499184
13.5748042497322 0.256301066
13.6168910953313 0.260041079
13.6576085279379 0.260864775
13.6997067413927 0.260208922
13.7404498316596 0.261255597
13.782613486639 0.262051614
13.8234073696223 0.256950892
13.8656014330842 0.255055805
13.9063974123746 0.258180066
13.9486254535432 0.260847854
13.9894650768324 0.255732338
14.0317299560162 0.255297729
14.0725686203578 0.256369266
14.1148461197287 0.256071021
14.1557041491625 0.25695411
14.1980071250543 0.257032287
14.2388639193257 0.255507227
14.2811659379645 0.254286547
14.3220169075262 0.25661767
14.3643228302451 0.256812741
14.4051661774182 0.256107639
14.4474600686392 0.2574372
14.4882805428559 0.255342775
14.5305579232893 0.255023689
14.5713612649332 0.256839937
14.6136183380032 0.255321882
14.6543934944574 0.256281378
14.69662454839 0.25580399
14.73737844551 0.256579464
14.7795888486368 0.255355362
14.8203210971848 0.256340737
14.8619082214951 0.256459056
14.9029395755454 0.254788485
14.944689091768 0.255938517
14.9859230740654 0.25723901
15.0273607750486 0.255291535
15.0685363365084 0.254945109
15.1102095755146 0.256673249
15.1515835359512 0.256880058
15.1933700577814 0.254759426
15.2344356678037 0.256313723
15.2766183191049 0.256441793
15.3176283622941 0.255892794
15.360050337567 0.278775281
15.4007165890882 0.256226238
15.4395809910333 0.256808084
15.4798995877996 0.256522722
15.5198661686687 0.255614152
15.5610111943043 0.255631666
15.6005472760544 0.257430392
15.6411052872906 0.256300603
15.6808027272698 0.256130722
15.7219572562616 0.256148784
15.7619137786794 0.256192101
15.8028131301564 0.259143448
15.84245324925 0.262475538
15.8835128947569 0.259375194
15.92358704538 0.256306648
15.9647405905439 0.25792912
16.0045177937481 0.267000945
16.0455730005462 0.261914545
16.0856157838088 0.259883476
16.1268893140876 0.259509183
16.1668557229865 0.26093835
16.2080089968566 0.258300344
16.2480254336854 0.259260464
16.2893417896016 0.25761484
16.3294496200821 0.257698743
16.3707390101332 0.256218991
16.4107943543387 0.258209067
16.4521470996716 0.254510775
16.4923327918082 0.255470541
16.5337426221648 0.256387234
16.5738860746446 0.255884957
16.6153023065641 0.255370168
16.6555342610436 0.255827617
16.6970344523426 0.256483661
16.7372766276123 0.255912183
16.7787800353483 0.25617882
16.8190590956128 0.256064488
16.8606311345518 0.255456538
16.9009579315148 0.255608835
16.9425546556271 0.256747406
16.9828935926443 0.255318668
17.024534085771 0.256421471
17.0649276550097 0.256659648
17.1066107487628 0.254984368
17.1470176370067 0.26695493
17.1887299762875 0.257328638
17.229179782938 0.25562299
17.2709389369299 0.25571979
17.3114126039495 0.256576051
17.3531988108237 0.256553909
17.3937016162634 0.255231107
17.4355291419978 0.256555087
17.4760627066894 0.255517598
17.5179205359717 0.254247055
17.5584757438015 0.256693474
17.6003673349279 0.256890936
17.6409531697274 0.263430539
17.682877408035 0.257607176
17.7234834600638 0.25548049
17.7654364269976 0.255232332
17.8060688757846 0.257161467
17.8480538656663 0.257247754
17.8887075615079 0.255442028
17.9307194025652 0.255711002
17.971395213955 0.257990994
18.0134367789854 0.256777333
18.0541347181991 0.25564776
18.0962033051539 0.255875779
18.1369214268716 0.256541921
18.1790181407826 0.254816567
18.2197589694983 0.255946787
18.2618843279583 0.255245014
18.3026465434471 0.256955983
18.344801251566 0.257629525
18.3855881197336 0.256235228
18.4277754453168 0.255961653
18.4685885003866 0.255000217
18.5108110776644 0.254088334
18.5516545626472 0.256735749
18.593918506812 0.257037726
18.6347979115646 0.255752117
18.6771101857604 0.256210334
18.7180326663656 0.273502438
18.7604040109394 0.255333541
18.8013804053581 0.255378762
18.8438253567029 0.255945139
18.8848694804004 0.256355858
18.9274084771251 0.256325295
18.9685409677277 0.25537576
19.0112041087342 0.255918033
19.0524545275509 0.255880908
19.0952872344816 0.256362681
19.1367023949289 0.25459541
19.1761716286365 0.257150314
19.2171992140231 0.255202416
19.2575646972864 0.256762836
19.2991234972713 0.255421887
19.3389324985526 0.265247121
19.3799607135244 0.255586659
19.4199982116456 0.255157105
19.4615160796976 0.253982785
19.501646492044 0.256464821
19.5425082848122 0.257603703
19.58264720202 0.256649682
19.623482782925 0.254939461
19.6642757653321 0.256222401
19.7048276785075 0.256359885
19.7455793558679 0.256363495
19.7858397707218 0.255902814
19.82718391483 0.256756411
19.8674062088764 0.255256264
19.9086901743122 0.255395427
19.9485825397124 0.256210958
19.98985610112 0.253863862


==> Images/Results/shadow_timesteptimes_tol_0.01_adjust_0_pmm512.txt <==
t steptime
0.0 24.291539406
7.67068411854772e-08 2.058599371
1.42525005781644e-07 2.034713957
2.51176267519277e-07 2.027823772
4.13919212415109e-07 2.048212674
6.83424774788682e-07 2.060510319
1.12006581985156e-06 2.052333115
1.78609403155277e-06 2.057910657
2.77439675161432e-06 2.036692753
4.30597784989047e-06 2.04211741
6.63784845461832e-06 2.055439015
1.03369767795432e-05 2.027231915
1.64662086214816e-05 2.040402172
2.71526542479885e-05 2.068071479
4.69606386807759e-05 2.111190516
8.65449921189193e-05 2.025338136
0.000166770655161077 2.123110584
0.0002949570981285 2.022388518
0.000426996857328012 2.034718487
0.000571977404279719 3.995873175
0.000727249067032283 2.05301756
0.00088211653185951 2.025530704
0.00108761902582017 2.063027347
0.00130475354576319 2.030679875
0.00153444782456739 2.02630101
0.00189845429956822 2.040917092
0.00248456519657188 2.022409627
0.0034398654916308 2.048342212
0.0046465777349198 2.048427904
0.00591535462709829 2.033085885
0.00721998690396196 2.037064347
0.00859791418498379 4.017671149
0.0104261323564316 2.042603111
0.0123137276380858 2.094506758
0.0140109918369393 2.115477203
0.0158823869763382 2.082480658
0.0190574283624854 2.028525984
0.0216238254423229 2.027931242
0.0237652871437345 2.023811558
0.0274084812858862 2.061616537
0.0312139703883569 2.04806581
0.0355206081941264 4.014491791
0.0394258022583181 2.026539488
0.0429682799685524 2.036079956
0.0471691404156868 2.034729123
0.0524131707813659 2.057172095
0.0573630225415708 2.060312473
0.0620534515287168 4.027667904
0.0674290403539793 2.036521894
0.0732780876456361 2.036963243
0.0790788816045782 4.095375002
0.0851390441078375 2.116634305
0.0926174262686566 2.039174909
0.0999078119435391 2.077241976
0.108929750096988 2.038374948
0.119701335950716 4.024172716
0.128756347782311 2.04050677
0.137095697564007 2.050107028
0.146960792240913 2.037584569
0.158051786574624 2.034436922
0.168908713470198 2.037213214
0.18063128576106 2.057814527
0.191606625569645 2.025985762
0.205741946112003 2.028092224
0.220184469618257 4.031284925
0.230224225829088 2.044319356
0.238480355803007 2.044317508
0.246394024587022 4.018170906
0.255382438560906 2.10646084
0.264370328438829 2.115645344
0.272302355147366 2.083626348
0.280409973164182 4.021505822
0.288216835152699 2.041359439
0.297333301223502 4.014466694
0.304496065346715 2.04535303
0.313232467075029 2.04388366
0.322027643413309 2.033104682
0.33248377834133 2.035603595
0.344189479526465 2.03150614
0.354435688223333 2.060771983
0.365249037647579 2.042751947
0.374154905151043 4.018543347
0.38159564734238 2.029964405
0.38777726485062 2.04725453
0.397940121604882 2.029365812
0.407829389578946 2.102302509
0.416389713743052 4.106681793
0.423509863197051 2.06893199
0.43092208897676 2.029760189
0.440099271167446 2.027623705
0.453193052377592 2.040127361
0.470428300043756 2.034820374
0.485230024223147 2.054775543
0.501627674463219 2.039409043
0.519614812399441 2.026827776
0.535352193681169 2.033349004
0.553131849472263 2.038772526
0.567887994551164 2.053025595
0.581139163005301 2.028944844
0.595261325386239 2.050029739
0.609116331264211 2.039053563
0.624447762728939 2.031755786
0.638254640304132 2.026281643
0.652425551895099 2.035326444
0.668914245690993 2.030610142
0.683401384228074 2.037691428
0.700055528871606 2.093444612
0.71580588697595 2.115996848
0.732750664329468 2.084081261
0.749524102239266 2.025917064
0.764346023916436 2.038246914
0.781205115672959 2.034050416
0.799464947432602 2.031055684
0.816197959957448 2.041489328
0.83400309380372 2.055937755
0.851434033436449 2.035455991
0.869867338441865 2.027369775
0.888354508758 2.028278439
0.905286433617789 2.025504175
0.92586412071124 4.020283106
0.940492907704177 2.051011584
0.958627698219353 2.044040061
0.976546863275 2.037129347
0.993735491331882 2.037803703
1.01087678019989 2.02950046
1.02810010963087 2.050765396
1.04327708273929 2.02794331
1.06082339599991 2.074665697
1.07991252621638 2.116585288
1.09726119451941 2.04601013
1.11437706590256 2.075127798
1.13471636931479 2.038832329
1.1524337920685 2.032133809
1.17035230173203 2.052693359
1.18903482727344 2.043783093
1.20962354405954 2.036042189
1.22737747316974 2.063090731
1.24790893589391 2.09720972
1.26451856636631 2.117762192
1.28457934253912 2.124600767
1.30580382999499 2.107758781
1.32613481726194 2.115331217
1.34705252145436 2.105577049
1.36696404707173 2.125856756
1.38578215678878 2.111824944
1.40381717840314 2.117875405
1.41991809991251 2.116349799
1.43990120756188 2.186489566
1.46004647855634 2.087536905
1.47807499376637 2.205659751
1.49983208495108 2.14714038
1.52022899108895 4.164596488
1.53655628631392 2.120559543
1.5586799078025 2.117684909
1.58185324489278 2.085451614
1.6056729480653 2.107784012
1.62940458712821 2.107165182
1.65149603785877 2.062364358
1.67389435458116 2.158552404
1.69404089570247 2.121123218
1.7179044150269 2.10474075
1.73946587022321 2.095470569
1.76293029036632 2.09236406
1.78656234428599 2.097921415
1.80991587899464 2.092069506
1.83472852947976 2.189102856
1.86240586705017 2.124717742
1.88536286819428 2.341957232
1.90732387633827 2.243815316
1.93210689338483 2.089051717
1.95283451453569 2.098459399
1.98073605083625 2.095691
2.00415067441289 2.101930348
2.0285131907289 2.089882133
2.05474578263124 2.085158012
2.07664273781237 2.077840541
2.10440870421879 2.100028901
2.12796433445962 4.172927796
2.14972145313599 2.084114544
2.17279396673636 2.078662275
2.19844055077 2.089079472
2.22286465512959 2.094659826
2.24765201360665 2.093927807
2.27221147605344 2.150356884
2.29828568208044 2.174371861
2.32847493772889 2.139460962
2.35522758914131 2.103696217
2.38472969554913 2.088338723
2.41245805166251 2.076202888
2.44625243700309 2.083292585
2.47599583503325 2.082108875
2.51026010518782 2.084111827
2.53932144615107 2.072449797
2.57144813752903 2.112199003
2.60946600711088 2.162576165
2.64593230727374 2.091497057
2.67893839999005 4.156909706
2.70731266281461 2.097874647
2.74318951518671 2.112904274
2.77858826796638 2.096131342
2.81448063304262 2.212582772
2.85178832324173 2.213371426
2.89037303647444 2.108028692
2.93036126790203 2.103153492
2.96764474336526 2.093279026
3.00546697087229 2.081486599
3.04422132330133 2.127012439
3.08651528644651 2.110438289
3.12822044863455 2.084582044
3.16977789748431 4.120898471
3.19785121093814 2.090575461
3.23999769450157 4.138516251
3.27365532125062 2.082172384
3.31287977908887 2.099588841
3.34554185495429 2.084944444
3.38859756457294 4.097202242
3.41527800164794 2.081936867
3.4434288222094 2.167108585
3.482837229904 4.214918963
3.51625345881386 4.116192035
3.54506260513479 2.079420459
3.57710935789149 2.082155735
3.61961752511565 2.065577543
3.66466743295727 2.080910637
3.70628699104015 2.093282565
3.75184463904615 4.102504749
3.78377561646748 2.093857585
3.81617420470695 2.090936565
3.86085953460793 2.097747963
3.90799668716965 2.088203784
3.95797534195195 4.106017188
3.98098243751255 2.094436878
4.01971776034702 2.075850248
4.06997130159944 2.177415627
4.11789108577177 2.152120749
4.16346137309918 4.146843639
4.18712183786116 2.068246537
4.23190153273379 2.071904918
4.26989204546255 2.075876378
4.31939835842072 2.083926687
4.36998072808256 4.108706663
4.40243533364457 2.071783122
4.43897097704323 2.067065032
4.48510417904002 2.072344394
4.53207781885615 2.065871274
4.57268822305768 2.069784229
4.61026094718945 2.121044831
4.65047111938665 2.069896437
4.69524499599798 2.072038431
4.73918926931716 2.063378404
4.77927639628104 2.073553325
4.81774575197419 2.071058775
4.85887705086828 2.065901511
4.90112124389221 2.069938616
4.93991491970417 2.067003765
4.9771916730711 2.111873966
5.0159865913296 2.178030122
5.0560992864685 2.049604822
5.0953771293127 2.124325493
5.13337621976446 2.039171126
5.17111166848282 2.036508609
5.20974931336767 2.038995583
5.24982051778888 2.047866136
5.28964818585491 2.049577198
5.32886001226532 2.042356903
5.36774251214486 2.060902633
5.40760913932847 2.03965688
5.4479503902005 2.044727777
5.48826201969286 2.048609988
5.52786943083236 2.046390877
5.56775828723422 2.048732139
5.60803757447818 2.047046374
5.64880816272083 2.06323206
5.6891475566694 2.064513698
5.72943448265399 2.051271772
5.76970122637409 2.049389001
5.81053320750408 2.06747377
5.85129252858249 2.059946742
5.89177646722461 2.049107444
5.92983309195416 2.050783452
5.9678472915684 2.114407723
6.00730556942362 2.09530861
6.04798583360672 2.09324638
6.08799950911046 2.075636105
6.12627110362382 2.052724559
6.16506973083183 2.034258062
6.20490359290129 2.144225645
6.24498823645089 2.035188284
6.28405008077305 2.067844437
6.32299604973393 2.042450925
6.3624134438243 2.038656532
6.40266029846118 2.041289076
6.44231704279549 2.05394106
6.48050222718881 2.040400737
6.51904299669577 2.049382375
6.55866710125503 2.036672918
6.59899150513892 2.042895895
6.63841191627994 2.03224568
6.67738617411068 2.032124442
6.71654530599225 2.042479031
6.75666591413923 2.040303819
6.79673882615391 2.088062044
6.83648576083414 2.118335635
6.87577234585091 2.080640875
6.91561277111236 2.059040143
6.95574217492311 2.034472441
6.9960186077422 2.034641231
7.03576813028411 2.040043144
7.07565100569457 2.043489207
7.11566818931684 2.041301405
7.15611862877047 2.041290073
7.19629995312331 2.036313614
7.23649361656752 2.058738554
7.27655676290093 2.066417046
7.31704566023957 2.039805898
7.35749153206704 2.05622369
7.3980662165726 2.037156519
7.43839619545339 2.051313559
7.47862865433033 2.046068991
7.51861520230523 2.043060876
7.55908406565571 2.043610904
7.59962650071629 2.124266209
7.64031967519156 2.038656062
7.68067752428726 2.108189353
7.72126069306278 2.08411503
7.761960084712 2.058160689
7.80245179587503 2.02853048
7.84290826626113 2.032759579
7.88344442382932 2.07508332
7.92419696905011 2.067015829
7.96489906820323 2.03725995
8.00555628708769 2.032658365
8.04614791929872 2.038007191
8.08690155474077 2.053243658
8.12769297239926 2.072102935
8.16689929360721 2.062043586
8.20532336690248 2.053733076
8.2442825258824 2.038328364
8.28462897102559 2.037451325
8.32479883196655 2.045111964
8.36421162275886 2.038791406
8.40304699982331 2.107880654
8.44270868454086 2.092047465
8.48287224234906 2.035837411
8.52273235378557 2.080631432
8.5619642755402 2.055142706
8.60077591038269 2.060555616
8.6404020742558 2.034497661
8.68037413690603 2.052469643
8.72027919526372 2.05266823
8.75905374119505 2.037201076
8.79777969143795 2.03280895
8.83709785206289 2.036170854
8.87723884913085 2.052565921
8.91693652986678 2.038685884
8.95626609917996 2.032715124
8.99543955437235 2.037869756
9.03534053412449 2.032971841
9.07536179892139 2.036051877
9.1141429221426 2.034070292
9.15279307809891 2.031772129
9.19206428684173 2.034004596
9.23223252407591 2.035466396
9.27195583922275 2.034381634
9.31124654329427 2.036330074
9.35034606413216 2.03381669
9.39021150149343 2.035972159
9.43024155138387 2.029300308
9.47019045140572 2.035489519
9.50960841654882 2.040349095
9.54934849871482 2.032260483
9.58931441575037 2.031759797
9.62960080362934 2.02785506
9.66948559009979 2.032594707
9.70942682152737 2.032856355
9.7493597169637 2.033103763
9.78974530613705 2.034086068
9.82999011137827 2.031339748
9.87031105885027 2.03658509
9.91043136447289 2.034785928
9.95092967856856 2.030212746
9.99143222844312 2.025336873
10.0321743057893 2.02957666
10.0727080980621 2.034202654
10.1125208762843 2.05281242
10.1520807949123 2.026015228
10.1917374872988 2.036792492
10.2321447451426 2.034029945
10.2724509120416 2.040741652
10.3125820181716 2.03839237
10.3523437387635 2.032212086
10.3925808656128 2.039013041
10.432978951109 2.040578781
10.4735473962048 2.040133515
10.5137004911565 2.086559385
10.5537413442406 2.092066706
10.5929150268865 2.038845813
10.6314578664553 2.061695831
10.6709269990668 2.030989827
10.7110336555376 2.034321493
10.7511247397846 2.07485192
10.7903492170161 2.044336025
10.8297018143047 2.041116613
10.8694844671606 2.038620745
10.909806006807 2.027555662
10.9491636626418 2.071107031
10.9873725289079 2.033624629
11.0263622961107 2.047340104
11.0663813910895 2.065642936
11.106688631107 2.041996096
11.1459552746678 2.030216578
11.1850391134744 2.17637782
11.2245497822679 2.109436902
11.264908614281 2.03816059
11.3049651772636 2.034713231
11.3446938909371 2.032803683
11.3841829708704 2.043831552
11.4243456679622 2.058553285
11.4646972155999 2.041626151
11.5050824703699 2.034843194
11.5450073042914 2.026573661
11.5852284815283 2.041550241
11.6256561619249 2.051504476
11.6664698400861 2.038228829
11.7069953710239 2.065380636
11.7476430935435 2.057181319
11.788313390595 2.057787588
11.8295017092064 2.033753345
11.8706915233902 2.023363103
11.9096205116524 2.050926743
11.9478734889778 2.044194405
11.9872395827146 2.088400442
12.0282206730599 2.031868368
12.0686342108732 2.10424296
12.1080060649528 2.080891248
12.1469970266429 2.032156809
12.1872121963547 2.052773148
12.2279995910709 2.029443412
12.2685466863676 2.056415536
12.3082034569125 2.031316631
12.3482405379684 2.060458788
12.3889011755429 2.03474453
12.4301355635551 2.040056184
12.4708678535252 2.044001073
12.5098824336456 2.038588562
12.5481922535023 2.059794589
12.5871296355373 2.060876699
12.627370931181 2.048423393
12.667282496495 2.039883244
12.7063406660075 2.037890983
12.745015776279 2.052930745
12.7843878338253 2.038013541
12.8244424253703 2.032927441
12.8640749998436 2.091910138
12.9032797758356 2.12142137
12.9422360108693 2.106637891
12.981861391238 2.052290603
13.0216126515091 2.029143171
13.0612870077082 2.03345534
13.1004278879243 2.040070754
13.1398294876869 2.04188039
13.1793942534007 2.030089182
13.2192477004895 2.044094258
13.2587011464632 2.035426649
13.2981806617147 2.036837801
13.3375974486844 2.032576756
13.3774046978999 2.03119055
13.4170415088802 2.039810507
13.4567207517127 2.056790544
13.4961530051232 2.062925479
13.5358828217218 2.036420282
13.5755466288892 2.032308385
13.6153755947973 2.055333807
13.6549263610819 2.046834088
13.6946613740133 2.052779668
13.7343011424108 2.086410954
13.7741898951054 2.09241048
13.813864414695 2.034350677
13.8536849618742 2.111926056
13.8933428147184 2.051981139
13.9332568481922 2.031828705
13.9730207681771 2.040021058
14.0129584797002 2.027982188
14.0527010416293 2.044438787
14.0926702611938 2.042825681
14.1325108811648 2.036555564
14.1725678203246 2.039444781
14.2124417212195 2.032031573
14.2525220831044 2.048145883
14.2924649465409 2.086785617
14.332647462855 2.045474012
14.372675986608 2.026144776
14.4129148219607 2.045042213
14.4530044410234 2.026641733
14.4933356643582 2.027750318
14.5335326247286 2.029456999
14.5739556396118 2.028910266
14.6142273630232 2.022026327
14.6547325918486 2.027500504
14.6951038402517 2.087486966
14.7357080589071 2.093543846
14.7761585439933 2.081518729
14.8168251920487 2.04612235
14.8565889697805 2.028046542
14.8959505849641 2.028125432
14.9354544516943 2.035361644
14.975800589053 2.024022474
15.0160261385616 2.034009853
15.0559436493446 2.037481781
15.0954262056322 2.027585809
15.1354135845964 2.032308757
15.1756079728972 2.027745783
15.215912124664 2.028492914
15.2557053916922 2.044063734
15.295624190659 2.04018795
15.3356228448872 2.034705056
15.3757257687408 2.021094336
15.414482712213 2.028427142
15.452224194956 2.039131643
15.491010327364 2.031129261
15.5308046138664 2.073882606
15.5706302629945 2.113226262
15.609309578706 2.025547825
15.6479526252916 2.090623197
15.687169562311 2.023422688
15.7271622146231 2.02696937
15.7666871370123 2.044772066
15.8058593508855 2.041341242
15.8448969921307 2.036907817
15.884655037165 2.034883172
15.9244181559663 2.036416746
15.9632272151583 2.027914184
16.0020986812456 2.025768739
16.0414234179307 2.033580526
16.0813819827674 2.044613215
16.1208992636118 2.03206589
16.1601886096875 2.039052726
16.1993710199545 2.033804098
16.2391807891455 2.026357652
16.2790141830108 2.032511381
16.3188193422166 2.025195406
16.3582326261076 2.034668192
16.3979819501262 2.026252661
16.4378509561635 2.028317231
16.4779768265974 2.098914914
16.5177612003817 2.106986
16.5576694494084 2.07424281
16.5975514131992 2.027371534
16.6378036597404 2.034477448
16.677884369537 2.026178071
16.7180670116144 2.046530789
16.7580697308497 2.031014399
16.798391731597 2.034551818
16.8386405173497 2.037995637
16.8790729097147 2.0270612
16.9192773255081 2.029001718
16.959708977187 2.026273714
17.0000570291934 2.054903859
17.0406563392175 2.021211833
17.0810606292841 2.036483015
17.1216452809298 2.032533135
17.1620890295469 2.02930925
17.2027917251669 2.033329553
17.2433408925645 2.039026871
17.2840736794881 2.026947297
17.3246214747122 2.01842246
17.3653873554355 2.096964951
17.4044500327861 2.103394985
17.4431092375166 2.080271765
17.482617248854 2.048075773
17.5233451621904 2.029174069
17.5635645235261 2.028088258
17.603033396425 2.035474591
17.6421884879402 2.038833906
17.6822666702257 2.031199382
17.7226456091757 2.0233986
17.7627965366359 2.019278026
17.8021764633599 2.022415005
17.8417967735493 2.030690948
17.881713136191 2.043142597
17.9219292810811 2.025881481
17.9615711836609 2.048504019
18.0010813884341 2.047924459
18.0405209647497 2.036737507
18.0804031803458 2.033034276
18.1200783645082 2.049709311
18.1596761387501 2.049453074
18.1989509728136 2.024766381
18.238547968251 2.084269587
18.2781225258473 2.101578242
18.3178408489067 2.07596166
18.3572218300679 2.029632355
18.3967771215305 2.071791746
18.436278362861 2.026936973
18.4760636440434 2.041359674
18.5156183875049 2.055130744
18.5552959758376 2.032632968
18.5948114098246 2.035654158
18.6340793578296 2.028481933
18.6727227124485 2.024868614
18.7118013414743 2.025968147
18.7512818733122 2.040356471
18.7910754914205 2.024885727
18.8303528602321 2.035196351
18.8696465824731 2.019325085
18.9090332357635 2.024090615
18.9489437789978 2.02551842
18.9886801602105 2.031605559
19.028400148675 2.026570949
19.0679100396123 2.022303255
19.1066248312119 2.084836954
19.1456609573895 2.09721787
19.1851690036135 2.023527061
19.2251166519422 2.025743966
19.26453426028 2.06244675
19.30385856127 2.024705525
19.3432221745301 2.048877026
19.3831765996553 2.033996891
19.4230217418866 2.02215475
19.4628204348879 2.022196055
19.502330924077 2.03265689
19.5422428714061 2.036716501
19.5822216242091 2.039326365
19.6223822444669 2.028011932
19.6622095396123 2.021029313
19.7022260944629 2.030359898
19.7422374624462 2.060786645
19.7825711291342 2.041585124
19.822686730772 2.023566902
19.862917519059 2.029269613
19.9030017269221 2.030976293
19.9433966985933 2.02534791
19.9836697051384 2.021516647


==> Images/Results/shadow_timings_tol_0.01_hfm.txt <==
n ref new
6 56.02966116500003 282.75244338000033
18 74.665004993 129.41599446800006
66 287.570983832 429.2294270330006
258 1199.232292623 1808.1307022700003


==> Images/Results/shadow_timings_tol_0.01_m.txt <==
n ref new
4 56.56747136699999 54.39282032500002
9 355.79291507399995 216.68795771099997
16 582.9442315519999 746.4717722980008
25 2636.399856120999 3125.361218313996
36 6360.7203931359945 18632.550407541956
49 31340.566606697015 37457.50885932281


==> Images/Results/shadow_timings_tol_0.01_pmm.txt <==
n ref new
32 101.02815596199996 143.7085487000001
128 160.50670467500004 340.8505254360001
512 686.9290921759999 1375.1546839709993


==> Images/Results/sourcebeam_error_hfm10.txt <==
tau E1 Einf E1reg Einfreg
0.1 0.001233563783926471 0.005337366068205007 0.002013316707089585 0.01038125885803401
0.01 2.0934837805410378e-05 8.838933804000693e-05 3.984339889879983e-05 0.0002336728675660371
0.001 4.5941978429703775e-06 1.8403429236979463e-05 1.183400377213995e-05 4.810414340100655e-05
0.0001 3.0168123472105166e-06 1.8767109411066407e-05 5.633687995734787e-06 1.6700656989998564e-05
1e-05 6.033471276878336e-07 3.903279653050262e-06 2.8703421535400506e-06 1.2897815361068155e-05
1e-06 6.2241304601198e-08 3.912648089965387e-07 2.8132249238905187e-06 1.2891911856049987e-05


==> Images/Results/sourcebeam_error_hfm50.txt <==
tau E1 Einf E1reg Einfreg
0.1 0.000371012193957992 0.0012743584906880073 0.0004435264329435783 0.001647734378214999
0.01 1.2587600879494477e-05 4.117477982201745e-05 1.598601010512314e-05 4.494566953205936e-05
0.001 5.606613993067944e-06 2.6167749475947133e-05 7.383620893932455e-06 3.1475180642948075e-05
0.0001 2.079284584328192e-06 8.678463970013262e-06 1.5432863973533832e-06 7.472370203931433e-06
1e-05 3.080564670268681e-07 1.281009420095458e-06 1.5286293755431612e-07 6.949839629344368e-07
1e-06 3.221386361591884e-08 1.388125769885562e-07 2.6469857005023546e-08 6.47196905956271e-07


==> Images/Results/sourcebeam_error_m10.txt <==
tau E1 Einf E1reg Einfreg
0.1 9.473465752451247e-06 4.186281337303921e-05 0.0003346974836749755 0.0026084789841799294
0.01 1.0820892683006406e-06 4.094962714917827e-06 0.0003215823977395659 0.002590054016758936
0.001 1.51102667058336e-07 6.818408480047111e-07 0.0003176935142122832 0.0025924358611539855
0.0001 1.8473854169042584e-08 8.764520598170122e-08 0.00031723984420786044 0.0025928315300819404
1e-05 1.9488169021048303e-09 9.531283984287597e-09 0.00031719636595182657 0.0025928676733649736
1e-06 1.9785300414805736e-10 9.867909822602883e-10 0.00031719225424795396 0.0025928709871140265


==> Images/Results/sourcebeam_error_m50.txt <==
tau E1 Einf E1reg Einfreg
0.1 0.0004136517549460667 0.0018845413628960084 0.0002830041957629758 0.001288292981476008
0.01 4.014509783252768e-05 0.0008267510999929728 8.394064386209365e-05 0.0002624127727370029
0.001 2.914990978160086e-06 1.3715424703963919e-05 6.8619655969833305e-06 3.3383315029000826e-05
0.0001 3.074209830043289e-07 1.488249468994951e-06 2.1249931655536424e-06 3.087148077507429e-05
1e-05 3.1248850011470046e-08 1.5421289500938684e-07 1.638940341056786e-06 3.111203425099074e-05
1e-06 3.1448192265110233e-09 1.5640377992731658e-08 1.6013233701389419e-06 3.1140955637942724e-05


==> Images/Results/sourcebeam_error_pmm10.txt <==
tau E1 Einf E1reg Einfreg
0.1 6.0023576768620234e-05 0.00035914878396703376 0.00016759417542915134 0.0012786074761400035
0.01 6.784753629224223e-06 2.642387225404441e-05 9.928833551737164e-06 6.279779588802548e-05
0.001 4.542902579072989e-06 3.25090082869961e-05 4.745000682077616e-06 2.5133613865024884e-05
0.0001 4.7677705102521247e-07 3.1100281079332603e-06 9.690728343106429e-07 2.5349333890867243e-06
1e-05 4.679103549465258e-08 3.0097920000748957e-07 9.34729827863878e-07 3.4429962489923582e-06
1e-06 4.6439996808967344e-09 2.958206801739749e-08 9.310507089336079e-07 3.7124973630842106e-06


==> Images/Results/sourcebeam_error_pmm50.txt <==
tau E1 Einf E1reg Einfreg
0.1 1.6617675037783274e-05 4.5927648950949695e-05 2.7174186411843082e-05 0.0001174392750930009
0.01 5.90033954383293e-06 2.5437856185916985e-05 6.199927886493345e-06 2.5727923341989367e-05
0.001 2.7787568799761296e-06 1.1662004089973976e-05 2.790379360641969e-06 1.1490024625970818e-05
0.0001 3.457182469498041e-07 1.5524949829037737e-06 3.5503049183524506e-07 1.5497307039868957e-06
1e-05 3.450576821200576e-08 1.5218710491815557e-07 3.9618714166495404e-08 1.1684772993625359e-07
1e-06 3.5705773020625826e-09 1.5067032954618753e-08 1.814675391236261e-08 7.315811900721059e-08


==> Images/Results/sourcebeam_fv_error_hfm10.txt <==
dt E1 Einf
0.00495 0.000511015846350205 0.001639560489805958
0.001 7.5538517957511644e-06 5.4898347768950195e-05
0.0001 7.480701022190221e-08 4.992039439599694e-07
1e-05 7.912189451533836e-10 4.955076016166515e-09
1e-06 1.2432783414126686e-10 3.8361291920807616e-10


==> Images/Results/sourcebeam_fv_error_hfm50.txt <==
dt E1 Einf
0.00495 0.00042905327775349944 0.0016412247330119811
0.001 7.3337419508014724e-06 5.496903538293463e-05
0.0001 7.26723144642144e-08 4.999122069637707e-07
1e-05 7.367056582858838e-10 4.955860943844925e-09
1e-06 8.669321112064903e-11 2.1033497166200732e-10


==> Images/Results/sourcebeam_fv_error_m10.txt <==
dt E1 Einf
0.00495 0.00044109967724761376 0.0016408969970459486
0.001 7.954849912808331e-06 5.4952470789015884e-05
0.0001 7.868271315156054e-08 4.997492689673422e-07
1e-05 7.95648728033594e-10 4.95090901608819e-09


==> Images/Results/sourcebeam_fv_error_m50.txt <==
dt E1 Einf
0.00495 0.00042618391905357745 0.0016412176685480784
0.001 7.3348576518895655e-06 5.496906080104669e-05
0.0001 7.259370631366476e-08 4.999084970425116e-07
1e-05 7.286167283090243e-10 4.948632059686986e-09


==> Images/Results/sourcebeam_fv_error_pmm10.txt <==
dt E1 Einf
0.00495 0.0005587349040329938 0.0017994620865879885
0.001 7.929517892563991e-06 5.5105611229899765e-05
0.0001 7.849264964304504e-08 5.012720979413743e-07
1e-05 8.208799474202045e-10 4.956035914993606e-09
1e-06 8.664222772705106e-11 8.496503500765584e-11


==> Images/Results/sourcebeam_fv_error_pmm50.txt <==
dt E1 Einf
0.00495 0.00043411627994461194 0.0016412281553589425
0.001 7.337917246058958e-06 5.496902281798555e-05
0.0001 7.27158155936303e-08 4.999010739803467e-07
1e-05 8.570418752109428e-10 4.944452958177692e-09


==> Images/Results/sourcebeam_masslumped_error.txt <==
n E1 Einf
10 0.004790662860264087 0.014621294379550065
20 0.0011024581082590382 0.006238632468382965
30 0.00048563231977347577 0.0038708264433899853
40 0.00027484609993523807 0.0027173306978010014
50 0.00017917579912502785 0.002083694646325074
60 0.0001275447746587142 0.001656654905731969
70 9.608071176365777e-05 0.0013492278682569747
80 7.546116639592606e-05 0.001117716245253919
90 6.107397288556318e-05 0.0009377180327529988
100 5.0634499441013154e-05 0.0007944522917330277
200 1.4974640843182585e-05 0.00031713839388691767
300 7.249048283939498e-06 0.00017269187493207383
400 4.2496359884362826e-06 0.00010736870693006662
500 2.7625399846749747e-06 7.273184236489261e-05


==> Images/Results/sourcebeam_masslumped_timings_tol_0.001.txt <==
n ref new speedup
10 35.159874012 1.344152232 26.157657722804725
20 58.082080768 1.782444667 32.58562907636111
30 81.26728511 2.372358804 34.25589964425971
40 103.661733051 2.762027048 37.53103472540649
50 126.606328691 3.24645532 38.99832777954264
60 147.515522141 3.791895935 38.90284033889237
70 169.061081233 4.289151216 39.41597596334314
80 189.359654372 4.85642721 38.99155617571791
90 212.675375239 5.357403453 39.69747231187294
100 234.537893798 5.877599288 39.90368895627918
200 496.462137955 11.417976491 43.480746202825586
300 740.65607111 16.617253013 44.571510738301356
400 981.865753784 22.55009602 43.54153316744946
500 1212.409856745 30.291266413 40.02506333722232


==> Images/Results/sourcebeam_reg_error_m10.txt <==
reg_param E1_1e-9 Einf_1e-9 E1_1e-3 Einf_1e-3 nt
1e-5 0.0008167243640764696 0.0021172358000179914 0.0008167040270926448 0.002117228325476006 1799
1e-6 0.0008231285750207869 0.0028925188348889463 0.000823093321686062 0.002892511360346961 1633
5e-7 0.0008532595228954951 0.0030431479051810095 0.0008532236639042833 0.003043140430639024 1477
1e-7 0.0006605776089442728 0.001970467245409946 0.0006605416351648366 0.0019704632937800337 1487
5e-8 0.0004936490463918137 0.0013425005113150146 0.0004936226395071159 0.0013425331033949384 1515
1e-8 0.0002471962688993095 0.0007314276697599764 0.0002471963553692269 0.000731429384460025 1593
5e-9 0.00017672294941295343 0.000551554213068961 0.00017672901438451038 0.0005515392417739795 1763
1e-9 7.445482221427404e-05 0.0003392586127529684 7.446327713733609e-05 0.0003393375046979452 2397
5e-10 4.8730635694058336e-05 0.0002592020599498923 4.870575806350203e-05 0.00025916488763000345 2630
1e-10 1.470822600752898e-05 0.0001280299136680041 1.4636936177201545e-05 0.0001274732480309737 3141


==> Images/Results/sourcebeam_timesteps_convergence_averaged_tol_0.0001_m10.txt <==
t dt
7.19930042359173e-11 1.951086713891924e-11
2.56523744128702e-10 4.3750303104853845e-11
6.90944156273019e-10 1.0329575064307375e-10
1.72716814209388e-09 2.467146445450842e-10
4.17691538378815e-09 5.773753415761224e-10
9.46497003585727e-09 1.2177276223144868e-09
1.99158482983e-08 2.3717016239171317e-09
3.99418299335959e-08 4.630194909686396e-09
8.43051966135868e-08 1.0669786509240938e-08
2.1073551972643e-07 3.221365355703332e-08
5.97034444368176e-07 9.159125370811139e-08
1.34073735272667e-06 1.572123369847166e-07
2.06810742613574e-06 1.33618583043153e-07
2.57615268562512e-06 1.0207119095361512e-07
3.14614006128149e-06 1.195682720637736e-07
3.83880967639606e-06 1.3656898268018162e-07
4.54306075434077e-06 1.5469238580559441e-07
6.02787277196618e-06 3.788219873772782e-07
1.00617790423404e-05 8.931751256821568e-07
1.63573917530837e-05 1.391718320798576e-06
2.6944889583726e-05 2.368355349723804e-06
4.71607601269259e-05 4.6867112478649445e-06
8.38256145402279e-05 7.462186570646835e-06
0.000119295965808507 7.0233282459138435e-06
0.000145521773819893 4.6539664243497865e-06
0.000161060317667388 3.014978026048076e-06
0.000176478054051129 3.1210407555843663e-06
0.000192833742489516 3.4083428269364836e-06
0.000212413790921016 3.971905773022912e-06
0.000240072233131133 6.404620381079633e-06
0.000305869916263012 1.6481832007352022e-05
0.000415790889564716 2.166512001275404e-05
0.000565714395319053 3.089034515802448e-05
0.000679145500381253 2.0306520932339337e-05
0.00074203997548508 1.1128707113148863e-05
0.000787742077739507 9.214426568514573e-06
0.000835781184073145 9.623831889593658e-06
0.000891817712385146 1.2306021829884346e-05
0.000961528286580434 1.454151290424e-05
0.00108500474236884 2.8813645694163746e-05
0.00136718662516237 6.146633949232539e-05
0.00162100231333777 4.496244897358457e-05
0.00176273326009686 2.529594056843218e-05
0.00184639022090311 1.6091693366233202e-05
0.0019293110925341 1.688148101149488e-05
0.00201018973367282 1.6467653570578398e-05
0.00212979733172062 2.5145225542493662e-05
0.00229387927781487 3.7519023783663005e-05
0.00262781234998813 7.452506025489363e-05
0.00298704171087426 6.418782381717107e-05
0.00318948172304005 3.6308533696698765e-05
0.00330894525892501 2.282619861248002e-05
0.00342747199759414 2.411547185817188e-05
0.0035428204444506 2.3808205912944064e-05
0.00372276005896404 3.7904626854695e-05
0.0039711323779743 5.669153885679858e-05
0.00443571312860376 9.645408698086893e-05
0.00479259116671516 6.327034027812313e-05
0.00499900061743696 3.678841168899932e-05
0.00514306562424667 2.931574883481514e-05
0.00529777005394431 3.053647767101958e-05
0.00549049493788344 4.439477321993504e-05
0.00576190833287431 5.671649709444971e-05
0.00622610620108425 0.00010294167606365798
0.00669927020835431 8.364653877436833e-05
0.00697143746820748 4.898634091492517e-05
0.00714687559783682 3.467724830188728e-05
0.00733354270425303 3.7253823903631596e-05
0.00753704355017694 4.9487071143612095e-05
0.00787903135605124 6.825217904776054e-05
0.00840221234665401 0.00011463847865005519
0.00890752309475028 8.946684569657097e-05
0.00920367082949467 5.335594163357715e-05
0.00940481290045908 4.0461087209240464e-05
0.00962135189910888 4.281570740219142e-05
0.00991176312861786 6.644652392145969e-05
0.010317024995509 8.566728839707322e-05
0.0109484850643066 0.00012747769567872039
0.0114003411753501 8.149788447777971e-05
0.0116729911760495 4.994764678048308e-05
0.0119061305861398 4.77816954945298e-05
0.0121464245535429 4.9570250518283304e-05
0.012568564501035 9.051328634354418e-05
0.0131209890563254 0.00012407498577641674
0.0137431114634064 0.00011085997006803072
0.0141123677322868 6.694202822626971e-05
0.0143636475277983 5.0245311202495e-05
0.0146346010126046 5.3756965179827126e-05
0.0150166538404378 8.653363521557626e-05
0.0155479497626285 0.00011382769843138912
0.0162500591331772 0.0001338394493758884
0.0166944721262182 8.091206644817841e-05
0.0169801415798263 5.514600117392186e-05
0.0172745408776583 5.924579430008722e-05
0.0176337276869758 8.539958454899089e-05
0.0182134466552173 0.00011750991843462999
0.0189454189291159 0.00014307537506100338
0.0194338701659005 8.906889429980006e-05
0.0197478182649343 6.003255355895746e-05
0.0200648216674537 6.405914067817106e-05
0.0204525777584841 9.285882156633175e-05
0.0210784000094321 0.0001247996634815848
0.0218183400029259 0.0001442903167255294
0.0223203390784912 9.166804074165082e-05
0.0226498533812379 6.384302900340592e-05
0.0229918812538487 6.87829398528588e-05
0.0234733837589306 0.00011034936978439242
0.0241336549343766 0.00013452889240929303
0.0248702980597275 0.0001399354438175402
0.0253522461284333 8.80609540873051e-05
0.0256914704685931 6.758999893136228e-05
0.0260582521517562 7.348554169016525e-05
0.0266569999169042 0.00013170259021118885
0.0273646850701598 0.00014770270410271438
0.0280585252613863 0.0001270071152418668
0.0284983587469157 8.057771094400382e-05
0.0288589845407873 7.457350366929032e-05
0.029262701614377 8.895214979182083e-05
0.0300080491391378 0.0001539800472680802
0.0307832073471348 0.0001544715719731962
0.0313722014387275 0.0001078415883721725
0.0317650836207941 7.586743508744155e-05
0.0321702886159092 8.187288394918528e-05
0.0327695440499229 0.00013504363227207413
0.0335300513045593 0.0001531468139917656
0.0342735983011215 0.0001388069147130034
0.0347614461724616 8.921939144501274e-05
0.0351562554027608 8.183533270359016e-05
0.0356091849444207 0.00010162526504781093
0.036425293553815 0.00016611857828860899
0.037232086883774 0.0001582499525194894
0.0378256357054277 0.00010904246725992118
0.0382427129468352 8.203953845633093e-05
0.0386914883824163 9.080445071647303e-05
0.03943908119948 0.00016315812591797402
0.0402585195991508 0.00016526905468626182
0.0409529191105456 0.00012705849643537422
0.0414127859748745 8.804927971090132e-05
0.0418694861583938 9.311827374967759e-05
0.0425460017543119 0.00015350018142129622
0.0434040001119528 0.0001689434996314344
0.0441688363516848 0.000141698979864245
0.0446731692214763 9.454510991141121e-05
0.0451349107224659 9.533373844345313e-05
0.0457564340701765 0.0001455040782049838
0.0466679846990512 0.0001763632499130788
0.0474745645844338 0.0001509533365700564
0.048014676016182 0.0001002888153026363
0.0484844269859615 9.763217511849103e-05
0.0490985758284153 0.0001455702660823902
0.0500552682060112 0.00018378409980593263
0.0508812608932294 0.000154708405863442
0.0514364149656362 0.00010326885806081659
0.0519229150671536 0.00010111210129271344
0.052579671251208 0.0001538516528982468
0.053558351717978 0.0001886036037722938
0.0543841146249576 0.00015351248648154322
0.0549349140429462 0.00010375403157773065
0.0554465281150067 0.0001057246355361972
0.056196649737473 0.0001716184655824622
0.0571804537946366 0.0001905235371632382
0.0579764137127811 0.000145958480767471
0.0585144880982567 0.00010370741776562127
0.0590575999605093 0.0001112784746778026
0.0599329396021112 0.0001931076450850214
0.0609130694471965 0.0001895234184706054
0.061646799401078 0.0001353089368288742
0.0621753861839378 0.00010377895251246087
0.0627523868339894 0.0001215225163410788
0.0637726266127853 0.00021605218134259258
0.0647216756082491 0.000180851601565623
0.0653844965102151 0.000122702373005935
0.0659202349483361 0.00010991009245930261
0.0665938963460989 0.00016028449932370658
0.0677066934008786 0.0002139828971906
0.0685802799981477 0.00016113860488933658
0.0691719174703954 0.00011357870020900738
0.0697566080559985 0.00012032238648393561
0.0706911796641055 0.00020726880929811757
0.0717393764859156 0.0001985705160945332
0.0724820861804594 0.00013766605590206858
0.0730469616083752 0.0001126630399560678
0.0736966951993311 0.00014962010529010963
0.0748586044185836 0.00023137363297093881
0.0757875984866551 0.00017207491215129618
0.0764140275242735 0.000119481650846453
0.0770217817997654 0.0001256693616673428
0.0779856611199232 0.00021527485507305378
0.079082988531555 0.0002051685641871256
0.0798362266652886 0.0001398845224101962
0.0804242053183746 0.0001184081149945468
0.0811434976355544 0.0001693648231172716
0.0823634282211874 0.000236800870757356
0.0832677466764911 0.000165376519237842
0.0838950927681816 0.00012176595798639362
0.0845506064332891 0.0001359316452978352
0.0856754287563124 0.00024262115206293524
0.0867187403487295 0.0001940365206858238
0.0874243054344442 0.00013178270931306178
0.0880500012593457 0.00013097262791935462
0.0890116622068938 0.00021711026469936682
0.0901967414131778 0.00022058090129076802
0.0909907407958938 0.000147755970164561
0.091617168417792 0.0001262061120025042
0.0924092879901678 0.0001862985033259364
0.0937021609272111 0.0002460973002816372
0.094589607160242 0.00016341184569649498
0.0952401048956785 0.00012802455438639721
0.0959612646234865 0.0001591843843352982
0.0972423175180925 0.00026262582521059403
0.0982257000375503 0.000179464305916816
0.0989079512038154 0.00013230335080400418
0.099616164668207 0.0001477538829999112
0.100841744668768 0.0002634881514070144
0.101905563296111 0.0001944405466401092
0.102620931463589 0.0001372301671468258
0.103324069448957 0.00014615022637017142
0.104489943530201 0.000255987756391371
0.105630610045672 0.00020741194916631717
0.106383449443578 0.0001422106067000962
0.107079532389578 0.0001456373012513886
0.108197306649938 0.00024957583274910696
0.109399253181226 0.00021774961086429
0.110181298143293 0.0001462280608704
0.110877262393816 0.0001463129159929296
0.111968951730272 0.0002452237769234574
0.113209152107359 0.00022530333173512157
0.114013630918434 0.0001505193102979548
0.114720041810091 0.000147977913775621
0.115812970482069 0.0002455941048767706
0.117070093447277 0.0002286312381396212
0.11788668949966 0.0001528965376221062
0.118604448096608 0.00015035379419082163
0.119717149295615 0.00024988254817412864
0.120977108219243 0.0002283169193689268
0.121796812857357 0.00015359561478044798
0.12252676488594 0.00015339559053206343
0.123678227693218 0.0002573168844036632
0.124925241064972 0.00022497076888303478
0.125740804833875 0.0001538235096640488
0.126489969687118 0.00015747220173170241
0.127714189016975 0.00026868024247021983
0.128919575652677 0.0002181126262680468
0.129723091186135 0.00015389108788991921
0.130504729270967 0.00016363886657515798
0.131800336075713 0.0002786513509979982
0.132951656535962 0.00020922178342929238
0.133741354964773 0.0001527187984736472
0.134553519049764 0.00017126188098515782
0.135939494448882 0.0002907534259539616
0.137024151843688 0.0001985816625151348
0.137803585443155 0.0001525889449502742
0.138660761219521 0.000189109202717504
0.14010279690491 0.00028849562489696116
0.141122030454664 0.0001883228306392972
0.141898523146354 0.00015436469605564939
0.142835704900547 0.0002177883483892266
0.144292863658607 0.0002736917403765024
0.145249092510968 0.00017871396380924899
0.146031297430226 0.0001586400494382724
0.147130064901723 0.0002500426292880862
0.148505695466247 0.00025156344562081277
0.149405593245352 0.0001693969704799342
0.150209813053058 0.0001687397253162788
0.151495041416372 0.0002796342350322342
0.152740568697408 0.0002259916821839738
0.153587403759086 0.0001633626780146532
0.154448899310768 0.0001823107695491836
0.155893399373068 0.00030006551857545956
0.156998664160219 0.0002032403473047456
0.157819983038705 0.0001621765377509464
0.158769266368352 0.0002197763460800444
0.160271045687579 0.00028368697202589
0.161265183649167 0.00018596458477943342
0.162085727629467 0.00016691293190404679
0.163275286639046 0.00026912324311276204
0.164648493172736 0.00024804222389276785
0.165557727239429 0.0001731178556757932
0.166421393518503 0.00018245378119776022
0.16783430551027 0.0002975264977058902
0.169012181805043 0.0002157374238553114
0.169866307642711 0.0001676491936129456
0.170828945869102 0.000222159697472517
0.172365114697214 0.0002914707049727948
0.173388491015967 0.000191486718892938
0.174237011310841 0.00017286308074958442
0.175488965189563 0.0002796178035142556
0.176853786977434 0.0002471305101545012
0.177772714979698 0.0001766070478811004
0.178685437881107 0.0001936112384119416
0.180173505091945 0.0003070502000836014
0.181314248606847 0.00021052420432316122
0.182186141147751 0.00017348128645123482
0.183279971206466 0.000251480604641685
0.184780100195104 0.0002765069671667316
0.185767896919116 0.0001868498600333342
0.186660166124306 0.0001871114039970496
0.188098843966574 0.00030459746516544944
0.189338522045275 0.00022694447575025584
0.190238632393711 0.0001767168820252348
0.191260769160541 0.00023553637956438278
0.192825249212396 0.0002942086336005758
0.193864985116426 0.00019569568817363222
0.194759809142386 0.000184594276242504
0.196145358338116 0.00029942555164153516
0.197455692616134 0.00023889059539189983
0.198386941871654 0.0001816440693460604
0.199401966408567 0.0002262612878465926
0.20096839590576 0.0003040353685446878
0.202043964972475 0.00020179791725308678
0.202954722996649 0.0001868685756705484
0.20434475811754 0.0003016437271184602
0.205681001176439 0.0002435729910774932
0.206629339954385 0.0001849344284435324
0.20766386891409 0.00023115815925258402
0.20924398889974 0.0003053122696568056
0.210326737655974 0.00020355090639437838
0.211255133805422 0.00019131822094016382
0.212682380712656 0.00030673376016843596
0.214004598654249 0.0002416813167533206
0.214960429293893 0.000187372664733182
0.216041953366048 0.0002487151173791904
0.217643466098265 0.0002991413146261622
0.218708586375671 0.00020164604368090957
0.219668574337477 0.00020087873962890455
0.221200875237557 0.000320242414325455
0.222456148155086 0.00023133128379315742
0.223411684354241 0.000190044665360935
0.224641883908134 0.0002802127820263334
0.226168763195614 0.0002780100611437976
0.227197897558372 0.00019750056680002199
0.228214004462136 0.0002175335913964184
0.229823739955304 0.0003247672109398018
0.230994851297105 0.00021859988924813862
0.231960704414829 0.0001966316243384426
0.233399987710125 0.0003122279192330488
0.234783178464755 0.000252650986505654
0.235779322105188 0.0001951542026179594
0.23690895445229 0.00025942732734276716
0.238532289663522 0.0003015122843551554
0.239618896329108 0.0002066699748490846
0.240630379486038 0.0002141790631915762
0.24222109075722 0.00032598677409721017
0.243457743768335 0.0002296206539172542
0.244444841470758 0.00019912635729440223
0.245824271364637 0.000304065094124066
0.247277009396565 0.00026475408434913897
0.248304788830596 0.00020037574357626903
0.24943631384125 0.0002585904842356772
0.251089996168626 0.000309431772088279
0.252203216240032 0.00021161001708309336
0.253236719148935 0.0002187363401785616
0.254849419741198 0.0003296560331622492
0.256096542595073 0.00023203586912845238
0.25710552458095 0.00020441068066076378
0.258555945501043 0.0003152601862703822
0.259984654578471 0.0002612770416459624
0.261021735093766 0.00020370314885851323
0.262229354336654 0.0002763961552743388
0.263858055568244 0.0002994000200181854
0.264961691340206 0.0002115603100515368
0.266047173534503 0.00023367112159033642
0.26772468180455 0.0003341686994829618
0.268925094953465 0.00022572537836890597
0.269965157394517 0.0002152112277570526
0.271547070645534 0.0003314358790696096
0.27288117912584 0.000246688865855912
0.273920959481485 0.0002084232794760106
0.275334511586627 0.0003116875522786016
0.276835186948764 0.00027389290539944923
0.277907999582422 0.00020985466099070102
0.279125722616295 0.00027897143506112876
0.280789673289891 0.0003061890400496116
0.281920489570887 0.0002169382769740374
0.283040356066283 0.0002421844143254184
0.284739611074637 0.000335853356626689
0.285949229399098 0.00022834483318302177
0.287025191058456 0.00022465497642257804
0.288681840407106 0.00034127774975332124
0.289988886236991 0.0002434028640851572
0.291054946249249 0.00021663494086022081
0.29261281812096 0.00033281264367313463
0.294035003966423 0.0002618127565114166
0.295113712478133 0.00021463770813704943
0.296531327329263 0.0003144482359735308
0.298084501731554 0.000283410018708728
0.299192820255201 0.0002167441225710142
0.300455244511242 0.0002799089301412784
0.301795261285236 0.000253822368597668
0.303025976889176 0.00023275437293976642
0.304133895790808 0.000232349636973831
0.305822057882625 0.000344879041062837
0.307128988994356 0.0002444129953461146
0.308224916800911 0.0002246716315272204
0.309844659198165 0.00034051926126128014
0.311238580675877 0.00025817957989804184
0.312338258593935 0.0002213701912912028
0.313871890511516 0.0003312435857035774
0.315359651779965 0.00027335003377019167
0.316474603593308 0.0002211644133434408
0.317917569688555 0.0003196992143523608
0.319498815797692 0.00028885777212404683
0.320636287850736 0.00022300944480477402
0.321964800298686 0.0003015590434606666
0.323640070175591 0.000305826185560087
0.324806839025141 0.00022637022038212882
0.326064258836597 0.0002846565777510832
0.327796384838181 0.00032243352910451585
0.328995850986117 0.0002307053595528372
0.330210058426298 0.0002665634379354404
0.331954520072828 0.0003367574786826234
0.333191464650933 0.000236030494175003
0.334376876730269 0.0002544797813809898
0.336135477328957 0.000347933190608285
0.337409023163363 0.00024149216486934474
0.338579322098861 0.000247401441475749
0.34032639655769 0.0003515710043057554
0.341637882373939 0.000247307193081061
0.342799883121348 0.00024259722572454482
0.344535209276378 0.0003540520106564068
0.345883910338302 0.0002531320455783938
0.347043073341435 0.00023960327547471117
0.348749463778626 0.0003525476017153326
0.350139813110011 0.00025972537741334996
0.351299744620656 0.0002375456733563602
0.35295587802969 0.0003472099534927818
0.354401093404366 0.000268459788148137
0.355566625095934 0.0002364048554146506
0.357192823994726 0.000346180901303486
0.358699983013883 0.00027831185026043823
0.359877573409448 0.00023707128451590738
0.361454900468357 0.0003411864106299288
0.363034776813902 0.0002900163493105244
0.364229607352226 0.00023898758863836683
0.365775801411009 0.0003357335604270848
0.36739781461114 0.0002995181472393806
0.368616091808279 0.00024208646218057102
0.370151565308749 0.00033322431155581817
0.37177578247417 0.00030154896456385946
0.373021555453076 0.00024643878623297063
0.374550264825871 0.0003312487345916788
0.376172531927719 0.0003017612433744264
0.377431245706283 0.00024896466407163
0.378924017727494 0.0003243479249315016
0.380561128348297 0.0003049154049346202
0.381825179787564 0.0002493587440240046
0.383275341816746 0.0003172925691629782
0.384948399058504 0.000311766944078588
0.386216869819411 0.00024885447445451323
0.387597059767188 0.0003004875638022502
0.389311839783433 0.0003251336375069964
0.39059673472218 0.00024894098142019095
0.391897746868833 0.0002790515628802306
0.393614515249702 0.00033507641819133574
0.394935675537415 0.0002526447280348806
0.39616017010818 0.00025611482444606897
0.397784929090917 0.0003259781462774494
0.399115809237229 0.00025311430930145096
0.400263082876731 0.0002323078996472134
0.401753315543351 0.0003136687736609608
0.403137518733538 0.0002585556909625692
0.404225475488145 0.00021277986760605917
0.405387101976307 0.0002493120138707378
0.407013617360877 0.00032159254708114037
0.408158587934674 0.00021315907641853723
0.40912334046025 0.000195128831422646
0.410383448107812 0.0002727912796580974
0.411904681056515 0.000293060390118219
0.412942863729625 0.00019183188459523463
0.413849417258648 0.00018894235554158038
0.415148578824551 0.000279860121152065
0.416638398065481 0.0002848546030353612
0.41764228245681 0.00018395202197960998
0.418524965732408 0.000188755097240484
0.419861954670347 0.00028742962214139164
0.421376857563822 0.0002864380991524574
0.422361847049902 0.00018027905983745402
0.42325292617318 0.0001958363280235272
0.4246528383398 0.00028719935306564847
0.426161290234662 0.0002922428104029862
0.427128603131428 0.0001781232361813444
0.428058114833772 0.0002082911689907014
0.429559487692796 0.0003105019161081528
0.431076253439018 0.000282911616617749
0.431999557404406 0.0001742441816473374
0.433039282242936 0.00023544091091019922
0.434669586074596 0.00032863490360868664
0.43605382317109 0.0002538458575199884
0.436949782645453 0.0001760183547700528
0.438164717273052 0.0002788513350846574
0.439902157701012 0.0003346407332178084
0.441136587176649 0.00022272106494095382
0.442059633966835 0.00019445071303281862
0.443601187549933 0.000342654281264117
0.445258968265855 0.0003007973125503618
0.446298321599962 0.00019538572471907182
0.4474226048507 0.0002477889833498528
0.449186550183237 0.00036014550654144527
0.450577853682531 0.0002515943558432942
0.45156099416705 0.00020279733095549798
0.453032133794672 0.0003264409889557086
0.454759329533639 0.0003188273425092364
0.455852915327065 0.0002047211824379824
0.45701517667843 0.0002536831221428394
0.45876499053003 0.0003555238627218726
0.460156678895765 0.0002543393548411554
0.461158456481361 0.0002073849621962016
0.462623834496213 0.00032266411515796044
0.464294673856164 0.0003096331389360574
0.465410363973372 0.00020681564868525642
0.466522728365743 0.00024152011925220683
0.468196472732342 0.0003412151795374704
0.469571599292953 0.0002573755472605174
0.470547896091177 0.00019109809669761861
0.471772367802932 0.0002718900532976138
0.473407111630486 0.00031260991723228664
0.474602841564081 0.0002265824438634018
0.475518768414115 0.00018306000881142378
0.476764501832447 0.00027516376594324983
0.478268283669234 0.0002826042965176952
0.479357093754305 0.00020676417023437698
0.480220969114764 0.0001693451512703878
0.481302145205829 0.00023364686921468523
0.482727696944565 0.0002815667035712756
0.4837721979909 0.0001966266431931834
0.48460990968547 0.00016318697082726461
0.485408114186978 0.000169223084478466
0.486627352438635 0.00025259341716112017
0.487759798586669 0.0002155684942630758
0.488623215256982 0.0001631848697551686
0.489316648729959 0.00013570324277106
0.490026432725211 0.0001547812150652294
0.491036459037385 0.00019834980925017843
0.492039822084651 0.0002078318065653866
0.493064093844547 0.00019083534249135
0.493658544292295 0.00011030662323273819
0.494173126181561 0.00010601123025346579
0.494885703843085 0.0001493770700110936
0.495653883857815 0.00016223323276202918
0.496761781647977 0.0002404501870821404
0.497819855399002 0.0001797567311756438
0.498346124687285 9.595011447424398e-05
0.498806809733498 0.00010540031677831613
0.499510342871143 0.0001371078900764388
0.500421266081604 0.00020905439772230978
0.501811286592406 0.000266386545010725
0.502560713835307 0.00012838002301432166
0.503071850912407 9.988687109253742e-05
0.50355716254436 0.0001058741122066429
0.50430548947553 0.0001648816182942906
0.505797182003501 0.0003138631095323056
0.506803892516149 0.00016745095190887562
0.507381672714815 0.00011373091090479499
0.507893450357536 0.00010460780726419994
0.50875583845023 0.00019186713696267278
0.510312238645591 0.0003220573467516372
0.511270214518156 0.00016130539425924059
0.511908575879585 0.00012812408023505983
0.512498494099704 0.0001243432198829464
0.513582861396136 0.0002515591601456154
0.515205471431901 0.00029937046714970046
0.515957459799809 0.0001379243848981608
0.516625189587721 0.00013061806746832578
0.51734556347928 0.0001678824495516956
0.518905110392729 0.0003334416730890014
0.520135512877403 0.00020441454009339022
0.520851957718121 0.0001414885509180246
0.521502953086824 0.0001324744461895192
0.522623189282342 0.0002501058789650608
0.524227958694906 0.00031190942855951424
0.52507708228784 0.0001530051260161812
0.525801431017225 0.0001430511053291858
0.52660718239781 0.0001903294186417698
0.528264317551835 0.0003464606225785332
0.529493724615935 0.0002039426234174932
0.530256045348763 0.0001536850183110786
0.531004632322328 0.000160187665220766
0.532364729097492 0.0003151447076195232
0.533996555151933 0.0002784661159809388
0.534782428456674 0.0001559208675499332
0.535608519827276 0.00016426107715548298
0.536801659124267 0.0002690870993723674
0.538511665026744 0.0003251103577296504
0.539425467260819 0.00016459457550787438
0.540314619037986 0.000178890448388128
0.541312682376134 0.00022884390024903656
0.543125401676216 0.00036193254781969876
0.544209817664703 0.00018797381269569077
0.545019563026466 0.00017843381439255798
0.546074512351985 0.00021654399727151662
0.547798296411755 0.0003620059575655104
0.548970631060696 0.00019158824939976638
0.549527326301554 0.00011388740498570052
0.550347704119944 0.00017644977984208502
0.551594818974929 0.000274223256750644
0.553299915327471 0.00032670295084226897
0.554393810877741 0.00020261995083822182
0.555214842312224 0.0001632303275597012
0.556205362753849 0.0002133837358550386
0.557817466781262 0.0003532643470404614
0.559511318099745 0.0003090679337704886
0.560662388243339 0.0002145272032881406
0.561599716494639 0.0001937013742010248
0.562775526593816 0.000251918294066931
0.564322774008139 0.0003177381492184576
0.565804839094031 0.00027763304733117945
0.566901016859038 0.00021291059013289797
0.568029460240693 0.0002351302130183328
0.569540124212943 0.00032946501125055846
0.5712241835317 0.0003116553938777028
0.572372145307383 0.00022141655362769962
0.573606742366347 0.00025781289573267223
0.575269821461427 0.0003458072404905494
0.5768132167783 0.00029323617801727865
0.577971155746057 0.0002302010215483792
0.579380089818076 0.0002968337829866622
0.581103919583646 0.0003410486922191712
0.582420484684409 0.0002459507789194514
0.583772173986849 0.000284597818526435
0.585342102535974 0.00032982756503873264
0.586980096972094 0.0002959271352013764
0.588273642870485 0.000273064077855123
0.589909401022186 0.0003487698863037634
0.591634562476275 0.00031326122250200544
0.592920243328252 0.00026815577384448183
0.594448138141287 0.00029973541634364503
0.595917952680693 0.0003002241811927002
0.597209079047439 0.000259140060464648
0.598760332564991 0.0002860212194363158
0.599969197475683 0.000272547098438886
0.601387357511253 0.0002458734539565196
0.60223270375304 0.0001951517086518946
0.603387995684638 0.00021102161521328582
0.604870644339565 0.00031979753049723
0.605816914759957 0.0001526246253660646
0.606204569351965 7.143535627621809e-05
0.606730726685506 0.00010730637990863014
0.607102531394783 6.485625999265196e-05
0.607315216606322 4.281550348667114e-05
0.607613735321419 6.349718240133311e-05
0.608032488762527 9.373039812929018e-05
0.608791939934968 0.0001704522771864088
0.609848979517869 0.00019587135368551043
0.610387302025202 9.159400694299092e-05
0.610708248254438 7.125634261510406e-05
0.611080906073614 7.219926473558362e-05
0.611371143930623 5.1873358768146345e-05
0.611517034145974 2.4174150830358778e-05
0.611608150256615 1.870608887198004e-05
0.611779124479041 3.764205973815568e-05
0.612023810889109 5.484871745556494e-05
0.61248088482071 0.00010480721697294169
0.613386418942469 0.0001925587059173882
0.61404189457562 0.00010836217231993083
0.614564681268919 0.0001063288400778724
0.614860147202861 5.502512368153466e-05
0.615224122268194 6.781293382326566e-05
0.615440504000647 4.7897469738065244e-05
0.615692796670566 4.42214670498286e-05
0.615816395628813 2.124311006370396e-05
0.615886160200061 1.30935875108855e-05
0.616006645447666 2.7843242544076058e-05
0.616190066562762 4.017059506471327e-05
0.616515027334275 7.434653440842532e-05
0.617090068814276 0.0001305604762778358
0.617963601034905 0.0001603650264514
0.618373127916511 7.182485074928968e-05
0.618785894030555 9.210386762303507e-05
0.619134232079623 6.715614205563684e-05
0.619512857554475 6.992005526288808e-05
0.619720564830067 4.283722567780074e-05
0.619968912536467 4.363351166256134e-05
0.620095985890759 2.192744425011718e-05
0.620162795811617 1.2924327752710741e-05
0.620280758648252 2.7857777256324018e-05
0.620475640551552 4.205603392711096e-05
0.620814533371646 7.764503825763533e-05
0.621238037194644 9.005943216124842e-05
0.6220489358526 0.00016457722957461359
0.622568980070204 8.728840480410233e-05
0.622871143816212 6.661261993631548e-05
0.623277359705444 7.900771167757847e-05
0.623709377775908 8.358063808046291e-05
0.6239459605764 4.317448249755974e-05
0.62418822668835 4.784027824281867e-05
0.624336297211109 2.478602871385292e-05
0.624409717707183 1.561996870234934e-05
0.624552557089065 3.378682289564856e-05
0.624790277010181 5.125597997839706e-05
0.625205310509729 8.450608130351812e-05
0.625615663745126 9.14291926372327e-05
0.626369319006554 0.00015353572580896181
0.626886213431446 8.703673761759824e-05
0.627215920985637 7.500199341982593e-05
0.627703142611343 9.802284128100622e-05
0.628098909621752 6.802005696693257e-05
0.628332436217855 4.74349525645374e-05
0.628508076752087 2.9926229605934666e-05
0.628608224094358 2.0639646607201698e-05
0.628769441915028 3.872622458009432e-05
0.629061102444112 6.229731132244691e-05
0.629533722854642 9.267482944385494e-05
0.629984463717059 0.00010283068520138458
0.630712865578912 0.0001432081475464444
0.631195257323024 8.414524098535701e-05
0.63164244252206 0.00010573570379589232
0.632171504182402 9.461417621293042e-05
0.632467523894754 5.362531528177676e-05
0.632685666066133 3.896700876178128e-05
0.632837110170545 3.19020167732448e-05
0.633130020736433 6.575078480569542e-05
0.633583495539554 0.0001005969291210529
0.634022388356052 9.585611109058615e-05
0.634690696922009 0.0001381823110336088
0.635346170722376 0.00010720548601441257
0.635797847765951 0.000102963747842255
0.636380840279427 0.0001063804815787329
0.636709671299829 6.0793051519721e-05
0.636932840900728 4.301255043804434e-05
0.637279617892623 7.966368550074139e-05
0.637840763715336 0.00012043090517659021
0.638447158035973 0.00011783596839909762
0.639195323879544 0.00015603093767629938
0.639738165313825 9.929191048498766e-05
0.640364656616597 0.0001225075190903112
0.64078030309971 7.745108817121032e-05
0.641086623118175 6.350552407437662e-05
0.641654438064978 0.00011963180734022921
0.642149535606313 0.00010348151920962043
0.642753195560648 0.0001238324654654952
0.643581003976367 0.00015964491933281917
0.644147860810349 0.00011544774706984881
0.644700362295825 0.0001033781547736089
0.645137588303865 8.85025351569548e-05
0.645593669518265 8.792558932689356e-05
0.646051899531424 0.00010991360620816245
0.646827712286637 0.0001537344864976766
0.647707201229272 0.00017518927887979382
0.648310394007525 0.00010406935407582577
0.648648684393404 6.467624439048347e-05
0.649004052746463 8.643485586006204e-05
0.650017125127573 0.00022113260242681283
0.650892834711088 0.0001498031597258862
0.651291182925992 7.147497458776409e-05
0.651548704652478 4.6636940094278396e-05
0.651739134878135 3.857798521326416e-05
0.651963850062653 5.635670186670174e-05
0.652834583006918 0.00019315870932908722
0.653733657743306 0.00016223273549518039
0.654107736430164 6.343836902638128e-05
0.654281546049218 3.2174904766338544e-05
0.654405901019353 2.3283960514587918e-05
0.654645014877174 8.297876190492891e-05
0.655794026365969 0.00022422460499648122
0.656414119093364 0.00010337321657764029
0.656744086024624 6.535094237232562e-05
0.657132878651124 9.963794130589398e-05
0.658290275702512 0.00023314635041669723
0.659026005504795 0.0001324072435049672
0.659648011811576 0.0001278996867736368
0.660779541065417 0.0002742316962345084
0.662331800743416 0.0002871461414352422
0.663705796282862 0.00029657304209586104
0.665710665387782 0.000388695373381575
0.667323780213619 0.000342430130310675
0.669428944441774 0.0004119122596851762
0.671139419684555 0.0003514976975705182
0.673575432683586 0.00047886958255799976
0.675265443397446 0.00034333654780150296
0.677310305677805 0.0004190217975269382
0.679061319107334 0.00032768346871882455
0.68129548859801 0.0004664559595957426
0.683013664398625 0.000321320122461736
0.684802676671133 0.000398141536465459
0.686874719614267 0.00036779939108246836
0.688296640002912 0.0003029679681020658
0.690646867999747 0.0004583830824778605
0.692143160326599 0.0002919152507504152
0.694067352917351 0.0004413947346979502
0.695940373221186 0.00030986146803520253
0.697173332047154 0.0002682214432997782
0.699548997495182 0.000468041725871864
0.700878439545378 0.00025112597313725604
0.702212082921728 0.0002780795954430442
0.703278239023541 0.000192909338956047
0.704158219298945 0.0001935749751134492
0.705384618603653 0.0002311859368195872
0.706599200958809 0.000300152297501925
0.708927393774202 0.000428235502109426
0.710066884118653 0.0002035560379625342
0.711235728618467 0.0003012788506612762
0.713454085147071 0.00040137155080177477
0.714554934884969 0.000202985469633459
0.715614462756098 0.00024702450508694697
0.717863043735542 0.00043827526384446647
0.718997409259258 0.00018833438246632417
0.719772692846821 0.0001630948696477312
0.721541432071039 0.0004102140649921228
0.723211582685158 0.00027727134385238645
0.723981240226037 0.0001435744175856764
0.724755378096516 0.00018507145700611321
0.726892129144437 0.0004350462532783886
0.728070069726691 0.0001984251016317668
0.728698401162127 0.0001212636785886324
0.729350279222317 0.0001506326134105448
0.731480427033515 0.00044908147986306263
0.732791639987955 0.0002256088805232142
0.733410745913522 0.0001155045900606654
0.733932734577431 0.00011132193851517835
0.735607504896852 0.00042933209442540325
0.737377865068297 0.000273530522536706
0.738195642812351 0.0001436095370059404
0.738810715116895 0.00013548738149242099
0.740676539268516 0.00042617317122992614
0.742249944805714 0.0002663441030365564
0.743105552364785 0.00015906310670889078
0.744249239890587 0.0002753932369084984
0.74561085505968 0.00026282596890798537
0.746914887058806 0.000230853265087126
0.747563202440698 0.0001063686989035654
0.747759925930593 3.23441255588125e-05
0.747847922160385 1.788192185094614e-05
0.748001446281338 3.633154387589552e-05
0.748481288777557 0.00012406935471061514
0.749869659063175 0.0003093439070097486
0.751706489475643 0.00032781380572739175
0.752138973597126 6.07216065926652e-05
0.752212879076547 1.0371200848348344e-05
0.752225418544645 1.7610868764825991e-06
0.752227818896138 3.675074977686982e-07
0.752229570240146 4.521968749390124e-07
0.752237381176794 2.198976098934079e-06
0.752281219470668 1.2408069640293055e-05
0.752531282853767 7.10059560564193e-05
0.753695877469389 0.000254388340405174
0.754591760193962 0.0001583482177746616
0.755100859143496 9.019024313060608e-05
0.75552660492281 0.00010627935845399941
0.756420572176038 0.0001863152401792414
0.757123685051968 0.00010544175584973057
0.757234152435777 1.5564635920923537e-05
0.757253266423878 2.6895936793580325e-06
0.757256613412714 4.909068301080244e-07
0.757257846719128 2.561898503922434e-07
0.757261253072582 9.449863976105326e-07
0.757279576888496 5.163273093889946e-06
0.757381677157096 2.8835191356164642e-05
0.757960239340026 0.00015568385018509666
0.759283241162426 0.0002413005363535692
0.759678773699182 5.7821770079039904e-05
0.759765039326391 1.364712147441276e-05
0.75980624762183 8.537288058753255e-06
0.759914350777964 2.8880911534848082e-05
0.760397370898711 0.00013145656225032736
0.762054357551257 0.0003425273277917284
0.763079575950354 0.0001772113987910142
0.763946934833951 0.00016254187325809744
0.764172597494935 3.0862104096021764e-05
0.764206727877435 4.6784049294623465e-06
0.764211933362559 7.252741410422025e-07
0.764213466375373 3.151268674575106e-07
0.764217740374763 1.2277506848515141e-06
0.764244711767636 7.831695741677357e-06
0.764419543006707 5.0912856101451594e-05
0.765235981706885 0.00019244166059919718
0.766744914203207 0.00031157808144279176
0.767505001902455 0.00010333910602233769
0.767633339645879 1.8422303055392377e-05
0.767673222186657 8.063188371114282e-06
0.76776588972983 2.545558381042872e-05
0.768256046663123 0.00013823492052924736
0.768836457224537 7.309856532514561e-05
0.768918676290725 1.1286783754539587e-05
0.768931184217855 1.7184889434059468e-06
0.768933348644796 3.4508219169849796e-07
0.768935129406054 4.604356492840578e-07
0.768944621357925 2.746804856051674e-06
0.769005220119103 1.758947305384879e-05
0.769398250871351 0.00011461320170286418
0.770427814417381 0.0002134166590725098
0.771511623353276 0.000215518384432653
0.772034834217571 6.079984902122934e-05
0.772099805043413 8.783245816268196e-06
0.772109033411654 1.2642602271854576e-06
0.77211156150139 5.200968187072275e-07
0.772119234078667 2.2582564503048893e-06
0.772173232265777 1.6004586182907337e-05
0.772561928245054 0.00011574865335907843
0.774043236224151 0.0002772893307353128
0.77438290027919 4.676994222039654e-05
0.7744480050184 1.0521502964465395e-05
0.774524204371847 2.123205263203076e-05
0.774965040464988 0.00012774211477509077
0.776387117019803 0.000261541303162132
0.776706432668275 4.3150216366190384e-05
0.776751620264874 6.111261318381604e-06
0.776758111703248 9.104398651802092e-07
0.776760172106897 4.4352688744807237e-07
0.776767846657343 2.256009146557831e-06
0.776821644625586 1.593491653630672e-05
0.777207630211698 0.00011427927530193675
0.778508472301885 0.0002419436087106528
0.778856644434244 4.847137090379417e-05
0.778905403858453 6.54446121795633e-06
0.778912732794338 1.1376922965273957e-06
0.778918937943676 1.6768068384785518e-06
0.778959602027158 1.2222631276582153e-05
0.779274105029288 9.499463131413405e-05
0.780762556710035 0.00028516335319870277
0.781082753623985 4.3525250071369266e-05
0.781153498743118 1.3792383064177657e-05
0.781336064494545 5.295087659558653e-05
0.782367653419268 0.0002318480456482904
0.783299051004303 0.00015642085508603653
0.783503781871625 2.7555763600214164e-05
0.783531672400284 3.756292461877382e-06
0.783536496609851 8.161297338320796e-07
0.783544424081972 2.2998811951387256e-06
0.783601659728573 1.7212718535873634e-05
0.784045421535089 0.0001196414350843835
0.785248529346208 0.00022789620947194462
0.785569008934394 4.254258755680286e-05
0.785611664642679 5.802464391525838e-06
0.785627579463124 3.773593882802208e-06
0.785702186148685 2.2677553822896424e-05
0.786316260216184 0.0001883037474204884
0.788172550156171 0.0003186749398859492
0.788472083984006 4.2441831821694264e-05
0.78862573231855 4.0021847126199905e-05
0.789391918228781 0.00018968806511690121
0.790134332841511 0.00010504427268629476
0.790220519276913 1.1527458803561983e-05
0.790236731292991 3.0408408618884703e-06
0.790271758923126 1.0340690212840877e-05
0.790549056275136 8.465751465458072e-05
0.792365528921471 0.0003709468334504812
0.792917217080319 7.51488223360491e-05
0.792993877123996 1.1179692848994312e-05
0.793041654308475 1.2426776243350465e-05
0.793350809454632 9.513968242849849e-05
0.794709368926519 0.00027688678900633396
0.795872181274064 0.0002468168565613838
0.797298917993844 0.000249910916511072
0.797579022739223 3.7168721239247423e-05
0.797625008866601 7.346422200202604e-06
0.797684050128421 1.7672002860598012e-05
0.797940476257906 6.234252290338308e-05
0.799187664355094 0.00033780234782172325
0.800931489353371 0.0002833637889862896
0.80203171006243 0.0001973553609429881
0.802289358842544 3.86455736941302e-05
0.80246337037968 4.610211767079376e-05
0.803647630637871 0.00032810888379304295
0.806336013656719 0.0004683401313331246
0.806868043686645 7.3785416947416e-05
0.807003351072149 2.7812214576373397e-05
0.807483262181544 0.00013310348744546456
0.808764161816688 0.0002767984594980304
0.810970250146311 0.0004910511814079974
0.813013912485693 0.00035561098590626843
0.814225631255835 0.00022966331036374478
0.815623364164931 0.00030449569278591165
0.817334812885093 0.00029359396523474357
0.818034806138747 0.0001691638363930085
0.820173680977479 0.0004174451270810054
0.821347657005212 0.0002457757421360264
0.822232144774135 0.00013695256282939225
0.823051495215128 0.0002434981708174334
0.825758863405393 0.0005652889636097139
0.827509444194012 0.0002750878838474512
0.828786936253365 0.00027667250798262455
0.830998345254308 0.00048590573462912
0.833680927780844 0.0004867177317921812
0.8348565659208 0.00022636165451770082
0.835970939883818 0.00019068537785619976
0.836200260473721 3.140907487128296e-05
0.836235521778027 4.951898881988016e-06
0.836245729174617 2.0816672927455858e-06
0.836271168919112 7.051079741222149e-06
0.836409815958914 3.917216375582188e-05
0.837191299044687 0.0002212650260748079
0.839854322293639 0.0005780985751608952
0.841594269250725 0.0002656108526163078
0.842380339457019 0.0001249087173769657
0.842510210629455 1.771328294821974e-05
0.842529671637579 2.714095964580162e-06
0.842535514072298 1.1926883756666224e-06
0.842550754674332 4.289368196720214e-06
0.842637824740717 2.481265426329672e-05
0.843149773060531 0.00014608125986855623
0.845352235380715 0.0004970780413811407
0.848261781697215 0.0005265215284942887
0.849443672959079 0.0002344852022270124
0.850605720058313 0.00021927353761094543
0.851333361846203 0.00014027033241946263
0.852365792937322 0.00019023224167881268
0.852595647799259 3.1210851649355504e-05
0.852629330213506 4.612496805066186e-06
0.852635210685544 9.314737336604676e-07
0.852639815552469 1.1799624138050278e-06
0.852662284225897 6.3825604281328e-06
0.85279365858559 3.744834549851034e-05
0.853568000683284 0.000213278433186597
0.855128194365627 0.0002761106702670568
0.85558846173482 6.138390443124298e-05
0.855661360935293 1.019299213139709e-05
0.855673899904657 1.8046363049478426e-06
0.855677455032614 7.392352803724479e-07
0.855684404765366 1.7546087246895032e-06
0.855713832067163 8.039737172811528e-06
0.855854343990513 3.844300266198732e-05
0.856431942602996 0.00014620427207808233
0.857229772901855 0.00013527257884990754
0.857795812954928 0.00012100323550921882
0.858534085682916 0.0001530841559566984
0.859338177686111 0.0001555123091565114
0.860303867890528 0.0002095248231146314
0.861075818174818 0.00011990796215486277
0.861207685085806 1.86600354209689e-05
0.86122932991003 3.0213605327594243e-06
0.861233377171663 6.092388549069754e-07
0.861235534627564 5.09780396129296e-07
0.861242609647943 1.929893653923406e-06
0.861277095402342 9.513721490001253e-06
0.86144964492249 4.6058863475493755e-05
0.861767847260361 5.3280606904063156e-05
0.861832372354443 9.337158125616073e-06
0.861845978098056 2.140506050336738e-06
0.861851797822327 1.1684977843679146e-06
0.861862286200573 2.5689891036519615e-06
0.861898154752917 9.368277808940732e-06
0.862035838985417 3.60849709089812e-05
0.862514810088714 0.0001103307580403173
0.863154066142563 0.0001233738540406008
0.863574429693439 7.698885449970269e-05
0.863950804750362 7.554055725073878e-05
0.864307785248734 7.256851013680904e-05
0.864622296991864 5.828612863819468e-05
0.865076308325978 0.00010220173882429533
0.865660606613037 0.00010692496514536025
0.865856657802652 2.954050637624492e-05
0.865905635488194 7.520718039904226e-06
0.865921457998973 2.630839311132902e-06
0.865930878894147 2.09536046242668e-06
0.865947739854659 3.948435905095479e-06
0.865990834737942 1.0582329305548624e-05
0.866112214282936 2.988913926325172e-05
0.866453722334901 8.376980903559061e-05
0.867104452380551 0.00011774083466512363
0.867271119952621 2.3748423540538603e-05
0.86730201901383 4.441856585849155e-06
0.867308498498112 1.0316049136352793e-06
0.867311802091577 6.786407873765018e-07
0.867318497204786 1.7013127863929275e-06
0.867343517204482 6.608853518792411e-06
0.86740735428297 1.1782500015436573e-05
0.867423332438851 2.2386708206353127e-06
0.867426559427322 5.135534045733564e-07
0.867429043943163 6.133925951477826e-07
0.867438327126035 2.541143702925294e-06
0.86748387303532 1.2561816584411376e-05
0.867710942601474 6.255684964078502e-05
0.868478702589385 0.0001579884349165078
0.868919413363274 7.11746989342656e-05
0.869074194816185 2.529470477041416e-05
0.869135823045756 1.0531184593459062e-05
0.869161278797913 4.2051536474570955e-06
0.869173500639729 2.1609798759363137e-06
0.869181850353846 1.7669586967696962e-06
0.869191649003827 1.910087740683182e-06
0.869200322584676 1.6914031009321037e-06
0.869210032080572 2.18804961930735e-06
0.869228113669496 4.087172350537584e-06
0.869261623638836 7.60744355281503e-06
0.869325837671348 1.470616971072474e-05
0.869454621042455 2.9767414500513663e-05
0.869725176021794 6.311319875404137e-05
0.870271655821184 0.00012617486531917878
0.871050661372094 0.00013638871672690312
0.871264942143151 3.181222958785944e-05
0.871314183632394 7.3981535038246935e-06
0.871326810014633 2.0578178538095e-06
0.87133243704162 1.0133428108811794e-06
0.871339762101624 1.688978944605652e-06
0.871356481756458 4.128057725581941e-06
0.871405836964533 1.2314670854734109e-05
0.871555138326584 3.723502163346554e-05
0.871841284562063 5.205699964089751e-05
0.871951939628833 1.884530220325574e-05
0.871997162047014 7.543020397198593e-06
0.872020045828442 5.06815511963322e-06
0.872063154072856 9.651575891543874e-06
0.872163889708638 2.4772296183992242e-05
0.872456214532394 7.28475209806967e-05
0.872967507086281 8.903928624783723e-05
0.87308643518447 1.6955466983932378e-05
0.873108759662973 3.228392676383108e-06
0.873114183975729 8.741446856378986e-07
0.873117634188482 7.964189805145841e-07
0.873126681030449 2.34801170994093e-06
0.873161753895608 9.270700189878894e-06
0.873303944957176 3.764460140718406e-05
0.873880379525412 0.00012947066157085067
0.874318164316863 6.952715936781846e-05
0.874459026279144 2.260324049055488e-05
0.874507098027829 7.826331144511029e-06
0.87452678418866 3.3876484657306963e-06
0.87453569036138 1.5734050127400879e-06
0.874541247835641 1.2224855947147459e-06
0.874548841378925 1.462584220512702e-06
0.874557415089379 1.8204461011388838e-06
0.874568959052314 2.432805439247606e-06
0.874583154761254 2.8944570994845082e-06
0.874598001561509 3.156250993930238e-06
0.874623629889112 5.8242032333352915e-06
0.874671777162325 1.0931565547591664e-05
0.874763586839801 2.09779248091354e-05
0.874945109410589 4.180628001639298e-05
0.875318096695762 8.643285048316226e-05
0.875912846446465 0.00011621716422707999
0.876436598761655 0.00011261861659107488
0.876866241351146 6.447087445689266e-05
0.87696308849259 1.4456154748419728e-05
0.876986305298802 3.5500751475696816e-06
0.876994024020524 1.3154451496761615e-06
0.876999697698665 1.2614425254801716e-06
0.877010325466938 2.5603025403906158e-06
0.877039869120043 7.345207698460859e-06
0.877122197981396 2.03558061994712e-05
0.877258589249006 2.39690006220406e-05
0.877312583210043 9.274477257101321e-06
0.877335860346949 3.9354159986416896e-06
0.877351601476598 3.6098883723531057e-06
0.877380515752917 6.6469050192578465e-06
0.877452032440767 1.7606278026754817e-05
0.877660398738096 5.195800233996922e-05
0.878290878541733 0.0001560978263994446
0.879184274849158 0.00014815642882497519
0.879444196408942 4.3877134757161796e-05
0.879678600169735 5.08193533053717e-05
0.87984956016955 2.65002049723009e-05
0.879905490026248 9.320065952452743e-06
0.879938075608827 7.28623957637763e-06
0.880007295826929 1.698070925040546e-05
0.880082323733815 1.1367660170780413e-05
0.880108483854819 4.4474254403027515e-06
0.88012027660654 2.053049515014678e-06
0.880126345331984 1.0625365439421546e-06
0.880132829168761 1.368299631716124e-06
0.880140012184509 1.493859337668508e-06
0.880149152542954 1.923381882031246e-06
0.880160503863293 2.329362925081714e-06
0.880172293202321 2.437661326290322e-06
0.88019095533345 4.249246111374184e-06
0.880226215882319 8.000627617029097e-06
0.880293226823945 1.529939201801786e-05
0.880425151892985 3.0366319443545343e-05
0.88069604772877 6.286666190441178e-05
0.881268680485874 0.00013207941242113195
0.881789446164167 8.28996433500076e-05
0.882148231316013 6.934503997078297e-05
0.88231167858793 2.6050745438570916e-05
0.882376636001996 1.3632419743452189e-05
0.882499724956699 2.90078435548919e-05
0.882734799663229 4.300366211019552e-05
0.882826692899522 1.5649866410241598e-05
0.882861764482895 5.676213704508529e-06
0.882878038090694 2.93564282944359e-06
0.882897382871226 4.42472091382328e-06
0.882935483873205 9.227556010132732e-06
0.883041120081796 2.6236075682190598e-05
0.883359858320743 7.986444545863059e-05
0.884131964205105 0.00014543348815498225
0.884531893569174 7.575649612089271e-05
0.884718501107363 3.035284352454976e-05
0.884849349108547 3.13255354199537e-05
0.885189833484302 6.957519452691324e-05
0.885353886899327 2.538696687423068e-05
0.885406636341305 8.829606831258423e-06
0.885437701398075 6.843674777548873e-06
0.885501528063506 1.566133195216674e-05
0.885706495287455 5.275625966896005e-05
0.886401868295511 0.0001430236543580282
0.886872940365821 8.632185598034103e-05
0.887108245566419 4.169628975889612e-05
0.887463520345806 8.261535681481167e-05
0.887745402551914 4.212977828589621e-05
0.887824603063426 1.3096968745494286e-05
0.887888572147483 1.508636004239263e-05
0.888064996536418 4.5839700697897036e-05
0.888587222912427 0.00012320007033621365
0.889253537875432 0.00011888937766576107
0.889642087477098 7.753665132957516e-05
0.890000729951126 6.243482496836447e-05
0.890159036969517 2.545690020148938e-05
0.890264805435316 2.4680334660752802e-05
0.890575622324296 8.195684607931156e-05
0.891541042024124 0.00020055377303282998
0.892112832864016 0.00010676876339198089
0.892458499969967 4.8142480299503864e-05
0.892642813462419 4.308329979832928e-05
0.893190084931174 0.00014500860203413266
0.89424151652213 0.000185225211214282
0.894730434022623 8.951516398036195e-05
0.895025101350848 6.172364952513121e-05
0.895768530145236 0.0001806652967310906
0.896820714198808 0.0001844033891289644
0.897293725672368 8.78496108202403e-05
0.89778709839748 9.79266238037935e-05
0.898330512140358 0.00012633769775232043
0.899027830583718 0.0001311523157716496
0.899762526921105 0.0001426011676233206
0.900516225928638 0.0001770607753213456
0.901717907314058 0.000248265092984946
0.902563483175196 0.00015620785986995202
0.903631071389125 0.0002271470804571552
0.904970344326317 0.0002506172079784058
0.905937625671525 0.000196116500540859
0.90700284275465 0.00021872578978159339
0.907925113723711 0.00015528725804593444
0.908323000293104 8.447258779748323e-05
0.908984760110045 0.000134327998396795
0.909757152155177 0.00017623403834309342
0.911433467679814 0.0003555992881807558
0.913623675772711 0.00045832519058029546
0.915563090422732 0.0003778554352113984
0.917037450830636 0.00027638090363497024
0.918686992406879 0.0003390422764011562
0.920975616935307 0.0005047918678890966
0.923505005411955 0.0004913036175302384
0.925213722477648 0.000304409339979353
0.927165487619151 0.000423949044258896
0.929206832445363 0.00039433515399340743
0.931974698858986 0.0005554609787259475
0.933587741603914 0.0003051472590885992
0.935456796655015 0.000371153361769843
0.937892529661124 0.0005284478596917179
0.940233207236567 0.00048267894895398197
0.942164372801865 0.0003375250190847172
0.944327072852519 0.0004832106093404646
0.947145032158176 0.0005645869564853945
0.949785901942354 0.00047828294060772074
0.951684410962986 0.000397388388192379
0.9543014159601 0.0005587939027919874
0.957258218501917 0.0005980835002676205
0.959776856337631 0.0004563841493089362
0.962251643317865 0.000506428711419729
0.96417119807153 0.0003541476910890964
0.966342664964431 0.0005060384767623493
0.969078948616941 0.000501798908262522
0.971917122972305 0.0006053974538062442
0.974160144985335 0.0004124227713881854
0.97674659345949 0.0005246319910023258
0.979055650692784 0.0004298472067447598
0.981203664099092 0.0004732396758060172
0.9837513470984 0.00048396825548658066
0.985812908583937 0.00041227698161469556
0.988027226375707 0.00044555637200860236
0.990154027786178 0.00044427388515838275
0.992366252178094 0.0004010201140636152
0.994153172951266 0.00035752203269043736
0.995843648649641 0.00035329132006819
0.997662833547221 0.00033893550322809397
0.999372759943818 0.0003668155126710398
1.00174049626619 0.000503405899519899
1.00421696967825 0.0004876990287704386
1.00662543162964 0.0004530021475875535
1.00862033713352 0.00039704365828407176
1.01023740905497 0.00031334952481234157
1.01214553497628 0.0003876701276455838
1.013748356044 0.00033696354568785544
1.01537495917442 0.000302190870768363
1.01668306351138 0.0002447742859242488
1.017765548765 0.0002195042822449528
1.0193641530918 0.00037378969479269497
1.02183214808435 0.00048030117732302056
1.02436406927968 0.0005175104533030942
1.0267884437589 0.00049614025691772
1.02885727817014 0.00037066881197506894
1.0311339036233 0.0005056175168584652
1.03404628829403 0.0005892392178984771
1.03694277695466 0.0005516535813524228
1.03952441390934 0.000513409509045056
1.04177326610945 0.00042413056085719645
1.04395445724099 0.00043791850380988685
1.04561912196651 0.00032886303067264524
1.04780918250708 0.00047331213423333336
1.0499974139102 0.0004242144001299122
1.05319856653548 0.0006864223622288998
1.05667528742274 0.0007128858635388551
1.06056218731722 0.0007375278565995442
1.06378090748127 0.0006969621634118615
1.06708903988752 0.000624148116421261
1.07116790630645 0.0008183715362189063
1.07453266084394 0.0006921977563216197
1.07818188090119 0.0006824260629511866
1.08107429982825 0.0005785303378828384
1.08426550831079 0.0006645825278788766
1.08833587421407 0.0008148684806950397
1.09158208000785 0.000684827512325874
1.09663908560873 0.0009936532475475469
1.10011570848424 0.0006898886490313541
1.10356741280715 0.0007087609879247775
1.10803909782068 0.0009208333130312221
1.11220199242587 0.0007388729881973
1.11424133566531 0.00038371594262095657
1.11661759915121 0.0005134874547984174
1.1197011410432 0.0006504815613114544
1.12337039831734 0.0006964995761321138
1.12637441302513 0.000636000647838602
1.13056115894471 0.0008825114026399857
1.13426870651035 0.0006686683797713552
1.13730471586685 0.0005906205551010049
1.13944315175631 0.00042594132198051283
1.14329083870167 0.0008703765922724264
1.1471657741097 0.0007031741073024994
1.15074038671061 0.0007521279217198096
1.15476252838362 0.0007527556659504808
1.15789055254989 0.0006185922950793571
1.16144484116757 0.0007437482323816541
1.16530165467006 0.0008032857623879771
1.16920773335278 0.0007315351382958046
1.17273664999576 0.0007218721154570648
1.176015101717 0.0006417763019275983
1.17935683105316 0.0006570889206278438
1.18276184908634 0.0007376942933057894
1.18638602748837 0.000664544330808233
1.18863561268151 0.0004112360593964004
1.19115094497057 0.0005510709183619436
1.19500032159946 0.0008123620363147236
1.19901647873473 0.0007472873619994507
1.20145804285886 0.00047469140740974744
1.20428275972672 0.0006553739242051294
1.20723822715263 0.00048155000640247883
1.20925499139727 0.000473571310602607
1.2118436313435 0.0004800305218832032
1.21412235765984 0.0004179699336602444
1.21561243485828 0.00029654937746442735
1.21772633845748 0.0004421726511757566
1.2195188830471 0.0003536486735373078
1.22193690488014 0.0005479403246056002
1.22526505294037 0.0006519515817963436
1.22809439049494 0.000502263963565915
1.22953152394853 0.0002959161685917716
1.23169275204683 0.0004139016594729984
1.23293910488146 0.0002279937801847822
1.23399118196789 0.0002587079494959818
1.23664235875734 0.0005399759988597987
1.23891405166642 0.0005157581710198662
1.24169774686104 0.0004945954988838803
1.24353020936005 0.0003511116180654878
1.24578984144423 0.0004768261943463383
1.24766809685495 0.0003246998211661338
1.24928592544391 0.0003353099577451148
1.25072083296614 0.0003321050849288726
1.25336832782534 0.0005012031487416188
1.25524548694201 0.0003774906604393664
1.25694141993593 0.0003083512776377642
1.25868451282556 0.0004025677566232488
1.26076934500993 0.0003735064780693138
1.26260351383687 0.0003945427536057508
1.26493371329539 0.00045421689712125783
1.26685659211798 0.0004054879239056506
1.26892322188962 0.0003733125812803752
1.27013017928073 0.00023117784664341643
1.27179828016471 0.0003526561273978992
1.27328073518245 0.0003137751839298382
1.27582718402774 0.0005526628051179772
1.27878289293526 0.0005760346839393555
1.28117443180496 0.0004463121893478816
1.28303209343343 0.00033801971963998584
1.28381747465528 0.00014103251081024762
1.28464716863397 0.00017008323804731219
1.28626209287898 0.0003786334035113578
1.28821590147352 0.000379525331185709
1.29115799864942 0.0006304692800567821
1.29401833272291 0.0005735522495294008
1.29614173944305 0.0003778459753090194
1.29761719886165 0.00025658312118664276
1.29853733744771 0.00019134202255593043
1.29993063514315 0.0003549329404961994
1.30254912458669 0.0005039962140663834
1.30554143995323 0.0006059650009550641
1.30817399913367 0.0005029417068945455
1.3100442816224 0.00034724959129655544
1.31142146638704 0.0002614990679622179
1.31283271586154 0.0002912496997249008
1.31426140960182 0.000333334411455826
1.31694466770548 0.0005409043784764606
1.31991570856698 0.0006003403734652714
1.32307483468611 0.0006306663304063264
1.32527352331354 0.0003869428074395326
1.32652936000985 0.0002704185365675098
1.32808447506853 0.00029359013125173484
1.32997376891275 0.0004395200393027006
1.33276912584965 0.0005818224488765532
1.33616815585984 0.0006810840223458691
1.33938652478009 0.0005982341558678549
1.34124875605027 0.00032961062759456316
1.34275672336988 0.0003064492244348846
1.34434175775021 0.0003548471477093744
1.34713711623567 0.000591862536276068
1.35058887058269 0.000695740559418154
1.35406495877344 0.0006885716547317888
1.35664133589799 0.000456077962249726
1.358336567152 0.00033155848608163645
1.35990064170032 0.00032914170985273917
1.36238373963752 0.0005593677509778841
1.36640837009031 0.0008172307960860308
1.37029362051795 0.0007749147376810218
1.3732002591067 0.0005230023748246036
1.37504670028754 0.00032895055533752363
1.37651335993646 0.00031219743342879183
1.37883169540264 0.0005188366866773588
1.38231886252394 0.0006898394405144102
1.38659006037354 0.000918975110931308
1.39051163815913 0.0007359399399194615
1.3934703528781 0.0005306819511015708
1.39501219614819 0.0003019786573018436
1.39726606603975 0.0005356938233588296
1.40127301098115 0.0008008563217368322
1.40458481077517 0.0006963672811626926
1.40927676335397 0.0008813043646718184
1.41320275002763 0.000754016643286815
1.4157564897867 0.0005113487717736478
1.41794779228405 0.00042098932271845
1.42098023072107 0.0007455103623264193
1.42455463601549 0.0006509240199332095
1.42924721012039 0.0009377984308410051
1.43327671684063 0.0007574661464676422
1.4368043217633 0.0008224989347027395
1.44125009641844 0.0008936027466215699
1.4449202985983 0.0006399415090264242
1.44849099249796 0.0007474244942134464
1.45260398798984 0.0008320444992342558
1.45594443824771 0.0006522504768031516
1.4607040211488 0.0009414850596614425
1.46470453718948 0.0007633175170207648
1.4683038781938 0.0007960670638889015
1.47230508885339 0.000784635971307818
1.47637779846812 0.0007701503386324416
1.48093692443173 0.0009628541496888909
1.48540343223341 0.0008363764086176095
1.48869100778621 0.0007240123742728486
1.49338816570421 0.0008865122173810694
1.49752263359012 0.0008405459963962377
1.50168105911034 0.000918478945131108
1.50625090980391 0.0008944979225897586
1.50934766987727 0.0004786086035596158
1.51200206358212 0.0006152836899988515
1.51679628864491 0.0009222933071431517
1.52119894899492 0.0008770297565336736
1.52458788035058 0.0007526264082216591
1.53011963022685 0.0010332297255324363
1.53388128726736 0.0007292939724847722
1.53592737294252 0.0003882549504300148
1.53882536828503 0.0006631112734257782
1.54287320989987 0.0008338234418133559
1.54717267754653 0.0009154166176743854
1.55170645370417 0.0008278377331623329
1.55441831046974 0.00045246541481537285
1.55715641186905 0.0006232766717806882
1.56089344657264 0.0007813899325652231
1.56576625348283 0.0009212092500133539
1.5693367976927 0.0006707489372396282
1.57186858097195 0.000570724579436211
1.57552407345012 0.000766103259093877
1.58013112812181 0.0008558023401242993
1.58358966790789 0.0006557798599296508
1.5864284675785 0.0006703532189938339
1.59028224654377 0.0008119001523643647
1.59457582014211 0.0007845491890708277
1.59778827206834 0.0006209196841914517
1.6015132837427 0.0007561389039011931
1.60613797190234 0.0009211782166339798
1.60940654725339 0.000661633814149039
1.61358222059823 0.0008174630828317254
1.6179314320114 0.0008879721243191651
1.62169301426802 0.0008070619661900236
1.62597927662854 0.0008203550694387291
1.63032506365066 0.0008452508483175376
1.63438085043122 0.000890718852501113
1.63853475192137 0.0008266829959355712
1.64313134577547 0.0008538096097607412
1.6475836833748 0.0008905320094680346
1.6525627368802 0.0010154859304973023
1.65659243820121 0.000840732544681431
1.66057957826716 0.0007900102131231601
1.66581493051494 0.0009988052490742826
1.67019335187615 0.000865708745604029
1.67562186783865 0.0010800897502122636
1.6797284289103 0.0008522630847901888
1.68393177210863 0.0009429206361066599
1.68907219808489 0.0009400515762605511
1.69343678527859 0.0009023391274298615
1.69926989999132 0.0011105289319677616
1.70353010694496 0.0008798569758266264
1.70966702090285 0.0011977714750088001
1.71414242118316 0.0009267355835104848
1.72035765350335 0.0012417125596671651
1.72496247552512 0.0009410626196143035
1.73141497190369 0.0012534177793453714
1.73597514042983 0.000979977293119862
1.7420904315404 0.0011781731803327292
1.74686879788052 0.0010224524610515401
1.75318525222504 0.0011785547131272184
1.75808581877098 0.0010826149526299796
1.76495980317194 0.0012753301681990576
1.77042475436053 0.0012400614088251831
1.77682602952812 0.0011666969224394996
1.78337336051527 0.0014107807470437061
1.78871456776882 0.000991539268579695
1.79588534511949 0.0013912851553320488
1.80092200310894 0.0010805466640358013
1.80782955060868 0.0013076660471589997
1.81329954409339 0.0012026232693193753
1.81987615780788 0.0012046695804410238
1.82596989003978 0.00138062616997958
1.83200673266587 0.0010785168855803444
1.83898803391597 0.0014703474368550201
1.84439505397491 0.001035413655472358
1.85184426010276 0.0014389227274302849
1.85703975945524 0.0011178817721092791
1.86479247920759 0.0014498101810401381
1.87041081266614 0.0012713484677351896
1.87689516218605 0.0011693041150271023
1.883007627962 0.0013819313539820718
1.88967820476923 0.0012058405008795706
1.89619849362043 0.0014612320829756379
1.90386670515471 0.001432049248953162
1.91155665370172 0.0015683469568176464
1.91661919420575 0.0009143817522101686
1.92389468361976 0.001668882277030686
1.93310149611205 0.0016666229044622679
1.93792315354701 0.0009552775887357763
1.94464473260802 0.0012543678889293767
1.94964812696465 0.0011237859155912807
1.95987473440494 0.002192326115909166
1.9717850285061 0.00235073908501165
1.98394031075232 0.0024300079079884996
1.99590170351336 0.0025288937366790983
2.00912697664252 0.00261076702898575
2.02256507945853 0.0025676826511210156
2.03430903556163 0.00236984540454882
2.04499379670479 0.0022936148703807378
2.05520527461701 0.00178539059938507
2.06521613594641 0.0022644267829990622
2.07871385288971 0.0026036535177961398
2.092587623011 0.0028659052223300925
2.10436674707248 0.002296911680827658
2.11761860531421 0.002599212211019174
2.13239521657449 0.003231960166615984
2.14593792983228 0.0026272318267137303
2.16074491255658 0.002780747081150634
2.17489373012554 0.003032443468708848
2.18742323670691 0.0023777387449126657
2.20211854871215 0.00283729063806865
2.21306741318331 0.002280172295327466
2.22705519977717 0.0027672991220349164
2.23759747861109 0.00209940422369857
2.25075371877588 0.002649936110657204
2.26070847598738 0.001912621144825838
2.27264749420245 0.002515899467106884
2.2830852667929 0.0018805643293328899
2.29346769146533 0.002248427660929776
2.30523054117833 0.002135273868385754
2.3140012804227 0.0019228004984575761
2.32638319156035 0.00239467523551572
2.3345989289428 0.001671427184834844
2.3468870977674 0.0024937238351165182
2.35529993120476 0.0015865718828305241
2.36708224504236 0.0025017096062031523
2.37653358258208 0.0016956955915812103
2.38789192307963 0.0024909655982948524
2.3984716060432 0.0018985873795333702
2.41040015523053 0.0025928834410746085
2.42052171749189 0.0018665584241167898
2.43345109010615 0.002726923442014562
2.44409719899117 0.002281370828943356
2.45826697150577 0.002650250203245938
2.47098226658739 0.0026492605433840557
2.48398760861663 0.002669843432703866


==> Images/Results/sourcebeam_timesteps_convergence_averaged_tol_0.001_m10.txt <==
t dt
2.27570193223839e-10 6.812174404085886e-11
1.44595903601115e-09 3.4018872658051095e-10
7.72462099903192e-09 1.6900548616475915e-09
3.24184518980167e-08 6.3910735707780245e-09
1.39109250139238e-07 3.134143559031242e-08
8.9875750232346e-07 2.050796524529991e-07
2.34425670204768e-06 2.680927092353042e-07
3.56413588775079e-06 2.677668895536472e-07
5.46839066163243e-06 4.739650001619596e-07
1.4007359912675e-05 2.147679763972698e-06
3.85740400572073e-05 6.28584306265839e-06
0.000109471149527537 1.4866359823160501e-05
0.0001550238070481 7.768792069365345e-06
0.000188778425284958 6.703069818898298e-06
0.000234751551153811 1.1063682516509491e-05
0.000400496737322834 3.9237089687232776e-05
0.000664497367321067 4.9501439120422396e-05
0.000776476631547544 2.0506624342976078e-05
0.00087456817603074 2.1615136106361183e-05
0.00105804506280178 4.4613294965671884e-05
0.00156453954064102 0.0001018345276950727
0.00181534981473958 4.262641112218734e-05
0.00199251126733347 3.434762926932994e-05
0.00224611267095471 6.208572676001973e-05
0.0029131460899617 0.00013655191722093118
0.00327931534800902 6.26825343773711e-05
0.0035288390746832 4.975093141058694e-05
0.0039509502096086 0.00010379578654969538
0.00474273797023026 0.00015424790407150623
0.00512429811362676 6.439375669011593e-05
0.00544759162832602 7.932587659054942e-05
0.00622479761209735 0.00016893751035498521
0.0069561608910955 0.00012270909632661276
0.00735572190338888 7.651101704991602e-05
0.00793360061437661 0.0001379411516684685
0.00892232150059451 0.0001926552763488312
0.00944610215778821 9.173555895338563e-05
0.00996913801197804 0.00012285146373792758
0.0110689151829649 0.00021861150475926578
0.011747555109306 0.00012036681024198792
0.0122605976889712 0.00011840263171454975
0.0134446124382263 0.00024321308475313617
0.0142324499850682 0.00013667386421663082
0.0147831171159427 0.000119406024915546
0.0160388009302051 0.000266507357804219
0.0169000454193816 0.0001494664499227988
0.0175058090266515 0.0001334084946702676
0.0188388937682455 0.0002774167687573528
0.0197057767586562 0.0001525111521548484
0.0203780896023836 0.00015526715518543482
0.0218023233089388 0.0002830047212484684
0.0226752202375271 0.000159037288494678
0.0234681851681506 0.00019654021367475921
0.0249586374144348 0.0002791883660499376
0.0257995910461606 0.0001515026607307674
0.0268588330494505 0.0002393675134505572
0.0282782361676741 0.000254413844345799
0.0290607532601655 0.0001579345236582872
0.030379406106922 0.000300558065832001
0.0316248323256378 0.00021220951457759482
0.0324585261171892 0.00019131069616488822
0.0341265096349571 0.00033703504447912477
0.0351352443787707 0.00017918943340146322
0.0363891678714662 0.00028219792025380353
0.0378757855811962 0.0002680634010670922
0.0387934668851097 0.0001903267191001968
0.0405173472296427 0.00036534757564125783
0.0416855582314086 0.0002074860972645088
0.0431070719048696 0.000317361091641355
0.0446591766022854 0.0002742983673061064
0.0456820233050435 0.0002551355857375972
0.047618199734732 0.0003419081562192652
0.048652237311869 0.00020620181065137403
0.0504369124335469 0.00039024901340736323
0.0517259155038512 0.0002259625692605976
0.053187210317929 0.0003336073632504724
0.0549022987770994 0.0002989082730205806
0.0560412474121908 0.0002917260045330188
0.0581305356879558 0.0003547434239400514
0.0592229504427038 0.00022785848141586317
0.0612686794392719 0.0004251690585221868
0.0624890490608098 0.0002263720201261048
0.0643526057991392 0.00040840478406675696
0.0658040150415739 0.0002539035535582376
0.0674791350121349 0.000379551935922817
0.0691831225118676 0.0002957559712577186
0.0706256899983979 0.0003518051393979426
0.072628298088481 0.0003363566859554022
0.0739154051333071 0.0003219575833171458
0.0761978647291334 0.0003967208841993197
0.0774880769875568 0.0003083282438035956
0.0798016286531277 0.0004166235199074094
0.0811215726597736 0.0002984261347690596
0.083372054525571 0.0004088038906096852
0.0846797395386046 0.00027647227932862066
0.0869612257279449 0.00045887574858567
0.0883838305571475 0.0002789923064807858
0.0906748851628017 0.0004656025102669348
0.0921303805992006 0.00028352144552488414
0.0944425909220583 0.00047078668173466156
0.0959238351232061 0.00029108260199996617
0.0982754465299768 0.00047503361163000216
0.0997723167114582 0.0003030423901857536
0.102148109574741 0.00047029114864247936
0.103650287849397 0.0003167795436682786
0.106040080077984 0.0004605872120152138
0.107556882406836 0.0003374435600599724
0.109974690698947 0.00044708503208376854
0.111522229149396 0.00036961471423006896
0.113973799660267 0.000425212800686118
0.115643663785208 0.0004084400853557376
0.117988628070327 0.000393862861482569
0.11987407658076 0.000425118091149093
0.122045635818921 0.0003905116192818122
0.124171565555642 0.0004556620578829686
0.126142036261174 0.00036578699791906617
0.128344899133249 0.0004810575703078447
0.130263106946744 0.0003478991952071324
0.132671546959921 0.0005039761496320988
0.134479728979896 0.0003421279366554544
0.136980043601575 0.0005070458000495068
0.138735804217989 0.0003635930055617624
0.141274884815448 0.00048693550729680247
0.14307915604249 0.0004327996081480771
0.145573482856509 0.00042203412177375103
0.147723517284599 0.00046593714616590483
0.149872194166085 0.000397565027531862
0.152208354757239 0.0005035150800261634
0.154220512453435 0.0003736894689713632
0.156756067689008 0.000517739932617382
0.15864553270902 0.00037432251690099224
0.161252439971692 0.0005125571537982416
0.16320080860827 0.0004633112416571372
0.16572018161732 0.00042628147448608457
0.168131890692994 0.0005055610074142677
0.17020089652009 0.000396718426296136
0.172810859524345 0.0005381313195374144
0.174788957537475 0.0003859635827418068
0.177451560648769 0.0005265648535489534
0.179526300822594 0.0004876746228919848
0.182041132134998 0.0004267094695393638
0.184506340834252 0.0005320520523380927
0.186685564913656 0.00040746890185585163
0.189373655125469 0.00054028459643459
0.191402567161698 0.0004631707255535504
0.194138985040086 0.000477279521874933
0.196606805089811 0.0005192817810198496
0.198822185175657 0.0004257405516241138
0.201546838442159 0.0005557810889029265
0.20365990189715 0.0004477320383967506
0.206506784977452 0.000527814236088191
0.209051899524237 0.0005314467774692481
0.211275316282342 0.00043208529993370203
0.214049521422416 0.0005600798282029848
0.216206074640777 0.0004917489263599878
0.219004187754832 0.00048671578658929297
0.221699110790703 0.0005767986805688935
0.224019632155757 0.0004408883518974312
0.226885089332366 0.0005641180732587571
0.229295761089843 0.0005438594311923163
0.231948832893261 0.00047037350007472274
0.234797363091383 0.0005801734628613604
0.237055764473817 0.0005115708522853822
0.239913547516281 0.0004973797428205712
0.242630343153232 0.0005756270845470744
0.245000800711188 0.00045874448619595597
0.247929053666314 0.0005719500498683131
0.250577083425234 0.00055369003704156
0.253033956678933 0.000474418434177489
0.255953089694102 0.0005859227040037592
0.25829611942165 0.0005366848304323851
0.261220117159723 0.0005100010092375293
0.264188103903156 0.0006075626544664684
0.266575478641011 0.0005402307713936289
0.269591691249323 0.000526562211631631
0.272553261100511 0.0006104888552507168
0.274982047826656 0.0005328378722688444
0.27802115219651 0.0005432112224628866
0.281014842915446 0.0006181319910859827
0.283479446914683 0.0005385260351661074
0.28653685706742 0.0005478286610016346
0.289553383288272 0.0006213582474947795
0.292048269784105 0.0005596464617282628
0.295138454118774 0.0005415336656291916
0.298184411546149 0.0006228328196014483
0.300710066932401 0.0005688938202597557
0.303785648982224 0.000540606035370987
0.306526331747156 0.0005661911560873508
0.309093586941493 0.0005540495764224463
0.312203699114018 0.0005622084849958473
0.315290727624079 0.0006316679437067662
0.317883889926048 0.0005799917295993448
0.320980670028231 0.0005482824374952256
0.324247459400468 0.000654809662672663
0.327113703702364 0.0006215243189067418
0.329941772308235 0.0005293214689377708
0.333153071312563 0.0006267512599221612
0.336112407090761 0.0006299362943914947
0.338857657015281 0.0005348122393935893
0.342098854924819 0.0006241715972457775
0.345292140936774 0.0006585310862099896
0.347984636124834 0.0005981908814286632
0.35119951543794 0.000569925841142666
0.354496649997191 0.0006605767340848618
0.357463935405896 0.0006424451724656224
0.360408605977902 0.0005418914236861767
0.363779814550017 0.0006685475738490083
0.366984266002163 0.0006713686644909056
0.369746448553994 0.0005941768054962544
0.373145590684322 0.0006114512103956041
0.376463385802155 0.0006721639480635831
0.379440920054281 0.0006370772588186438
0.382516832302308 0.0005692116143700139
0.385855400214231 0.000665186947302522
0.388987099868793 0.0006586755687764941
0.391875920986143 0.0005536600179907259
0.395130921836256 0.0006383580140955408
0.398117025717009 0.0006217193617137082
0.400812419942331 0.000518904003365453
0.403800821242541 0.0005845526666871556
0.406346391543432 0.0005376977734054036
0.408835899942546 0.0004588480620483654
0.41159027869765 0.0005678079752209686
0.413695554739054 0.000402711750150001
0.416587925882129 0.0005843547156909636
0.418502591007087 0.00038274957007439984
0.421379429198567 0.0005725249982842962
0.423251487075879 0.000384116042614533
0.426257123438195 0.0005865215419270398
0.428201887116715 0.00042126318786319186
0.431206333699884 0.0005629653080083262
0.433198056313774 0.00044733210915961846
0.436213312211373 0.0005643111904733131
0.438456544057314 0.0005153482534123724
0.441215465934541 0.00047811805104268113
0.443697493861034 0.000596899927068853
0.446384511458495 0.00044006265604233446
0.44938514921776 0.0006318569624759284
0.451617370362374 0.00043218408138813116
0.454798775609501 0.0006298655451065012
0.457099407896741 0.0004914703504592512
0.460222142099801 0.0005906267146069526
0.462756516207986 0.0005804259498613448
0.465574585020885 0.000483978759276942
0.468504683323398 0.0006377181035964357
0.470908948004806 0.0004446057623836994
0.474012899614706 0.000628550140271404
0.476125670893171 0.0004192717124835804
0.479121448337237 0.000585972796869035
0.481123736389074 0.000419921665982435
0.483922075638455 0.0005293206880801853
0.485698564944 0.00037399395116506797
0.488202626262268 0.0004806436463659613
0.489815507554929 0.00030484798799817965
0.491819075299791 0.000426960485230039
0.493595013034989 0.0003152965622645112
0.494856916867859 0.000281739071698504
0.496871813474806 0.0004155570092330022
0.498344246225515 0.0002436864487323324
0.49951890990764 0.0002507123186859068
0.501684787687583 0.0004508855604493147
0.502967529821636 0.00023117140448753918
0.504296338261256 0.00030018857868637037
0.506619655861425 0.0004340605147545428
0.507856426485561 0.000241171814436745
0.509967046402583 0.000483081464157528
0.511691333027646 0.0003019837914028938
0.513231462814544 0.000356428364348622
0.51567725195485 0.00043918361806363976
0.517008781515764 0.0002674178336401146
0.519624641281782 0.0005328839562681147
0.521105743901523 0.0002799693106698956
0.523182824481859 0.0005176311265729544
0.525344156247529 0.00033901979201857315
0.527146073021762 0.0004185655521948016
0.529597650054856 0.00043214130525333664
0.531250308475122 0.00037777649354051
0.534123357864864 0.0005412940670408489
0.535782694953826 0.00034031970636220186
0.538590474826103 0.0005510477379082076
0.540466432944967 0.000375671734376704
0.543269399254919 0.0005717314352391058
0.545052376801988 0.000330247698346309
0.546773578372872 0.00041931581082084695
0.549345602400934 0.00044573616024584813
0.551185164738172 0.00042469993763831655
0.554116054004179 0.0005486777541660606
0.555993087843216 0.000382479181776519
0.559162947706444 0.0006673117368331459
0.561478423041374 0.00042307111618986195
0.564151609110915 0.0005868390788731847
0.567066255478002 0.0005380191183507945
0.569838157496129 0.0006263915358176808
0.572930844044372 0.0005577220086804632
0.576155174983587 0.0006772638727395868
0.578823578308786 0.0005181907840026171
0.582091831111811 0.0006358279303036877
0.584944405184144 0.00062295737469675
0.587828935328842 0.000543016156003292
0.591048825092903 0.0006231480392095993
0.593889527537621 0.0006050626057119532
0.59689077280957 0.0005663059914275296
0.599626521475446 0.000546960960285251
0.601962419965148 0.00043364806051221234
0.604530914936464 0.0005850833366794044
0.606239652137653 0.0002323815434944248
0.607117257111622 0.00016291167347915475
0.60766616631517 0.00012097732173086202
0.608945786994871 0.00031833962204301524
0.610442880610138 0.000240370742358678
0.611238270290442 0.00014341775894483516
0.611556634317632 5.230304486142066e-05
0.611861665756134 7.373418978261239e-05
0.61273493513865 0.00022659845322958762
0.614341061060104 0.0002882049120561674
0.6151851072952 0.0001505546285484714
0.615677203438415 9.328608945544515e-05
0.615880978542748 2.999918259199584e-05
0.616158620626167 6.957498554512113e-05
0.616966292224488 0.00020846729121749702
0.618375063060189 0.00025145171974832363
0.619279685017593 0.00017208542122375118
0.619826514837037 9.907495459003444e-05
0.620128244148618 4.887388497711116e-05
0.620366416733935 5.928337549562072e-05
0.621064618996692 0.0001590993523483772
0.622411984555744 0.00027602363116443557
0.623283250202652 0.0001621832791289212
0.623974733708197 0.0001258501145835061
0.624348339452406 6.255741345277121e-05
0.624613436156362 6.665885103930027e-05
0.625310086549756 0.00015682283142500782
0.62655705613939 0.00024931239453794454
0.627502969854309 0.0001978468365969956
0.628252594007709 0.00012214769431336447
0.628582858345914 5.760554110089916e-05
0.629028763088953 0.00011004670711057376
0.630077437688752 0.0002345977485546298
0.631400871385781 0.0002550198074172918
0.632402307127625 0.00017703395336255798
0.632824866589922 7.818878402317119e-05
0.633593945097232 0.000180069627039598
0.634999629998121 0.0003055958681768742
0.636188982392333 0.00020349403899936057
0.636864749617239 0.0001216601298571208
0.63770372016124 0.0002071557320405198
0.639295042950199 0.00030888634315715164
0.640418228726526 0.00021228353041506822
0.641204418198457 0.00017373797501041
0.642382132174983 0.0002296320964010182
0.643862735836342 0.000295150370966071
0.644968990758935 0.00021437485352376618
0.645954621371992 0.0001957776653896068
0.647734331429719 0.000373282464811378
0.648650636538963 0.0001569795726940568
0.649823234064214 0.0003041060894407114
0.651223512191361 0.0002138755197033522
0.651745961928837 8.904383935798043e-05
0.652577600584301 0.00023700263697609708
0.65404932161044 0.0002260162969938809
0.654388848668191 5.886197010264758e-05
0.654941378011573 0.00019622074727250032
0.656442908689597 0.0002305106216505484
0.657138654650242 0.000171823175882517
0.659029650895669 0.00037078120451911897
0.660716474910065 0.0004424448670174128
0.663769689268944 0.0006166271116839954
0.667739611414611 0.0008086414681628358
0.671728411976071 0.0008434734643712326
0.675899575829345 0.0007807795679678888
0.6798122306033 0.0007751779577010433
0.6840363188472 0.0008312828400851667
0.687766939921301 0.0007815763627223691
0.69160867160292 0.0006948469726883132
0.695698941944037 0.0008342333253512485
0.69923728141564 0.000707540550131132
0.701925803868847 0.0005165105796998076
0.704060705600758 0.0004063464763990238
0.706372784757297 0.0005140566719903557
0.709823360596981 0.0006333305230381544
0.713007025688081 0.0006732396188726878
0.715196885407988 0.000401079386364225
0.718455620966631 0.0006458085217695218
0.720326636016974 0.00045240641878056804
0.723450027784374 0.0005319080876698551
0.725212990142396 0.00048535944353562553
0.728115152729879 0.00044074975265671575
0.729492325497208 0.0003221554340096136
0.732613999098616 0.0005849892442807375
0.733872195461175 0.0002389930407944726
0.73685481905714 0.0006427752050801841
0.738503101402568 0.00028618455238549697
0.741397118399697 0.0006350457642126529
0.743387802827162 0.00035824718454764975
0.746386624297628 0.0006211388071090537
0.747686488388815 0.00018484741639048462
0.747952838505732 5.607401915397074e-05
0.748860601757168 0.00022331984846818117
0.7512066224185 0.00047956813679462965
0.75206745511213 0.00011583406639952819
0.752212143355076 2.031232293845353e-05
0.752236801164147 3.4997731827130563e-06
0.752242332365055 9.714521991084546e-07
0.752261440639061 6.938865571465084e-06
0.752660005953838 0.00014813071633067398
0.754725314440894 0.00038383458857405055
0.755589656691402 0.0002038643618375784
0.757013609153318 0.00022636535986156006
0.757221504074939 2.8975640186169622e-05
0.757255605990389 4.767795696226934e-06
0.75726201147691 9.88914489526819e-07
0.757268102280153 2.047290296344174e-06
0.757379574276351 4.085164340585132e-05
0.7592086758917 0.0003732651020923413
0.759711091091017 7.996231392372988e-05
0.759827177935065 2.197152511813116e-05
0.760310968083919 0.000167630163061539
0.76297286150564 0.0005220844615483739
0.763975407632302 0.000147922059542969
0.764166382740455 2.7788904764716996e-05
0.764207934301421 6.166193825688538e-06
0.764218372636418 1.6007600614915235e-06
0.764224033467468 1.8486097688234107e-06
0.764339908832577 4.449831266242287e-05
0.765848484677816 0.00041382669729351455
0.767480195389018 0.00020400667234858052
0.76772030559167 4.578390318954935e-05
0.768562503936906 0.0001779640994224594
0.768852407716819 4.299027752319807e-05
0.768915540827418 9.296758112541628e-06
0.768930070972398 2.2908452573034143e-06
0.768934899335886 1.0379520443403374e-06
0.768985475263177 1.932308220640054e-05
0.770078205483311 0.00028768764026355665
0.771985503215375 0.0003103158113874879
0.772090493022806 1.4918966877549409e-05
0.772117741776232 4.238820255397054e-06
0.772129590991327 3.8926029610604644e-06
0.772401866207651 0.00010842208923172525
0.774091444872312 0.0003022303288684366
0.774564017637833 9.045937771773862e-05
0.776470520303372 0.0003809045632133506
0.776682345200164 2.9725115917131123e-05
0.776728368409852 7.117744420961038e-06
0.776752916776796 7.814680904022847e-06
0.777404867418052 0.00023034214650857987
0.778839217512261 0.0001881469510306418
0.778891725114882 5.9405216042379e-06
0.77893670836465 1.7681388775382542e-05
0.780476028258785 0.00033779541438386506
0.781135831310816 0.0001031877384800234
0.781817208402372 0.00022347417341513155
0.783430199482375 0.00023303959720073945
0.78351290711577 9.489323009140055e-06
0.783573556404191 2.3236312104663185e-05
0.784976102765184 0.0003052552132481672
0.785583181607241 9.127564603867173e-05
0.785668430522348 1.3713764584100016e-05
0.786908804556482 0.0004844843650555283
0.788613257033528 0.00012580404745243578
0.790072116248653 0.0002846476476100634
0.790246142805683 1.8779735311230017e-05
0.790405548550268 6.441902562195697e-05
0.792536245340805 0.00044442252629354437
0.793034933966416 5.199820998972848e-05
0.7937455373111 0.000267280218965542
0.79661238979255 0.0006005561603243893
0.797698900109876 6.73411455808985e-05
0.798330977333624 0.00023339365263757753
0.801574537492829 0.0006462198584939322
0.802639829409989 0.00022773028355969416
0.80660684779172 0.000698155438641537
0.807367187212334 0.00021322749695678721
0.810745402148095 0.0008147640378028326
0.814276701590788 0.0005855759797898666
0.817182359319844 0.0005397732231376296
0.820362618707452 0.0006821189470446668
0.822811895677702 0.0005144519873300968
0.827240218768109 0.0008604511495519292
0.830669106773379 0.0008040577821202737
0.834883339703903 0.0007210122848049636
0.836253609097704 0.0001681273401248439
0.836342584112013 1.4218365779969863e-05
0.836399879710581 1.8475654504235496e-05
0.837416882886301 0.00037821836518145717
0.842019657810626 0.0007929761693176279
0.842527577745953 5.069170357316218e-05
0.842605365386121 1.2275114065856717e-05
0.842685103006598 2.6461954600295156e-05
0.844211572197075 0.0005267985070945328
0.849020802329275 0.0008271827237435822
0.851290157691063 0.0004119312571063894
0.852492266934432 0.00019285865637394588
0.852636418665709 2.1747426947344358e-05
0.852675424105641 6.4440751506747826e-06
0.852689311750588 2.788331302472538e-06
0.852810321669309 4.498965289272666e-05
0.854768755647239 0.0004841863733670078
0.855611328148668 6.005221771553612e-05
0.855695816906969 1.2248674227839746e-05
0.855714016128117 2.76655311552092e-06
0.855727184442881 4.155408732808024e-06
0.855910962975574 6.4152564755482e-05
0.857175598468028 0.00027753745281665896
0.858681421958749 0.00032349407787996183
0.860493877233761 0.0003404869391981296
0.86118852109234 8.900998108615302e-05
0.861250951116839 9.150370142333801e-06
0.861264914393534 2.1011688993381197e-06
0.861271612211135 1.932410326969624e-06
0.861354759686385 2.93841247663375e-05
0.86179089472346 7.881976326837697e-05
0.861863658025554 1.0322563258209141e-05
0.861885924188307 4.77005549713699e-06
0.86198847517159 3.3392821967061576e-05
0.862877954888724 0.00021439186920371923
0.863803697927965 0.000158749478947204
0.864475163318825 0.00013264620705164023
0.865374780031732 0.0002192733429848538
0.865884387077081 4.387385479433143e-05
0.865938374917749 8.064092763602402e-06
0.865967618708635 6.997394312613261e-06
0.866107996360969 4.125116262306072e-05
0.867060800680618 0.00019101440870890367
0.867288887799614 3.250797499262664e-05
0.86732775403767 5.4768378321459e-06
0.867340436482533 2.792487882491306e-06
0.86740684348857 1.552741769660482e-05
0.867444471019544 5.03796172658883e-06
0.867452878381377 1.311149271062563e-06
0.86746529754783 4.257738726413759e-06
0.867667797120158 7.144721986969546e-05
0.868852155039602 0.00022355175014658705
0.86912356021046 3.8162283828019984e-05
0.869175390005486 8.156586065457194e-06
0.869195350143758 3.558948441224978e-06
0.869214397777063 3.7125941222907156e-06
0.869245364816422 7.924300088915516e-06
0.869351554549545 2.751357934962286e-05
0.869764606488059 0.00011049535032805562
0.871021113963813 0.0002360871191565176
0.871303015786863 3.802296388530424e-05
0.871343843151543 5.770846518596054e-06
0.871357729244677 2.9982360037851858e-06
0.871409821198776 1.554641633210972e-05
0.871770520809493 8.097951052957087e-05
0.871977900998014 2.9591249411309343e-05
0.872041212471834 1.3189884984195703e-05
0.87222370317555 5.29990697631389e-05
0.872946003358874 0.00013669810700096585
0.873101832893819 2.07983773134438e-05
0.873127380312147 3.7004589228974986e-06
0.873137714796856 2.4918999159371518e-06
0.873208172144879 2.325962923698979e-05
0.874081772558728 0.0001913765139083341
0.874472446261534 5.6139992377990736e-05
0.874537661955698 9.286429512990636e-06
0.874554312884407 2.8575258543207715e-06
0.874569812974786 3.4542193758458738e-06
0.874594602022243 5.401981938613416e-06
0.87463190539025 8.956191031745519e-06
0.874750003496972 3.033923513422632e-05
0.875182597070398 0.00011376914313216439
0.87654071209997 0.00028406075464505596
0.876959405668999 3.792793344887696e-05
0.877004395550419 6.299022270138065e-06
0.87702075074028 3.612685804722242e-06
0.877081868103378 1.818890591804686e-05
0.8772965822738 3.939652903797166e-05
0.877351105396516 8.799384053543731e-06
0.877404142094055 1.4071911765766953e-05
0.877706100484405 9.038749663410469e-05
0.87916259689624 0.0002825992105253814
0.879685748412855 9.591539588816319e-05
0.87990454082585 3.063472535364696e-05
0.880044768019529 2.932977016234272e-05
0.880121375660268 1.0855133993700907e-05
0.88013941609355 2.999093398920614e-06
0.880152861917577 2.940049717713466e-06
0.880173286806817 4.427151932920273e-06
0.880203312894741 7.186485875886994e-06
0.880298342590732 2.4450941676839222e-05
0.880650239189964 9.29250031757373e-05
0.881778076266336 0.00022405169268351278
0.88229750228737 8.287845279123416e-05
0.882527348797983 5.82578918796911e-05
0.882824536487703 4.324053331360233e-05
0.882882719596249 8.951888146137797e-06
0.88292314347138 1.0426469472404116e-05
0.88313610059454 6.365644939776947e-05
0.884231532327556 0.0002329881336431582
0.884761431533869 7.618983022185864e-05
0.885272079211078 0.00010379310061758291
0.885420216830971 2.380760664360776e-05
0.885572596342971 4.298233529250196e-05
0.886564160988776 0.00022094863784610498
0.88730949387706 0.000141095494925583
0.887783959668017 7.028658475424699e-05
0.887940330344288 3.7388526403028895e-05
0.888814671765426 0.00022036827218972717
0.889905106380195 0.00019221509960532342
0.890382265915234 8.730780766340679e-05
0.891831483199643 0.00031793171085340145
0.892630859892534 0.00012610067400199625
0.893940843324105 0.00031321091746250437
0.895066308305043 0.00020005964952779062
0.89683195207487 0.000349456898324497
0.897862377097861 0.00020561515913472696
0.899109976500894 0.00027151924777630415
0.900633280647014 0.0003336506719584838
0.902850816136946 0.0004602701562134346
0.905439095359425 0.00047564784519191406
0.907577643411375 0.000412964758594857
0.908761640891783 0.0002457887497666848
0.911109786641934 0.0005679351123236266
0.915277037098244 0.0008184338080265289
0.918603956521593 0.0006691396979818089
0.923730681597671 0.000991448373078684
0.92755496967135 0.0008447878631584508
0.932268745690759 0.0008874830643552925
0.936160211343201 0.0008347091449232905
0.940969082172009 0.0009220013845232366
0.945410622148641 0.000972768702816084
0.950920404355479 0.0010357050929582306
0.956600943000558 0.0012267004738431685
0.961913238586574 0.0009783116449257115
0.966182136930843 0.0009417160819163138
0.972131390505225 0.0011084990897222457
0.977638037420865 0.001159346012228012
0.983010966618532 0.001041890796317357
0.9876522594489 0.0009203614792891599
0.992113801625857 0.0008364242565362375
0.995762502115492 0.0007362836833772771
0.999442107100211 0.0007660474347796455
1.0049782204643 0.001138140315198136
1.00929813386425 0.0007918149389334094
1.01296822180142 0.0007239709844667706
1.01616081739067 0.0006096297686902206
1.01900057005142 0.0006503756162838063
1.02413161737458 0.0010758004676706522
1.0290035418414 0.0008983126948994894
1.03442709489917 0.0011955060740069157
1.04022504159976 0.0010999069281086159
1.044457208794 0.0007530104810356819
1.04804387782315 0.0007908389572693877
1.05371182554552 0.0012431065788849635
1.06133086277018 0.001490501662400308
1.06837293263313 0.0014803145648098939
1.07614488323528 0.0015229757254167041
1.08280165016444 0.001298053232650904
1.09098539618746 0.001641679869417094
1.09939702206678 0.0016761579785527663
1.10818592784119 0.0018485423097742918
1.11370497839956 0.0009090057522286095
1.11983698869897 0.001387434513590452
1.12716566875336 0.001447750935442968
1.13491302761617 0.001456384659904684
1.13966841685457 0.0010348195126549749
1.14799398344165 0.00170920884192939
1.15547137256115 0.00145147971049497
1.16355046684201 0.0016849381877846984
1.17164679810995 0.0014989994538921057
1.17892989042824 0.001619584794625516
1.18663489255631 0.0012667488350882315
1.19164902328135 0.0011658847527428059
1.19945453340514 0.001441142954267707
1.2048826769397 0.0011553051160918854
1.20932171421718 0.000854148848611864
1.21452361467232 0.0009624252755292622
1.21840635922 0.000778653721824591
1.22277109082459 0.0010411253189309265
1.22876152051275 0.0010464201935630724
1.23255379779255 0.0006746821997833619
1.23459786752992 0.0004962271428137053
1.23985286866742 0.0011101016890424653
1.24440384676596 0.0008691586321554066
1.24834414322985 0.0007236264963730414
1.25135295249084 0.0006954098743644761
1.25596164496917 0.0008234193227311413
1.2590830127866 0.0007238072693716614
1.26318186283463 0.0007986513418817024
1.26771599485188 0.000937435338771972
1.27073924740624 0.000462882658933136
1.27361992948002 0.0006601414330189978
1.27949855478081 0.0012541011947634919
1.2839564258824 0.0007159171006889166
1.28577915386469 0.0004797525441254078
1.29072393283877 0.001123867572052325
1.29650501967164 0.0009612337758448163
1.29910217608181 0.000490677342204412
1.30342699570609 0.0009871553427855738
1.30912633204508 0.0010937196032265244
1.31219282964394 0.0005491834318076974
1.31527476517163 0.0007581831774911924
1.32140423538188 0.0012673232024111559
1.32614814902668 0.0007655947750883152
1.32944124673204 0.0007205054542966968
1.33531595032015 0.0013153947437827159
1.341082464171 0.0009901329377303477
1.3444497353459 0.000680218632018623
1.35056375870861 0.0013865514844445181
1.35697521840429 0.001128007223139904
1.36061614774235 0.0007402595287970857
1.36722388900116 0.00145553897941589
1.37412481305073 0.001254892981916178
1.37794153003228 0.0007844146322595871
1.3849906425694 0.001637049562026864
1.39325047491794 0.0014525650135353558
1.39738609093921 0.000859036177190905
1.40583164090895 0.0017625302060535898
1.41438867221189 0.00162971441962786
1.41961313113423 0.0010277619044001412
1.42846513697118 0.0019082402129313
1.43705412045769 0.001676576457361754
1.44546430559402 0.0016999179141122
1.45398531255267 0.0017240691697493781
1.46332417946125 0.0018236338779747262
1.47236031004053 0.001813627466977896
1.4808305167467 0.0016447520933699899
1.48998438728653 0.001911172235301006
1.49907839056576 0.00182036673086747
1.50829417289376 0.0016610854792399106
1.51438217488771 0.0013593911808165277
1.5241959097774 0.002043979848965628
1.5338947323012 0.0016945237976525261
1.53827240582982 0.0010055450151320842
1.54644605008559 0.001770415739872416
1.55434329170977 0.0013632490269305736
1.56093978464394 0.00149416685519772
1.57015452930387 0.00169194947271378
1.57753858719892 0.001590177249674602
1.58557799638899 0.0015225698029651459
1.59492976436267 0.0019019865527506122
1.60195935439126 0.001454017532985724
1.61009327471714 0.001584560086035414
1.61800999104432 0.00166155004615412
1.62650937157869 0.00171533882717869
1.63569065659752 0.0018235006703335658
1.64659767599028 0.00214165964625914
1.65698959788144 0.0020039572297527357
1.66740552931961 0.002268824904963546
1.67851236903745 0.002206493493686174
1.68964534868793 0.0022290153031579037
1.70113665241418 0.002324022803559522
1.71281564474739 0.0023189079720277858
1.72532205024297 0.002519223356179114
1.73910945750405 0.002968673898765168
1.75351310898239 0.0027676240886896847
1.76918488120399 0.003227471202487976
1.78530890972888 0.0034876636665104018
1.80287363593488 0.003259939026930844
1.81993089524153 0.00360849364930312
1.8383042182484 0.003564580411050484
1.85636223690641 0.003496300623127502
1.87172925185009 0.0030105196073715278
1.88625572052389 0.0031133410863879458
1.90384225156667 0.00345804500925297
1.91960583477546 0.0030447685063395478
1.93481090557398 0.0028279597985089986
1.94892800236709 0.0031321981365848017
1.97006966824123 0.004299873166486333
1.99605593026152 0.005531826657705934
2.02001011066769 0.004328003284912764
2.04211267053308 0.004714060530053364
2.05874858438176 0.00299018826243794
2.08116756052653 0.005028589250489107
2.10459031358487 0.004290359909363933
2.13045674416306 0.005684404357701462
2.1640904571936 0.006710707529811076
2.19345830264903 0.005970237371863104
2.22109999965612 0.005491091171609243
2.24673536927497 0.0050396788996217405
2.27000132666574 0.004560004524714256
2.29207265085211 0.004318567751507806
2.31240421688289 0.003918497343535868
2.33273506313139 0.0038775686417113937
2.3531828665231 0.004025220549768344
2.37353037219851 0.0040606766664258815
2.39365364558229 0.00400289147484753
2.41485477017743 0.004302134307562828
2.43742510585147 0.004411968007163654
2.46011166577532 0.004894877209456767
2.48611901456488 0.0055164041793113305


==> Images/Results/sourcebeam_timesteps_convergence_averaged_tol_0.01_m10.txt <==
t dt
2.00544722162034e-09 7.684321637444497e-10
3.70613919767392e-08 1.1341022179446053e-08
6.62686632539021e-07 2.3048164794852865e-07
3.7307679932183e-06 6.256926103072914e-07
1.24422231863349e-05 2.766403483479359e-06
9.26932284242953e-05 2.1310637968239384e-05
0.000188468189049369 1.539960233017244e-05
0.000426696067583438 6.518832180567296e-05
0.000778799798143467 5.9579597976906774e-05
0.00107503848256352 8.010830634307832e-05
0.00179624603061085 0.00012962357227080926
0.00224735389191006 0.0001094530024385434
0.00320584511562746 0.0001836436781774316
0.00390395224988831 0.00016540883284750458
0.00511610610684282 0.00021990845167848237
0.00620089810448833 0.0002639283914842274
0.00734707510242685 0.0001832134199399186
0.00882871336798858 0.00030808357368181604
0.0097857077564044 0.000195281365696608
0.0115012967255981 0.0003548429468408148
0.0129750669632321 0.0003527436193582984
0.0146409249910126 0.00025937831441329455
0.0166370269773986 0.00041332458133550297
0.0183536475693038 0.00040612349528597314
0.0201184641993801 0.00028630468985451696
0.0223864205759163 0.00047256511443412145
0.0243746339800283 0.00046296055375556045
0.0263204316227781 0.0003442502136914112
0.0287848852740754 0.000458047927982515
0.031169285318574 0.0004957660828837322
0.0332606774465947 0.0004931799976040801
0.0355775047769084 0.0003889462963071268
0.0383388402978312 0.0005581907726663427
0.0410759139104109 0.0005668076314328553
0.0439560043765201 0.0005640540164481728
0.0464970679536322 0.000600547533127908
0.0492236209562473 0.0005414854856694318
0.0522770521318257 0.0005149369408469564
0.0552993281817577 0.0006189246707833568
0.0584323899273162 0.0006193204257634074
0.0614214679899871 0.0006112353882263279
0.0643525201889613 0.0006075342272133958
0.0670617787765693 0.0006002077995573491
0.0701567752197709 0.0005591024557270051
0.0733104224215961 0.0006155591245633196
0.0766760977878676 0.0006805727638038448
0.0800333015870901 0.000660626708372738
0.0832996077488699 0.0006948992055389464
0.0869034339224123 0.0006948490144675253
0.090268768626141 0.0006705863380062941
0.0938219484572446 0.0007169566360004138
0.0971013888560357 0.0006984103717168008
0.100507365216302 0.0007166482499434861
0.104130165317805 0.0007437755769208727
0.107949528854155 0.0008178576381163109
0.112078103513522 0.0007497510486512404
0.115815743284487 0.0007605654546770092
0.119648310883841 0.0007733334868969264
0.123560781075073 0.0007827647902494409
0.127507064921958 0.0007874584577451171
0.131495173737911 0.0007924280781526564
0.135513707232735 0.0007993751342596667
0.13958316954802 0.0008066799092926798
0.143676323851163 0.0008105153278603283
0.147802066655058 0.0008154264720575573
0.151964832689468 0.0008207830266484331
0.156246109473946 0.0008353744093674882
0.160503832704009 0.0008537215791142285
0.164760917117823 0.000858574803208552
0.169027612956052 0.0008913569559426432
0.173451305823004 0.0008600110044669342
0.177868014691273 0.0008627625403819933
0.182498457809488 0.0009418134660233614
0.187154620447035 0.0009160249775313097
0.191574343376956 0.0009499491599181481
0.196202635836148 0.0009228222093331868
0.201066967401113 0.0009211029355233695
0.205670196585611 0.0009367735521050083
0.21067730059604 0.0009816560426868567
0.215564687296342 0.0009981950843778009
0.220530681641321 0.0010411414692238722
0.225432499857387 0.0009569852701409252
0.230513913371549 0.0009988769858577467
0.235702879646584 0.0010214147154877784
0.240601431851362 0.0009987618697089751
0.245785202992325 0.0011325390855890858
0.251636524143158 0.0010797658484769975
0.256640597726056 0.0009824321239337943
0.261712859820468 0.001034326746240484
0.267194538724345 0.0011299418333878012
0.272496300718799 0.0010305464615378943
0.277762064372081 0.0010395692617447298
0.282960898830844 0.0010565496706747119
0.288258524473047 0.0011032441560160538
0.29377330889688 0.001065067502291279
0.299110667890662 0.0010465264276465626
0.30435793202887 0.0010714887415908501
0.309741072558606 0.0011065780707684373
0.315487718826726 0.0010681668525283666
0.320786235425549 0.001111100929503274
0.326389834547441 0.001125725088389214
0.332093366899505 0.0011350094478023679
0.337844234098188 0.001144956473994042
0.343621178001091 0.001162399212034158
0.34945508559409 0.001175787085033774
0.355499329352336 0.001213469886135392
0.361258743219767 0.00122609676920511
0.367392687396441 0.0011458955693741317
0.373060081917858 0.001145348106806198
0.379044419526838 0.0012889751074156
0.385411399648707 0.0012247967275727447
0.39184341296795 0.0012143863219404019
0.398312459136554 0.00132562539796257
0.404344530701515 0.001186423069068482
0.409918423582707 0.001082719160984701
0.414895181201387 0.0010381893874256015
0.419537611987729 0.000932935284453384
0.42411053135427 0.0009141009374203319
0.428805050701003 0.0009423832048712077
0.433554083986163 0.0009556078823223322
0.438455146214313 0.000992791700799101
0.443341455638396 0.0009906114807904502
0.448425213634528 0.001032082727133035
0.454149502331206 0.001049057924926645
0.459490615718662 0.0010738871221769898
0.464785613315509 0.0010611112572964016
0.470033926525977 0.001060572787449498
0.475243459840096 0.0010049692412617806
0.480075603866087 0.0009632777298737783
0.484920837506063 0.0009662382605536146
0.489451898765674 0.000884266614774871
0.493451372900345 0.0007647117272357865
0.496701283664486 0.0007357208088278145
0.499325248831252 0.0005122940334691414
0.503073076946857 0.0006592348048756318
0.506928017002204 0.0007828781898458316
0.510505045376281 0.0007463442895294353
0.513708969459572 0.0007225582869602693
0.517495953313369 0.0007087741359773654
0.521493977448447 0.0007482215674116322
0.525598368704184 0.0008370261315145356
0.529751004855822 0.000862391738689837
0.533472235200918 0.0007339542793684808
0.537567399077837 0.0008960388417386071
0.541530104016174 0.0008144504132428438
0.545631537096969 0.0007755186283953427
0.55005605667401 0.0008071139348051332
0.554513935719028 0.0008928176905568085
0.559379092278851 0.0010297322335934844
0.564022845141029 0.0010259658822444084
0.569585374255254 0.0011326814707711878
0.575480320708612 0.0010725612348730957
0.581122463936088 0.001110590472813338
0.586812735970601 0.001188417519891381
0.592646363875898 0.0011784029832934864
0.598593487759719 0.00123995431390655
0.604715135605583 0.0010975449655528857
0.60713791465164 0.00035503498375244263
0.609145720780889 0.0005203059086998285
0.611365897407681 0.0003109225750434757
0.611904001531337 0.00013617302362085265
0.614398179284986 0.0005311709764646812
0.615792594989865 0.00021196756824903108
0.616560234732957 0.00022763578440897214
0.619274182744991 0.0005375067864422764
0.620241838122793 0.00013172983504098783
0.62170557019384 0.00041698835950245035
0.623996954702593 0.0003416777109536048
0.624541977846331 0.00012742991067141106
0.626662326687537 0.0004950734909293975
0.628311063869409 0.000239560924734892
0.629483581642028 0.00031925639990881447
0.632106578687233 0.00045397208067337274
0.633481659533586 0.00035121921613362223
0.636127729315865 0.0004939317897180589
0.638374359507801 0.0004963722608235608
0.640923799224902 0.00047403850759455333
0.643744223256516 0.0005877892063323724
0.64676100801273 0.0006051989028492159
0.649247084461777 0.00045204028815699747
0.651649008266994 0.0004503755711355552
0.653440785860533 0.00038973878796013197
0.654560490793336 0.00017829650899432782
0.656317291441653 0.0003974213347847972
0.658920232459795 0.0006078507314684256
0.663860690548145 0.001127969003342054
0.671907035893558 0.001627454891794708
0.680785723534669 0.0018840333929103083
0.690030292107545 0.001726887944517172
0.699704413377636 0.001910933352666798
0.705215942459419 0.001100412473273285
0.712528453341742 0.001445444646885596
0.718300799567102 0.0011242969403383333
0.723837765523603 0.0010770096411471474
0.729012799116349 0.0009484835863072264
0.732996703296563 0.0007884838913867164
0.737859677053113 0.0010059477358622393
0.742244853608977 0.0009144881845387784
0.747454056858605 0.0009005468510970824
0.748185568308387 0.00015462010515980253
0.752093798516025 0.0007467122550166421
0.752204410861666 1.4748001273903095e-05
0.753889121893243 0.0005004266725683926
0.755884965636417 0.0002819413390282848
0.757160696983208 0.00020746889822084038
0.757192443917712 1.086309805363146e-05
0.759776922270786 0.0005275440386419511
0.761129488539274 0.00032720978408959996
0.762111045134295 0.0001232015694898103
0.762129023779114 6.734720752554313e-06
0.764355305904307 0.0006369765759402675
0.766960206787807 0.0003293516661211917
0.767025286654401 1.6987486486821515e-05
0.767718146375733 0.0001532221825819453
0.770879756697721 0.0006665825819641023
0.7717949848178 0.00013326501389177302
0.773908610921537 0.0005003460194623112
0.775111744135388 0.00016572826678481348
0.775306521777837 3.1312651305076163e-05
0.776551847226711 0.00036858730060932733
0.780065791826136 0.0007840631201240834
0.784987980386343 0.000876502429091537
0.786379756068009 0.00023541828631187703
0.790453771260514 0.0009535594794126336
0.792710999331648 0.0006562315084475148
0.797700287441563 0.0007647716896186903
0.801359226472586 0.0008228966994834039
0.805438545402684 0.000593121905002592
0.80960242348204 0.0011787529179269282
0.818997417240121 0.0015972294747934022
0.82754089101964 0.001969538153821132
0.834372476463726 0.0011407944304764072
0.836634736742248 0.0003387951080086831
0.836778225976592 1.4974920225756513e-05
0.838572061936331 0.0008116239815917023
0.841748373176903 0.00018794198957446781
0.842611538069547 0.00044981974685336546
0.850763594481185 0.001548034909934882
0.855156343827493 0.0007708351926850271
0.855749543857578 2.9197205262208257e-05
0.857638163607497 0.000501307018337269
0.860519937575786 0.0004543394187672961
0.860634435693388 1.7435308827321434e-05
0.861184268364283 0.00016528323766278177
0.862020034327457 0.00011159053490873615
0.862157033114139 5.862800907097645e-05
0.863925864828842 0.00040187696019811884
0.865261263039137 0.0002860036241607038
0.866113137736863 7.37617209197941e-05
0.866278192731713 5.4420923677545573e-05
0.866948461534366 0.00011042931184283229
0.866988175399749 2.2341004654268563e-05
0.867521511967989 9.699980838148142e-05
0.867589737372775 1.0323318829417046e-05
0.868543426706412 0.0002254131626764804
0.86912385831135 8.838871581215613e-05
0.869276615419798 2.32448881689994e-05
0.869327545017911 9.256826527340375e-06
0.869445037672841 3.756967074383434e-05
0.870888165790567 0.00032901033206028
0.871596316804292 9.16176986336199e-05
0.871688774559005 1.543229089583208e-05
0.8719987196312 6.679790143575841e-05
0.872281283706409 9.383651761451931e-05
0.873347337460974 0.00017482742351314573
0.87342578451072 1.7873586317967433e-05
0.874514128923874 0.00022396901746509694
0.874811179012208 4.6593284729763265e-05
0.874852045363593 6.6182196516337516e-06
0.874883876433706 7.557156945438963e-06
0.875042411945715 5.071057278538222e-05
0.876892637588591 0.0003905545685676804
0.87737954504408 5.826802915970712e-05
0.877440050768211 1.7046415444905202e-05
0.877587802900855 2.7933574458381036e-05
0.878536693656034 0.00033554264809999834
0.879994983005392 0.00015821681812372288
0.880363575839835 5.911241705374404e-05
0.880423208114248 9.21625164314569e-06
0.880448597314205 5.723881971704623e-06
0.88051164823513 1.846757781786558e-05
0.881115345473916 0.00020112358040895806
0.882694259317673 0.0002589368263816864
0.882987472876248 3.070696233234396e-05
0.883342616101889 0.00014153113534241091
0.885375138290718 0.000362061597044359
0.885961606961738 0.00022907807205648336
0.888098382970176 0.0003255226115942852
0.890272549720913 0.0005100620535169874
0.893129995433576 0.0005922904245732579
0.895648509564624 0.00046495888337505563
0.898057029428327 0.0004813869955783666
0.902089822321824 0.0008602039382296029
0.904843152799246 0.00048209907237389685
0.907550758726255 0.0006453363861265004
0.915901976571512 0.001818115394704772
0.925344582228762 0.00186659831642675
0.93484767375763 0.001993866259328088
0.945497129796052 0.002202151825333752
0.957607556798203 0.002473158277425078
0.969357050789661 0.0023973236987176057
0.980676800962038 0.0022028346046453397
0.992247402604563 0.00201413639710689
1.00001839873147 0.0018128193761364913
1.01009317384507 0.00180186278719523
1.01750699500282 0.0016315683189022522
1.02610138601452 0.00167241345013645
1.03755475995214 0.002285695301621886
1.0474882437705 0.001953653221405612
1.05817926357033 0.00251420248000423
1.07743507756028 0.0039752392314448045
1.09489530344979 0.003192723123434344
1.10916118501623 0.002907455628758876
1.12427091639425 0.003046943722209772
1.13675855930709 0.0024588143530251717
1.1534484718659 0.003353844484882808
1.16846719051637 0.002940535482478156
1.18418379828513 0.003193983458077642
1.19833781657428 0.002591811412826934
1.21052288141302 0.002566606482429598
1.22063045110151 0.0019169110622118978
1.23166647514077 0.002150510615245956
1.23981860142078 0.001586249721014225
1.25231439028045 0.002634197125802646
1.26151644531257 0.0017758606619627262
1.27144563402124 0.0020727390307374418
1.27732826551191 0.0010363248605497891
1.28844734467741 0.0021012014605632694
1.29470198549673 0.001625321872824937
1.30367103538972 0.00155051200996499
1.31413346904806 0.002121999266658728
1.32360505964822 0.00222190521508891
1.33401812743747 0.001752088140900546
1.34580998178942 0.002438931129614414
1.3562230925415 0.002387187736035034
1.36646083959672 0.0017813066698453121
1.38097576978104 0.002971191595391974
1.39596813091686 0.003008292661658002
1.40816913400847 0.00274294813293141
1.42678253462051 0.0033341434361237364
1.44601380893242 0.0039874630525761935
1.46753573468899 0.0043495734117238675
1.48955843592339 0.0045550815456903175
1.51105325412087 0.00414746998479667
1.52914338139375 0.003914612046443426
1.54667864087776 0.0035042671285217563
1.56554172666241 0.004145037356717373
1.58667433022849 0.003539209522260716
1.60435684510294 0.0036365144549895764
1.62161278223126 0.003478966916425326
1.64219890751793 0.004369132235535147
1.66711899690065 0.004826025976387836
1.68799537664784 0.004366251410175744
1.71319016241312 0.005190146808329141
1.73834436683719 0.0046345633211652346
1.76271036655383 0.0054063131808444785
1.79111856855424 0.005149931966558524
1.81674907550907 0.005844897640723235
1.84621451100382 0.005217145447795397
1.87295501708311 0.005933661745090054
1.90333822870707 0.005968547920299386
1.93820885485234 0.006639214617296425
1.97590511972094 0.008169225369981544
2.01540888616779 0.007508935205008158
2.04418562267392 0.005706669681654163
2.07329769940429 0.006425749789389666
2.10797892533656 0.0063244857730419424
2.14063928217209 0.006681241650905207
2.17183689837168 0.0061770133120118646
2.2023713080189 0.006116759503362516
2.23279940857284 0.006097366478215702
2.2632207958105 0.00607794080857144
2.29356378714302 0.006068435259108774
2.32386907788289 0.006058876783750992
2.35414125837737 0.006048303345356574
2.38436099873326 0.006046256840104862
2.41457363128048 0.006035637998881025
2.44472717494256 0.006034670467971016
2.47484390972485 0.006016263914775418


==> Images/Results/sourcebeam_timesteps_convergence_averaged_tol_0.1_m10.txt <==
t dt
2.12382265378842e-08 2.089204032948277e-08
4.27133018405793e-06 1.2594221254094497e-06
7.21372436212962e-05 2.31593093005956e-05
0.000335161712084034 8.731649519396988e-05
0.00107722132974088 0.00015811636380069048
0.00249629881197254 0.000346828478261848
0.00494728517292118 0.0004547951412931184
0.00758492392871054 0.0005227381222606622
0.0106324587476917 0.0006789283142220858
0.0142039424762308 0.0006800319831966779
0.0181203410857092 0.0009280684556361446
0.0228947470004302 0.0008712024614724523
0.0275693388108596 0.0009583482428063332
0.032809841630221 0.0010377743964372855
0.0381149413642894 0.0011056330152818012
0.0435988587847618 0.0010883002126187435
0.0493511647773398 0.0011429739324978982
0.0551636128293131 0.001174179429350062
0.0612718116221464 0.001267672082037942
0.0684924947478396 0.001455962010869646
0.0757934900991631 0.001471700299065102
0.0832898271841667 0.0015141365898785
0.0907431818300834 0.0015003457307427581
0.098356454444757 0.001535684811843132
0.106423848612026 0.0016886075569630399
0.11628308358171 0.001917528076585654
0.125973811352253 0.002009131090462764
0.136035854292893 0.0019671506765820143
0.145971162423225 0.002016049045539058
0.156059412638307 0.0020168507101138537
0.166241253309906 0.0020188340136817057
0.176335876254029 0.002064748616290982
0.186824084914445 0.002061647539841286
0.197981426287708 0.002277990030385414
0.208511585344449 0.0020384364898555643
0.218751925699168 0.002129779101413124
0.228979289258499 0.002010792218386224
0.239495163821051 0.0021689197892298664
0.251702748456913 0.0023504509677260044
0.264004032453022 0.002576133704261396
0.276801767366385 0.002568959478591342
0.290910607162897 0.0029338782068560497
0.305509687296919 0.002820488581612504
0.319954936076147 0.002926529341659352
0.334212516184098 0.002884067578978142
0.348958067408708 0.00286502365513754
0.363582815472266 0.002853250472520106
0.377593186742567 0.00313040205127992
0.39348405889726 0.0029219029343472763
0.407654439855417 0.0027238115627062458
0.419689680182895 0.002443995827710584
0.431256640118654 0.002315712567850844
0.443271295758327 0.00241979819431613
0.455550224120468 0.0025314361719271064
0.467846785244962 0.002367951551834578
0.47941619138457 0.002309141873984236
0.490108526834411 0.00205975807887699
0.499055851210593 0.001652567366172926
0.50876286395146 0.0022816596381745437
0.520362312862818 0.002159428438065284
0.53190347011275 0.0024278669011305763
0.544333865522495 0.002407171848030348
0.55671547908904 0.002571195788075814
0.57068442344352 0.002777637083465708
0.583707574186316 0.002592871539061692
0.596183401083156 0.002294740352062354
0.605026978034093 0.0016525703981616513
0.610399656405585 0.001006893181368667
0.614225627185631 0.0008055242769040401
0.616981807400031 0.0005864678352757514
0.620015651994081 0.00048150898544826396
0.623600967260944 0.0007310021252914628
0.627091105772365 0.0007012069887897418
0.630711675868865 0.0007061604066441647
0.635196769880481 0.0009972071676337011
0.63964440217637 0.0008684989331915187
0.64499531924624 0.001238436520167781
0.651303069284862 0.0011789991012667058
0.658080722665165 0.0016147971045995
0.666886642362152 0.0014707003097386858
0.67593583921413 0.002110323468185334
0.687031507834407 0.0020183533894284457
0.698216900072735 0.00238789811043068
0.7107179771281 0.0025230996291702784
0.722701044316202 0.002314314401346826
0.733051295112177 0.0020864218505265942
0.745444314047146 0.0025854258470611137
0.748576389691091 0.0001741275020813584
0.751406916042845 0.0004952788908566724
0.75380129206172 0.0007536940812329877
0.759875575466237 0.0009406608773383432
0.760164819642024 9.512421782158712e-05
0.760688366090377 5.500049661227148e-05
0.761356535533646 0.00024416182346848075
0.765653565842199 0.0011847544081739444
0.768517178788415 0.00014984429304417104
0.770021019848675 0.00048577497437308386
0.77577441580267 0.0010308846377830039
0.785953200607954 0.0019831436897503863
0.788271933724861 0.00044465900181308123
0.792424974922894 0.0008673808790475919
0.792924611315881 0.00010494130391018751
0.794820610466833 0.0005186488333876977
0.802081461472833 0.0013699664952495157
0.81097011826046 0.002015867251215554
0.821895496149935 0.00240318348937089
0.834221106997913 0.0023727626042529164
0.846549838111083 0.002633337113643954
0.855313266042156 0.0015318571700418625
0.859479500284501 0.0004839815341216646
0.863174348894287 0.0007813409307440985
0.867126383603736 0.0010185880235030677
0.872201247372729 0.0009111151657546516
0.87580233213807 0.0005456840368890316
0.878946485701285 0.0006898859556625179
0.882218086224272 0.0005518676196591665
0.884092490056656 0.0005367240419850036
0.888537330956697 0.000971659181234426
0.893135740924425 0.0009016163431342528
0.900672457295879 0.001551395593666018
0.916149146785873 0.0037027696746665755
0.938742584355483 0.004290139094508984
0.956032120809967 0.0034341630099059377
0.975535549670331 0.0037917279654561
0.998239968156243 0.00467037580243045
1.01896028321945 0.0044562583454268775
1.0406581750069 0.00460059646751302
1.06630359363443 0.004871869576015543
1.09066144101269 0.00517546570044259
1.1190017589403 0.005688695947269784
1.14606580037969 0.00510481039477672
1.17710556421722 0.006306570369902486
1.21403693952623 0.00714168108352208
1.23504079967212 0.0038783265156004166
1.25 0.0027496319723251503
1.26792517271942 0.004384286181836648
1.29406050229262 0.004761705408985911
1.31210499389897 0.004363184660913448
1.33847173438158 0.004922767307582563
1.36456772193672 0.005101576703510416
1.38887190837784 0.005027302679678105
1.42037744138366 0.0062786405087939656
1.45445443666787 0.00795580616887066
1.49368276322049 0.006966469688357372
1.52942477412294 0.006663360644066386
1.56009630184491 0.006885769601833685
1.59267882211736 0.006240424089985792
1.62476937074899 0.006538419157375933
1.656598946768 0.006244724643957988
1.69016557304506 0.006909402832152106
1.71924186444412 0.006208254435088348
1.75007777749683 0.005792475237941912
1.77628886665423 0.005372025297328598
1.80385236901679 0.005015030562541614
1.83488546684885 0.005534777142429319
1.85900820552757 0.0059108641017475445
1.88653436932457 0.005784840286356574
1.91706576690776 0.005045453861756879
1.9407994945746 0.004669754686946306
1.96592010517723 0.006024113240611269
1.99309971579565 0.0044874352380529356
2.01982488346541 0.005623216553527535
2.04330077923189 0.004649924293184548
2.06991084650707 0.0054963158394631196
2.09871098194749 0.005200335197118622
2.12413073987488 0.005845977242407469
2.15468772540153 0.005287561866991642
2.17898709267731 0.0058566935849133864
2.21021251073525 0.00552419693402501
2.23500442533123 0.005494749440273144
2.26268442245749 0.006256975484684878
2.29560038722731 0.004981641831828046
2.31886477804165 0.005605689719176988
2.34772197724701 0.0053543579965625475
2.37696269809624 0.006008252552786988
2.40568269720429 0.005184331452340704
2.42965230935604 0.00549816117531878
2.46020966680121 0.005373238107732466
2.49292904827686 0.007382239043765304


==> Images/Results/sourcebeam_timesteps_convergence_averaged_tol_1e-05_m10.txt <==
t dt
2.89706129646317e-11 7.50356869220761e-12
7.95033523521651e-11 1.0963691595218164e-11
1.55977898916364e-10 1.66474925310269e-11
2.72771911953295e-10 2.54198768554971e-11
4.51456811986668e-10 3.893503445464923e-11
7.26179718835958e-10 5.990403431313763e-11
1.14969657656886e-09 9.23744688720382e-11
1.80275458167613e-09 1.42381645978672e-10
2.80457138431572e-09 2.1790341439854799e-10
4.31245390741857e-09 3.25982099291378e-10
6.50411043814225e-09 4.704580650865212e-10
9.60333310780659e-09 6.63653899895011e-10
1.39645824565942e-08 9.297517869307182e-10
1.98548080901059e-08 1.250999775751606e-09
2.79328439588156e-08 1.7286671027580742e-09
3.94344078517724e-08 2.4805234242321025e-09
5.6512135192789e-08 3.718681514394158e-09
8.32931077624807e-08 5.910578223885345e-09
1.28868123731174e-07 1.0281394657940617e-08
2.13330712976161e-07 1.919627515589092e-08
3.663879650569e-07 3.390275054299258e-08
6.06880699377464e-07 5.1621688444130116e-08
9.3611633937616e-07 6.91969390759341e-08
1.32289725333839e-06 7.75276683847233e-08
1.68724107596169e-06 7.132954590848807e-08
1.99922976397053e-06 5.9178456640090856e-08
2.23678944975698e-06 4.621228491267576e-08
2.47237429182685e-06 4.768567795424446e-08
2.72156273113119e-06 5.0440167233096026e-08
2.99077321074684e-06 5.511474201089786e-08
3.30480031624656e-06 6.52120952182948e-08
3.65427621406604e-06 6.742568656987758e-08
3.93538254832929e-06 5.6160630103721445e-08
4.24407363878164e-06 6.436991973438594e-08
4.64932655610919e-06 8.720062737959576e-08
5.27092476536452e-06 1.3783658895887841e-07
6.44139344822248e-06 2.6865472278433963e-07
8.32233518415435e-06 3.930573563605578e-07
1.05841276826826e-05 4.681865128548948e-07
1.33586355556511e-05 5.817863544486376e-07
1.69176183156227e-05 7.506218470818918e-07
2.15045245572194e-05 9.619990463097479e-07
2.74589758466892e-05 1.2660194309684718e-06
3.58024162195844e-05 1.7975916718093179e-06
4.78693405788428e-05 2.59844483848978e-06
6.51289116940789e-05 3.6006434728306717e-06
8.24180870281032e-05 3.3367704760440703e-06
9.82112202086674e-05 3.198174307309676e-06
0.000115275383115479 3.3735283225351038e-06
0.000129461533064181 2.705459412899394e-06
0.000140749136198754 2.138821171343184e-06
0.000149150645088648 1.581027715744862e-06
0.000156014479271554 1.3723117315952658e-06
0.000163019177013533 1.405361313948858e-06
0.0001701318571328 1.428551070043214e-06
0.000177493942243198 1.4910259036967522e-06
0.000185357514049722 1.5777433771969121e-06
0.000193571527011639 1.928205417146548e-06
0.000203617172182635 1.7466987704633799e-06
0.000212381742901412 1.80831941015576e-06
0.00022339886325641 2.348594128500844e-06
0.000239140238823683 3.410367479367632e-06
0.000263165161397587 5.279239828848362e-06
0.000305453404304154 9.466756734674945e-06
0.000356694269782558 9.85641270995155e-06
0.000405358560297658 9.975760250265734e-06
0.000466766743907885 1.3492521039900401e-05
0.000545022694156375 1.503208780668732e-05
0.000607039270413192 1.182684280315796e-05
0.000655378263582744 9.18131774293786e-06
0.000693608199166394 7.299467588915462e-06
0.000722883663702484 5.517081435695471e-06
0.000744889481755323 4.2548889539514515e-06
0.000765897122245055 4.222413362095104e-06
0.000787310932502223 4.297078556114025e-06
0.00080923388637424 4.420734364526792e-06
0.000832352057598614 4.6308149651621625e-06
0.000854463059165201 4.380194433610346e-06
0.000882819136623521 6.1132597639135295e-06
0.00091178686563853 5.614236959364796e-06
0.000942378975016194 6.41131323620868e-06
0.000983283844449597 8.778160783145708e-06
0.00104230145055482 1.273171022683768e-05
0.00112944217240045 1.896827834199896e-05
0.00127131731908683 3.05994471490874e-05
0.00142253899471464 2.8679683338019322e-05
0.00153904776662587 2.215574047278392e-05
0.00162851822245298 1.6947143580716102e-05
0.00169867290635204 1.3450902311730878e-05
0.00175443831875609 1.0549365690007988e-05
0.00179621128155487 7.907402260682901e-06
0.00183248858508024 7.315178666633418e-06
0.00186997626378102 7.537618664906539e-06
0.00190864524208802 7.803456952063168e-06
0.00194936346510493 8.139653640372396e-06
0.00198757066882215 7.498107105671255e-06
0.00203231118951957 1.0696191646289696e-05
0.00209426610210251 1.1297354405906361e-05
0.00215029703882819 1.167216808549656e-05
0.00222363610166536 1.569575315244358e-05
0.00232761983250436 2.2323356196039704e-05
0.0024756426661221 3.179970654480286e-05
0.00267311541929025 3.990418622862856e-05
0.00284730149232223 3.305960343886356e-05
0.00297959512888403 2.500843234151018e-05
0.00308257741820644 1.9714091985693962e-05
0.00316587617448097 1.589799038748614e-05
0.00322974591681194 1.206426315323942e-05
0.00328117843691285 1.022354866779732e-05
0.00333404840551653 1.0657230886378341e-05
0.00338918064780955 1.114221029290096e-05
0.00344725176836637 1.161009534679112e-05
0.00350182761843119 1.068079625488988e-05
0.00356197557694314 1.39708479546836e-05
0.00365684325749557 1.814716562754598e-05
0.00373956806340511 1.7112437943968e-05
0.00384528313958111 2.2564861252917917e-05
0.00399350600926138 3.172666475796138e-05
0.00419962949747678 4.394020326616546e-05
0.0044361959266433 4.552935721880424e-05
0.0046175841924533 3.423149874205954e-05
0.00475699058614708 2.663007717810802e-05
0.00486927519622972 2.15955902133622e-05
0.00495907484914678 1.698734654958308e-05
0.00502763665865959 1.328343315171202e-05
0.00509408338479716 1.34310438911377e-05
0.0051641253762848 1.4160631491518579e-05
0.00523798787923757 1.486094165171236e-05
0.00530965369191088 1.403718299369068e-05
0.00538225645497897 1.584049353874088e-05
0.00550663918760104 2.5188661103213565e-05
0.00561554524136998 2.2194204185333637e-05
0.00574817301430396 2.817745793868576e-05
0.00593173611259855 3.923279195642464e-05
0.0061836548490565 5.279652167805712e-05
0.00643725212974743 4.77958783873488e-05
0.00662726801435813 3.616237811959622e-05
0.00677741843055227 2.8762029674515666e-05
0.00690003080126387 2.3529164794353217e-05
0.00699638776990391 1.823645916593152e-05
0.00707470015516208 1.56026824423642e-05
0.00715659283866797 1.65872576001536e-05
0.0072432891856326 1.750712843781106e-05
0.00733284394105821 1.777844995953012e-05
0.00741604403270459 1.688176068936212e-05
0.00754570313832044 2.881355692611406e-05
0.00768969619137241 2.7698446807798884e-05
0.00783742667730153 3.095130056909246e-05
0.00803375196242034 4.19230501938716e-05
0.00830382412661153 5.7173613818234986e-05
0.00858604111855613 5.316781694329863e-05
0.00879924183199713 4.058942060579208e-05
0.00896805094208379 3.235306142742099e-05
0.00910645414261123 2.6605126937552023e-05
0.00921612023139159 2.0772982563486916e-05
0.00930628627618582 1.8030959918023522e-05
0.00940184743969598 1.9396985598039498e-05
0.00950295338642622 2.0425517353266718e-05
0.00960672362735439 2.051849275853616e-05
0.00970637511497906 2.085438094227974e-05
0.00987718265664602 3.6350327376047796e-05
0.0100432177724956 3.28564568832948e-05
0.0102277178504826 3.885941951008952e-05
0.0104758249153754 5.287933191567085e-05
0.0107931191629098 6.31044985782241e-05
0.0110544980116901 4.9637396310931134e-05
0.0112588581299729 3.906381136312674e-05
0.0114242052626773 3.1841656836516684e-05
0.011560130520415 2.5921791966431242e-05
0.011666042945197 2.058721405529616e-05
0.0117709130290746 2.13249781529115e-05
0.0118833050974887 2.268595095575266e-05
0.0120012159873195 2.3601749241499504e-05
0.0121135269618391 2.2706822662275e-05
0.0122841888692344 3.837877999901338e-05
0.0124859188792563 3.878653161410516e-05
0.0126880409240675 4.212475483673422e-05
0.0129510909359546 5.59843348722934e-05
0.0132859869617166 6.662986047035449e-05
0.0135635125420452 5.273604658527201e-05
0.0137812288929289 4.165019115036338e-05
0.0139581774558686 3.411200022193858e-05
0.0141041554612472 2.784614934147644e-05
0.0142194047226405 2.257378938990098e-05
0.0143368256026588 2.3918096480810822e-05
0.0144621326593665 2.5293277172974215e-05
0.0145933689405459 2.616960778854436e-05
0.0147217302124994 2.68345079276833e-05
0.0149427400538044 4.700329095362164e-05
0.0151613126102023 4.3461437108924864e-05
0.0154015091725054 5.04173328405554e-05
0.0157193522566558 6.731586402407977e-05
0.0160557259283343 6.376892349015683e-05
0.0163158768662588 4.9615413151960335e-05
0.016523956913344 3.997688897024818e-05
0.0166967670982482 3.329005438688714e-05
0.0168350564398591 2.625887731072736e-05
0.0169579990854153 2.5086724163743257e-05
0.0170920248568902 2.7085112976433095e-05
0.0172340528301873 2.866565303828388e-05
0.0173745237576973 2.80742739549488e-05
0.01756846607357 4.52138170771e-05
0.0178282224240225 4.935108617457595e-05
0.0180788096224996 5.1802163043336403e-05
0.0183948957736946 6.694571068146533e-05
0.0187541863954533 6.931366890227024e-05
0.0190365124033354 5.381833395453402e-05
0.019261800794202 4.3263924498150244e-05
0.0194487494307491 3.610818917673572e-05
0.0196006096092048 2.8848560087932683e-05
0.0197330833040863 2.692593844127804e-05
0.019877466392123 2.9186263135576057e-05
0.0200309122484112 3.1022875167201494e-05
0.0201842712654523 3.07987483271813e-05
0.0204059967040643 5.0753694853918375e-05
0.020685557525408 5.367293420151406e-05
0.0209621688957739 5.696929168346613e-05
0.0212955158542364 6.96135432664718e-05
0.0216534511663048 6.882048659459754e-05
0.021935526216429 5.3862965676338997e-05
0.0221627126744284 4.371945250097218e-05
0.0223529039827686 3.66650089468766e-05
0.0225055500680245 2.932882547637888e-05
0.0226505631661038 2.9670618112345337e-05
0.0228073147220734 3.1641415442306164e-05
0.0229746208084472 3.364525657733968e-05
0.0231446963952774 3.593002200962862e-05
0.023437328624105 6.154980711009245e-05
0.0237227998252485 5.7105908346317146e-05
0.0240306232873671 6.351452208555735e-05
0.024394156734341 7.388205449034672e-05
0.0247282617691568 6.358377620823014e-05
0.024992592328518 5.0672481250204637e-05
0.0252099958148652 4.203184944152344e-05
0.0253920385264787 3.4822703319596105e-05
0.0255428885806383 3.013704452717198e-05
0.0257052043213036 3.2879926621822615e-05
0.0258782895311404 3.5179504994209396e-05
0.0260573560114727 3.569282412613762e-05
0.0263058229816945 5.7978143560119846e-05
0.0266324586974748 6.191790989128333e-05
0.0269412833698314 6.30006689066475e-05
0.0272924515072589 7.21921427167619e-05
0.0276561698636011 7.028840330048391e-05
0.0279473576971591 5.572388033334058e-05
0.0281846882191003 4.5795951341800934e-05
0.0283850180346985 3.855699467931558e-05
0.0285476240252394 3.192363259718697e-05
0.028716226934146 3.426486186384632e-05
0.0288958983492704 3.6643178109185056e-05
0.0290874322960076 3.816742473631872e-05
0.0293243353535123 5.685123869238987e-05
0.0296855610418633 6.789518253774275e-05
0.030007095930453 6.517346915275151e-05
0.0303632354063427 7.290661330444724e-05
0.0307347255843524 7.226911838682909e-05
0.0310365701585626 5.777725771007194e-05
0.0312829473119625 4.7559564212840575e-05
0.0314915384206398 4.018515259319432e-05
0.0316621085691992 3.357301275139534e-05
0.0318400614973006 3.6136606544414555e-05
0.032030126124095 3.8795755813465745e-05
0.032232941975968 4.0446693596473725e-05
0.0325084750624732 6.406492637073532e-05
0.0328752014391318 6.965889273757454e-05
0.0332134035109243 6.856846907107618e-05
0.0335841749138864 7.545538440264721e-05
0.0339530752631869 7.120573872120882e-05
0.0342504621340443 5.703772388508805e-05
0.0344958364253563 4.748131204667102e-05
0.0347037716294429 3.9929365007485944e-05
0.0348796180899483 3.531169040774464e-05
0.0350697060619746 3.845129339081236e-05
0.0352746072810483 4.169640362986368e-05
0.0354897564214875 4.4688239737249485e-05
0.0358512794967547 7.717143743856603e-05
0.0362095849359214 7.056027191275142e-05
0.0365697022442983 7.324181436055806e-05
0.0369583991593252 7.774786716271433e-05
0.0373049723489652 6.620441175374714e-05
0.0375847880811743 5.3889140446887124e-05
0.037820846221015 4.5779302530810804e-05
0.0380164797303948 3.772295867925988e-05
0.0382062597583821 3.8731222683657435e-05
0.0384101670790981 4.150272012386844e-05
0.0386333062299672 4.498849047010622e-05
0.0389095124803981 6.47495357024806e-05
0.0393229639556189 7.879746132843457e-05
0.0396887246511296 7.355821960542915e-05
0.0400771354631782 7.864210412243662e-05
0.0404573760784617 7.34120318629449e-05
0.0407655440303979 5.918954355507662e-05
0.0410218338269159 4.9685556739951595e-05
0.0412398050759141 4.182964919859534e-05
0.0414316910680816 3.900466451510954e-05
0.0416401370479525 4.2149420185857455e-05
0.0418681597400147 4.63610270357256e-05
0.0421223510354942 5.6190214082368616e-05
0.0425492752735381 8.637424433325388e-05
0.0429318014786364 7.601798509395992e-05
0.0433250682051869 7.96394038724889e-05
0.0437211364579444 7.708116799959938e-05
0.0440464971340183 6.243516015571045e-05
0.0443158164271843 5.21596160626149e-05
0.0445463156451874 4.4398335503409564e-05
0.044745300343326 4.0192556658725426e-05
0.0449605569878708 4.34812135766453e-05
0.0451959755633315 4.799611945580734e-05
0.0454564342566249 5.69287726939275e-05
0.0458970135286408 8.990642594066032e-05
0.046295197232219 7.893781442408554e-05
0.0466990721221075 8.163687355054158e-05
0.0471010405915792 7.805099022721864e-05
0.0474301446691644 6.320148028821541e-05
0.0477037105713973 5.303394471231818e-05
0.0479382046877794 4.514623075494144e-05
0.0481446696178912 4.186014662755978e-05
0.0483684219128356 4.5306838919530296e-05
0.0486153402761213 5.0331105680337016e-05
0.0489029945587487 6.575028768529986e-05
0.0493687051368273 9.149388697868364e-05
0.0497785672483772 8.147706262837203e-05
0.0501967029717866 8.423906874317073e-05
0.0505921214673117 7.593363135185611e-05
0.0509124800554092 6.167241214949365e-05
0.0511823282071266 5.2470294985563656e-05
0.0514121826429101 4.424122115524482e-05
0.0516307554461257 4.464115407158178e-05
0.0518665339647557 4.81342536586397e-05
0.0521300689449769 5.3504063350208585e-05
0.0525008271511507 8.316713430489836e-05
0.0529609281690948 8.891603404504935e-05
0.0533813432692339 8.437310140440225e-05
0.0538115370485828 8.501627947047904e-05
0.0541806616293242 7.071770916435836e-05
0.0544836515012051 5.8578481475841666e-05
0.0547441514732681 5.052337462316956e-05
0.0549661089953581 4.4145187253606065e-05
0.0552007697611515 4.7497124027018435e-05
0.055457657193881 5.2648697448027e-05
0.0557466095328945 6.270827201917556e-05
0.05622712988669 9.860115024381538e-05
0.0566701913309888 8.746055890712016e-05
0.0571076315097729 8.798662357623586e-05
0.0575190269425861 7.893872894126009e-05
0.057852688012731 6.426982339523346e-05
0.0581346782472367 5.487691879108959e-05
0.058376267489567 4.671212421672122e-05
0.05860993322005 4.764619444406152e-05
0.058862439769209 5.1743303059288164e-05
0.0591474274253465 5.7979724224866237e-05
0.0595759555188172 9.408173057439019e-05
0.060052573617152 9.277713749310692e-05
0.0604981233613294 8.939669676630551e-05
0.0609347390075667 8.477730016806393e-05
0.0612928508285661 6.883112496582494e-05
0.0615920485904504 5.8078267173146056e-05
0.0618513115207596 5.006353955577488e-05
0.0620870520256739 4.787085938875646e-05
0.062341383617331 5.18015748677661e-05
0.0626287372139674 5.880403215117252e-05
0.0630240070565916 8.841833567915722e-05
0.063529086751772 9.803810741866297e-05
0.0639872761670587 9.147674652075521e-05
0.0644379659882812 8.792247923638016e-05
0.0648107576354045 7.159856609923853e-05
0.0651209875650143 6.016848052828714e-05
0.0653904199859418 5.2170736697849734e-05
0.0656317935637584 4.878365464912162e-05
0.0658914040298784 5.2794178147866016e-05
0.0661849575286557 6.021704880210088e-05
0.066580455235466 8.87894142818689e-05
0.0671030120556911 0.00010150546231079396
0.067574089750476 9.382004241262085e-05
0.068031364112253 8.897032316399961e-05
0.0684077062059681 7.231930246888232e-05
0.0687218305879745 6.0966761126928904e-05
0.0689953097004007 5.2951928410493024e-05
0.0692435589006773 5.028548176147693e-05
0.0695111065008057 5.453757743186528e-05
0.0698159161201464 6.259006594039213e-05
0.0702489079749918 9.566558845133308e-05
0.0707757880114206 0.00010276451167089509
0.071257375771531 9.605509655692318e-05
0.0717117554325955 8.758746203101618e-05
0.0720811671375389 7.111720040705464e-05
0.07239259264366 6.0580356864823776e-05
0.0726639011794642 5.244206743333376e-05
0.0729214360766818 5.257564208411571e-05
0.0732010189391094 5.7380625604522806e-05
0.073523658263004 6.627568926425487e-05
0.0740184164667631 0.00010709985163085244
0.074543752782317 0.0001026686325419525
0.0750350250600163 9.753300799416169e-05
0.075469509463517 8.314998445862199e-05
0.0758241620451712 6.849242508520271e-05
0.0761283506264635 5.9405810390001386e-05
0.0763932450192847 5.2171823742809735e-05
0.0766650324894457 5.5076446927383576e-05
0.0769652715528397 6.19326508861432e-05
0.0773244151452537 8.05291557030448e-05
0.0778889071071133 0.0001126076872566158
0.07840746179584 0.0001021617770536486
0.0788952057841899 9.496202205377451e-05
0.0792971069554168 7.72109517504738e-05
0.0796321917889098 6.502468217475888e-05
0.0799255172953395 5.6992602531164264e-05
0.0801921166732841 5.383370764102734e-05
0.0804785921857641 5.846980633249746e-05
0.0808089930749888 6.819836649141141e-05
0.0812870559750122 0.00010436335525908238
0.0818473147168864 0.00010979068172679702
0.0823621554692483 0.00010172747613951979
0.0828120900974266 8.611041494696308e-05
0.0831795324760688 7.097413558547968e-05
0.0834950400090981 6.16361460711949e-05
0.0837718162158975 5.464581381143881e-05
0.0840558601707725 5.7528172929438004e-05
0.0843716629786106 6.526250400478575e-05
0.0847628169738569 8.73901878538022e-05
0.0853490180602846 0.00011669279277876622
0.085889094148583 0.0001063557640499586
0.0863787876740917 9.425065548699448e-05
0.0867763408690592 7.654364737576445e-05
0.0871118270479741 6.528383555608633e-05
0.0874072160887059 5.726621173317164e-05
0.0876887348919255 5.7438100011184726e-05
0.0879955274781035 6.31861156811045e-05
0.0883580698268928 7.652934451153994e-05
0.0889220207258725 0.000118984755315186
0.089490715910874 0.0001113968811221816
0.090006141309561 9.997137032136322e-05
0.0904282311558623 8.110392023545157e-05
0.0907805774300224 6.839883972551676e-05
0.0910903474336844 6.033016548817918e-05
0.0913748464885309 5.7410187194816865e-05
0.0916804802190462 6.253648594283366e-05
0.0920383422307077 7.430114660406666e-05
0.0925724095561185 0.00011510363932144153
0.0931630907585452 0.00011600335948350219
0.0936966360801932 0.00010369675102442163
0.0941359667878763 8.432830684881866e-05
0.0945006597811959 7.070830014917358e-05
0.0948202720237938 6.239925229182638e-05
0.0951103796278215 5.819693719715898e-05
0.0954187687843261 6.29188075005126e-05
0.0957777302058818 7.457592989016336e-05
0.0963008005719549 0.00011326230495450383
0.0969060349432719 0.00011915353037347318
0.0974521041568087 0.00010594266359323154
0.0979002990221625 8.601391074479812e-05
0.0982720090936564 7.205571704963232e-05
0.0985975999606519 6.363151629404924e-05
0.0988933019636354 5.923573467378358e-05
0.0992069301694233 6.3983319302393e-05
0.0995726450784748 7.60912421715776e-05
0.100107039005738 0.00011549785859927212
0.100722996171173 0.0001213850439726716
0.101274140591802 0.00010648569592214864
0.101722259262692 8.605726945822081e-05
0.102095294570032 7.237523605377e-05
0.102423480430699 6.41255793924674e-05
0.102725138693058 6.0612365109070874e-05
0.103046696208671 6.578853492992718e-05
0.103426540161311 7.928779511524443e-05
0.103991792295192 0.00012121759033621364
0.104615836340901 0.000122826903803593
0.105160996271756 0.00010465715206139064
0.1056006494737 8.456390371167644e-05
0.105969788144447 7.175988388159558e-05
0.106296913963724 6.381585869346141e-05
0.106604726929151 6.23234931986239e-05
0.106938181357791 6.86454365241897e-05
0.107340881805218 8.562360163038374e-05
0.107952846751645 0.0001286890751654524
0.108579024489807 0.00012216094077517321
0.109104013142319 0.00010030541214419975
0.109529059773576 8.195503916707422e-05
0.109890747862456 7.052741184898845e-05
0.110213120055871 6.324589548018032e-05
0.110531365935625 6.465696011331407e-05
0.110883755429451 7.3265440421084e-05
0.111338272471576 0.00010041991771900755
0.111990385165479 0.00013062859522405522
0.11260279182002 0.000118299733967888
0.113097159610566 9.471398609095012e-05
0.113503538991487 7.862641456814884e-05
0.113855938309266 6.901527495874855e-05
0.114175416770843 6.354255799735855e-05
0.114506336307694 6.727837581431154e-05
0.114889033234839 7.98819088887593e-05
0.115435127218672 0.00011825133493681604
0.116096509367137 0.0001312108056981104
0.116672222204952 0.00010975045474979244
0.117132732289624 8.855633824983896e-05
0.117519017097418 7.508243541951834e-05
0.117861995901525 6.708668507589783e-05
0.118185115515008 6.526279379954718e-05
0.118534873366271 7.206588374436642e-05
0.118963218677493 9.239019527804481e-05
0.119607259764154 0.000133834938198337
0.120255608008191 0.0001252787206595908
0.120777851452509 9.993905205208768e-05
0.121204540187166 8.244666352185803e-05
0.121571944848786 7.184132683421761e-05
0.121903621878341 6.584397096279904e-05
0.122242090059555 6.862742149024859e-05
0.122628750297883 8.073809501225724e-05
0.123174214925702 0.00011852332692216904
0.12385349712676 0.00013471681528662
0.124442494428585 0.00011228306963945061
0.124913793570901 9.064295875800862e-05
0.125309468592862 7.692615637793285e-05
0.125661594227423 6.896302918318775e-05
0.12599498404962 6.732792145851987e-05
0.126356598245121 7.463025327747843e-05
0.126805748260676 9.91351414822159e-05
0.127480203035817 0.0001373089617080658
0.128130557300256 0.0001248548499853422
0.12864853582219 9.925345586268262e-05
0.129074819942528 8.250646432115398e-05
0.129445310758463 7.260354778839148e-05
0.12978511820096 6.766333982941054e-05
0.130136994125942 7.17011924168406e-05
0.130550531440914 8.686055680869166e-05
0.13115783188546 0.00012994479566682662
0.131845091893214 0.0001345571337520504
0.132410034041553 0.00010793440678531229
0.132867679222082 8.826441665619848e-05
0.133257861793886 7.61284550054151e-05
0.13360917180162 6.925114044357939e-05
0.1339576039344 7.069932083700846e-05
0.134348255106389 8.163615644264892e-05
0.134880518335156 0.00011649724064866475
0.135585709838172 0.0001398638161091036
0.136197026369232 0.00011651786672531742
0.136685963334708 9.403279895719756e-05
0.137096477390028 7.981775988385717e-05
0.137462391975804 7.181492460396802e-05
0.137810162902555 7.014030133942388e-05
0.1381879475576 7.8080460000102e-05
0.138665847992017 0.00010564440589611339
0.139368580868579 0.0001424101212343868
0.140021204214366 0.0001242065555854792
0.140538390408498 9.925681418549058e-05
0.140967728577287 8.326545108835142e-05
0.141345118524462 7.415459856721586e-05
0.141697564854865 7.045097362194541e-05
0.142070153559388 7.642228030453727e-05
0.142524773359068 9.690723634889534e-05
0.143200676482205 0.00014189648873681022
0.143881411578163 0.00013082605595134781
0.144423208477739 0.0001038193477907653
0.144869259046858 8.634642584127749e-05
0.145257396595725 7.609022754691784e-05
0.145615913755859 7.144438467930321e-05
0.145987413095448 7.582341318455858e-05
0.146429792572174 9.35386404982308e-05
0.147078999531126 0.00013783635445048978
0.147778063587841 0.0001353674348593686
0.14834017786806 0.0001075960160959585
0.148800286358274 8.895356178371909e-05
0.149197879815443 7.782084474392613e-05
0.149562993817591 7.261082510732166e-05
0.149935779563341 7.584837443890788e-05
0.150372172959331 9.197664193728468e-05
0.151013895483282 0.0001368903103044258
0.151724026595774 0.0001380884383360824
0.152299149576904 0.0001100305806506894
0.152768656329412 9.07180071299462e-05
0.153173115144294 7.91099023275009e-05
0.15354302603406 7.350097944529823e-05
0.153918932006525 7.63836270187849e-05
0.154355723461496 9.201239831767341e-05
0.154989037017668 0.0001353695203575884
0.155706979885241 0.0001398177656439244
0.156289990648242 0.0001115238535208486
0.156765601547089 9.18845716500534e-05
0.157175032057003 8.007114566107275e-05
0.157549425957301 7.438193075629162e-05
0.15792943979516 7.72083479977757e-05
0.158370683084614 9.302109334539214e-05
0.159011242569468 0.0001367964260117748
0.159732187187073 0.0001402106648992298
0.160316789907745 0.00011186013230193399
0.160794458260768 9.231666775785803e-05
0.161206531793011 8.062896866330416e-05
0.161585134886747 7.527367426062387e-05
0.161970451280927 7.838425344863827e-05
0.162421853410508 9.53821814968281e-05
0.163086427512481 0.0001413659467896494
0.163805077642877 0.00013907787005724078
0.164383935701516 0.0001108495845182584
0.164858984966363 9.190257102860278e-05
0.165271083634228 8.073892620018958e-05
0.165652701200715 7.600941399535988e-05
0.166045107989445 8.006214697902981e-05
0.16651348924382 9.952047700598787e-05
0.167201538495229 0.0001450256768055356
0.167913314591158 0.0001370300363476908
0.168481765748824 0.0001089856652816302
0.168951297042962 9.096907031257875e-05
0.169361947189432 8.060886019213811e-05
0.169747050961231 7.690901970121389e-05
0.170148777677275 8.233102326721593e-05
0.170642506596807 0.00010621249237814736
0.171366961728838 0.0001502887507002908
0.172061091759158 0.00013249783108501721
0.172613994749839 0.0001061843956208817
0.173074919551184 8.948998477681329e-05
0.173482778000599 8.028034245732533e-05
0.173871337235863 7.789910052911682e-05
0.17428631299692 8.562250974407406e-05
0.174820487530765 0.00011776779825292121
0.175576839675714 0.0001511816385870298
0.176242450247523 0.0001269244381084452
0.176776311180209 0.00010275372432550403
0.177226752823416 8.769601109794955e-05
0.177631491164313 7.986977812005948e-05
0.178025769094261 7.954615641605754e-05
0.17846043146249 9.059029345316982e-05
0.179063745211744 0.0001312549225472378
0.179821888651441 0.0001487611652217656
0.180453333905954 0.00012067517465192598
0.180966012752236 9.894991043091015e-05
0.181405181854357 8.579974725427965e-05
0.181806677458087 7.968213677006618e-05
0.182209975882845 8.184569870352596e-05
0.182674979968054 9.837776134880962e-05
0.183356972291358 0.00014502912978263098
0.184095929063461 0.0001427230471939134
0.184691071813639 0.0001140551144875998
0.185181636168788 9.500599706217607e-05
0.185609842692979 8.402364168623859e-05
0.186011199984863 8.01298643763428e-05
0.186428778989234 8.556063263834625e-05
0.186943268487432 0.00011122824596706609
0.187692270149355 0.00015413912354740998
0.188392085310095 0.00013335597139000079
0.188950953386929 0.00010746299241643914
0.18942009606355 9.123538833214154e-05
0.189839128380015 8.266756995041407e-05
0.190243931708333 8.143600560231748e-05
0.19068565794622 9.1757458292163e-05
0.19129199477114 0.0001324022141343656
0.192064704923011 0.000151572109407239
0.192708960465252 0.0001231489563577608
0.193232702380645 0.00010111834765210031
0.193682229958802 8.786774336931454e-05
0.194094782039874 8.194205079749134e-05
0.19451093008171 8.45741779056145e-05
0.194995710546206 0.00010299510643133059
0.195711426651549 0.0001508783272650794
0.19645046552917 0.0001421346016308768
0.197042184048118 0.00011355872358514562
0.197533734245588 9.536900638689374e-05
0.19796716997609 8.525524417143991e-05
0.198379274105342 8.25634823597473e-05
0.198817263632238 9.030346099711198e-05
0.19938502655783 0.000125002811662622
0.200168707527841 0.0001554444079198064
0.200842516257982 0.00012865582656149
0.201387070825132 0.00010500073339265927
0.20185121499811 9.058255742289382e-05
0.202274090187537 8.379550230640327e-05
0.202695007671171 8.53187418461976e-05
0.203175757358026 0.00010143288496216227
0.203879374988603 0.0001498220855859024
0.20463496141096 0.00014550310365060522
0.20524245180338 0.00011653149423733958
0.205745882990134 9.762332397219503e-05
0.20618857194181 8.702243709588142e-05
0.206608710802751 8.411024152362778e-05
0.207052660137669 9.142574835947106e-05
0.207624091932343 0.0001258819574741402
0.208416378929529 0.0001571006409013458
0.209096671586148 0.00012992301773000079
0.209647181914962 0.00010618293686401312
0.210117266798546 9.178361248939556e-05
0.210546697624575 8.518058806088958e-05
0.210976065570159 8.710266111703314e-05
0.211470269494664 0.00010457549855829424
0.212199039736412 0.00015410814244401442
0.212952705957368 0.0001447958351184812
0.213556699884454 0.0001159778240035564
0.214060028552368 9.77296139435809e-05
0.214505847567353 8.778946917663839e-05
0.214933217493603 8.577450465927854e-05
0.215392038115573 9.493233403599599e-05
0.216009331331788 0.0001352299620358522
0.216807704567083 0.0001563656059773288
0.217471376521326 0.0001269485325509394
0.218013073506471 0.00010468791668144379
0.218480670866795 9.152900008185055e-05
0.218913988729631 8.625126621946731e-05
0.219356335909331 9.023677596858455e-05
0.219886024262739 0.00011380051384169143
0.220664127377155 0.00016083721521077042
0.221392525787329 0.00013889713204668857
0.221976709594551 0.00011245152458323399
0.22247016693339 9.611193443506142e-05
0.222914919199801 8.794257536770428e-05
0.223351621963389 8.81840039003364e-05
0.223839215783878 0.00010212633411896164
0.224539804051351 0.00015015988243919197
0.225319752344652 0.00015063281122412958
0.22594995469218 0.0001208968177102986
0.226472522356977 0.00010135486449388227
0.226932677397274 9.04928397521657e-05
0.227370565172441 8.773173588613293e-05
0.227835731761547 9.595750888297375e-05
0.228444861023006 0.000133833507980151
0.229256553462655 0.00015935705371953303
0.229935084613829 0.0001297890795723358
0.230488936186039 0.0001070420205506206
0.230967218410502 9.363344265408498e-05
0.231410865546898 8.833325201950372e-05
0.231864672857877 9.263314918382575e-05
0.232410821328924 0.0001175953410688768
0.233206687858121 0.00016328704276217162
0.23393446063892 0.00013888213654853057
0.234520712271596 0.0001129659848522704
0.235018776671055 9.71413908393548e-05
0.235471178785166 8.962519982797392e-05
0.235920438837582 9.099094500131945e-05
0.236432270650784 0.00010794126925429935
0.237177034806311 0.0001577846529811436
0.237948928349666 0.0001479847913157346
0.238567953859646 0.00011898036880416279
0.239086687728593 0.0001008564707880148
0.239549738712899 9.135879429710053e-05
0.239998765111529 9.039402521301577e-05
0.240490448454593 0.00010236204479703383
0.24117751290274 0.0001482457296348434
0.241981534569791 0.0001558260971847802
0.242632633826196 0.000124881234070647
0.243172043382317 0.00010460521846169804
0.243646712960361 9.333849895905538e-05
0.244098289349154 9.047591715334844e-05
0.244578233464773 9.90322914089138e-05
0.245208551019974 0.0001382376164475622
0.246033776263324 0.00016130792827336802
0.246715493344526 0.000130524506230026
0.247274948765912 0.0001082616028774468
0.247761522217524 9.541949504133327e-05
0.248217347464076 9.098365592205584e-05
0.248690794508878 9.705894755362803e-05
0.249279832458357 0.0001287718784497258
0.250106581694534 0.00016487321447990422
0.250816877694925 0.00013579965231803678
0.251395266985945 0.00011173044416884781
0.25189352427617 9.749577956380686e-05
0.25235454565948 9.17456407656301e-05
0.252824878281548 9.595064130065207e-05
0.253388850643945 0.0001212701675376912
0.254205419675298 0.00016692989052979722
0.254940737398285 0.00014043619580262262
0.255535938711375 0.0001148230781629182
0.256044917580222 9.942575497631327e-05
0.256511432492038 9.262930003212443e-05
0.256981055912536 9.546694945179037e-05
0.25753013068216 0.00011690101362280582
0.258330565519077 0.00016632994786662482
0.259087068543341 0.0001443586003698346
0.25969663917055 0.0001174767451211516
0.260215058679066 0.00010114351834083217
0.26068693314787 9.353889810552492e-05
0.26115738511656 9.539492562943158e-05
0.261697994622257 0.0001143777195892458
0.262485582833394 0.0001650793005304076
0.263256741391492 0.0001474559448573136
0.263877848414476 0.00011961759444408361
0.264404112352852 0.00010258719626986112
0.264880888609074 9.440638554142075e-05
0.26535319600418 9.561392977861912e-05
0.26588998941438 0.00011313826689422479
0.266664646097017 0.00016344179230145059
0.267447747455147 0.00014980205605528198
0.268077742282203 0.00012127733430647202
0.268610309016012 0.00010376217253206237
0.269091425474486 9.520270939834762e-05
0.269566222309758 9.602540732373856e-05
0.270102435615485 0.000112776398745606
0.270872371501681 0.00016309766284402418
0.271663252314459 0.00015120739184135043
0.272298819776325 0.0001223337676443648
0.272835725166036 0.00010459204490677557
0.273320383174296 9.58871327861622e-05
0.273798229259125 9.662090665741876e-05
0.274337151654071 0.00011329782620761981
0.275109638514717 0.0001636821316225336
0.275903169076621 0.00015165813404788162
0.276540958721998 0.00012278025913200558
0.277080210437493 0.00010507126675914662
0.277567581923205 9.645346983343745e-05
0.278048992499 9.739018110733043e-05
0.278593793271395 0.000114669204838739
0.279375699560167 0.00016510497986366878
0.280166793441077 0.00015119098675108318
0.28080359368799 0.0001226426441151596
0.281343297612333 0.0001052182888115132
0.281832629987131 9.691638245161842e-05
0.282318198217537 9.835020608041635e-05
0.282872241592468 0.00011694764874624779
0.2836716353879 0.00016770855794437782
0.284455608639467 0.0001497525489784728
0.285088028083495 0.0001218896739849528
0.285626226284686 0.0001050251382401486
0.286116837634739 9.729688026638063e-05
0.286607463406524 9.957835194049236e-05
0.287175216289908 0.0001204461153939114
0.287996703778012 0.00017057873719686882
0.288768673750036 0.0001474235526616426
0.289393643158499 0.00012058243063510798
0.289928640647371 0.000104543537378373
0.290420122110343 9.765244038072812e-05
0.290917136238031 0.00010117599841133167
0.291504490393795 0.00012559873569913222
0.292345331690419 0.00017196993760040298
0.293101091186513 0.00014448635486372362
0.293716577321832 0.0001189121750846822
0.294247373813514 0.000103901810904057
0.294739789991122 9.80717352602964e-05
0.29524492912775 0.00010323056584239781
0.295859173152176 0.00013291580542687298
0.296718605710481 0.0001721937064884568
0.297454680497183 0.00014091443717363539
0.298058600905853 0.0001168746075387844
0.298584303688553 0.00010312941010223178
0.299078086409439 9.864429771374575e-05
0.299594108232121 0.00010600083237223622
0.300247516884097 0.000142151235485675
0.300858828805305 0.000110575144353414
0.301569315796748 0.00014686427307109562
0.302200858258396 0.00012190586014433479
0.302742884101961 0.0001059838233837968
0.303242663047968 9.939401744789585e-05
0.303750990794168 0.0001036460028518994
0.304358920214268 0.00013063319355864162
0.305221881009293 0.00017451413761736479
0.305970755271708 0.000143326548262786
0.306584337098857 0.00011870996463442219
0.30711763424266 0.0001045842866390934
0.307617646461021 9.984757439936609e-05
0.308138936665189 0.00010701633098653119
0.308795833104493 0.00014435278122020882
0.309670941735471 0.00017049209369927437
0.310388809812656 0.0001376926857892918
0.310983988768184 0.00011545974992324338
0.311509065298961 0.00010333357081082539
0.31201134711358 0.000100802211244522
0.312551447615814 0.0001118767459775264
0.313282492732187 0.0001577600302008404
0.314133234535819 0.0001640477476454124
0.314820147757098 0.00013208425619279
0.315397452962163 0.00011234123959057759
0.315915670547124 0.00010240398644627059
0.31642334335899 0.00010250263057891461
0.316990925144525 0.0001190119737218174
0.317793562477324 0.0001696712665380334
0.318606917248258 0.00015526405994281938
0.319263660971768 0.0001266426299285304
0.319824276487405 0.00010948618517150798
0.320337770192911 0.0001019631837192572
0.320855369016348 0.00010529064878140818
0.321464340075996 0.00013002509319264038
0.32232694166958 0.0001757839681017594
0.323093115497534 0.00014662884674260902
0.323720756481529 0.000121429528483346
0.324266333890917 0.0001069998762821648
0.324778149892202 0.00010222491015619781
0.325312531775807 0.0001097589684512274
0.325988958931181 0.0001481070550466438
0.326869862914788 0.000171266922458339
0.327590593050631 0.0001383604053910378
0.328191009941317 0.00011660704194709119
0.328724103257281 0.00010507411397828879
0.32923872785036 0.000103523026894559
0.329800590549367 0.0001169349706492714
0.330576215447044 0.00016611935814166078
0.331417969736761 0.0001609742981551562
0.332096457639954 0.0001307098223333284
0.332672640915693 0.00011239518598376681
0.3331969993726 0.0001039628151906952
0.333720910626799 0.0001063316536233614
0.334327672228782 0.000128798858702832
0.335187342106185 0.00017660337911161081
0.335969850306822 0.00014971788710792822
0.336610082128702 0.0001238342645869206
0.337165880472538 0.00010897444505418719
0.337686529366127 0.0001039558691768636
0.338229153712274 0.0001114001749664196
0.338913494698216 0.000149686906393927
0.339801057607825 0.0001724919588774408
0.340527315209315 0.0001394776136374484
0.341133708615458 0.00011783139178419739
0.341673777113642 0.00010652977971921641
0.342197479681984 0.00010547179621269421
0.342773557975701 0.00012017191808952419
0.343576073341035 0.0001707453484713504
0.34441359053361 0.00015989057419922562
0.345090143591214 0.00013048074992627617
0.345668207711673 0.0001129240194313288
0.346198583396307 0.0001053646059189762
0.346734772486982 0.0001091609763982008
0.347369066944625 0.0001356809988969498
0.348254083249589 0.000178925227593843
0.349024132289196 0.00014753999581119357
0.349658995324968 0.0001230119872662388
0.350215593438444 0.000109387543878707
0.350744066217109 0.0001058710769115002
0.351306138782391 0.00011604441946578981
0.352044045561428 0.00015880913560450938
0.352921231948223 0.0001701455260816996
0.353636374414974 0.00013755653655035498
0.354238804023481 0.0001173141382028804
0.354782104238419 0.00010750150488507899
0.355318771786018 0.00010860344547802741
0.355927695245762 0.0001282598013158928
0.356764183052239 0.0001747139306509606
0.357592401232374 0.000158198166007622
0.358264147900484 0.0001297181192205296
0.358842913936328 0.00011332756034111301
0.359381845769282 0.00010749678276639622
0.359940796030186 0.000114628903674905
0.360622814878215 0.0001455660136417118
0.36151194014523 0.0001780151591230434
0.362284095399463 0.0001478682183220428
0.362920773284752 0.0001234787614625602
0.363483636338443 0.00011094090122643139
0.36402888610162 0.00010989246337653621
0.36463133856862 0.00012494393558946238
0.365421064145663 0.00016767811636952018
0.366281157081614 0.00016585442942599642
0.366995094375763 0.0001380235642577874
0.367604890037064 0.0001188868513731182
0.368161364741549 0.000110593975961003
0.368728686311475 0.0001159652090449062
0.369402058219534 0.0001447168682761352
0.370284209615626 0.00017522478818533362
0.371058831836449 0.000149390246853105
0.371716553846002 0.000128123957200302
0.372306565384375 0.00011614320733946519
0.372868716930145 0.00011285582287383338
0.373479521781926 0.0001267238108875512
0.374284828976904 0.000169752868672491
0.375125060702453 0.0001618391923630974
0.375829356138216 0.0001365820291137944
0.376445614085914 0.00012087249493119822
0.37702221299372 0.00011472321811022441
0.377601771499184 0.0001177263692497558
0.378284321951282 0.0001462215493826158
0.379158733126069 0.0001732780853211564
0.379922604691404 0.0001477463332072586
0.380577849665918 0.0001277267344398848
0.3811675854497 0.00011642761440965759
0.381740316690768 0.00011496010908889861
0.382344978354545 0.0001244001228835294
0.383119440640785 0.0001643943648209002
0.383963849153776 0.0001630764313273828
0.384678337498768 0.0001386258197230258
0.385301717698763 0.00012199291632664921
0.385875373192221 0.00011386807798297979
0.3864494966924 0.00011597881078537499
0.387081626641616 0.0001318616123791024
0.38791528821778 0.0001719486538516014
0.388718484332582 0.0001552516931757322
0.389401741420613 0.00013275088348570918
0.390003095574352 0.00011796196261211439
0.390564771952757 0.00011194872427064059
0.391139494111909 0.000116697836245819
0.391799424907363 0.0001395629271652238
0.392642737252297 0.00016927018668114
0.393404588501278 0.00014787344541763542
0.394064929092037 0.0001286534911309598
0.394650428451383 0.00011489022532675619
0.395199514846408 0.00010962618946244798
0.395767983166852 0.00011588618690925719
0.396441056838824 0.00014239584095074737
0.39724284365204 0.000158244710988665
0.397951098300727 0.0001378526322364476
0.398571917213192 0.0001211760414473152
0.399128683510535 0.0001095008504397506
0.399654107548467 0.00010488167928379001
0.400196380481706 0.0001103504817261996
0.400822845868 0.00013165104598016297
0.401607316907094 0.0001583028868718894
0.402307270691069 0.00013411820899312762
0.402900866109189 0.0001160531169374732
0.403433945931906 0.00010462637310775259
0.40392676131634 9.760886264580854e-05
0.404411045740365 9.766831377387625e-05
0.404947306821655 0.0001112215704576876
0.405616310844323 0.00013917182359362976
0.406374394600719 0.00015347995927147002
0.407063199171244 0.00013088023671711238
0.407615114283401 0.00010545594989984356
0.408086779411723 9.299870467662028e-05
0.408532360033532 8.860133758096272e-05
0.408978515010133 9.030500196600368e-05
0.409485726842094 0.0001066631698336311
0.410129158548523 0.00013134941658626457
0.410830899979583 0.0001445831094991858
0.411485225117845 0.0001267053299033906
0.412099734199112 0.000117340066729122
0.41257762135761 9.10482165928285e-05
0.412986241410324 8.137308663842452e-05
0.413395134329286 8.250309067350413e-05
0.413844574556392 9.356377640230838e-05
0.414442054829045 0.000126099045353927
0.415089621479847 0.0001302623601306842
0.415749606328338 0.0001290048015104784
0.416417784889472 0.0001334781511843166
0.416976714004811 0.00010611814306510844
0.417413087477911 8.337911510412393e-05
0.417792709499007 7.620501492749441e-05
0.418196360967068 8.284206803149709e-05
0.418697926942948 0.00010767654311672758
0.419343172137611 0.000128581337785754
0.420009800197614 0.00013322729353053162
0.420664667206406 0.00013614799213458421
0.421328782062367 0.00012572034025727001
0.421838705299754 9.713657437423718e-05
0.42224456913543 7.801317459909869e-05
0.422618005637366 7.610070840097114e-05
0.423048461502884 9.048268462039743e-05
0.423656717526277 0.0001275242708790084
0.424298743378195 0.000130661342360329
0.424968712106611 0.0001340203241536356
0.425701841123687 0.0001443458877418342
0.426291645014283 0.00011200771645615581
0.426754222505147 8.85604331517979e-05
0.427134429510116 7.469597873913431e-05
0.42752998391961 8.193366156441343e-05
0.428045820263101 0.00011186019819114752
0.428711115271242 0.00013367140329163322
0.429405597100818 0.000137691977679931
0.430134722584519 0.00014958102902934783
0.430800218865508 0.00012619303848199263
0.431317235216722 9.876867933219073e-05
0.431734735542591 8.033241694665726e-05
0.432116201600487 7.806291246385618e-05
0.432578879091901 9.867904237294643e-05
0.433236587837473 0.000137160351708283
0.433976817193522 0.0001471814158842894
0.43467147187436 0.00014049836768861504
0.435373149811755 0.00013602202794226256
0.43593780518997 0.00010778428229050415
0.436391295128475 8.713665949998701e-05
0.436780973653603 7.82784879380122e-05
0.437229336553051 9.431712322322809e-05
0.437847592578598 0.000134524679802612
0.438648771332902 0.00016223256211392239
0.439365083865649 0.00014035324474449482
0.44010064853343 0.0001416895951044012
0.440685702763338 0.0001118287678079592
0.441157222165063 9.0563419259426e-05
0.441562675701526 8.160727889447851e-05
0.44203239561943 9.872829948822203e-05
0.442660907414638 0.0001347479428627688
0.443521722724121 0.0001775272015236602
0.444252559979221 0.000140661292253157
0.444976299520139 0.00013914540157303822
0.445556429768608 0.0001110970710836642
0.446026467604529 9.021892657048799e-05
0.446451304421505 8.714108696166508e-05
0.446970072526158 0.00010963054630775117
0.447654263839217 0.00014639330420258002
0.44855891279441 0.0001785688535888952
0.449275860065514 0.00014166006208620501
0.449964157873546 0.00013158844091986662
0.450516873682779 0.00010598723401303162
0.450965474902429 8.739145314240026e-05
0.451429852012168 9.689757679009692e-05
0.452019872838239 0.000123858699260389
0.452804438045318 0.00016703868661768322
0.453663991227257 0.00016038928993858658
0.454377922665827 0.00014467349807289597
0.455008744518965 0.00012078147055371582
0.455518402678612 9.772183513228957e-05
0.455958245924218 8.915565853460548e-05
0.456484779587442 0.00011065639057968094
0.457147655960264 0.0001394374310711732
0.458030391417593 0.00018050814100372442
0.458787438990539 0.0001457616423745164
0.459482292826694 0.00013420806145159338
0.460053917416007 0.0001095667065595062
0.460515952506957 8.950995597894165e-05
0.460983963084123 9.77755581147906e-05
0.461570967758784 0.0001223686317025164
0.462322812268053 0.000160834324333557
0.463183797372612 0.0001616559962663224
0.46388459576722 0.0001405370370782204
0.464515601671953 0.00012244204906908482
0.465042621938505 0.00010105907406513075
0.465479751291288 8.701192786948875e-05
0.465977547904703 0.00010436730614367935
0.466592318238962 0.0001283327697989282
0.46740516858783 0.0001684198368754802
0.46817262596392 0.0001479073001407858
0.468843590307793 0.00013011205157330942
0.46942697361826 0.0001140125752997032
0.469933708308562 9.740815288545775e-05
0.470357301520987 8.451369588454794e-05
0.470845706000638 0.00010214013458519869
0.471446464253611 0.00012625646435166
0.472240804389566 0.0001628291476266926
0.472972751552199 0.00014122414830887578
0.473608050655644 0.00012320335863919382
0.47415957795202 0.0001076792060761304
0.474656819006317 9.745227978151229e-05
0.475086562509924 8.258554817869178e-05
0.475505128233997 8.79996618784149e-05
0.476032837016151 0.00011021264859482601
0.476731806830944 0.0001480776369152002
0.477478773837794 0.0001435612458746544
0.478111875248551 0.0001230622741948384
0.478655555683384 0.00010573701796626981
0.479135130983367 9.387986323991484e-05
0.479573127433734 8.650858260120649e-05
0.479977734047443 7.859112411670154e-05
0.480366687173928 8.159581293836194e-05
0.480870048129683 0.00010639752394986344
0.481513549582662 0.00013490075781722442
0.482198638527379 0.00013189910849736522
0.482789872806074 0.0001142730386120536
0.483273527557673 9.422639524545132e-05
0.483719609011845 8.710031544694887e-05
0.484120064715913 7.870398059586997e-05
0.484493592451884 7.412668512533503e-05
0.484859607977136 7.256116444425423e-05
0.485230566634126 7.795954633538522e-05
0.485756493556528 0.00011426173166490482
0.486414278865316 0.0001241065729053028
0.486959814258499 0.00011206730262438159
0.487460167445256 9.45785474320573e-05
0.487906534606674 8.907749548042682e-05
0.488303697330297 7.752104772534968e-05
0.488657958506176 6.94321661311638e-05
0.488981953562326 6.392100378436162e-05
0.489290579249854 6.15597753601539e-05
0.489605709610191 6.410779513738194e-05
0.489971485100723 7.802919979205323e-05
0.49046858912988 0.00010093497143161192
0.490936495543236 8.850720032594534e-05
0.49136538084891 9.179891403112624e-05
0.4918554825213 9.497777775939096e-05
0.492358227198423 0.00010381049025605245
0.492823876860654 8.774612897078983e-05
0.493173947447233 6.637713608778936e-05
0.493445254404414 5.198586809510094e-05
0.493682451372325 4.710185836287326e-05
0.493916151200886 4.69700252968565e-05
0.494166225928575 5.1597187142135014e-05
0.494501974618487 7.198515542980913e-05
0.494861101923025 6.93299354735371e-05
0.495218161931164 7.14877639874927e-05
0.495562661929043 7.208781722829989e-05
0.496046214270132 0.00010104318342043675
0.496569241656538 0.00010849442221005619
0.497175455048196 0.00011608344297366149
0.497607053643461 8.057066740859708e-05
0.497920195065911 5.918067039431317e-05
0.498162899144304 4.654795414240978e-05
0.498366616866438 3.9785042826451864e-05
0.498557404254096 3.9118685362906056e-05
0.498856032275354 6.464371791720942e-05
0.499173529200609 6.298101327816166e-05
0.499486686227236 6.153785216117923e-05
0.499818867050409 7.142512811752734e-05
0.500335556232525 0.0001111700284885855
0.500965577313342 0.000128861088902498
0.501632924421056 0.0001269987069019734
0.50208147348554 8.264377946269796e-05
0.502391081268341 5.8253950559066924e-05
0.502632321008077 4.681621123020698e-05
0.502863684307077 4.846447560975882e-05
0.503142863751 5.303796678198616e-05
0.503351864167983 4.302267275785081e-05
0.503625566171663 5.7431376360417155e-05
0.503950111465856 6.92738871039144e-05
0.504375859126944 8.937803752570044e-05
0.505048657486371 0.0001476121340770196
0.505820971649058 0.00014529594700586542
0.506353293898713 9.808560136849746e-05
0.506705515685961 6.553522708727905e-05
0.506970097085747 5.138748981111695e-05
0.507238927594237 5.6794674542904625e-05
0.507529531466059 5.477885303918549e-05
0.507761274386624 4.546077058329138e-05
0.508022363012336 5.688956111401804e-05
0.508436260111475 9.114146748845405e-05
0.508973085682479 0.000111546927752734
0.509781128315528 0.00016743979626606602
0.510462032111017 0.0001258025815232922
0.510922800025705 8.507811993972383e-05
0.511239626714933 6.004384049848798e-05
0.511517699780297 5.765976004205309e-05
0.511838936949848 6.241952245973925e-05
0.512115241921759 5.50226528703516e-05
0.51238461125993 5.482827023337615e-05
0.512755717149472 8.241562093091254e-05
0.513343610199916 0.00012072206220545921
0.514114566532854 0.0001651281641589848
0.514845798291603 0.0001349127527516236
0.515339589044465 9.12931260299081e-05
0.515679287937561 6.429054325131651e-05
0.515978214644192 6.179209376078396e-05
0.516306997333055 6.341705508784063e-05
0.516593920156627 5.7569173920912385e-05
0.516889506657026 5.9520148118690936e-05
0.517270582242607 8.530735679324236e-05
0.517891829593346 0.0001280114967135012
0.518710475123924 0.0001725457056134896
0.519431051086218 0.0001330594014071402
0.519914165354809 8.915946324173466e-05
0.520254640379691 6.516550930121511e-05
0.520576672699407 6.657699113410324e-05
0.520908853308684 6.395507817243241e-05
0.52120838159582 5.989472183620026e-05
0.521522770561785 6.512392642049835e-05
0.521975778364165 0.00010205200235754816
0.522619222882462 0.0001289145466618344
0.523410716645353 0.0001653501575327254
0.524116017190969 0.000130079895213792
0.524581591998283 8.603192523667805e-05
0.524922237275293 6.610778814179484e-05
0.525255780834975 6.861313116192575e-05
0.525597235466929 6.631150245832525e-05
0.525915555367541 6.438760485327225e-05
0.526259222420771 7.277244419548569e-05
0.526817531701703 0.00012091226560851974
0.527532724779253 0.00015494154507479462
0.528429479638191 0.00016907596535252822
0.529029671388214 0.00011006783264350009
0.529434204140108 7.631037551650973e-05
0.529770883397526 6.729729901613922e-05
0.530138593082598 7.44129413740212e-05
0.530489556893468 6.936910132751865e-05
0.530827643674267 6.879730073846938e-05
0.531308994065831 0.00010712789363486323
0.531968635309554 0.0001354102917041944
0.532863049325228 0.00018372645385316303
0.533586239149542 0.00013243159490687622
0.534060326420541 8.83651748599153e-05
0.534420242551145 7.003440988758301e-05
0.534785228876627 7.63728639897197e-05
0.535197968515445 8.044185772612413e-05
0.535546545134703 6.942329486757726e-05
0.536008250024776 0.00010208859424863876
0.536624101134017 0.0001306203157850392
0.537495004934789 0.0001802992024073308
0.538297391601428 0.0001469598862026268
0.538821058083298 9.73389695715518e-05
0.539207298552159 7.423007691059118e-05
0.539557400397944 7.157674439337629e-05
0.540010016983341 9.244556932527329e-05
0.540389866561126 7.418001033615562e-05
0.540834910937433 9.586078543044173e-05
0.541412632065963 0.0001235368901950018
0.542239815119355 0.0001754088638294068
0.543101794114112 0.0001582413180549678
0.543668376992808 0.00010535626781997633
0.544082354953544 7.905153910855016e-05
0.544434425184013 6.986994229239241e-05
0.544825198973003 8.425390116267039e-05
0.545305029893353 9.380642657201068e-05
0.545765735000019 9.447383187564458e-05
0.546326215317383 0.00012180126069748021
0.547126412087285 0.0001686271821006806
0.547998670097544 0.00016327784889970197
0.548595238487718 0.00011140714686663075
0.549036731891203 8.424262362719472e-05
0.54939713120875 6.889162862549456e-05
0.549646942456046 4.470978705277834e-05
0.549901529700795 5.67888272643722e-05
0.550267455999778 7.884270094576365e-05
0.550771259079178 0.00010201749571003328
0.551371171267208 0.0001311830136196366
0.55215112500974 0.00016228483483692182
0.552968539453269 0.0001530919222508954
0.55357702714293 0.0001159559203783524
0.554071305417864 9.575305593048324e-05
0.554504557918073 8.499674966348751e-05
0.554902067891072 7.810983109967036e-05
0.555278896827674 7.802437755085608e-05
0.555728575890461 9.19229020516717e-05
0.556267031762638 0.00011292630400074441
0.556971798356506 0.000150430364246719
0.55791338748748 0.0001902225007865658
0.558747172681083 0.0001593425525814572
0.559415518863503 0.000128932432064978
0.55998888805538 0.00011193187334127119
0.560500680303752 9.943200926414606e-05
0.560921394090402 8.321950003926555e-05
0.561373238947378 9.165216354613576e-05
0.561863212654464 0.00010020801731142374
0.562424431426963 0.00011623164233843459
0.56311424139702 0.00014390921618061763
0.563837146535237 0.0001426495345785972
0.56459663259602 0.00015294872045797578
0.565288710723494 0.0001330771602872874
0.565875379730515 0.0001144755347333338
0.566406614639336 0.00010489017196319659
0.566884465536351 9.482618825646009e-05
0.567398526995499 0.0001044179965021394
0.567955666857972 0.0001140094150265706
0.568598951494016 0.0001336780409896176
0.569409232560532 0.00016994731113492999
0.570274977328547 0.0001665022139262746
0.570979361622282 0.00013636399681744783
0.571595666127828 0.0001208922150967806
0.572160838615775 0.00010852871080209228
0.572682772746549 0.0001084549117105526
0.573272563345636 0.0001199897673301454
0.573934451761943 0.0001367737711986244
0.574744905110042 0.00016989646719031579
0.575577339818161 0.0001576778906358574
0.57628917185901 0.000140841905402999
0.576935468547932 0.0001271616681835594
0.577481797052263 0.00010683056052387396
0.578082575170289 0.0001229193454797018
0.578718365473757 0.0001295793374905172
0.579461466621714 0.000154754232428558
0.580285161365512 0.0001611069651508882
0.581056940059414 0.00015382328867765918
0.581760836282975 0.0001379546013464652
0.582343689798516 0.00011046698695122369
0.582947529542614 0.00012623866500185402
0.583615159619209 0.0001357401269817856
0.584351504370144 0.0001462876979560032
0.585050355227651 0.00014632457005766582
0.585890600738502 0.0001654377717408964
0.586633134772387 0.00014419431352365858
0.587206620935134 0.000109462222251925
0.587836078014913 0.00013130395531275022
0.588527733147328 0.0001403423266637492
0.589294055253478 0.0001579754432142146
0.590200483979609 0.00018352242557174238
0.591041963384584 0.0001628036260514998
0.591722069453566 0.00012729864139191462
0.59227229011671 0.00011587718658674238
0.59296915344006 0.00014021828236207058
0.593703317180699 0.0001496024703127936
0.59444789094672 0.00014204449297309341
0.595087336015035 0.000130898997952212
0.59583467877618 0.0001502329638187324
0.596490127440398 0.00012366710954877822
0.597048184956467 0.000119030731908079
0.59776421904681 0.00014423286022630883
0.598501181657821 0.000148400560611868
0.599034028505542 9.328278426320174e-05
0.599614035805147 0.00012846413771070358
0.600374530982791 0.00015025627079725922
0.6010249696583 0.0001252890302417526
0.601532087985865 9.292667635929482e-05
0.601876418845222 7.174136985411586e-05
0.602419846152486 0.000113376096791499
0.60300875320497 0.00011443177227313095
0.603447579244955 8.894955623476095e-05
0.604131670029295 0.000146563199002198
0.604924121263301 0.0001567178894514912
0.605475867029578 9.828416483382142e-05
0.605800660122803 6.0042484079231566e-05
0.606034931374952 4.2865901344744166e-05
0.606193813811465 3.3255708135185695e-05
0.606443665399585 5.1958507618298564e-05
0.606694938374149 4.910853968957618e-05
0.60691144190209 4.545064067670568e-05
0.607082875383224 2.7659194067071404e-05
0.607184655400052 1.970722711783368e-05
0.607281878695883 1.9911706199895477e-05
0.607411055766182 2.693969283331718e-05
0.607542869067949 2.661517914510752e-05
0.607696348377873 3.214262429316468e-05
0.607893767265409 4.1738147092952374e-05
0.608157383251536 5.6011746516858546e-05
0.608514767040827 7.586616478226578e-05
0.608984355128939 9.793994907374812e-05
0.609517522667926 0.0001062282021543622
0.609959134637189 8.034889100982772e-05
0.610221816846008 4.8233953035719926e-05
0.610413255363277 3.5245170606365934e-05
0.610537258227497 2.5599210432199718e-05
0.610735269803042 4.13454739780478e-05
0.610933797231309 3.793902780742228e-05
0.611090418748222 3.198196515064672e-05
0.611237964021405 2.764834645295348e-05
0.611349613064918 2.1613458687320078e-05
0.611447235241838 1.836838219468784e-05
0.611506714278175 1.0774915291835448e-05
0.611551052859631 8.67587853690282e-06
0.611593258550956 8.483026437984692e-06
0.611656503529589 1.451344263897411e-05
0.611738095472375 1.605186782525778e-05
0.611828503759503 1.8909205503981343e-05
0.611944638342762 2.457355228228596e-05
0.612100795659099 3.3260717228778325e-05
0.612316752583117 4.619896612914748e-05
0.612620701705758 6.514393774206419e-05
0.613047376662864 9.086913159660808e-05
0.613518384872955 8.835607930579513e-05
0.613838448015774 6.250203109662313e-05
0.614069183956673 4.03851557422907e-05
0.614322617309707 5.475795964634642e-05
0.614563698140365 4.5074356613091415e-05
0.614734292669515 3.076498238059466e-05
0.614858354047831 2.6913059432026826e-05
0.615047392934121 3.732441924240716e-05
0.615199915219756 3.149469800585886e-05
0.615319730112844 2.0109306610237718e-05
0.615434776887124 2.5506153404663937e-05
0.615568661973559 2.5005869380261837e-05
0.615666313362439 1.8545744156406604e-05
0.615750055872303 1.6569338302705782e-05
0.615811234412488 1.0699606618278066e-05
0.615847780412142 6.902669641284472e-06
0.615877128370419 5.691068893844336e-06
0.615910135914282 7.374471543108035e-06
0.61597745827207 1.4555755171650201e-05
0.616050573032634 1.482725388742736e-05
0.616137059852711 1.8179003337350842e-05
0.616250598742959 2.41145959500684e-05
0.616405965450165 3.319855730810032e-05
0.616624203553619 4.683143039686738e-05
0.616866913003788 5.2273625307168816e-05
0.61725468426149 8.11507787350193e-05
0.617742825655399 9.564061783430864e-05
0.618067773035297 5.8221632931984686e-05
0.618277938813077 3.80238019426256e-05
0.618404743231237 2.5152004809807584e-05
0.618587186085178 3.982317107654582e-05
0.618816074260269 4.727490287816808e-05
0.618994396547142 3.102257121823186e-05
0.619140646377156 3.33939018336609e-05
0.619343957234805 3.762769341567948e-05
0.619486325817215 2.7289743122243322e-05
0.619599317394975 2.0741023210583998e-05
0.619684305194065 1.83511809311974e-05
0.619818338747867 2.6763639267786823e-05
0.619922058945985 1.9588241099689417e-05
0.62000421447571 1.61430305705305e-05
0.620075085047682 1.297451858604774e-05
0.620115402423881 7.274946640411016e-06
0.62014318971593 5.44093579750686e-06
0.620175019257668 6.82141480465069e-06
0.620226156518956 1.2816340569434684e-05
0.620311589640142 1.6124328090498078e-05
0.620397729273711 1.796666841099258e-05
0.620508173030773 2.340927729762782e-05
0.620658334396408 3.2071115047597844e-05
0.620869049350146 4.5220327115941225e-05
0.621055013724009 3.3047146104858305e-05
0.621278589851032 4.925766339785864e-05
0.621589654018407 6.778366580160476e-05
0.622060526323629 9.360180993510178e-05
0.622375960481619 5.6172404573020684e-05
0.622568359256702 3.598238071624676e-05
0.622692802235975 2.2992883651006838e-05
0.622852290238901 3.4942046652057304e-05
0.623070635382378 4.354962295591898e-05
0.623242980772887 3.379608170383948e-05
0.62345527721113 4.362668111748334e-05
0.623644497253078 3.620743429234616e-05
0.623787236588833 2.8364141627080582e-05
0.623895519327078 1.8924582968036123e-05
0.62399250611972 2.15793346488473e-05
0.624114861963522 2.3063283388412803e-05
0.624208925596926 1.813319774998276e-05
0.624294619622624 1.60170064328098e-05
0.624344421037258 9.056041221310122e-06
0.624377178831687 6.550030424669105e-06
0.624415293587583 7.999312125519923e-06
0.624468141005095 1.1851891140545349e-05
0.624566003026232 2.033441975988186e-05
0.624666056970655 2.0679165217820917e-05
0.624791370691439 2.652707462978092e-05
0.624961239913613 3.628379135634938e-05
0.625187818374258 4.709406840829418e-05
0.625358154437543 3.0108955397471636e-05
0.625579719434857 4.8561245005837956e-05
0.625849898858584 5.60846678263271e-05
0.626275019667176 8.974457188898021e-05
0.626618131888607 6.112980703856214e-05
0.626823409802021 3.97521603485058e-05
0.626963315114059 2.429482753084872e-05
0.62712917842736 3.639650530729724e-05
0.627336207373508 4.1719876746557026e-05
0.627584515393727 5.2757010673169423e-05
0.627809951925901 4.16024452433873e-05
0.627982439943516 3.294203492553908e-05
0.628121616382731 2.568971718991674e-05
0.628223177551076 2.15312882773772e-05
0.62834255211639 2.275976921600054e-05
0.628443943336921 2.0837728474519518e-05
0.628520136118224 1.2448309760704026e-05
0.628565332100239 8.963038224937025e-06
0.628614203618365 1.0068166772425984e-05
0.628674937207005 1.309189473644424e-05
0.628796581576356 2.630641984353308e-05
0.628922985740254 2.5709786334526722e-05
0.629076180658201 3.2387300475209994e-05
0.629283258997868 4.4236348646306e-05
0.629518396793525 4.317755513760691e-05
0.629674279875646 3.420788787471196e-05
0.629931996597391 5.449710098960216e-05
0.63020947385997 5.875998837491722e-05
0.630618731096927 8.155733876488728e-05
0.630926175810335 5.5332154436007756e-05
0.631131637996766 3.837655104370014e-05
0.631270671173402 2.9047072158316098e-05
0.631500541791013 4.8557002656419e-05
0.631798451200469 6.112864500368057e-05
0.632042307203351 4.5157543054263756e-05
0.632235468392058 3.7817226506304084e-05
0.632383265701219 2.695257246566916e-05
0.632505963792518 2.468045110950836e-05
0.632625512096136 2.19296368532419e-05
0.632694055522578 1.353018568918378e-05
0.632760285580245 1.3382795910854379e-05
0.632834658634107 1.560330708794582e-05
0.632949235222076 2.673897530957194e-05
0.633123380440134 3.4257860880411534e-05
0.63330773116876 3.872252964077563e-05
0.633551774876966 5.169778301386764e-05
0.63379466728387 4.4199510097545395e-05
0.633988617783957 4.348553046959773e-05
0.634284796315016 5.74007779476117e-05
0.63459609021199 6.895003573828356e-05
0.634995513299981 7.568103371720352e-05
0.635267325236239 5.166415007646322e-05
0.635448623108538 3.279677051897678e-05
0.635674369003962 4.9512285231070245e-05
0.635973158134529 6.121781127343208e-05
0.636238843117745 4.970759798019423e-05
0.636434257152767 3.710221511286635e-05
0.636589606658849 3.0252734092772343e-05
0.636724681415534 2.534319527910226e-05
0.636822772165889 1.9130749315755177e-05
0.636917971985334 1.940426819764272e-05
0.637033923213932 2.520601232878248e-05
0.637246951097967 4.535076729641272e-05
0.637474505836073 4.6783584243185206e-05
0.63775838275116 5.97131404091617e-05
0.638047611071304 5.259437359049848e-05
0.638296725115889 5.638319650703806e-05
0.638605842745972 5.929921787814086e-05
0.638988720696108 8.177127925077734e-05
0.639349076596231 6.719621371471832e-05
0.639608940033609 4.721719851477472e-05
0.639852426695578 5.569965051742458e-05
0.640167640121667 5.9109343310578255e-05
0.640404299602683 4.509226197580582e-05
0.640603557539584 4.08135516872337e-05
0.640784410989401 3.248439314312606e-05
0.640918123880549 2.657219306140514e-05
0.641060573360584 2.977350018309646e-05
0.641284569485896 5.309239084703743e-05
0.641604422527485 5.9548999194747375e-05
0.641831169817342 4.3537920135556636e-05
0.642059604349603 4.743598684969626e-05
0.642326606622635 5.294334670952131e-05
0.642596983341989 5.66622718192515e-05
0.642926164736669 7.024183117504766e-05
0.643356405213708 8.447229504048364e-05
0.643703165458217 6.443594714658412e-05
0.64395500208787 5.303724725210028e-05
0.644255222464097 5.756103372839612e-05
0.644525907681776 5.291362672171018e-05
0.644743369396728 4.164668516715886e-05
0.644932612473886 3.814067743181134e-05
0.645145410497456 4.325962967894942e-05
0.645390583352319 4.8643628138898e-05
0.64558420421183 3.7838676580544424e-05
0.645781008062151 4.095951939554094e-05
0.646038818111841 5.881267883210506e-05
0.646439087252218 7.544191539877799e-05
0.64681638845684 7.967394170605199e-05
0.647214840646494 8.264666093015065e-05
0.647645917963255 8.232899219067027e-05
0.647975760738977 6.198936821063377e-05
0.648214169864132 4.4605125524488086e-05
0.648387709989708 3.287207138493586e-05
0.648531558319937 2.909537890558686e-05
0.648692504859632 3.135221925432186e-05
0.648842053620292 3.224597860586316e-05
0.649118310287002 6.542385481850905e-05
0.649605786611433 0.00010199750530874361
0.650158278501343 0.00010731761714840522
0.650583859364068 7.967881817832722e-05
0.650882677135248 5.529905093164661e-05
0.651081763127443 3.707407344217774e-05
0.65124113902064 3.114306401515258e-05
0.651377902603868 2.6289113533087078e-05
0.651488224563729 2.10797252303172e-05
0.651576901886219 1.709850598387326e-05
0.651656631105558 1.636759196694642e-05
0.651749423486937 1.803585350012512e-05
0.651833970624928 1.813781745379524e-05
0.651992095232701 3.96739812556627e-05
0.652390989588924 8.597118229150712e-05
0.652861765182744 9.305648855896004e-05
0.653334464529325 9.807575434007734e-05
0.653751889944948 7.390528747440453e-05
0.653981511437202 4.0967225959658146e-05
0.654114573820616 2.408245084374476e-05
0.654199167791586 1.573517269533734e-05
0.654265673506188 1.3668051624554919e-05
0.654327271840494 1.125147823464842e-05
0.654379457531582 1.069144855283986e-05
0.65444661784355 1.4563104275741898e-05
0.654578216700493 3.6361904609233895e-05
0.655045291666101 0.00010598174501995007
0.655607883863866 0.00010451830081451593
0.655995776124583 7.168823396608602e-05
0.656257588868964 4.84990925712811e-05
0.656439559311275 3.413777131247425e-05
0.65658029158587 2.756765995999724e-05
0.656733966714302 3.086785710601946e-05
0.656871625212053 2.843319329450062e-05
0.657096183088893 5.4465632256492307e-05
0.657655144262364 0.0001191578487250612
0.658181403992501 9.953969493007721e-05
0.658577389662418 7.485715317388681e-05
0.658881818982052 5.830747967175194e-05
0.659146080548792 5.346191175113388e-05
0.659458307895665 6.21929570028881e-05
0.659752036178038 6.209162977702277e-05
0.660246369007197 0.00011736760164220631
0.661115761216457 0.0001721520635934732
0.661826948826953 0.00013452673567929642
0.662397049803062 0.0001202329358442622
0.663023946070686 0.0001203843227678214
0.663782439375673 0.00016283469795045881
0.664761967272972 0.0002001601898830374
0.665618329902706 0.0001590051721636958
0.666369072254968 0.0001566170326738106
0.66716397031581 0.00016408818903479618
0.668081116363392 0.0001864835038577158
0.669171224545664 0.0002105897435829568
0.669954519378656 0.0001531161095396246
0.67078823411848 0.0001669219403825872
0.671801630499808 0.0002346189163650794
0.673135644702908 0.00024229751524234818
0.673969617661532 0.00015676029958335442
0.674782391754104 0.0001636704215340156
0.675657660106914 0.0001918351840059872
0.67671347771869 0.00019724797747976518
0.677631626388733 0.0001848886975097706
0.6783899336668 0.0001470038543757706
0.679174992337771 0.0001568893966810112
0.68010901987236 0.0002152174969282496
0.681467475942262 0.00025801606912838565
0.6823680801635 0.00016341209210847562
0.683115819531616 0.00014975076535115038
0.68382878567743 0.0001499221324152564
0.684869119129091 0.0002164764978317902
0.685738800428786 0.0001529871825994548
0.686497631394718 0.0001592758671840654
0.687168956787644 0.000131347247917642
0.687873247687413 0.00013995386390126339
0.688714685567134 0.00019493336823854442
0.690163880248641 0.0002828890247442374
0.691081020107823 0.00016402485281000098
0.691695568929537 0.0001251545197205712
0.692335879478212 0.0001244486008666112
0.693167632941211 0.000194919835599619
0.694583831135539 0.000275794820040183
0.695505265992099 0.0001642026327999826
0.696089733300504 0.0001138126420373804
0.69668933565289 0.00011875020058324339
0.697373895813249 0.0001570625160271428
0.698801214288547 0.0002960236155302314
0.69983672666233 0.0001829292168933466
0.700439944311292 0.0001122292143693464
0.701005021846321 0.00011346034080150419
0.701544433489276 0.0001158273571627114
0.702289667578351 0.00014471385620109639
0.702809866090481 9.672693330118073e-05
0.703207860803643 7.960461215508502e-05
0.703633968377253 8.2804783571354e-05
0.704047398526552 9.1405225558465e-05
0.704697915548217 0.00012870632749502182
0.70519017802207 9.665725398134907e-05
0.705701855530839 0.00010077629768776391
0.706267739315057 0.00012917996193761045
0.707541743696625 0.00027814053467113133
0.708698097806581 0.00020530762860043522
0.709349296913937 0.00011798453649550526
0.70979671342249 8.852145007422783e-05
0.710269398574741 9.275911833538902e-05
0.710782877302606 0.00011689595196739491
0.711959765172443 0.00026398267423735405
0.713162251724285 0.0002143271970136508
0.713845471975733 0.0001233533472819782
0.714286174028778 8.345254949320883e-05
0.714730657385183 8.90526404633419e-05
0.715132913569009 8.523691121204402e-05
0.715885313773644 0.0001848344634998276
0.717282002515005 0.000266746932867676
0.718141678109984 0.0001546708587534638
0.718665041845437 9.604774905401499e-05
0.719036482145277 7.238126236231987e-05
0.719440704756083 8.003150292881367e-05
0.71981677406139 8.185855326526944e-05
0.720586040702449 0.0001915760153346006
0.721872186116919 0.0002330755187439614
0.722678767422262 0.00015265943269327902
0.723210624873369 9.779720670152546e-05
0.723576485223404 6.923807221667428e-05
0.723906525632947 6.75113687337606e-05
0.72424296639362 6.600048548513319e-05
0.724640642935197 9.075711830559573e-05
0.72557175603102 0.0002107167068959138
0.726615949565185 0.0001930365557450008
0.727321061446285 0.0001305613367946486
0.727805410263944 9.021430723618911e-05
0.728152520512576 6.554563526555184e-05
0.728428634071965 5.41948715724051e-05
0.728744214788305 6.392688126499022e-05
0.729018499965628 5.554297505911729e-05
0.729412582066316 9.149579624938085e-05
0.730477949383157 0.000246643151104202
0.731662372358837 0.00021215557734049578
0.732356721124952 0.00012558910614229483
0.732789102581425 7.947971479753415e-05
0.733087707881308 5.65887127196322e-05
0.733353246174289 5.482104233539915e-05
0.733597247180669 4.5279223770841996e-05
0.733832562331096 5.03242387165422e-05
0.73422896686959 9.383584290213322e-05
0.735387430880331 0.0002642630994485344
0.736630806664057 0.000224690947411828
0.737331182358314 0.0001250392684526572
0.737750291301122 7.72846505374571e-05
0.738077197968951 7.060343535646117e-05
0.73839353237074 5.5251176885588564e-05
0.738687207709787 6.294849255063928e-05
0.739173144010757 0.00011637596653787004
0.740427566930685 0.00026306455555250057
0.741449305635765 0.0001914484316324816
0.742122600824367 0.0001209827902356812
0.742547573092968 8.031707920354526e-05
0.74294905271461 7.906771268828876e-05
0.74329098705566 7.120410849462266e-05
0.743865531953813 0.00013869802393696296
0.744820114771819 0.0001912292936739082
0.745712636559356 0.0001657289728332536
0.746333099633013 0.00011891362633499498
0.746838788852538 9.502592503601608e-05
0.747248462924807 8.079228900302244e-05
0.747544226285481 5.136458414212802e-05
0.747690071906304 2.5348997692780403e-05
0.747764311835355 1.319818319554424e-05
0.747810737406574 8.449260429316082e-06
0.747847695048531 8.238004258319501e-06
0.747903779033316 1.189229188741746e-05
0.747993658407918 2.028795880672782e-05
0.748161644766668 3.824574505537488e-05
0.748485390409045 7.397237794622484e-05
0.749075838310397 0.0001270378290168798
0.749816196770128 0.0001526193871623028
0.75069292110291 0.00018345825593824998
0.751651745920715 0.00017075642112532622
0.752022501984798 6.318204866152965e-05
0.752157132657993 2.0624074859121903e-05
0.752200905070589 7.4473538463987455e-06
0.75221663665482 2.402454970782626e-06
0.75222169722165 8.634418353356543e-07
0.752223587320098 3.018121802251492e-07
0.752224336366059 1.29007856839138e-07
0.752225054224826 1.5823021700471459e-07
0.752226276369231 2.88440205716802e-07
0.75222918653842 6.92482562284725e-07
0.752236395024916 1.7368324317520001e-06
0.752254542032721 4.368861391940064e-06
0.752300376505972 1.10297810863107e-05
0.752416443412665 2.7973008926606183e-05
0.75271164454785 7.12114176008993e-05
0.753362882040117 0.0001357030950126182
0.753918379669491 0.00010365572417393033
0.754319569503638 7.581276375664527e-05
0.754638482391757 6.27315752771564e-05
0.75491050295415 4.9632222554512405e-05
0.755087446640935 3.426923249453744e-05
0.755259985203002 3.552624774803354e-05
0.755495427544235 5.581066880100732e-05
0.755886378790574 7.671764085523114e-05
0.756291294288509 8.480823480142084e-05
0.756818081848569 0.00010132885771768239
0.75709794744256 4.782240602512818e-05
0.757201424628166 1.5925946482950284e-05
0.757235701332897 5.850175388939644e-06
0.757248221236347 1.9171094307415997e-06
0.757252323673074 6.815920890763626e-07
0.757253783592648 2.527890338281408e-07
0.757254457883171 1.147724475059925e-07
0.757254987515457 1.1393908315247388e-07
0.757255858194033 2.0356296652723938e-07
0.757257872502364 4.77534505404653e-07
0.757262810965991 1.1914063944024788e-06
0.757275105336888 2.944566961105338e-06
0.757305627291695 7.338866074343205e-06
0.757382186994995 1.840348096337498e-05
0.757574669911378 4.631595694152696e-05
0.758038244416325 0.00010328950031972244
0.758690029506578 0.000136618801241772
0.759345742759409 0.0001169514910699742
0.759619028442744 4.485691494866354e-05
0.759720706084823 1.670152575134416e-05
0.759759745596735 6.5935710307929414e-06
0.759778085707269 3.255440357053098e-06
0.759797599176904 4.3418378466155625e-06
0.75982932573717 7.241643456990142e-06
0.759894810029225 1.52889034735561e-05
0.760038279721582 3.364647212688918e-05
0.760357799939998 7.510624051460766e-05
0.761071461268458 0.0001602669103872666
0.761905686852859 0.0001557200633118798
0.762493644667664 0.0001115312026893386
0.762986827940806 9.183941513175135e-05
0.763319139822478 6.955006545422186e-05
0.763853017755792 0.00010342555169532113
0.764085161248889 3.764815851217078e-05
0.764166473479429 1.3180385900660042e-05
0.764194874933843 4.600704558928212e-06
0.764204761099393 1.600360153543802e-06
0.764208215617089 5.602898757257396e-07
0.76420947836276 2.1521455234559161e-07
0.764210062404332 1.0163893398953889e-07
0.764210700224596 1.471644556659592e-07
0.764212053966884 3.261503779452182e-07
0.764215636587019 8.72923799839544e-07
0.764225300603392 2.359198718472698e-06
0.764251575263405 6.424037231910566e-06
0.764323350627594 1.755673577454138e-05
0.76452019132991 4.81994984111683e-05
0.764942819801664 8.947583785861611e-05
0.765482911451931 0.0001146349624634562
0.766187595338817 0.00014810082502844023
0.767028249934551 0.0001568923999310928
0.76743313318861 6.904832567800641e-05
0.767580925893439 2.268689881809432e-05
0.767631432317163 8.68711662074611e-06
0.767652981952497 3.663646016364864e-06
0.767670768405001 3.93755911949665e-06
0.767701042908638 7.081944617720178e-06
0.767771167352361 1.67362277429666e-05
0.767942358046894 4.100469512608176e-05
0.768366169565803 9.468810599052584e-05
0.768732448733508 5.943981747473833e-05
0.768861505316819 2.09482682629437e-05
0.768906889474619 7.3623918130900445e-06
0.768922804539851 2.5807150205910176e-06
0.768928365062409 9.010267215061873e-07
0.768930327399356 3.188257590538186e-07
0.76893118816328 1.4863347305608136e-07
0.768931694011052 1.1271445648466525e-07
0.768932599430854 2.1133606757295856e-07
0.768934851158317 5.481242033719957e-07
0.768940860209748 1.465312867585974e-06
0.768957107823056 3.9685050880587e-06
0.769001255533274 1.0787679710154494e-05
0.769121632748458 2.9434530305870238e-05
0.76945133155326 8.073250733983286e-05
0.769976290458552 9.875593584596864e-05
0.770574830216637 0.00013041121620179153
0.771115001675516 9.864982641157703e-05
0.771627459586412 0.00010769763805077677
0.771960948893077 4.9107146387721304e-05
0.772060374448452 1.5852885674108343e-05
0.772092358893123 5.097302336129274e-06
0.772102629637075 1.6364323740450404e-06
0.772105943920489 5.316066238581771e-07
0.772107282609421 2.278730606762958e-07
0.77210813229803 1.895131550574722e-07
0.772109808712584 4.0529510384826144e-07
0.772114408235519 1.13460539957298e-06
0.772127601386613 3.2614398982184196e-06
0.772165731356319 9.434619655463375e-06
0.772276365868918 2.7395208585574036e-05
0.772598928546343 7.99714206792361e-05
0.773534375279925 0.00019774821691572443
0.774122839571208 9.557205214680421e-05
0.774329262606042 3.347450472512575e-05
0.774402051110595 1.1873104536775428e-05
0.774434183258578 5.4935565205303824e-06
0.774452202106409 4.039655635260555e-06
0.774485122938365 7.65973117960418e-06
0.774565319335243 1.945951147297494e-05
0.774778321041861 5.1901270354945235e-05
0.775352579571945 0.00013414288046486726
0.776159929232802 0.0001514446370166224
0.776564048043015 6.453951022216126e-05
0.776694802977209 2.086112626233246e-05
0.776737005923075 6.730067764319744e-06
0.776750599056665 2.1668222473270903e-06
0.776754981622308 7.003859309817334e-07
0.776756566247768 2.721244652956954e-07
0.776757329362239 1.5576594559822722e-07
0.776758600912843 2.912543284116598e-07
0.776761752018203 7.753006747499862e-07
0.776770724033284 2.21494710099032e-06
0.776796546105794 6.384983973810413e-06
0.776871239850459 1.848245900893714e-05
0.777088125737635 5.372055757334189e-05
0.777583770863324 0.00010647782203065094
0.778215856175379 0.000132776237710848
0.778699985067025 7.629108439566312e-05
0.778846260186762 2.3020925047484857e-05
0.778890369082269 6.939922627549551e-06
0.778903668132563 2.09501427527922e-06
0.77890780101842 6.86190900808015e-07
0.778909585749022 3.0947628438552377e-07
0.778911885327961 5.428073882069378e-07
0.778917516042737 1.396101359996132e-06
0.778934276091718 4.179581755711028e-06
0.778984961729108 1.2656828358695687e-05
0.779139035794307 3.851131089537264e-05
0.77961015473564 0.00011796132199326597
0.780564631129139 0.0001787802177914364
0.780948843633637 6.110926036470302e-05
0.781071764313699 1.9656789948800938e-05
0.781119469927535 8.11391705436346e-06
0.781147267419014 6.100107453962714e-06
0.781200422058453 1.2716513290290891e-05
0.781343274541602 3.522099785359256e-05
0.78175381645913 0.00010097992450382122
0.782399451735716 0.00012132729719968999
0.782875333348914 9.103248848363701e-05
0.783312504660721 7.965709946856597e-05
0.783466855128428 2.42971328871068e-05
0.783513467517271 7.336353748773679e-06
0.783527538353707 2.216218784308746e-06
0.783531882171453 7.182747172069198e-07
0.783533802730152 3.3098422875269317e-07
0.78353599939597 5.175135603730883e-07
0.783541371158763 1.3311971798795917e-06
0.78355735062305 3.985204291537576e-06
0.783605631860661 1.2052586856872897e-05
0.783752220150655 3.663088266176814e-05
0.784127322766338 8.220419654033838e-05
0.78468851571731 0.00013287371214426181
0.785358772049514 0.00010656240220793261
0.785539755035893 2.8191922692028016e-05
0.78559163934974 8.084862434071928e-06
0.785606673656642 2.365351249052262e-06
0.785612169379969 9.479827632188513e-07
0.785616864060145 1.0849597230524774e-06
0.785627881352609 2.7386374930741042e-06
0.785661529458057 8.45075913895986e-06
0.785767022158437 2.653742930193904e-05
0.786099971665731 8.38815413899514e-05
0.787083606217225 0.00022134387669924598
0.788065023645816 0.0001651325257916202
0.788369791988357 4.781185986343496e-05
0.788467934116547 1.6681534222810562e-05
0.78851750914406 1.0558673636672192e-05
0.788610740693599 2.156367590799848e-05
0.788863320269741 6.258034686354138e-05
0.789371822085476 0.00010644325465650469
0.789940498246296 0.00010348208047797962
0.79014626841805 3.2054624105618356e-05
0.790205277709084 9.194782021230796e-06
0.790222311547904 2.670487377801786e-06
0.790228264780636 9.96138954147732e-07
0.790232438269494 9.485680297210011e-07
0.79024153808337 2.2519299454691077e-06
0.790269055532192 6.907863628959566e-06
0.790355180493663 2.16604723845064e-05
0.790626580068345 6.834449412141914e-05
0.791489445996766 0.0002120719903950036
0.792572931671735 0.00017579748052182453
0.792878413868146 4.720988084262298e-05
0.792962775987394 1.3067111904436183e-05
0.792988021789023 4.195927332824016e-06
0.792999540767646 2.444077330412812e-06
0.793021180096264 5.0375829784745745e-06
0.793082643813351 1.5496199704167166e-05
0.793279859595163 4.9879486235396674e-05
0.793920623675613 0.00015234885589966544
0.794697647001363 0.000136174142558141
0.795175203707753 9.675576759445767e-05
0.795749561571148 0.00011912908883410659
0.796453149116221 0.00014852832828807358
0.797247982756408 0.00014218176772208397
0.797512653934079 4.0904441769709423e-05
0.797585777038749 1.1330672340705759e-05
0.79760783297498 3.6932667384544502e-06
0.797618924421876 2.272345160500668e-06
0.797639249310242 4.879643337682764e-06
0.797699082097982 1.5087905324071694e-05
0.797816719955338 2.3430358314794977e-05
0.797987702651931 4.09793002004585e-05
0.798455654980347 0.00011814805163407292
0.799628247830092 0.00024468977558788377
0.800636640271143 0.00018336819399500018
0.801174777218765 9.993143362706424e-05
0.801718143687841 0.0001127495515481154
0.802153649209497 7.044566085109505e-05
0.802272316373918 1.861564688912254e-05
0.802318198907747 8.332468055131082e-06
0.802376348255812 1.399729304448602e-05
0.8025343356956 3.9899210779239107e-05
0.803049460114978 0.00013091231149242746
0.804256279756118 0.0002586128495232616
0.805625551441148 0.00026991577665335216
0.806593654592972 0.0001564620909628828
0.806849060884615 3.9343276682848364e-05
0.806924107501371 1.2539427456773162e-05
0.806964239745283 8.19361883107711e-06
0.807038943515649 1.829117929666186e-05
0.807268759259713 5.8234811827071244e-05
0.807756513882857 0.0001022192635543363
0.808353354798674 0.000123454083057312
0.809080244069626 0.0001534451633847684
0.810141188528618 0.00022758221377266238
0.811450924760392 0.0002662945835189884
0.812591203775789 0.00019740323700930142
0.813062884495767 8.232939511023185e-05
0.81356145417823 0.00011441278663608509
0.814095169463956 0.0001015024490571942
0.814663630049106 0.00011771594145903739
0.815340796915345 0.00014136676839647481
0.816246812936241 0.0001999168939282614
0.817215232557128 0.00016160378951454987
0.817541216357328 5.395713720184026e-05
0.817757458867693 4.964541458533931e-05
0.81827559364261 0.00013020509301412775
0.819595685826919 0.0002664135293614262
0.820438099757632 0.0001479491547536158
0.820944487605471 0.00010249580538495568
0.821545284168209 0.000124279265929674
0.822053586131257 8.5303200764447e-05
0.822254803628787 3.675921876418368e-05
0.82253214492289 6.70611955446038e-05
0.823305322483595 0.000191103414914363
0.824592546374696 0.0002550780138780794
0.825951167661698 0.0002792467700492688
0.827092050525974 0.00019633191390078082
0.827647020084508 0.00010400955274030397
0.82821952270135 0.00011867812337712021
0.82890505481245 0.00014319483434577742
0.829819947564803 0.00020128232732865396
0.831136339417188 0.000263641082493454
0.832435973812224 0.0002662992760619146
0.833773705093152 0.0002439474043803564
0.834475420213649 0.000125665420919194
0.834992159543064 0.00010881066369510118
0.835627612555979 0.0001321031114384104
0.836032834639643 5.985430062255436e-05
0.836159864166423 2.0511581256587022e-05
0.836203678691304 7.091317825098002e-06
0.836220360607491 2.7240867403488815e-06
0.836225969562353 9.897347336645957e-07
0.836229773395357 8.511796425063908e-07
0.836236286237581 1.440166105657678e-06
0.836250676909526 3.47600679321206e-06
0.836287040596751 8.72589571802711e-06
0.836377761706391 2.1816523598155423e-05
0.83660537833648 5.4674914509741045e-05
0.837175522448334 0.0001371050993018633
0.838355167973436 0.0002490947050286684
0.839707237119487 0.000277478606030161
0.841073427049536 0.000249614650250412
0.841716919774964 0.00011292548988227039
0.842212920525625 9.216136647194292e-05
0.842417289591564 3.276183132275292e-05
0.842485005741342 1.0878051222137908e-05
0.842507718816692 3.656981665022038e-06
0.84251547832781 1.2865043554899329e-06
0.842519047123564 5.942426745562385e-07
0.842521068739564 4.177095796472516e-07
0.842525024143976 9.635417815997082e-07
0.84253459097126 2.292595025097306e-06
0.842558700810152 5.816873523411578e-06
0.842620657978023 1.5001895660427766e-05
0.842780693907023 3.865023242897058e-05
0.843192254796137 9.943615192584251e-05
0.844140769125839 0.000213492779167689
0.845412157444298 0.000253966113730439
0.846822391845182 0.0002861600229401772
0.848090471811749 0.00024120552513892118
0.848870553313926 0.00013221156590411594
0.849382468459394 0.00010635796674096498
0.84997341351304 0.0001157279155003474
0.850450197959303 9.18362382948003e-05
0.850873912307168 8.184362663022901e-05
0.85118144925958 5.929691337994493e-05
0.85161465181392 9.710052951484293e-05
0.85218075453682 0.00010817101243273597
0.852478825907993 4.7774932724369956e-05
0.852577267807386 1.578032670520166e-05
0.852609977395074 5.254579541498412e-06
0.85262094467995 1.824322862563912e-06
0.852624971512488 6.28272933710801e-07
0.852626580863102 2.881924140683294e-07
0.852628528334746 4.106690288817722e-07
0.852631780349452 7.729386642641004e-07
0.852639907901286 1.959741937125046e-06
0.852660665072474 5.015237549668128e-06
0.852714095683786 1.290826112330027e-05
0.852851683257782 3.325001280803322e-05
0.853205790359457 8.55714161737158e-05
0.853969033163965 0.000160070813180909
0.854692215496247 0.00013809794606051042
0.855256977631889 0.00010280521475657541
0.855516430136116 4.254640551132739e-05
0.855612880383126 1.584163254779404e-05
0.855649038399258 5.948689383505962e-06
0.855663600960222 2.406697963566042e-06
0.855668731430865 8.825554342297674e-07
0.855671128619317 4.0010604133070976e-07
0.85567244898478 2.991827544144638e-07
0.855674656170424 4.81984656277249e-07
0.855678845972573 9.750652702637618e-07
0.855688064003045 2.166288686316644e-06
0.855708912462033 4.916416888322956e-06
0.855756441678777 1.1215731697615947e-05
0.855865047087862 2.561655757638264e-05
0.856110601524939 5.552542384880395e-05
0.856512787826074 8.661696764066144e-05
0.856936730164364 8.038338804029225e-05
0.857235882066077 5.354959802494434e-05
0.857489203744205 5.34296637972844e-05
0.857773242471943 5.747623426802137e-05
0.858095881799935 6.590992410897379e-05
0.858446605944707 7.120095474259962e-05
0.858856365007455 8.659244392154133e-05
0.859248241238628 7.16402976822344e-05
0.859574583176155 6.81796155477738e-05
0.860110228720121 0.00011426051693321365
0.860590028224897 8.795667410378563e-05
0.860905746195032 5.882948520691782e-05
0.861114338084066 3.555929737095588e-05
0.861186987276114 1.1862144893472918e-05
0.861213413500256 4.321543946008839e-06
0.861223117051438 1.591537174443934e-06
0.861227020274318 6.653357264605055e-07
0.861228588536072 2.660180582398774e-07
0.861229369792883 1.5017486751580082e-07
0.861230584700064 2.643282101660356e-07
0.861232699538041 4.960044745817779e-07
0.861237406453217 1.1104284741413388e-06
0.861248327438545 2.587561569314652e-06
0.861273805919636 6.0451481327471725e-06
0.861333579973861 1.4171163909191802e-05
0.861468630523705 3.140635475850344e-05
0.861697792293422 4.3332751442301935e-05
0.861795020857007 1.559743378637687e-05
0.861827657692349 5.26743343522082e-06
0.861839080011991 1.871465905868706e-06
0.861843624756794 7.897677676115958e-07
0.86184622328519 4.699757528224266e-07
0.861849021475739 6.203024012028578e-07
0.861852996590971 8.717447825969346e-07
0.861860042254084 1.607132485669726e-06
0.861873813850455 3.16182757475208e-06
0.861901405136447 6.347748051240319e-06
0.861957086188312 1.2813953312886196e-05
0.862069393356992 2.584459716819034e-05
0.862293253986662 4.9616940628690905e-05
0.862594035043831 6.113362269541468e-05
0.862905260177452 6.167896929152442e-05
0.863185001036946 5.375913962795342e-05
0.863402130256322 4.063675151597534e-05
0.863559922183217 3.104591931982892e-05
0.863727700526227 3.399836422033794e-05
0.863900333357608 3.440765320404306e-05
0.864066890270747 3.298987806177102e-05
0.864227653398552 3.2262600400779214e-05
0.864411041713254 3.729094230638734e-05
0.864552080402809 2.58449696528783e-05
0.864683603055405 2.825820119122212e-05
0.86492987302071 5.20720415433767e-05
0.865187417940117 5.382361646689389e-05
0.865523594574007 6.788734322272445e-05
0.865751330193217 3.818530333546878e-05
0.86584642153469 1.6016944434803858e-05
0.865887186978824 6.911636654045507e-06
0.865905388003191 3.123976021834384e-06
0.865914296152262 1.5775167899353282e-06
0.865920013285713 1.073169028627933e-06
0.865923856617543 7.633781091889157e-07
0.865929548305933 1.203040959025238e-06
0.865936440596858 1.48443846078598e-06
0.865947053435581 2.338642408295444e-06
0.865964565624049 3.886741841354386e-06
0.865994079075973 6.558681200395906e-06
0.866044167698839 1.1135355506448157e-05
0.866129143177234 1.888269465900212e-05
0.866272741927375 3.187513792543332e-05
0.866513633653198 5.335793892193713e-05
0.866862913572101 6.962280844579973e-05
0.867133944729702 4.8437644806020275e-05
0.867244275321876 1.7110419574208243e-05
0.867282347274973 6.543825756738039e-06
0.867297552240409 2.452147831481806e-06
0.867303152626961 9.125188571664646e-07
0.86730537305584 3.9709946548140243e-07
0.86730665845173 2.3166380137052638e-07
0.867308306671554 3.594931875062676e-07
0.867310667854705 5.2733323626976e-07
0.867315065964499 1.0094840352265585e-06
0.867323908134082 2.038565868074122e-06
0.867342107341226 4.213772186899937e-06
0.867379979523529 8.0300424568814e-06
0.867407152809573 4.444302489593452e-06
0.867417145875223 1.641527475028212e-06
0.867421050953275 6.63009300868298e-07
0.86742271369066 2.8046748467483496e-07
0.867423533811851 1.475339508670866e-07
0.867424610714924 2.425355388479924e-07
0.86742641979395 4.1743911521955176e-07
0.867430353436701 9.289536094814735e-07
0.867439390534471 2.1392592014982177e-06
0.867460479779696 5.000263756120648e-06
0.867509853015624 1.1701927173508785e-05
0.867625307237396 2.736321409676064e-05
0.867892565469218 6.0724058550511095e-05
0.868308043103445 8.684548566197773e-05
0.868680830488438 6.639985068083095e-05
0.868887650685928 3.678292031051072e-05
0.869003527905918 2.068926120792352e-05
0.869069822735044 1.1889908584479538e-05
0.86910862493434 6.99248272480329e-06
0.869131951881666 4.22974535080558e-06
0.869146457468076 2.6545209324610657e-06
0.869156006877326 1.769550614040136e-06
0.869162956801951 1.348904190433344e-06
0.869169176877376 1.1721914266222232e-06
0.869173053780374 7.19481117401422e-07
0.869176611084656 7.458922550691016e-07
0.869182037415509 1.1123974507265148e-06
0.869186525465897 8.651962394185353e-07
0.869190755060671 8.46392242321368e-07
0.86919491632843 8.344087798290712e-07
0.86919884843466 7.701529503571665e-07
0.869202738418536 8.205909151154473e-07
0.869208201366371 1.1601067353452302e-06
0.869215587057814 1.5661365201109379e-06
0.869225413967864 2.0862188897279383e-06
0.869238730006761 2.8325013022978776e-06
0.869256887468658 3.86686653408132e-06
0.869281834908245 5.32358949159021e-06
0.869316541950724 7.424922440141856e-06
0.869365378943367 1.0472298862504522e-05
0.869434946416945 1.4954350474285659e-05
0.869535171619367 2.1597661197073242e-05
0.869681367136042 3.157459141528021e-05
0.869896764955435 4.657367755977916e-05
0.870176049273229 6.001951761542644e-05
0.870594106384438 8.742138595346205e-05
0.871015444014508 7.59853285602706e-05
0.871202075007255 3.092451940486484e-05
0.871275576207037 1.2235613615644192e-05
0.87130525350043 4.9688757688587645e-06
0.871317688515962 2.106064593599518e-06
0.871323351676998 9.852844263301776e-07
0.871326770898568 6.252805823026479e-07
0.871328864409159 4.1255170887581124e-07
0.871331738653447 6.175669185632817e-07
0.871335284552868 7.576072633447697e-07
0.871340625712301 1.1787390488369075e-06
0.871349613280432 2.00579034537089e-06
0.871365235190545 3.49239267468232e-06
0.871392645133537 6.1375813089709385e-06
0.871440903566929 1.0809955764026912e-05
0.871525819965407 1.9006128590571236e-05
0.871672943871522 3.113366262338902e-05
0.871805824652427 2.407696437612092e-05
0.871886610262118 1.4613669019500539e-05
0.871935475147018 8.841750276783954e-06
0.871965309406639 5.42513763607e-06
0.871984360964545 3.53169034366963e-06
0.871999238619058 2.8101142623479737e-06
0.872009614584156 2.016996028909278e-06
0.87202321862313 3.0296423155423324e-06
0.872041079468398 3.716490563805436e-06
0.872066412547688 5.553174702179764e-06
0.872107534643442 9.112477677095541e-06
0.87217704292069 1.5485702662254917e-05
0.872297118721277 2.684231198885076e-05
0.872507545622151 4.712726814363936e-05
0.872839326245476 6.57170787779483e-05
0.873014415731319 2.712609848917864e-05
0.873074549265489 1.0326741643501629e-05
0.87309841814475 3.840833247868592e-06
0.873107025161611 1.3892999048661336e-06
0.873110177354063 5.312970485151712e-07
0.873111848157 3.007611748756368e-07
0.873113320716977 3.381902605930468e-07
0.873115505827046 4.63519255046078e-07
0.873119198398346 8.417437482323026e-07
0.87312650448347 1.683717046632062e-06
0.87314145591849 3.4574813794756503e-06
0.873172444189525 7.172688655866647e-06
0.87323681977196 1.490338252837796e-05
0.873370503566053 3.093425157777146e-05
0.873647296622969 6.399982459481906e-05
0.874048503111759 7.485563260310084e-05
0.874271037101669 3.908548515742976e-05
0.874388207805811 2.06615834425603e-05
0.874451148842286 1.1145088298321999e-05
0.874485720948882 6.149828647650784e-06
0.874505189772353 3.4850844210032886e-06
0.874516531945255 2.0484005990843737e-06
0.874523497958189 1.27480042085542e-06
0.874528243191371 8.987144519461071e-07
0.874532601347585 8.304993411782104e-07
0.874535279504705 5.035508887623206e-07
0.874537803813894 5.459330859308941e-07
0.874541948465195 8.237527133631609e-07
0.87454530912407 6.894104684016133e-07
0.874548998694069 7.511008234908608e-07
0.874553157986299 8.597469777717069e-07
0.874557979637981 9.903776341820003e-07
0.874563500787563 1.1298822120723519e-06
0.874569755304569 1.274268900394662e-06
0.874576514576191 1.37302873268703e-06
0.874583447614667 1.373063373384432e-06
0.874590111211744 1.349036492733278e-06
0.874598382331245 1.7695429959267658e-06
0.874609810136508 2.434088738175034e-06
0.874625437187782 3.3298119505414656e-06
0.874646795710571 4.545502295623584e-06
0.874675955682816 6.2156562026538635e-06
0.874716115185593 8.571050257649254e-06
0.874771959962381 1.193703452939964e-05
0.874850249232655 1.677898474962756e-05
0.87496140437042 2.387694722276444e-05
0.875120744411561 3.428539147914364e-05
0.875350873623587 4.953135761398092e-05
0.875637391182936 5.6360621485870636e-05
0.875882166512462 4.710315298761802e-05
0.876099919349483 4.507325222400448e-05
0.876381841132693 5.932344116806066e-05
0.876706681847165 6.143744669711754e-05
0.876876378900972 2.8143149613114003e-05
0.876943490124087 1.1180694968515034e-05
0.87697071278398 4.563174644352522e-06
0.87698220497519 1.9504696254256443e-06
0.876987518911798 9.312010968178405e-07
0.876990750608628 5.920832323121328e-07
0.876992885061383 4.2300861174726196e-07
0.876995961542559 6.600459542683139e-07
0.876999606575467 7.782097195525496e-07
0.877005206602292 1.240613738298836e-06
0.877014629999668 2.100517419257272e-06
0.877030942291575 3.64518944004655e-06
0.877059522918465 6.40030889833369e-06
0.877100905911374 9.276668341584738e-06
0.877169240120859 1.4194833655850478e-05
0.877234298445796 1.1831108927859705e-05
0.877274365450863 7.2680430497846315e-06
0.877298994937216 4.474014046718682e-06
0.877314415681391 2.821577827600858e-06
0.877324752300087 1.949536859155078e-06
0.87733343494751 1.6738279079251701e-06
0.877339673038973 1.2109789584563903e-06
0.877348893116955 2.0045113061955458e-06
0.877359923155569 2.321647779230858e-06
0.877375779096887 3.467283242057758e-06
0.877401327755613 5.659794459540271e-06
0.877444319110014 9.57233593508106e-06
0.877518398199847 1.655276421174366e-05
0.877648124931444 2.9060322662726178e-05
0.87787729423706 5.136802007779002e-05
0.878278762828069 8.918311328842954e-05
0.878789901503287 0.00010220493380455622
0.879188749747017 6.734922609833517e-05
0.879359187111815 2.934888089523166e-05
0.879455177305501 1.738314615841862e-05
0.879551485409933 2.13970798926242e-05
0.879693901194767 2.9728344898822515e-05
0.87980801952487 1.967644699755884e-05
0.879862761887864 9.496095433557279e-06
0.879890739127743 4.996646242997348e-06
0.879908708039925 3.3445218233626885e-06
0.879921905375383 2.8547439427799597e-06
0.879943513071304 4.516827074573824e-06
0.879973445743589 6.654834468540236e-06
0.880024472715375 1.060051754811243e-05
0.880065224295494 7.245284445847155e-06
0.880088013110901 4.072012450076768e-06
0.880101188192429 2.370965760865398e-06
0.880109137755591 1.450194594221772e-06
0.880114312916619 9.606166377720166e-07
0.880118390125434 8.273520281112264e-07
0.880121673821466 5.6992098089163e-07
0.880124016556478 4.747104814573856e-07
0.880127231054745 6.859464476763815e-07
0.880130631215761 6.643521098570055e-07
0.880133886578377 6.592732235384988e-07
0.880137477887123 7.418046863969657e-07
0.880141575037176 8.361811519695937e-07
0.880146162599791 9.410724334502012e-07
0.880151230539359 1.0345373851553535e-06
0.880156740226072 1.10415756570458e-06
0.880162353558558 1.1239296354408758e-06
0.880167744651273 1.096520718222088e-06
0.880174550397733 1.4526509905095201e-06
0.880183957295682 2.004962328211262e-06
0.88019679332476 2.727740196435838e-06
0.880214281991795 3.719293800088222e-06
0.880238159251131 5.091598176956078e-06
0.880271030310482 7.015771615581522e-06
0.880316729545208 9.770972367980474e-06
0.880380916196186 1.3758162801316318e-05
0.880472040634019 1.9576665246667598e-05
0.880602917086861 2.817653050819872e-05
0.880792818457753 4.0949116281486356e-05
0.881069090337006 5.943697814169147e-05
0.881449425400411 7.591740417143246e-05
0.88170369293594 4.4864846615156896e-05
0.881841489474085 2.493183979076552e-05
0.882017003394804 3.83694024054944e-05
0.882205145410109 3.426179344806726e-05
0.882292976845022 1.4894936286902542e-05
0.882335294055764 7.932267955309689e-06
0.88236196160596 4.746191403688068e-06
0.882397866642231 7.869512668591788e-06
0.882450574368483 1.1834969829399535e-05
0.882549370621583 2.2610910253518738e-05
0.882674842009336 2.303557009689102e-05
0.882753073925919 1.417921460371748e-05
0.882800745772661 8.628367937011975e-06
0.882829695739281 5.245783506454392e-06
0.882847484946224 3.2385931547381343e-06
0.882858853881402 2.1037906649873297e-06
0.882867521240508 1.7250770791549238e-06
0.882874279049979 1.214899162494114e-06
0.88288063398489 1.5513501345050502e-06
0.882891425317037 2.09349907641621e-06
0.8829041930156 2.774898417079476e-06
0.882924268069137 4.43116732434606e-06
0.882957738148505 7.447300380090186e-06
0.883015268870072 1.2854571717066241e-05
0.883116054017451 2.258523724339102e-05
0.883294730421399 4.01116371182018e-05
0.883612825717583 7.125014524489013e-05
0.884007057348211 7.382633128517768e-05
0.884218652188822 3.653647256104544e-05
0.884457035022279 5.015317938363654e-05
0.884623423163829 2.779088009554194e-05
0.884698909549899 1.309855576899871e-05
0.884741092889841 8.672659372165454e-06
0.884813492402502 1.58692649028256e-05
0.884925296744222 2.550765561690464e-05
0.885135004908951 4.313800573303756e-05
0.885281822272683 2.5242182372577777e-05
0.885350955370291 1.192292049263653e-05
0.885384667482031 5.90363739454612e-06
0.885404070720979 3.85292601901337e-06
0.885417742241965 2.335626316630806e-06
0.885434666718784 3.6957627333448776e-06
0.885457623074324 5.018201034623047e-06
0.885496388073524 8.729748200367971e-06
0.885568068263455 1.628494245574796e-05
0.885704910542963 3.1218217880124836e-05
0.885970075234256 6.0545286966331256e-05
0.886412483469489 8.405645470811538e-05
0.886653186955798 4.504734580091075e-05
0.886875154364434 4.4031749765234706e-05
0.887021015295045 2.564712514736064e-05
0.887103029537211 1.609295999704146e-05
0.887239492554926 3.008601742846226e-05
0.887457271274043 4.8825109046905e-05
0.887674269526704 3.6500403620918385e-05
0.887764382562116 1.51922450082843e-05
0.887805447984319 7.341511721474419e-06
0.887830198064546 4.487339081232008e-06
0.887858815375252 6.329331814286644e-06
0.887900783385713 9.322855915014797e-06
0.887977615439999 1.757375500557454e-05
0.888130303881671 3.515954547217606e-05
0.888371321580309 5.100590984729012e-05
0.888721947648358 7.277715587219446e-05
0.889060710749338 6.419603719894825e-05
0.889301288650087 4.541790906706256e-05
0.889459363551725 2.869502402411036e-05
0.889650542791859 4.176832738255166e-05
0.88983716122513 3.420391688659282e-05
0.890010719032528 3.458363665958168e-05
0.890113449897378 1.728493524941618e-05
0.890163066914693 8.920799664034083e-06
0.890206012422969 9.759768951699677e-06
0.890274431697058 1.4726032740184318e-05
0.890397493982515 2.8344522339243058e-05
0.890651250070287 5.88334212841173e-05
0.891147567093211 0.00010823054308081256
0.891627175774423 8.558102332637106e-05
0.891871616950886 4.2455464525665396e-05
0.892126736097194 5.4854375018252e-05
0.892358737790123 4.0231171419566084e-05
0.892466482177471 1.8594308561494618e-05
0.892529963323698 1.463818691166412e-05
0.892642630766924 2.4059157067799537e-05
0.892840176922444 4.565934325183214e-05
0.893253410342453 9.470396116282665e-05
0.893793294663464 0.00010622588947703346
0.894263159014523 8.330898588157748e-05
0.894538169191326 5.4783918711435575e-05
0.894749262607836 3.7376078351206615e-05
0.894865902205991 2.1937910345275698e-05
0.895031587089235 3.645854995313286e-05
0.895316114416533 6.548997689097004e-05
0.895833217504185 0.00010995005313571394
0.896439425836001 0.0001243836652039372
0.896871019772706 7.085878041143298e-05
0.897128490779255 4.710803251680558e-05
0.897299750867709 3.70693968216836e-05
0.89755207887816 5.008782000509079e-05
0.897760449522045 3.926422229578716e-05
0.897960441125667 4.3144160940328487e-05
0.898253819004531 6.318243143600298e-05
0.898632560199606 7.564300421825286e-05
0.898959011865944 6.041626861640762e-05
0.899307058016781 7.867187176322697e-05
0.899668856758729 6.285322536420961e-05
0.89995524606001 6.15615989547891e-05
0.900325803323966 7.947263338059785e-05
0.900893874543568 0.00011842160853284621
0.90144836821861 0.00011264221605264981
0.902075871010276 0.00011472501026602301
0.902412825933656 6.625160483109677e-05
0.902829291061918 8.728951301067002e-05
0.903312916465927 0.00010226417993364837
0.903949558598238 0.00013213749073732518
0.904660861473135 0.0001355816162159438
0.905124751517516 8.607683046232614e-05
0.905553178617378 9.466810939776019e-05
0.90605271905002 9.537500988731113e-05
0.906543266641327 9.993624947191066e-05
0.907077107366203 0.00010829216683156421
0.907664131273118 0.00011065304915929314
0.907996833650551 6.006787383123478e-05
0.908183294326384 3.67272974850922e-05
0.908423031434958 5.181787251094339e-05
0.90880148838339 7.71233751973152e-05
0.909095476808909 5.682160815398768e-05
0.909437782454003 7.307786355993644e-05
0.909918142958137 0.00010481758660488248
0.910732499773408 0.0001793303528266454
0.911566907190192 0.00015642526239174342
0.912504894910853 0.00020484217263805243
0.913623140800958 0.0002278458575448884
0.914648646529346 0.0001850724773813606
0.91546444336065 0.0001662544854739954
0.916375559618265 0.000174803144098587
0.916986654234353 0.0001199413035275378
0.917715870216491 0.0001541029486343738
0.918527005997435 0.0001564169846793064
0.919354244091636 0.0001779483062514816
0.92052711981034 0.0002504064287268282
0.921840801875295 0.00025501603558065024
0.923097403845635 0.0002592562758049166
0.924215110441106 0.00020236349038465798
0.924930981313044 0.0001323347324340128
0.925641672868563 0.0001506180307413588
0.926572954217716 0.0001975474518535324
0.927675547820477 0.0002155054957768224
0.928597349118781 0.0001766969737932834
0.929480130665242 0.000190693316159578
0.930808906102662 0.0002842128899608288
0.932393156757417 0.0002943477012474186
0.933217984248157 0.00014821976695060502
0.933949382972143 0.00015542941147447462
0.934902594737071 0.0001988587767708098
0.935779482959536 0.00016865897611110798
0.936945497198569 0.0002611518114485012
0.938267329278723 0.0002440486555730976
0.939261746082341 0.00019496582546432516
0.94042968744919 0.0002516177605098812
0.941577046166308 0.00020138538709752978
0.942313145054031 0.00015147002771753761
0.943249845230025 0.0001964913384135754
0.944468807590969 0.0002618642612989664
0.94582462532587 0.0002593252288648856
0.947108771885108 0.0002672025698449254
0.948503138388065 0.00025990572730806935
0.949628614516145 0.0002345780458934924
0.950608996524332 0.0001768386561464156
0.951485211582188 0.00018475114003521339
0.952579711659852 0.0002284439360464316
0.95383499647286 0.00025657490776565775
0.955178926235786 0.0002637071242986532
0.956461617884971 0.000260776720401655
0.957954720718798 0.0003030527730003058
0.959245125994938 0.0002308213695192446
0.960160207099713 0.0001932623248652622
0.961282564372341 0.00023243190020801762
0.962486615720749 0.0002303012153502826
0.96338575225366 0.0001722203952513868
0.964146319910499 0.0001514309940454204
0.965016809608858 0.00018421381499436802
0.966273691356578 0.0002736780654040528
0.967559853152382 0.00023922888828068639
0.968587029588891 0.00020325759384844322
0.969701802572833 0.0002293728033265584
0.971038138458765 0.00027810621036470723
0.972573266450645 0.0003061595957296456
0.973552025805633 0.00017263824877884819
0.974584940132251 0.00021896591309585522
0.975979117630732 0.0002713976022625384
0.977079054071239 0.00022668653565195698
0.978335138124132 0.0002561520471973514
0.979325608344645 0.000172317185595514
0.980201190431033 0.0001958088790484914
0.981522996020378 0.0002670665855305932
0.982738588454274 0.0002372109052343046
0.983804498922976 0.00020815877777165243
0.984794774409257 0.0001942816923023414
0.985688830540086 0.00018250225830877142
0.986693627183651 0.0002014059680841564
0.987710578745551 0.0002040986440198778
0.98874737842382 0.0002054272725376146
0.989674499234519 0.00018693370461546978
0.990876688009037 0.00024286220905248736
0.991846338922002 0.000183764141899738
0.992645729662372 0.00015862736652270978
0.993472057270519 0.0001701504573271638
0.99431938785343 0.0001637960038383336
0.995088019263825 0.00015443150059140078
0.995959601308878 0.000188564413788386
0.997052314907356 0.0002041781145029314
0.997744029794885 0.0001343833411972812
0.998485981304331 0.000153865424529063
0.999367700518958 0.00018203358045086683
1.00039652535521 0.00021213966712303758
1.0015934698444 0.00024640671952587677
1.00287228044278 0.00024270816296822763
1.00397017930859 0.0002273322950786652
1.00515408732363 0.00023526753271723078
1.00622271422096 0.00020774253844861322
1.00712659685082 0.0001781434704177048
1.00807224251085 0.0001902891825552076
1.00893441974581 0.0001635195512043974
1.00963572209658 0.0001390520870276788
1.01035113605446 0.00014634050904791798
1.01121625635748 0.0001845369174754764
1.01213682577769 0.00017341796527831841
1.01285897696766 0.0001379005538880778
1.01360871495979 0.00016390484163445119
1.0145778476915 0.0001825423021193506
1.01521833363696 0.0001284477449985772
1.01587808171816 0.0001261021951875914
1.0164648649208 0.00011504863921666139
1.01699026103778 0.00010391127072689768
1.01743768795507 8.973177969712136e-05
1.01798199957899 0.0001148982562744002
1.01868751532158 0.00014988053536138377
1.01975445915892 0.00024031050808371503
1.02107337015781 0.00024212169323829498
1.0220624431003 0.00019629173675716162
1.02319575055327 0.0002416062399239318
1.02444534383674 0.00024379871193229639
1.025559295693 0.00021867618995563242
1.02667861098345 0.00023389208792421145
1.02784154225746 0.0002147453820084
1.02866357998112 0.0001617656637982778
1.02950281190176 0.0001736657362229292
1.03067163473332 0.00025973066904070343
1.03201810464536 0.00025473076305000035
1.03337090487104 0.00028000058469181144
1.0348511074837 0.000298006287432629
1.03619565714891 0.0002628842381860048
1.0373986115745 0.0002347910228551976
1.03867037151384 0.00025174873533325424
1.03977084691851 0.0002224684102540512
1.04089377814137 0.0002144314729214572
1.04176403921106 0.0001699332098667284
1.04284597372825 0.00024253526542055223
1.04394164206733 0.000192135592039464
1.04473031210449 0.00015425533380668938
1.04548925539104 0.0001536998794583586
1.04635994206156 0.0001842798970001272
1.04770290385757 0.0002760606281367632
1.04877241494541 0.0002022503218018626
1.04972481877581 0.00019321854705040396
1.05089928793104 0.0002552606044189212
1.05264292575113 0.00035073414726957
1.05424183364664 0.0003249993399323216
1.05583981622807 0.0003108577959660968
1.05762734414781 0.000388518226851219
1.05970527613687 0.00038320725663809217
1.06106503721602 0.00026830553668630037
1.06259194520163 0.0003126403887999096
1.06436869889679 0.00037180000467911575
1.06594030729579 0.0002907120762942698
1.06737041370708 0.00028138159182392286
1.06902964148962 0.00037058312800612324
1.0712605950197 0.000427927428880512
1.07282548177275 0.0003022831984137948
1.07447342681846 0.0003404882192000702
1.07616437472398 0.000332809399150102
1.07787355535821 0.00035933021898554356
1.07949241234731 0.0002955185753890128
1.08074206719224 0.00024295910928269363
1.08198839687649 0.0002589809165004916
1.08371393401066 0.0003612710121230324
1.08568489943282 0.0004095442940003564
1.08781389776032 0.00040146699994662833
1.08931340273103 0.00029475740678134703
1.09077818650603 0.00029235913333260023
1.09265438583468 0.0004177261732384964
1.09514310995731 0.0004987058994175852
1.09749364815289 0.00043624789320688797
1.09905438683844 0.0002995491409470036
1.10065198278969 0.0003454949629133664
1.1023075957689 0.000310821837148764
1.10408747238764 0.0003744123187263344
1.10614627114569 0.0004163935554854036
1.10829973732774 0.0004349337596113918
1.1103762417947 0.0004137537183306452
1.11234242571113 0.00035974858902248434
1.11345794326201 0.0002044171539397534
1.1142290334014 0.00015105892992235521
1.11513550204576 0.0001935944075222416
1.11642444277196 0.0002692455278207282
1.11777103124583 0.00027073105403875765
1.11926482056472 0.000306090927948236
1.12097167110709 0.00035425650177998123
1.12273641850548 0.0003332079955978714
1.12416891221161 0.0002900338153286144
1.12562291700457 0.0002935474603226016
1.12727747850776 0.0003394211651051204
1.12944543530063 0.0004514705409190946
1.13156582436741 0.00040776961039991637
1.13326172184419 0.0003247338000958532
1.13460551681884 0.0002656983226730106
1.13603718672136 0.00028885187420128386
1.13735156820934 0.00024930718494827473
1.13841965452927 0.0002084420654306078
1.13937309964708 0.0001921873026574622
1.1408952758445 0.00035330226373302516
1.14304857449286 0.00042686849155924075
1.14528472211032 0.000457339317294718
1.14700890988464 0.0003011831106494806
1.14865499331202 0.00034383410720353403
1.15032739179495 0.00033859540302785704
1.15234028704179 0.00041825238802440637
1.15427261938222 0.0003610757054501786
1.15567345353692 0.0002781246107351434
1.15730499740945 0.0003345533288810528
1.15874940068314 0.00029110517739600625
1.16060484707143 0.0003716771565352706
1.16225570347509 0.0003257641574886546
1.16407190329512 0.0003724436538485854
1.16598873018264 0.0003925693005060992
1.1681386834535 0.0004193207410334408
1.16962712825488 0.0002897642226300794
1.17142938676876 0.000363212546251948
1.17314795841729 0.00034768311350597675
1.17477718999359 0.00030779829934776345
1.17613729243917 0.00027242287314245236
1.17762465191732 0.000311412863268438
1.17956363931913 0.0003793250810876298
1.18100302358787 0.00030080128535629844
1.1830044652117 0.00040511558502094
1.18508187614426 0.0003889016994430442
1.18634002989665 0.00024630297257689603
1.1875080238693 0.0002290999574633776
1.18844833735216 0.0001762295054292474
1.1892751304967 0.0001774641040199224
1.19062285294967 0.0002725124606130664
1.19197785977627 0.00029905809335832
1.19396924834334 0.00039892613330085524
1.19586941917812 0.00039263670077433946
1.19792039680185 0.00038973319960422016
1.19939208754166 0.000270046784817749
1.20056952844575 0.000239843265050229
1.20167832070525 0.0002163118720107062
1.20287895898157 0.000263152781603101
1.20474799572457 0.00038363782535471745
1.20632554210254 0.0002902275502986948
1.20733279212129 0.00018024651604529684
1.20812991902351 0.00017215166278049338
1.20935312141217 0.0002805968942110226
1.21068420896047 0.00023157426469166682
1.21173819488453 0.000216939931767083
1.21289644033461 0.00022554372037052178
1.21393257958095 0.0001944841400734276
1.21460226507973 0.00013094126456446542
1.21525048802458 0.0001307495710963002
1.21597040479691 0.0001506920235551772
1.2170206419237 0.00023286572312324703
1.21824317203652 0.00022462076615385762
1.21902676554728 0.0001467047077042086
1.21984269572798 0.0001783486330177534
1.22098656472208 0.0002371303265296868
1.22248085800595 0.0003182484493461834
1.22398782819808 0.0002876599399912528
1.22546179163177 0.0002975453859013138
1.22685910893652 0.000271668724150808
1.22799520086114 0.00021357467157777816
1.22876010053936 0.0001394141568467156
1.22945255218358 0.0001480525462794568
1.23034034507176 0.0001841785742545086
1.23152818828408 0.00023462141650566325
1.23231289112998 0.000143408764950828
1.23281256938228 9.285524911986496e-05
1.2331921643715 7.821684246651247e-05
1.23375915150241 0.0001276314717096478
1.23490282017309 0.00024548954760689006
1.23616186661902 0.0002578558079641076
1.23737865564393 0.00022736421714599585
1.23841282086611 0.0002194089780841948
1.23990422751098 0.0002966947255772318
1.24108974365695 0.0002310659944262996
1.24214394999141 0.0002045368182977222
1.24298106938587 0.00015405502437768737
1.24373397180861 0.0001638034104690492
1.24477026280817 0.00021493453474988078
1.24592931155032 0.00022920812976231502
1.2468806898922 0.0001786267992638408
1.24756015252111 0.000125736921132012
1.24836107377102 0.0001735930800928604
1.24914979171226 0.0001503003132245498
1.24983454110423 0.0001395451408720366
1.25043837532033 0.00013372728488397594
1.25183508135088 0.0002948459546199106
1.25318349645718 0.0002479808574110026
1.25401742128885 0.00016262714636887398
1.25493160958135 0.00020825302478619102
1.25603373676241 0.00019527626473069898
1.25674188364308 0.00013045843208404402
1.25735213560983 0.00013210664125140422
1.25825965970714 0.00019356410739018883
1.25941428712677 0.00023119038447366397
1.26038332692334 0.0001801254733017564
1.26109100654898 0.0001438267656852298
1.26196747081103 0.0001809256082421246
1.26294186272031 0.00019705726721810061
1.26399534996518 0.0002167494342330902
1.26515027590772 0.0002191902170424572
1.26598000414787 0.0001671065734099294
1.26705717595721 0.0002303888040439878
1.26826961531658 0.0002295427294152292
1.26901407687441 0.0001348677723026756
1.26957656012006 0.0001105528910417348
1.27012257410824 0.00010986650682338699
1.27089364799078 0.0001662277880972898
1.27173598619538 0.0001637358843486664
1.2723797671111 0.0001226208309558412
1.27309437288234 0.0001555106309708992
1.27411929439262 0.0002170854537114992
1.2754212093927 0.0002687088076545282
1.27684752895329 0.0002849260666730722
1.27815781086718 0.0002571785962442362
1.27944052114457 0.0002538650974806098
1.28055779220848 0.0002117551768952088
1.28146768999665 0.00018719917471899742
1.28248110452703 0.00020549460084044778
1.28327129975238 0.00013324162341613141
1.28366681942564 7.005780516072071e-05
1.28399620274006 7.091370309719414e-05
1.28441782663857 8.39626966308207e-05
1.28482948834373 9.036467399091984e-05
1.28572899860325 0.00019557399162220337
1.28673010561915 0.00020440796965457718
1.28760716088124 0.00016179333542593318
1.28844416980427 0.0001813790945659512
1.28990254947592 0.0003069660125066448
1.29135123351987 0.00028190057958728124
1.29268074041411 0.0002663213285876654
1.29399177190272 0.0002651840092802018
1.29504067616015 0.0001885483064208412
1.29592776463155 0.000179129031806867
1.29673786779849 0.00015575941001552758
1.29746874658503 0.000141866142003477
1.29792436062839 8.229454521647185e-05
1.29834980811099 8.768759807166588e-05
1.29885073602716 0.00010484208611592884
1.29955824237693 0.0001634241392730104
1.30081203132258 0.000253660000358325
1.30194139379506 0.0002195082892112336
1.30311119924327 0.0002591270297310128
1.30479402555849 0.0003224682257435914
1.30606168476875 0.0002564145040747606
1.30735182324952 0.00024647596964438645
1.30836680951785 0.0001962752776027826
1.30935535455134 0.0001967009810719384
1.31008316682125 0.0001342101561248792
1.31073715771758 0.000133938751249478
1.31135191156476 0.00011428386843958526
1.31200951582023 0.0001443087051189826
1.31267129242452 0.000123156954360231
1.31325278343454 0.00011801535323727559
1.31395753894809 0.00015411403640209158
1.31533680752876 0.00028982862147000236
1.31653174385462 0.00023300867793147099
1.31790031198287 0.0003010222309529062
1.31940451195948 0.00027936391168290324
1.32075936635825 0.00028197440414143673
1.32230412407184 0.000302519448408466
1.32357906285502 0.0002445174327090232
1.32466447033036 0.000208341182779345
1.32540492963097 0.000133663141256735
1.3259599916253 0.00010911291324959801
1.32663339561349 0.0001486655138622862
1.32740459522492 0.0001449702766942538
1.32803689576499 0.0001273418311238532
1.32877588709563 0.0001599974114831372
1.33013974132017 0.00028123300901015664
1.33133673396024 0.00024335445529520802
1.33270307751731 0.0002848851905088261
1.33418270959834 0.0002971169409543734
1.33582732339925 0.0003316586391916744
1.3374551821671 0.0003201573864481684
1.33886868657412 0.0002706958577936062
1.33997368098551 0.0002090780496905394
1.34080011826558 0.0001549375574556184
1.34142089926754 0.00012355562883590562
1.34212223509901 0.0001447729497185738
1.34282324232208 0.0001357100201928872
1.34349921131764 0.0001386267731789694
1.34438145881604 0.00020046084634515597
1.3456843852761 0.0002554872316373548
1.34705925359711 0.0002876287257958338
1.34860625189596 0.00030820776326638717
1.35030567342686 0.0003504252321189302
1.35168040693477 0.0002706159482436122
1.35339013372088 0.0003395569277286868
1.35485615297702 0.00027990788047305875
1.35599749155382 0.000216502712940399
1.35686685239361 0.00016338952966011
1.35770578221908 0.0001692446743635912
1.35841165219929 0.0001383718040089632
1.35909391573093 0.0001380169346903148
1.35987478733458 0.0001654668673256838
1.36100892760418 0.0002368071763695466
1.36230964364571 0.0002775053225385274
1.36406278719762 0.00036508267658821967
1.36601301653414 0.000380895964463114
1.36779950639922 0.00034662731000442937
1.36966512284556 0.0003868210523246106
1.37136329474261 0.0003132878833872478
1.3726129135452 0.0002504003528434298
1.37371410532925 0.00021242652701583637
1.37472009332426 0.000194798360264662
1.37538466071515 0.00012550197805671779
1.37607158928183 0.0001412794783876418
1.37689082007394 0.000173062421005609
1.37804779744678 0.00024266241191871402
1.37951486890265 0.000314992683337913
1.38141335735575 0.0003778897586748372
1.38279120562452 0.0002724932311733796
1.38481987049423 0.00043399428752997557
1.38711469997604 0.00044477935301167877
1.38893137579061 0.000359041501229118
1.39056693753458 0.000313862049512502
1.39207304611826 0.000297353365871464
1.39329708978689 0.00022547158678655298
1.39418906633259 0.0001633247509246288
1.39484201827283 0.0001354904437692482
1.39568652487697 0.0001789667136733486
1.3969238041021 0.00027874858189130515
1.39865170768761 0.0003394164930194518
1.40062317631919 0.0004210655594496098
1.40264189076449 0.00036454943238361116
1.40412981717315 0.0003237591822142432
1.40645140467402 0.00047998040394225743
1.40860026835892 0.0004077210242186454
1.4105495483279 0.00041418591851410046
1.41278945185821 0.00040083000271942524
1.41417229123065 0.000299365568438143
1.41537151836023 0.0002092429899530534
1.41649507284851 0.00022743560558090683
1.41746541391318 0.000179589659682773
1.41838047066596 0.00019931344104069803
1.41978777530237 0.0003063934643548514
1.422214901986 0.0005125727301834241
1.42395221297902 0.0003069990207891286
1.42577140333133 0.0004002566380892074
1.42818967750151 0.0004745319215835506
1.43010165911201 0.000363628536294557
1.43263675707203 0.0005378974922165046
1.43437226787496 0.0003079161434161536
1.43619880148526 0.0004018465899139026
1.43862345700574 0.0004753738736462602
1.44052972552391 0.00036387973803075403
1.44304181582009 0.0005333832529482201
1.44479550262106 0.0003101832323654378
1.44648868186954 0.0003379901786087086
1.44802995056597 0.0003241126098833304
1.45002504076458 0.00040069109121588776
1.45187667707779 0.00038216619781001324
1.45418952949234 0.0004495963023000307
1.45561935360271 0.0002798681427764202
1.4576824524504 0.000451159066759148
1.46005606656933 0.00044849474569435
1.46186609502423 0.00036463669376446574
1.46372985738861 0.0003737582279995244
1.46551025371333 0.000322829306152056
1.46717576472657 0.00037034882215339
1.4694245804177 0.0004531594177396497
1.47150995815792 0.0003934896103037056
1.47374730444508 0.0004922736091050976
1.47587751929157 0.0003663377383659608
1.47742367062367 0.0003380385313402724
1.47980839949489 0.0004920786298546169
1.48199130196036 0.00041193742000737125
1.48396591211169 0.000462727469809083
1.48650360311998 0.00041511790665296354
1.48793167090158 0.0003143188003591224
1.49020501223472 0.00048402033543658844
1.49256275001968 0.00044485687565804476
1.49435558866773 0.00037555664589915
1.49716968567921 0.0005495644498390536
1.49869507163504 0.0002905455525099842
1.50073617893826 0.00044339914791200944
1.50332429644088 0.0005032232311115196
1.5052802975249 0.00036507916894475037
1.50735017426506 0.0004278006890324884
1.5088918254512 0.0002763792734510282
1.50987284737305 0.0001953043031447708
1.51118103671297 0.00028450316189987683
1.51312724282769 0.0004232215521159526
1.51525569298514 0.000406016616833704
1.51727766151446 0.0003901707382172908
1.5192243326551 0.00042460916933464364
1.52172549564683 0.0004795930188654718
1.52326445896821 0.00029789293371867276
1.52536512678718 0.00045275739183157725
1.5281801085825 0.0005601001819913647
1.53043242305815 0.0004207690169218732
1.53228431034104 0.00039626341371353044
1.53413686041635 0.000324254635738481
1.53521768412801 0.000197114937687874
1.53602009342923 0.00016844578705901
1.53723244352542 0.00026697277579232223
1.53907789839318 0.0003662459726117392
1.54065508009576 0.0003235896143393654
1.54254376758671 0.00039178853125660263
1.54467217203832 0.00041365178985750385
1.54647583699571 0.0003879256439676466
1.54919522479793 0.0005543377320259464
1.55102818473518 0.0003191112532289255
1.55283519471363 0.0003626192384592396
1.55410444148196 0.0002249967967015482
1.55504868940092 0.0002025148284168398
1.55648018293849 0.0003084667374541126
1.55843964266945 0.00040779641451678194
1.56026023583088 0.0003470645102316179
1.56235976622385 0.00044680559217485395
1.5648102447649 0.0004629277128470514
1.56634855775294 0.0003102167393105822
1.56836462899909 0.000405726733096485
1.56984881979132 0.0002634190324478686
1.5709320558198 0.0002320439218652224
1.57262200370523 0.0003640804418751268
1.57449955261829 0.0003534779058274348
1.57645281725249 0.00042497774587240897
1.57893132344991 0.0004850394837490861
1.58053636117591 0.0003026817529125674
1.58242683241195 0.00038781198885591887
1.58398183107987 0.000279548196725591
1.58521437614603 0.00026853315269524875
1.58717443776116 0.00040353946573370617
1.58884619941287 0.0003330008479307892
1.59112685631329 0.0004836837218899724
1.59344258895506 0.00041157412047815756
1.59495917114875 0.0003276602092752304
1.59666428395979 0.0003165160884926844
1.59796674431364 0.0002772325823097744
1.60000728527914 0.0004187365530833628
1.60167811843392 0.0003276047548174288
1.60378832198703 0.0004502910319611578
1.60622678836284 0.0004440852057744654
1.60776550255113 0.00031438174800844557
1.60917825129229 0.0002852514817100512
1.61129020767727 0.00045089816741512796
1.61331326209933 0.0003667977126753726
1.61505915119199 0.00037337343385491
1.61724547717063 0.00043416911566558175
1.61892829270824 0.00031415764834985766
1.62058354609675 0.00035726708608323037
1.62290346009863 0.000481385055880317
1.62502521445407 0.00038615468768838317
1.62673550656 0.0003478562127973656
1.62899023071495 0.0004962594791246484
1.63102559267624 0.00035230398370524583
1.63279508523723 0.00038306964410151316
1.6351854013502 0.0004806581378053659
1.63703455640304 0.0003478436238566582
1.63921586544936 0.0004953697544841399
1.64207727617983 0.000502083058121347
1.64365595047491 0.0003376941217660374
1.64586936639567 0.00046537225533071423
1.64800807072094 0.0003864254934638312
1.64993007893257 0.00043279115948229344
1.65301116969157 0.0005856434784969692
1.6546550156893 0.000322995703312049
1.65671626655255 0.00043879802896723866
1.65898377306452 0.0004231427656816966
1.66085062611527 0.0004074794122228124
1.66399910530804 0.0006181306810839907
1.66574077277173 0.0003246521285713278
1.66770803823784 0.0004212509465229144
1.67000869115318 0.00043681831372215487
1.67189576329197 0.0004086710523268488
1.67511081404882 0.000635739486495407
1.6769338964252 0.00033503865943055
1.67888546189516 0.0004188786752687148
1.681164403394 0.00043014159411134767
1.68320601901196 0.0004528018426664778
1.68661221913478 0.0006529022108606781
1.68826803264301 0.000316419996801644
1.69031126781308 0.00043656619696438425
1.69247385764385 0.0004096168143809356
1.69491603417352 0.0005543146070837046
1.6981349403808 0.0005722878768297519
1.69973177251649 0.0003275433215837016
1.70194510491042 0.00045987527064747936
1.70404462208632 0.00042517138603994037
1.70735239527475 0.0007494664292254038
1.70989970297257 0.000379507576359653
1.71173289461982 0.0004002414221200938
1.71398818222232 0.0004424837492316266
1.7167027340142 0.0006185719601360362
1.72010950166723 0.0005936399648257993
1.72175241277101 0.0003376470005045318
1.72401620796647 0.00045969034893154486
1.72644800406863 0.0005340356649670456
1.73034848526566 0.0007406417475479297
1.73220000826811 0.000347021993037761
1.73432075648713 0.0004511359708715652
1.73679835209402 0.0005284874404421861
1.74099040734744 0.0008094537142801297
1.74297998021847 0.00036528335117028035
1.74508067981518 0.0004486910352967316
1.74767999549537 0.0005581600678388188
1.75170447672873 0.0007784658210106365
1.75389183446629 0.00039886445609729987
1.75603951302819 0.0004498547601361314
1.75881357428718 0.0006044688631064992
1.76281325775735 0.00076174427621651
1.7648974300207 0.00038906462968979163
1.7671120976914 0.0004656003293887588
1.77008637999792 0.0006458229209284373
1.77411683622582 0.0007693308956009104
1.77612772641731 0.0003729438513407042
1.77848286149129 0.0005005955807666676
1.78172320699832 0.0007011784232343407
1.78557298635259 0.0006768707115784683
1.78746859791114 0.00039730506899395923
1.7900241308204 0.0005410721652685071
1.79356618393542 0.0007802235497545021
1.79693398611226 0.0005568362114584178
1.79895221517336 0.00042644016308831503
1.80173658841457 0.0005894861535775525
1.8056886078095 0.0008365445866456985
1.80839255066918 0.00043433698807409505
1.81056455700259 0.0004699643930319102
1.81357042716201 0.0006387412190003572
1.81758419289191 0.0007688357203077879
1.81981203930877 0.0004159016274297918
1.82217682787532 0.0005057025685403159
1.82538917849148 0.0006868788974672962
1.82938209288856 0.0007516804234531573
1.83144662113169 0.0003925578257408046
1.83402070629664 0.0005458186009744015
1.8375166145539 0.0007575369396888098
1.84124388613779 0.0006335959582915841
1.84321478451051 0.0004247713201290776
1.84596044003874 0.0005805662075886104
1.84979244839103 0.0008129823385604124
1.85295089981921 0.0005280912888351497
1.85508646920768 0.00044687704430095877
1.85795201030861 0.0006187368204505679
1.86200603976619 0.0008383378788259421
1.86474970381003 0.00045655335893391694
1.86697302505283 0.00047009051223500105
1.86998457883368 0.0006495682518968244
1.8741837301067 0.0008176391508892577
1.87663002194162 0.000445839559446121
1.87893785050762 0.00048045205763312356
1.88202157915083 0.00067036861024599
1.88632174241938 0.0008195193355040516
1.88851467652097 0.0004082979037453338
1.89092314235734 0.00048800108034653884
1.89379111288688 0.0006374964754322584
1.89857299473166 0.0009260546258233243
1.9010303695005 0.00046141372263566597
1.90373231030675 0.000574526806344303
1.90683299724392 0.0006098925889607507
1.91072406141462 0.0009292225460170343
1.91471539112368 0.0006016587917462556
1.91669626970746 0.0004252972972592366
1.91960802639974 0.0006272847370764939
1.92386725739496 0.000901661692571794
1.92917270704138 0.001062842770400084
1.93305959586335 0.0006962142142852018
1.9354904950603 0.00044157364315682956
1.93768140822228 0.0004777541251127516
1.94092357277613 0.0006959659008668796
1.94421287230924 0.0005670457828584021
1.94604063367845 0.0003855600327202586
1.94846131782073 0.0005088127781274238
1.95171179671109 0.0007145581940083783
1.95709084914384 0.001099318587606537
1.96196828713207 0.0009783675639780944
1.96735641933127 0.001120247363648796
1.97360946390139 0.0012380077152007402
1.98010207793394 0.0012627167019050624
1.98625561591062 0.001257444231959892
1.99355227699623 0.0014714657098331778
1.99934260863116 0.0011302753856902296
2.00709415420359 0.0016422002384306402
2.01274131587531 0.0011098042926546551
2.02060616029696 0.0015920713841276798
2.0266079103429 0.0011148248115519718
2.03340692490449 0.0013891347453321699
2.03900113807776 0.0010986332310310074
2.04476619409257 0.0011805380938906484
2.0513926564831 0.0012899400982061121
2.05601300115061 0.0008524149300656325
2.06096006139931 0.001051938030832133
2.06746539515573 0.001412160547151672
2.07522851790493 0.0015611337626794818
2.08166000527007 0.001225624647907974
2.08902106819079 0.0015101309745872821
2.09681191247519 0.0014994851456354283
2.10263172913237 0.001178128640316881
2.10941124018413 0.00140604414103115
2.11712889078805 0.00145390632423688
2.1231196573753 0.001265500576033246
2.13073301015385 0.001559896563279112
2.13808258583901 0.0013444691764761148
2.14391812347362 0.001246626725864594
2.15126027790806 0.0015015467496987639
2.15860909412171 0.0013775721286710678
2.16401558034781 0.0011152381032442104
2.17077309629386 0.00138894064965146
2.17816349852342 0.001456488656206054
2.18369553570033 0.0010426204214809098
2.18940742716451 0.0011939778951354841
2.19609236624198 0.001361158217769488
2.20295696189213 0.001321495237633182
2.20783420478972 0.0009422961250266286
2.21322014546692 0.0011204141839011139
2.219459068286 0.00127130156823069
2.22607306600809 0.0012953943068170696
2.23106840306688 0.0009242339492568519
2.23561577907494 0.0009578007518400075
2.24115096187942 0.001136129753605078
2.24732065276124 0.001256093422190394
2.25319704425976 0.0011064393882312881
2.25731013039942 0.0007932661366945856
2.26179904544598 0.0009386673690452889
2.26717275471859 0.0011043693535574902
2.27327023524268 0.0012293514433210121
2.27865264355538 0.0010095859290224786
2.28243553370167 0.0007327440427699445
2.28667637894773 0.0008909026306749595
2.29189072262902 0.001079044230245526
2.297965001903 0.0012155871951893679
2.30313387716701 0.0009727996068640582
2.30678450381193 0.000701396710634151
2.31082461806021 0.0008564459485165645
2.31602607378437 0.0010881746564029814
2.32214764340458 0.0012091811347725002
2.32714751797322 0.0009428221065311351
2.33068717492033 0.0006813751241015396
2.33474143939149 0.000868130816355593
2.34028260757261 0.0011773233983554299
2.34635936755696 0.0011609772622193722
2.35109148733649 0.0008902979963688682
2.35450777570061 0.0006811662321242868
2.35903193508147 0.0009796625131739491
2.36535095643264 0.001279282252185428
2.37092583248129 0.0010651866045989816
2.3751815524553 0.0007867443254926604
2.37886983574946 0.0008066067525839621
2.38490770177896 0.0012729663249013922
2.39100321417098 0.001172083918544192
2.39592195772017 0.0009313342369863328
2.39961956108178 0.0007595554167692656
2.40560831638683 0.001284903265378682
2.4119253957931 0.0012196966472926521
2.4171766867651 0.0010038681044922378
2.42119426574429 0.0008255539728761529
2.42772139787886 0.0013698996620720321
2.43400693357644 0.0012192701845221679
2.43936404375048 0.0010275219279459195
2.44428975856576 0.0010972787046513012
2.45128527678074 0.0013579778069442339
2.45740462699425 0.0011959862419959942
2.46274031735104 0.0010732970967813318
2.46975779025901 0.001438838860530416
2.47628392844909 0.0012840528115486802
2.48245892280816 0.0012462746720210299
2.48922198858469 0.00134056889511408
2.49548865908846 0.001264464102392722


==> Images/Results/sourcebeam_timesteps_convergence_regularized_averaged_tol_0.0001_m10.txt <==
t dt
5.30002036421808e-11 7.51619288940115e-12
5.8623000180735e-10 6.329270685218816e-11
3.58306246980367e-09 3.5486502429270686e-10
1.73564097533748e-08 1.5659920773572407e-09
6.87008186857503e-08 5.986705730173706e-09
3.61829543470563e-07 3.4709318810151093e-08
1.11902447473204e-06 7.623196457973687e-08
1.82486581769281e-06 6.804733993578669e-08
2.22705582732467e-06 3.938975760723672e-08
2.51883272412217e-06 2.8088176195365257e-08
2.75212450946698e-06 2.265050675230834e-08
2.87787782915306e-06 1.164036405422773e-08
3.00250060765844e-06 1.273159466833954e-08
3.12600989229342e-06 1.2571382233324701e-08
3.28298055966317e-06 1.564446058196536e-08
3.4340923947379e-06 1.523005251365158e-08
3.58710379531434e-06 1.523989793114852e-08
3.7416331327324e-06 1.550458513181737e-08
3.90759466380785e-06 1.6759209602162904e-08
4.0753407549949e-06 1.690810023280177e-08
4.24883469833544e-06 1.7223437276631063e-08
4.45150610393486e-06 2.079080971365065e-08
4.68722561616307e-06 2.3346474047813572e-08
4.89034757224959e-06 2.0377662814299568e-08
5.09436895741935e-06 2.051515376637302e-08
5.33531254588714e-06 2.4242893617240932e-08
5.59576284957758e-06 2.692363292558415e-08
5.92769665258048e-06 3.293783105001487e-08
6.22317821810989e-06 3.003948486470151e-08
6.54013584957856e-06 3.1692183930509367e-08
6.91367732178539e-06 3.779413459836539e-08
7.34158278379565e-06 4.379640123750024e-08
7.88113277505135e-06 5.45209475266583e-08
8.43882742982284e-06 5.598599332645225e-08
9.14340070365678e-06 7.222197489573208e-08
1.2231557061297e-05 5.002205231492048e-07
4.20894420525541e-05 3.326332741892122e-06
0.000122130503951186 8.624389746074973e-06
0.000295499414091751 1.8235071017569562e-05
0.000584101638701343 3.176847457321036e-05
0.00113045629330647 5.521815704684865e-05
0.00174000922725326 6.368736820649457e-05
0.00271898510011238 9.861012377697167e-05
0.00373226587961981 0.00010652633433955533
0.00508604907228206 0.00013124094376911944
0.00668277306330721 0.000167069056774407
0.0082716654371004 0.0001652359085134498
0.0103446559082921 0.0001986927868922731
0.0125755339535509 0.0002311758466360492
0.0148725715408512 0.0002335877850965009
0.017311749135987 0.00024759355410824307
0.0200927794351997 0.0002732186476106546
0.0231367447745158 0.000302365915842173
0.0263285513305566 0.0003242089770311124
0.0296813502948728 0.0003395369291667425
0.0332379230405458 0.00035850958002512447
0.036994361068797 0.000377447237356049
0.040963659214326 0.0003973418794766933
0.0451152925735956 0.0004135522040102136
0.0494268967767886 0.0004338407349749868
0.0539362839933717 0.0004584277464516523
0.0587705031540955 0.0004899712594676122
0.0638765269457047 0.0005121677608803155
0.0691440794614246 0.0005183729860051701
0.0744434231164288 0.0005397550165884354
0.0802148888175833 0.0005837888029171061
0.0861297543177061 0.0005798551407572627
0.0921496193760136 0.0006194717601286993
0.0986221749362591 0.000634607854989909
0.105061217166695 0.0006624035197090417
0.111947779241041 0.0006745062917159012
0.118976871625808 0.0007188370860338333
0.126089572892063 0.0007099469103314565
0.133699486951092 0.0007506327390168898
0.141400529938492 0.0007858703536546359
0.149206235128877 0.0007914377706292886
0.157347561660049 0.0008081421007178176
0.16578737710056 0.0008408065517885504
0.174462437348004 0.000866113331199694
0.183378062004519 0.0008921412037540096
0.192496186187349 0.0009141524842195076
0.201831459949146 0.0009378021971556338
0.211376088840597 0.0009604368913490683
0.221182657458392 0.0009888808287974364
0.231272436149483 0.0010198847683830256
0.241703429798782 0.0010369714721170894
0.252291202771381 0.0010472778998819644
0.262983788636435 0.0010856494760828283
0.274146898693808 0.0011219892091176007
0.285476931943843 0.001122769445569966
0.297070172275418 0.001181390364627476
0.309053722429777 0.0011813573343777359
0.321185500469005 0.001230705226718305
0.333476663286401 0.001224101883752897
0.346305372773445 0.001274726337997251
0.359170308857029 0.001309254774170918
0.372370468651794 0.001321351877204459
0.386498712454322 0.0014307360627694942
0.40057162753555 0.001364864338208347
0.411545318693619 0.001084780850636448
0.421283669588743 0.0009704225814433472
0.429891210523677 0.0008636064966743311
0.437951919892804 0.0007914125353785768
0.445720208981712 0.0007703194770793441
0.453101151792128 0.0007488282158151974
0.460189646212711 0.0007039777145408667
0.466686752497664 0.0006160861308250002
0.472389507322881 0.0005662501174037908
0.477427183779999 0.0004962089173476956
0.481744380660418 0.0004379844213651253
0.486229441306044 0.0004355185486513137
0.490574853212873 0.000436144108689185
0.49418398711361 0.0003677446266802346
0.498231966827432 0.0003899996420141675
0.501969289770263 0.0003827103879724129
0.505239560756358 0.0003199707708451055
0.509071685952066 0.0003926982425557481
0.512371148444693 0.0003319225617781394
0.515917190945947 0.0003365734623312607
0.51952052589719 0.0003688116372019505
0.522446688035498 0.00029971607398232136
0.526215074255673 0.0003613611950029209
0.529349348668076 0.0003278713353126746
0.53251052744951 0.0003012672263473861
0.536163775629836 0.0003733602800210014
0.539035058263501 0.0002945391926975611
0.542573674866308 0.0003351086818620749
0.545804967739678 0.0003406657539854586
0.548639650437407 0.0002741126594283343
0.552444652992137 0.0003758945352924094
0.555117975726225 0.00027921625310452735
0.558410182120633 0.0003108088604712329
0.561621045751634 0.00034154281225590817
0.564274909720372 0.0002596244972372479
0.56798917871096 0.00036058107026267785
0.570674683446843 0.00028238917560813396
0.573804676918238 0.0002950061031161694
0.576959237605878 0.0003363393760610505
0.579630483126872 0.0002581630887854886
0.583191420592421 0.0003489209216016769
0.58575011687621 0.0002679001529898632
0.588937311841716 0.0003007886191240923
0.59189147166148 0.00031707350752715666
0.594553393452877 0.0002531624054957141
0.598064125458368 0.00035342648945420476
0.60042097637822 0.00024369667081149943
0.603794693724626 0.00032134466509752116
0.606419477923784 0.0002788066521686344
0.609363971761131 0.0002784834456881413
0.61255929128126 0.0003389313584048007
0.615078853255257 0.00024169810319010565
0.618574135358334 0.0003443746235021134
0.621062097682422 0.00025865298529842564
0.624174244365312 0.00029472537700771543
0.627113773142977 0.00031534221133562644
0.629765563248216 0.0002530653308492921
0.63325605323146 0.0003455019737193564
0.635601275309521 0.00024443037207762963
0.63889338605371 0.0003138327864749415
0.64153969860627 0.0002834080991951382
0.644324025320026 0.00026271209836669095
0.647492584870881 0.00033624730698648064
0.649928883043219 0.000230433516918416
0.653332495167241 0.000338541386405487
0.655762254292654 0.0002507364527906467
0.658906505982717 0.00029818312900469
0.661702848821972 0.0003011099625141323
0.664348588984387 0.00025133630347644185
0.667671108022266 0.00033626483098985887
0.670008744139977 0.00023325126502927893
0.673376193997511 0.00032903348831898654
0.675882803139408 0.0002642243936848424
0.678866573713567 0.0002832788275039886
0.681877635770787 0.00032201852753909306
0.684468266235616 0.0002484509470155563
0.687835320602989 0.000329282577582237
0.690174076570449 0.00024527387211569786
0.693357336667642 0.00030253928502212287
0.69601776130595 0.0002836559522981325
0.698643823273792 0.0002471703221093249
0.701700585275575 0.0003264821111282099
0.704200873948461 0.00023143215034131769
0.706571443201294 0.0002468211666555031
0.708992064219026 0.0002410634475997451
0.712361658093007 0.00033011283524240386
0.714760686251359 0.0002453619967341695
0.717962995274142 0.00030914583775037806
0.72064209095005 0.0002856684308900731
0.723438383757377 0.0002657758805316248
0.726623257248002 0.00033826523613758033
0.729218463472649 0.0002475396505751189
0.732510668565477 0.00032101777109161693
0.735087266177188 0.0002702483630955016
0.738031275162591 0.0002795927615400574
0.741136656486008 0.0003318120980910321
0.743676647704707 0.00024399896041752363
0.747075419495625 0.0003347874058751235
0.74955320657279 0.00025315067127800546
0.752636312852241 0.0002948342511124047
0.755544108035847 0.00031154666807233693
0.758194307223182 0.000254385403355286
0.761341226577446 0.0003072407997799742
0.763301885571505 0.00020361058781377794
0.766655667859239 0.0003304096731154331
0.769106919296795 0.00025113699469594676
0.772228321834916 0.0003010171769666432
0.774971286948369 0.0002929613608969172
0.77772101307527 0.0002624027487026324
0.781074130072611 0.0003398224544646681
0.783532289581926 0.0002524430638815581
0.786798936636725 0.0003124015770414962
0.789444699365931 0.0002793868750244211
0.792325642696945 0.00027367655979595795
0.795100450891134 0.0002722365643865634
0.796764709896195 0.00016986809445422802
0.799448849993229 0.0002850743629092277
0.802339340145088 0.00027650032171130966
0.8056785069463 0.0003401800914272842
0.80823655510727 0.0002565557904443017
0.811455584758936 0.00031242841869767257
0.814247167335051 0.0002943653357181975
0.817143391665148 0.0002769907639719652
0.820499059356482 0.00034124182434197114
0.823073798766962 0.0002592279623206616
0.826290050422639 0.00031142706873272223
0.828978341689354 0.0002822209809936442
0.831887188404026 0.0002791979388065667
0.835220122659661 0.0003427148380553926
0.837802443878985 0.00025905339015780746
0.841069939359644 0.000315644246667033
0.843819134441391 0.0002865874683793487
0.846724703140875 0.00027984695984335876
0.850095281090995 0.0003451119559344602
0.852698405450455 0.00026240281580284044
0.856005925719994 0.00031893419449049445
0.85875489433637 0.0002883896970712372
0.861662540120846 0.00027982769832786143
0.865081654655793 0.0003478594938363719
0.86778430718775 0.0002786398595410056
0.871226530760388 0.0003304483379997272
0.874319555577582 0.0003208173767432527
0.877815039118996 0.0003445961623950514
0.880695517968566 0.00029582117842301837
0.884311017081984 0.0003682037126221373
0.887977293376672 0.0003396021851746438
0.889840898820636 0.00019352698138574387
0.893375434610407 0.00035662221914968875
0.897323275337296 0.0004248447304005994
0.901514443522129 0.000402576398037423
0.906686271583488 0.0005134700453263507
0.910647472811565 0.0004018680043877053
0.915483750182535 0.0005040544067668818
0.922105523258431 0.000683368640796081
0.929690828055843 0.000755707856852966
0.937426659809616 0.0007637486115967514
0.944997467866455 0.0007547530103552992
0.95256825573506 0.0007613257690635232
0.959745249725737 0.0007272251076291513
0.967511409266616 0.000782560613450489
0.975440187870762 0.0007726458126808955
0.982731967516324 0.0007280495775316967
0.990480978175797 0.0007961912288525199
0.998272057006524 0.0007624855104877054
1.00575980324138 0.0007439137440013271
1.01364248042144 0.0008072296012279501
1.02119704768596 0.000741321036185603
1.02867827503687 0.0007582269603406117
1.03561105534781 0.000662297942113603
1.04219423276089 0.0006988414546438787
1.05161798495381 0.0009510451521017548
1.06136971481858 0.0009724906120361848
1.07104519759141 0.0009423308303555967
1.0810089945083 0.0010772978800075166
1.09187169856483 0.0010125479984980643
1.10124150516148 0.0009330809787229574
1.11193976333155 0.0011553252781796712
1.12290707481726 0.0010222087393339306
1.13320003431397 0.0010808409774684495
1.14483903470247 0.001093477960808096
1.15478104603354 0.001037665050047441
1.16658750032284 0.001165020292454562
1.17661355960739 0.0009932330097368613
1.18792975889541 0.0012047202176604078
1.19857584842695 0.0009764461267271473
1.20902026138475 0.001130584471724142
1.22035187108875 0.0010507118389078167
1.23032867049665 0.0010495469697702471
1.24203243428212 0.001132636278550071
1.25169050974515 0.0009648888214505772
1.26340273428933 0.0012063855676954685
1.2743842917278 0.0010693581158264067
1.28701107312557 0.0012627329651354322
1.29761449079927 0.0010883610584221683
1.30991842470091 0.0011896179306079295
1.32132405878817 0.0012168127225123146
1.33331376527241 0.0011406089506019027
1.34559180913535 0.001289188779012212
1.35725216054228 0.0011141466747533284
1.37012062372884 0.0012583310988175213
1.38181302248679 0.0012534184353548603
1.39463952235072 0.0012140718581891813
1.40805106616824 0.0013223075028390642
1.41989856460857 0.001281570349536218
1.43186287563806 0.0011180397019822162
1.4481291655483 0.0016473240586876183
1.46597935684775 0.0018943977312346801
1.49108412129261 0.0025208881342028743
1.51457798130676 0.0023220158682940133
1.53890841140993 0.0026010771689846525
1.56482348375539 0.0024339934367858867
1.58946204045327 0.002611115365201559
1.61546560666772 0.002410550515271611
1.63891663051438 0.0025053917403065748
1.66306263396687 0.002227179540611494
1.68448359968572 0.0022738874695270813
1.70885355057207 0.0023952239451741747
1.73199229931017 0.0022811005812808163
1.75600529803391 0.002491802638138756
1.78081577508014 0.002382153377349662
1.80938314545708 0.002850736320401923
1.83595308227749 0.002792380989897478
1.86220043445146 0.002563167507079587
1.89158966550348 0.0028609629527580837
1.91998618030166 0.002892880634125037
1.94828787292564 0.0028247119492520105
1.97513389998203 0.002665104432959265
2.00029921440829 0.0025172055345208367
2.0238657779616 0.0024283733454038255
2.05867015098658 0.003598784519209556
2.10427536078797 0.004654433731767552
2.15805457386715 0.005448946402497611
2.21632203856078 0.005815372583678741
2.27582023701023 0.005981660135991768
2.33847956746952 0.006335895111191178
2.4029618516583 0.006437876624561825
2.46611426422111 0.006308387698600093


==> Images/Results/sourcebeam_timesteps_convergence_regularized_averaged_tol_0.001_m10.txt <==
t dt
1.00752947808799e-10 1.643553524125931e-11
4.36203585865276e-09 5.88648486875448e-10
7.56147654199192e-08 9.518907322578543e-09
2.0632205062956e-06 2.731916951337975e-07
2.93918195576066e-05 3.379190988107177e-06
0.000230566615787229 2.3556740308714802e-05
0.00097183703433539 8.145014252498444e-05
0.00252940237076557 0.00016566205703030028
0.0049345952984853 0.00024285679461206878
0.00823325223226184 0.00035249353856953223
0.0129370264288545 0.000468541767583722
0.0182930983855391 0.00055558178511997
0.0245281416006509 0.0006366761690920027
0.0317803555393416 0.0007338361073961672
0.0400225860671671 0.0008317555662922908
0.0492394928595609 0.0009079880783712793
0.0590534648278759 0.001017494456685653
0.0701462482521639 0.001108631418741559
0.0823321665103732 0.001222022846077419
0.0953849361781139 0.001322075128057156
0.109695416558433 0.00145897526123435
0.124429690188575 0.0014557216814685568
0.14016447687107 0.0016167726911380583
0.157569412748984 0.0017417572186275271
0.176105456994002 0.0018748695202860529
0.195873538818695 0.001964335194751932
0.216301438703753 0.00205896619841545
0.238642976829085 0.002228585283426869
0.262147905298597 0.002367320422536636
0.286665800640443 0.0024864212619554226
0.312352496433976 0.002567826679306896
0.339198459972674 0.0027203585447675266
0.367628047965394 0.00285255785115489
0.398837765415056 0.00307192238975105
0.422390255185704 0.00229026862140243
0.441132551066197 0.0018668251595729199
0.457154536022396 0.001555931376825634
0.470002789936336 0.001256247122764075
0.480424318376158 0.0010542841109073733
0.489950399678543 0.0009203884804770016
0.498302520334755 0.0008196531971034823
0.506568826065192 0.0008457799119490815
0.514797523558682 0.0008018677171952621
0.522029558106592 0.0007281370760502285
0.529236009479656 0.0007246866794729477
0.536168120239145 0.0006708557638471684
0.542520223720171 0.0006236897693490726
0.548689633053079 0.0006378024582673751
0.555320800864074 0.000665722726001409
0.56173351123419 0.0006542822144032021
0.567984056884194 0.0005814621313200719
0.573570556445607 0.0005587439895010234
0.579162983508373 0.000564801734919866
0.584958875331122 0.0006157989094474188
0.590872637391868 0.0005785333581246855
0.596832435839367 0.0006058074846753977
0.602973522602878 0.0005802123229582679
0.608531858829974 0.0005483607383083752
0.614207429261765 0.0005694633291866197
0.6196384562576 0.0005571460238093474
0.625219575153479 0.0005721348994400801
0.63096782030622 0.0005754706695968153
0.636859067565226 0.0005990713821478261
0.642609132450628 0.00055575758087986
0.648152852027166 0.0005326978032206849
0.653476448218669 0.0005325917616336251
0.658800601514735 0.0005311692217514574
0.664113595804859 0.0005393645854602886
0.669508933466806 0.0005615449919464317
0.675129473839417 0.0005610891285800913
0.68072668390724 0.0005646950914196096
0.686559702845678 0.0005927737046782767
0.692452613875343 0.0005494372263653627
0.697666109821903 0.0005256200560933135
0.702949170571768 0.0005298280225310233
0.707143082444157 0.00043331728475009943
0.712703455414218 0.0005348716853971605
0.718041736527182 0.00053201811737624
0.723475771731642 0.00055644331952687
0.729140258589812 0.0005867022223331995
0.735164249107414 0.0006054619987548896
0.741093139590468 0.0006028175364681252
0.74706858125378 0.0005528101998496432
0.75273149105924 0.000569774020665713
0.758166266193516 0.0005594588221859241
0.763265156049083 0.0005097347391183882
0.769178934090315 0.0005998893553544553
0.775116887184352 0.0006041280619066846
0.781282793202727 0.0005793497130175647
0.786725843339678 0.0005518303978844818
0.792252835417668 0.0005506860029556021
0.796682289771549 0.00044191593640867144
0.802337760262648 0.0005729519716698328
0.808175792156043 0.0006018182476494232
0.814268537896148 0.0006170440147337782
0.820727385929975 0.0006097789121056097
0.826168888450883 0.0005517119972080054
0.832041613584474 0.0005932895303412461
0.838255011435612 0.0006444950254799167
0.844775863471324 0.0006551349696738712
0.850888213101494 0.0005800768634322448
0.856812647698999 0.0005986306484248693
0.862883073992602 0.0006390387589214563
0.869207101191787 0.0006206621353558063
0.875870617747723 0.000659753697811007
0.882360068998246 0.0006449042816539601
0.888607632703986 0.000589062728959738
0.895168752776543 0.0007046816837169727
0.906037893387806 0.0010820798158667378
0.915044641352943 0.0009555468763469187
0.927549599212035 0.001240013313187373
0.940750007483216 0.001321212953855386
0.954693487242373 0.0014108603944018188
0.96798211639066 0.001311253802738384
0.981644876410761 0.001407758444426775
0.995457227963927 0.001339106785948588
1.00929501943586 0.0013902457158630201
1.02348607938374 0.0014281739596812269
1.03544594006792 0.0012069284782848186
1.05516475690387 0.002076385014410616
1.08296233184925 0.002921716312092159
1.11460520433839 0.003073356832717975
1.14671442757664 0.0031821070776086417
1.1801408479493 0.0035028669130880005
1.2114051294708 0.003085831998786553
1.24872094757228 0.0034696365940604613
1.28353085360492 0.0036499361464515344
1.32081814282579 0.0038367938447545448
1.35568514719042 0.003353953433266845
1.3925904725941 0.0038261547734246885
1.42993434493997 0.00363894981503684
1.48371295941849 0.005622355065619306
1.54107059147214 0.005689018224347903
1.5951293536059 0.005488225236970382
1.65188679078847 0.00565420897279407
1.70719366903016 0.005316259369864429
1.76105903167117 0.005619664247648868
1.82373016106562 0.00651527586158965
1.89533064456284 0.007091001903491096
1.96159133761092 0.006389026669114064
2.01677554250421 0.005512074265321186
2.09106379386772 0.007445435777770957
2.15252553792627 0.0062037575830426435
2.21397748452257 0.0061572008661295325
2.27526239693961 0.006129046142049399
2.33633450774358 0.006105739359562984
2.3972036050833 0.00608420941383227
2.457871214377 0.006064032358445792


==> Images/Results/sourcebeam_timesteps_convergence_regularized_averaged_tol_0.01_m10.txt <==
t dt
2.20163062548049e-10 4.469347562949721e-11
7.77203504145645e-08 1.3078736562485832e-08
1.88965115509959e-05 2.9416034453757998e-06
0.000646710080190356 8.564873561181868e-05
0.0042872398309112 0.00038633838724562973
0.0115315646667584 0.0007776709731003833
0.0227938236473294 0.0011509172006742576
0.0384602942063227 0.0016313453650008188
0.0585494996190633 0.002008627383115754
0.0825762608692475 0.002482635930468018
0.112404030037125 0.003021423747938166
0.147463772031669 0.0035430447807496407
0.183550300854507 0.003577636195790252
0.218427334183672 0.003647991490106862
0.257765478783397 0.0038194202551482008
0.296052086528441 0.003973461011984518
0.337287260712388 0.004012816021370395
0.378367061913297 0.004154727077625929
0.420225147651332 0.004055551550278748
0.450206545227619 0.0029447208258282223
0.471686913825695 0.0020730877109569152
0.487372200561283 0.001532174178697588
0.501444114465228 0.0014021825451151673
0.515193018015776 0.0013876768258426252
0.52763996129749 0.0012145615361062437
0.53827765168923 0.0010627693233140546
0.548675169804014 0.001071230027817169
0.559442163595637 0.0010586753485177518
0.571509044027336 0.0012243953097007178
0.583552105832728 0.0011468285214042535
0.594848857098588 0.0011875333641307505
0.606610210128739 0.0011626769782404928
0.618210361658811 0.0011363621457569403
0.63048172718798 0.0012754750379532116
0.643144170314249 0.0012198814324018178
0.655675768662943 0.001278605245457858
0.667921792328191 0.0012102832902059235
0.680198395075013 0.0012638329414797619
0.691117703267431 0.001061734760342977
0.700580360424752 0.0009294369210385109
0.709481422773016 0.0009150570564963108
0.722049647481689 0.0012478135265247374
0.734387057652438 0.001247733814853431
0.746627929620823 0.0012131196076866366
0.758998446378106 0.0012464711650637375
0.770305866039369 0.001076776873117751
0.782450049099859 0.0012377631844958498
0.795008902424159 0.001218880825320476
0.805985132424668 0.0011291201374138671
0.818126542711724 0.0012680705944962563
0.830683638557412 0.0012004050584771837
0.842874086446412 0.0012812392514185244
0.855494845630581 0.0011956070492122467
0.867663942887736 0.0012817173486754383
0.88103931483518 0.001360592254825756
0.893773604785688 0.0012628910069482975
0.913339530417058 0.0019556957579962555
0.934350657242058 0.0020952290808419548
0.955494716674552 0.0021599305763497266
0.974842464515069 0.00196637851574887
0.998262965482867 0.002291554854741289
1.02059180246822 0.002226693874859174
1.04950412152565 0.003149348318575979
1.08468460909712 0.0033506454184210515
1.11911657347633 0.0035901583588718645
1.16557052762427 0.004888251069693287
1.2177449974648 0.005027623986899095
1.26071330618854 0.004118131804917884
1.31116649219008 0.00521874879201905
1.36633481493456 0.005477205377993424
1.41818844463702 0.005238075139750297
1.49648371507906 0.008142886775497663
1.56089117401923 0.006183175312376682
1.62046707412713 0.0060040538351669665
1.68102871028976 0.0060706724288277355
1.74257006615914 0.006156981623288411
1.8036088990375 0.006100024789479347
1.86462558435137 0.006104214723112142
1.92574554715546 0.006111421161212176
1.98674101650386 0.006097922868791069
2.04759418586566 0.006084134875889888
2.10828594562127 0.006064786833567536
2.16880894964743 0.0060504420654411565
2.22919795696645 0.006037123437548929
2.28940866209932 0.006021967698086115
2.3494599603391 0.00600466986801183
2.41907871394923 0.007108366234497887
2.4840759628658 0.006358976561108319


==> Images/Results/sourcebeam_timesteps_convergence_regularized_averaged_tol_0.1_m10.txt <==
t dt
3.71767639199476e-10 1.152971239777442e-10
7.88114595304326e-06 1.5683756439310937e-06
0.00166939063864701 0.0002267269288579674
0.0109541203935721 0.000988565222334608
0.0300415378867091 0.002005130365593299
0.0542822678964414 0.002372300328179004
0.0816761327276426 0.002886661891085152
0.110476741696882 0.0029560874418221063
0.139538068019878 0.002958709754256216
0.174545061382972 0.0033511722296607344
0.207771476568977 0.003392826860881478
0.249691235653308 0.004289507784117639
0.291813697093249 0.003993416065003731
0.336095451062664 0.0044783002700525005
0.374949672836432 0.004183219713714521
0.41399518007775 0.0037968771705227554
0.45483976928773 0.003916439422806861
0.481209627986567 0.00256308874332421
0.503330568061972 0.0021566500090207793
0.5251987347371 0.0021838346590351033
0.548562980104734 0.002282510209638264
0.56808304576328 0.0020622181675380006
0.589009359549681 0.002105969878531706
0.610147459977937 0.0020842818917113145
0.633992371943 0.002442070554170059
0.658366128586649 0.002417566291989871
0.682687769419897 0.002300660362542868
0.697524327428083 0.0015798562375810028
0.715901657890044 0.0018601200000812849
0.741479216938232 0.0025481362666591656
0.764393070577265 0.0023360185512464673
0.789472758459145 0.0024082686587075493
0.810928189369985 0.002211853480717253
0.833691240501154 0.0021970889648476087
0.854822422061712 0.002247486952549373
0.879077853504552 0.002329273782640951
0.904714359037097 0.0025625738012840463
0.939185479005376 0.0035083433939244657
0.969589815376914 0.0031586571560941724
1.00738828591929 0.003832963277872191
1.053559270873 0.004467249245226962
1.09703900180958 0.0043620373656593926
1.15684532396612 0.0061698219274858
1.2242500806576 0.007117029489262516
1.28812663133276 0.006140345375698998
1.36264120901279 0.007368680658328132
1.42597146373576 0.0063362477870943165
1.47789504048633 0.0049776530970164065
1.52566977088428 0.004731683274824004
1.57551070776962 0.005365531022619755
1.63259736930375 0.005416298540293474
1.68345262065239 0.005004972717151387
1.73138899576583 0.004793722724800207
1.7831822734887 0.005511918461772051
1.83297748356811 0.0051033843195696345
1.88570069603791 0.0051983309610408686
1.93931212579656 0.005334825386092632
1.99554111912012 0.005492738851730238
2.05317419156833 0.005633827225105689
2.10651093136848 0.005296998640136381
2.15415148160915 0.004921451367256599
2.20524192803039 0.004853357061010122
2.25630194030745 0.005157836773357192
2.30997406943748 0.0053311077040240264
2.36271673044706 0.005635958954223602
2.4155943312387 0.005394954680229432
2.47544288221849 0.0058211069417739725


==> Images/Results/sourcebeam_timesteps_convergence_regularized_averaged_tol_1e-05_m10.txt <==
t dt
2.51340533512539e-11 3.3364689668364508e-12
1.47203997204861e-10 1.3265367424916864e-11
4.30802186073536e-10 3.0879705611192896e-11
1.09986976055235e-09 7.294457607125771e-11
2.68249408891961e-09 1.7225661502709652e-10
6.22553720697828e-09 3.815234007938805e-10
1.33528097899621e-08 7.58556724026564e-10
2.62304787007446e-08 1.3669318971542598e-09
5.13608674653173e-08 2.7006916660248813e-09
1.09873299501014e-07 6.32644344262417e-09
2.35440979129579e-07 1.316447836603728e-08
3.85422543861415e-07 1.508233503362809e-08
5.4310946239791e-07 1.58432070108897e-08
6.97508699647518e-07 1.544429008422365e-08
8.53172517578544e-07 1.534046433801248e-08
9.8682000926743e-07 1.321901935902911e-08
1.11648711994912e-06 1.2889919185247878e-08
1.24624514917382e-06 1.310472131387062e-08
1.35230823433256e-06 1.0257630749076481e-08
1.4564707743555e-06 1.0616121381213447e-08
1.54792814119169e-06 8.820428619154697e-09
1.63083278738687e-06 8.328464468961087e-09
1.71394642632832e-06 8.128910369263898e-09
1.78233953505351e-06 6.931600637697455e-09
1.85066954753654e-06 6.642159309641609e-09
1.90562774240381e-06 5.556627025732743e-09
1.96471553682563e-06 5.806730467544378e-09
2.01332021324551e-06 4.966608333790407e-09
2.0612037604845e-06 4.570119659953586e-09
2.10629009140933e-06 4.544939197286187e-09
2.14810417293335e-06 4.086574292019354e-09
2.18386927287345e-06 3.5575449863752915e-09
2.22177629488554e-06 3.8677848056126375e-09
2.25527382240277e-06 3.309123069286418e-09
2.28744978318377e-06 3.2032954970886614e-09
2.31886295494116e-06 3.0930028921844072e-09
2.35103078356071e-06 3.1859231462563314e-09
2.38159153174003e-06 3.039390963984525e-09
2.41126930598325e-06 2.970379384425119e-09
2.44089215233758e-06 3.062929916964959e-09
2.47339199131809e-06 3.1795328515019823e-09
2.50412611612254e-06 3.0808680717218954e-09
2.53396610473704e-06 2.960126420890362e-09
2.56262948275384e-06 2.8609518408497722e-09
2.59155713349681e-06 2.909416475223624e-09
2.62186537267774e-06 3.0389632582401104e-09
2.65050245340373e-06 2.8415650572802658e-09
2.67882739005926e-06 2.838000464895667e-09
2.70948587793226e-06 3.0954368710073093e-09
2.74035966073746e-06 3.067574501318455e-09
2.76898251511107e-06 2.866149097333042e-09
2.80453886676573e-06 3.773310821461844e-09
2.82725882425698e-06 2.046064304393682e-09
2.85599981456918e-06 2.8732464594466738e-09
2.88867291419493e-06 3.3526855574503336e-09
2.92203841602825e-06 3.257443848300267e-09
2.95373489558183e-06 3.268079198312882e-09
2.98867333772291e-06 3.4670329229196675e-09
3.01832650508493e-06 2.8702848005848713e-09
3.04525980881171e-06 2.7142457042018526e-09
3.07746129000149e-06 3.197295084611705e-09
3.1075639459209e-06 3.07038693546354e-09
3.13890294798465e-06 3.103570884321721e-09
3.16804097286373e-06 2.871880163854257e-09
3.19572219639122e-06 2.783715751919157e-09
3.22792044433238e-06 3.239689673208304e-09
3.25822080597648e-06 3.036257716074865e-09
3.29042833497904e-06 3.1866105837925124e-09
3.31779858897175e-06 2.8001216903949857e-09
3.34449711911436e-06 2.610052711197861e-09
3.37163538287647e-06 2.6853306890871953e-09
3.39635575888141e-06 2.4733603898135213e-09
3.42183396050904e-06 2.5432397089424613e-09
3.45000998922457e-06 2.918395808415174e-09
3.48074537240662e-06 3.035074221749097e-09
3.51187960599181e-06 3.088961414508444e-09
3.5395821970199e-06 2.779698406005042e-09
3.56759560682383e-06 2.759083513322937e-09
3.5957363689421e-06 2.792690380963401e-09
3.61773682187463e-06 2.1838196911664133e-09
3.6387841472737e-06 2.127683045660282e-09
3.66245958791843e-06 2.3601131961782794e-09
3.68599385632317e-06 2.356753790673616e-09
3.70835084165179e-06 2.241198967903812e-09
3.73361924374023e-06 2.487301064895581e-09
3.75308112884223e-06 2.013259918804137e-09
3.77790151960526e-06 2.5325291500063638e-09
3.79244712697805e-06 1.3055548691915493e-09
3.81213390214638e-06 2.049036967660565e-09
3.82939699670651e-06 1.637467901076635e-09
3.84495219387167e-06 1.5542823656613028e-09
3.86033718172942e-06 1.542914067574556e-09
3.87563083121195e-06 1.5212431845656839e-09
3.89207889988244e-06 1.647608705858232e-09
3.9087831393675e-06 1.7012790011990546e-09
3.92633573917888e-06 1.7494696980597419e-09
3.94235704543888e-06 1.5541356907593038e-09
3.95569422798079e-06 1.3544380741286452e-09
3.9693423268598e-06 1.350558761569811e-09
3.98212077768033e-06 1.2654557066784678e-09
3.99446045694643e-06 1.235105119918227e-09
4.00641533322483e-06 1.192327462293228e-09
4.0194018558569e-06 1.3279979484700779e-09
4.03387263760464e-06 1.4166390589737498e-09
4.04597534554984e-06 1.201129410911587e-09
4.0592487739431e-06 1.337089097881757e-09
4.07165988912649e-06 1.2304388237797529e-09
4.08310538230689e-06 1.134713000350313e-09
4.0937376325537e-06 1.0878220977322677e-09
4.10563951481434e-06 1.181847458413074e-09
4.11652582127234e-06 1.0702600312632753e-09
4.12686503092069e-06 1.0324764745723892e-09
4.13742190543214e-06 1.0641142800046403e-09
4.14910636240355e-06 1.1780303100480752e-09
4.16001188766731e-06 1.0716664339190853e-09
4.16919195682584e-06 9.394805695258743e-10
4.17914512459089e-06 9.772307240728757e-10
4.19003633911949e-06 1.0963503315213848e-09
4.20016999120649e-06 1.0000257686386134e-09
4.2125196562683e-06 1.284209417776651e-09
4.22420464174533e-06 1.159341721908778e-09
4.23627143806339e-06 1.178034786270198e-09
4.24668063313908e-06 1.046858317817319e-09
4.25725893964083e-06 1.0723196592845467e-09
4.26806529470658e-06 1.090550049817495e-09
4.27972147123694e-06 1.1317785694706142e-09
4.29070853982476e-06 1.1195315301505357e-09
4.30291790520911e-06 1.2384781187145931e-09
4.31403948692932e-06 1.0771338096395962e-09
4.32534599147133e-06 1.1437101113746359e-09
4.33681144974354e-06 1.163162707928701e-09
4.35129806217765e-06 1.432408527792006e-09
4.36310675823738e-06 1.1929621813710289e-09
4.37908104693749e-06 1.593974826383561e-09
4.39089835772185e-06 1.169850976263232e-09
4.40215777693136e-06 1.121538782499779e-09
4.41361140045802e-06 1.1474886448622167e-09
4.42501312438974e-06 1.1441902725365838e-09
4.43713810983446e-06 1.210886906913065e-09
4.44902779776449e-06 1.1907468409890423e-09
4.46136149741906e-06 1.245783405435867e-09
4.47322974824328e-06 1.176266548731451e-09
4.48494665638027e-06 1.170823168532668e-09
4.49718461183932e-06 1.237723552404677e-09
4.51016287846782e-06 1.286970373820315e-09
4.52291864294722e-06 1.2788518125046793e-09
4.53691936137942e-06 1.440150826728354e-09
4.55045640110373e-06 1.3196602662883179e-09
4.56307318196849e-06 1.296446379651196e-09
4.57868794201002e-06 1.525917461639909e-09
4.59128979191844e-06 1.255758249291947e-09
4.60427397571348e-06 1.2994836881786631e-09
4.61692999179741e-06 1.275401900426521e-09
4.63192298107561e-06 1.508251086619126e-09
4.64590973041017e-06 1.3864202967390432e-09
4.65935471400842e-06 1.34935863477294e-09
4.67326465582684e-06 1.387338720389183e-09
4.68717585175637e-06 1.44700428971575e-09
4.70392572068609e-06 1.6323365352336783e-09
4.7208685449499e-06 1.7041296221921419e-09
4.73663779495266e-06 1.5765588978338731e-09
4.75090457077614e-06 1.40825833888558e-09
4.76652621811304e-06 1.594287403426573e-09
4.7815327253327e-06 1.471167390091257e-09
4.79770651629808e-06 1.636225597479684e-09
4.81262309594718e-06 1.515580314931715e-09
4.83100069251687e-06 1.809963477138306e-09
4.84810216432107e-06 1.70873832904248e-09
4.86639464295905e-06 1.8823344743019897e-09
4.88481955525366e-06 1.7882707999204682e-09
4.89978259875492e-06 1.4925668072234758e-09
4.91538990038658e-06 1.565858710908852e-09
4.93067372737809e-06 1.524970430851647e-09
4.94729624717863e-06 1.6640566463396227e-09
4.9649122279122e-06 1.7914718660982119e-09
4.98339996094175e-06 1.8722139557597857e-09
5.00073946159378e-06 1.744990329829089e-09
5.01916490028484e-06 1.799693335897789e-09
5.03746879538212e-06 1.87083828587764e-09
5.05640659467542e-06 1.8395072410911473e-09
5.07346468293721e-06 1.708340830400677e-09
5.08986279063573e-06 1.6572300072178778e-09
5.10745593355814e-06 1.74990454173185e-09
5.12561714181127e-06 1.834479327289549e-09
5.14273261520947e-06 1.7388670904174816e-09
5.16022219543703e-06 1.7025870212527129e-09
5.18096497051704e-06 2.123850054817235e-09
5.20063330131881e-06 1.918887213664061e-09
5.22139961684619e-06 2.135978071740483e-09
5.24385743991034e-06 2.217614917696774e-09
5.26536847616633e-06 2.1904891961616682e-09
5.28685299495357e-06 2.1512401344197923e-09
5.30871028892914e-06 2.127379318914003e-09
5.33091583733465e-06 2.2808269756644975e-09
5.35358450381121e-06 2.226152283922951e-09
5.37410060081919e-06 2.0454331804695728e-09
5.39357271671685e-06 1.9663363700818894e-09
5.41337686751741e-06 1.958840922540101e-09
5.4337097989838e-06 2.062124589696698e-09
5.45476465666294e-06 2.09719559874824e-09
5.47685860461078e-06 2.2715001802251927e-09
5.50033050001689e-06 2.265579026692307e-09
5.52024058553141e-06 1.997288595657984e-09
5.54279471118151e-06 2.3353617713255965e-09
5.5681735312317e-06 2.487140347053905e-09
5.59368773121486e-06 2.5685890698196233e-09
5.62235373785458e-06 2.8729429029374283e-09
5.6484069402473e-06 2.5757188089810592e-09
5.67010971419055e-06 2.1508882619665643e-09
5.69525543596112e-06 2.59369824938988e-09
5.72102728682908e-06 2.532823690086469e-09
5.74338603164532e-06 2.220369140938653e-09
5.76730432638087e-06 2.3900833362461213e-09
5.79409141689786e-06 2.67625263574797e-09
5.81769756748067e-06 2.392450003914478e-09
5.84358339897787e-06 2.5582554539816968e-09
5.86650882052692e-06 2.299672319564786e-09
5.89028427446597e-06 2.378720963652898e-09
5.91878811042875e-06 2.974923323561644e-09
5.95170103640915e-06 3.2194219939102085e-09
5.9783846731694e-06 2.631180198111637e-09
6.00619199018081e-06 2.8610515690550867e-09
6.03751889950768e-06 3.0574478496419708e-09
6.06315960954538e-06 2.597459874015301e-09
6.08994992261466e-06 2.6422960255681666e-09
6.11793503257246e-06 2.8490954531653706e-09
6.15796248414111e-06 4.137371855217988e-09
6.19266718526989e-06 3.2898564449727215e-09
6.2209157446951e-06 2.904635039597242e-09
6.2549724929357e-06 3.417117802625661e-09
6.28840571813984e-06 3.3070897070119843e-09
6.31767226098979e-06 2.941553231549771e-09
6.35105581378626e-06 3.3472327853472605e-09
6.38418160376964e-06 3.3209197004667665e-09
6.41520911848233e-06 3.064952688135915e-09
6.44490569356712e-06 2.982849089968634e-09
6.47780106171199e-06 3.3343725567575444e-09
6.51719431419915e-06 3.911629529530215e-09
6.55329564387608e-06 3.6223936495958092e-09
6.59329918387408e-06 4.002261597594823e-09
6.62493895044119e-06 3.125537968417541e-09
6.66026407536116e-06 3.569857801109596e-09
6.69425938820806e-06 3.399541167476745e-09
6.72656201905548e-06 3.267094779007173e-09
6.76049622907374e-06 3.387097503731365e-09
6.804534552891e-06 4.435225593071905e-09
6.85347224983066e-06 5.014416754388923e-09
6.9045718249322e-06 5.0922884740797805e-09
6.94170431600488e-06 3.534388103018967e-09
6.97658304078919e-06 3.4986460800930343e-09
7.01422224619292e-06 3.761018583203034e-09
7.05247648085441e-06 3.852165635243902e-09
7.09558093618215e-06 4.515741300145339e-09
7.14813638193315e-06 5.191294253752383e-09
7.19938343350151e-06 5.108817785067994e-09
7.24542369604984e-06 4.62616677650372e-09
7.29737044282986e-06 5.2134383747032296e-09
7.34323100304685e-06 4.434017426093884e-09
7.38439108082677e-06 4.120468593485933e-09
7.43231687044795e-06 4.9020780687120066e-09
7.48718043931811e-06 5.471163447098812e-09
7.53646630195896e-06 4.892506110385717e-09
7.5789684714416e-06 4.2315601661509826e-09
7.62350482089806e-06 4.457603797950134e-09
7.66731820216776e-06 4.50480829112111e-09
7.71624442271632e-06 4.8062906600516235e-09
7.76296837600881e-06 4.661105661831877e-09
7.82270718804701e-06 6.215475009676961e-09
7.89233823522278e-06 6.968798845718031e-09
7.95705713379843e-06 6.256132188512697e-09
8.0090606754497e-06 5.2214489354939214e-09
8.06291708914162e-06 5.449222645692142e-09
8.11712665015467e-06 5.3614572387731045e-09
8.1807512682723e-06 6.443535490384752e-09
8.24595609887492e-06 6.525361354740336e-09
8.30678293964093e-06 6.017978311088079e-09
8.36444992598858e-06 5.806373354452263e-09
8.42330284184809e-06 5.874807062623133e-09
8.48860038766249e-06 6.610323975832413e-09
8.55031647077627e-06 6.113195855226599e-09
8.61447815249756e-06 6.490526927195528e-09
8.67892528535829e-06 6.419859023711499e-09
8.75269093727524e-06 7.491656221075829e-09
8.84125694190809e-06 8.88700794943014e-09
8.91719924946774e-06 7.640836889470938e-09
8.99164649693817e-06 7.342168581781762e-09
9.07984445233607e-06 9.023856785561497e-09
9.16108518586839e-06 8.04100661612292e-09
9.26612998713875e-06 1.0753588605834998e-08
9.37993666936963e-06 1.133493500316103e-08
9.47774340361347e-06 9.686049397351514e-09
9.58408584492203e-06 1.0760531926451698e-08
9.69237751772696e-06 1.0797026778955459e-08
9.80292489339905e-06 1.114291021199669e-08
9.91749263561693e-06 1.1420502488996429e-08
1.00350404279792e-05 1.1839408338510191e-08
1.01493447693508e-05 1.138954842495663e-08
1.02691321119608e-05 1.1993641103716519e-08
1.03967812785802e-05 1.280043829746283e-08
1.05347030065296e-05 1.399793356041047e-08
1.06692025195998e-05 1.342136188547104e-08
1.08365692933532e-05 1.7002491045549772e-08
1.10003621067289e-05 1.6165570550800673e-08
1.11408566179049e-05 1.4226929188215179e-08
1.13198937594809e-05 1.847748669094027e-08
1.1475490275754e-05 1.497889269246843e-08
1.16259900881933e-05 1.4913623128983e-08
1.17726315824982e-05 1.469016040883439e-08
1.19223836194937e-05 1.4971551928982123e-08
1.20896562722497e-05 1.685012013775778e-08
1.22607115252418e-05 1.723973206020251e-08
1.24638623987865e-05 2.0534528073005697e-08
1.26672512383708e-05 2.054927018545738e-08
1.28710015550014e-05 2.041932759074212e-08
1.30976249069804e-05 2.236288734172937e-08
1.32941611759341e-05 1.9679873933899072e-08
1.34789387739211e-05 1.8577385013065872e-08
1.36716856603503e-05 1.9647793534704184e-08
1.38819225960788e-05 2.0634153414485372e-08
1.4085670327198e-05 2.015078371107225e-08
1.43045469494816e-05 2.209381416914517e-08
1.45123534872009e-05 2.100465665955974e-08
1.47540345664633e-05 2.436545005223124e-08
1.49790935685815e-05 2.2410250146567088e-08
1.52507352970031e-05 2.7018318754043446e-08
1.54558316850743e-05 2.0347616603725368e-08
1.56673473397589e-05 2.1256297468915892e-08
1.58771726718349e-05 2.0977592227292007e-08
1.61034298034597e-05 2.287266695468735e-08
1.63467820342408e-05 2.5013092683433867e-08
1.6603432491587e-05 2.4876647106768386e-08
1.68585203526793e-05 2.603126017361596e-08
1.71140724942306e-05 2.5733227144418362e-08
1.73728105844592e-05 2.6166960764490138e-08
1.76839974991744e-05 3.1130902664598526e-08
1.79752768423824e-05 2.839059481397533e-08
1.82376299159357e-05 2.6321294354993813e-08
1.84994930943156e-05 2.6138003029318407e-08
1.87715401431105e-05 2.723498891323586e-08
1.9035693022984e-05 2.6468275839280962e-08
1.93113857954368e-05 2.7586477055533634e-08
1.95956907992217e-05 2.8906119078837773e-08
1.98890849540622e-05 2.9418100418124223e-08
2.02111322804041e-05 3.190665435301114e-08
2.05251185002757e-05 3.142525177361412e-08
2.08391203995106e-05 3.203922490695236e-08
2.11937631800532e-05 3.495293597838539e-08
2.15227670519944e-05 3.3039416961703734e-08
2.18611777310377e-05 3.383569438752369e-08
2.22457637161403e-05 3.952289866340994e-08
2.25964352036211e-05 3.429057617459497e-08
2.29606332368203e-05 3.6780064739517444e-08
2.33282563574587e-05 3.7056322311592254e-08
2.38353012596434e-05 5.35070113740288e-08
2.43354747082706e-05 4.827166826529355e-08
2.48232636845283e-05 4.85335642506542e-08
2.52667358912282e-05 4.3794122029090924e-08
2.5687943837985e-05 4.193821630707309e-08
2.61372418499759e-05 4.489274774391091e-08
2.65748972283743e-05 4.4823014723289145e-08
2.70556845457889e-05 4.8480873048853676e-08
2.75497866912588e-05 4.8737421254675484e-08
2.80464022305601e-05 5.059556663617789e-08
2.86439512873946e-05 6.109333746738164e-08
2.93673133420373e-05 7.146556491765406e-08
2.99768647145447e-05 6.041419012403117e-08
3.05587762596299e-05 5.965173494983105e-08
3.11743794011985e-05 6.034590835154995e-08
3.18840592040832e-05 7.355118880784125e-08
3.27543341671345e-05 8.793600615499106e-08
4.63437728308646e-05 1.684002196353659e-06
8.34972005037644e-05 3.7607086368094127e-06
0.000128238359361406 4.714515465617544e-06
0.000205233056335406 8.010209579997669e-06
0.000301230488845344 9.71303818647383e-06
0.000420554862272416 1.224190671449332e-05
0.000606916275240134 1.98427034857576e-05
0.000863702512567064 2.5515623402556707e-05
0.00111400537264184 2.518568842367137e-05
0.00134474713315879 2.330310688110662e-05
0.00167214122171665 3.371071900348096e-05
0.00209652255689336 4.3832591677879146e-05
0.00256574730535207 4.636497410526842e-05
0.00295707296069343 3.813542859161442e-05
0.00345523251107811 5.213346103968579e-05
0.00410667181920498 6.596212195515716e-05
0.00474637030935758 6.307072123386526e-05
0.00526059790316598 5.1419759002388246e-05
0.00602731037985726 7.903525117916139e-05
0.00685888762709411 8.299469000225168e-05
0.00756714632514828 6.86671941135683e-05
0.00836749217973991 8.562788923489631e-05
0.00937825423931925 9.913427234263986e-05
0.0102582045391657 8.535412870118168e-05
0.0111377763909759 9.394534477059637e-05
0.0122993461738602 0.00011425829361469651
0.0132923322507366 9.637212867203973e-05
0.0143533396345576 0.00011149668999198284
0.0156145790816095 0.0001248651311795877
0.016665364460403 0.00010324515238235233
0.0179618691550271 0.0001330619297727812
0.0193005107608633 0.0001320840917977837
0.0204459315292811 0.00011673987251286581
0.0219456467918714 0.0001507312248061292
0.0232641323445642 0.00012875085007999252
0.0247337781323897 0.0001510859405362443
0.0262895319346643 0.0001531733494809453
0.0276792765627491 0.00014321024543036018
0.0293960140468261 0.0001702169429576125
0.0308527447961627 0.0001455004142088105
0.0326413134430476 0.0001809732017706539
0.0342402824972633 0.0001572078086289284
0.0360639537349086 0.0001860668621216376
0.0378083084062461 0.0001706903120978947
0.0396746712078338 0.00019127020421436542
0.0415370971461567 0.00018202639069690732
0.0434704624292734 0.00019855518801894611
0.0454220646185038 0.00019089251422449427
0.0474559161434604 0.00020881901636857968
0.0494688409649435 0.0001973805628899421
0.0516390152888367 0.0002219472920949954
0.0536891053908567 0.00020216613786757628
0.0560148454286104 0.00023539710447763586
0.0581081277363447 0.0002093110145762822
0.0605560821296235 0.00024380237611264862
0.0627607854534954 0.0002236925358067812
0.0652174579994748 0.00023980744271681766
0.0676304441112362 0.0002487739208575932
0.0700135820182732 0.00023515732401277277
0.0726868765064571 0.00026857623560365537
0.0751198963022729 0.0002462648913755673
0.0777817071145489 0.00026068793875277333
0.0805078367135978 0.0002784515893591021
0.0830762505168972 0.0002571132920557473
0.085954885749224 0.0002823087372012105
0.0887648752130506 0.00028831598925795147
0.0914873122364294 0.00027157157947443807
0.0945064150666388 0.00029632573334070945
0.0974825412793702 0.0003047641008776593
0.100343589442751 0.00028738665238526716
0.103435924976687 0.0003039676903935088
0.106644547687107 0.0003239414729674984
0.109691692156295 0.0003098419584205183
0.112807296413696 0.0003080248217422875
0.116155338192166 0.0003303676893309087
0.119499719630937 0.0003401358706216774
0.122728815325722 0.0003275221849018943
0.126042075486611 0.0003278103040594135
0.129538500802271 0.00034582536144759057
0.133113194126271 0.0003598233238668332
0.136609704918729 0.0003546952689203334
0.140077994256167 0.0003489059733634094
0.143675341118611 0.00035610156975570057
0.147401185242556 0.00036962078533531986
0.15121582024022 0.00038120238673642357
0.155002696142769 0.0003833986266224402
0.158773300737463 0.00038088151867277526
0.162561055284804 0.00038059130041945494
0.166444467559926 0.00038574496325367754
0.170417731376887 0.0003953139008721513
0.174471573534605 0.0004036435154935688
0.178595428269211 0.00041077613718111755
0.182753478112739 0.000417432499493528
0.186932570357251 0.00042085345781643575
0.191142913253785 0.0004235875755862476
0.195393065737262 0.0004272089333474291
0.199681973963445 0.00043079447130384347
0.204024371415821 0.00043583977452754256
0.208414489930861 0.00044038804082260853
0.212871973333497 0.0004465437974005542
0.217388929684713 0.0004517398323403823
0.22195719706337 0.00045710685846728926
0.226579322528427 0.0004627341342653264
0.231258177328651 0.00046866244779431975
0.23599642292674 0.000474876846264842
0.240795908457989 0.0004803328075213656
0.245647552181761 0.0004848293989388018
0.250566293494029 0.0004911641627455209
0.255525610644581 0.0004949024384587792
0.260538741358411 0.000499847112076265
0.265588207485918 0.0005030806796902372
0.270669030827331 0.0005057824648256781
0.275778318230688 0.0005117653967837406
0.280940176682382 0.0005190539452851097
0.28617832766683 0.0005269107494632618
0.291498186403372 0.0005354108286060292
0.296905857508496 0.0005447282361939914
0.302411930946763 0.0005474557012208245
0.30792441746491 0.0005468784437136068
0.313417767484549 0.0005468950636501144
0.318937820401396 0.0005564724898465564
0.324587347541528 0.0005698160757286267
0.330361595331608 0.0005804013510967824
0.336197094529679 0.0005777357473997315
0.34197712862761 0.0005746390442554121
0.347791882341967 0.0005872353730519287
0.353765999248416 0.0006037929043407638
0.359869598627497 0.0006049984628069911
0.36588518746829 0.0005973025878389689
0.371946910634748 0.0006131778276083462
0.378255116288325 0.0006371496280463877
0.384963600354619 0.000666417089564147
0.392025447765015 0.0007100067893098885
0.398358840585259 0.0006152276220059338
0.403503375653278 0.0005100324766593858
0.408363519164787 0.0004962155430844326
0.413295224137511 0.00047836137670919976
0.417409178956244 0.0004163560601410588
0.422171312016985 0.0004713722181567539
0.425833931420028 0.00036034166422603683
0.430072287196293 0.00043234771953294356
0.433913249408188 0.0003715355387797707
0.437274477216491 0.0003467801633297585
0.441355207416485 0.00040012983489440994
0.444409680757193 0.0003055575885615004
0.448392465850313 0.00040085723487777306
0.451553453858133 0.0003052641120355544
0.455273004242931 0.0003790377850080144
0.45848277051796 0.0003142551149351375
0.461780124279433 0.0003392772166333182
0.464777195423171 0.00029475122501563573
0.467472075651507 0.00026244850114318324
0.470185297928909 0.0002701851614592248
0.472622938637769 0.00024060400059450752
0.474760630051271 0.00021396056720102588
0.477214059680322 0.0002457054005444678
0.47935876898658 0.000211269104131879
0.481230832700621 0.0001874469630625457
0.483480429932044 0.00022697387629522738
0.485528359584928 0.00020294705212498733
0.487207360118418 0.00016537812279584634
0.489180723880421 0.0002037237038518236
0.491070528087949 0.00018897371595087367
0.492817679651166 0.0001687240981537284
0.494398184209041 0.0001636746152739797
0.496398333175038 0.00019603566026411191
0.49817580061977 0.0001739681875636934
0.499554755881094 0.00013895369105746538
0.501450938132297 0.00019428673139043438
0.503188214481104 0.0001751101002668112
0.50468801487409 0.0001420843104555821
0.506164007631033 0.0001548069290465698
0.508064292183963 0.00018591651325384047
0.50975791692999 0.0001664837369145592
0.510999319769011 0.0001250583149348616
0.512809148849702 0.00018609837742864497
0.514506876166011 0.00016807987638263258
0.515991610595975 0.0001426247427039042
0.517422363492031 0.0001509532535731184
0.519291968759665 0.0001841055627902693
0.520953617810786 0.00016277544951869962
0.522127218815884 0.00011850370061490419
0.523930269976627 0.00018459645623590347
0.525614508522279 0.00016691339692203022
0.526984790940584 0.00013084070563069273
0.52843763315698 0.00015358362270836498
0.530275127502162 0.0001818163137141558
0.531871530706355 0.0001541924443022226
0.532982870223192 0.00011467148911210633
0.534795254135835 0.00018421174365518432
0.53647899823039 0.00016749377703897153
0.537711566231911 0.00011634987770738117
0.539197693826461 0.0001571700171752463
0.541011230209983 0.00017971694502220528
0.542532942500163 0.0001452373322032408
0.543607000648806 0.00011356340953593061
0.545441493399566 0.00018497962836020842
0.547138400862885 0.0001678391638248937
0.548268273069809 0.0001070948354646033
0.549818970298936 0.0001632078958741797
0.551611657500532 0.0001782523390043347
0.553052356848308 0.00013592339058448607
0.554137875847329 0.00012000758053499782
0.555993731209604 0.0001828900084723896
0.557708448475597 0.0001679104065545478
0.558729239509252 9.830375085585945e-05
0.560351121303168 0.00016922090472054003
0.562133094198404 0.00017796984495934283
0.56348137248259 0.00012555199595002357
0.564713834481282 0.00013755230185380284
0.566547998170318 0.0001789901393388656
0.568222761131168 0.0001603808573233704
0.569168254384465 9.574918914170259e-05
0.570885453550004 0.00017711819083686338
0.572670805216774 0.0001785297507049199
0.573852919709857 0.00010936248746827766
0.575223740658587 0.00014626686646974682
0.576990870513394 0.00017694853523787408
0.578567369037777 0.0001489329160227714
0.579516620788741 9.857357419779168e-05
0.581247363599811 0.00017767410884936228
0.58304296388724 0.0001759635032230393
0.584083436655866 9.900836709730394e-05
0.585450795594461 0.0001448503219326506
0.587204218813758 0.000176435706217405
0.58871709939121 0.0001421703249991912
0.589657733835433 9.757854479732405e-05
0.591326563511887 0.0001717851298151071
0.593129720105195 0.0001768396848315375
0.594166714446908 9.846802279613639e-05
0.595454411475958 0.000136897524668481
0.597188320834802 0.00017477843808431367
0.598766170506261 0.00014869233124758187
0.599691508310353 9.54774324546995e-05
0.601268837741659 0.00016276359856306203
0.603071670805353 0.0001812144363514505
0.604180583090561 0.0001012287546631364
0.605378836049702 0.00012854744981010693
0.607091034665958 0.00017235333045782542
0.608705620235621 0.00015307192828119013
0.609603973960143 9.183577046431593e-05
0.611093421495562 0.00015368580426661409
0.612879999639739 0.000180313248144569
0.614106009862503 0.00011211729890646993
0.615169070644381 0.0001140093231118477
0.616838848474725 0.0001694772067459075
0.618581371865009 0.0001672447949244897
0.619481503338977 8.941528311892882e-05
0.620859838245841 0.000143502597994031
0.622611427462183 0.0001776033291131744
0.623964502694633 0.00012496153497406514
0.624939345016682 0.0001018320997656407
0.626498627475131 0.0001607710951902735
0.628318366117427 0.00017856891663845014
0.629288084309466 9.198126704147354e-05
0.630522998738228 0.00013037162891195992
0.632215708448729 0.0001719413903390242
0.633774855285792 0.00014651635847438287
0.63469136712407 9.50112986946771e-05
0.636147096099139 0.0001496324283556276
0.637948014778827 0.0001821624886585742
0.639090210840923 0.00010357075316155474
0.640178997299232 0.00011542031225271295
0.641808711395095 0.0001665665442729319
0.643521467858394 0.0001637156760027689
0.644416682951579 8.972445390841892e-05
0.645770794580427 0.00014042541651359378
0.647516879763629 0.0001776715841809899
0.648868447662963 0.00012446078432464867
0.649868183617171 0.00010425571972308405
0.651387618819506 0.0001568463226789513
0.653204402374764 0.00017737936555270868
0.654155999066329 9.127658385474599e-05
0.655382015985183 0.00012908233815669794
0.657062909839281 0.00017119441161714193
0.658610109424506 0.00014507454450313006
0.659537425550134 9.698586316697214e-05
0.660967072362009 0.00014601397918026079
0.662777393820799 0.0001798212547376253
0.663882280018247 0.00010328948702843816
0.664983250440442 0.00011529154400648486
0.66656825350044 0.0001634228327947059
0.668291406048376 0.0001647872239508966
0.669191964917576 9.027305827818685e-05
0.670532173956487 0.0001388600875330495
0.672275263930563 0.000177864326638986
0.673607345880079 0.00012230225570614408
0.674622707281517 0.00010600078234973276
0.676099140572005 0.00015205024562953118
0.677928583133555 0.00017888501622067977
0.678887663885052 9.200626114980659e-05
0.680106458134324 0.0001280601863843328
0.681779069407725 0.0001708016130022071
0.683309833952033 0.0001434101119187387
0.684236715258861 9.724853978717981e-05
0.685654332818966 0.00014416502291139058
0.68746900218606 0.00018051137725878498
0.688582743115816 0.00010419477618190691
0.689707488000758 0.00011715018009105286
0.691258734685359 0.00016046865831280827
0.692963350755743 0.00016314447860972758
0.693872817981325 9.084797657731089e-05
0.695204882748429 0.00013818944520456518
0.696894225259687 0.0001695698691531685
0.69821127596669 0.00012412897172788933
0.699190011113679 0.00010421717069458695
0.700643981374782 0.0001470029835456642
0.702454077426414 0.0001794684178483446
0.703480678686346 9.628702361133496e-05
0.70459297624887 0.00011277679202291736
0.705843706005658 0.00013107625102713993
0.707626188222735 0.00017397141725216048
0.708563878684107 9.156666439159446e-05
0.709853283712186 0.0001337814890277524
0.711548950594796 0.000174296537021991
0.712997799250475 0.00013426493850721757
0.713977163154818 0.00010572754861691246
0.715447918618656 0.00014716722615465
0.71729669560806 0.00018267983139644742
0.718303801144291 9.528930693598207e-05
0.719551603680079 0.0001288726654029991
0.72116665500682 0.00016731388015108812
0.722739924008076 0.00014784922128506989
0.723674203625504 9.716988261877558e-05
0.725115179562403 0.0001470789653408368
0.726942618026814 0.00018140939346133057
0.728043410552226 0.00010361753454035635
0.729248223360831 0.00012532038484525077
0.730789648213607 0.0001592125315602601
0.732492053299271 0.0001621117058232991
0.733414270813961 9.379520590083983e-05
0.734824318687801 0.000145304501514143
0.736615782849566 0.0001832787436207058
0.737846693149972 0.00011107145377139479
0.739037538001061 0.0001249177020941877
0.740555024962049 0.0001557578750717037
0.742266739979519 0.00016396720774961932
0.743192781559827 9.282370633065659e-05
0.744588889812969 0.0001436126476677912
0.746346161331037 0.00018083280448641219
0.747653997859182 0.00011866834769760988
0.748807960847549 0.00012294885882952605
0.750318265071169 0.0001531503290859878
0.752090905883508 0.0001706477643606203
0.753023339345144 9.301423751018313e-05
0.754440722251927 0.0001453336714586784
0.756190079288528 0.00018068300167740561
0.757505369116554 0.00011939583125889855
0.758675258991158 0.00012529972122774096
0.760197192822845 0.00015356068095202552
0.761576018342635 0.00012746254341213932
0.762434772269712 8.661966107532186e-05
0.76348964660358 0.00011212951514583751
0.764984171903809 0.0001520461271805201
0.766760469878924 0.00017247344835178433
0.767716912705327 9.370699413311104e-05
0.769139321137008 0.0001456118444223883
0.770827518384013 0.00017521594199518769
0.772206542213684 0.00012645235312959025
0.773270190989646 0.00011821174480340302
0.774841375687198 0.00015403206525167436
0.776616890927918 0.0001724278582379524
0.777576952433966 9.411360280664661e-05
0.77902027084508 0.00014764162404713401
0.780706593498286 0.0001750970242922477
0.782074852000075 0.00012528169268098596
0.783154875200657 0.0001207728654731656
0.784747259121646 0.00015537036426148642
0.786538143758908 0.0001732764933103899
0.787490811671023 9.439513592688137e-05
0.788942966994982 0.0001481757780799539
0.790646293896297 0.0001768997308800853
0.791990945698523 0.0001224661873964556
0.793147775108999 0.0001242735884981941
0.794695087994038 0.0001486981161951374
0.795505559526246 7.901873174982845e-05
0.796280739105426 7.692824815726178e-05
0.797175496078717 9.082003008225646e-05
0.798573980049438 0.0001445078214385121
0.800174680810926 0.00016520006895609081
0.801680146257469 0.00014043413829176765
0.802682013622932 0.00010640958911175313
0.80424985018516 0.00015832103487621208
0.806054940598627 0.0001773609181812979
0.807067763794128 9.719475039615952e-05
0.808501698331346 0.0001478664904094367
0.810116751381272 0.0001668216188656602
0.811604694271548 0.0001382127829283366
0.812647250869308 0.00011284818270128768
0.814266061405629 0.00016158374463675148
0.816043324683687 0.0001729683180402747
0.817023510599883 9.588348485251586e-05
0.818520924052395 0.00015331714596594472
0.820184904656351 0.0001725552148941449
0.821566836185279 0.0001266550573818908
0.822701617011377 0.00012976659503862446
0.824381772102616 0.00016099197423700078
0.826111503712136 0.00016602493699706102
0.827071500291504 9.694017158197628e-05
0.828659370674371 0.0001611051228100599
0.830431830224407 0.0001819792173052219
0.831599683654031 0.00010680039792331539
0.832956627822527 0.00014462132322464453
0.834548651284416 0.0001600349587181845
0.836161233685743 0.00015245013017535635
0.837149408065635 0.00010313970338634754
0.838780301217728 0.00016437826242146408
0.840568581617467 0.0001777540801459557
0.84161175814027 9.961474707637658e-05
0.843149218598133 0.0001589666776729685
0.844777649065476 0.0001676455548471812
0.846199280387108 0.00013156690482680336
0.847276940913547 0.00011806586475415098
0.848949984763107 0.0001654257286364339
0.850719381573414 0.00017108490897016813
0.851695353144424 9.712233377361259e-05
0.85330770788978 0.0001641354587167685
0.855025972033279 0.0001784597934034617
0.856261461668996 0.00011153842743596668
0.857626506037754 0.00014487432832401378
0.859221670925332 0.00016092078430194522
0.860837312760949 0.00015300990570667007
0.861834129477503 0.00010391938525813825
0.863524677884097 0.0001699090546392998
0.865323000180587 0.0001783641515826201
0.866346312572128 9.891440919916725e-05
0.867969632308365 0.0001672520129377204
0.869629624473054 0.00017107668168110573
0.871044583009637 0.0001308602665733374
0.872225762787133 0.0001362014389788487
0.873928544902905 0.00016039846077262678
0.875716493211283 0.00017427111618003728
0.877004185676559 0.0001333007149450849
0.878520570146812 0.0001484278506780967
0.880173265783911 0.000170122271074612
0.882249475450402 0.0002072006609254608
0.883815345467449 0.0001586969946220452
0.88588484111937 0.0002047950921374392
0.88749898734926 0.000151921391924814
0.888211260334124 6.851398422630851e-05
0.889187667931218 0.0001073268929724022
0.890685948927287 0.00015106938286075833
0.89279701944444 0.0002191972874029789
0.894461250563199 0.0001566249156946191
0.896558819519861 0.0002194298176154292
0.899242295495226 0.00025900791091731966
0.900807288855525 0.00016037790775650659
0.902871465182837 0.0002115783193784063
0.905643953765055 0.0002866294611146904
0.907486739792383 0.00016439454118061258
0.909325561322072 0.00018590016927111348
0.911023710928767 0.00016987185508814738
0.912745507090818 0.0001775985088289179
0.915905917186476 0.0003279191898927402
0.918810879281413 0.00028790769472796017
0.922386828757666 0.00036838618323201713
0.926011093868058 0.00035920707113890245
0.930084226077828 0.00041390262827746777
0.933727239102386 0.0003604194690540136
0.937737354760641 0.00040689960249255125
0.941589631527608 0.00037741306389807536
0.945573714372805 0.00040263217043621537
0.949285123279898 0.0003691740084744345
0.953475795160803 0.00041467327491975195
0.957152224706931 0.000374446288795324
0.96106645719944 0.0003918133676204462
0.964838576285736 0.00036944264881537956
0.968716484405925 0.00039281178597916583
0.972499635276045 0.0003793322252548833
0.976571681806469 0.0004004821772933027
0.98023328540776 0.00037373989204272354
0.984196974281648 0.00039127466675868304
0.987889784825377 0.0003687083455640128
0.991767148864835 0.0003856858889904375
0.995482342237785 0.0003776681365300113
0.999649493574691 0.0004103154992117056
1.00326296353214 0.0003687987051421412
1.00729111363812 0.0003954996426555861
1.01092852208984 0.0003694002895836592
1.01502052720262 0.0004037285128271523
1.01871772406753 0.00038190432065063367
1.02287994011566 0.000403234641649398
1.02652169467233 0.0003693024284072995
1.03022542870557 0.00036527464276421616
1.0334424253953 0.0003128122762023494
1.0361155985286 0.0002645824460811595
1.03893085848958 0.0002841348682678468
1.04260907195912 0.00039133564322715224
1.04715560679838 0.000446904540309641
1.05172951528544 0.00047185238074414274
1.05583164726088 0.00038582106161099214
1.06098722639253 0.0005214141266468575
1.06491497642493 0.0004137741987701459
1.07014692558728 0.0005026892628609827
1.07508830138731 0.0005084815833369332
1.07906804457075 0.00038956053468498065
1.08449336923412 0.0005440201984050323
1.08895125424805 0.00047128319290032524
1.09366886965301 0.00043564685803884086
1.09914436343098 0.0005542029104615352
1.10338264449239 0.00044952926398672094
1.10855437419074 0.0004804854696678821
1.11404674353456 0.0005605062342698352
1.11828468886904 0.00044850441611142257
1.12355977136814 0.0004905090788426006
1.12910608494652 0.0005701294157516874
1.13343843006198 0.00045557213247730187
1.13869950050133 0.0004915080420538075
1.14440381927561 0.0005813811544416212
1.14906988169003 0.0004934720023793334
1.15410775010838 0.0004745658921283885
1.16000996751052 0.0005964675296763857
1.16491075409299 0.000513496304669178
1.16988526812582 0.00047988175879749227
1.17591220238625 0.000583134633029494
1.18147846791003 0.0005829098015268173
1.18617118786306 0.0004790770391124876
1.19164413091593 0.000518077886623158
1.19773008620008 0.0006155878791305797
1.20283160168767 0.0005331762006883015
1.20774877230443 0.0004789773413948555
1.21379186350746 0.0005780977460303736
1.2196931966615 0.0006134648370770532
1.22465966778282 0.0005173518719007776
1.230016121098 0.0005149156160344227
1.23608206620001 0.0005842351700780356
1.24189141859632 0.0006076121366490643
1.24706056021275 0.0005348682799324716
1.25213312189964 0.0004790666283302538
1.25843320738414 0.0006197608768226358
1.26416116250433 0.0005964002813609083
1.26914611452988 0.0005112978962778737
1.27468305242579 0.0005279097476946281
1.28099354326635 0.0006208936498296798
1.28677291032627 0.0006001328827513807
1.29186764513483 0.000523641713878125
1.29734744855573 0.0005252758363525509
1.30357147154028 0.0006078725007464676
1.30945168484125 0.0006099721995797714
1.31487063901066 0.0005558209243482059
1.32040177067576 0.0005409715141083119
1.32649515843867 0.0005821849653960111
1.33261422707237 0.0006318081488277088
1.33821979289248 0.0005762753128528365
1.34354780779494 0.0005290372062218843
1.34941581371693 0.0005647227251457599
1.35577806557206 0.0006294349718809864
1.36145337552168 0.0005965605183619537
1.36681320287157 0.0005404881821054413
1.37251450773661 0.000553386589297694
1.37884538248569 0.0006173535905199031
1.38491333725637 0.0006284058418438104
1.39038670909559 0.0005620800055795106
1.39590737573511 0.0005420705648704316
1.40202729902108 0.0005877979071719918
1.40847670397358 0.0006558301695495907
1.41449140304688 0.0006178057755519592
1.42005113325561 0.0005636923299683375
1.42568779317869 0.0005513297535780176
1.4316029446889 0.0005667157197902303
1.43867849703711 0.0007506411098538434
1.44545137974821 0.0006772322131668707
1.45211817306455 0.0006533919375416924
1.46155913698499 0.001003544809859404
1.47349342980411 0.001200724538898639
1.48445109918896 0.001084515543173662
1.49768860593853 0.001272101725278929
1.50991993321854 0.001274328387558182
1.52048693487551 0.0010961141259043581
1.53301123497158 0.001172489902759512
1.54637102706831 0.001353384681726782
1.55797907179188 0.001216289669907246
1.56921158585104 0.0010988212443145161
1.58257666392143 0.0012797313967730928
1.59556522114088 0.0013407161869705
1.60707807042943 0.0011919828823038548
1.61813852622278 0.001063399488251383
1.63155891688538 0.0012944627059139975
1.64341426820727 0.0012347172267738594
1.65395634476481 0.0010930655211280203
1.66568656745097 0.0010954118461512115
1.67800913030825 0.001282585065617391
1.68908222488072 0.0010859070466363286
1.70030180230191 0.0011392321470765983
1.71334949754335 0.0012729365855459716
1.72510677703885 0.0012192947117661904
1.73624812842722 0.0011109206028790447
1.74773450983979 0.0010987532989936307
1.76005237778316 0.001278149014974225
1.7726893986142 0.001303736139267077
1.78572308378116 0.0013198251499994059
1.79927120579754 0.0013354295288066247
1.81401505266749 0.0014281421590476902
1.82915663577314 0.0014861274397082649
1.84424082636895 0.0015124270780252
1.85912290102702 0.0015046879209298608
1.87378164706709 0.0014783602812533047
1.8882098769343 0.0014527002385827565
1.90245706458329 0.0014317025931624714
1.91646826036024 0.0014057268422238
1.93027300742581 0.001382553583597897
1.94374442729573 0.0013476865182143547
1.95695114217497 0.0013189571614684306
1.96983731097294 0.0012844773812426906
1.98222145728165 0.0012319867798230221
1.99377017278305 0.0011307947173976919
2.00451933168992 0.0010702325660582482
2.01483314002387 0.0010338384231903875
2.02740035059027 0.001293727404769014
2.04301925518629 0.0015848774458152109
2.06112166759012 0.001834525390413325
2.08150881928844 0.002060760946967205
2.10394005730017 0.002258842087405323
2.12815605394231 0.002440166313348269
2.15376060283516 0.002572516685741722
2.18024913793543 0.002655008096125077
2.20692136960753 0.002681509621392457
2.23426946189428 0.0027242201350786183
2.2622322528129 0.002791741455420805
2.29088187490106 0.0028735804268737257
2.3199956844889 0.002939735155574673
2.34920471783855 0.0029076817568247744
2.37872628793581 0.0029413725344312872
2.40812728921027 0.002954161824464685
2.43813572720169 0.00303983542355066
2.46814215683788 0.002994968531370935
2.49886619002486 0.002856330807898314


==> Images/Results/sourcebeam_timesteps_tol_0.001_hfm10.txt <==
t dt steptime
7.30173171700539e-08 4.725180310989334e-09
8.49914108682548e-06 5.10022735491742e-07
0.000285387357436685 1.538254409314041e-05
0.00184033437471372 8.196634217060307e-05
0.0057170333835108 0.00020020210021982568
0.0122923978207706 0.0003358964045567306
0.0219395011383511 0.0004916542471570208
0.0349401485597739 0.0006577367073700076
0.0514252983349233 0.0008354027346782415
0.0716077825445183 0.0010171485835091074
0.0955428965394279 0.0012059614971717163
0.123287944347565 0.0013971267309489531
0.154944151878598 0.001592252301940875
0.190496881506311 0.0017881347542919185
0.229777654671907 0.0019724503978136468
0.27283604273134 0.0021623447296136786
0.319678165011291 0.0023506625124636244
0.367736564959298 0.0023865603754466124
0.415114937412452 0.002386712017021692
0.463672248966109 0.0024157872608647642
0.512272101363072 0.0024550804647627406
0.562446784837915 0.002499885674010844
0.612312315053061 0.002495120850463136
0.663525855694877 0.002562187907851655
0.714687306222437 0.002544556883052833
0.76642882871164 0.002608042419958464
0.835325700718707 0.0034945228710549316
0.896001197947267 0.003001677825264916
0.9590298799858 0.0031525890927503785
1.02252216807416 0.003178350343266879
1.08618794031868 0.003186669614845142
1.15088572191584 0.0032359159122196507
1.21550323686191 0.003213248560974482
1.27699768188691 0.003084442531889625
1.34073152420098 0.0031925122386030095
1.40587500108412 0.0032584465636341154
1.47300031754434 0.0033480070313982964
1.53704828490166 0.003207157860078588
1.60188906967319 0.0032453671141700973
1.66722604961897 0.003267518934778357
1.73273580290524 0.0032757210442788927
1.7983131348868 0.003278939212249835
1.86262560067362 0.0032117364920035848
1.92638362507074 0.0031876872422654814
1.98990697463105 0.0031750357095712755
2.05375811750773 0.0031938195651028964
2.11732578099796 0.0031779114313570988
2.18130447890708 0.0031995851196415957
2.24560621124635 0.003215792298363357
2.31014298596836 0.0032272103340972103
2.37475111476719 0.003230497421215862
2.43937512465337 0.0032311534287996976


==> Images/Results/sourcebeam_timesteps_tol_0.001_hfm100.txt <==
t dt steptime
3.23069195936465e-08 2.211889272552887e-09
6.02400451821811e-06 3.6924448265384606e-07
0.000377531154169589 2.2208036894157652e-05
0.0049641095702587 0.0002460677783489929
0.017930988075197 0.0006719432842438277
0.041185118565429 0.0011860362357277103
0.0730132613290843 0.0016152651387674993
0.109639708248862 0.0018292706395795152
0.148775418517126 0.0019659638868844095
0.19096133655656 0.00212368899440483
0.234023201293712 0.0021561219435131235
0.279627079482992 0.002284305369619212
0.32538373786368 0.0022805097019523222
0.372997633577478 0.0023930894940366056
0.421480208666557 0.002426188807651348
0.470275622743301 0.0024285197894304716
0.520096599963588 0.0025080693490516517
0.570755941380932 0.0025298867857811436
0.621974370681785 0.002547654712826418
0.672996891488734 0.0025660897832462575
0.725273314009957 0.0026160810131480743
0.786904576668689 0.0031960783450229345
0.855056258710742 0.0033195331589649405
0.914081694274813 0.002942392613398972
0.974249481960492 0.0030114136684098675
1.03548199248583 0.003049711671836668
1.09651780178481 0.003064706117381481
1.15754584626685 0.0030469576208014687
1.21641224132382 0.002940642984799385
1.27638366807392 0.00300293250478832
1.3380243656882 0.0030846870827321215
1.40224731250779 0.0032394327493473125
1.4691867988092 0.003325036743986555
1.53189902595846 0.0031278934611559195
1.59373627545033 0.003093565711449254
1.6561559717875 0.00312207285542992
1.71878560755547 0.0031319409803121775
1.78131733393498 0.0031251817212320752
1.8434263382507 0.003105008852253883
1.90545237066246 0.0031011920987376942
1.96740219381808 0.003097099100972737
2.02926714218462 0.0030931987404770444
2.09105290226185 0.0030888761334881376
2.15275232017825 0.0030849813089160257
2.21437279759136 0.0030805681014209893
2.27590833356123 0.003076818221625546
2.33735838529948 0.003072064876913492
2.40190695716719 0.0032208486132036113
2.46513426994825 0.0031846605998459296


==> Images/Results/sourcebeam_timesteps_tol_0.001_hfm2.txt <==
t dt steptime
5.36738793683115e-07 3.403360162041534e-08
4.202656228836e-05 2.380257799084233e-06
0.000626069199202322 3.1752536781491784e-05
0.0025160821497845 9.866308201564211e-05
0.00621493247907998 0.00018872117531043241
0.0121254851747915 0.00030355977249462096
0.0206625199595491 0.0004305882928436515
0.0318382793023775 0.0005690994926132582
0.045923428484937 0.0007120148213579618
0.0631328078429642 0.0008681414176946742
0.0834090406058367 0.0010190008168296186
0.1070787970176 0.0011956393489321849
0.134318145256986 0.001367301210821906
0.164889528633983 0.0015405858510568905
0.198425344067479 0.0016795162546086762
0.234132124239881 0.00179182105476604
0.272103122176648 0.0019014142359795115
0.312033408194863 0.0020017035671468153
0.353655293511604 0.002087547832811013
0.396415387658541 0.00214270108312111
0.430093378801087 0.0016255748279313388
0.448117754504595 0.000892634394185374
0.46330021506661 0.0007531441944301353
0.477364318040275 0.0006956268161254358
0.490850204768889 0.0006856946617482956
0.504001745373482 0.0006421720055779167
0.516678899433641 0.0006369555190917529
0.529276897830734 0.000635999550372974
0.542327266094145 0.0006479953900087761
0.555087884961963 0.0006370697298328519
0.568041014117538 0.0006579338770012859
0.582008651572054 0.0006964127678920049
0.595721952475253 0.0006757208337272303
0.610288759103452 0.0007373442516876029
0.62476993463802 0.0007353515760637466
0.639700560186193 0.0007407436307208395
0.654942463579878 0.0007565505304027764
0.670501582084087 0.00078167324561296
0.686272889694305 0.0007960883439808639
0.7031143232851 0.0008297746055508581
0.719886970402695 0.0008379976936383858
0.73714481779145 0.0008726521573976596
0.754906259444879 0.0008842681515914694
0.772812054670541 0.0009004882332099466
0.79090986481506 0.0008994465116375057
0.809026159287032 0.0009097436609193117
0.827199394893486 0.0009047588049201633
0.845204906703821 0.000902333509509692
0.863381654221372 0.0009140179891909989
0.881548169984946 0.0009114722918379025
0.899711102809506 0.0008946510604218189
0.91761109260265 0.0008949448443664884
0.935469808550941 0.0009064528270447396
0.953450179143804 0.0008917279635595205
0.971627847020044 0.0009104072685995529
0.989861795634843 0.0009170235391125802
1.00863643875878 0.0009303235147670738
1.02755679245435 0.0009504044007295892
1.04648319879734 0.0009548792590651246
1.06645813115882 0.0009905819632833371
1.08608868490784 0.0009908370242694366
1.10656882079602 0.0010232285939337498
1.12748589350634 0.0010490656785281335
1.14899303818055 0.0010563270970569186
1.17061506356857 0.0011055163738888938
1.19341477648159 0.0011297860490870502
1.21560638225408 0.0011238583780775711
1.24019252020681 0.0012171566432718542
1.26331815551048 0.001152830074380669
1.28917033208571 0.0013119862663453284
1.31505842863103 0.0012660001012122315
1.34068856980133 0.0013183259349031369
1.36935743887126 0.0014205147046111475
1.3960883487881 0.0013134534102178209
1.42503673277784 0.001496545515626884
1.45596156120627 0.00152232272270963
1.48437178846799 0.0014205104143948663
1.51714634799495 0.0016717647990147893
1.55112171707906 0.0016464697363196396
1.58269336203824 0.001616007706181416
1.62079373522239 0.001928305632628162
1.66061700546737 0.0019760282197209727
1.70859619590684 0.0024178095104256583
1.77862365688516 0.003581264766285958
1.84095250678083 0.003046010322831575
1.89656446135544 0.0027484129607128352
1.94019616786688 0.0022069876433330935
1.97839905681494 0.001908007758217806
2.01790957931042 0.0019515279972203662
2.05644946442405 0.0019124471190632136
2.09424687794084 0.0018828397545475645
2.13060804152732 0.001816954360597519
2.16684920387577 0.0018184665675617842
2.20167731510836 0.0017483118590430574
2.23576711945082 0.0017082951388439377
2.26910149682472 0.0017037227340439168
2.30250793774812 0.0016571381731587149
2.3363223329704 0.0016808224600268202
2.37018465775516 0.0016845881125093266
2.40399751353833 0.0016827901080612574
2.43834521143339 0.001711455027383962
2.47272029261159 0.0017131449503391051


==> Images/Results/sourcebeam_timesteps_tol_0.001_hfm20.txt <==
t dt steptime
3.46080707978593e-08 2.27448838592646e-09
5.65944161495028e-06 3.456064940946005e-07
0.000234577926909593 1.279367057918291e-05
0.00170000436623197 7.890411773181888e-05
0.00589315554839949 0.0002189610039812991
0.0134311538223931 0.000384519881838415
0.0247250064471148 0.0005739610054583747
0.0404361688313173 0.000797512066388757
0.0608766799185814 0.0010343018066067062
0.0861822579199788 0.001277391019498269
0.116537653936912 0.0015294197017870893
0.151363507864841 0.0017533499433098575
0.190626048214962 0.001972474969849734
0.234199866129844 0.0021891401325618734
0.279845508596956 0.0022858717612692053
0.32629250387931 0.0023302158263734064
0.373021948846552 0.0023228973799047066
0.420927342540561 0.002409505273652921
0.469735644098293 0.0024293705566500023
0.518382461152167 0.0024477672487055605
0.568674424359061 0.002509045788624631
0.619262097565118 0.0025236780961413576
0.669754755562033 0.002538875759231657
0.721525876569679 0.0025842737058909123
0.775253681305761 0.002710243006269515
0.846742305087985 0.0035891386363595965
0.910056244628528 0.0031356065083354722
0.971483385620247 0.003092796069892906
1.03353871905868 0.0030992327809253625
1.09672397723334 0.003165108183085181
1.15785892423433 0.0030444181584593616
1.21736586631039 0.002976806973652289
1.27831394894493 0.0030531035709571155
1.34024262066106 0.003097185524314615
1.40341094529443 0.003161123465534421
1.47263722460555 0.0034349979017972527
1.53641907024299 0.00321349099275833
1.59980408228052 0.0031706426407894653
1.6632592460731 0.003173329947600644
1.72673291411019 0.003173817681336036
1.79026669893328 0.003176841389213438
1.85386789306616 0.003180212380251205
1.91753285607503 0.0031834241913056803
1.98124497126071 0.003185697565417375
2.04497990038906 0.0031873079561114395
2.10868450882024 0.003184649683078579
2.17244124342284 0.0031878473538063576
2.23620528388462 0.003188284092984069
2.29924312484235 0.003149441361732828
2.36185265896089 0.0031297593377680086
2.42583415657085 0.003207827500065931
2.48878484175068 0.0031390316333858984


==> Images/Results/sourcebeam_timesteps_tol_0.001_hfm30.txt <==
t dt steptime
2.41076769372902e-08 1.6277397168859316e-09
4.74417888473161e-06 2.872278236591817e-07
0.000223977004243604 1.2754452878228781e-05
0.00178231176339132 8.262484217764486e-05
0.00624721888235301 0.00023346189030739087
0.0148623587917359 0.0004400138160719754
0.0278535496260274 0.0006636278293703057
0.0459343458879864 0.0009144960144469615
0.0690519241653039 0.00116901579077481
0.0974051544148698 0.0014310290696441237
0.130982451045281 0.0016914680253771435
0.169534036542651 0.0019400886563165146
0.213040314052927 0.0021879492846993234
0.257694408558917 0.0022196178496358262
0.302562396594172 0.0022583474456061604
0.349328656014404 0.0023442830487864197
0.396808928586382 0.0023596485156250286
0.444734073589168 0.0024186680190221915
0.494035636553071 0.002460148684141272
0.543844035735339 0.0024752978071371614
0.593714928367124 0.0025184266710022293
0.644788671658669 0.0025468218472493023
0.696287787870647 0.0025661121954433904
0.747587272036159 0.0025786894677956923
0.815541354316839 0.0034120968601361683
0.880029520411232 0.0032360778998114645
0.940800204622956 0.0030258512465564593
1.00227273627836 0.00308155797208394
1.06390594939845 0.0030837165660170538
1.12595229676627 0.0030900990843150894
1.18527897815142 0.002969760993599321
1.24485872673175 0.0029818962292977326
1.30623781333385 0.003073629716747374
1.36895419222056 0.003137431869213762
1.43537725578358 0.0032957917373282637
1.5001347596468 0.003254182558097827
1.56312704828107 0.003159207196188292
1.62623993574693 0.0031558521172143825
1.68927831029325 0.0031516903889618844
1.75232416753648 0.00315235154374422
1.81541376732478 0.003154594090350669
1.87854822541106 0.003156779377123279
1.94172474973944 0.0031592073210201612
2.00490493056961 0.003158482273949001
2.06809970383948 0.0031598300934384967
2.1313140032773 0.003160991533711954
2.19457326038318 0.0031633453878021087
2.25728726324775 0.003133146540450396
2.31948378804627 0.0031090781632717094
2.38158398962516 0.003104738692499055
2.44522548609286 0.003181451758788148


==> Images/Results/sourcebeam_timesteps_tol_0.001_hfm40.txt <==
t dt steptime
1.9336690819386e-08 1.3143830767168852e-09
4.21560453193187e-06 2.5523330510727573e-07
0.000217752536796183 1.2875703367027373e-05
0.00198599282528695 9.519438706548152e-05
0.00710401109419508 0.000269245511280207
0.0171307396370205 0.0005085633378315519
0.0322511245885818 0.000769652342566571
0.0527185367800768 0.0010372468592928907
0.0788732249471725 0.001322858750888656
0.110566591525723 0.0015976204867193602
0.147812514895159 0.001875942139964204
0.189777962032872 0.002113421516195104
0.233124821651467 0.00217290375172006
0.278443642119146 0.0022586334450666037
0.324482759140643 0.002287109588771054
0.371052196769386 0.0023606481240864667
0.419360901682215 0.00241384137881034
0.467945813419253 0.002414719215291811
0.517241414670555 0.0024831349469723214
0.567501257259733 0.0025122614383090514
0.618295199817311 0.0025233537705410163
0.669011622199574 0.002555795766279807
0.72095935015017 0.0025896426813616772
0.77562486393091 0.0028087967029374328
0.848167059416835 0.0035909718750401975
0.910989961822622 0.003117362683515728
0.971232815678329 0.003016170325723707
1.03159025652262 0.0030261334984559313
1.09458742456523 0.003153537856906258
1.15456365636632 0.002987105984449651
1.21363431202464 0.002955920193965864
1.27434921469693 0.0030408468842069956
1.33630038322636 0.003099301239677776
1.39885535891471 0.0031287930959642317
1.46616883491042 0.0033977536623293904
1.53080008910866 0.0031931400888395066
1.5936464770144 0.003148435363079243
1.65647373927088 0.003141796903827354
1.71926598347673 0.003139525748813478
1.78208083653062 0.0031408162806085852
1.84493645992747 0.0031430538789949157
1.90786865319627 0.003147141490372288
1.97057340476688 0.0031339131764135894
2.03294964828582 0.0031180534749200572
2.09523136788567 0.0031135582191510877
2.1574276096481 0.00310979507745761
2.21954625330147 0.0031055222869909626
2.2815797935866 0.003101714922032283
2.34353544586564 0.0030973475894333067
2.40594641338381 0.003145095483514014
2.47231880913418 0.003287060155937547


==> Images/Results/sourcebeam_timesteps_tol_0.001_hfm50.txt <==
t dt steptime
1.76123744458627e-08 1.2034873449755523e-09
4.02979053038955e-06 2.4461870099918275e-07
0.000228112090295809 1.3426981643383082e-05
0.0022800987780975 0.00010845981061632557
0.00818735247346452 0.00030935116252951516
0.0195873041324504 0.0005831428228466413
0.0369182491258071 0.0008829938754048713
0.0604273849616236 0.0011886648003707001
0.090264939895155 0.0015095410584326644
0.125611608524702 0.0017799058561052236
0.166092814948683 0.002035726000146987
0.20925328816593 0.0021597477521635815
0.25322171087012 0.002183505987386743
0.298200170730676 0.002276383787812292
0.344577353802441 0.002307098903901513
0.392009438543885 0.002388515756739938
0.440541258453919 0.002426323970755441
0.489478108084017 0.0024354294632554126
0.539237764192791 0.002503672523120104
0.589776616478918 0.0025279566970763086
0.6409009281395 0.002546457721327517
0.691991492880185 0.0025614601337644962
0.744108678452168 0.002611741203614717
0.813234276766175 0.003467964283613531
0.877252684803824 0.0032135778570316917
0.936934992741826 0.002981081274860525
0.997102731681946 0.0030065088850027037
1.05873554682891 0.003083772666813754
1.12088002627457 0.0031042752504411714
1.17995262369271 0.002947809532983142
1.23930630065914 0.0029712515902092645
1.30047007480652 0.0030623563283395184
1.3628311775557 0.0031198145645567003
1.42836887428635 0.003278941668748917
1.49405152526168 0.0032869045817791936
1.55682916482592 0.00313288984007912
1.61949666781728 0.003134058948691685
1.6820888546707 0.003129752176187105
1.7446876189235 0.0031300262254679153
1.80733084987835 0.0031322796719136124
1.87002027160563 0.003134411040319049
1.93271037561124 0.003135220791109679
1.99547719415473 0.003136991327984793
2.05799885451115 0.0031248893827759373
2.12004046053962 0.0031024954859428517
2.18199541780615 0.003097638694968817
2.24387040108093 0.0030934501397078236
2.30563673282394 0.003087857280118066
2.36738650050363 0.003086117634442407
2.43112205249539 0.0032024854067092537
2.49541475057766 0.003209997569011956


==> Images/Results/sourcebeam_timesteps_tol_0.001_hfm60.txt <==
t dt steptime
1.47965045767933e-08 1.0153562655596083e-09
3.63293251102446e-06 2.2174467539810953e-07
0.000220647684581744 1.2958964748716853e-05
0.00249136029437804 0.00012593375162626673
0.00949860364025742 0.0003596488166831413
0.0230400457015452 0.0006935962503991722
0.0435368035756135 0.0010424404737585404
0.0710069727017276 0.0013933244521198024
0.105898637739891 0.0017597637361722873
0.145363833586833 0.00198465226739254
0.187177404965442 0.002099589461137597
0.231129570756711 0.0021918465052369576
0.275999079125943 0.0022303236614699155
0.32173892968344 0.002316065828604335
0.369113811212964 0.0023630504698294646
0.416640634016292 0.0023833332594307205
0.46572944340219 0.002453680162433835
0.51548237379696 0.0024846834744067293
0.565258364755131 0.002491314105326217
0.616214442004452 0.002556001785082537
0.667536766932167 0.002571918467572364
0.719364204403707 0.0025715660096374948
0.775346602978366 0.0028783565094084172
0.847516288938321 0.003571367496968204
0.907168347018813 0.0029600270012403035
0.969969166263465 0.0031463628433304964
1.027218726214 0.002865560401034224
1.08748828695195 0.0030220134205713707
1.14946805286231 0.0030992434201864458
1.21223801804146 0.0031410502755608053
1.27233972392107 0.003000752387516883
1.33396052112194 0.0030829241153581275
1.39783844869196 0.003201662272336296
1.46148094064518 0.0031765991275010314
1.5240106512839 0.0031263056450097
1.58687487576128 0.003142904136742595
1.64982587246457 0.0031477247713042776
1.71267466148165 0.0031399746781614587
1.77489723872229 0.0031118260157553556
1.83705866116369 0.003107601550170765
1.89914045074923 0.003103970149497889
1.96114331054258 0.003099997482541953
2.02306645323134 0.0030957954984167494
2.08490376373824 0.0030917167039564816
2.14665887552305 0.0030876275864152826
2.20833050056441 0.0030833708355064563
2.26991888371679 0.0030790925638403367
2.33377132395143 0.0032005938385090923
2.39826061116566 0.0032138261909068445
2.460630154018 0.003123414680343047


==> Images/Results/sourcebeam_timesteps_tol_0.001_hfm70.txt <==
t dt steptime
1.305926951538e-08 8.990641528793513e-10
3.37075934037011e-06 2.0651493196486027e-07
0.000214710701287707 1.267407004884487e-05
0.00268973025831054 0.0001341187408857589
0.0109583197120173 0.0004339230911808938
0.0269357973705546 0.0008138774352355424
0.0513144951211089 0.001241302411578241
0.083529827867923 0.0016290228021513843
0.120932115118784 0.0018809848698605341
0.162477947656834 0.0020892211263328474
0.205672461769809 0.0021577497763571422
0.249271537275961 0.0021767287465310307
0.29492507534489 0.002300327066764015
0.341178061652159 0.002298228649115418
0.388865333160238 0.0023972298174108073
0.43741207817418 0.0024323587721639256
0.486391728090869 0.002439128570501826
0.536283318186233 0.0025081374549399973
0.586964543925095 0.002532865191634183
0.638195685335013 0.002550413770596757
0.689294902198394 0.002566216518906451
0.741507995066134 0.002616182922902299
0.810142454012342 0.0034735978494120356
0.87423281328216 0.0031857468951828312
0.933891890918729 0.00297885797099138
0.993712105426572 0.002988256505073312
1.05475332691823 0.003056375183056244
1.11692863026117 0.0030941175870988708
1.17576535571319 0.0029471238148450684
1.23498136473981 0.0029641696351635034
1.29593603324552 0.0030522681569286653
1.35810044832842 0.003109430778455438
1.42427870246372 0.003307990364381405
1.48949216264756 0.003251044054947082
1.55202399981392 0.0031363632804232164
1.61457275832326 0.003128469220173056
1.6769976588825 0.003121018768391819
1.73941372986321 0.0031208491529925633
1.80187279527895 0.0031230835581050305
1.86437556446207 0.0031255685269034827
1.92701203112066 0.0031306769710495626
1.98942052627049 0.003121948939774518
2.05154920942264 0.003104339723406513
2.11346617745324 0.0030959568733658297
2.17530678791347 0.003091574859456381
2.23706357054162 0.0030878582893889097
2.29871505545406 0.0030823286155979234
2.36032156171922 0.0030821036029698816
2.42391700847456 0.003190517473156607
2.4879092394027 0.0032004901485851002


==> Images/Results/sourcebeam_timesteps_tol_0.001_hfm80.txt <==
t dt steptime
1.18189895976465e-08 8.157929704947096e-10
3.17266616902003e-06 1.9494384906752712e-07
0.000210893250276856 1.2476521935506003e-05
0.00298336322220513 0.0001523308156708642
0.0131891122166932 0.0005307663589373078
0.0324756107937012 0.0009849549787203046
0.0608299098737369 0.0014399926082834266
0.0952516834852331 0.0017331773336099088
0.134590533690045 0.001968860153486566
0.174784827738191 0.0020171374678680898
0.218128366555334 0.002175023576616526
0.262436126260277 0.002206329685837328
0.308342531032807 0.002318795150404884
0.35535745147071 0.002333545357651373
0.402846975997635 0.002394188519213213
0.451770614629642 0.0024478752631822845
0.501469472996373 0.002473852687085355
0.551146885625343 0.00249412947240233
0.602101400241014 0.0025519969541441968
0.653424773118417 0.002571542560183378
0.705322404477212 0.0025815724988732937
0.758049630663298 0.002692010888337155
0.829815522320815 0.0035633815288151696
0.891837210866644 0.003104599757524091
0.951623362630607 0.0029660162880690644
1.01135774432781 0.0030066071800680426
1.07368863837815 0.0031200114827202286
1.13496344501914 0.0030592457091380165
1.194733970047 0.0029852038928600776
1.25451831020837 0.00299212397322041
1.31607702317083 0.003081418809432429
1.37869938459351 0.0031244480353470718
1.44479123909948 0.0033483640611823816
1.5103063277931 0.0032362938870526096
1.57203709767102 0.003087745713164484
1.63421514030933 0.003110651451180602
1.69687258206584 0.003133869047404674
1.75964375511644 0.0031376572558554543
1.82191808836955 0.0031127374595779885
1.88406909478275 0.003107551525085903
1.94613120749481 0.0031030397777261957
2.00811998396969 0.003099016926574827
2.07002453621122 0.003095156137231432
2.13184284427976 0.0030908310293049166
2.19358010198935 0.0030845820883799407
2.25515628748188 0.00308025173532891
2.31666284706834 0.003075235614717707
2.37863585749475 0.003091879617465643
2.44301980660948 0.0032475176001028347


==> Images/Results/sourcebeam_timesteps_tol_0.001_hfm90.txt <==
t dt steptime
1.08731028097077e-08 7.520997518266381e-10
3.01427198182767e-06 1.8565172857240458e-07
0.000207232209084 1.2252423343599175e-05
0.00348657547239882 0.00017768759864009607
0.0146254708819043 0.0005809678417080793
0.0356235057721682 0.0010712505117415783
0.0650268696999955 0.0014929374140645543
0.101118219409147 0.0018177633142190635
0.140728841701114 0.0019826648294940076
0.182307439752751 0.0020835900679399572
0.225642262794865 0.0021843617158027887
0.270791063245427 0.0022601524512582717
0.316522788351482 0.002280329129390077
0.36392918554699 0.002371377486966953
0.412305000946147 0.0024139649241914827
0.460716148001025 0.0024285999525793913
0.510562860333892 0.002498242253638597
0.560946467676449 0.002527402538539729
0.611940611055641 0.002529889736704418
0.662904821712193 0.0025650459193659126
0.715043152470347 0.0026051092855150114
0.77118278583805 0.0028639880382560394
0.842735519945132 0.0035551472706282852
0.904097042442579 0.003061207278060053
0.963462335110347 0.002961101859998246
1.0242907118164 0.003032854147517567
1.08545667401321 0.0030708983831477235
1.14563530881628 0.002998160266198377
1.20437362957833 0.002939758245192892
1.26449731188544 0.003011011776743443
1.32623963236074 0.003089420117739244
1.38913836929818 0.0031612303093087905
1.45781558441523 0.0034013695266501068
1.52048351200166 0.003151867835670023
1.58231001790857 0.0030893746543659236
1.64465812029731 0.0031178997672084187
1.70734358249933 0.003135096625025113
1.76993595503067 0.003127191304349341
1.83204686301143 0.0031060862252031383
1.8940944102986 0.0031022409848031037
1.95606658353676 0.0030985484374245363
2.01796424861449 0.003094582984726319
2.07974542687456 0.003088618532402253
2.14141535466368 0.0030835009503423936
2.20300459913314 0.0030792108183539026
2.26451185649637 0.0030749771533962957
2.32592508532137 0.003070484366930872
2.38909262330533 0.0031456880627879864
2.45436619421773 0.0032913492453748245


==> Images/Results/sourcebeam_timesteps_tol_0.001_m1.txt <==
t dt steptime
4.63819014130966e-07 3.763142385720484e-08
7.54074263665962e-05 4.277831570131875e-06
0.000706334991257312 3.383003701146828e-05
0.00248164436480856 9.219764716993534e-05
0.00585359809944472 0.00017317165787276637
0.011154205008144 0.0002702042849147894
0.018614439107269 0.000378381030718191
0.0283379394311772 0.0004923802852442607
0.0404556112430686 0.0006114734339587682
0.0550104067669272 0.0007344153693248896
0.0720770817921143 0.0008591209952001726
0.0915765526984722 0.0009798323045530784
0.112825056453951 0.0010682171804510035
0.135293987846627 0.0011229837873124862
0.158687992092282 0.001172460945011842
0.182975327051627 0.0012159840147548892
0.207980877161332 0.0012525865683285216
0.2336258099544 0.0012857578046847266
0.25992770475824 0.0013146383574099132
0.286754207658311 0.0013420797087891154
0.314074479598943 0.0013680643849590993
0.341857089126666 0.0013904802865173128
0.370039116942695 0.001409601499358999
0.398967246952737 0.0014493940542406564
0.429989932983153 0.0015206421269597153
0.447376091955579 0.000859925492888725
0.462023931721785 0.0007403181536199176
0.475889271239331 0.0006842445447163238
0.488986335668673 0.0006498212597482219
0.501420567538803 0.0006352648212591606
0.514123430581967 0.0006262757072228359
0.526584648156626 0.0006210379853560787
0.538822423704886 0.0006269576847971424
0.551342999554101 0.00061764682894363
0.564297218889024 0.0006555646809494927
0.5775079738493 0.0006466328242264758
0.591003535257165 0.0006775384799398438
0.604502338284447 0.000681497333592303
0.618799379623338 0.0007088657912439541
0.633140726327506 0.0007288392735104384
0.648344688856733 0.0007632362476119939
0.663489776042142 0.0007587324692640619
0.679104249456425 0.000778559821812412
0.695034374312355 0.0007959553247061567
0.711445141629935 0.0008158600086334174
0.72807952072847 0.0008285802482191079
0.745248305105278 0.0008646689861509241
0.762877120289475 0.0008797635291124112
0.780787165190631 0.0008994306033923069
0.798917747548058 0.000902134148177786
0.817085265403507 0.0009114293533964447
0.835328979578164 0.0009092147069135473
0.853461199843314 0.0009061131326915707
0.871763942507106 0.0009195755252768255
0.890326967846871 0.0009338436596961613
0.909086212414631 0.0009358243017355591
0.927920400605224 0.0009421482648530781
0.946877061187238 0.0009505824346283354
0.96596505786149 0.0009552016601557855
0.985536658423644 0.0009697894174151166
1.00558886173107 0.0010012117355895458
1.02594855896623 0.0010219393890450851
1.04633645469444 0.0010268389048555522
1.06701519764995 0.0010265926491218416
1.08878348261643 0.0010901113490788543
1.11051493930213 0.0010939926649583263
1.13261782362326 0.0010966325858038667
1.15548630223467 0.0011536810122225816
1.17831216534149 0.001135914170739164
1.20230822105832 0.0012085430306585535
1.22630331171795 0.0011940315546130264
1.25130500414905 0.0012607003962860177
1.27679516395855 0.0012637774574583496
1.30263710299939 0.0012970499421371896
1.32981907591824 0.0013616035343267407
1.35702631727721 0.0013638263635560586
1.38499288844379 0.0014113098572309543
1.4140522991104 0.001438628712598119
1.44311525703368 0.0014509072165020983
1.47420429009194 0.001572580855084435
1.50547491359056 0.001560897081676786
1.53663271952032 0.0015685354642593348
1.57122958738785 0.00172875932642686
1.60687505739609 0.0017581315212193368
1.6437420240142 0.0019136460716632849
1.69120392422873 0.0024089126776329246
1.74283810242959 0.002611075473500264
1.81939393083101 0.0037423085058249316
1.87805949989673 0.002940129163262881
1.91812317368437 0.002002143155122766
1.96054349741677 0.002085787568631203
2.0013760261082 0.0020303777962876854
2.04006671202551 0.0019369624485973673
2.07662733589094 0.0018399996240797563
2.1097579253551 0.001682778056582086
2.14368468730878 0.001678733482561492
2.17771884736538 0.0016861193912547316
2.21203627339641 0.0017069183257148706
2.24602360291203 0.001697941406233237
2.28005954962655 0.0016979715302234664
2.31392889891764 0.001693719608711844
2.34764946296489 0.001687503632817854
2.38089672767391 0.0016684294435487077
2.41313159427598 0.0016600238595231864
2.44515499468256 0.0015822639771878727
2.47779965217197 0.0016217952132798776


==> Images/Results/sourcebeam_timesteps_tol_0.001_m10.txt <==
t dt steptime
1.62092259380659e-08 1.0611798621957832e-09
1.78206966619748e-06 9.653521853268791e-08
5.47357772297294e-05 2.971751181397311e-06
0.000200253885102084 8.09687842815092e-06
0.000529054968805839 1.7031158518946555e-05
0.0011231457713469 3.0114837713822298e-05
0.00197568615430817 4.4104533615942215e-05
0.00311300007731039 5.837866500669357e-05
0.00446178979722748 6.622987993069513e-05
0.00587460898908851 6.920820487528986e-05
0.00739284701002058 7.72451661296631e-05
0.0094207863885469 0.00010334068344815031
0.0113392778515877 9.374509614863071e-05
0.0134316994212778 0.00010835649286831065
0.0158150223543849 0.000115656705453762
0.0181986352862906 0.0001237866994342126
0.0208470817236717 0.00012892109915314104
0.0238159027250395 0.000148678160808161
0.0266018520873175 0.0001445713323420466
0.0296431129102031 0.0001487071668016494
0.0330106692660205 0.00016754369793068333
0.036420139205964 0.0001703319074130417
0.0399555037339148 0.00017698705553009772
0.0436381487519816 0.00018472761223260655
0.0473823528997262 0.00018758028552204813
0.0512289102570783 0.00019202731129222133
0.0551408902217809 0.00019562601831517984
0.0591408382293098 0.00020066517317019364
0.0632391541908587 0.00020587720644006996
0.0674291236004614 0.00021352149889129705
0.0719045113338094 0.00022349723212178215
0.0763787632471514 0.0002222082813406442
0.0808259336427612 0.00022016836932670187
0.0853067118462855 0.00022556585356377557
0.0901521579278659 0.0002441787876120367
0.0949230457839742 0.00023589684037177323
0.0996391139207814 0.00023751357675938096
0.104862457526312 0.00026242281329034295
0.109755715722201 0.00024290345786022994
0.115053776986628 0.0002685464420061049
0.120192736156669 0.00025372923632626976
0.125595552474819 0.00027309594049076144
0.130907879734054 0.00026434985840931123
0.13663766286404 0.0002850455020765837
0.142267695598368 0.000287681726969896
0.147894508225051 0.00027741794374478985
0.153830130502618 0.0002947748866638241
0.159758040986765 0.00029904120442311396
0.165647782416609 0.0002996444313961166
0.171597749266924 0.0002932309257611164
0.177805477333063 0.0003083792545749224
0.184086760211922 0.0003134888465785826
0.190385974000232 0.0003154352277516293
0.196687158319493 0.00031640369527752537
0.203010642223559 0.00031805873741639376
0.209477390098322 0.00032438058325523847
0.216009633940801 0.00032722694396090035
0.222595002289645 0.0003295147779434797
0.229271744059861 0.0003333622882686663
0.236001710139125 0.0003357307317415056
0.242818427401858 0.00033967367269551786
0.249634213930846 0.0003400193877522431
0.256522849019761 0.0003439643407120421
0.263450762043903 0.00034693374015769545
0.270443604581204 0.0003522730107102466
0.277545474314489 0.00035944251165381
0.284799691879663 0.0003596221927213611
0.292011581395062 0.0003575093633335262
0.299230642193622 0.00036110730432374236
0.306511965912015 0.0003706776431370125
0.314091052555049 0.0003747913725701237
0.321493919912481 0.00036767705991741474
0.328944148152707 0.00037820804961247667
0.336649025540936 0.00038231385997334455
0.344241673192633 0.0003777100300106503
0.351915688111856 0.0003901502603849289
0.359716251135439 0.0003837408035203688
0.367397808695471 0.00038923713154051856
0.375375048976797 0.0003948524809332762
0.383174799325653 0.00039238629345115524
0.391241262313064 0.0004015408542174417
0.399181884200105 0.0003994529628407657
0.407497601500902 0.0004132948037271622
0.415532778210416 0.0004050945251622279
0.42381159467609 0.000410471810332664
0.431716767281042 0.00039609548194994605
0.439548458959002 0.00039265243810004323
0.446438901546187 0.0003461380181093332
0.452634285514733 0.0002997620304074081
0.458742879461564 0.0003091180755019208
0.464623915674074 0.00029008681046190316
0.470815765429331 0.000314601780092671
0.477118189816476 0.00031370286409027336
0.484271306403831 0.0003550937383679747
0.491650962134799 0.00036988446833811396
0.499128729787239 0.0003765237830116115
0.506740488950643 0.00038403500882155613
0.514146343233378 0.00036873033375024516
0.521245971039401 0.0003495732727456801
0.527120844018518 0.0002981784383572775
0.532020517958197 0.00023948282820454884
0.535743066773112 0.00018235949798792124
0.539835708274263 0.00020407497504356707
0.543855462755851 0.00019992484784601373
0.547970982220831 0.00020666145747548462
0.552179687788963 0.0002115273225740791
0.55644251945493 0.00021711604074875019
0.560520525447839 0.0002127420817092778
0.565079245289601 0.00022505691521017913
0.569898781400409 0.00023917515523080895
0.575259592980807 0.00027075529459076456
0.581121319906601 0.0002898903921109247
0.587174194978688 0.00029975600921557804
0.594023861803547 0.0003492230939189867
0.60138785956367 0.0003704649226386354
0.609362015079401 0.0003983477342351867
0.618061720920369 0.000436351585260195
0.626543506375506 0.00042508022364685986
0.635556795767586 0.0004492602006164736
0.644605160554619 0.00045477214922379374
0.653070382596575 0.00042428152080586126
0.661827081880618 0.00042966293400721725
0.669721380069452 0.0003956535850975082
0.67362608496367 0.0001894302113513092
0.676886968385142 0.0001552746591678537
0.678079895085914 5.598911646210274e-05
0.679620641886754 7.606822613472205e-05
0.680415083339981 4.073998072811584e-05
0.681950981679503 7.60892151519172e-05
0.682405564005635 2.3352783072536257e-05
0.683396576820573 5.19565203261694e-05
0.684371464329259 4.51273820969706e-05
0.685066352399978 3.6485673731846226e-05
0.685947401646423 4.5713109339024137e-05
0.686692287304767 3.3778942688626874e-05
0.687217823879715 2.956927872211726e-05
0.688759501627514 7.640767897182377e-05
0.689075232476598 1.4051262105165195e-05
0.68979477056599 3.633257059865453e-05
0.691218647844981 7.055501129624888e-05
0.691534468629745 1.6499833776751118e-05
0.692200736210413 3.3484660243350714e-05
0.69357228444689 6.732284132394041e-05
0.693975104460699 2.031287483330468e-05
0.695139693796413 6.17914240150748e-05
0.695899583808061 3.4288033381053646e-05
0.696559711384874 3.501836017648116e-05
0.698012493943779 7.194805261893991e-05
0.698397859193726 1.9339737302922524e-05
0.699290938108447 4.656212771412434e-05
0.700455832195903 5.474267155959329e-05
0.701193901624388 3.8329774243462615e-05
0.702647882431996 7.183666407910688e-05
0.703132817970897 2.4842607094699128e-05
0.704846448852187 8.57493062508416e-05
0.705375062142706 2.609312908094955e-05
0.70708686067713 8.610650506000553e-05
0.707681389355622 3.099917017274531e-05
0.70942380503037 8.542791823961489e-05
0.710261850081223 4.4173309785902475e-05
0.711782604887284 7.477839392754132e-05
0.713577548632702 9.184801109005268e-05
0.714642663505517 5.32462346817124e-05
0.716389224156996 8.648740653431874e-05
0.718387223895329 9.781860047872254e-05
0.720428014089337 0.00010382515634740959
0.722550323183136 0.00010624048111651017
0.724758315610918 0.00011055072477465205
0.727118783714613 0.0001178171024656936
0.729621914009028 0.0001321780832497457
0.732928207652482 0.00016412556500939034
0.736248975426353 0.000168220968645732
0.740872900386067 0.00023368401504436312
0.746762899272097 0.00030337803491740033
0.755218521229839 0.00041532265116288097
0.76192783570936 0.0003335173016841859
0.767348925695529 0.0002655846902179683
0.772429144913088 0.0002557615820419252
0.77794039610429 0.00027560281303873216
0.783815143366955 0.00028787347919802546
0.789193776060699 0.0002892888409405661
0.797331741831372 0.0004077320049508857
0.806701163535552 0.0004614424189462501
0.81558472022425 0.000449670967657707
0.823056117376714 0.0003522843752913757
0.823235882338093 7.914930823931756e-06
0.825520996578536 0.00011317730122333712
0.827591886116692 0.00010709595335522432
0.827873144723295 1.1730416177116465e-05
0.830129384618936 0.00011199105034384959
0.830236191084547 8.022498022540513e-06
0.831641023018099 6.711858790662416e-05
0.832923259727928 6.436997473698054e-05
0.832953809283788 1.703048276779148e-06
0.833953307483512 4.959501172419056e-05
0.83495524306632 5.698916704237043e-05
0.836281498700563 5.93898189199844e-05
0.836849474734867 3.280282256658071e-05
0.838023491565839 7.514720333071834e-05
0.83862187633951 9.136920298241832e-06
0.839500838853203 4.397153674154183e-05
0.84113279318332 8.169759715788622e-05
0.841395918151546 2.4284495893810532e-05
0.841845470783397 1.1684102300278617e-05
0.844089100959954 0.00011248961915829613
0.844196792209046 4.576659448323419e-06
0.846372909573307 0.00010894897221374979
0.846626056497457 1.2508714075609475e-05
0.84870493858336 0.00010425877140968487
0.849918978273716 9.14219282025318e-05
0.851270795916356 3.704482183452216e-05
0.853363649843143 0.00010444238801586599
0.855740105160605 0.00011935087876699361
0.85777059615456 0.0001096786913738737
0.86038729630544 0.0001258682285791823
0.863490260637975 0.00015392780800174816
0.867261239148412 0.00021342828709097024
0.873458375494644 0.00030019593460550904
0.884040620992898 0.0005374474506413057
0.88686290959916 0.00013069183883786186
0.890318483845212 0.0001571271469460811
0.894082198518965 0.00018842533862443016
0.897780941649397 0.00018612816341360877
0.899466385989372 0.00012161426141468911
0.908257180301956 0.0004018700827739317
0.909332062445572 7.610874639691508e-05
0.914223052163678 0.0002215154273350148
0.917457622540725 0.00016135814482594896
0.919513481415439 0.00012153976500581408
0.920808531387591 4.713852528015537e-05
0.921775009054223 5.128612481728789e-05
0.924013352715925 0.00010757031588279936
0.924579285378812 2.8291435378162688e-05
0.925322239114776 3.763027039764933e-05
0.926277749667368 4.9393845488457485e-05
0.927237212150942 4.5903807671203746e-05
0.92760503405845 1.8378550881571177e-05
0.927973972384851 1.8361577890247702e-05
0.928203618048669 1.1546615031623396e-05
0.929812026663167 8.474075675361148e-05
0.930559979593659 3.349008863849666e-05
0.930738875884207 8.552242241212062e-06
0.930813049816202 4.025270987723786e-06
0.931136783114419 1.5890162688265764e-05
0.931367770748732 1.5584180122636606e-05
0.932757625668348 6.61148714001627e-05
0.933441166455816 3.6151826956097065e-05
0.933619505558697 6.18772037454266e-06
0.933712786275238 5.3593865493894e-06
0.934055671373439 1.6736278793604458e-05
0.934730367301018 3.5888374302620114e-05
0.935669414798149 4.4799966175978276e-05
0.936464643814596 3.9723112046568386e-05
0.9365367528908 3.6031060205810253e-06
0.936880812716735 1.6996744043367636e-05
0.937022589374472 9.163340392018663e-06
0.937875859423296 4.269309900150752e-05
0.938507900866917 2.9726065277643726e-05
0.939299089348711 3.9839144521963816e-05
0.939379235158095 3.6598657588156504e-06
0.940004778076832 3.137045231458052e-05
0.940252845377675 1.2595893432250872e-05
0.94126171762241 5.0731974294028884e-05
0.941813259170342 2.8496316744851498e-05
0.942334650413556 2.4380213713817954e-05
0.94241614261569 4.727114910250578e-06
0.943129365526281 3.64583118329066e-05
0.944242905342795 5.4371363468105783e-05
0.944733309002862 2.5832940154729532e-05
0.945981445609284 6.132977739412929e-05
0.947426647161968 7.429623451271484e-05
0.948964493566291 7.753889212485068e-05
0.950908392482116 0.00010166533074785018
0.954194971631681 0.00016416835006250765
0.958511995984846 0.0002190679251510648
0.964218769236636 0.000287348366767905
0.976924290054777 0.0006669709046851216
0.994391169327371 0.0008721474535618829
1.01414559229711 0.000995492314420803
1.03530323392046 0.0010667437738699809
1.05326628584802 0.0008739067205059171
1.06693596323649 0.0006879631796896108
1.07932195718577 0.0006050912668203765
1.09674399032779 0.0008847246680235796
1.11605057575891 0.0009816067706396802
1.14043517077626 0.0012285031415350544
1.16429101749016 0.001178963232113939
1.18754594135351 0.0011439891028753883
1.209795942958 0.0011198863732168583
1.22908910558954 0.0009744348307449349
1.24793728189057 0.0009145011558842292
1.25796754257019 0.0005086044282955798
1.26900926297714 0.000555786585091708
1.27976467303901 0.0005224869535171964
1.28958534525316 0.0005063386950331049
1.30003157930827 0.0005137073807889476
1.31024266576652 0.0004974653879358174
1.31902440165959 0.00046000528043292903
1.32793237697234 0.00043989686942838227
1.33743950558599 0.00046344616207159053
1.34534338077963 0.0003953915364510852
1.35377768647293 0.00042279257657173443
1.36265278971534 0.00046451632079346416
1.37270615990662 0.00048561613005178235
1.38244788131154 0.0004897110032224916
1.39231355583127 0.0005077440096678439
1.403322325968 0.0005390575968739489
1.41444957030917 0.0005626143365900667
1.42777197580262 0.0006757411594253151
1.44195549660091 0.0007035680760487716
1.45945942011995 0.0008738795121228189
1.4791842540025 0.0010160196600159017
1.50753401140979 0.0014652222716446989
1.54182402100387 0.0016696335222930493
1.56670749618588 0.001249441232204895
1.58432633251409 0.000827908541284394
1.59767186180412 0.000693849490275647
1.61020991339127 0.0006048260615482639
1.62435876749261 0.0007073810285377202
1.63922470734693 0.0007604955065236728
1.65542512937121 0.0008010520561244425
1.67217078230289 0.0008417075312859918
1.69411884591418 0.0011449621096073959
1.72759384314216 0.0016921067232778335
1.76376190673201 0.0017868826661522816
1.80022969714373 0.0018511829621840063
1.83917045078928 0.0019263550863682644
1.8773770262601 0.00192136705485268
1.91551090413486 0.0019161770694038373
1.95433529799354 0.0019417567927486022
1.99170656159717 0.0018810021837638764
2.04337385954622 0.002669039867862944
2.11252040849749 0.0033430665647682283
2.1755278223689 0.0032849824624839154
2.23961468098778 0.0031531014399120796
2.30300077604202 0.0031486196562833025
2.36572058568838 0.0031378019499544163
2.42885360965332 0.003142945463988491
2.48399972074609 0.0027388689548937415


==> Images/Results/sourcebeam_timesteps_tol_0.001_m100.txt <==
t dt steptime
3.75431304555964e-08 2.785878724673507e-09
3.46558931999171e-05 2.258484912884575e-06
0.00186507721692934 0.00010455853818842656
0.0128460612453409 0.0005772826331033102
0.0339493902188661 0.0010820393248401027
0.0653641908436965 0.0015893285173895935
0.101815526658687 0.00184583615248873
0.140659481117437 0.0019357267380950103
0.182791880233852 0.002117039164127299
0.226180606197778 0.002155100580063872
0.271417831766381 0.002280571434821334
0.318154849330878 0.0023428662560981096
0.365429658061333 0.0023517713502389857
0.41408015609922 0.002449026818431084
0.463616256093078 0.002475483863118201
0.513821954548659 0.0024967865179325033
0.564149278669977 0.0025341514684271045
0.61568101223808 0.0025722754117881684
0.667686010226079 0.0026044865114638925
0.718507093889348 0.00251870061984364
0.737521628430872 0.0008696921133714037
0.782507848742646 0.0023382287388939
0.813551213691289 0.0014593968699392027
0.830047232954283 0.000941473283464987
0.8953693709384 0.0032742063215627872
0.954231887017782 0.002961533354934158
1.01811407475505 0.003167953605740924
1.07108497659403 0.0027576262829525997
1.11794980221375 0.00233149241277431
1.17439976064584 0.0027744713036660573
1.22134005715157 0.0022649135890982198
1.2425537274485 0.0010033500249041788
1.30135128377506 0.0029780795034944473
1.34158746442448 0.00193921165268428
1.38386424662982 0.0022826948589540043
1.43211961716604 0.002331542834085442
1.45180816738655 0.0009466330155054138
1.5170928196973 0.003353436996492204
1.56240364858994 0.002131223319366134
1.60270020644308 0.002086214841433876
1.62017012590547 0.0007943505708683931
1.64408381327164 0.0012192906066249654
1.65538681986166 0.0005871096503955655
1.6663983254062 0.0005571015832531621
1.69595199437392 0.0014904198027566443
1.73907993465544 0.002096101029033616
1.75291399484133 0.0007816849850218121
1.79464988521828 0.0021522121990369793
1.81973293128052 0.0010970382082447585
1.83836145433951 0.00094131231091938
1.8876553706009 0.002506324325610679
1.90145179269405 0.0006424973677436553
1.92031603010964 0.0009476217592799673
1.949126033454 0.0014557066846785241
1.97913008742878 0.0014904254980992215
1.99065767923287 0.0006333607703809848
2.02777387521522 0.0019290965733487198
2.06412683713555 0.0016658577279820882
2.07706700462466 0.0006668697470843755
2.13573565555836 0.0029797289330375783
2.14538638355414 0.00044348991949979204
2.18908426274433 0.0023441183796510815
2.21550354175369 0.0011410032689293764
2.24777480478609 0.0017432571067821708
2.2865705195265 0.0018034201371751896
2.31081031179964 0.0013017901970714778
2.35808364517294 0.0022820540244145814
2.3867542635011 0.001556171146589316
2.42976115063221 0.002033112469632827
2.46640948063785 0.0019407922059057705
2.49473870578893 0.0013835558059580532


==> Images/Results/sourcebeam_timesteps_tol_0.001_m2.txt <==
t dt steptime
1.40683922609079e-07 1.0012071936334658e-08
2.73388989690403e-05 1.6342228694361477e-06
0.000487264952983443 2.5043608496373806e-05
0.0020607415618516 8.256888158683344e-05
0.00521189470435146 0.00016208332549487553
0.00757885657849575 0.00010766701606853205
0.0106002391646001 0.00016635786148426368
0.017990241316284 0.00037547132132451555
0.0276814637568137 0.0004907949772564803
0.0383670559818186 0.0005106784603405733
0.0386687983803482 2.469069844250608e-05
0.0526325266910803 0.000724511765065494
0.0599948900964751 0.0003283472676987682
0.0664747342658279 0.00036825741995851066
0.0786223236582884 0.000563707214240955
0.0809593114987029 0.00016543603995490373
0.095653236366086 0.000686808347133596
0.0967464411273033 0.00010737134669080103
0.111629732617406 0.0006911601053430118
0.112893915272844 0.0001172436880917377
0.126770943940752 0.0006393286587048228
0.129255519954377 0.00017901397125019317
0.141215335442138 0.0005428782808115211
0.145252595352651 0.0002607381004398328
0.155074551289614 0.0004320604384507363
0.161719470601621 0.00038681744973463746
0.168438872755318 0.00028130754251986113
0.17809387562623 0.0005414040049543545
0.181373191838663 0.0001052846014044988
0.193255279784397 0.0006052999485260726
0.193921435580413 2.211747574794926e-05
0.205947891739918 0.0006043827073671253
0.206142555476815 9.201717655762303e-06
0.217984723509682 0.0005902708819510251
0.219468366611824 0.00012662608085222586
0.229634944499678 0.0004553245841262195
0.235297891052906 0.00033820152921965974
0.241003960489179 0.00023012585633432596
0.251036836788061 0.0005172645955541636
0.252129946999359 3.902487620675143e-05
0.262857597385046 0.0005393456795222196
0.263040503514682 7.56472485623846e-06
0.273696396432053 0.0005319629029668122
0.275099787732933 0.00012091313020551461
0.284232088931573 0.0004054011178093428
0.290403116448679 0.000368851169492275
0.294563085175464 0.00014761851707089329
0.304106989949668 0.0004875701858449044
0.304724971660977 2.0522502367811332e-05
0.314630679487327 0.0004968636077447376
0.31481211790894 2.3027538993427068e-05
0.324566767179031 0.00047238370639317566
0.328740130599084 0.0002687451503987708
0.334285676123471 0.00021702648757385788
0.343010156324673 0.00045099803561663126
0.343864698006248 2.793777582284816e-05
0.353179970398369 0.000467990695606381
0.353336213482194 1.0387691291239344e-05
0.362618371892663 0.00045961452940182143
0.365417402924633 0.00019159944411565772
0.371845266502554 0.0002694662399193615
0.379751019489753 0.0004123634124766194
0.380951023953704 4.2893015346614995e-05
0.389780383032618 0.00044425100579358805
0.389951685119826 7.07063117409854e-06
0.398822981628652 0.00044257099703812056
0.401530577722481 0.00018951157181561827
0.407634086806264 0.000250773185435001
0.415314931728218 0.00040108468704171737
0.416338996591637 3.413842912854883e-05
0.424835049294471 0.00042676963333559503
0.42498030869423 1.095316884260043e-05
0.43346411104244 0.000418740645805639
0.436766241006423 0.00021878514930003781
0.441918778625332 0.00020375348075363144
0.449591298828526 0.00039530698418717094
0.450286167421075 2.3046923484203146e-05
0.458507487774854 0.0004121667125778954
0.458716979758421 2.8695564616995846e-05
0.466781086077522 0.0003839721612933591
0.471105781596793 0.00024118578028742678
0.474921027711169 0.00016574186360168044
0.479811330974499 0.0002657161413116608
0.482988941249227 0.00013767180591235705
0.486222137674949 0.00018608816305746407
0.490982501000838 0.00021367456083591207
0.49372964003237 0.0001572048095756145
0.498904993363462 0.00023911993403960362
0.499990940580578 7.255343912391309e-05
0.506648939099197 0.00031679032602256643
0.50679931944237 6.18216618632482e-06
0.513397277698644 0.00034393375761844925
0.514601365274704 4.506279893400754e-05
0.519217997450933 0.00024896286193103743
0.522347161626874 0.00013836646180518576
0.525152760994377 0.00015683369958500141
0.530021105748571 0.0002271508714842885
0.531300176189753 8.124611334613056e-05
0.537535922199344 0.0002965427440985159
0.537681408188355 6.008102246815827e-06
0.543961553150225 0.00032984586781002935
0.54525444111059 4.769698248428834e-05
0.549696653917965 0.00023988107273798252
0.552777930372143 0.0001363246941060485
0.555605212568267 0.00015852050242164817
0.560237010520331 0.00021468633804061764
0.561239473227911 7.19940719326887e-05
0.56754118647991 0.0002952488788083838
0.567684064189366 5.927787648445886e-06
0.573985975336256 0.0003316181680327446
0.575052023195394 3.5678197311181404e-05
0.579831950302407 0.00025839497065803714
0.582377374924938 0.00010788251280478753
0.585870826572024 0.00018891560846122797
0.589654011322717 0.00017497713277684864
0.591932346350127 0.000132681245842643
0.596870060681208 0.00022841080214100777
0.597813427251403 6.339125935886055e-05
0.6039706668781 0.00029314693882767824
0.604104654461865 9.459722201804133e-06
0.610748922355873 0.0003353316003711816
0.611226272018908 1.612250825001777e-05
0.61670566073592 0.00029038420815301563
0.618327960110211 6.469747288490138e-05
0.622519107759629 0.0002275855983953405
0.625387473378783 0.00012541349831095373
0.628481779398577 0.00017322533420765991
0.632403933863641 0.00017766921637044463
0.63433739338339 0.00011379226905504098
0.639371818243377 0.00023482581642810183
0.640590457490467 7.826714612874314e-05
0.646290670171468 0.00026807121848615976
0.646945263202562 4.974982180878605e-05
0.65316300507626 0.00029441510498863185
0.653313835006983 1.5113869783110545e-05
0.659946277406339 0.00032550299488561267
0.660112663064208 6.693177948304502e-06
0.66668046440859 0.0003318544318708338
0.666948236346192 8.92621256467456e-06
0.673317485724644 0.00032575669045228125
0.673785558622932 1.601998687814148e-05
0.679840494891124 0.00032206105801529776
0.680711972774816 2.4258367720206207e-05
0.686421282057258 0.00030464163652368443
0.688058308397387 6.267739744501221e-05
0.693181862217058 0.00027501425470663184
0.697644035203275 0.00020436445826524808
0.700520053363944 0.00016612211939612772
0.709035429504793 0.0004243023132644131
0.711472155404803 0.00010095528539998155
0.715371017592948 0.00021740577695014614
0.719670509796569 0.00019245592033560987
0.722358303155126 0.00015435909189647
0.725035669149162 0.00011394375370896243
0.728851892056395 0.00020464001697542
0.729509174531094 1.8983304038093947e-05
0.731923118509828 0.00014079385057374377
0.733523022520374 5.991376298246193e-05
0.736571050418018 0.00016612808439562805
0.737248017970578 2.0151016804054927e-05
0.740553368159499 0.00017200164204497005
0.740774011400778 4.329137061996773e-06
0.744070136167235 0.00016699197413898775
0.744152864837082 1.9631012282272273e-06
0.747347665683096 0.00016168587706834228
0.747418145944839 1.5573971688270324e-06
0.750511493504603 0.00015545283352943286
0.750606953169774 4.326761538744376e-06
0.753677890017743 0.0001538157384266469
0.753701065224258 6.205326780535637e-07
0.756715289377603 0.00015082571525293999
0.756742751492562 1.1970436485485803e-06
0.759666286352963 0.00014798046753314802
0.759736998137644 1.759617785738663e-06
0.762619230150106 0.00014603583457709892
0.76269843470355 2.3571534258522756e-06
0.765589007623585 0.00014414730998571303
0.765610847342187 1.4771303360358817e-06
0.768473799822701 0.00014271359199434362
0.768497946168801 1.839844861478763e-06
0.771323665293816 0.00014070187275309003
0.771360381420724 2.7295314365138152e-06
0.774149547901218 0.0001385540582245318
0.774179163306418 2.203443454298444e-06
0.776953970562906 0.00013796887429932427
0.777055741284162 7.820183377812683e-06
0.77973640830548 0.00013130291893423407
0.780107632402853 2.850181391174808e-05
0.782500463195956 0.000109699762650002
0.782803117297497 2.3226375387037946e-05
0.785248132977542 0.00011415702402282594
0.785495740779058 1.8998489342608267e-05
0.787980170320783 0.00011760313568728279
0.788111361431147 1.0074089612408059e-05
0.79069912744281 0.00012587737056799715
0.791848624462659 8.130637793900183e-05
0.793405497359439 5.4028645803596274e-05
0.795622997462693 0.00012042725810096727
0.796099932138162 1.4296933861122213e-05
0.798397895411143 0.00012318137272885232
0.798783240102249 1.0966179567025515e-05
0.800182109316373 8.525224447976361e-05
0.801456860106199 4.8428257934175244e-05
0.80274156120091 8.15669219162306e-05
0.80412181307061 5.169207867536313e-05
0.806213915162858 0.00011715099098387919
0.806778355834205 1.5672717761294165e-05
0.808712141008556 0.0001101429564065233
0.809426971288659 2.230592362495872e-05
0.811824715491721 0.00012514547793997108
0.812067302949921 6.8529948528885865e-06
0.813987677849751 0.00010940606658377161
0.814701539324823 2.2299181119510955e-05
0.816259919828516 8.882198394289436e-05
0.817330319182776 4.2626984257236865e-05
0.819399995997714 0.00011577981790614052
0.819953150515285 1.539500480720042e-05
0.822409216019238 0.00012735841121294162
0.822572212661825 3.6959971941515482e-06
0.825134390893293 0.00012951721744556942
0.825180948815351 8.515343085387691e-07
0.82772792442873 0.00012787798504909682
0.827793127708382 2.9072889261221103e-06
0.830384336954534 0.00012932276603744042
0.830406362613335 1.6298851956724019e-06
0.832981373288368 0.00012821136812234176
0.83299824074587 1.2783280454282502e-06
0.835563501727174 0.00012825462755594656
0.835579167635494 4.982327108820203e-07
0.838144448079196 0.00012830085454905928
0.838170019700723 1.2796922711851625e-06
0.840730318409594 0.00012800036653012469
0.840749923704195 8.821978942972927e-07
0.843266299557819 0.0001263853488431244
0.843329212950743 2.515868637716971e-06
0.845279971405341 0.00011013978187982289
0.845907378257288 1.8758816511959007e-05
0.847136703523049 7.930581922177456e-05
0.848482156623715 4.943292398285893e-05
0.849671748511346 7.901866161310546e-05
0.851056056959185 4.9726992950506294e-05
0.853478398590314 0.00012590828996933784
0.853625824137176 2.5878462548674497e-06
0.856117298058369 0.00012696428105172622
0.856194738978635 1.5395233902275736e-06
0.858713491407296 0.00012727040392813
0.85875726598291 8.328155968660417e-07
0.861310488735194 0.0001276362878411009
0.861333691909804 1.5718754323548877e-06
0.863873553710775 0.00012651614073038846
0.863894450749484 1.5934258689951164e-06
0.866431164554321 0.0001262817202389665
0.866505651470668 5.723343393755386e-06
0.868986059602816 0.00012202005843967919
0.869257389074678 2.0812259195528474e-05
0.871538870278262 0.00010682761418094982
0.871714205244902 1.3451924189848572e-05
0.874089366653789 0.00011407295780904456
0.874277863203384 1.445989071063211e-05
0.87663907584466 0.00011302689325122777
0.877204783282413 4.3548564128851824e-05
0.87918486744108 8.374769545642046e-05
0.880806368539187 9.532788259511955e-05
0.881730527243411 3.195971901787266e-05
0.883636032662425 0.0001078280487486568
0.884274583185908 1.937420457982868e-05
0.88611420021887 0.00010491109795608916
0.886818717536239 2.233535776802613e-05
0.889216537473208 0.00012435135578332774
0.889359433939185 2.665534184672699e-06
0.891667966053492 0.00011976358519203705
0.891899159074402 7.2190891259633885e-06
0.894191246176742 0.00012003301188315946
0.894437942934046 6.91558503152145e-06
0.896794931633153 0.0001196184324844962
0.896978592806178 7.4851051189736956e-06
0.89946264821593 0.00012571238419367665
0.899533416643483 2.4944830984127624e-06
0.902044770035923 0.00012500034415569735
0.902083013752612 2.931234557671243e-06
0.904576986244673 0.00012367160437190338
0.904651885935505 5.757645241630922e-06
0.907110442698634 0.00012091723334191484
0.907871311346809 5.884695920877394e-05
0.909641192129703 6.769290466927125e-05
0.910942087850316 8.029199771065177e-05
0.912171789099798 4.623348877868135e-05
0.91226506296613 7.165063679346612e-06
0.923273889972482 0.0005798593200653211
0.938194939392202 0.0007461530777551517
0.953801009750896 0.0007870690850090185
0.97064499211366 0.0008482563185920475
0.990632651626202 0.00101896329485013
1.02934760034523 0.0020075963228326664
1.097964811562 0.0034608479191446904
1.16144430323921 0.0031662629337326775
1.22445202503716 0.003149382769154044
1.28736198838279 0.003145072654266776
1.35019649534815 0.0031417113604317814
1.41296456371669 0.0031382176820814096
1.47567464096789 0.0031351242652996694
1.53832323514985 0.003132571646920459
1.60159143867867 0.0031588796868913553
1.66727708801463 0.003309393088206806
1.73204691164667 0.0032239595661892545
1.7949365673586 0.003139775901186262
1.85769784443176 0.003136876140770761
1.92043456068751 0.003136842625997403
1.9832453090347 0.0031408583320364017
2.04608501957305 0.0031414761181481504
2.10880894166801 0.0031363955976938286
2.17152732822873 0.0031358949577498956
2.23476400119328 0.003165122843712598
2.2982177985303 0.0031700985204221937
2.36128093386824 0.0031531811677205134
2.42428512902143 0.0031501499364249355
2.48715202988862 0.0031428569659867492


==> Images/Results/sourcebeam_timesteps_tol_0.001_m20.txt <==
t dt steptime
1.69734012203134e-08 1.2106657656963632e-09
2.26175936037292e-06 1.4658540062672733e-07
9.00455156043316e-05 4.8063322284445285e-06
0.000547091332933292 2.513462357902758e-05
0.00176082882465639 6.143862260852464e-05
0.00386280959093799 0.00010828804231583387
0.00697590036250454 0.00015813014957556708
0.0108023818978079 0.00019322746262076922
0.0154515408569695 0.0002330595166299126
0.0207040296019587 0.00027038704554461915
0.0268913500111912 0.00030784475150106585
0.0337247760927892 0.00034361335108957174
0.0413779764797656 0.0003794852373811074
0.049781129498729 0.0004260733755555137
0.0590105612125514 0.00046234586342236227
0.0688250017679882 0.00048723885161398227
0.0794084514325923 0.0005394408805865164
0.0905689036663197 0.0005605475791652967
0.102435617601949 0.0005954621636701555
0.114587412459163 0.000606864777012736
0.127241179350814 0.0006303306335966255
0.140319752129728 0.0006606741216416475
0.154137849414065 0.0006833241487878381
0.168416926363858 0.0007134501661420392
0.183230190228603 0.0007462759077902371
0.198443593855994 0.0007644593394722175
0.214206534639766 0.0007868689110732717
0.230424571793141 0.0008194840861827287
0.246684814476231 0.0008106812054591223
0.263064129473522 0.0008146495272426649
0.280196159359652 0.0008578686248961633
0.298249805074543 0.0009091721717880578
0.31790468764397 0.0009865924535180043
0.337556232651934 0.000983374357469786
0.357388600963445 0.0009947613450867123
0.378102276760503 0.0010364510224245174
0.399260359864499 0.0010582888162949506
0.421282899508221 0.001098911144904785
0.44353212966682 0.0011115236606675555
0.464690544919105 0.0010611800673435382
0.485804335169127 0.0010507424801573658
0.506152116527673 0.0010117493073065029
0.524984699115992 0.0009411315233780587
0.544210198287242 0.0009661261498359975
0.563747248029177 0.0009690910270862029
0.580578078041317 0.000839411960212889
0.597456054653874 0.000847517991083296
0.616167736745376 0.0009363907485766263
0.636315311063708 0.0010152771531683042
0.655558239822437 0.0009565583435555951
0.672064329630739 0.0008119848561092839
0.686235462534573 0.000707396289314917
0.695248501352664 0.0004376819778985241
0.701728235928754 0.0003163357777072898
0.707786261437228 0.0003046215393182414
0.712941843716126 0.0002512015574713229
0.718904162386524 0.0003079806014836665
0.726629767197741 0.00038798970583333225
0.733734030600639 0.0003362000414226286
0.733915951186257 1.0820136227732728e-05
0.735663425155918 8.586938077904962e-05
0.740330822926311 0.00023915594808001723
0.740911364364484 2.4501432623653205e-05
0.742844498087769 9.573955157240765e-05
0.745179790907184 0.00011701431727899935
0.74661846524806 8.018975172479592e-05
0.747673081439242 4.878110819045507e-05
0.750564947090106 0.0001494342484168536
0.75379259075314 0.00017802903399643556
0.757669002822897 0.00017421106340654219
0.762902449308261 0.00025578005445267733
0.765177285013435 0.00013590640040847792
0.77674753561342 0.0006053838386626411
0.790061240295988 0.0006564367017262835
0.80080564981972 0.0005163637467646334
0.806070266662379 0.00025902945241152955
0.810677694056339 0.00022269971219399904
0.81557402515056 0.00024896913922352126
0.81997873591895 0.00021878131664530403
0.82519344029034 0.0002609364616252247
0.830475679501522 0.00027221026925394406
0.83582636020307 0.0002710438389043926
0.841082085785649 0.00025081650712810785
0.845922114487148 0.00025096089326563577
0.850257850411436 0.00020054752228691676
0.855478995162346 0.00027512378826243563
0.862280210000219 0.0003382833194566366
0.871061642761562 0.0004443564764076488
0.878237571735863 0.0003449198834386011
0.8816009537205 0.0001770398024606143
0.885857415340252 0.00020473241224077963
0.890804667671379 0.00025172092114536065
0.893883128701616 0.0001451223951982916
0.898007501294565 0.00020824986046029907
0.902006347806446 0.0002030208726446958
0.906018817538662 0.00020322498197652885
0.913282854965954 0.0003634365866093659
0.918791248129564 0.00026990241379500394
0.924138599785733 0.00028901034666912453
0.931327813488052 0.0003343556952309887
0.938094345184988 0.0003523171206298374
0.947072305945265 0.00046364126650848053
0.955147188700491 0.000384839933760756
0.960407684243908 0.00025766568104761486
0.965526634304734 0.0002583584904505614
0.972070354067883 0.00033092534392256445
0.977882105123133 0.00028190596325919847
0.983633225154287 0.00029452465066966247
0.990668918544787 0.0003559402132965291
0.997010496874816 0.0003100638129754654
1.00328394029329 0.0003232265487990603
1.01327470371635 0.000502522267370251
1.0216121511105 0.0004202217524046143
1.02964480812575 0.0004054640484298746
1.03659696234222 0.00034599957749834634
1.04309837401498 0.000315162552557459
1.04965838345292 0.0003210804408007245
1.05540596339277 0.00030123689886045913
1.06169726753758 0.0003082456479972553
1.06851671828273 0.0003380119769539862
1.07540301946377 0.0003506977751504046
1.0833402244398 0.00039512102261455824
1.09074967718973 0.00037449954305693924
1.09940932548042 0.0004359555306798381
1.10829030527723 0.0004415986694686604
1.11564076403543 0.0003727616332522052
1.12439097876535 0.0004260642989586975
1.1354772725268 0.000578837145886015
1.14031548342075 0.00020027040410839324
1.14040856888359 4.071132837599241e-06
1.1408160028151 2.6347501785302752e-05
1.14355450685662 0.00013101816727004064
1.14365075812591 5.24988909919106e-06
1.14464030819928 4.917156955664471e-05
1.14482623427078 1.0195605535519394e-05
1.14957662572845 0.0002739366590910895
1.16032411042313 0.0005120315781868315
1.16410832118311 0.00017719001648268382
1.16723366190905 0.0001609753681380469
1.16763428280501 1.6725994792082395e-05
1.16955908798819 9.487722563096017e-05
1.17390250308681 0.00022532687867029703
1.18034372024847 0.0003153576367218143
1.18053299063071 8.951855057517271e-06
1.18435979231564 0.00019050689337953317
1.18448176899702 6.957791025962817e-06
1.18778475936951 0.0001641476831548297
1.18793876699603 9.50675113653047e-06
1.1898881781821 9.571353648326432e-05
1.19178110792615 0.00010808471826253073
1.19754962982673 0.0002774441612666726
1.19776206307593 7.967283747575197e-06
1.19840547887318 4.342509877051925e-05
1.20186977810991 0.00016197656281467852
1.20218111392899 2.1405521156955945e-05
1.20554991492967 0.00016272047972422653
1.2056838786447 7.813138480885523e-06
1.20871305762761 0.0001503796201396712
1.20892285284705 1.3119071553516112e-05
1.21022231756367 6.232246192646902e-05
1.21064167296052 2.914968931326082e-05
1.21650423244037 0.0002984587945426477
1.21900226134822 0.00011140957419205747
1.22281919076516 0.00019767830040917064
1.22331218839687 1.765282844887847e-05
1.22656833171682 0.00017654037642098915
1.22749620725493 3.279639136520922e-05
1.23047166270306 0.000155997889277552
1.23110406900603 2.4486033703235815e-05
1.23357310070594 0.00012671445001302597
1.2339138661462 1.4019128399387786e-05
1.23418955468899 1.533910395669664e-05
1.24000879055104 0.0003215879834593346
1.24781390740444 0.0003762206802513175
1.25694885214691 0.00046609381454998107
1.26836128947602 0.0005693675767480873
1.27329373685772 0.0002483496479062673
1.28304906034483 0.0004757292370190797
1.28917529259362 0.0003026068098138475
1.29612433250374 0.000346552689126159
1.30336237466347 0.0003811305979954972
1.31191381047615 0.000429552525623192
1.3209652082456 0.0004452789343897268
1.32895681085594 0.00038786474834745624
1.33460261198316 0.0002888697674929906
1.34199305523039 0.0003653183784019931
1.34888459717731 0.0003446524565441939
1.35653730040167 0.00037946717099718866
1.36343455765092 0.0003480614877703715
1.36827064442618 0.00023908668078130986
1.37397475106007 0.00028537027248880606
1.38041312191024 0.00031562474740124406
1.38559895188761 0.00027018197709580713
1.38959950951641 0.00018393499558706325
1.39280409080022 0.00018063923105941695
1.39463887808978 6.989741514118968e-05
1.3977068610286 0.0001538828940876252
1.39917394763012 8.186856107215663e-05
1.40079737705808 7.258526562762653e-05
1.40260215112668 9.893310311315432e-05
1.40393886252246 5.7335353376751505e-05
1.40648108953319 0.00012803614199386054
1.40788416732128 7.163800749728408e-05
1.40940873044531 7.544825487907276e-05
1.41075032366714 6.847184832925689e-05
1.41297860335684 0.00011406896510961638
1.41785885295122 0.00023985221003981687
1.42205183385213 0.0002102476845808014
1.42498662581665 0.00017491321115123306
1.43036511622903 0.0002606456859946147
1.43496974155791 0.00023807222722330078
1.44207819408921 0.00033569583764760346
1.45114270215041 0.00047559167275361126
1.46314498418924 0.0005690315326723536
1.46401367305056 5.1694180101033754e-05
1.46571577911104 7.581432998945082e-05
1.46810876850655 0.00011939082962598218
1.47018100186171 0.00011577179837238933
1.47164217758918 7.486547038652447e-05
1.47467101611563 0.00013834579177414864
1.47838639567897 0.00018680134083277143
1.48215340368905 0.00018911733255008947
1.48426254888887 0.00013722149236865383
1.48695829590404 0.0001010747324470149
1.49098258966532 0.0002007862824778885
1.49546327827658 0.0002288089076217441
1.49651117161398 5.472390363833668e-05
1.50151768015771 0.0002459436284684176
1.50303300029491 8.628921334811106e-05
1.50818458238116 0.0002447790542969429
1.5083988269877 9.869307381674321e-06
1.51035808084719 0.00010005741896695268
1.51155343039153 5.7403370568633714e-05
1.51227887841754 5.0273470786501076e-05
1.51482141365961 0.00011306255482900207
1.51552753059883 4.878546599483149e-05
1.51819411345278 0.00011960786260175441
1.51891065823473 4.953150097164508e-05
1.52180457947592 0.00013156360205695807
1.52219853273687 2.5471855603503212e-05
1.5255212792739 0.00016480290395550992
1.52587168722109 1.5759731127032417e-05
1.52885891581935 0.00015279004304516022
1.5296053228224 3.084387135185438e-05
1.53288554999426 0.00017145616559006895
1.5336138008622 2.8815972468765624e-05
1.53708193306584 0.00017799249546531824
1.53776485392841 2.9570435578383824e-05
1.54136829081549 0.00018752672075921488
1.54225645199066 3.7258530496347515e-05
1.54669718096631 0.0002298900012551967
1.547515637818 3.3709276243590955e-05
1.55023711463363 0.00013591669258486089
1.55049432809653 1.3512068685691243e-05
1.5537643366418 0.00016379191614437547
1.55416192715459 1.9340640849544588e-05
1.55624480468155 0.00011471657568403949
1.5575056235858 5.1718476950925e-05
1.56058394152298 0.00015784080299378558
1.56145611831875 4.169660836016884e-05
1.56502356376924 0.00017869951715964702
1.56566168073994 3.07331424955838e-05
1.56803868193531 0.0001191967580159091
1.56947763813428 7.124837658010207e-05
1.57008909766062 3.2414405036843093e-05
1.5740407212669 0.00019490640214083317
1.57471792895817 3.999554014658983e-05
1.57875647112373 0.0001955631828625974
1.57998391440056 8.705230236890748e-05
1.58379813516159 0.0001653261941111772
1.58873159611368 0.0002559915649349487
1.58990508260971 5.078106393773049e-05
1.59604093333458 0.0003101793628833613
1.59731953827404 6.178044160097825e-05
1.60401333301146 0.00034460066208712647
1.60855937922452 0.00021612978227332795
1.61475945806208 0.000318695051430028
1.62779312206024 0.0006692331456183954
1.63348312681059 0.0002581933747318083
1.63716494395288 0.00019220814013842772
1.63861930297196 7.209289204206614e-05
1.64256061397418 0.00018942424259804484
1.64680150601634 0.00021320964385161136
1.65079988564373 0.00020375498975101427
1.65489562902882 0.00020599134163364093
1.65969136735701 0.00024707248798357166
1.66482452061413 0.0002703383817630898
1.67463607137559 0.00047842732144362667
1.68295567968077 0.00040873473568245756
1.69150803153461 0.00043387226116011
1.69625246717716 0.00023840903026898385
1.70207303976346 0.00028491715493906644
1.7082457169457 0.0003013496370025587
1.7126069242005 0.00022183238316987394
1.71654892794904 0.0002070144099252695
1.71925337773776 0.00013133252118510919
1.72679360218776 0.00038304144519925727
1.73139651267246 0.0002160973059204166
1.73272196928909 6.906916407255826e-05
1.7359120499194 0.00015461892973542434
1.73825863964788 0.0001151942244226039
1.73917146740684 4.85529401709601e-05
1.74732967965332 0.00041232502097217534
1.75399299904507 0.0003294450646569324
1.75836341739043 0.0002350908793479354
1.76397809417632 0.000261175353887553
1.76940086946638 0.0003167698280387778
1.77400598320212 0.00020620500292769842
1.78363685695395 0.00046374995409659465
1.78559274605975 0.00010188543495070336
1.79541813208048 0.0004841316810451679
1.80028392479134 0.00027577776366534613
1.8085832005001 0.00038063763319547454
1.80952444612149 5.312957379382517e-05
1.81139475598356 8.730623117573503e-05
1.81390005772048 0.00012575182130343995
1.8160970829387 0.0001253067868818108
1.81737106460676 5.127185675063464e-05
1.82081817752071 0.00017225434410537798
1.82450319399919 0.00018154518474630872
1.82790161334975 0.00017727885798146867
1.82906334105878 6.0718245396740225e-05
1.8307754592258 7.750279090289658e-05
1.83272064306943 9.502400481084116e-05
1.83653153038625 0.00019117933515210814
1.84034019641031 0.00019475071825100172
1.84201481246478 0.00011005879897887287
1.8454312932621 0.00014232824701933904
1.84969470621266 0.0002113551909969591
1.85405115392812 0.00021797013806549442
1.85565320177841 0.0001030120413235912
1.8596051516283 0.00017360194812620413
1.86499411764414 0.0002718079406531616
1.8661881752092 6.365352182891495e-05
1.87294246948868 0.00033214115561476575
1.87419268337482 8.06123201933941e-05
1.88898717862399 0.0007267204016373071
1.89283901403048 0.0002507350132578896
1.91700015118289 0.0011978457684094406
1.93131728886599 0.0006618541342029615
1.93234814085482 6.044410304396901e-05
1.93585704325779 0.00016689246817801494
1.93949083915342 0.0001829665866547525
1.9405397342302 8.066393248215976e-05
1.94356537919191 0.00012213443039512344
1.9470637321687 0.00017396892894729757
1.95047660376365 0.00017228678285492643
1.95265288378844 0.00012998894866302058
1.95435844046313 6.43191667570961e-05
1.95765885134857 0.00016719763678482832
1.96021927275917 0.0001375949356461103
1.9613404212019 4.549167397222677e-05
1.96461752516129 0.00016188038453839406
1.96778179601385 0.00015738899963200063
1.97064753881893 0.0001493816268430077
1.97163428051188 5.5791526550128845e-05
1.97431858979222 0.0001237266366599907
1.97475536284959 1.9771826769402835e-05
1.97708539447824 0.00011688502704548757
1.97938591626774 0.00011986403756019217
1.98018109260124 3.9051435513713224e-05
1.98179388275215 7.627505334083022e-05
1.98235581886402 3.035242074644603e-05
1.98272966684041 1.870753406012328e-05
1.98748340007378 0.0002356487200769785
1.98803971572765 3.0046363493128273e-05
1.99172905303415 0.00018229920989819247
1.99226296455576 2.9187421317357907e-05
1.99578342660235 0.0001780127761819059
1.99678661404139 5.7823235330826974e-05
1.99966428870776 0.00013131438023859012
2.00245269135945 0.00014489834019135623
2.00332335822643 3.830632047362825e-05
2.00597928939821 0.00013877654863618077
2.00683188982764 3.646795310550472e-05
2.00989266589786 0.00015363036607349626
2.01051291771651 3.328126509353234e-05
2.01345400038705 0.0001520612411590946
2.01436471885631 4.391340902349198e-05
2.01699612208314 0.0001250002110765621
2.01769158713905 4.108586153980588e-05
2.02020742553516 0.00012012102840734996
2.02057435816508 2.0513764612883488e-05
2.02333456457124 0.0001354438575253859
2.023663013742 1.7357864964925375e-05
2.02519215295323 9.118050131288333e-05
2.02637865255914 4.337500314296152e-05
2.02785707337328 8.200663673283355e-05
2.0290281268667 5.055430833789159e-05
2.03084837319953 9.250047316838864e-05
2.03134638605393 2.448226680434573e-05
2.03215366916186 4.0549555468332634e-05
2.03312874461856 5.8073118296510545e-05
2.05165396642224 0.0009240431976239612
2.06418611302183 0.0006762243049039782
2.07780525500753 0.0006266213728776277
2.09771092441788 0.0010416996747700208
2.10685555962541 0.00042224807514937307
2.11191955811475 0.00024600707993085427
2.12003124633799 0.00041529929522174814
2.12672717329684 0.00033646679484692623
2.13613875113283 0.00046132488855134734
2.14201839108534 0.0003110724749382072
2.14692118466898 0.00022931723832595425
2.15176276830657 0.0002594954465227997
2.16599132293269 0.0007133477459567987
2.17353966801769 0.00037275595367165576
2.18390304075633 0.000529741375721981
2.1957276621518 0.0005582437474203172
2.2065634028522 0.0005738736183215035
2.21994701996307 0.0006377335908279424
2.22965931905422 0.0005157567964451293
2.23566270644852 0.00028847051233653266
2.24580556595991 0.0004917799007706801
2.25774725191738 0.0006443161154707571
2.26742992399715 0.000432185797294275
2.27160981631394 0.00021138930979247065
2.27456109998395 0.00014236239922675063
2.27667876247886 0.00012185326724638645
2.27899005030756 0.00010003614839426591
2.28190373710115 0.0001489136779486753
2.28315832040052 5.823219641262904e-05
2.28509375979569 0.00010365068551339321
2.28707421876827 9.419280530122652e-05
2.2876273968676 2.6799920686232865e-05
2.2897658660112 0.00011131010326492571
2.29122074816519 6.720628319099146e-05
2.29334654822146 0.00010963720118081282
2.29492647852467 7.546841994678257e-05
2.29703495691703 0.00011299514111530741
2.29851798100693 6.659777490207298e-05
2.30097757289235 0.0001353627157573897
2.30217417895359 5.077914436872233e-05
2.30572099499284 0.00017562228464669324
2.30660759614352 5.009808604139615e-05
2.31009398807578 0.00016729970549439574
2.31260282313585 0.00013415301766043426
2.31471204163861 9.662480161045116e-05
2.31717986660618 0.0001534837313392122
2.3193556690897 7.894133062758506e-05
2.32306348106035 0.00018934638171452773
2.32395713025278 4.3104236730278954e-05
2.32660061373528 0.00013519136148413437
2.32731915567529 3.667211832948043e-05
2.3303203565682 0.00014421529663501346
2.33150530629706 6.789286920829903e-05
2.33352712065106 9.250759224911208e-05
2.33594127477436 0.00012308062653452537
2.33694037169238 5.174604571660071e-05
2.33900854924763 9.883832047737395e-05
2.34057281535054 9.100021491689713e-05
2.34188417877998 5.996510874374407e-05
2.34400377544909 9.917959481749573e-05
2.34583293295508 9.392298348666011e-05
2.3474832796728 8.453528034480259e-05
2.34901377838574 7.383348137556464e-05
2.3499121379279 4.456016337372135e-05
2.3515271837673 8.439474732865358e-05
2.35478543669504 0.000160146826499338
2.35954094752889 0.00026133574095630176
2.36545182197223 0.0002762910088933173
2.37148934669525 0.0003160888100438218
2.38306139715342 0.0005794940255923961
2.38972377570369 0.0003283805513275225
2.4057592248419 0.0008096516939114743
2.41647250671605 0.000541650436118014
2.42321037420339 0.00031893036920979114
2.42852024162426 0.0002572359749220429
2.43305753940072 0.00022672835302073687
2.43910935813442 0.0003186118607152649
2.45152258348487 0.0006178686459301859
2.462761009462 0.0005788095525818714
2.47733699691764 0.0007336233924874667
2.4880602741394 0.0005233154906368754


==> Images/Results/sourcebeam_timesteps_tol_0.001_m30.txt <==
t dt steptime
1.32523827727445e-08 8.783948390478332e-10
5.09813679223903e-06 3.105591203513461e-07
0.000160938149538294 9.04794134082568e-06
0.0011311544101602 5.018186839389338e-05
0.00324485001632914 0.00011081822284351412
0.00664810941412108 0.00017330305014847685
0.0114439199987167 0.00024148071499360664
0.0175126851596344 0.000306784993333048
0.0250254479724725 0.0003803070373376757
0.0339702176992884 0.000451434376741563
0.0442403140977282 0.0005156955837923243
0.0558266707499531 0.0005827084840503898
0.0687905685694773 0.0006511368422286427
0.0829685210606246 0.0007133136644366031
0.0985460452233033 0.0007799477786758882
0.115287456227895 0.0008418098734219689
0.133388134712041 0.0009059401228321719
0.15272067446199 0.0009710042090598905
0.173155157787598 0.0010255175943950537
0.194817393399892 0.001083790408014582
0.217631772489819 0.0011468532286248302
0.241717650255025 0.0012076063966120147
0.26699683935925 0.0012632587376540136
0.293415191830563 0.0013236192291009264
0.320964012093783 0.0013828516676155814
0.349624737266795 0.0014346332142978503
0.379377965308639 0.0014912316688473345
0.410142465331362 0.0015424162035931424
0.440997941805966 0.0015369414652864253
0.471694977391382 0.0015408332006216611
0.502828839354966 0.001557280856007469
0.534411208484555 0.001578987785823866
0.564724362727708 0.0015118564216900666
0.597305156246771 0.0016271508657899453
0.624737606628167 0.0013668730289538703
0.652656710223059 0.001399778473207582
0.679015540099467 0.001260633700903701
0.683323053722518 0.00021663247872236532
0.686686146618584 0.00015622578210854407
0.690398017088817 0.00018617821016222045
0.693328787887449 0.00015018949094583963
0.697044105916681 0.0001805851006887381
0.701632957013864 0.0002420317735889942
0.709236694621699 0.00038552805740413564
0.724395459098278 0.0007871933337809398
0.728861451036133 0.00017520082574965448
0.731091658159724 0.00010984809399926553
0.733339563434661 0.00011759095250738711
0.739685117638669 0.00032791347486082003
0.741716289912476 8.470069540084628e-05
0.743824262408155 0.00010482009030553992
0.745884108704827 0.0001043559707750031
0.747605264292151 8.666499315369856e-05
0.748996633425941 6.986283205227639e-05
0.75104433320226 0.00010493735497783363
0.753222984165032 0.00011058539046766302
0.756435014753624 0.00016553224898285576
0.76442592274862 0.0004016945063643711
0.770323009251633 0.0002877485185141843
0.775559065059202 0.00026404642624310417
0.780547542998373 0.00025260443066546046
0.788095752024647 0.0004022194250250633
0.804063771322844 0.0007981859986898142
0.817477263296867 0.0006425459705143811
0.823599480877343 0.00031859351292176896
0.83041389188502 0.0003389434662891569
0.837083706100352 0.00032809425009885934
0.844355154217269 0.00036430926154283605
0.849550741159447 0.00025805368047707687
0.85461692206079 0.00024880067763081884
0.863609893202475 0.00048060249997207644
0.8835765887967 0.0009749606705753897
0.89119144506866 0.00038991097536426216
0.901848041082075 0.0005311324999616701
0.910042931001306 0.00040430648711620263
0.919467060668978 0.00046948799444304184
0.936420848084828 0.0008948294251545089
0.948382779821622 0.000536677689800547
0.951952220320881 0.0001784893573494563
0.955487157769623 0.0001947500224871602
0.957670322397529 9.475074243619057e-05
0.961746513457425 0.00020093559277803178
0.965343359181802 0.00018161541404334924
0.970701999221506 0.0002933974876197453
0.996564560871189 0.0013405755341350427
1.01738952874293 0.001033016483409865
1.03802361155239 0.0009892940489066302
1.05148370381125 0.0006658524786117438
1.06285001577581 0.0005686540100539176
1.07090100089854 0.00040642828172505953
1.07715748306804 0.0002989154887638188
1.08283849386928 0.00029207218204764724
1.0892256594774 0.0003217713487425941
1.0961794772766 0.00034149862039593485
1.10453846491156 0.0004446364399922142
1.11674912990445 0.0006117387613696972
1.13297379336522 0.0008046912936696809
1.14160086009889 0.00040943835694142925
1.15019074313162 0.0004445187975158038
1.15904154750523 0.0004290274027770655
1.16983234890665 0.0005463709721258718
1.17979289783802 0.0004995507786322311
1.18987230441728 0.0005025187814119917
1.19927090908082 0.00046822454782841674
1.21267606352504 0.0006825743275125657
1.22648302427086 0.0007022890655723993
1.2362737297385 0.0004588854929375135
1.24406399768359 0.0003875590520290808
1.25197612621578 0.00040801043240312475
1.26218757937672 0.000507043740498639
1.27345656841674 0.0005755996174477754
1.28682280790719 0.0006720484794469743
1.30197554272789 0.0007264898863598129
1.30430824730605 0.00011814785483640433
1.30755815996857 0.0001641538805070447
1.311653028878 0.00020436036796155562
1.31513551393218 0.00017612147541990747
1.31772281979795 0.00012475015031769004
1.31967162503416 9.965268558652544e-05
1.32291485770693 0.00015929982303544552
1.32467179224537 9.038235979244633e-05
1.3282111191953 0.00017365537168377462
1.33104554863702 0.00014432383268027862
1.33374552569715 0.00013405772047804081
1.33572473736686 9.56545319095464e-05
1.33925169542457 0.00017769215645564585
1.34195510068644 0.00013750484577159254
1.34536323079861 0.00016744256198686626
1.3503382918138 0.0002501800574571245
1.35507398188556 0.00024072894997051293
1.35959942714245 0.0002315614803336305
1.36419457641253 0.00023001664348079143
1.36861499890965 0.00021604897818421724
1.37910091010344 0.0005613839357088201
1.4033667656085 0.0011960967145146042
1.41517436489768 0.0005911466565176232
1.42669569726571 0.0005802392150874201
1.43809356565203 0.0005709323797307665
1.4502637742365 0.000605715854466928
1.47682674190244 0.0013551663968760328
1.50244983092215 0.001280656104094346
1.52799888184925 0.0012807214747292605
1.55475936019676 0.001344065156688385
1.57591168716974 0.0010149185941078652
1.59301187392911 0.0008475153705719676
1.61164451616431 0.0009276477404661909
1.63211461734847 0.0010885664290287175
1.65064877343284 0.0009153021435812324
1.6767108921808 0.0012997356606541666
1.70464322040559 0.0014029032886745502
1.73384604204363 0.0014605718346290132
1.76281316116852 0.0014413446414515954
1.78471790357494 0.001073943979928217
1.79648987213619 0.000587186937415722
1.81155566273684 0.0007510245369824473
1.82798204653735 0.0008205178076274436
1.84564541541292 0.0008883674981548061
1.86574499622496 0.0010275067928795499
1.89068392638604 0.001246017375511322
1.91340295230099 0.0011323239268432738
1.93436307691939 0.0010566028138769882
1.95553594756648 0.0010490399454085612
1.97769048606558 0.0011049658466131932
1.99837072012732 0.0010338566306299815
2.01937088944032 0.0010483438394399808
2.03985052561957 0.0010036313424053324
2.05732981699039 0.0008931005841238532
2.07455806115739 0.0008427826038688307
2.0922231746096 0.0008845791338164772
2.10778804760826 0.0007788798541011166
2.12648797700304 0.0009363613744700693
2.14167142513777 0.0007613527869276759
2.1610083053644 0.000956028758366927
2.1756120312517 0.0007183145363287808
2.19001817484281 0.0007596009274396976
2.20822756476146 0.0008896822903839148
2.22308445201239 0.0007247706538218089
2.23677274997477 0.0006949519887962575
2.25353709896853 0.0008868663793572837
2.2703143548324 0.0007892857960890631
2.28435049758316 0.0006898033707012413
2.29773925256031 0.0006688814159081961
2.31178920593837 0.000741686846505444
2.32728254002759 0.0007806873223725426
2.34285590039326 0.0007639924401488917
2.35689910144353 0.0006740624419182152
2.36999020874899 0.0006515361515701854
2.38280515556945 0.000637715516003527
2.39558740885158 0.0006592144275468834
2.40949309889082 0.0007120286178464366
2.42390621570461 0.0007258036200247439
2.43786563669158 0.0006981162056217043
2.45215139685131 0.0006834726221606595
2.46504336163523 0.0006381158532010437
2.47750887483937 0.0006180118139801349
2.48981354309424 0.0006179114591579397


==> Images/Results/sourcebeam_timesteps_tol_0.001_m40.txt <==
t dt steptime
2.2845703744689e-08 1.7363464325279704e-09
9.03719430204845e-06 6.110116451538811e-07
0.000379697964441939 2.1367173126403466e-05
0.00236087926699356 0.00010322581544629773
0.00690044328963356 0.00023799071629421656
0.014655427418782 0.00039407330317807135
0.0257421263414315 0.0005619074175898663
0.0402332105723368 0.0007324141436890349
0.0581294691217072 0.0009053529217985104
0.0794429733434665 0.0010713679838623123
0.104144496188396 0.0012432772161889685
0.13213646840687 0.001409564058419265
0.163305089351889 0.001565571696568889
0.19763555914797 0.001725395066018868
0.23508591071936 0.0018814317176318565
0.27549478393396 0.002027648256388761
0.31900452932005 0.002180145561467834
0.365113695441025 0.002313553870683146
0.40350676693804 0.0018803115729903459
0.445074758534767 0.0021180562945054345
0.48782422420896 0.002142300329300292
0.530099316342239 0.002114058541897235
0.57053127597925 0.001998878948215063
0.610267123106014 0.0019746380410526564
0.648666051048975 0.0019143462629149176
0.688157607667086 0.0019604703419312452
0.705018716130779 0.0007740375771320511
0.707313597215265 0.00011392303700045425
0.707344282253094 1.8118422634087504e-06
0.709413800104912 0.0001031449736152651
0.70945277102627 2.718260378310314e-06
0.711459092940396 9.947940436636929e-05
0.711741819833791 2.4460539402069898e-05
0.713431021844445 7.421756064327381e-05
0.713593220672718 1.3416265606723056e-05
0.71528014386526 7.93062668202822e-05
0.716256290248974 5.307228592539116e-05
0.718611057124853 0.00013349087090873185
0.723349913435289 0.0002166449130376611
0.725214275325904 9.865156573483119e-05
0.725517984153816 9.591183669469343e-06
0.727403420632004 9.79326618191485e-05
0.727659743293356 9.14158995634102e-06
0.729356775354435 9.161103956799888e-05
0.729792231167607 1.5011772936916361e-05
0.7313999195186 9.064878131036398e-05
0.7319158696922 1.5589858313377823e-05
0.733403071351165 7.778104759302118e-05
0.734403569412084 5.863542212579682e-05
0.73601432768672 7.066749275755067e-05
0.737845073161775 9.026950513913926e-05
0.739999949704915 0.00010791439751241835
0.742284973926973 0.00011723875770801042
0.746867672579143 0.0002441718986396052
0.751092404660041 0.00019663801358251056
0.754202983464225 0.00017114646814707306
0.758264176347376 0.00019817140983297037
0.766929255737514 0.0004403121192562422
0.794688874179913 0.0014744879814073248
0.81492025934636 0.000949388813285104
0.829028044678137 0.0007054230413470642
0.855437646048694 0.0012963144664059996
0.864716645248885 0.00046682458264204856
0.872190331381381 0.0003663008102682721
0.878010808412802 0.0002874710226141441
0.884456950387 0.00031962688275676335
0.893456145098983 0.0004855356398939038
0.903851322017514 0.0004769041471415623
0.907960049703994 0.00020993629722973803
0.910395767485799 0.00012759242588663254
0.914864234896696 0.00021264393528794772
0.917934147185987 0.00015593935456582338
0.921443424109917 0.0001799915874951884
0.925651897055769 0.0002084641140162099
0.933664734030157 0.0004382688150939383
0.948777296100498 0.0007420674797407472
0.959209831657115 0.0005160243905565175
0.969472521960789 0.0005032336507590576
0.972787782331173 0.00015245035718641428
0.9760908880435 0.00017480506259138438
0.978202481088122 0.00010644243637122517
0.981981975116549 0.00018453001165895852
0.986533999319863 0.00023293877199676464
0.992171741616537 0.00028683509497458585
1.00017163760218 0.00042144373889763326
1.04894876743135 0.0024884316419683424
1.08897398759185 0.0020137571553519675
1.11026139754402 0.0010054807725891116
1.13843855323347 0.0014354869851778583
1.16357078596626 0.0012493898546965755
1.18712143231505 0.0011912990213272586
1.20446743279216 0.0008009110522539777
1.22370456240561 0.0009817910719103658
1.23440934519543 0.0005824246391268051
1.24427111662909 0.00043170986424824183
1.25801320769494 0.0007020956535157757
1.27225957889447 0.0007308397176776051
1.29246350324936 0.0010146335144571225
1.31072217095184 0.0008912058149158662
1.3298730518697 0.0009715483202701561
1.35189684174037 0.001108110829438933
1.36253927547087 0.0004947564141783831
1.37458867284802 0.0006175568949077306
1.39200764632498 0.0008766431223558664
1.40916289968577 0.0008668701035910523
1.42989384692447 0.0010270422164623022
1.45008441446859 0.0010183863792357346
1.47127350598971 0.0010692801277197837
1.48352743657177 0.0006111853497836417
1.49280065568778 0.0004425587366340475
1.50140211844258 0.00041914381995673995
1.51959248914403 0.0009120664433084295
1.54052566535568 0.0010691651166848171
1.55982136753531 0.0010055590793913644
1.57977184603013 0.000948812164101691
1.59912616187875 0.0009754010730989007
1.61861592197983 0.0009950695277946542
1.63194298964121 0.0006177675522780788
1.6516243399184 0.0010090851328413168
1.67343322163846 0.0011388349297369277
1.69929709727515 0.001253441111340906
1.72576418490232 0.0013461693851825557
1.75426204001747 0.0014197938497294011
1.78215068790158 0.0014020954462954037
1.8031019700752 0.0009749335209052227
1.80779220489746 0.00023454277399726989
1.81205034225954 0.00021835771922693877
1.81802140166299 0.0003087149736587138
1.82460667546329 0.0003208001512106515
1.82931185942156 0.00023583039000813844
1.83562226217792 0.00031110673335434515
1.84224429952183 0.0003390992004923791
1.84992774035425 0.00038162043505742243
1.86567113146962 0.000830163644775981
1.88372448340601 0.0009005572627801686
1.89330662028314 0.00044081402379097655
1.90960317928088 0.000805748047787771
1.91265786164052 0.0001604795407424684
1.91700213027929 0.0002182864056272883
1.92282133377163 0.00030958286454426553
1.9287880238278 0.00027464710002089086
1.93481525078469 0.0002945085390735773
1.94134243962586 0.0003313666092117035
1.94657014066211 0.00026647237539683446
1.9530087995739 0.00031833079384547083
1.95994928536209 0.0003467013278883736
1.96684224069446 0.00034057270035168873
1.97581093944847 0.0004656660382548002
1.98692271432584 0.0005595211243897849
1.9957456664802 0.0004311480594983326
2.00788834964651 0.0006137209023236732
2.02161446737732 0.000685912870014123
2.02914402260991 0.00037198145509584904
2.03894609185718 0.0004735498246643104
2.04436048900185 0.0002708765916094918
2.04980811876408 0.0002814035581567379
2.05758598786034 0.0003887281492830802
2.06277072379869 0.0002500121155897669
2.06686556844509 0.0002041420773865145
2.07259613311455 0.0003304179430235958
2.08929418837168 0.0008362369421881887
2.10222755468057 0.0006106937982543745
2.12013218323625 0.0009475594284741697
2.133433785288 0.0006351465278295612
2.13994784362198 0.0003082716319221042
2.15994832737455 0.0010189948345965092
2.17095141208352 0.0005194757091134154
2.18498188343362 0.0007677740821310522
2.19974828374251 0.000673579877408379
2.2150527196765 0.0008247666650072503
2.23086766065785 0.0007362097370988737
2.25285656317481 0.0011384066666412687
2.27209274890362 0.0009691163404811383
2.29661110227315 0.0012277969010752606
2.31931328460336 0.0011588024939223622
2.34309463351251 0.0011491222511995362
2.36567384631922 0.001138660700155308
2.38839946054374 0.0011636168987624884
2.41103934662592 0.0010983597572017615
2.42662102687996 0.0007378996185417457
2.43192964496233 0.00026723644382804573
2.4382423766396 0.0003180410479207937
2.44523115352463 0.0003448211386703813
2.45079823586234 0.00029431891994831117
2.45912068779212 0.000411421658948485
2.46833498323565 0.00046969977675869075
2.47612288340739 0.0003763015880001757
2.48407649597086 0.00042288049517503947
2.49455363458852 0.0004996857515509445


==> Images/Results/sourcebeam_timesteps_tol_0.001_m50.txt <==
t dt steptime
2.39118422254067e-08 1.6123593423509616e-09
1.21099800494336e-05 7.748231737196069e-07
0.000533263417284949 2.927746609859494e-05
0.00350437892089579 0.00015644130141366044
0.0101070664430815 0.0003388253195551646
0.0208703927964973 0.0005490933508895291
0.0359176139914178 0.000769078159858033
0.0553120462905247 0.0009734278839956727
0.0786014083765301 0.0011744671030903173
0.105832952898443 0.0013779768630204445
0.13700904406178 0.0015662246384596204
0.172192116919166 0.001766245575088953
0.211222120212517 0.0019629394765366326
0.253571561224647 0.00212429936784144
0.29979547309442 0.0023209602595041594
0.349928452430238 0.002517220528945991
0.397418292672756 0.00237166449935655
0.447296587185722 0.0024909266362740864
0.497200826401707 0.0024937267103496584
0.547839706053294 0.0025349008284457856
0.598294975552247 0.0025260103251903473
0.649274766000221 0.0025591314464799074
0.697352785806533 0.002310234840085587
0.723545254332919 0.001269570441452822
0.726165446475019 0.0001281664841649181
0.728945525543246 0.0001563052747533898
0.732203581536958 0.00014657764987011858
0.735344723843626 0.00016097069305432354
0.739638375891105 0.00021595419774520343
0.748391818642037 0.0004800989933265333
0.773023051604852 0.0011950228672164733
0.781438385942282 0.0004148844366052838
0.785801345296636 0.00023473337713079338
0.793515976752448 0.0003665638761748822
0.802522582636426 0.00045402675106079765
0.808642510117768 0.00032121864488604985
0.814120572118874 0.0002608778385351915
0.822572591775555 0.00050167848128418
0.870093887590923 0.0024166326295281372
0.889023581897832 0.000837062809162636
0.895779506090703 0.0003368864459851746
0.903857465777345 0.0004059040590322985
0.916824681750759 0.0006695179238121307
0.940826527592697 0.001176073460206079
0.952014930172058 0.000562244492875177
0.965019022597418 0.0006587708616882453
0.998980214678399 0.0016906613473672036
1.00981444302212 0.0005411713499496748
1.01831588592254 0.00042713508773276976
1.02901869161248 0.0005208712807692661
1.03594063136732 0.0003557081524179728
1.04192963285609 0.0002956251083390309
1.08289729122138 0.0020696320832280612
1.09275796705273 0.0004893151267999178
1.10938226303404 0.000885310483335095
1.15910668576891 0.0024368169633735503
1.18518160250522 0.001323588159137927
1.22264495576731 0.0019610303831210938
1.26748644341368 0.0021691569270241326
1.29863843553508 0.0015887142477430012
1.3335687703086 0.0017394606371786653
1.36332533169484 0.0015052723488882497
1.4044225420881 0.0020358817203652902
1.44745992555292 0.002145487479996953
1.47380610857995 0.00127279040705351
1.48950948692397 0.000759476017602638
1.49758438235111 0.00040217906511566813
1.519393078264 0.0011245555881818805
1.54757495579735 0.001463524819961252
1.57664912047353 0.0014224613662632178
1.60236371650571 0.001297676386323986
1.62711596080247 0.001256721546128515
1.65360714618958 0.0013066209944009402
1.68244446113635 0.0014488354988881024
1.71254096060139 0.001519052403327501
1.73657538180752 0.0011157260206760226
1.75457454506241 0.000886986762322386
1.76150018575358 0.00035473765688590444
1.78073855488851 0.0009547291825307433
1.80609698954605 0.0012845007267280164
1.83055535906637 0.0012654086657279788
1.8562630613033 0.0013210915682836332
1.88527540824376 0.0013834856633280694
1.89560161599541 0.000494934869058344
1.90449095757785 0.00045255239205590483
1.91729439201221 0.000647717304635142
1.92995664945968 0.0006452570889484982
1.94029045107977 0.0004942668750065511
1.94794742566592 0.00038066984220965405
1.95550781958477 0.0003946189735479939
1.97956752426502 0.0012468762177856717
2.01344425100099 0.0016906372392038846
2.03598732203263 0.001061418125263074
2.03872748605548 0.00012928209606224823
2.05056349348906 0.0006126284258301714
2.06328552545622 0.0006170494059795397
2.06810584684708 0.0002836073722707138
2.08870561618657 0.0010002520777926069
2.09842350383293 0.0004703116928614041
2.10627268408373 0.0004250685808296787
2.11933080983776 0.0006471456136559024
2.12665970028947 0.00034791252514730197
2.13283074195535 0.000301601265779697
2.13732232537848 0.00023004091512804858
2.14176165634467 0.00023135615486128352
2.15478928173843 0.0006367845427929708
2.16356582578373 0.0005099851878353463
2.19032070161795 0.0012916899845581706
2.20325076308841 0.0006203193045752075
2.20500988915267 8.381624951328904e-05
2.20645025335567 7.983393040989662e-05
2.21162368326556 0.0002566791398327142
2.21422266513524 0.00013861739047722464
2.21894876647169 0.00022340202701431368
2.22137189664403 0.00012364013721405048
2.22610154009536 0.0002394567883389291
2.23088682690088 0.00023626219268969026
2.23601952114106 0.00025918450104468006
2.24034808636405 0.00021259462227701023
2.24150704616498 5.3145028008678554e-05
2.24213665860572 3.875519772621067e-05
2.24855463371878 0.0003277191403970248
2.24954703137118 3.5713155004227886e-05
2.2536406480684 0.0002246287645617807
2.26148768028984 0.000388100245049367
2.27131143063179 0.0005030969496585174
2.2850388987617 0.0007043395726113275
2.29875746907235 0.0006562121179339118
2.31299208141431 0.0007645122395799539
2.33373323692451 0.0010580281100792297
2.36222738633362 0.0013583414233546815
2.37537360343461 0.0006375597089763785
2.37978122259995 0.00023311779364316721
2.39157446557192 0.000585358671505086
2.39839857470757 0.00035013529346839754
2.40767056717055 0.00045802649789421083
2.42137794254825 0.0007022100106073821
2.43290375225515 0.0005599171377708182
2.44216660379947 0.00046703657551160825
2.45454398854594 0.0006197365637720441
2.46889586198121 0.0007275724282437034
2.49724729330973 0.001413963367280513


==> Images/Results/sourcebeam_timesteps_tol_0.001_m60.txt <==
t dt steptime
2.38137785342286e-08 1.841494700330408e-09
1.52860423993609e-05 1.010063161765779e-06
0.000829729193048975 4.698152771290103e-05
0.00571854319608496 0.00025884380919537035
0.01721775748263 0.0005911228209280178
0.0358256376917361 0.0009471685506957878
0.0612426814734277 0.0012917197120069345
0.093434340804712 0.0016269326940823547
0.132305709164403 0.0019575625137926932
0.174989861328868 0.0021300065893960886
0.218812553811394 0.002204763012753097
0.263957758404904 0.002241246789664013
0.309892111986017 0.002322273530603557
0.357717109678117 0.002386003595194852
0.406378415111526 0.0024290444788314736
0.455272914329386 0.0024510746721635264
0.505399186255536 0.002514712107922178
0.556441080781594 0.0025482474845251084
0.607729069372226 0.0025572764146153705
0.659291379253145 0.002585029084077422
0.707581209938071 0.0023254241626929316
0.712631711845395 0.00021547010607242775
0.713164122331906 4.472630446083048e-05
0.714810112086618 6.388601488145518e-05
0.716614417213028 9.516725072807476e-05
0.716931560671384 1.090471063147457e-05
0.718938658794523 0.0001018308697198087
0.719039166511828 3.813221496053122e-06
0.721085942176089 0.00010224219214991017
0.721386979797269 2.366324057376978e-05
0.723081939917934 7.627280334119118e-05
0.725731709989011 0.00016874527498015923
0.738845837439332 0.000631500029510486
0.742550047011961 0.00017697614075948325
0.745587544691968 0.00016267125592794824
0.752805096315328 0.0004131846261552566
0.7952666656056 0.0021342788592047276
0.810475063757024 0.0007092935513260398
0.821093719845412 0.0005188088230012717
0.834883943336708 0.0007169850503951937
0.883152566550795 0.002484470161289273
0.916685177764556 0.0017052824218373446
0.947543990816506 0.00147472318554751
0.97431808733442 0.0012986780680877188
0.98263266735861 0.00041040913118226745
1.00090068363521 0.0009869443209590246
1.02458189308834 0.0011501235349389513
1.06049331952226 0.0018517604292009233
1.10302951873032 0.002091003130061401
1.12604997746985 0.001084376767810972
1.13389388399408 0.0003901577272343196
1.17314747033786 0.0020661310027955135
1.2318564047184 0.002953395547820898
1.28105945295849 0.00234670805424275
1.29113652880725 0.0004905125828803971
1.29919704258939 0.00042556309918102673
1.30985062306014 0.0005309927677776508
1.31910121861036 0.00044622061217475175
1.32935451268757 0.00051823280315927
1.33772241748905 0.0004843204307501633
1.34697875781331 0.0004163869219521115
1.3573620901663 0.000511569429303636
1.36864864216666 0.0005601070078439818
1.37955089898218 0.0005373488243376077
1.38924509621468 0.000494360650040739
1.41805963255053 0.001537524182149208
1.47329347069572 0.002757263304033283
1.51312592179131 0.0019596546880464314
1.54462806912044 0.0015617367872022797
1.57135076207693 0.001312893376678542
1.59933367294424 0.0014628496817442045
1.63475750333844 0.0017164617227852068
1.65358346411572 0.0008804529573445566
1.67141579420142 0.0010139339326992534
1.70135938537382 0.0014601980291605475
1.7267309372185 0.0012191496312113762
1.7617736968383 0.0018120567206510948
1.79864938343249 0.0018313616247546897
1.82333706290171 0.001178278251505837
1.84577746697796 0.0011408986306000375
1.86451231374211 0.0008989181434247631
1.88677812423918 0.0011322178931800638
1.9008029838426 0.0007337684593635069
1.92231440497553 0.0010475455938018634
1.94239909777751 0.0009862043301295186
1.95664342240851 0.0007170317796027499
1.97594054463863 0.0009867002188289563
1.9996291935766 0.0011680997242259328
2.01240812758637 0.0006346302758151107
2.02519373820309 0.0006343897202964991
2.03528613347151 0.0005114194260562495
2.050280444913 0.0007731723309016736
2.07503962755526 0.0012141799672176173
2.09951690962623 0.0012162236631998468
2.10969286671542 0.0005074169109798005
2.11920303581067 0.00047380280940975943
2.13804172392267 0.0009442728296347451
2.14918261153364 0.000571347666945447
2.17592222958445 0.0013382976549659428
2.19023319595273 0.0007114878370962933
2.19550880066187 0.00024246577983248052
2.20163392171822 0.00034400966796280024
2.21397690693085 0.0006263213018635755
2.23369642913293 0.0010394140905987908
2.25534928260149 0.000993525854021742
2.26927229015385 0.0006935911040682431
2.28484208567868 0.0007727405456404706
2.29545410189743 0.0006102346253646413
2.31013485487077 0.0006720833161857242
2.32686416113728 0.000842131045493933
2.34324651265593 0.0008361823629939129
2.36028714079204 0.000822097842380756
2.37211108943107 0.0005948558946971625
2.39854484650855 0.0013099182879681927
2.40903494946919 0.0005224435488194915
2.42721088465216 0.0009082432109046468
2.4362715620057 0.00045923104132760415
2.45702228576227 0.0010518399196634306
2.47468053177894 0.0008648226512040951
2.49746524578109 0.001149085563846465


==> Images/Results/sourcebeam_timesteps_tol_0.001_m70.txt <==
t dt steptime
3.36387753613766e-08 2.3272077548241024e-09
2.03725218653023e-05 1.294205862029877e-06
0.00108911894457372 6.042220333982508e-05
0.00752179039644049 0.0003417246653277093
0.0224864382049805 0.000773320052003051
0.046049692853728 0.0011966287320066824
0.0780079937300593 0.001615993654446543
0.117288047075886 0.0019841920436724923
0.158134606066174 0.002037026441530542
0.200556815124228 0.0021109156674165167
0.24486926667132 0.0022398919463741617
0.290855592816718 0.002296562652503562
0.337365970169032 0.0023273066901595323
0.385443130383824 0.0024114773330853557
0.434456442403308 0.0024520228653960303
0.484326415963615 0.0024902674770870955
0.534381049486752 0.0024991709778723527
0.585128867617553 0.0025579842296480425
0.636848319106682 0.0025762687708936263
0.688386589655133 0.002558142630162641
0.72133830700984 0.0015414149347747904
0.723832512520363 0.00012220257599682166
0.726194410485409 0.00012388181090484653
0.729497554830598 0.0001662237238097346
0.738573295601809 0.0004985969997645286
0.756438628154319 0.0008883265422374405
0.792274793809767 0.0018515646793920777
0.830093397063009 0.0019233650373542959
0.859127830447187 0.0013317327623997848
0.873784264838069 0.0007489167690649521
0.899025179137755 0.0012733162972124934
0.920199532211161 0.0010708589682742408
0.955798503710723 0.0018237267064820021
0.978654842824219 0.0010686393963140848
0.994971920130468 0.0008319608506071597
1.0319383897179 0.0019108153448392287
1.05147061963297 0.0009079128073283413
1.07044346178491 0.000983298846397977
1.09060459204521 0.0009416082438906476
1.10021214171598 0.0004920403500961109
1.11361519079507 0.0007254107441071151
1.1359130178328 0.001103982709435159
1.15308507589656 0.0008511026485735252
1.18541606053556 0.0016401906125083476
1.21781822736491 0.001567569350588213
1.25299946382729 0.0018662873017004037
1.29219248742313 0.0019139082776936545
1.31006801503864 0.0008287992407398269
1.32076857038589 0.0005339850822887757
1.34007815909679 0.0009709073484043581
1.37047447941447 0.0015629114444225313
1.40535708662597 0.0017927138804375864
1.46411241392662 0.0029480110043861047
1.49593805797157 0.0014818581661017519
1.53680158368434 0.0022151341208197853
1.57396799330516 0.001711194841901004
1.60578883570361 0.0015911864002596577
1.63634636225685 0.001569535774317829
1.66197224052787 0.0012281870198719166
1.67253740781368 0.0005194983603694008
1.68166356836231 0.00044549100459680656
1.69068011220307 0.0004535740690580662
1.70163002817728 0.0005841884761296067
1.73971622486279 0.0019356166976984956
1.77732997261505 0.0019176955152375521
1.79981671920646 0.001045590420228313
1.83108902878277 0.0016339286697869416
1.8617429570823 0.0014859583015792263
1.88642050894987 0.0012057481678078707
1.90035616069279 0.0006989863220868373
1.91066426431038 0.0005169677561434513
1.9254696845061 0.0007335111923873648
1.93912848885571 0.0006597164184300934
1.94726940693672 0.0004194741173966336
1.95938158259623 0.0006075749782069237
1.96491825717852 0.00027043939002631336
1.97839721161719 0.0007113235157899839
1.98497767127605 0.0002858914824827822
1.99580427077391 0.0005476961823120408
2.01154627106732 0.0007801086541975529
2.01635037004067 0.0002386376142430046
2.02837723215386 0.0006033930451035082
2.04159453187131 0.0006800161224581016
2.06168273914338 0.0009803274538806436
2.06617143177721 0.00022791681846332234
2.07853114468872 0.0006217212581956658
2.09050759974199 0.000687303658554554
2.10959703219592 0.0008578734068428578
2.11400684462919 0.00022660875807837101
2.12866632758649 0.0007340957052435447
2.14516135005989 0.0008785743809827829
2.15737389800773 0.0005491360182784059
2.16363560693828 0.00031561076714916827
2.17731638432137 0.000683450855350472
2.19066762304089 0.0007006108692758177
2.20299653080828 0.0005877995409906943
2.21060025941998 0.0004592685959987481
2.22520305917303 0.0006562784021326651
2.24373262272428 0.000920787621582154
2.25085476468874 0.0003556029677486304
2.26001683653469 0.00047719231856915454
2.27114528588186 0.0005585012568787549
2.2782070098733 0.00036463585036570324
2.28854668081223 0.0005063312365128773
2.29621170989883 0.0003564486924208666
2.29925353008102 0.00014543203969385093
2.30334479961383 0.00021694175702389613
2.3066539761723 0.00015565485567929188
2.31544760617289 0.000441915016339572
2.32362818948655 0.00043420407893596393
2.3347493407203 0.0005862314005119128
2.34595238255184 0.0005069933789588729
2.35017159509475 0.00020294204457447932
2.35879758496533 0.0004430213840049708
2.3763782704951 0.0008823138924625816
2.38637873181377 0.0004944378499992414
2.40491318021718 0.0009385967830447034
2.41216580657919 0.0003516014579888943
2.42217850100341 0.0005248162420604865
2.43484711624212 0.0006184247557739478
2.44584927572766 0.0005508111132388343
2.45199662284603 0.00029691711312156344
2.46152626481274 0.00047962668272741966
2.49089765843687 0.0015403080624774113


==> Images/Results/sourcebeam_timesteps_tol_0.001_m80.txt <==
t dt steptime
3.16947849693912e-08 2.3866027936719456e-09
2.63978508211224e-05 1.7142073933112667e-06
0.001377332226793 7.713055059782637e-05
0.0102822944144676 0.000470223003059223
0.0293494789810596 0.0009771932529927222
0.0580640082877858 0.0014629796728403495
0.0938105901990596 0.0017964320661803118
0.132886307682531 0.0019660086124838614
0.174371450943338 0.002073184958636976
0.21744004898143 0.002144251536198429
0.262134959137421 0.002257988227207696
0.308520784891378 0.0023198098033865864
0.356121716617824 0.002375308050096628
0.403915827464402 0.0023926659057627382
0.453271357291614 0.002476185069789944
0.503181431209642 0.002499798532147383
0.553996605019818 0.0025286133880595223
0.604711377933828 0.0025415635716136186
0.65676614693606 0.002614264492502673
0.707736984327609 0.0025146894279514023
0.719890406311161 0.0005055251007045745
0.720496476341902 4.788202019214569e-05
0.722158145403858 6.452975893741043e-05
0.724242976118942 0.00010537942873681941
0.72445941515626 1.537896028426004e-05
0.726438551021783 9.328042319238671e-05
0.728419112961596 0.00010047210189329417
0.728837044882304 2.8777554418925333e-05
0.734229921206064 0.0002835818603467581
0.742520916248373 0.00043572357392490223
0.784534116902062 0.0021408417759689945
0.812402590943329 0.0013670584845948334
0.85629844755924 0.002247398847664622
0.89754634395315 0.001995654983183518
0.920828930594008 0.001162570831141757
0.960008307948453 0.0019716619949523718
0.983890546971329 0.0011973897255041811
1.04575114709105 0.0032152014028174387
1.06829529512959 0.000999072861920636
1.08915842787093 0.001049381945931014
1.11227819336735 0.0011583844146101432
1.14048305357497 0.001487211543648286
1.16915404574306 0.0013418109282570473
1.19261249790207 0.0011905671095453136
1.22310958777787 0.0015065240016629716
1.26376038996657 0.002074026360068951
1.32440771786483 0.0031708798433215646
1.36115197730741 0.0017461718839465845
1.42798125540017 0.003398415099140686
1.46106367684653 0.0015548704134612284
1.51000507186401 0.002460560252031202
1.55445759490935 0.0022004589246741343
1.57778381117125 0.0011982411867489861
1.62220065287078 0.0021498084046575943
1.65172213000323 0.0015510588965769304
1.67073808855267 0.0008770382366111286
1.70784389584788 0.0019371604589380389
1.76247751921438 0.0026710395893761135
1.7795625656616 0.0008901756190990914
1.82117531632593 0.0020754471411351294
1.86620662937839 0.002190851029484215
1.8843956381831 0.0009478316625487201
1.9227236931997 0.001964481904487084
1.9661790818234 0.002069286074249202
1.98790886513437 0.0011478356216049466
2.03471615425633 0.0023821285974143865
2.05858556731443 0.0011016520554436257
2.09445285826327 0.0019647946925635896
2.13921687406942 0.002062072284166961
2.16105709879982 0.001198284705579019
2.21504955919499 0.002638499879409968
2.23298287594596 0.000941480434832076
2.29045026913571 0.0028819781383396074
2.30956230114768 0.0009785138198474025
2.35611035317452 0.002240884223374737
2.3806451461416 0.0011867745742494744
2.41279914922184 0.0017776818241412866
2.46191564320634 0.002290615343736342
2.48636991849307 0.0013249298117378422


==> Images/Results/sourcebeam_timesteps_tol_0.001_m90.txt <==
t dt steptime
4.15168542001348e-08 3.0106709710039763e-09
3.04359941133297e-05 1.950524341732745e-06
0.00156592176811415 8.76162034756438e-05
0.0112140180835349 0.0005091199937748963
0.0312715937807109 0.001027617946539761
0.0617313197210095 0.0015371140300646006
0.0976190717382664 0.0017952181837324673
0.136421067404758 0.001964998271342328
0.177800884851422 0.0020570061761736127
0.221082393043268 0.002189792550829549
0.266428321779159 0.002260644883231992
0.312197848417499 0.002300328417387276
0.360033285286028 0.002392699060431492
0.408740165289697 0.0024252279113257643
0.457357701738497 0.0024500029695271415
0.507712479294973 0.0025107709137550385
0.558304139008761 0.0025433267189189012
0.609419526607549 0.002539444237575742
0.660939180094008 0.002591123821138362
0.712145253913629 0.0025805142107235943
0.72318213861273 0.00039799984717575116
0.726368235200011 0.00018536297162145932
0.732847960504132 0.00036907594020771665
0.756523003848924 0.0012623025798420972
0.798163280244929 0.002002959167139954
0.822473439798224 0.0012655945192544568
0.879085352585137 0.0027891955468399474
0.94263280065294 0.0032241514746995056
0.997073427638387 0.002767014211792143
1.05788851797068 0.002956225780358197
1.12350086928498 0.0033368492727337217
1.18395852154391 0.0030264379089135042
1.24548573281799 0.003027294151150029
1.27398572393916 0.001615552965325097
1.34508343725995 0.0033698155312103578
1.38150536936353 0.0017427578894214832
1.41331343476953 0.0017079319177260115
1.44614522433455 0.0016051465479505807
1.47418951508974 0.0013342930068881357
1.49472204360027 0.0010077131805386879
1.52313413596682 0.0015250713198387718
1.56336482907228 0.002067152993924919
1.59041922212816 0.0012070930464937292
1.63728941476157 0.0023419241860672298
1.66867013990996 0.0015600723378061856
1.68733480798417 0.0010891848011338955
1.72783536967656 0.0019502026326298177
1.7549267225318 0.0012757352570094082
1.80301035240257 0.002431951808066952
1.83762054864522 0.001715177381962453
1.86042845344096 0.0012364109965610568
1.89703305439707 0.0017440931095975304
1.93621301525952 0.001934650933595842
1.96116789246686 0.0013228627792359093
1.9857137256511 0.0011628896880941468
2.02386959993678 0.001963097154626686
2.04076019742164 0.0008879303518959704
2.07004507079672 0.001352350772616363
2.09696965811463 0.0014177232620713799
2.1193409516295 0.0010417829091057857
2.14015056008717 0.0011280558944031928
2.16524265399346 0.0012271319019686695
2.19992838955009 0.0016874952342902437
2.21867845605322 0.0010068326471334888
2.24306778825602 0.0012508914384953213
2.27864576864014 0.0016826432277928533
2.29874661783012 0.0010263667273733993
2.33315669200044 0.001798624460112954
2.35841600694534 0.0011661446504869334
2.3809104427339 0.0011367859857846067
2.39790121483728 0.0008232851779794425
2.41262319521689 0.0007506347535067413
2.42333048385553 0.000539227577040821
2.4413543212477 0.0008951272144426623
2.47153443911972 0.0015203778157135482


==> Images/Results/sourcebeam_timesteps_tol_0.001_pmm10.txt <==
t dt steptime
6.91388655857193e-08 4.510867867113e-09
1.20695928818288e-05 7.24389082399497e-07
0.000229949539625701 1.2173284312445376e-05
0.00116180460782709 4.8444012501024507e-05
0.00318883084250339 0.00010455645662190335
0.00664131224116804 0.00017629665419527694
0.0117120309810469 0.00025876251689012115
0.0186036363764403 0.0003485332468659088
0.0274221836450407 0.0004469366959373045
0.03827366355054 0.0005473317602856624
0.0511826460331892 0.0006504805720280351
0.066204969705331 0.0007567435482130157
0.0834114467370241 0.0008656070898491944
0.102732660725277 0.0009709398710050449
0.124160157602044 0.001076260789119498
0.147510647289547 0.001172776445823443
0.172737272389795 0.0012654590744887756
0.199794449423988 0.0013574470874909814
0.228623247446132 0.0014457544484927434
0.259182000055332 0.0015326951602214387
0.291411653775668 0.001615817587866818
0.325280629722603 0.001696799730326521
0.360718272222908 0.0017763008153203071
0.397704316358972 0.001852749512970903
0.436143846810557 0.0019257326558212353
0.476049836091799 0.0019989410763376404
0.517415573158048 0.0020713981469531488
0.559991863649776 0.0021321214516764725
0.603993253719303 0.0022037948972260775
0.64925719965579 0.002266438931953366
0.69577692341237 0.0023284889407219913
0.743513624237001 0.0023898621610681605
0.798866503794772 0.0028201979443119632
0.856990546478722 0.0028927935784962997
0.928592308096841 0.003550849178938262
0.991292533341826 0.003154449409648651
1.05594387402446 0.003232904491433877
1.11991179632284 0.0032125082321385473
1.18514987784911 0.0032604122269542834
1.25161337709625 0.0033304146797832972
1.31586436854921 0.003195285899094733
1.37882662608107 0.0031468556948002656
1.44141243177508 0.0031397808241491526
1.50460822566571 0.003157639836702415
1.56808841848327 0.003173524273472257
1.63230096245331 0.0032124460050250063
1.69722902642259 0.003248213581142375
1.76278108642861 0.003278960805602389
1.82882502567676 0.003303459956991947
1.89393948556246 0.003251625360527058
1.95906209462015 0.0032581549476431507
2.02399843493444 0.003240430474478518
2.08677094419931 0.003141513914183284
2.15008259831981 0.0031653710401464315
2.21349159540777 0.003169128462060875
2.27734526575586 0.003194323935076293
2.34158103935458 0.003212377387700415
2.40609801106108 0.00322718672989169
2.470620432886 0.003225480594748796


==> Images/Results/sourcebeam_timesteps_tol_0.001_pmm100.txt <==
t dt steptime
1.59871659029174e-09 1.0335765823237285e-10
1.57042416777544e-06 9.753078720074617e-08
4.35401766300495e-05 2.49167161240677e-06
0.000286864260767905 1.3007692366762165e-05
0.000964298426834265 3.4987533923127914e-05
0.00229289225440566 6.826396965039819e-05
0.00442005855656639 0.0001087172004886475
0.00745667414954653 0.0001540107888997861
0.0114713887831423 0.00020361657540687904
0.0165391530403118 0.0002557540527584275
0.0227025838014425 0.00031125266157843443
0.0300108684881582 0.00036802435511094043
0.0384908080578265 0.0004272035725757027
0.0481724654575893 0.0004868943881903332
0.0590811072053469 0.0005487588027993006
0.0712359925023053 0.0006106782725182256
0.0846471229149029 0.0006740351467843435
0.0993361070345428 0.0007374535595379529
0.115303113431878 0.0008015212187892227
0.132560796463857 0.0008662130597136012
0.15111678720803 0.0009308558577155868
0.170975470303771 0.0009962004215393202
0.19214081529243 0.0010618087028415337
0.214619581962928 0.0011272375081772948
0.238416726715499 0.0011928743098851544
0.263529136625087 0.0012589336418581199
0.289957519375683 0.0013247657054560648
0.317706431028354 0.0013906921910511298
0.346772161174385 0.001456760442352194
0.377160096239247 0.0015225644726879193
0.408867763611896 0.001588859194877128
0.441897008824887 0.0016545856713609422
0.476243885783577 0.001720759084350116
0.511911423804568 0.0017865227003415174
0.548893057204052 0.0018524193636874696
0.587199000888723 0.0019185511185487475
0.626812743943966 0.001983960228611288
0.667748288734201 0.002050236857458421
0.710016744897043 0.002116675637287297
0.761798572274545 0.0026474999686761378
0.808302235754425 0.002265600100763587
0.864316174970363 0.002863982557852648
0.924786557971354 0.003006549840453757
0.985827131093817 0.003050006611562582
1.04638247592747 0.003030438774245543
1.10778993884075 0.0030704768503459724
1.16882686522355 0.003051738509804907
1.23126166115045 0.003116214007594717
1.29220502728909 0.0030540345829414848
1.3544323289043 0.0031127891303623376
1.41698165770815 0.003128908494667294
1.47999030274788 0.003150724801611049
1.54304986029526 0.003152898123657051
1.60608053204257 0.0031514570116400326
1.6687260415563 0.0031309478016049762
1.73088659434972 0.003107137815929317
1.79297112707951 0.00310401967286555
1.85498723864769 0.0031006763511445233
1.91692954283815 0.0030969238187975603
1.97879351353643 0.0030929843943718715
2.0405765135227 0.0030889244952113505
2.10227738441492 0.003084822423411851
2.16389544469238 0.0030806769509074713
2.22543158881401 0.003076604450759991
2.28924728929416 0.003181943989771727
2.3508318547461 0.0030879232371555988
2.41268667644855 0.003096996000917723
2.47561766664898 0.0031461013826306157


==> Images/Results/sourcebeam_timesteps_tol_0.001_pmm2.txt <==
t dt steptime
4.14911242499123e-07 2.8062001395652147e-08
5.2261971635158e-05 3.0426680104394037e-06
0.000583183013628675 2.8387224161653863e-05
0.00213401928911514 8.129566638475566e-05
0.00519153375057555 0.00015681993980784886
0.0101275745919771 0.0002513615759020666
0.0171714146176371 0.0003580288425135348
0.0264438946766819 0.0004693268584127524
0.0380881125051116 0.0005886888363556403
0.052161656206524 0.0007095174642544536
0.0687313887150347 0.0008343471454947805
0.0878069907999376 0.0009593347645942673
0.108799082822705 0.00105398195612711
0.131028500411236 0.0011132558630114885
0.15425550870415 0.0011653019162638772
0.17836354316163 0.0012070593491076114
0.2032285925829 0.0012434125889125894
0.228771310267698 0.001280228857886091
0.254916796773631 0.0013075351836934809
0.281610643125163 0.0013390588623882695
0.308852497403503 0.0013624523281210257
0.336536451232003 0.0013843969108394815
0.364642693417918 0.0014071180014909716
0.393110928923131 0.00142946202379418
0.425237948550233 0.0015910620101493168
0.444578038058587 0.0009511544784445433
0.459640789917005 0.0007429160916693618
0.473515504419419 0.0006898312567326021
0.486804730150943 0.0006630938365270429
0.499377006067635 0.0006285024373565336
0.511792756093903 0.0006187112195535833
0.524018513789729 0.0006083532722546487
0.536539966866379 0.0006261678942858938
0.549289638637359 0.0006391038036541784
0.561920539909606 0.0006384237720900831
0.574978579748177 0.0006476426105302755
0.588279014728752 0.0006716526434656161
0.602469023223628 0.0007095351892789602
0.616888655834122 0.0007256820210846547
0.631371953397821 0.0007147471655149517
0.646629079378078 0.000762258568405367
0.661835767821821 0.000762747293744855
0.677279991432117 0.0007731108302968534
0.69306986903924 0.0007897762985323685
0.709244136296644 0.0008225150753626688
0.725969459255735 0.0008308451054509878
0.743180271592785 0.0008563025606320275
0.760577342739788 0.0008814296356199388
0.778261358034486 0.0008782378413974461
0.796241703771264 0.0009013519079112241
0.814128231820307 0.0008914609048933944
0.83211610025273 0.000902539666311785
0.850238467328452 0.0008990525454579433
0.868217377033583 0.0009023644259293746
0.886106640793822 0.000894573274869214
0.903875186473167 0.0008887448604811612
0.921592586820438 0.0008869411446608495
0.939260639292335 0.0008860432904847038
0.95728052970017 0.0008913027051628923
0.975356609320914 0.0009150378700007207
0.99373799388492 0.0009161932713267495
1.01222237821563 0.0009307190192646223
1.03138589896325 0.000962925839870004
1.05089576295053 0.0009677657770604259
1.0699455866849 0.0009440646479159705
1.09040203981706 0.001030517146416627
1.11006464930463 0.0009964307029447735
1.13165268046627 0.0010676279726682166
1.15207355388658 0.0010365760903866428
1.17484309453847 0.0011270309924203833
1.19641653290928 0.001068140636662342
1.22021389897473 0.0012102121871256605
1.24395710894597 0.0011647617462214367
1.26765859160628 0.001219652716995512
1.29362994632488 0.0012816946890678782
1.31821177220378 0.0012321432955235434
1.34556832953933 0.0013844782122899757
1.37298736185663 0.0013602995704123373
1.39965498582866 0.0013436410041698073
1.43005557090667 0.0015207746801098848
1.4589945375399 0.001414010791194141
1.48744432199458 0.0014652818388747248
1.52043952549743 0.0016499290028520644
1.55263307620201 0.0015714672817387584
1.58472975265153 0.0016594322472202945
1.62490565722918 0.0020112540263027574
1.66506212063611 0.001961485505968816
1.7170685604857 0.002636174715920537
1.79680879559994 0.004087833550653029
1.85414526413188 0.0028210082979897473
1.90764302251434 0.00262048283085907
1.95535239324389 0.0023664593070809184
1.9992261348096 0.002202833179078628
2.0401997111205 0.002056212288866067
2.07896873482972 0.0019403188839598874
2.11642394758437 0.0019196111842987077
2.15366711789981 0.001849705643354082
2.19118806773261 0.0018698989378795837
2.22733816193764 0.0018010338938282237
2.26304608643548 0.0017791961706109447
2.29880191680484 0.001781752139123249
2.33476492626654 0.001794657267075546
2.37042088066271 0.0017815282481126315
2.40617542149228 0.0017870993551835142
2.44211633424302 0.0017952840940909979
2.47800703031339 0.0017911651332664612


==> Images/Results/sourcebeam_timesteps_tol_0.001_pmm20.txt <==
t dt steptime
2.44738559130925e-08 1.578517709540138e-09
5.51273360831211e-06 3.31263110922406e-07
0.00013658975919178 7.208436394029658e-06
0.000807846731844269 3.588931898036988e-05
0.00247544441584899 8.666959828742449e-05
0.00549032965361505 0.0001542793053595217
0.00996235571092803 0.00022757181715669494
0.0160978797943558 0.00031016150036461713
0.0238876638583801 0.000394317907533544
0.0333826537626739 0.00047914282665378053
0.0445992778159924 0.0005645322680119665
0.0575433678663985 0.0006518999800186975
0.0722411191068213 0.0007389851123520365
0.0886718237158786 0.000826202006056376
0.106854248597197 0.0009130792213564269
0.126770320213336 0.0010004832769777631
0.148426420751088 0.0010869674883363495
0.171798829208893 0.0011727105021579298
0.196892047599473 0.0012589652038949785
0.22366402824164 0.001342774253771265
0.252110529287981 0.0014266512475337905
0.282228534038365 0.0015098559211114216
0.313983033089873 0.0015918475795475115
0.347365478610107 0.0016735347062032172
0.382352264247398 0.0017532975958538116
0.418943042133528 0.001833453892037893
0.457083455217594 0.0019107074527273307
0.496782392949532 0.0019887964873113524
0.538088369235808 0.0020694086493002646
0.58093044257517 0.0021456943612671586
0.625153686805341 0.002215060902805705
0.670893514796543 0.00229033931880531
0.718073332724656 0.002362669667534812
0.769419795221489 0.0025952510479203324
0.826563592403756 0.002820421855856331
0.885587121195674 0.003019229488092744
0.949031083186804 0.003148719121282486
1.01116663617945 0.003098473666383077
1.07320687896492 0.00311119115136399
1.13665811504042 0.0031744579255640324
1.19998306491739 0.003167514693632872
1.26436964988021 0.0032228907026156848
1.32816655488518 0.0031875258619702045
1.3931419542863 0.003251327687516704
1.45718406438773 0.003194767395334374
1.52330680985365 0.0033037727814875647
1.58768925052598 0.0032266370483912178
1.65215871032979 0.0032234654852784164
1.7165565553775 0.0032196586231957717
1.78078115407983 0.0032106775090745402
1.84482738693758 0.0031995184404944206
1.90838175282735 0.003179158131593523
1.97190616759874 0.0031756441364700584
2.03524620880583 0.003167064244865194
2.09879380387552 0.0031779775390416683
2.16255640711974 0.003188711356870054
2.22644344647013 0.0031944329359470704
2.29039355470136 0.0031976341150121053
2.35439717589148 0.0032003085075460345
2.41786436359448 0.003172192633768121
2.48135582818948 0.003174527161005682


==> Images/Results/sourcebeam_timesteps_tol_0.001_pmm30.txt <==
t dt steptime
1.25098779684445e-08 8.051962276441229e-10
3.70731000138169e-06 2.2369557282486403e-07
0.000100957353739567 5.41139924938911e-06
0.000596936730185728 2.637170653603564e-05
0.00196376659457827 7.106087340174114e-05
0.00446592650802816 0.00012837446858173925
0.00823898417135826 0.00019144538901168842
0.0133876513925798 0.0002610091146287477
0.0199823405024436 0.0003335154718405618
0.0280717034301568 0.0004081956060641284
0.0376984203944801 0.00048518707195471745
0.0488764145662116 0.0005630393341808689
0.0616345010806544 0.0006416416931329684
0.0759782522323181 0.0007212263514789786
0.0919213672816089 0.0008015494382479057
0.109480488840459 0.0008818669660505526
0.12862313720224 0.0009613273328496
0.149376882850338 0.0010411983609029032
0.171728472901016 0.0011215911864222027
0.195670733443136 0.0012011299810726205
0.221217323612843 0.001281384920880283
0.248335620118951 0.0013598942898125062
0.277030885217222 0.0014385516656881274
0.307297312598085 0.001517311988900622
0.339123036026984 0.0015951150736871905
0.372490158122155 0.0016724503209078333
0.407404671011606 0.0017494375428194879
0.443854544364197 0.0018265436517407585
0.48181636863875 0.0019016121708361707
0.521289679696448 0.001977496827731781
0.56230226773899 0.0020543066034420304
0.604749575546096 0.0021261464668685436
0.648718655807405 0.0022019937106073145
0.694126495603339 0.0022741461329196066
0.741003568848309 0.002347398528906644
0.801489941021109 0.0030289872053798025
0.849168417839724 0.0024133848839338577
0.914323537783906 0.0032470265898440443
0.975871619638297 0.003077394603147343
1.03716002257342 0.0030828917509753053
1.09867654437078 0.003071640988752184
1.16086905119897 0.00310714609260078
1.22434557946465 0.0031835819289785065
1.28769327721002 0.0031624573307627636
1.35117014196984 0.0031783078637462577
1.41511631432158 0.003194538707622864
1.47910820116359 0.00321589468187915
1.54392326800189 0.0032266705238378005
1.60761685727328 0.0031811440570848185
1.67118918624917 0.0031773347292151865
1.73469169883404 0.003176269243876152
1.79853198267373 0.0031926821521923244
1.86199115017185 0.003170676509475776
1.92517224143377 0.003159873869114908
1.98848665482257 0.0031652944642796277
2.05171249060997 0.0031608804614458733
2.11465239493112 0.003146695818848063
2.17749437822014 0.0031417551528186228
2.24024321337798 0.0031372116744900315
2.303985819807 0.003206361324910665
2.36738994137293 0.0031537235766716113
2.43026899323768 0.003142947559437316
2.49357994261392 0.003165187420591722


==> Images/Results/sourcebeam_timesteps_tol_0.001_pmm40.txt <==
t dt steptime
9.85599308228279e-09 6.34947798665742e-10
3.59738373149621e-06 2.1680909817872057e-07
9.52115933020222e-05 5.059511873672108e-06
0.00053874578648144 2.3491818892104245e-05
0.00173354456946684 6.227763818832775e-05
0.00394785550849684 0.0001131025452424751
0.00729045184487143 0.00017024040965239262
0.011882296051609 0.00023266376085263408
0.017780885172884 0.00029853083138061174
0.0250538919582774 0.000367010248086872
0.0337385029312 0.00043795175883511633
0.0438674256122702 0.0005099598622810504
0.0554567117591915 0.0005836259567596328
0.0685426024930716 0.0006575351785888248
0.0831192868193056 0.0007326494257837571
0.0992059391924907 0.0008082321565804661
0.116797719360414 0.0008836575557336204
0.135917986512901 0.0009594646018209806
0.156554120916426 0.0010356596613119186
0.178706399759623 0.001111403680786952
0.202378600059909 0.0011873687945436438
0.227570370904239 0.001263624179787896
0.254273475039402 0.0013387348327112496
0.282481114651854 0.0014140451093905362
0.312198216342495 0.0014895918139508986
0.343411003671316 0.0015645910052538314
0.376115226428358 0.001638862450346779
0.410313154749657 0.0017137143961977006
0.445989213645171 0.0017872425770516093
0.483141623332766 0.0018613107182431335
0.521772861421439 0.001935409032849856
0.561849383376886 0.0020075261625820758
0.60342149575943 0.0020820736184760545
0.646441099399665 0.0021546993595609977
0.690862366736248 0.002224711973255507
0.736735717792729 0.0022969991091347647
0.796185449053723 0.002976325511832515
0.841985232093565 0.0023157001978893004
0.905786165131986 0.0031942025420688682
0.966915496771068 0.0030572323473725743
1.02797139055886 0.00305904125124259
1.08933757650922 0.0030686206741683078
1.15113809284484 0.003088144769669122
1.21312106300451 0.0030999320166650948
1.27585364369687 0.003139330926670728
1.33973635283294 0.0031939101344536846
1.40328665526492 0.0031760586251895553
1.46707803203277 0.0031917373357315073
1.53049577732951 0.00316821960727058
1.59347770572281 0.0031497765673844233
1.65662240524825 0.0031576417922319334
1.71985396785902 0.0031617923562378587
1.78318087348488 0.0031664357447220826
1.84626802912789 0.0031536103858941207
1.90908531002272 0.0031404849904924314
1.97193458784006 0.0031424784336623298
2.03480917450378 0.0031437127628191723
2.09732580202755 0.0031245239646209904
2.15968399256306 0.0031178550239541808
2.22195244483099 0.0031132142557398178
2.28558546205738 0.003178850648746308
2.34800941666981 0.0031248559675909554
2.41052126531581 0.00312628702990682
2.47340614278855 0.0031447688623816236


==> Images/Results/sourcebeam_timesteps_tol_0.001_pmm50.txt <==
t dt steptime
5.39894627424479e-09 3.4751611418346444e-10
2.48725286448818e-06 1.516435345627962e-07
7.10222004903944e-05 3.918000146864624e-06
0.000438654149140216 1.9376478427361993e-05
0.00143650336077089 5.190806347412056e-05
0.00333297891577525 9.738543226321106e-05
0.00627390049244386 0.00014968499950216815
0.0103576460680238 0.00020726006784959223
0.015649284150215 0.00026773179283386166
0.0222236252622618 0.0003318443352829666
0.0301243781933917 0.00039856235013423615
0.039379309453067 0.0004659085623950949
0.0500226352790779 0.0005358658624847657
0.0620750625270097 0.0006060249456717884
0.0755489893820964 0.0006775504406953557
0.0904637120521223 0.000749282967946214
0.106825086265307 0.0008215781519469483
0.124626505031994 0.0008939969868000293
0.143899421319886 0.0009670278159647407
0.164629932519017 0.0010402023287081064
0.186819643360949 0.001113152229413179
0.21047385018564 0.0011862988292959866
0.235587727651965 0.0012595111712432122
0.262166606828609 0.0013323764959154252
0.290194999696962 0.001405373566929656
0.319683554698954 0.0014779469669345285
0.350624723731949 0.0015504713372041497
0.383016384535463 0.0016231914685321427
0.416847073765685 0.0016953291335633659
0.452124469544437 0.0017673160876872322
0.488835027123861 0.0018392485228155813
0.526985309770271 0.0019109271361584703
0.566554618807409 0.0019820360576485495
0.607573960547833 0.0020547312206799567
0.650032621167053 0.0021265203110820536
0.693860679265146 0.0021946872870539477
0.739126245649269 0.0022730912438284584
0.797808074288903 0.0029096107593983437
0.844038888577798 0.0023658454984990134
0.907389231328353 0.0031613464408306
0.968843005538018 0.0030752846830574576
1.02956690339327 0.003047406184246807
1.09056995385441 0.003042660852570406
1.15230160079143 0.0030896615286605186
1.21455999587181 0.0031122897908100857
1.27654404500528 0.0031013333474389773
1.33956456954022 0.003155842072051314
1.40312730019356 0.0031764794615734885
1.46669316621257 0.0031782683045935073
1.53031620207843 0.003181325484716771
1.59321128064647 0.003142435979858451
1.65587052425453 0.0031329799291412975
1.71879699068177 0.003147086346039358
1.78188351568055 0.0031544756563333214
1.84465468607451 0.0031378110708547894
1.90730848167957 0.003132430529314668
1.96979112183527 0.0031231474636680165
2.0320890499667 0.003114925851375765
2.09430310502235 0.003110513671179691
2.1564306830128 0.003106135247055727
2.2184707868743 0.003101789146788626
2.28235025395499 0.0031822942970858477
2.3444660705619 0.0031179244060483904
2.40676820677592 0.003116761392806239
2.46976273035044 0.0031504701057405173


==> Images/Results/sourcebeam_timesteps_tol_0.001_pmm60.txt <==
t dt steptime
3.57546973057591e-09 2.3033914143432885e-10
1.96709417115438e-06 1.200770997758229e-07
5.71581357356021e-05 3.2431142295235762e-06
0.000377891043138813 1.69684714355166e-05
0.00124852776400003 4.5517518755358946e-05
0.00295604859726342 8.733080534543272e-05
0.00561663243376628 0.00013590581238053594
0.00935214116108037 0.00018921340521618253
0.0142261525400849 0.0002469899991910425
0.0203183645725592 0.000307331333211945
0.0276647220623357 0.0003706645315172877
0.0363098579566351 0.00043538919751382745
0.0462819725198649 0.0005019436357092493
0.0575975977101733 0.0005695155510987464
0.0702820007393489 0.0006375331275648468
0.0843514077456301 0.0007069440936705664
0.0998086425904281 0.0007764987556708725
0.116677552307369 0.0008468572735270677
0.134954400934133 0.0009172548192711977
0.154638787923196 0.000987800344862263
0.175740639293258 0.0010585713141150939
0.198257889699032 0.0011294858258136765
0.222197609190443 0.0012003962466179325
0.247559303688249 0.0012717060815253445
0.274336589272105 0.0013423478266458644
0.302531886647471 0.0014135261740939405
0.332145707811173 0.0014841754917907654
0.363174651649132 0.001554850186036029
0.395617254177805 0.001625643078438293
0.429466620428423 0.0016961948687455462
0.464725664124289 0.0017663177464023274
0.501388910332642 0.0018368505653616244
0.539452672413619 0.0019064735658180028
0.578909426327438 0.001976383106931454
0.619781331145845 0.0020470270542365014
0.66199594974586 0.0021141891894063897
0.705635482122483 0.002185525351832266
0.754714343251582 0.00251066873071601
0.807044483511208 0.002552994859967188
0.859247105389113 0.0026779310633433142
0.921524404449658 0.003092067317750917
0.982413493074482 0.0030451703814446613
1.04309687390009 0.003033819490162399
1.10426265903734 0.0030651375553279944
1.16666905667061 0.0031096876339945373
1.22772663516124 0.0030612426297566843
1.29035066365587 0.0031335381898207706
1.35365867443805 0.003165064389231473
1.41686885526887 0.003161472551812158
1.48034107861084 0.0031741156081270365
1.54376969448575 0.0031714546814552574
1.60608506765874 0.0031136652386271313
1.66862630082583 0.0031272575801206265
1.73143951534636 0.003141449400326251
1.79439066540901 0.0031452393181555438
1.85682940160585 0.003122838900639753
1.91930474743583 0.0031238888124461967
1.98152383614972 0.0031099667186666826
2.04360769194153 0.003104102303459974
2.10560771486881 0.003099785162239331
2.16752205417191 0.003095486420528735
2.22949312472791 0.0031029201313209865
2.29288306743935 0.0031686604859074248
2.35494859311766 0.0031006565172228143
2.41733317887087 0.003120983487101532
2.48034593009421 0.0031512524155688434


==> Images/Results/sourcebeam_timesteps_tol_0.001_pmm70.txt <==
t dt steptime
2.77556092215707e-09 1.7892125254925205e-10
2.19359342308416e-06 1.3427030390023396e-07
6.10064382878611e-05 3.3725733988554486e-06
0.000373616568587021 1.6525473342859478e-05
0.00120635492405683 4.349315043315731e-05
0.00282875646690662 8.313054192466103e-05
0.00535591925679344 0.0001288683988490294
0.00890555196714477 0.0001803949168042122
0.0135576218599016 0.00023492171437439592
0.019359644314809 0.0002931768044241512
0.0263786304761698 0.00035391463156342925
0.0346424006147912 0.0004163688247319945
0.0441892503936437 0.0004805909045183951
0.0550303829536788 0.0005453585881985399
0.0671984787940714 0.0006116959453728899
0.0807025145391169 0.0006788613529918007
0.0955622880214081 0.0007463231820721666
0.11178718851847 0.00081446085700133
0.129374419256825 0.0008827797330057607
0.148339448831687 0.0009519252537495731
0.168682697938544 0.0010204476156557387
0.190406290635171 0.0010898561739015396
0.213518454435465 0.001158829079913671
0.238016874652431 0.0012284520442059845
0.263902605433632 0.0012977170940823063
0.291174333436345 0.0013670512730989952
0.319830581654759 0.0014363406010721672
0.349876299318972 0.0015056942487274565
0.381304540327721 0.0015750886192584304
0.414116523123883 0.0016439129563651119
0.448312053808982 0.0017133342056381462
0.483882327696151 0.0017818058904490823
0.520830006749524 0.0018509093108283567
0.559157362244313 0.0019196565589767965
0.598849582502428 0.001988035785018735
0.639920150407881 0.002057186145989845
0.682402051253024 0.002127441241257657
0.726185929674123 0.00219244850817544
0.783791250904186 0.0028923241675219763
0.826698260193101 0.002147696291200249
0.888702931927026 0.0031179908664386285
0.949786420701411 0.0030675274063131927
1.00957217157806 0.0029857761507561553
1.07025116173448 0.003033390119984418
1.13283114087405 0.0031352798215467425
1.19395927297147 0.00305220765952879
1.25541980634338 0.003074036824615933
1.31800847740678 0.0031311568398151267
1.38127511979153 0.003163875177823431
1.44446631501716 0.0031596134521912045
1.50778199567839 0.003165858000503096
1.57074364227074 0.003146287266177218
1.6330118764849 0.0031127895964577303
1.69550413832509 0.0031256970718030555
1.7582818327342 0.0031393704832457007
1.82082367111374 0.003125618825742279
1.88318742532335 0.003118291076188023
1.94536724409529 0.0031081612673431363
2.00738282936592 0.0031006075073673166
2.06931470937414 0.0030963444265326916
2.13116077039075 0.0030921098541474125
2.19292198334318 0.003087871763470432
2.25644557935141 0.0031602650754388186
2.31824163246443 0.0031055630022178617
2.38015055093424 0.00309749175392072
2.44291876622894 0.003139713663008678


==> Images/Results/sourcebeam_timesteps_tol_0.001_pmm80.txt <==
t dt steptime
2.23494475342635e-09 1.441886269153534e-10
1.87999050962809e-06 1.1617110770109861e-07
5.28737462074761e-05 2.9709443311483995e-06
0.000335038359018623 1.4987787909929482e-05
0.00109838050093935 3.9581624839724916e-05
0.00258997698086177 7.678499860116944e-05
0.00496151265800753 0.0001206282160755866
0.00830293509717993 0.00016960614863848524
0.0126869120991977 0.00022228619224735026
0.0181879281379358 0.0002778627586679369
0.0248622001611751 0.00033638413533007376
0.0327364850261681 0.0003967739092163716
0.0418492256640062 0.0004591296927867278
0.052229217016935 0.0005222290453488461
0.063895009344752 0.0005861580714277314
0.0768604651413862 0.0006516656239349925
0.0911425474732669 0.000717273373096518
0.106749362173334 0.0007837644416826143
0.123697400712978 0.0008506693832779956
0.141979516445549 0.0009176786907564873
0.161616883783256 0.000985144622023037
0.182604026458528 0.0010527430647504182
0.204947042854815 0.001120550612046415
0.228647200039954 0.0011883773709691584
0.253704960528238 0.0012563472890517794
0.280124703420665 0.0013242612373651759
0.307905231698177 0.0013924548627320518
0.337044745808581 0.001460371770003285
0.367547355079127 0.0015285386405007044
0.399407122958644 0.0015963656547091335
0.432627473372009 0.001664521685890216
0.467205303803555 0.0017322281797534078
0.503132103141202 0.0017997757268088347
0.540416626736936 0.001867614654831563
0.579061455378323 0.001935546527407532
0.619051073176593 0.002002879955187215
0.660359086660225 0.002068721467542008
0.703012149019334 0.0021359913940580486
0.750799855134611 0.0024467332786753102
0.803201948262933 0.0025572382933863455
0.854700530298952 0.002645378546711854
0.916624613425413 0.003071984541286015
0.978733559277063 0.0030978652051617756
1.03840185709212 0.0029929881428224395
1.09916524504221 0.0030406731849415445
1.16081095940107 0.003084599852663156
1.22337473431319 0.003124023679226888
1.28491269934469 0.003080343610270558
1.34763752543333 0.003138642714119934
1.41066769957279 0.0031512235046762677
1.47381493568679 0.003158054985649404
1.53705276098594 0.003161992408790274
1.59989085617863 0.0031407797240505324
1.66222332647068 0.0031157630790391395
1.7246696814731 0.0031222798338537213
1.78730135067266 0.003129672167521986
1.84952002580692 0.003112410277645029
1.91164137977021 0.0031056225849589677
1.97362374512447 0.0030987559452963073
2.03552130128414 0.0030946484140268737
2.09733394893795 0.0030905021448614
2.15906343429751 0.0030862473228778194
2.22071229185661 0.0030836976955359975
2.28423995813365 0.0031869690382942345
2.34615125396497 0.0030834561238864957
2.40826049614655 0.003109075824908814
2.47150556048885 0.003163678273531676


==> Images/Results/sourcebeam_timesteps_tol_0.001_pmm90.txt <==
t dt steptime
1.86668105133918e-09 1.2054650894169292e-10
1.9733422668108e-06 1.1991977214534344e-07
5.36823128049513e-05 2.98396330898757e-06
0.000326564325526067 1.4492004926444755e-05
0.00105997296874998 3.800346712182867e-05
0.00248995924845405 7.351193338700199e-05
0.00476687268963358 0.00011605843566963158
0.0079759286627274 0.0001629995333459002
0.0122004824117367 0.00021365011613353157
0.0175083852409347 0.0002681747374326561
0.0239432175906779 0.0003247941600138133
0.0315536138085913 0.00038338654874240144
0.0403659948133013 0.0004439491619411327
0.0504095655628395 0.00050538252239033
0.0617156823382065 0.0005680648243607619
0.0742908366784152 0.0006319693038269248
0.0881466846583367 0.0006962914473818216
0.103303431914109 0.0007611523438396393
0.119768690253259 0.0008262239062136148
0.13755480333233 0.0008926463835259687
0.156653219926176 0.0009582231492451544
0.17708347047338 0.0010248085216129094
0.198839609885877 0.001091194110527023
0.221931396459313 0.0011578761398110871
0.246356040053918 0.0012245878371687606
0.272126768315911 0.0012919309982034328
0.299228413656526 0.0013583878455688276
0.327666054050737 0.001425406990313281
0.357448438070338 0.001492487594110838
0.388569647136754 0.0015591973039812833
0.421026041373212 0.00162617300753474
0.454817448535804 0.0016930014495331511
0.48994844559795 0.0017598317171921014
0.526415189118587 0.001826820965211751
0.564210687824685 0.0018930432458109734
0.603350105579839 0.0019602902579374847
0.643800320706951 0.0020258624422929312
0.685624277929095 0.002094510309076019
0.728772042315433 0.0021609940369138785
0.786345450417376 0.0028636723772613704
0.829022211889425 0.0021759351814057346
0.891877335272709 0.0031586160887349763
0.951867443510972 0.003000528779100836
1.0128017871717 0.0030437962802763304
1.07334440646691 0.003028669670738712
1.13495206028495 0.0030771465805603812
1.1957624049717 0.003046303939510542
1.25856099830359 0.0031440400810000503
1.3216633566929 0.0031521092001115677
1.38371981261425 0.003101880526620636
1.44616462000309 0.0031240582421236266
1.50921492313028 0.0031530949678999
1.57217918758417 0.0031483879717422634
1.63527601317644 0.003154710700863163
1.69797687111931 0.0031336525642978305
1.76018574569353 0.003109655420170414
1.82232818324248 0.0031069002752536134
1.88440379604553 0.0031036710034249263
1.94640917945571 0.003100051676522051
2.00833903157237 0.003096298663739754
2.07019185025843 0.003092478244916227
2.13196709958166 0.0030885208572005917
2.19366249204993 0.003084641940679208
2.25528131604129 0.0030807096505092594
2.31887915906419 0.0031857027323608524
2.38064068758488 0.003081869753878134
2.44305258199483 0.0031319454733138236


==> Images/Results/sourcebeam_timesteptimes_ref_hfm10.txt <==
t steptime
0.0 0.019571733999999997
0.00225000000000035 0.020496302
0.0045000000000007 0.021293392000000008
0.00675000000000106 0.022081913999999994
0.00900000000000141 0.023151968999999994
0.0112500000000018 0.023639048999999995
0.0135000000000021 0.024259394000000017
0.0157500000000025 0.02506515299999998
0.0180000000000028 0.02563163900000001
0.0202500000000032 0.026580769000000004
0.0225000000000035 0.027023328999999985
0.0247500000000039 0.028045568999999992
0.0270000000000042 0.029180187000000024
0.0292500000000046 0.029819030999999996
0.0315000000000049 0.030561115000000028
0.0337500000000053 0.030151961999999977
0.0360000000000056 0.03129681299999998
0.038250000000006 0.03189583300000004
0.0405000000000063 0.032783528000000006
0.0427500000000067 0.03321240399999992
0.045000000000007 0.03334087000000008
0.0472500000000074 0.03379316700000001
0.0495000000000077 0.034047822000000005
0.0517500000000081 0.034547146999999945
0.0540000000000084 0.036506072
0.0562500000000088 0.036535258000000015
0.0585000000000091 0.03620340300000002
0.0607500000000095 0.03654469399999993
0.0630000000000098 0.03769293200000001
0.0652500000000102 0.03831733999999998
0.0675000000000105 0.03895985000000002
0.0697500000000109 0.03880881600000008
0.0720000000000112 0.03975235399999988
0.0742500000000116 0.040063831000000105
0.0765000000000119 0.04074097500000007
0.0787500000000123 0.0408627909999999
0.0810000000000126 0.04047945300000011
0.083250000000013 0.04134132499999987
0.0855000000000133 0.041980949000000045
0.0877500000000137 0.04204051399999997
0.090000000000014 0.04225532100000007
0.0922500000000143 0.04306178999999988
0.0945000000000147 0.04429316699999997
0.096750000000015 0.044756063000000124
0.0990000000000154 0.04521127800000002
0.101250000000016 0.045484776999999976
0.103500000000016 0.04598162399999994
0.105750000000016 0.04621286400000013
0.108000000000017 0.04581232699999993
0.110250000000017 0.04628451
0.112500000000017 0.046821016999999854
0.114750000000018 0.04724676400000005
0.117000000000018 0.04780394899999996
0.119250000000019 0.047568612000000066
0.121500000000019 0.04851774300000011
0.123750000000019 0.04813323700000005
0.12600000000002 0.05007264300000003
0.12825000000002 0.04956127099999996
0.13050000000002 0.049442353999999966
0.132750000000021 0.05152875099999976
0.135000000000021 0.051218185000000194
0.137250000000021 0.05185924900000005
0.139500000000022 0.05229188399999973
0.141750000000022 0.05243872900000035
0.144000000000022 0.052774095999999826
0.146250000000023 0.05261696899999979
0.148500000000023 0.05297294100000016
0.150750000000024 0.05354363100000015
0.153000000000024 0.05350957199999984
0.155250000000024 0.05358297700000003
0.157500000000025 0.05342876100000016
0.159750000000025 0.05275206699999968
0.162000000000025 0.05295198000000001
0.164250000000026 0.05432407000000028
0.166500000000026 0.05379616500000006
0.168750000000026 0.0544276159999999
0.171000000000027 0.05569030699999988
0.173250000000027 0.055032011000000214
0.175500000000028 0.05577822399999999
0.177750000000028 0.05597004399999994
0.180000000000028 0.05631456400000001
0.182250000000029 0.05541643099999982
0.184500000000029 0.05577374699999993
0.186750000000029 0.055985313000000314
0.18900000000003 0.05640826600000004
0.19125000000003 0.057027887999999916
0.19350000000003 0.05796583299999991
0.195750000000031 0.05768127099999987
0.198000000000031 0.05774342600000004
0.200250000000032 0.05856347299999998
0.202500000000032 0.058352498000000086
0.204750000000032 0.05753970599999958
0.207000000000033 0.057916743000000714
0.209250000000033 0.05856484300000009
0.211500000000033 0.058366663999999346
0.213750000000034 0.05840589200000057
0.216000000000034 0.05808969499999961
0.218250000000034 0.057801137000000224
0.220500000000035 0.05834378600000001
0.222750000000035 0.059703255999999705
0.225000000000036 0.06094318199999993
0.227250000000036 0.060188342000000006
0.229500000000036 0.06096226200000032
0.231750000000037 0.06064992900000021
0.234000000000037 0.06070088099999982
0.236250000000037 0.06019563799999972
0.238500000000038 0.060867231000000466
0.240750000000038 0.06033277999999953
0.243000000000038 0.06065755300000042
0.245250000000039 0.05926751699999944
0.247500000000039 0.060177444999999885
0.24975000000004 0.059917664000000315
0.25200000000004 0.06193140400000008
0.25425000000004 0.06292032799999969
0.256500000000041 0.06285389200000058
0.258750000000041 0.06268835799999994
0.261000000000041 0.06333207800000018
0.263250000000042 0.0624269979999994
0.265500000000042 0.061957512000000214
0.267750000000042 0.062485568999999686
0.270000000000043 0.06230955100000024
0.272250000000043 0.06197538199999997
0.274500000000044 0.0634668559999998
0.276750000000044 0.06398165800000033
0.279000000000044 0.0636863019999998
0.281250000000045 0.06415648699999998
0.283500000000045 0.06430893200000032
0.285750000000045 0.06282458999999996
0.288000000000046 0.06436003299999982
0.290250000000046 0.0642431840000004
0.292500000000046 0.06348127799999936
0.294750000000047 0.06280639400000076
0.297000000000047 0.06327779799999966
0.299250000000048 0.06366295599999994
0.301500000000048 0.06653412999999997
0.303750000000048 0.06601330500000024
0.306000000000049 0.06648004000000007
0.308250000000049 0.06658730399999957
0.310500000000049 0.06656533600000003
0.31275000000005 0.0658024260000003
0.31500000000005 0.0663753069999995
0.31725000000005 0.06586090200000072
0.319500000000051 0.0653269209999996
0.321750000000051 0.06474148299999971
0.324000000000052 0.06460609700000042
0.326250000000052 0.06602823199999985
0.328500000000052 0.06747702399999955
0.330750000000053 0.06667514100000016
0.333000000000053 0.06720704700000013
0.335250000000053 0.06770192100000028
0.337500000000054 0.06709669899999948
0.339750000000054 0.06649221000000072
0.342000000000054 0.06670379499999957
0.344250000000055 0.06677128499999974
0.346500000000055 0.06669995900000014
0.348750000000056 0.06804020500000085
0.351000000000056 0.06749304599999917
0.353250000000056 0.06752028500000051
0.355500000000057 0.06781090299999981
0.357750000000057 0.06667105999999912
0.360000000000057 0.06809880100000143
0.362250000000058 0.06646203099999859
0.364500000000058 0.06700620099999988
0.366750000000058 0.06592889700000093
0.369000000000059 0.06578085700000003
0.371250000000059 0.06539821900000042
0.37350000000006 0.06795320600000032
0.37575000000006 0.06811040799999901
0.37800000000006 0.0680079469999999
0.380250000000061 0.06776346800000077
0.382500000000061 0.06706472299999966
0.384750000000061 0.0670964319999996
0.387000000000062 0.06667211100000081
0.389250000000062 0.06749348099999963
0.391500000000062 0.06673728300000015
0.393750000000063 0.06558104600000014
0.396000000000063 0.06488218600000017
0.398250000000063 0.06669074799999919
0.400500000000064 0.06832995100000083
0.402750000000064 0.06824548599999858
0.405000000000065 0.06780268700000036
0.407250000000065 0.06818987399999976
0.409500000000065 0.06744565900000055
0.411750000000066 0.06737728000000054
0.414000000000066 0.0678831449999997
0.416250000000066 0.06714100599999995
0.418500000000067 0.06794853899999964
0.420750000000067 0.0678279350000004
0.423000000000067 0.068452280999999
0.425250000000068 0.06810927400000111
0.427500000000068 0.06840632099999944
0.429750000000069 0.06713600700000022
0.432000000000069 0.06779141400000022
0.434250000000069 0.06757918099999927
0.43650000000007 0.06729003000000056
0.43875000000007 0.06486059400000066
0.44100000000007 0.06603775199999973
0.443250000000071 0.06635642500000039
0.445500000000071 0.06883957400000007
0.447750000000071 0.06858246000000001
0.450000000000072 0.06851518299999881
0.452250000000072 0.06884246400000116
0.454500000000073 0.06779163099999863
0.456750000000073 0.06805364700000105
0.459000000000073 0.067702916
0.461250000000074 0.06786152699999981
0.463500000000074 0.06640628099999901
0.465750000000074 0.06592045000000013
0.468000000000075 0.06671740100000001
0.470250000000075 0.06796797800000043
0.472500000000075 0.06931370799999925
0.474750000000076 0.06826287200000003
0.477000000000076 0.06811351700000046
0.479250000000077 0.06844190099999992
0.481500000000077 0.06759643900000079
0.483750000000077 0.06821085199999999
0.486000000000078 0.06836051800000043
0.488250000000078 0.06776089499999927
0.490500000000078 0.06947339499999927
0.492750000000079 0.06840986700000151
0.495000000000079 0.06875035099999849
0.497250000000079 0.06942114200000127
0.49950000000008 0.06870926699999913
0.50175000000008 0.06820204000000096
0.50400000000008 0.06830127799999985
0.506250000000081 0.06804751600000003
0.508500000000081 0.0675857509999993
0.510750000000081 0.06669247399999989
0.513000000000082 0.06597553099999942
0.515250000000082 0.06843359300000174
0.517500000000082 0.06981436499999916
0.519750000000083 0.06890624799999934
0.522000000000083 0.06956420900000104
0.524250000000083 0.06886268699999931
0.526500000000084 0.06840239000000103
0.528750000000084 0.06876766499999931
0.531000000000084 0.06919168499999984
0.533250000000084 0.06815276500000067
0.535500000000085 0.06728168499999931
0.537750000000085 0.06717055700000074
0.540000000000085 0.06862737799999863
0.542250000000086 0.07003178000000077
0.544500000000086 0.0700494840000001
0.546750000000086 0.07039321799999954
0.549000000000087 0.07015965100000088
0.551250000000087 0.0695506789999989
0.553500000000087 0.06944907500000141
0.555750000000088 0.07022710499999896
0.558000000000088 0.06913807699999985
0.560250000000088 0.0710400360000012
0.562500000000088 0.07102401299999883
0.564750000000089 0.07001548000000035
0.567000000000089 0.07105977900000049
0.569250000000089 0.07023780499999965
0.57150000000009 0.06987858499999966
0.57375000000009 0.07015725800000006
0.57600000000009 0.06995286499999942
0.578250000000091 0.06871780700000052
0.580500000000091 0.06807855399999951
0.582750000000091 0.06813725800000014
0.585000000000092 0.07133361600000043
0.587250000000092 0.07143196800000062
0.589500000000092 0.07097670299999947
0.591750000000092 0.07121607200000035
0.594000000000093 0.07041960199999941
0.596250000000093 0.07085654599999991
0.598500000000093 0.07108636799999957
0.600750000000094 0.07026992000000121
0.603000000000094 0.06971624200000015
0.605250000000094 0.06855909899999979
0.607500000000095 0.06831228999999972
0.609750000000095 0.0714452259999998
0.612000000000095 0.072395074000001
0.614250000000096 0.07178938699999904
0.616500000000096 0.07188717700000069
0.618750000000096 0.07170810099999869
0.621000000000096 0.07085968500000206
0.623250000000097 0.07150538499999826
0.625500000000097 0.07124711799999872
0.627750000000097 0.0710643200000014
0.630000000000098 0.07297236799999851
0.632250000000098 0.0718774230000001
0.634500000000098 0.07253695300000018
0.636750000000099 0.07157006799999976
0.639000000000099 0.07159076000000297
0.641250000000099 0.07213258499999853
0.6435000000001 0.07208752100000027
0.6457500000001 0.07052255099999982
0.6480000000001 0.06913195099999925
0.6502500000001 0.07016846000000143
0.652500000000101 0.07261290399999965
0.654750000000101 0.07346713999999821
0.657000000000101 0.07284311100000096
0.659250000000102 0.07349908100000135
0.661500000000102 0.07323345600000053
0.663750000000102 0.07286343199999834
0.666000000000103 0.07248614599999925
0.668250000000103 0.07222805600000015
0.670500000000103 0.07204389300000003
0.672750000000104 0.072045935000002
0.675000000000104 0.07103771899999956
0.677250000000104 0.07385869799999867
0.679500000000104 0.07369097500000166
0.681750000000105 0.07349033199999866
0.684000000000105 0.07426027200000007
0.686250000000105 0.07437192400000114
0.688500000000106 0.07360507799999993
0.690750000000106 0.0736748200000008
0.693000000000106 0.07399563199999903
0.695250000000107 0.07360922499999845
0.697500000000107 0.07483009599999946
0.699750000000107 0.0748471840000029
0.702000000000108 0.07521896799999794
0.704250000000108 0.07467540300000053
0.706500000000108 0.07362891400000038
0.708750000000108 0.07453996599999968
0.711000000000109 0.07453819199999856
0.713250000000109 0.07300167400000035
0.715500000000109 0.07170343099999954
0.71775000000011 0.07190311500000135
0.72000000000011 0.07478554100000068
0.72225000000011 0.07534493500000039
0.724500000000111 0.07578037100000046
0.726750000000111 0.07516200099999892
0.729000000000111 0.0732810860000015
0.731250000000112 0.07471710899999806
0.733500000000112 0.07495755200000076
0.735750000000112 0.07406792799999806
0.738000000000112 0.07282917700000269
0.740250000000113 0.07254647599999942
0.742500000000113 0.07261958999999862
0.744750000000113 0.07460691300000022
0.747000000000114 0.07497337000000215
0.749250000000114 0.07415314899999714
0.751500000000114 0.07559350100000017
0.753750000000115 0.07507675000000091
0.756000000000115 0.07371692099999905
0.758250000000115 0.07542469400000229
0.760500000000116 0.07430637999999945
0.762750000000116 0.07515815000000003
0.765000000000116 0.07609394500000022
0.767250000000116 0.0758325709999994
0.769500000000117 0.07614082199999928
0.771750000000117 0.07391416800000172
0.774000000000117 0.07541362299999932
0.776250000000118 0.07599599399999946
0.778500000000118 0.07363220699999928
0.780750000000118 0.07356586199999882
0.783000000000119 0.0737192360000023
0.785250000000119 0.0754124489999981
0.787500000000119 0.07728031500000299
0.78975000000012 0.07637032599999927
0.79200000000012 0.07622274199999879
0.79425000000012 0.07534225499999891
0.79650000000012 0.07625476900000194
0.798750000000121 0.07660268700000117
0.801000000000121 0.07613098999999934
0.803250000000121 0.07411840099999978
0.805500000000122 0.07402741599999985
0.807750000000122 0.07556618699999973
0.810000000000122 0.07734231799999947
0.812250000000123 0.07677647599999915
0.814500000000123 0.0777674000000026
0.816750000000123 0.0776720109999971
0.819000000000124 0.07623088100000075
0.821250000000124 0.07729580100000177
0.823500000000124 0.07721914100000049
0.825750000000124 0.07726760999999982
0.828000000000125 0.07847324599999794
0.830250000000125 0.07780029699999957
0.832500000000125 0.07778495900000237
0.834750000000126 0.0771747079999976
0.837000000000126 0.07706235400000239
0.839250000000126 0.07755968999999752
0.841500000000127 0.07684924000000137
0.843750000000127 0.07475291899999803
0.846000000000127 0.07389594900000063
0.848250000000128 0.0762481070000014
0.850500000000128 0.07901386099999996
0.852750000000128 0.0783102119999981
0.855000000000128 0.07739187299999983
0.857250000000129 0.07796903400000232
0.859500000000129 0.07500186200000059
0.861750000000129 0.07710790099999798
0.86400000000013 0.07748452499999914
0.86625000000013 0.07496458600000011
0.86850000000013 0.07529534200000043
0.870750000000131 0.07486101599999984
0.873000000000131 0.07495315000000247
0.875250000000131 0.07856230199999814
0.877500000000132 0.07744026199999965
0.879750000000132 0.07836687100000006
0.882000000000132 0.07796987900000119
0.884250000000132 0.07566395099999923
0.886500000000133 0.07771101700000216
0.888750000000133 0.07717439799999681
0.891000000000133 0.07677269900000283
0.893250000000134 0.07898436400000008
0.895500000000134 0.07742588899999703
0.897750000000134 0.07850980100000271
0.900000000000135 0.07673596399999738
0.902250000000135 0.0772454730000014
0.904500000000135 0.07780004399999996
0.906750000000136 0.07704304700000009
0.909000000000136 0.0747349590000006
0.911250000000136 0.07547373499999921
0.913500000000136 0.07776113499999937
0.915750000000137 0.07886475000000104
0.918000000000137 0.07881000900000146
0.920250000000137 0.07883463699999993
0.922500000000138 0.07880626799999746
0.924750000000138 0.07746702900000102
0.927000000000138 0.07833337199999946
0.929250000000139 0.07686142100000026
0.931500000000139 0.07530721999999912
0.933750000000139 0.07547760599999975
0.936000000000139 0.07646134100000168
0.93825000000014 0.07939974800000016
0.94050000000014 0.0792982149999979
0.94275000000014 0.07866141800000293
0.945000000000141 0.07895576199999965
0.947250000000141 0.07764727900000068
0.949500000000141 0.07779554499999719
0.951750000000142 0.07790209500000245
0.954000000000142 0.07845967799999798
0.956250000000142 0.07891756400000105
0.958500000000143 0.07845004099999997
0.960750000000143 0.07889993299999887
0.963000000000143 0.07687745000000135
0.965250000000143 0.07850432800000107
0.967500000000144 0.07793347599999834
0.969750000000144 0.07593188999999967
0.972000000000144 0.07445110200000116
0.974250000000145 0.07574416099999937
0.976500000000145 0.07901967400000132
0.978750000000145 0.07848311099999705
0.981000000000146 0.07908595399999996
0.983250000000146 0.07885040300000057
0.985500000000146 0.07608434100000139
0.987750000000147 0.07885185199999967
0.990000000000147 0.07800777699999983
0.992250000000147 0.07562878099999892
0.994500000000147 0.07562580600000146
0.996750000000148 0.07510075400000105
0.999000000000148 0.07691935599999766
1.00125000000015 0.07903002700000172
1.00350000000015 0.07825952700000016
1.00575000000015 0.07900977899999972
1.00800000000015 0.07742370999999793
1.01025000000015 0.07809954600000069
1.01250000000015 0.07794437800000154
1.01475000000015 0.07806945699999801
1.01700000000015 0.07843112300000143
1.01925000000015 0.07857076100000171
1.02150000000015 0.07897271399999894
1.02375000000015 0.0783404499999989
1.02600000000015 0.07744143200000053
1.02825000000015 0.07807491799999866
1.03050000000015 0.07776637799999975
1.03275000000015 0.07513449600000044
1.03500000000015 0.07509809300000114
1.03725000000015 0.07666646399999877
1.03950000000015 0.0784671610000025
1.04175000000015 0.07848756299999948
1.04400000000015 0.07865397099999782
1.04625000000015 0.07780316900000273
1.04850000000015 0.07674068899999753
1.05075000000016 0.07736764900000281
1.05300000000016 0.07745026899999985
1.05525000000016 0.07492193799999924
1.05750000000016 0.07511626699999852
1.05975000000016 0.07544355399999958
1.06200000000016 0.0765126190000025
1.06425000000016 0.07881201899999724
1.06650000000016 0.077735993000001
1.06875000000016 0.07846666600000063
1.07100000000016 0.07681141399999802
1.07325000000016 0.07684571200000079
1.07550000000016 0.07783318499999936
1.07775000000016 0.0774861290000004
1.08000000000016 0.0792961250000026
1.08225000000016 0.07894838400000026
1.08450000000016 0.07845743399999705
1.08675000000016 0.07825528300000073
1.08900000000016 0.07725648000000263
1.09125000000016 0.07733341000000138
1.09350000000016 0.07696975399999673
1.09575000000016 0.07648261699999637
1.09800000000016 0.07409718900000684
1.10025000000016 0.07474672599999366
1.10250000000016 0.07775578900000113
1.10475000000016 0.07648676000000165
1.10700000000016 0.07585940799999946
1.10925000000016 0.0777697460000013
1.11150000000016 0.07817479399999883
1.11375000000016 0.07689525100000338
1.11600000000016 0.07719147099999901
1.11825000000016 0.07729025599999773
1.12050000000016 0.07578909600000117
1.12275000000017 0.07467250999999919
1.12500000000017 0.0741409310000023
1.12725000000017 0.07778320099999547
1.12950000000017 0.07862604900000036
1.13175000000017 0.07739358599999946
1.13400000000017 0.07887098600000542
1.13625000000017 0.07717953399999544
1.13850000000017 0.07743242300000475
1.14075000000017 0.0768441669999973
1.14300000000017 0.07706882899999812
1.14525000000017 0.07737264200000027
1.14750000000017 0.07852705199999832
1.14975000000017 0.07809604600000597
1.15200000000017 0.0777362669999988
1.15425000000017 0.07685451199999704
1.15650000000017 0.07757809900000012
1.15875000000017 0.07666065699999791
1.16100000000017 0.07577214600000559
1.16325000000017 0.07472913799999503
1.16550000000017 0.07514540400000413
1.16775000000017 0.07847037399999834
1.17000000000017 0.07733189799999707
1.17225000000017 0.07794617400000448
1.17450000000017 0.07839837199999522
1.17675000000017 0.0767654390000061
1.17900000000017 0.07668385699999902
1.18125000000017 0.07733803400000028
1.18350000000017 0.07609174799999607
1.18575000000017 0.0749128520000042
1.18800000000017 0.07421317499999702
1.19025000000017 0.07775387899999942
1.19250000000017 0.07913747100000279
1.19475000000017 0.07844034000000022
1.19700000000018 0.07820564400000052
1.19925000000018 0.07809637399999758
1.20150000000018 0.07710672500000015
1.20375000000018 0.07768408399999771
1.20600000000018 0.07752650300000141
1.20825000000018 0.0787074400000023
1.21050000000018 0.07778928199999768
1.21275000000018 0.07871138600000194
1.21500000000018 0.07805777000000091
1.21725000000018 0.0758491939999999
1.21950000000018 0.07749961500000069
1.22175000000018 0.07757262299999468
1.22400000000018 0.07599217100000288
1.22625000000018 0.07542173000000219
1.22850000000018 0.0750793079999994
1.23075000000018 0.07466652000000096
1.23300000000018 0.07679261599999876
1.23525000000018 0.07871919800000171
1.23750000000018 0.07814560899999634
1.23975000000018 0.07876729099999835
1.24200000000018 0.07765029800000178
1.24425000000018 0.07760869900000245
1.24650000000018 0.077202450999998
1.24875000000018 0.07742500399999841
1.25100000000018 0.07518169500000482
1.25325000000018 0.07542538199999882
1.25550000000018 0.07825576599999806
1.25775000000018 0.07893516099999687
1.26000000000018 0.07869287400000502
1.26225000000018 0.07895260399999415
1.26450000000018 0.07824670900000541
1.26675000000018 0.07739973099999986
1.26900000000019 0.0777606599999956
1.27125000000019 0.07662172900000286
1.27350000000019 0.0787445089999963
1.27575000000019 0.07859476300000523
1.27800000000019 0.0785413669999997
1.28025000000019 0.07769156699999513
1.28250000000019 0.07753244100000245
1.28475000000019 0.07796326400000453
1.28700000000019 0.07813102099999725
1.28925000000019 0.07694346799999607
1.29150000000019 0.07506710400000571
1.29375000000019 0.0752472969999971
1.29600000000019 0.0772775490000015
1.29825000000019 0.07906763399999761
1.30050000000019 0.07879163300000158
1.30275000000019 0.07803229799999656
1.30500000000019 0.07776785400000108
1.30725000000019 0.07842821700000258
1.30950000000019 0.07822796399999987
1.31175000000019 0.07767112100000162
1.31400000000019 0.07502944699999858
1.31625000000019 0.07526262500000058
1.31850000000019 0.07809934800000207
1.32075000000019 0.07905493099999461
1.32300000000019 0.07907465899999977
1.32525000000019 0.07882593900000501
1.32750000000019 0.07855430499999727
1.32975000000019 0.07790423299999816
1.33200000000019 0.07788552299999907
1.33425000000019 0.07815405100000561
1.33650000000019 0.07973087499999565
1.33875000000019 0.0786859020000037
1.34100000000019 0.07839969499999455
1.3432500000002 0.07838813400000078
1.3455000000002 0.07556975600000015
1.3477500000002 0.07653712000000468
1.3500000000002 0.07609939999999682
1.3522500000002 0.07854512600000163
1.3545000000002 0.07724338699999578
1.3567500000002 0.07526187900000281
1.3590000000002 0.07465083600000355
1.3612500000002 0.07558194099999582
1.3635000000002 0.0798343889999984
1.3657500000002 0.07868322500000602
1.3680000000002 0.07869930899999389
1.3702500000002 0.07867628200000354
1.3725000000002 0.07733528099999631
1.3747500000002 0.0783051930000056
1.3770000000002 0.07743775799999497
1.3792500000002 0.07527064700000352
1.3815000000002 0.07568988599999926
1.3837500000002 0.07587112400000251
1.3860000000002 0.07899142499999812
1.3882500000002 0.07890138500000177
1.3905000000002 0.07955364499999718
1.3927500000002 0.07904724899999849
1.3950000000002 0.07637565000000279
1.3972500000002 0.07845344199999715
1.3995000000002 0.07802508900000049
1.4017500000002 0.07810667700000096
1.4040000000002 0.07917443200000207
1.4062500000002 0.0793788080000013
1.4085000000002 0.0792271089999943
1.4107500000002 0.0769880900000004
1.4130000000002 0.07759327900000557
1.41525000000021 0.07826672499999887
1.41750000000021 0.07592929100000134
1.41975000000021 0.07580616299999576
1.42200000000021 0.07541831800000409
1.42425000000021 0.07938172799999421
1.42650000000021 0.07914610600000316
1.42875000000021 0.07941325499999863
1.43100000000021 0.07974880399999762
1.43325000000021 0.07648097600000625
1.43550000000021 0.0785404919999948
1.43775000000021 0.07843061000000517
1.44000000000021 0.07672521699999635
1.44225000000021 0.07568710600000372
1.44450000000021 0.07536258399999696
1.44675000000021 0.0756966960000014
1.44900000000021 0.07584719199999768
1.45125000000021 0.07718275599999913
1.45350000000021 0.07920829100000049
1.45575000000021 0.07767530400000311
1.45800000000021 0.07862315899999572
1.46025000000021 0.0776379690000013
1.46250000000021 0.07810913099999794
1.46475000000021 0.07874790400000364
1.46700000000021 0.07673655499999654
1.46925000000021 0.07934457200000367
1.47150000000021 0.07866528599999612
1.47375000000021 0.07981768700000202
1.47600000000021 0.07761991600000329
1.47825000000021 0.07671200800000122
1.48050000000021 0.07837706399999433
1.48275000000021 0.07740653000000464
1.48500000000021 0.07580241499999829
1.48725000000021 0.07554597099999683
1.48950000000022 0.07760029800000012
1.49175000000022 0.07983774100000574
1.49400000000022 0.07873148199999491
1.49625000000022 0.07937302900000276
1.49850000000022 0.08035958800000031
1.50075000000022 0.078187444000001
1.50300000000022 0.0787599539999988
1.50525000000022 0.07734181299999676
1.50750000000022 0.07622804200000388
1.50975000000022 0.0757450449999979
1.51200000000022 0.07562524299999751
1.51425000000022 0.07928621300000316
1.51650000000022 0.07911407099999934
1.51875000000022 0.07939770000000124
1.52100000000022 0.07944375599999631
1.52325000000022 0.07805034000000433
1.52550000000022 0.07866056700000001
1.52775000000022 0.0784695249999956
1.53000000000022 0.07939137500000015
1.53225000000022 0.07934125300000261
1.53450000000022 0.07928314699999817
1.53675000000022 0.07945180100000471
1.53900000000022 0.07804571299999452
1.54125000000022 0.07865681100000188
1.54350000000022 0.0783081249999995
1.54575000000022 0.07777535299999982
1.54800000000022 0.07526688699999795
1.55025000000022 0.07558713800000305
1.55250000000022 0.07909152300000244
1.55475000000022 0.07931094599999966
1.55700000000022 0.07953324500000036
1.55925000000022 0.07824064900000138
1.56150000000023 0.0774263809999951
1.56375000000023 0.07746426300000309
1.56600000000023 0.07815139399999538
1.56825000000023 0.07597571600000208
1.57050000000023 0.07539132800000203
1.57275000000023 0.0755935019999967
1.57500000000023 0.07545105300000188
1.57725000000023 0.07692084700000379
1.57950000000023 0.07962149799999452
1.58175000000023 0.07793274800000205
1.58400000000023 0.07911076799999961
1.58625000000023 0.07744283499999938
1.58850000000023 0.07759776900000048
1.59075000000023 0.07819773399999974
1.59300000000023 0.07796789100000012
1.59525000000023 0.0793112289999982
1.59750000000023 0.07925006199999984
1.59975000000023 0.07933433500000575
1.60200000000023 0.07830950999999686
1.60425000000023 0.07833859800000198
1.60650000000023 0.07812243400000085
1.60875000000023 0.07789776299999573
1.61100000000023 0.07650122200000453
1.61325000000023 0.075681945999996
1.61550000000023 0.07711733500000406
1.61775000000023 0.07937080499999638
1.62000000000023 0.07904983099999896
1.62225000000023 0.07933313499999883
1.62450000000023 0.07860273900000436
1.62675000000023 0.07848174200000102
1.62900000000023 0.07858132799999851
1.63125000000023 0.07761157799999552
1.63350000000023 0.07563987800000405
1.63575000000024 0.07507030000000015
1.63800000000024 0.07676835899999901
1.64025000000024 0.07943521899999695
1.64250000000024 0.07862820100000079
1.64475000000024 0.0792338199999989
1.64700000000024 0.07908435000000225
1.64925000000024 0.07726607200000046
1.65150000000024 0.07857483899999806
1.65375000000024 0.07732959500000192
1.65600000000024 0.0791553860000036
1.65825000000024 0.078595215
1.66050000000024 0.07870490099999472
1.66275000000024 0.07878256500000447
1.66500000000024 0.07785049700000002
1.66725000000024 0.07810068699999562
1.66950000000024 0.078099954999999
1.67175000000024 0.07676783400000176
1.67400000000024 0.07536382800000041
1.67625000000024 0.07444392300000402
1.67850000000024 0.0779380559999936
1.68075000000024 0.07931928100000363
1.68300000000024 0.07934569700000083
1.68525000000024 0.0788354439999992
1.68750000000024 0.07771498500000007
1.68975000000024 0.07839437399999838
1.69200000000024 0.0780028870000038
1.69425000000024 0.07660770199999689
1.69650000000024 0.07468690000000322
1.69875000000024 0.07499482599999396
1.70100000000024 0.07846696000000009
1.70325000000024 0.0784109670000035
1.70550000000024 0.0789519779999992
1.70775000000025 0.078992018000001
1.71000000000025 0.0778290960000021
1.71225000000025 0.07788750799999633
1.71450000000025 0.07816780000000279
1.71675000000025 0.07791956699999503
1.71900000000025 0.07906536800000197
1.72125000000025 0.07850502099999801
1.72350000000025 0.07882499100000473
1.72575000000025 0.07823064800000168
1.72800000000025 0.07778932199999389
1.73025000000025 0.07799830800000507
1.73250000000025 0.07698159799999615
1.73475000000025 0.07550120300000174
1.73700000000025 0.07474640800000287
1.73925000000025 0.07582934899999572
1.74150000000025 0.07884095500000399
1.74375000000025 0.07795949799999846
1.74600000000025 0.07865667600000137
1.74825000000025 0.07811216900000062
1.75050000000025 0.07721133699999427
1.75275000000025 0.07798848700000605
1.75500000000025 0.07722412299999348
1.75725000000025 0.07595382000000228
1.75950000000025 0.07496581699999894
1.76175000000025 0.07534087500000197
1.76400000000025 0.07870721900000177
1.76625000000025 0.07880075399999953
1.76850000000025 0.07831360000000132
1.77075000000025 0.07849974699999507
1.77300000000025 0.07732277600000259
1.77525000000025 0.07769682499999675
1.77750000000025 0.07797007400000666
1.77975000000025 0.0782372739999957
1.78200000000026 0.07870969200000388
1.78425000000026 0.07843297299999819
1.78650000000026 0.07796271299999802
1.78875000000026 0.07718835899999732
1.79100000000026 0.07695943200000244
1.79325000000026 0.07760866000000277
1.79550000000026 0.07694745299999539
1.79775000000026 0.07492418800000422
1.80000000000026 0.07485849999999772
1.80225000000026 0.07705490200000042
1.80450000000026 0.07847217300000153
1.80675000000026 0.07834528400000096
1.80900000000026 0.07821260499999738
1.81125000000026 0.07635433000000091
1.81350000000026 0.0777680690000011
1.81575000000026 0.07744711299999807
1.81800000000026 0.0764439209999992
1.82025000000026 0.07453634899999884
1.82250000000026 0.07460583299999968
1.82475000000026 0.07693170000000293
1.82700000000026 0.07852622000000054
1.82925000000026 0.07803906299999852
1.83150000000026 0.07792188599999861
1.83375000000026 0.07770158299999963
1.83600000000026 0.07716191900000524
1.83825000000026 0.07701992499999477
1.84050000000026 0.0767690990000034
1.84275000000026 0.07841168699999912
1.84500000000026 0.07815743799999808
1.84725000000026 0.07838832800000262
1.84950000000026 0.07785783399999957
1.85175000000026 0.07702843599999909
1.85400000000026 0.07745791800000035
1.85625000000027 0.07683855599999845
1.85850000000027 0.07471069099999994
1.86075000000027 0.07442257600000346
1.86300000000027 0.07439813599999923
1.86525000000027 0.07518763000000206
1.86750000000027 0.07812266299999493
1.86975000000027 0.07590034200000417
1.87200000000027 0.07810720899999524
1.87425000000027 0.07760848400000242
1.87650000000027 0.0755947259999985
1.87875000000027 0.07690207000000271
1.88100000000027 0.07739831099999606
1.88325000000027 0.07478437700000029
1.88550000000027 0.07432378600000078
1.88775000000027 0.07429712600000471
1.89000000000027 0.07692427899999643
1.89225000000027 0.07821893199999863
1.89450000000027 0.0773635510000048
1.89675000000027 0.07790342299999509
1.89900000000027 0.07736745200000428
1.90125000000027 0.077505986999995
1.90350000000027 0.07636878100000644
1.90575000000027 0.07658719199999808
1.90800000000027 0.0775258050000005
1.91025000000027 0.07850754199999699
1.91250000000027 0.0779775330000021
1.91475000000027 0.07687915599999684
1.91700000000027 0.07592789899999985
1.91925000000027 0.07698296600000276
1.92150000000027 0.0771146219999963
1.92375000000027 0.07588637100000284
1.92600000000027 0.07386879199999896
1.92825000000028 0.07417386099999845
1.93050000000028 0.07694911400000137
1.93275000000028 0.07775520199999875
1.93500000000028 0.07674808500000552
1.93725000000028 0.07736360099999473
1.93950000000028 0.07656798500000406
1.94175000000028 0.07693265900000057
1.94400000000028 0.07702031199999482
1.94625000000028 0.07623572100000331
1.94850000000028 0.07405805799999854
1.95075000000028 0.07344066299999952
1.95300000000028 0.07603473300000019
1.95525000000028 0.07784968600000042
1.95750000000028 0.07718519600000207
1.95975000000028 0.0780494609999991
1.96200000000028 0.07689622699999887
1.96425000000028 0.0764026630000032
1.96650000000028 0.0766190769999966
1.96875000000028 0.0761036500000003
1.97100000000028 0.07745912900000462
1.97325000000028 0.07783191899999764
1.97550000000028 0.07750811399999691
1.97775000000028 0.07746349800000019
1.98000000000028 0.07634531900000496
1.98225000000028 0.07700751499999825
1.98450000000028 0.07573050099999534
1.98675000000028 0.07433996500000006
1.98900000000028 0.07501270400000237
1.99125000000028 0.07384151899999836
1.99350000000028 0.07374031000000514
1.99575000000028 0.07725476299999912
1.99800000000028 0.07702527099999656
2.00025000000028 0.07737690300000111
2.00250000000029 0.07741407800000388
2.00475000000029 0.0764462929999965
2.00700000000029 0.07617764300000118
2.00925000000029 0.07680603200000036
2.01150000000029 0.07524919699999799
2.01375000000029 0.07373869399999933
2.01600000000029 0.07381954999999607
2.01825000000029 0.07411219300000482
2.02050000000029 0.07765973799999415
2.02275000000029 0.07646266600001184
2.02500000000029 0.07658417599999723
2.02725000000029 0.07662557899999456
2.02950000000029 0.07483828899999878
2.03175000000029 0.07637746400000367
2.03400000000029 0.07585447099999953
2.03625000000029 0.07740959699999905
2.03850000000029 0.07743404699999701
2.04075000000029 0.07772039500000005
2.0430000000003 0.0772258980000089
2.0452500000003 0.07591126100000167
2.0475000000003 0.07625784399999702
2.0497500000003 0.07605528399999173
2.0520000000003 0.07473381799999856
2.0542500000003 0.07364438600001222
2.0565000000003 0.07339187699999172
2.0587500000003 0.07611999200000241
2.0610000000003 0.07688525100000732
2.0632500000003 0.07636135699999613
2.0655000000003 0.07719290499998976
2.0677500000003 0.07645145700000455
2.0700000000003 0.07580225799999596
2.0722500000003 0.07611868000000754
2.0745000000003 0.07469248799999662
2.0767500000003 0.07475442100000862
2.0790000000003 0.07344634399998995
2.0812500000003 0.07335747500000878
2.0835000000003 0.07715996199999609
2.08575000000031 0.07745111900000268
2.08800000000031 0.07699871199999109
2.09025000000031 0.07692502700000148
2.09250000000031 0.07587570399999777
2.09475000000031 0.07612118300001214
2.09700000000031 0.076118785999995
2.09925000000031 0.07669760699999983
2.10150000000031 0.07623108699999648
2.10375000000031 0.07673721999999827
2.10600000000031 0.07692658000000563
2.10825000000031 0.0764933809999917
2.11050000000031 0.07465677300000095
2.11275000000031 0.076172707000012
2.11500000000031 0.07545419299999878
2.11725000000031 0.07459484799998961
2.11950000000031 0.07346084800001051
2.12175000000031 0.07257614899999965
2.12400000000031 0.07727794299999857
2.12625000000031 0.07622853799999518
2.12850000000032 0.0777803069999976
2.13075000000032 0.07680100600001083
2.13300000000032 0.07568451599999548
2.13525000000032 0.07588970499999448
2.13750000000032 0.07553937000000133
2.13975000000032 0.07436355299999775
2.14200000000032 0.07328760500000442
2.14425000000032 0.07337208699999564
2.14650000000032 0.07471121700000083
2.14875000000032 0.07661393000000771
2.15100000000032 0.07687420199999906
2.15325000000032 0.07704942099999812
2.15550000000032 0.0766162649999984
2.15775000000032 0.07451178799999525
2.16000000000032 0.07502005500001019
2.16225000000032 0.07570483499999625
2.16450000000032 0.0755094919999948
2.16675000000032 0.07689759200000879
2.16900000000032 0.07643548899999075
2.17125000000033 0.0768945570000028
2.17350000000033 0.0748181440000053
2.17575000000033 0.07527050699999904
2.17800000000033 0.07579764300000136
2.18025000000033 0.07420170999999698
2.18250000000033 0.07313309599999229
2.18475000000033 0.07277839200000358
2.18700000000033 0.07556993900000464
2.18925000000033 0.07670360800000253
2.19150000000033 0.0756110219999897
2.19375000000033 0.07662600000000452
2.19600000000033 0.07473266499999909
2.19825000000033 0.07486447400000884
2.20050000000033 0.0754564949999974
2.20275000000033 0.07429074799999569
2.20500000000033 0.07291226799999606
2.20725000000033 0.07260770900001035
2.20950000000033 0.07280689399999574
2.21175000000033 0.07522639699999445
2.21400000000034 0.07646794000000057
2.21625000000034 0.07688846800000704
2.21850000000034 0.0753788410000027
2.22075000000034 0.07436322299999176
2.22300000000034 0.07506410400000618
2.22525000000034 0.07559821799999611
2.22750000000034 0.07412165300000595
2.22975000000034 0.07629808499999058
2.23200000000034 0.07454404000000636
2.23425000000034 0.07609914599999001
2.23650000000034 0.07533694300001059
2.23875000000034 0.07320320799999536
2.24100000000034 0.0734994190000009
2.24325000000034 0.07402558299999384
2.24550000000034 0.07474585900000363
2.24775000000034 0.0758483950000084
2.25000000000034 0.07269737699999723
2.25225000000034 0.07284914699999945
2.25450000000034 0.0735218260000039
2.25675000000035 0.076870784999997
2.25900000000035 0.07527513399999464
2.26125000000035 0.07616133899999511
2.26350000000035 0.07637957100000392
2.26575000000035 0.07500520899999685
2.26800000000035 0.07509517700000856
2.27025000000035 0.07562985799999922
2.27250000000035 0.07282628100000466
2.27475000000035 0.07266551399999344
2.27700000000035 0.07278658999999266
2.27925000000035 0.07581924100000492
2.28150000000035 0.07702083499999901
2.28375000000035 0.07565648499999611
2.28600000000035 0.07596297300000288
2.28825000000035 0.07607386200000121
2.29050000000035 0.07490373999999633
2.29275000000035 0.07557236800001021
2.29500000000035 0.07534220499999833
2.29725000000035 0.07620354399999485
2.29950000000036 0.0765713130000023
2.30175000000036 0.07370090300000243
2.30400000000036 0.07539728099999365
2.30625000000036 0.07676479300000949
2.30850000000036 0.07545041999999569
2.31075000000036 0.07613149899999883
2.31300000000036 0.07476433799999427
2.31525000000036 0.07470418700000891
2.31750000000036 0.0740145799999965
2.31975000000036 0.07257145399999843
2.32200000000036 0.07305146000000207
2.32425000000036 0.0758269030000065
2.32650000000036 0.07622665899999959
2.32875000000036 0.07640883199999848
2.33100000000036 0.0759284479999991
2.33325000000036 0.07523988999999176
2.33550000000036 0.07556809999999814
2.33775000000036 0.07523315500000649
2.34000000000036 0.07415538399999377
2.34225000000037 0.07344790100000864
2.34450000000037 0.07279367900000011
2.34675000000037 0.07502265200000124
2.34900000000037 0.07669902499999637
2.35125000000037 0.07591337099999862
2.35350000000037 0.07613646200000801
2.35575000000037 0.07577148699999725
2.35800000000037 0.07495133300000134
2.36025000000037 0.07576944699999899
2.36250000000037 0.07464011499999401
2.36475000000037 0.07603013400000691
2.36700000000037 0.07669786099999953
2.36925000000037 0.07605264400000067
2.37150000000037 0.07627802899999381
2.37375000000037 0.07601230999999586
2.37600000000037 0.07528532599999949
2.37825000000037 0.0755327590000121
2.38050000000037 0.0747013899999871
2.38275000000037 0.0723570800000033
2.38500000000038 0.07272721200000376
2.38725000000038 0.07401244199999724
2.38950000000038 0.07695264000000179
2.39175000000038 0.07588391000000172
2.39400000000038 0.0766303449999981
2.39625000000038 0.07592578099999514
2.39850000000038 0.07505550400000516
2.40075000000038 0.07556098899999597
2.40300000000038 0.07461147000000778
2.40525000000038 0.07515670699999077
2.40750000000038 0.0728751360000075
2.40975000000038 0.07222196700000438
2.41200000000038 0.0758698969999898
2.41425000000038 0.07669180300000278
2.41650000000038 0.07612704500000689
2.41875000000038 0.0755798959999936
2.42100000000038 0.07597151299999894
2.42325000000038 0.07473463099999833
2.42550000000039 0.07528541000000644
2.42775000000039 0.07508925599999827
2.43000000000039 0.07312566100000595
2.43225000000039 0.07428034999999511
2.43450000000039 0.07651417900000013
2.43675000000039 0.07680358899999362
2.43900000000039 0.07633981000000745
2.44125000000039 0.07590286699999638
2.44350000000039 0.07464228300000286
2.44575000000039 0.07565163499999983
2.44800000000039 0.07487120099999345
2.45025000000039 0.07431398900000374
2.45250000000039 0.07295864600000357
2.45475000000039 0.0722066849999976
2.45700000000039 0.07661010799999701
2.45925000000039 0.07677583100000618
2.46150000000039 0.07660217299999772
2.46375000000039 0.07658044599999414
2.46600000000039 0.07542218300000059
2.4682500000004 0.07634746700000505
2.4705000000004 0.07524686700000416
2.4727500000004 0.07482517999999061
2.4750000000004 0.07265278799999919
2.4772500000004 0.07246301400000732
2.4795000000004 0.07436705099999585
2.4817500000004 0.07698649600000351
2.4840000000004 0.07708257899999182
2.4862500000004 0.07567459100000917
2.4885000000004 0.07610939199999223
2.4907500000004 0.0750003690000085
2.4930000000004 0.07542270799999073
2.4952500000004 0.07577362700000378
2.4975000000004 0.08504156700000465


==> Images/Results/sourcebeam_timesteptimes_ref_hfm100.txt <==
t steptime
0.0 0.144422019
0.00225000000000035 0.15149353399999999
0.0045000000000007 0.16129712399999996
0.00675000000000106 0.17016782200000002
0.00900000000000141 0.17998620600000004
0.0112500000000018 0.18641524499999995
0.0135000000000021 0.19449412599999993
0.0157500000000025 0.20176512400000002
0.0180000000000028 0.21022838
0.0202500000000032 0.21707188900000007
0.0225000000000035 0.2222033419999998
0.0247500000000039 0.23001730399999998
0.0270000000000042 0.23504397000000044
0.0292500000000046 0.24146478599999988
0.0315000000000049 0.24918634399999995
0.0337500000000053 0.25380591899999994
0.0360000000000056 0.26171175400000024
0.038250000000006 0.2666245349999996
0.0405000000000063 0.27230411700000046
0.0427500000000067 0.27844510300000014
0.045000000000007 0.28447461999999923
0.0472500000000074 0.2900005830000003
0.0495000000000077 0.2957732369999997
0.0517500000000081 0.29954587300000046
0.0540000000000084 0.30591421200000024
0.0562500000000088 0.3107142489999992
0.0585000000000091 0.3161566390000008
0.0607500000000095 0.32065769399999944
0.0630000000000098 0.3252395970000004
0.0652500000000102 0.330181788
0.0675000000000105 0.3352657489999995
0.0697500000000109 0.3395241200000001
0.0720000000000112 0.34488075600000023
0.0742500000000116 0.34976815599999966
0.0765000000000119 0.3546677420000002
0.0787500000000123 0.3599631330000008
0.0810000000000126 0.3638980150000002
0.083250000000013 0.37162261900000004
0.0855000000000133 0.3740513639999996
0.0877500000000137 0.3785309080000001
0.090000000000014 0.38309202399999975
0.0922500000000143 0.38738924299999944
0.0945000000000147 0.39149731400000043
0.096750000000015 0.39731320599999975
0.0990000000000154 0.40166939100000043
0.101250000000016 0.4062124100000002
0.103500000000016 0.41001014399999924
0.105750000000016 0.4118197230000007
0.108000000000017 0.4177402879999992
0.110250000000017 0.4231257399999997
0.112500000000017 0.42881927800000064
0.114750000000018 0.4314690220000017
0.117000000000018 0.43613225499999686
0.119250000000019 0.43535516300000054
0.121500000000019 0.4352953399999997
0.123750000000019 0.4377410630000007
0.12600000000002 0.44156285200000056
0.12825000000002 0.44627408199999863
0.13050000000002 0.45031650099999965
0.132750000000021 0.45215012000000243
0.135000000000021 0.45878829499999796
0.137250000000021 0.4614630840000018
0.139500000000022 0.465977419999998
0.141750000000022 0.46966760200000124
0.144000000000022 0.47239759400000025
0.146250000000023 0.4775350739999986
0.148500000000023 0.47965490800000055
0.150750000000024 0.4856123260000018
0.153000000000024 0.490537977999999
0.155250000000024 0.4933118669999992
0.157500000000025 0.496405419000002
0.159750000000025 0.4981753979999972
0.162000000000025 0.5012775820000002
0.164250000000026 0.501700600000003
0.166500000000026 0.5059363549999993
0.168750000000026 0.5065267879999986
0.171000000000027 0.5111889140000017
0.173250000000027 0.5137909749999992
0.175500000000028 0.5146798990000008
0.177750000000028 0.5183029619999999
0.180000000000028 0.5204294199999993
0.182250000000029 0.5215572779999995
0.184500000000029 0.5244037380000002
0.186750000000029 0.5254672840000012
0.18900000000003 0.5277808869999987
0.19125000000003 0.5305378460000014
0.19350000000003 0.5343006729999971
0.195750000000031 0.5350737050000021
0.198000000000031 0.5357147679999983
0.200250000000032 0.5399741559999995
0.202500000000032 0.5411020750000048
0.204750000000032 0.5430212279999935
0.207000000000033 0.5498331350000001
0.209250000000033 0.5449239710000029
0.211500000000033 0.5477447120000036
0.213750000000034 0.5517538319999957
0.216000000000034 0.5539274910000032
0.218250000000034 0.5518627639999991
0.220500000000035 0.553930850999997
0.222750000000035 0.5537895610000021
0.225000000000036 0.5583072350000009
0.227250000000036 0.5588732359999966
0.229500000000036 0.5625511369999998
0.231750000000037 0.5642959330000039
0.234000000000037 0.5641627239999991
0.236250000000037 0.5666802659999988
0.238500000000038 0.5653194960000008
0.240750000000038 0.5693677920000013
0.243000000000038 0.5736944940000015
0.245250000000039 0.5735628619999957
0.247500000000039 0.5735202900000047
0.24975000000004 0.5809545739999962
0.25200000000004 0.5782834919999971
0.25425000000004 0.5794316160000008
0.256500000000041 0.5831674100000015
0.258750000000041 0.5825663930000005
0.261000000000041 0.5848587090000024
0.263250000000042 0.5881502319999967
0.265500000000042 0.5880580570000049
0.267750000000042 0.5896998729999936
0.270000000000043 0.5897102440000026
0.272250000000043 0.5951100690000004
0.274500000000044 0.5940094810000005
0.276750000000044 0.599624691999999
0.279000000000044 0.5971779529999992
0.281250000000045 0.5992028820000002
0.283500000000045 0.5999891989999995
0.285750000000045 0.603166126000005
0.288000000000046 0.6039514319999952
0.290250000000046 0.6056646400000005
0.292500000000046 0.6054461330000009
0.294750000000047 0.6099405840000003
0.297000000000047 0.6093234729999963
0.299250000000048 0.6121785250000045
0.301500000000048 0.6120854300000005
0.303750000000048 0.6141607899999997
0.306000000000049 0.614594824000001
0.308250000000049 0.6143429329999961
0.310500000000049 0.619612219000004
0.31275000000005 0.620638440999997
0.31500000000005 0.6175689939999955
0.31725000000005 0.6200817560000047
0.319500000000051 0.6194708849999984
0.321750000000051 0.620200777000008
0.324000000000052 0.6201891649999993
0.326250000000052 0.6234673700000002
0.328500000000052 0.6229478019999988
0.330750000000053 0.6232065849999913
0.333000000000053 0.623294374000011
0.335250000000053 0.6250339239999931
0.337500000000054 0.6266192410000002
0.339750000000054 0.6273697360000057
0.342000000000054 0.6238697319999886
0.344250000000055 0.625008397000002
0.346500000000055 0.628276532000001
0.348750000000056 0.6299321150000026
0.351000000000056 0.6281935730000043
0.353250000000056 0.6305031739999976
0.355500000000057 0.6279143109999978
0.357750000000057 0.6286917569999986
0.360000000000057 0.631170529000002
0.362250000000058 0.6305833809999939
0.364500000000058 0.6289785840000093
0.366750000000058 0.6302228790000015
0.369000000000059 0.6281295299999954
0.371250000000059 0.6270738120000061
0.37350000000006 0.6270019149999939
0.37575000000006 0.6261592519999937
0.37800000000006 0.6296788500000048
0.380250000000061 0.629095570000004
0.382500000000061 0.6271469449999927
0.384750000000061 0.6269593660000083
0.387000000000062 0.6267092939999941
0.389250000000062 0.629653188000006
0.391500000000062 0.625249593999996
0.393750000000063 0.6284877890000047
0.396000000000063 0.6264240449999932
0.398250000000063 0.6258049719999974
0.400500000000064 0.628937833000009
0.402750000000064 0.6280678889999933
0.405000000000065 0.627284029000009
0.407250000000065 0.627876287999996
0.409500000000065 0.6291245809999992
0.411750000000066 0.6267339820000046
0.414000000000066 0.6315123429999971
0.416250000000066 0.6268546430000015
0.418500000000067 0.6267093599999924
0.420750000000067 0.6276507470000041
0.423000000000067 0.6314702760000017
0.425250000000068 0.6295515289999969
0.427500000000068 0.6298667359999968
0.429750000000069 0.6372605749999991
0.432000000000069 0.628870421000002
0.434250000000069 0.6265373880000027
0.43650000000007 0.6305089399999986
0.43875000000007 0.6299661329999964
0.44100000000007 0.6294764280000038
0.443250000000071 0.6311383799999959
0.445500000000071 0.6318800430000096
0.447750000000071 0.6296021619999976
0.450000000000072 0.6331647840000016
0.452250000000072 0.6310928269999891
0.454500000000073 0.6303683380000109
0.456750000000073 0.6304896059999976
0.459000000000073 0.631866402
0.461250000000074 0.6333382720000031
0.463500000000074 0.6314184579999989
0.465750000000074 0.6318246980000026
0.468000000000075 0.6343502529999938
0.470250000000075 0.6314518770000035
0.472500000000075 0.633045365000001
0.474750000000076 0.6319223059999928
0.477000000000076 0.6310868169999964
0.479250000000077 0.633068625000007
0.481500000000077 0.6311655359999975
0.483750000000077 0.6329168339999995
0.486000000000078 0.6333246989999992
0.488250000000078 0.6356416039999999
0.490500000000078 0.6333761860000067
0.492750000000079 0.633369873999996
0.495000000000079 0.6342687989999973
0.497250000000079 0.6351526939999985
0.49950000000008 0.633938465
0.50175000000008 0.6343308000000007
0.50400000000008 0.6389768009999983
0.506250000000081 0.6346864610000011
0.508500000000081 0.6361548340000098
0.510750000000081 0.6370660289999961
0.513000000000082 0.6410650419999939
0.515250000000082 0.6372756370000019
0.517500000000082 0.6397946720000078
0.519750000000083 0.6374959789999934
0.522000000000083 0.638147337999996
0.524250000000083 0.6407893460000054
0.526500000000084 0.6399451669999934
0.528750000000084 0.6385326950000092
0.531000000000084 0.6406250599999908
0.533250000000084 0.6402974890000053
0.535500000000085 0.644065303000005
0.537750000000085 0.6411537089999939
0.540000000000085 0.6406857350000053
0.542250000000086 0.6436365859999853
0.544500000000086 0.6441471040000124
0.546750000000086 0.6463844479999921
0.549000000000087 0.6461150830000122
0.551250000000087 0.6435952009999824
0.553500000000087 0.6472732860000008
0.555750000000088 0.646606563000006
0.558000000000088 0.6467022770000028
0.560250000000088 0.6488161549999916
0.562500000000088 0.6499779190000083
0.564750000000089 0.6497494840000115
0.567000000000089 0.6511473979999778
0.569250000000089 0.6494809690000238
0.57150000000009 0.6521204000000012
0.57375000000009 0.650510306000001
0.57600000000009 0.6512418529999877
0.578250000000091 0.6500925299999949
0.580500000000091 0.650918469000004
0.582750000000091 0.6532352520000018
0.585000000000092 0.6523707549999926
0.587250000000092 0.6535350489999985
0.589500000000092 0.6535339130000182
0.591750000000092 0.6553827979999767
0.594000000000093 0.6565171030000272
0.596250000000093 0.659088837999974
0.598500000000093 0.6592467670000133
0.600750000000094 0.6567929990000039
0.603000000000094 0.6597659889999932
0.605250000000094 0.6584103440000035
0.607500000000095 0.659729666000004
0.609750000000095 0.6604642959999865
0.612000000000095 0.6603332710000132
0.614250000000096 0.6605477599999858
0.616500000000096 0.6637132689999987
0.618750000000096 0.6626616060000003
0.621000000000096 0.6688157020000176
0.623250000000097 0.6637397829999827
0.625500000000097 0.6675280839999971
0.627750000000097 0.6662770990000126
0.630000000000098 0.6665125339999918
0.632250000000098 0.6700136710000208
0.634500000000098 0.6681193619999988
0.636750000000099 0.666349729999979
0.639000000000099 0.6774858650000226
0.641250000000099 0.667920190999979
0.6435000000001 0.6705671859999995
0.6457500000001 0.6706866340000204
0.6480000000001 0.6698738579999883
0.6502500000001 0.6747732970000015
0.652500000000101 0.6777152779999938
0.654750000000101 0.6753810600000065
0.657000000000101 0.6782853500000101
0.659250000000102 0.6776126169999941
0.661500000000102 0.6766457420000052
0.663750000000102 0.6771617639999761
0.666000000000103 0.6797011350000162
0.668250000000103 0.6774204339999983
0.670500000000103 0.6801158359999988
0.672750000000104 0.6830874800000117
0.675000000000104 0.6783576240000002
0.677250000000104 0.679494611999985
0.679500000000104 0.6807788700000117
0.681750000000105 0.681701199999992
0.684000000000105 0.6826883980000105
0.686250000000105 0.6845483209999941
0.688500000000106 0.6849538179999968
0.690750000000106 0.6865488260000063
0.693000000000106 0.6906446639999899
0.695250000000107 0.6907286160000012
0.697500000000107 0.6894434200000035
0.699750000000107 0.6896907309999847
0.702000000000108 0.6900625320000131
0.704250000000108 0.695335588000006
0.706500000000108 0.6950516149999828
0.708750000000108 0.6961424460000103
0.711000000000109 0.6997742410000001
0.713250000000109 0.6972725200000127
0.715500000000109 0.6973457529999791
0.71775000000011 0.700372064000021
0.72000000000011 0.6989543529999764
0.72225000000011 0.7016483430000164
0.724500000000111 0.7005278609999834
0.726750000000111 0.7026669030000221
0.729000000000111 0.7041231669999775
0.731250000000112 0.7021217670000226
0.733500000000112 0.701750144999977
0.735750000000112 0.7076417310000238
0.738000000000112 0.7064706339999987
0.740250000000113 0.7068296119999786
0.742500000000113 0.7090117950000092
0.744750000000113 0.710066597000008
0.747000000000114 0.7083865209999942
0.749250000000114 0.7087647779999884
0.751500000000114 0.7122570880000012
0.753750000000115 0.7145101540000098
0.756000000000115 0.7104042480000032
0.758250000000115 0.711786735000004
0.760500000000116 0.7149113629999988
0.762750000000116 0.7134142959999963
0.765000000000116 0.7107021349999911
0.767250000000116 0.7134734850000086
0.769500000000117 0.7121242629999927
0.771750000000117 0.7145015000000114
0.774000000000117 0.7153477239999972
0.776250000000118 0.7164174449999905
0.778500000000118 0.7173376169999983
0.780750000000118 0.7167337019999991
0.783000000000119 0.7179919790000042
0.785250000000119 0.7190338540000027
0.787500000000119 0.7238799229999984
0.78975000000012 0.7213815240000088
0.79200000000012 0.717975521999989
0.79425000000012 0.7179778109999972
0.79650000000012 0.7187509620000014
0.798750000000121 0.721845658999996
0.801000000000121 0.719540754999997
0.803250000000121 0.7190001470000027
0.805500000000122 0.7205805240000132
0.807750000000122 0.723420611999984
0.810000000000122 0.7228881770000157
0.812250000000123 0.7241671200000042
0.814500000000123 0.7225406830000054
0.816750000000123 0.7232066050000014
0.819000000000124 0.7236651589999781
0.821250000000124 0.7244140190000223
0.823500000000124 0.7226206879999779
0.825750000000124 0.721802270000012
0.828000000000125 0.7229454149999981
0.830250000000125 0.7338517899999886
0.832500000000125 0.7254463140000098
0.834750000000126 0.7275868639999885
0.837000000000126 0.7249789530000044
0.839250000000126 0.7236684780000076
0.841500000000127 0.7253449819999958
0.843750000000127 0.7257741539999927
0.846000000000127 0.7246999700000174
0.848250000000128 0.7258724069999971
0.850500000000128 0.7249570070000004
0.852750000000128 0.7294154709999816
0.855000000000128 0.7268446870000105
0.857250000000129 0.7292559070000095
0.859500000000129 0.7280839689999823
0.861750000000129 0.7280445840000027
0.86400000000013 0.7286393870000154
0.86625000000013 0.7299489239999843
0.86850000000013 0.7301790590000223
0.870750000000131 0.7304669679999733
0.873000000000131 0.7310507380000217
0.875250000000131 0.7287480100000039
0.877500000000132 0.728881642999994
0.879750000000132 0.7273888450000072
0.882000000000132 0.7300164639999878
0.884250000000132 0.7308062669999913
0.886500000000133 0.7292228880000096
0.888750000000133 0.7317237759999955
0.891000000000133 0.7302741270000013
0.893250000000134 0.7285536249999893
0.895500000000134 0.7307882780000057
0.897750000000134 0.7313810219999937
0.900000000000135 0.7294898290000162
0.902250000000135 0.730209723999991
0.904500000000135 0.7308008680000171
0.906750000000136 0.7302268959999765
0.909000000000136 0.7359823710000057
0.911250000000136 0.7300621109999952
0.913500000000136 0.7331107830000008
0.915750000000137 0.732617456000014
0.918000000000137 0.7332642479999834
0.920250000000137 0.7337303190000171
0.922500000000138 0.7305994740000017
0.924750000000138 0.7318889879999801
0.927000000000138 0.7345889560000103
0.929250000000139 0.7350998809999965
0.931500000000139 0.734283634999997
0.933750000000139 0.7338767800000028
0.936000000000139 0.7309513810000112
0.93825000000014 0.7346526210000093
0.94050000000014 0.7346684749999781
0.94275000000014 0.7330639400000223
0.945000000000141 0.7373839669999995
0.947250000000141 0.7373150559999999
0.949500000000141 0.7377810779999834
0.951750000000142 0.7348001370000077
0.954000000000142 0.7375041040000099
0.956250000000142 0.7334702079999715
0.958500000000143 0.7391657150000128
0.960750000000143 0.7346631180000145
0.963000000000143 0.7363368960000116
0.965250000000143 0.7357385429999681
0.967500000000144 0.7343134679999821
0.969750000000144 0.7378701360000264
0.972000000000144 0.7358442469999886
0.974250000000145 0.7354111370000282
0.976500000000145 0.7369418119999978
0.978750000000145 0.7398693629999684
0.981000000000146 0.7367452750000325
0.983250000000146 0.7369039929999985
0.985500000000146 0.736170503999972
0.987750000000147 0.7381296320000388
0.990000000000147 0.736892786999988
0.992250000000147 0.7355081110000015
0.994500000000147 0.7363788199999703
0.996750000000148 0.7381624650000163
0.999000000000148 0.7429610049999837
1.00125000000015 0.7390739760000429
1.00350000000015 0.7391224389999707
1.00575000000015 0.7381154450000054
1.00800000000015 0.7391009689999919
1.01025000000015 0.7411926789999939
1.01250000000015 0.7396365820000028
1.01475000000015 0.7455973649999805
1.01700000000015 0.7378141740000501
1.01925000000015 0.7385979590000034
1.02150000000015 0.739270319999946
1.02375000000015 0.7383531990000165
1.02600000000015 0.7373288709999883
1.02825000000015 0.7409754680000447
1.03050000000015 0.7369311009999819
1.03275000000015 0.7391767820000155
1.03500000000015 0.7377101889999835
1.03725000000015 0.739323340999988
1.03950000000015 0.7400287859999821
1.04175000000015 0.735243525000044
1.04400000000015 0.7393670479999628
1.04625000000015 0.7383576249999919
1.04850000000015 0.7391751240000417
1.05075000000016 0.7405532149999772
1.05300000000016 0.7402190720000021
1.05525000000016 0.7397396410000283
1.05750000000016 0.7384069899999872
1.05975000000016 0.7423817519999716
1.06200000000016 0.7385790220000104
1.06425000000016 0.7372473810000315
1.06650000000016 0.7405150459999845
1.06875000000016 0.7371453899999665
1.07100000000016 0.7382271010000068
1.07325000000016 0.7361067260000027
1.07550000000016 0.7390331330000208
1.07775000000016 0.7389710069999751
1.08000000000016 0.7395426310000062
1.08225000000016 0.7363107720000244
1.08450000000016 0.7389623400000005
1.08675000000016 0.7408950519999848
1.08900000000016 0.7357258179999917
1.09125000000016 0.7393920030000345
1.09350000000016 0.7390834999999925
1.09575000000016 0.7377694749999932
1.09800000000016 0.7360682500000166
1.10025000000016 0.7396267139999964
1.10250000000016 0.7368688489999613
1.10475000000016 0.7361046000000329
1.10700000000016 0.7355180970000106
1.10925000000016 0.7361007199999676
1.11150000000016 0.7360516699999948
1.11375000000016 0.7363133990000392
1.11600000000016 0.738376973999948
1.11825000000016 0.7371470090000116
1.12050000000016 0.7358816170000182
1.12275000000017 0.7370160130000158
1.12500000000017 0.7337933929999849
1.12725000000017 0.7369632360000082
1.12950000000017 0.7350990539999884
1.13175000000017 0.7336010180000017
1.13400000000017 0.7353411259999802
1.13625000000017 0.7334470970000098
1.13850000000017 0.7368529230000149
1.14075000000017 0.7352758089999725
1.14300000000017 0.7342728469999997
1.14525000000017 0.7365249660000472
1.14750000000017 0.7338874989999908
1.14975000000017 0.7361281400000053
1.15200000000017 0.7356389560000025
1.15425000000017 0.7362245819999771
1.15650000000017 0.7332068370000115
1.15875000000017 0.7334908799999766
1.16100000000017 0.7317752850000261
1.16325000000017 0.7349391149999747
1.16550000000017 0.731545959000016
1.16775000000017 0.7303764440000009
1.17000000000017 0.7367646089999766
1.17225000000017 0.7328207410000118
1.17450000000017 0.7314738840000246
1.17675000000017 0.7328321139999616
1.17900000000017 0.7328443760000027
1.18125000000017 0.7309843840000099
1.18350000000017 0.7309469720000266
1.18575000000017 0.7300795889999563
1.18800000000017 0.7294905690000064
1.19025000000017 0.72989928100003
1.19250000000017 0.7309318089999692
1.19475000000017 0.7295467210000197
1.19700000000018 0.7310921800000187
1.19925000000018 0.7387692919999722
1.20150000000018 0.7305926700000214
1.20375000000018 0.7274467919999665
1.20600000000018 0.72897660000001
1.20825000000018 0.7289603070000226
1.21050000000018 0.7286322119999795
1.21275000000018 0.7291294270000321
1.21500000000018 0.7299272789999804
1.21725000000018 0.7292358029999946
1.21950000000018 0.7297954860000004
1.22175000000018 0.7290120299999785
1.22400000000018 0.729776070000014
1.22625000000018 0.729770971999983
1.22850000000018 0.7292137930000422
1.23075000000018 0.7285722449999525
1.23300000000018 0.7322601340000006
1.23525000000018 0.7316177690000245
1.23750000000018 0.7300034310000001
1.23975000000018 0.7314647690000129
1.24200000000018 0.7337896340000043
1.24425000000018 0.7319241270000134
1.24650000000018 0.7302859339999941
1.24875000000018 0.730255728999964
1.25100000000018 0.7341928559999928
1.25325000000018 0.732263568999997
1.25550000000018 0.7320252420000202
1.25775000000018 0.7308445030000144
1.26000000000018 0.7379781610000009
1.26225000000018 0.7301951459999714
1.26450000000018 0.7272391200000357
1.26675000000018 0.7221217509999747
1.26900000000019 0.7233206359999826
1.27125000000019 0.7209405100000481
1.27350000000019 0.7213634399999478
1.27575000000019 0.7233823350000534
1.27800000000019 0.7218965779999849
1.28025000000019 0.7201860099999635
1.28250000000019 0.7241082330000381
1.28475000000019 0.7235435219999999
1.28700000000019 0.7216201559999718
1.28925000000019 0.7233853160000194
1.29150000000019 0.7227243259999909
1.29375000000019 0.7227635620000115
1.29600000000019 0.725919776000012
1.29825000000019 0.7247222549999606
1.30050000000019 0.7289745960000005
1.30275000000019 0.7214556910000169
1.30500000000019 0.7280710659999841
1.30725000000019 0.7248986160000186
1.30950000000019 0.7244076599999971
1.31175000000019 0.7236231670000279
1.31400000000019 0.7232353489999923
1.31625000000019 0.7272882009999648
1.31850000000019 0.7244995789999962
1.32075000000019 0.7236366460000454
1.32300000000019 0.7233470399999646
1.32525000000019 0.7226534929999957
1.32750000000019 0.7278857260000109
1.32975000000019 0.7243605930000285
1.33200000000019 0.7263268589999825
1.33425000000019 0.7278312729999925
1.33650000000019 0.7238314990000276
1.33875000000019 0.7251345099999753
1.34100000000019 0.7280475000000024
1.3432500000002 0.7269624520000093
1.3455000000002 0.7255075690000012
1.3477500000002 0.7294248089999655
1.3500000000002 0.7269450090000191
1.3522500000002 0.7283420439999873
1.3545000000002 0.7285249590000262
1.3567500000002 0.726408623999987
1.3590000000002 0.7275081440000122
1.3612500000002 0.7249381080000035
1.3635000000002 0.7250254169999835
1.3657500000002 0.7259415280000212
1.3680000000002 0.7250126490000071
1.3702500000002 0.726229630999967
1.3725000000002 0.7244833080000035
1.3747500000002 0.7260148500000128
1.3770000000002 0.7283813390000091
1.3792500000002 0.7317001110000092
1.3815000000002 0.7258419989999538
1.3837500000002 0.7364246460000459
1.3860000000002 0.7260548089999475
1.3882500000002 0.7287698230000501
1.3905000000002 0.7261248169999703
1.3927500000002 0.7270207089999872
1.3950000000002 0.7300888400000076
1.3972500000002 0.7260976630000187
1.3995000000002 0.7287248540000064
1.4017500000002 0.7300396100000057
1.4040000000002 0.7294221219999599
1.4062500000002 0.729456214000038
1.4085000000002 0.7320314609999627
1.4107500000002 0.7276233530000127
1.4130000000002 0.7254644320000239
1.41525000000021 0.7292131419999919
1.41750000000021 0.7267150889999812
1.41975000000021 0.7283888130000378
1.42200000000021 0.7259072989999709
1.42425000000021 0.7316962419999982
1.42650000000021 0.7298725190000255
1.42875000000021 0.7289540869999769
1.43100000000021 0.7318816449999872
1.43325000000021 0.7251640179999868
1.43550000000021 0.731352523000055
1.43775000000021 0.7279715439999563
1.44000000000021 0.7276649190000057
1.44225000000021 0.7265852109999855
1.44450000000021 0.7252179320000209
1.44675000000021 0.7275323000000071
1.44900000000021 0.7315557509999735
1.45125000000021 0.7253949330000182
1.45350000000021 0.7279705729999932
1.45575000000021 0.7246117600000161
1.45800000000021 0.7281008549999797
1.46025000000021 0.724755689999995
1.46250000000021 0.7268644499999937
1.46475000000021 0.7265070079999987
1.46700000000021 0.7272528430000307
1.46925000000021 0.7289177850000215
1.47150000000021 0.7274259109999548
1.47375000000021 0.7264712290000261
1.47600000000021 0.7288704679999682
1.47825000000021 0.7292222080000101
1.48050000000021 0.7268828620000249
1.48275000000021 0.7246170479999705
1.48500000000021 0.7253040749999968
1.48725000000021 0.7235583260000453
1.48950000000022 0.7273664039999517
1.49175000000022 0.7255299350000541
1.49400000000022 0.7253187519999642
1.49625000000022 0.7245083020000038
1.49850000000022 0.7246208789999855
1.50075000000022 0.7298289320000322
1.50300000000022 0.7260903160000112
1.50525000000022 0.7259053099999733
1.50750000000022 0.7253790589999767
1.50975000000022 0.7252302560000317
1.51200000000022 0.7271591819999799
1.51425000000022 0.7244116329999883
1.51650000000022 0.7263325990000453
1.51875000000022 0.7240345959999672
1.52100000000022 0.7245736309999984
1.52325000000022 0.7256499900000222
1.52550000000022 0.7296803309999973
1.52775000000022 0.7289144089999695
1.53000000000022 0.7268011210000509
1.53225000000022 0.7296851169999741
1.53450000000022 0.7234547850000013
1.53675000000022 0.7277522649999923
1.53900000000022 0.728420806000031
1.54125000000022 0.7268300619999764
1.54350000000022 0.7252207939999948
1.54575000000022 0.7236831729999835
1.54800000000022 0.7243219470000213
1.55025000000022 0.7241991689999736
1.55250000000022 0.7238069070000392
1.55475000000022 0.7255402999999774
1.55700000000022 0.7262697330000378
1.55925000000022 0.7274724129999868
1.56150000000023 0.7278632239999752
1.56375000000023 0.7254718949999983
1.56600000000023 0.725475288000041
1.56825000000023 0.7247503949999441
1.57050000000023 0.7342049810000049
1.57275000000023 0.7231463470000108
1.57500000000023 0.7255037790000074
1.57725000000023 0.723204016000011
1.57950000000023 0.7260836579999932
1.58175000000023 0.7235527199999865
1.58400000000023 0.7233646640000302
1.58625000000023 0.7248178979999693
1.58850000000023 0.7235805459999938
1.59075000000023 0.7258659370000373
1.59300000000023 0.7238650470000039
1.59525000000023 0.7272965569999883
1.59750000000023 0.722676124999964
1.59975000000023 0.7234121050000226
1.60200000000023 0.7252565879999793
1.60425000000023 0.7232277140000178
1.60650000000023 0.7221795710000265
1.60875000000023 0.7275154939999879
1.61100000000023 0.7229545129999906
1.61325000000023 0.7289495719999763
1.61550000000023 0.7236225600000239
1.61775000000023 0.724619467000025
1.62000000000023 0.7235564920000002
1.62225000000023 0.7236440979999657
1.62450000000023 0.7229101760000276
1.62675000000023 0.7220719949999648
1.62900000000023 0.7223305809999943
1.63125000000023 0.7208398310000348
1.63350000000023 0.7239451659999645
1.63575000000024 0.7218608510000308
1.63800000000024 0.7212484340000174
1.64025000000024 0.7209662599999547
1.64250000000024 0.7205872520000298
1.64475000000024 0.72025787299998
1.64700000000024 0.7227709360000176
1.64925000000024 0.723452205000001
1.65150000000024 0.721132630999989
1.65375000000024 0.7255230669999833
1.65600000000024 0.7218068829999993
1.65825000000024 0.7206270210000412
1.66050000000024 0.7204180800000017
1.66275000000024 0.7260910549999835
1.66500000000024 0.7213771979999706
1.66725000000024 0.7246884150000028
1.66950000000024 0.7237793720000241
1.67175000000024 0.721666230999972
1.67400000000024 0.7246098290000305
1.67625000000024 0.7209296930000164
1.67850000000024 0.7224940429999833
1.68075000000024 0.7205561839999746
1.68300000000024 0.7224424280000221
1.68525000000024 0.7220847840000033
1.68750000000024 0.7213687440000172
1.68975000000024 0.7194835999999896
1.69200000000024 0.7206008759999918
1.69425000000024 0.7218854939999915
1.69650000000024 0.7202944260000095
1.69875000000024 0.724368740999978
1.70100000000024 0.7194000880000431
1.70325000000024 0.7217205270000022
1.70550000000024 0.7194987169999649
1.70775000000025 0.7217903910000132
1.71000000000025 0.7208079970000085
1.71225000000025 0.7190974389999951
1.71450000000025 0.7210424979999743
1.71675000000025 0.7205823780000173
1.71900000000025 0.7206368110000199
1.72125000000025 0.7233362229999898
1.72350000000025 0.7235044789999847
1.72575000000025 0.7177761060000307
1.72800000000025 0.7222208679999653
1.73025000000025 0.7172449710000137
1.73250000000025 0.7220658059999892
1.73475000000025 0.718458591000001
1.73700000000025 0.7205153539999856
1.73925000000025 0.7198367980000171
1.74150000000025 0.7201789229999918
1.74375000000025 0.7175655699999766
1.74600000000025 0.7177638050000041
1.74825000000025 0.718458811000005
1.75050000000025 0.7164424119999921
1.75275000000025 0.7207765240000299
1.75500000000025 0.7175604110000222
1.75725000000025 0.7304485209999712
1.75950000000025 0.71903372700001
1.76175000000025 0.7184505789999776
1.76400000000025 0.7182747900000095
1.76625000000025 0.7196114070000021
1.76850000000025 0.7196921180000118
1.77075000000025 0.7202693519999457
1.77300000000025 0.7196760660000336
1.77525000000025 0.7164480840000351
1.77750000000025 0.7192547619999914
1.77975000000025 0.7158112490000121
1.78200000000026 0.716208765000033
1.78425000000026 0.7185660249999728
1.78650000000026 0.7172647559999632
1.78875000000026 0.7159254220000548
1.79100000000026 0.7168807529999413
1.79325000000026 0.7175007179999966
1.79550000000026 0.715077496000049
1.79775000000026 0.7200458449999587
1.80000000000026 0.7179564450000271
1.80225000000026 0.7166293599999563
1.80450000000026 0.7154304460000276
1.80675000000026 0.7173053530000288
1.80900000000026 0.7225334299999986
1.81125000000026 0.7144043309999688
1.81350000000026 0.7144029099999898
1.81575000000026 0.7142849090000709
1.81800000000026 0.7173927279999361
1.82025000000026 0.715261766000026
1.82250000000026 0.7144182609999916
1.82475000000026 0.7138024329999553
1.82700000000026 0.7194337509999968
1.82925000000026 0.7140829980000944
1.83150000000026 0.7143471819999831
1.83375000000026 0.716743719999954
1.83600000000026 0.7145409830000062
1.83825000000026 0.7137058660000548
1.84050000000026 0.7134709529999554
1.84275000000026 0.7117580210000369
1.84500000000026 0.7142557219999617
1.84725000000026 0.7154631629999813
1.84950000000026 0.716252422000025
1.85175000000026 0.7151812299999847
1.85400000000026 0.7218711169999779
1.85625000000027 0.7202285650000704
1.85850000000027 0.7197993209999822
1.86075000000027 0.7183107050000217
1.86300000000027 0.7163189049999801
1.86525000000027 0.7156518829999641
1.86750000000027 0.7143845619999638
1.86975000000027 0.7152662860000873
1.87200000000027 0.7116122129999667
1.87425000000027 0.7132749639999929
1.87650000000027 0.7102936200000158
1.87875000000027 0.709844328000031
1.88100000000027 0.7119510649999938
1.88325000000027 0.7099405269999579
1.88550000000027 0.7113333119999652
1.88775000000027 0.7125430130000723
1.89000000000027 0.7114666599999282
1.89225000000027 0.7113579330000448
1.89450000000027 0.7119489379999777
1.89675000000027 0.7142015509999737
1.89900000000027 0.7095629660000213
1.90125000000027 0.7097195989999818
1.90350000000027 0.7097844539999869
1.90575000000027 0.709553192000044
1.90800000000027 0.7125691180000331
1.91025000000027 0.7117619329999343
1.91250000000027 0.7117990340000233
1.91475000000027 0.7108419280000362
1.91700000000027 0.7100220059999174
1.91925000000027 0.710401925000042
1.92150000000027 0.7125707170000624
1.92375000000027 0.7133251429999063
1.92600000000027 0.713469238000016
1.92825000000028 0.7108286480000743
1.93050000000028 0.7118929049998997
1.93275000000028 0.7118736150000586
1.93500000000028 0.7112153819999776
1.93725000000028 0.707735189999994
1.93950000000028 0.710845608999989
1.94175000000028 0.710804395000082
1.94400000000028 0.7087222299999212
1.94625000000028 0.7177047129999892
1.94850000000028 0.7076182770000514
1.95075000000028 0.713754688999984
1.95300000000028 0.7085849640000106
1.95525000000028 0.7099461239999982
1.95750000000028 0.7105440599999611
1.95975000000028 0.7096605120000277
1.96200000000028 0.7098194430000149
1.96425000000028 0.7100892629999862
1.96650000000028 0.709230932999958
1.96875000000028 0.7134030370000346
1.97100000000028 0.7080880570000545
1.97325000000028 0.7126870459999282
1.97550000000028 0.710274135000077
1.97775000000028 0.710040939999999
1.98000000000028 0.7122245859999339
1.98225000000028 0.7077268599999798
1.98450000000028 0.7101220780000403
1.98675000000028 0.7080788980000534
1.98900000000028 0.7101072909999857
1.99125000000028 0.7119457469999588
1.99350000000028 0.709939357000053
1.99575000000028 0.7121017959999563
1.99800000000028 0.7070710149999968
2.00025000000028 0.7095408830000451
2.00250000000029 0.7085212359999105
2.00475000000029 0.7077060990000064
2.00700000000029 0.7095081680000703
2.00925000000029 0.7075344739999991
2.01150000000029 0.7094902919999413
2.01375000000029 0.7110316890000377
2.01600000000029 0.7079358089999914
2.01825000000029 0.7058159810000006
2.02050000000029 0.7074734349999972
2.02275000000029 0.7077075920000198
2.02500000000029 0.706354350999959
2.02725000000029 0.7076842559999932
2.02950000000029 0.7091583549999996
2.03175000000029 0.7064568880000479
2.03400000000029 0.709218739999983
2.03625000000029 0.7090642829999751
2.03850000000029 0.7074185879999959
2.04075000000029 0.7138301060000458
2.0430000000003 0.7065417430000025
2.0452500000003 0.7062105109999948
2.0475000000003 0.7112358549999271
2.0497500000003 0.7089406690000715
2.0520000000003 0.7066957600000023
2.0542500000003 0.7068951889999653
2.0565000000003 0.7094659829999728
2.0587500000003 0.7077026220000562
2.0610000000003 0.7064635550000276
2.0632500000003 0.7063033919999953
2.0655000000003 0.7052007510000067
2.0677500000003 0.7085567889999993
2.0700000000003 0.7074985360000028
2.0722500000003 0.7074801939999134
2.0745000000003 0.7073807420000549
2.0767500000003 0.70693930799996
2.0790000000003 0.7053910810000161
2.0812500000003 0.7102302749999581
2.0835000000003 0.7044655710000143
2.08575000000031 0.7068787650000559
2.08800000000031 0.7054253069999277
2.09025000000031 0.7081473180001012
2.09250000000031 0.7100309249999555
2.09475000000031 0.7101668540000219
2.09700000000031 0.7055988849999721
2.09925000000031 0.7102420700000494
2.10150000000031 0.706966341999987
2.10375000000031 0.7052037400000017
2.10600000000031 0.7093082169999434
2.10825000000031 0.7087409890000345
2.11050000000031 0.7073990579999645
2.11275000000031 0.7079103309999937
2.11500000000031 0.7116912050000792
2.11725000000031 0.7075759809999909
2.11950000000031 0.7052284449999888
2.12175000000031 0.7066503759999705
2.12400000000031 0.7088109180000401
2.12625000000031 0.7074905910000098
2.12850000000032 0.7099643939999396
2.13075000000032 0.7068979590000026
2.13300000000032 0.7048071990000153
2.13525000000032 0.7135259189999488
2.13750000000032 0.7061411320000843
2.13975000000032 0.7039820069999223
2.14200000000032 0.7057122490000438
2.14425000000032 0.7054892070000278
2.14650000000032 0.7082915269999148
2.14875000000032 0.711497846000043
2.15100000000032 0.7066545889999816
2.15325000000032 0.7075836000000209
2.15550000000032 0.707152490999988
2.15775000000032 0.7060318960000131
2.16000000000032 0.7062059449999651
2.16225000000032 0.703183559000081
2.16450000000032 0.7042417719999321
2.16675000000032 0.7030755530000761
2.16900000000032 0.7064203469999484
2.17125000000033 0.7046167580000429
2.17350000000033 0.7043025680000028
2.17575000000033 0.7042052119999198
2.17800000000033 0.7029812900000252
2.18025000000033 0.7098765060000005
2.18250000000033 0.7049291810000113
2.18475000000033 0.7074990290000187
2.18700000000033 0.7089438340000243
2.18925000000033 0.7046675969999114
2.19150000000033 0.7026578770000924
2.19375000000033 0.7018775319999122
2.19600000000033 0.7059546360000013
2.19825000000033 0.7061246470000242
2.20050000000033 0.7046472299999778
2.20275000000033 0.7047363320000386
2.20500000000033 0.7070516869999892
2.20725000000033 0.7044644850000168
2.20950000000033 0.7065886630000477
2.21175000000033 0.702816826000003
2.21400000000034 0.703110072999948
2.21625000000034 0.70469759599996
2.21850000000034 0.7045036530000743
2.22075000000034 0.7010818649999919
2.22300000000034 0.7019312730000138
2.22525000000034 0.699728997999955
2.22750000000034 0.6997818979999693
2.22975000000034 0.6987741170000845
2.23200000000034 0.7015142529999139
2.23425000000034 0.7006464590000405
2.23650000000034 0.7047076769999876
2.23875000000034 0.7012000649999663
2.24100000000034 0.7007793910000828
2.24325000000034 0.705018824999911
2.24550000000034 0.7012617930000715
2.24775000000034 0.70532993300003
2.25000000000034 0.7053048299999318
2.25225000000034 0.7028339380000261
2.25450000000034 0.7011782869999479
2.25675000000035 0.7015439200000628
2.25900000000035 0.7031258749999552
2.26125000000035 0.7044738590000179
2.26350000000035 0.7017962510000189
2.26575000000035 0.7056572669999923
2.26800000000035 0.7017830899999353
2.27025000000035 0.7056795760000796
2.27250000000035 0.7027456649999522
2.27475000000035 0.7017077940000718
2.27700000000035 0.7018846349999421
2.27925000000035 0.7022173450000082
2.28150000000035 0.7048863359999586
2.28375000000035 0.7071515740000223
2.28600000000035 0.7060628770000221
2.28825000000035 0.7133184350000192
2.29050000000035 0.7043983779999508
2.29275000000035 0.7011891050000258
2.29500000000035 0.7016867439999714
2.29725000000035 0.7006230060000007
2.29950000000036 0.7034617790000084
2.30175000000036 0.7020563490000313
2.30400000000036 0.7038813399999526
2.30625000000036 0.7013887640000576
2.30850000000036 0.7025759590000007
2.31075000000036 0.7034291009999833
2.31300000000036 0.701701197000034
2.31525000000036 0.7030685329999642
2.31750000000036 0.6991394440000249
2.31975000000036 0.700929116999987
2.32200000000036 0.7016067179999936
2.32425000000036 0.6995721900000262
2.32650000000036 0.6997566899999583
2.32875000000036 0.7082515639999656
2.33100000000036 0.6982208720000926
2.33325000000036 0.6991112369998973
2.33550000000036 0.7037978260000273
2.33775000000036 0.7028099000000338
2.34000000000036 0.7018071899999541
2.34225000000037 0.7033657260000155
2.34450000000037 0.7012061589999803
2.34675000000037 0.703489829000091
2.34900000000037 0.7020134769999231
2.35125000000037 0.7011640120000493
2.35350000000037 0.7074659539999857
2.35575000000037 0.7037328000000116
2.35800000000037 0.70406454700003
2.36025000000037 0.6985930679999228
2.36250000000037 0.698559328999977
2.36475000000037 0.7021748070000058
2.36700000000037 0.7006592820000606
2.36925000000037 0.6996685110000271
2.37150000000037 0.6986257309999928
2.37375000000037 0.7047883899999761
2.37600000000037 0.6980770730000359
2.37825000000037 0.700903253999968
2.38050000000037 0.6995028830000365
2.38275000000037 0.7020111559999123
2.38500000000038 0.6985082520000105
2.38725000000038 0.7034945190000599
2.38950000000038 0.6967519610000181
2.39175000000038 0.7014079919999858
2.39400000000038 0.7009274579999101
2.39625000000038 0.7013197890000811
2.39850000000038 0.6990500989999191
2.40075000000038 0.6982913620000772
2.40300000000038 0.7009516790000134
2.40525000000038 0.709498000999929
2.40750000000038 0.7041690209999842
2.40975000000038 0.6979652800000622
2.41200000000038 0.6980273140000008
2.41425000000038 0.6988778390000334
2.41650000000038 0.6990665679999211
2.41875000000038 0.7024116750000076
2.42100000000038 0.7011378680000462
2.42325000000038 0.6992103599999382
2.42550000000039 0.7009776749999901
2.42775000000039 0.7001491050000368
2.43000000000039 0.6982839290000129
2.43225000000039 0.7012115449999783
2.43450000000039 0.7020043009999881
2.43675000000039 0.7053706600000851
2.43900000000039 0.6992346779999252
2.44125000000039 0.6999103090000744
2.44350000000039 0.7012651559999767
2.44575000000039 0.7000941899999589
2.44800000000039 0.7017539729999953
2.45025000000039 0.7001842070000066
2.45250000000039 0.6994438460000083
2.45475000000039 0.7014655760000323
2.45700000000039 0.704774475000022
2.45925000000039 0.703387705999944
2.46150000000039 0.7025180220000493
2.46375000000039 0.7020458939999799
2.46600000000039 0.7031877160000022
2.4682500000004 0.7028052519999619
2.4705000000004 0.7021826740000279
2.4727500000004 0.7036464289999458
2.4750000000004 0.7018688670000301
2.4772500000004 0.7008516690000306
2.4795000000004 0.7001850199999353
2.4817500000004 0.7032417620000615
2.4840000000004 0.7009553919999689
2.4862500000004 0.7000981160000492
2.4885000000004 0.7046959309999465
2.4907500000004 0.6982396990000552
2.4930000000004 0.6986308389999749
2.4952500000004 0.70071042699999
2.4975000000004 0.7122162829999752


==> Images/Results/sourcebeam_timesteptimes_ref_hfm2.txt <==
t steptime
0.0 0.008447611
0.00225000000000035 0.008572445999999997
0.0045000000000007 0.008878776000000005
0.00675000000000106 0.008988034999999998
0.00900000000000141 0.009326380000000002
0.0112500000000018 0.009449988999999992
0.0135000000000021 0.009535235000000003
0.0157500000000025 0.009887396000000007
0.0180000000000028 0.009722684999999995
0.0202500000000032 0.009956155000000008
0.0225000000000035 0.010014867999999996
0.0247500000000039 0.010123140999999988
0.0270000000000042 0.010250935000000017
0.0292500000000046 0.010419962000000005
0.0315000000000049 0.010449535999999982
0.0337500000000053 0.010510013000000012
0.0360000000000056 0.010671721999999995
0.038250000000006 0.010795246000000008
0.0405000000000063 0.010989711999999985
0.0427500000000067 0.011193529000000008
0.045000000000007 0.01097061199999999
0.0472500000000074 0.011161255000000009
0.0495000000000077 0.011239830000000006
0.0517500000000081 0.011330674000000013
0.0540000000000084 0.01127524799999996
0.0562500000000088 0.011417920000000026
0.0585000000000091 0.011540796999999992
0.0607500000000095 0.011587705000000004
0.0630000000000098 0.011638490999999973
0.0652500000000102 0.011657477000000027
0.0675000000000105 0.012006026000000003
0.0697500000000109 0.011740275999999994
0.0720000000000112 0.0119089
0.0742500000000116 0.011963068999999993
0.0765000000000119 0.011949649000000007
0.0787500000000123 0.01200583700000002
0.0810000000000126 0.01206654800000001
0.083250000000013 0.012105340999999992
0.0855000000000133 0.012169117000000007
0.0877500000000137 0.012163460999999987
0.090000000000014 0.012500389999999972
0.0922500000000143 0.01231148700000001
0.0945000000000147 0.012357068999999998
0.096750000000015 0.012427501000000007
0.0990000000000154 0.012367450000000002
0.101250000000016 0.01256888300000003
0.103500000000016 0.012586125999999975
0.105750000000016 0.01261288599999999
0.108000000000017 0.012805910999999948
0.110250000000017 0.012717866000000022
0.112500000000017 0.013092493000000038
0.114750000000018 0.012978692999999986
0.117000000000018 0.012902651999999959
0.119250000000019 0.012976253000000049
0.121500000000019 0.012974225999999978
0.123750000000019 0.013128522000000031
0.12600000000002 0.013076501000000018
0.12825000000002 0.01330041999999998
0.13050000000002 0.013192588999999977
0.132750000000021 0.013175122000000039
0.135000000000021 0.013545524999999947
0.137250000000021 0.01339762500000008
0.139500000000022 0.013609732999999902
0.141750000000022 0.013356875000000046
0.144000000000022 0.013440222000000057
0.146250000000023 0.013470376999999978
0.148500000000023 0.013559674000000022
0.150750000000024 0.013646109999999934
0.153000000000024 0.01364486900000006
0.155250000000024 0.013897853999999987
0.157500000000025 0.013715130999999992
0.159750000000025 0.01383234599999994
0.162000000000025 0.013897215000000074
0.164250000000026 0.014017194999999982
0.166500000000026 0.014017025000000016
0.168750000000026 0.014012168999999908
0.171000000000027 0.014121633000000022
0.173250000000027 0.01405634
0.175500000000028 0.014252338000000031
0.177750000000028 0.014261912000000043
0.180000000000028 0.014185365000000005
0.182250000000029 0.01422323999999986
0.184500000000029 0.014208286999999986
0.186750000000029 0.014092288000000064
0.18900000000003 0.01433605300000007
0.19125000000003 0.014278548999999918
0.19350000000003 0.014329189000000131
0.195750000000031 0.01475018699999997
0.198000000000031 0.014474627999999878
0.200250000000032 0.014435264000000059
0.202500000000032 0.014310473000000101
0.204750000000032 0.014587390999999839
0.207000000000033 0.014714799000000056
0.209250000000033 0.01450497400000006
0.211500000000033 0.014700527000000019
0.213750000000034 0.014972212999999845
0.216000000000034 0.014814282000000123
0.218250000000034 0.01488196899999994
0.220500000000035 0.01484405600000005
0.222750000000035 0.014834263999999875
0.225000000000036 0.014885255000000042
0.227250000000036 0.015011529000000134
0.229500000000036 0.015024677999999847
0.231750000000037 0.014800318000000035
0.234000000000037 0.01520386500000015
0.236250000000037 0.01502866199999997
0.238500000000038 0.0151019349999999
0.240750000000038 0.015168575000000128
0.243000000000038 0.015057095999999826
0.245250000000039 0.015172866000000118
0.247500000000039 0.015113589000000038
0.24975000000004 0.015160690999999948
0.25200000000004 0.015397000999999966
0.25425000000004 0.015207865000000043
0.256500000000041 0.015200412999999857
0.258750000000041 0.015015927000000096
0.261000000000041 0.014990829000000039
0.263250000000042 0.015129847999999946
0.265500000000042 0.01502145899999996
0.267750000000042 0.015063269999999962
0.270000000000043 0.015460730000000034
0.272250000000043 0.015306143999999966
0.274500000000044 0.01526949700000002
0.276750000000044 0.015265752999999993
0.279000000000044 0.015188269000000032
0.281250000000045 0.015300493000000026
0.283500000000045 0.015467107999999952
0.285750000000045 0.015412831999999987
0.288000000000046 0.015644177000000203
0.290250000000046 0.015296750999999942
0.292500000000046 0.015408896999999921
0.294750000000047 0.0155375390000001
0.297000000000047 0.015531728000000022
0.299250000000048 0.01536535299999997
0.301500000000048 0.015334408999999827
0.303750000000048 0.015540165000000217
0.306000000000049 0.015753570999999855
0.308250000000049 0.015576752000000083
0.310500000000049 0.015446038999999967
0.31275000000005 0.015796552999999935
0.31500000000005 0.015700059000000044
0.31725000000005 0.01570860900000004
0.319500000000051 0.015761570000000003
0.321750000000051 0.015801627999999956
0.324000000000052 0.016021083000000047
0.326250000000052 0.015774116999999865
0.328500000000052 0.01587840500000004
0.330750000000053 0.015825914999999968
0.333000000000053 0.01563529000000008
0.335250000000053 0.015921136999999863
0.337500000000054 0.015976066999999983
0.339750000000054 0.0158629880000003
0.342000000000054 0.01626813899999968
0.344250000000055 0.01576636500000017
0.346500000000055 0.015998489000000227
0.348750000000056 0.01602994099999977
0.351000000000056 0.01606094399999991
0.353250000000056 0.01578075400000012
0.355500000000057 0.016025399000000107
0.357750000000057 0.016094315999999775
0.360000000000057 0.016932973000000295
0.362250000000058 0.01607627999999961
0.364500000000058 0.016122868000000068
0.366750000000058 0.01618227800000005
0.369000000000059 0.016101830000000206
0.371250000000059 0.01620226399999991
0.37350000000006 0.01614772699999989
0.37575000000006 0.016125645000000244
0.37800000000006 0.016294893999999616
0.380250000000061 0.01609932000000036
0.382500000000061 0.016061370999999713
0.384750000000061 0.016082991000000213
0.387000000000062 0.01607148700000005
0.389250000000062 0.015813435000000098
0.391500000000062 0.01608264299999984
0.393750000000063 0.016291210999999972
0.396000000000063 0.016255807999999927
0.398250000000063 0.016005543999999983
0.400500000000064 0.015972566999999938
0.402750000000064 0.015980920000000065
0.405000000000065 0.016029993000000076
0.407250000000065 0.01573836300000009
0.409500000000065 0.015867716999999892
0.411750000000066 0.016127884999999953
0.414000000000066 0.01574897799999997
0.416250000000066 0.015933014000000245
0.418500000000067 0.015813464999999916
0.420750000000067 0.015967717999999742
0.423000000000067 0.015903906000000134
0.425250000000068 0.015845184999999873
0.427500000000068 0.016094929000000313
0.429750000000069 0.016262165999999745
0.432000000000069 0.016073004999999974
0.434250000000069 0.01571610000000012
0.43650000000007 0.015887515000000185
0.43875000000007 0.01602905599999982
0.44100000000007 0.015833703999999837
0.443250000000071 0.015915546000000003
0.445500000000071 0.01580360500000033
0.447750000000071 0.016148058999999826
0.450000000000072 0.015952505000000006
0.452250000000072 0.015907333999999995
0.454500000000073 0.016014750000000078
0.456750000000073 0.01603669799999974
0.459000000000073 0.01596166000000032
0.461250000000074 0.01588381399999994
0.463500000000074 0.015982466000000084
0.465750000000074 0.01606949999999996
0.468000000000075 0.016553034999999827
0.470250000000075 0.01579620100000012
0.472500000000075 0.016109461000000103
0.474750000000076 0.015969623999999794
0.477000000000076 0.015883759999999914
0.479250000000077 0.01599398299999999
0.481500000000077 0.016074807000000302
0.483750000000077 0.015868486000000015
0.486000000000078 0.01592183799999969
0.488250000000078 0.015958388000000046
0.490500000000078 0.015990999000000006
0.492750000000079 0.015840459000000084
0.495000000000079 0.015933844000000086
0.497250000000079 0.015814176999999763
0.49950000000008 0.01616481500000022
0.50175000000008 0.01599506900000014
0.50400000000008 0.016026547999999696
0.506250000000081 0.01611547499999988
0.508500000000081 0.015895080000000394
0.510750000000081 0.015885475999999787
0.513000000000082 0.015909624999999927
0.515250000000082 0.015895934
0.517500000000082 0.01626753400000025
0.519750000000083 0.015902366999999806
0.522000000000083 0.015886059000000063
0.524250000000083 0.016138762000000195
0.526500000000084 0.015944362999999573
0.528750000000084 0.01567108300000042
0.531000000000084 0.015703764999999592
0.533250000000084 0.01613147000000037
0.535500000000085 0.01613637499999987
0.537750000000085 0.015773634999999953
0.540000000000085 0.015683061999999914
0.542250000000086 0.01607270500000002
0.544500000000086 0.015872467999999973
0.546750000000086 0.016006004000000296
0.549000000000087 0.015770886999999956
0.551250000000087 0.01600054800000006
0.553500000000087 0.016336862999999813
0.555750000000088 0.01601472699999995
0.558000000000088 0.01593550900000018
0.560250000000088 0.01610268899999978
0.562500000000088 0.01600879700000002
0.564750000000089 0.015927904000000215
0.567000000000089 0.01617883099999995
0.569250000000089 0.015945960999999897
0.57150000000009 0.016234123999999905
0.57375000000009 0.016007474999999882
0.57600000000009 0.016127830000000287
0.578250000000091 0.015523083999999798
0.580500000000091 0.015923058000000267
0.582750000000091 0.01602537100000001
0.585000000000092 0.016050306999999986
0.587250000000092 0.01604545299999982
0.589500000000092 0.016111706999999864
0.591750000000092 0.016052353000000075
0.594000000000093 0.01613560500000011
0.596250000000093 0.016119161999999854
0.598500000000093 0.01584149700000026
0.600750000000094 0.016009951000000022
0.603000000000094 0.015988992000000035
0.605250000000094 0.01640943799999972
0.607500000000095 0.016179830000000006
0.609750000000095 0.0161231879999999
0.612000000000095 0.015831571000000544
0.614250000000096 0.01618959499999928
0.616500000000096 0.016111777999999966
0.618750000000096 0.01616569300000048
0.621000000000096 0.016045180999999964
0.623250000000097 0.0164552389999999
0.625500000000097 0.01585156899999962
0.627750000000097 0.01585851100000024
0.630000000000098 0.01605580200000034
0.632250000000098 0.01615769599999961
0.634500000000098 0.01585403600000035
0.636750000000099 0.01579570100000005
0.639000000000099 0.015972426999999456
0.641250000000099 0.016373152999999974
0.6435000000001 0.015936986000000708
0.6457500000001 0.016167395000000084
0.6480000000001 0.015969289999999248
0.6502500000001 0.016981059000000798
0.652500000000101 0.015762066999999824
0.654750000000101 0.016026354000000076
0.657000000000101 0.01591012699999972
0.659250000000102 0.016039206000000306
0.661500000000102 0.016039198999999726
0.663750000000102 0.0158851379999998
0.666000000000103 0.015989035000000484
0.668250000000103 0.01602238999999983
0.670500000000103 0.015950215000000156
0.672750000000104 0.01605374299999962
0.675000000000104 0.01632577799999968
0.677250000000104 0.016000567000000743
0.679500000000104 0.015989094000000037
0.681750000000105 0.0159832669999993
0.684000000000105 0.015963627000000535
0.686250000000105 0.01595738799999946
0.688500000000106 0.01598136700000019
0.690750000000106 0.01605194600000015
0.693000000000106 0.016277874000000025
0.695250000000107 0.01589350300000003
0.697500000000107 0.01574156800000015
0.699750000000107 0.015958169999999328
0.702000000000108 0.016015299000000205
0.704250000000108 0.015956307000000614
0.706500000000108 0.016058802999999955
0.708750000000108 0.015925804999999293
0.711000000000109 0.01600076900000058
0.713250000000109 0.016005816999999922
0.715500000000109 0.01594531199999949
0.71775000000011 0.016175267000000382
0.72000000000011 0.016099037000000038
0.72225000000011 0.015832712999999998
0.724500000000111 0.01602336599999976
0.726750000000111 0.016027848000000233
0.729000000000111 0.016226613999999806
0.731250000000112 0.016054022999999695
0.733500000000112 0.01597730500000072
0.735750000000112 0.01595911599999944
0.738000000000112 0.01592831600000011
0.740250000000113 0.015974035000000164
0.742500000000113 0.016115629999999825
0.744750000000113 0.015924596000000513
0.747000000000114 0.01640098299999959
0.749250000000114 0.0160526609999998
0.751500000000114 0.015926163000000493
0.753750000000115 0.01604572599999976
0.756000000000115 0.016055188000000165
0.758250000000115 0.01612148999999974
0.760500000000116 0.015990900000000252
0.762750000000116 0.016217382999999863
0.765000000000116 0.015711476999999974
0.767250000000116 0.016072617999999927
0.769500000000117 0.016050888999999735
0.771750000000117 0.015942563000000298
0.774000000000117 0.01598953800000036
0.776250000000118 0.01628459400000004
0.778500000000118 0.01606293199999964
0.780750000000118 0.016347618000000175
0.783000000000119 0.015987500999999682
0.785250000000119 0.015946711999999863
0.787500000000119 0.01612710300000053
0.78975000000012 0.015808949999999378
0.79200000000012 0.016058497000000393
0.79425000000012 0.016056799000000233
0.79650000000012 0.015925032999999367
0.798750000000121 0.0162581270000004
0.801000000000121 0.016091180000000094
0.803250000000121 0.016126767000000264
0.805500000000122 0.01585144199999977
0.807750000000122 0.016187745999999947
0.810000000000122 0.01606207000000026
0.812250000000123 0.016078901999999395
0.814500000000123 0.01602373400000001
0.816750000000123 0.01621169499999997
0.819000000000124 0.016059641000000013
0.821250000000124 0.01616661300000022
0.823500000000124 0.016059156999999935
0.825750000000124 0.01596632600000003
0.828000000000125 0.01607692900000046
0.830250000000125 0.015927640999999326
0.832500000000125 0.016102561000000293
0.834750000000126 0.015923755000000206
0.837000000000126 0.015858515999999767
0.839250000000126 0.016162249999999823
0.841500000000127 0.015977042000000274
0.843750000000127 0.016069286999999655
0.846000000000127 0.015820206999999975
0.848250000000128 0.016068967999999906
0.850500000000128 0.016243350000000767
0.852750000000128 0.01608217899999964
0.855000000000128 0.015941345999999967
0.857250000000129 0.015761975000000206
0.859500000000129 0.016054750999999534
0.861750000000129 0.01597258299999993
0.86400000000013 0.016209708000000767
0.86625000000013 0.016521108999999257
0.86850000000013 0.01648827999999991
0.870750000000131 0.01599291300000072
0.873000000000131 0.015715999999999397
0.875250000000131 0.016044787000000227
0.877500000000132 0.01592773600000008
0.879750000000132 0.016135646999999587
0.882000000000132 0.016100135000000293
0.884250000000132 0.015922621000000525
0.886500000000133 0.01649342699999945
0.888750000000133 0.01605670899999989
0.891000000000133 0.016069175000000158
0.893250000000134 0.015984326999999965
0.895500000000134 0.016151945999999917
0.897750000000134 0.015876464000000645
0.900000000000135 0.01603407599999951
0.902250000000135 0.016182054999999806
0.904500000000135 0.0162094960000001
0.906750000000136 0.016108978000000107
0.909000000000136 0.016136074000000278
0.911250000000136 0.01594050099999933
0.913500000000136 0.016114805000000842
0.915750000000137 0.016101341999999796
0.918000000000137 0.016037434999999434
0.920250000000137 0.01606460900000073
0.922500000000138 0.016344521999999806
0.924750000000138 0.015897179999999622
0.927000000000138 0.01611103100000033
0.929250000000139 0.015954637000000105
0.931500000000139 0.016147402999999727
0.933750000000139 0.016239135000000182
0.936000000000139 0.01599109499999951
0.93825000000014 0.016281636000000432
0.94050000000014 0.016122948999999664
0.94275000000014 0.01623182199999995
0.945000000000141 0.016078370000000675
0.947250000000141 0.016113067000000036
0.949500000000141 0.016016060999999304
0.951750000000142 0.01618777500000057
0.954000000000142 0.016229166999999656
0.956250000000142 0.016140247000000052
0.958500000000143 0.015904214999999944
0.960750000000143 0.016006683999999716
0.963000000000143 0.016100130999999962
0.965250000000143 0.01613971800000069
0.967500000000144 0.016198332999999288
0.969750000000144 0.01611013700000008
0.972000000000144 0.015875069000000686
0.974250000000145 0.01622581099999998
0.976500000000145 0.016029583999999986
0.978750000000145 0.016137057999999982
0.981000000000146 0.015992165999999308
0.983250000000146 0.016154056000000416
0.985500000000146 0.015993524999999842
0.987750000000147 0.015731215999999826
0.990000000000147 0.016033395000000006
0.992250000000147 0.016419556000000668
0.994500000000147 0.016077926999999548
0.996750000000148 0.01617600099999983
0.999000000000148 0.01609155000000051
1.00125000000015 0.01602302199999972
1.00350000000015 0.016124045999999836
1.00575000000015 0.016059793000000155
1.00800000000015 0.0162928029999998
1.01025000000015 0.01584945900000001
1.01250000000015 0.016101245999999847
1.01475000000015 0.016072585999999944
1.01700000000015 0.015925284000000595
1.01925000000015 0.015978753999999817
1.02150000000015 0.01622843699999965
1.02375000000015 0.016153980000000345
1.02600000000015 0.016313060999999962
1.02825000000015 0.016130751000000387
1.03050000000015 0.01607927099999973
1.03275000000015 0.016046195000000374
1.03500000000015 0.016113425999999542
1.03725000000015 0.01619657200000013
1.03950000000015 0.01604257500000017
1.04175000000015 0.016529954000000124
1.04400000000015 0.0162573909999999
1.04625000000015 0.01616220399999957
1.04850000000015 0.01607526799999981
1.05075000000016 0.01602325600000043
1.05300000000016 0.016027709999999473
1.05525000000016 0.016116094000000025
1.05750000000016 0.016092449000000286
1.05975000000016 0.016230782000000055
1.06200000000016 0.01641310000000029
1.06425000000016 0.016144364999999716
1.06650000000016 0.016273017999999695
1.06875000000016 0.01614648299999999
1.07100000000016 0.01617840000000026
1.07325000000016 0.01612675199999991
1.07550000000016 0.016188233000000274
1.07775000000016 0.016272939000000264
1.08000000000016 0.016198396999999254
1.08225000000016 0.01595523700000001
1.08450000000016 0.01595104500000044
1.08675000000016 0.016130406000000264
1.08900000000016 0.016226279999999704
1.09125000000016 0.016202672000000362
1.09350000000016 0.016329850999999174
1.09575000000016 0.016371023000000484
1.09800000000016 0.01618237300000036
1.10025000000016 0.016123887999999198
1.10250000000016 0.016109954000000037
1.10475000000016 0.016192961000000672
1.10700000000016 0.016244571999999735
1.10925000000016 0.01613681300000014
1.11150000000016 0.016240344999999934
1.11375000000016 0.016455000999999747
1.11600000000016 0.016169504999999695
1.11825000000016 0.016217026000000523
1.12050000000016 0.01600570599999962
1.12275000000017 0.01619122800000028
1.12500000000017 0.01604637600000025
1.12725000000017 0.01608752199999941
1.12950000000017 0.01647878900000066
1.13175000000017 0.016143222999999374
1.13400000000017 0.01626054900000007
1.13625000000017 0.016104314000000564
1.13850000000017 0.01612630199999998
1.14075000000017 0.016073779000000066
1.14300000000017 0.016263433999999855
1.14525000000017 0.016281467999999855
1.14750000000017 0.016497880000000187
1.14975000000017 0.01630998200000011
1.15200000000017 0.016366305000000025
1.15425000000017 0.016216953999999895
1.15650000000017 0.016384688999999675
1.15875000000017 0.01614246000000019
1.16100000000017 0.015884610999999715
1.16325000000017 0.016404081000000126
1.16550000000017 0.016587570999999635
1.16775000000017 0.016438524000000676
1.17000000000017 0.016222609999999804
1.17225000000017 0.01633890499999957
1.17450000000017 0.01625197899999975
1.17675000000017 0.016336745000000263
1.17900000000017 0.016286806000000098
1.18125000000017 0.01622891100000068
1.18350000000017 0.01662770199999919
1.18575000000017 0.016394656000001007
1.18800000000017 0.01628389599999913
1.19025000000017 0.01620921700000011
1.19250000000017 0.01643038699999977
1.19475000000017 0.016389031000000998
1.19700000000018 0.01611475799999873
1.19925000000018 0.01669083900000068
1.20150000000018 0.016142065000000372
1.20375000000018 0.016077850000000282
1.20600000000018 0.016277415999999434
1.20825000000018 0.016403304000000674
1.21050000000018 0.01636672499999925
1.21275000000018 0.01632687699999913
1.21500000000018 0.01641063600000159
1.21725000000018 0.016621750999998852
1.21950000000018 0.016527317999999624
1.22175000000018 0.016623493000000877
1.22400000000018 0.016392423999999295
1.22625000000018 0.016097759000000877
1.22850000000018 0.016447062999999318
1.23075000000018 0.016385357000000766
1.23300000000018 0.016701376000000323
1.23525000000018 0.016569568999999618
1.23750000000018 0.016387083999999774
1.23975000000018 0.016476930999999695
1.24200000000018 0.01618576100000091
1.24425000000018 0.016423295999999254
1.24650000000018 0.016384420999999705
1.24875000000018 0.016164475000000067
1.25100000000018 0.016479315999999855
1.25325000000018 0.016364182000000227
1.25550000000018 0.016534981999999587
1.25775000000018 0.01643043600000027
1.26000000000018 0.01651091799999982
1.26225000000018 0.016377500000000822
1.26450000000018 0.01659534899999926
1.26675000000018 0.016549839999999705
1.26900000000019 0.016689357000000626
1.27125000000019 0.016512698999999742
1.27350000000019 0.01645617700000024
1.27575000000019 0.016556331000000313
1.27800000000019 0.01650423099999898
1.28025000000019 0.016458657000001153
1.28250000000019 0.01628221200000013
1.28475000000019 0.0163320640000002
1.28700000000019 0.01708042399999954
1.28925000000019 0.016739650999999967
1.29150000000019 0.016313889999999276
1.29375000000019 0.016227719999999834
1.29600000000019 0.016773629000001122
1.29825000000019 0.016604723999998683
1.30050000000019 0.016173828000001222
1.30275000000019 0.016892743999999738
1.30500000000019 0.016629073000000716
1.30725000000019 0.01657996699999842
1.30950000000019 0.01660663900000081
1.31175000000019 0.01677221499999959
1.31400000000019 0.016594270000000577
1.31625000000019 0.016649358000000447
1.31850000000019 0.016882636000000062
1.32075000000019 0.016824043999999816
1.32300000000019 0.016626443999999907
1.32525000000019 0.016646214999999742
1.32750000000019 0.01651673299999956
1.32975000000019 0.016639398000000583
1.33200000000019 0.016667424999999625
1.33425000000019 0.016642798999999542
1.33650000000019 0.017040437000000352
1.33875000000019 0.01675361800000097
1.34100000000019 0.01662533399999866
1.3432500000002 0.016636649000000503
1.3455000000002 0.01648556199999973
1.3477500000002 0.01674284799999981
1.3500000000002 0.017151661999999845
1.3522500000002 0.016858748000000645
1.3545000000002 0.016698247000000777
1.3567500000002 0.016726106999998436
1.3590000000002 0.016498135000000858
1.3612500000002 0.016945134000000195
1.3635000000002 0.016728774000000612
1.3657500000002 0.01656425299999853
1.3680000000002 0.016738006000000638
1.3702500000002 0.016868080000000063
1.3725000000002 0.016784284999999954
1.3747500000002 0.016870863999999486
1.3770000000002 0.016716768000000215
1.3792500000002 0.016841729999999444
1.3815000000002 0.01683659200000065
1.3837500000002 0.016774608000000413
1.3860000000002 0.01700051599999952
1.3882500000002 0.016432844000000557
1.3905000000002 0.016773729000000515
1.3927500000002 0.016892655999999562
1.3950000000002 0.016725295999998835
1.3972500000002 0.017039427000000273
1.3995000000002 0.01659225000000042
1.4017500000002 0.016849028999999405
1.4040000000002 0.017174682000000274
1.4062500000002 0.01687066700000095
1.4085000000002 0.01685565599999883
1.4107500000002 0.017001108000000542
1.4130000000002 0.016838972000000396
1.41525000000021 0.01663697699999922
1.41750000000021 0.016650667000000396
1.41975000000021 0.017093767000000426
1.42200000000021 0.016839426999998963
1.42425000000021 0.016610945000000044
1.42650000000021 0.01704224000000032
1.42875000000021 0.01679786999999955
1.43100000000021 0.016825614000000044
1.43325000000021 0.016891084000000944
1.43550000000021 0.017188653999999914
1.43775000000021 0.016859743999999566
1.44000000000021 0.01685819899999963
1.44225000000021 0.017048482999999948
1.44450000000021 0.017002470000001324
1.44675000000021 0.01682113799999918
1.44900000000021 0.016913708000000582
1.45125000000021 0.016844609999999705
1.45350000000021 0.017208716000000734
1.45575000000021 0.0172231699999994
1.45800000000021 0.016940576999999735
1.46025000000021 0.01660142799999953
1.46250000000021 0.016603822000000434
1.46475000000021 0.016933487999999386
1.46700000000021 0.016987952000000917
1.46925000000021 0.017015425000000306
1.47150000000021 0.016714334999999636
1.47375000000021 0.016986324999999525
1.47600000000021 0.01689829200000048
1.47825000000021 0.01680433800000003
1.48050000000021 0.016940588000000645
1.48275000000021 0.016884526999998428
1.48500000000021 0.01703327200000082
1.48725000000021 0.017124087999999205
1.48950000000022 0.016883719000000852
1.49175000000022 0.01675544099999904
1.49400000000022 0.016978477000000325
1.49625000000022 0.016904030000000958
1.49850000000022 0.01699770099999931
1.50075000000022 0.016866096999999414
1.50300000000022 0.016925017000000153
1.50525000000022 0.01712140000000062
1.50750000000022 0.016686014999999443
1.50975000000022 0.017008546000001346
1.51200000000022 0.016947282999998592
1.51425000000022 0.016833364000000017
1.51650000000022 0.016908210000000423
1.51875000000022 0.017263072000000435
1.52100000000022 0.017097579999999724
1.52325000000022 0.01688522899999967
1.52550000000022 0.01673940200000068
1.52775000000022 0.01736449100000037
1.53000000000022 0.016952864999998596
1.53225000000022 0.017005264000001574
1.53450000000022 0.01666912499999995
1.53675000000022 0.017270466999999456
1.53900000000022 0.017041564999999537
1.54125000000022 0.017097680000000892
1.54350000000022 0.01698554599999902
1.54575000000022 0.017061233999999814
1.54800000000022 0.01708779199999988
1.55025000000022 0.017058592000001482
1.55250000000022 0.01745478099999964
1.55475000000022 0.01671182399999971
1.55700000000022 0.017019856999999305
1.55925000000022 0.017089794000000325
1.56150000000023 0.01700293500000072
1.56375000000023 0.017058362000000216
1.56600000000023 0.0167879219999989
1.56825000000023 0.017175745000001186
1.57050000000023 0.016896187999998702
1.57275000000023 0.01687218200000018
1.57500000000023 0.016766726000000176
1.57725000000023 0.01724764799999967
1.57950000000023 0.016780671000001135
1.58175000000023 0.017032615999999834
1.58400000000023 0.017031247999998556
1.58625000000023 0.01711201500000037
1.58850000000023 0.017011595000001378
1.59075000000023 0.017050036999998852
1.59300000000023 0.01693905299999976
1.59525000000023 0.01700794799999983
1.59750000000023 0.017029826999999997
1.59975000000023 0.017033953000000324
1.60200000000023 0.01691633300000106
1.60425000000023 0.016957793999999637
1.60650000000023 0.017204025999999928
1.60875000000023 0.017057518999999743
1.61100000000023 0.01709977099999982
1.61325000000023 0.017139124999999922
1.61550000000023 0.016980424999999855
1.61775000000023 0.017361064000001036
1.62000000000023 0.017027120999999923
1.62225000000023 0.017128002999999836
1.62450000000023 0.01705854499999937
1.62675000000023 0.017132968000000304
1.62900000000023 0.01717304800000008
1.63125000000023 0.017086734999999464
1.63350000000023 0.01710539000000111
1.63575000000024 0.017210691999999028
1.63800000000024 0.017146961999999988
1.64025000000024 0.016831522000000376
1.64250000000024 0.01701307199999924
1.64475000000024 0.017110876000000275
1.64700000000024 0.017002697000000566
1.64925000000024 0.0170727270000004
1.65150000000024 0.01708447899999932
1.65375000000024 0.01709093700000075
1.65600000000024 0.017083923999999584
1.65825000000024 0.01700670099999968
1.66050000000024 0.017024207000000402
1.66275000000024 0.017145659000000535
1.66500000000024 0.017063276999998322
1.66725000000024 0.017245986000000713
1.66950000000024 0.017170808999999565
1.67175000000024 0.01698927600000033
1.67400000000024 0.017116190999999503
1.67625000000024 0.016807371000000515
1.67850000000024 0.01710783899999946
1.68075000000024 0.017036073999999957
1.68300000000024 0.01718151600000084
1.68525000000024 0.017330433999999784
1.68750000000024 0.01699871900000005
1.68975000000024 0.01710337199999934
1.69200000000024 0.01701179400000008
1.69425000000024 0.017011391000000486
1.69650000000024 0.01704485199999972
1.69875000000024 0.016972606000001278
1.70100000000024 0.017265009999999137
1.70325000000024 0.01707819499999985
1.70550000000024 0.017064104000001024
1.70775000000025 0.017171447999999145
1.71000000000025 0.017031635000000378
1.71225000000025 0.01689045300000025
1.71450000000025 0.01699669799999981
1.71675000000025 0.017445111999998986
1.71900000000025 0.017144898999999825
1.72125000000025 0.01709817000000058
1.72350000000025 0.01702976300000003
1.72575000000025 0.017084939000000077
1.72800000000025 0.017166936000000632
1.73025000000025 0.016798355999998904
1.73250000000025 0.01719879300000038
1.73475000000025 0.017425618000000753
1.73700000000025 0.017118728999999888
1.73925000000025 0.017104012999999085
1.74150000000025 0.017038412999999863
1.74375000000025 0.017200624000000886
1.74600000000025 0.017197025999999838
1.74825000000025 0.016901492000000573
1.75050000000025 0.017423439999999957
1.75275000000025 0.016893835999999496
1.75500000000025 0.017338044000000608
1.75725000000025 0.01716150399999883
1.75950000000025 0.01713452400000115
1.76175000000025 0.017085363999999714
1.76400000000025 0.017118160999999077
1.76625000000025 0.017022250000000128
1.76850000000025 0.017012479999999996
1.77075000000025 0.01698802499999985
1.77300000000025 0.017181092000001286
1.77525000000025 0.01706677199999973
1.77750000000025 0.017085466999999355
1.77975000000025 0.017064183000000455
1.78200000000026 0.017200212000000548
1.78425000000026 0.01705483699999988
1.78650000000026 0.017039271999999883
1.78875000000026 0.017118678999999304
1.79100000000026 0.01712891500000069
1.79325000000026 0.017062258999999358
1.79550000000026 0.017211167999999333
1.79775000000026 0.017021095000000486
1.80000000000026 0.017332144000000937
1.80225000000026 0.017122761999999625
1.80450000000026 0.016807999999999268
1.80675000000026 0.01719570800000092
1.80900000000026 0.017127431999998777
1.81125000000026 0.017134163999999785
1.81350000000026 0.016898008000000075
1.81575000000026 0.016955515000001142
1.81800000000026 0.017286119999999627
1.82025000000026 0.01686096499999934
1.82250000000026 0.017182294000001264
1.82475000000026 0.01707369499999878
1.82700000000026 0.017200121000000124
1.82925000000026 0.01713865700000028
1.83150000000026 0.017385105000000678
1.83375000000026 0.01717434299999887
1.83600000000026 0.017170871000001142
1.83825000000026 0.01726174299999883
1.84050000000026 0.017206853000001132
1.84275000000026 0.017287062999999492
1.84500000000026 0.017179769000000178
1.84725000000026 0.01690552099999998
1.84950000000026 0.017325430999999725
1.85175000000026 0.016980076999999483
1.85400000000026 0.017271896000000453
1.85625000000027 0.016864130000000088
1.85850000000027 0.01730955100000031
1.86075000000027 0.01718171399999946
1.86300000000027 0.017003539000000956
1.86525000000027 0.01715289299999867
1.86750000000027 0.01714388100000086
1.86975000000027 0.017093408999999227
1.87200000000027 0.017071547000000464
1.87425000000027 0.017223471999999518
1.87650000000027 0.017296820000000324
1.87875000000027 0.017029919000000504
1.88100000000027 0.017315518000000196
1.88325000000027 0.017082450000000193
1.88550000000027 0.017056967000000256
1.88775000000027 0.01710392499999891
1.89000000000027 0.017118529000001104
1.89225000000027 0.01707595399999917
1.89450000000027 0.016953731999999277
1.89675000000027 0.01707760000000036
1.89900000000027 0.01713926600000093
1.90125000000027 0.016977662000000393
1.90350000000027 0.017159276999999307
1.90575000000027 0.016856637000000063
1.90800000000027 0.017173865000000177
1.91025000000027 0.016810473999999687
1.91250000000027 0.01692086399999937
1.91475000000027 0.017442278000000755
1.91700000000027 0.017186866999999495
1.91925000000027 0.01718362300000109
1.92150000000027 0.017163367999998513
1.92375000000027 0.01710294400000123
1.92600000000027 0.01693254799999977
1.92825000000028 0.01720356599999917
1.93050000000028 0.0171590840000011
1.93275000000028 0.01712716599999986
1.93500000000028 0.017203124999999986
1.93725000000028 0.01701848799999972
1.93950000000028 0.017091488000000155
1.94175000000028 0.0170750230000003
1.94400000000028 0.017217855999998477
1.94625000000028 0.01735118600000085
1.94850000000028 0.016911844999999204
1.95075000000028 0.0171501420000002
1.95300000000028 0.017007848000000436
1.95525000000028 0.017107215999999426
1.95750000000028 0.017168607000000335
1.95975000000028 0.01704407200000091
1.96200000000028 0.017063024999998788
1.96425000000028 0.016979072000001594
1.96650000000028 0.017055058999998707
1.96875000000028 0.01710449000000125
1.97100000000028 0.017156400999999377
1.97325000000028 0.017040456000000148
1.97550000000028 0.01709059899999943
1.97775000000028 0.017333345000000833
1.98000000000028 0.017491430999999835
1.98225000000028 0.017184049999999118
1.98450000000028 0.017209431000001274
1.98675000000028 0.01733190599999901
1.98900000000028 0.017231074999999763
1.99125000000028 0.016849219000000915
1.99350000000028 0.01669089800000023
1.99575000000028 0.017278026999999696
1.99800000000028 0.017211525999998756
2.00025000000028 0.017114226000000343
2.00250000000029 0.017114566000000053
2.00475000000029 0.016896603000001065
2.00700000000029 0.01718477000000007
2.00925000000029 0.017107492999999252
2.01150000000029 0.016991521999999648
2.01375000000029 0.017298710000000384
2.01600000000029 0.017224436999999426
2.01825000000029 0.016978980000001087
2.02050000000029 0.017082790999999986
2.02275000000029 0.01682477700000007
2.02500000000029 0.017008381000000128
2.02725000000029 0.017177773999998536
2.02950000000029 0.017203325000000547
2.03175000000029 0.01716397300000061
2.03400000000029 0.01706026699999974
2.03625000000029 0.01710315499999915
2.03850000000029 0.017326350000001156
2.04075000000029 0.01755670899999906
2.0430000000003 0.01705268000000082
2.0452500000003 0.01723296800000007
2.0475000000003 0.017235609000000096
2.0497500000003 0.017045884999999927
2.0520000000003 0.017026667999999745
2.0542500000003 0.017072129999998964
2.0565000000003 0.016969429000001313
2.0587500000003 0.017246749999999977
2.0610000000003 0.01704604699999912
2.0632500000003 0.017086362000000577
2.0655000000003 0.016982834000000224
2.0677500000003 0.017178954000000246
2.0700000000003 0.017654902999998612
2.0722500000003 0.016789844000001608
2.0745000000003 0.01695817199999894
2.0767500000003 0.017028288000000558
2.0790000000003 0.017491095000000456
2.0812500000003 0.017091216999999048
2.0835000000003 0.016942522000000793
2.08575000000031 0.016920072999999647
2.08800000000031 0.017017169999999027
2.09025000000031 0.01702034400000052
2.09250000000031 0.016868963000000292
2.09475000000031 0.01741934200000017
2.09700000000031 0.01716564300000023
2.09925000000031 0.017634332000000086
2.10150000000031 0.016785533000000186
2.10375000000031 0.017020768000000075
2.10600000000031 0.01746315499999973
2.10825000000031 0.01712715899999928
2.11050000000031 0.016938075000000552
2.11275000000031 0.0172958009999995
2.11500000000031 0.016878137000000848
2.11725000000031 0.017103120999999888
2.11950000000031 0.01694397999999886
2.12175000000031 0.016800465000001097
2.12400000000031 0.01704371800000004
2.12625000000031 0.01714778699999897
2.12850000000032 0.017645864000000344
2.13075000000032 0.01656992999999929
2.13300000000032 0.017153727000000174
2.13525000000032 0.017005256000000912
2.13750000000032 0.016933778000000288
2.13975000000032 0.017155024999999213
2.14200000000032 0.0170984040000004
2.14425000000032 0.01708398799999955
2.14650000000032 0.01695072700000111
2.14875000000032 0.017270332999999027
2.15100000000032 0.016844503999999816
2.15325000000032 0.017060387000000787
2.15550000000032 0.01697384000000035
2.15775000000032 0.01774574299999898
2.16000000000032 0.01695980200000058
2.16225000000032 0.017022432999999282
2.16450000000032 0.01714256500000033
2.16675000000032 0.01699412099999975
2.16900000000032 0.017199999000000687
2.17125000000033 0.017231679
2.17350000000033 0.0172306889999998
2.17575000000033 0.01719876599999992
2.17800000000033 0.017567241000000067
2.18025000000033 0.017101393999999104
2.18250000000033 0.017119787000000386
2.18475000000033 0.016619135000000895
2.18700000000033 0.017775020999998503
2.18925000000033 0.01677972400000094
2.19150000000033 0.016981780000000057
2.19375000000033 0.017353164999999393
2.19600000000033 0.01697529299999978
2.19825000000033 0.017003270000000015
2.20050000000033 0.01699750200000061
2.20275000000033 0.0172841659999996
2.20500000000033 0.01719453000000115
2.20725000000033 0.017320276999999606
2.20950000000033 0.01760269200000053
2.21175000000033 0.017325374999998644
2.21400000000034 0.0172008210000012
2.21625000000034 0.017869580999999357
2.21850000000034 0.01688581400000011
2.22075000000034 0.017097031000000484
2.22300000000034 0.01726601399999872
2.22525000000034 0.017050125000000804
2.22750000000034 0.017463483000000224
2.22975000000034 0.016992502999999104
2.23200000000034 0.016985617999999647
2.23425000000034 0.01676178199999967
2.23650000000034 0.01711733200000154
2.23875000000034 0.017007381999999183
2.24100000000034 0.01711785599999871
2.24325000000034 0.017361379000000454
2.24550000000034 0.017018920000001714
2.24775000000034 0.017668957999998014
2.25000000000034 0.01689386500000012
2.25225000000034 0.016798327000000057
2.25450000000034 0.016961215000002028
2.25675000000035 0.017101675999999344
2.25900000000035 0.017361871999998613
2.26125000000035 0.017002444000002725
2.26350000000035 0.017078380999997478
2.26575000000035 0.017907862000001273
2.26800000000035 0.018570976999999544
2.27025000000035 0.018555707000000865
2.27250000000035 0.018761545000000268
2.27475000000035 0.019005778000000362
2.27700000000035 0.017896884999998974
2.27925000000035 0.017705010000000243
2.28150000000035 0.01691317699999928
2.28375000000035 0.017841478000001132
2.28600000000035 0.017846477999999166
2.28825000000035 0.017873778999998535
2.29050000000035 0.01767986300000146
2.29275000000035 0.017708063000000607
2.29500000000035 0.01764764200000002
2.29725000000035 0.01764824400000009
2.29950000000036 0.0171455569999992
2.30175000000036 0.017450913000001123
2.30400000000036 0.01701828399999883
2.30625000000036 0.017431420000001197
2.30850000000036 0.01700642199999791
2.31075000000036 0.01787762400000048
2.31300000000036 0.016948334000002063
2.31525000000036 0.017023542999996977
2.31750000000036 0.017042648000000327
2.31975000000036 0.017344696000002102
2.32200000000036 0.017219393999997834
2.32425000000036 0.01750309400000205
2.32650000000036 0.0171285879999985
2.32875000000036 0.01688138600000144
2.33100000000036 0.016800915000001027
2.33325000000036 0.016903074999998324
2.33550000000036 0.0172019220000017
2.33775000000036 0.016845559000000065
2.34000000000036 0.017677153999997586
2.34225000000037 0.01895725299999995
2.34450000000037 0.018075073000002106
2.34675000000037 0.01815761299999963
2.34900000000037 0.0184233419999984
2.35125000000037 0.018480150000002027
2.35350000000037 0.017261283999999932
2.35575000000037 0.017114851999998848
2.35800000000037 0.017062359000000527
2.36025000000037 0.017535769999998507
2.36250000000037 0.017457842999998974
2.36475000000037 0.01736557200000277
2.36700000000037 0.017582198999999576
2.36925000000037 0.017556504999998168
2.37150000000037 0.017795136000000156
2.37375000000037 0.018016071000001688
2.37600000000037 0.016936204000000288
2.37825000000037 0.017170382999999845
2.38050000000037 0.017004404999998002
2.38275000000037 0.017022408000002542
2.38500000000038 0.01698510299999967
2.38725000000038 0.017294657999997298
2.38950000000038 0.017010023000000984
2.39175000000038 0.01715622400000072
2.39400000000038 0.01707608099999902
2.39625000000038 0.01735121000000106
2.39850000000038 0.017194278000001617
2.40075000000038 0.017267037999999957
2.40300000000038 0.017020029999997632
2.40525000000038 0.017880281000000053
2.40750000000038 0.01681149400000237
2.40975000000038 0.01679365199999694
2.41200000000038 0.0169265110000012
2.41425000000038 0.01696499999999901
2.41650000000038 0.016979576000000662
2.41875000000038 0.01702161600000096
2.42100000000038 0.01714086599999831
2.42325000000038 0.01670680500000188
2.42550000000039 0.01700028399999809
2.42775000000039 0.017058473000002294
2.43000000000039 0.016959111999998555
2.43225000000039 0.017014308000000256
2.43450000000039 0.017012414999999947
2.43675000000039 0.01776571499999946
2.43900000000039 0.01693044499999985
2.44125000000039 0.017768231000001578
2.44350000000039 0.018378912999999386
2.44575000000039 0.018176934999999617
2.44800000000039 0.018196502999998643
2.45025000000039 0.018026868000003304
2.45250000000039 0.01812491199999755
2.45475000000039 0.01717559500000121
2.45700000000039 0.017091074999999734
2.45925000000039 0.017595088000000203
2.46150000000039 0.01748809700000109
2.46375000000039 0.01717970500000021
2.46600000000039 0.017591231999997348
2.4682500000004 0.018361066000000648
2.4705000000004 0.017242413000001733
2.4727500000004 0.01764549800000026
2.4750000000004 0.016951072999997763
2.4772500000004 0.017421214000002294
2.4795000000004 0.017105209999996873
2.4817500000004 0.01710266300000285
2.4840000000004 0.016775060999997038
2.4862500000004 0.01733238700000328
2.4885000000004 0.017005022999999397
2.4907500000004 0.01711326499999899
2.4930000000004 0.01721951500000074
2.4952500000004 0.017295112999999418
2.4975000000004 0.025426086999999598


==> Images/Results/sourcebeam_timesteptimes_ref_hfm20.txt <==
t steptime
0.0 0.033136623999999996
0.00225000000000035 0.035255014
0.0045000000000007 0.03677101999999999
0.00675000000000106 0.03872645100000002
0.00900000000000141 0.04054011399999999
0.0112500000000018 0.041487052000000024
0.0135000000000021 0.042519536999999996
0.0157500000000025 0.04456608299999998
0.0180000000000028 0.045640705999999975
0.0202500000000032 0.046977745000000015
0.0225000000000035 0.04861582000000003
0.0247500000000039 0.04941142900000001
0.0270000000000042 0.05103073899999999
0.0292500000000046 0.05184359100000002
0.0315000000000049 0.05313168899999998
0.0337500000000053 0.05573154999999996
0.0360000000000056 0.05701533400000003
0.038250000000006 0.05784667700000001
0.0405000000000063 0.05900668499999995
0.0427500000000067 0.06017001600000005
0.045000000000007 0.06071771199999998
0.0472500000000074 0.061823890999999964
0.0495000000000077 0.06284263300000004
0.0517500000000081 0.063858113
0.0540000000000084 0.06457140799999994
0.0562500000000088 0.06510566700000009
0.0585000000000091 0.06596198900000005
0.0607500000000095 0.0674753079999999
0.0630000000000098 0.06915443700000012
0.0652500000000102 0.070392134
0.0675000000000105 0.07044151499999995
0.0697500000000109 0.07197956299999997
0.0720000000000112 0.07310363099999995
0.0742500000000116 0.07334986300000002
0.0765000000000119 0.07503880100000004
0.0787500000000123 0.07547566200000011
0.0810000000000126 0.07605599299999977
0.083250000000013 0.07823027299999996
0.0855000000000133 0.07819541100000027
0.0877500000000137 0.07981643199999988
0.090000000000014 0.079753658
0.0922500000000143 0.08062635699999987
0.0945000000000147 0.08196892
0.096750000000015 0.08166705200000024
0.0990000000000154 0.0819725929999997
0.101250000000016 0.08321418600000019
0.103500000000016 0.0861744299999998
0.105750000000016 0.08630038400000029
0.108000000000017 0.0877568059999998
0.110250000000017 0.08830100499999993
0.112500000000017 0.08863154799999995
0.114750000000018 0.08975111000000036
0.117000000000018 0.08977983099999998
0.119250000000019 0.08978077799999973
0.121500000000019 0.09133148400000035
0.123750000000019 0.09370880599999998
0.12600000000002 0.09381309699999996
0.12825000000002 0.09509953699999985
0.13050000000002 0.09511157200000042
0.132750000000021 0.09629795299999966
0.135000000000021 0.0967305620000003
0.137250000000021 0.09833489899999925
0.139500000000022 0.0991865970000001
0.141750000000022 0.09990058099999999
0.144000000000022 0.09933904599999988
0.146250000000023 0.09915243400000051
0.148500000000023 0.09979669899999966
0.150750000000024 0.09893980500000055
0.153000000000024 0.09924398799999956
0.155250000000024 0.10245280500000042
0.157500000000025 0.10255072599999959
0.159750000000025 0.1031796930000004
0.162000000000025 0.10298556199999975
0.164250000000026 0.1037928560000001
0.166500000000026 0.10321890099999997
0.168750000000026 0.10291068200000009
0.171000000000027 0.10284684300000002
0.173250000000027 0.10496318800000015
0.175500000000028 0.10623356699999942
0.177750000000028 0.10679008100000065
0.180000000000028 0.10603880899999929
0.182250000000029 0.1069472350000007
0.184500000000029 0.10711560799999997
0.186750000000029 0.10872876699999967
0.18900000000003 0.1088734640000002
0.19125000000003 0.10846791899999975
0.19350000000003 0.10897153500000023
0.195750000000031 0.10928253799999954
0.198000000000031 0.10827957800000032
0.200250000000032 0.10944208899999985
0.202500000000032 0.1108973820000001
0.204750000000032 0.11184084200000033
0.207000000000033 0.11145946399999929
0.209250000000033 0.11222294100000063
0.211500000000033 0.1113801909999994
0.213750000000034 0.11080293100000027
0.216000000000034 0.1107585000000002
0.218250000000034 0.11387223999999918
0.220500000000035 0.11456832700000064
0.222750000000035 0.11423035400000003
0.225000000000036 0.11380974899999963
0.227250000000036 0.11477198300000069
0.229500000000036 0.11546801799999962
0.231750000000037 0.11582232299999973
0.234000000000037 0.11537379199999975
0.236250000000037 0.1158161160000013
0.238500000000038 0.11597311599999927
0.240750000000038 0.11454527599999942
0.243000000000038 0.11591069500000017
0.245250000000039 0.11767283700000064
0.247500000000039 0.1179538830000002
0.24975000000004 0.11738448200000029
0.25200000000004 0.11838930799999936
0.25425000000004 0.11761202599999976
0.256500000000041 0.11681756099999951
0.258750000000041 0.11937047800000045
0.261000000000041 0.12010543599999934
0.263250000000042 0.12052033500000014
0.265500000000042 0.1204073440000002
0.267750000000042 0.12024188900000077
0.270000000000043 0.1221742559999992
0.272250000000043 0.12182908299999973
0.274500000000044 0.12182294000000127
0.276750000000044 0.12208677499999965
0.279000000000044 0.12193168700000001
0.281250000000045 0.12026508699999994
0.283500000000045 0.12164280400000038
0.285750000000045 0.12340672599999891
0.288000000000046 0.12350041400000045
0.290250000000046 0.12412882599999975
0.292500000000046 0.1238545809999998
0.294750000000047 0.12219898400000062
0.297000000000047 0.12215351999999946
0.299250000000048 0.12432691900000137
0.301500000000048 0.12537599999999927
0.303750000000048 0.12596152200000077
0.306000000000049 0.12552571300000004
0.308250000000049 0.1253014109999988
0.310500000000049 0.12673484399999957
0.31275000000005 0.12706926400000107
0.31500000000005 0.12630091499999985
0.31725000000005 0.1269332349999992
0.319500000000051 0.1253271980000008
0.321750000000051 0.12475301199999933
0.324000000000052 0.12802138600000035
0.326250000000052 0.1273153580000006
0.328500000000052 0.12781551700000016
0.330750000000053 0.1276804829999989
0.333000000000053 0.1266071370000006
0.335250000000053 0.12518625300000075
0.337500000000054 0.12695919399999944
0.339750000000054 0.12821258600000007
0.342000000000054 0.12854656599999892
0.344250000000055 0.1280276450000013
0.346500000000055 0.12944448899999905
0.348750000000056 0.1294148719999999
0.351000000000056 0.12923101800000047
0.353250000000056 0.12822022399999966
0.355500000000057 0.12845413500000014
0.357750000000057 0.1257763789999995
0.360000000000057 0.12847975600000083
0.362250000000058 0.1295234580000013
0.364500000000058 0.12944359099999758
0.366750000000058 0.1288192290000012
0.369000000000059 0.1285965719999993
0.371250000000059 0.12760618400000112
0.37350000000006 0.12683768399999806
0.37575000000006 0.12992716400000148
0.37800000000006 0.1294961360000002
0.380250000000061 0.12897396800000038
0.382500000000061 0.12870941299999927
0.384750000000061 0.1293209399999995
0.387000000000062 0.13021150900000222
0.389250000000062 0.12851389299999738
0.391500000000062 0.1287168180000009
0.393750000000063 0.12862222000000045
0.396000000000063 0.1262256810000011
0.398250000000063 0.12794072199999817
0.400500000000064 0.1286943359999988
0.402750000000064 0.12894633100000163
0.405000000000065 0.128968583999999
0.407250000000065 0.12899223100000157
0.409500000000065 0.1264697720000001
0.411750000000066 0.12720343999999884
0.414000000000066 0.13015103200000055
0.416250000000066 0.12919130699999926
0.418500000000067 0.128720972
0.420750000000067 0.12864542999999884
0.423000000000067 0.12945960000000056
0.425250000000068 0.12943863899999997
0.427500000000068 0.12885007400000248
0.429750000000069 0.128334535999997
0.432000000000069 0.12808996800000116
0.434250000000069 0.12648039800000177
0.43650000000007 0.12918157200000024
0.43875000000007 0.1299968629999988
0.44100000000007 0.1291122879999982
0.443250000000071 0.12864500100000242
0.445500000000071 0.12925035299999976
0.447750000000071 0.12654695099999813
0.450000000000072 0.12880098900000192
0.452250000000072 0.12951895699999838
0.454500000000073 0.12980732600000167
0.456750000000073 0.12900416699999795
0.459000000000073 0.12898707200000104
0.461250000000074 0.130262278
0.463500000000074 0.13074381799999912
0.465750000000074 0.12944477100000285
0.468000000000075 0.1305414469999988
0.470250000000075 0.12873311699999945
0.472500000000075 0.1269489340000014
0.474750000000076 0.1304558
0.477000000000076 0.1293068489999989
0.479250000000077 0.13062794500000052
0.481500000000077 0.12891584099999776
0.483750000000077 0.1294055329999999
0.486000000000078 0.12943343400000273
0.488250000000078 0.1275991939999983
0.490500000000078 0.12982593299999934
0.492750000000079 0.131415104000002
0.495000000000079 0.13113394899999875
0.497250000000079 0.13053248099999948
0.49950000000008 0.13059849200000073
0.50175000000008 0.131868003000001
0.50400000000008 0.13081089499999976
0.506250000000081 0.13030338200000102
0.508500000000081 0.13123713299999906
0.510750000000081 0.12994494299999815
0.513000000000082 0.12791397900000234
0.515250000000082 0.13181572599999924
0.517500000000082 0.13084452400000046
0.519750000000083 0.13148626099999916
0.522000000000083 0.13138721199999992
0.524250000000083 0.13115143599999968
0.526500000000084 0.12926892400000156
0.528750000000084 0.13241113999999854
0.531000000000084 0.13296839099999858
0.533250000000084 0.13216079000000036
0.535500000000085 0.13242477800000074
0.537750000000085 0.13563529400000007
0.540000000000085 0.13354618600000023
0.542250000000086 0.13410444000000155
0.544500000000086 0.13213086200000035
0.546750000000086 0.1329233479999985
0.549000000000087 0.1297378060000014
0.551250000000087 0.13269513599999883
0.553500000000087 0.13359169099999946
0.555750000000088 0.1326797380000002
0.558000000000088 0.1328544270000016
0.560250000000088 0.1328433959999984
0.562500000000088 0.1298485790000008
0.564750000000089 0.132507253
0.567000000000089 0.13470529299999967
0.569250000000089 0.13449518899999902
0.57150000000009 0.13402195100000114
0.57375000000009 0.1338161460000009
0.57600000000009 0.13443590799999683
0.578250000000091 0.13447303900000307
0.580500000000091 0.13315204999999963
0.582750000000091 0.13434882199999976
0.585000000000092 0.1316716679999992
0.587250000000092 0.13216571299999913
0.589500000000092 0.13514804200000086
0.591750000000092 0.13599626599999937
0.594000000000093 0.13489236000000204
0.596250000000093 0.13526434099999918
0.598500000000093 0.1338449269999984
0.600750000000094 0.13230150500000093
0.603000000000094 0.13692959200000132
0.605250000000094 0.13628030699999982
0.607500000000095 0.13594358900000003
0.609750000000095 0.1358722479999983
0.612000000000095 0.13671269299999977
0.614250000000096 0.13657817600000044
0.616500000000096 0.13599210399999961
0.618750000000096 0.1367804140000004
0.621000000000096 0.13516841899999932
0.623250000000097 0.13404969900000197
0.625500000000097 0.13788573199999732
0.627750000000097 0.13857165600000343
0.630000000000098 0.1372940189999987
0.632250000000098 0.137052323999999
0.634500000000098 0.13425349199999914
0.636750000000099 0.1342003389999995
0.639000000000099 0.13818556500000057
0.641250000000099 0.13831744299999826
0.6435000000001 0.13774765000000144
0.6457500000001 0.13783956500000016
0.6480000000001 0.13869292800000466
0.6502500000001 0.1383208719999942
0.652500000000101 0.13859221200000604
0.654750000000101 0.13832749799999533
0.657000000000101 0.13709180500000429
0.659250000000102 0.13596776899999696
0.661500000000102 0.1394241679999979
0.663750000000102 0.1401219610000055
0.666000000000103 0.13949030699999554
0.668250000000103 0.13935604499999954
0.670500000000103 0.13625004200000035
0.672750000000104 0.13769161500000138
0.675000000000104 0.14087887200000182
0.677250000000104 0.14052642899999768
0.679500000000104 0.14003345300000092
0.681750000000105 0.1398461229999981
0.684000000000105 0.14141898799999808
0.686250000000105 0.14145236400000272
0.688500000000106 0.14104493700000376
0.690750000000106 0.14059001299999352
0.693000000000106 0.1380148570000017
0.695250000000107 0.14071155399999924
0.697500000000107 0.141395119000002
0.699750000000107 0.14121098599999726
0.702000000000108 0.14091394000000435
0.704250000000108 0.140417008
0.706500000000108 0.13833041099999832
0.708750000000108 0.14163683700000007
0.711000000000109 0.1429133379999996
0.713250000000109 0.14110326800000195
0.715500000000109 0.14215164800000224
0.71775000000011 0.143059252999997
0.72000000000011 0.14339449700000273
0.72225000000011 0.14259453799999733
0.724500000000111 0.14293400100000042
0.726750000000111 0.13952150299999744
0.729000000000111 0.141775317000004
0.731250000000112 0.1442939439999975
0.733500000000112 0.1434912030000035
0.735750000000112 0.1435975189999965
0.738000000000112 0.14280840400000017
0.740250000000113 0.14110254799999922
0.742500000000113 0.14404402099999913
0.744750000000113 0.1448297980000035
0.747000000000114 0.14387951599999838
0.749250000000114 0.14419783000000308
0.751500000000114 0.14516056299999747
0.753750000000115 0.1456472249999976
0.756000000000115 0.14521135600000434
0.758250000000115 0.14486275899999868
0.760500000000116 0.14307263999999975
0.762750000000116 0.14402503499999852
0.765000000000116 0.1455591909999967
0.767250000000116 0.1461886640000003
0.769500000000117 0.14547797600000223
0.771750000000117 0.14443972200000132
0.774000000000117 0.1428362099999987
0.776250000000118 0.14693470400000308
0.778500000000118 0.14663954299999915
0.780750000000118 0.14602209999999616
0.783000000000119 0.14581343500000088
0.785250000000119 0.1465462560000006
0.787500000000119 0.14773769199999975
0.78975000000012 0.14629842300000462
0.79200000000012 0.1456655619999978
0.79425000000012 0.14385554399999734
0.79650000000012 0.14739816499999847
0.798750000000121 0.1475789830000025
0.801000000000121 0.14784236500000247
0.803250000000121 0.1477315699999977
0.805500000000122 0.14499487599999838
0.807750000000122 0.14603901400000296
0.810000000000122 0.14867473099999984
0.812250000000123 0.14755228399999964
0.814500000000123 0.14731646300000278
0.816750000000123 0.14802757100000008
0.819000000000124 0.1486373429999972
0.821250000000124 0.14766297199999912
0.823500000000124 0.14837404499999707
0.825750000000124 0.1463839100000044
0.828000000000125 0.14590548900000044
0.830250000000125 0.1485226759999989
0.832500000000125 0.14903046500000272
0.834750000000126 0.14782100199999348
0.837000000000126 0.14738324200000363
0.839250000000126 0.14492918700000246
0.841500000000127 0.1492717979999938
0.843750000000127 0.14853823600000027
0.846000000000127 0.14912895900000223
0.848250000000128 0.1487164290000038
0.850500000000128 0.15016194599999722
0.852750000000128 0.14939190199999786
0.855000000000128 0.14917128700000148
0.857250000000129 0.1493507220000012
0.859500000000129 0.14532408899999893
0.861750000000129 0.14907296700000217
0.86400000000013 0.15012104599999532
0.86625000000013 0.14948805700000634
0.86850000000013 0.14962312499999797
0.870750000000131 0.14599337899999654
0.873000000000131 0.147842598000004
0.875250000000131 0.15000871099999813
0.877500000000132 0.1492957110000006
0.879750000000132 0.14963743500000248
0.882000000000132 0.1498610599999992
0.884250000000132 0.14965327599999512
0.886500000000133 0.14981239000000102
0.888750000000133 0.14944484600000152
0.891000000000133 0.14704873899999882
0.893250000000134 0.14808043000000026
0.895500000000134 0.1503281960000038
0.897750000000134 0.15038029199999414
0.900000000000135 0.14993539700000014
0.902250000000135 0.1482086150000015
0.904500000000135 0.14737539200000072
0.906750000000136 0.15116575100000063
0.909000000000136 0.1507799919999968
0.911250000000136 0.15080998000000534
0.913500000000136 0.15117947599999582
0.915750000000137 0.1514388090000054
0.918000000000137 0.15076752199999532
0.920250000000137 0.15016185800000414
0.922500000000138 0.14895330099999882
0.924750000000138 0.14734829500000046
0.927000000000138 0.15107599199999555
0.929250000000139 0.15096587000000028
0.931500000000139 0.15055326499999921
0.933750000000139 0.15085915200000244
0.936000000000139 0.14710193999999888
0.93825000000014 0.1490041799999986
0.94050000000014 0.15119427000000485
0.94275000000014 0.15072032399999813
0.945000000000141 0.1508523910000008
0.947250000000141 0.15102496200000104
0.949500000000141 0.15088408799999797
0.951750000000142 0.14950366400000092
0.954000000000142 0.15081880599999664
0.956250000000142 0.14818997300000092
0.958500000000143 0.14917581400000302
0.960750000000143 0.1518489919999979
0.963000000000143 0.15086258600000235
0.965250000000143 0.15056388800000065
0.967500000000144 0.14961966399999937
0.969750000000144 0.14808478799999847
0.972000000000144 0.15142267400000264
0.974250000000145 0.15110328899999814
0.976500000000145 0.15058664800000088
0.978750000000145 0.15114397299999638
0.981000000000146 0.15181401499999936
0.983250000000146 0.14996566900000374
0.985500000000146 0.15003411699999702
0.987750000000147 0.1496218800000051
0.990000000000147 0.14763471099999492
0.992250000000147 0.1512121250000007
0.994500000000147 0.15072517800000185
0.996750000000148 0.15069405799999913
0.999000000000148 0.15029371400000002
1.00125000000015 0.14665810099999987
1.00350000000015 0.15141436500000083
1.00575000000015 0.15110527899999937
1.00800000000015 0.14997789099999892
1.01025000000015 0.15063983800000358
1.01250000000015 0.15098379999999878
1.01475000000015 0.15098639699999694
1.01700000000015 0.1505744080000042
1.01925000000015 0.14968303199999866
1.02150000000015 0.1464520099999973
1.02375000000015 0.14996360600000003
1.02600000000015 0.1511750780000014
1.02825000000015 0.15053916099999753
1.03050000000015 0.1503787880000047
1.03275000000015 0.14681566999999518
1.03500000000015 0.15039989200000292
1.03725000000015 0.15147418499999787
1.03950000000015 0.15056626799999862
1.04175000000015 0.15084704600000265
1.04400000000015 0.15127288499999736
1.04625000000015 0.15136805100000572
1.04850000000015 0.15187260999999808
1.05075000000016 0.15122477799999956
1.05300000000016 0.1469540670000029
1.05525000000016 0.15003415799999686
1.05750000000016 0.14869721299999838
1.05975000000016 0.1508521860000016
1.06200000000016 0.1498688389999998
1.06425000000016 0.15093489899999923
1.06650000000016 0.1472568840000008
1.06875000000016 0.1502361100000016
1.07100000000016 0.15152693399999606
1.07325000000016 0.15064781600000288
1.07550000000016 0.1507560909999981
1.07775000000016 0.15099122000000165
1.08000000000016 0.15161429399999804
1.08225000000016 0.15128214599999978
1.08450000000016 0.15044165000000476
1.08675000000016 0.1482213739999949
1.08900000000016 0.1495535970000006
1.09125000000016 0.14917685500000033
1.09350000000016 0.1515861170000008
1.09575000000016 0.14964580099999836
1.09800000000016 0.15057245300000233
1.10025000000016 0.1471156109999967
1.10250000000016 0.1507674940000001
1.10475000000016 0.15134829100000502
1.10700000000016 0.15079796999999928
1.10925000000016 0.15001176799999882
1.11150000000016 0.1517438449999986
1.11375000000016 0.15172389100000316
1.11600000000016 0.15059567400000162
1.11825000000016 0.1500429969999999
1.12050000000016 0.14656337599999603
1.12275000000017 0.1498106450000023
1.12500000000017 0.15052740000000142
1.12725000000017 0.15037983300000235
1.12950000000017 0.15014330199998938
1.13175000000017 0.14704869400000575
1.13400000000017 0.14852424199999348
1.13625000000017 0.15122714900000744
1.13850000000017 0.1506483980000013
1.14075000000017 0.1502421419999962
1.14300000000017 0.1497565460000061
1.14525000000017 0.15128075199999103
1.14750000000017 0.15036600300000202
1.14975000000017 0.15035101499999826
1.15200000000017 0.1475669260000103
1.15425000000017 0.14753754999999558
1.15650000000017 0.150765008999997
1.15875000000017 0.14939076900000714
1.16100000000017 0.15022407099999668
1.16325000000017 0.14841107600000214
1.16550000000017 0.1459446920000005
1.16775000000017 0.15047103499999537
1.17000000000017 0.15094757100000322
1.17225000000017 0.1502422769999896
1.17450000000017 0.14942298500000106
1.17675000000017 0.1507567490000099
1.17900000000017 0.15054228399999658
1.18125000000017 0.14890402599999675
1.18350000000017 0.14915406699999778
1.18575000000017 0.14582156200000895
1.18800000000017 0.14986157799999944
1.19025000000017 0.1499254069999978
1.19250000000017 0.14810245500000008
1.19475000000017 0.14945373499999448
1.19700000000018 0.146584433000001
1.19925000000018 0.14561599099999967
1.20150000000018 0.15021585800000992
1.20375000000018 0.14960921999998789
1.20600000000018 0.14922052300001099
1.20825000000018 0.14902420800000016
1.21050000000018 0.15010979999999563
1.21275000000018 0.15012064500000122
1.21500000000018 0.1487721219999969
1.21725000000018 0.14842341300000328
1.21950000000018 0.1454089789999955
1.22175000000018 0.14954930599999727
1.22400000000018 0.150246604000003
1.22625000000018 0.14910265000000322
1.22850000000018 0.1492654110000018
1.23075000000018 0.14612703899999246
1.23300000000018 0.14867465700000082
1.23525000000018 0.14963214200000152
1.23750000000018 0.14976593999999466
1.23975000000018 0.14924763800000562
1.24200000000018 0.15113483400000405
1.24425000000018 0.15045082700000023
1.24650000000018 0.14974691399999074
1.24875000000018 0.149289954000011
1.25100000000018 0.14707275699998945
1.25325000000018 0.1476055400000007
1.25550000000018 0.14941108700000427
1.25775000000018 0.149824437999996
1.26000000000018 0.1490207479999981
1.26225000000018 0.14813395200000912
1.26450000000018 0.14572581099999127
1.26675000000018 0.1509097670000017
1.26900000000019 0.15057076100001154
1.27125000000019 0.1495770509999943
1.27350000000019 0.14969028699999853
1.27575000000019 0.1509502939999976
1.27800000000019 0.15004372900000362
1.28025000000019 0.1499696799999981
1.28250000000019 0.14902956500000641
1.28475000000019 0.1461751679999992
1.28700000000019 0.15028096099999289
1.28925000000019 0.1498671000000087
1.29150000000019 0.1493930689999985
1.29375000000019 0.14984496699999283
1.29600000000019 0.14600003200000344
1.29825000000019 0.14610517900000275
1.30050000000019 0.15055024299999786
1.30275000000019 0.15047005600000318
1.30500000000019 0.14906123000000093
1.30725000000019 0.14918869899999265
1.30950000000019 0.14996678100000338
1.31175000000019 0.15073748000000364
1.31400000000019 0.14944576199999915
1.31625000000019 0.1491111169999897
1.31850000000019 0.14601972700000942
1.32075000000019 0.14962910799999918
1.32300000000019 0.15056372200000112
1.32525000000019 0.14958410100000208
1.32750000000019 0.14963594999998975
1.32975000000019 0.14641633899999817
1.33200000000019 0.14632096800001193
1.33425000000019 0.15069722299999455
1.33650000000019 0.15121672700000488
1.33875000000019 0.14953031899999303
1.34100000000019 0.1494190629999963
1.3432500000002 0.15082533400000386
1.3455000000002 0.1503527819999988
1.3477500000002 0.15031340200000898
1.3500000000002 0.1476374309999926
1.3522500000002 0.1476958939999946
1.3545000000002 0.1509616380000125
1.3567500000002 0.1508647389999993
1.3590000000002 0.15109582199998783
1.3612500000002 0.149874791000002
1.3635000000002 0.14670928600000366
1.3657500000002 0.15193089400000304
1.3680000000002 0.151081271999999
1.3702500000002 0.1498269439999973
1.3725000000002 0.14976877899999863
1.3747500000002 0.15112421300000278
1.3770000000002 0.15059279599999797
1.3792500000002 0.15022419599999637
1.3815000000002 0.14903628900000854
1.3837500000002 0.14687979999999357
1.3860000000002 0.1506162100000097
1.3882500000002 0.15121074999998996
1.3905000000002 0.1503325200000063
1.3927500000002 0.1499221849999941
1.3950000000002 0.14662459900000613
1.3972500000002 0.14798020700000336
1.3995000000002 0.15067991099999745
1.4017500000002 0.15031148500000313
1.4040000000002 0.14968641699999807
1.4062500000002 0.15043812399999013
1.4085000000002 0.1506611380000038
1.4107500000002 0.15076345299999616
1.4130000000002 0.15020884800000545
1.41525000000021 0.14799629200000197
1.41750000000021 0.14904712999999958
1.41975000000021 0.15100571700000387
1.42200000000021 0.15072465999999451
1.42425000000021 0.15058245500000567
1.42650000000021 0.1503196549999899
1.42875000000021 0.14845829600000116
1.43100000000021 0.14857651900000235
1.43325000000021 0.15190562000000796
1.43550000000021 0.1509573049999915
1.43775000000021 0.150607339000004
1.44000000000021 0.1507088009999933
1.44225000000021 0.1510102040000021
1.44450000000021 0.15132231399999796
1.44675000000021 0.15044394900000668
1.44900000000021 0.1487265889999918
1.45125000000021 0.14853193100000794
1.45350000000021 0.1506261809999927
1.45575000000021 0.1511893939999993
1.45800000000021 0.15328639500000918
1.46025000000021 0.15012123399999666
1.46250000000021 0.14674638799999684
1.46475000000021 0.15111337000000447
1.46700000000021 0.15144088200000283
1.46925000000021 0.15023207299999797
1.47150000000021 0.1508364350000022
1.47375000000021 0.15134024399999646
1.47600000000021 0.15041725599999722
1.47825000000021 0.1503249950000054
1.48050000000021 0.1504498380000001
1.48275000000021 0.14733080199999904
1.48500000000021 0.15055289599999355
1.48725000000021 0.14994417799999837
1.48950000000022 0.14906069399999922
1.49175000000022 0.15016804300000786
1.49400000000022 0.14759306199999855
1.49625000000022 0.14833978100000422
1.49850000000022 0.1513739779999952
1.50075000000022 0.15087046899999734
1.50300000000022 0.15035940399999959
1.50525000000022 0.15069463400000416
1.50750000000022 0.15162645600000246
1.50975000000022 0.15082362399999738
1.51200000000022 0.15047467200000142
1.51425000000022 0.14896106499999462
1.51650000000022 0.1485325820000014
1.51875000000022 0.1506650339999993
1.52100000000022 0.14797956399999634
1.52325000000022 0.1507908680000014
1.52550000000022 0.15010634000000778
1.52775000000022 0.14843311299999584
1.53000000000022 0.14612461800000176
1.53225000000022 0.14711673300000427
1.53450000000022 0.14652380500000106
1.53675000000022 0.14664880699999117
1.53900000000022 0.14608638299999654
1.54125000000022 0.1464853880000021
1.54350000000022 0.14628792999999973
1.54575000000022 0.14648515000000373
1.54800000000022 0.14653749100000368
1.55025000000022 0.14687361699999713
1.55250000000022 0.14663334499999792
1.55475000000022 0.14655272800000319
1.55700000000022 0.14648354800000618
1.55925000000022 0.14606962799999224
1.56150000000023 0.1468758559999941
1.56375000000023 0.14665341799999965
1.56600000000023 0.1466054170000035
1.56825000000023 0.14551178000000675
1.57050000000023 0.14659565399999508
1.57275000000023 0.14622486400000412
1.57500000000023 0.14659246399999404
1.57725000000023 0.14626621800000805
1.57950000000023 0.14605081099999495
1.58175000000023 0.14619080200000667
1.58400000000023 0.14613548699999512
1.58625000000023 0.14622495599999752
1.58850000000023 0.14638723199999504
1.59075000000023 0.14636578800001132
1.59300000000023 0.14659917899999186
1.59525000000023 0.14596639600000572
1.59750000000023 0.1462363240000002
1.59975000000023 0.14644033399999046
1.60200000000023 0.14600395500001184
1.60425000000023 0.1460723719999919
1.60650000000023 0.14627239899999722
1.60875000000023 0.14577730999999972
1.61100000000023 0.14601667700000576
1.61325000000023 0.14588807699999506
1.61550000000023 0.14592971400000465
1.61775000000023 0.14563821400000165
1.62000000000023 0.14615286999999455
1.62225000000023 0.14629810000000987
1.62450000000023 0.14601667199998758
1.62675000000023 0.14617096200001356
1.62900000000023 0.14601197399998966
1.63125000000023 0.14609125399999812
1.63350000000023 0.14594173500000807
1.63575000000024 0.14571034899999802
1.63800000000024 0.14577194700000007
1.64025000000024 0.1459005300000058
1.64250000000024 0.14541369999999176
1.64475000000024 0.14502744400000722
1.64700000000024 0.14572230399998887
1.64925000000024 0.14518123800000637
1.65150000000024 0.14551497499999755
1.65375000000024 0.14584271200000387
1.65600000000024 0.1454622239999992
1.65825000000024 0.14560586199999648
1.66050000000024 0.14588640799999553
1.66275000000024 0.1455250170000113
1.66500000000024 0.14536607699999138
1.66725000000024 0.14586900400000502
1.66950000000024 0.14528916300000105
1.67175000000024 0.14580403700000488
1.67400000000024 0.14587156099999277
1.67625000000024 0.14564564200000518
1.67850000000024 0.14575668199999825
1.68075000000024 0.14593463299999598
1.68300000000024 0.14600583499999686
1.68525000000024 0.14519129700001088
1.68750000000024 0.14530735999998967
1.68975000000024 0.14546888400001023
1.69200000000024 0.1452169489999875
1.69425000000024 0.14494148600000756
1.69650000000024 0.14549572299999625
1.69875000000024 0.14542705799999567
1.70100000000024 0.1456340440000048
1.70325000000024 0.14580172200000163
1.70550000000024 0.14540910899999915
1.70775000000025 0.14523024100000725
1.71000000000025 0.1459825749999908
1.71225000000025 0.14532411700000125
1.71450000000025 0.14521975700000667
1.71675000000025 0.14590891799998928
1.71900000000025 0.14589877500000625
1.72125000000025 0.14469442399999366
1.72350000000025 0.1454362919999994
1.72575000000025 0.14542013800000575
1.72800000000025 0.14594874600000196
1.73025000000025 0.1453243879999917
1.73250000000025 0.14495510600001182
1.73475000000025 0.14535184199999662
1.73700000000025 0.1450578409999963
1.73925000000025 0.14528333300000895
1.74150000000025 0.14529238799998723
1.74375000000025 0.14511688100000697
1.74600000000025 0.14496965600000067
1.74825000000025 0.14496986700000036
1.75050000000025 0.14517025799999317
1.75275000000025 0.1454586039999981
1.75500000000025 0.1453857390000053
1.75725000000025 0.14559041300000786
1.75950000000025 0.14504751699999474
1.76175000000025 0.14499598199999753
1.76400000000025 0.14526518300000646
1.76625000000025 0.14524929099999895
1.76850000000025 0.14530721599999197
1.77075000000025 0.1448060750000053
1.77300000000025 0.14513827700000093
1.77525000000025 0.14521502299999156
1.77750000000025 0.14471768399999974
1.77975000000025 0.144739713000007
1.78200000000026 0.14474981700000455
1.78425000000026 0.15009950799999672
1.78650000000026 0.14469245200000103
1.78875000000026 0.14503782599999226
1.79100000000026 0.1448530370000043
1.79325000000026 0.14425857899999528
1.79550000000026 0.14431113999999923
1.79775000000026 0.14422033499999998
1.80000000000026 0.14460309000000393
1.80225000000026 0.1441456170000066
1.80450000000026 0.14442594300000167
1.80675000000026 0.14481218799998885
1.80900000000026 0.145059264000011
1.81125000000026 0.14477301599998782
1.81350000000026 0.14511670299999935
1.81575000000026 0.14474785800000234
1.81800000000026 0.14456016100000113
1.82025000000026 0.1446840110000096
1.82250000000026 0.14424034199998914
1.82475000000026 0.14459327400000177
1.82700000000026 0.1445442530000065
1.82925000000026 0.1442674970000013
1.83150000000026 0.14470739299999025
1.83375000000026 0.14436068599999885
1.83600000000026 0.14381753900001115
1.83825000000026 0.1438785099999933
1.84050000000026 0.14388321100000212
1.84275000000026 0.1440703840000026
1.84500000000026 0.14415885100000025
1.84725000000026 0.14409687799999915
1.84950000000026 0.14375591600000348
1.85175000000026 0.14377398399999208
1.85400000000026 0.14407764400000644
1.85625000000027 0.14382694299999343
1.85850000000027 0.14435812400000714
1.86075000000027 0.1436784929999959
1.86300000000027 0.14375679699999466
1.86525000000027 0.14456879400000844
1.86750000000027 0.14425828499999227
1.86975000000027 0.14389758900000515
1.87200000000027 0.14454758600000162
1.87425000000027 0.1437823299999934
1.87650000000027 0.14337227699999744
1.87875000000027 0.14379094600000997
1.88100000000027 0.14386707299999557
1.88325000000027 0.14299507299999448
1.88550000000027 0.14432089900000733
1.88775000000027 0.14347126900000262
1.89000000000027 0.14400848900000085
1.89225000000027 0.143634868999996
1.89450000000027 0.1443510539999977
1.89675000000027 0.14431602999999882
1.89900000000027 0.14405996300000368
1.90125000000027 0.14416716499999893
1.90350000000027 0.14400962700000264
1.90575000000027 0.14419807099999105
1.90800000000027 0.14373603600000706
1.91025000000027 0.1435253309999922
1.91250000000027 0.1447133220000012
1.91475000000027 0.14505001199999867
1.91700000000027 0.1437354040000116
1.91925000000027 0.1431907730000006
1.92150000000027 0.1430950789999912
1.92375000000027 0.1439787080000059
1.92600000000027 0.14381900600000108
1.92825000000028 0.14275325299999508
1.93050000000028 0.14384075499999938
1.93275000000028 0.1428908600000085
1.93500000000028 0.14275459899999987
1.93725000000028 0.14297241199999178
1.93950000000028 0.14384958499999811
1.94175000000028 0.14357669500000725
1.94400000000028 0.14354312700000094
1.94625000000028 0.1435115509999889
1.94850000000028 0.1435574970000033
1.95075000000028 0.14346463900000117
1.95300000000028 0.14298110400000041
1.95525000000028 0.14358515099999636
1.95750000000028 0.14297908900000778
1.95975000000028 0.14309541199999387
1.96200000000028 0.14285789400000226
1.96425000000028 0.14336689799999647
1.96650000000028 0.14214433200000087
1.96875000000028 0.143390887999999
1.97100000000028 0.1429427770000018
1.97325000000028 0.14281672399999934
1.97550000000028 0.14333137300000942
1.97775000000028 0.14330880099998922
1.98000000000028 0.14288150100000507
1.98225000000028 0.14303326099999936
1.98450000000028 0.14286585600000024
1.98675000000028 0.14302858800000706
1.98900000000028 0.143302012999996
1.99125000000028 0.14283431199999086
1.99350000000028 0.14329985700000236
1.99575000000028 0.14283518100000947
1.99800000000028 0.14295476499999893
2.00025000000028 0.14257071499999086
2.00250000000029 0.1429303220000122
2.00475000000029 0.14263361299998678
2.00700000000029 0.1425676560000113
2.00925000000029 0.14278865599999335
2.01150000000029 0.14318528399999764
2.01375000000029 0.14450156800000968
2.01600000000029 0.1439880969999905
2.01825000000029 0.142891616
2.02050000000029 0.142642053000003
2.02275000000029 0.142727991000001
2.02500000000029 0.14290380900000343
2.02725000000029 0.14249292099999877
2.02950000000029 0.14289381199999696
2.03175000000029 0.14277365099999884
2.03400000000029 0.14249332200000708
2.03625000000029 0.1426955989999925
2.03850000000029 0.14250269200000787
2.04075000000029 0.14399536699998805
2.0430000000003 0.14254675500001213
2.0452500000003 0.14263013000000058
2.0475000000003 0.14216603199999156
2.0497500000003 0.14206323100000873
2.0520000000003 0.1423571789999869
2.0542500000003 0.14267874100001166
2.0565000000003 0.14191211099999634
2.0587500000003 0.14246848099999454
2.0610000000003 0.14168577600000276
2.0632500000003 0.14218899600000157
2.0655000000003 0.14261661300000128
2.0677500000003 0.1450047430000012
2.0700000000003 0.14367468400000405
2.0722500000003 0.14180899599999464
2.0745000000003 0.14247187799999494
2.0767500000003 0.1422932290000034
2.0790000000003 0.14222895700000038
2.0812500000003 0.14229316399999448
2.0835000000003 0.14214803800000197
2.08575000000031 0.1423030400000016
2.08800000000031 0.1422031689999983
2.09025000000031 0.14230007000000455
2.09250000000031 0.14141898900000172
2.09475000000031 0.14188700399999732
2.09700000000031 0.14224478299999532
2.09925000000031 0.14296846400000618
2.10150000000031 0.14231348900000285
2.10375000000031 0.14176177299999893
2.10600000000031 0.14231828699999483
2.10825000000031 0.1417859419999985
2.11050000000031 0.14128457900000058
2.11275000000031 0.141771690000013
2.11500000000031 0.14241567399997734
2.11725000000031 0.14202983600000607
2.11950000000031 0.1420993469999985
2.12175000000031 0.14205708900001923
2.12400000000031 0.1414111699999978
2.12625000000031 0.1417034410000042
2.12850000000032 0.14274315999998066
2.13075000000032 0.1418493989999945
2.13300000000032 0.1415962709999974
2.13525000000032 0.14232345800002122
2.13750000000032 0.14195031500000255
2.13975000000032 0.14164877099997852
2.14200000000032 0.14176007000000368
2.14425000000032 0.141541621000016
2.14650000000032 0.14198122599998442
2.14875000000032 0.1416348150000033
2.15100000000032 0.14140646699999593
2.15325000000032 0.14168333099999586
2.15550000000032 0.1413797680000073
2.15775000000032 0.14293584099999634
2.16000000000032 0.14173718800000756
2.16225000000032 0.14167240300000117
2.16450000000032 0.14184029300000134
2.16675000000032 0.1419045049999852
2.16900000000032 0.1413776690000077
2.17125000000033 0.14176941400000942
2.17350000000033 0.14185794400000873
2.17575000000033 0.14425001600000087
2.17800000000033 0.1419612819999827
2.18025000000033 0.14116360299999542
2.18250000000033 0.14193905300001575
2.18475000000033 0.14168344600000182
2.18700000000033 0.1431854299999884
2.18925000000033 0.14182329799999138
2.19150000000033 0.14164465200002496
2.19375000000033 0.14169547899999202
2.19600000000033 0.14190689599999473
2.19825000000033 0.1414530520000028
2.20050000000033 0.14137066199998571
2.20275000000033 0.14200761200001466
2.20500000000033 0.14166716099998666
2.20725000000033 0.14187342600001784
2.20950000000033 0.1419443059999992
2.21175000000033 0.1414369679999936
2.21400000000034 0.14138166099999694
2.21625000000034 0.14325229499999637
2.21850000000034 0.14184761000001345
2.22075000000034 0.14192939000000138
2.22300000000034 0.14126298299999007
2.22525000000034 0.1419057349999946
2.22750000000034 0.14164924300001758
2.22975000000034 0.14183963699997548
2.23200000000034 0.14200067700002705
2.23425000000034 0.14160014499998397
2.23650000000034 0.1416048640000156
2.23875000000034 0.14145390499999166
2.24100000000034 0.141619688999981
2.24325000000034 0.14211777700000994
2.24550000000034 0.14153532299999938
2.24775000000034 0.14298679800000968
2.25000000000034 0.14201625799998396
2.25225000000034 0.1417557340000144
2.25450000000034 0.14174112500001002
2.25675000000035 0.14169428999997535
2.25900000000035 0.1417093930000135
2.26125000000035 0.14164569299998675
2.26350000000035 0.1421319510000103
2.26575000000035 0.14215402900001095
2.26800000000035 0.14103552499997818
2.27025000000035 0.14171480600001019
2.27250000000035 0.1420125129999974
2.27475000000035 0.1413629559999947
2.27700000000035 0.1419152090000182
2.27925000000035 0.14266557199999852
2.28150000000035 0.14194329199997924
2.28375000000035 0.14172897500000659
2.28600000000035 0.14136621299999774
2.28825000000035 0.1420408170000087
2.29050000000035 0.1459549440000103
2.29275000000035 0.14136957599998823
2.29500000000035 0.14134557200000586
2.29725000000035 0.14143370299998992
2.29950000000036 0.14146213300000454
2.30175000000036 0.14100083599998925
2.30400000000036 0.1403886970000201
2.30625000000036 0.1410004429999958
2.30850000000036 0.1407528629999888
2.31075000000036 0.14173264999999446
2.31300000000036 0.1412260740000022
2.31525000000036 0.1408501690000037
2.31750000000036 0.140759356000018
2.31975000000036 0.14083574599999338
2.32200000000036 0.1414093669999943
2.32425000000036 0.14098590500000796
2.32650000000036 0.14080844699998352
2.32875000000036 0.14102954599999862
2.33100000000036 0.14048466799999915
2.33325000000036 0.141302488000008
2.33550000000036 0.14041038300001674
2.33775000000036 0.14043422299999975
2.34000000000036 0.14749378799999135
2.34225000000037 0.14222369999998818
2.34450000000037 0.14093252200001416
2.34675000000037 0.14061807100000578
2.34900000000037 0.14099931299998048
2.35125000000037 0.13966196300000888
2.35350000000037 0.14147005899999954
2.35575000000037 0.14114155199999345
2.35800000000037 0.14122722900000895
2.36025000000037 0.1406662640000036
2.36250000000037 0.13988435999999638
2.36475000000037 0.14068576200000393
2.36700000000037 0.14046711800000367
2.36925000000037 0.1409030140000027
2.37150000000037 0.14067863299999317
2.37375000000037 0.14175330699998767
2.37600000000037 0.14015960500000801
2.37825000000037 0.14114511799999718
2.38050000000037 0.14086270000001377
2.38275000000037 0.14053187199999684
2.38500000000038 0.14008738100000073
2.38725000000038 0.14037441799999328
2.38950000000038 0.14073795499999164
2.39175000000038 0.14090446800000223
2.39400000000038 0.14073474200000646
2.39625000000038 0.14364025099999367
2.39850000000038 0.14072564899998952
2.40075000000038 0.140719402000002
2.40300000000038 0.1406591829999968
2.40525000000038 0.1415068380000264
2.40750000000038 0.14065097699997864
2.40975000000038 0.1402146679999987
2.41200000000038 0.14052633000000014
2.41425000000038 0.1405857889999993
2.41650000000038 0.14038875700001086
2.41875000000038 0.14005991299998755
2.42100000000038 0.14080038900002023
2.42325000000038 0.14055974900000479
2.42550000000039 0.14070847299998945
2.42775000000039 0.14041330399999197
2.43000000000039 0.1405466239999953
2.43225000000039 0.1398651760000007
2.43450000000039 0.14034978700001943
2.43675000000039 0.1410968859999855
2.43900000000039 0.13998879999999758
2.44125000000039 0.14042196299999432
2.44350000000039 0.1398462209999991
2.44575000000039 0.140535414000027
2.44800000000039 0.14065541699997652
2.45025000000039 0.14055346200001395
2.45250000000039 0.1407265329999916
2.45475000000039 0.14065823600000726
2.45700000000039 0.1402044189999856
2.45925000000039 0.14064444699999967
2.46150000000039 0.14026808300002358
2.46375000000039 0.1406059990000017
2.46600000000039 0.14083140699997898
2.4682500000004 0.14147821400001703
2.4705000000004 0.14037430299998732
2.4727500000004 0.1407295959999999
2.4750000000004 0.14007414900001436
2.4772500000004 0.1399831479999989
2.4795000000004 0.1399702009999828
2.4817500000004 0.1400081660000012
2.4840000000004 0.1410367000000008
2.4862500000004 0.14076852100001247
2.4885000000004 0.14029073800000447
2.4907500000004 0.1395782969999857
2.4930000000004 0.14027931900000112
2.4952500000004 0.14010792299998798
2.4975000000004 0.1499697010000034


==> Images/Results/sourcebeam_timesteptimes_ref_hfm30.txt <==
t steptime
0.0 0.045718354
0.00225000000000035 0.04861181499999999
0.0045000000000007 0.05098630700000001
0.00675000000000106 0.053934201000000015
0.00900000000000141 0.05585574499999996
0.0112500000000018 0.05849151500000005
0.0135000000000021 0.060577014999999956
0.0157500000000025 0.06259210600000004
0.0180000000000028 0.06463126299999994
0.0202500000000032 0.066645909
0.0225000000000035 0.068724805
0.0247500000000039 0.07066473200000001
0.0270000000000042 0.07264188300000007
0.0292500000000046 0.07444142899999995
0.0315000000000049 0.07625217800000006
0.0337500000000053 0.07768773799999995
0.0360000000000056 0.08039866299999998
0.038250000000006 0.08095289900000013
0.0405000000000063 0.08306694699999984
0.0427500000000067 0.08478695300000005
0.045000000000007 0.0864261879999999
0.0472500000000074 0.08813915300000019
0.0495000000000077 0.08979570699999995
0.0517500000000081 0.09108762999999986
0.0540000000000084 0.09273572600000013
0.0562500000000088 0.09394346799999997
0.0585000000000091 0.09602991499999991
0.0607500000000095 0.09673247299999987
0.0630000000000098 0.09781371200000022
0.0652500000000102 0.10009580000000007
0.0675000000000105 0.10093191800000012
0.0697500000000109 0.1024076599999999
0.0720000000000112 0.1044989730000001
0.0742500000000116 0.1051771979999998
0.0765000000000119 0.10661960000000015
0.0787500000000123 0.10783057299999976
0.0810000000000126 0.10962484100000003
0.083250000000013 0.1107160020000002
0.0855000000000133 0.11216805299999999
0.0877500000000137 0.11333681099999993
0.090000000000014 0.11492093400000014
0.0922500000000143 0.116360024
0.0945000000000147 0.11730572199999978
0.096750000000015 0.11817816199999998
0.0990000000000154 0.11974920500000019
0.101250000000016 0.12116682600000006
0.103500000000016 0.12245793899999935
0.105750000000016 0.12371842000000033
0.108000000000017 0.12471935599999995
0.110250000000017 0.1257189160000003
0.112500000000017 0.12724978600000014
0.114750000000018 0.12878153700000006
0.117000000000018 0.13035846000000006
0.119250000000019 0.13072844199999967
0.121500000000019 0.1323033520000001
0.123750000000019 0.13348107199999948
0.12600000000002 0.13465474500000063
0.12825000000002 0.13592092900000008
0.13050000000002 0.13686343899999986
0.132750000000021 0.13858239699999952
0.135000000000021 0.14160775599999997
0.137250000000021 0.13956999600000053
0.139500000000022 0.13896288599999984
0.141750000000022 0.1396912419999996
0.144000000000022 0.14106786500000013
0.146250000000023 0.14209300999999996
0.148500000000023 0.14333417400000048
0.150750000000024 0.14368127799999986
0.153000000000024 0.14475252499999947
0.155250000000024 0.14551013800000057
0.157500000000025 0.1468788339999998
0.159750000000025 0.14758820199999967
0.162000000000025 0.14792610699999997
0.164250000000026 0.14874407300000048
0.166500000000026 0.14946072799999932
0.168750000000026 0.15088950300000015
0.171000000000027 0.15153761900000084
0.173250000000027 0.1513950649999991
0.175500000000028 0.15179864200000104
0.177750000000028 0.15265752899999896
0.180000000000028 0.1535584459999999
0.182250000000029 0.1542461270000004
0.184500000000029 0.15517033100000077
0.186750000000029 0.15566656699999903
0.18900000000003 0.15667481600000066
0.19125000000003 0.15728372899999954
0.19350000000003 0.1569951490000001
0.195750000000031 0.1586728209999997
0.198000000000031 0.15890258099999954
0.200250000000032 0.15852736600000128
0.202500000000032 0.15979935899999909
0.204750000000032 0.16064946900000088
0.207000000000033 0.16066572399999934
0.209250000000033 0.16197453300000042
0.211500000000033 0.16208192400000065
0.213750000000034 0.1634968049999994
0.216000000000034 0.16319431900000048
0.218250000000034 0.1637940829999991
0.220500000000035 0.1636365340000001
0.222750000000035 0.16468355700000004
0.225000000000036 0.16412775699999926
0.227250000000036 0.16554767000000048
0.229500000000036 0.16564024800000077
0.231750000000037 0.1667038019999989
0.234000000000037 0.1661701210000004
0.236250000000037 0.1682057659999998
0.238500000000038 0.16742025900000002
0.240750000000038 0.16808417100000028
0.243000000000038 0.16845949100000013
0.245250000000039 0.16908663899999965
0.247500000000039 0.17011296799999975
0.24975000000004 0.17094199799999998
0.25200000000004 0.16963254800000094
0.25425000000004 0.1709366059999997
0.256500000000041 0.17176103699999956
0.258750000000041 0.1712891170000006
0.261000000000041 0.17248576099999902
0.263250000000042 0.1721451270000003
0.265500000000042 0.17348847500000097
0.267750000000042 0.1736181859999988
0.270000000000043 0.17359438400000116
0.272250000000043 0.17535100699999973
0.274500000000044 0.17507832999999984
0.276750000000044 0.17526820800000031
0.279000000000044 0.17608841999999925
0.281250000000045 0.17605904999999922
0.283500000000045 0.1773364550000025
0.285750000000045 0.17695676900000024
0.288000000000046 0.17818398200000019
0.290250000000046 0.1776756899999974
0.292500000000046 0.1781897100000016
0.294750000000047 0.17881972400000024
0.297000000000047 0.17930706199999946
0.299250000000048 0.18087303300000102
0.301500000000048 0.18025335399999776
0.303750000000048 0.1811563310000004
0.306000000000049 0.18158026900000124
0.308250000000049 0.18197870299999863
0.310500000000049 0.18318398499999944
0.31275000000005 0.18151542700000078
0.31500000000005 0.18238301799999945
0.31725000000005 0.18311351300000211
0.319500000000051 0.18318993799999816
0.321750000000051 0.18316682300000053
0.324000000000052 0.18285526000000019
0.326250000000052 0.1840864730000007
0.328500000000052 0.18381955099999914
0.330750000000053 0.1836503709999988
0.333000000000053 0.18421544999999995
0.335250000000053 0.1844976150000015
0.337500000000054 0.18542138200000124
0.339750000000054 0.18467355800000007
0.342000000000054 0.18476807399999728
0.344250000000055 0.1848084280000002
0.346500000000055 0.18514838300000136
0.348750000000056 0.18506813699999825
0.351000000000056 0.18540913500000045
0.353250000000056 0.18629751199999944
0.355500000000057 0.18542854700000078
0.357750000000057 0.18477151400000125
0.360000000000057 0.18696174200000115
0.362250000000058 0.18522380099999936
0.364500000000058 0.18568557599999735
0.366750000000058 0.18499414600000108
0.369000000000059 0.18554954500000065
0.371250000000059 0.18655032799999915
0.37350000000006 0.18535659000000138
0.37575000000006 0.18479595699999862
0.37800000000006 0.18572854199999966
0.380250000000061 0.18595649999999964
0.382500000000061 0.1849508660000012
0.384750000000061 0.18557540200000133
0.387000000000062 0.18546445299999803
0.389250000000062 0.18534704200000007
0.391500000000062 0.1848299460000007
0.393750000000063 0.18491341500000047
0.396000000000063 0.1852361089999981
0.398250000000063 0.1851567170000017
0.400500000000064 0.18568975299999835
0.402750000000064 0.18572948999999994
0.405000000000065 0.1848039270000008
0.407250000000065 0.18507844200000179
0.409500000000065 0.18542071099999902
0.411750000000066 0.1861245149999995
0.414000000000066 0.18510388099999986
0.416250000000066 0.18533013700000112
0.418500000000067 0.1856856570000005
0.420750000000067 0.18616585299999855
0.423000000000067 0.18523464900000164
0.425250000000068 0.18629643899999948
0.427500000000068 0.1852673039999999
0.429750000000069 0.18539634899999768
0.432000000000069 0.18466399800000133
0.434250000000069 0.1864821990000003
0.43650000000007 0.18652801200000013
0.43875000000007 0.1863834820000001
0.44100000000007 0.18698916499999996
0.443250000000071 0.18495102400000007
0.445500000000071 0.1862614349999987
0.447750000000071 0.18587713800000216
0.450000000000072 0.18573892399999892
0.452250000000072 0.18546732100000085
0.454500000000073 0.18608167400000042
0.456750000000073 0.18583534599999751
0.459000000000073 0.18699050700000086
0.461250000000074 0.18587348700000206
0.463500000000074 0.18603140799999807
0.465750000000074 0.18651713999999942
0.468000000000075 0.18781125399999965
0.470250000000075 0.1857099770000019
0.472500000000075 0.18561954899999833
0.474750000000076 0.18659246900000426
0.477000000000076 0.186550737999994
0.479250000000077 0.1866548930000036
0.481500000000077 0.18554507099999995
0.483750000000077 0.18643459100000115
0.486000000000078 0.1862676900000011
0.488250000000078 0.18643647899999394
0.490500000000078 0.18746995400000088
0.492750000000079 0.18595533900000305
0.495000000000079 0.18677982999999898
0.497250000000079 0.18721351199999958
0.49950000000008 0.1877118700000011
0.50175000000008 0.18723949900000036
0.50400000000008 0.18799523100000215
0.506250000000081 0.18741004299999986
0.508500000000081 0.18824353799999471
0.510750000000081 0.1880515530000011
0.513000000000082 0.18915265000000403
0.515250000000082 0.1884014549999975
0.517500000000082 0.18871108300000117
0.519750000000083 0.18755052999999577
0.522000000000083 0.1895574609999997
0.524250000000083 0.18868301000000542
0.526500000000084 0.18913224099999582
0.528750000000084 0.18875755300000208
0.531000000000084 0.18848853200000093
0.533250000000084 0.18980554899999902
0.535500000000085 0.19075412699999816
0.537750000000085 0.18912255600000094
0.540000000000085 0.18992905500000035
0.542250000000086 0.19041360500000337
0.544500000000086 0.19106100699999473
0.546750000000086 0.19128690500000545
0.549000000000087 0.190873296999996
0.551250000000087 0.19042214200000274
0.553500000000087 0.19006288199999943
0.555750000000088 0.19070348300000006
0.558000000000088 0.19185278399999817
0.560250000000088 0.191311761999998
0.562500000000088 0.1921786150000031
0.564750000000089 0.1913806509999958
0.567000000000089 0.19201190100000076
0.569250000000089 0.19246285500000226
0.57150000000009 0.19186949200000214
0.57375000000009 0.1915845149999953
0.57600000000009 0.19205807100000527
0.578250000000091 0.19289815899999496
0.580500000000091 0.1930061990000027
0.582750000000091 0.19336330899999865
0.585000000000092 0.19316862200000173
0.587250000000092 0.19369033800000324
0.589500000000092 0.19307492799999437
0.591750000000092 0.19291417899999885
0.594000000000093 0.19499840100000654
0.596250000000093 0.1936626879999963
0.598500000000093 0.1930698700000022
0.600750000000094 0.1944244889999993
0.603000000000094 0.19503892200000195
0.605250000000094 0.19482960999999932
0.607500000000095 0.1939885879999963
0.609750000000095 0.19451630900000083
0.612000000000095 0.19449948999999833
0.614250000000096 0.1958076559999995
0.616500000000096 0.19523958599999958
0.618750000000096 0.19630538500000227
0.621000000000096 0.19656106499999737
0.623250000000097 0.19635876400000285
0.625500000000097 0.19742418399999906
0.627750000000097 0.1969166900000019
0.630000000000098 0.19699920299999718
0.632250000000098 0.19722819700000116
0.634500000000098 0.19725671100000142
0.636750000000099 0.19693035600000286
0.639000000000099 0.19802231999999975
0.641250000000099 0.19787551299999961
0.6435000000001 0.19727864099999692
0.6457500000001 0.19864847499999883
0.6480000000001 0.19752002100000254
0.6502500000001 0.19897669899999926
0.652500000000101 0.1983802100000034
0.654750000000101 0.19817869299999558
0.657000000000101 0.19907092400000437
0.659250000000102 0.19909841899999492
0.661500000000102 0.19977843200000223
0.663750000000102 0.20063952099999938
0.666000000000103 0.20044752100000096
0.668250000000103 0.19947967999999605
0.670500000000103 0.20051953200000128
0.672750000000104 0.200309395000005
0.675000000000104 0.20069863799999865
0.677250000000104 0.20129079200000177
0.679500000000104 0.20172324099999628
0.681750000000105 0.202016792000002
0.684000000000105 0.20238300599999803
0.686250000000105 0.2020655939999969
0.688500000000106 0.20197272100000419
0.690750000000106 0.20263749299999745
0.693000000000106 0.2018270880000017
0.695250000000107 0.20303619700000297
0.697500000000107 0.2027717139999936
0.699750000000107 0.20249504100000593
0.702000000000108 0.20424430699999618
0.704250000000108 0.20313899800000002
0.706500000000108 0.20405830500000377
0.708750000000108 0.20348453999999805
0.711000000000109 0.2054838119999971
0.713250000000109 0.2049188700000002
0.715500000000109 0.20475962900000155
0.71775000000011 0.2058542079999981
0.72000000000011 0.20537592100000523
0.72225000000011 0.2087360119999957
0.724500000000111 0.20511949400000162
0.726750000000111 0.2070331170000017
0.729000000000111 0.20567284799999896
0.731250000000112 0.20658593399999603
0.733500000000112 0.20720514700000336
0.735750000000112 0.20722299900000252
0.738000000000112 0.2072797079999944
0.740250000000113 0.2074302720000034
0.742500000000113 0.20806386299999957
0.744750000000113 0.20763406999999745
0.747000000000114 0.20886227200000462
0.749250000000114 0.20963262099999724
0.751500000000114 0.2092357459999974
0.753750000000115 0.20851247000000228
0.756000000000115 0.21017793100000404
0.758250000000115 0.21017072199999376
0.760500000000116 0.20961386200000476
0.762750000000116 0.20867859399999844
0.765000000000116 0.20918082200000043
0.767250000000116 0.2102499470000012
0.769500000000117 0.21094818599999599
0.771750000000117 0.2101937820000046
0.774000000000117 0.21156037699999786
0.776250000000118 0.2110697479999999
0.778500000000118 0.2099026120000005
0.780750000000118 0.21202664799999837
0.783000000000119 0.21067698400000268
0.785250000000119 0.2105281649999995
0.787500000000119 0.2114468340000002
0.78975000000012 0.21054182799999666
0.79200000000012 0.2117298269999992
0.79425000000012 0.211471827000004
0.79650000000012 0.211195459999999
0.798750000000121 0.21156224399999957
0.801000000000121 0.2118885710000029
0.803250000000121 0.2112981709999957
0.805500000000122 0.21333210699999938
0.807750000000122 0.2120983900000013
0.810000000000122 0.2125734950000009
0.812250000000123 0.212822512999999
0.814500000000123 0.21318219999999855
0.816750000000123 0.212978506000006
0.819000000000124 0.2129264879999937
0.821250000000124 0.21235534700000613
0.823500000000124 0.21372025399999472
0.825750000000124 0.21230225200000064
0.828000000000125 0.2126630349999985
0.830250000000125 0.21269295300000124
0.832500000000125 0.21320225700000606
0.834750000000126 0.21278574299999775
0.837000000000126 0.21344576599999243
0.839250000000126 0.21404434400000127
0.841500000000127 0.2133836140000085
0.843750000000127 0.21312669900000003
0.846000000000127 0.21318248899999048
0.848250000000128 0.2140506240000093
0.850500000000128 0.2141238929999929
0.852750000000128 0.21420466300000385
0.855000000000128 0.21327644100000498
0.857250000000129 0.2143666249999967
0.859500000000129 0.21460385899999324
0.861750000000129 0.21429327799999953
0.86400000000013 0.21395585700000197
0.86625000000013 0.2148507760000058
0.86850000000013 0.21407868299999677
0.870750000000131 0.214372534000006
0.873000000000131 0.21438489299998764
0.875250000000131 0.21545991200000003
0.877500000000132 0.2150984050000062
0.879750000000132 0.2139908919999982
0.882000000000132 0.21566244500000664
0.884250000000132 0.21492224399999316
0.886500000000133 0.21420611700000336
0.888750000000133 0.21557879600000263
0.891000000000133 0.21476163299999484
0.893250000000134 0.21511563200000694
0.895500000000134 0.21506039899999507
0.897750000000134 0.2152603929999941
0.900000000000135 0.21743109700000218
0.902250000000135 0.21571746499999733
0.904500000000135 0.21510828200000276
0.906750000000136 0.2160742049999982
0.909000000000136 0.21613856100000817
0.911250000000136 0.2155164950000028
0.913500000000136 0.21637825599999871
0.915750000000137 0.21620821799999135
0.918000000000137 0.21656005700000946
0.920250000000137 0.21524067299999672
0.922500000000138 0.21527807200000382
0.924750000000138 0.21643122599999742
0.927000000000138 0.21723948499999324
0.929250000000139 0.21583056000000056
0.931500000000139 0.21629484400000365
0.933750000000139 0.21611231900000405
0.936000000000139 0.21553638199999625
0.93825000000014 0.21680871299999183
0.94050000000014 0.21731688500000246
0.94275000000014 0.21507264100000612
0.945000000000141 0.21595379500000433
0.947250000000141 0.2162799909999933
0.949500000000141 0.21605261999999925
0.951750000000142 0.21600438100000474
0.954000000000142 0.21536729199999627
0.956250000000142 0.21609779599999968
0.958500000000143 0.2172127710000069
0.960750000000143 0.214557954
0.963000000000143 0.2150356119999941
0.965250000000143 0.21565278500000318
0.967500000000144 0.21577920499998982
0.969750000000144 0.21624107300000617
0.972000000000144 0.2151278839999975
0.974250000000145 0.21623886999999797
0.976500000000145 0.2148841600000111
0.978750000000145 0.21607065999999975
0.981000000000146 0.2153956769999894
0.983250000000146 0.21665691300000844
0.985500000000146 0.21620615799999143
0.987750000000147 0.21650305100000367
0.990000000000147 0.21557353000000035
0.992250000000147 0.21563396400000556
0.994500000000147 0.21582606100000135
0.996750000000148 0.2163490209999992
0.999000000000148 0.21547118299999113
1.00125000000015 0.21582641700000238
1.00350000000015 0.2164315800000054
1.00575000000015 0.21566761399999734
1.00800000000015 0.21661218500000246
1.01025000000015 0.2158598970000014
1.01250000000015 0.2161799799999926
1.01475000000015 0.21639570899999683
1.01700000000015 0.21921585600000526
1.01925000000015 0.21630125299999747
1.02150000000015 0.2179157110000034
1.02375000000015 0.2168328909999957
1.02600000000015 0.2161179579999981
1.02825000000015 0.217335159000001
1.03050000000015 0.21622959600000513
1.03275000000015 0.2166300030000059
1.03500000000015 0.2160339359999881
1.03725000000015 0.21616200500000105
1.03950000000015 0.21528907399999753
1.04175000000015 0.2171074040000036
1.04400000000015 0.21569950100000312
1.04625000000015 0.2162871550000034
1.04850000000015 0.2163977369999941
1.05075000000016 0.21599342900000806
1.05300000000016 0.21614404999999692
1.05525000000016 0.21610071199999936
1.05750000000016 0.216763107999995
1.05975000000016 0.21658191600000976
1.06200000000016 0.21655514599999037
1.06425000000016 0.21662832100000173
1.06650000000016 0.21638929899999937
1.06875000000016 0.21674560200000315
1.07100000000016 0.21609080499999322
1.07325000000016 0.21821711300000857
1.07550000000016 0.21649906700000088
1.07775000000016 0.21618765200000212
1.08000000000016 0.2166383209999907
1.08225000000016 0.21648423300000275
1.08450000000016 0.21640576900000497
1.08675000000016 0.21655754799999727
1.08900000000016 0.21650570100000266
1.09125000000016 0.21607440599998995
1.09350000000016 0.2165827680000092
1.09575000000016 0.21662185799999634
1.09800000000016 0.2168796450000059
1.10025000000016 0.21694486099998755
1.10250000000016 0.2159978370000033
1.10475000000016 0.21586883400000545
1.10700000000016 0.21660691900000018
1.10925000000016 0.2205695640000016
1.11150000000016 0.21659130999999832
1.11375000000016 0.21608129199999837
1.11600000000016 0.21689186400000438
1.11825000000016 0.21575344099998972
1.12050000000016 0.2155841050000049
1.12275000000017 0.2160986749999978
1.12500000000017 0.21557057799999768
1.12725000000017 0.21609496700000363
1.12950000000017 0.21665517899999998
1.13175000000017 0.21538100700000484
1.13400000000017 0.2158376829999895
1.13625000000017 0.2151997720000054
1.13850000000017 0.2150917980000031
1.14075000000017 0.21591559099999813
1.14300000000017 0.21604846099999975
1.14525000000017 0.2154529489999959
1.14750000000017 0.21617409200000282
1.14975000000017 0.2154897970000036
1.15200000000017 0.21576267999999743
1.15425000000017 0.21572257900000125
1.15650000000017 0.216696792999997
1.15875000000017 0.21718148400000814
1.16100000000017 0.21482745499999112
1.16325000000017 0.21558148600000493
1.16550000000017 0.2151938169999994
1.16775000000017 0.21517073900000128
1.17000000000017 0.21612984200000085
1.17225000000017 0.21531149799999127
1.17450000000017 0.21537987700000372
1.17675000000017 0.21440119400000412
1.17900000000017 0.2143375799999916
1.18125000000017 0.21461759600001074
1.18350000000017 0.21451656499999672
1.18575000000017 0.21420567299999504
1.18800000000017 0.21450503700000922
1.19025000000017 0.21478729700000088
1.19250000000017 0.21421017999999492
1.19475000000017 0.21369984499999362
1.19700000000018 0.21411234800000045
1.19925000000018 0.2140310449999987
1.20150000000018 0.2146475300000077
1.20375000000018 0.21511977400000148
1.20600000000018 0.21434593099999688
1.20825000000018 0.21374457800000357
1.21050000000018 0.2146670859999915
1.21275000000018 0.21370890700001155
1.21500000000018 0.21473875099999873
1.21725000000018 0.21376650399999164
1.21950000000018 0.214513697000001
1.22175000000018 0.21442056600000114
1.22400000000018 0.2138026190000062
1.22625000000018 0.21378240199999254
1.22850000000018 0.21375324900000692
1.23075000000018 0.21344380099999682
1.23300000000018 0.2134932719999938
1.23525000000018 0.2158642790000016
1.23750000000018 0.21801881199999684
1.23975000000018 0.21450209700000755
1.24200000000018 0.21357805200000257
1.24425000000018 0.2140008129999984
1.24650000000018 0.21645200499999362
1.24875000000018 0.21383319800000322
1.25100000000018 0.21490413899999794
1.25325000000018 0.21365905900000826
1.25550000000018 0.21434647499999926
1.25775000000018 0.21382561199999373
1.26000000000018 0.2142830559999993
1.26225000000018 0.21328491600000632
1.26450000000018 0.2134958700000027
1.26675000000018 0.21393354999999303
1.26900000000019 0.21435707000000548
1.27125000000019 0.21392157500000053
1.27350000000019 0.2137429359999885
1.27575000000019 0.21406790600001102
1.27800000000019 0.21409951299999364
1.28025000000019 0.2151395590000078
1.28250000000019 0.2139654699999909
1.28475000000019 0.21535504999999944
1.28700000000019 0.21475273299999742
1.28925000000019 0.21531028400001162
1.29150000000019 0.21424853199999916
1.29375000000019 0.21373931399999435
1.29600000000019 0.21435612599999843
1.29825000000019 0.21471990000000574
1.30050000000019 0.21476240999999163
1.30275000000019 0.21405478700000913
1.30500000000019 0.21518722599999762
1.30725000000019 0.2151842290000019
1.30950000000019 0.21413062399999205
1.31175000000019 0.21464317400000255
1.31400000000019 0.21404112599999792
1.31625000000019 0.21487709699999868
1.31850000000019 0.21473722700000053
1.32075000000019 0.2163357820000016
1.32300000000019 0.2151700050000045
1.32525000000019 0.2143090400000034
1.32750000000019 0.21601113599999167
1.32975000000019 0.21432541500000468
1.33200000000019 0.21509367100000532
1.33425000000019 0.21458781699999463
1.33650000000019 0.21502140200000497
1.33875000000019 0.21542761499999585
1.34100000000019 0.21431423500000335
1.3432500000002 0.21479926799999305
1.3455000000002 0.21519372699999906
1.3477500000002 0.21560492199999715
1.3500000000002 0.21784779700000456
1.3522500000002 0.21541960400000448
1.3545000000002 0.21550453999999775
1.3567500000002 0.2155632829999945
1.3590000000002 0.21552625900000066
1.3612500000002 0.21511842600000364
1.3635000000002 0.21543005099999846
1.3657500000002 0.2170952510000035
1.3680000000002 0.21541458400000124
1.3702500000002 0.21527771799999584
1.3725000000002 0.21580567899999892
1.3747500000002 0.21546172000000752
1.3770000000002 0.2154437589999958
1.3792500000002 0.21676552499999957
1.3815000000002 0.21628914299999735
1.3837500000002 0.2167547720000016
1.3860000000002 0.2166956880000015
1.3882500000002 0.2151139819999912
1.3905000000002 0.21701255000000685
1.3927500000002 0.21537575399999298
1.3950000000002 0.21530606800000385
1.3972500000002 0.21584728300000222
1.3995000000002 0.21585918600000298
1.4017500000002 0.2165075049999956
1.4040000000002 0.21685074500000212
1.4062500000002 0.21653881599999636
1.4085000000002 0.21590591500000755
1.4107500000002 0.21518652700000018
1.4130000000002 0.21506633899998917
1.41525000000021 0.21612965000001338
1.41750000000021 0.21524601499999108
1.41975000000021 0.21652275200000304
1.42200000000021 0.2150776780000001
1.42425000000021 0.21532463399999813
1.42650000000021 0.21542005700000288
1.42875000000021 0.21490774199999407
1.43100000000021 0.2153885860000031
1.43325000000021 0.2153709340000063
1.43550000000021 0.2160327909999893
1.43775000000021 0.21565541000001076
1.44000000000021 0.21592102599998952
1.44225000000021 0.2148351200000036
1.44450000000021 0.21546958000000416
1.44675000000021 0.21582966399999748
1.44900000000021 0.21513711500000454
1.45125000000021 0.21539808599999333
1.45350000000021 0.2156814570000023
1.45575000000021 0.21576735099999667
1.45800000000021 0.21494993500000703
1.46025000000021 0.21569205699999827
1.46250000000021 0.21554142200000115
1.46475000000021 0.21495243900000105
1.46700000000021 0.21544802399999696
1.46925000000021 0.21654265700000508
1.47150000000021 0.21619704399999762
1.47375000000021 0.21606424699999138
1.47600000000021 0.21570189500000936
1.47825000000021 0.21553533899999877
1.48050000000021 0.21509763499999224
1.48275000000021 0.21556546600000104
1.48500000000021 0.21497448800000996
1.48725000000021 0.2153849509999901
1.48950000000022 0.2157047030000001
1.49175000000022 0.21576106999999922
1.49400000000022 0.21560761300000308
1.49625000000022 0.21565669900000728
1.49850000000022 0.21509361799999738
1.50075000000022 0.21519271299999332
1.50300000000022 0.21428072500000894
1.50525000000022 0.21567651099999807
1.50750000000022 0.21558868500000017
1.50975000000022 0.216184166000005
1.51200000000022 0.2150567489999844
1.51425000000022 0.21624891000001867
1.51650000000022 0.21521673499998428
1.51875000000022 0.21522533899999985
1.52100000000022 0.21616924299999596
1.52325000000022 0.2146911720000162
1.52550000000022 0.21582724199998893
1.52775000000022 0.21618113499999936
1.53000000000022 0.21423860999999533
1.53225000000022 0.21542719600000737
1.53450000000022 0.2152912370000024
1.53675000000022 0.215056828999991
1.53900000000022 0.21460977700002104
1.54125000000022 0.21582576799997355
1.54350000000022 0.21503692400000318
1.54575000000022 0.2160867860000053
1.54800000000022 0.21531834800001093
1.55025000000022 0.2158975809999788
1.55250000000022 0.21536776500002475
1.55475000000022 0.2150131899999792
1.55700000000022 0.21572105800001395
1.55925000000022 0.21596001099999285
1.56150000000023 0.21451317000000358
1.56375000000023 0.2145369639999899
1.56600000000023 0.21541012600002318
1.56825000000023 0.21467991999998048
1.57050000000023 0.21504219600001306
1.57275000000023 0.21423020999998243
1.57500000000023 0.2151163010000232
1.57725000000023 0.2155180889999997
1.57950000000023 0.21433976499997698
1.58175000000023 0.21644168299999933
1.58400000000023 0.21556829600001493
1.58625000000023 0.2147850050000102
1.58850000000023 0.2152185929999746
1.59075000000023 0.2155445540000187
1.59300000000023 0.2150310549999972
1.59525000000023 0.21577748400000019
1.59750000000023 0.21524966699999482
1.59975000000023 0.21420005199999537
1.60200000000023 0.2141422969999951
1.60425000000023 0.21735945500000753
1.60650000000023 0.2191067290000035
1.60875000000023 0.22113410099998987
1.61100000000023 0.21779983700000116
1.61325000000023 0.21779105100000606
1.61550000000023 0.2194634919999885
1.61775000000023 0.21891676500001722
1.62000000000023 0.2188955880000094
1.62225000000023 0.2174997689999998
1.62450000000023 0.21796000699998785
1.62675000000023 0.2186445810000066
1.62900000000023 0.21901763500000015
1.63125000000023 0.21592054900000335
1.63350000000023 0.2196538849999854
1.63575000000024 0.21981100499999684
1.63800000000024 0.21824481600000922
1.64025000000024 0.2186431700000071
1.64250000000024 0.22004899099999875
1.64475000000024 0.21784542899999337
1.64700000000024 0.21750200400001063
1.64925000000024 0.2184118649999789
1.65150000000024 0.21803407200002312
1.65375000000024 0.21756362200000012
1.65600000000024 0.21461295099999234
1.65825000000024 0.2202888390000055
1.66050000000024 0.22004799699999467
1.66275000000024 0.21660027400000104
1.66500000000024 0.2197177339999996
1.66725000000024 0.2193739709999818
1.66950000000024 0.2195038899999986
1.67175000000024 0.21614774000002512
1.67400000000024 0.21751315699998486
1.67625000000024 0.21810454399999912
1.67850000000024 0.21855689500000608
1.68075000000024 0.21374118899998962
1.68300000000024 0.21499299600000654
1.68525000000024 0.21449162400000432
1.68750000000024 0.21451266099998634
1.68975000000024 0.216661184000003
1.69200000000024 0.22016682900002138
1.69425000000024 0.218513492999989
1.69650000000024 0.2197617520000108
1.69875000000024 0.21878925199999344
1.70100000000024 0.21916186499998958
1.70325000000024 0.21867968699999096
1.70550000000024 0.21765402900001618
1.70775000000025 0.21801795199999674
1.71000000000025 0.21719970300000568
1.71225000000025 0.21757688099998518
1.71450000000025 0.21560700500000962
1.71675000000025 0.21343563100001006
1.71900000000025 0.21358814100000245
1.72125000000025 0.21497259499997767
1.72350000000025 0.21773903000001837
1.72575000000025 0.2196283840000035
1.72800000000025 0.2174764259999904
1.73025000000025 0.2179286009999828
1.73250000000025 0.2181669510000006
1.73475000000025 0.21766035600001032
1.73700000000025 0.21894950800000856
1.73925000000025 0.21872539999998253
1.74150000000025 0.21736415200001602
1.74375000000025 0.21687382599998273
1.74600000000025 0.2176184610000007
1.74825000000025 0.2181867160000195
1.75050000000025 0.21924457899999084
1.75275000000025 0.21708072699999548
1.75500000000025 0.21882879599999683
1.75725000000025 0.21840489100000582
1.75950000000025 0.21760381800001483
1.76175000000025 0.21658184699998628
1.76400000000025 0.2172804020000001
1.76625000000025 0.21770930599998906
1.76850000000025 0.2170985590000214
1.77075000000025 0.2180559800000026
1.77300000000025 0.2184656829999767
1.77525000000025 0.21883925100001989
1.77750000000025 0.21752726399998323
1.77975000000025 0.21757908099999668
1.78200000000026 0.2181092370000215
1.78425000000026 0.21764890800000103
1.78650000000026 0.2168345219999992
1.78875000000026 0.21648059999998281
1.79100000000026 0.21705645000000118
1.79325000000026 0.2182583290000082
1.79550000000026 0.21348292400000446
1.79775000000026 0.21344453099999328
1.80000000000026 0.21211249399999588
1.80225000000026 0.21191304900000318
1.80450000000026 0.2160271879999982
1.80675000000026 0.2182026609999923
1.80900000000026 0.2171495520000235
1.81125000000026 0.2164425940000001
1.81350000000026 0.21696163999999385
1.81575000000026 0.21797583399998643
1.81800000000026 0.21727570699999887
1.82025000000026 0.21693644399999812
1.82250000000026 0.21747901900002375
1.82475000000026 0.21689338199999497
1.82700000000026 0.21609315300000276
1.82925000000026 0.21259908599998312
1.83150000000026 0.21345261100000812
1.83375000000026 0.2124248629999954
1.83600000000026 0.21198267200000487
1.83825000000026 0.21524314399999867
1.84050000000026 0.21796886999999288
1.84275000000026 0.2186681569999962
1.84500000000026 0.21489957400001458
1.84725000000026 0.21676761999998462
1.84950000000026 0.2176338229999999
1.85175000000026 0.2175481020000234
1.85400000000026 0.21526268299999174
1.85625000000027 0.21584254799998348
1.85850000000027 0.21665538500002413
1.86075000000027 0.2153016359999924
1.86300000000027 0.2136308179999844
1.86525000000027 0.21683317400001556
1.86750000000027 0.21714635999998677
1.86975000000027 0.21495376300001112
1.87200000000027 0.21611079199999494
1.87425000000027 0.2164786860000163
1.87650000000027 0.21745664899998474
1.87875000000027 0.21542630799999074
1.88100000000027 0.21677702100001284
1.88325000000027 0.21607113100000674
1.88550000000027 0.21542158500000141
1.88775000000027 0.21307439800000338
1.89000000000027 0.21108964399999763
1.89225000000027 0.21191604300000222
1.89450000000027 0.21155732799999782
1.89675000000027 0.21416733099999874
1.89900000000027 0.21716909399998485
1.90125000000027 0.21676168600001233
1.90350000000027 0.21583442899998317
1.90575000000027 0.21671707699999843
1.90800000000027 0.2158230020000076
1.91025000000027 0.2156622569999911
1.91250000000027 0.21639080500000318
1.91475000000027 0.2149475289999998
1.91700000000027 0.21651303400000188
1.91925000000027 0.21583423900000298
1.92150000000027 0.21492623800000388
1.92375000000027 0.21212358700000777
1.92600000000027 0.21056240400000092
1.92825000000028 0.2105207539999867
1.93050000000028 0.21364233700001023
1.93275000000028 0.21585031300000423
1.93500000000028 0.21717160999997986
1.93725000000028 0.21589265400001523
1.93950000000028 0.21618881699998838
1.94175000000028 0.21606380800000125
1.94400000000028 0.21630255499999862
1.94625000000028 0.2160264010000219
1.94850000000028 0.21548394199999166
1.95075000000028 0.21486328500000695
1.95300000000028 0.21453179399998135
1.95525000000028 0.21493612099999382
1.95750000000028 0.2137417510000148
1.95975000000028 0.21876907399999368
1.96200000000028 0.21447199700000397
1.96425000000028 0.2159551709999903
1.96650000000028 0.2150356880000004
1.96875000000028 0.21500662900001544
1.97100000000028 0.21432901899999024
1.97325000000028 0.21325234900001533
1.97550000000028 0.21734212599997704
1.97775000000028 0.21531085099999814
1.98000000000028 0.21501378500002488
1.98225000000028 0.21087164599998687
1.98450000000028 0.2107834690000061
1.98675000000028 0.209140141000006
1.98900000000028 0.21002927199998567
1.99125000000028 0.21469830699999193
1.99350000000028 0.21592211300000486
1.99575000000028 0.2138243930000101
1.99800000000028 0.21516176500000483
2.00025000000028 0.21478600499997924
2.00250000000029 0.21491467900000316
2.00475000000029 0.21428998800001864
2.00700000000029 0.21458206399998403
2.00925000000029 0.21542236000001935
2.01150000000029 0.2135419939999963
2.01375000000029 0.2137761949999799
2.01600000000029 0.20968877100000327
2.01825000000029 0.20950519500001974
2.02050000000029 0.20910132000000203
2.02275000000029 0.20936766299999476
2.02500000000029 0.21398055699998508
2.02725000000029 0.21612612300000933
2.02950000000029 0.21471845199999962
2.03175000000029 0.2136333450000052
2.03400000000029 0.21488936699998362
2.03625000000029 0.2138697460000003
2.03850000000029 0.21409426700000722
2.04075000000029 0.21440200300000356
2.0430000000003 0.213930108999989
2.0452500000003 0.21345256899999754
2.0475000000003 0.21426531400001636
2.0497500000003 0.2129547369999898
2.0520000000003 0.21575477199999682
2.0542500000003 0.21663922600001229
2.0565000000003 0.2122265769999956
2.0587500000003 0.2149829239999974
2.0610000000003 0.21545725300001095
2.0632500000003 0.21346031699999912
2.0655000000003 0.21111912999998594
2.0677500000003 0.21219480000002022
2.0700000000003 0.2147769849999861
2.0722500000003 0.2139973730000122
2.0745000000003 0.21020512399999802
2.0767500000003 0.21021712099999945
2.0790000000003 0.20885074899999267
2.0812500000003 0.20888807099998985
2.0835000000003 0.21395067299999937
2.08575000000031 0.21575816700001837
2.08800000000031 0.215409956000002
2.09025000000031 0.21129830499998548
2.09250000000031 0.21412751700000854
2.09475000000031 0.21421053000000256
2.09700000000031 0.21400897399999508
2.09925000000031 0.21370037899998806
2.10150000000031 0.21296786700000325
2.10375000000031 0.21257585899999754
2.10600000000031 0.21244887100002074
2.10825000000031 0.21040513699998087
2.11050000000031 0.20920573600000125
2.11275000000031 0.20837187000000768
2.11500000000031 0.20914860799999246
2.11725000000031 0.20888534499999878
2.11950000000031 0.21007553000001167
2.12175000000031 0.2151440330000014
2.12400000000031 0.2130779940000025
2.12625000000031 0.21232683599998836
2.12850000000032 0.21478996199999756
2.13075000000032 0.21446078900001453
2.13300000000032 0.2117695399999775
2.13525000000032 0.21209099400002174
2.13750000000032 0.2121386689999838
2.13975000000032 0.21296082899999647
2.14200000000032 0.21217205700000363
2.14425000000032 0.20959238899999377
2.14650000000032 0.2136617200000046
2.14875000000032 0.2125899810000078
2.15100000000032 0.21216342400001054
2.15325000000032 0.21321233099999404
2.15550000000032 0.21287976099998218
2.15775000000032 0.2142695480000043
2.16000000000032 0.21221767299999783
2.16225000000032 0.21196336100001645
2.16450000000032 0.21156057799998962
2.16675000000032 0.21245058900001368
2.16900000000032 0.20794574599997873
2.17125000000033 0.2074520910000217
2.17350000000033 0.20842279699999722
2.17575000000033 0.20960069699998485
2.17800000000033 0.21120283000001905
2.18025000000033 0.21515537099998028
2.18250000000033 0.21262254900000244
2.18475000000033 0.2125544419999983
2.18700000000033 0.21529132100002357
2.18925000000033 0.21260618899998462
2.19150000000033 0.21164017899999976
2.19375000000033 0.210885482000009
2.19600000000033 0.21253214699999035
2.19825000000033 0.2126626339999973
2.20050000000033 0.21156229199999643
2.20275000000033 0.2080775430000017
2.20500000000033 0.20903466900000467
2.20725000000033 0.20878961700000787
2.20950000000033 0.20817156399999703
2.21175000000033 0.207507478999986
2.21400000000034 0.2140638840000122
2.21625000000034 0.21462492000000566
2.21850000000034 0.210707364000001
2.22075000000034 0.21340989099999774
2.22300000000034 0.21302887900000655
2.22525000000034 0.213150732999992
2.22750000000034 0.2106751489999965
2.22975000000034 0.21226680600000236
2.23200000000034 0.21283974799999328
2.23425000000034 0.21143914900000027
2.23650000000034 0.2112187179999978
2.23875000000034 0.21427341099999353
2.24100000000034 0.21337243300001774
2.24325000000034 0.2121612319999997
2.24550000000034 0.21298637900000017
2.24775000000034 0.21389257100000236
2.25000000000034 0.21276326299999937
2.25225000000034 0.21105951399999867
2.25450000000034 0.21214387599999895
2.25675000000035 0.21221668499998714
2.25900000000035 0.2125213369999983
2.26125000000035 0.21245460700001217
2.26350000000035 0.20735720400000446
2.26575000000035 0.20723826799999756
2.26800000000035 0.20763150900000937
2.27025000000035 0.2090651469999898
2.27250000000035 0.21385502799998335
2.27475000000035 0.21303173300000822
2.27700000000035 0.21194754100000068
2.27925000000035 0.2132942890000038
2.28150000000035 0.2121402479999972
2.28375000000035 0.2123419209999895
2.28600000000035 0.2121054410000056
2.28825000000035 0.2114497690000121
2.29050000000035 0.21125638099999833
2.29275000000035 0.2118844759999945
2.29500000000035 0.21075672700001746
2.29725000000035 0.20747201299997187
2.29950000000036 0.2072042700000054
2.30175000000036 0.20780439400002138
2.30400000000036 0.20916681899998935
2.30625000000036 0.2126885819999984
2.30850000000036 0.21371503399998915
2.31075000000036 0.21390991000001236
2.31300000000036 0.21268313600000965
2.31525000000036 0.21271237299998802
2.31750000000036 0.2133305289999896
2.31975000000036 0.21261299100001452
2.32200000000036 0.2121952800000031
2.32425000000036 0.21184976199998573
2.32650000000036 0.21294249999999693
2.32875000000036 0.21130940200001191
2.33100000000036 0.212714783999985
2.33325000000036 0.21355577900001776
2.33550000000036 0.21370211900000413
2.33775000000036 0.21271808399998804
2.34000000000036 0.21276803399999267
2.34225000000037 0.21475013300002388
2.34450000000037 0.2141681259999757
2.34675000000037 0.21230409400001804
2.34900000000037 0.2112981889999901
2.35125000000037 0.21148277500000745
2.35350000000037 0.2121806799999888
2.35575000000037 0.21155645999999706
2.35800000000037 0.20702915900000107
2.36025000000037 0.20729908399999886
2.36250000000037 0.20753306100002078
2.36475000000037 0.2094987680000031
2.36700000000037 0.2129466089999994
2.36925000000037 0.21155242899999394
2.37150000000037 0.21164049199998658
2.37375000000037 0.2127946070000064
2.37600000000037 0.21238947200001235
2.37825000000037 0.212447716999975
2.38050000000037 0.20802302399999917
2.38275000000037 0.2105988530000218
2.38500000000038 0.21128839200000016
2.38725000000038 0.21180821699999797
2.38950000000038 0.21077508499999453
2.39175000000038 0.20782232799999178
2.39400000000038 0.2066906270000004
2.39625000000038 0.20644026300001883
2.39850000000038 0.20652969199997528
2.40075000000038 0.20761455100000603
2.40300000000038 0.2095559360000152
2.40525000000038 0.214917483999983
2.40750000000038 0.21202009900000007
2.40975000000038 0.2110972380000078
2.41200000000038 0.21252928000001248
2.41425000000038 0.2129024809999862
2.41650000000038 0.21215642300001036
2.41875000000038 0.21059007899998505
2.42100000000038 0.21092438900001298
2.42325000000038 0.21040356000000315
2.42550000000039 0.20985712099999887
2.42775000000039 0.20957214699998872
2.43000000000039 0.21269101600000795
2.43225000000039 0.21048518000000627
2.43450000000039 0.21147614999998154
2.43675000000039 0.2129892199999972
2.43900000000039 0.21247881600001506
2.44125000000039 0.21059490599998298
2.44350000000039 0.20970137200001204
2.44575000000039 0.21047144199999934
2.44800000000039 0.21036729599998694
2.45025000000039 0.21100733900001956
2.45250000000039 0.20981763300000011
2.45475000000039 0.2061057779999942
2.45700000000039 0.20733321099999102
2.45925000000039 0.20696161600000096
2.46150000000039 0.20850880000000416
2.46375000000039 0.21218136600001003
2.46600000000039 0.21167243399997915
2.4682500000004 0.21223162800001205
2.4705000000004 0.21170715599998857
2.4727500000004 0.21178853200001413
2.4750000000004 0.21110125900000298
2.4772500000004 0.2095096379999859
2.4795000000004 0.21105527800000345
2.4817500000004 0.21138201400000867
2.4840000000004 0.21083761599999207
2.4862500000004 0.2078896900000018
2.4885000000004 0.2065090350000105
2.4907500000004 0.20813020599999277
2.4930000000004 0.20699334700000804
2.4952500000004 0.2072899780000057
2.4975000000004 0.21995819099998926


==> Images/Results/sourcebeam_timesteptimes_ref_hfm40.txt <==
t steptime
0.0 0.06013546
0.00225000000000035 0.06413197200000001
0.0045000000000007 0.06730907299999997
0.00675000000000106 0.07118073900000005
0.00900000000000141 0.07389325999999996
0.0112500000000018 0.07624931900000004
0.0135000000000021 0.08004247299999995
0.0157500000000025 0.08270129400000004
0.0180000000000028 0.08514523500000004
0.0202500000000032 0.0883972529999999
0.0225000000000035 0.09139946500000007
0.0247500000000039 0.093784808
0.0270000000000042 0.09676368699999993
0.0292500000000046 0.0986029100000001
0.0315000000000049 0.10034685799999998
0.0337500000000053 0.10317507899999989
0.0360000000000056 0.10553928000000012
0.038250000000006 0.10721728399999986
0.0405000000000063 0.1096720120000001
0.0427500000000067 0.112416976
0.045000000000007 0.11493428200000011
0.0472500000000074 0.11655867800000008
0.0495000000000077 0.11793065899999977
0.0517500000000081 0.11897583299999992
0.0540000000000084 0.12375902500000002
0.0562500000000088 0.12582907200000015
0.0585000000000091 0.12793921000000008
0.0607500000000095 0.12930297200000007
0.0630000000000098 0.13089408899999988
0.0652500000000102 0.132831296
0.0675000000000105 0.13444829700000005
0.0697500000000109 0.13621102400000007
0.0720000000000112 0.13829202399999962
0.0742500000000116 0.13874085700000016
0.0765000000000119 0.1401921060000002
0.0787500000000123 0.14317559399999968
0.0810000000000126 0.14492816799999986
0.083250000000013 0.14745451300000045
0.0855000000000133 0.14862928500000017
0.0877500000000137 0.1503785199999994
0.090000000000014 0.15132632099999999
0.0922500000000143 0.15191186500000065
0.0945000000000147 0.15324833599999987
0.096750000000015 0.15575655199999972
0.0990000000000154 0.1569307740000001
0.101250000000016 0.15902868299999984
0.103500000000016 0.164739097
0.105750000000016 0.16567946900000052
0.108000000000017 0.16720678099999997
0.110250000000017 0.16730812499999992
0.112500000000017 0.16935325499999987
0.114750000000018 0.17160618999999944
0.117000000000018 0.1731226820000007
0.119250000000019 0.17510658199999973
0.121500000000019 0.17549979599999954
0.123750000000019 0.1777013320000007
0.12600000000002 0.17887362099999926
0.12825000000002 0.1810598170000004
0.13050000000002 0.18329334399999997
0.132750000000021 0.18343770199999998
0.135000000000021 0.17974212900000008
0.137250000000021 0.18122872300000026
0.139500000000022 0.18127017599999995
0.141750000000022 0.18457500799999949
0.144000000000022 0.18602408100000112
0.146250000000023 0.1877827449999998
0.148500000000023 0.19093028799999878
0.150750000000024 0.19363973200000117
0.153000000000024 0.19302402199999946
0.155250000000024 0.19357502599999954
0.157500000000025 0.19576714699999975
0.159750000000025 0.19830411600000097
0.162000000000025 0.1990734769999989
0.164250000000026 0.1982692530000012
0.166500000000026 0.19983124500000038
0.168750000000026 0.20398246499999928
0.171000000000027 0.20129323899999996
0.173250000000027 0.20284328299999999
0.175500000000028 0.2010526489999993
0.177750000000028 0.20424592900000071
0.180000000000028 0.20675637499999944
0.182250000000029 0.20487346200000012
0.184500000000029 0.2074066090000013
0.186750000000029 0.20819300599999835
0.18900000000003 0.20863713800000028
0.19125000000003 0.20924468699999998
0.19350000000003 0.21039121400000127
0.195750000000031 0.2101082639999987
0.198000000000031 0.21118306800000042
0.200250000000032 0.2123439180000002
0.202500000000032 0.2112311130000002
0.204750000000032 0.2114198260000002
0.207000000000033 0.21222717499999888
0.209250000000033 0.2126269160000014
0.211500000000033 0.2166488049999984
0.213750000000034 0.21891750200000004
0.216000000000034 0.21756184800000078
0.218250000000034 0.21884490899999953
0.220500000000035 0.21942219299999977
0.222750000000035 0.21998804900000124
0.225000000000036 0.2194760940000009
0.227250000000036 0.2208941909999993
0.229500000000036 0.2218706939999997
0.231750000000037 0.22255279699999875
0.234000000000037 0.222419158000001
0.236250000000037 0.22093284099999977
0.238500000000038 0.22176845999999983
0.240750000000038 0.22187481199999937
0.243000000000038 0.22445342600000018
0.245250000000039 0.22778921800000163
0.247500000000039 0.22786613299999914
0.24975000000004 0.22809982200000078
0.25200000000004 0.22799954199999917
0.25425000000004 0.22974823099999853
0.256500000000041 0.229239941000003
0.258750000000041 0.22980741299999963
0.261000000000041 0.22991897700000052
0.263250000000042 0.23031253799999973
0.265500000000042 0.2311723439999973
0.267750000000042 0.23204300200000105
0.270000000000043 0.23434323000000035
0.272250000000043 0.23610357300000118
0.274500000000044 0.23374330799999754
0.276750000000044 0.2353734660000022
0.279000000000044 0.2364044079999985
0.281250000000045 0.23636600400000063
0.283500000000045 0.23756471400000123
0.285750000000045 0.23705579099999952
0.288000000000046 0.23868874699999765
0.290250000000046 0.23850602999999992
0.292500000000046 0.23773447300000328
0.294750000000047 0.23671261899999863
0.297000000000047 0.23703055500000048
0.299250000000048 0.2407720239999982
0.301500000000048 0.24468840400000147
0.303750000000048 0.24353497199999907
0.306000000000049 0.24458168700000016
0.308250000000049 0.2450879910000019
0.310500000000049 0.24514712899999935
0.31275000000005 0.2439798720000006
0.31500000000005 0.24387269599999684
0.31725000000005 0.24438629400000167
0.319500000000051 0.2447931369999985
0.321750000000051 0.2438205900000021
0.324000000000052 0.24272182099999995
0.326250000000052 0.2429529180000003
0.328500000000052 0.2442105839999975
0.330750000000053 0.24726971100000128
0.333000000000053 0.24695561700000113
0.335250000000053 0.24698306499999845
0.337500000000054 0.24741111800000226
0.339750000000054 0.24688282599999667
0.342000000000054 0.24759888000000174
0.344250000000055 0.24722755599999857
0.346500000000055 0.24732995900000176
0.348750000000056 0.24759002000000052
0.351000000000056 0.2484762279999977
0.353250000000056 0.24916364600000307
0.355500000000057 0.2510755499999995
0.357750000000057 0.24653204699999876
0.360000000000057 0.2503925070000008
0.362250000000058 0.2491693039999987
0.364500000000058 0.2474564249999993
0.366750000000058 0.2470187920000022
0.369000000000059 0.24686572399999918
0.371250000000059 0.24771066199999936
0.37350000000006 0.24732048499999948
0.37575000000006 0.24642885699999795
0.37800000000006 0.24633573100000206
0.380250000000061 0.2462861500000031
0.382500000000061 0.248622632
0.384750000000061 0.2491889140000012
0.387000000000062 0.2486993149999961
0.389250000000062 0.2479900310000005
0.391500000000062 0.24725825200000173
0.393750000000063 0.24801412800000122
0.396000000000063 0.24624882699999517
0.398250000000063 0.24717694899999998
0.400500000000064 0.24850019600000195
0.402750000000064 0.24820745600000294
0.405000000000065 0.24823576899999722
0.407250000000065 0.24698149700000016
0.409500000000065 0.2444697879999964
0.411750000000066 0.24385521300000335
0.414000000000066 0.24518637799999965
0.416250000000066 0.24911620499999998
0.418500000000067 0.24907516000000385
0.420750000000067 0.24783836199999598
0.423000000000067 0.2501647879999993
0.425250000000068 0.2493219090000025
0.427500000000068 0.24872238399999702
0.429750000000069 0.24787650900000102
0.432000000000069 0.24825428199999777
0.434250000000069 0.24781109500000298
0.43650000000007 0.24799360299999762
0.43875000000007 0.24947361899999976
0.44100000000007 0.24960204399999952
0.443250000000071 0.2487372560000054
0.445500000000071 0.25060856399999665
0.447750000000071 0.25020518699999883
0.450000000000072 0.24850476200000315
0.452250000000072 0.24965076000000153
0.454500000000073 0.24784157699999554
0.456750000000073 0.24973326500000326
0.459000000000073 0.24870878400000151
0.461250000000074 0.24576294799999943
0.463500000000074 0.24549898699999773
0.465750000000074 0.24561680600000102
0.468000000000075 0.25199799600000006
0.470250000000075 0.25111104599999834
0.472500000000075 0.24848871700000075
0.474750000000076 0.25145574599999776
0.477000000000076 0.250534499000004
0.479250000000077 0.24960915899999492
0.481500000000077 0.249961361000004
0.483750000000077 0.24928888699999874
0.486000000000078 0.2498464490000032
0.488250000000078 0.2493619030000005
0.490500000000078 0.2478915189999995
0.492750000000079 0.24697180799999785
0.495000000000079 0.24658745099999635
0.497250000000079 0.25243437700000015
0.49950000000008 0.2514649579999997
0.50175000000008 0.25153798000000194
0.50400000000008 0.2509376550000013
0.506250000000081 0.25299607499999865
0.508500000000081 0.2514999180000004
0.510750000000081 0.25035737600000374
0.513000000000082 0.25149966599999374
0.515250000000082 0.252087784000004
0.517500000000082 0.25006984200000204
0.519750000000083 0.25286080899999774
0.522000000000083 0.25431068700000026
0.524250000000083 0.25291324599999854
0.526500000000084 0.25451699900000335
0.528750000000084 0.2538307660000001
0.531000000000084 0.2522777069999975
0.533250000000084 0.2544008429999991
0.535500000000085 0.25469478099999776
0.537750000000085 0.254554284000001
0.540000000000085 0.25100783100000257
0.542250000000086 0.2506392299999973
0.544500000000086 0.25288613200000043
0.546750000000086 0.252523582000002
0.549000000000087 0.2572945060000009
0.551250000000087 0.25668106399999857
0.553500000000087 0.25575856900000105
0.555750000000088 0.2562316599999974
0.558000000000088 0.25615004699999844
0.560250000000088 0.2573227940000038
0.562500000000088 0.2572045189999983
0.564750000000089 0.2577368020000037
0.567000000000089 0.255667822999996
0.569250000000089 0.25457019200000275
0.57150000000009 0.254593155000002
0.57375000000009 0.25275849599999844
0.57600000000009 0.2563370869999986
0.578250000000091 0.2579113829999997
0.580500000000091 0.25989767600000135
0.582750000000091 0.25732790899999713
0.585000000000092 0.2597703249999981
0.587250000000092 0.2610203390000052
0.589500000000092 0.25719237199999867
0.591750000000092 0.260210831000002
0.594000000000093 0.2597539989999973
0.596250000000093 0.25896877400000307
0.598500000000093 0.2598168560000005
0.600750000000094 0.261987211999994
0.603000000000094 0.261501011
0.605250000000094 0.2612295150000037
0.607500000000095 0.26253549599999815
0.609750000000095 0.2616168630000004
0.612000000000095 0.26050921299999885
0.614250000000096 0.2631447640000033
0.616500000000096 0.2624520239999981
0.618750000000096 0.26095749899999987
0.621000000000096 0.26351490500000097
0.623250000000097 0.25907277900000025
0.625500000000097 0.2606668350000021
0.627750000000097 0.2644840999999971
0.630000000000098 0.26118950099999694
0.632250000000098 0.26433446500000457
0.634500000000098 0.265485991999995
0.636750000000099 0.2657081890000015
0.639000000000099 0.26540237800000455
0.641250000000099 0.2654284649999994
0.6435000000001 0.26474696100000017
0.6457500000001 0.2652927489999968
0.6480000000001 0.2629275660000019
0.6502500000001 0.2632471129999985
0.652500000000101 0.2652978110000035
0.654750000000101 0.26817991099999716
0.657000000000101 0.26778749599999685
0.659250000000102 0.26666835300000713
0.661500000000102 0.26882537299999854
0.663750000000102 0.26721551500000373
0.666000000000103 0.2691222609999926
0.668250000000103 0.2687576189999987
0.670500000000103 0.26801879799999995
0.672750000000104 0.26759906499999886
0.675000000000104 0.2684148069999992
0.677250000000104 0.27089773699999853
0.679500000000104 0.2705953390000104
0.681750000000105 0.27008131099999844
0.684000000000105 0.2718117869999901
0.686250000000105 0.2705293130000115
0.688500000000106 0.27076363199999776
0.690750000000106 0.27101831099999174
0.693000000000106 0.27260454400000356
0.695250000000107 0.2712306070000068
0.697500000000107 0.26738163199999576
0.699750000000107 0.2694568160000017
0.702000000000108 0.2728848969999973
0.704250000000108 0.2743223410000013
0.706500000000108 0.2742701309999944
0.708750000000108 0.2733654560000076
0.711000000000109 0.2758246899999932
0.713250000000109 0.2729216510000043
0.715500000000109 0.2788747080000036
0.71775000000011 0.2764648369999918
0.72000000000011 0.27329384400000833
0.72225000000011 0.2721993389999966
0.724500000000111 0.2724150669999972
0.726750000000111 0.27232886800000244
0.729000000000111 0.27664411300000324
0.731250000000112 0.28047702099999583
0.733500000000112 0.2774783149999962
0.735750000000112 0.27759389500000964
0.738000000000112 0.28035090000000196
0.740250000000113 0.2773172359999876
0.742500000000113 0.2779917560000058
0.744750000000113 0.2788858330000039
0.747000000000114 0.2792032280000001
0.749250000000114 0.28075870199999997
0.751500000000114 0.2825971540000012
0.753750000000115 0.2812090930000011
0.756000000000115 0.28022719299998755
0.758250000000115 0.28043042000000185
0.760500000000116 0.28094650500000284
0.762750000000116 0.28122046699999714
0.765000000000116 0.2810139660000033
0.767250000000116 0.28176151099999913
0.769500000000117 0.27940494899999635
0.771750000000117 0.2800724100000025
0.774000000000117 0.2810982880000097
0.776250000000118 0.2844395289999966
0.778500000000118 0.28500198199999716
0.780750000000118 0.28459415599999716
0.783000000000119 0.2837938770000079
0.785250000000119 0.2839935639999993
0.787500000000119 0.28282856299999537
0.78975000000012 0.28401045799999736
0.79200000000012 0.28214330699999834
0.79425000000012 0.2806448770000003
0.79650000000012 0.2803006590000052
0.798750000000121 0.282758642999994
0.801000000000121 0.28637470200000337
0.803250000000121 0.2862029599999971
0.805500000000122 0.2852626490000034
0.807750000000122 0.28558432100000175
0.810000000000122 0.2850100739999988
0.812250000000123 0.28595974200000285
0.814500000000123 0.2840419469999915
0.816750000000123 0.2858164600000066
0.819000000000124 0.2862895119999962
0.821250000000124 0.28738300199999856
0.823500000000124 0.28674168800000643
0.825750000000124 0.28668930999999986
0.828000000000125 0.2871214439999932
0.830250000000125 0.2858316599999995
0.832500000000125 0.28533138000000235
0.834750000000126 0.2863023259999977
0.837000000000126 0.28537428500000317
0.839250000000126 0.28398027400000103
0.841500000000127 0.28400309500000276
0.843750000000127 0.2839985889999923
0.846000000000127 0.2882348950000022
0.848250000000128 0.28735293200000456
0.850500000000128 0.28667161599999247
0.852750000000128 0.2888126710000023
0.855000000000128 0.28716730100001087
0.857250000000129 0.28695466299998884
0.859500000000129 0.2871088389999983
0.861750000000129 0.2868342600000062
0.86400000000013 0.285653257000007
0.86625000000013 0.28373529999998937
0.86850000000013 0.2844991919999984
0.870750000000131 0.2893719290000121
0.873000000000131 0.28912263199998733
0.875250000000131 0.28762875099999974
0.877500000000132 0.2887118570000098
0.879750000000132 0.28955462799999054
0.882000000000132 0.28813583000000165
0.884250000000132 0.28961068800001044
0.886500000000133 0.28878756599999633
0.888750000000133 0.2878619149999935
0.891000000000133 0.29101133300000015
0.893250000000134 0.28968005200000846
0.895500000000134 0.29150019799999427
0.897750000000134 0.29017112900000086
0.900000000000135 0.29121691400000316
0.902250000000135 0.2894991069999975
0.904500000000135 0.2894261950000043
0.906750000000136 0.28962422699999024
0.909000000000136 0.28822752100001026
0.911250000000136 0.2875032679999947
0.913500000000136 0.2893079010000008
0.915750000000137 0.2912579319999935
0.918000000000137 0.2898723710000013
0.920250000000137 0.2904372020000068
0.922500000000138 0.28997832199999607
0.924750000000138 0.2909556019999968
0.927000000000138 0.2898058450000036
0.929250000000139 0.29045509200000197
0.931500000000139 0.29014259500000605
0.933750000000139 0.2892733809999868
0.936000000000139 0.28734693300000913
0.93825000000014 0.2867671519999959
0.94050000000014 0.29020523799999864
0.94275000000014 0.29315841900000805
0.945000000000141 0.29166073199999687
0.947250000000141 0.29162301399999535
0.949500000000141 0.2903318360000071
0.951750000000142 0.2914115899999956
0.954000000000142 0.28821556799999826
0.956250000000142 0.289034338999997
0.958500000000143 0.2918354850000071
0.960750000000143 0.29445653899999513
0.963000000000143 0.2900163340000006
0.965250000000143 0.28989358600000514
0.967500000000144 0.29145835500000317
0.969750000000144 0.2892150959999924
0.972000000000144 0.2897524060000052
0.974250000000145 0.28994286299999317
0.976500000000145 0.29130661899999666
0.978750000000145 0.28769468100000495
0.981000000000146 0.28617114099999696
0.983250000000146 0.28619314600000223
0.985500000000146 0.29211998499999936
0.987750000000147 0.2917130530000094
0.990000000000147 0.29112768599999583
0.992250000000147 0.2913918870000032
0.994500000000147 0.2907923229999909
0.996750000000148 0.2904813890000071
0.999000000000148 0.2913302979999912
1.00125000000015 0.29117722499999843
1.00350000000015 0.2863692220000047
1.00575000000015 0.28765213500000186
1.00800000000015 0.28729382999999586
1.01025000000015 0.29020314200000996
1.01250000000015 0.29326374400000077
1.01475000000015 0.291073659999995
1.01700000000015 0.29036471599999913
1.01925000000015 0.28991863199999557
1.02150000000015 0.2898978209999967
1.02375000000015 0.29133171900001287
1.02600000000015 0.29062477899999806
1.02825000000015 0.290401990999996
1.03050000000015 0.29242131700000584
1.03275000000015 0.29016455299999677
1.03500000000015 0.2922811440000004
1.03725000000015 0.29358149399999434
1.03950000000015 0.29090335300000447
1.04175000000015 0.2910332579999988
1.04400000000015 0.2897568230000047
1.04625000000015 0.28961060299999986
1.04850000000015 0.2883673789999932
1.05075000000016 0.28886543100000495
1.05300000000016 0.2890120710000019
1.05525000000016 0.29256619899999237
1.05750000000016 0.2916909890000028
1.05975000000016 0.2923531120000007
1.06200000000016 0.2921791809999945
1.06425000000016 0.2920086170000076
1.06650000000016 0.29193440299999907
1.06875000000016 0.2925170150000014
1.07100000000016 0.28992041899999776
1.07325000000016 0.2870399069999934
1.07550000000016 0.28749933600001043
1.07775000000016 0.2893989889999915
1.08000000000016 0.29383958900000096
1.08225000000016 0.2926674790000021
1.08450000000016 0.29025760499999365
1.08675000000016 0.2914802559999998
1.08900000000016 0.2931186410000066
1.09125000000016 0.2921551919999956
1.09350000000016 0.2915891410000029
1.09575000000016 0.28985698900000045
1.09800000000016 0.29083186200000455
1.10025000000016 0.28893539099999543
1.10250000000016 0.29369352599999843
1.10475000000016 0.291531942000006
1.10700000000016 0.29311327399999243
1.10925000000016 0.2911520680000024
1.11150000000016 0.290110937999998
1.11375000000016 0.28990050800000233
1.11600000000016 0.29180968200000734
1.11825000000016 0.2901771829999973
1.12050000000016 0.2866564010000019
1.12275000000017 0.287849774999998
1.12500000000017 0.2890101979999997
1.12725000000017 0.29264712599999143
1.12950000000017 0.28855738100000394
1.13175000000017 0.292447683000006
1.13400000000017 0.291210128000003
1.13625000000017 0.29030487899999
1.13850000000017 0.29021613199999763
1.14075000000017 0.28980500800000186
1.14300000000017 0.28933639900000685
1.14525000000017 0.2867829629999932
1.14750000000017 0.28625234999999805
1.14975000000017 0.28564210400000434
1.15200000000017 0.28993891500000757
1.15425000000017 0.2911661989999885
1.15650000000017 0.2891366980000072
1.15875000000017 0.29124354100000005
1.16100000000017 0.29023786899999493
1.16325000000017 0.28842272700001104
1.16550000000017 0.2899215150000032
1.16775000000017 0.29022980299998835
1.17000000000017 0.2884759899999949
1.17225000000017 0.291521500000016
1.17450000000017 0.28943344900000056
1.17675000000017 0.29114623799998185
1.17900000000017 0.2907802860000004
1.18125000000017 0.28793166299999484
1.18350000000017 0.2925572489999979
1.18575000000017 0.2877346480000256
1.18800000000017 0.2889623789999973
1.19025000000017 0.28607824099998425
1.19250000000017 0.28555501300002106
1.19475000000017 0.285781725999982
1.19700000000018 0.2911508170000161
1.19925000000018 0.28744767099999535
1.20150000000018 0.28974588099998755
1.20375000000018 0.2889789980000046
1.20600000000018 0.2885391410000011
1.20825000000018 0.2877038819999882
1.21050000000018 0.2877773640000214
1.21275000000018 0.2885249480000027
1.21500000000018 0.28375472299998705
1.21725000000018 0.28345930500000804
1.21950000000018 0.28336462199999346
1.22175000000018 0.2885132380000073
1.22400000000018 0.2905029730000024
1.22625000000018 0.28714717699998005
1.22850000000018 0.28890104600000655
1.23075000000018 0.2887490850000063
1.23300000000018 0.2864044239999828
1.23525000000018 0.28756923500000653
1.23750000000018 0.2884873550000009
1.23975000000018 0.28506868900001336
1.24200000000018 0.28759226099998614
1.24425000000018 0.28873254900000234
1.24650000000018 0.2879714940000042
1.24875000000018 0.2904322889999946
1.25100000000018 0.2874538260000179
1.25325000000018 0.2891024449999975
1.25550000000018 0.2883048699999904
1.25775000000018 0.2888190390000034
1.26000000000018 0.2847092769999904
1.26225000000018 0.2848842340000033
1.26450000000018 0.28427485399998886
1.26675000000018 0.28629458700001464
1.26900000000019 0.291577889999985
1.27125000000019 0.2878465030000257
1.27350000000019 0.28919285899999636
1.27575000000019 0.28989169599998377
1.27800000000019 0.28712579500000857
1.28025000000019 0.287960293999987
1.28250000000019 0.28819100000001185
1.28475000000019 0.28754317100001003
1.28700000000019 0.28452056000000425
1.28925000000019 0.28856356699998287
1.29150000000019 0.28582746600000064
1.29375000000019 0.2899982630000011
1.29600000000019 0.2894207470000083
1.29825000000019 0.28692693799999347
1.30050000000019 0.2897712580000018
1.30275000000019 0.2883878449999884
1.30500000000019 0.2901317320000203
1.30725000000019 0.2900260010000011
1.30950000000019 0.28790074599999116
1.31175000000019 0.2889648910000062
1.31400000000019 0.29113663100000053
1.31625000000019 0.2887806239999975
1.31850000000019 0.2897596720000024
1.32075000000019 0.28941659999998137
1.32300000000019 0.2897520850000035
1.32525000000019 0.2902066620000028
1.32750000000019 0.2898794550000048
1.32975000000019 0.28933844299999123
1.33200000000019 0.2889742739999974
1.33425000000019 0.28476237099999935
1.33650000000019 0.2868379960000027
1.33875000000019 0.29073163600000385
1.34100000000019 0.29033951799999613
1.3432500000002 0.29072592599999325
1.3455000000002 0.29095516000001
1.3477500000002 0.2902081930000122
1.3500000000002 0.2899668889999987
1.3522500000002 0.2896105899999952
1.3545000000002 0.291385240000011
1.3567500000002 0.28701655099999357
1.3590000000002 0.2870429459999855
1.3612500000002 0.286560680000008
1.3635000000002 0.292297767000008
1.3657500000002 0.29342428699999346
1.3680000000002 0.29164626900001167
1.3702500000002 0.29071921799999245
1.3725000000002 0.2924090589999935
1.3747500000002 0.2899422940000136
1.3770000000002 0.290864044999978
1.3792500000002 0.29125371000000655
1.3815000000002 0.2918571209999925
1.3837500000002 0.2914309950000131
1.3860000000002 0.29184545999999045
1.3882500000002 0.2920249230000138
1.3905000000002 0.29053753799999527
1.3927500000002 0.2899680440000054
1.3950000000002 0.28991085799998473
1.3972500000002 0.29102690900000994
1.3995000000002 0.2907009809999863
1.4017500000002 0.28578802000001247
1.4040000000002 0.28600810899999374
1.4062500000002 0.2874986930000034
1.4085000000002 0.2923364950000007
1.4107500000002 0.2912652919999914
1.4130000000002 0.290223004000012
1.41525000000021 0.29040573899999345
1.41750000000021 0.2925029959999961
1.41975000000021 0.2899657210000157
1.42200000000021 0.29174662699998066
1.42425000000021 0.2898083720000102
1.42650000000021 0.28620980400000917
1.42875000000021 0.2874945760000003
1.43100000000021 0.2864503250000041
1.43325000000021 0.2915930769999875
1.43550000000021 0.2936313710000036
1.43775000000021 0.29078457299999627
1.44000000000021 0.29082879300000286
1.44225000000021 0.29149161699999127
1.44450000000021 0.29025966700001504
1.44675000000021 0.2897625999999889
1.44900000000021 0.29000017699999603
1.45125000000021 0.2907723140000087
1.45350000000021 0.2918781509999917
1.45575000000021 0.2884543819999976
1.45800000000021 0.2902511830000094
1.46025000000021 0.2909917210000117
1.46250000000021 0.28941590799999517
1.46475000000021 0.28991217799998026
1.46700000000021 0.29154562300001885
1.46925000000021 0.28834040699999264
1.47150000000021 0.28633994099999427
1.47375000000021 0.2848027150000121
1.47600000000021 0.28866014700000164
1.47825000000021 0.2917081450000012
1.48050000000021 0.28843785099999764
1.48275000000021 0.2885767979999798
1.48500000000021 0.2926458000000025
1.48725000000021 0.2905372140000111
1.48950000000022 0.28878711999999496
1.49175000000022 0.2907663310000146
1.49400000000022 0.28848085100000276
1.49625000000022 0.28671112899999684
1.49850000000022 0.28721477499999537
1.50075000000022 0.2856049700000085
1.50300000000022 0.2886365759999876
1.50525000000022 0.2923039009999968
1.50750000000022 0.2924205109999889
1.50975000000022 0.28945661400001654
1.51200000000022 0.29008267500000784
1.51425000000022 0.2912026729999866
1.51650000000022 0.2884872019999989
1.51875000000022 0.28954505199999403
1.52100000000022 0.291031849999996
1.52325000000022 0.288764040000018
1.52550000000022 0.2901280110000073
1.52775000000022 0.29029565599998364
1.53000000000022 0.2897178469999915
1.53225000000022 0.2904071110000075
1.53450000000022 0.2897781400000099
1.53675000000022 0.2901590150000004
1.53900000000022 0.2891466289999869
1.54125000000022 0.2897385589999999
1.54350000000022 0.2861732500000187
1.54575000000022 0.28530313999999635
1.54800000000022 0.28810287499999276
1.55025000000022 0.29284868900001015
1.55250000000022 0.288835253000002
1.55475000000022 0.2897034829999825
1.55700000000022 0.2914178130000096
1.55925000000022 0.28950215199998297
1.56150000000023 0.2892198330000042
1.56375000000023 0.2886127270000145
1.56600000000023 0.28816174499999647
1.56825000000023 0.28622748600000136
1.57050000000023 0.2847435820000044
1.57275000000023 0.28851482299998565
1.57500000000023 0.29096766600000024
1.57725000000023 0.2909696140000051
1.57950000000023 0.29129832600000327
1.58175000000023 0.2892881710000097
1.58400000000023 0.28965677899998354
1.58625000000023 0.289925482000001
1.58850000000023 0.2876938990000042
1.59075000000023 0.28810365800001136
1.59300000000023 0.28798077700000135
1.59525000000023 0.29018675499997926
1.59750000000023 0.288628081000013
1.59975000000023 0.29145335399999794
1.60200000000023 0.28849324199998705
1.60425000000023 0.28874176600001533
1.60650000000023 0.2891932949999898
1.60875000000023 0.2887536119999936
1.61100000000023 0.2865611850000107
1.61325000000023 0.2847817409999891
1.61550000000023 0.2858327900000006
1.61775000000023 0.28690579300001673
1.62000000000023 0.29053219400000785
1.62225000000023 0.28951072299997804
1.62450000000023 0.28869972800001165
1.62675000000023 0.2886865159999843
1.62900000000023 0.2862656780000066
1.63125000000023 0.2875635420000151
1.63350000000023 0.28697378699999376
1.63575000000024 0.2892121730000099
1.63800000000024 0.2851031189999844
1.64025000000024 0.284204643999999
1.64250000000024 0.2829861840000092
1.64475000000024 0.2853295669999909
1.64700000000024 0.2887387629999978
1.64925000000024 0.28819505199999185
1.65150000000024 0.2922156700000187
1.65375000000024 0.29006355299998177
1.65600000000024 0.2884121010000058
1.65825000000024 0.2881266960000062
1.66050000000024 0.2880351219999966
1.66275000000024 0.2882840789999932
1.66500000000024 0.2888406570000086
1.66725000000024 0.2898794769999995
1.66950000000024 0.28812691600001017
1.67175000000024 0.2890102979999938
1.67400000000024 0.2884775999999931
1.67625000000024 0.2869449490000022
1.67850000000024 0.2862546709999947
1.68075000000024 0.2872873610000113
1.68300000000024 0.2845859159999975
1.68525000000024 0.28407687099999634
1.68750000000024 0.28705389699999273
1.68975000000024 0.2883320939999976
1.69200000000024 0.2896259580000162
1.69425000000024 0.28809605699998997
1.69650000000024 0.28774801400001593
1.69875000000024 0.28741202499998053
1.70100000000024 0.28622989699999835
1.70325000000024 0.28784276200002523
1.70550000000024 0.2849509779999835
1.70775000000025 0.28433760900000493
1.71000000000025 0.28246149800000353
1.71225000000025 0.28356302000000255
1.71450000000025 0.28441747299999065
1.71675000000025 0.2885705180000002
1.71900000000025 0.2887158260000149
1.72125000000025 0.28795990899999424
1.72350000000025 0.2880414839999901
1.72575000000025 0.28807522799999674
1.72800000000025 0.28761010499999884
1.73025000000025 0.2877138030000026
1.73250000000025 0.2870504950000168
1.73475000000025 0.28870705199997815
1.73700000000025 0.28855807300001857
1.73925000000025 0.28412495599999943
1.74150000000025 0.28712370700000633
1.74375000000025 0.2885328119999997
1.74600000000025 0.2857938879999722
1.74825000000025 0.28525338000000033
1.75050000000025 0.2880172690000222
1.75275000000025 0.28407951899998807
1.75500000000025 0.2829134920000058
1.75725000000025 0.2837613250000004
1.75950000000025 0.2868849059999832
1.76175000000025 0.28699210200002767
1.76400000000025 0.28532932099997765
1.76625000000025 0.2874477299999967
1.76850000000025 0.2865938410000126
1.77075000000025 0.2860877280000125
1.77300000000025 0.2858878429999834
1.77525000000025 0.28556338000001347
1.77750000000025 0.28644525599997905
1.77975000000025 0.28076988899999833
1.78200000000026 0.2808890960000099
1.78425000000026 0.2810087640000063
1.78650000000026 0.2854606580000052
1.78875000000026 0.2879876739999929
1.79100000000026 0.2862280569999882
1.79325000000026 0.28605814100001226
1.79550000000026 0.2859706389999985
1.79775000000026 0.2862828830000126
1.80000000000026 0.28493595099999425
1.80225000000026 0.28605424599999196
1.80450000000026 0.2843680519999907
1.80675000000026 0.28840629700002296
1.80900000000026 0.2853962739999929
1.81125000000026 0.28673734699998477
1.81350000000026 0.2861797220000142
1.81575000000026 0.28512015900000165
1.81800000000026 0.2857165559999828
1.82025000000026 0.28604596700000684
1.82250000000026 0.2844736540000099
1.82475000000026 0.28035266300000217
1.82700000000026 0.28014161599998033
1.82925000000026 0.2816320560000065
1.83150000000026 0.2881771630000003
1.83375000000026 0.28505832700000155
1.83600000000026 0.2855848739999942
1.83825000000026 0.2860923040000216
1.84050000000026 0.2836639789999822
1.84275000000026 0.2835567440000091
1.84500000000026 0.28367438199998674
1.84725000000026 0.28129906000000915
1.84950000000026 0.280447769999995
1.85175000000026 0.2794568770000012
1.85400000000026 0.2793938750000109
1.85625000000027 0.2855856299999857
1.85850000000027 0.2844198490000167
1.86075000000027 0.28663563999998587
1.86300000000027 0.2851952100000119
1.86525000000027 0.2836577489999854
1.86750000000027 0.2845770819999984
1.86975000000027 0.2835030460000212
1.87200000000027 0.2853326979999906
1.87425000000027 0.28546089299999267
1.87650000000027 0.28540477100000317
1.87875000000027 0.2834207360000107
1.88100000000027 0.285012193
1.88325000000027 0.28455641099998275
1.88550000000027 0.2828125009999951
1.88775000000027 0.28348722700002327
1.89000000000027 0.28312612199999876
1.89225000000027 0.2837956829999939
1.89450000000027 0.2800223879999919
1.89675000000027 0.2789883970000062
1.89900000000027 0.2793630900000039
1.90125000000027 0.286689387999985
1.90350000000027 0.2838300180000033
1.90575000000027 0.28403149300001473
1.90800000000027 0.28424045099998807
1.91025000000027 0.28324477999998976
1.91250000000027 0.28287070800001857
1.91475000000027 0.28389128300000266
1.91700000000027 0.2828703950000033
1.91925000000027 0.2806497429999979
1.92150000000027 0.2780417209999939
1.92375000000027 0.2787026949999927
1.92600000000027 0.28056461400001353
1.92825000000028 0.28381645099997854
1.93050000000028 0.28419619900000725
1.93275000000028 0.2829564350000169
1.93500000000028 0.28392666599998506
1.93725000000028 0.28427878600001577
1.93950000000028 0.2848035669999831
1.94175000000028 0.2825985780000053
1.94400000000028 0.2815867889999879
1.94625000000028 0.2840744020000159
1.94850000000028 0.28600355800000443
1.95075000000028 0.2806293980000021
1.95300000000028 0.2835511699999813
1.95525000000028 0.28347572600000603
1.95750000000028 0.28246185000000423
1.95975000000028 0.2833112589999871
1.96200000000028 0.28188004400001887
1.96425000000028 0.28035889699998506
1.96650000000028 0.2777909510000143
1.96875000000028 0.27707089499998006
1.97100000000028 0.2777215790000014
1.97325000000028 0.285089892000002
1.97550000000028 0.2814857879999977
1.97775000000028 0.28408098300002393
1.98000000000028 0.2827720149999777
1.98225000000028 0.28140121399999884
1.98450000000028 0.28166802700002336
1.98675000000028 0.2817231589999949
1.98900000000028 0.2821758329999966
1.99125000000028 0.27746955199998524
1.99350000000028 0.2770711320000032
1.99575000000028 0.2769106740000211
1.99800000000028 0.28272277999997186
2.00025000000028 0.28305643700002747
2.00250000000029 0.28196169399998894
2.00475000000029 0.28229012500000294
2.00700000000029 0.2822694550000051
2.00925000000029 0.28228180799999336
2.01150000000029 0.28113661300000103
2.01375000000029 0.2817375999999854
2.01600000000029 0.28127518700000564
2.01825000000029 0.2816555249999908
2.02050000000029 0.28332275500000037
2.02275000000029 0.2851345990000027
2.02500000000029 0.28226593000002254
2.02725000000029 0.2813026999999977
2.02950000000029 0.28173317099998485
2.03175000000029 0.28306965999999534
2.03400000000029 0.2805638760000022
2.03625000000029 0.27946851900000524
2.03850000000029 0.27577671200000964
2.04075000000029 0.2774015979999831
2.0430000000003 0.2808252960000175
2.0452500000003 0.2833093239999869
2.0475000000003 0.28056021700001565
2.0497500000003 0.28084977099999264
2.0520000000003 0.2820766689999914
2.0542500000003 0.28296792000000437
2.0565000000003 0.28137492100000827
2.0587500000003 0.2811036960000024
2.0610000000003 0.28019884899998715
2.0632500000003 0.2775268679999954
2.0655000000003 0.27739327200001185
2.0677500000003 0.2775934869999901
2.0700000000003 0.28324455899999634
2.0722500000003 0.2829397630000017
2.0745000000003 0.27893253400000617
2.0767500000003 0.27672075699999255
2.0790000000003 0.28296779699999774
2.0812500000003 0.2822721750000028
2.0835000000003 0.28171015800000987
2.08575000000031 0.2801039549999871
2.08800000000031 0.28084536400001525
2.09025000000031 0.27990105300000323
2.09250000000031 0.2838094319999982
2.09475000000031 0.2817310519999978
2.09700000000031 0.2823679649999917
2.09925000000031 0.284063615000008
2.10150000000031 0.2809987230000104
2.10375000000031 0.2823191079999958
2.10600000000031 0.2799716520000004
2.10825000000031 0.2807595299999832
2.11050000000031 0.27969624000002113
2.11275000000031 0.2772889959999816
2.11500000000031 0.2794791150000151
2.11725000000031 0.2783944809999923
2.11950000000031 0.282460001000004
2.12175000000031 0.28153364899998223
2.12400000000031 0.2814993820000211
2.12625000000031 0.28269119699999123
2.12850000000032 0.2870949709999877
2.13075000000032 0.28085082300000863
2.13300000000032 0.28120989699999654
2.13525000000032 0.28056503300001623
2.13750000000032 0.2775591609999992
2.13975000000032 0.2754433769999878
2.14200000000032 0.2744777030000023
2.14425000000032 0.28208342100001005
2.14650000000032 0.2822356429999786
2.14875000000032 0.2804697939999983
2.15100000000032 0.2807223140000019
2.15325000000032 0.2805564970000205
2.15550000000032 0.28021522399998844
2.15775000000032 0.28177665999999135
2.16000000000032 0.2817015660000095
2.16225000000032 0.279404540999991
2.16450000000032 0.28177452600002084
2.16675000000032 0.28061198099999274
2.16900000000032 0.27991927799999416
2.17125000000033 0.2809466109999903
2.17350000000033 0.28075121000000536
2.17575000000033 0.2791273739999838
2.17800000000033 0.27920612799999844
2.18025000000033 0.279210527000032
2.18250000000033 0.2760870679999812
2.18475000000033 0.27340830000002825
2.18700000000033 0.27706597099995633
2.18925000000033 0.27452723700002934
2.19150000000033 0.28033772599997064
2.19375000000033 0.2772917230000189
2.19600000000033 0.28138579900002014
2.19825000000033 0.2797442269999806
2.20050000000033 0.2796205710000095
2.20275000000033 0.27885520699999233
2.20500000000033 0.27883140199998024
2.20725000000033 0.2807327740000005
2.20950000000033 0.2758115610000118
2.21175000000033 0.27474997300004134
2.21400000000034 0.2742953719999832
2.21625000000034 0.28089916300001505
2.21850000000034 0.280109068999991
2.22075000000034 0.28028275499997335
2.22300000000034 0.27896585299998833
2.22525000000034 0.2807367320000367
2.22750000000034 0.281046157999981
2.22975000000034 0.2799489110000195
2.23200000000034 0.28044649699995716
2.23425000000034 0.2796871070000293
2.23650000000034 0.27862692200000083
2.23875000000034 0.2804852209999922
2.24100000000034 0.27946402600002784
2.24325000000034 0.28069626399997105
2.24550000000034 0.2812641720000215
2.24775000000034 0.28389388400000826
2.25000000000034 0.2788307799999643
2.25225000000034 0.28070785800002795
2.25450000000034 0.277168152999991
2.25675000000035 0.2752516190000165
2.25900000000035 0.2739602659999605
2.26125000000035 0.27816966400001775
2.26350000000035 0.28114943999997877
2.26575000000035 0.28093329099999664
2.26800000000035 0.2791848950000144
2.27025000000035 0.2806723390000343
2.27250000000035 0.2827296849999925
2.27475000000035 0.2892524860000094
2.27700000000035 0.279514029999973
2.27925000000035 0.27861669200001415
2.28150000000035 0.2737451520000036
2.28375000000035 0.2747214940000049
2.28600000000035 0.27372959299998456
2.28825000000035 0.2769234539999843
2.29050000000035 0.27889298299999155
2.29275000000035 0.2798969360000001
2.29500000000035 0.28037808999999925
2.29725000000035 0.280744392000031
2.29950000000036 0.2782765149999591
2.30175000000036 0.27822335800004794
2.30400000000036 0.2790597829999797
2.30625000000036 0.2793505369999707
2.30850000000036 0.27716680500003577
2.31075000000036 0.28261546599998155
2.31300000000036 0.2802653150000083
2.31525000000036 0.27813814699999284
2.31750000000036 0.2786768390000134
2.31975000000036 0.2774077189999957
2.32200000000036 0.2775483300000019
2.32425000000036 0.28000526400001036
2.32650000000036 0.2786436050000134
2.32875000000036 0.2765269689999741
2.33100000000036 0.2738902770000209
2.33325000000036 0.2746426089999545
2.33550000000036 0.27712378300003593
2.33775000000036 0.2813580050000155
2.34000000000036 0.2780133349999687
2.34225000000037 0.27940061200001765
2.34450000000037 0.28032644199998913
2.34675000000037 0.277998029999992
2.34900000000037 0.27924536900002295
2.35125000000037 0.2783685359999595
2.35350000000037 0.2759902760000159
2.35575000000037 0.27285396199999923
2.35800000000037 0.27338122000003295
2.36025000000037 0.2737982169999782
2.36250000000037 0.28602958300001546
2.36475000000037 0.2794269969999732
2.36700000000037 0.27739000399998304
2.36925000000037 0.27873961800003144
2.37150000000037 0.2792216600000188
2.37375000000037 0.27875934799999413
2.37600000000037 0.2780206819999762
2.37825000000037 0.27731314300001486
2.38050000000037 0.28328048399998806
2.38275000000037 0.28379414500000166
2.38500000000038 0.2791873030000147
2.38725000000038 0.2804671970000072
2.38950000000038 0.2795892359999925
2.39175000000038 0.28047352999999475
2.39400000000038 0.2841506610000124
2.39625000000038 0.27953013699999474
2.39850000000038 0.2793376959999705
2.40075000000038 0.2767897420000054
2.40300000000038 0.2733048480000093
2.40525000000038 0.275392920999991
2.40750000000038 0.2783490059999849
2.40975000000038 0.2800229590000072
2.41200000000038 0.2774365619999912
2.41425000000038 0.27945374099999754
2.41650000000038 0.2801326290000361
2.41875000000038 0.27965289899998425
2.42100000000038 0.2783148500000152
2.42325000000038 0.27945626899997933
2.42550000000039 0.27847188000004053
2.42775000000039 0.27298287699994717
2.43000000000039 0.27369273400000793
2.43225000000039 0.27385287700002436
2.43450000000039 0.2769969880000076
2.43675000000039 0.28098150299996405
2.43900000000039 0.2784105450000425
2.44125000000039 0.2791592309999942
2.44350000000039 0.27874912799995855
2.44575000000039 0.2772883160000106
2.44800000000039 0.2777633489999971
2.45025000000039 0.2781222140000068
2.45250000000039 0.2771991160000198
2.45475000000039 0.27958978499998466
2.45700000000039 0.27957821699999386
2.45925000000039 0.274544982000009
2.46150000000039 0.27937438999998676
2.46375000000039 0.2803341580000165
2.46600000000039 0.27907624800002395
2.4682500000004 0.2786229669999898
2.4705000000004 0.2793768209999712
2.4727500000004 0.28006688100003885
2.4750000000004 0.27355940699999337
2.4772500000004 0.2721319799999833
2.4795000000004 0.2739030480000224
2.4817500000004 0.27973348799997666
2.4840000000004 0.27786878199998455
2.4862500000004 0.2775876270000026
2.4885000000004 0.2911452499999996
2.4907500000004 0.2783165630000326
2.4930000000004 0.2783699589999742
2.4952500000004 0.28383636000000934
2.4975000000004 0.2969629230000237


==> Images/Results/sourcebeam_timesteptimes_ref_hfm50.txt <==
t steptime
0.0 0.07267056000000001
0.00225000000000035 0.076927731
0.0045000000000007 0.08138177700000002
0.00675000000000106 0.08516569999999996
0.00900000000000141 0.09225497100000002
0.0112500000000018 0.09271100499999996
0.0135000000000021 0.09672198200000004
0.0157500000000025 0.10018569899999996
0.0180000000000028 0.10368715100000003
0.0202500000000032 0.10732146399999998
0.0225000000000035 0.10981596900000001
0.0247500000000039 0.11356724200000001
0.0270000000000042 0.11676021399999992
0.0292500000000046 0.11998725500000007
0.0315000000000049 0.12298282800000004
0.0337500000000053 0.12873493600000008
0.0360000000000056 0.1317000439999998
0.038250000000006 0.13432067000000014
0.0405000000000063 0.13636333200000017
0.0427500000000067 0.14068449699999963
0.045000000000007 0.1430555680000003
0.0472500000000074 0.14564519900000006
0.0495000000000077 0.14792523999999974
0.0517500000000081 0.15061749600000018
0.0540000000000084 0.15247026899999971
0.0562500000000088 0.1551448470000003
0.0585000000000091 0.15804595399999988
0.0607500000000095 0.1605086029999998
0.0630000000000098 0.16295026000000012
0.0652500000000102 0.16502386199999997
0.0675000000000105 0.16743427900000007
0.0697500000000109 0.17118128300000013
0.0720000000000112 0.17336386599999987
0.0742500000000116 0.1758940889999998
0.0765000000000119 0.17549333000000011
0.0787500000000123 0.17990646600000026
0.0810000000000126 0.18256995999999948
0.083250000000013 0.18505627300000072
0.0855000000000133 0.18544610299999942
0.0877500000000137 0.18777061100000036
0.090000000000014 0.19096316400000024
0.0922500000000143 0.19342751599999986
0.0945000000000147 0.19593699799999964
0.096750000000015 0.19715904999999978
0.0990000000000154 0.19806497700000048
0.101250000000016 0.1994884990000001
0.103500000000016 0.20068090699999974
0.105750000000016 0.2025484249999998
0.108000000000017 0.20852134999999983
0.110250000000017 0.2107633670000002
0.112500000000017 0.21147024199999986
0.114750000000018 0.21535398299999997
0.117000000000018 0.2178004739999997
0.119250000000019 0.2189730670000003
0.121500000000019 0.22094031800000025
0.123750000000019 0.2223962119999996
0.12600000000002 0.2235596520000005
0.12825000000002 0.22798443099999943
0.13050000000002 0.22474199500000047
0.132750000000021 0.2236666800000009
0.135000000000021 0.22462965399999923
0.137250000000021 0.22474491000000008
0.139500000000022 0.2283275919999994
0.141750000000022 0.23695961099999963
0.144000000000022 0.23596602500000152
0.146250000000023 0.2366156869999987
0.148500000000023 0.2384101610000009
0.150750000000024 0.24154983300000055
0.153000000000024 0.2424980389999991
0.155250000000024 0.24346479999999993
0.157500000000025 0.24504136400000043
0.159750000000025 0.24695880400000014
0.162000000000025 0.24773519599999894
0.164250000000026 0.2497481610000012
0.166500000000026 0.2517057840000003
0.168750000000026 0.25269277700000004
0.171000000000027 0.2529407879999983
0.173250000000027 0.2576219000000002
0.175500000000028 0.2553776980000002
0.177750000000028 0.2566012129999997
0.180000000000028 0.25712035300000124
0.182250000000029 0.25713073799999897
0.184500000000029 0.2578636250000006
0.186750000000029 0.2559056599999998
0.18900000000003 0.2594742280000002
0.19125000000003 0.26154500399999847
0.19350000000003 0.26530586000000156
0.195750000000031 0.2646112669999994
0.198000000000031 0.2651076190000019
0.200250000000032 0.26777369299999876
0.202500000000032 0.26760387399999885
0.204750000000032 0.26948110000000014
0.207000000000033 0.2694921490000013
0.209250000000033 0.27079968600000015
0.211500000000033 0.2699227069999992
0.213750000000034 0.2700960340000016
0.216000000000034 0.2696680449999995
0.218250000000034 0.2707783369999994
0.220500000000035 0.27596224699999894
0.222750000000035 0.27668866000000136
0.225000000000036 0.27715059799999864
0.227250000000036 0.27988615900000013
0.229500000000036 0.27944921899999997
0.231750000000037 0.2779529150000002
0.234000000000037 0.2806162410000006
0.236250000000037 0.2814144519999999
0.238500000000038 0.2800853399999994
0.240750000000038 0.2837741559999998
0.243000000000038 0.2835388760000015
0.245250000000039 0.28468762299999995
0.247500000000039 0.2852292669999983
0.24975000000004 0.2844139190000021
0.25200000000004 0.2869044719999998
0.25425000000004 0.2865360569999993
0.256500000000041 0.28711507299999894
0.258750000000041 0.28613932300000045
0.261000000000041 0.28573004300000093
0.263250000000042 0.2853460940000012
0.265500000000042 0.29299319399999746
0.267750000000042 0.2922510719999991
0.270000000000043 0.29266248400000094
0.272250000000043 0.2945871259999997
0.274500000000044 0.2935542280000014
0.276750000000044 0.2941788040000013
0.279000000000044 0.2972388439999989
0.281250000000045 0.2964085220000001
0.283500000000045 0.29309947299999806
0.285750000000045 0.2945124330000013
0.288000000000046 0.2966496449999987
0.290250000000046 0.30184553000000136
0.292500000000046 0.3014799020000005
0.294750000000047 0.30315806799999834
0.297000000000047 0.30286146999999985
0.299250000000048 0.30393071199999966
0.301500000000048 0.30368475200000233
0.303750000000048 0.3037165040000005
0.306000000000049 0.30427066899999744
0.308250000000049 0.30701690300000095
0.310500000000049 0.30621620700000207
0.31275000000005 0.30602516499999766
0.31500000000005 0.3073194980000018
0.31725000000005 0.3066868850000013
0.319500000000051 0.305727859000001
0.321750000000051 0.3072406309999991
0.324000000000052 0.3054892549999977
0.326250000000052 0.30306683799999945
0.328500000000052 0.3054437400000012
0.330750000000053 0.30685636100000124
0.333000000000053 0.31217747099999826
0.335250000000053 0.3074405320000011
0.337500000000054 0.3113758719999993
0.339750000000054 0.3109418539999993
0.342000000000054 0.3093338509999981
0.344250000000055 0.3095107450000043
0.346500000000055 0.30993600400000076
0.348750000000056 0.30853457899999626
0.351000000000056 0.3070691719999985
0.353250000000056 0.30628465600000254
0.355500000000057 0.30769113600000253
0.357750000000057 0.31309689499999394
0.360000000000057 0.3123680520000036
0.362250000000058 0.3120533060000028
0.364500000000058 0.3118876249999971
0.366750000000058 0.31072891499999855
0.369000000000059 0.309918703000001
0.371250000000059 0.31067386699999844
0.37350000000006 0.3111403260000003
0.37575000000006 0.3137904089999992
0.37800000000006 0.3091637250000048
0.380250000000061 0.31261515499999604
0.382500000000061 0.3124809400000004
0.384750000000061 0.3096309180000034
0.387000000000062 0.30983369699999486
0.389250000000062 0.3096890430000059
0.391500000000062 0.30836347799999686
0.393750000000063 0.30659151300000076
0.396000000000063 0.3069415880000008
0.398250000000063 0.3133794489999957
0.400500000000064 0.31039340899999956
0.402750000000064 0.3120787820000004
0.405000000000065 0.31154104100000524
0.407250000000065 0.3101818739999942
0.409500000000065 0.31065148400000453
0.411750000000066 0.3104704909999967
0.414000000000066 0.3088902229999988
0.416250000000066 0.3072560140000036
0.418500000000067 0.30622214200000286
0.420750000000067 0.31237222099999684
0.423000000000067 0.31255368099999714
0.425250000000068 0.3101897290000011
0.427500000000068 0.31184695500000004
0.429750000000069 0.31311390700000175
0.432000000000069 0.31263687999999945
0.434250000000069 0.31145997000000136
0.43650000000007 0.31137122300000186
0.43875000000007 0.3153373439999996
0.44100000000007 0.31373670600000025
0.443250000000071 0.3124222089999975
0.445500000000071 0.312867691000001
0.447750000000071 0.3119168959999996
0.450000000000072 0.3127111840000012
0.452250000000072 0.3135871169999973
0.454500000000073 0.31329797499999756
0.456750000000073 0.30768925400000313
0.459000000000073 0.3074723679999991
0.461250000000074 0.3116793539999989
0.463500000000074 0.31465159900000117
0.465750000000074 0.31201002299999914
0.468000000000075 0.31567004300000434
0.470250000000075 0.31365407999999917
0.472500000000075 0.310948640999996
0.474750000000076 0.3136458250000018
0.477000000000076 0.313460089000003
0.479250000000077 0.31049449999999723
0.481500000000077 0.3085740610000016
0.483750000000077 0.3094781220000016
0.486000000000078 0.3093850279999941
0.488250000000078 0.31300806600000186
0.490500000000078 0.3164859900000039
0.492750000000079 0.31483835599999566
0.495000000000079 0.3161071290000024
0.497250000000079 0.3146375660000018
0.49950000000008 0.3137001839999982
0.50175000000008 0.3140210950000011
0.50400000000008 0.3203806179999944
0.506250000000081 0.3204412750000003
0.508500000000081 0.31979480700000096
0.510750000000081 0.31924295299999983
0.513000000000082 0.31596420000000336
0.515250000000082 0.3142931180000019
0.517500000000082 0.31716139399999577
0.519750000000083 0.31680522999999994
0.522000000000083 0.31101175100000233
0.524250000000083 0.3133662500000014
0.526500000000084 0.3119022519999959
0.528750000000084 0.3204538929999998
0.531000000000084 0.31907959200000136
0.533250000000084 0.3193640799999997
0.535500000000085 0.31859744500000176
0.537750000000085 0.3173942729999979
0.540000000000085 0.3177484690000014
0.542250000000086 0.31975703700000224
0.544500000000086 0.31638275199999555
0.546750000000086 0.3147635070000021
0.549000000000087 0.3160666790000022
0.551250000000087 0.32008607800000277
0.553500000000087 0.3218463070000013
0.555750000000088 0.32322310499999674
0.558000000000088 0.3238058780000017
0.560250000000088 0.32097186999999394
0.562500000000088 0.32071001100000274
0.564750000000089 0.3213964429999976
0.567000000000089 0.3199264200000016
0.569250000000089 0.32422176599999375
0.57150000000009 0.32251332900000307
0.57375000000009 0.3244112570000084
0.57600000000009 0.32181660999999906
0.578250000000091 0.32324866999999813
0.580500000000091 0.32327998899999955
0.582750000000091 0.3238699340000011
0.585000000000092 0.318042425999991
0.587250000000092 0.3203576020000014
0.589500000000092 0.3192181330000068
0.591750000000092 0.3278867909999974
0.594000000000093 0.3247063069999996
0.596250000000093 0.3272109459999939
0.598500000000093 0.3264160580000066
0.600750000000094 0.3260855390000046
0.603000000000094 0.3259983589999962
0.605250000000094 0.32643005399999936
0.607500000000095 0.32166608599999336
0.609750000000095 0.32273329500000614
0.612000000000095 0.32381769100000213
0.614250000000096 0.32749846599999444
0.616500000000096 0.3332405660000006
0.618750000000096 0.32938944699999695
0.621000000000096 0.331182536
0.623250000000097 0.32879589499999895
0.625500000000097 0.32803163700000937
0.627750000000097 0.32911237899999435
0.630000000000098 0.32994660100000317
0.632250000000098 0.3328790070000025
0.634500000000098 0.33048135299999615
0.636750000000099 0.3317522509999975
0.639000000000099 0.3324468699999983
0.641250000000099 0.33156362900000147
0.6435000000001 0.33120600800000943
0.6457500000001 0.33265533899999866
0.6480000000001 0.32664432899998985
0.6502500000001 0.3287896870000111
0.652500000000101 0.3316612670000012
0.654750000000101 0.3350843509999919
0.657000000000101 0.3348017309999989
0.659250000000102 0.3368855049999979
0.661500000000102 0.33538820400001157
0.663750000000102 0.3345953309999885
0.666000000000103 0.3361569130000106
0.668250000000103 0.33257861599999217
0.670500000000103 0.33221204100000534
0.672750000000104 0.33311239200000387
0.675000000000104 0.33848054599999955
0.677250000000104 0.33949644199999796
0.679500000000104 0.33730735700000025
0.681750000000105 0.3393736109999992
0.684000000000105 0.3367158349999926
0.686250000000105 0.33920605299999806
0.688500000000106 0.33847442800001204
0.690750000000106 0.34142815399999904
0.693000000000106 0.34291091699999754
0.695250000000107 0.3408469799999949
0.697500000000107 0.34297225699999956
0.699750000000107 0.343167777000005
0.702000000000108 0.34183548800000096
0.704250000000108 0.34293374300000323
0.706500000000108 0.34067330899999604
0.708750000000108 0.3384328009999962
0.711000000000109 0.3384867870000079
0.713250000000109 0.3470272919999928
0.715500000000109 0.3460095779999932
0.71775000000011 0.34759467700000357
0.72000000000011 0.34614378300000226
0.72225000000011 0.34508677200000193
0.724500000000111 0.34556184400000234
0.726750000000111 0.3478277299999917
0.729000000000111 0.3405002080000088
0.731250000000112 0.3442727689999998
0.733500000000112 0.34803063500000064
0.735750000000112 0.3513080019999961
0.738000000000112 0.3478996529999989
0.740250000000113 0.3522658629999995
0.742500000000113 0.35094069400000194
0.744750000000113 0.3525103789999946
0.747000000000114 0.3517247540000028
0.749250000000114 0.34707523100000515
0.751500000000114 0.3580895399999946
0.753750000000115 0.36169817399999715
0.756000000000115 0.3544297890000081
0.758250000000115 0.3548723299999921
0.760500000000116 0.3530849140000072
0.762750000000116 0.3545867549999997
0.765000000000116 0.3544560640000043
0.767250000000116 0.35117788399999483
0.769500000000117 0.3506688460000049
0.771750000000117 0.3522752639999993
0.774000000000117 0.3566974159999887
0.776250000000118 0.355400464000013
0.778500000000118 0.3563989989999925
0.780750000000118 0.3564507650000053
0.783000000000119 0.356065375
0.785250000000119 0.35790301099999056
0.787500000000119 0.35327182900000764
0.78975000000012 0.35156692600000383
0.79200000000012 0.3556902199999996
0.79425000000012 0.3609934359999869
0.79650000000012 0.3568654250000094
0.798750000000121 0.35972837900000343
0.801000000000121 0.36037334699999235
0.803250000000121 0.35770967400000586
0.805500000000122 0.3580227599999972
0.807750000000122 0.359618662999992
0.810000000000122 0.3623509340000055
0.812250000000123 0.35830307899999525
0.814500000000123 0.3600117160000025
0.816750000000123 0.3598900040000075
0.819000000000124 0.3576787509999946
0.821250000000124 0.35929649400000585
0.823500000000124 0.35479115199999
0.825750000000124 0.3545379500000081
0.828000000000125 0.35731047199999466
0.830250000000125 0.3618517080000032
0.832500000000125 0.35474496199999805
0.834750000000126 0.36227809599999716
0.837000000000126 0.3638403310000058
0.839250000000126 0.3650107389999988
0.841500000000127 0.3577689269999951
0.843750000000127 0.3594717010000039
0.846000000000127 0.35748211400000685
0.848250000000128 0.35315876599999285
0.850500000000128 0.356770319000006
0.852750000000128 0.3607368589999993
0.855000000000128 0.35856094999999755
0.857250000000129 0.36036707399999557
0.859500000000129 0.36117263500000263
0.861750000000129 0.35969016900000383
0.86400000000013 0.3606715659999935
0.86625000000013 0.3608407509999978
0.86850000000013 0.3641684910000009
0.870750000000131 0.36049140100000443
0.873000000000131 0.3643515330000042
0.875250000000131 0.36084748499999364
0.877500000000132 0.3618141310000027
0.879750000000132 0.3607751119999989
0.882000000000132 0.3559222410000018
0.884250000000132 0.3583788699999957
0.886500000000133 0.36097826399999633
0.888750000000133 0.36472979799999905
0.891000000000133 0.36260479800000667
0.893250000000134 0.36331844900000476
0.895500000000134 0.3628071919999911
0.897750000000134 0.3620866950000021
0.900000000000135 0.3638015730000035
0.902250000000135 0.3575873399999949
0.904500000000135 0.35690422800000476
0.906750000000136 0.362337741999994
0.909000000000136 0.36547771800000817
0.911250000000136 0.36359552899999414
0.913500000000136 0.3638159050000098
0.915750000000137 0.36181662999999276
0.918000000000137 0.36206240399999956
0.920250000000137 0.3628089329999966
0.922500000000138 0.3621365430000054
0.924750000000138 0.3659262120000051
0.927000000000138 0.36514875799998947
0.929250000000139 0.3644334420000064
0.931500000000139 0.36267130599999575
0.933750000000139 0.3648052989999968
0.936000000000139 0.36370922300000075
0.93825000000014 0.35813247400000137
0.94050000000014 0.35927254700000333
0.94275000000014 0.36464454900000476
0.945000000000141 0.3658768489999886
0.947250000000141 0.3656766990000051
0.949500000000141 0.3632857399999949
0.951750000000142 0.3648724860000101
0.954000000000142 0.36206680499999777
0.956250000000142 0.36389945999999895
0.958500000000143 0.35755206899999337
0.960750000000143 0.35859831200001224
0.963000000000143 0.3635460409999922
0.965250000000143 0.36477975900001525
0.967500000000144 0.3635523819999946
0.969750000000144 0.36367652399999884
0.972000000000144 0.3654891489999841
0.974250000000145 0.365080751000022
0.976500000000145 0.3643446619999793
0.978750000000145 0.36654108600001223
0.981000000000146 0.3650884779999899
0.983250000000146 0.3685977110000067
0.985500000000146 0.36442041000000813
0.987750000000147 0.3657695599999897
0.990000000000147 0.36542115800000374
0.992250000000147 0.36480809400001135
0.994500000000147 0.3599965989999987
0.996750000000148 0.3590591689999769
0.999000000000148 0.3706279499999994
1.00125000000015 0.36438320700000304
1.00350000000015 0.36645561200001
1.00575000000015 0.36767364799999314
1.00800000000015 0.36403103500001066
1.01025000000015 0.3641550109999798
1.01250000000015 0.3656031770000254
1.01475000000015 0.35868658599997616
1.01700000000015 0.36045545900000775
1.01925000000015 0.3665017250000062
1.02150000000015 0.3670847919999858
1.02375000000015 0.3664099350000072
1.02600000000015 0.36553080400000226
1.02825000000015 0.36333536500001173
1.03050000000015 0.36477887499998474
1.03275000000015 0.3725963340000078
1.03500000000015 0.369725007999989
1.03725000000015 0.3738362210000048
1.03950000000015 0.36744831400000066
1.04175000000015 0.36421006200001216
1.04400000000015 0.3652966969999909
1.04625000000015 0.365814204000003
1.04850000000015 0.3602648419999923
1.05075000000016 0.3615490740000098
1.05300000000016 0.3643791359999966
1.05525000000016 0.3672934209999994
1.05750000000016 0.36727039499999137
1.05975000000016 0.3682830350000188
1.06200000000016 0.36862481399998615
1.06425000000016 0.3660796590000075
1.06650000000016 0.3624306079999826
1.06875000000016 0.3617270490000237
1.07100000000016 0.36148635300000365
1.07325000000016 0.3619766539999887
1.07550000000016 0.3682332429999917
1.07775000000016 0.36589603100000545
1.08000000000016 0.368322500000005
1.08225000000016 0.36674077000000693
1.08450000000016 0.364969278999979
1.08675000000016 0.3718719270000008
1.08900000000016 0.3665966130000129
1.09125000000016 0.36678433000000155
1.09350000000016 0.3659393449999868
1.09575000000016 0.3667447650000213
1.09800000000016 0.3650109349999866
1.10025000000016 0.3643591800000081
1.10250000000016 0.3637423449999915
1.10475000000016 0.36082719600000246
1.10700000000016 0.3609809619999851
1.10925000000016 0.36626701100001924
1.11150000000016 0.36373597899998344
1.11375000000016 0.36452811300000576
1.11600000000016 0.36575482599999987
1.11825000000016 0.3632286499999964
1.12050000000016 0.3657158919999972
1.12275000000017 0.36447888600000056
1.12500000000017 0.35903201600001466
1.12725000000017 0.35894036400000573
1.12950000000017 0.3622391959999902
1.13175000000017 0.36691973399999256
1.13400000000017 0.3652415200000121
1.13625000000017 0.36510133299998415
1.13850000000017 0.3644784950000144
1.14075000000017 0.3635997009999983
1.14300000000017 0.36228368700000146
1.14525000000017 0.36832210099998974
1.14750000000017 0.3650170060000164
1.14975000000017 0.363488617999991
1.15200000000017 0.3643600830000082
1.15425000000017 0.3615177469999935
1.15650000000017 0.3622890249999955
1.15875000000017 0.35996134699999516
1.16100000000017 0.3567403140000067
1.16325000000017 0.35839449100001275
1.16550000000017 0.36429583199998206
1.16775000000017 0.36200917600001503
1.17000000000017 0.36428212399999893
1.17225000000017 0.36271886500000505
1.17450000000017 0.36232313899998303
1.17675000000017 0.361447940000005
1.17900000000017 0.3576220239999941
1.18125000000017 0.3568098720000137
1.18350000000017 0.35813790899999276
1.18575000000017 0.36694399199998884
1.18800000000017 0.36336788700000966
1.19025000000017 0.3615548180000019
1.19250000000017 0.3613564540000027
1.19475000000017 0.36092280099998675
1.19700000000018 0.36217966300000626
1.19925000000018 0.36151325500000553
1.20150000000018 0.3614035479999984
1.20375000000018 0.3605609049999998
1.20600000000018 0.36238144300000386
1.20825000000018 0.3618542620000085
1.21050000000018 0.3609484929999951
1.21275000000018 0.3591001879999851
1.21500000000018 0.3577775020000047
1.21725000000018 0.3543637490000151
1.21950000000018 0.35641536599999313
1.22175000000018 0.36210132399997974
1.22400000000018 0.3608671820000211
1.22625000000018 0.3606100709999964
1.22850000000018 0.3594548540000062
1.23075000000018 0.3601411229999769
1.23300000000018 0.35962078700001143
1.23525000000018 0.3582497060000094
1.23750000000018 0.3548927729999889
1.23975000000018 0.3604995860000031
1.24200000000018 0.3619261350000045
1.24425000000018 0.361006083999996
1.24650000000018 0.3638649229999942
1.24875000000018 0.3622004800000127
1.25100000000018 0.36135367299999643
1.25325000000018 0.3602089670000055
1.25550000000018 0.3614051429999847
1.25775000000018 0.3624426739999933
1.26000000000018 0.3628113980000194
1.26225000000018 0.36131618299998536
1.26450000000018 0.36092886900001986
1.26675000000018 0.36017118999998843
1.26900000000019 0.3602988030000063
1.27125000000019 0.3569063340000014
1.27350000000019 0.3554631279999967
1.27575000000019 0.36202565099998196
1.27800000000019 0.3627981200000079
1.28025000000019 0.3615103470000065
1.28250000000019 0.36188960999999154
1.28475000000019 0.363686720000004
1.28700000000019 0.3605547840000156
1.28925000000019 0.3635922709999875
1.29150000000019 0.3584621630000129
1.29375000000019 0.35760155899998836
1.29600000000019 0.3641022850000013
1.29825000000019 0.3657030759999884
1.30050000000019 0.3619147060000216
1.30275000000019 0.36365201799998204
1.30500000000019 0.3611948239999947
1.30725000000019 0.3608828870000025
1.30950000000019 0.3608692470000108
1.31175000000019 0.36353541399998335
1.31400000000019 0.36384022500001834
1.31625000000019 0.36433489199998803
1.31850000000019 0.3616028099999937
1.32075000000019 0.36201904300000365
1.32300000000019 0.3614613180000106
1.32525000000019 0.36072029299998576
1.32750000000019 0.35901767200002155
1.32975000000019 0.3589020130000051
1.33200000000019 0.3630646069999841
1.33425000000019 0.36306484900001124
1.33650000000019 0.36488262000000304
1.33875000000019 0.36302401699998654
1.34100000000019 0.36270558000001074
1.3432500000002 0.3647135319999961
1.3455000000002 0.3618062500000008
1.3477500000002 0.35855387799998084
1.3500000000002 0.3596157830000095
1.3522500000002 0.36463962799999194
1.3545000000002 0.3642593940000154
1.3567500000002 0.3646129039999835
1.3590000000002 0.3636090230000093
1.3612500000002 0.36361945999999534
1.3635000000002 0.3625052120000021
1.3657500000002 0.3643835539999998
1.3680000000002 0.3659520780000207
1.3702500000002 0.3618911669999818
1.3725000000002 0.366115949999994
1.3747500000002 0.3649533380000207
1.3770000000002 0.3627341349999824
1.3792500000002 0.36384829200000013
1.3815000000002 0.3592158330000075
1.3837500000002 0.362865491000008
1.3860000000002 0.36169798999998193
1.3882500000002 0.36497078900001156
1.3905000000002 0.3631015400000024
1.3927500000002 0.36458998199998405
1.3950000000002 0.3632916210000019
1.3972500000002 0.3631728980000162
1.3995000000002 0.3656167559999801
1.4017500000002 0.3600485380000009
1.4040000000002 0.3582066150000003
1.4062500000002 0.36325246300000913
1.4085000000002 0.36674177800000507
1.4107500000002 0.3649555679999992
1.4130000000002 0.36563993499999015
1.41525000000021 0.3636660650000181
1.41750000000021 0.36426103399998055
1.41975000000021 0.36367543200000796
1.42200000000021 0.36644985500001326
1.42425000000021 0.3648593460000029
1.42650000000021 0.36591492799999514
1.42875000000021 0.3640273099999831
1.43100000000021 0.365291142000018
1.43325000000021 0.3624358529999938
1.43550000000021 0.36234515799998235
1.43775000000021 0.3585522140000137
1.44000000000021 0.35775990199999796
1.44225000000021 0.36416839000000323
1.44450000000021 0.36358317500000226
1.44675000000021 0.36575948699999117
1.44900000000021 0.364399939000009
1.45125000000021 0.36342599799999675
1.45350000000021 0.364244589000009
1.45575000000021 0.3640322539999943
1.45800000000021 0.35821914299998525
1.46025000000021 0.3596424610000213
1.46250000000021 0.3638771100000042
1.46475000000021 0.36567793999998344
1.46700000000021 0.3639933130000088
1.46925000000021 0.36418596599997954
1.47150000000021 0.3639787800000249
1.47375000000021 0.362067895999985
1.47600000000021 0.3629846599999951
1.47825000000021 0.3657668990000218
1.48050000000021 0.36285529099998826
1.48275000000021 0.3659894650000126
1.48500000000021 0.3639493949999917
1.48725000000021 0.3639979159999882
1.48950000000022 0.3642641069999968
1.49175000000022 0.35960381600000346
1.49400000000022 0.35835686900000496
1.49625000000022 0.3617589110000097
1.49850000000022 0.36561228599998685
1.50075000000022 0.3647919169999909
1.50300000000022 0.36385950200002526
1.50525000000022 0.3647988519999785
1.50750000000022 0.36293143200001055
1.50975000000022 0.36383124400001066
1.51200000000022 0.3594467539999755
1.51425000000022 0.35795165600001155
1.51650000000022 0.3586550519999889
1.51875000000022 0.36356580700001473
1.52100000000022 0.36273200299999075
1.52325000000022 0.36402599500002
1.52550000000022 0.3651260239999772
1.52775000000022 0.36223444099999824
1.53000000000022 0.3618041200000164
1.53225000000022 0.36062325199998213
1.53450000000022 0.3653723920000118
1.53675000000022 0.3638220400000023
1.53900000000022 0.36305407500000797
1.54125000000022 0.3627731059999917
1.54350000000022 0.36239581999998904
1.54575000000022 0.361841816000009
1.54800000000022 0.3582825270000001
1.55025000000022 0.35736139100001196
1.55250000000022 0.36018850899998256
1.55475000000022 0.36457872900001576
1.55700000000022 0.36256402600000115
1.55925000000022 0.3640075819999993
1.56150000000023 0.3644823420000023
1.56375000000023 0.36351730900000234
1.56600000000023 0.36326489199998946
1.56825000000023 0.35822070099999337
1.57050000000023 0.35746051800001055
1.57275000000023 0.35911791099999846
1.57500000000023 0.36419997900000567
1.57725000000023 0.36134477699999934
1.57950000000023 0.36239250899998865
1.58175000000023 0.3639229370000123
1.58400000000023 0.36235497499998814
1.58625000000023 0.361273806000014
1.58850000000023 0.3614977049999766
1.59075000000023 0.3633112930000095
1.59300000000023 0.3640160879999996
1.59525000000023 0.3634953440000004
1.59750000000023 0.3618078490000016
1.59975000000023 0.36301108199998566
1.60200000000023 0.3621640390000209
1.60425000000023 0.3577155909999874
1.60650000000023 0.35759517799999685
1.60875000000023 0.36347394500000973
1.61100000000023 0.36143063899999106
1.61325000000023 0.36351372900000456
1.61550000000023 0.361663802999999
1.61775000000023 0.36006830799999534
1.62000000000023 0.36050007500000447
1.62225000000023 0.36014080199998943
1.62450000000023 0.3561883040000282
1.62675000000023 0.3574276859999941
1.62900000000023 0.36257303499999693
1.63125000000023 0.36308864299999755
1.63350000000023 0.36347026199999277
1.63575000000024 0.36576383100000953
1.63800000000024 0.36102922099999546
1.64025000000024 0.36215161900000226
1.64250000000024 0.3707414529999937
1.64475000000024 0.37094731900000966
1.64700000000024 0.3624679639999897
1.64925000000024 0.3642453749999959
1.65150000000024 0.3617617000000166
1.65375000000024 0.36156109099999867
1.65600000000024 0.36342997399998467
1.65825000000024 0.35850051600002075
1.66050000000024 0.3572341629999869
1.66275000000024 0.36210275299998784
1.66500000000024 0.362906866000003
1.66725000000024 0.3636077560000217
1.66950000000024 0.36467108399997983
1.67175000000024 0.36309836800000994
1.67400000000024 0.3607020729999988
1.67625000000024 0.3634059759999957
1.67850000000024 0.35867206099999294
1.68075000000024 0.35737024000002293
1.68300000000024 0.35719548999998096
1.68525000000024 0.3640195300000073
1.68750000000024 0.3621540530000118
1.68975000000024 0.3630127269999832
1.69200000000024 0.3607416350000108
1.69425000000024 0.36195765200000096
1.69650000000024 0.35968920299998786
1.69875000000024 0.3587149060000172
1.70100000000024 0.36540205099998957
1.70325000000024 0.36226358700000105
1.70550000000024 0.3610467359999916
1.70775000000025 0.36136709500001984
1.71000000000025 0.3629210879999789
1.71225000000025 0.361050180999996
1.71450000000025 0.35593294700001366
1.71675000000025 0.3571460210000055
1.71900000000025 0.36234027399999036
1.72125000000025 0.36148480800000016
1.72350000000025 0.3600443509999991
1.72575000000025 0.36251852300000564
1.72800000000025 0.3606905460000007
1.73025000000025 0.3592885019999983
1.73250000000025 0.36254790800001047
1.73475000000025 0.35568127299998764
1.73700000000025 0.3570324599999992
1.73925000000025 0.36416008800000554
1.74150000000025 0.36125366100000633
1.74375000000025 0.36227886300000023
1.74600000000025 0.3629338329999996
1.74825000000025 0.35997152799998844
1.75050000000025 0.3596306990000073
1.75275000000025 0.35971365499997887
1.75500000000025 0.3616152700000157
1.75725000000025 0.3675229659999957
1.75950000000025 0.36179997599998615
1.76175000000025 0.36164682500003664
1.76400000000025 0.3588453209999898
1.76625000000025 0.35916035899998633
1.76850000000025 0.3583602329999849
1.77075000000025 0.3557099640000274
1.77300000000025 0.3569633660000022
1.77525000000025 0.36136041599996815
1.77750000000025 0.3616628530000412
1.77975000000025 0.3614611699999841
1.78200000000026 0.3608058300000039
1.78425000000026 0.3558730109999715
1.78650000000026 0.35808509400004596
1.78875000000026 0.35811936799996147
1.79100000000026 0.35545005599999513
1.79325000000026 0.3535650690000125
1.79550000000026 0.35562028200001805
1.79775000000026 0.35968188900000087
1.80000000000026 0.3615653189999648
1.80225000000026 0.3603315720000069
1.80450000000026 0.3599482010000088
1.80675000000026 0.3598752309999895
1.80900000000026 0.35938605199999074
1.81125000000026 0.3595283850000328
1.81350000000026 0.3585922869999649
1.81575000000026 0.36069219300003397
1.81800000000026 0.35995092999996814
1.82025000000026 0.35885551600000554
1.82250000000026 0.357634054000016
1.82475000000026 0.3594937899999877
1.82700000000026 0.3569324990000382
1.82925000000026 0.3557697269999949
1.83150000000026 0.3553899300000012
1.83375000000026 0.3603032569999982
1.83600000000026 0.35818834799999877
1.83825000000026 0.35856917399996746
1.84050000000026 0.359649375999993
1.84275000000026 0.35819002400000954
1.84500000000026 0.35940937100002657
1.84725000000026 0.35422207999999955
1.84950000000026 0.35222205499997017
1.85175000000026 0.3540467810000223
1.85400000000026 0.3580551759999935
1.85625000000027 0.35924715400000196
1.85850000000027 0.35997272200000907
1.86075000000027 0.3594867879999697
1.86300000000027 0.35716584100003956
1.86525000000027 0.3586029319999966
1.86750000000027 0.35944237999996176
1.86975000000027 0.3598042750000445
1.87200000000027 0.3577018229999567
1.87425000000027 0.3608821830000011
1.87650000000027 0.35788721000000123
1.87875000000027 0.358344518000024
1.88100000000027 0.3590115179999884
1.88325000000027 0.3570799799999804
1.88550000000027 0.35138889300003484
1.88775000000027 0.3548077379999768
1.89000000000027 0.3580852649999997
1.89225000000027 0.3577884940000331
1.89450000000027 0.3605602739999654
1.89675000000027 0.35789671200001294
1.89900000000027 0.35884628399998064
1.90125000000027 0.35659721500002206
1.90350000000027 0.35618245199998455
1.90575000000027 0.35349576800001614
1.90800000000027 0.354927014999987
1.91025000000027 0.35875443600002654
1.91250000000027 0.3592073919999734
1.91475000000027 0.3597411979999947
1.91700000000027 0.3577067820000366
1.91925000000027 0.35796879999998055
1.92150000000027 0.3564130380000279
1.92375000000027 0.35748466100000087
1.92600000000027 0.35751325199998973
1.92825000000028 0.35606947700000546
1.93050000000028 0.3557805739999935
1.93275000000028 0.3557753339999863
1.93500000000028 0.3577022050000096
1.93725000000028 0.35520066200001565
1.93950000000028 0.3543008579999878
1.94175000000028 0.35187941099997033
1.94400000000028 0.35354492499999424
1.94625000000028 0.3558606290000057
1.94850000000028 0.35688019899998835
1.95075000000028 0.3566797440000187
1.95300000000028 0.355260334000036
1.95525000000028 0.35511232299995754
1.95750000000028 0.3543496600000253
1.95975000000028 0.35078412999996544
1.96200000000028 0.35124681100001
1.96425000000028 0.3551139269999908
1.96650000000028 0.3574863510000341
1.96875000000028 0.35591067799998655
1.97100000000028 0.35664981799999396
1.97325000000028 0.355228894999982
1.97550000000028 0.3539045420000093
1.97775000000028 0.3541639590000045
1.98000000000028 0.3543549199999916
1.98225000000028 0.3579265660000033
1.98450000000028 0.3549010259999932
1.98675000000028 0.35687416300004315
1.98900000000028 0.3543461559999628
1.99125000000028 0.3549891640000169
1.99350000000028 0.35447011200000134
1.99575000000028 0.35367028899997877
1.99800000000028 0.35071583400002737
2.00025000000028 0.34888564599998517
2.00250000000029 0.35657922900003314
2.00475000000029 0.35460641299999907
2.00700000000029 0.35646154399995567
2.00925000000029 0.35748914000004106
2.01150000000029 0.35387887100000626
2.01375000000029 0.3535525109999753
2.01600000000029 0.35515294399999675
2.01825000000029 0.34860381800001505
2.02050000000029 0.34816196899998886
2.02275000000029 0.35470281099998147
2.02500000000029 0.356980343000032
2.02725000000029 0.3531974559999753
2.02950000000029 0.35413727400003836
2.03175000000029 0.35488755699998364
2.03400000000029 0.3534604769999987
2.03625000000029 0.3539768129999743
2.03850000000029 0.3520548870000084
2.04075000000029 0.3576055590000351
2.0430000000003 0.3629501049999817
2.0452500000003 0.35469745400001784
2.0475000000003 0.35239389899999196
2.0497500000003 0.35258486999998695
2.0520000000003 0.3532038449999959
2.0542500000003 0.35003616099999135
2.0565000000003 0.35010785600002237
2.0587500000003 0.35030859899995903
2.0610000000003 0.3560424310000485
2.0632500000003 0.3547865769999703
2.0655000000003 0.355475671000022
2.0677500000003 0.35428392199997916
2.0700000000003 0.3532569249999824
2.0722500000003 0.3538890440000273
2.0745000000003 0.3498407289999932
2.0767500000003 0.34950781999998526
2.0790000000003 0.3495412380000289
2.0812500000003 0.35367204799996443
2.0835000000003 0.35446449400001256
2.08575000000031 0.35296755299998495
2.08800000000031 0.35749673600003007
2.09025000000031 0.35132364999998345
2.09250000000031 0.3537653409999848
2.09475000000031 0.3539281810000148
2.09700000000031 0.35370808499999384
2.09925000000031 0.35684908500002166
2.10150000000031 0.3548792290000051
2.10375000000031 0.3555185989999927
2.10600000000031 0.35378559800000176
2.10825000000031 0.3526941920000013
2.11050000000031 0.35238233000001173
2.11275000000031 0.3496998889999645
2.11500000000031 0.347946936000028
2.11725000000031 0.35251875699998436
2.11950000000031 0.3551593139999909
2.12175000000031 0.3545456710000394
2.12400000000031 0.35321645999999873
2.12625000000031 0.35382071199995835
2.12850000000032 0.35451896200004285
2.13075000000032 0.35034297199996445
2.13300000000032 0.3470948020000151
2.13525000000032 0.34742943300000206
2.13750000000032 0.3550796530000184
2.13975000000032 0.35372974899996734
2.14200000000032 0.35327502300003744
2.14425000000032 0.35291979299995546
2.14650000000032 0.3523238230000061
2.14875000000032 0.3513857410000014
2.15100000000032 0.3535367919999999
2.15325000000032 0.3533601710000198
2.15550000000032 0.352351007999971
2.15775000000032 0.3545478080000066
2.16000000000032 0.35216339100003324
2.16225000000032 0.35115822999995316
2.16450000000032 0.3510218540000096
2.16675000000032 0.3521583440000313
2.16900000000032 0.34782337199999347
2.17125000000033 0.34853806299997814
2.17350000000033 0.3516323400000374
2.17575000000033 0.35158434299995633
2.17800000000033 0.35412742400001207
2.18025000000033 0.350860468999997
2.18250000000033 0.34933836700002985
2.18475000000033 0.3501110319999725
2.18700000000033 0.3515444930000058
2.18925000000033 0.3515984940000294
2.19150000000033 0.3462555819999693
2.19375000000033 0.3466574099999775
2.19600000000033 0.35201502500001425
2.19825000000033 0.35265354400002025
2.20050000000033 0.3507775709999805
2.20275000000033 0.3526532459999885
2.20500000000033 0.3500659290000385
2.20725000000033 0.35066258399996286
2.20950000000033 0.35168367400001443
2.21175000000033 0.35150806500001863
2.21400000000034 0.3538714119999895
2.21625000000034 0.35284306500000184
2.21850000000034 0.3525160120000237
2.22075000000034 0.3508686549999993
2.22300000000034 0.3517779789999622
2.22525000000034 0.350457031000019
2.22750000000034 0.34698768999999174
2.22975000000034 0.34738293200001635
2.23200000000034 0.3503071419999628
2.23425000000034 0.3535059390000015
2.23650000000034 0.3492731430000049
2.23875000000034 0.35138308000000507
2.24100000000034 0.3517663709999965
2.24325000000034 0.35799479600001405
2.24550000000034 0.352691171999993
2.24775000000034 0.3542172670000241
2.25000000000034 0.34748566199999686
2.25225000000034 0.3463593349999883
2.25450000000034 0.3501450050000017
2.25675000000035 0.3479783129999987
2.25900000000035 0.35081532899999956
2.26125000000035 0.34551739799996994
2.26350000000035 0.34800194500002135
2.26575000000035 0.34993588200001113
2.26800000000035 0.3511746230000199
2.27025000000035 0.3542394179999633
2.27250000000035 0.3465979110000035
2.27475000000035 0.34714629000001196
2.27700000000035 0.3469487159999858
2.27925000000035 0.34811441599998716
2.28150000000035 0.3439450690000285
2.28375000000035 0.34617215399998713
2.28600000000035 0.3448003359999916
2.28825000000035 0.3459772080000221
2.29050000000035 0.3445795750000116
2.29275000000035 0.34443659099997603
2.29500000000035 0.34599156000001585
2.29725000000035 0.3444719930000133
2.29950000000036 0.34362950799999226
2.30175000000036 0.34582376399998793
2.30400000000036 0.3454507860000149
2.30625000000036 0.34586823399996547
2.30850000000036 0.3447847470000056
2.31075000000036 0.34757051299999375
2.31300000000036 0.34389955500000724
2.31525000000036 0.3441556569999875
2.31750000000036 0.3471242540000503
2.31975000000036 0.34409369499996956
2.32200000000036 0.3433495250000078
2.32425000000036 0.34480701799998315
2.32650000000036 0.3440949320000186
2.32875000000036 0.3536624120000056
2.33100000000036 0.34442600500000253
2.33325000000036 0.3436210829999595
2.33550000000036 0.346239560000015
2.33775000000036 0.3467951050000124
2.34000000000036 0.3455078999999728
2.34225000000037 0.3464275470000189
2.34450000000037 0.3445297300000334
2.34675000000037 0.34582340899999053
2.34900000000037 0.34728175800000827
2.35125000000037 0.34545095400000037
2.35350000000037 0.34488816900000074
2.35575000000037 0.34470891899997014
2.35800000000037 0.3464198209999836
2.36025000000037 0.3458048200000121
2.36250000000037 0.3432247869999969
2.36475000000037 0.3446564270000181
2.36700000000037 0.3456425329999888
2.36925000000037 0.3427577420000034
2.37150000000037 0.34383735699998397
2.37375000000037 0.34556484200004434
2.37600000000037 0.3462896629999932
2.37825000000037 0.34295469099998854
2.38050000000037 0.3461113249999812
2.38275000000037 0.34447185999999874
2.38500000000038 0.3446634450000374
2.38725000000038 0.3436333899999795
2.38950000000038 0.34422370499999033
2.39175000000038 0.3449860220000005
2.39400000000038 0.3438984430000005
2.39625000000038 0.3441360059999852
2.39850000000038 0.3439287580000041
2.40075000000038 0.3439999480000324
2.40300000000038 0.3438533849999885
2.40525000000038 0.3439203549999661
2.40750000000038 0.3447585170000025
2.40975000000038 0.34384703599999966
2.41200000000038 0.345820490000051
2.41425000000038 0.34333327699999927
2.41650000000038 0.3439155289999576
2.41875000000038 0.3438972520000334
2.42100000000038 0.3428959609999538
2.42325000000038 0.34412195200002316
2.42550000000039 0.34264831799998774
2.42775000000039 0.3430735310000159
2.43000000000039 0.3438366010000209
2.43225000000039 0.34394822299998395
2.43450000000039 0.34348584200000687
2.43675000000039 0.3450598349999723
2.43900000000039 0.34185695200000055
2.44125000000039 0.3436710110000263
2.44350000000039 0.3430737919999842
2.44575000000039 0.3435752089999937
2.44800000000039 0.3420724950000249
2.45025000000039 0.34242709699998386
2.45250000000039 0.34325055800002247
2.45475000000039 0.34218592100000933
2.45700000000039 0.34193724699997574
2.45925000000039 0.342671590000009
2.46150000000039 0.34315365599996994
2.46375000000039 0.34399081800000886
2.46600000000039 0.3426848039999868
2.4682500000004 0.34462269300001935
2.4705000000004 0.34338186100001167
2.4727500000004 0.34341846699999223
2.4750000000004 0.34344722499997715
2.4772500000004 0.3413801760000297
2.4795000000004 0.3416654100000187
2.4817500000004 0.3422955509999497
2.4840000000004 0.34190986999999495
2.4862500000004 0.34226536200003466
2.4885000000004 0.34263382199998205
2.4907500000004 0.34178810200000953
2.4930000000004 0.3429048230000262
2.4952500000004 0.3425990929999898
2.4975000000004 0.3562377799999581


==> Images/Results/sourcebeam_timesteptimes_ref_hfm60.txt <==
t steptime
0.0 0.08582803000000001
0.00225000000000035 0.09164559799999997
0.0045000000000007 0.09786452300000004
0.00675000000000106 0.10448950899999998
0.00900000000000141 0.10913685900000003
0.0112500000000018 0.114495762
0.0135000000000021 0.11861989699999997
0.0157500000000025 0.12365947200000005
0.0180000000000028 0.12671320600000002
0.0202500000000032 0.130915887
0.0225000000000035 0.13610936499999982
0.0247500000000039 0.1399787760000002
0.0270000000000042 0.14284025499999986
0.0292500000000046 0.14763484400000015
0.0315000000000049 0.15048538499999986
0.0337500000000053 0.15646136999999993
0.0360000000000056 0.15894542900000008
0.038250000000006 0.16164371200000005
0.0405000000000063 0.16535062099999998
0.0427500000000067 0.16944693599999994
0.045000000000007 0.1724172479999999
0.0472500000000074 0.17654159000000025
0.0495000000000077 0.17958397999999987
0.0517500000000081 0.18338785700000004
0.0540000000000084 0.18734743200000015
0.0562500000000088 0.1884166439999997
0.0585000000000091 0.19228764100000006
0.0607500000000095 0.19585982500000032
0.0630000000000098 0.19791380499999978
0.0652500000000102 0.20101745200000032
0.0675000000000105 0.20463741399999957
0.0697500000000109 0.20659164200000024
0.0720000000000112 0.2100627089999998
0.0742500000000116 0.2131836190000005
0.0765000000000119 0.21658811
0.0787500000000123 0.21957015599999963
0.0810000000000126 0.22278069800000022
0.083250000000013 0.2240553039999993
0.0855000000000133 0.2271153890000006
0.0877500000000137 0.23132463800000025
0.090000000000014 0.23201577299999965
0.0922500000000143 0.23521812500000028
0.0945000000000147 0.2390943719999994
0.096750000000015 0.24017080800000024
0.0990000000000154 0.24377757999999972
0.101250000000016 0.24739975900000033
0.103500000000016 0.24858045899999937
0.105750000000016 0.2517586230000006
0.108000000000017 0.25297473000000004
0.110250000000017 0.25677523399999913
0.112500000000017 0.2596931830000013
0.114750000000018 0.2617206739999993
0.117000000000018 0.26460293899999954
0.119250000000019 0.26793421600000045
0.121500000000019 0.2684368819999996
0.123750000000019 0.2741218130000007
0.12600000000002 0.27487391899999913
0.12825000000002 0.27194770400000046
0.13050000000002 0.27434792200000047
0.132750000000021 0.2780218269999999
0.135000000000021 0.2790610200000003
0.137250000000021 0.2807154650000001
0.139500000000022 0.2829502959999992
0.141750000000022 0.287377106000001
0.144000000000022 0.28799741999999995
0.146250000000023 0.2900308899999988
0.148500000000023 0.2934019850000009
0.150750000000024 0.2960829289999989
0.153000000000024 0.29674267400000076
0.155250000000024 0.2991217200000005
0.157500000000025 0.30069652999999974
0.159750000000025 0.3028202499999999
0.162000000000025 0.305068726
0.164250000000026 0.3067314320000012
0.166500000000026 0.30833143099999916
0.168750000000026 0.307647596999999
0.171000000000027 0.3099473010000011
0.173250000000027 0.31179521700000024
0.175500000000028 0.3140430349999974
0.177750000000028 0.3165352590000019
0.180000000000028 0.31544753500000056
0.182250000000029 0.3169634969999997
0.184500000000029 0.3198191149999978
0.186750000000029 0.3201702090000005
0.18900000000003 0.3202277550000012
0.19125000000003 0.32276986100000116
0.19350000000003 0.32403169299999846
0.195750000000031 0.3249393699999992
0.198000000000031 0.3263148290000011
0.200250000000032 0.3285367370000003
0.202500000000032 0.32770609399999984
0.204750000000032 0.32954514700000104
0.207000000000033 0.33067291699999757
0.209250000000033 0.3326462069999998
0.211500000000033 0.3344149120000033
0.213750000000034 0.33475734999999673
0.216000000000034 0.33562180700000255
0.218250000000034 0.33874163199999785
0.220500000000035 0.33778315900000067
0.222750000000035 0.33782703199999986
0.225000000000036 0.3402792750000003
0.227250000000036 0.34046422200000137
0.229500000000036 0.34186986899999994
0.231750000000037 0.3417051190000002
0.234000000000037 0.343894916
0.236250000000037 0.34395448699999775
0.238500000000038 0.3453582370000028
0.240750000000038 0.34602755999999957
0.243000000000038 0.34653292899999855
0.245250000000039 0.34935505099999986
0.247500000000039 0.34986875399999917
0.24975000000004 0.3508415300000003
0.25200000000004 0.35139951100000033
0.25425000000004 0.3538859840000015
0.256500000000041 0.3551113959999981
0.258750000000041 0.3548621549999993
0.261000000000041 0.35607125800000006
0.263250000000042 0.35620770500000276
0.265500000000042 0.356768160999998
0.267750000000042 0.35859606900000074
0.270000000000043 0.36112633700000174
0.272250000000043 0.3613659029999958
0.274500000000044 0.36164182800000333
0.276750000000044 0.3623967389999976
0.279000000000044 0.36299327100000056
0.281250000000045 0.3635818759999978
0.283500000000045 0.3658644510000002
0.285750000000045 0.3669372850000059
0.288000000000046 0.36878782999999515
0.290250000000046 0.3677244950000045
0.292500000000046 0.36905930100000006
0.294750000000047 0.37046702099999607
0.297000000000047 0.3709595039999982
0.299250000000048 0.3747441630000026
0.301500000000048 0.37406057500000145
0.303750000000048 0.3747335730000003
0.306000000000049 0.37343772399999864
0.308250000000049 0.37498656700000055
0.310500000000049 0.3753028229999984
0.31275000000005 0.37643109300000077
0.31500000000005 0.3758300969999979
0.31725000000005 0.3763162250000036
0.319500000000051 0.3778079289999994
0.321750000000051 0.37799649099999755
0.324000000000052 0.3784671519999989
0.326250000000052 0.3796757650000018
0.328500000000052 0.3791789349999988
0.330750000000053 0.380473705
0.333000000000053 0.38010951300000073
0.335250000000053 0.3815888230000013
0.337500000000054 0.38100603299999847
0.339750000000054 0.38018167100000255
0.342000000000054 0.3810234839999964
0.344250000000055 0.3815913230000021
0.346500000000055 0.3829637340000005
0.348750000000056 0.38219372400000395
0.351000000000056 0.38259818699999926
0.353250000000056 0.3826144819999939
0.355500000000057 0.3816015110000066
0.357750000000057 0.38302355699999424
0.360000000000057 0.3841607069999995
0.362250000000058 0.38226945899999976
0.364500000000058 0.3830982350000056
0.366750000000058 0.38448616599999497
0.369000000000059 0.3820869850000008
0.371250000000059 0.3822091950000015
0.37350000000006 0.3872336940000025
0.37575000000006 0.3825097649999947
0.37800000000006 0.3831176860000056
0.380250000000061 0.3812009369999956
0.382500000000061 0.38427757299999854
0.384750000000061 0.38261300700000334
0.387000000000062 0.38303922299999726
0.389250000000062 0.3819962320000059
0.391500000000062 0.38226461
0.393750000000063 0.3826153499999947
0.396000000000063 0.38167405200000104
0.398250000000063 0.3833341019999992
0.400500000000064 0.3822418200000044
0.402750000000064 0.38163164599999533
0.405000000000065 0.38236230900000123
0.407250000000065 0.3819188940000018
0.409500000000065 0.38289248999999614
0.411750000000066 0.3826558130000066
0.414000000000066 0.3837843349999943
0.416250000000066 0.3829153520000048
0.418500000000067 0.38292110399999757
0.420750000000067 0.3842511060000007
0.423000000000067 0.3849544289999969
0.425250000000068 0.3823374930000014
0.427500000000068 0.38294763600000437
0.429750000000069 0.38259425399999714
0.432000000000069 0.38240937900000205
0.434250000000069 0.3841715069999978
0.43650000000007 0.3834753020000008
0.43875000000007 0.38569333199999534
0.44100000000007 0.3850373280000028
0.443250000000071 0.3833342499999972
0.445500000000071 0.3832389540000065
0.447750000000071 0.3857127699999978
0.450000000000072 0.38406121399999904
0.452250000000072 0.3844987020000019
0.454500000000073 0.38383138399999694
0.456750000000073 0.38393983600000325
0.459000000000073 0.3847196729999993
0.461250000000074 0.3859193999999988
0.463500000000074 0.3847983609999943
0.465750000000074 0.38561762200001226
0.468000000000075 0.38524096099999383
0.470250000000075 0.3847550189999964
0.472500000000075 0.3849225139999959
0.474750000000076 0.38581177000000366
0.477000000000076 0.38449010400000816
0.479250000000077 0.3844273579999964
0.481500000000077 0.38586757299999874
0.483750000000077 0.3866598890000006
0.486000000000078 0.38561361300000385
0.488250000000078 0.3855807479999953
0.490500000000078 0.38488327700000013
0.492750000000079 0.385894614999998
0.495000000000079 0.3863519340000039
0.497250000000079 0.38551062300000183
0.49950000000008 0.38727891999999997
0.50175000000008 0.3867789319999986
0.50400000000008 0.38601927499999533
0.506250000000081 0.3872028770000071
0.508500000000081 0.3890403799999973
0.510750000000081 0.38840275900000165
0.513000000000082 0.3882908749999956
0.515250000000082 0.3893204230000009
0.517500000000082 0.3893329389999991
0.519750000000083 0.3894075689999994
0.522000000000083 0.38980912899999964
0.524250000000083 0.38905035499999485
0.526500000000084 0.3913368890000015
0.528750000000084 0.3906931050000111
0.531000000000084 0.3906785979999938
0.533250000000084 0.391576881000006
0.535500000000085 0.3920301729999949
0.537750000000085 0.39226949899999397
0.540000000000085 0.39325854300000174
0.542250000000086 0.393005634000005
0.544500000000086 0.3941280810000052
0.546750000000086 0.39262575299999014
0.549000000000087 0.39470179200000644
0.551250000000087 0.3947514500000011
0.553500000000087 0.39451587699998925
0.555750000000088 0.39499705700001186
0.558000000000088 0.3963347229999954
0.560250000000088 0.39582544300000677
0.562500000000088 0.39487536299999704
0.564750000000089 0.3965448299999963
0.567000000000089 0.39781931199999576
0.569250000000089 0.39675410300000635
0.57150000000009 0.3965126209999994
0.57375000000009 0.39720172699999523
0.57600000000009 0.39789507999999785
0.578250000000091 0.39757952300000454
0.580500000000091 0.39854471700000715
0.582750000000091 0.3986161759999902
0.585000000000092 0.39840529200000674
0.587250000000092 0.3989812829999977
0.589500000000092 0.3990232390000017
0.591750000000092 0.40373520899998994
0.594000000000093 0.4013913020000075
0.596250000000093 0.4023948960000041
0.598500000000093 0.4001375399999887
0.600750000000094 0.4014119000000136
0.603000000000094 0.4013682089999975
0.605250000000094 0.40224130400000035
0.607500000000095 0.40334376199999156
0.609750000000095 0.40340747500000873
0.612000000000095 0.4041404540000002
0.614250000000096 0.4029267319999974
0.616500000000096 0.4038244409999976
0.618750000000096 0.4045268910000033
0.621000000000096 0.4054981289999944
0.623250000000097 0.40588139500000864
0.625500000000097 0.40512468699999715
0.627750000000097 0.40632436500000324
0.630000000000098 0.40799318499999515
0.632250000000098 0.4068802649999981
0.634500000000098 0.4078915810000012
0.636750000000099 0.40913349100000573
0.639000000000099 0.40851016599999923
0.641250000000099 0.4110980079999962
0.6435000000001 0.40875675200000217
0.6457500000001 0.4098340409999963
0.6480000000001 0.4104591920000047
0.6502500000001 0.41060811799999897
0.652500000000101 0.41259112000000187
0.654750000000101 0.4127712129999992
0.657000000000101 0.4111117359999952
0.659250000000102 0.41198753899999474
0.661500000000102 0.41124332200000424
0.663750000000102 0.41337068200000715
0.666000000000103 0.41574947499999837
0.668250000000103 0.41357968499998776
0.670500000000103 0.412892668000012
0.672750000000104 0.41535500599999864
0.675000000000104 0.4159446649999978
0.677250000000104 0.4160012579999943
0.679500000000104 0.41621469200001115
0.681750000000105 0.41775798999999836
0.684000000000105 0.4167958759999948
0.686250000000105 0.4169349360000041
0.688500000000106 0.41744546299999286
0.690750000000106 0.4162216560000047
0.693000000000106 0.4180283540000005
0.695250000000107 0.42082524699999624
0.697500000000107 0.42097637700000234
0.699750000000107 0.4217006850000047
0.702000000000108 0.42142544600000065
0.704250000000108 0.4214171519999894
0.706500000000108 0.42139727100000357
0.708750000000108 0.4231015720000073
0.711000000000109 0.4236451529999954
0.713250000000109 0.43057508200000427
0.715500000000109 0.42608919499998876
0.71775000000011 0.4261493790000088
0.72000000000011 0.42468578700000137
0.72225000000011 0.42747388600000136
0.724500000000111 0.42604758099999174
0.726750000000111 0.4298870270000066
0.729000000000111 0.4281144229999967
0.731250000000112 0.42779159999999194
0.733500000000112 0.4301296430000008
0.735750000000112 0.4292681800000082
0.738000000000112 0.43120363900000314
0.740250000000113 0.4324584279999897
0.742500000000113 0.4293914670000021
0.744750000000113 0.4332749680000063
0.747000000000114 0.43345523299998945
0.749250000000114 0.4319090010000082
0.751500000000114 0.4332995239999917
0.753750000000115 0.43308306200000857
0.756000000000115 0.4334130459999983
0.758250000000115 0.43553484999999625
0.760500000000116 0.4341004460000022
0.762750000000116 0.4343915910000078
0.765000000000116 0.4345441659999949
0.767250000000116 0.4376681170000012
0.769500000000117 0.43447046500000397
0.771750000000117 0.4363042199999967
0.774000000000117 0.437902342000001
0.776250000000118 0.4384352529999944
0.778500000000118 0.4363829730000077
0.780750000000118 0.4381866439999982
0.783000000000119 0.43791133499999546
0.785250000000119 0.439020940000006
0.787500000000119 0.43782243799999776
0.78975000000012 0.4389044240000004
0.79200000000012 0.438811795999996
0.79425000000012 0.4392766080000001
0.79650000000012 0.43716136999999833
0.798750000000121 0.43935494800000185
0.801000000000121 0.4406060270000012
0.803250000000121 0.43842273199999227
0.805500000000122 0.4400895720000051
0.807750000000122 0.4389044140000067
0.810000000000122 0.43941693699999007
0.812250000000123 0.44114347199999315
0.814500000000123 0.4402259940000022
0.816750000000123 0.4406174430000078
0.819000000000124 0.442029491999989
0.821250000000124 0.4401130720000026
0.823500000000124 0.44014051499999596
0.825750000000124 0.440925094000022
0.828000000000125 0.44262523999998393
0.830250000000125 0.4424802999999997
0.832500000000125 0.4432096470000033
0.834750000000126 0.4414893390000145
0.837000000000126 0.44339355699997895
0.839250000000126 0.4445637020000106
0.841500000000127 0.44345431100001065
0.843750000000127 0.441099276999978
0.846000000000127 0.4418750640000155
0.848250000000128 0.4424824319999914
0.850500000000128 0.4419296330000009
0.852750000000128 0.4432782199999963
0.855000000000128 0.4426752640000018
0.857250000000129 0.44404598400001305
0.859500000000129 0.4489258760000041
0.861750000000129 0.44553266099998723
0.86400000000013 0.44345443399998885
0.86625000000013 0.44632977400002005
0.86850000000013 0.4443831179999904
0.870750000000131 0.4449044259999937
0.873000000000131 0.4455019170000014
0.875250000000131 0.44493522600001256
0.877500000000132 0.44500495099998716
0.879750000000132 0.4460689430000002
0.882000000000132 0.44796702700000424
0.884250000000132 0.44761746899999366
0.886500000000133 0.44650183300001345
0.888750000000133 0.44952189200000703
0.891000000000133 0.4470321099999808
0.893250000000134 0.44721393900002226
0.895500000000134 0.44982076899998447
0.897750000000134 0.448946621999994
0.900000000000135 0.44784409700000083
0.902250000000135 0.44684089000000426
0.904500000000135 0.4487797319999913
0.906750000000136 0.4483143320000238
0.909000000000136 0.44707796399998756
0.911250000000136 0.44881546400000616
0.913500000000136 0.4475217429999816
0.915750000000137 0.44788228000001595
0.918000000000137 0.44753192900000727
0.920250000000137 0.44837264199998117
0.922500000000138 0.44840833899999666
0.924750000000138 0.44663451000002397
0.927000000000138 0.44775021299997775
0.929250000000139 0.44658951499999944
0.931500000000139 0.44823625899999797
0.933750000000139 0.449224901000008
0.936000000000139 0.44813858800000617
0.93825000000014 0.4498272689999965
0.94050000000014 0.4463155889999939
0.94275000000014 0.44826432100001057
0.945000000000141 0.4495533500000022
0.947250000000141 0.4484221999999818
0.949500000000141 0.4478143130000092
0.951750000000142 0.4488501780000149
0.954000000000142 0.4469697149999945
0.956250000000142 0.4474932610000053
0.958500000000143 0.45009320699998057
0.960750000000143 0.44879105800001184
0.963000000000143 0.4480882789999896
0.965250000000143 0.4483056840000188
0.967500000000144 0.44876643599999966
0.969750000000144 0.44806951499998604
0.972000000000144 0.4499029520000022
0.974250000000145 0.4492300889999967
0.976500000000145 0.450181568000005
0.978750000000145 0.4490888949999885
0.981000000000146 0.4491713430000175
0.983250000000146 0.4473058220000041
0.985500000000146 0.4489304269999934
0.987750000000147 0.44955260899999416
0.990000000000147 0.4483964910000111
0.992250000000147 0.4508909259999996
0.994500000000147 0.4501792650000027
0.996750000000148 0.448427549999991
0.999000000000148 0.45206410500000516
1.00125000000015 0.4497961499999974
1.00350000000015 0.4498527119999949
1.00575000000015 0.4522340540000016
1.00800000000015 0.44967378199999075
1.01025000000015 0.44887228999999707
1.01250000000015 0.4502123400000073
1.01475000000015 0.4496532180000088
1.01700000000015 0.452156978000005
1.01925000000015 0.45771064299998443
1.02150000000015 0.451014573000009
1.02375000000015 0.44921825899999135
1.02600000000015 0.44899806899999817
1.02825000000015 0.44998108500001877
1.03050000000015 0.4504400519999763
1.03275000000015 0.44976743700001975
1.03500000000015 0.44986501599998974
1.03725000000015 0.4497922609999989
1.03950000000015 0.4497039180000115
1.04175000000015 0.45066514699999516
1.04400000000015 0.4513121969999929
1.04625000000015 0.4498179900000139
1.04850000000015 0.4492117169999972
1.05075000000016 0.45241329399999586
1.05300000000016 0.4506366759999878
1.05525000000016 0.4492622230000052
1.05750000000016 0.4509662600000013
1.05975000000016 0.45156761499998765
1.06200000000016 0.4514822130000198
1.06425000000016 0.4495116479999979
1.06650000000016 0.4495621369999867
1.06875000000016 0.45004521800001385
1.07100000000016 0.451068805999995
1.07325000000016 0.4529560100000083
1.07550000000016 0.4493234960000052
1.07775000000016 0.4498418919999949
1.08000000000016 0.45134268399999655
1.08225000000016 0.4485976629999868
1.08450000000016 0.44953314500000374
1.08675000000016 0.45046894200001475
1.08900000000016 0.4502874939999799
1.09125000000016 0.44954822600001876
1.09350000000016 0.45051387300000556
1.09575000000016 0.4493000489999872
1.09800000000016 0.44962691099999574
1.10025000000016 0.44940552100001696
1.10250000000016 0.4497555739999939
1.10475000000016 0.44959833100000424
1.10700000000016 0.45198496399999044
1.10925000000016 0.4494597419999877
1.11150000000016 0.44950805400000604
1.11375000000016 0.4504662660000065
1.11600000000016 0.4503182329999902
1.11825000000016 0.4506768130000012
1.12050000000016 0.45104250400001433
1.12275000000017 0.4498378790000004
1.12500000000017 0.4480405709999786
1.12725000000017 0.4489972460000047
1.12950000000017 0.4502619160000165
1.13175000000017 0.4472897549999857
1.13400000000017 0.44977912400000264
1.13625000000017 0.45052091200000177
1.13850000000017 0.4482286159999944
1.14075000000017 0.4495621270000072
1.14300000000017 0.4467401320000022
1.14525000000017 0.44728754700000195
1.14750000000017 0.44751138199998763
1.14975000000017 0.4500961910000001
1.15200000000017 0.4472233510000194
1.15425000000017 0.4473320079999894
1.15650000000017 0.45062563600001226
1.15875000000017 0.4498792169999888
1.16100000000017 0.4470288720000042
1.16325000000017 0.4474856799999998
1.16550000000017 0.4489388570000017
1.16775000000017 0.4462108419999993
1.17000000000017 0.44682047800000646
1.17225000000017 0.449265424999993
1.17450000000017 0.44651231199998165
1.17675000000017 0.44611871300000416
1.17900000000017 0.4462681180000061
1.18125000000017 0.4460591840000063
1.18350000000017 0.4458282969999914
1.18575000000017 0.4476654979999921
1.18800000000017 0.44588416300001654
1.19025000000017 0.4464481210000031
1.19250000000017 0.4457413380000048
1.19475000000017 0.4456552019999833
1.19700000000018 0.44574740199999496
1.19925000000018 0.4458654029999991
1.20150000000018 0.4430707360000099
1.20375000000018 0.4451644119999969
1.20600000000018 0.44522997900000405
1.20825000000018 0.4445100949999983
1.21050000000018 0.4454386980000038
1.21275000000018 0.44509545400001116
1.21500000000018 0.446119154999991
1.21725000000018 0.44533666799998173
1.21950000000018 0.44615919600002485
1.22175000000018 0.4446232949999853
1.22400000000018 0.44416660999999635
1.22625000000018 0.4465007860000014
1.22850000000018 0.44448488400001906
1.23075000000018 0.44676975799998786
1.23300000000018 0.44607898099999943
1.23525000000018 0.44513713800000687
1.23750000000018 0.44646979600000236
1.23975000000018 0.4448653079999758
1.24200000000018 0.44415167600001837
1.24425000000018 0.4440768639999817
1.24650000000018 0.4450177900000085
1.24875000000018 0.44635403600000245
1.25100000000018 0.4481418029999986
1.25325000000018 0.44510715999999206
1.25550000000018 0.4475848080000162
1.25775000000018 0.44662786300000334
1.26000000000018 0.4486772580000036
1.26225000000018 0.4476080620000005
1.26450000000018 0.44560367099998643
1.26675000000018 0.4458912180000141
1.26900000000019 0.44701269799998045
1.27125000000019 0.44617324000000735
1.27350000000019 0.4458089100000109
1.27575000000019 0.4466494919999775
1.27800000000019 0.44666503600001306
1.28025000000019 0.4469256849999965
1.28250000000019 0.44857274099999245
1.28475000000019 0.4477030640000237
1.28700000000019 0.4461980289999872
1.28925000000019 0.44827105299998493
1.29150000000019 0.446381754000015
1.29375000000019 0.4468478189999985
1.29600000000019 0.44683424300001207
1.29825000000019 0.44781075699998496
1.30050000000019 0.4469741309999904
1.30275000000019 0.446336217999999
1.30500000000019 0.44799921800000675
1.30725000000019 0.44737068700001714
1.30950000000019 0.4492707039999857
1.31175000000019 0.4477532960000019
1.31400000000019 0.44750394900000856
1.31625000000019 0.4469795290000036
1.31850000000019 0.44779060499999446
1.32075000000019 0.4569531219999874
1.32300000000019 0.44938427900001443
1.32525000000019 0.4483290189999991
1.32750000000019 0.44815321600000857
1.32975000000019 0.44744078599998716
1.33200000000019 0.44921069700001226
1.33425000000019 0.4520102619999875
1.33650000000019 0.45048274999999194
1.33875000000019 0.4493794950000165
1.34100000000019 0.45035797199997774
1.3432500000002 0.4517383840000093
1.3455000000002 0.4493703200000141
1.3477500000002 0.44970401399999105
1.3500000000002 0.44770004299999755
1.3522500000002 0.4525245869999992
1.3545000000002 0.45017394199999217
1.3567500000002 0.4496120240000039
1.3590000000002 0.4486846890000038
1.3612500000002 0.44855386500000805
1.3635000000002 0.44859757199998285
1.3657500000002 0.44957812700002364
1.3680000000002 0.45043740699998125
1.3702500000002 0.44868169500000477
1.3725000000002 0.4484593210000014
1.3747500000002 0.45055726699999354
1.3770000000002 0.44986031600001297
1.3792500000002 0.45055199099999754
1.3815000000002 0.4486427180000021
1.3837500000002 0.4500819309999997
1.3860000000002 0.44874130599998807
1.3882500000002 0.448988087999993
1.3905000000002 0.44906590400000823
1.3927500000002 0.4493197070000008
1.3950000000002 0.450113282000018
1.3972500000002 0.4492268589999924
1.3995000000002 0.4492025959999921
1.4017500000002 0.450907481999991
1.4040000000002 0.4527735169999971
1.4062500000002 0.4489925330000233
1.4085000000002 0.44866570799999295
1.4107500000002 0.448961139000005
1.4130000000002 0.4502850209999849
1.41525000000021 0.45121615799999404
1.41750000000021 0.4504222290000257
1.41975000000021 0.4498788159999947
1.42200000000021 0.44884412599998313
1.42425000000021 0.4490386639999997
1.42650000000021 0.448913871000002
1.42875000000021 0.4510556689999987
1.43100000000021 0.4492191650000166
1.43325000000021 0.4496221389999846
1.43550000000021 0.4512014420000128
1.43775000000021 0.4490672530000097
1.44000000000021 0.44795270899999196
1.44225000000021 0.44917359199999396
1.44450000000021 0.45146676699999944
1.44675000000021 0.44996559399999114
1.44900000000021 0.4494613280000124
1.45125000000021 0.44857573699999875
1.45350000000021 0.4489884090000089
1.45575000000021 0.4497997800000064
1.45800000000021 0.44945907499999294
1.46025000000021 0.4516222139999968
1.46250000000021 0.4503616549999947
1.46475000000021 0.45031134099997416
1.46700000000021 0.4511979360000282
1.46925000000021 0.4518203559999847
1.47150000000021 0.44905094000000645
1.47375000000021 0.44936251600000787
1.47600000000021 0.4500035589999811
1.47825000000021 0.4482492470000352
1.48050000000021 0.4485562969999819
1.48275000000021 0.4484552650000069
1.48500000000021 0.449678103999986
1.48725000000021 0.4484261200000219
1.48950000000022 0.4481423990000053
1.49175000000022 0.449609076999991
1.49400000000022 0.4476310299999682
1.49625000000022 0.4501683970000272
1.49850000000022 0.4496731199999999
1.50075000000022 0.45134210300000177
1.50300000000022 0.4516143820000025
1.50525000000022 0.4481993109999962
1.50750000000022 0.44942689099997324
1.50975000000022 0.4487818140000286
1.51200000000022 0.4486724849999746
1.51425000000022 0.44959798600001477
1.51650000000022 0.4485688629999913
1.51875000000022 0.4519199110000045
1.52100000000022 0.44898364599998786
1.52325000000022 0.4500274549999972
1.52550000000022 0.4507630440000412
1.52775000000022 0.44862777299999834
1.53000000000022 0.4488637219999987
1.53225000000022 0.4506720279999854
1.53450000000022 0.44761723599998504
1.53675000000022 0.45190751500001625
1.53900000000022 0.45028335699998934
1.54125000000022 0.44907905200000187
1.54350000000022 0.45030020600000853
1.54575000000022 0.44899909399998705
1.54800000000022 0.44679581299999427
1.55025000000022 0.4505920789999891
1.55250000000022 0.4501614840000343
1.55475000000022 0.4477135259999727
1.55700000000022 0.4500357640000061
1.55925000000022 0.4470121049999989
1.56150000000023 0.447564041000021
1.56375000000023 0.44887140599996656
1.56600000000023 0.44936192700004085
1.56825000000023 0.4489024849999623
1.57050000000023 0.4486992129999976
1.57275000000023 0.4490336420000176
1.57500000000023 0.4487203099999988
1.57725000000023 0.44880427200001805
1.57950000000023 0.4482087239999828
1.58175000000023 0.4490327639999805
1.58400000000023 0.4467640660000143
1.58625000000023 0.45096584300000586
1.58850000000023 0.45109719600003473
1.59075000000023 0.44718241699996497
1.59300000000023 0.44769089800001893
1.59525000000023 0.4481940040000154
1.59750000000023 0.4479380339999466
1.59975000000023 0.4514696370000024
1.60200000000023 0.44891202700000576
1.60425000000023 0.4473158030000377
1.60650000000023 0.4475496709999902
1.60875000000023 0.44806433499996956
1.61100000000023 0.4447371490000478
1.61325000000023 0.4488720919999878
1.61550000000023 0.4487150379999889
1.61775000000023 0.4455473360000042
1.62000000000023 0.4538212900000076
1.62225000000023 0.44870578199999045
1.62450000000023 0.44861613500000885
1.62675000000023 0.44781488799998215
1.62900000000023 0.44670442199998206
1.63125000000023 0.4464018850000002
1.63350000000023 0.44621065100000123
1.63575000000024 0.44720906100002367
1.63800000000024 0.44645353900000373
1.64025000000024 0.44714711299997134
1.64250000000024 0.4483980630000133
1.64475000000024 0.4486601099999916
1.64700000000024 0.4483411799999999
1.64925000000024 0.44960156500002313
1.65150000000024 0.4473878179999815
1.65375000000024 0.4457272820000071
1.65600000000024 0.44723557800000435
1.65825000000024 0.4470413129999997
1.66050000000024 0.44472276800001964
1.66275000000024 0.44548777799997197
1.66500000000024 0.4463227340000344
1.66725000000024 0.4452208959999666
1.66950000000024 0.44665623100001994
1.67175000000024 0.44573000700000875
1.67400000000024 0.44591650799998206
1.67625000000024 0.44753430600002275
1.67850000000024 0.4462378039999635
1.68075000000024 0.444933213000013
1.68300000000024 0.446018429999981
1.68525000000024 0.44828024299999925
1.68750000000024 0.4475824909999915
1.68975000000024 0.4463757400000077
1.69200000000024 0.44800067500000296
1.69425000000024 0.44606076600001643
1.69650000000024 0.4444592340000213
1.69875000000024 0.4471742319999521
1.70100000000024 0.4489755550000041
1.70325000000024 0.4454446430000303
1.70550000000024 0.4464991560000158
1.70775000000025 0.4444047220000016
1.71000000000025 0.4438711769999486
1.71225000000025 0.44562818000002835
1.71450000000025 0.4467189679999706
1.71675000000025 0.44493036800002983
1.71900000000025 0.4466787040000213
1.72125000000025 0.44520794399994656
1.72350000000025 0.444761202000052
1.72575000000025 0.44502739699998983
1.72800000000025 0.4474003379999658
1.73025000000025 0.44467480299999806
1.73250000000025 0.4440612230000056
1.73475000000025 0.4456440740000289
1.73700000000025 0.44455402099998764
1.73925000000025 0.44440068199997995
1.74150000000025 0.4455178360000218
1.74375000000025 0.44654258600002095
1.74600000000025 0.445507340000006
1.74825000000025 0.4456164749999516
1.75050000000025 0.4443646270000272
1.75275000000025 0.44489593200000854
1.75500000000025 0.44520416299997123
1.75725000000025 0.44511197000002767
1.75950000000025 0.4449691329999723
1.76175000000025 0.44630686599998626
1.76400000000025 0.4455369190000056
1.76625000000025 0.4435395210000479
1.76850000000025 0.4456863069999599
1.77075000000025 0.44524551000000656
1.77300000000025 0.4460478330000228
1.77525000000025 0.4449034680000068
1.77750000000025 0.44401930499998343
1.77975000000025 0.44462566999999353
1.78200000000026 0.4440547539999784
1.78425000000026 0.44457803500000637
1.78650000000026 0.44542061999999305
1.78875000000026 0.44428984600000376
1.79100000000026 0.4439618200000268
1.79325000000026 0.4445259919999671
1.79550000000026 0.44450205100002904
1.79775000000026 0.44140464100001964
1.80000000000026 0.44352444999998397
1.80225000000026 0.44165844299999435
1.80450000000026 0.44322686200001726
1.80675000000026 0.4405726469999536
1.80900000000026 0.4430729330000531
1.81125000000026 0.4441697479999789
1.81350000000026 0.4438649260000034
1.81575000000026 0.44498123799996847
1.81800000000026 0.444272495000007
1.82025000000026 0.44297842800000353
1.82250000000026 0.44215893900002357
1.82475000000026 0.4424798919999944
1.82700000000026 0.44139674500002
1.82925000000026 0.4419916419999481
1.83150000000026 0.4419598350000342
1.83375000000026 0.44219973799999934
1.83600000000026 0.4440378909999936
1.83825000000026 0.4452448879999906
1.84050000000026 0.44179971900001647
1.84275000000026 0.4414877680000018
1.84500000000026 0.445239206999986
1.84725000000026 0.44086554699998715
1.84950000000026 0.44380504800000153
1.85175000000026 0.4421591679999892
1.85400000000026 0.44101851500005296
1.85625000000027 0.4402348089999464
1.85850000000027 0.440937856000005
1.86075000000027 0.44371048700003257
1.86300000000027 0.4418178399999988
1.86525000000027 0.4417302219999897
1.86750000000027 0.44062163099999907
1.86975000000027 0.4409899620000033
1.87200000000027 0.44264834199998404
1.87425000000027 0.44249338600002375
1.87650000000027 0.44151022699998066
1.87875000000027 0.4411843450000106
1.88100000000027 0.4407207749999884
1.88325000000027 0.4445782409999879
1.88550000000027 0.44087163000000373
1.88775000000027 0.43991424099999676
1.89000000000027 0.43887162300001137
1.89225000000027 0.44087534800002004
1.89450000000027 0.44314518099997713
1.89675000000027 0.44094517100000985
1.89900000000027 0.4408098910000149
1.90125000000027 0.44129464200000257
1.90350000000027 0.44162087600000177
1.90575000000027 0.44074817099999564
1.90800000000027 0.44154066099997635
1.91025000000027 0.4401085570000305
1.91250000000027 0.4393009649999726
1.91475000000027 0.43875208299999713
1.91700000000027 0.43865281600000117
1.91925000000027 0.438278787999991
1.92150000000027 0.4395893620000493
1.92375000000027 0.44467757799998253
1.92600000000027 0.44059267400001545
1.92825000000028 0.4392095599999948
1.93050000000028 0.43853453399998443
1.93275000000028 0.4396280799999772
1.93500000000028 0.4388332960000412
1.93725000000028 0.4379871509999589
1.93950000000028 0.43845454500001324
1.94175000000028 0.4402640710000014
1.94400000000028 0.4374811409999779
1.94625000000028 0.44010725500004355
1.94850000000028 0.4378353469999752
1.95075000000028 0.43775289900003145
1.95300000000028 0.44017388299999993
1.95525000000028 0.43979816899997104
1.95750000000028 0.440205289000005
1.95975000000028 0.43786666199997626
1.96200000000028 0.44016977200004703
1.96425000000028 0.4377627259999599
1.96650000000028 0.4377418939999984
1.96875000000028 0.4406177750000211
1.97100000000028 0.43902282699997386
1.97325000000028 0.4381355320000466
1.97550000000028 0.43840527300000076
1.97775000000028 0.43808458699999164
1.98000000000028 0.44134710999998106
1.98225000000028 0.4386673800000267
1.98450000000028 0.4376083279999534
1.98675000000028 0.43815796800004136
1.98900000000028 0.4379355419999911
1.99125000000028 0.4386891240000068
1.99350000000028 0.43860981399996035
1.99575000000028 0.43921802900001694
1.99800000000028 0.4381027750000044
2.00025000000028 0.4387036819999821
2.00250000000029 0.43907079400003113
2.00475000000029 0.4398795810000138
2.00700000000029 0.437613664999958
2.00925000000029 0.4373101600000382
2.01150000000029 0.43889113299997007
2.01375000000029 0.4374470029999884
2.01600000000029 0.4386896839999963
2.01825000000029 0.43795286700003544
2.02050000000029 0.43706937600001083
2.02275000000029 0.43856796199997916
2.02500000000029 0.43791501099997276
2.02725000000029 0.44025672100002566
2.02950000000029 0.4367853549999836
2.03175000000029 0.4366842830000337
2.03400000000029 0.438404539999965
2.03625000000029 0.4379752340000209
2.03850000000029 0.4359978809999916
2.04075000000029 0.43741321999999627
2.0430000000003 0.4376979080000183
2.0452500000003 0.4372460220000107
2.0475000000003 0.43780931599997075
2.0497500000003 0.43607853800000385
2.0520000000003 0.4358662999999865
2.0542500000003 0.439855227999999
2.0565000000003 0.4370764580000355
2.0587500000003 0.4386485399999742
2.0610000000003 0.4369564319999881
2.0632500000003 0.4366180680000298
2.0655000000003 0.4366228339999907
2.0677500000003 0.4369970700000181
2.0700000000003 0.43805734299996857
2.0722500000003 0.4357217820000301
2.0745000000003 0.437543914999992
2.0767500000003 0.43662413300000935
2.0790000000003 0.4386568109999871
2.0812500000003 0.4391276299999731
2.0835000000003 0.43897815600001877
2.08575000000031 0.4378259360000243
2.08800000000031 0.4360706459999619
2.09025000000031 0.43568614100001923
2.09250000000031 0.43582742699999244
2.09475000000031 0.43721557999998595
2.09700000000031 0.4372750780000274
2.09925000000031 0.44079860099998314
2.10150000000031 0.43831561600001123
2.10375000000031 0.4362816990000056
2.10600000000031 0.4388880540000173
2.10825000000031 0.4365133759999935
2.11050000000031 0.4364608259999727
2.11275000000031 0.43838540299998385
2.11500000000031 0.43634317800001554
2.11725000000031 0.43661211500000263
2.11950000000031 0.43542432600003167
2.12175000000031 0.43727415299997574
2.12400000000031 0.4376949869999862
2.12625000000031 0.43711826600002723
2.12850000000032 0.43853437799998574
2.13075000000032 0.43627816399998665
2.13300000000032 0.4352969540000231
2.13525000000032 0.43628786400000763
2.13750000000032 0.4363272549999806
2.13975000000032 0.43498864200000753
2.14200000000032 0.4343144409999695
2.14425000000032 0.4355760630000418
2.14650000000032 0.43510431699996843
2.14875000000032 0.435319144999994
2.15100000000032 0.43484848700001066
2.15325000000032 0.4368111180000369
2.15550000000032 0.4348961119999899
2.15775000000032 0.43639350199998717
2.16000000000032 0.4359420469999691
2.16225000000032 0.43506985200002646
2.16450000000032 0.4357953429999952
2.16675000000032 0.4350506270000096
2.16900000000032 0.4358200379999744
2.17125000000033 0.43453865300000416
2.17350000000033 0.43613464700001714
2.17575000000033 0.4372357139999963
2.17800000000033 0.4356823720000307
2.18025000000033 0.4383999929999618
2.18250000000033 0.43507664999998497
2.18475000000033 0.43412515800002893
2.18700000000033 0.4352417169999967
2.18925000000033 0.43468315799998436
2.19150000000033 0.434956848000013
2.19375000000033 0.43381839500000297
2.19600000000033 0.4340597219999722
2.19825000000033 0.43431357800000114
2.20050000000033 0.43644352000001163
2.20275000000033 0.4352081460000363
2.20500000000033 0.43554413399999703
2.20725000000033 0.4339396489999672
2.20950000000033 0.4339800220000143
2.21175000000033 0.4329618070000265
2.21400000000034 0.43298388599998816
2.21625000000034 0.43554240299999947
2.21850000000034 0.43325079699997104
2.22075000000034 0.43269510200002514
2.22300000000034 0.4329497389999801
2.22525000000034 0.4355857360000073
2.22750000000034 0.43464136000000053
2.22975000000034 0.4336729469999909
2.23200000000034 0.43615162999998347
2.23425000000034 0.438113364000003
2.23650000000034 0.433868877000009
2.23875000000034 0.43355939000002763
2.24100000000034 0.4331080879999831
2.24325000000034 0.4336184289999778
2.24550000000034 0.43250143800003116
2.24775000000034 0.4360440969999786
2.25000000000034 0.43279328700003816
2.25225000000034 0.4323290959999895
2.25450000000034 0.43355328000001236
2.25675000000035 0.4335468929999706
2.25900000000035 0.43376597600001787
2.26125000000035 0.4330792160000101
2.26350000000035 0.4317845150000039
2.26575000000035 0.4328091169999766
2.26800000000035 0.4356487800000082
2.27025000000035 0.43755134299999554
2.27250000000035 0.4315905490000205
2.27475000000035 0.4329195569999911
2.27700000000035 0.43319481899999346
2.27925000000035 0.4339951489999976
2.28150000000035 0.43566091299999243
2.28375000000035 0.4339080450000097
2.28600000000035 0.43173385799997277
2.28825000000035 0.4353129410000065
2.29050000000035 0.4341355340000064
2.29275000000035 0.4324288870000146
2.29500000000035 0.4347476899999947
2.29725000000035 0.43258804099997406
2.29950000000036 0.43216050800003813
2.30175000000036 0.4323434190000057
2.30400000000036 0.43215983699997196
2.30625000000036 0.4318481340000062
2.30850000000036 0.4328335920000086
2.31075000000036 0.4355070130000058
2.31300000000036 0.43265691900001
2.31525000000036 0.43389063899996927
2.31750000000036 0.43338703599999917
2.31975000000036 0.4318595610000102
2.32200000000036 0.43202311999999665
2.32425000000036 0.4337672920000273
2.32650000000036 0.4347398869999779
2.32875000000036 0.4341076069999872
2.33100000000036 0.4358050850000268
2.33325000000036 0.43328934900000604
2.33550000000036 0.43357219199998553
2.33775000000036 0.43510809999997946
2.34000000000036 0.43542352399998663
2.34225000000037 0.4356973229999994
2.34450000000037 0.4342305760000045
2.34675000000037 0.43295257300002277
2.34900000000037 0.43323792899997215
2.35125000000037 0.43175478500000963
2.35350000000037 0.43297234499999604
2.35575000000037 0.4330600530000197
2.35800000000037 0.4316318360000082
2.36025000000037 0.43283789700001307
2.36250000000037 0.43386058900000535
2.36475000000037 0.4323676009999531
2.36700000000037 0.4316947330000289
2.36925000000037 0.43228988499998877
2.37150000000037 0.43170927699998174
2.37375000000037 0.4368831319999913
2.37600000000037 0.43591514200005577
2.37825000000037 0.4320517869999776
2.38050000000037 0.4327185459999896
2.38275000000037 0.4348017089999985
2.38500000000038 0.43503399200000104
2.38725000000038 0.43252494699999033
2.38950000000038 0.43240866400003597
2.39175000000038 0.43328369199997496
2.39400000000038 0.43272307600000204
2.39625000000038 0.4311887800000136
2.39850000000038 0.4350839659999792
2.40075000000038 0.43223266300003615
2.40300000000038 0.4312319789999606
2.40525000000038 0.43432231200000615
2.40750000000038 0.43268860599999925
2.40975000000038 0.4337355430000116
2.41200000000038 0.43386917999998786
2.41425000000038 0.43319963200002576
2.41650000000038 0.43272338599996374
2.41875000000038 0.4333507790000226
2.42100000000038 0.43552325199999586
2.42325000000038 0.43176431199998433
2.42550000000039 0.43408103100000517
2.42775000000039 0.433468524000034
2.43000000000039 0.43305806899996924
2.43225000000039 0.43382638799999995
2.43450000000039 0.43354344400000855
2.43675000000039 0.43399099200001956
2.43900000000039 0.43354553499995063
2.44125000000039 0.43086469700000407
2.44350000000039 0.43158687500005044
2.44575000000039 0.4332822079999801
2.44800000000039 0.43214463200001774
2.45025000000039 0.43331915099997786
2.45250000000039 0.43125719599999
2.45475000000039 0.4308597529999929
2.45700000000039 0.43394803500001444
2.45925000000039 0.431675279999979
2.46150000000039 0.42990663000000495
2.46375000000039 0.43086055500003795
2.46600000000039 0.43207600799996726
2.4682500000004 0.4324429549999991
2.4705000000004 0.43098585300003833
2.4727500000004 0.4312244359999795
2.4750000000004 0.43352778199999875
2.4772500000004 0.4301390190000234
2.4795000000004 0.42905983899999
2.4817500000004 0.4300446999999963
2.4840000000004 0.43011309899998196
2.4862500000004 0.4288480200000322
2.4885000000004 0.4296001239999896
2.4907500000004 0.42979701199999454
2.4930000000004 0.4287247020000109
2.4952500000004 0.43101760199999717
2.4975000000004 0.44306362899999385


==> Images/Results/sourcebeam_timesteptimes_ref_hfm70.txt <==
t steptime
0.0 0.10252703499999999
0.00225000000000035 0.10831627599999999
0.0045000000000007 0.11630094900000004
0.00675000000000106 0.12236882899999996
0.00900000000000141 0.127916398
0.0112500000000018 0.13317653800000007
0.0135000000000021 0.13845064899999993
0.0157500000000025 0.14325454999999998
0.0180000000000028 0.150401365
0.0202500000000032 0.15371373100000008
0.0225000000000035 0.15805076500000004
0.0247500000000039 0.16364169100000003
0.0270000000000042 0.1688426139999999
0.0292500000000046 0.17311607799999984
0.0315000000000049 0.1772226560000001
0.0337500000000053 0.18165768699999996
0.0360000000000056 0.18634340500000013
0.038250000000006 0.19051105899999987
0.0405000000000063 0.19461474300000026
0.0427500000000067 0.19942858900000004
0.045000000000007 0.20332068199999975
0.0472500000000074 0.20694249900000017
0.0495000000000077 0.2114795199999997
0.0517500000000081 0.21463222800000015
0.0540000000000084 0.21778747900000006
0.0562500000000088 0.22227236500000025
0.0585000000000091 0.2255681169999999
0.0607500000000095 0.2292215510000002
0.0630000000000098 0.23240943299999994
0.0652500000000102 0.2363208529999996
0.0675000000000105 0.23947782200000045
0.0697500000000109 0.24449644599999942
0.0720000000000112 0.24643780300000007
0.0742500000000116 0.24977745099999993
0.0765000000000119 0.25329346100000016
0.0787500000000123 0.25710296200000027
0.0810000000000126 0.2601145960000002
0.083250000000013 0.26379296699999966
0.0855000000000133 0.26784321199999983
0.0877500000000137 0.26983862900000055
0.090000000000014 0.2734569509999991
0.0922500000000143 0.2756423200000011
0.0945000000000147 0.2793467859999996
0.096750000000015 0.28834704199999983
0.0990000000000154 0.284475926999999
0.101250000000016 0.28980582100000163
0.103500000000016 0.2933634629999986
0.105750000000016 0.29539524399999983
0.108000000000017 0.2990665410000002
0.110250000000017 0.30232207700000124
0.112500000000017 0.3035139919999992
0.114750000000018 0.30616595100000055
0.117000000000018 0.3117080130000005
0.119250000000019 0.31390289399999993
0.121500000000019 0.31701219999999886
0.123750000000019 0.3203963529999996
0.12600000000002 0.31730492000000154
0.12825000000002 0.3164905409999985
0.13050000000002 0.3203353670000002
0.132750000000021 0.3251891640000011
0.135000000000021 0.3268758709999986
0.137250000000021 0.32829333100000113
0.139500000000022 0.3306069799999989
0.141750000000022 0.3365401340000016
0.144000000000022 0.33974445600000003
0.146250000000023 0.3410054089999992
0.148500000000023 0.3446319560000006
0.150750000000024 0.3479369040000009
0.153000000000024 0.3506444999999978
0.155250000000024 0.3509157920000021
0.157500000000025 0.3527153239999983
0.159750000000025 0.3558754889999989
0.162000000000025 0.3573667070000006
0.164250000000026 0.3603721449999995
0.166500000000026 0.36161243800000165
0.168750000000026 0.3603232829999996
0.171000000000027 0.36506782500000057
0.173250000000027 0.36638810899999896
0.175500000000028 0.36928960100000197
0.177750000000028 0.3709805049999986
0.180000000000028 0.36712659399999836
0.182250000000029 0.3738944289999999
0.184500000000029 0.3752296550000018
0.186750000000029 0.3758746230000014
0.18900000000003 0.3747408349999972
0.19125000000003 0.37874751700000076
0.19350000000003 0.38078002099999964
0.195750000000031 0.38161850000000186
0.198000000000031 0.38083278699999923
0.200250000000032 0.3845145069999987
0.202500000000032 0.3870841390000024
0.204750000000032 0.3875264979999997
0.207000000000033 0.3874832089999991
0.209250000000033 0.3914325510000012
0.211500000000033 0.39157377199999743
0.213750000000034 0.3936428460000023
0.216000000000034 0.3944850399999993
0.218250000000034 0.39547893599999995
0.220500000000035 0.3957710580000011
0.222750000000035 0.39596199499999685
0.225000000000036 0.3985543800000002
0.227250000000036 0.40129731700000093
0.229500000000036 0.4028145510000023
0.231750000000037 0.40288128999999984
0.234000000000037 0.4049845929999982
0.236250000000037 0.4060727160000006
0.238500000000038 0.4065528769999993
0.240750000000038 0.4082567819999987
0.243000000000038 0.4085909470000004
0.245250000000039 0.4078546010000039
0.247500000000039 0.41110466599999995
0.24975000000004 0.412812719999998
0.25200000000004 0.41471218799999576
0.25425000000004 0.41141524300000043
0.256500000000041 0.4106351349999997
0.258750000000041 0.4181344810000027
0.261000000000041 0.41660585200000355
0.263250000000042 0.42045731099999983
0.265500000000042 0.42132198899999906
0.267750000000042 0.41989019999999755
0.270000000000043 0.4216036950000017
0.272250000000043 0.4252231749999993
0.274500000000044 0.42626438399999955
0.276750000000044 0.4276629279999966
0.279000000000044 0.4288238780000029
0.281250000000045 0.42970744800000205
0.283500000000045 0.428801049999997
0.285750000000045 0.42800838699999844
0.288000000000046 0.42862541200000237
0.290250000000046 0.4315552190000034
0.292500000000046 0.4336340839999977
0.294750000000047 0.43654106599999665
0.297000000000047 0.43682238700000653
0.299250000000048 0.43562328099999803
0.301500000000048 0.4368511710000007
0.303750000000048 0.4363922029999969
0.306000000000049 0.4416037000000017
0.308250000000049 0.43904890900000026
0.310500000000049 0.4389603989999955
0.31275000000005 0.44026970900000606
0.31500000000005 0.4437381099999982
0.31725000000005 0.4414874679999983
0.319500000000051 0.44291563800000233
0.321750000000051 0.4462193130000003
0.324000000000052 0.4472734009999968
0.326250000000052 0.44353742799999907
0.328500000000052 0.4471982049999994
0.330750000000053 0.4473913820000064
0.333000000000053 0.44859429699999964
0.335250000000053 0.4427054359999971
0.337500000000054 0.4452996110000029
0.339750000000054 0.4441070769999982
0.342000000000054 0.44940721399999717
0.344250000000055 0.4451186120000017
0.346500000000055 0.4484843380000001
0.348750000000056 0.4500264850000022
0.351000000000056 0.4468193469999946
0.353250000000056 0.44802135300000145
0.355500000000057 0.4491466360000018
0.357750000000057 0.4510135680000005
0.360000000000057 0.4536183569999963
0.362250000000058 0.4477568270000063
0.364500000000058 0.45149605099999945
0.366750000000058 0.4513290339999969
0.369000000000059 0.4514803140000012
0.371250000000059 0.4467429079999974
0.37350000000006 0.4515478080000008
0.37575000000006 0.4488654080000032
0.37800000000006 0.4470171219999983
0.380250000000061 0.4512781139999973
0.382500000000061 0.44476534900000075
0.384750000000061 0.44837366600000195
0.387000000000062 0.4473527199999978
0.389250000000062 0.4501339239999993
0.391500000000062 0.44997612499999917
0.393750000000063 0.4462081870000034
0.396000000000063 0.447548599000001
0.398250000000063 0.4492753699999952
0.400500000000064 0.448142586000003
0.402750000000064 0.44953390399999904
0.405000000000065 0.4474996900000008
0.407250000000065 0.4504840890000068
0.409500000000065 0.44780949199999043
0.411750000000066 0.4503766410000054
0.414000000000066 0.4499400400000013
0.416250000000066 0.44874163899999076
0.418500000000067 0.4476387450000061
0.420750000000067 0.4486423529999968
0.423000000000067 0.45173798999999804
0.425250000000068 0.4508827040000085
0.427500000000068 0.44695224299999836
0.429750000000069 0.44754931999999314
0.432000000000069 0.4546055190000118
0.434250000000069 0.4468683289999973
0.43650000000007 0.4491202529999896
0.43875000000007 0.4514157890000092
0.44100000000007 0.44943665600000315
0.443250000000071 0.45344682500000033
0.445500000000071 0.4497108489999988
0.447750000000071 0.4518051489999948
0.450000000000072 0.44987585200000524
0.452250000000072 0.45080155699999125
0.454500000000073 0.4507585380000023
0.456750000000073 0.44955596900000216
0.459000000000073 0.45301852699999756
0.461250000000074 0.44893857700000694
0.463500000000074 0.45191093100000046
0.465750000000074 0.45069037199999684
0.468000000000075 0.45550407599999687
0.470250000000075 0.4482639649999953
0.472500000000075 0.4527793360000061
0.474750000000076 0.45204244100000324
0.477000000000076 0.4509176739999958
0.479250000000077 0.45447869599999535
0.481500000000077 0.4507124280000028
0.483750000000077 0.4564122769999983
0.486000000000078 0.4554673789999981
0.488250000000078 0.4543422770000092
0.490500000000078 0.4538957190000019
0.492750000000079 0.45615326499999753
0.495000000000079 0.45174474799999587
0.497250000000079 0.45507878200000107
0.49950000000008 0.45353839400000595
0.50175000000008 0.45463036099999954
0.50400000000008 0.4612046139999961
0.506250000000081 0.45140903899999785
0.508500000000081 0.4515669459999998
0.510750000000081 0.4562730659999943
0.513000000000082 0.4563458780000076
0.515250000000082 0.45645765800000504
0.517500000000082 0.4583203939999976
0.519750000000083 0.45645785099999614
0.522000000000083 0.4593242180000061
0.524250000000083 0.45459277199999804
0.526500000000084 0.4579731070000008
0.528750000000084 0.4549382789999896
0.531000000000084 0.4612641620000062
0.533250000000084 0.46072074500000326
0.535500000000085 0.4618468930000006
0.537750000000085 0.4596231999999958
0.540000000000085 0.45892367999999806
0.542250000000086 0.4627256779999982
0.544500000000086 0.4612326150000001
0.546750000000086 0.4583835030000074
0.549000000000087 0.46170911000000103
0.551250000000087 0.46309435599999915
0.553500000000087 0.4618676850000014
0.555750000000088 0.46376270399998987
0.558000000000088 0.46438349100000664
0.560250000000088 0.46572964799999284
0.562500000000088 0.4602790400000032
0.564750000000089 0.463420775000003
0.567000000000089 0.4659549819999995
0.569250000000089 0.46164261500000237
0.57150000000009 0.465670283999998
0.57375000000009 0.46721719699999653
0.57600000000009 0.46382045299999675
0.578250000000091 0.46818678200000363
0.580500000000091 0.46577287399999534
0.582750000000091 0.4696947720000111
0.585000000000092 0.469798873000002
0.587250000000092 0.46661464899999316
0.589500000000092 0.4707621379999978
0.591750000000092 0.4699315499999983
0.594000000000093 0.4694395020000002
0.596250000000093 0.47059337100000675
0.598500000000093 0.4729703779999994
0.600750000000094 0.4694241440000013
0.603000000000094 0.4692864639999925
0.605250000000094 0.47129634800000986
0.607500000000095 0.46752058399999896
0.609750000000095 0.4672868809999926
0.612000000000095 0.4714191019999987
0.614250000000096 0.4725053980000098
0.616500000000096 0.47564185299999906
0.618750000000096 0.4711235199999919
0.621000000000096 0.4731633890000069
0.623250000000097 0.4768455819999957
0.625500000000097 0.47765936899999417
0.627750000000097 0.4792031630000082
0.630000000000098 0.47955087299999377
0.632250000000098 0.4777997000000056
0.634500000000098 0.47597239299999217
0.636750000000099 0.47927371900000537
0.639000000000099 0.47757072199999584
0.641250000000099 0.4826954549999982
0.6435000000001 0.4792326110000005
0.6457500000001 0.4800591179999998
0.6480000000001 0.48242944400000454
0.6502500000001 0.48399587800000177
0.652500000000101 0.48096623300000374
0.654750000000101 0.48528205699999205
0.657000000000101 0.4842346480000117
0.659250000000102 0.48144412699998895
0.661500000000102 0.4876181600000109
0.663750000000102 0.4836096059999875
0.666000000000103 0.4831229180000065
0.668250000000103 0.4841088169999921
0.670500000000103 0.4852284760000032
0.672750000000104 0.48589176699999825
0.675000000000104 0.4889952590000064
0.677250000000104 0.4852146540000035
0.679500000000104 0.4869991139999996
0.681750000000105 0.48762964099999806
0.684000000000105 0.4893494479999987
0.686250000000105 0.48959051999999303
0.688500000000106 0.49366886600000726
0.690750000000106 0.4931659420000045
0.693000000000106 0.4930094719999971
0.695250000000107 0.48833310700000254
0.697500000000107 0.49319359199999724
0.699750000000107 0.49659800199999893
0.702000000000108 0.48963270900000566
0.704250000000108 0.4974066969999882
0.706500000000108 0.49481251500000667
0.708750000000108 0.4959976300000051
0.711000000000109 0.4975690759999907
0.713250000000109 0.5001305279999997
0.715500000000109 0.4986750080000064
0.71775000000011 0.4949627029999988
0.72000000000011 0.5052006869999843
0.72225000000011 0.4990264240000215
0.724500000000111 0.5028465700000027
0.726750000000111 0.5040116759999762
0.729000000000111 0.50511206500002
0.731250000000112 0.501301686000005
0.733500000000112 0.5045324820000019
0.735750000000112 0.5028745429999901
0.738000000000112 0.5052260189999913
0.740250000000113 0.5078227980000065
0.742500000000113 0.5073267459999897
0.744750000000113 0.5053529570000137
0.747000000000114 0.5100978239999847
0.749250000000114 0.5087470820000135
0.751500000000114 0.5078915830000028
0.753750000000115 0.5082346829999835
0.756000000000115 0.5119495630000017
0.758250000000115 0.5116483010000081
0.760500000000116 0.5100570269999878
0.762750000000116 0.5077460200000132
0.765000000000116 0.5115966550000053
0.767250000000116 0.5154399889999866
0.769500000000117 0.5078425910000135
0.771750000000117 0.5113001329999918
0.774000000000117 0.5131911530000082
0.776250000000118 0.5089028829999904
0.778500000000118 0.5089461759999949
0.780750000000118 0.5106499580000161
0.783000000000119 0.5155733329999919
0.785250000000119 0.5122644809999883
0.787500000000119 0.5125565350000159
0.78975000000012 0.5114762780000035
0.79200000000012 0.515136708
0.79425000000012 0.5137729089999823
0.79650000000012 0.5164006779999966
0.798750000000121 0.5158565470000269
0.801000000000121 0.514859408999996
0.803250000000121 0.5148824239999783
0.805500000000122 0.5137323290000211
0.807750000000122 0.5182974319999971
0.810000000000122 0.5144302169999833
0.812250000000123 0.5135932830000058
0.814500000000123 0.5170527250000134
0.816750000000123 0.5187529479999853
0.819000000000124 0.5196323849999942
0.821250000000124 0.5186932040000158
0.823500000000124 0.5162282260000097
0.825750000000124 0.5175625379999929
0.828000000000125 0.5195650899999862
0.830250000000125 0.5185314420000111
0.832500000000125 0.5201727769999991
0.834750000000126 0.5217992540000012
0.837000000000126 0.5175901289999842
0.839250000000126 0.5211345929999993
0.841500000000127 0.5140744630000142
0.843750000000127 0.5181293040000128
0.846000000000127 0.5192716409999889
0.848250000000128 0.5227724060000014
0.850500000000128 0.5192864939999993
0.852750000000128 0.5218004429999894
0.855000000000128 0.5204745850000165
0.857250000000129 0.5193094329999894
0.859500000000129 0.5245268310000029
0.861750000000129 0.5236374520000027
0.86400000000013 0.51837673
0.86625000000013 0.5198553500000003
0.86850000000013 0.5205386890000057
0.870750000000131 0.5244010539999806
0.873000000000131 0.5204416440000159
0.875250000000131 0.5254156190000003
0.877500000000132 0.5229964300000063
0.879750000000132 0.5211925839999765
0.882000000000132 0.527605651000016
0.884250000000132 0.5213384259999998
0.886500000000133 0.5221014199999843
0.888750000000133 0.5262904180000021
0.891000000000133 0.5205612940000037
0.893250000000134 0.5240024960000085
0.895500000000134 0.5262420310000095
0.897750000000134 0.5239854799999932
0.900000000000135 0.5250075509999874
0.902250000000135 0.520577655000011
0.904500000000135 0.5245224450000023
0.906750000000136 0.5266787139999849
0.909000000000136 0.5243438210000022
0.911250000000136 0.5236423409999986
0.913500000000136 0.5201969210000073
0.915750000000137 0.5255091440000115
0.918000000000137 0.5229713629999821
0.920250000000137 0.5217221260000144
0.922500000000138 0.523187274999998
0.924750000000138 0.5203725479999832
0.927000000000138 0.522791782000013
0.929250000000139 0.523140183999999
0.931500000000139 0.5235409029999971
0.933750000000139 0.5236681680000004
0.936000000000139 0.5218359060000068
0.93825000000014 0.5235624519999931
0.94050000000014 0.5207801679999875
0.94275000000014 0.5223189700000148
0.945000000000141 0.5204447289999905
0.947250000000141 0.5248827620000043
0.949500000000141 0.523249284000002
0.951750000000142 0.5270706180000104
0.954000000000142 0.5214493259999813
0.956250000000142 0.5255553030000044
0.958500000000143 0.5250071709999986
0.960750000000143 0.5274635190000083
0.963000000000143 0.5278439189999915
0.965250000000143 0.5272269790000053
0.967500000000144 0.5277644319999979
0.969750000000144 0.5265361980000023
0.972000000000144 0.5290709370000002
0.974250000000145 0.5272028439999872
0.976500000000145 0.5294748530000106
0.978750000000145 0.532185252000005
0.981000000000146 0.5290372279999929
0.983250000000146 0.5225271540000165
0.985500000000146 0.5274001709999823
0.987750000000147 0.5263244170000121
0.990000000000147 0.5272771059999855
0.992250000000147 0.5298595780000142
0.994500000000147 0.5282109819999903
0.996750000000148 0.5309999449999907
0.999000000000148 0.5270648490000269
1.00125000000015 0.5300026319999915
1.00350000000015 0.5298339560000045
1.00575000000015 0.5236176009999838
1.00800000000015 0.5264454310000133
1.01025000000015 0.5269005159999836
1.01250000000015 0.5301393900000164
1.01475000000015 0.529520266999981
1.01700000000015 0.5301464100000146
1.01925000000015 0.5268139000000076
1.02150000000015 0.5295198709999909
1.02375000000015 0.5288722880000023
1.02600000000015 0.5290932999999995
1.02825000000015 0.5299500790000025
1.03050000000015 0.5238989179999862
1.03275000000015 0.5278555820000008
1.03500000000015 0.5278899250000109
1.03725000000015 0.5271282390000067
1.03950000000015 0.5278738079999812
1.04175000000015 0.5246997600000043
1.04400000000015 0.528003579
1.04625000000015 0.5272686030000102
1.04850000000015 0.5303044639999825
1.05075000000016 0.5260366610000062
1.05300000000016 0.5311679920000074
1.05525000000016 0.5312360460000036
1.05750000000016 0.5302497609999932
1.05975000000016 0.5287665079999897
1.06200000000016 0.5286917800000026
1.06425000000016 0.5279259290000198
1.06650000000016 0.5245161510000003
1.06875000000016 0.5272437239999874
1.07100000000016 0.5304515939999987
1.07325000000016 0.5263535160000004
1.07550000000016 0.5239148310000132
1.07775000000016 0.5242005469999924
1.08000000000016 0.5276145260000078
1.08225000000016 0.5275825859999941
1.08450000000016 0.5306206420000024
1.08675000000016 0.524173367000003
1.08900000000016 0.5318431479999788
1.09125000000016 0.5271373690000019
1.09350000000016 0.5305703780000215
1.09575000000016 0.5266349219999995
1.09800000000016 0.5243572819999827
1.10025000000016 0.527200831000016
1.10250000000016 0.5240524719999939
1.10475000000016 0.5305275469999913
1.10700000000016 0.5287776290000181
1.10925000000016 0.5273193719999938
1.11150000000016 0.5291683949999992
1.11375000000016 0.525555809999986
1.11600000000016 0.5263301250000154
1.11825000000016 0.5259621219999815
1.12050000000016 0.5253930160000095
1.12275000000017 0.5283803979999959
1.12500000000017 0.5243493960000194
1.12725000000017 0.5250038999999731
1.12950000000017 0.5273381640000139
1.13175000000017 0.5249498999999958
1.13400000000017 0.5282191550000164
1.13625000000017 0.5280060679999963
1.13850000000017 0.5252211269999805
1.14075000000017 0.5256291070000145
1.14300000000017 0.5237722130000009
1.14525000000017 0.5248003600000004
1.14750000000017 0.521825769000003
1.14975000000017 0.5273391110000034
1.15200000000017 0.5281660289999763
1.15425000000017 0.5252853540000046
1.15650000000017 0.5265639810000096
1.15875000000017 0.5218802750000009
1.16100000000017 0.5230132179999885
1.16325000000017 0.5253086030000134
1.16550000000017 0.5262472729999956
1.16775000000017 0.5219042100000024
1.17000000000017 0.5224374839999939
1.17225000000017 0.519529695000017
1.17450000000017 0.5226087349999773
1.17675000000017 0.5225046760000112
1.17900000000017 0.5213374729999884
1.18125000000017 0.5186174540000081
1.18350000000017 0.5203102469999976
1.18575000000017 0.5245301960000006
1.18800000000017 0.5222319279999965
1.19025000000017 0.5222260030000143
1.19250000000017 0.5233152179999934
1.19475000000017 0.5236797709999905
1.19700000000018 0.522861531000018
1.19925000000018 0.5220226909999894
1.20150000000018 0.5211176219999913
1.20375000000018 0.5238458040000182
1.20600000000018 0.519741162999992
1.20825000000018 0.5236044639999875
1.21050000000018 0.5198671280000156
1.21275000000018 0.5199290779999899
1.21500000000018 0.5188397600000201
1.21725000000018 0.5232014579999884
1.21950000000018 0.5203546809999864
1.22175000000018 0.5216915900000174
1.22400000000018 0.5209585940000068
1.22625000000018 0.5195617719999746
1.22850000000018 0.5197584030000257
1.23075000000018 0.5248112409999806
1.23300000000018 0.520123013000017
1.23525000000018 0.5225766939999801
1.23750000000018 0.5319343510000181
1.23975000000018 0.5224407249999956
1.24200000000018 0.5240755389999947
1.24425000000018 0.5240370539999901
1.24650000000018 0.5242062820000228
1.24875000000018 0.5174017059999869
1.25100000000018 0.5218132400000002
1.25325000000018 0.5244157220000147
1.25550000000018 0.521779730999981
1.25775000000018 0.5212549789999912
1.26000000000018 0.5250566810000237
1.26225000000018 0.5184457989999771
1.26450000000018 0.5249011850000045
1.26675000000018 0.5255044339999984
1.26900000000019 0.5210827399999971
1.27125000000019 0.5255435839999905
1.27350000000019 0.5267770400000131
1.27575000000019 0.5229273919999855
1.27800000000019 0.5213402940000265
1.28025000000019 0.5249746679999703
1.28250000000019 0.5242225800000142
1.28475000000019 0.5235635249999859
1.28700000000019 0.5229975090000494
1.28925000000019 0.5261499199999662
1.29150000000019 0.5229317390000006
1.29375000000019 0.525038096000003
1.29600000000019 0.52625472699998
1.29825000000019 0.5223087350000242
1.30050000000019 0.5188774320000107
1.30275000000019 0.5266302169999904
1.30500000000019 0.5232132840000077
1.30725000000019 0.5268197579999878
1.30950000000019 0.5244671180000182
1.31175000000019 0.521681980999972
1.31400000000019 0.5233265360000132
1.31625000000019 0.5255830140000057
1.31850000000019 0.5281255649999821
1.32075000000019 0.5260477920000426
1.32300000000019 0.5276977129999523
1.32525000000019 0.5214010660000099
1.32750000000019 0.526804511000023
1.32975000000019 0.5250236480000012
1.33200000000019 0.5245481989999803
1.33425000000019 0.525073496999994
1.33650000000019 0.5287521090000382
1.33875000000019 0.5269876209999893
1.34100000000019 0.5295964530000106
1.3432500000002 0.5265370699999607
1.3455000000002 0.5219299510000042
1.3477500000002 0.5283013129999858
1.3500000000002 0.5280241950000004
1.3522500000002 0.5288867750000463
1.3545000000002 0.5264110849999497
1.3567500000002 0.5289748730000383
1.3590000000002 0.5285615230000076
1.3612500000002 0.5238440989999731
1.3635000000002 0.5296778590000031
1.3657500000002 0.528783610000005
1.3680000000002 0.5264725870000007
1.3702500000002 0.5297021129999848
1.3725000000002 0.5260168800000429
1.3747500000002 0.527371579999965
1.3770000000002 0.529931557999987
1.3792500000002 0.529671330000042
1.3815000000002 0.5287289749999786
1.3837500000002 0.5289334889999964
1.3860000000002 0.5266545659999906
1.3882500000002 0.5258934930000123
1.3905000000002 0.5249782820000064
1.3927500000002 0.5240846510000097
1.3950000000002 0.5252173750000111
1.3972500000002 0.5264118189999749
1.3995000000002 0.5258607089999714
1.4017500000002 0.5312221790000535
1.4040000000002 0.5301794509999809
1.4062500000002 0.5251075559999663
1.4085000000002 0.5222854640000492
1.4107500000002 0.5243135469999629
1.4130000000002 0.5309515380000107
1.41525000000021 0.5276945229999797
1.41750000000021 0.5285581600000455
1.41975000000021 0.5313555029999861
1.42200000000021 0.5234078809999687
1.42425000000021 0.5250723519999951
1.42650000000021 0.5313638960000162
1.42875000000021 0.5258671619999973
1.43100000000021 0.5247128400000065
1.43325000000021 0.5247022020000145
1.43550000000021 0.5267982039999879
1.43775000000021 0.5253309619999982
1.44000000000021 0.5271923210000296
1.44225000000021 0.5239605979999737
1.44450000000021 0.5274136740000017
1.44675000000021 0.524507787999994
1.44900000000021 0.5229483310000091
1.45125000000021 0.5303311480000161
1.45350000000021 0.5283330469999896
1.45575000000021 0.526940604999993
1.45800000000021 0.525926314000003
1.46025000000021 0.5235628329999713
1.46250000000021 0.5254802110000014
1.46475000000021 0.5277384130000087
1.46700000000021 0.5244439420000049
1.46925000000021 0.5278559239999936
1.47150000000021 0.5245843470000295
1.47375000000021 0.5277787459999672
1.47600000000021 0.5284790169999951
1.47825000000021 0.5287128750000534
1.48050000000021 0.5251356969999961
1.48275000000021 0.5275664559999882
1.48500000000021 0.5249140969999644
1.48725000000021 0.5255353490000516
1.48950000000022 0.5267451869999604
1.49175000000022 0.5257076089999941
1.49400000000022 0.5355525080000234
1.49625000000022 0.5244988310000167
1.49850000000022 0.5223733339999512
1.50075000000022 0.5278487250000126
1.50300000000022 0.5272168879999981
1.50525000000022 0.5271995080000238
1.50750000000022 0.5267898359999776
1.50975000000022 0.5224136369999997
1.51200000000022 0.5247316310000087
1.51425000000022 0.5257647390000102
1.51650000000022 0.5287870829999974
1.51875000000022 0.5255711190000056
1.52100000000022 0.5253227100000117
1.52325000000022 0.5298490929999957
1.52550000000022 0.5255768289999878
1.52775000000022 0.524984217999986
1.53000000000022 0.5248215830000049
1.53225000000022 0.5251993219999918
1.53450000000022 0.5245917700000291
1.53675000000022 0.5254597690000082
1.53900000000022 0.5302649109999606
1.54125000000022 0.5282226690000016
1.54350000000022 0.527704803000006
1.54575000000022 0.5243969840000204
1.54800000000022 0.5278258120000032
1.55025000000022 0.5238536769999769
1.55250000000022 0.5274002919999816
1.55475000000022 0.5274050170000351
1.55700000000022 0.5254601620000017
1.55925000000022 0.5277905080000096
1.56150000000023 0.5214844009999524
1.56375000000023 0.5250945390000084
1.56600000000023 0.5268987059999972
1.56825000000023 0.5257660340000143
1.57050000000023 0.5239332840000088
1.57275000000023 0.5242753690000086
1.57500000000023 0.523956620999968
1.57725000000023 0.5226277980000305
1.57950000000023 0.5232035939999946
1.58175000000023 0.524520267000014
1.58400000000023 0.5281234489999633
1.58625000000023 0.5286159540000313
1.58850000000023 0.5242552550000141
1.59075000000023 0.5209697079999955
1.59300000000023 0.531671292999988
1.59525000000023 0.5268472479999673
1.59750000000023 0.5226777299999981
1.59975000000023 0.5273151730000336
1.60200000000023 0.5266077349999705
1.60425000000023 0.5257137930000226
1.60650000000023 0.5261429390000103
1.60875000000023 0.5223599340000078
1.61100000000023 0.5199677199999542
1.61325000000023 0.5259974200000102
1.61550000000023 0.5222179920000372
1.61775000000023 0.5223050499999999
1.62000000000023 0.5245085519999861
1.62225000000023 0.522340832999987
1.62450000000023 0.5266987759999893
1.62675000000023 0.522634384000014
1.62900000000023 0.5257775960000117
1.63125000000023 0.5253496799999766
1.63350000000023 0.5274216520000437
1.63575000000024 0.5205270979999455
1.63800000000024 0.5265601820000256
1.64025000000024 0.5257854469999756
1.64250000000024 0.5232988170000112
1.64475000000024 0.524433092000038
1.64700000000024 0.522568539999952
1.64925000000024 0.5208652270000016
1.65150000000024 0.5211154309999984
1.65375000000024 0.5272190560000354
1.65600000000024 0.5218706420000103
1.65825000000024 0.52260685899995
1.66050000000024 0.5249706590000187
1.66275000000024 0.5209246059999941
1.66500000000024 0.5252074820000416
1.66725000000024 0.518923650999966
1.66950000000024 0.5251858650000258
1.67175000000024 0.524837113999979
1.67400000000024 0.5234466300000236
1.67625000000024 0.5192336889999751
1.67850000000024 0.51933661999999
1.68075000000024 0.5217459380000378
1.68300000000024 0.5211737449999987
1.68525000000024 0.5221666769999729
1.68750000000024 0.5221323920000032
1.68975000000024 0.524914410000008
1.69200000000024 0.5217937389999747
1.69425000000024 0.5207843329999946
1.69650000000024 0.5214635110000359
1.69875000000024 0.5245870699999955
1.70100000000024 0.5224195779999832
1.70325000000024 0.5233352050000235
1.70550000000024 0.523902119000013
1.70775000000025 0.5191605279999862
1.71000000000025 0.5206271449999917
1.71225000000025 0.5230197870000097
1.71450000000025 0.5194012329999964
1.71675000000025 0.521879652999985
1.71900000000025 0.5169422210000221
1.72125000000025 0.5213358919999678
1.72350000000025 0.5166544830000248
1.72575000000025 0.5234502120000002
1.72800000000025 0.5242436389999625
1.73025000000025 0.5168699750000201
1.73250000000025 0.5176515960000074
1.73475000000025 0.5227030080000077
1.73700000000025 0.5236512939999898
1.73925000000025 0.5223722939999789
1.74150000000025 0.5240887270000485
1.74375000000025 0.5228823539999894
1.74600000000025 0.5186025969999832
1.74825000000025 0.5186197479999919
1.75050000000025 0.5261133669999936
1.75275000000025 0.523483744000032
1.75500000000025 0.5198767169999883
1.75725000000025 0.5239524529999926
1.75950000000025 0.5232323750000205
1.76175000000025 0.5156525909999914
1.76400000000025 0.5210676919999742
1.76625000000025 0.5216055040000356
1.76850000000025 0.5246427299999823
1.77075000000025 0.5211780239999939
1.77300000000025 0.5220581990000142
1.77525000000025 0.5181210650000025
1.77750000000025 0.5228628890000095
1.77975000000025 0.5205444810000017
1.78200000000026 0.5166030199999909
1.78425000000026 0.5207285699999602
1.78650000000026 0.5219310970000492
1.78875000000026 0.5223286799999869
1.79100000000026 0.5216562779999663
1.79325000000026 0.5156259920000252
1.79550000000026 0.5182327910000026
1.79775000000026 0.5154905559999747
1.80000000000026 0.5179501970000047
1.80225000000026 0.5137676589999955
1.80450000000026 0.5193425150000053
1.80675000000026 0.5179815200000348
1.80900000000026 0.5205215859999726
1.81125000000026 0.5211988190000056
1.81350000000026 0.5169978520000313
1.81575000000026 0.5142473589999668
1.81800000000026 0.5189441520000173
1.82025000000026 0.5207045170000129
1.82250000000026 0.5221148819999826
1.82475000000026 0.5169948330000125
1.82700000000026 0.5161978639999916
1.82925000000026 0.5154461550000065
1.83150000000026 0.5210096039999712
1.83375000000026 0.5192061349999904
1.83600000000026 0.5165963820000457
1.83825000000026 0.5165636090000021
1.84050000000026 0.5136643439999489
1.84275000000026 0.5167805550000253
1.84500000000026 0.5164562900000078
1.84725000000026 0.515388325999993
1.84950000000026 0.5168618810000112
1.85175000000026 0.5166968039999915
1.85400000000026 0.5169389469999714
1.85625000000027 0.5120973370000002
1.85850000000027 0.5145165030000385
1.86075000000027 0.5188567769999963
1.86300000000027 0.517268496999975
1.86525000000027 0.5125792439999941
1.86750000000027 0.5159666150000248
1.86975000000027 0.5149213669999995
1.87200000000027 0.5186926399999834
1.87425000000027 0.5175780040000291
1.87650000000027 0.5159769809999943
1.87875000000027 0.5147807509999893
1.88100000000027 0.5148589919999722
1.88325000000027 0.5157393329999991
1.88550000000027 0.515192293000041
1.88775000000027 0.5126171669999735
1.89000000000027 0.5180708960000402
1.89225000000027 0.5108259189999558
1.89450000000027 0.5178854490000049
1.89675000000027 0.5158418110000298
1.89900000000027 0.5142692590000024
1.90125000000027 0.5172323950000077
1.90350000000027 0.5112752849999538
1.90575000000027 0.5184812370000031
1.90800000000027 0.5141587240000263
1.91025000000027 0.5135745179999844
1.91250000000027 0.5172247080000147
1.91475000000027 0.5146048290000067
1.91700000000027 0.5151226410000049
1.91925000000027 0.5141284949999658
1.92150000000027 0.5132022930000062
1.92375000000027 0.5164455099999827
1.92600000000027 0.5139497700000106
1.92825000000028 0.5183300630000076
1.93050000000028 0.5162520210000139
1.93275000000028 0.5140794519999758
1.93500000000028 0.514337313999988
1.93725000000028 0.5131795000000352
1.93950000000028 0.5134736219999922
1.94175000000028 0.5106293889999733
1.94400000000028 0.5130537890000255
1.94625000000028 0.5119759300000055
1.94850000000028 0.5165336200000183
1.95075000000028 0.5123091349999527
1.95300000000028 0.5195184080000104
1.95525000000028 0.5136424899999952
1.95750000000028 0.5167042470000069
1.95975000000028 0.5128156640000157
1.96200000000028 0.5127700599999798
1.96425000000028 0.5171470450000015
1.96650000000028 0.5124657300000308
1.96875000000028 0.5158466020000105
1.97100000000028 0.5113507949999985
1.97325000000028 0.5126693549999572
1.97550000000028 0.5099983510000357
1.97775000000028 0.51492972799997
1.98000000000028 0.5158640770000034
1.98225000000028 0.5108203519999961
1.98450000000028 0.5163649940000141
1.98675000000028 0.515169598
1.98900000000028 0.5103302530000065
1.99125000000028 0.5078204139999798
1.99350000000028 0.5145096360000139
1.99575000000028 0.5138431600000217
1.99800000000028 0.51489103199998
2.00025000000028 0.5180357969999818
2.00250000000029 0.5162292850000085
2.00475000000029 0.5156806210000013
2.00700000000029 0.5122898590000204
2.00925000000029 0.5139975959999674
2.01150000000029 0.5176125390000266
2.01375000000029 0.5154089229999954
2.01600000000029 0.5154292029999965
2.01825000000029 0.5151306480000244
2.02050000000029 0.515482497999983
2.02275000000029 0.5139202159999741
2.02500000000029 0.5120562910000217
2.02725000000029 0.5165032720000227
2.02950000000029 0.5125121339999623
2.03175000000029 0.5126595920000341
2.03400000000029 0.5143245839999508
2.03625000000029 0.5097460060000003
2.03850000000029 0.5117697220000537
2.04075000000029 0.5154236009999522
2.0430000000003 0.5110490890000392
2.0452500000003 0.5145243219999998
2.0475000000003 0.5117059539999786
2.0497500000003 0.5109043580000048
2.0520000000003 0.5116384279999693
2.0542500000003 0.5137830340000278
2.0565000000003 0.5154205979999915
2.0587500000003 0.514349191000008
2.0610000000003 0.5124199399999725
2.0632500000003 0.5134666050000192
2.0655000000003 0.5162805150000054
2.0677500000003 0.510592250000002
2.0700000000003 0.5132226449999848
2.0722500000003 0.5115204530000028
2.0745000000003 0.5073283840000045
2.0767500000003 0.5085163910000006
2.0790000000003 0.515658596000037
2.0812500000003 0.515274230999978
2.0835000000003 0.5112940019999996
2.08575000000031 0.5145713969999974
2.08800000000031 0.5150693929999761
2.09025000000031 0.5149099350000483
2.09250000000031 0.5128624189999869
2.09475000000031 0.5128044639999985
2.09700000000031 0.5132168449999881
2.09925000000031 0.5139769859999888
2.10150000000031 0.5106796260000124
2.10375000000031 0.5119594209999718
2.10600000000031 0.5138401660000227
2.10825000000031 0.514145960999997
2.11050000000031 0.514369620000025
2.11275000000031 0.5149395450000043
2.11500000000031 0.5112564209999846
2.11725000000031 0.5133756289999951
2.11950000000031 0.5103416929999867
2.12175000000031 0.5129006420000337
2.12400000000031 0.5111825479999652
2.12625000000031 0.5117332010000268
2.12850000000032 0.5145510309999963
2.13075000000032 0.5148360879999814
2.13300000000032 0.5083961060000206
2.13525000000032 0.5121843740000145
2.13750000000032 0.5071215909999864
2.13975000000032 0.5126660809999635
2.14200000000032 0.5118374170000379
2.14425000000032 0.5120932309999944
2.14650000000032 0.5115249720000179
2.14875000000032 0.5135580119999759
2.15100000000032 0.5109556259999977
2.15325000000032 0.5106126809999978
2.15550000000032 0.5076138829999763
2.15775000000032 0.5137661340000363
2.16000000000032 0.5094050710000033
2.16225000000032 0.5095176279999691
2.16450000000032 0.5128987130000269
2.16675000000032 0.5105899499999964
2.16900000000032 0.5136296219999963
2.17125000000033 0.5078470099999777
2.17350000000033 0.5067825120000293
2.17575000000033 0.5132575619999784
2.17800000000033 0.5111214430000359
2.18025000000033 0.5121343879999927
2.18250000000033 0.5112467969999557
2.18475000000033 0.5090797310000426
2.18700000000033 0.5087855699999864
2.18925000000033 0.5098552970000014
2.19150000000033 0.5110340840000163
2.19375000000033 0.5110975909999524
2.19600000000033 0.5110812270000338
2.19825000000033 0.5076551129999984
2.20050000000033 0.511264213000004
2.20275000000033 0.5108900590000189
2.20500000000033 0.5073784309999496
2.20725000000033 0.510414537000031
2.20950000000033 0.50783346999998
2.21175000000033 0.5053183500000387
2.21400000000034 0.5085850439999717
2.21625000000034 0.5082981389999759
2.21850000000034 0.5108076010000104
2.22075000000034 0.5110644000000093
2.22300000000034 0.5121842990000118
2.22525000000034 0.507463615000006
2.22750000000034 0.5068144919999895
2.22975000000034 0.5099366729999701
2.23200000000034 0.5062306080000099
2.23425000000034 0.5104518210000037
2.23650000000034 0.5112082360000159
2.23875000000034 0.5105212209999763
2.24100000000034 0.5103886699999975
2.24325000000034 0.5092652860000157
2.24550000000034 0.5075818760000175
2.24775000000034 0.5121074850000014
2.25000000000034 0.5080075209999677
2.25225000000034 0.5080376490000162
2.25450000000034 0.5081432819999918
2.25675000000035 0.504028758000004
2.25900000000035 0.5125366610000128
2.26125000000035 0.5069753220000166
2.26350000000035 0.5070883969999613
2.26575000000035 0.5107169390000195
2.26800000000035 0.5091470550000281
2.27025000000035 0.5065369369999644
2.27250000000035 0.5099038299999847
2.27475000000035 0.5029776330000004
2.27700000000035 0.513322162999998
2.27925000000035 0.5118282660000091
2.28150000000035 0.5092346510000425
2.28375000000035 0.5069835769999713
2.28600000000035 0.5051336409999863
2.28825000000035 0.5108123780000255
2.29050000000035 0.5099827180000034
2.29275000000035 0.5111094910000133
2.29500000000035 0.5129509559999974
2.29725000000035 0.5072186200000033
2.29950000000036 0.5031666219999806
2.30175000000036 0.5059380959999658
2.30400000000036 0.5060834860000227
2.30625000000036 0.5072066550000045
2.30850000000036 0.5073643619999757
2.31075000000036 0.5089797310000108
2.31300000000036 0.5109631029999946
2.31525000000036 0.506961418000003
2.31750000000036 0.511088261999987
2.31975000000036 0.5090147090000414
2.32200000000036 0.5062073839999925
2.32425000000036 0.5095612019999862
2.32650000000036 0.5101725239999837
2.32875000000036 0.5086991699999999
2.33100000000036 0.5106343160000506
2.33325000000036 0.5106142699999623
2.33550000000036 0.5119275580000249
2.33775000000036 0.5077918229999909
2.34000000000036 0.510772965000001
2.34225000000037 0.5099498170000061
2.34450000000037 0.5105285719999983
2.34675000000037 0.5090719169999716
2.34900000000037 0.5079215950000275
2.35125000000037 0.5079448089999801
2.35350000000037 0.5061384709999857
2.35575000000037 0.5054517060000308
2.35800000000037 0.510835960999998
2.36025000000037 0.5069015490000197
2.36250000000037 0.5105880839999486
2.36475000000037 0.5094005530000345
2.36700000000037 0.5120798269999796
2.36925000000037 0.5121762590000003
2.37150000000037 0.5116201360000332
2.37375000000037 0.5114990899999725
2.37600000000037 0.5106146090000152
2.37825000000037 0.506784209999978
2.38050000000037 0.5093846219999705
2.38275000000037 0.5052195420000771
2.38500000000038 0.506873925999912
2.38725000000038 0.5076378030000797
2.38950000000038 0.5063322129999506
2.39175000000038 0.5084746160000577
2.39400000000038 0.5077694330000213
2.39625000000038 0.5112406089999695
2.39850000000038 0.5108403589999853
2.40075000000038 0.5083945080000376
2.40300000000038 0.5120171319999827
2.40525000000038 0.5093088329999773
2.40750000000038 0.5072311870000021
2.40975000000038 0.5109962770000038
2.41200000000038 0.5101490580000245
2.41425000000038 0.5090453709999565
2.41650000000038 0.5081223600000158
2.41875000000038 0.5081252349999659
2.42100000000038 0.5058288100000254
2.42325000000038 0.5041076840000187
2.42550000000039 0.5085994229999642
2.42775000000039 0.5091912999999977
2.43000000000039 0.5075260769999659
2.43225000000039 0.5138158850000991
2.43450000000039 0.5099950799999533
2.43675000000039 0.5098591539999688
2.43900000000039 0.5096286340000233
2.44125000000039 0.5092568060000531
2.44350000000039 0.5092537929999708
2.44575000000039 0.5062270949999856
2.44800000000039 0.5068527759999597
2.45025000000039 0.5097575970000889
2.45250000000039 0.5070712609999646
2.45475000000039 0.5088694129999567
2.45700000000039 0.5089665750000449
2.45925000000039 0.5093715599999769
2.46150000000039 0.5052771640000628
2.46375000000039 0.5068413219999002
2.46600000000039 0.5075773590000381
2.4682500000004 0.5084174790000588
2.4705000000004 0.508725830000003
2.4727500000004 0.5089806179998959
2.4750000000004 0.5119517170001018
2.4772500000004 0.510442459999922
2.4795000000004 0.5058339670000578
2.4817500000004 0.5100741719999178
2.4840000000004 0.5070168450000665
2.4862500000004 0.5054711760000146
2.4885000000004 0.5056489090000014
2.4907500000004 0.5076957109999967
2.4930000000004 0.5089238649999288
2.4952500000004 0.5061055560000796
2.4975000000004 0.5180804749999197


==> Images/Results/sourcebeam_timesteptimes_ref_hfm80.txt <==
t steptime
0.0 0.114649508
0.00225000000000035 0.12106737399999998
0.0045000000000007 0.128838976
0.00675000000000106 0.13514339000000003
0.00900000000000141 0.14260144099999994
0.0112500000000018 0.1487654220000001
0.0135000000000021 0.15468740199999986
0.0157500000000025 0.16096307200000015
0.0180000000000028 0.1661827199999999
0.0202500000000032 0.17196819600000013
0.0225000000000035 0.1765572929999999
0.0247500000000039 0.18252406799999998
0.0270000000000042 0.18773365300000022
0.0292500000000046 0.19357042199999963
0.0315000000000049 0.19766470100000033
0.0337500000000053 0.20339430800000002
0.0360000000000056 0.208243065
0.038250000000006 0.21261449399999988
0.0405000000000063 0.21755723299999996
0.0427500000000067 0.22259791799999995
0.045000000000007 0.226869561
0.0472500000000074 0.23061784700000043
0.0495000000000077 0.23646237399999936
0.0517500000000081 0.24093713500000025
0.0540000000000084 0.2435486280000001
0.0562500000000088 0.2508484600000003
0.0585000000000091 0.2517130089999995
0.0607500000000095 0.25690841300000056
0.0630000000000098 0.25859186499999964
0.0652500000000102 0.26331784499999955
0.0675000000000105 0.2681954330000007
0.0697500000000109 0.27086575199999974
0.0720000000000112 0.27559228299999994
0.0742500000000116 0.2796564549999996
0.0765000000000119 0.2832658160000001
0.0787500000000123 0.28721938199999997
0.0810000000000126 0.29198854200000035
0.083250000000013 0.29384281399999956
0.0855000000000133 0.297640491000001
0.0877500000000137 0.3016498549999991
0.090000000000014 0.30521853399999976
0.0922500000000143 0.3084487220000014
0.0945000000000147 0.3148397249999988
0.096750000000015 0.31976205099999966
0.0990000000000154 0.31947900800000006
0.101250000000016 0.32394642800000106
0.103500000000016 0.32661884799999896
0.105750000000016 0.33188261000000097
0.108000000000017 0.33366474099999976
0.110250000000017 0.3369016630000008
0.112500000000017 0.34036090899999927
0.114750000000018 0.34469596599999974
0.117000000000018 0.34682310400000027
0.119250000000019 0.35271736600000025
0.121500000000019 0.3567706709999996
0.123750000000019 0.3525253690000003
0.12600000000002 0.35394306099999895
0.12825000000002 0.3561372700000014
0.13050000000002 0.3579499300000002
0.132750000000021 0.36219420699999993
0.135000000000021 0.3658972459999994
0.137250000000021 0.3696979260000006
0.139500000000022 0.3729052750000008
0.141750000000022 0.3748505369999968
0.144000000000022 0.37767144800000096
0.146250000000023 0.3797755219999992
0.148500000000023 0.38476293500000125
0.150750000000024 0.3883164810000004
0.153000000000024 0.390252327999999
0.155250000000024 0.39290573099999904
0.157500000000025 0.3947316270000023
0.159750000000025 0.3979239099999994
0.162000000000025 0.3999369150000014
0.164250000000026 0.403865880999998
0.166500000000026 0.40400162499999936
0.168750000000026 0.40673637100000093
0.171000000000027 0.4088914320000008
0.173250000000027 0.40950318099999805
0.175500000000028 0.4117278130000024
0.177750000000028 0.4134016359999997
0.180000000000028 0.4150619629999994
0.182250000000029 0.41589236100000093
0.184500000000029 0.4179632239999975
0.186750000000029 0.41908037600000014
0.18900000000003 0.4216941040000002
0.19125000000003 0.42404852299999973
0.19350000000003 0.42517421700000213
0.195750000000031 0.42741885799999935
0.198000000000031 0.42747771899999876
0.200250000000032 0.43057095200000006
0.202500000000032 0.43161760300000296
0.204750000000032 0.4325242419999995
0.207000000000033 0.43388621199999733
0.209250000000033 0.4367899700000031
0.211500000000033 0.43797536999999664
0.213750000000034 0.4386796040000007
0.216000000000034 0.44160704100000103
0.218250000000034 0.44302711699999975
0.220500000000035 0.44290243700000076
0.222750000000035 0.4458873089999962
0.225000000000036 0.4455407840000021
0.227250000000036 0.4463851570000017
0.229500000000036 0.44986964900000004
0.231750000000037 0.449426705999997
0.234000000000037 0.45118990099999934
0.236250000000037 0.4524229500000061
0.238500000000038 0.45383338899999615
0.240750000000038 0.4577330859999975
0.243000000000038 0.4575150800000003
0.245250000000039 0.45733114300000466
0.247500000000039 0.45898357200000106
0.24975000000004 0.4606580869999988
0.25200000000004 0.46347254599999843
0.25425000000004 0.4616822190000036
0.256500000000041 0.46306534499999685
0.258750000000041 0.46469026799999824
0.261000000000041 0.4675387959999995
0.263250000000042 0.4684714820000053
0.265500000000042 0.4705433069999998
0.267750000000042 0.4732739099999961
0.270000000000043 0.47174367299999886
0.272250000000043 0.4772684520000041
0.274500000000044 0.4744376379999977
0.276750000000044 0.47678657200000174
0.279000000000044 0.4826689339999959
0.281250000000045 0.4788883410000011
0.283500000000045 0.4807932149999985
0.285750000000045 0.48055822700000306
0.288000000000046 0.4856620150000026
0.290250000000046 0.482707383999994
0.292500000000046 0.4858429090000058
0.294750000000047 0.48554879900000003
0.297000000000047 0.4885291289999998
0.299250000000048 0.4877148140000003
0.301500000000048 0.488874777999996
0.303750000000048 0.49167722199999986
0.306000000000049 0.49238795899999843
0.308250000000049 0.4914113100000037
0.310500000000049 0.49387451399999804
0.31275000000005 0.4957072600000032
0.31500000000005 0.4952927069999973
0.31725000000005 0.4937253559999988
0.319500000000051 0.497182751000004
0.321750000000051 0.4980323479999953
0.324000000000052 0.4991298979999996
0.326250000000052 0.4981966
0.328500000000052 0.4987454360000001
0.330750000000053 0.4988044530000053
0.333000000000053 0.501055774000001
0.335250000000053 0.5011241339999941
0.337500000000054 0.5010738779999997
0.339750000000054 0.5006740840000035
0.342000000000054 0.5000004070000017
0.344250000000055 0.4991403779999999
0.346500000000055 0.5013968429999949
0.348750000000056 0.5038412910000005
0.351000000000056 0.5009716710000021
0.353250000000056 0.500057628999997
0.355500000000057 0.5007973020000023
0.357750000000057 0.5029098500000018
0.360000000000057 0.506808129999996
0.362250000000058 0.5037906700000008
0.364500000000058 0.5043312300000053
0.366750000000058 0.5021795919999974
0.369000000000059 0.5031082850000033
0.371250000000059 0.5024580499999942
0.37350000000006 0.5019875670000076
0.37575000000006 0.5016149679999984
0.37800000000006 0.5036570319999925
0.380250000000061 0.5024216810000013
0.382500000000061 0.5012837929999989
0.384750000000061 0.5024874960000005
0.387000000000062 0.5015696720000022
0.389250000000062 0.5031855489999941
0.391500000000062 0.5011252350000035
0.393750000000063 0.5006614100000064
0.396000000000063 0.5003263769999933
0.398250000000063 0.5086020060000038
0.400500000000064 0.5005558919999942
0.402750000000064 0.5009571340000036
0.405000000000065 0.5006212680000033
0.407250000000065 0.5011969910000005
0.409500000000065 0.5012501500000042
0.411750000000066 0.502502390999993
0.414000000000066 0.5038688949999965
0.416250000000066 0.5015469830000114
0.418500000000067 0.5026830569999987
0.420750000000067 0.5012249090000012
0.423000000000067 0.5036562219999894
0.425250000000068 0.5012094770000033
0.427500000000068 0.5008049620000037
0.429750000000069 0.5014699549999904
0.432000000000069 0.5018260840000011
0.434250000000069 0.5029058050000117
0.43650000000007 0.5048495489999993
0.43875000000007 0.5040181349999955
0.44100000000007 0.5040741469999972
0.443250000000071 0.5044155479999972
0.445500000000071 0.503187625999999
0.447750000000071 0.5025939520000122
0.450000000000072 0.5028055589999951
0.452250000000072 0.5051943609999938
0.454500000000073 0.5044544510000009
0.456750000000073 0.5043855039999983
0.459000000000073 0.5039006599999993
0.461250000000074 0.5038186860000025
0.463500000000074 0.5049427470000012
0.465750000000074 0.5032125879999967
0.468000000000075 0.5074718550000057
0.470250000000075 0.5054441070000024
0.472500000000075 0.504194928000004
0.474750000000076 0.5047567919999949
0.477000000000076 0.5051218790000007
0.479250000000077 0.5048450150000008
0.481500000000077 0.5117528379999925
0.483750000000077 0.5044995760000006
0.486000000000078 0.503237341000002
0.488250000000078 0.5052980789999992
0.490500000000078 0.5078386840000064
0.492750000000079 0.5064203149999997
0.495000000000079 0.5067128559999929
0.497250000000079 0.5062442490000052
0.49950000000008 0.5066581439999993
0.50175000000008 0.5092613099999994
0.50400000000008 0.5084316960000024
0.506250000000081 0.5078023359999975
0.508500000000081 0.5091700520000018
0.510750000000081 0.5091888989999944
0.513000000000082 0.5141082030000064
0.515250000000082 0.5092694300000034
0.517500000000082 0.5108516109999925
0.519750000000083 0.5110346440000058
0.522000000000083 0.5106682729999932
0.524250000000083 0.5122127120000073
0.526500000000084 0.511640830999994
0.528750000000084 0.5120418590000071
0.531000000000084 0.5118808430000001
0.533250000000084 0.515836213
0.535500000000085 0.5128316349999977
0.537750000000085 0.5148191929999939
0.540000000000085 0.5148059800000055
0.542250000000086 0.5160334729999931
0.544500000000086 0.5152249280000092
0.546750000000086 0.5152564819999981
0.549000000000087 0.5171528730000006
0.551250000000087 0.5181665770000023
0.553500000000087 0.516093529999992
0.555750000000088 0.5184203010000061
0.558000000000088 0.5166127809999921
0.560250000000088 0.5174093420000077
0.562500000000088 0.5189335799999952
0.564750000000089 0.5174769449999985
0.567000000000089 0.5202536870000074
0.569250000000089 0.5177250789999874
0.57150000000009 0.5203643050000011
0.57375000000009 0.5222047040000035
0.57600000000009 0.5243242039999956
0.578250000000091 0.5201488890000121
0.580500000000091 0.5202109019999881
0.582750000000091 0.5223410060000049
0.585000000000092 0.5224740219999973
0.587250000000092 0.5239524440000025
0.589500000000092 0.5228608750000063
0.591750000000092 0.52396405799999
0.594000000000093 0.5247185270000045
0.596250000000093 0.5260208109999951
0.598500000000093 0.5331776310000009
0.600750000000094 0.5250881470000053
0.603000000000094 0.527743061999999
0.605250000000094 0.5261535159999937
0.607500000000095 0.5292915330000056
0.609750000000095 0.5282634760000064
0.612000000000095 0.5304370759999983
0.614250000000096 0.5283503750000023
0.616500000000096 0.5312124969999985
0.618750000000096 0.5303061850000006
0.621000000000096 0.5320327959999958
0.623250000000097 0.5322227719999972
0.625500000000097 0.532567954000001
0.627750000000097 0.5324148320000006
0.630000000000098 0.5337237659999943
0.632250000000098 0.5351614730000023
0.634500000000098 0.5349955030000046
0.636750000000099 0.5352455830000054
0.639000000000099 0.5345194329999998
0.641250000000099 0.5418831140000009
0.6435000000001 0.5370150839999894
0.6457500000001 0.5359580000000079
0.6480000000001 0.5370999000000012
0.6502500000001 0.5380945339999954
0.652500000000101 0.538507237999994
0.654750000000101 0.5398279160000072
0.657000000000101 0.5403170200000034
0.659250000000102 0.5399608189999867
0.661500000000102 0.5493511280000121
0.663750000000102 0.540144722000008
0.666000000000103 0.5426440569999897
0.668250000000103 0.5440102679999939
0.670500000000103 0.5427665619999971
0.672750000000104 0.5451978590000124
0.675000000000104 0.5449605800000086
0.677250000000104 0.5449025329999984
0.679500000000104 0.5479872880000016
0.681750000000105 0.5468370499999935
0.684000000000105 0.5465939129999811
0.686250000000105 0.5491042140000104
0.688500000000106 0.5482156969999892
0.690750000000106 0.5518046880000043
0.693000000000106 0.551421438999995
0.695250000000107 0.5498954850000075
0.697500000000107 0.5492274949999967
0.699750000000107 0.5510145990000126
0.702000000000108 0.5530273310000098
0.704250000000108 0.5518147349999936
0.706500000000108 0.5554645139999934
0.708750000000108 0.5540556059999915
0.711000000000109 0.5571287630000086
0.713250000000109 0.5631831519999935
0.715500000000109 0.5574033089999944
0.71775000000011 0.5585207670000045
0.72000000000011 0.5578578410000148
0.72225000000011 0.5592475119999847
0.724500000000111 0.5618672380000191
0.726750000000111 0.5603376379999929
0.729000000000111 0.5641300909999813
0.731250000000112 0.56419934500002
0.733500000000112 0.5629262749999953
0.735750000000112 0.5647475439999994
0.738000000000112 0.5634930020000013
0.740250000000113 0.5681286949999844
0.742500000000113 0.5663656570000057
0.744750000000113 0.5662389569999959
0.747000000000114 0.568529151000007
0.749250000000114 0.5678336980000154
0.751500000000114 0.5684104829999796
0.753750000000115 0.5691024750000224
0.756000000000115 0.5695964849999768
0.758250000000115 0.5711286500000199
0.760500000000116 0.5692867189999902
0.762750000000116 0.571638686
0.765000000000116 0.5704100760000017
0.767250000000116 0.5695617179999886
0.769500000000117 0.5724630950000176
0.771750000000117 0.5719499159999941
0.774000000000117 0.5729578019999906
0.776250000000118 0.5748202690000142
0.778500000000118 0.5744375939999884
0.780750000000118 0.574071398000001
0.783000000000119 0.5714810370000123
0.785250000000119 0.5750770389999786
0.787500000000119 0.5745471170000087
0.78975000000012 0.5740097249999963
0.79200000000012 0.5738471970000205
0.79425000000012 0.5756717069999979
0.79650000000012 0.5774388669999837
0.798750000000121 0.5758310939999944
0.801000000000121 0.5773643429999993
0.803250000000121 0.575935601000026
0.805500000000122 0.5763823129999821
0.807750000000122 0.5768895220000161
0.810000000000122 0.5785006459999806
0.812250000000123 0.5801118820000113
0.814500000000123 0.579912027000006
0.816750000000123 0.578875327999981
0.819000000000124 0.5782830370000056
0.821250000000124 0.5790021010000146
0.823500000000124 0.5808732299999804
0.825750000000124 0.5814132819999998
0.828000000000125 0.578591485000004
0.830250000000125 0.5784122720000084
0.832500000000125 0.5817894559999957
0.834750000000126 0.5809309610000071
0.837000000000126 0.5885119019999934
0.839250000000126 0.58095424199999
0.841500000000127 0.5808997530000113
0.843750000000127 0.582049172000012
0.846000000000127 0.5828194399999802
0.848250000000128 0.5812344720000056
0.850500000000128 0.5832112669999958
0.852750000000128 0.5804003169999987
0.855000000000128 0.5816434950000087
0.857250000000129 0.5839909389999889
0.859500000000129 0.5839687960000219
0.861750000000129 0.5821012259999918
0.86400000000013 0.5815604869999902
0.86625000000013 0.5846774350000032
0.86850000000013 0.5824821989999975
0.870750000000131 0.5829716690000168
0.873000000000131 0.5839550219999978
0.875250000000131 0.5824598259999902
0.877500000000132 0.5852461130000108
0.879750000000132 0.5851329340000007
0.882000000000132 0.5843423409999957
0.884250000000132 0.5870858709999993
0.886500000000133 0.5851600990000065
0.888750000000133 0.5842509000000007
0.891000000000133 0.5867380449999757
0.893250000000134 0.586010081000012
0.895500000000134 0.586284653000007
0.897750000000134 0.5943748759999892
0.900000000000135 0.5827841690000071
0.902250000000135 0.5842246699999976
0.904500000000135 0.5866601779999883
0.906750000000136 0.5840407510000034
0.909000000000136 0.5870365380000067
0.911250000000136 0.5859521010000037
0.913500000000136 0.5842505610000046
0.915750000000137 0.586376309000002
0.918000000000137 0.5856634550000024
0.920250000000137 0.5849344209999856
0.922500000000138 0.5874457159999906
0.924750000000138 0.5854551500000014
0.927000000000138 0.587400706000011
0.929250000000139 0.5875260079999975
0.931500000000139 0.5889088110000102
0.933750000000139 0.5870020079999847
0.936000000000139 0.5856690710000123
0.93825000000014 0.5869680799999912
0.94050000000014 0.5879089620000002
0.94275000000014 0.5885344669999881
0.945000000000141 0.5887250480000148
0.947250000000141 0.5870471839999993
0.949500000000141 0.5881003499999906
0.951750000000142 0.5898798030000023
0.954000000000142 0.5884276689999979
0.956250000000142 0.5898794120000161
0.958500000000143 0.586994347000001
0.960750000000143 0.5903829099999882
0.963000000000143 0.5882466570000133
0.965250000000143 0.5876692370000001
0.967500000000144 0.5883451099999775
0.969750000000144 0.5884533380000221
0.972000000000144 0.5902050050000014
0.974250000000145 0.5872575199999801
0.976500000000145 0.5882530110000062
0.978750000000145 0.5881781410000144
0.981000000000146 0.5907508649999897
0.983250000000146 0.5903057820000015
0.985500000000146 0.5888021119999962
0.987750000000147 0.5905667480000147
0.990000000000147 0.5902280809999922
0.992250000000147 0.590304121999992
0.994500000000147 0.5912692619999973
0.996750000000148 0.5903111540000054
0.999000000000148 0.5896216470000013
1.00125000000015 0.5895707699999946
1.00350000000015 0.5910612979999996
1.00575000000015 0.5901262890000112
1.00800000000015 0.5911076820000005
1.01025000000015 0.5889179499999955
1.01250000000015 0.5909305440000026
1.01475000000015 0.591198061
1.01700000000015 0.5896933859999933
1.01925000000015 0.5905110749999949
1.02150000000015 0.5909244660000184
1.02375000000015 0.591450223999999
1.02600000000015 0.5886409169999922
1.02825000000015 0.5908599649999928
1.03050000000015 0.592566273000017
1.03275000000015 0.5904738059999772
1.03500000000015 0.5905322320000153
1.03725000000015 0.5915834919999838
1.03950000000015 0.5910068999999964
1.04175000000015 0.5917660480000109
1.04400000000015 0.5917880679999996
1.04625000000015 0.5909186000000091
1.04850000000015 0.5904059060000009
1.05075000000016 0.5923525569999981
1.05300000000016 0.5900468789999991
1.05525000000016 0.5916416759999947
1.05750000000016 0.5904508449999923
1.05975000000016 0.5903766849999954
1.06200000000016 0.5923352830000113
1.06425000000016 0.5909233449999931
1.06650000000016 0.5918437380000228
1.06875000000016 0.5906521909999753
1.07100000000016 0.588871088000019
1.07325000000016 0.5903380479999782
1.07550000000016 0.5900002920000134
1.07775000000016 0.5905129360000103
1.08000000000016 0.5924311249999903
1.08225000000016 0.5942385099999967
1.08450000000016 0.5918784270000117
1.08675000000016 0.5905218510000054
1.08900000000016 0.5937157629999774
1.09125000000016 0.592175334000018
1.09350000000016 0.5913434409999923
1.09575000000016 0.5910234380000077
1.09800000000016 0.5903142559999992
1.10025000000016 0.590048730999996
1.10250000000016 0.5889635209999824
1.10475000000016 0.5915723620000222
1.10700000000016 0.5912084489999927
1.10925000000016 0.5921856079999941
1.11150000000016 0.5890335640000046
1.11375000000016 0.589058743999999
1.11600000000016 0.5886805789999983
1.11825000000016 0.5890185670000108
1.12050000000016 0.5899362039999971
1.12275000000017 0.5895153339999979
1.12500000000017 0.5879082619999849
1.12725000000017 0.596844027000003
1.12950000000017 0.5893445540000073
1.13175000000017 0.5911168430000089
1.13400000000017 0.5889904189999982
1.13625000000017 0.5900329879999902
1.13850000000017 0.5888328560000105
1.14075000000017 0.5886080809999896
1.14300000000017 0.5879574779999928
1.14525000000017 0.5893894100000239
1.14750000000017 0.5880232809999768
1.14975000000017 0.5870115750000195
1.15200000000017 0.5895495070000152
1.15425000000017 0.5869199359999584
1.15650000000017 0.5865082060000191
1.15875000000017 0.5852627849999976
1.16100000000017 0.5876788140000144
1.16325000000017 0.5871447799999601
1.16550000000017 0.5866630520000058
1.16775000000017 0.5876313539999956
1.17000000000017 0.5859498600000279
1.17225000000017 0.5859387460000107
1.17450000000017 0.5881278879999741
1.17675000000017 0.5855318540000098
1.17900000000017 0.5865766229999849
1.18125000000017 0.5863511240000321
1.18350000000017 0.5857383879999816
1.18575000000017 0.5843161120000104
1.18800000000017 0.5853405760000214
1.19025000000017 0.5862324759999638
1.19250000000017 0.5860396100000003
1.19475000000017 0.5838195370000108
1.19700000000018 0.5837577550000219
1.19925000000018 0.5869995629999494
1.20150000000018 0.5851696779999997
1.20375000000018 0.5830213450000201
1.20600000000018 0.5847663380000085
1.20825000000018 0.5887923409999871
1.21050000000018 0.5839040820000037
1.21275000000018 0.586026435000008
1.21500000000018 0.5828335030000176
1.21725000000018 0.582852336999963
1.21950000000018 0.5866219270000101
1.22175000000018 0.5833667269999978
1.22400000000018 0.5830555890000255
1.22625000000018 0.5835064809999722
1.22850000000018 0.5860307980000243
1.23075000000018 0.5852023730000155
1.23300000000018 0.5835523389999935
1.23525000000018 0.5839708819999601
1.23750000000018 0.5839676060000443
1.23975000000018 0.5845310059999633
1.24200000000018 0.5856149269999946
1.24425000000018 0.5827949350000381
1.24650000000018 0.5849643859999674
1.24875000000018 0.5857482760000039
1.25100000000018 0.5853280850000147
1.25325000000018 0.5852388339999948
1.25550000000018 0.586049241000012
1.25775000000018 0.584953908999978
1.26000000000018 0.5842025279999916
1.26225000000018 0.5849950109999895
1.26450000000018 0.5846379220000131
1.26675000000018 0.5861171519999857
1.26900000000019 0.5840494800000329
1.27125000000019 0.5880800819999763
1.27350000000019 0.5870055720000096
1.27575000000019 0.5865488680000226
1.27800000000019 0.5852679459999877
1.28025000000019 0.5851051949999828
1.28250000000019 0.5860532959999887
1.28475000000019 0.5851320470000019
1.28700000000019 0.5884433070000341
1.28925000000019 0.5881444290000104
1.29150000000019 0.5853081899999779
1.29375000000019 0.5859512999999765
1.29600000000019 0.5862561590000155
1.29825000000019 0.587702878000016
1.30050000000019 0.5878513100000191
1.30275000000019 0.5858749319999674
1.30500000000019 0.5863630819999912
1.30725000000019 0.5872470429999908
1.30950000000019 0.5871790730000157
1.31175000000019 0.587610863000009
1.31400000000019 0.5865943179999817
1.31625000000019 0.5875901290000343
1.31850000000019 0.588235950000012
1.32075000000019 0.5857065159999593
1.32300000000019 0.5880635780000034
1.32525000000019 0.5900149920000217
1.32750000000019 0.5878236279999669
1.32975000000019 0.5867786160000037
1.33200000000019 0.5898551430000225
1.33425000000019 0.587809462999985
1.33650000000019 0.5890766260000078
1.33875000000019 0.588039149999986
1.34100000000019 0.5891361779999897
1.3432500000002 0.5870744780000337
1.3455000000002 0.5885527699999784
1.3477500000002 0.5916284850000011
1.3500000000002 0.5879647720000207
1.3522500000002 0.5908968979999827
1.3545000000002 0.591626357999985
1.3567500000002 0.5971569420000264
1.3590000000002 0.5919691799999782
1.3612500000002 0.5893953460000034
1.3635000000002 0.5905102710000278
1.3657500000002 0.5880965119999928
1.3680000000002 0.5898217079999881
1.3702500000002 0.5893684810000082
1.3725000000002 0.5891033369999832
1.3747500000002 0.5895886019999921
1.3770000000002 0.5892212760000461
1.3792500000002 0.5915161460000036
1.3815000000002 0.5905741789999865
1.3837500000002 0.590197226999976
1.3860000000002 0.5908381240000153
1.3882500000002 0.5895752740000262
1.3905000000002 0.5924311679999619
1.3927500000002 0.5899119329999962
1.3950000000002 0.5902737430000116
1.3972500000002 0.5908693709999966
1.3995000000002 0.5907394860000181
1.4017500000002 0.5914641569999617
1.4040000000002 0.590163098000005
1.4062500000002 0.5914220150000347
1.4085000000002 0.5901856190000103
1.4107500000002 0.5898232859999553
1.4130000000002 0.5917199090000054
1.41525000000021 0.5905602180000074
1.41750000000021 0.590009259999988
1.41975000000021 0.5916404320000197
1.42200000000021 0.5898705829999926
1.42425000000021 0.5915631889999986
1.42650000000021 0.590609416999996
1.42875000000021 0.5910423800000331
1.43100000000021 0.5897762879999959
1.43325000000021 0.5889381060000005
1.43550000000021 0.5892975460000116
1.43775000000021 0.5890413449999983
1.44000000000021 0.5898874669999827
1.44225000000021 0.589617722000014
1.44450000000021 0.588623780999967
1.44675000000021 0.5903676639999844
1.44900000000021 0.5907531740000422
1.45125000000021 0.5904077479999614
1.45350000000021 0.5912170189999983
1.45575000000021 0.5900997400000279
1.45800000000021 0.5902416769999945
1.46025000000021 0.589481496000019
1.46250000000021 0.5883707079999567
1.46475000000021 0.5896141650000004
1.46700000000021 0.5892308780000235
1.46925000000021 0.5902286790000062
1.47150000000021 0.5897246050000149
1.47375000000021 0.5889640699999745
1.47600000000021 0.5890935099999979
1.47825000000021 0.5876909159999855
1.48050000000021 0.5901080400000183
1.48275000000021 0.5894238029999883
1.48500000000021 0.5885167080000429
1.48725000000021 0.5897523479999904
1.48950000000022 0.5901387449999902
1.49175000000022 0.5898130690000016
1.49400000000022 0.5903429559999722
1.49625000000022 0.5881345280000119
1.49850000000022 0.5900941649999822
1.50075000000022 0.588315625000007
1.50300000000022 0.591635698999994
1.50525000000022 0.5886562980000463
1.50750000000022 0.5891489370000045
1.50975000000022 0.5901526319999562
1.51200000000022 0.5926211700000295
1.51425000000022 0.5894501070000047
1.51650000000022 0.5890851069999599
1.51875000000022 0.5885319810000169
1.52100000000022 0.5883178160000284
1.52325000000022 0.5861594449999643
1.52550000000022 0.5907787090000056
1.52775000000022 0.588487970000017
1.53000000000022 0.5896395439999651
1.53225000000022 0.5883971439999982
1.53450000000022 0.5886823510000454
1.53675000000022 0.590516096999977
1.53900000000022 0.5870395420000136
1.54125000000022 0.5912861680000105
1.54350000000022 0.5878868140000009
1.54575000000022 0.5877930689999857
1.54800000000022 0.5878536359999771
1.55025000000022 0.5890980739999918
1.55250000000022 0.5903660210000226
1.55475000000022 0.5881301489999942
1.55700000000022 0.5902638680000223
1.55925000000022 0.5886670589999881
1.56150000000023 0.5885250260000134
1.56375000000023 0.5883095689999891
1.56600000000023 0.5876281569999833
1.56825000000023 0.5869764800000326
1.57050000000023 0.5899478729999714
1.57275000000023 0.5899346580000042
1.57500000000023 0.5884464330000014
1.57725000000023 0.5899129379999977
1.57950000000023 0.5893589240000097
1.58175000000023 0.5888828450000005
1.58400000000023 0.5872428920000061
1.58625000000023 0.5960633230000099
1.58850000000023 0.5868673749999971
1.59075000000023 0.5864987269999915
1.59300000000023 0.5889664839999682
1.59525000000023 0.5866144040000449
1.59750000000023 0.586965733999989
1.59975000000023 0.5875588920000041
1.60200000000023 0.5876219889999561
1.60425000000023 0.5894476380000242
1.60650000000023 0.5857440450000126
1.60875000000023 0.5868656789999704
1.61100000000023 0.5861139430000435
1.61325000000023 0.5870034969999551
1.61550000000023 0.5861357990000329
1.61775000000023 0.5858378610000159
1.62000000000023 0.5862911309999959
1.62225000000023 0.5895318469999893
1.62450000000023 0.5875528889999941
1.62675000000023 0.5857698849999906
1.62900000000023 0.5853495420000172
1.63125000000023 0.585008710000011
1.63350000000023 0.5889749410000036
1.63575000000024 0.5856869249999477
1.63800000000024 0.5857836150000253
1.64025000000024 0.5867123439999773
1.64250000000024 0.5854447250000021
1.64475000000024 0.589122413000041
1.64700000000024 0.5894326559999854
1.64925000000024 0.5853147990000025
1.65150000000024 0.5854927649999695
1.65375000000024 0.5855050119999987
1.65600000000024 0.5853043000000184
1.65825000000024 0.5857032580000237
1.66050000000024 0.5845760329999621
1.66275000000024 0.5850552840000205
1.66500000000024 0.5869147089999842
1.66725000000024 0.5840862119999883
1.66950000000024 0.5854560630000378
1.67175000000024 0.5861561219999771
1.67400000000024 0.5852204320000283
1.67625000000024 0.5869575250000025
1.67850000000024 0.5869774639999719
1.68075000000024 0.5867208480000272
1.68300000000024 0.5848606479999603
1.68525000000024 0.5853826350000304
1.68750000000024 0.5848034489999918
1.68975000000024 0.5847903229999929
1.69200000000024 0.5841741639999896
1.69425000000024 0.5871755720000351
1.69650000000024 0.5832223900000031
1.69875000000024 0.5880770219999931
1.70100000000024 0.585168815999964
1.70325000000024 0.5846852450000029
1.70550000000024 0.5858441519999928
1.70775000000025 0.58407504500002
1.71000000000025 0.5845378509999932
1.71225000000025 0.5858218920000127
1.71450000000025 0.5840226899999834
1.71675000000025 0.5846403290000239
1.71900000000025 0.5829163280000103
1.72125000000025 0.5850647899999899
1.72350000000025 0.5848753810000176
1.72575000000025 0.5823524749999933
1.72800000000025 0.584318216999975
1.73025000000025 0.583275714000024
1.73250000000025 0.5853479999999536
1.73475000000025 0.5818889640000293
1.73700000000025 0.5850624579999817
1.73925000000025 0.5848411000000056
1.74150000000025 0.5829646020000041
1.74375000000025 0.5828490100000181
1.74600000000025 0.5833764469999778
1.74825000000025 0.5827501240000288
1.75050000000025 0.5835497150000037
1.75275000000025 0.5852199349999978
1.75500000000025 0.5839395289999629
1.75725000000025 0.5829860290000397
1.75950000000025 0.5826331779999805
1.76175000000025 0.5812162189999981
1.76400000000025 0.5834752810000055
1.76625000000025 0.5811091119999787
1.76850000000025 0.5820240240000203
1.77075000000025 0.5821144949999848
1.77300000000025 0.5829880420000109
1.77525000000025 0.5810329349999961
1.77750000000025 0.5824313800000027
1.77975000000025 0.5803284340000232
1.78200000000026 0.5843717719999972
1.78425000000026 0.5834894059999556
1.78650000000026 0.5828766449999989
1.78875000000026 0.5810956390000115
1.79100000000026 0.5830728390000104
1.79325000000026 0.5825915469999927
1.79550000000026 0.5812402500000076
1.79775000000026 0.5811006120000002
1.80000000000026 0.5827222350000056
1.80225000000026 0.5796334269999761
1.80450000000026 0.5802783400000067
1.80675000000026 0.5808039689999873
1.80900000000026 0.5814136630000348
1.81125000000026 0.5800641449999944
1.81350000000026 0.5816366749999702
1.81575000000026 0.5884073670000021
1.81800000000026 0.5831726040000262
1.82025000000026 0.5798597959999938
1.82250000000026 0.5798585539999976
1.82475000000026 0.5797802609999962
1.82700000000026 0.5795858239999916
1.82925000000026 0.5792615940000019
1.83150000000026 0.5789128270000106
1.83375000000026 0.5788643939999929
1.83600000000026 0.5795944410000402
1.83825000000026 0.5806579499999884
1.84050000000026 0.5770578969999747
1.84275000000026 0.5787973640000246
1.84500000000026 0.5790867569999705
1.84725000000026 0.5786219729999971
1.84950000000026 0.5794757160000472
1.85175000000026 0.5805017659999976
1.85400000000026 0.5790792239999973
1.85625000000027 0.5790538039999547
1.85850000000027 0.5782963880000125
1.86075000000027 0.5786270940000122
1.86300000000027 0.578070055000012
1.86525000000027 0.5780225169999653
1.86750000000027 0.5792203029999996
1.86975000000027 0.5789929310000161
1.87200000000027 0.578116491000003
1.87425000000027 0.5769715480000173
1.87650000000027 0.5783604459999765
1.87875000000027 0.5769000029999916
1.88100000000027 0.5777981870000417
1.88325000000027 0.5774449379999851
1.88550000000027 0.5789329780000116
1.88775000000027 0.5786411949999888
1.89000000000027 0.5766271489999895
1.89225000000027 0.5789264539999976
1.89450000000027 0.580233862
1.89675000000027 0.5751813969999944
1.89900000000027 0.5777877639999929
1.90125000000027 0.5782200429999875
1.90350000000027 0.577193105000049
1.90575000000027 0.5779561960000024
1.90800000000027 0.5758615049999776
1.91025000000027 0.5753994350000085
1.91250000000027 0.5777451399999904
1.91475000000027 0.5760938750000264
1.91700000000027 0.5740782329999661
1.91925000000027 0.5755516280000279
1.92150000000027 0.5770140679999827
1.92375000000027 0.576795111000024
1.92600000000027 0.5743128059999663
1.92825000000028 0.5761622740000121
1.93050000000028 0.5791259779999791
1.93275000000028 0.5745466760000113
1.93500000000028 0.57469229000003
1.93725000000028 0.5764774219999822
1.93950000000028 0.5761122839999757
1.94175000000028 0.5771767140000179
1.94400000000028 0.5753127209999889
1.94625000000028 0.5764194480000242
1.94850000000028 0.5770321539999941
1.95075000000028 0.575299584999982
1.95300000000028 0.5758449390000351
1.95525000000028 0.5754934139999932
1.95750000000028 0.5738402959999576
1.95975000000028 0.5781260730000213
1.96200000000028 0.575104768000017
1.96425000000028 0.5745642630000134
1.96650000000028 0.5754646349999462
1.96875000000028 0.5766160340000397
1.97100000000028 0.574683833999984
1.97325000000028 0.5767332550000219
1.97550000000028 0.5758214459999635
1.97775000000028 0.5742824440000049
1.98000000000028 0.5745128579999914
1.98225000000028 0.5760539409999978
1.98450000000028 0.5750090900000373
1.98675000000028 0.5750956679999604
1.98900000000028 0.5754012820000298
1.99125000000028 0.5742569720000006
1.99350000000028 0.575482954999984
1.99575000000028 0.5734415630000171
1.99800000000028 0.5758385109999722
2.00025000000028 0.5739831000000208
2.00250000000029 0.5767693029999919
2.00475000000029 0.5767987010000297
2.00700000000029 0.5773251969999933
2.00925000000029 0.5748004499999979
2.01150000000029 0.5755368659999931
2.01375000000029 0.5760757649999846
2.01600000000029 0.5761583210000367
2.01825000000029 0.572624889999986
2.02050000000029 0.5734823919999599
2.02275000000029 0.5742351500000495
2.02500000000029 0.5739827369999944
2.02725000000029 0.5739699739999651
2.02950000000029 0.5746782150000058
2.03175000000029 0.5735203390000265
2.03400000000029 0.5753508340000053
2.03625000000029 0.5746897169999556
2.03850000000029 0.5743283730000144
2.04075000000029 0.5780528540000205
2.0430000000003 0.5741116780000084
2.0452500000003 0.5752200899999593
2.0475000000003 0.5732638450000422
2.0497500000003 0.5808343150000042
2.0520000000003 0.5756589779999786
2.0542500000003 0.5738517560000105
2.0565000000003 0.572563711999976
2.0587500000003 0.5729867080000304
2.0610000000003 0.5740912139999637
2.0632500000003 0.5722973969999998
2.0655000000003 0.5747174080000264
2.0677500000003 0.5721033859999807
2.0700000000003 0.5745479349999982
2.0722500000003 0.5723432050000383
2.0745000000003 0.5733017959999529
2.0767500000003 0.573178836000011
2.0790000000003 0.5712142990000189
2.0812500000003 0.5714453219999882
2.0835000000003 0.5733483089999822
2.08575000000031 0.5729762999999934
2.08800000000031 0.5732220860000439
2.09025000000031 0.5729300229999694
2.09250000000031 0.5737516949999986
2.09475000000031 0.5749549619999925
2.09700000000031 0.5736848509999959
2.09925000000031 0.5758168060000344
2.10150000000031 0.5726494300000127
2.10375000000031 0.572297065999976
2.10600000000031 0.5735330350000254
2.10825000000031 0.5730623659999878
2.11050000000031 0.5720017670000175
2.11275000000031 0.5731480329999954
2.11500000000031 0.5719487619999768
2.11725000000031 0.5724275300000272
2.11950000000031 0.5725946109999995
2.12175000000031 0.5718475989999661
2.12400000000031 0.5720572700000162
2.12625000000031 0.5727664020000134
2.12850000000032 0.5750914729999863
2.13075000000032 0.5721022289999951
2.13300000000032 0.5716325650000158
2.13525000000032 0.5745317489999593
2.13750000000032 0.5732966680000686
2.13975000000032 0.5716117239999221
2.14200000000032 0.571783728000014
2.14425000000032 0.5721430950000013
2.14650000000032 0.5719245190000493
2.14875000000032 0.5750087789999725
2.15100000000032 0.5732131839999965
2.15325000000032 0.5749936549999575
2.15550000000032 0.57101152000007
2.15775000000032 0.5725669339999513
2.16000000000032 0.5725938570000153
2.16225000000032 0.5722433099999762
2.16450000000032 0.5718537550000065
2.16675000000032 0.5710435470000448
2.16900000000032 0.5711624670000219
2.17125000000033 0.5701093779999837
2.17350000000033 0.5716565879999962
2.17575000000033 0.5727554499999314
2.17800000000033 0.5730808570000363
2.18025000000033 0.5713771220000581
2.18250000000033 0.5696163169999409
2.18475000000033 0.5706204990000288
2.18700000000033 0.5713964169999599
2.18925000000033 0.5700935739999977
2.19150000000033 0.5708677200000238
2.19375000000033 0.5695349950000264
2.19600000000033 0.5706184979999307
2.19825000000033 0.5725865720000911
2.20050000000033 0.5711737509999466
2.20275000000033 0.5692177869999568
2.20500000000033 0.5697745310000073
2.20725000000033 0.5708160149999912
2.20950000000033 0.568445827000005
2.21175000000033 0.5694191020000972
2.21400000000034 0.5696498209999845
2.21625000000034 0.5728274769999189
2.21850000000034 0.5682425810000495
2.22075000000034 0.5674394059999486
2.22300000000034 0.5697835670000586
2.22525000000034 0.5687130649999972
2.22750000000034 0.5699706460000016
2.22975000000034 0.5696494219999977
2.23200000000034 0.5695346530000052
2.23425000000034 0.5686761380000007
2.23650000000034 0.5709476050000148
2.23875000000034 0.5699540829999705
2.24100000000034 0.5699825579999924
2.24325000000034 0.5680502180000531
2.24550000000034 0.5694755679999162
2.24775000000034 0.5712819820000732
2.25000000000034 0.5685338319999573
2.25225000000034 0.5686756479999531
2.25450000000034 0.5703302269999995
2.25675000000035 0.568319114000019
2.25900000000035 0.569909100000018
2.26125000000035 0.569473376000019
2.26350000000035 0.5690197339999941
2.26575000000035 0.5684241569999813
2.26800000000035 0.5707988750000368
2.27025000000035 0.5685597519999419
2.27250000000035 0.5670190890000413
2.27475000000035 0.5698266370000056
2.27700000000035 0.5699605999999449
2.27925000000035 0.5705963350000047
2.28150000000035 0.5689420470000641
2.28375000000035 0.5701821430000109
2.28600000000035 0.5773024860000078
2.28825000000035 0.5697452659999271
2.29050000000035 0.5674044550000872
2.29275000000035 0.5689962589999595
2.29500000000035 0.5703391700000111
2.29725000000035 0.5659008829999266
2.29950000000036 0.5693845630000851
2.30175000000036 0.5692750009999372
2.30400000000036 0.5686482990000741
2.30625000000036 0.5680645069999173
2.30850000000036 0.5692203580000523
2.31075000000036 0.5695926509999936
2.31300000000036 0.5702854429999888
2.31525000000036 0.5713625719999982
2.31750000000036 0.5676471719999654
2.31975000000036 0.5696416210000734
2.32200000000036 0.5697840059999635
2.32425000000036 0.5682549670000299
2.32650000000036 0.5690945119999924
2.32875000000036 0.5680579920000355
2.33100000000036 0.568229219999921
2.33325000000036 0.5679573979999759
2.33550000000036 0.5688352290000012
2.33775000000036 0.5688984010000695
2.34000000000036 0.5710936919999767
2.34225000000037 0.5698476139999684
2.34450000000037 0.5677226770000061
2.34675000000037 0.5682037020000053
2.34900000000037 0.5705397909999874
2.35125000000037 0.5678336180000088
2.35350000000037 0.5687027889999854
2.35575000000037 0.5686093560000245
2.35800000000037 0.5678493899999921
2.36025000000037 0.5675320589999728
2.36250000000037 0.569025492000037
2.36475000000037 0.5672640850000334
2.36700000000037 0.569027455999958
2.36925000000037 0.5705114019999655
2.37150000000037 0.5697022370000013
2.37375000000037 0.5705159850000427
2.37600000000037 0.5678283390000161
2.37825000000037 0.5677201800000375
2.38050000000037 0.5671848109999473
2.38275000000037 0.5673927269999695
2.38500000000038 0.5674528250000321
2.38725000000038 0.5701171739999609
2.38950000000038 0.5671810200000209
2.39175000000038 0.5672478540000156
2.39400000000038 0.569301145000054
2.39625000000038 0.568311458999915
2.39850000000038 0.5673161199999868
2.40075000000038 0.5692822650000835
2.40300000000038 0.5678573809999534
2.40525000000038 0.5716474010000638
2.40750000000038 0.5695608739999898
2.40975000000038 0.5694000170000209
2.41200000000038 0.5659363819999044
2.41425000000038 0.5661726840000938
2.41650000000038 0.5713160479999715
2.41875000000038 0.5680717919999552
2.42100000000038 0.5675260540000409
2.42325000000038 0.5684733040000083
2.42550000000039 0.5697262379999302
2.42775000000039 0.5716595270000653
2.43000000000039 0.5686125810000249
2.43225000000039 0.5701175039999953
2.43450000000039 0.5688731809999581
2.43675000000039 0.5707570260000239
2.43900000000039 0.5684163910000279
2.44125000000039 0.5689184429999159
2.44350000000039 0.5686685919999945
2.44575000000039 0.5684165490000623
2.44800000000039 0.5695663189999323
2.45025000000039 0.5675742360000413
2.45250000000039 0.5694061609999608
2.45475000000039 0.5686589780000304
2.45700000000039 0.5704282450000164
2.45925000000039 0.5695011459999932
2.46150000000039 0.5676807979999694
2.46375000000039 0.5668952969999737
2.46600000000039 0.5670060780000767
2.4682500000004 0.5691535109999677
2.4705000000004 0.5678980449999926
2.4727500000004 0.5677676999999903
2.4750000000004 0.572041688000013
2.4772500000004 0.5663739909999777
2.4795000000004 0.5656988330000559
2.4817500000004 0.5667164760000105
2.4840000000004 0.5687965939999913
2.4862500000004 0.5674018219999653
2.4885000000004 0.5669613229999868
2.4907500000004 0.5664615570000251
2.4930000000004 0.5673478649999879
2.4952500000004 0.5687325979999969
2.4975000000004 0.5801948650000668


==> Images/Results/sourcebeam_timesteptimes_ref_hfm90.txt <==
t steptime
0.0 0.130330058
0.00225000000000035 0.138380701
0.0045000000000007 0.14686027300000004
0.00675000000000106 0.15577028299999995
0.00900000000000141 0.16459817799999998
0.0112500000000018 0.16948304600000008
0.0135000000000021 0.177000418
0.0157500000000025 0.1842458119999999
0.0180000000000028 0.18973484200000001
0.0202500000000032 0.19613416299999997
0.0225000000000035 0.20204243600000016
0.0247500000000039 0.20927686099999976
0.0270000000000042 0.21361330999999995
0.0292500000000046 0.21989125200000004
0.0315000000000049 0.227003469
0.0337500000000053 0.23200135100000008
0.0360000000000056 0.23866409099999997
0.038250000000006 0.24337434200000008
0.0405000000000063 0.2488815670000002
0.0427500000000067 0.25408814099999955
0.045000000000007 0.25888784600000037
0.0472500000000074 0.2641697980000002
0.0495000000000077 0.2698439810000002
0.0517500000000081 0.2737223639999993
0.0540000000000084 0.27908890600000014
0.0562500000000088 0.2836234590000002
0.0585000000000091 0.2874648799999999
0.0607500000000095 0.2934315500000002
0.0630000000000098 0.30242760299999993
0.0652500000000102 0.30276393000000024
0.0675000000000105 0.3054759149999997
0.0697500000000109 0.3113209499999998
0.0720000000000112 0.3144954880000004
0.0742500000000116 0.31975310799999956
0.0765000000000119 0.3227591140000001
0.0787500000000123 0.3286717820000007
0.0810000000000126 0.33299716799999857
0.083250000000013 0.33764054600000115
0.0855000000000133 0.3406389900000004
0.0877500000000137 0.34521228699999895
0.090000000000014 0.34844041000000026
0.0922500000000143 0.35199380399999924
0.0945000000000147 0.3571995940000008
0.096750000000015 0.36143408500000085
0.0990000000000154 0.3645474559999986
0.101250000000016 0.37106004800000036
0.103500000000016 0.3747203809999995
0.105750000000016 0.37902497900000043
0.108000000000017 0.38206626400000054
0.110250000000017 0.385517965
0.112500000000017 0.38828867700000025
0.114750000000018 0.3944705949999996
0.117000000000018 0.3964952489999991
0.119250000000019 0.3995924790000007
0.121500000000019 0.39896663300000057
0.123750000000019 0.4007991430000004
0.12600000000002 0.4041856509999988
0.12825000000002 0.40528519600000124
0.13050000000002 0.40935331200000036
0.132750000000021 0.4124481049999993
0.135000000000021 0.42388237399999795
0.137250000000021 0.4220108040000028
0.139500000000022 0.43023789599999773
0.141750000000022 0.43471409600000044
0.144000000000022 0.43261981799999916
0.146250000000023 0.4379888280000017
0.148500000000023 0.4398235019999994
0.150750000000024 0.44320951699999966
0.153000000000024 0.4452708819999991
0.155250000000024 0.4489795960000009
0.157500000000025 0.45495684100000133
0.159750000000025 0.45542643199999944
0.162000000000025 0.45760110299999823
0.164250000000026 0.4596823370000003
0.166500000000026 0.46217770800000224
0.168750000000026 0.4669995020000002
0.171000000000027 0.47436918000000006
0.173250000000027 0.46832101899999756
0.175500000000028 0.47229708200000076
0.177750000000028 0.47424853000000056
0.180000000000028 0.47474877399999826
0.182250000000029 0.47647994400000115
0.184500000000029 0.47994889799999996
0.186750000000029 0.4814250410000014
0.18900000000003 0.48508078000000054
0.19125000000003 0.4848892099999986
0.19350000000003 0.48644097400000064
0.195750000000031 0.48994408499999764
0.198000000000031 0.4902468490000018
0.200250000000032 0.4939256329999999
0.202500000000032 0.49458679200000333
0.204750000000032 0.49647507599999585
0.207000000000033 0.49883012000000093
0.209250000000033 0.5003272710000033
0.211500000000033 0.5029256429999975
0.213750000000034 0.5032354920000017
0.216000000000034 0.5056535820000008
0.218250000000034 0.5066936569999996
0.220500000000035 0.5088975259999984
0.222750000000035 0.5092691329999965
0.225000000000036 0.5116200719999995
0.227250000000036 0.5138332329999997
0.229500000000036 0.5152426820000002
0.231750000000037 0.5191461450000006
0.234000000000037 0.5171545820000034
0.236250000000037 0.5187922719999989
0.238500000000038 0.5209073950000018
0.240750000000038 0.5226983310000008
0.243000000000038 0.5326287569999977
0.245250000000039 0.5243801769999976
0.247500000000039 0.5330047449999995
0.24975000000004 0.5294901850000002
0.25200000000004 0.5290031810000002
0.25425000000004 0.5295664000000002
0.256500000000041 0.5307628640000033
0.258750000000041 0.5337145250000006
0.261000000000041 0.5354324489999982
0.263250000000042 0.5378230909999999
0.265500000000042 0.5381391829999984
0.267750000000042 0.5385068309999994
0.270000000000043 0.5422686269999986
0.272250000000043 0.5415731360000038
0.274500000000044 0.5451327999999975
0.276750000000044 0.5465598299999996
0.279000000000044 0.5499392250000028
0.281250000000045 0.5500797799999972
0.283500000000045 0.5499506820000022
0.285750000000045 0.5524676029999966
0.288000000000046 0.5510340060000019
0.290250000000046 0.5545443040000038
0.292500000000046 0.5564916869999976
0.294750000000047 0.5579297840000024
0.297000000000047 0.556315847999997
0.299250000000048 0.5724788730000014
0.301500000000048 0.5581002489999989
0.303750000000048 0.5653128599999988
0.306000000000049 0.5655306470000028
0.308250000000049 0.5635984719999954
0.310500000000049 0.5643400540000059
0.31275000000005 0.5641530269999961
0.31500000000005 0.5656321969999993
0.31725000000005 0.5665936620000025
0.319500000000051 0.5654794650000028
0.321750000000051 0.5673575579999977
0.324000000000052 0.5716625099999959
0.326250000000052 0.5679165770000054
0.328500000000052 0.5691220589999944
0.330750000000053 0.5725484800000018
0.333000000000053 0.5815548079999999
0.335250000000053 0.573562828
0.337500000000054 0.5744768910000033
0.339750000000054 0.5735782249999914
0.342000000000054 0.5710624050000064
0.344250000000055 0.5770201189999966
0.346500000000055 0.5784981640000098
0.348750000000056 0.5747644109999897
0.351000000000056 0.5733160970000029
0.353250000000056 0.5749970119999972
0.355500000000057 0.5734204430000034
0.357750000000057 0.5722242479999977
0.360000000000057 0.579129559000009
0.362250000000058 0.5742234889999906
0.364500000000058 0.5733380190000048
0.366750000000058 0.5747052020000041
0.369000000000059 0.5765682199999986
0.371250000000059 0.5729721889999979
0.37350000000006 0.5818438299999968
0.37575000000006 0.5867074079999952
0.37800000000006 0.5730490080000123
0.380250000000061 0.5756456820000011
0.382500000000061 0.5743638889999971
0.384750000000061 0.5702036999999933
0.387000000000062 0.576849375000009
0.389250000000062 0.573447281
0.391500000000062 0.5723243379999872
0.393750000000063 0.5746618910000052
0.396000000000063 0.5720890150000031
0.398250000000063 0.5752361959999917
0.400500000000064 0.5760297860000065
0.402750000000064 0.5755026740000062
0.405000000000065 0.581966714999993
0.407250000000065 0.5744176019999969
0.409500000000065 0.5744083050000057
0.411750000000066 0.5729157250000014
0.414000000000066 0.5769641999999919
0.416250000000066 0.577226256000003
0.418500000000067 0.5759932370000058
0.420750000000067 0.5732459930000005
0.423000000000067 0.579215235999996
0.425250000000068 0.5775819280000007
0.427500000000068 0.5736676369999998
0.429750000000069 0.575350462000003
0.432000000000069 0.5737899379999902
0.434250000000069 0.5780391800000046
0.43650000000007 0.5744082610000021
0.43875000000007 0.5736841070000054
0.44100000000007 0.5725134159999925
0.443250000000071 0.5760250449999944
0.445500000000071 0.5862405400000057
0.447750000000071 0.5734633240000022
0.450000000000072 0.5743481909999986
0.452250000000072 0.5788706849999983
0.454500000000073 0.5813078420000011
0.456750000000073 0.5768557680000015
0.459000000000073 0.5764437800000053
0.461250000000074 0.5769025289999945
0.463500000000074 0.5790589479999966
0.465750000000074 0.5807272970000099
0.468000000000075 0.579869723999991
0.470250000000075 0.5782381639999983
0.472500000000075 0.5793891739999992
0.474750000000076 0.5797001890000075
0.477000000000076 0.5765728709999962
0.479250000000077 0.577515132000002
0.481500000000077 0.5797523250000012
0.483750000000077 0.5779944690000036
0.486000000000078 0.5801875330000001
0.488250000000078 0.5789962799999984
0.490500000000078 0.5778582669999963
0.492750000000079 0.5777714940000038
0.495000000000079 0.5825779169999947
0.497250000000079 0.583271503000006
0.49950000000008 0.5887654120000008
0.50175000000008 0.5794692679999969
0.50400000000008 0.591044839999995
0.506250000000081 0.5838983490000089
0.508500000000081 0.583684336999994
0.510750000000081 0.5871796039999992
0.513000000000082 0.5909095810000053
0.515250000000082 0.5847529839999908
0.517500000000082 0.5819001520000029
0.519750000000083 0.5860771709999995
0.522000000000083 0.5869320740000035
0.524250000000083 0.5840820450000024
0.526500000000084 0.5843103699999972
0.528750000000084 0.5862533140000039
0.531000000000084 0.5850621759999939
0.533250000000084 0.592716038000006
0.535500000000085 0.5897173869999932
0.537750000000085 0.5902955119999973
0.540000000000085 0.5892737679999982
0.542250000000086 0.58539174900001
0.544500000000086 0.5925573549999967
0.546750000000086 0.5917754000000031
0.549000000000087 0.591292224
0.551250000000087 0.5933827229999906
0.553500000000087 0.5901619650000072
0.555750000000088 0.5902196170000025
0.558000000000088 0.5942805739999955
0.560250000000088 0.591383417000003
0.562500000000088 0.5916516260000009
0.564750000000089 0.5969818530000026
0.567000000000089 0.5926875259999917
0.569250000000089 0.595727685
0.57150000000009 0.5968573589999977
0.57375000000009 0.5936099919999975
0.57600000000009 0.5956835740000059
0.578250000000091 0.6038542680000063
0.580500000000091 0.5962390629999987
0.582750000000091 0.5999747769999999
0.585000000000092 0.599973484000003
0.587250000000092 0.6062676489999888
0.589500000000092 0.5986446139999941
0.591750000000092 0.5979482310000037
0.594000000000093 0.5995052800000167
0.596250000000093 0.6003265279999823
0.598500000000093 0.6016420050000022
0.600750000000094 0.604213231000017
0.603000000000094 0.6057478709999771
0.605250000000094 0.6050322950000009
0.607500000000095 0.60621383900002
0.609750000000095 0.6067407539999863
0.612000000000095 0.6077782140000068
0.614250000000096 0.602613644999991
0.616500000000096 0.6026922469999931
0.618750000000096 0.607537418000021
0.621000000000096 0.6052237159999834
0.623250000000097 0.6103928170000188
0.625500000000097 0.6108482759999845
0.627750000000097 0.6081390290000002
0.630000000000098 0.6075893130000054
0.632250000000098 0.6103160570000057
0.634500000000098 0.6081023769999945
0.636750000000099 0.6152141910000068
0.639000000000099 0.6157928509999806
0.641250000000099 0.6150010420000172
0.6435000000001 0.6197651610000037
0.6457500000001 0.616773352999985
0.6480000000001 0.6232959830000198
0.6502500000001 0.6132243409999774
0.652500000000101 0.6184054100000083
0.654750000000101 0.6199332410000125
0.657000000000101 0.6147285599999748
0.659250000000102 0.616304652000025
0.661500000000102 0.6191489869999884
0.663750000000102 0.6216136760000097
0.666000000000103 0.6208501559999888
0.668250000000103 0.6184664120000036
0.670500000000103 0.6166453090000061
0.672750000000104 0.624253723999999
0.675000000000104 0.6222942800000055
0.677250000000104 0.6215260439999781
0.679500000000104 0.6268170320000195
0.681750000000105 0.6274257899999895
0.684000000000105 0.6250971290000109
0.686250000000105 0.6292108829999847
0.688500000000106 0.626370632000004
0.690750000000106 0.631377974000003
0.693000000000106 0.631971204999985
0.695250000000107 0.6332368140000142
0.697500000000107 0.630778958999997
0.699750000000107 0.6324217890000057
0.702000000000108 0.6315963799999906
0.704250000000108 0.633883405000006
0.706500000000108 0.6376125849999994
0.708750000000108 0.6348913719999985
0.711000000000109 0.6394974520000005
0.713250000000109 0.6521278740000014
0.715500000000109 0.6451529709999875
0.71775000000011 0.6428329539999993
0.72000000000011 0.6397465290000071
0.72225000000011 0.6375917759999936
0.724500000000111 0.6428107549999993
0.726750000000111 0.6455905800000039
0.729000000000111 0.6468904840000107
0.731250000000112 0.6430724859999941
0.733500000000112 0.6433853610000142
0.735750000000112 0.6480866419999813
0.738000000000112 0.6442859109999972
0.740250000000113 0.6485700980000217
0.742500000000113 0.6468879299999912
0.744750000000113 0.6518973929999845
0.747000000000114 0.6504224470000111
0.749250000000114 0.6613492079999901
0.751500000000114 0.6490195770000184
0.753750000000115 0.6593483289999824
0.756000000000115 0.6499777750000248
0.758250000000115 0.6519553489999907
0.760500000000116 0.6481060159999856
0.762750000000116 0.6522019049999983
0.765000000000116 0.6540396299999998
0.767250000000116 0.6521904150000069
0.769500000000117 0.6522205500000098
0.771750000000117 0.6580939010000009
0.774000000000117 0.6510423759999924
0.776250000000118 0.6570871090000026
0.778500000000118 0.6533160029999863
0.780750000000118 0.6577473730000065
0.783000000000119 0.6569996970000034
0.785250000000119 0.6542491499999983
0.787500000000119 0.6588619230000177
0.78975000000012 0.6632478989999981
0.79200000000012 0.6679534849999982
0.79425000000012 0.655440193000004
0.79650000000012 0.6609517919999917
0.798750000000121 0.6585079950000079
0.801000000000121 0.6580009369999971
0.803250000000121 0.6577226119999864
0.805500000000122 0.6594945980000091
0.807750000000122 0.6587515459999906
0.810000000000122 0.658085423000017
0.812250000000123 0.6603798069999982
0.814500000000123 0.6623122399999772
0.816750000000123 0.6615818060000151
0.819000000000124 0.665828925999989
0.821250000000124 0.663791410000016
0.823500000000124 0.6579884459999903
0.825750000000124 0.665513500000003
0.828000000000125 0.6647510109999928
0.830250000000125 0.6627860610000198
0.832500000000125 0.6632813159999955
0.834750000000126 0.6617971099999806
0.837000000000126 0.6664949880000108
0.839250000000126 0.66666992399999
0.841500000000127 0.6653403110000227
0.843750000000127 0.6673097249999955
0.846000000000127 0.666504070000002
0.848250000000128 0.6641167370000005
0.850500000000128 0.6642650240000023
0.852750000000128 0.6630118829999958
0.855000000000128 0.6689877019999813
0.857250000000129 0.6666640040000118
0.859500000000129 0.6724245910000093
0.861750000000129 0.6672191520000013
0.86400000000013 0.6670110419999844
0.86625000000013 0.6754993460000094
0.86850000000013 0.665555003999998
0.870750000000131 0.6669660329999942
0.873000000000131 0.6659953799999982
0.875250000000131 0.6693297770000015
0.877500000000132 0.6693242380000015
0.879750000000132 0.6661072850000096
0.882000000000132 0.6674168899999984
0.884250000000132 0.6668815589999895
0.886500000000133 0.6649975630000142
0.888750000000133 0.6686236759999815
0.891000000000133 0.6661245530000031
0.893250000000134 0.6684103659999892
0.895500000000134 0.6670943680000221
0.897750000000134 0.6681938129999878
0.900000000000135 0.6673890609999944
0.902250000000135 0.6699624020000101
0.904500000000135 0.6652031959999931
0.906750000000136 0.6703928249999933
0.909000000000136 0.6676059979999991
0.911250000000136 0.6686681540000166
0.913500000000136 0.6723392279999985
0.915750000000137 0.6684934449999957
0.918000000000137 0.6724949569999978
0.920250000000137 0.673263205000012
0.922500000000138 0.6732372209999937
0.924750000000138 0.6702042709999887
0.927000000000138 0.673672879999998
0.929250000000139 0.6683017310000139
0.931500000000139 0.6725599369999884
0.933750000000139 0.6866931160000149
0.936000000000139 0.6707408199999918
0.93825000000014 0.6810902640000052
0.94050000000014 0.6703337650000094
0.94275000000014 0.6730855120000001
0.945000000000141 0.6701482799999781
0.947250000000141 0.6721986860000015
0.949500000000141 0.6713017030000117
0.951750000000142 0.6751999809999916
0.954000000000142 0.6702357190000043
0.956250000000142 0.674315847999992
0.958500000000143 0.6745647770000005
0.960750000000143 0.6739107670000237
0.963000000000143 0.6717898129999753
0.965250000000143 0.6737809440000149
0.967500000000144 0.6757051479999916
0.969750000000144 0.6758033190000106
0.972000000000144 0.6711240839999846
0.974250000000145 0.6756355969999959
0.976500000000145 0.6768026630000179
0.978750000000145 0.6747609459999921
0.981000000000146 0.673514732000001
0.983250000000146 0.6728188120000027
0.985500000000146 0.6725073899999927
0.987750000000147 0.671051011000003
0.990000000000147 0.6778297609999981
0.992250000000147 0.671383628000001
0.994500000000147 0.6831749899999977
0.996750000000148 0.6719562080000117
0.999000000000148 0.6754776639999989
1.00125000000015 0.6729219519999958
1.00350000000015 0.6751292820000003
1.00575000000015 0.6745367439999939
1.00800000000015 0.6724908440000092
1.01025000000015 0.6729977779999956
1.01250000000015 0.6753279000000134
1.01475000000015 0.672726560000001
1.01700000000015 0.6726996499999984
1.01925000000015 0.6743174899999929
1.02150000000015 0.6716398519999984
1.02375000000015 0.6789450269999975
1.02600000000015 0.6751131099999839
1.02825000000015 0.6696916260000307
1.03050000000015 0.6756179969999607
1.03275000000015 0.6766476800000305
1.03500000000015 0.6766736440000045
1.03725000000015 0.6746110820000126
1.03950000000015 0.673043664999966
1.04175000000015 0.6771296480000046
1.04400000000015 0.6744839550000279
1.04625000000015 0.6786808949999568
1.04850000000015 0.6779192260000286
1.05075000000016 0.6774486069999739
1.05300000000016 0.6767436819999944
1.05525000000016 0.6749056000000451
1.05750000000016 0.6763591629999723
1.05975000000016 0.6779928029999951
1.06200000000016 0.6722777260000043
1.06425000000016 0.6747546910000324
1.06650000000016 0.6775129919999472
1.06875000000016 0.6786165700000311
1.07100000000016 0.674606080999979
1.07325000000016 0.6787291370000048
1.07550000000016 0.6740919979999944
1.07775000000016 0.6778166920000217
1.08000000000016 0.6810611619999918
1.08225000000016 0.6784299770000075
1.08450000000016 0.6786051810000231
1.08675000000016 0.6815042589999507
1.08900000000016 0.6764147490000028
1.09125000000016 0.6734012310000139
1.09350000000016 0.6753578770000104
1.09575000000016 0.6757224549999705
1.09800000000016 0.673943391000023
1.10025000000016 0.6726624070000184
1.10250000000016 0.6730606919999786
1.10475000000016 0.6717176189999918
1.10700000000016 0.6746780420000391
1.10925000000016 0.6742675090000034
1.11150000000016 0.677675226999952
1.11375000000016 0.6733464609999942
1.11600000000016 0.6762978900000007
1.11825000000016 0.6720367230000193
1.12050000000016 0.6737682010000299
1.12275000000017 0.6756768279999505
1.12500000000017 0.6720546410000452
1.12725000000017 0.6725659819999805
1.12950000000017 0.675729481000019
1.13175000000017 0.6703014659999553
1.13400000000017 0.6712678650000043
1.13625000000017 0.6689310540000406
1.13850000000017 0.6733377569999561
1.14075000000017 0.6754308860000151
1.14300000000017 0.6764382850000175
1.14525000000017 0.6697359529999858
1.14750000000017 0.6743744249999963
1.14975000000017 0.6700255279999965
1.15200000000017 0.6695429170000011
1.15425000000017 0.6702086829999985
1.15650000000017 0.6689540070000248
1.15875000000017 0.6687011999999868
1.16100000000017 0.6686642529999745
1.16325000000017 0.6705736210000168
1.16550000000017 0.6721531819999882
1.16775000000017 0.6720507219999945
1.17000000000017 0.6669356040000025
1.17225000000017 0.6710275110000339
1.17450000000017 0.6671422249999637
1.17675000000017 0.6705413399999998
1.17900000000017 0.6662669660000233
1.18125000000017 0.6707858270000315
1.18350000000017 0.669276970999988
1.18575000000017 0.6692228949999617
1.18800000000017 0.6678887720000262
1.19025000000017 0.6730651949999924
1.19250000000017 0.667243687999985
1.19475000000017 0.6742318690000388
1.19700000000018 0.671020116999955
1.19925000000018 0.6709033580000323
1.20150000000018 0.6675060690000123
1.20375000000018 0.6659308459999806
1.20600000000018 0.6681101579999904
1.20825000000018 0.669574769999997
1.21050000000018 0.6639440600000057
1.21275000000018 0.6684170930000164
1.21500000000018 0.6784629530000075
1.21725000000018 0.6650691329999745
1.21950000000018 0.6650971500000082
1.22175000000018 0.6700694070000281
1.22400000000018 0.6663804539999774
1.22625000000018 0.6681464899999696
1.22850000000018 0.6699166420000324
1.23075000000018 0.6733490479999773
1.23300000000018 0.6680315130000167
1.23525000000018 0.6711033020000059
1.23750000000018 0.6669584449999775
1.23975000000018 0.6681734219999953
1.24200000000018 0.6683903050000026
1.24425000000018 0.665429730000028
1.24650000000018 0.6676167690000057
1.24875000000018 0.6694472769999606
1.25100000000018 0.6700914090000083
1.25325000000018 0.666212803999997
1.25550000000018 0.6690421130000459
1.25775000000018 0.6685498749999965
1.26000000000018 0.6663420749999887
1.26225000000018 0.6687286129999848
1.26450000000018 0.6683471570000279
1.26675000000018 0.669161704999965
1.26900000000019 0.668784990000006
1.27125000000019 0.6692381560000058
1.27350000000019 0.6697970870000063
1.27575000000019 0.669977992999975
1.27800000000019 0.6717466750000085
1.28025000000019 0.6826817310000024
1.28250000000019 0.6692651189999879
1.28475000000019 0.6692842300000166
1.28700000000019 0.6788385730000073
1.28925000000019 0.6715503990000116
1.29150000000019 0.669497621000005
1.29375000000019 0.669061150999994
1.29600000000019 0.6694426089999865
1.29825000000019 0.6720627079999986
1.30050000000019 0.6701715880000165
1.30275000000019 0.6707593459999543
1.30500000000019 0.6708441720000451
1.30725000000019 0.669364986000005
1.30950000000019 0.6707284209999784
1.31175000000019 0.6676208920000022
1.31400000000019 0.6732373840000037
1.31625000000019 0.6737364989999719
1.31850000000019 0.680099556000016
1.32075000000019 0.6749622529999897
1.32300000000019 0.6831680139999889
1.32525000000019 0.6706979170000409
1.32750000000019 0.6759387079999897
1.32975000000019 0.6806566019999991
1.33200000000019 0.6710443879999843
1.33425000000019 0.6734023680000405
1.33650000000019 0.6759490659999869
1.33875000000019 0.6723103479999963
1.34100000000019 0.6732480399999758
1.3432500000002 0.6714884770000253
1.3455000000002 0.6736692869999956
1.3477500000002 0.6731886800000098
1.3500000000002 0.6732471349999969
1.3522500000002 0.6730095249999977
1.3545000000002 0.672924117999969
1.3567500000002 0.6722288500000104
1.3590000000002 0.6757447420000062
1.3612500000002 0.6750424449999741
1.3635000000002 0.6776706250000188
1.3657500000002 0.6777848500000232
1.3680000000002 0.6759442249999665
1.3702500000002 0.6733049930000448
1.3725000000002 0.6726734490000013
1.3747500000002 0.671895572999972
1.3770000000002 0.6739806599999838
1.3792500000002 0.6780884050000395
1.3815000000002 0.6742868309999608
1.3837500000002 0.673127414000021
1.3860000000002 0.6719029810000166
1.3882500000002 0.6787416939999957
1.3905000000002 0.6785444949999828
1.3927500000002 0.6729450180000072
1.3950000000002 0.6752843620000135
1.3972500000002 0.6871373509999898
1.3995000000002 0.6909386359999985
1.4017500000002 0.6725979059999645
1.4040000000002 0.6742886030000363
1.4062500000002 0.6793352999999911
1.4085000000002 0.6782844570000179
1.4107500000002 0.6755326729999638
1.4130000000002 0.6748367760000065
1.41525000000021 0.6769143920000147
1.41750000000021 0.6754518259999713
1.41975000000021 0.6742047830000502
1.42200000000021 0.6734496400000012
1.42425000000021 0.6739507460000027
1.42650000000021 0.6782692039999461
1.42875000000021 0.6739042980000249
1.43100000000021 0.6739234060000285
1.43325000000021 0.674723991999997
1.43550000000021 0.6743413939999527
1.43775000000021 0.6735447870000257
1.44000000000021 0.6748823880000145
1.44225000000021 0.6755792579999707
1.44450000000021 0.6730401359999973
1.44675000000021 0.677480729000024
1.44900000000021 0.6731440030000044
1.45125000000021 0.6792746309999984
1.45350000000021 0.6838790399999652
1.45575000000021 0.6770211209999957
1.45800000000021 0.6729859360000319
1.46025000000021 0.6718888130000096
1.46250000000021 0.6818591609999771
1.46475000000021 0.6730596550000314
1.46700000000021 0.6761993979999943
1.46925000000021 0.6724580669999796
1.47150000000021 0.6834343300000114
1.47375000000021 0.676809129999981
1.47600000000021 0.6716979230000106
1.47825000000021 0.6732846510000172
1.48050000000021 0.6769085249999875
1.48275000000021 0.6867291840000007
1.48500000000021 0.6774348710000027
1.48725000000021 0.675914430999967
1.48950000000022 0.6726747310000292
1.49175000000022 0.6765624519999847
1.49400000000022 0.6761184470000217
1.49625000000022 0.6724832909999918
1.49850000000022 0.6722896719999767
1.50075000000022 0.6731570910000073
1.50300000000022 0.6711078430000157
1.50525000000022 0.6737124150000113
1.50750000000022 0.6761463159999721
1.50975000000022 0.6719070409999972
1.51200000000022 0.6754559560000075
1.51425000000022 0.6770222819999958
1.51650000000022 0.6730202969999937
1.51875000000022 0.6716180239999971
1.52100000000022 0.6712271450000458
1.52325000000022 0.671403497999961
1.52550000000022 0.6726352830000337
1.52775000000022 0.6709348960000057
1.53000000000022 0.6722809959999836
1.53225000000022 0.6752586759999986
1.53450000000022 0.6763710440000068
1.53675000000022 0.672580972999981
1.53900000000022 0.6713630240000157
1.54125000000022 0.6718636300000185
1.54350000000022 0.6728859569999486
1.54575000000022 0.6728291860000013
1.54800000000022 0.6731011230000377
1.55025000000022 0.6824251879999679
1.55250000000022 0.6771232760000316
1.55475000000022 0.6724527849999618
1.55700000000022 0.6704972290000342
1.55925000000022 0.6725092589999804
1.56150000000023 0.678263252000022
1.56375000000023 0.6708321840000053
1.56600000000023 0.676131550999969
1.56825000000023 0.6722421389999909
1.57050000000023 0.6750963580000189
1.57275000000023 0.6702511519999916
1.57500000000023 0.6730860890000372
1.57725000000023 0.6754466909999906
1.57950000000023 0.6720475710000073
1.58175000000023 0.671939019999968
1.58400000000023 0.6734569619999888
1.58625000000023 0.6715723300000036
1.58850000000023 0.6710041990000377
1.59075000000023 0.6722707099999639
1.59300000000023 0.6757193770000072
1.59525000000023 0.685816017000036
1.59750000000023 0.677690522999967
1.59975000000023 0.6727389079999853
1.60200000000023 0.6701902519999976
1.60425000000023 0.6750008920000141
1.60650000000023 0.6721871620000002
1.60875000000023 0.6709644560000356
1.61100000000023 0.6722953859999734
1.61325000000023 0.6722908400000165
1.61550000000023 0.6690773909999734
1.61775000000023 0.6674581830000079
1.62000000000023 0.671993499999985
1.62225000000023 0.6704664110000067
1.62450000000023 0.6742513230000213
1.62675000000023 0.6725841219999893
1.62900000000023 0.6822649520000255
1.63125000000023 0.6714227829999686
1.63350000000023 0.6794305189999932
1.63575000000024 0.667810830999997
1.63800000000024 0.6714727519999997
1.64025000000024 0.6697488940000085
1.64250000000024 0.6659105749999981
1.64475000000024 0.6782684670000094
1.64700000000024 0.6694779100000119
1.64925000000024 0.6673863830000073
1.65150000000024 0.6671535149999954
1.65375000000024 0.6691070999999624
1.65600000000024 0.6674550980000049
1.65825000000024 0.6702117430000385
1.66050000000024 0.6680917019999697
1.66275000000024 0.6699727729999836
1.66500000000024 0.6685817290000386
1.66725000000024 0.668932347000009
1.66950000000024 0.6687223069999959
1.67175000000024 0.668947414999991
1.67400000000024 0.669037110999966
1.67625000000024 0.6798487430000364
1.67850000000024 0.6706083589999707
1.68075000000024 0.6692825150000203
1.68300000000024 0.6712520259999906
1.68525000000024 0.66912462800002
1.68750000000024 0.6682917850000081
1.68975000000024 0.668735201000004
1.69200000000024 0.6686964579999994
1.69425000000024 0.668009268999981
1.69650000000024 0.6694908860000055
1.69875000000024 0.6670777129999692
1.70100000000024 0.6681560810000065
1.70325000000024 0.6676508909999939
1.70550000000024 0.6684175350000032
1.70775000000025 0.6670231940000235
1.71000000000025 0.6667678499999852
1.71225000000025 0.6693378049999978
1.71450000000025 0.6777578470000094
1.71675000000025 0.6673521559999926
1.71900000000025 0.6662977240000032
1.72125000000025 0.6691099349999945
1.72350000000025 0.6674285280000163
1.72575000000025 0.666616375999979
1.72800000000025 0.6716564480000216
1.73025000000025 0.6672020849999853
1.73250000000025 0.6706557530000055
1.73475000000025 0.6808673759999806
1.73700000000025 0.6711438620000081
1.73925000000025 0.6660321210000006
1.74150000000025 0.665968131999989
1.74375000000025 0.6662981930000456
1.74600000000025 0.6668764969999756
1.74825000000025 0.6670938400000068
1.75050000000025 0.6681750110000166
1.75275000000025 0.6653807229999984
1.75500000000025 0.6700290519999612
1.75725000000025 0.6653628990000016
1.75950000000025 0.6654644800000256
1.76175000000025 0.6705815639999742
1.76400000000025 0.6662687799999958
1.76625000000025 0.6808718210000393
1.76850000000025 0.666728116999991
1.77075000000025 0.6663587470000039
1.77300000000025 0.6643700629999785
1.77525000000025 0.6641702659999851
1.77750000000025 0.6648277640000515
1.77975000000025 0.6664371219999907
1.78200000000026 0.663537195999993
1.78425000000026 0.6648195029999897
1.78650000000026 0.6648061999999868
1.78875000000026 0.6695683259999896
1.79100000000026 0.6640363730000445
1.79325000000026 0.6642422399999646
1.79550000000026 0.6646546179999859
1.79775000000026 0.6729760350000333
1.80000000000026 0.6664050690000067
1.80225000000026 0.6656421929999965
1.80450000000026 0.6637366389999784
1.80675000000026 0.6631910990000165
1.80900000000026 0.6633999320000044
1.81125000000026 0.6640569840000126
1.81350000000026 0.6660329819999902
1.81575000000026 0.6640830649999998
1.81800000000026 0.6656995849999703
1.82025000000026 0.660838549999994
1.82250000000026 0.6647671550000496
1.82475000000026 0.6628382299999771
1.82700000000026 0.6631985149999764
1.82925000000026 0.662056127000028
1.83150000000026 0.6669128489999707
1.83375000000026 0.6647149110000328
1.83600000000026 0.6658458999999652
1.83825000000026 0.6638119980000283
1.84050000000026 0.665361474000008
1.84275000000026 0.6636365299999625
1.84500000000026 0.6604439460000435
1.84725000000026 0.6647955259999776
1.84950000000026 0.6653353309999943
1.85175000000026 0.6718813400000272
1.85400000000026 0.6624578159999714
1.85625000000027 0.6622063350000076
1.85850000000027 0.664509742000007
1.86075000000027 0.6598489919999793
1.86300000000027 0.6623300919999906
1.86525000000027 0.6619546780000292
1.86750000000027 0.6659275580000212
1.86975000000027 0.6606391749999716
1.87200000000027 0.6606967370000234
1.87425000000027 0.662200734999999
1.87650000000027 0.6621275859999969
1.87875000000027 0.662672329999964
1.88100000000027 0.6646831460000158
1.88325000000027 0.6610287379999704
1.88550000000027 0.6607800170000928
1.88775000000027 0.6595171229998869
1.89000000000027 0.6641614560001017
1.89225000000027 0.6606805709999435
1.89450000000027 0.6624693410000191
1.89675000000027 0.6597404499999584
1.89900000000027 0.6616883269999789
1.90125000000027 0.6623138240000799
1.90350000000027 0.6599554609999814
1.90575000000027 0.6636723149999852
1.90800000000027 0.662797922999971
1.91025000000027 0.656117575000053
1.91250000000027 0.6599197319999348
1.91475000000027 0.6582876720000286
1.91700000000027 0.6625325759999896
1.91925000000027 0.6568616600000041
1.92150000000027 0.6576500009999791
1.92375000000027 0.6619866770000726
1.92600000000027 0.6578172370000175
1.92825000000028 0.6562683209999705
1.93050000000028 0.6582019039999523
1.93275000000028 0.6630334920000678
1.93500000000028 0.6618591870000046
1.93725000000028 0.6592486399999871
1.93950000000028 0.658396684999957
1.94175000000028 0.6578607039999724
1.94400000000028 0.6595618130000958
1.94625000000028 0.6591002719999324
1.94850000000028 0.6562518590000082
1.95075000000028 0.6556017159999783
1.95300000000028 0.6555165419999867
1.95525000000028 0.6553520250000702
1.95750000000028 0.663127218999989
1.95975000000028 0.6585213639999665
1.96200000000028 0.6607650010000725
1.96425000000028 0.6550951680000026
1.96650000000028 0.6569078809999382
1.96875000000028 0.6568002310000338
1.97100000000028 0.665554828999916
1.97325000000028 0.6600103060000038
1.97550000000028 0.6599465070000861
1.97775000000028 0.660670161999974
1.98000000000028 0.6566134910000301
1.98225000000028 0.6567836240000133
1.98450000000028 0.6730439129999013
1.98675000000028 0.6595539200000076
1.98900000000028 0.6553919369999903
1.99125000000028 0.657867269999997
1.99350000000028 0.6589165720000665
1.99575000000028 0.6600022709999394
1.99800000000028 0.6599691769999936
2.00025000000028 0.6583428020001065
2.00250000000029 0.6651984330000005
2.00475000000029 0.6554417009999725
2.00700000000029 0.660852484999964
2.00925000000029 0.6563653670000349
2.01150000000029 0.658744818999935
2.01375000000029 0.6546089910000319
2.01600000000029 0.6590685649999841
2.01825000000029 0.6565931249999721
2.02050000000029 0.6566364010000143
2.02275000000029 0.6559084620000704
2.02500000000029 0.6572987729999795
2.02725000000029 0.6558667980000337
2.02950000000029 0.6593869269999004
2.03175000000029 0.6649956170000451
2.03400000000029 0.6561755579999726
2.03625000000029 0.6551140280000709
2.03850000000029 0.6556486349999204
2.04075000000029 0.6572983530001011
2.0430000000003 0.6533903359999158
2.0452500000003 0.6567318310000019
2.0475000000003 0.6574646669999993
2.0497500000003 0.6588188870000522
2.0520000000003 0.658887510999989
2.0542500000003 0.6547959979999405
2.0565000000003 0.6542069570000422
2.0587500000003 0.6524042409999993
2.0610000000003 0.6538025680000601
2.0632500000003 0.6551896779999424
2.0655000000003 0.6581041770000411
2.0677500000003 0.6526769959999683
2.0700000000003 0.6582454839999627
2.0722500000003 0.6516746830000102
2.0745000000003 0.6569580830000632
2.0767500000003 0.6548492819999865
2.0790000000003 0.655426289999923
2.0812500000003 0.6553801490000524
2.0835000000003 0.6535911979999582
2.08575000000031 0.6562691010000208
2.08800000000031 0.6580496230000108
2.09025000000031 0.6551110289999542
2.09250000000031 0.6566822110000885
2.09475000000031 0.6553047179999112
2.09700000000031 0.6583551660000921
2.09925000000031 0.6556802329999982
2.10150000000031 0.6549628459999894
2.10375000000031 0.657009386000027
2.10600000000031 0.6524556259998917
2.10825000000031 0.6587675150000223
2.11050000000031 0.6533192510000845
2.11275000000031 0.6575203889999557
2.11500000000031 0.6584280089999766
2.11725000000031 0.6540140079999901
2.11950000000031 0.6530055570000286
2.12175000000031 0.6561677400000008
2.12400000000031 0.6551498789999641
2.12625000000031 0.6525438180000265
2.12850000000032 0.6550277070000448
2.13075000000032 0.6533632769999258
2.13300000000032 0.6535480019999795
2.13525000000032 0.6532756630000449
2.13750000000032 0.6537002910000638
2.13975000000032 0.6544305559999657
2.14200000000032 0.6576951129999316
2.14425000000032 0.6564505510000345
2.14650000000032 0.6551677200000086
2.14875000000032 0.653090227000007
2.15100000000032 0.6525280009999506
2.15325000000032 0.6573238000000856
2.15550000000032 0.6569083819999832
2.15775000000032 0.6584887230000049
2.16000000000032 0.6532943060000207
2.16225000000032 0.6561844309999287
2.16450000000032 0.6659181600000466
2.16675000000032 0.6530701609999596
2.16900000000032 0.6503632760000073
2.17125000000033 0.6506735760000311
2.17350000000033 0.650647628999991
2.17575000000033 0.6571536689999675
2.17800000000033 0.6688208990000248
2.18025000000033 0.65290630100003
2.18250000000033 0.6490032799999881
2.18475000000033 0.6498701389999724
2.18700000000033 0.6574674370000366
2.18925000000033 0.65406424899993
2.19150000000033 0.6554246230000444
2.19375000000033 0.6523857949999865
2.19600000000033 0.6524395559999903
2.19825000000033 0.6551275880000276
2.20050000000033 0.6534739229999786
2.20275000000033 0.6537814370000206
2.20500000000033 0.6545138509999333
2.20725000000033 0.6597825680000824
2.20950000000033 0.6525662540000212
2.21175000000033 0.6477787719999242
2.21400000000034 0.6524457420000545
2.21625000000034 0.6523976889999403
2.21850000000034 0.6513926490000586
2.22075000000034 0.6516102159999946
2.22300000000034 0.6536406640000223
2.22525000000034 0.6529260249999425
2.22750000000034 0.6542898170000626
2.22975000000034 0.6499026729999287
2.23200000000034 0.6543780650000599
2.23425000000034 0.6499588619999486
2.23650000000034 0.6500393750000057
2.23875000000034 0.6532159500000034
2.24100000000034 0.6549529820000544
2.24325000000034 0.653809158999934
2.24550000000034 0.6530250560000468
2.24775000000034 0.6519883309999841
2.25000000000034 0.6582229079999706
2.25225000000034 0.6504696609999883
2.25450000000034 0.6506649450000168
2.25675000000035 0.6514630249999982
2.25900000000035 0.6510694940000121
2.26125000000035 0.6497919470000397
2.26350000000035 0.6538415779999696
2.26575000000035 0.6509060680000402
2.26800000000035 0.6531361629999992
2.27025000000035 0.6525557509999089
2.27250000000035 0.653013298000019
2.27475000000035 0.6519858070000737
2.27700000000035 0.6517327239999986
2.27925000000035 0.6524485939999067
2.28150000000035 0.6542474470001025
2.28375000000035 0.6484860519999529
2.28600000000035 0.6516633640000009
2.28825000000035 0.6529236610000453
2.29050000000035 0.6530037109999967
2.29275000000035 0.6476415969999607
2.29500000000035 0.6487468149999813
2.29725000000035 0.6481469999999945
2.29950000000036 0.652678581000032
2.30175000000036 0.6518447989999459
2.30400000000036 0.6529974960000118
2.30625000000036 0.6543588629999704
2.30850000000036 0.6583819429999949
2.31075000000036 0.6499068800000032
2.31300000000036 0.6506962820000126
2.31525000000036 0.6531465900000057
2.31750000000036 0.6553753620000862
2.31975000000036 0.6532876269999406
2.32200000000036 0.6495479750000186
2.32425000000036 0.6621980789999498
2.32650000000036 0.6525952560000405
2.32875000000036 0.6592405999999755
2.33100000000036 0.6524083479999945
2.33325000000036 0.6582440500000075
2.33550000000036 0.6541554970000334
2.33775000000036 0.6584004290000394
2.34000000000036 0.654943473000003
2.34225000000037 0.6618321339999511
2.34450000000037 0.650902651000024
2.34675000000037 0.65140236000002
2.34900000000037 0.650331281999911
2.35125000000037 0.6506845610000482
2.35350000000037 0.6551236100000324
2.35575000000037 0.6490222379999295
2.35800000000037 0.651779992999991
2.36025000000037 0.6498614270000189
2.36250000000037 0.6522241590000704
2.36475000000037 0.6463109549999899
2.36700000000037 0.6483904739999389
2.36925000000037 0.6523100299999669
2.37150000000037 0.6493693700000449
2.37375000000037 0.6534257089999755
2.37600000000037 0.6548029799999995
2.37825000000037 0.650184907000039
2.38050000000037 0.6501789769999959
2.38275000000037 0.6504421419999744
2.38500000000038 0.653623246000052
2.38725000000038 0.6460759949999328
2.38950000000038 0.6503004520000104
2.39175000000038 0.6525811100000283
2.39400000000038 0.6478087320000441
2.39625000000038 0.6518484969999463
2.39850000000038 0.648017450999987
2.40075000000038 0.6492961129999912
2.40300000000038 0.6517185960000234
2.40525000000038 0.6539305480000621
2.40750000000038 0.6487728669999342
2.40975000000038 0.652688448000049
2.41200000000038 0.649537496999983
2.41425000000038 0.6580100600000378
2.41650000000038 0.6490333629999441
2.41875000000038 0.651238506000027
2.42100000000038 0.6486004459999322
2.42325000000038 0.6468339630000628
2.42550000000039 0.6601565519999895
2.42775000000039 0.6597757939999838
2.43000000000039 0.649623087000009
2.43225000000039 0.6496862200000351
2.43450000000039 0.6530987649999815
2.43675000000039 0.6516609779999953
2.43900000000039 0.6502128270000185
2.44125000000039 0.6529837350000207
2.44350000000039 0.6502610259999528
2.44575000000039 0.650039531999937
2.44800000000039 0.6546454799999992
2.45025000000039 0.6506182370000033
2.45250000000039 0.658025680000037
2.45475000000039 0.6533798279999701
2.45700000000039 0.6504651440000089
2.45925000000039 0.6530752050000501
2.46150000000039 0.6496153030000187
2.46375000000039 0.6554977609999924
2.46600000000039 0.6555624200000238
2.4682500000004 0.6510006080000039
2.4705000000004 0.6487393129999646
2.4727500000004 0.6497949719999951
2.4750000000004 0.6501313659999823
2.4772500000004 0.6492349090000289
2.4795000000004 0.6496405269999741
2.4817500000004 0.6507608890000256
2.4840000000004 0.6496651950000114
2.4862500000004 0.6474930229999245
2.4885000000004 0.6507480380000743
2.4907500000004 0.6498341139999866
2.4930000000004 0.6517351420000068
2.4952500000004 0.6500524150000047
2.4975000000004 0.6674213599999348


==> Images/Results/sourcebeam_timesteptimes_ref_m1.txt <==
t steptime
0.0 0.021435125
0.00225000000000035 0.026126888
0.0045000000000007 0.030173498999999993
0.00675000000000106 0.03454907800000001
0.00900000000000141 0.050239963
0.0112500000000018 0.046979102999999994
0.0135000000000021 0.049507285999999984
0.0157500000000025 0.052288027000000015
0.0180000000000028 0.054855509000000024
0.0202500000000032 0.05817486999999999
0.0225000000000035 0.06129568400000002
0.0247500000000039 0.06459556300000002
0.0270000000000042 0.06705951199999993
0.0292500000000046 0.07052128000000002
0.0315000000000049 0.072781243
0.0337500000000053 0.07547279100000004
0.0360000000000056 0.07970765599999996
0.038250000000006 0.081264098
0.0405000000000063 0.08335458299999998
0.0427500000000067 0.085435178
0.045000000000007 0.08770203499999996
0.0472500000000074 0.0904235470000001
0.0495000000000077 0.09257027299999998
0.0517500000000081 0.09592565200000003
0.0540000000000084 0.09688012000000001
0.0562500000000088 0.10102705599999995
0.0585000000000091 0.10110917600000002
0.0607500000000095 0.103792404
0.0630000000000098 0.10642645299999987
0.0652500000000102 0.10734386200000001
0.0675000000000105 0.1113453419999999
0.0697500000000109 0.11329644100000014
0.0720000000000112 0.11370890199999995
0.0742500000000116 0.11756222499999991
0.0765000000000119 0.11951004100000029
0.0787500000000123 0.12129442299999971
0.0810000000000126 0.12312860700000039
0.083250000000013 0.12438162399999975
0.0855000000000133 0.12838668600000025
0.0877500000000137 0.12889808199999964
0.090000000000014 0.12993497300000012
0.0922500000000143 0.13178964700000018
0.0945000000000147 0.13720003899999966
0.096750000000015 0.13881736300000025
0.0990000000000154 0.14270110199999975
0.101250000000016 0.14164901799999985
0.103500000000016 0.14275049700000064
0.105750000000016 0.14750864099999994
0.108000000000017 0.15025151800000014
0.110250000000017 0.14717974499999986
0.112500000000017 0.15107927900000018
0.114750000000018 0.15280652499999992
0.117000000000018 0.1561260829999993
0.119250000000019 0.15634795400000012
0.121500000000019 0.15822222700000044
0.123750000000019 0.16109369399999984
0.12600000000002 0.16278486599999997
0.12825000000002 0.1647968930000001
0.13050000000002 0.1677736869999995
0.132750000000021 0.16856455500000056
0.135000000000021 0.1703750089999998
0.137250000000021 0.1715314130000003
0.139500000000022 0.17111738799999987
0.141750000000022 0.17764637500000013
0.144000000000022 0.17659783299999976
0.146250000000023 0.17989150899999995
0.148500000000023 0.18166366999999983
0.150750000000024 0.18332791500000045
0.153000000000024 0.18152159399999945
0.155250000000024 0.18457268900000035
0.157500000000025 0.1883762880000006
0.159750000000025 0.18823212699999914
0.162000000000025 0.19356944499999962
0.164250000000026 0.18913021800000074
0.166500000000026 0.19180063099999956
0.168750000000026 0.19774498199999968
0.171000000000027 0.1976828830000006
0.173250000000027 0.1990743590000008
0.175500000000028 0.19809049199999862
0.177750000000028 0.2018503040000006
0.180000000000028 0.20525741099999983
0.182250000000029 0.20653808399999996
0.184500000000029 0.2104619060000008
0.186750000000029 0.21096316999999942
0.18900000000003 0.21009980600000056
0.19125000000003 0.21285907199999876
0.19350000000003 0.2120410770000003
0.195750000000031 0.21555437199999972
0.198000000000031 0.2159734740000001
0.200250000000032 0.21833784000000023
0.202500000000032 0.21571901599999954
0.204750000000032 0.22271142499999996
0.207000000000033 0.22461649600000122
0.209250000000033 0.2237706339999992
0.211500000000033 0.2251244880000005
0.213750000000034 0.22787911700000052
0.216000000000034 0.2260288329999991
0.218250000000034 0.22801392999999948
0.220500000000035 0.2311394480000004
0.222750000000035 0.22890967100000026
0.225000000000036 0.23413217400000086
0.227250000000036 0.23500015999999846
0.229500000000036 0.23267424100000156
0.231750000000037 0.2373229179999985
0.234000000000037 0.23869977400000053
0.236250000000037 0.23760269399999956
0.238500000000038 0.2393205260000002
0.240750000000038 0.2391983670000002
0.243000000000038 0.24050978700000059
0.245250000000039 0.24078072100000014
0.247500000000039 0.24285265299999992
0.24975000000004 0.24289555700000065
0.25200000000004 0.2448403379999995
0.25425000000004 0.24814316599999842
0.256500000000041 0.2469557110000018
0.258750000000041 0.24862148300000086
0.261000000000041 0.24703237999999672
0.263250000000042 0.25160934800000234
0.265500000000042 0.24921467699999766
0.267750000000042 0.24998846200000102
0.270000000000043 0.2538577360000005
0.272250000000043 0.2529741449999996
0.274500000000044 0.25136099200000217
0.276750000000044 0.25538910199999876
0.279000000000044 0.2543619849999992
0.281250000000045 0.2595059430000006
0.283500000000045 0.2541190869999994
0.285750000000045 0.2583827350000014
0.288000000000046 0.2618443139999975
0.290250000000046 0.26371730299999996
0.292500000000046 0.26103611300000296
0.294750000000047 0.26614355299999914
0.297000000000047 0.26378816699999774
0.299250000000048 0.26332534500000193
0.301500000000048 0.2671745560000005
0.303750000000048 0.2640612159999982
0.306000000000049 0.26476752099999956
0.308250000000049 0.26769615700000315
0.310500000000049 0.2653389269999984
0.31275000000005 0.2696652059999991
0.31500000000005 0.2686027820000021
0.31725000000005 0.26989179199999924
0.319500000000051 0.27333496800000034
0.321750000000051 0.27308048899999804
0.324000000000052 0.273563707000001
0.326250000000052 0.27271895499999843
0.328500000000052 0.2765124150000027
0.330750000000053 0.27565064399999883
0.333000000000053 0.275015376999999
0.335250000000053 0.276128712000002
0.337500000000054 0.27574039199999945
0.339750000000054 0.2800714820000003
0.342000000000054 0.2804800519999979
0.344250000000055 0.2829178270000021
0.346500000000055 0.28101587299999764
0.348750000000056 0.28085958000000133
0.351000000000056 0.2800723970000014
0.353250000000056 0.2831304459999977
0.355500000000057 0.2851178420000018
0.357750000000057 0.2855755870000003
0.360000000000057 0.2838490209999982
0.362250000000058 0.2889264450000013
0.364500000000058 0.28835576699999876
0.366750000000058 0.28745505500000235
0.369000000000059 0.2897719549999991
0.371250000000059 0.28993341500000014
0.37350000000006 0.2915111169999989
0.37575000000006 0.2930920260000036
0.37800000000006 0.2924623109999942
0.380250000000061 0.2913131630000052
0.382500000000061 0.2954476269999944
0.384750000000061 0.2989394080000025
0.387000000000062 0.2946203529999991
0.389250000000062 0.2965908749999997
0.391500000000062 0.29594697499999967
0.393750000000063 0.2928332150000017
0.396000000000063 0.29467410699999874
0.398250000000063 0.29601545399999907
0.400500000000064 0.2979338029999994
0.402750000000064 0.29671370300000177
0.405000000000065 0.29710122000000183
0.407250000000065 0.2986643380000018
0.409500000000065 0.3009369090000007
0.411750000000066 0.29666229000000044
0.414000000000066 0.3001453199999986
0.416250000000066 0.3015066090000005
0.418500000000067 0.3001329069999983
0.420750000000067 0.30402242299999926
0.423000000000067 0.2973920310000011
0.425250000000068 0.3014379290000022
0.427500000000068 0.2970115089999936
0.429750000000069 0.3011702670000034
0.432000000000069 0.30130528699999815
0.434250000000069 0.30200437700000293
0.43650000000007 0.3004244159999985
0.43875000000007 0.3029190549999967
0.44100000000007 0.3029592440000002
0.443250000000071 0.3018235520000019
0.445500000000071 0.3056352600000025
0.447750000000071 0.30209520500000053
0.450000000000072 0.3013272520000001
0.452250000000072 0.3040885619999969
0.454500000000073 0.30124283399999996
0.456750000000073 0.30233060500000164
0.459000000000073 0.301682796999998
0.461250000000074 0.2993471270000043
0.463500000000074 0.3045914629999942
0.465750000000074 0.3020915250000016
0.468000000000075 0.30671663000000393
0.470250000000075 0.3036193869999977
0.472500000000075 0.304595882000001
0.474750000000076 0.3041802979999986
0.477000000000076 0.30563510500000035
0.479250000000077 0.3030555469999996
0.481500000000077 0.30168502299999744
0.483750000000077 0.3041646730000025
0.486000000000078 0.29878558000000055
0.488250000000078 0.30447525600000347
0.490500000000078 0.302126482999995
0.492750000000079 0.30260981200000003
0.495000000000079 0.30162529600000454
0.497250000000079 0.3069403789999967
0.49950000000008 0.3018643150000031
0.50175000000008 0.30001039599999757
0.50400000000008 0.3020732199999969
0.506250000000081 0.3047270660000052
0.508500000000081 0.30239060199999557
0.510750000000081 0.306106333999999
0.513000000000082 0.30400738100000524
0.515250000000082 0.30369893399999626
0.517500000000082 0.3017124289999984
0.519750000000083 0.301917925000005
0.522000000000083 0.3006695779999973
0.524250000000083 0.30298437300000103
0.526500000000084 0.30361347299999863
0.528750000000084 0.3036285949999993
0.531000000000084 0.30271495899999934
0.533250000000084 0.3088822550000003
0.535500000000085 0.3013438959999988
0.537750000000085 0.3008984750000039
0.540000000000085 0.30021725599999627
0.542250000000086 0.3055756150000022
0.544500000000086 0.3045358290000024
0.546750000000086 0.30423804099999785
0.549000000000087 0.30398830699999735
0.551250000000087 0.305909984000003
0.553500000000087 0.3068200650000037
0.555750000000088 0.30317017599999474
0.558000000000088 0.30320892200000316
0.560250000000088 0.3022934649999982
0.562500000000088 0.3029654389999976
0.564750000000089 0.30205504300000285
0.567000000000089 0.3014896899999968
0.569250000000089 0.30298008000000465
0.57150000000009 0.3046297510000002
0.57375000000009 0.3069970809999987
0.57600000000009 0.3066545710000028
0.578250000000091 0.3052809689999947
0.580500000000091 0.3067666339999988
0.582750000000091 0.30483492900000186
0.585000000000092 0.30474323500000366
0.587250000000092 0.3017094539999974
0.589500000000092 0.3052249180000004
0.591750000000092 0.3101163119999981
0.594000000000093 0.30297448600000365
0.596250000000093 0.3089131649999999
0.598500000000093 0.30416735499999703
0.600750000000094 0.30848771099999794
0.603000000000094 0.3014027330000033
0.605250000000094 0.3036966370000016
0.607500000000095 0.30134107299999613
0.609750000000095 0.300896680000001
0.612000000000095 0.30230965200000526
0.614250000000096 0.30458934699998963
0.616500000000096 0.3102530800000096
0.618750000000096 0.30607187799999735
0.621000000000096 0.3079681269999952
0.623250000000097 0.3040200430000084
0.625500000000097 0.307960542999993
0.627750000000097 0.3053166730000072
0.630000000000098 0.30354613299999755
0.632250000000098 0.30017456800000275
0.634500000000098 0.30606769499999587
0.636750000000099 0.30395660599999985
0.639000000000099 0.3056573110000045
0.641250000000099 0.3072746129999899
0.6435000000001 0.3093600190000103
0.6457500000001 0.30377288500000077
0.6480000000001 0.30565955599999484
0.6502500000001 0.3049610239999936
0.652500000000101 0.30583481000000745
0.654750000000101 0.30093336400000226
0.657000000000101 0.25038359900000273
0.659250000000102 0.22790170499999363
0.661500000000102 0.23131102499999656
0.663750000000102 0.23059904699999834
0.666000000000103 0.22997458100000756
0.668250000000103 0.22734160299999928
0.670500000000103 0.2300014329999982
0.672750000000104 0.22361748800000214
0.675000000000104 0.2250814199999951
0.677250000000104 0.2266620099999983
0.679500000000104 0.22556292500000552
0.681750000000105 0.224479364000004
0.684000000000105 0.22913397699998939
0.686250000000105 0.22930447299999912
0.688500000000106 0.22987678400001244
0.690750000000106 0.23095970299999635
0.693000000000106 0.2266721240000038
0.695250000000107 0.2288994529999968
0.697500000000107 0.23255858599999613
0.699750000000107 0.22960508399999924
0.702000000000108 0.23114840099999867
0.704250000000108 0.22765244900000425
0.706500000000108 0.2297025299999973
0.708750000000108 0.22725223700000186
0.711000000000109 0.2300329530000056
0.713250000000109 0.2297783019999997
0.715500000000109 0.2269809669999887
0.71775000000011 0.22757155500001147
0.72000000000011 0.23030267599999377
0.72225000000011 0.22541638600000624
0.724500000000111 0.2301756159999968
0.726750000000111 0.22739053499999784
0.729000000000111 0.22961749600000303
0.731250000000112 0.226498761000002
0.733500000000112 0.22524014799999748
0.735750000000112 0.2272227990000033
0.738000000000112 0.22700083099999802
0.740250000000113 0.23014504799999713
0.742500000000113 0.22531144699999572
0.744750000000113 0.2294586780000003
0.747000000000114 0.22569003099999918
0.749250000000114 0.22758323000000757
0.751500000000114 0.22498017299999162
0.753750000000115 0.226049457000002
0.756000000000115 0.2278135110000079
0.758250000000115 0.23096930099998758
0.760500000000116 0.22575369100000842
0.762750000000116 0.22570265400000267
0.765000000000116 0.22578426799999818
0.767250000000116 0.22581605899999602
0.769500000000117 0.2270751180000019
0.771750000000117 0.22442741199999716
0.774000000000117 0.227261936000005
0.776250000000118 0.22560436499999525
0.778500000000118 0.22664356100000305
0.780750000000118 0.23136472800000263
0.783000000000119 0.22457759499999952
0.785250000000119 0.2311882030000021
0.787500000000119 0.22803737499999954
0.78975000000012 0.22462595999999735
0.79200000000012 0.22381702100000211
0.79425000000012 0.2303559679999978
0.79650000000012 0.22489208700000063
0.798750000000121 0.22634517299999857
0.801000000000121 0.22756414500000233
0.803250000000121 0.22460889999999267
0.805500000000122 0.22958420400000534
0.807750000000122 0.2270210800000001
0.810000000000122 0.22394201199999486
0.812250000000123 0.22554777999999942
0.814500000000123 0.22378230099999996
0.816750000000123 0.2244254020000085
0.819000000000124 0.22999291499999686
0.821250000000124 0.2272133059999959
0.823500000000124 0.22692920400000105
0.825750000000124 0.22638657500000647
0.828000000000125 0.2218165259999978
0.830250000000125 0.22607030099999292
0.832500000000125 0.22896188600000755
0.834750000000126 0.2244706789999924
0.837000000000126 0.22882603800000823
0.839250000000126 0.22700528999999392
0.841500000000127 0.22534727600000792
0.843750000000127 0.22911028000000044
0.846000000000127 0.224655982999991
0.848250000000128 0.2259284060000084
0.850500000000128 0.22489390299999457
0.852750000000128 0.23158829499999456
0.855000000000128 0.22641059300001132
0.857250000000129 0.22609800699999028
0.859500000000129 0.2263390629999975
0.861750000000129 0.2221035180000115
0.86400000000013 0.2276294899999982
0.86625000000013 0.22621251500000028
0.86850000000013 0.2279847410000002
0.870750000000131 0.22477207199999327
0.873000000000131 0.22433615200000645
0.875250000000131 0.22402097699999501
0.877500000000132 0.2282724920000021
0.879750000000132 0.2257251449999984
0.882000000000132 0.22402023000000781
0.884250000000132 0.22686086499999192
0.886500000000133 0.2272112859999993
0.888750000000133 0.22733840000000782
0.891000000000133 0.2255036569999902
0.893250000000134 0.22960337300000333
0.895500000000134 0.22872048199999995
0.897750000000134 0.22605437400000028
0.900000000000135 0.22633636400000512
0.902250000000135 0.22700344300000097
0.904500000000135 0.22626683000000014
0.906750000000136 0.22228617300000053
0.909000000000136 0.2260708689999973
0.911250000000136 0.23039453699999513
0.913500000000136 0.22635341400000186
0.915750000000137 0.22609343300000262
0.918000000000137 0.22335647699999583
0.920250000000137 0.22972924399999783
0.922500000000138 0.226615687000006
0.924750000000138 0.22752035899999612
0.927000000000138 0.22891220700000758
0.929250000000139 0.22905515399999388
0.931500000000139 0.22580409799999757
0.933750000000139 0.22733856099999628
0.936000000000139 0.22775215100000423
0.93825000000014 0.22261661900000718
0.94050000000014 0.22307052600000077
0.94275000000014 0.22790654799999288
0.945000000000141 0.22594221800000014
0.947250000000141 0.2239457619999996
0.949500000000141 0.22601890400000002
0.951750000000142 0.22408705499999826
0.954000000000142 0.225037221000008
0.956250000000142 0.22282491299999663
0.958500000000143 0.22242213399999855
0.960750000000143 0.2232212259999926
0.963000000000143 0.22584937100000957
0.965250000000143 0.22303559899999925
0.967500000000144 0.2222131209999958
0.969750000000144 0.22641838200000564
0.972000000000144 0.22453184799999804
0.974250000000145 0.2224755889999983
0.976500000000145 0.22022068900000136
0.978750000000145 0.22525663599999746
0.981000000000146 0.2202138480000002
0.983250000000146 0.21954416200000537
0.985500000000146 0.21871451299999478
0.987750000000147 0.22160275500000637
0.990000000000147 0.22183966099998997
0.992250000000147 0.2202917460000009
0.994500000000147 0.2217840020000068
0.996750000000148 0.21893083999999874
0.999000000000148 0.21835585699999172
1.00125000000015 0.21933179800001312
1.00350000000015 0.21850927399999875
1.00575000000015 0.2186674900000014
1.00800000000015 0.21882525399999508
1.01025000000015 0.21816514699999345
1.01250000000015 0.218389810000005
1.01475000000015 0.21957086499999434
1.01700000000015 0.21925984400000686
1.01925000000015 0.21927777700000206
1.02150000000015 0.2185578630000009
1.02375000000015 0.21908936599999151
1.02600000000015 0.22099199200000896
1.02825000000015 0.219642573999991
1.03050000000015 0.22110791299999732
1.03275000000015 0.22113999500000148
1.03500000000015 0.22048934400000064
1.03725000000015 0.2193593790000108
1.03950000000015 0.22016236999999705
1.04175000000015 0.22088974700000108
1.04400000000015 0.21993962700000225
1.04625000000015 0.2223791239999997
1.04850000000015 0.22054002899999148
1.05075000000016 0.2216483750000009
1.05300000000016 0.22221688700000186
1.05525000000016 0.22255345700000362
1.05750000000016 0.22068723699999282
1.05975000000016 0.22159794600000282
1.06200000000016 0.21993997900000295
1.06425000000016 0.22152906499999858
1.06650000000016 0.2199856179999955
1.06875000000016 0.22099541600000805
1.07100000000016 0.22413909699999124
1.07325000000016 0.22237082499999872
1.07550000000016 0.2227702650000083
1.07775000000016 0.22303861400000358
1.08000000000016 0.22332443999999896
1.08225000000016 0.22304677599998968
1.08450000000016 0.2237208000000095
1.08675000000016 0.22260419199999149
1.08900000000016 0.22716191700000365
1.09125000000016 0.22480659999999375
1.09350000000016 0.22307954300001143
1.09575000000016 0.22374718499999346
1.09800000000016 0.22345349900000144
1.10025000000016 0.22314836600000376
1.10250000000016 0.22679162999999392
1.10475000000016 0.22547308699999746
1.10700000000016 0.22707644700000174
1.10925000000016 0.22450957600000265
1.11150000000016 0.2248063899999977
1.11375000000016 0.2264053629999978
1.11600000000016 0.2221471300000104
1.11825000000016 0.22400116999999398
1.12050000000016 0.2235504249999991
1.12275000000017 0.2259252599999968
1.12500000000017 0.22512639100000342
1.12725000000017 0.2236942589999984
1.12950000000017 0.22481241300000931
1.13175000000017 0.22550258499998677
1.13400000000017 0.22329615000001013
1.13625000000017 0.22589546199999688
1.13850000000017 0.223913299000003
1.14075000000017 0.22346928700000035
1.14300000000017 0.22382741199999145
1.14525000000017 0.22839474799999948
1.14750000000017 0.2255301580000122
1.14975000000017 0.22592667199999994
1.15200000000017 0.22625900899998896
1.15425000000017 0.22737302400000203
1.15650000000017 0.223696970000006
1.15875000000017 0.22365452100000027
1.16100000000017 0.22694311600000105
1.16325000000017 0.2255892299999971
1.16550000000017 0.2241879249999954
1.16775000000017 0.22585393600000714
1.17000000000017 0.22513746399999945
1.17225000000017 0.2247173069999917
1.17450000000017 0.22500449300000014
1.17675000000017 0.22763182600000675
1.17900000000017 0.22417954099999804
1.18125000000017 0.22597792199999844
1.18350000000017 0.2291796119999958
1.18575000000017 0.22706448700000692
1.18800000000017 0.2272425620000007
1.19025000000017 0.22478932100000293
1.19250000000017 0.22841892999998947
1.19475000000017 0.22990732800001012
1.19700000000018 0.22875253299999088
1.19925000000018 0.23034362799999997
1.20150000000018 0.22963339400000393
1.20375000000018 0.2261213390000023
1.20600000000018 0.22606831899999236
1.20825000000018 0.22649198700000284
1.21050000000018 0.22646198099999992
1.21275000000018 0.22818010500000696
1.21500000000018 0.2281593149999992
1.21725000000018 0.22874956699999416
1.21950000000018 0.22716643600000452
1.22175000000018 0.23192086000000245
1.22400000000018 0.22959416799999133
1.22625000000018 0.2293381010000104
1.22850000000018 0.2306874839999864
1.23075000000018 0.2289198520000042
1.23300000000018 0.22851194599999758
1.23525000000018 0.23070323700001438
1.23750000000018 0.2279065669999909
1.23975000000018 0.23084522299998866
1.24200000000018 0.22997206100001222
1.24425000000018 0.23200298399999042
1.24650000000018 0.23529305400001022
1.24875000000018 0.23392108799998823
1.25100000000018 0.2322282260000179
1.25325000000018 0.23109639199998355
1.25550000000018 0.22988195400000677
1.25775000000018 0.23068738200001349
1.26000000000018 0.22802636800000187
1.26225000000018 0.22838240599998016
1.26450000000018 0.23217303699999547
1.26675000000018 0.22896559400001593
1.26900000000019 0.22799514199999749
1.27125000000019 0.2308554329999879
1.27350000000019 0.22825664800001277
1.27575000000019 0.22894018799999571
1.27800000000019 0.23300326099999324
1.28025000000019 0.23592739800000118
1.28250000000019 0.23538514000000532
1.28475000000019 0.23369822300000465
1.28700000000019 0.23190445699998463
1.28925000000019 0.234292728000014
1.29150000000019 0.23384194799999136
1.29375000000019 0.23095099900001514
1.29600000000019 0.23138795599999185
1.29825000000019 0.23163795299998924
1.30050000000019 0.23326117400000612
1.30275000000019 0.23291459399999326
1.30500000000019 0.23167311100002053
1.30725000000019 0.23189389999998866
1.30950000000019 0.2305802559999961
1.31175000000019 0.23157346400000733
1.31400000000019 0.23265106200000218
1.31625000000019 0.23325267999999255
1.31850000000019 0.23178766600000245
1.32075000000019 0.23471012499999233
1.32300000000019 0.2314803920000088
1.32525000000019 0.23574058200000536
1.32750000000019 0.23342152800000804
1.32975000000019 0.23135302999997975
1.33200000000019 0.2323513150000167
1.33425000000019 0.2370996729999888
1.33650000000019 0.23647706299999527
1.33875000000019 0.23891994199999544
1.34100000000019 0.23565487000001895
1.3432500000002 0.23929501999998593
1.3455000000002 0.24010054500001843
1.3477500000002 0.2388075659999913
1.3500000000002 0.23298072500000444
1.3522500000002 0.2340175519999832
1.3545000000002 0.23467029100001469
1.3567500000002 0.23558669899998108
1.3590000000002 0.23472184999999968
1.3612500000002 0.23753430500002537
1.3635000000002 0.23601512899998056
1.3657500000002 0.23571589700000573
1.3680000000002 0.23728609700000902
1.3702500000002 0.2355639589999896
1.3725000000002 0.23682471200001487
1.3747500000002 0.23664502099998685
1.3770000000002 0.23795015100000683
1.3792500000002 0.23960554699999648
1.3815000000002 0.23912303299999849
1.3837500000002 0.23499824300000682
1.3860000000002 0.23665136699997902
1.3882500000002 0.23750747900001556
1.3905000000002 0.23600696099998686
1.3927500000002 0.2343635210000059
1.3950000000002 0.23599967199999128
1.3972500000002 0.23662939200002597
1.3995000000002 0.2384623089999991
1.4017500000002 0.236457291999983
1.4040000000002 0.23931405800001926
1.4062500000002 0.23923384299999384
1.4085000000002 0.23765582400000085
1.4107500000002 0.23810040399999366
1.4130000000002 0.23590238299999555
1.41525000000021 0.23825137500000437
1.41750000000021 0.23767865100001018
1.41975000000021 0.23651134599998613
1.42200000000021 0.23926826999999662
1.42425000000021 0.23736218799999165
1.42650000000021 0.238661307000001
1.42875000000021 0.23950652300001707
1.43100000000021 0.24076511799998457
1.43325000000021 0.23916413700001726
1.43550000000021 0.2384988729999975
1.43775000000021 0.23900340000000142
1.44000000000021 0.23685309600000437
1.44225000000021 0.23781492699998807
1.44450000000021 0.23661152200000402
1.44675000000021 0.23712314299999093
1.44900000000021 0.24281711899999436
1.45125000000021 0.24357763800000498
1.45350000000021 0.24010722299999543
1.45575000000021 0.24333900500002414
1.45800000000021 0.2398886419999826
1.46025000000021 0.24177619200000322
1.46250000000021 0.24009882699999707
1.46475000000021 0.23930766600000197
1.46700000000021 0.24105907399999182
1.46925000000021 0.23897482099999934
1.47150000000021 0.24037888000000862
1.47375000000021 0.2406897239999921
1.47600000000021 0.23930986800002074
1.47825000000021 0.23974804599998834
1.48050000000021 0.2384161790000121
1.48275000000021 0.24361261999999329
1.48500000000021 0.2409142079999924
1.48725000000021 0.23881954200001587
1.48950000000022 0.23968228699999372
1.49175000000022 0.24166556200000855
1.49400000000022 0.24013928099998338
1.49625000000022 0.23957886900001313
1.49850000000022 0.23891259799998465
1.50075000000022 0.2408600930000091
1.50300000000022 0.24240930400000593
1.50525000000022 0.24115490999997746
1.50750000000022 0.24329703800000857
1.50975000000022 0.24096574099999657
1.51200000000022 0.23955740200000264
1.51425000000022 0.2404834419999986
1.51650000000022 0.24023103100000753
1.51875000000022 0.24239095499999053
1.52100000000022 0.23990046800000187
1.52325000000022 0.2413263939999979
1.52550000000022 0.24491263000001595
1.52775000000022 0.24055691799998158
1.53000000000022 0.24061022300000445
1.53225000000022 0.24109861300001967
1.53450000000022 0.23923163399999225
1.53675000000022 0.24063324200000125
1.53900000000022 0.23987710599999446
1.54125000000022 0.23980553900000245
1.54350000000022 0.24066106399999398
1.54575000000022 0.24227569999999332
1.54800000000022 0.24184008800000356
1.55025000000022 0.24194836600000258
1.55250000000022 0.24146993299999053
1.55475000000022 0.24186332900001162
1.55700000000022 0.24329036399998927
1.55925000000022 0.24278447700001493
1.56150000000023 0.24335269099998413
1.56375000000023 0.24383913500000176
1.56600000000023 0.24217639300002247
1.56825000000023 0.24091106299999865
1.57050000000023 0.24122763999997687
1.57275000000023 0.24256862600000773
1.57500000000023 0.24115904699999646
1.57725000000023 0.2404658700000084
1.57950000000023 0.24104347900001244
1.58175000000023 0.24276466999998547
1.58400000000023 0.24095748300001674
1.58625000000023 0.24394862999997713
1.58850000000023 0.24546478900001034
1.59075000000023 0.2447539679999977
1.59300000000023 0.24382399800001053
1.59525000000023 0.24359045899998932
1.59750000000023 0.24487752400000318
1.59975000000023 0.24845556899998655
1.60200000000023 0.2429187930000012
1.60425000000023 0.243775587000016
1.60650000000023 0.24634484000000612
1.60875000000023 0.2451513249999948
1.61100000000023 0.24276656300000354
1.61325000000023 0.24309283799999548
1.61550000000023 0.2432225409999944
1.61775000000023 0.24266059100000348
1.62000000000023 0.24569489499998554
1.62225000000023 0.24844845000001214
1.62450000000023 0.24365269599999806
1.62675000000023 0.24296708500000364
1.62900000000023 0.2446734039999967
1.63125000000023 0.24415618800000516
1.63350000000023 0.24296589200000085
1.63575000000024 0.24424494699999855
1.63800000000024 0.24193902799999023
1.64025000000024 0.2452740090000134
1.64250000000024 0.24225151799998912
1.64475000000024 0.24177884400000949
1.64700000000024 0.24293130199998814
1.64925000000024 0.24233151600000724
1.65150000000024 0.244274737000012
1.65375000000024 0.24540034199998217
1.65600000000024 0.24538830500000586
1.65825000000024 0.24248600600000714
1.66050000000024 0.24163451699999428
1.66275000000024 0.24370805300000598
1.66500000000024 0.24441223299999137
1.66725000000024 0.24288902899999698
1.66950000000024 0.24169808600001375
1.67175000000024 0.24216500599999335
1.67400000000024 0.24527441499998304
1.67625000000024 0.24634708000002092
1.67850000000024 0.24408321100000308
1.68075000000024 0.24427014199997643
1.68300000000024 0.24419912700000168
1.68525000000024 0.2466271440000014
1.68750000000024 0.24310279499999865
1.68975000000024 0.24254894500001
1.69200000000024 0.24177139500000067
1.69425000000024 0.2422937819999902
1.69650000000024 0.2441899770000191
1.69875000000024 0.24200255599998854
1.70100000000024 0.2441521400000113
1.70325000000024 0.24344930899999895
1.70550000000024 0.24901118399998268
1.70775000000025 0.2433479249999948
1.71000000000025 0.24380610200000774
1.71225000000025 0.24169671300001028
1.71450000000025 0.24192189400000075
1.71675000000025 0.24496423499999764
1.71900000000025 0.246123195999985
1.72125000000025 0.24204837000002044
1.72350000000025 0.2436705879999863
1.72575000000025 0.242789590000001
1.72800000000025 0.2418399940000029
1.73025000000025 0.24379681499999606
1.73250000000025 0.24619646499999703
1.73475000000025 0.24587769800001524
1.73700000000025 0.24504383499998994
1.73925000000025 0.24617202400000338
1.74150000000025 0.24485817999999426
1.74375000000025 0.24538787700001308
1.74600000000025 0.2446160429999793
1.74825000000025 0.24546872400000552
1.75050000000025 0.2460902730000214
1.75275000000025 0.24512911499999746
1.75500000000025 0.24478128299998048
1.75725000000025 0.24646336500001098
1.75950000000025 0.2473991599999863
1.76175000000025 0.24693512700000042
1.76400000000025 0.2445217320000097
1.76625000000025 0.24408408499999723
1.76850000000025 0.24735981599999946
1.77075000000025 0.24502851299999406
1.77300000000025 0.2463204580000138
1.77525000000025 0.24301959999999667
1.77750000000025 0.24428434099999663
1.77975000000025 0.24250842699998998
1.78200000000026 0.24333792600000947
1.78425000000026 0.24454284099999768
1.78650000000026 0.24555232800000226
1.78875000000026 0.2429553750000082
1.79100000000026 0.24412951799999405
1.79325000000026 0.2423156840000047
1.79550000000026 0.24377190799998516
1.79775000000026 0.24359171400001856
1.80000000000026 0.24553363600000466
1.80225000000026 0.24493578699997443
1.80450000000026 0.2461693070000024
1.80675000000026 0.24619433600000207
1.80900000000026 0.2453730660000133
1.81125000000026 0.2498886409999841
1.81350000000026 0.24348599200001786
1.81575000000026 0.2431522869999867
1.81800000000026 0.24594110300000693
1.82025000000026 0.24431670900000313
1.82250000000026 0.24637619899999663
1.82475000000026 0.2455960849999883
1.82700000000026 0.24382580500000017
1.82925000000026 0.24534006900000804
1.83150000000026 0.24575296200001162
1.83375000000026 0.2446559480000019
1.83600000000026 0.24403196899999102
1.83825000000026 0.24302095799998824
1.84050000000026 0.2446062190000191
1.84275000000026 0.24380632399999058
1.84500000000026 0.2429323380000028
1.84725000000026 0.24338232700000617
1.84950000000026 0.24665936899998542
1.85175000000026 0.24398512600001254
1.85400000000026 0.2475063290000037
1.85625000000027 0.24280829799999992
1.85850000000027 0.2445504739999933
1.86075000000027 0.24878252499999576
1.86300000000027 0.24704684499999985
1.86525000000027 0.24593194199999857
1.86750000000027 0.24454205300000353
1.86975000000027 0.24717869599999176
1.87200000000027 0.2425421270000072
1.87425000000027 0.2464092760000085
1.87650000000027 0.24646600200000535
1.87875000000027 0.24681956799997806
1.88100000000027 0.24476345000002198
1.88325000000027 0.24666911499997468
1.88550000000027 0.24428097700001672
1.88775000000027 0.2479612159999931
1.89000000000027 0.24403447000000256
1.89225000000027 0.24191081699999017
1.89450000000027 0.24347182600001815
1.89675000000027 0.2411978159999819
1.89900000000027 0.2409801770000115
1.90125000000027 0.24003665500001148
1.90350000000027 0.24200850599999058
1.90575000000027 0.24497690999999122
1.90800000000027 0.24674992800001405
1.91025000000027 0.2463027979999879
1.91250000000027 0.243504774999991
1.91475000000027 0.24284758900000725
1.91700000000027 0.24426378399999749
1.91925000000027 0.24404735400000277
1.92150000000027 0.24414457200001038
1.92375000000027 0.2449700230000076
1.92600000000027 0.24218354499998895
1.92825000000028 0.24787116100000617
1.93050000000028 0.24228255999997828
1.93275000000028 0.24244964500002197
1.93500000000028 0.2444899390000046
1.93725000000028 0.24457894199997554
1.93950000000028 0.24671035000000074
1.94175000000028 0.2424891600000194
1.94400000000028 0.24116416600000434
1.94625000000028 0.24291368999999463
1.94850000000028 0.24219139999999584
1.95075000000028 0.24178936100000215
1.95300000000028 0.2453140529999871
1.95525000000028 0.24163754299999596
1.95750000000028 0.24533521300000416
1.95975000000028 0.24223234100000468
1.96200000000028 0.24439627300000666
1.96425000000028 0.2438165730000037
1.96650000000028 0.24230185099997925
1.96875000000028 0.2405853570000147
1.97100000000028 0.24233334400000217
1.97325000000028 0.24036142899998936
1.97550000000028 0.24313924300000167
1.97775000000028 0.2415007300000127
1.98000000000028 0.24454298300000232
1.98225000000028 0.24471580499999845
1.98450000000028 0.2497455689999981
1.98675000000028 0.2456522949999851
1.98900000000028 0.24722916199999645
1.99125000000028 0.2445627110000146
1.99350000000028 0.24424774799999227
1.99575000000028 0.24160197700001618
1.99800000000028 0.24151357200000234
2.00025000000028 0.2431889699999772
2.00250000000029 0.24453572900000609
2.00475000000029 0.242864945000008
2.00700000000029 0.24285307899998543
2.00925000000029 0.24040719300001
2.01150000000029 0.24056704599999534
2.01375000000029 0.24389274300000352
2.01600000000029 0.24254411999999093
2.01825000000029 0.24257808800001612
2.02050000000029 0.24221738599999298
2.02275000000029 0.24409144899999546
2.02500000000029 0.2446790000000192
2.02725000000029 0.24319093399998337
2.02950000000029 0.24646512699999334
2.03175000000029 0.24256069100002264
2.03400000000029 0.24057124599997337
2.03625000000029 0.24266885500000512
2.03850000000029 0.2440840200000025
2.04075000000029 0.24119993200000067
2.0430000000003 0.24184529999999427
2.0452500000003 0.24369477700000175
2.0475000000003 0.2429998500000181
2.0497500000003 0.24253473699999972
2.0520000000003 0.2458134689999838
2.0542500000003 0.24107117799999855
2.0565000000003 0.24205228200000306
2.0587500000003 0.2423344590000056
2.0610000000003 0.24369942499998842
2.0632500000003 0.24140695100001608
2.0655000000003 0.24025919499999304
2.0677500000003 0.24081676800000196
2.0700000000003 0.2438322479999897
2.0722500000003 0.24058120000000827
2.0745000000003 0.2409585750000076
2.0767500000003 0.24249301500000797
2.0790000000003 0.24076295499997968
2.0812500000003 0.2408348520000061
2.0835000000003 0.2425445290000141
2.08575000000031 0.24079592799998295
2.08800000000031 0.2437496150000129
2.09025000000031 0.23992719599999646
2.09250000000031 0.24259997299998304
2.09475000000031 0.24194051599999966
2.09700000000031 0.24143913500000735
2.09925000000031 0.24129575000000614
2.10150000000031 0.2406426020000083
2.10375000000031 0.23923621800000205
2.10600000000031 0.24042704099997536
2.10825000000031 0.2404914500000075
2.11050000000031 0.2389143219999994
2.11275000000031 0.23891521400000215
2.11500000000031 0.24129795100000706
2.11725000000031 0.24183153499998866
2.11950000000031 0.24063643700000625
2.12175000000031 0.2433833409999977
2.12400000000031 0.24277001199999404
2.12625000000031 0.24070908400000235
2.12850000000032 0.2422904550000169
2.13075000000032 0.24016859299999282
2.13300000000032 0.237864175999988
2.13525000000032 0.24137495600001557
2.13750000000032 0.2425076380000064
2.13975000000032 0.2415718009999921
2.14200000000032 0.23957122600000957
2.14425000000032 0.24066878699997574
2.14650000000032 0.2409909880000214
2.14875000000032 0.24179203699998197
2.15100000000032 0.2419480050000118
2.15325000000032 0.241951518999997
2.15550000000032 0.24237993299999516
2.15775000000032 0.24279266900001062
2.16000000000032 0.24520593500000132
2.16225000000032 0.24256612299998892
2.16450000000032 0.23931123400001297
2.16675000000032 0.24143875899997624
2.16900000000032 0.23828090500001053
2.17125000000033 0.2374029670000084
2.17350000000033 0.23727944799998113
2.17575000000033 0.2375870220000138
2.17800000000033 0.23619636500001207
2.18025000000033 0.23685026799998354
2.18250000000033 0.23649881099998993
2.18475000000033 0.23628970700002583
2.18700000000033 0.23843036899998538
2.18925000000033 0.23773631500000647
2.19150000000033 0.23935800600000334
2.19375000000033 0.23935629299998595
2.19600000000033 0.239335006999994
2.19825000000033 0.2403113330000224
2.20050000000033 0.2394959209999854
2.20275000000033 0.23699263700001438
2.20500000000033 0.23893383999998719
2.20725000000033 0.2372473750000097
2.20950000000033 0.23823509400000376
2.21175000000033 0.23942225299998654
2.21400000000034 0.239329596999994
2.21625000000034 0.23893417400000772
2.21850000000034 0.23724967900000138
2.22075000000034 0.23843146999999476
2.22300000000034 0.23799780600000986
2.22525000000034 0.23960979599999632
2.22750000000034 0.23950673799998867
2.22975000000034 0.240942820000015
2.23200000000034 0.24119511699998952
2.23425000000034 0.2411332320000099
2.23650000000034 0.23938240199998972
2.23875000000034 0.23834231899999736
2.24100000000034 0.23964315000000624
2.24325000000034 0.23785097500001484
2.24550000000034 0.23759680799997795
2.24775000000034 0.23989901300001293
2.25000000000034 0.23913654500000803
2.25225000000034 0.23973447699998474
2.25450000000034 0.2401795840000034
2.25675000000035 0.238805315999997
2.25900000000035 0.2409209090000104
2.26125000000035 0.23960908399999425
2.26350000000035 0.2372797769999977
2.26575000000035 0.242657314000013
2.26800000000035 0.240918210999979
2.27025000000035 0.23779372200002058
2.27250000000035 0.23988708799998903
2.27475000000035 0.23786861299998918
2.27700000000035 0.2376640940000243
2.27925000000035 0.2396761689999778
2.28150000000035 0.2387585799999954
2.28375000000035 0.2382005670000069
2.28600000000035 0.24109229200001892
2.28825000000035 0.23753759599998148
2.29050000000035 0.23723588300001097
2.29275000000035 0.23893316900000627
2.29500000000035 0.23749410499999613
2.29725000000035 0.2393226319999826
2.29950000000036 0.24025810200001274
2.30175000000036 0.3179133479999905
2.30400000000036 0.31339252099999726
2.30625000000036 0.31229381100001774
2.30850000000036 0.3107769099999871
2.31075000000036 0.31544933000000697
2.31300000000036 0.3094173369999851
2.31525000000036 0.3117297650000239
2.31750000000036 0.3104239019999966
2.31975000000036 0.313814893
2.32200000000036 0.310629390999992
2.32425000000036 0.31288693299998727
2.32650000000036 0.3132772610000245
2.32875000000036 0.3126031909999938
2.33100000000036 0.31069972299999904
2.33325000000036 0.31122222599998395
2.33550000000036 0.3118600730000196
2.33775000000036 0.3092800679999925
2.34000000000036 0.3135861620000071
2.34225000000037 0.3117431139999951
2.34450000000037 0.3104507040000044
2.34675000000037 0.3087038179999979
2.34900000000037 0.3105630309999867
2.35125000000037 0.3105867689999968
2.35350000000037 0.3099083950000079
2.35575000000037 0.31103977399999394
2.35800000000037 0.30851495699999987
2.36025000000037 0.3098990070000127
2.36250000000037 0.30976351999998997
2.36475000000037 0.31202545000002146
2.36700000000037 0.30992090799998095
2.36925000000037 0.3085799760000043
2.37150000000037 0.30839766700000837
2.37375000000037 0.31073373499998524
2.37600000000037 0.3094321250000007
2.37825000000037 0.30876768000001675
2.38050000000037 0.3095357079999985
2.38275000000037 0.31140738899998155
2.38500000000038 0.30972555600001783
2.38725000000038 0.3105225850000011
2.38950000000038 0.3108343749999847
2.39175000000038 0.30995770600000583
2.39400000000038 0.3090243690000136
2.39625000000038 0.3106607409999924
2.39850000000038 0.3062422069999968
2.40075000000038 0.3095431580000252
2.40300000000038 0.30697444399999085
2.40525000000038 0.31011855099995955
2.40750000000038 0.3100860490000059
2.40975000000038 0.30795375799999647
2.41200000000038 0.30815855400004466
2.41425000000038 0.30705399400000033
2.41650000000038 0.30879299599996557
2.41875000000038 0.3113389410000309
2.42100000000038 0.3095940789999645
2.42325000000038 0.30874348600002577
2.42550000000039 0.3095187579999674
2.42775000000039 0.30926693600002864
2.43000000000039 0.3095482119999815
2.43225000000039 0.3086412260000202
2.43450000000039 0.30705476299999646
2.43675000000039 0.30941200799998114
2.43900000000039 0.30778079200001685
2.44125000000039 0.3077902740000127
2.44350000000039 0.3099764959999902
2.44575000000039 0.3077749180000069
2.44800000000039 0.3082696369999667
2.45025000000039 0.30779784100002416
2.45250000000039 0.3088438429999769
2.45475000000039 0.3090045750000172
2.45700000000039 0.30949245200002906
2.45925000000039 0.30762771999997085
2.46150000000039 0.3108249279999882
2.46375000000039 0.30968391900000825
2.46600000000039 0.3086458239999956
2.4682500000004 0.3114797680000265
2.4705000000004 0.30892718299998023
2.4727500000004 0.30897509700002956
2.4750000000004 0.30721300199996904
2.4772500000004 0.30822189799999933
2.4795000000004 0.30735194599998295
2.4817500000004 0.30802309900002456
2.4840000000004 0.3097781579999719
2.4862500000004 0.3089923400000316
2.4885000000004 0.3081768359999728
2.4907500000004 0.3091753170000402
2.4930000000004 0.30763831399997343
2.4952500000004 0.3073443029999794
2.4975000000004 0.4183076250000113


==> Images/Results/sourcebeam_timesteptimes_ref_m10.txt <==
t steptime
0.0 0.03547681700000001
0.00225000000000035 0.045354495999999994
0.0045000000000007 0.052293576999999994
0.00675000000000106 0.059907811000000005
0.00900000000000141 0.06780067999999997
0.0112500000000018 0.07398822900000002
0.0135000000000021 0.07962035900000003
0.0157500000000025 0.08466612699999998
0.0180000000000028 0.09510516899999999
0.0202500000000032 0.10023997400000006
0.0225000000000035 0.10564796199999993
0.0247500000000039 0.11359942099999998
0.0270000000000042 0.11907266800000005
0.0292500000000046 0.12495750800000005
0.0315000000000049 0.13141979399999992
0.0337500000000053 0.13575746900000007
0.0360000000000056 0.14414574400000002
0.038250000000006 0.147473878
0.0405000000000063 0.1535206819999999
0.0427500000000067 0.15978823900000005
0.045000000000007 0.163698707
0.0472500000000074 0.17123823799999993
0.0495000000000077 0.17626594399999984
0.0517500000000081 0.18031409100000007
0.0540000000000084 0.18429371400000027
0.0562500000000088 0.18913858800000005
0.0585000000000091 0.19500843299999993
0.0607500000000095 0.201074631
0.0630000000000098 0.20524642999999987
0.0652500000000102 0.21124893700000014
0.0675000000000105 0.21709982500000002
0.0697500000000109 0.22005485700000005
0.0720000000000112 0.22690673500000003
0.0742500000000116 0.2259350910000002
0.0765000000000119 0.22904319899999948
0.0787500000000123 0.23606768500000008
0.0810000000000126 0.23699316300000017
0.083250000000013 0.24372447100000016
0.0855000000000133 0.2502464159999995
0.0877500000000137 0.25569011600000024
0.090000000000014 0.256967167
0.0922500000000143 0.2634352809999996
0.0945000000000147 0.2648700790000005
0.096750000000015 0.27080179199999943
0.0990000000000154 0.277194261
0.101250000000016 0.28304472599999997
0.103500000000016 0.2886362990000002
0.105750000000016 0.288988496
0.108000000000017 0.2968238010000004
0.110250000000017 0.3039945849999999
0.112500000000017 0.30348819700000007
0.114750000000018 0.30708238000000065
0.117000000000018 0.3101875920000001
0.119250000000019 0.31791971899999893
0.121500000000019 0.3201279879999994
0.123750000000019 0.32268016800000154
0.12600000000002 0.32830932799999957
0.12825000000002 0.33190463200000053
0.13050000000002 0.3368087789999983
0.132750000000021 0.3360987180000006
0.135000000000021 0.3431515540000003
0.137250000000021 0.3480075189999994
0.139500000000022 0.3516498779999999
0.141750000000022 0.357106850000001
0.144000000000022 0.35932399500000045
0.146250000000023 0.3622248619999997
0.148500000000023 0.36748257500000037
0.150750000000024 0.37321011999999953
0.153000000000024 0.37490963599999994
0.155250000000024 0.379548977999999
0.157500000000025 0.38050629700000016
0.159750000000025 0.3824449879999996
0.162000000000025 0.3884060809999994
0.164250000000026 0.3860264940000029
0.166500000000026 0.38531278800000024
0.168750000000026 0.38954777299999677
0.171000000000027 0.39299408400000146
0.173250000000027 0.39433060700000055
0.175500000000028 0.396133497000001
0.177750000000028 0.40089462699999956
0.180000000000028 0.39842487099999957
0.182250000000029 0.4030268819999989
0.184500000000029 0.40318738599999904
0.186750000000029 0.40687720100000035
0.18900000000003 0.4072504290000012
0.19125000000003 0.408226968000001
0.19350000000003 0.4127682220000004
0.195750000000031 0.4114729329999989
0.198000000000031 0.41309751600000055
0.200250000000032 0.4138541750000009
0.202500000000032 0.41683879599999685
0.204750000000032 0.420001206000002
0.207000000000033 0.42124182699999935
0.209250000000033 0.42116917099999895
0.211500000000033 0.4215212390000005
0.213750000000034 0.42161694500000024
0.216000000000034 0.4220416110000009
0.218250000000034 0.42420603100000065
0.220500000000035 0.42973995999999914
0.222750000000035 0.42784211200000044
0.225000000000036 0.4285889249999997
0.227250000000036 0.4324018400000007
0.229500000000036 0.43139652500000025
0.231750000000037 0.43378000499999914
0.234000000000037 0.43589324999999945
0.236250000000037 0.43657666100000014
0.238500000000038 0.44470927200000077
0.240750000000038 0.4427835729999998
0.243000000000038 0.44881463200000127
0.245250000000039 0.4520849529999964
0.247500000000039 0.4520982840000016
0.24975000000004 0.45333348999999856
0.25200000000004 0.4588549059999991
0.25425000000004 0.45529769200000203
0.256500000000041 0.45729299399999945
0.258750000000041 0.4551397580000014
0.261000000000041 0.45973605999999734
0.263250000000042 0.462792486000005
0.265500000000042 0.4631723929999936
0.267750000000042 0.46506262000000476
0.270000000000043 0.4642883749999953
0.272250000000043 0.4740776590000024
0.274500000000044 0.4726321660000039
0.276750000000044 0.46894346999999925
0.279000000000044 0.4719065979999968
0.281250000000045 0.47337024600000177
0.283500000000045 0.4761638849999983
0.285750000000045 0.4770585220000001
0.288000000000046 0.4817240699999985
0.290250000000046 0.48306168999999954
0.292500000000046 0.4828791700000039
0.294750000000047 0.4815850469999958
0.297000000000047 0.4869060570000059
0.299250000000048 0.48642619199999615
0.301500000000048 0.49299944500000237
0.303750000000048 0.4913959900000009
0.306000000000049 0.4914551729999985
0.308250000000049 0.4899977849999999
0.310500000000049 0.49237912200000267
0.31275000000005 0.4942049569999938
0.31500000000005 0.4933263750000023
0.31725000000005 0.49313216099999835
0.319500000000051 0.4928085240000044
0.321750000000051 0.4928273839999946
0.324000000000052 0.4991206100000056
0.326250000000052 0.5024652970000005
0.328500000000052 0.5029784919999969
0.330750000000053 0.5002272970000021
0.333000000000053 0.499411257999995
0.335250000000053 0.4978611330000007
0.337500000000054 0.5060197070000001
0.339750000000054 0.5044075190000044
0.342000000000054 0.5015831269999964
0.344250000000055 0.5008979830000015
0.346500000000055 0.504010000000001
0.348750000000056 0.5026211879999991
0.351000000000056 0.5016888359999996
0.353250000000056 0.504949234999998
0.355500000000057 0.5114267240000032
0.357750000000057 0.5088548789999976
0.360000000000057 0.5070837040000029
0.362250000000058 0.510432686999998
0.364500000000058 0.5079656210000039
0.366750000000058 0.5137184899999951
0.369000000000059 0.5152115010000031
0.371250000000059 0.5114386179999997
0.37350000000006 0.510989066999997
0.37575000000006 0.5098506200000017
0.37800000000006 0.5113005380000004
0.380250000000061 0.5155770779999997
0.382500000000061 0.5108186360000033
0.384750000000061 0.5087970249999998
0.387000000000062 0.507004778999999
0.389250000000062 0.5068844349999964
0.391500000000062 0.5075296070000022
0.393750000000063 0.5096754690000012
0.396000000000063 0.5106877850000018
0.398250000000063 0.5114007979999968
0.400500000000064 0.5106411739999999
0.402750000000064 0.5126415560000055
0.405000000000065 0.511674235000001
0.407250000000065 0.5169971729999929
0.409500000000065 0.5122794950000014
0.411750000000066 0.5089420089999948
0.414000000000066 0.5098553060000057
0.416250000000066 0.5110262299999988
0.418500000000067 0.515816209999997
0.420750000000067 0.5193295320000004
0.423000000000067 0.5137980460000051
0.425250000000068 0.5127643280000029
0.427500000000068 0.5140878289999904
0.429750000000069 0.51732615600001
0.432000000000069 0.5164253449999876
0.434250000000069 0.5146012710000036
0.43650000000007 0.5191769470000054
0.43875000000007 0.5195901160000034
0.44100000000007 0.5211543229999904
0.443250000000071 0.5225983060000061
0.445500000000071 0.517600428999998
0.447750000000071 0.519074094000004
0.450000000000072 0.5194166739999986
0.452250000000072 0.5218629780000015
0.454500000000073 0.5227362119999981
0.456750000000073 0.520210469999995
0.459000000000073 0.5230302199999954
0.461250000000074 0.5229308370000041
0.463500000000074 0.5199223310000036
0.465750000000074 0.522593435999994
0.468000000000075 0.5228260049999989
0.470250000000075 0.5235911900000048
0.472500000000075 0.5255151580000046
0.474750000000076 0.5262716369999936
0.477000000000076 0.525035901999999
0.479250000000077 0.5288336620000109
0.481500000000077 0.5281620929999917
0.483750000000077 0.5324392330000052
0.486000000000078 0.5277916510000011
0.488250000000078 0.5300758199999933
0.490500000000078 0.5286907149999962
0.492750000000079 0.5315109690000099
0.495000000000079 0.5354844809999975
0.497250000000079 0.5363155189999986
0.49950000000008 0.5311323899999962
0.50175000000008 0.5300470800000028
0.50400000000008 0.5376336080000073
0.506250000000081 0.5386807009999899
0.508500000000081 0.5398940310000029
0.510750000000081 0.5383260509999985
0.513000000000082 0.5357514629999969
0.515250000000082 0.5398791360000104
0.517500000000082 0.538681708999988
0.519750000000083 0.5434642840000095
0.522000000000083 0.542180836
0.524250000000083 0.5428896359999982
0.526500000000084 0.5411466719999964
0.528750000000084 0.5370386350000018
0.531000000000084 0.5409942490000077
0.533250000000084 0.5403042979999952
0.535500000000085 0.5423691419999983
0.537750000000085 0.5435847189999947
0.540000000000085 0.5439223440000092
0.542250000000086 0.5454607650000014
0.544500000000086 0.5443894109999974
0.546750000000086 0.5438278849999989
0.549000000000087 0.5537097950000032
0.551250000000087 0.5509226299999881
0.553500000000087 0.5545513900000003
0.555750000000088 0.5487356349999999
0.558000000000088 0.55156112600001
0.560250000000088 0.5480918260000038
0.562500000000088 0.5529467909999966
0.564750000000089 0.5512417859999914
0.567000000000089 0.5525922919999999
0.569250000000089 0.5497508750000009
0.57150000000009 0.5515002310000057
0.57375000000009 0.5563846299999966
0.57600000000009 0.5585274360000057
0.578250000000091 0.560408136999996
0.580500000000091 0.559844874999996
0.582750000000091 0.5599078770000006
0.585000000000092 0.5617864430000026
0.587250000000092 0.5588253079999959
0.589500000000092 0.5636212090000043
0.591750000000092 0.5621083310000046
0.594000000000093 0.5626071370000005
0.596250000000093 0.5604164920000017
0.598500000000093 0.564299647999988
0.600750000000094 0.563624302000008
0.603000000000094 0.5657411979999978
0.605250000000094 0.5626960969999999
0.607500000000095 0.5665322530000054
0.609750000000095 0.5651605779999898
0.612000000000095 0.5673233320000008
0.614250000000096 0.5659470900000088
0.616500000000096 0.567396054999989
0.618750000000096 0.5672407260000085
0.621000000000096 0.5715293909999986
0.623250000000097 0.571993550000002
0.625500000000097 0.5746965729999971
0.627750000000097 0.5761642939999945
0.630000000000098 0.5724885030000024
0.632250000000098 0.5789522649999981
0.634500000000098 0.5763022070000119
0.636750000000099 0.5787418209999942
0.639000000000099 0.5789802420000001
0.641250000000099 0.5786938379999924
0.6435000000001 0.5764508360000065
0.6457500000001 0.5819838620000013
0.6480000000001 0.5818112439999936
0.6502500000001 0.5796682500000117
0.652500000000101 0.5811341189999979
0.654750000000101 0.5857998879999968
0.657000000000101 0.5858197279999899
0.659250000000102 0.5846351769999956
0.661500000000102 0.5873326160000261
0.663750000000102 0.587112296999976
0.666000000000103 0.5863401330000215
0.668250000000103 0.5899282719999803
0.670500000000103 0.5901771360000225
0.672750000000104 0.5862539289999802
0.675000000000104 0.5903701470000158
0.677250000000104 0.5898873509999873
0.679500000000104 0.5902740749999964
0.681750000000105 0.5952773680000121
0.684000000000105 0.5969163350000031
0.686250000000105 0.5968661819999852
0.688500000000106 0.6007119280000097
0.690750000000106 0.6033552239999835
0.693000000000106 0.6024380790000237
0.695250000000107 0.605447799999979
0.697500000000107 0.6034860729999991
0.699750000000107 0.6124724580000134
0.702000000000108 0.6117626340000015
0.704250000000108 0.6104097839999838
0.706500000000108 0.6094811880000179
0.708750000000108 0.61276475599999
0.711000000000109 0.6124647580000158
0.713250000000109 0.6113277339999854
0.715500000000109 0.6114385930000026
0.71775000000011 0.6156491049999886
0.72000000000011 0.6129034160000231
0.72225000000011 0.6143029219999789
0.724500000000111 0.613481830000012
0.726750000000111 0.6141947069999958
0.729000000000111 0.6231173769999998
0.731250000000112 0.6213564079999969
0.733500000000112 0.6238905030000126
0.735750000000112 0.6244607799999926
0.738000000000112 0.6239790220000145
0.740250000000113 0.6253377619999867
0.742500000000113 0.6273687530000132
0.744750000000113 0.62584837899999
0.747000000000114 0.6212222700000041
0.749250000000114 0.6280647899999963
0.751500000000114 0.6284573709999961
0.753750000000115 0.624903144000001
0.756000000000115 0.6289666849999946
0.758250000000115 0.6287131150000107
0.760500000000116 0.6301174509999896
0.762750000000116 0.6284086290000062
0.765000000000116 0.6268963880000058
0.767250000000116 0.6279711119999831
0.769500000000117 0.633475906000001
0.771750000000117 0.6355053080000062
0.774000000000117 0.6382052399999907
0.776250000000118 0.6356015460000037
0.778500000000118 0.6361487660000194
0.780750000000118 0.6424181209999915
0.783000000000119 0.6433613399999842
0.785250000000119 0.6410187540000152
0.787500000000119 0.6460657359999971
0.78975000000012 0.6481801079999912
0.79200000000012 0.6454760880000094
0.79425000000012 0.6454708450000055
0.79650000000012 0.6522324609999828
0.798750000000121 0.6493105810000088
0.801000000000121 0.6519163499999934
0.803250000000121 0.6537181440000097
0.805500000000122 0.6566566889999876
0.807750000000122 0.6608123940000041
0.810000000000122 0.6649654150000117
0.812250000000123 0.6736062949999848
0.814500000000123 0.6707378910000159
0.816750000000123 0.6691641820000029
0.819000000000124 0.6653018460000055
0.821250000000124 0.6733098219999931
0.823500000000124 0.6688999490000072
0.825750000000124 0.6701529099999846
0.828000000000125 0.6726774470000123
0.830250000000125 0.6729348519999974
0.832500000000125 0.6772388210000031
0.834750000000126 0.6767708819999996
0.837000000000126 0.6813850190000039
0.839250000000126 0.6828546599999754
0.841500000000127 0.6793884630000093
0.843750000000127 0.6870918410000115
0.846000000000127 0.686797485999989
0.848250000000128 0.6840406970000004
0.850500000000128 0.6883595390000039
0.852750000000128 0.6878851299999837
0.855000000000128 0.6864337350000085
0.857250000000129 0.687817157000012
0.859500000000129 0.6906630229999848
0.861750000000129 0.6915655859999958
0.86400000000013 0.690758035000016
0.86625000000013 0.6948653019999824
0.86850000000013 0.6926160420000258
0.870750000000131 0.6906306909999955
0.873000000000131 0.6907731080000019
0.875250000000131 0.6926115179999783
0.877500000000132 0.6934199190000072
0.879750000000132 0.6913973979999923
0.882000000000132 0.6932268140000133
0.884250000000132 0.7014521399999865
0.886500000000133 0.7033000620000109
0.888750000000133 0.7026620930000149
0.891000000000133 0.7026634019999847
0.893250000000134 0.7053324880000105
0.895500000000134 0.7045380179999938
0.897750000000134 0.7072640140000033
0.900000000000135 0.7097683019999863
0.902250000000135 0.7060464879999984
0.904500000000135 0.7076274820000208
0.906750000000136 0.7076982569999757
0.909000000000136 0.7045483220000222
0.911250000000136 0.7065994579999995
0.913500000000136 0.7109296179999944
0.915750000000137 0.7112931489999994
0.918000000000137 0.7120606800000076
0.920250000000137 0.7135455199999967
0.922500000000138 0.7129331749999892
0.924750000000138 0.717439024000015
0.927000000000138 0.7181854520000002
0.929250000000139 0.719585176999999
0.931500000000139 0.7211398339999846
0.933750000000139 0.7211709530000121
0.936000000000139 0.7253654729999823
0.93825000000014 0.7257069640000111
0.94050000000014 0.7304443740000011
0.94275000000014 0.7305438159999937
0.945000000000141 0.7288476660000072
0.947250000000141 0.7300196879999987
0.949500000000141 0.7325463770000056
0.951750000000142 0.7316925519999984
0.954000000000142 0.7296483769999895
0.956250000000142 0.7309387770000058
0.958500000000143 0.7296666590000029
0.960750000000143 0.7285611579999909
0.963000000000143 0.7282121100000154
0.965250000000143 0.7272004029999835
0.967500000000144 0.7274476789999937
0.969750000000144 0.7268712690000143
0.972000000000144 0.7277674839999975
0.974250000000145 0.7309164380000084
0.976500000000145 0.7268526019999797
0.978750000000145 0.728840292000001
0.981000000000146 0.7281351610000115
0.983250000000146 0.7316575160000127
0.985500000000146 0.7288490389999822
0.987750000000147 0.7313605619999919
0.990000000000147 0.7306947820000005
0.992250000000147 0.7319282440000165
0.994500000000147 0.7317221239999867
0.996750000000148 0.7340391320000208
0.999000000000148 0.7319692989999851
1.00125000000015 0.7342407049999906
1.00350000000015 0.7324709350000091
1.00575000000015 0.7336137169999972
1.00800000000015 0.7361304679999989
1.01025000000015 0.7399791220000225
1.01250000000015 0.7365304100000003
1.01475000000015 0.7377613589999896
1.01700000000015 0.7406816639999931
1.01925000000015 0.7417001160000041
1.02150000000015 0.7404993840000031
1.02375000000015 0.7442839269999979
1.02600000000015 0.7450929510000037
1.02825000000015 0.7437012489999972
1.03050000000015 0.7432815709999829
1.03275000000015 0.7417687690000037
1.03500000000015 0.741719866000011
1.03725000000015 0.7433358620000092
1.03950000000015 0.7429427329999783
1.04175000000015 0.742247314000025
1.04400000000015 0.7419416489999833
1.04625000000015 0.7421631029999958
1.04850000000015 0.7456543450000197
1.05075000000016 0.7451613619999762
1.05300000000016 0.7442169630000137
1.05525000000016 0.7469128289999958
1.05750000000016 0.7434948840000004
1.05975000000016 0.7418058220000034
1.06200000000016 0.744320565999999
1.06425000000016 0.7444562739999867
1.06650000000016 0.7459841290000213
1.06875000000016 0.747252718999988
1.07100000000016 0.7438041580000174
1.07325000000016 0.7470946639999738
1.07550000000016 0.7451409360000127
1.07775000000016 0.7433522249999953
1.08000000000016 0.7474818909999783
1.08225000000016 0.7462029530000223
1.08450000000016 0.746526302999996
1.08675000000016 0.7485622650000323
1.08900000000016 0.7485513089999927
1.09125000000016 0.7491368069999567
1.09350000000016 0.7511635480000223
1.09575000000016 0.7496110050000198
1.09800000000016 0.7511435139999776
1.10025000000016 0.7516339260000109
1.10250000000016 0.7534193579999737
1.10475000000016 0.7531155839999997
1.10700000000016 0.7534434550000242
1.10925000000016 0.7525872129999698
1.11150000000016 0.7507868870000038
1.11375000000016 0.7492413870000405
1.11600000000016 0.7515693429999715
1.11825000000016 0.7513340090000042
1.12050000000016 0.7527347010000085
1.12275000000017 0.7507669610000107
1.12500000000017 0.7528807319999942
1.12725000000017 0.7502962919999732
1.12950000000017 0.7493414090000101
1.13175000000017 0.7518004579999911
1.13400000000017 0.7515572640000414
1.13625000000017 0.7487534519999599
1.13850000000017 0.7488391740000111
1.14075000000017 0.7482774970000037
1.14300000000017 0.7437372109999956
1.14525000000017 0.7463670050000246
1.14750000000017 0.7446676369999636
1.14975000000017 0.7380415410000296
1.15200000000017 0.735501553000006
1.15425000000017 0.7332370359999913
1.15650000000017 0.7328021419999686
1.15875000000017 0.7352848700000436
1.16100000000017 0.7298205519999783
1.16325000000017 0.7304012019999959
1.16550000000017 0.7301313799999889
1.16775000000017 0.7279416790000255
1.17000000000017 0.7288974360000111
1.17225000000017 0.7280644869999833
1.17450000000017 0.7265732459999867
1.17675000000017 0.7251152819999902
1.17900000000017 0.7265331750000428
1.18125000000017 0.7240904020000016
1.18350000000017 0.7240594470000019
1.18575000000017 0.7238132409999594
1.18800000000017 0.724948247000043
1.19025000000017 0.7250561029999858
1.19250000000017 0.7251516629999628
1.19475000000017 0.7245398160000036
1.19700000000018 0.7221830260000388
1.19925000000018 0.7228209769999694
1.20150000000018 0.7239069330000234
1.20375000000018 0.722531556999968
1.20600000000018 0.7195602230000304
1.20825000000018 0.720290035000005
1.21050000000018 0.7185944930000119
1.21275000000018 0.7185826899999483
1.21500000000018 0.717801583000039
1.21725000000018 0.7154901089999726
1.21950000000018 0.7155837310000379
1.22175000000018 0.7175794309999901
1.22400000000018 0.715527322000014
1.22625000000018 0.7145878979999907
1.22850000000018 0.7129913579999538
1.23075000000018 0.7126578500000278
1.23300000000018 0.7099468970000089
1.23525000000018 0.7078099219999672
1.23750000000018 0.7116733250000493
1.23975000000018 0.7088462059999756
1.24200000000018 0.7094973139999752
1.24425000000018 0.709741274999999
1.24650000000018 0.7074084080000489
1.24875000000018 0.7068712679999862
1.25100000000018 0.7047248469999658
1.25325000000018 0.7070306920000462
1.25550000000018 0.705348760999982
1.25775000000018 0.7032116469999892
1.26000000000018 0.7022277300000042
1.26225000000018 0.7027839599999766
1.26450000000018 0.7034478570000147
1.26675000000018 0.7020112960000233
1.26900000000019 0.7004003889999808
1.27125000000019 0.7004274519999854
1.27350000000019 0.702042414999994
1.27575000000019 0.702604999000016
1.27800000000019 0.6982249040000283
1.28025000000019 0.7029704049999737
1.28250000000019 0.6982730070000116
1.28475000000019 0.6976765160000014
1.28700000000019 0.6993468000000007
1.28925000000019 0.7009523250000029
1.29150000000019 0.6981340909999858
1.29375000000019 0.6987908899999979
1.29600000000019 0.6946742890000337
1.29825000000019 0.6986698569999703
1.30050000000019 0.6990391319999958
1.30275000000019 0.694201817000021
1.30500000000019 0.6951540329999943
1.30725000000019 0.6980386829999929
1.30950000000019 0.6974321029999828
1.31175000000019 0.698413515000027
1.31400000000019 0.6987581039999782
1.31625000000019 0.70041360700003
1.31850000000019 0.6996554620000097
1.32075000000019 0.7026220969999599
1.32300000000019 0.7022696490000158
1.32525000000019 0.701959257999988
1.32750000000019 0.7025700309999934
1.32975000000019 0.7024421340000231
1.33200000000019 0.7044502310000098
1.33425000000019 0.7036995949999891
1.33650000000019 0.7020047469999895
1.33875000000019 0.6980023149999965
1.34100000000019 0.6995729889999893
1.3432500000002 0.6979431450000106
1.3455000000002 0.7011624149999989
1.3477500000002 0.7009156500000131
1.3500000000002 0.7007374350000077
1.3522500000002 0.6981943540000088
1.3545000000002 0.696454403999951
1.3567500000002 0.697113039000044
1.3590000000002 0.6979547619999948
1.3612500000002 0.7009474899999759
1.3635000000002 0.7013994970000113
1.3657500000002 0.6996723510000038
1.3680000000002 0.6999755890000188
1.3702500000002 0.6980178649999971
1.3725000000002 0.6994535329999962
1.3747500000002 0.7005639409999844
1.3770000000002 0.6986407609999787
1.3792500000002 0.7002198780000413
1.3815000000002 0.7008465849999652
1.3837500000002 0.6987659640000174
1.3860000000002 0.6982414949999907
1.3882500000002 0.6995505040000012
1.3905000000002 0.70025702800001
1.3927500000002 0.6972101989999828
1.3950000000002 0.6983773370000108
1.3972500000002 0.6999030460000313
1.3995000000002 0.7023474949999695
1.4017500000002 0.6979189030000157
1.4040000000002 0.701050204000012
1.4062500000002 0.6987556139999924
1.4085000000002 0.6974298409999733
1.4107500000002 0.696842107000009
1.4130000000002 0.6982372229999783
1.41525000000021 0.6981854250000197
1.41750000000021 0.6972644109999919
1.41975000000021 0.6979193089999853
1.42200000000021 0.7015150450000078
1.42425000000021 0.6999360020000154
1.42650000000021 0.698789056999999
1.42875000000021 0.6984865239999749
1.43100000000021 0.6975689750000242
1.43325000000021 0.6994881329999885
1.43550000000021 0.7016089440000428
1.43775000000021 0.7020000579999532
1.44000000000021 0.7022408349999978
1.44225000000021 0.7009074580000174
1.44450000000021 0.7015057059999776
1.44675000000021 0.7034758100000431
1.44900000000021 0.700368128999969
1.45125000000021 0.6993049110000129
1.45350000000021 0.7001648020000175
1.45575000000021 0.6998783290000006
1.45800000000021 0.7008479919999786
1.46025000000021 0.6989195059999815
1.46250000000021 0.6994729080000184
1.46475000000021 0.6996282129999827
1.46700000000021 0.6994750610000438
1.46925000000021 0.6988530209999908
1.47150000000021 0.7008571889999757
1.47375000000021 0.6988207590000002
1.47600000000021 0.7018799940000235
1.47825000000021 0.699896195000008
1.48050000000021 0.7017440839999836
1.48275000000021 0.6981676010000228
1.48500000000021 0.6992526959999736
1.48725000000021 0.6983909269999913
1.48950000000022 0.6984474000000205
1.49175000000022 0.6982361869999636
1.49400000000022 0.6956944450000151
1.49625000000022 0.697809019000033
1.49850000000022 0.6974616819999824
1.50075000000022 0.69683412400002
1.50300000000022 0.6963783960000001
1.50525000000022 0.6982515389999548
1.50750000000022 0.7000293660000239
1.50975000000022 0.6981355300000018
1.51200000000022 0.6960342400000172
1.51425000000022 0.6977157869999928
1.51650000000022 0.696142425000005
1.51875000000022 0.694299702999956
1.52100000000022 0.6931049770000186
1.52325000000022 0.6946976859999836
1.52550000000022 0.6938408190000018
1.52775000000022 0.6948185580000086
1.53000000000022 0.6953946880000217
1.53225000000022 0.694632619999993
1.53450000000022 0.693304296000008
1.53675000000022 0.6923078659999646
1.53900000000022 0.6938821820000385
1.54125000000022 0.6928958159999752
1.54350000000022 0.6940937690000055
1.54575000000022 0.692637636000029
1.54800000000022 0.6925226309999744
1.55025000000022 0.6918053709999867
1.55250000000022 0.6925709750000237
1.55475000000022 0.6909965290000173
1.55700000000022 0.689297708999959
1.55925000000022 0.6909026989999916
1.56150000000023 0.6910706419999997
1.56375000000023 0.6919062790000226
1.56600000000023 0.6921651800000177
1.56825000000023 0.6917105969999966
1.57050000000023 0.6892269260000035
1.57275000000023 0.6912682899999822
1.57500000000023 0.6942472929999894
1.57725000000023 0.6906431130000215
1.57950000000023 0.6901683329999742
1.58175000000023 0.6935642880000046
1.58400000000023 0.6901497179999865
1.58625000000023 0.6919215440000244
1.58850000000023 0.6896244600000045
1.59075000000023 0.6878722860000153
1.59300000000023 0.6885902450000003
1.59525000000023 0.6895179849999522
1.59750000000023 0.6907892470000547
1.59975000000023 0.6916544929999873
1.60200000000023 0.6904081459999816
1.60425000000023 0.6908225280000124
1.60650000000023 0.6901013929999635
1.60875000000023 0.6898924340000008
1.61100000000023 0.6917854960000227
1.61325000000023 0.6919309180000255
1.61550000000023 0.6907425979999857
1.61775000000023 0.6914122999999677
1.62000000000023 0.6906742830000212
1.62225000000023 0.689810260999991
1.62450000000023 0.6906116900000256
1.62675000000023 0.6900124430000005
1.62900000000023 0.6915588669999693
1.63125000000023 0.6901874190000399
1.63350000000023 0.6903318720000016
1.63575000000024 0.6891025879999688
1.63800000000024 0.6899383159999957
1.64025000000024 0.6899642200000358
1.64250000000024 0.6901613499999826
1.64475000000024 0.6908335979999833
1.64700000000024 0.6884348589999831
1.64925000000024 0.688483212000051
1.65150000000024 0.6892023719999543
1.65375000000024 0.6875840339999968
1.65600000000024 0.6888846280000394
1.65825000000024 0.6859053089999634
1.66050000000024 0.6861100210000473
1.66275000000024 0.6880440649999855
1.66500000000024 0.6875838710000153
1.66725000000024 0.6858330039999601
1.66950000000024 0.6863309999999956
1.67175000000024 0.6872951130000047
1.67400000000024 0.6854380920000267
1.67625000000024 0.6854034529999922
1.67850000000024 0.686490536000008
1.68075000000024 0.6843332949999876
1.68300000000024 0.6857626600000231
1.68525000000024 0.6858188569999584
1.68750000000024 0.6856067550000375
1.68975000000024 0.6841059799999698
1.69200000000024 0.684989943000005
1.69425000000024 0.6835114090000047
1.69650000000024 0.6838719780000133
1.69875000000024 0.6846295519999899
1.70100000000024 0.6838910550000037
1.70325000000024 0.6821228539999993
1.70550000000024 0.6821668279999926
1.70775000000025 0.6817963459999987
1.71000000000025 0.6837853619999805
1.71225000000025 0.6820651660000294
1.71450000000025 0.6818963769999868
1.71675000000025 0.6817671819999873
1.71900000000025 0.6796533090000025
1.72125000000025 0.6794815640000138
1.72350000000025 0.6799226400000293
1.72575000000025 0.6791083009999852
1.72800000000025 0.6783152689999952
1.73025000000025 0.67875688700002
1.73250000000025 0.6789823279999609
1.73475000000025 0.6781925220000176
1.73700000000025 0.6785000300000092
1.73925000000025 0.6786106860000132
1.74150000000025 0.6781017319999592
1.74375000000025 0.677798623000001
1.74600000000025 0.6778518049999889
1.74825000000025 0.6779845780000073
1.75050000000025 0.6773803959999896
1.75275000000025 0.6769511250000164
1.75500000000025 0.6763401279999925
1.75725000000025 0.6735821150000447
1.75950000000025 0.6722167569999442
1.76175000000025 0.6736073820000001
1.76400000000025 0.6744444570000496
1.76625000000025 0.673353451999958
1.76850000000025 0.675922756000034
1.77075000000025 0.6735891120000019
1.77300000000025 0.6738089489999766
1.77525000000025 0.6732826420000038
1.77750000000025 0.6701079279999931
1.77975000000025 0.6729764400000136
1.78200000000026 0.6697106490000237
1.78425000000026 0.6699621089999823
1.78650000000026 0.6688753450000036
1.78875000000026 0.6708920919999741
1.79100000000026 0.6714044220000233
1.79325000000026 0.6729040010000062
1.79550000000026 0.6700412239999878
1.79775000000026 0.6706204710000065
1.80000000000026 0.6708006650000016
1.80225000000026 0.6701735809999718
1.80450000000026 0.6694873810000104
1.80675000000026 0.6693498349999913
1.80900000000026 0.6693193350000115
1.81125000000026 0.6688400040000033
1.81350000000026 0.6690617450000218
1.81575000000026 0.6682535119999784
1.81800000000026 0.6691854910000075
1.82025000000026 0.6689926029999924
1.82250000000026 0.6683769910000024
1.82475000000026 0.6682071249999808
1.82700000000026 0.6684927800000082
1.82925000000026 0.6686450440000158
1.83150000000026 0.6673124870000038
1.83375000000026 0.6690093120000142
1.83600000000026 0.6677565439999853
1.83825000000026 0.6688279659999807
1.84050000000026 0.6683874450000076
1.84275000000026 0.6696747739999864
1.84500000000026 0.6686116829999946
1.84725000000026 0.6686292900000126
1.84950000000026 0.6698702209999965
1.85175000000026 0.6666636369999992
1.85400000000026 0.6677748970000152
1.85625000000027 0.6685065190000046
1.85850000000027 0.6678372920000015
1.86075000000027 0.668807385999969
1.86300000000027 0.6691012470000146
1.86525000000027 0.6684127170000238
1.86750000000027 0.668326277999995
1.86975000000027 0.6668724709999765
1.87200000000027 0.6673402960000203
1.87425000000027 0.6668046409999988
1.87650000000027 0.6666930260000186
1.87875000000027 0.6674202250000008
1.88100000000027 0.6664671909999811
1.88325000000027 0.6670541159999743
1.88550000000027 0.6679967379999994
1.88775000000027 0.66660540700002
1.89000000000027 0.666743863000022
1.89225000000027 0.6671732749999819
1.89450000000027 0.6665461270000037
1.89675000000027 0.665987030999986
1.89900000000027 0.6674171249999858
1.90125000000027 0.6675956349999979
1.90350000000027 0.6674592410000173
1.90575000000027 0.6667955570000004
1.90800000000027 0.6665879839999889
1.91025000000027 0.6684980850000102
1.91250000000027 0.6667296179999767
1.91475000000027 0.6652529790000017
1.91700000000027 0.6664879300000166
1.91925000000027 0.6670422930000086
1.92150000000027 0.6669618199999832
1.92375000000027 0.6671336379999957
1.92600000000027 0.6671693849999656
1.92825000000028 0.6671977590000324
1.93050000000028 0.6673871780000127
1.93275000000028 0.6676165390000506
1.93500000000028 0.66683086799992
1.93725000000028 0.6659998510000378
1.93950000000028 0.6664167769999949
1.94175000000028 0.6664233430000195
1.94400000000028 0.666083757000024
1.94625000000028 0.6671688339999946
1.94850000000028 0.6668465120000064
1.95075000000028 0.6669837599999937
1.95300000000028 0.6677873779999572
1.95525000000028 0.6664868090000482
1.95750000000028 0.6664816459999656
1.95975000000028 0.6670051559999592
1.96200000000028 0.6670191540000587
1.96425000000028 0.6657127429999719
1.96650000000028 0.6705074239999931
1.96875000000028 0.6663263550000238
1.97100000000028 0.6672975179999412
1.97325000000028 0.6655899710000313
1.97550000000028 0.6657181760000412
1.97775000000028 0.6666604370000186
1.98000000000028 0.6661124529999825
1.98225000000028 0.6667835769999328
1.98450000000028 0.6670328490000657
1.98675000000028 0.6675117510000064
1.98900000000028 0.668972814999961
1.99125000000028 0.6690321270000368
1.99350000000028 0.6671262049999314
1.99575000000028 0.6655414730000757
1.99800000000028 0.6689859829999705
2.00025000000028 0.6668458789999931
2.00250000000029 0.6666622420000294
2.00475000000029 0.6664572469999257
2.00700000000029 0.6687861210000392
2.00925000000029 0.6661458190000076
2.01150000000029 0.6668609930000002
2.01375000000029 0.6685800469999776
2.01600000000029 0.6653996229999848
2.01825000000029 0.667123502000095
2.02050000000029 0.6679680529999814
2.02275000000029 0.6684746479999149
2.02500000000029 0.6671869630000629
2.02725000000029 0.6700068609999335
2.02950000000029 0.6675233170000183
2.03175000000029 0.6690613250000297
2.03400000000029 0.6662580050000315
2.03625000000029 0.6684493689999726
2.03850000000029 0.6657737309999447
2.04075000000029 0.6678862610000351
2.0430000000003 0.6650653660000216
2.0452500000003 0.6650283989999934
2.0475000000003 0.667036228000029
2.0497500000003 0.6661756930000138
2.0520000000003 0.6659071560000029
2.0542500000003 0.6645923129999574
2.0565000000003 0.6644272329999694
2.0587500000003 0.6629443250000122
2.0610000000003 0.6681875069999705
2.0632500000003 0.6680796600001031
2.0655000000003 0.664774442999942
2.0677500000003 0.6646631050000451
2.0700000000003 0.6657024620000129
2.0722500000003 0.6639965209999446
2.0745000000003 0.6641772049999872
2.0767500000003 0.6638913980000325
2.0790000000003 0.6631233919999886
2.0812500000003 0.664301561000002
2.0835000000003 0.6642130300000417
2.08575000000031 0.6635662519998959
2.08800000000031 0.6642198840000901
2.09025000000031 0.6634317790000068
2.09250000000031 0.6636240729999372
2.09475000000031 0.6630899120000322
2.09700000000031 0.6631828229999428
2.09925000000031 0.6641356220000034
2.10150000000031 0.6627234300000282
2.10375000000031 0.6636535979999962
2.10600000000031 0.6640227080000614
2.10825000000031 0.6632539349999433
2.11050000000031 0.6642052979999562
2.11275000000031 0.6650976630000969
2.11500000000031 0.6654941360000066
2.11725000000031 0.663581676999911
2.11950000000031 0.6631818150000299
2.12175000000031 0.6638588250000339
2.12400000000031 0.6634633979999762
2.12625000000031 0.6624680830000216
2.12850000000032 0.6640115479999622
2.13075000000032 0.6627396259999614
2.13300000000032 0.6624333320000915
2.13525000000032 0.6622334289999117
2.13750000000032 0.662867669000093
2.13975000000032 0.6623577429999159
2.14200000000032 0.6627238670000679
2.14425000000032 0.662978366999937
2.14650000000032 0.6631487500000048
2.14875000000032 0.6625814129999981
2.15100000000032 0.6612544660000594
2.15325000000032 0.6623497929999758
2.15550000000032 0.6622798639999701
2.15775000000032 0.6628451270000824
2.16000000000032 0.6615650789999563
2.16225000000032 0.6622031440000455
2.16450000000032 0.6628186359999972
2.16675000000032 0.662688831999958
2.16900000000032 0.6617000840000173
2.17125000000033 0.6618813149999596
2.17350000000033 0.6613535110000157
2.17575000000033 0.6620101570000543
2.17800000000033 0.6614844209999546
2.18025000000033 0.6611196549999931
2.18250000000033 0.6613760379999576
2.18475000000033 0.6612030750000031
2.18700000000033 0.6616651180000872
2.18925000000033 0.6595283529999278
2.19150000000033 0.6613789970000425
2.19375000000033 0.6601627530000087
2.19600000000033 0.6578549969999585
2.19825000000033 0.6584209669999836
2.20050000000033 0.6597324200000685
2.20275000000033 0.6593804929999578
2.20500000000033 0.6589073679999728
2.20725000000033 0.65851176700005
2.20950000000033 0.6599529139999731
2.21175000000033 0.6586824759999672
2.21400000000034 0.6575333110000656
2.21625000000034 0.6598742769999717
2.21850000000034 0.6592508160000534
2.22075000000034 0.6589691829999538
2.22300000000034 0.6580974999999398
2.22525000000034 0.6589066310000362
2.22750000000034 0.6583469820000118
2.22975000000034 0.6581425829999716
2.23200000000034 0.6584836499999938
2.23425000000034 0.6583224949999931
2.23650000000034 0.6581790440000077
2.23875000000034 0.6572496450000926
2.24100000000034 0.6572834909999301
2.24325000000034 0.6565211180000006
2.24550000000034 0.6566137769999614
2.24775000000034 0.6581258810000463
2.25000000000034 0.6571606750000001
2.25225000000034 0.655711129999986
2.25450000000034 0.6564586780000354
2.25675000000035 0.6568469909999521
2.25900000000035 0.6562394380000569
2.26125000000035 0.6565162379999947
2.26350000000035 0.6571562100000392
2.26575000000035 0.6564138339999772
2.26800000000035 0.6563684799999692
2.27025000000035 0.6560072959999843
2.27250000000035 0.6561043369999879
2.27475000000035 0.6563079050000624
2.27700000000035 0.6562356279999904
2.27925000000035 0.6567764089999173
2.28150000000035 0.654640471000107
2.28375000000035 0.65586972899996
2.28600000000035 0.6553994869999542
2.28825000000035 0.6547722390000672
2.29050000000035 0.6549945619999562
2.29275000000035 0.6541209450000451
2.29500000000035 0.6551791099999491
2.29725000000035 0.6540352170000006
2.29950000000036 0.6537659489999896
2.30175000000036 0.6527199820000078
2.30400000000036 0.6525479299999688
2.30625000000036 0.6515728360000139
2.30850000000036 0.6525123920000624
2.31075000000036 0.6533865499999365
2.31300000000036 0.6514902740000252
2.31525000000036 0.6514834639999663
2.31750000000036 0.654337053000063
2.31975000000036 0.6518827859999874
2.32200000000036 0.6521432580000237
2.32425000000036 0.6511968009999691
2.32650000000036 0.6522388930000034
2.32875000000036 0.6525985839999748
2.33100000000036 0.6516455109999697
2.33325000000036 0.6532737780000843
2.33550000000036 0.652320144999976
2.33775000000036 0.6528475689999595
2.34000000000036 0.6529215919999842
2.34225000000037 0.6530776740000874
2.34450000000037 0.6524272859999201
2.34675000000037 0.6530591790000244
2.34900000000037 0.6531038680000165
2.35125000000037 0.6516699060000519
2.35350000000037 0.6529512729999851
2.35575000000037 0.6527191369999628
2.35800000000037 0.6534497720000445
2.36025000000037 0.6518749109999362
2.36250000000037 0.652036757000019
2.36475000000037 0.6527365010000494
2.36700000000037 0.6524641819999033
2.36925000000037 0.6522098660000211
2.37150000000037 0.6525205730000607
2.37375000000037 0.6536935020000101
2.37600000000037 0.6525610329999836
2.37825000000037 0.6545680759999186
2.38050000000037 0.6521790880000253
2.38275000000037 0.6526524970000764
2.38500000000038 0.6529089439999325
2.38725000000038 0.6527746840000646
2.38950000000038 0.6520831649999081
2.39175000000038 0.6525257990000455
2.39400000000038 0.6540241809999543
2.39625000000038 0.651851564000026
2.39850000000038 0.6524316370000633
2.40075000000038 0.65083360299991
2.40300000000038 0.651447845000007
2.40525000000038 0.6527684590000717
2.40750000000038 0.6516849700000193
2.40975000000038 0.652667522999991
2.41200000000038 0.6517278809999425
2.41425000000038 0.6515175340000496
2.41650000000038 0.6512869319999481
2.41875000000038 0.6544003270000758
2.42100000000038 0.6509364819999064
2.42325000000038 0.6531297970000196
2.42550000000039 0.6514077770000313
2.42775000000039 0.6520739420000154
2.43000000000039 0.6527489809999452
2.43225000000039 0.651936102000036
2.43450000000039 0.6523618060000445
2.43675000000039 0.6542386429999851
2.43900000000039 0.6518252089999805
2.44125000000039 0.6522157690000085
2.44350000000039 0.6505919669999685
2.44575000000039 0.6517779189999828
2.44800000000039 0.6532057020000366
2.45025000000039 0.6519643249999945
2.45250000000039 0.651255534000029
2.45475000000039 0.6537316000000146
2.45700000000039 0.6512469659999169
2.45925000000039 0.6527068020000115
2.46150000000039 0.6506724810000151
2.46375000000039 0.6510434199999509
2.46600000000039 0.6525320690000171
2.4682500000004 0.6505857530000867
2.4705000000004 0.6515362109998932
2.4727500000004 0.6515752110000221
2.4750000000004 0.6540398550000646
2.4772500000004 0.650297552999973
2.4795000000004 0.6524674700000332
2.4817500000004 0.6527250149999873
2.4840000000004 0.6512493059999542
2.4862500000004 0.6508003530000224
2.4885000000004 0.6508041219999541
2.4907500000004 0.6517327880000039
2.4930000000004 0.651505444999998
2.4952500000004 0.6506643339999982
2.4975000000004 0.6611045980000654


==> Images/Results/sourcebeam_timesteptimes_ref_m100.txt <==
t steptime
0.0 0.753331041
0.00225000000000035 1.097450241
0.0045000000000007 1.4164230510000002
0.00675000000000106 1.7510072379999997
0.00900000000000141 2.07402173
0.0112500000000018 2.381003602
0.0135000000000021 2.694004027
0.0157500000000025 2.951964222000001
0.0180000000000028 3.2434178350000007
0.0202500000000032 3.5024221509999975
0.0225000000000035 3.7824483630000003
0.0247500000000039 4.052023394999999
0.0270000000000042 4.294348935000002
0.0292500000000046 4.554020491999999
0.0315000000000049 4.787059968999998
0.0337500000000053 5.083252988000005
0.0360000000000056 5.342108534999994
0.038250000000006 5.544287840000003
0.0405000000000063 5.749313271999995
0.0427500000000067 5.997191593000011
0.045000000000007 6.202611610999995
0.0472500000000074 6.471848714999993
0.0495000000000077 6.652454600000013
0.0517500000000081 6.8730785569999995
0.0540000000000084 7.038602060999992
0.0562500000000088 7.276301902
0.0585000000000091 7.471613151
0.0607500000000095 7.6303007019999995
0.0630000000000098 7.972032670999994
0.0652500000000102 8.03704504000001
0.0675000000000105 8.204838607
0.0697500000000109 8.426698676
0.0720000000000112 8.683519195000002
0.0742500000000116 8.831273307000004
0.0765000000000119 8.97612691499998
0.0787500000000123 9.135358187000008
0.0810000000000126 9.299748254000008
0.083250000000013 9.580327691999997
0.0855000000000133 9.728869107000008
0.0877500000000137 9.869353808999989
0.090000000000014 10.096645346999992
0.0922500000000143 10.282355484000021
0.0945000000000147 10.371130276999963
0.096750000000015 10.625465028000008
0.0990000000000154 10.758837934000042
0.101250000000016 10.857460672000002
0.103500000000016 11.095150020999995
0.105750000000016 11.264066157999991
0.108000000000017 11.43599433999998
0.110250000000017 11.633221727000034
0.112500000000017 11.808283431999996
0.114750000000018 11.92717298499997
0.117000000000018 12.093835665000029
0.119250000000019 12.279607185999964
0.121500000000019 12.409407431000034
0.123750000000019 12.567885219999994
0.12600000000002 12.784252521999974
0.12825000000002 12.933164341000008
0.13050000000002 13.108097760000021
0.132750000000021 13.220478759999992
0.135000000000021 13.385214339000015
0.137250000000021 13.552317566
0.139500000000022 13.70494967999997
0.141750000000022 13.946466261000012
0.144000000000022 14.036183614000038
0.146250000000023 14.215053645000012
0.148500000000023 14.355361535999918
0.150750000000024 14.512603317000071
0.153000000000024 14.630693721999933
0.155250000000024 14.741041698000004
0.157500000000025 14.879795367000042
0.159750000000025 14.961389949000022
0.162000000000025 15.047660936999932
0.164250000000026 15.15392952500008
0.166500000000026 15.246724799999924
0.168750000000026 15.349457270000016
0.171000000000027 15.434982923000007
0.173250000000027 15.54599516999997
0.175500000000028 15.664946365999981
0.177750000000028 15.75142216200004
0.180000000000028 15.809012445999997
0.182250000000029 15.914899019000018
0.184500000000029 16.027301350000016
0.186750000000029 16.07621416199993
0.18900000000003 16.10035584800005
0.19125000000003 16.200867835000054
0.19350000000003 16.302840192999952
0.195750000000031 16.192680347999953
0.198000000000031 16.24534178300007
0.200250000000032 16.269038873
0.202500000000032 16.235475871999938
0.204750000000032 16.343039449999992
0.207000000000033 16.333017064000046
0.209250000000033 16.470570963
0.211500000000033 16.522550756999976
0.213750000000034 16.554359232000024
0.216000000000034 16.704157469999927
0.218250000000034 16.71466496700009
0.220500000000035 16.719463760000053
0.222750000000035 16.813771393000025
0.225000000000036 16.82272458699981
0.227250000000036 16.973372946000154
0.229500000000036 17.016080381999927
0.231750000000037 17.026731757000107
0.234000000000037 17.283077591999927
0.236250000000037 17.31044937799993
0.238500000000038 17.329195464000122
0.240750000000038 17.353860783999835
0.243000000000038 17.482708735000188
0.245250000000039 17.566213803999972
0.247500000000039 17.609798296999998
0.24975000000004 17.72296594999989
0.25200000000004 17.788531337999984
0.25425000000004 17.83985927899994
0.256500000000041 17.8503888260002
0.258750000000041 17.89796343399985
0.261000000000041 18.03793596000014
0.263250000000042 18.118183199999976
0.265500000000042 18.150646650999988
0.267750000000042 18.206285562999938
0.270000000000043 18.30054139599997
0.272250000000043 18.34999115400001
0.274500000000044 18.43485061599995
0.276750000000044 18.445236164000107
0.279000000000044 18.58677997199993
0.281250000000045 18.716201039999987
0.283500000000045 18.754983850000144
0.285750000000045 18.84721575100002
0.288000000000046 18.878755362999982
0.290250000000046 18.99048728899993
0.292500000000046 19.18923662499992
0.294750000000047 19.10924455899999
0.297000000000047 19.145546263000142
0.299250000000048 19.2451268289999
0.301500000000048 19.225272383999936
0.303750000000048 19.258972648000054
0.306000000000049 19.390980385000148
0.308250000000049 19.46592316799979
0.310500000000049 19.50801953600012
0.31275000000005 19.433514076999927
0.31500000000005 19.605697487000043
0.31725000000005 19.513408804999926
0.319500000000051 19.63200504500014
0.321750000000051 19.65575829999989
0.324000000000052 19.636994875000028
0.326250000000052 19.65791675200012
0.328500000000052 19.665289033999898
0.330750000000053 19.78142585899991
0.333000000000053 19.62347485600003
0.335250000000053 19.671202359000063
0.337500000000054 19.744843040999967
0.339750000000054 19.829111459999922
0.342000000000054 19.737537313000303
0.344250000000055 19.80001468499995
0.346500000000055 19.685175265999987
0.348750000000056 19.870606808000048
0.351000000000056 19.71430006699984
0.353250000000056 19.762003409000044
0.355500000000057 19.874229526999898
0.357750000000057 19.770920886000113
0.360000000000057 19.861572168999828
0.362250000000058 19.81779365600005
0.364500000000058 19.731955067999934
0.366750000000058 19.74934916500024
0.369000000000059 19.85036367099974
0.371250000000059 19.85336207499995
0.37350000000006 19.909056279000197
0.37575000000006 19.858798103000026
0.37800000000006 19.893348716999753
0.380250000000061 19.83881837900026
0.382500000000061 19.80923915199992
0.384750000000061 19.85638857799995
0.387000000000062 19.857415911000317
0.389250000000062 19.862706053999773
0.391500000000062 19.810742390000087
0.393750000000063 19.865244701999927
0.396000000000063 19.85670171599986
0.398250000000063 19.8364540030002
0.400500000000064 19.75283278300003
0.402750000000064 19.883305904999816
0.405000000000065 19.734840234999865
0.407250000000065 19.90668665200019
0.409500000000065 19.896771893999812
0.411750000000066 19.817969773000186
0.414000000000066 19.797264563000226
0.416250000000066 19.836826518999715
0.418500000000067 19.951946545000283
0.420750000000067 19.88368764500001
0.423000000000067 19.88981557699981
0.425250000000068 19.876917302000038
0.427500000000068 20.00019787500014
0.429750000000069 19.90178619399967
0.432000000000069 19.939323750000312
0.434250000000069 20.00481287599996
0.43650000000007 19.901185356000042
0.43875000000007 19.829275184999915
0.44100000000007 19.848562053000023
0.443250000000071 19.937638509999942
0.445500000000071 19.923804781999934
0.447750000000071 19.94991148600002
0.450000000000072 19.868000931000097
0.452250000000072 19.832812256000125
0.454500000000073 19.92559478899966
0.456750000000073 19.964280845000303
0.459000000000073 19.962577757999952
0.461250000000074 19.975486585
0.463500000000074 19.905926767999972
0.465750000000074 19.906022263000068
0.468000000000075 19.990704456999993
0.470250000000075 19.87150839199967
0.472500000000075 19.93752649399994
0.474750000000076 19.980257562000133
0.477000000000076 19.998071566999897
0.479250000000077 20.049225909000143
0.481500000000077 20.01322404099983
0.483750000000077 20.090129404000436
0.486000000000078 19.995355985999595
0.488250000000078 20.107387368000218
0.490500000000078 20.05726342900016
0.492750000000079 20.13311144499994
0.495000000000079 20.15168094899991
0.497250000000079 20.119877825999993
0.49950000000008 20.06202962999987
0.50175000000008 20.128548980000232
0.50400000000008 20.152370083999813
0.506250000000081 20.137504763999914
0.508500000000081 20.225759477000338
0.510750000000081 20.18047502499985
0.513000000000082 20.272909411
0.515250000000082 20.171785121000084
0.517500000000082 20.330614731999958
0.519750000000083 20.345840242000122
0.522000000000083 20.35749569599966
0.524250000000083 20.336174649999975
0.526500000000084 20.283262868000293
0.528750000000084 20.361894658999972
0.531000000000084 20.388746353999977
0.533250000000084 20.428516585000125
0.535500000000085 20.441816126999584
0.537750000000085 20.484168666000187
0.540000000000085 20.434899831000166
0.542250000000086 20.531937493999976
0.544500000000086 20.587020735999886
0.546750000000086 20.626461839000058
0.549000000000087 20.543102142999942
0.551250000000087 20.701148661999923
0.553500000000087 20.632383132000086
0.555750000000088 20.652196742999877
0.558000000000088 20.597670284000287
0.560250000000088 20.757032944000002
0.562500000000088 20.681857505999687
0.564750000000089 20.753525308000007
0.567000000000089 20.661187832999985
0.569250000000089 20.847015232000103
0.57150000000009 20.81395918399994
0.57375000000009 20.662925372000245
0.57600000000009 20.549211974999707
0.578250000000091 20.54671257500013
0.580500000000091 20.611221004000072
0.582750000000091 20.651076697999997
0.585000000000092 20.74258087599992
0.587250000000092 20.83070408200001
0.589500000000092 20.790255193999656
0.591750000000092 20.757047002000036
0.594000000000093 20.85562780700002
0.596250000000093 20.808583906000422
0.598500000000093 20.7717285789995
0.600750000000094 20.95725422400028
0.603000000000094 20.888118839000526
0.605250000000094 20.847012137999627
0.607500000000095 20.916248931000155
0.609750000000095 20.885660582999662
0.612000000000095 20.92545073800011
0.614250000000096 21.0179142650004
0.616500000000096 21.096893444999296
0.618750000000096 21.204294056000435
0.621000000000096 21.08307787600006
0.623250000000097 21.18587666700023
0.625500000000097 21.155040796999856
0.627750000000097 21.16784305999954
0.630000000000098 21.086460682000506
0.632250000000098 21.138725719999456
0.634500000000098 21.206268392999846
0.636750000000099 21.199456057000134
0.639000000000099 21.255034274000536
0.641250000000099 21.280578548999983
0.6435000000001 21.28893806999986
0.6457500000001 21.247708572999727
0.6480000000001 21.44456151200029
0.6502500000001 21.45561637799983
0.652500000000101 21.418179893000342
0.654750000000101 21.634668095000052
0.657000000000101 21.574238752999918
0.659250000000102 21.551984882999932
0.661500000000102 21.61967548800021
0.663750000000102 21.61660486099936
0.666000000000103 21.638007546000154
0.668250000000103 21.673611144999995
0.670500000000103 21.6709253730005
0.672750000000104 21.75266141299926
0.675000000000104 21.930435375999878
0.677250000000104 21.93102782400001
0.679500000000104 21.845894048000446
0.681750000000105 22.029082308000397
0.684000000000105 21.960821840999415
0.686250000000105 21.925610328000403
0.688500000000106 22.087884318999386
0.690750000000106 22.108021366000685
0.693000000000106 22.101204876999873
0.695250000000107 22.189472680000108
0.697500000000107 22.223060364999583
0.699750000000107 22.11024987499968
0.702000000000108 22.27059900400036
0.704250000000108 22.32172708300004
0.706500000000108 22.24649112299994
0.708750000000108 22.31245064399991
0.711000000000109 22.289493105000474
0.713250000000109 22.25756268799978
0.715500000000109 22.30735460300002
0.71775000000011 22.349509736000073
0.72000000000011 22.328425046999655
0.72225000000011 22.42142985800001
0.724500000000111 22.316782138000235
0.726750000000111 22.504327783000008
0.729000000000111 22.48952273699979
0.731250000000112 22.431963764000102
0.733500000000112 22.60719471199991
0.735750000000112 22.541787664000367
0.738000000000112 22.56354149500021
0.740250000000113 22.758755153999118
0.742500000000113 22.758839744000397
0.744750000000113 22.803977176000444
0.747000000000114 22.842509793999852
0.749250000000114 22.86359319299936
0.751500000000114 22.831548723000196
0.753750000000115 22.795253729999786
0.756000000000115 22.8748273300007
0.758250000000115 22.877135062999514
0.760500000000116 22.893241773000227
0.762750000000116 23.012648615000217
0.765000000000116 22.91857658399931
0.767250000000116 23.034542931000033
0.769500000000117 23.079584538000745
0.771750000000117 22.95715440299955
0.774000000000117 23.01817120099986
0.776250000000118 23.06813710300048
0.778500000000118 23.063190830000167
0.780750000000118 23.107889453999633
0.783000000000119 23.00453206899965
0.785250000000119 23.216849250999985
0.787500000000119 23.17758709500049
0.78975000000012 23.19680439199965
0.79200000000012 23.18956571600029
0.79425000000012 23.154745158999503
0.79650000000012 23.168193744000746
0.798750000000121 23.304278900999634
0.801000000000121 23.328243719000056
0.803250000000121 23.292889383999864
0.805500000000122 23.423626067999976
0.807750000000122 23.423564018000434
0.810000000000122 23.26615991899962
0.812250000000123 23.34649821200037
0.814500000000123 23.557074296999417
0.816750000000123 23.457601826999962
0.819000000000124 23.608899679999922
0.821250000000124 23.503264242000114
0.823500000000124 23.429587681000157
0.825750000000124 23.476459483000326
0.828000000000125 23.505635552999593
0.830250000000125 23.57618579500013
0.832500000000125 23.518225349000204
0.834750000000126 23.452253522999854
0.837000000000126 23.525523508999868
0.839250000000126 23.46182748800038
0.841500000000127 23.559047205999377
0.843750000000127 23.583784447000653
0.846000000000127 23.601370137999766
0.848250000000128 23.606271104999905
0.850500000000128 23.633374068000194
0.852750000000128 23.77089284199974
0.855000000000128 23.677375932999894
0.857250000000129 23.596630527000343
0.859500000000129 23.637676370999543
0.861750000000129 23.662618045000272
0.86400000000013 23.664623528999982
0.86625000000013 23.664090364000003
0.86850000000013 23.725835842999913
0.870750000000131 23.788697562999914
0.873000000000131 23.673772875000395
0.875250000000131 23.666999787999885
0.877500000000132 23.687357937000343
0.879750000000132 23.79214129399952
0.882000000000132 23.730760428000394
0.884250000000132 23.86899361899941
0.886500000000133 23.861939551999967
0.888750000000133 23.906517888000053
0.891000000000133 23.81152562600073
0.893250000000134 23.911911211999723
0.895500000000134 23.978837945000123
0.897750000000134 23.971570949000125
0.900000000000135 24.003358273999766
0.902250000000135 23.923353809999753
0.904500000000135 24.0342043440005
0.906750000000136 24.0794141209999
0.909000000000136 24.06087004999972
0.911250000000136 24.005465189999995
0.913500000000136 24.071737713999937
0.915750000000137 24.039128205999987
0.918000000000137 24.043484994999744
0.920250000000137 23.961983125000188
0.922500000000138 24.08103267899969
0.924750000000138 24.20037014400077
0.927000000000138 24.075032128999737
0.929250000000139 24.165828242000316
0.931500000000139 24.136696062999363
0.933750000000139 24.16073709400007
0.936000000000139 24.17088886700003
0.93825000000014 24.17870205899999
0.94050000000014 24.25515655700019
0.94275000000014 24.25645199399969
0.945000000000141 24.171192773000257
0.947250000000141 24.128393390999918
0.949500000000141 24.24156894800035
0.951750000000142 24.199260256999878
0.954000000000142 24.28621456000019
0.956250000000142 24.21703259500009
0.958500000000143 24.21961243899932
0.960750000000143 24.086040019999928
0.963000000000143 24.180356439000207
0.965250000000143 24.25808118199984
0.967500000000144 24.275771104999876
0.969750000000144 24.277988929999992
0.972000000000144 24.14729365600033
0.974250000000145 24.20215331700092
0.976500000000145 24.328755508999166
0.978750000000145 24.288175257999683
0.981000000000146 24.280771667999943
0.983250000000146 24.16582184300023
0.985500000000146 24.30791612699977
0.987750000000147 24.251395401999616
0.990000000000147 24.1956467050004
0.992250000000147 24.192549624000094
0.994500000000147 24.290404843999568
0.996750000000148 24.28002505400036
0.999000000000148 24.23056892800014
1.00125000000015 24.169301530000666
1.00350000000015 24.22023496699876
1.00575000000015 24.21723380399999
1.00800000000015 24.264063999000427
1.01025000000015 24.25127724400045
1.01250000000015 24.312454445000185
1.01475000000015 24.312440644000162
1.01700000000015 24.196227590999115
1.01925000000015 24.20354147600119
1.02150000000015 24.28938783800004
1.02375000000015 24.400924442999894
1.02600000000015 24.30050497799857
1.02825000000015 24.28002114500123
1.03050000000015 24.310900188000232
1.03275000000015 24.22736921700016
1.03500000000015 24.281858861999353
1.03725000000015 24.358647318000294
1.03950000000015 24.2903921549987
1.04175000000015 24.27144217300156
1.04400000000015 24.21533507999993
1.04625000000015 24.350474075999955
1.04850000000015 24.30750791399987
1.05075000000016 24.36243814199952
1.05300000000016 24.423343811999075
1.05525000000016 24.34633531700092
1.05750000000016 24.327764961999492
1.05975000000016 24.317395523001323
1.06200000000016 24.23391249299857
1.06425000000016 24.300918814000397
1.06650000000016 24.44513824800015
1.06875000000016 24.23735663200023
1.07100000000016 24.254316454000218
1.07325000000016 24.346602214000086
1.07550000000016 24.116897752999648
1.07775000000016 24.3969616710001
1.08000000000016 24.276082615999258
1.08225000000016 24.29338494500007
1.08450000000016 24.224513058999946
1.08675000000016 24.333528928000305
1.08900000000016 24.20567486300024
1.09125000000016 24.197297864000575
1.09350000000016 24.260938385999907
1.09575000000016 24.19466344399916
1.09800000000016 24.35446029800005
1.10025000000016 24.240830680000727
1.10250000000016 24.10732104700037
1.10475000000016 24.194049026998982
1.10700000000016 24.303500993000853
1.10925000000016 24.160724638999454
1.11150000000016 24.178103876000023
1.11375000000016 24.12408044899894
1.11600000000016 24.107187139001326
1.11825000000016 24.26244381699871
1.12050000000016 24.10624413700134
1.12275000000017 24.121688926999923
1.12500000000017 24.150812431000304
1.12725000000017 24.0829695299999
1.12950000000017 24.169124819998615
1.13175000000017 24.0091486550009
1.13400000000017 23.989738463998947
1.13625000000017 24.033689826001137
1.13850000000017 24.14620559499963
1.14075000000017 24.13584934500068
1.14300000000017 23.96055575599894
1.14525000000017 23.996176418000687
1.14750000000017 23.97387116400023
1.14975000000017 23.807646519999253
1.15200000000017 23.647200411000085
1.15425000000017 23.693874810000125
1.15650000000017 23.765637036000044
1.15875000000017 23.697260871000253
1.16100000000017 23.765602195999236
1.16325000000017 23.61639606100107
1.16550000000017 23.628149611999106
1.16775000000017 23.677500810999845
1.17000000000017 23.700128855000003
1.17225000000017 23.575584534000882
1.17450000000017 23.753643240999736
1.17675000000017 23.71764039700065
1.17900000000017 23.647158378998938
1.18125000000017 23.798485282999536
1.18350000000017 23.570848661000127
1.18575000000017 23.60479610600123
1.18800000000017 23.621606049999173
1.19025000000017 23.60249381200083
1.19250000000017 23.471036187998834
1.19475000000017 23.598254214000917
1.19700000000018 23.527606236999418
1.19925000000018 23.611679796000317
1.20150000000018 23.58488872700036
1.20375000000018 23.630526142000235
1.20600000000018 23.63902703399981
1.20825000000018 23.604051816999345
1.21050000000018 23.62577258500096
1.21275000000018 23.601070603999688
1.21500000000018 23.518968848999066
1.21725000000018 23.49102044600113
1.21950000000018 23.512436342
1.22175000000018 23.600185261999286
1.22400000000018 23.59856542899979
1.22625000000018 23.55504642300002
1.22850000000018 23.578772942000796
1.23075000000018 23.5228171990002
1.23300000000018 23.600391227999353
1.23525000000018 23.446063936000428
1.23750000000018 24.252514240999517
1.23975000000018 24.385614204000376
1.24200000000018 24.249470221999218
1.24425000000018 24.309762414000943
1.24650000000018 24.276300335999622
1.24875000000018 24.399801547000607
1.25100000000018 24.412012071999925
1.25325000000018 24.38369464599964
1.25550000000018 24.360306292999667
1.25775000000018 24.3091208299993
1.26000000000018 23.981841349001115
1.26225000000018 23.867840773998978
1.26450000000018 24.619729588001064
1.26675000000018 24.463091756999347
1.26900000000019 24.375487491000968
1.27125000000019 23.852020581000033
1.27350000000019 23.62080401499952
1.27575000000019 23.62668562199906
1.27800000000019 24.38749733900113
1.28025000000019 24.329720198998984
1.28250000000019 24.303371240999695
1.28475000000019 23.88803442900098
1.28700000000019 23.49263537600018
1.28925000000019 23.443152226000166
1.29150000000019 23.511604328999965
1.29375000000019 23.434001719999287
1.29600000000019 23.454697970999405
1.29825000000019 23.41431188700153
1.30050000000019 23.465242606000174
1.30275000000019 23.459043462999034
1.30500000000019 23.465604519000408
1.30725000000019 23.46648013000049
1.30950000000019 23.4158672249996
1.31175000000019 23.52748381499987
1.31400000000019 23.408830410999144
1.31625000000019 23.365349330000754
1.31850000000019 23.516073393000624
1.32075000000019 23.334972192998976
1.32300000000019 23.876752850999765
1.32525000000019 24.155590751001
1.32750000000019 24.264679394000268
1.32975000000019 24.205891486999462
1.33200000000019 23.450244464998832
1.33425000000019 23.41884087500148
1.33650000000019 23.366461214000083
1.33875000000019 23.330861148999247
1.34100000000019 23.3272657840007
1.3432500000002 23.34459394700025
1.3455000000002 23.382225815999846
1.3477500000002 23.55517224599862
1.3500000000002 24.089052674000413
1.3522500000002 24.124850374000744
1.3545000000002 24.12083916699885
1.3567500000002 24.012113624999984
1.3590000000002 24.03390779700021
1.3612500000002 24.012862473000496
1.3635000000002 24.036967698000808
1.3657500000002 24.056660740998268
1.3680000000002 23.911276865001128
1.3702500000002 23.997938518999945
1.3725000000002 24.035259147000033
1.3747500000002 23.917465393000384
1.3770000000002 24.11654257599912
1.3792500000002 24.12451039699954
1.3815000000002 23.98575406100099
1.3837500000002 23.969162966999647
1.3860000000002 24.11076300000059
1.3882500000002 23.941754966999724
1.3905000000002 24.049889538999196
1.3927500000002 23.963827454001148
1.3950000000002 24.067159166999772
1.3972500000002 24.047047537000253
1.3995000000002 23.90243300399925
1.4017500000002 23.950216077000732
1.4040000000002 23.915451965000102
1.4062500000002 23.973225785999603
1.4085000000002 23.955421184999068
1.4107500000002 23.96461765999993
1.4130000000002 24.114760628001022
1.41525000000021 23.979476303999036
1.41750000000021 23.922345494000183
1.41975000000021 23.523648964999666
1.42200000000021 23.34300783100116
1.42425000000021 23.266208527000344
1.42650000000021 23.387339472999884
1.42875000000021 23.324878366998746
1.43100000000021 23.639734025000507
1.43325000000021 24.077401964999808
1.43550000000021 24.262748365001244
1.43775000000021 24.219507861998864
1.44000000000021 24.244033699000283
1.44225000000021 24.356522034999216
1.44450000000021 24.271650488000887
1.44675000000021 24.10907115000009
1.44900000000021 24.040510167998946
1.45125000000021 23.41665447500054
1.45350000000021 23.30338266199942
1.45575000000021 23.24390372400012
1.45800000000021 23.338137938000727
1.46025000000021 23.38890652900045
1.46250000000021 23.303479284999412
1.46475000000021 23.334902652999517
1.46700000000021 23.357503795999946
1.46925000000021 23.32028738400004
1.47150000000021 23.247247440000137
1.47375000000021 23.29859852499976
1.47600000000021 23.341156615000727
1.47825000000021 23.30462538000029
1.48050000000021 23.35645817600016
1.48275000000021 23.270673406999776
1.48500000000021 23.347239950000585
1.48725000000021 23.458463625998775
1.48950000000022 23.33143577699957
1.49175000000022 23.27518981100002
1.49400000000022 23.279049676000795
1.49625000000022 23.29768104499999
1.49850000000022 23.339241056999526
1.50075000000022 23.317933022000943
1.50300000000022 23.391951821000475
1.50525000000022 23.29074696399948
1.50750000000022 23.399327965998964
1.50975000000022 23.42069214500043
1.51200000000022 23.390236814000673
1.51425000000022 23.355037710000033
1.51650000000022 23.405811476999588
1.51875000000022 23.453119841000444
1.52100000000022 23.326832699998704
1.52325000000022 23.419942075001018
1.52550000000022 23.45203163899896
1.52775000000022 23.362081495000893
1.53000000000022 23.36097221199998
1.53225000000022 23.30097160600053
1.53450000000022 23.35391176200028
1.53675000000022 23.30069264299891
1.53900000000022 23.27350329299952
1.54125000000022 23.942017556000792
1.54350000000022 24.618745800000397
1.54575000000022 24.423263478998706
1.54800000000022 24.37303529900055
1.55025000000022 24.476988705000622
1.55250000000022 24.612623175000408
1.55475000000022 24.641527037998458
1.55700000000022 24.135964812001475
1.55925000000022 23.24012195599971
1.56150000000023 23.30290468899875
1.56375000000023 23.302331070000946
1.56600000000023 23.252116358999046
1.56825000000023 23.094389645000774
1.57050000000023 23.281759249999595
1.57275000000023 23.235419610000463
1.57500000000023 23.303169374999925
1.57725000000023 23.221278462000555
1.57950000000023 23.18443736900008
1.58175000000023 23.16744528199888
1.58400000000023 23.209247447000962
1.58625000000023 23.253306909999083
1.58850000000023 23.186035855000227
1.59075000000023 23.20223593800074
1.59300000000023 23.191524560999824
1.59525000000023 23.197014948998913
1.59750000000023 23.166015124001206
1.59975000000023 23.310253697000007
1.60200000000023 23.27683480899941
1.60425000000023 23.318161385001076
1.60650000000023 23.131246285998714
1.60875000000023 23.216772439000124
1.61100000000023 23.193916157000785
1.61325000000023 23.478401375999965
1.61550000000023 23.649474372999975
1.61775000000023 23.546365193000383
1.62000000000023 23.561068342998624
1.62225000000023 23.65226422300111
1.62450000000023 23.36778469299861
1.62675000000023 23.51416641600008
1.62900000000023 23.49169744000028
1.63125000000023 23.43916240500039
1.63350000000023 23.245791203000408
1.63575000000024 23.166248891999203
1.63800000000024 23.114177772000403
1.64025000000024 23.05927772799987
1.64250000000024 23.126602586000445
1.64475000000024 23.14687952299937
1.64700000000024 23.11370069700024
1.64925000000024 23.138946629000202
1.65150000000024 23.22391836799943
1.65375000000024 23.159850379001
1.65600000000024 23.249742080999567
1.65825000000024 23.077055181000105
1.66050000000024 23.14151136699911
1.66275000000024 23.036804580000535
1.66500000000024 23.06785255900104
1.66725000000024 23.004221938999763
1.66950000000024 23.039913003998663
1.67175000000024 23.05134255000121
1.67400000000024 22.994523457999094
1.67625000000024 23.01331718000074
1.67850000000024 23.008172260999345
1.68075000000024 23.117898644999514
1.68300000000024 23.06110275500032
1.68525000000024 22.97783018300106
1.68750000000024 23.123109735999606
1.68975000000024 23.056322102000195
1.69200000000024 23.099974360000488
1.69425000000024 23.0877863099995
1.69650000000024 23.013929361999544
1.69875000000024 23.046297228000185
1.70100000000024 23.010079786999995
1.70325000000024 22.92617539800085
1.70550000000024 23.007265745998666
1.70775000000025 22.967409124999904
1.71000000000025 22.931758746000924
1.71225000000025 22.93208848500035
1.71450000000025 23.07718129800014
1.71675000000025 22.91149008499997
1.71900000000025 22.957830639999884
1.72125000000025 22.968306112999926
1.72350000000025 22.97371250299875
1.72575000000025 22.956924971000262
1.72800000000025 22.963138650000474
1.73025000000025 22.962298589000056
1.73250000000025 22.97864663099972
1.73475000000025 22.908266116999584
1.73700000000025 22.953999020999618
1.73925000000025 22.941666659000475
1.74150000000025 22.955467351999687
1.74375000000025 22.904728773000897
1.74600000000025 22.953107819999786
1.74825000000025 22.94225123800061
1.75050000000025 22.931765627999994
1.75275000000025 22.905427400997723
1.75500000000025 22.94585085200015
1.75725000000025 22.91691737200017
1.75950000000025 22.950287745999958
1.76175000000025 22.81808103700314
1.76400000000025 22.934805496999616
1.76625000000025 22.873101337998378
1.76850000000025 22.969174390000262
1.77075000000025 22.831372356999054
1.77300000000025 22.92308172900084
1.77525000000025 22.929957741998805
1.77750000000025 22.83301156300149
1.77975000000025 22.889486469000985
1.78200000000026 22.866951664000226
1.78425000000026 22.893906441997387
1.78650000000026 22.903553644002386
1.78875000000026 22.893461023999407
1.79100000000026 22.826597414998105
1.79325000000026 22.865885393002827
1.79550000000026 22.91165147999709
1.79775000000026 22.939061774002766
1.80000000000026 22.874230221998005
1.80225000000026 22.89191176800159
1.80450000000026 22.90517635499782
1.80675000000026 23.02999143499983
1.80900000000026 22.91362590100107
1.81125000000026 22.89832388600189
1.81350000000026 22.957323456997983
1.81575000000026 22.93959473799987
1.81800000000026 22.823188172998925
1.82025000000026 22.867360081003426
1.82250000000026 22.801258091996715
1.82475000000026 22.878554863000318
1.82700000000026 22.944005260000267
1.82925000000026 22.923068800999317
1.83150000000026 22.905670217001898
1.83375000000026 22.869678030001523
1.83600000000026 22.846875567996904
1.83825000000026 22.854335954001726
1.84050000000026 22.671230951000325
1.84275000000026 22.79457001099945
1.84500000000026 23.360978463999345
1.84725000000026 23.637856055000157
1.84950000000026 23.64746316500168
1.85175000000026 23.71792976099823
1.85400000000026 23.640991536998627
1.85625000000027 23.594363971002167
1.85850000000027 23.556500786999095
1.86075000000027 23.61514443100168
1.86300000000027 23.654394625998975
1.86525000000027 23.63200988799872
1.86750000000027 23.628308814000775
1.86975000000027 23.62897217000136
1.87200000000027 23.599606399999175
1.87425000000027 23.586500353998417
1.87650000000027 23.558370615002787
1.87875000000027 23.5252672179995
1.88100000000027 23.553448968999874
1.88325000000027 23.68271249800091
1.88550000000027 23.61947261399837
1.88775000000027 23.229750071001035
1.89000000000027 22.720772494998528
1.89225000000027 22.868869683999947
1.89450000000027 23.403890058001707
1.89675000000027 23.467517445998965
1.89900000000027 23.446784260999266
1.90125000000027 23.318473421000817
1.90350000000027 23.401016192001407
1.90575000000027 23.324843874997896
1.90800000000027 23.421368067000003
1.91025000000027 23.36526376600159
1.91250000000027 23.529856220997317
1.91475000000027 23.337320466001984
1.91700000000027 23.47230004499943
1.91925000000027 23.464520001998608
1.92150000000027 23.454436602001806
1.92375000000027 23.39645953999934
1.92600000000027 23.415999359000125
1.92825000000028 23.380775061999884
1.93050000000028 23.388544591998652
1.93275000000028 23.37878402700153
1.93500000000028 23.376111623001634
1.93725000000028 23.338926481999806
1.93950000000028 23.441510286997072
1.94175000000028 23.3636533170029
1.94400000000028 23.371559463997983
1.94625000000028 23.265532902001723
1.94850000000028 23.31040789599865
1.95075000000028 23.407564146000368
1.95300000000028 23.227027559998533
1.95525000000028 23.264904056002706
1.95750000000028 23.366183547997935
1.95975000000028 23.298149973001273
1.96200000000028 23.267752912001015
1.96425000000028 23.35374250699897
1.96650000000028 23.178481262999412
1.96875000000028 23.360285056001885
1.97100000000028 23.361658143996465
1.97325000000028 23.369841706000443
1.97550000000028 23.29667021500063
1.97775000000028 23.330070608000824
1.98000000000028 23.369964240999252
1.98225000000028 23.32888920700134
1.98450000000028 22.659726955000224
1.98675000000028 22.61841537500004
1.98900000000028 23.0792184239981
1.99125000000028 23.03657014900091
1.99350000000028 23.074496417000773
1.99575000000028 23.078757171999314
1.99800000000028 23.10985415400137
2.00025000000028 23.12016164799934
2.00250000000029 22.93323614700057
2.00475000000029 23.08240415399996
2.00700000000029 22.93483714299873
2.00925000000029 22.894794548999926
2.01150000000029 23.020292788001825
2.01375000000029 22.916607608996856
2.01600000000029 23.120170201000292
2.01825000000029 23.194685442002083
2.02050000000029 23.049704193999787
2.02275000000029 23.09698524600026
2.02500000000029 23.106723225999303
2.02725000000029 23.029093414999807
2.02950000000029 23.174265046000073
2.03175000000029 23.068679572999827
2.03400000000029 23.1096018749995
2.03625000000029 23.18799102900084
2.03850000000029 23.03634118899936
2.04075000000029 23.077864800001407
2.0430000000003 23.078585158997157
2.0452500000003 23.0962027630012
2.0475000000003 23.066046743999323
2.0497500000003 22.95308632200249
2.0520000000003 22.918123071998707
2.0542500000003 23.049683713001286
2.0565000000003 22.959108578997984
2.0587500000003 22.94294036300198
2.0610000000003 22.940743453000323
2.0632500000003 23.082277591998718
2.0655000000003 22.982477318000747
2.0677500000003 22.924609513000178
2.0700000000003 22.94893406399933
2.0722500000003 23.02810818799844
2.0745000000003 22.94677585500176
2.0767500000003 23.021688275999622
2.0790000000003 23.019046175999392
2.0812500000003 23.051065318999463
2.0835000000003 22.914776526002242
2.08575000000031 22.87436269799946
2.08800000000031 22.957512696000776
2.09025000000031 22.929104465998535
2.09250000000031 22.809600346998195
2.09475000000031 22.978849413000717
2.09700000000031 22.908882113999425
2.09925000000031 22.89822129100139
2.10150000000031 22.899007643001823
2.10375000000031 22.950715891998698
2.10600000000031 22.846761703000084
2.10825000000031 22.893956363001053
2.11050000000031 22.863061688000016
2.11275000000031 22.737861403998977
2.11500000000031 22.92243748599867
2.11725000000031 22.785837412000546
2.11950000000031 22.73273158200027
2.12175000000031 22.839939188001154
2.12400000000031 22.904954276000353
2.12625000000031 22.83656572399923
2.12850000000032 22.867909502998373
2.13075000000032 22.883416758999374
2.13300000000032 22.98037460300111
2.13525000000032 22.827385472999595
2.13750000000032 22.82816575600009
2.13975000000032 22.901742499001557
2.14200000000032 22.906431682000402
2.14425000000032 22.82337487899713
2.14650000000032 22.73446112000238
2.14875000000032 22.82302437799808
2.15100000000032 22.877266805000545
2.15325000000032 22.74172828999872
2.15550000000032 22.739354900000762
2.15775000000032 22.71543636000206
2.16000000000032 22.696846524999273
2.16225000000032 22.825686570999096
2.16450000000032 22.751573082001414
2.16675000000032 22.80172552499789
2.16900000000032 22.78610596100043
2.17125000000033 22.700660893999157
2.17350000000033 22.724230468000314
2.17575000000033 22.73171822000222
2.17800000000033 22.779413820997434
2.18025000000033 22.8152412260024
2.18250000000033 22.75374470099996
2.18475000000033 22.77021398299985
2.18700000000033 22.64830238200011
2.18925000000033 22.779240143998322
2.19150000000033 22.696598328002437
2.19375000000033 22.752448418999847
2.19600000000033 22.722194595000474
2.19825000000033 22.752851634999388
2.20050000000033 22.66305211299914
2.20275000000033 22.69861643799959
2.20500000000033 22.739242693998676
2.20725000000033 22.674621557001956
2.20950000000033 22.61753084600059
2.21175000000033 22.644272435998573
2.21400000000034 22.773947166999278
2.21625000000034 22.724066500002664
2.21850000000034 22.780498615997203
2.22075000000034 22.67398325600152
2.22300000000034 22.60443986199971
2.22525000000034 22.677447976999247
2.22750000000034 22.685726794999937
2.22975000000034 22.533064389001083
2.23200000000034 22.62479674899805
2.23425000000034 22.670803914003045
2.23650000000034 22.747495266998158
2.23875000000034 22.68287440700078
2.24100000000034 22.58838867400118
2.24325000000034 22.62624667399723
2.24550000000034 22.667231349001668
2.24775000000034 23.02389323999887
2.25000000000034 23.01451578200067
2.25225000000034 22.721511151001323
2.25450000000034 22.773242507999385
2.25675000000035 22.821208962999663
2.25900000000035 22.741379207000136
2.26125000000035 22.661438413000724
2.26350000000035 22.663255595998635
2.26575000000035 22.603261340002064
2.26800000000035 22.598438453998824
2.27025000000035 22.586765116000606
2.27250000000035 22.58929219199854
2.27475000000035 22.56217506900066
2.27700000000035 22.533250878001127
2.27925000000035 22.48675327699675
2.28150000000035 22.47747940500267
2.28375000000035 22.55995245200029
2.28600000000035 22.447532048998255
2.28825000000035 22.713675626000622
2.29050000000035 22.480486750999262
2.29275000000035 22.43918536700221
2.29500000000035 22.414492309999332
2.29725000000035 22.655701157000294
2.29950000000036 22.591210785998555
2.30175000000036 22.611572001998866
2.30400000000036 22.47719219800274
2.30625000000036 22.416271154997958
2.30850000000036 22.311751535999065
2.31075000000036 22.326039051000407
2.31300000000036 22.325353839001764
2.31525000000036 22.34966763799821
2.31750000000036 22.356118882002193
2.31975000000036 22.31903582599989
2.32200000000036 22.367703870000696
2.32425000000036 22.340582430999348
2.32650000000036 22.409962927999004
2.32875000000036 22.452701893998892
2.33100000000036 22.36369652400026
2.33325000000036 22.44346762799978
2.33550000000036 22.381719012999383
2.33775000000036 22.329104029002337
2.34000000000036 22.382606862000102
2.34225000000037 22.33583506799914
2.34450000000037 22.43646920000174
2.34675000000037 22.40809642399836
2.34900000000037 22.28748743500182
2.35125000000037 22.29858720699849
2.35350000000037 22.32917541400093
2.35575000000037 22.26261270899704
2.35800000000037 22.33353919500223
2.36025000000037 22.350572579998698
2.36250000000037 22.471595472001354
2.36475000000037 22.316050178000296
2.36700000000037 22.327797149999242
2.36925000000037 22.335499462998996
2.37150000000037 22.291270026002167
2.37375000000037 22.324639620997914
2.37600000000037 22.27039619900097
2.37825000000037 22.344161958000768
2.38050000000037 22.295406683999317
2.38275000000037 22.332876978998684
2.38500000000038 22.304777195000497
2.38725000000038 22.31301099600023
2.38950000000038 22.29438627499985
2.39175000000038 22.2457490529996
2.39400000000038 22.291925342000468
2.39625000000038 22.236482864002028
2.39850000000038 22.30911855299928
2.40075000000038 22.225975761997688
2.40300000000038 22.292636940001103
2.40525000000038 22.201783070999227
2.40750000000038 22.25725581900042
2.40975000000038 22.221939278999344
2.41200000000038 22.269922024999687
2.41425000000038 22.168361899002775
2.41650000000038 22.187061701999482
2.41875000000038 22.296520961997885
2.42100000000038 22.278568639001605
2.42325000000038 22.255312805998983
2.42550000000039 22.24025059199994
2.42775000000039 22.17954266400193
2.43000000000039 22.227174047999142
2.43225000000039 22.19328472399866
2.43450000000039 22.154041296002106
2.43675000000039 22.096135568997852
2.43900000000039 22.03593477600225
2.44125000000039 22.146238200999505
2.44350000000039 22.16911846899893
2.44575000000039 22.201415265000833
2.44800000000039 22.19655547000002
2.45025000000039 22.106417606999457
2.45250000000039 22.092674106999766
2.45475000000039 22.16469870000219
2.45700000000039 22.129579057997034
2.45925000000039 22.09604670200133
2.46150000000039 22.199719702999573
2.46375000000039 22.21770915700108
2.46600000000039 22.167349136998382
2.4682500000004 22.140114213001652
2.4705000000004 22.11026973999833
2.4727500000004 22.13224133100084
2.4750000000004 22.099909515000036
2.4772500000004 22.201459607000288
2.4795000000004 22.291339365998283
2.4817500000004 22.168811666000693
2.4840000000004 22.141680553002516
2.4862500000004 22.174301750997984
2.4885000000004 22.1599280670016
2.4907500000004 22.28902508399915
2.4930000000004 22.286310303999926
2.4952500000004 22.236316749000252
2.4975000000004 22.53581616199881


==> Images/Results/sourcebeam_timesteptimes_ref_m20.txt <==
t steptime
0.0 0.06649244500000001
0.00225000000000035 0.075598185
0.0045000000000007 0.09331143799999997
0.00675000000000106 0.10998808500000001
0.00900000000000141 0.12084278000000004
0.0112500000000018 0.13329020000000003
0.0135000000000021 0.147403175
0.0157500000000025 0.15687809099999994
0.0180000000000028 0.17179551599999998
0.0202500000000032 0.18461272500000003
0.0225000000000035 0.1972254710000001
0.0247500000000039 0.20512103799999992
0.0270000000000042 0.21743506499999987
0.0292500000000046 0.22840316500000024
0.0315000000000049 0.24332003899999988
0.0337500000000053 0.2502782319999999
0.0360000000000056 0.2631915180000002
0.038250000000006 0.268405231
0.0405000000000063 0.28541724199999985
0.0427500000000067 0.2917619920000001
0.045000000000007 0.3060651360000004
0.0472500000000074 0.3125934929999996
0.0495000000000077 0.3279696200000002
0.0517500000000081 0.33179095599999986
0.0540000000000084 0.33559815000000004
0.0562500000000088 0.3488748809999995
0.0585000000000091 0.356289952
0.0607500000000095 0.36642139100000026
0.0630000000000098 0.3741627730000001
0.0652500000000102 0.38237728000000004
0.0675000000000105 0.39502562399999963
0.0697500000000109 0.4024546830000011
0.0720000000000112 0.40946872699999837
0.0742500000000116 0.42086051100000077
0.0765000000000119 0.42120476700000076
0.0787500000000123 0.44037973899999905
0.0810000000000126 0.4462972789999995
0.083250000000013 0.451027572000001
0.0855000000000133 0.45606059999999893
0.0877500000000137 0.46288059000000104
0.090000000000014 0.47087786700000045
0.0922500000000143 0.48255091899999947
0.0945000000000147 0.49509754900000047
0.096750000000015 0.4977087099999995
0.0990000000000154 0.5052215019999995
0.101250000000016 0.5122726909999997
0.103500000000016 0.5198376930000013
0.105750000000016 0.5186810369999986
0.108000000000017 0.5336432920000025
0.110250000000017 0.5412928719999996
0.112500000000017 0.5426315059999993
0.114750000000018 0.5579656869999994
0.117000000000018 0.5626087969999993
0.119250000000019 0.5699971050000023
0.121500000000019 0.5764156689999993
0.123750000000019 0.5881376550000006
0.12600000000002 0.5938752859999994
0.12825000000002 0.5968841390000001
0.13050000000002 0.6049021189999984
0.132750000000021 0.6118236699999997
0.135000000000021 0.6122595000000004
0.137250000000021 0.6187207980000018
0.139500000000022 0.6358272359999972
0.141750000000022 0.6315375530000011
0.144000000000022 0.6129406559999993
0.146250000000023 0.6202853810000022
0.148500000000023 0.6234761239999997
0.150750000000024 0.6337959990000002
0.153000000000024 0.6383758749999977
0.155250000000024 0.6360562630000004
0.157500000000025 0.6414925050000022
0.159750000000025 0.6442568979999983
0.162000000000025 0.6524671130000002
0.164250000000026 0.6527033029999991
0.166500000000026 0.6578552480000006
0.168750000000026 0.6525576240000035
0.171000000000027 0.6565618619999967
0.173250000000027 0.6660184679999972
0.175500000000028 0.678928925000001
0.177750000000028 0.6732036699999995
0.180000000000028 0.689590164000002
0.182250000000029 0.6839587700000038
0.184500000000029 0.6872006889999938
0.186750000000029 0.6807851190000065
0.18900000000003 0.693393996999994
0.19125000000003 0.6957875070000057
0.19350000000003 0.696295511999999
0.195750000000031 0.6873716909999956
0.198000000000031 0.6995503640000038
0.200250000000032 0.7164054499999963
0.202500000000032 0.6946873790000012
0.204750000000032 0.7128307680000034
0.207000000000033 0.7074640879999947
0.209250000000033 0.7007697490000027
0.211500000000033 0.7187230350000036
0.213750000000034 0.7269202659999934
0.216000000000034 0.7181738920000029
0.218250000000034 0.7168716360000005
0.220500000000035 0.7154013609999978
0.222750000000035 0.7298518529999996
0.225000000000036 0.7451441360000004
0.227250000000036 0.7737415030000037
0.229500000000036 0.7683328709999984
0.231750000000037 0.7739576370000023
0.234000000000037 0.7773501239999945
0.236250000000037 0.7775211290000001
0.238500000000038 0.7761034250000023
0.240750000000038 0.780463601000001
0.243000000000038 0.7921813709999981
0.245250000000039 0.788832646000003
0.247500000000039 0.8011472580000003
0.24975000000004 0.8042631949999972
0.25200000000004 0.803855740000003
0.25425000000004 0.7793375990000015
0.256500000000041 0.7534923099999986
0.258750000000041 0.7849444209999987
0.261000000000041 0.771834915999996
0.263250000000042 0.7723399569999998
0.265500000000042 0.780616454000004
0.267750000000042 0.7754332509999955
0.270000000000043 0.7877121169999981
0.272250000000043 0.7878473940000106
0.274500000000044 0.7860117479999928
0.276750000000044 0.785422816999997
0.279000000000044 0.7949496740000086
0.281250000000045 0.7825079939999995
0.283500000000045 0.792291493999997
0.285750000000045 0.8042585900000034
0.288000000000046 0.7931582539999908
0.290250000000046 0.8031533660000036
0.292500000000046 0.7976708380000019
0.294750000000047 0.8056140650000003
0.297000000000047 0.8107421950000031
0.299250000000048 0.8059675060000018
0.301500000000048 0.8135913619999968
0.303750000000048 0.820806146999999
0.306000000000049 0.8198951359999995
0.308250000000049 0.8233128539999939
0.310500000000049 0.8169468060000042
0.31275000000005 0.8246290550000026
0.31500000000005 0.8219251910000054
0.31725000000005 0.8234422559999928
0.319500000000051 0.8131417679999942
0.321750000000051 0.8212218710000059
0.324000000000052 0.8352038339999979
0.326250000000052 0.8383909970000047
0.328500000000052 0.8167637429999957
0.330750000000053 0.8618669939999961
0.333000000000053 0.8286393560000107
0.335250000000053 0.8140581400000002
0.337500000000054 0.8225247989999929
0.339750000000054 0.8341482290000073
0.342000000000054 0.8333292899999947
0.344250000000055 0.8425896149999943
0.346500000000055 0.8268631279999994
0.348750000000056 0.8317090960000115
0.351000000000056 0.8422509640000015
0.353250000000056 0.8449908459999875
0.355500000000057 0.8401820460000096
0.357750000000057 0.8377150339999986
0.360000000000057 0.8567645929999941
0.362250000000058 0.8450663240000011
0.364500000000058 0.8463249990000037
0.366750000000058 0.8433907750000031
0.369000000000059 0.8458915209999986
0.371250000000059 0.847497722
0.37350000000006 0.8448757649999976
0.37575000000006 0.8419172650000064
0.37800000000006 0.8403024719999905
0.380250000000061 0.840022188000006
0.382500000000061 0.8387618689999954
0.384750000000061 0.8398429340000035
0.387000000000062 0.8403728349999966
0.389250000000062 0.8408880829999958
0.391500000000062 0.8362076550000097
0.393750000000063 0.8555376389999907
0.396000000000063 0.8574587250000008
0.398250000000063 0.8450972260000071
0.400500000000064 0.8495143979999966
0.402750000000064 0.8536937820000077
0.405000000000065 0.854245186
0.407250000000065 0.8398516439999923
0.409500000000065 0.8449281440000078
0.411750000000066 0.85327865699999
0.414000000000066 0.8544305830000098
0.416250000000066 0.8456296689999903
0.418500000000067 0.8575132920000073
0.420750000000067 0.8486731559999896
0.423000000000067 0.8497570640000021
0.425250000000068 0.8576205060000035
0.427500000000068 0.8547743029999992
0.429750000000069 0.8492881509999961
0.432000000000069 0.8558267940000093
0.434250000000069 0.8573108399999967
0.43650000000007 0.8589851020000054
0.43875000000007 0.862112900999989
0.44100000000007 0.8445942179999975
0.443250000000071 0.8453854589999992
0.445500000000071 0.8445250360000216
0.447750000000071 0.8580009689999883
0.450000000000072 0.8371798530000092
0.452250000000072 0.8502209600000015
0.454500000000073 0.8453431840000007
0.456750000000073 0.8535269729999868
0.459000000000073 0.8608130759999995
0.461250000000074 0.8467778240000143
0.463500000000074 0.8539568599999825
0.465750000000074 0.8541683139999918
0.468000000000075 0.8644143760000134
0.470250000000075 0.8418061250000051
0.472500000000075 0.8495383549999929
0.474750000000076 0.8595087690000014
0.477000000000076 0.8573377959999959
0.479250000000077 0.8595237300000065
0.481500000000077 0.8452263249999987
0.483750000000077 0.864357885000004
0.486000000000078 0.8524499639999874
0.488250000000078 0.857580286000001
0.490500000000078 0.8558400310000138
0.492750000000079 0.8514465039999948
0.495000000000079 0.8552863529999968
0.497250000000079 0.8553609040000083
0.49950000000008 0.8409974219999867
0.50175000000008 0.8594660090000161
0.50400000000008 0.8485499859999948
0.506250000000081 0.8617502479999928
0.508500000000081 0.8725109330000009
0.510750000000081 0.8644337949999965
0.513000000000082 0.8704526850000036
0.515250000000082 0.8643617170000084
0.517500000000082 0.8680697829999815
0.519750000000083 0.8743154889999971
0.522000000000083 0.8709298400000023
0.524250000000083 0.8670864190000032
0.526500000000084 0.8675732030000063
0.528750000000084 0.8885630679999963
0.531000000000084 0.8687133589999974
0.533250000000084 0.8764782860000082
0.535500000000085 0.8670775440000114
0.537750000000085 0.8798682279999923
0.540000000000085 0.8698522919999903
0.542250000000086 0.8676074669999991
0.544500000000086 0.8761372200000039
0.546750000000086 0.8825040560000161
0.549000000000087 0.8644845489999966
0.551250000000087 0.891105701999976
0.553500000000087 0.8743650170000024
0.555750000000088 0.8770453830000235
0.558000000000088 0.8751560970000014
0.560250000000088 0.8696086629999797
0.562500000000088 0.8830763410000202
0.564750000000089 0.9178600829999937
0.567000000000089 0.9282607460000065
0.569250000000089 0.9324324689999912
0.57150000000009 0.9328147789999832
0.57375000000009 0.9243756130000236
0.57600000000009 0.9202014799999745
0.578250000000091 0.9277815790000261
0.580500000000091 0.9284535580000011
0.582750000000091 0.9252983399999835
0.585000000000092 0.9387936379999928
0.587250000000092 0.9370886150000217
0.589500000000092 0.9273163780000004
0.591750000000092 0.9329136039999923
0.594000000000093 0.9282129899999916
0.596250000000093 0.929615493
0.598500000000093 0.886810128999997
0.600750000000094 0.9423812010000177
0.603000000000094 0.9405738969999788
0.605250000000094 0.9504190820000247
0.607500000000095 0.9472250649999978
0.609750000000095 0.9526900569999839
0.612000000000095 0.9517826329999934
0.614250000000096 0.9565233350000142
0.616500000000096 0.944350839000009
0.618750000000096 0.9584154979999937
0.621000000000096 0.961746861999984
0.623250000000097 0.9565923480000151
0.625500000000097 0.953487516999985
0.627750000000097 0.9611478670000224
0.630000000000098 0.9686696779999977
0.632250000000098 0.9593389779999768
0.634500000000098 0.9555144020000057
0.636750000000099 0.9574729180000077
0.639000000000099 0.9618810830000086
0.641250000000099 0.967427022999999
0.6435000000001 0.9687714799999867
0.6457500000001 0.958704449999999
0.6480000000001 0.9683826600000032
0.6502500000001 0.9608216059999961
0.652500000000101 0.9611720249999962
0.654750000000101 0.9614291470000182
0.657000000000101 0.9312788329999933
0.659250000000102 0.9162418660000071
0.661500000000102 0.9277385270000025
0.663750000000102 0.9597833939999987
0.666000000000103 0.9617470309999874
0.668250000000103 0.9658484299999941
0.670500000000103 0.960983160000012
0.672750000000104 0.9665826810000056
0.675000000000104 0.965836674000002
0.677250000000104 0.9709066659999905
0.679500000000104 0.9681643749999864
0.681750000000105 0.96211570600002
0.684000000000105 0.9834301500000038
0.686250000000105 0.9691203749999886
0.688500000000106 0.9682234539999968
0.690750000000106 0.9693180419999976
0.693000000000106 0.9781021100000089
0.695250000000107 0.9783581380000044
0.697500000000107 0.9683683730000041
0.699750000000107 0.981640944999981
0.702000000000108 0.9794671370000003
0.704250000000108 0.9812079449999942
0.706500000000108 0.9822805440000195
0.708750000000108 0.9830639820000044
0.711000000000109 0.9886171309999838
0.713250000000109 0.9896413529999961
0.715500000000109 0.9882204490000106
0.71775000000011 0.9936091339999962
0.72000000000011 0.9888054190000162
0.72225000000011 0.9958931599999801
0.724500000000111 0.993086653000006
0.726750000000111 0.9945626200000106
0.729000000000111 0.9891394830000024
0.731250000000112 0.997199892999987
0.733500000000112 1.0038393860000099
0.735750000000112 0.9956856469999877
0.738000000000112 1.0044926019999991
0.740250000000113 1.002558596
0.742500000000113 1.0018659469999989
0.744750000000113 0.9948911460000147
0.747000000000114 1.0012813779999874
0.749250000000114 1.0012850760000163
0.751500000000114 1.0056948919999797
0.753750000000115 1.002105610000001
0.756000000000115 1.0047715339999854
0.758250000000115 1.0131119320000153
0.760500000000116 1.0073829799999885
0.762750000000116 1.0037387300000091
0.765000000000116 1.015631481000014
0.767250000000116 1.0141773519999902
0.769500000000117 1.0045997000000284
0.771750000000117 1.0029325269999845
0.774000000000117 1.0099940459999743
0.776250000000118 0.9985974230000352
0.778500000000118 0.9977404690000071
0.780750000000118 1.016997693999997
0.783000000000119 1.0221026049999864
0.785250000000119 1.0199347450000005
0.787500000000119 1.018319259000009
0.78975000000012 1.0264901939999618
0.79200000000012 1.0195415370000092
0.79425000000012 1.032320148999986
0.79650000000012 1.0193490440000232
0.798750000000121 1.0156941199999778
0.801000000000121 1.0362653790000422
0.803250000000121 1.0223993039999755
0.805500000000122 1.0247172020000335
0.807750000000122 1.0266113349999841
0.810000000000122 1.0206386799999905
0.812250000000123 1.0371448920000148
0.814500000000123 1.0339183379999781
0.816750000000123 1.0279591880000112
0.819000000000124 1.034605183999986
0.821250000000124 1.031516855999996
0.823500000000124 1.025089133999984
0.825750000000124 1.0315545160000283
0.828000000000125 1.0287462349999714
0.830250000000125 1.0327552600000445
0.832500000000125 1.038176706999991
0.834750000000126 1.0305595269999799
0.837000000000126 1.0331493219999857
0.839250000000126 0.9665408300000422
0.841500000000127 0.9694571899999573
0.843750000000127 0.9638419200000499
0.846000000000127 0.9805599889999712
0.848250000000128 0.9919109370000001
0.850500000000128 0.9819068099999981
0.852750000000128 0.9814788919999842
0.855000000000128 0.9796244519999959
0.857250000000129 0.9835010220000413
0.859500000000129 0.9741674509999712
0.861750000000129 0.9759613699999932
0.86400000000013 0.9822725150000338
0.86625000000013 0.9771008280000046
0.86850000000013 0.9798238419999734
0.870750000000131 0.9662546609999936
0.873000000000131 0.9800217300000327
0.875250000000131 0.9917840129999718
0.877500000000132 0.9694461930000102
0.879750000000132 0.9720838029999754
0.882000000000132 0.9942303520000451
0.884250000000132 0.9882854310000084
0.886500000000133 0.9851692309999862
0.888750000000133 0.9881267439999988
0.891000000000133 1.0075679280000145
0.893250000000134 0.9792624859999819
0.895500000000134 0.9754289219999919
0.897750000000134 0.998589437000021
0.900000000000135 0.9828916159999608
0.902250000000135 0.9859523360000253
0.904500000000135 0.9810569669999722
0.906750000000136 0.9981411969999954
0.909000000000136 1.0017627700000276
0.911250000000136 0.9990579359999856
0.913500000000136 0.9951296950000028
0.915750000000137 1.0054641620000098
0.918000000000137 0.9991608230000111
0.920250000000137 1.0072498640000163
0.922500000000138 0.9905749039999705
0.924750000000138 1.0210189969999988
0.927000000000138 0.9785370220000118
0.929250000000139 0.988376761999973
0.931500000000139 0.9935032160000219
0.933750000000139 0.9943777400000045
0.936000000000139 1.0171408479999968
0.93825000000014 0.988449624999987
0.94050000000014 1.014379168000005
0.94275000000014 1.00566947599998
0.945000000000141 1.003229346000012
0.947250000000141 1.013245899000026
0.949500000000141 1.0083129909999684
0.951750000000142 1.0012071520000063
0.954000000000142 1.0120039070000075
0.956250000000142 1.0071576060000211
0.958500000000143 1.015460723999979
0.960750000000143 1.0141823010000053
0.963000000000143 1.0055488689999947
0.965250000000143 1.0047143259999984
0.967500000000144 1.0199734029999945
0.969750000000144 1.006433732000005
0.972000000000144 1.0080455809999762
0.974250000000145 1.0217608770000197
0.976500000000145 1.0161774169999944
0.978750000000145 1.0077926939999884
0.981000000000146 1.0179440550000436
0.983250000000146 1.0063768009999876
0.985500000000146 1.016094021000015
0.987750000000147 1.0134110529999703
0.990000000000147 1.008137555000019
0.992250000000147 1.0242662669999731
0.994500000000147 1.0103793300000348
0.996750000000148 1.0120939459999931
0.999000000000148 1.0023073069999668
1.00125000000015 1.0097034210000402
1.00350000000015 1.0063698589999603
1.00575000000015 1.009850095000047
1.00800000000015 0.995266059999949
1.01025000000015 0.9993048630000203
1.01250000000015 1.0041035039999997
1.01475000000015 1.0123215030000097
1.01700000000015 1.0182667830000014
1.01925000000015 1.0143576279999706
1.02150000000015 1.007023175000029
1.02375000000015 1.0056887299999744
1.02600000000015 1.0269173890000047
1.02825000000015 1.0010099490000357
1.03050000000015 1.0063330030000088
1.03275000000015 1.0164658019999706
1.03500000000015 1.013775633000023
1.03725000000015 1.0172615999999834
1.03950000000015 1.0066531939999663
1.04175000000015 1.010155459000032
1.04400000000015 1.0099605440000232
1.04625000000015 0.9991941629999701
1.04850000000015 1.0228278960000239
1.05075000000016 1.0211225799999966
1.05300000000016 1.0071128299999828
1.05525000000016 1.0174178429999756
1.05750000000016 0.9992203730000142
1.05975000000016 1.014504488
1.06200000000016 1.013360476999992
1.06425000000016 1.020815467000034
1.06650000000016 1.0067899590000025
1.06875000000016 1.0089312509999786
1.07100000000016 1.0186525440000196
1.07325000000016 1.008929620999993
1.07550000000016 1.0082006279999973
1.07775000000016 1.0181433770000012
1.08000000000016 0.993619104000004
1.08225000000016 1.0205938949999904
1.08450000000016 1.0084844969999835
1.08675000000016 1.0100767690000225
1.08900000000016 1.0183149559999833
1.09125000000016 1.001456447999999
1.09350000000016 1.0099658949999935
1.09575000000016 0.9877348599999891
1.09800000000016 1.0076957910000033
1.10025000000016 1.0009557449999988
1.10250000000016 1.0100585180000508
1.10475000000016 1.0044598259999589
1.10700000000016 1.014625050999996
1.10925000000016 0.9956299390000254
1.11150000000016 1.007848791000015
1.11375000000016 1.0029708619999838
1.11600000000016 1.0080086570000049
1.11825000000016 1.0233862509999767
1.12050000000016 1.0133603350000158
1.12275000000017 0.9993761549999931
1.12500000000017 1.0161209500000155
1.12725000000017 0.9997717360000138
1.12950000000017 1.009353080999972
1.13175000000017 1.0068737209999767
1.13400000000017 1.0254120320000197
1.13625000000017 1.0017727740000169
1.13850000000017 1.0165751170000021
1.14075000000017 0.9957726609999895
1.14300000000017 1.0124099000000228
1.14525000000017 1.0042670859999703
1.14750000000017 1.0032442820000256
1.14975000000017 1.0046107769999821
1.15200000000017 0.995022989000006
1.15425000000017 0.9960586309999826
1.15650000000017 1.0077093780000155
1.15875000000017 1.0045794650000062
1.16100000000017 0.9849429459999897
1.16325000000017 0.9986610980000137
1.16550000000017 1.0131405089999816
1.16775000000017 1.00847892500002
1.17000000000017 1.001350720000005
1.17225000000017 0.9925742389999641
1.17450000000017 0.995611112000006
1.17675000000017 0.9945745940000279
1.17900000000017 1.0103065829999878
1.18125000000017 0.9841349490000084
1.18350000000017 1.0096564879999619
1.18575000000017 1.0164656610000407
1.18800000000017 0.9900429129999679
1.19025000000017 1.0099098300000264
1.19250000000017 1.0202737149999734
1.19475000000017 1.0135089220000282
1.19700000000018 0.9847877720000042
1.19925000000018 1.0267042489999767
1.20150000000018 1.0029575890000046
1.20375000000018 0.99803702600002
1.20600000000018 1.0031807769999546
1.20825000000018 1.022339837000004
1.21050000000018 0.9933680700000309
1.21275000000018 1.006644061999964
1.21500000000018 0.9980178819999992
1.21725000000018 0.9897888309999985
1.21950000000018 0.9923434280000265
1.22175000000018 1.0056468619999919
1.22400000000018 1.0076872669999943
1.22625000000018 1.0137758270000177
1.22850000000018 0.9982080249999967
1.23075000000018 0.9992055469999741
1.23300000000018 1.0143086590000507
1.23525000000018 1.0050857569999607
1.23750000000018 1.0046650900000031
1.23975000000018 0.9921370399999887
1.24200000000018 1.0031759530000386
1.24425000000018 1.0080325229999971
1.24650000000018 1.0075150039999698
1.24875000000018 1.0080011489999947
1.25100000000018 0.9932226090000427
1.25325000000018 0.9831399589999705
1.25550000000018 0.9853019060000179
1.25775000000018 0.9981630639999821
1.26000000000018 0.9995645550000063
1.26225000000018 0.9836193610000237
1.26450000000018 1.0003901439999936
1.26675000000018 0.9899428109999917
1.26900000000019 0.9877026949999959
1.27125000000019 0.9961536970000111
1.27350000000019 1.0038008149999769
1.27575000000019 0.9981802560000119
1.27800000000019 1.0104959810000196
1.28025000000019 1.0047377959999721
1.28250000000019 1.0236113870000167
1.28475000000019 0.994405238000013
1.28700000000019 1.0113388099999838
1.28925000000019 1.002603277999981
1.29150000000019 0.9821618949999902
1.29375000000019 0.9980910689999973
1.29600000000019 0.988777386000038
1.29825000000019 0.9962689179999984
1.30050000000019 0.9898648070000036
1.30275000000019 1.0047821789999603
1.30500000000019 0.9909728470000232
1.30725000000019 0.9957047859999761
1.30950000000019 0.9893263220000108
1.31175000000019 1.006130885999994
1.31400000000019 1.0034353290000126
1.31625000000019 0.9995819760000018
1.31850000000019 1.0093029029999911
1.32075000000019 1.0022705520000272
1.32300000000019 1.001531333999992
1.32525000000019 0.9907664510000131
1.32750000000019 0.9985146679999843
1.32975000000019 0.9954351149999638
1.33200000000019 1.0153366530000767
1.33425000000019 1.0052002259999426
1.33650000000019 1.0097366590000547
1.33875000000019 1.0046578660000023
1.34100000000019 1.007327719999921
1.3432500000002 1.0015186819999826
1.3455000000002 1.0006741520001015
1.3477500000002 0.9986754109999083
1.3500000000002 1.0085508320000827
1.3522500000002 1.0005473789999542
1.3545000000002 1.0112451630000123
1.3567500000002 1.0069607509999514
1.3590000000002 1.0111795500000653
1.3612500000002 1.0072509899999886
1.3635000000002 1.007332879000046
1.3657500000002 0.9949831229999972
1.3680000000002 1.0039939039999126
1.3702500000002 0.9987053710000282
1.3725000000002 1.0105458089999502
1.3747500000002 1.0045907240000815
1.3770000000002 1.0072639989999743
1.3792500000002 1.0096543839999867
1.3815000000002 0.9947927419999587
1.3837500000002 0.9910201030000962
1.3860000000002 1.0010623569999098
1.3882500000002 1.0106277950000049
1.3905000000002 0.9977402090000851
1.3927500000002 1.0014724199999137
1.3950000000002 0.9951912820000643
1.3972500000002 1.0108973179999339
1.3995000000002 0.9918938480000179
1.4017500000002 1.0041060529999868
1.4040000000002 1.0051718130000609
1.4062500000002 0.9891171099999383
1.4085000000002 0.9794571150000593
1.4107500000002 0.9979929549999724
1.4130000000002 1.0104602810000642
1.41525000000021 1.002981188999911
1.41750000000021 1.0123789710000892
1.41975000000021 1.008837114999892
1.42200000000021 1.0019409960000303
1.42425000000021 0.9921446739999737
1.42650000000021 0.9894229040000937
1.42875000000021 1.0010781049999196
1.43100000000021 1.0073064530000693
1.43325000000021 0.9971019459999297
1.43550000000021 0.9931375820000312
1.43775000000021 1.0044235240000035
1.44000000000021 1.009073820000026
1.44225000000021 1.0113005670000348
1.44450000000021 1.0119115599999304
1.44675000000021 0.9979733549999992
1.44900000000021 1.0051532040000666
1.45125000000021 1.0063634589999992
1.45350000000021 1.0089429829999972
1.45575000000021 1.006828587999962
1.45800000000021 1.0006213130000106
1.46025000000021 1.0031006939999543
1.46250000000021 1.0048847360000082
1.46475000000021 1.0064683250000144
1.46700000000021 1.0031102839999448
1.46925000000021 1.0112413560000277
1.47150000000021 1.0039345569999796
1.47375000000021 1.0047494720000714
1.47600000000021 0.9950451569999359
1.47825000000021 0.9856954330000463
1.48050000000021 1.0074112249999416
1.48275000000021 1.002165957000102
1.48500000000021 0.9802811299999803
1.48725000000021 0.9983783029999813
1.48950000000022 0.9951879650000137
1.49175000000022 0.9891642139999703
1.49400000000022 1.0023612530000037
1.49625000000022 1.0030558619999965
1.49850000000022 0.9983980949999705
1.50075000000022 0.9990733100000853
1.50300000000022 1.0080332949999047
1.50525000000022 1.0072334790000923
1.50750000000022 0.9972407519999251
1.50975000000022 1.0024420250000503
1.51200000000022 0.9955943049999405
1.51425000000022 1.0019074360000104
1.51650000000022 0.9966338650000353
1.51875000000022 1.0210065919999352
1.52100000000022 1.0053967160000639
1.52325000000022 0.9965479019999748
1.52550000000022 0.9954409980000491
1.52775000000022 1.0032710149999957
1.53000000000022 1.0026646259999552
1.53225000000022 1.0205997870000374
1.53450000000022 0.9929788700000017
1.53675000000022 1.0037887239999463
1.53900000000022 0.9970739290000665
1.54125000000022 0.9850379599999997
1.54350000000022 1.0077379470000096
1.54575000000022 0.9938215539999646
1.54800000000022 1.0145096830000284
1.55025000000022 1.015364591999969
1.55250000000022 1.0120797790000324
1.55475000000022 1.0084353919999103
1.55700000000022 1.000989038000057
1.55925000000022 1.0048992739999676
1.56150000000023 1.0042122350000682
1.56375000000023 1.0095680469999024
1.56600000000023 1.0210593190000736
1.56825000000023 1.0058563279999362
1.57050000000023 0.9980306780000774
1.57275000000023 1.0012350829999832
1.57500000000023 1.0048754919999965
1.57725000000023 1.012983853000037
1.57950000000023 1.0005006189999222
1.58175000000023 1.0122069630000397
1.58400000000023 1.0150634919999675
1.58625000000023 0.993147528999998
1.58850000000023 1.0040059290000727
1.59075000000023 1.0159939579999673
1.59300000000023 1.0107299720000356
1.59525000000023 1.0105315909999035
1.59750000000023 0.9924647860000277
1.59975000000023 1.0046419239999977
1.60200000000023 0.9933523880000621
1.60425000000023 0.9912995589999127
1.60650000000023 1.0062118480000208
1.60875000000023 1.000626957999998
1.61100000000023 0.9993812490000664
1.61325000000023 0.9966747109999687
1.61550000000023 0.9952349940000431
1.61775000000023 1.012321414999974
1.62000000000023 1.016831389999993
1.62225000000023 1.007665979999956
1.62450000000023 1.001940707000017
1.62675000000023 1.0188755460000039
1.62900000000023 0.977436578000038
1.63125000000023 1.0092469329999858
1.63350000000023 0.9871464789999891
1.63575000000024 0.9952516119999473
1.63800000000024 0.9998359790000677
1.64025000000024 1.0109362489999967
1.64250000000024 1.003675367000028
1.64475000000024 0.9893998009999905
1.64700000000024 0.9989280449999569
1.64925000000024 0.9996899530000292
1.65150000000024 1.0100221120000015
1.65375000000024 1.0021529119999286
1.65600000000024 0.9920355259999951
1.65825000000024 1.0114414340000621
1.66050000000024 0.9967459380000037
1.66275000000024 1.0073447669999496
1.66500000000024 1.0077876910000896
1.66725000000024 1.003297110999938
1.66950000000024 1.008733932000041
1.67175000000024 0.9995237449999195
1.67400000000024 0.9937036970000008
1.67625000000024 1.0091629580000472
1.67850000000024 0.9965012320000142
1.68075000000024 1.0122047979999707
1.68300000000024 0.9868919460000143
1.68525000000024 1.0060915699999669
1.68750000000024 1.009015401000056
1.68975000000024 1.0084304209999573
1.69200000000024 0.993577101000028
1.69425000000024 1.0004015460000346
1.69650000000024 1.0002922959999978
1.69875000000024 1.005199585000014
1.70100000000024 1.0083714939999027
1.70325000000024 1.0030528680000543
1.70550000000024 1.013383130999955
1.70775000000025 1.0066022800000383
1.71000000000025 1.0099032540000508
1.71225000000025 1.0071502789999158
1.71450000000025 1.0130253800000446
1.71675000000025 1.0084252870000228
1.71900000000025 0.9968112529999189
1.72125000000025 1.0035817880000195
1.72350000000025 1.0160837110000784
1.72575000000025 0.9895382899999277
1.72800000000025 1.01017023899999
1.73025000000025 1.0045286120000583
1.73250000000025 1.0064033740000013
1.73475000000025 1.0091883860000053
1.73700000000025 1.0013854219999985
1.73925000000025 1.0030047359999799
1.74150000000025 0.9897793129999855
1.74375000000025 1.0015229970000519
1.74600000000025 0.9904564359999313
1.74825000000025 1.0093640979999918
1.75050000000025 0.9885965649999662
1.75275000000025 0.9876567200000181
1.75500000000025 0.9986853400000655
1.75725000000025 0.9974783719999323
1.75950000000025 1.0033828290000883
1.76175000000025 0.9987512330000072
1.76400000000025 0.9992636249999123
1.76625000000025 0.9969269340000437
1.76850000000025 0.9914807320000136
1.77075000000025 0.9978710529999262
1.77300000000025 0.9960667790001025
1.77525000000025 0.9985393669999212
1.77750000000025 0.9921327340000516
1.77975000000025 0.9984406419999914
1.78200000000026 0.984773175999976
1.78425000000026 1.0026757000000543
1.78650000000026 1.0049713249999286
1.78875000000026 1.0011193130000038
1.79100000000026 0.9967931910000516
1.79325000000026 0.9893569249999246
1.79550000000026 0.9848507710000831
1.79775000000026 0.9966362909999589
1.80000000000026 0.9997697159999461
1.80225000000026 1.0090065310000682
1.80450000000026 0.9847848819999854
1.80675000000026 1.0050253419999535
1.80900000000026 0.9916776750000054
1.81125000000026 0.990922701000045
1.81350000000026 0.9922826509999823
1.81575000000026 0.9792307479999636
1.81800000000026 1.0008976569999959
1.82025000000026 1.0013767110000344
1.82250000000026 1.010653402999992
1.82475000000026 0.9859095650000427
1.82700000000026 0.9842424879999498
1.82925000000026 0.9884204810000483
1.83150000000026 1.0023578289999477
1.83375000000026 0.9941505300000699
1.83600000000026 0.990963134000026
1.83825000000026 0.9868366879999257
1.84050000000026 1.0050737579999804
1.84275000000026 0.9991921340000545
1.84500000000026 0.99465811999994
1.84725000000026 0.9832218060000741
1.84950000000026 0.9992965379999532
1.85175000000026 1.0106834220000565
1.85400000000026 0.9869884269999147
1.85625000000027 0.9728618999999981
1.85850000000027 0.9840132100000574
1.86075000000027 0.9906427180000037
1.86300000000027 1.0064812849999498
1.86525000000027 0.9977536650000047
1.86750000000027 0.9949120769999809
1.86975000000027 0.9986446370000976
1.87200000000027 0.9876799379999284
1.87425000000027 0.9875655260000258
1.87650000000027 0.982842542999947
1.87875000000027 0.9856583410000894
1.88100000000027 0.9925665099999605
1.88325000000027 0.9801266220000571
1.88550000000027 0.9826639469999918
1.88775000000027 0.996803720999992
1.89000000000027 0.9847673040000018
1.89225000000027 0.9764775869999767
1.89450000000027 0.9941771420000123
1.89675000000027 0.9843610130000116
1.89900000000027 0.9921102569999221
1.90125000000027 0.9861137590000908
1.90350000000027 0.9812045829999079
1.90575000000027 0.9836441660000901
1.90800000000027 0.9595302550000042
1.91025000000027 0.9744511169999441
1.91250000000027 0.9838921660000324
1.91475000000027 0.9887455150000051
1.91700000000027 0.9941545039999937
1.91925000000027 0.9733878029999232
1.92150000000027 0.9897867390000101
1.92375000000027 0.9814152730000387
1.92600000000027 0.9810525039999902
1.92825000000028 0.9788622219999752
1.93050000000028 0.9807989000000816
1.93275000000028 0.9976747349999187
1.93500000000028 0.9913744020000195
1.93725000000028 0.9884365599999683
1.93950000000028 0.9825229560000253
1.94175000000028 0.9951593250000315
1.94400000000028 0.9900261230000069
1.94625000000028 0.9841704130000153
1.94850000000028 0.9941456829999424
1.95075000000028 0.9729947419999689
1.95300000000028 0.9788424370000257
1.95525000000028 0.9853761709999844
1.95750000000028 0.9758889619999991
1.95975000000028 0.9828732420000961
1.96200000000028 0.9864873099999159
1.96425000000028 1.0014541970000437
1.96650000000028 0.998539615000027
1.96875000000028 0.9850108109999383
1.97100000000028 0.9739295850000644
1.97325000000028 0.980831481999985
1.97550000000028 0.9955340739999201
1.97775000000028 0.988386895000076
1.98000000000028 0.9789244359999429
1.98225000000028 0.9814037040000585
1.98450000000028 0.9822178919999942
1.98675000000028 0.9940326500000083
1.98900000000028 0.9812744959999691
1.99125000000028 0.9709386040000254
1.99350000000028 0.9726125869999578
1.99575000000028 0.9702505600000677
1.99800000000028 0.9618468009999788
2.00025000000028 0.9795525819999966
2.00250000000029 0.9781135910000103
2.00475000000029 0.9848252819999743
2.00700000000029 0.9730756120000024
2.00925000000029 0.9813597349999554
2.01150000000029 0.9818422350000446
2.01375000000029 0.9722710869999673
2.01600000000029 0.9970451520000552
2.01825000000029 0.9863246979999758
2.02050000000029 0.9937731610000355
2.02275000000029 0.9912749000000076
2.02500000000029 0.9787197050000032
2.02725000000029 0.9870150329999205
2.02950000000029 0.9658636039999919
2.03175000000029 0.9837683850000758
2.03400000000029 0.9822887340000079
2.03625000000029 0.9887910889999603
2.03850000000029 0.9704608810000082
2.04075000000029 0.9746828529999902
2.0430000000003 0.9900834439999926
2.0452500000003 0.9719216849999839
2.0475000000003 0.985481027999981
2.0497500000003 0.9848061730000381
2.0520000000003 0.9753914320000376
2.0542500000003 0.9871944660000054
2.0565000000003 0.9827019529999461
2.0587500000003 0.9830699819999609
2.0610000000003 0.980568905000041
2.0632500000003 0.9783559830000286
2.0655000000003 0.9769454390000192
2.0677500000003 0.9790267969999604
2.0700000000003 0.9822453110000424
2.0722500000003 0.9624289229999476
2.0745000000003 0.9767808980000154
2.0767500000003 0.96862149399999
2.0790000000003 0.9824834700000338
2.0812500000003 0.9569393130000208
2.0835000000003 0.9689684499999203
2.08575000000031 0.9830617830000392
2.08800000000031 0.9691968370000268
2.09025000000031 0.9724015839999538
2.09250000000031 0.9666905279999582
2.09475000000031 0.9699619740000571
2.09700000000031 0.9811375059999818
2.09925000000031 0.9846327300000439
2.10150000000031 0.9640202739999495
2.10375000000031 0.9758889510000017
2.10600000000031 0.9867346610000141
2.10825000000031 0.9903938050000534
2.11050000000031 0.979737456999942
2.11275000000031 0.9857744380000213
2.11500000000031 0.978611993999948
2.11725000000031 0.9806280260000904
2.11950000000031 0.982104078999896
2.12175000000031 0.9721217649999971
2.12400000000031 0.9757690770001091
2.12625000000031 0.9576006189998907
2.12850000000032 0.983311613000069
2.13075000000032 0.979193855999938
2.13300000000032 0.9814951490000112
2.13525000000032 0.9875803910000513
2.13750000000032 0.9782509120000213
2.13975000000032 0.9803657509999084
2.14200000000032 0.975904529000104
2.14425000000032 0.9858956539999326
2.14650000000032 0.9903270329999714
2.14875000000032 0.9869649750000917
2.15100000000032 0.9849322949999078
2.15325000000032 0.9869091740000613
2.15550000000032 0.9779249499999878
2.15775000000032 0.9808915129999605
2.16000000000032 0.9914348540000901
2.16225000000032 0.9770990099999608
2.16450000000032 0.9638753059999772
2.16675000000032 0.972759050000036
2.16900000000032 0.9624569139999721
2.17125000000033 0.9754644289999987
2.17350000000033 0.98809866900001
2.17575000000033 0.9671916089999968
2.17800000000033 0.9697815900000251
2.18025000000033 0.9856222829999979
2.18250000000033 0.9699992619999875
2.18475000000033 0.9670445289999634
2.18700000000033 0.965273078999985
2.18925000000033 0.9876686200000222
2.19150000000033 0.978481386999988
2.19375000000033 0.9653326000000106
2.19600000000033 0.9667113169999766
2.19825000000033 0.9605166000000054
2.20050000000033 0.964677674000086
2.20275000000033 0.9575982039999644
2.20500000000033 0.972299297999939
2.20725000000033 0.9760291840000264
2.20950000000033 0.9590507049999815
2.21175000000033 0.9703103040000087
2.21400000000034 0.960622709000063
2.21625000000034 0.9696841289999156
2.21850000000034 0.9762812280000617
2.22075000000034 0.95906861200001
2.22300000000034 0.9587150019999626
2.22525000000034 0.9516654530000324
2.22750000000034 0.9734270159999596
2.22975000000034 0.9668726700000434
2.23200000000034 0.9682427819999475
2.23425000000034 0.9718258320000359
2.23650000000034 0.969705590999979
2.23875000000034 0.9713959590000059
2.24100000000034 0.9771444640000482
2.24325000000034 0.9685455289999254
2.24550000000034 0.9738613010000563
2.24775000000034 0.9662237430000005
2.25000000000034 0.9735852809999415
2.25225000000034 0.9537325969999983
2.25450000000034 0.9738034620000917
2.25675000000035 0.9756827709999243
2.25900000000035 0.960060813000041
2.26125000000035 0.9768517139999631
2.26350000000035 0.9667576079999662
2.26575000000035 0.9632512750000615
2.26800000000035 0.9729948850000483
2.27025000000035 0.979147485999988
2.27250000000035 0.9549355699999751
2.27475000000035 0.9885161329999619
2.27700000000035 0.9620805640000754
2.27925000000035 0.968400158999998
2.28150000000035 0.9715177329999278
2.28375000000035 0.9718800189999683
2.28600000000035 0.9616029740000158
2.28825000000035 0.9556299860000763
2.29050000000035 0.9752968929999497
2.29275000000035 0.9713377000000492
2.29500000000035 0.9705910529999073
2.29725000000035 0.9827565990000267
2.29950000000036 0.9693912090000367
2.30175000000036 1.026864144000001
2.30400000000036 1.0262205870000116
2.30625000000036 1.0299369150000075
2.30850000000036 1.0305411839999579
2.31075000000036 1.0202964659999907
2.31300000000036 1.0247436550000657
2.31525000000036 1.03053480199992
2.31750000000036 1.0173994500000845
2.31975000000036 1.0134454809999625
2.32200000000036 1.0175165099999504
2.32425000000036 1.0324112580000246
2.32650000000036 1.0166999929999747
2.32875000000036 1.0202287640000804
2.33100000000036 1.022102216999997
2.33325000000036 1.0201893229999541
2.33550000000036 1.0240226319999692
2.33775000000036 1.0228597200000422
2.34000000000036 1.0186996869999803
2.34225000000037 1.0273899730000267
2.34450000000037 1.0239840509999567
2.34675000000037 1.0329059270000016
2.34900000000037 1.027425595000068
2.35125000000037 1.0270276499999227
2.35350000000037 1.0282649630000833
2.35575000000037 1.0226514219999672
2.35800000000037 1.022718961999999
2.36025000000037 1.0163384909999422
2.36250000000037 1.0148859930000071
2.36475000000037 1.0182505290000563
2.36700000000037 1.0121233070000244
2.36925000000037 1.0143142869999338
2.37150000000037 1.0205803300000298
2.37375000000037 1.017767651999975
2.37600000000037 1.021127880999984
2.37825000000037 1.0318769159999874
2.38050000000037 1.0151673600000777
2.38275000000037 1.0169586279999976
2.38500000000038 1.0183603670000139
2.38725000000038 1.0101132290000123
2.38950000000038 1.013901887999964
2.39175000000038 1.0095850189999283
2.39400000000038 1.009456961000069
2.39625000000038 1.0140868019999516
2.39850000000038 1.0048415530000057
2.40075000000038 1.0108216260000518
2.40300000000038 1.0133478819999482
2.40525000000038 1.0080569760000344
2.40750000000038 1.012263929000028
2.40975000000038 1.01776995299997
2.41200000000038 1.0135752600000387
2.41425000000038 1.0168041139999104
2.41650000000038 1.0109209910000345
2.41875000000038 1.014430399000048
2.42100000000038 1.0203641239999115
2.42325000000038 1.0154715130000795
2.42550000000039 1.0209576060000245
2.42775000000039 1.0124340239999583
2.43000000000039 1.0110332890000109
2.43225000000039 1.02140013799999
2.43450000000039 1.0170896380000158
2.43675000000039 1.0085345109999935
2.43900000000039 1.0144566399999349
2.44125000000039 1.0084139890000188
2.44350000000039 1.0125721939999721
2.44575000000039 1.0081996750000144
2.44800000000039 1.0104902540000467
2.45025000000039 1.0108837159999666
2.45250000000039 1.011313030999986
2.45475000000039 1.012693549000005
2.45700000000039 1.0148003390000895
2.45925000000039 1.001516242999969
2.46150000000039 1.0123625569999604
2.46375000000039 1.0136584159999984
2.46600000000039 1.0084725990000152
2.4682500000004 1.0109705390000272
2.4705000000004 1.0074643389999665
2.4727500000004 1.00978420499996
2.4750000000004 1.0064727690000836
2.4772500000004 1.0109729899999138
2.4795000000004 1.0134561830000166
2.4817500000004 1.0107141180000099
2.4840000000004 1.0094847139999956
2.4862500000004 1.0142218559999492
2.4885000000004 1.0082423380001728
2.4907500000004 1.0150689179999972
2.4930000000004 1.0136071370000082
2.4952500000004 1.0105448419999448
2.4975000000004 1.0218513560000702


==> Images/Results/sourcebeam_timesteptimes_ref_m30.txt <==
t steptime
0.0 0.087914551
0.00225000000000035 0.11800792899999998
0.0045000000000007 0.13626991000000005
0.00675000000000106 0.167213002
0.00900000000000141 0.18840778699999994
0.0112500000000018 0.20970924300000005
0.0135000000000021 0.24013588600000002
0.0157500000000025 0.25415218900000003
0.0180000000000028 0.2697369169999999
0.0202500000000032 0.28868115000000016
0.0225000000000035 0.3119478819999997
0.0247500000000039 0.33011196300000023
0.0270000000000042 0.35478831799999977
0.0292500000000046 0.3761289950000002
0.0315000000000049 0.39203401000000015
0.0337500000000053 0.4144533880000001
0.0360000000000056 0.4219286439999994
0.038250000000006 0.44135179900000043
0.0405000000000063 0.4651724269999997
0.0427500000000067 0.47409101600000003
0.045000000000007 0.4944013180000004
0.0472500000000074 0.5066154589999998
0.0495000000000077 0.5364233990000002
0.0517500000000081 0.5456838729999989
0.0540000000000084 0.5492462290000013
0.0562500000000088 0.5703257729999986
0.0585000000000091 0.6016857070000015
0.0607500000000095 0.5929783089999994
0.0630000000000098 0.6170615809999997
0.0652500000000102 0.6280469019999995
0.0675000000000105 0.6409862750000013
0.0697500000000109 0.6613575659999995
0.0720000000000112 0.6620774750000002
0.0742500000000116 0.6995621199999995
0.0765000000000119 0.7047679200000001
0.0787500000000123 0.7066633890000009
0.0810000000000126 0.744071009999999
0.083250000000013 0.7416461739999995
0.0855000000000133 0.7499140550000014
0.0877500000000137 0.7587092789999978
0.090000000000014 0.7831822200000005
0.0922500000000143 0.7859462310000005
0.0945000000000147 0.7935017060000007
0.096750000000015 0.8287111339999989
0.0990000000000154 0.8234503310000001
0.101250000000016 0.8400355000000026
0.103500000000016 0.8659606009999976
0.105750000000016 0.8735310180000013
0.108000000000017 0.8795148339999983
0.110250000000017 0.8984555610000022
0.112500000000017 0.9028078690000001
0.114750000000018 0.944615001999999
0.117000000000018 0.92450397
0.119250000000019 0.9381942089999988
0.121500000000019 0.9514077520000015
0.123750000000019 0.9534616070000013
0.12600000000002 0.9683343929999992
0.12825000000002 0.9805480949999961
0.13050000000002 1.014537825000005
0.132750000000021 1.0036626599999963
0.135000000000021 1.0293800860000033
0.137250000000021 1.057550606999996
0.139500000000022 1.0538461280000035
0.141750000000022 1.0607659920000003
0.144000000000022 1.0744954910000004
0.146250000000023 1.0758864569999957
0.148500000000023 1.0853358820000025
0.150750000000024 1.0934783180000025
0.153000000000024 1.1203362029999937
0.155250000000024 1.127168845
0.157500000000025 1.126734703000004
0.159750000000025 1.1497568260000008
0.162000000000025 1.1413921299999998
0.164250000000026 1.134116677999998
0.166500000000026 1.1603339660000032
0.168750000000026 1.1635638759999978
0.171000000000027 1.1601976370000031
0.173250000000027 1.1775438389999948
0.175500000000028 1.1753672070000007
0.177750000000028 1.185112004000004
0.180000000000028 1.1857296849999983
0.182250000000029 1.2113513050000009
0.184500000000029 1.2173628930000007
0.186750000000029 1.2217132659999947
0.18900000000003 1.2253902499999967
0.19125000000003 1.208474602999999
0.19350000000003 1.2228794829999998
0.195750000000031 1.2357513630000057
0.198000000000031 1.233145750999995
0.200250000000032 1.2362771840000022
0.202500000000032 1.2497153540000028
0.204750000000032 1.234943014999999
0.207000000000033 1.2254121149999975
0.209250000000033 1.2423085570000012
0.211500000000033 1.2580766359999984
0.213750000000034 1.272314864000009
0.216000000000034 1.2608076289999985
0.218250000000034 1.2531249749999915
0.220500000000035 1.2890204159999996
0.222750000000035 1.284168569000002
0.225000000000036 1.3043040180000105
0.227250000000036 1.2921624559999998
0.229500000000036 1.2914883489999909
0.231750000000037 1.3021646480000015
0.234000000000037 1.303729930000003
0.236250000000037 1.3053296079999939
0.238500000000038 1.3154049000000043
0.240750000000038 1.3150394670000054
0.243000000000038 1.359263595999991
0.245250000000039 1.3677893979999993
0.247500000000039 1.3855859390000091
0.24975000000004 1.389518621999997
0.25200000000004 1.3709947149999948
0.25425000000004 1.3968069600000064
0.256500000000041 1.400956347999994
0.258750000000041 1.4046932660000095
0.261000000000041 1.421636007999993
0.263250000000042 1.4120259500000003
0.265500000000042 1.4206913839999942
0.267750000000042 1.4342453720000066
0.270000000000043 1.4458907030000034
0.272250000000043 1.4429638449999942
0.274500000000044 1.4236994000000038
0.276750000000044 1.470481410000005
0.279000000000044 1.4672808049999873
0.281250000000045 1.478346361000007
0.283500000000045 1.465756331999998
0.285750000000045 1.4797743310000016
0.288000000000046 1.4807184630000023
0.290250000000046 1.4850041239999996
0.292500000000046 1.500703588999997
0.294750000000047 1.4958315710000107
0.297000000000047 1.520007813999996
0.299250000000048 1.513338091999998
0.301500000000048 1.5168027320000022
0.303750000000048 1.5209933790000036
0.306000000000049 1.5241938429999777
0.308250000000049 1.531248440000013
0.310500000000049 1.5420236310000064
0.31275000000005 1.5351871849999839
0.31500000000005 1.534817956000012
0.31725000000005 1.544750950000008
0.319500000000051 1.5471163939999997
0.321750000000051 1.5510278939999864
0.324000000000052 1.550134930000013
0.326250000000052 1.5617245729999922
0.328500000000052 1.5497250699999938
0.330750000000053 1.5480034029999956
0.333000000000053 1.5426779029999977
0.335250000000053 1.5469391950000215
0.337500000000054 1.5490383110000039
0.339750000000054 1.5455491859999881
0.342000000000054 1.5592445089999956
0.344250000000055 1.5497488569999973
0.346500000000055 1.5542523960000096
0.348750000000056 1.569344631000007
0.351000000000056 1.5558491660000016
0.353250000000056 1.5530776429999946
0.355500000000057 1.565318609000002
0.357750000000057 1.5703416329999982
0.360000000000057 1.557466753
0.362250000000058 1.5770492169999955
0.364500000000058 1.5638540639999974
0.366750000000058 1.5792152059999864
0.369000000000059 1.5606419160000087
0.371250000000059 1.5697843370000157
0.37350000000006 1.588270442999999
0.37575000000006 1.565252025999996
0.37800000000006 1.5768852089999825
0.380250000000061 1.5596153170000093
0.382500000000061 1.5717489939999894
0.384750000000061 1.5653280580000057
0.387000000000062 1.554943124999994
0.389250000000062 1.5673473730000183
0.391500000000062 1.5779406700000038
0.393750000000063 1.5728247899999985
0.396000000000063 1.5551263269999822
0.398250000000063 1.5780149220000226
0.400500000000064 1.5755225639999821
0.402750000000064 1.5810065100000088
0.405000000000065 1.5785525670000027
0.407250000000065 1.5862790200000063
0.409500000000065 1.5768973129999893
0.411750000000066 1.577224847999986
0.414000000000066 1.579897883000001
0.416250000000066 1.5860399680000228
0.418500000000067 1.5774972179999907
0.420750000000067 1.5844931579999866
0.423000000000067 1.5931408720000206
0.425250000000068 1.5730865349999874
0.427500000000068 1.5718301100000076
0.429750000000069 1.5135572609999883
0.432000000000069 1.509015268000013
0.434250000000069 1.5313459869999804
0.43650000000007 1.50533289400002
0.43875000000007 1.5056133559999978
0.44100000000007 1.5022439530000042
0.443250000000071 1.526737981999986
0.445500000000071 1.5037591520000149
0.447750000000071 1.5002087119999885
0.450000000000072 1.5177256849999878
0.452250000000072 1.5139118980000035
0.454500000000073 1.5068674670000064
0.456750000000073 1.5046742680000023
0.459000000000073 1.5104741780000097
0.461250000000074 1.5079149029999996
0.463500000000074 1.525583351999984
0.465750000000074 1.5088062910000133
0.468000000000075 1.502618726999998
0.470250000000075 1.5268575750000082
0.472500000000075 1.5303043849999938
0.474750000000076 1.52982944499999
0.477000000000076 1.5488891610000053
0.479250000000077 1.5389363369999955
0.481500000000077 1.515757457999996
0.483750000000077 1.5209052509999879
0.486000000000078 1.5320475120000197
0.488250000000078 1.5367230599999857
0.490500000000078 1.5264834980000046
0.492750000000079 1.5120753560000253
0.495000000000079 1.54726359
0.497250000000079 1.5137376819999986
0.49950000000008 1.567125534000013
0.50175000000008 1.5416302939999582
0.50400000000008 1.5412633430000255
0.506250000000081 1.5258594019999805
0.508500000000081 1.5257870629999957
0.510750000000081 1.5113799330000006
0.513000000000082 1.5485750280000161
0.515250000000082 1.5720599429999993
0.517500000000082 1.5273946730000034
0.519750000000083 1.524509203999969
0.522000000000083 1.5302097000000003
0.524250000000083 1.563777438000045
0.526500000000084 1.5423746049999636
0.528750000000084 1.5389027600000418
0.531000000000084 1.5394569649999994
0.533250000000084 1.5509583869999801
0.535500000000085 1.5495485440000039
0.537750000000085 1.5483668829999715
0.540000000000085 1.5608915360000424
0.542250000000086 1.5370125019999819
0.544500000000086 1.5551502320000168
0.546750000000086 1.568981760999975
0.549000000000087 1.5758595980000223
0.551250000000087 1.5492907999999943
0.553500000000087 1.5552330780000148
0.555750000000088 1.5590188149999449
0.558000000000088 1.579268680000041
0.560250000000088 1.5795888839999748
0.562500000000088 1.5812051750000364
0.564750000000089 1.5654261339999493
0.567000000000089 1.5752869160000387
0.569250000000089 1.582498639999983
0.57150000000009 1.581640866999976
0.57375000000009 1.5508104090000074
0.57600000000009 1.5726438949999988
0.578250000000091 1.54559507700003
0.580500000000091 1.5623852609999744
0.582750000000091 1.5553375510000365
0.585000000000092 1.547368113999994
0.587250000000092 1.5561624949999668
0.589500000000092 1.5674467090000235
0.591750000000092 1.541183965000016
0.594000000000093 1.5792091280000022
0.596250000000093 1.5605952559999992
0.598500000000093 1.5732989269999962
0.600750000000094 1.5662680479999835
0.603000000000094 1.5681700609999893
0.605250000000094 1.5697384609999858
0.607500000000095 1.5747482730000115
0.609750000000095 1.5692516710000177
0.612000000000095 1.5434040629999686
0.614250000000096 1.5742922990000352
0.616500000000096 1.5659595660000036
0.618750000000096 1.5647430479999684
0.621000000000096 1.5962318420000088
0.623250000000097 1.5735335240000268
0.625500000000097 1.5800142520000122
0.627750000000097 1.5662738929999591
0.630000000000098 1.5540116060000173
0.632250000000098 1.5737024029999702
0.634500000000098 1.5882830170000375
0.636750000000099 1.5842659900000058
0.639000000000099 1.585686771999974
0.641250000000099 1.6061156460000348
0.6435000000001 1.594642121999982
0.6457500000001 1.5994194599999787
0.6480000000001 1.603744144000018
0.6502500000001 1.5987312799999813
0.652500000000101 1.582898465000028
0.654750000000101 1.6143439549999812
0.657000000000101 1.6133234079999852
0.659250000000102 1.597086088000026
0.661500000000102 1.6156489840000177
0.663750000000102 1.60757010399999
0.666000000000103 1.6082011749999765
0.668250000000103 1.6066772460000038
0.670500000000103 1.6038482970000132
0.672750000000104 1.6214884219999703
0.675000000000104 1.5906435290000331
0.677250000000104 1.6257431390000079
0.679500000000104 1.6155216880000012
0.681750000000105 1.6166538960000025
0.684000000000105 1.6126611149999803
0.686250000000105 1.6359185169999932
0.688500000000106 1.6258500019999929
0.690750000000106 1.6235647409999956
0.693000000000106 1.6093211859999883
0.695250000000107 1.6291613490000145
0.697500000000107 1.6237298460000034
0.699750000000107 1.6343621120000194
0.702000000000108 1.630199097000002
0.704250000000108 1.6336402539999995
0.706500000000108 1.6372921369999744
0.708750000000108 1.6260361600000124
0.711000000000109 1.6349067169999785
0.713250000000109 1.628632752000044
0.715500000000109 1.6332386619999966
0.71775000000011 1.6919900299999995
0.72000000000011 1.7086844099999894
0.72225000000011 1.6941125799999668
0.724500000000111 1.7114772180000273
0.726750000000111 1.7054709230000071
0.729000000000111 1.701855805999969
0.731250000000112 1.7121627860000217
0.733500000000112 1.7162701029999994
0.735750000000112 1.7115332640000247
0.738000000000112 1.722264033999977
0.740250000000113 1.7115302309999834
0.742500000000113 1.7091407039999922
0.744750000000113 1.7169142670000497
0.747000000000114 1.717160544999956
0.749250000000114 1.7214833820000308
0.751500000000114 1.7213671419999628
0.753750000000115 1.7276608350000515
0.756000000000115 1.7180276149999827
0.758250000000115 1.7196647419999636
0.760500000000116 1.7167877100000055
0.762750000000116 1.7255299200000422
0.765000000000116 1.7274625409999658
0.767250000000116 1.7226993269999866
0.769500000000117 1.7484874990000208
0.771750000000117 1.7542098010000018
0.774000000000117 1.7592863670000156
0.776250000000118 1.7384449460000155
0.778500000000118 1.747411865999993
0.780750000000118 1.7640616109999883
0.783000000000119 1.7431356330000085
0.785250000000119 1.7604565639999805
0.787500000000119 1.7485529780000206
0.78975000000012 1.7658846189999622
0.79200000000012 1.7540554040000416
0.79425000000012 1.775688443999968
0.79650000000012 1.746795110999983
0.798750000000121 1.7398418470000365
0.801000000000121 1.7666973629999916
0.803250000000121 1.7278864969999859
0.805500000000122 1.7111699570000383
0.807750000000122 1.7603578869999978
0.810000000000122 1.7661435729999653
0.812250000000123 1.7732971050000401
0.814500000000123 1.7853592669999898
0.816750000000123 1.7823730700000056
0.819000000000124 1.7778386960000034
0.821250000000124 1.784270709999987
0.823500000000124 1.7798595759999785
0.825750000000124 1.7862233409999817
0.828000000000125 1.7821911640000394
0.830250000000125 1.7673343029999842
0.832500000000125 1.7695666330000108
0.834750000000126 1.7809831280000026
0.837000000000126 1.7836281249999502
0.839250000000126 1.776591241999995
0.841500000000127 1.7881257760000153
0.843750000000127 1.7895957000000635
0.846000000000127 1.788261074999923
0.848250000000128 1.7960782040000822
0.850500000000128 1.807625207000001
0.852750000000128 1.7968252789999042
0.855000000000128 1.796727909000083
0.857250000000129 1.7826657589999968
0.859500000000129 1.7897200329999805
0.861750000000129 1.7884794010000178
0.86400000000013 1.789678945999981
0.86625000000013 1.8092752600000495
0.86850000000013 1.780380083999944
0.870750000000131 1.7953708630000165
0.873000000000131 1.7942266850000124
0.875250000000131 1.8022236389999762
0.877500000000132 1.802256863000025
0.879750000000132 1.8093309999999292
0.882000000000132 1.7936847590000298
0.884250000000132 1.793947688000003
0.886500000000133 1.8026222959999814
0.888750000000133 1.8027988900000764
0.891000000000133 1.8103541149999955
0.893250000000134 1.8083870799999886
0.895500000000134 1.8151143000000047
0.897750000000134 1.8139307799999642
0.900000000000135 1.8180598699999564
0.902250000000135 1.814190030000077
0.904500000000135 1.8201426839999613
0.906750000000136 1.8231837859999587
0.909000000000136 1.8289755990000458
0.911250000000136 1.8164319039999555
0.913500000000136 1.8247910420000153
0.915750000000137 1.8256100710000283
0.918000000000137 1.8257411360000333
0.920250000000137 1.8328577999999425
0.922500000000138 1.8275842020000255
0.924750000000138 1.8269048180000027
0.927000000000138 1.8187467569999853
0.929250000000139 1.8222866319999866
0.931500000000139 1.8429421179999963
0.933750000000139 1.8333234510000693
0.936000000000139 1.830530514999964
0.93825000000014 1.8258113099999491
0.94050000000014 1.8548459340000818
0.94275000000014 1.8356146779999563
0.945000000000141 1.8440247519999957
0.947250000000141 1.889096808999966
0.949500000000141 1.8331975930000226
0.951750000000142 1.8372294079999847
0.954000000000142 1.856049573000064
0.956250000000142 1.84269222599994
0.958500000000143 1.839734007000061
0.960750000000143 1.8402478550000296
0.963000000000143 1.8349884369999927
0.965250000000143 1.840495844999964
0.967500000000144 1.8408177779999733
0.969750000000144 1.8446131599999944
0.972000000000144 1.835710985999981
0.974250000000145 1.8455793980000408
0.976500000000145 1.8535374209999418
0.978750000000145 1.8416291710000223
0.981000000000146 1.8403734830000076
0.983250000000146 1.8402118139999857
0.985500000000146 1.844985715000007
0.987750000000147 1.8412084230000119
0.990000000000147 1.8495121880000625
0.992250000000147 1.8552270650000082
0.994500000000147 1.8398855299999468
0.996750000000148 1.8508027789999915
0.999000000000148 1.8540940000000319
1.00125000000015 1.8541410349999978
1.00350000000015 1.8509765929999276
1.00575000000015 1.8431234410001025
1.00800000000015 1.8430795099999386
1.01025000000015 1.8478904539999803
1.01250000000015 1.8445979800000032
1.01475000000015 1.8411299100000633
1.01700000000015 1.8419510740000078
1.01925000000015 1.8633852609999622
1.02150000000015 1.850283031999993
1.02375000000015 1.844961497999975
1.02600000000015 1.8468790130000343
1.02825000000015 1.849378154999954
1.03050000000015 1.8587564810000003
1.03275000000015 1.852588876000027
1.03500000000015 1.8491250859999582
1.03725000000015 1.8444221660000721
1.03950000000015 1.8423905739999782
1.04175000000015 1.8462422970000034
1.04400000000015 1.850564181999971
1.04625000000015 1.8496133600000348
1.04850000000015 1.8512253469999678
1.05075000000016 1.8463272540000162
1.05300000000016 1.8572932179999952
1.05525000000016 1.8527415570000585
1.05750000000016 1.8502678359999436
1.05975000000016 1.8600761540000121
1.06200000000016 1.8534405509999488
1.06425000000016 1.853990877000001
1.06650000000016 1.8539711270000225
1.06875000000016 1.8730976400000827
1.07100000000016 1.8621128439999666
1.07325000000016 1.8526129240000273
1.07550000000016 1.8562589229999276
1.07775000000016 1.8573974230000658
1.08000000000016 1.856389304000004
1.08225000000016 1.8528454109999757
1.08450000000016 1.8481510899999876
1.08675000000016 1.8649975299999824
1.08900000000016 1.860573989000045
1.09125000000016 1.847194265999974
1.09350000000016 1.8544298199999503
1.09575000000016 1.8545331450000049
1.09800000000016 1.8493922260000772
1.10025000000016 1.8393696979999277
1.10250000000016 1.8568693720000056
1.10475000000016 1.8618369460000395
1.10700000000016 1.830173779000006
1.10925000000016 1.8592005760000347
1.11150000000016 1.8438718809999273
1.11375000000016 1.8559436589999905
1.11600000000016 1.8449008090000234
1.11825000000016 1.8479425089999495
1.12050000000016 1.8468648760000406
1.12275000000017 1.8499891170000637
1.12500000000017 1.8391252129999884
1.12725000000017 1.8311827029999677
1.12950000000017 1.8399406290000115
1.13175000000017 1.8373011119999774
1.13400000000017 1.8439000109999597
1.13625000000017 1.8433679130000655
1.13850000000017 1.8525182490000134
1.14075000000017 1.8454774849999467
1.14300000000017 1.8356418829999939
1.14525000000017 1.8343756599999779
1.14750000000017 1.8354793280000194
1.14975000000017 1.8439452530000153
1.15200000000017 1.8428105350000124
1.15425000000017 1.840116379000051
1.15650000000017 1.8565250159999778
1.15875000000017 1.837491880000016
1.16100000000017 1.851275704999921
1.16325000000017 1.8330928510000604
1.16550000000017 1.8473104969999667
1.16775000000017 1.8444599839999682
1.17000000000017 1.8419925929999863
1.17225000000017 1.8372192490000998
1.17450000000017 1.8458527109999068
1.17675000000017 1.847780931000102
1.17900000000017 1.8543296219999093
1.18125000000017 1.8477905949999922
1.18350000000017 1.844677938000018
1.18575000000017 1.8433714220000184
1.18800000000017 1.8466643360000035
1.19025000000017 1.8514597340000591
1.19250000000017 1.8415152179999268
1.19475000000017 1.8985305480000534
1.19700000000018 1.8487314340000012
1.19925000000018 1.8535891919999585
1.20150000000018 1.8480997440000237
1.20375000000018 1.8428436460000057
1.20600000000018 1.8419663769999488
1.20825000000018 1.8441953620000504
1.21050000000018 1.8592999630000122
1.21275000000018 1.8375897619999932
1.21500000000018 1.8456072189999304
1.21725000000018 1.8407487450000417
1.21950000000018 1.8367463979999457
1.22175000000018 1.846235661000037
1.22400000000018 1.841282041999989
1.22625000000018 1.829854212999976
1.22850000000018 1.843886772000019
1.23075000000018 1.843317303000049
1.23300000000018 1.8615255749999733
1.23525000000018 1.8539809320000131
1.23750000000018 1.8411991770000213
1.23975000000018 1.8371201070000325
1.24200000000018 1.865968577999979
1.24425000000018 1.837812936999967
1.24650000000018 1.8431524139999738
1.24875000000018 1.8468523190000496
1.25100000000018 1.842869579999956
1.25325000000018 1.835973029999991
1.25550000000018 1.834897834000003
1.25775000000018 1.8358430160000125
1.26000000000018 1.83205646600004
1.26225000000018 1.835515321999992
1.26450000000018 1.8373131690000264
1.26675000000018 1.844703461999984
1.26900000000019 1.8335975740000094
1.27125000000019 1.8336682919999703
1.27350000000019 1.830660320999982
1.27575000000019 1.8298501990000204
1.27800000000019 1.8445080449999978
1.28025000000019 1.8246017479999637
1.28250000000019 1.837641217000055
1.28475000000019 1.8585418249999748
1.28700000000019 1.8587281139999732
1.28925000000019 1.8396635269999706
1.29150000000019 1.8440732370000887
1.29375000000019 1.8267932530000053
1.29600000000019 1.8327759079999169
1.29825000000019 1.8467804400000887
1.30050000000019 1.8363919849999775
1.30275000000019 1.8381622959999504
1.30500000000019 1.8379065440000204
1.30725000000019 1.8278174980000585
1.30950000000019 1.828827940999986
1.31175000000019 1.852879895000001
1.31400000000019 1.8270244819999562
1.31625000000019 1.8327884950000453
1.31850000000019 1.838210043999993
1.32075000000019 1.8323682010000084
1.32300000000019 1.8326725669999178
1.32525000000019 1.8309381850000364
1.32750000000019 1.834674310999958
1.32975000000019 1.8213104110000131
1.33200000000019 1.8268920820000858
1.33425000000019 1.81745398999999
1.33650000000019 1.8298158409999132
1.33875000000019 1.8294498129999965
1.34100000000019 1.8331339640000124
1.3432500000002 1.8371259870000358
1.3455000000002 1.8268265760000304
1.3477500000002 1.8355018229999587
1.3500000000002 1.8265138860000434
1.3522500000002 1.8338806589999876
1.3545000000002 1.8268823529999736
1.3567500000002 1.8414496450000115
1.3590000000002 1.8295326310000064
1.3612500000002 1.8124532849999468
1.3635000000002 1.8303092109999852
1.3657500000002 1.8322298479999972
1.3680000000002 1.8252083410000068
1.3702500000002 1.8419632290000436
1.3725000000002 1.840098495999996
1.3747500000002 1.8496141530000614
1.3770000000002 1.8342843869999115
1.3792500000002 1.839987261000033
1.3815000000002 1.8230723589999798
1.3837500000002 1.8398897810000108
1.3860000000002 1.8274802590000263
1.3882500000002 1.823803536000014
1.3905000000002 1.8052356030000283
1.3927500000002 1.8212991719999536
1.3950000000002 1.8308770480000476
1.3972500000002 1.8275198099998988
1.3995000000002 1.8260513370000808
1.4017500000002 1.8239876559999857
1.4040000000002 1.8232898019999766
1.4062500000002 1.8273487100000239
1.4085000000002 1.8122242150000147
1.4107500000002 1.8203300829999307
1.4130000000002 1.8226950370000168
1.41525000000021 1.8218138680000493
1.41750000000021 1.8349932069999113
1.41975000000021 1.8185568640000156
1.42200000000021 1.8346854490000624
1.42425000000021 1.8182858229999965
1.42650000000021 1.8156139289999373
1.42875000000021 1.828373929999998
1.43100000000021 1.835640928000089
1.43325000000021 1.846111788999906
1.43550000000021 1.8184776010000405
1.43775000000021 1.8199390280000216
1.44000000000021 1.8175485880000224
1.44225000000021 1.8168452400000206
1.44450000000021 1.8193768439999758
1.44675000000021 1.8330646809999962
1.44900000000021 1.824731447999966
1.45125000000021 1.8262233190000643
1.45350000000021 1.82107469999994
1.45575000000021 1.8346169940000436
1.45800000000021 1.8184001199999784
1.46025000000021 1.8097984219999717
1.46250000000021 1.8226617970000234
1.46475000000021 1.826926968999942
1.46700000000021 1.8489224160000504
1.46925000000021 1.8133258410000508
1.47150000000021 1.830662034999932
1.47375000000021 1.8198335449999377
1.47600000000021 1.823945945000105
1.47825000000021 1.8203820060000453
1.48050000000021 1.8304887829999643
1.48275000000021 1.8716262640000423
1.48500000000021 1.81701106599985
1.48725000000021 1.829646448000176
1.48950000000022 1.8297804479998376
1.49175000000022 1.8198791570000594
1.49400000000022 1.819795720000002
1.49625000000022 1.8195076249999147
1.49850000000022 1.8314947190001476
1.50075000000022 1.8185058770000069
1.50300000000022 1.8312416100000064
1.50525000000022 1.819800356999849
1.50750000000022 1.8607677770000919
1.50975000000022 1.8236668049999025
1.51200000000022 1.8199370290001298
1.51425000000022 1.8190857399999913
1.51650000000022 1.8239993340000638
1.51875000000022 1.8251388989999668
1.52100000000022 1.8239520059998995
1.52325000000022 1.8321938970000247
1.52550000000022 1.831301933000077
1.52775000000022 1.828928458999826
1.53000000000022 1.808259992000103
1.53225000000022 1.818711508999968
1.53450000000022 1.8261869250000018
1.53675000000022 1.8234297440001228
1.53900000000022 1.8213010629999644
1.54125000000022 1.8161981629998536
1.54350000000022 1.8385747400000128
1.54575000000022 1.822594922999997
1.54800000000022 1.8065878590000466
1.55025000000022 1.8257779309999478
1.55250000000022 1.8077301480000187
1.55475000000022 1.8277865210000073
1.55700000000022 1.8174862600001234
1.55925000000022 1.8323295049999615
1.56150000000023 1.8134076769999865
1.56375000000023 1.8094485050000912
1.56600000000023 1.810390992999828
1.56825000000023 1.8277961860001142
1.57050000000023 1.821700408999959
1.57275000000023 1.807542149000028
1.57500000000023 1.8222318299999642
1.57725000000023 1.8071054439999443
1.57950000000023 1.8536587370001598
1.58175000000023 1.8261652669998512
1.58400000000023 1.809863551000035
1.58625000000023 1.8184004899999309
1.58850000000023 1.8185278040000412
1.59075000000023 1.8111022990001402
1.59300000000023 1.8206059269998605
1.59525000000023 1.812271174999978
1.59750000000023 1.8221875340000224
1.59975000000023 1.8156977200001165
1.60200000000023 1.8422265929998503
1.60425000000023 1.8153993309999805
1.60650000000023 1.8031593840000824
1.60875000000023 1.826568398000063
1.61100000000023 1.8176659419998487
1.61325000000023 1.8143846630000553
1.61550000000023 1.8098931050001283
1.61775000000023 1.8046033729999635
1.62000000000023 1.8178059819999817
1.62225000000023 1.8085819180000726
1.62450000000023 1.8161679309998817
1.62675000000023 1.809911628000009
1.62900000000023 1.817004646999976
1.63125000000023 1.8024448510000184
1.63350000000023 1.8180802199999562
1.63575000000024 1.815861987000062
1.63800000000024 1.8104262689998905
1.64025000000024 1.801746458000025
1.64250000000024 1.8157132930000444
1.64475000000024 1.8022551220001333
1.64700000000024 1.8016219329999785
1.64925000000024 1.80035540699987
1.65150000000024 1.8135849709999547
1.65375000000024 1.8057786440001564
1.65600000000024 1.81759288499984
1.65825000000024 1.8027568800000608
1.66050000000024 1.8006317399999716
1.66275000000024 1.8139192450000792
1.66500000000024 1.8098291589999462
1.66725000000024 1.813812525000003
1.66950000000024 1.7949751650000962
1.67175000000024 1.8131258359999265
1.67400000000024 1.817548085999988
1.67625000000024 1.8098088199999438
1.67850000000024 1.8092636610001591
1.68075000000024 1.8090711999998348
1.68300000000024 1.8150901340000019
1.68525000000024 1.8068535130000782
1.68750000000024 1.8100048139999672
1.68975000000024 1.8109134549999908
1.69200000000024 1.8081062680000741
1.69425000000024 1.8140359029998763
1.69650000000024 1.8070953980000013
1.69875000000024 1.8110538540001926
1.70100000000024 1.811604109999962
1.70325000000024 1.8195019359998241
1.70550000000024 1.805294768000067
1.70775000000025 1.8091975869999715
1.71000000000025 1.8079471920000287
1.71225000000025 1.8008887089999916
1.71450000000025 1.807989828000018
1.71675000000025 1.8013753380000708
1.71900000000025 1.8056814730000497
1.72125000000025 1.8076072209998983
1.72350000000025 1.8078022590000273
1.72575000000025 1.8001913840000725
1.72800000000025 1.8011392619998787
1.73025000000025 1.7977355959999386
1.73250000000025 1.8010981410000113
1.73475000000025 1.7909493770000608
1.73700000000025 1.7926432490000934
1.73925000000025 1.7988972289999765
1.74150000000025 1.8215486359999886
1.74375000000025 1.7933421039999757
1.74600000000025 1.7960035030000654
1.74825000000025 1.8006378210000094
1.75050000000025 1.8047245069999462
1.75275000000025 1.7962764339999922
1.75500000000025 1.805615977999878
1.75725000000025 1.8022585600001548
1.75950000000025 1.7954913449998458
1.76175000000025 1.8321828040000128
1.76400000000025 1.8025479330001417
1.76625000000025 1.804810352000004
1.76850000000025 1.8027625449999505
1.77075000000025 1.80168044800007
1.77300000000025 1.802040985999838
1.77525000000025 1.7906525990001683
1.77750000000025 1.7966776409998602
1.77975000000025 1.8202735510001276
1.78200000000026 1.808425667999927
1.78425000000026 1.8014354239999193
1.78650000000026 1.8048024930001247
1.78875000000026 1.7923482040000636
1.79100000000026 1.8005790819997856
1.79325000000026 1.79997349700011
1.79550000000026 1.794108753000046
1.79775000000026 1.8050119419999646
1.80000000000026 1.7944640430000618
1.80225000000026 1.802807957999903
1.80450000000026 1.810721783999952
1.80675000000026 1.8029464030000781
1.80900000000026 1.8117855850000524
1.81125000000026 1.8010916870000528
1.81350000000026 1.8035121389998494
1.81575000000026 1.801649100000077
1.81800000000026 1.7907873799999834
1.82025000000026 1.8151505569999244
1.82250000000026 1.8005984379999518
1.82475000000026 1.80185257800008
1.82700000000026 1.7918952190000255
1.82925000000026 1.8070761050000783
1.83150000000026 1.809699337999973
1.83375000000026 1.8165814070000579
1.83600000000026 1.8085433599999305
1.83825000000026 1.7977258129999427
1.84050000000026 1.7931047909999052
1.84275000000026 1.7997506080000676
1.84500000000026 1.8023379999999634
1.84725000000026 1.8029234890000225
1.84950000000026 1.7928633210001408
1.85175000000026 1.784444418000021
1.85400000000026 1.7971370789998673
1.85625000000027 1.802059538000094
1.85850000000027 1.8071021279999968
1.86075000000027 1.8048025289999714
1.86300000000027 1.7916386909998891
1.86525000000027 1.8132549790000212
1.86750000000027 1.7918165640001007
1.86975000000027 1.8140437659999407
1.87200000000027 1.793830306000018
1.87425000000027 1.7860315640000408
1.87650000000027 1.8026219369999126
1.87875000000027 1.7832579969999642
1.88100000000027 1.8094997190000868
1.88325000000027 1.795828894999886
1.88550000000027 1.7968432820000544
1.88775000000027 1.7878547370000888
1.89000000000027 1.79226996400007
1.89225000000027 1.8015494589999435
1.89450000000027 1.7890420599999288
1.89675000000027 1.7907562350001172
1.89900000000027 1.8083570369999507
1.90125000000027 1.8059470709999914
1.90350000000027 1.8118719510000574
1.90575000000027 1.8071330749999106
1.90800000000027 1.7953252820000216
1.91025000000027 1.8146643200000199
1.91250000000027 1.7809483449998424
1.91475000000027 1.7808412170002157
1.91700000000027 1.7986413869998614
1.91925000000027 1.797367789999953
1.92150000000027 1.803126433999978
1.92375000000027 1.8104074770001262
1.92600000000027 1.7963371440000628
1.92825000000028 1.797156270999949
1.93050000000028 1.7932372929999474
1.93275000000028 1.7768090899999152
1.93500000000028 1.8041227610001442
1.93725000000028 1.8028144529998826
1.93950000000028 1.7781839250001212
1.94175000000028 1.792122629000005
1.94400000000028 1.796714331999965
1.94625000000028 1.8123307020000539
1.94850000000028 1.7895066239998414
1.95075000000028 1.7927501579999898
1.95300000000028 1.7965575310001896
1.95525000000028 1.8083696619999046
1.95750000000028 1.80159135100007
1.95975000000028 1.7951748899999984
1.96200000000028 1.7847344719998546
1.96425000000028 1.7894303420000597
1.96650000000028 1.8187104700000418
1.96875000000028 1.7992685970000366
1.97100000000028 1.8085395059999883
1.97325000000028 1.7989036359999773
1.97550000000028 1.798474947999921
1.97775000000028 1.7995302809999885
1.98000000000028 1.7934467340000992
1.98225000000028 1.7978316409999024
1.98450000000028 1.7918498710000677
1.98675000000028 1.807284447000029
1.98900000000028 1.7916957029999594
1.99125000000028 1.7894048999999086
1.99350000000028 1.7925377740000386
1.99575000000028 1.7982243640001343
1.99800000000028 1.7938320690000182
2.00025000000028 1.784661595999978
2.00250000000029 1.793708112999866
2.00475000000029 1.796907813999951
2.00700000000029 1.7923743220001143
2.00925000000029 1.795315409000068
2.01150000000029 1.7982692339999176
2.01375000000029 1.8048154489999888
2.01600000000029 1.802920259000075
2.01825000000029 1.7909957679999025
2.02050000000029 1.7825666430001093
2.02275000000029 1.8014001499998358
2.02500000000029 1.7929149130000042
2.02725000000029 1.7911462000001848
2.02950000000029 1.7971528949999538
2.03175000000029 1.7796234249999543
2.03400000000029 1.7829754649999359
2.03625000000029 1.8011628300000666
2.03850000000029 1.7855135659999632
2.04075000000029 1.7844758510000247
2.0430000000003 1.7709568749999107
2.0452500000003 1.7945952200000193
2.0475000000003 1.792952319000051
2.0497500000003 1.7797574819999227
2.0520000000003 1.7977827940001134
2.0542500000003 1.8034978309999588
2.0565000000003 1.7896078700000544
2.0587500000003 1.7924663880000935
2.0610000000003 1.7926027359999352
2.0632500000003 1.7806108289998974
2.0655000000003 1.7801706740001464
2.0677500000003 1.7877460209999754
2.0700000000003 1.795178407999856
2.0722500000003 1.788431864000131
2.0745000000003 1.8121469099999103
2.0767500000003 1.7936471360001178
2.0790000000003 1.7902519409999513
2.0812500000003 1.7787318169998798
2.0835000000003 1.78694346400016
2.08575000000031 1.7799269170000116
2.08800000000031 1.7860360409999885
2.09025000000031 1.785383548000027
2.09250000000031 1.771863847999839
2.09475000000031 1.7862725740001224
2.09700000000031 1.7821767949999412
2.09925000000031 1.7803250439999374
2.10150000000031 1.7779059740000775
2.10375000000031 1.788066704999892
2.10600000000031 1.7973679220001486
2.10825000000031 1.7825953629999276
2.11050000000031 1.7945095530001254
2.11275000000031 1.7925400939998326
2.11500000000031 1.7859103040000264
2.11725000000031 1.7918801050000184
2.11950000000031 1.7790301320001163
2.12175000000031 1.7716079279998667
2.12400000000031 1.7761942019999424
2.12625000000031 1.7830244760000369
2.12850000000032 1.7921343390000857
2.13075000000032 1.7747027610000714
2.13300000000032 1.7804364809999242
2.13525000000032 1.7890986949998933
2.13750000000032 1.7865674820000095
2.13975000000032 1.7870147010000892
2.14200000000032 1.7796225879999383
2.14425000000032 1.7847459940001045
2.14650000000032 1.7831555879999996
2.14875000000032 1.779405620000034
2.15100000000032 1.769390743999793
2.15325000000032 1.7841362060000847
2.15550000000032 1.7849918250001338
2.15775000000032 1.7750074789998962
2.16000000000032 1.7815905689999454
2.16225000000032 1.7918017580000196
2.16450000000032 1.7736671210000168
2.16675000000032 1.7804606070001228
2.16900000000032 1.7728772719999597
2.17125000000033 1.769970394999973
2.17350000000033 1.784053404999895
2.17575000000033 1.7858911560001616
2.17800000000033 1.7688488209998923
2.18025000000033 1.7815042580000409
2.18250000000033 1.7762263820000044
2.18475000000033 1.771420211000077
2.18700000000033 1.7934385489998022
2.18925000000033 1.7848613800001658
2.19150000000033 1.7911965900000268
2.19375000000033 1.7776162529999056
2.19600000000033 1.7775706370000535
2.19825000000033 1.7729151779999484
2.20050000000033 1.7918122089999997
2.20275000000033 1.7870424380000713
2.20500000000033 1.8057215970000016
2.20725000000033 1.7811001959998976
2.20950000000033 1.7738327229999413
2.21175000000033 1.7732864360000349
2.21400000000034 1.7737051110000266
2.21625000000034 1.7902276320000965
2.21850000000034 1.7664110169998821
2.22075000000034 1.7747769970001173
2.22300000000034 1.7818294369999421
2.22525000000034 1.768176813000082
2.22750000000034 1.7658991169998899
2.22975000000034 1.7819288789999064
2.23200000000034 1.7705780690000665
2.23425000000034 1.7804480360000525
2.23650000000034 1.7717548749999423
2.23875000000034 1.768879805000097
2.24100000000034 1.7993995689998883
2.24325000000034 1.7713451390000046
2.24550000000034 1.7873676570000043
2.24775000000034 1.772163945000102
2.25000000000034 1.7580013909998797
2.25225000000034 1.78406231200006
2.25450000000034 1.782828462999987
2.25675000000035 1.7653606760000002
2.25900000000035 1.7656093919999876
2.26125000000035 1.7794571599999927
2.26350000000035 1.7660289220000323
2.26575000000035 1.7738987990001078
2.26800000000035 1.7741869369999677
2.27025000000035 1.76142106899988
2.27250000000035 1.7683365320001485
2.27475000000035 1.7644703319999735
2.27700000000035 1.7658288410000296
2.27925000000035 1.7716963849998137
2.28150000000035 1.7492126360000384
2.28375000000035 1.763228214000037
2.28600000000035 1.7662198979999175
2.28825000000035 1.7699423860001389
2.29050000000035 1.7611193979998916
2.29275000000035 1.7724399950000134
2.29500000000035 1.7656620279999515
2.29725000000035 1.7683424360000117
2.29950000000036 1.778993582000112
2.30175000000036 1.7754103329998543
2.30400000000036 1.7669166090001909
2.30625000000036 1.7592548719999286
2.30850000000036 1.7705354639999769
2.31075000000036 1.7664452569999867
2.31300000000036 1.808857001999968
2.31525000000036 1.778513691000171
2.31750000000036 1.7719246849999308
2.31975000000036 1.7705465449998883
2.32200000000036 1.7597294300001067
2.32425000000036 1.765885475999994
2.32650000000036 1.7674368049999885
2.32875000000036 1.7712583949999043
2.33100000000036 1.7718004120001751
2.33325000000036 1.7723463869999705
2.33550000000036 1.7668980939999983
2.33775000000036 1.7648142240000197
2.34000000000036 1.7660185820000152
2.34225000000037 1.7698347949999516
2.34450000000037 1.762483882999959
2.34675000000037 1.7600398239999322
2.34900000000037 1.7644988910001302
2.35125000000037 1.7652809229998638
2.35350000000037 1.7729252440001346
2.35575000000037 1.7820041809998202
2.35800000000037 1.7889406820002023
2.36025000000037 1.761877653999818
2.36250000000037 1.7601989580000463
2.36475000000037 1.7597039190000032
2.36700000000037 1.7650715990000663
2.36925000000037 1.7701776839999184
2.37150000000037 1.7553795750000063
2.37375000000037 1.7619559970000864
2.37600000000037 1.7697971299999153
2.37825000000037 1.7675212799999827
2.38050000000037 1.7602681650000704
2.38275000000037 1.7615403800000422
2.38500000000038 1.7674554549998902
2.38725000000038 1.7581483470000876
2.38950000000038 1.7625971539998773
2.39175000000038 1.7652572599999985
2.39400000000038 1.775317399000187
2.39625000000038 1.768101273999946
2.39850000000038 1.769030581999914
2.40075000000038 1.7633406920001562
2.40300000000038 1.7620860539998375
2.40525000000038 1.7638516530000743
2.40750000000038 1.7514870119998704
2.40975000000038 1.7688253430001168
2.41200000000038 1.759741866000013
2.41425000000038 1.7570559250000315
2.41650000000038 1.759440143999882
2.41875000000038 1.7536240550000457
2.42100000000038 1.7611369819999254
2.42325000000038 1.7573067760001777
2.42550000000039 1.7532705930000247
2.42775000000039 1.754594707999786
2.43000000000039 1.7541383040002074
2.43225000000039 1.7628348349999214
2.43450000000039 1.7651150609999604
2.43675000000039 1.7452627330001178
2.43900000000039 1.7622945499999787
2.44125000000039 1.7606838429999243
2.44350000000039 1.7494547940000302
2.44575000000039 1.7478126450000673
2.44800000000039 1.7543783369999346
2.45025000000039 1.7594523579998622
2.45250000000039 1.7532273780000196
2.45475000000039 1.74418089400001
2.45700000000039 1.761756299000126
2.45925000000039 1.7535516489999736
2.46150000000039 1.754682905999971
2.46375000000039 1.753304135999997
2.46600000000039 1.7459096289999252
2.4682500000004 1.7564074840001922
2.4705000000004 1.7575051019998682
2.4727500000004 1.758882174000064
2.4750000000004 1.7519104789998892
2.4772500000004 1.7449865650000902
2.4795000000004 1.7381264729999657
2.4817500000004 1.740993921999916
2.4840000000004 1.738893679000057
2.4862500000004 1.7432610370001385
2.4885000000004 1.7394413099998474
2.4907500000004 1.7546862100000453
2.4930000000004 1.750948028000039
2.4952500000004 1.7524842919999628
2.4975000000004 1.7676598489999833


==> Images/Results/sourcebeam_timesteptimes_ref_m40.txt <==
t steptime
0.0 0.132435982
0.00225000000000035 0.17928979
0.0045000000000007 0.21868778100000003
0.00675000000000106 0.2594535929999999
0.00900000000000141 0.31085073100000005
0.0112500000000018 0.3529641320000001
0.0135000000000021 0.372512411
0.0157500000000025 0.40576112099999984
0.0180000000000028 0.44602724400000016
0.0202500000000032 0.4853048799999997
0.0225000000000035 0.5152156370000003
0.0247500000000039 0.557315285
0.0270000000000042 0.5992628399999997
0.0292500000000046 0.6289110660000006
0.0315000000000049 0.6639570519999998
0.0337500000000053 0.684203493
0.0360000000000056 0.7396588
0.038250000000006 0.7592312660000005
0.0405000000000063 0.7798728089999987
0.0427500000000067 0.8026769470000001
0.045000000000007 0.8373831280000008
0.0472500000000074 0.8638945150000001
0.0495000000000077 0.8993587959999996
0.0517500000000081 0.9215987709999993
0.0540000000000084 0.957425885000001
0.0562500000000088 0.9723644109999992
0.0585000000000091 1.0013008450000012
0.0607500000000095 1.0171414359999993
0.0630000000000098 1.0424186430000013
0.0652500000000102 1.0832422149999985
0.0675000000000105 1.0953413310000002
0.0697500000000109 1.1161979200000012
0.0720000000000112 1.146191426999998
0.0742500000000116 1.1944980360000024
0.0765000000000119 1.199998204
0.0787500000000123 1.2078245330000001
0.0810000000000126 1.2545276839999993
0.083250000000013 1.2707602609999995
0.0855000000000133 1.2759870850000006
0.0877500000000137 1.3148400860000002
0.090000000000014 1.3507649579999992
0.0922500000000143 1.3484023070000006
0.0945000000000147 1.3837566380000013
0.096750000000015 1.394095391999997
0.0990000000000154 1.4100585489999986
0.101250000000016 1.428545652000004
0.103500000000016 1.4720978239999951
0.105750000000016 1.4809235780000023
0.108000000000017 1.5242590690000029
0.110250000000017 1.5247101539999974
0.112500000000017 1.5534245139999996
0.114750000000018 1.5540422150000026
0.117000000000018 1.5955063789999997
0.119250000000019 1.6201744640000015
0.121500000000019 1.6043105839999967
0.123750000000019 1.6545698850000008
0.12600000000002 1.6574736339999987
0.12825000000002 1.6848379469999983
0.13050000000002 1.7192107239999999
0.132750000000021 1.729162787
0.135000000000021 1.7584736139999961
0.137250000000021 1.7734448450000002
0.139500000000022 1.800847599000008
0.141750000000022 1.8172199499999948
0.144000000000022 1.8504784520000044
0.146250000000023 1.8740883929999939
0.148500000000023 1.875575114
0.150750000000024 1.8979217720000037
0.153000000000024 1.9206742430000077
0.155250000000024 1.926563889999997
0.157500000000025 1.955698916000003
0.159750000000025 1.9626497029999967
0.162000000000025 1.979729797999994
0.164250000000026 1.9792032120000016
0.166500000000026 1.9787174669999956
0.168750000000026 1.993573229000006
0.171000000000027 1.9898043320000056
0.173250000000027 2.0355067229999975
0.175500000000028 2.0210813129999963
0.177750000000028 2.044328483000001
0.180000000000028 2.0585011029999976
0.182250000000029 2.087245998
0.184500000000029 2.0973640560000035
0.186750000000029 2.0810843820000002
0.18900000000003 2.1092054309999924
0.19125000000003 2.1117888980000004
0.19350000000003 2.1306339380000026
0.195750000000031 2.111718007999997
0.198000000000031 2.123807355000011
0.200250000000032 2.115253930999998
0.202500000000032 2.1283729999999963
0.204750000000032 2.1224608870000026
0.207000000000033 2.1301244510000004
0.209250000000033 2.16353787700001
0.211500000000033 2.1534552959999758
0.213750000000034 2.1684319270000003
0.216000000000034 2.1760797100000104
0.218250000000034 2.1931749709999906
0.220500000000035 2.194952575000002
0.222750000000035 2.1863961760000166
0.225000000000036 2.2068334719999996
0.227250000000036 2.2063066739999897
0.229500000000036 2.243067776999993
0.231750000000037 2.2447628030000146
0.234000000000037 2.2470027079999966
0.236250000000037 2.246204836000004
0.238500000000038 2.247538442000007
0.240750000000038 2.2603506729999765
0.243000000000038 2.269902361000021
0.245250000000039 2.2768691509999996
0.247500000000039 2.2864212030000033
0.24975000000004 2.2870043599999974
0.25200000000004 2.319290784000003
0.25425000000004 2.3167168459999914
0.256500000000041 2.317285787000003
0.258750000000041 2.3498466939999787
0.261000000000041 2.32992916500001
0.263250000000042 2.349091845999993
0.265500000000042 2.362320096000019
0.267750000000042 2.366227404
0.270000000000043 2.366814360999996
0.272250000000043 2.3639718720000076
0.274500000000044 2.384688080999979
0.276750000000044 2.380598641000006
0.279000000000044 2.384112587000004
0.281250000000045 2.5223987910000005
0.283500000000045 2.412917752999988
0.285750000000045 2.4170873110000173
0.288000000000046 2.436287090999997
0.290250000000046 2.430768403000002
0.292500000000046 2.4491185859999973
0.294750000000047 2.4463850999999863
0.297000000000047 2.4443088300000113
0.299250000000048 2.4790619679999963
0.301500000000048 2.4809784400000012
0.303750000000048 2.4895949879999932
0.306000000000049 2.493595088999996
0.308250000000049 2.479776762
0.310500000000049 2.4782316149999986
0.31275000000005 2.520020308000028
0.31500000000005 2.485880418999983
0.31725000000005 2.5214243370000133
0.319500000000051 2.5052945489999843
0.321750000000051 2.531527939
0.324000000000052 2.502721997000009
0.326250000000052 2.531855154999988
0.328500000000052 2.536656832999995
0.330750000000053 2.5456507760000022
0.333000000000053 2.5624565850000067
0.335250000000053 2.5393458839999994
0.337500000000054 2.5448174179999796
0.339750000000054 2.550265462000027
0.342000000000054 2.524176754999985
0.344250000000055 2.5411728999999923
0.346500000000055 2.5453125669999963
0.348750000000056 2.550484144000052
0.351000000000056 2.5621389840000006
0.353250000000056 2.528587017999996
0.355500000000057 2.5563015299999847
0.357750000000057 2.546920830999966
0.360000000000057 2.558064373000036
0.362250000000058 2.557024174999981
0.364500000000058 2.5413911499999813
0.366750000000058 2.5569982250000294
0.369000000000059 2.539223873000026
0.371250000000059 2.5643549989999883
0.37350000000006 2.5299999439999965
0.37575000000006 2.552269917999979
0.37800000000006 2.565765414999987
0.380250000000061 2.5739463760000376
0.382500000000061 2.5831018049999557
0.384750000000061 2.5810346680000293
0.387000000000062 2.5850873929999807
0.389250000000062 2.5694204499999955
0.391500000000062 2.5763482550000276
0.393750000000063 2.559025874999975
0.396000000000063 2.57803334700003
0.398250000000063 2.550822855999968
0.400500000000064 2.576853053000036
0.402750000000064 2.5505061650000016
0.405000000000065 2.600969794999969
0.407250000000065 2.543494527000007
0.409500000000065 2.5622516249999876
0.411750000000066 2.566615925999997
0.414000000000066 2.5702379159999964
0.416250000000066 2.5775243639999985
0.418500000000067 2.58580273900003
0.420750000000067 2.574524881000002
0.423000000000067 2.6127341779999824
0.425250000000068 2.5904380950000245
0.427500000000068 2.598323392999987
0.429750000000069 2.5842967099999896
0.432000000000069 2.603445748000013
0.434250000000069 2.5950952219999976
0.43650000000007 2.5824232420000044
0.43875000000007 2.58577924399998
0.44100000000007 2.59274383799999
0.443250000000071 2.5941940820000013
0.445500000000071 2.5566577480000205
0.447750000000071 2.6001790990000018
0.450000000000072 2.615748977999999
0.452250000000072 2.605668219999984
0.454500000000073 2.6075056829999994
0.456750000000073 2.612063814999999
0.459000000000073 2.591864031
0.461250000000074 2.566624834000038
0.463500000000074 2.613798764999956
0.465750000000074 2.6076298200000565
0.468000000000075 2.6182251189999874
0.470250000000075 2.577829496999982
0.472500000000075 2.600111697999978
0.474750000000076 2.6147854760000087
0.477000000000076 2.614919637000014
0.479250000000077 2.604225256999996
0.481500000000077 2.6270652140000266
0.483750000000077 2.604561905999958
0.486000000000078 2.6164870210000117
0.488250000000078 2.649886340000023
0.490500000000078 2.6214776929999744
0.492750000000079 2.63016584799999
0.495000000000079 2.621360543000037
0.497250000000079 2.622975935999989
0.49950000000008 2.6239576169999737
0.50175000000008 2.6378163180000342
0.50400000000008 2.6037076469999647
0.506250000000081 2.6145522610000285
0.508500000000081 2.6331569199999763
0.510750000000081 2.661663825000005
0.513000000000082 2.655753909999987
0.515250000000082 2.6389291510000135
0.517500000000082 2.6352072569999905
0.519750000000083 2.6475792760000445
0.522000000000083 2.652526504999969
0.524250000000083 2.630396539000003
0.526500000000084 2.641599874999997
0.528750000000084 2.651593761000015
0.531000000000084 2.67151266999997
0.533250000000084 2.6855450130000236
0.535500000000085 2.659610688999976
0.537750000000085 2.6734433440000203
0.540000000000085 2.6941901409999787
0.542250000000086 2.801871828000003
0.544500000000086 2.636733402999994
0.546750000000086 2.6431403280000154
0.549000000000087 2.679140507999989
0.551250000000087 2.666713059000074
0.553500000000087 2.702384467999991
0.555750000000088 2.7150768770000013
0.558000000000088 2.6626915509999662
0.560250000000088 2.694804744999942
0.562500000000088 2.670223340000007
0.564750000000089 2.6845299469999873
0.567000000000089 2.724774260000004
0.569250000000089 2.722995112000035
0.57150000000009 2.7217544979999957
0.57375000000009 2.6919967260000703
0.57600000000009 2.716582270999993
0.578250000000091 2.685073772999999
0.580500000000091 2.732683159999965
0.582750000000091 2.6809533480000027
0.585000000000092 2.718505874000016
0.587250000000092 2.718885592999982
0.589500000000092 2.693025204000037
0.591750000000092 2.6963411239999004
0.594000000000093 2.681115592000083
0.596250000000093 2.7024080559999675
0.598500000000093 2.748030344999961
0.600750000000094 2.7377679790000684
0.603000000000094 2.7561356249999562
0.605250000000094 2.7367797740000697
0.607500000000095 2.7406360999999606
0.609750000000095 2.737158327999964
0.612000000000095 2.760437394000064
0.614250000000096 2.7658662309999045
0.616500000000096 2.746681535000107
0.618750000000096 2.7623521289999644
0.621000000000096 2.727878961999977
0.623250000000097 2.751797842999963
0.625500000000097 2.7570365360001006
0.627750000000097 2.7769251080000004
0.630000000000098 2.7625902239999505
0.632250000000098 2.8015288279999595
0.634500000000098 2.7634089200000744
0.636750000000099 2.782463000000007
0.639000000000099 2.8165843059999816
0.641250000000099 2.7599381599999333
0.6435000000001 2.7764347050000424
0.6457500000001 2.7886240589999716
0.6480000000001 2.798199150000073
0.6502500000001 2.7858035289999634
0.652500000000101 2.7776433599999564
0.654750000000101 2.7996517850000373
0.657000000000101 2.8037642209999376
0.659250000000102 2.845884569000077
0.661500000000102 2.7978338179999582
0.663750000000102 2.833492109000076
0.666000000000103 2.8561706449999065
0.668250000000103 2.7832217100000207
0.670500000000103 2.806341957999962
0.672750000000104 2.829575600000112
0.675000000000104 2.8284968439999147
0.677250000000104 2.8312175419999903
0.679500000000104 2.8514911350000602
0.681750000000105 2.8240858599999683
0.684000000000105 2.8289739509999663
0.686250000000105 2.830454889000066
0.688500000000106 2.859755173999929
0.690750000000106 2.786352897000029
0.693000000000106 2.8242103060000545
0.695250000000107 2.8419151509999665
0.697500000000107 2.8342525870000372
0.699750000000107 2.9736453780000147
0.702000000000108 2.8390129259998957
0.704250000000108 2.8500856140000224
0.706500000000108 2.844771453000021
0.708750000000108 2.8664530659999627
0.711000000000109 2.8573863600000777
0.713250000000109 2.884632779999947
0.715500000000109 2.8701748030000545
0.71775000000011 2.889403680999976
0.72000000000011 2.8694309799999473
0.72225000000011 2.8767490090000365
0.724500000000111 2.882457864999992
0.726750000000111 2.8865237050000587
0.729000000000111 2.9051968549999856
0.731250000000112 2.8924935679999635
0.733500000000112 2.885982240999965
0.735750000000112 2.927693184000077
0.738000000000112 2.9067958169999883
0.740250000000113 2.904348382999956
0.742500000000113 2.940270817000055
0.744750000000113 2.9063917769999534
0.747000000000114 2.942385147999971
0.749250000000114 2.9210272800000894
0.751500000000114 2.9401745189999247
0.753750000000115 2.8823931379999976
0.756000000000115 2.9444178890000785
0.758250000000115 2.8775642699999935
0.760500000000116 2.921591027999966
0.762750000000116 2.9407644750000372
0.765000000000116 2.9094078359999003
0.767250000000116 2.90677899100001
0.769500000000117 2.969247580000001
0.771750000000117 2.9110608450000655
0.774000000000117 2.9216275979999864
0.776250000000118 2.940009033000024
0.778500000000118 2.9285507270000153
0.780750000000118 2.9810887679999496
0.783000000000119 2.9642616359999465
0.785250000000119 2.9579711730000326
0.787500000000119 2.953832367000018
0.78975000000012 2.957862205999959
0.79200000000012 2.929365037000025
0.79425000000012 2.9420444969999835
0.79650000000012 2.9538641049999796
0.798750000000121 2.9400164320001068
0.801000000000121 2.92406422199997
0.803250000000121 2.9481512170000315
0.805500000000122 2.9471148330000005
0.807750000000122 2.9571348899999066
0.810000000000122 2.960799376000068
0.812250000000123 2.9837076000000025
0.814500000000123 2.9598285449999366
0.816750000000123 2.962567836000062
0.819000000000124 2.9430829450000147
0.821250000000124 3.093401567000001
0.823500000000124 2.9598019359999626
0.825750000000124 2.983134513999971
0.828000000000125 2.9870958620000465
0.830250000000125 3.0008181429999468
0.832500000000125 2.9670135160000655
0.834750000000126 3.001360171999977
0.837000000000126 2.976802484000018
0.839250000000126 3.0004689620000136
0.841500000000127 2.9927738899999667
0.843750000000127 2.9759338279999383
0.846000000000127 3.014023267000084
0.848250000000128 2.993391982999924
0.850500000000128 2.99914250300003
0.852750000000128 3.013874521000048
0.855000000000128 3.0030175219999364
0.857250000000129 3.0099983710000515
0.859500000000129 2.9798994509999375
0.861750000000129 3.0272550309999815
0.86400000000013 3.006045114000017
0.86625000000013 2.9610869059999914
0.86850000000013 3.029795414000091
0.870750000000131 3.016759517999958
0.873000000000131 3.000256250999996
0.875250000000131 3.004120882000052
0.877500000000132 2.978069835999918
0.879750000000132 3.058697209999991
0.882000000000132 3.045654732999992
0.884250000000132 3.039232824999999
0.886500000000133 3.0434167370000296
0.888750000000133 3.000738507000051
0.891000000000133 3.025377099000025
0.893250000000134 3.017828516999998
0.895500000000134 3.042209234999973
0.897750000000134 3.0057185079999726
0.900000000000135 3.0074346049999576
0.902250000000135 3.039180940000051
0.904500000000135 3.043241729999977
0.906750000000136 3.0562808450000603
0.909000000000136 3.063307983999948
0.911250000000136 3.090381273000048
0.913500000000136 3.050138340999979
0.915750000000137 3.0574173989999736
0.918000000000137 3.0736717260000432
0.920250000000137 3.0631504799999902
0.922500000000138 3.0608305879999307
0.924750000000138 3.0764715520000436
0.927000000000138 3.049906676999967
0.929250000000139 3.052095469000051
0.931500000000139 3.0737960320000184
0.933750000000139 3.0468902889999754
0.936000000000139 3.060395943000003
0.93825000000014 3.0458804869999767
0.94050000000014 3.0616082310000365
0.94275000000014 3.0710487289999264
0.945000000000141 3.091039615999989
0.947250000000141 3.090790986000002
0.949500000000141 3.1093504660000235
0.951750000000142 3.085513482000124
0.954000000000142 3.0457571919998827
0.956250000000142 3.0788982720000604
0.958500000000143 3.070477369999935
0.960750000000143 3.078215393999926
0.963000000000143 3.089386574000173
0.965250000000143 3.1184641079998983
0.967500000000144 3.0901796519999607
0.969750000000144 3.0842773310000666
0.972000000000144 3.11122957900011
0.974250000000145 3.074088194999831
0.976500000000145 3.0727674930001285
0.978750000000145 3.0742325749999964
0.981000000000146 3.099426936999862
0.983250000000146 3.0880002349999813
0.985500000000146 3.094246396000017
0.987750000000147 3.1021226710001883
0.990000000000147 3.0751765809998233
0.992250000000147 3.0891093290001663
0.994500000000147 3.08981085299979
0.996750000000148 3.0684720130000187
0.999000000000148 3.0895964930000446
1.00125000000015 3.0974464150001495
1.00350000000015 3.116407909999907
1.00575000000015 3.1293093510000745
1.00800000000015 3.098265764999951
1.01025000000015 3.0921375679999983
1.01250000000015 3.0966251449999618
1.01475000000015 3.143315369999982
1.01700000000015 3.0795675550000396
1.01925000000015 3.0993007009999474
1.02150000000015 3.099664031999964
1.02375000000015 3.104770212000176
1.02600000000015 3.0963867959999334
1.02825000000015 3.108079939999925
1.03050000000015 3.1040618580000228
1.03275000000015 3.096484250000003
1.03500000000015 3.1241506940000363
1.03725000000015 3.077959748000012
1.03950000000015 3.1161444589999974
1.04175000000015 3.103236659999993
1.04400000000015 3.103817668999909
1.04625000000015 3.1191410339999948
1.04850000000015 3.075049204000152
1.05075000000016 3.093604083999935
1.05300000000016 3.078806800999928
1.05525000000016 3.108119701000078
1.05750000000016 3.082612100999995
1.05975000000016 3.100412756999958
1.06200000000016 3.1071594740001274
1.06425000000016 3.103395827999975
1.06650000000016 3.077718659999846
1.06875000000016 3.0825075420000303
1.07100000000016 3.1128983260000496
1.07325000000016 3.08258270500005
1.07550000000016 3.0958579480000026
1.07775000000016 3.1101404099999854
1.08000000000016 3.0802176219999637
1.08225000000016 3.0970179070000086
1.08450000000016 3.072515671000019
1.08675000000016 3.09656417899987
1.08900000000016 3.0971348620000754
1.09125000000016 3.1008352769999874
1.09350000000016 3.0744687440001144
1.09575000000016 3.0862047859998256
1.09800000000016 3.1081561110001985
1.10025000000016 3.0852763399998366
1.10250000000016 3.106824877000008
1.10475000000016 3.095577841000022
1.10700000000016 3.1030422690000705
1.10925000000016 3.117526342000019
1.11150000000016 3.089677058999996
1.11375000000016 3.097407166000039
1.11600000000016 3.0830973919998996
1.11825000000016 3.092307783000024
1.12050000000016 3.0727684230000705
1.12275000000017 3.0889723109999068
1.12500000000017 3.074316503000091
1.12725000000017 3.1137413129999914
1.12950000000017 3.1100261899998713
1.13175000000017 3.060631537000063
1.13400000000017 3.098764706999873
1.13625000000017 3.070427077000204
1.13850000000017 3.0951848719998907
1.14075000000017 3.120415306000041
1.14300000000017 3.1194168719998743
1.14525000000017 3.096999472000107
1.14750000000017 3.0857452860000194
1.14975000000017 3.0765809499998795
1.15200000000017 3.122207942000159
1.15425000000017 3.108648525000035
1.15650000000017 3.0687247779999325
1.15875000000017 3.1098374069999863
1.16100000000017 3.0784097220000604
1.16325000000017 3.054560179999953
1.16550000000017 3.0691920599999776
1.16775000000017 3.109605800000054
1.17000000000017 3.099962463999873
1.17225000000017 3.0701916499999697
1.17450000000017 3.071026247000191
1.17675000000017 3.0653932819998317
1.17900000000017 3.0890000330000476
1.18125000000017 3.0639727140001014
1.18350000000017 3.0617380199998934
1.18575000000017 3.0972229389999484
1.18800000000017 3.0716280820001884
1.19025000000017 3.083393976999787
1.19250000000017 3.084485547000213
1.19475000000017 3.080422518999967
1.19700000000018 3.084339180999905
1.19925000000018 3.0899539940000977
1.20150000000018 3.0658374889999322
1.20375000000018 3.074238359999981
1.20600000000018 3.111653077000028
1.20825000000018 3.0867422470000747
1.21050000000018 3.0802642119999746
1.21275000000018 3.0646890489999805
1.21500000000018 3.080865036999967
1.21725000000018 3.0632929680000416
1.21950000000018 3.0580052359998717
1.22175000000018 3.061174496000149
1.22400000000018 3.090027080000027
1.22625000000018 3.0553281129998595
1.22850000000018 3.060649624000007
1.23075000000018 3.0618190550001145
1.23300000000018 3.077641314999937
1.23525000000018 3.058337258999927
1.23750000000018 3.095029011999941
1.23975000000018 3.058861457000148
1.24200000000018 3.077563500999986
1.24425000000018 3.0659596559999045
1.24650000000018 3.047894092999968
1.24875000000018 3.057870325000067
1.25100000000018 3.0649853630000052
1.25325000000018 3.058369954999989
1.25550000000018 3.046989028000098
1.25775000000018 3.0632402070000353
1.26000000000018 3.0664909409999836
1.26225000000018 3.088735098999905
1.26450000000018 3.0991413360000024
1.26675000000018 3.0810000510000464
1.26900000000019 3.060609090000071
1.27125000000019 3.0740867549998256
1.27350000000019 3.0569292570000925
1.27575000000019 3.0747049530000368
1.27800000000019 3.093097897000007
1.28025000000019 3.0810856909999984
1.28250000000019 3.053814723999949
1.28475000000019 3.0454250539999066
1.28700000000019 3.0503155730000344
1.28925000000019 3.066452922000053
1.29150000000019 3.0454456469999514
1.29375000000019 3.052343336000149
1.29600000000019 3.050513553999963
1.29825000000019 3.092691299999842
1.30050000000019 3.0491670330000034
1.30275000000019 3.0637754470001255
1.30500000000019 3.075463604999868
1.30725000000019 3.0569565410000905
1.30950000000019 3.0476369309999427
1.31175000000019 3.056952686000159
1.31400000000019 3.0565298579999762
1.31625000000019 3.044182424999917
1.31850000000019 3.0453540700000303
1.32075000000019 3.0429540810000617
1.32300000000019 3.051109403999817
1.32525000000019 3.043465764000075
1.32750000000019 3.0505906250000407
1.32975000000019 3.0392262010000195
1.33200000000019 3.070415642999933
1.33425000000019 3.0520894999999655
1.33650000000019 3.0624918109999726
1.33875000000019 3.034131473000116
1.34100000000019 3.052809376999903
1.3432500000002 3.175026404000164
1.3455000000002 3.1175243059999502
1.3477500000002 3.0340779369998927
1.3500000000002 3.043235900000127
1.3522500000002 3.0653957109998373
1.3545000000002 3.042193386000008
1.3567500000002 3.0614708530001735
1.3590000000002 3.0301532549999592
1.3612500000002 3.069483300999991
1.3635000000002 3.0585359819999667
1.3657500000002 3.0385718489999363
1.3680000000002 3.0440848010000536
1.3702500000002 3.0413712150000265
1.3725000000002 3.035521646999996
1.3747500000002 3.0322604489999776
1.3770000000002 3.0536540020000302
1.3792500000002 3.0517454569999245
1.3815000000002 3.0404230690000986
1.3837500000002 3.050441464999949
1.3860000000002 3.0265025490000426
1.3882500000002 3.0372820999998567
1.3905000000002 3.0416177960000823
1.3927500000002 3.087485926999989
1.3950000000002 3.035041190000129
1.3972500000002 3.069857824999872
1.3995000000002 3.055974978999984
1.4017500000002 3.036532146000127
1.4040000000002 3.2141992599999867
1.4062500000002 3.0611150049999196
1.4085000000002 3.0504465040000923
1.4107500000002 3.0271981229998346
1.4130000000002 3.025698270000021
1.41525000000021 3.057080507000137
1.41750000000021 3.0468708319999678
1.41975000000021 3.0634091409999655
1.42200000000021 3.0360045400000217
1.42425000000021 3.055230745000017
1.42650000000021 3.0464798830000746
1.42875000000021 3.055174814999873
1.43100000000021 3.035119915999985
1.43325000000021 3.0850050210001427
1.43550000000021 3.045018960999869
1.43775000000021 3.047633463000011
1.44000000000021 3.0543607770000563
1.44225000000021 3.040761196999938
1.44450000000021 3.0331001300000935
1.44675000000021 3.054359075999855
1.44900000000021 3.053943646000107
1.45125000000021 3.027830433999952
1.45350000000021 3.0396641400000135
1.45575000000021 3.033220955999923
1.45800000000021 3.0499431690000165
1.46025000000021 3.0244718400001602
1.46250000000021 3.037009334000004
1.46475000000021 3.0465878589998283
1.46700000000021 3.0528235680001217
1.46925000000021 3.0467720079998344
1.47150000000021 3.083853362000127
1.47375000000021 3.0566399679998995
1.47600000000021 3.0553865540000515
1.47825000000021 3.0526067020000482
1.48050000000021 3.04814465000004
1.48275000000021 3.036247771000035
1.48500000000021 3.0379676809998273
1.48725000000021 3.017861056000129
1.48950000000022 3.0574175540000397
1.49175000000022 3.067386531000011
1.49400000000022 3.052343616999906
1.49625000000022 3.040443765999953
1.49850000000022 3.0499782950000736
1.50075000000022 3.025423662999856
1.50300000000022 3.049489714000174
1.50525000000022 3.025474608999957
1.50750000000022 3.0246718579999197
1.50975000000022 3.0672723909999604
1.51200000000022 3.0546794910001154
1.51425000000022 3.040792326999963
1.51650000000022 3.0483686709999347
1.51875000000022 3.0591260539999894
1.52100000000022 3.0291085940000357
1.52325000000022 3.0471299749999616
1.52550000000022 3.02669531000015
1.52775000000022 3.0273889210000107
1.53000000000022 3.041310906000035
1.53225000000022 3.059067715999845
1.53450000000022 3.0427121830000488
1.53675000000022 3.0060041470001124
1.53900000000022 3.0496041989999867
1.54125000000022 3.0538329869998506
1.54350000000022 3.0636302640000395
1.54575000000022 3.052004820000093
1.54800000000022 3.0562830419999045
1.55025000000022 3.035886677999997
1.55250000000022 3.040590763999944
1.55475000000022 3.0252646989999903
1.55700000000022 3.0082077340000524
1.55925000000022 3.0463340759999937
1.56150000000023 3.0185640930001227
1.56375000000023 3.0141701049999483
1.56600000000023 3.039191082999878
1.56825000000023 3.013062507000086
1.57050000000023 3.0281301459999668
1.57275000000023 3.0206089870000596
1.57500000000023 3.028074652999976
1.57725000000023 3.008192321000024
1.57950000000023 3.0177453349999723
1.58175000000023 3.051198183999986
1.58400000000023 3.0375532069999736
1.58625000000023 3.0395438380000996
1.58850000000023 3.0380311179999353
1.59075000000023 3.0277015140000003
1.59300000000023 2.998615878999999
1.59525000000023 3.0252611319999687
1.59750000000023 2.998494212999958
1.59975000000023 3.0349511350000284
1.60200000000023 3.0540085600000566
1.60425000000023 3.0417457730000024
1.60650000000023 3.0577819899999668
1.60875000000023 3.0197463130000415
1.61100000000023 3.0271144349999304
1.61325000000023 3.0093774330000542
1.61550000000023 3.0373412310000276
1.61775000000023 3.0354302119999375
1.62000000000023 3.0238466490000064
1.62225000000023 3.023771330000045
1.62450000000023 3.0397709819999363
1.62675000000023 3.0213300590000927
1.62900000000023 3.0456108289999975
1.63125000000023 3.0195832179999798
1.63350000000023 2.999437544000102
1.63575000000024 3.0236468029997923
1.63800000000024 3.0621493900000587
1.64025000000024 3.026355163000062
1.64250000000024 3.027477448999889
1.64475000000024 3.0128875880000123
1.64700000000024 3.014295119000053
1.64925000000024 3.0285404850001214
1.65150000000024 3.0355153379998683
1.65375000000024 3.013694219999934
1.65600000000024 3.0405002940001395
1.65825000000024 3.0352238420000504
1.66050000000024 3.020652170999938
1.66275000000024 3.009456812000053
1.66500000000024 3.0058790309999495
1.66725000000024 3.0381866210000226
1.66950000000024 3.0194129659998907
1.67175000000024 3.012203625999973
1.67400000000024 3.0004251380000824
1.67625000000024 3.00794563799991
1.67850000000024 3.035637826000084
1.68075000000024 3.0015642999999272
1.68300000000024 3.0030842400001347
1.68525000000024 3.0131652559998656
1.68750000000024 3.005603410000049
1.68975000000024 2.986448934000009
1.69200000000024 3.030202073000055
1.69425000000024 2.999775720999878
1.69650000000024 3.010885546000054
1.69875000000024 3.0210353760001
1.70100000000024 3.0137383149997277
1.70325000000024 3.0204803260003246
1.70550000000024 2.9866724579997026
1.70775000000025 2.9964703310001823
1.71000000000025 3.0199754939999366
1.71225000000025 2.984120931000234
1.71450000000025 3.0114791299997705
1.71675000000025 2.9861481319999257
1.71900000000025 3.021088987999974
1.72125000000025 3.011615154000083
1.72350000000025 3.1386291419998997
1.72575000000025 2.99997718800023
1.72800000000025 2.984068789000048
1.73025000000025 2.996976340999936
1.73250000000025 3.019633297999917
1.73475000000025 2.985640486000193
1.73700000000025 3.0165193709999585
1.73925000000025 3.027396234999742
1.74150000000025 2.9738694570000916
1.74375000000025 3.009198632999869
1.74600000000025 2.995630942000389
1.74825000000025 3.0104108739997173
1.75050000000025 2.9849882329999673
1.75275000000025 3.0097915169999396
1.75500000000025 2.9879948259999765
1.75725000000025 3.0022342140000546
1.75950000000025 3.0095866149999893
1.76175000000025 2.9941836190000686
1.76400000000025 3.0135639200002515
1.76625000000025 2.99793831199986
1.76850000000025 3.005996978999974
1.77075000000025 2.9862832300000264
1.77300000000025 2.9918251569997665
1.77525000000025 2.984957358000429
1.77750000000025 3.0071715539997967
1.77975000000025 2.9828056199999082
1.78200000000026 2.995736577000116
1.78425000000026 3.007538679999925
1.78650000000026 3.006755493000128
1.78875000000026 3.0329838519996883
1.79100000000026 2.9937907880002967
1.79325000000026 3.0107740129997183
1.79550000000026 3.002128730000095
1.79775000000026 2.993510081000295
1.80000000000026 2.981252081999628
1.80225000000026 2.9986356730000807
1.80450000000026 2.9931475850003153
1.80675000000026 2.9770067529998414
1.80900000000026 2.9745262950000324
1.81125000000026 3.0226240799997868
1.81350000000026 3.0258473140002025
1.81575000000026 2.995993136999914
1.81800000000026 3.01748449500019
1.82025000000026 2.9819782679996933
1.82250000000026 2.9929108350002025
1.82475000000026 2.992956244999732
1.82700000000026 2.9865105070002755
1.82925000000026 2.971289307999996
1.83150000000026 2.990613422000024
1.83375000000026 2.992615302000104
1.83600000000026 2.988396181999633
1.83825000000026 3.0238714920001257
1.84050000000026 2.972811300000103
1.84275000000026 2.990546643000016
1.84500000000026 2.977739663999728
1.84725000000026 2.990211766000357
1.84950000000026 2.9859507609999127
1.85175000000026 2.998653209999702
1.85400000000026 2.986673479000274
1.85625000000027 2.9804678890000105
1.85850000000027 2.969046297999739
1.86075000000027 2.9938070770003833
1.86300000000027 3.0029707199996665
1.86525000000027 2.9944392430002154
1.86750000000027 2.9561266089999663
1.86975000000027 2.990019756000038
1.87200000000027 2.9822664680000344
1.87425000000027 2.976661434000107
1.87650000000027 2.9857943539996086
1.87875000000027 2.972319477000383
1.88100000000027 2.996317779999572
1.88325000000027 2.965524937000282
1.88550000000027 2.979064363999896
1.88775000000027 3.008039841000027
1.89000000000027 2.9749282309999217
1.89225000000027 2.957081991999985
1.89450000000027 2.9674208770002224
1.89675000000027 2.9738015469997663
1.89900000000027 2.959313776000272
1.90125000000027 2.9758990349996566
1.90350000000027 2.9546322340002007
1.90575000000027 2.97025873199982
1.90800000000027 2.985681568000018
1.91025000000027 3.0030845500000396
1.91250000000027 2.951230427000155
1.91475000000027 2.9812453889999233
1.91700000000027 2.968810174999817
1.91925000000027 2.9890873790000114
1.92150000000027 2.9700631840000824
1.92375000000027 2.982586511000136
1.92600000000027 2.964611067000078
1.92825000000028 2.932298074999835
1.93050000000028 2.9576792560001195
1.93275000000028 2.9708290899998246
1.93500000000028 2.9808530620002784
1.93725000000028 2.9817472449999514
1.93950000000028 3.017396856999767
1.94175000000028 2.9458160960002715
1.94400000000028 2.9721523299999717
1.94625000000028 2.9629446379999536
1.94850000000028 2.992578151000089
1.95075000000028 3.0086158109997996
1.95300000000028 2.9550744480002322
1.95525000000028 2.9549187849997907
1.95750000000028 2.9470528530000593
1.95975000000028 2.9806867439997404
1.96200000000028 2.9770742800001244
1.96425000000028 2.991395510000075
1.96650000000028 2.9883922560002247
1.96875000000028 3.008628418999706
1.97100000000028 2.9668022330001804
1.97325000000028 2.987341004999962
1.97550000000028 2.979075707999982
1.97775000000028 2.9703405750001366
1.98000000000028 2.9501636739996684
1.98225000000028 2.9876112760002798
1.98450000000028 2.97075070999972
1.98675000000028 2.9973897230001967
1.98900000000028 2.9757712129999163
1.99125000000028 2.9521613560000333
1.99350000000028 2.9627488619998985
1.99575000000028 2.9793612080002276
1.99800000000028 2.9454493220000586
2.00025000000028 3.0037851039996895
2.00250000000029 2.9690976639999462
2.00475000000029 2.9788386360000914
2.00700000000029 2.963102770000205
2.00925000000029 2.9598222599997825
2.01150000000029 2.9608658709998963
2.01375000000029 2.9770200390003083
2.01600000000029 2.957225605000076
2.01825000000029 2.9804336059996785
2.02050000000029 2.9856624950002697
2.02275000000029 2.94502640599967
2.02500000000029 2.9664505380001174
2.02725000000029 2.9870877530001962
2.02950000000029 2.9844556150001154
2.03175000000029 2.9628008939998836
2.03400000000029 2.9596349600001304
2.03625000000029 3.0003169159999743
2.03850000000029 2.9983205290000114
2.04075000000029 2.9627207069997894
2.0430000000003 2.9792868889999227
2.0452500000003 2.940982907000034
2.0475000000003 2.9877440410000418
2.0497500000003 2.969131872000162
2.0520000000003 2.9730506439996134
2.0542500000003 2.9461399010001514
2.0565000000003 2.972092411000176
2.0587500000003 2.95913873399968
2.0610000000003 2.975211567000315
2.0632500000003 2.986773334999725
2.0655000000003 2.9642354890002025
2.0677500000003 2.980042732000129
2.0700000000003 2.967825776999689
2.0722500000003 2.9869903270000577
2.0745000000003 2.945129031000306
2.0767500000003 2.9733631059998515
2.0790000000003 2.95811965699977
2.0812500000003 2.986583740000242
2.0835000000003 2.9626319740000326
2.08575000000031 2.966065506999712
2.08800000000031 2.9837152560003233
2.09025000000031 2.9675565769998684
2.09250000000031 2.971494419999999
2.09475000000031 2.9668065370001386
2.09700000000031 2.974825031999899
2.09925000000031 2.974138995999965
2.10150000000031 2.967048560999956
2.10375000000031 2.9607750149998537
2.10600000000031 2.957536031000018
2.10825000000031 3.0015059080001265
2.11050000000031 2.9524052330002633
2.11275000000031 2.9487118959996224
2.11500000000031 2.958053339000344
2.11725000000031 2.9759721669997816
2.11950000000031 2.968588856000224
2.12175000000031 2.9952875889998722
2.12400000000031 2.9491622249997818
2.12625000000031 2.952672112000073
2.12850000000032 2.9455739069999254
2.13075000000032 2.9596207150002556
2.13300000000032 3.095057971999722
2.13525000000032 2.966786164000041
2.13750000000032 2.9537984050002706
2.13975000000032 2.9427699439997923
2.14200000000032 2.9534976170002665
2.14425000000032 2.950365354999576
2.14650000000032 2.9420349400002124
2.14875000000032 2.949777590999929
2.15100000000032 2.9511969240002145
2.15325000000032 2.920194709000043
2.15550000000032 2.931849983999655
2.15775000000032 2.937632037000185
2.16000000000032 2.9584610209999482
2.16225000000032 2.9476592219998565
2.16450000000032 2.9284833720003007
2.16675000000032 2.940167038999789
2.16900000000032 2.9252099180002915
2.17125000000033 2.9310271309996097
2.17350000000033 2.933967785000277
2.17575000000033 2.9536822969998866
2.17800000000033 2.951846392999869
2.18025000000033 3.0714870300002985
2.18250000000033 2.927507790999698
2.18475000000033 2.948011944999962
2.18700000000033 2.929888277000373
2.18925000000033 2.919887505999668
2.19150000000033 2.9356000190000486
2.19375000000033 2.952478873000018
2.19600000000033 2.931530402000135
2.19825000000033 2.9262976989998606
2.20050000000033 2.941898675000175
2.20275000000033 2.9285062240001025
2.20500000000033 2.916911409000022
2.20725000000033 2.9139729089997672
2.20950000000033 2.943162904000019
2.21175000000033 2.923945281000215
2.21400000000034 2.9292855289995714
2.21625000000034 2.9348372990002645
2.21850000000034 2.9238915519999864
2.22075000000034 2.9470388919999095
2.22300000000034 2.949758369999927
2.22525000000034 2.9163044520000767
2.22750000000034 2.947461523000129
2.22975000000034 2.9408159859999614
2.23200000000034 2.9360083910000867
2.23425000000034 2.906793281999853
2.23650000000034 2.933026784000049
2.23875000000034 2.9214788210001643
2.24100000000034 2.9323083189997305
2.24325000000034 2.91302795699994
2.24550000000034 2.940420104000168
2.24775000000034 2.9246826009998586
2.25000000000034 2.935194208000212
2.25225000000034 2.938619116999689
2.25450000000034 2.9588691480003035
2.25675000000035 2.9057424110001193
2.25900000000035 2.924819020999621
2.26125000000035 2.9237148600000182
2.26350000000035 2.935867151000366
2.26575000000035 2.9624114189996362
2.26800000000035 2.939111158000287
2.27025000000035 2.92675213099983
2.27250000000035 2.9256549169999744
2.27475000000035 2.9385162799999307
2.27700000000035 2.88997009600007
2.27925000000035 2.9468084300001465
2.28150000000035 2.9282493689997864
2.28375000000035 2.934320965000097
2.28600000000035 2.901980746999925
2.28825000000035 2.887139665000177
2.29050000000035 2.899362255000142
2.29275000000035 2.914558635999583
2.29500000000035 2.8991608370001813
2.29725000000035 2.912308952999865
2.29950000000036 2.928858978000335
2.30175000000036 2.9278735039997628
2.30400000000036 2.9124673569999686
2.30625000000036 2.9155360039999323
2.30850000000036 2.897941025000364
2.31075000000036 2.8967203499996685
2.31300000000036 2.898403055000017
2.31525000000036 2.921726167000088
2.31750000000036 2.905259888999808
2.31975000000036 2.907695194000098
2.32200000000036 2.9075065520000862
2.32425000000036 2.8996433580000485
2.32650000000036 2.8980980060000547
2.32875000000036 2.8975725629998124
2.33100000000036 2.908073682000122
2.33325000000036 2.8791198839999197
2.33550000000036 2.8951713300002666
2.33775000000036 2.882379516999663
2.34000000000036 2.8815720470001907
2.34225000000037 2.9081164979997993
2.34450000000037 2.8953475960001924
2.34675000000037 2.9077755220000654
2.34900000000037 2.907509832999949
2.35125000000037 2.8918786230001388
2.35350000000037 2.9038787489998867
2.35575000000037 2.891597996999735
2.35800000000037 2.8989912550000554
2.36025000000037 2.898508242999924
2.36250000000037 2.8994447030004267
2.36475000000037 2.8996389229996566
2.36700000000037 2.8908082739999372
2.36925000000037 2.8820593750001535
2.37150000000037 2.9053634649999367
2.37375000000037 2.897958443999869
2.37600000000037 2.886077067000315
2.37825000000037 2.9530714409997927
2.38050000000037 2.901119789999939
2.38275000000037 2.8974407959999553
2.38500000000038 2.8960835940001743
2.38725000000038 2.91478304400016
2.38950000000038 2.905048564000026
2.39175000000038 2.8892838919996393
2.39400000000038 2.880276953000248
2.39625000000038 2.8751041390000864
2.39850000000038 2.8754633079997802
2.40075000000038 2.899021959000038
2.40300000000038 2.9018890719999035
2.40525000000038 2.888721777000228
2.40750000000038 2.91445757099973
2.40975000000038 2.8802318259999993
2.41200000000038 2.883665296000345
2.41425000000038 2.8908353140000145
2.41650000000038 2.894131417999688
2.41875000000038 2.8801776830000563
2.42100000000038 2.8787357840001278
2.42325000000038 2.8788764490000176
2.42550000000039 2.8954552810000678
2.42775000000039 2.8830158639998444
2.43000000000039 2.885651693
2.43225000000039 2.888346432000162
2.43450000000039 2.8881183250000504
2.43675000000039 2.8974953409997397
2.43900000000039 2.89057154000011
2.44125000000039 2.8900761270001567
2.44350000000039 2.8948563009998907
2.44575000000039 2.8793396400001257
2.44800000000039 2.886191805999715
2.45025000000039 2.8628564910000023
2.45250000000039 2.8717517610002687
2.45475000000039 2.8882148939997023
2.45700000000039 2.8845761689999563
2.45925000000039 2.871474247000151
2.46150000000039 2.886964005000209
2.46375000000039 2.871364108999842
2.46600000000039 2.8938742360001015
2.4682500000004 2.892087403000005
2.4705000000004 2.8741909689997556
2.4727500000004 2.881801851000091
2.4750000000004 2.871046012000079
2.4772500000004 2.88587465899991
2.4795000000004 2.8892979239999477
2.4817500000004 2.8923493950001102
2.4840000000004 2.919547024000167
2.4862500000004 2.896908825999617
2.4885000000004 2.8542519710003944
2.4907500000004 2.8933289669998885
2.4930000000004 2.8827884970000923
2.4952500000004 2.8804419119996965
2.4975000000004 2.899505025000053


==> Images/Results/sourcebeam_timesteptimes_ref_m50.txt <==
t steptime
0.0 0.19767544
0.00225000000000035 0.27048485099999997
0.0045000000000007 0.34202741000000003
0.00675000000000106 0.40896015900000005
0.00900000000000141 0.48473683199999984
0.0112500000000018 0.5504929250000001
0.0135000000000021 0.621130054
0.0157500000000025 0.6842567320000001
0.0180000000000028 0.727878343
0.0202500000000032 0.7989067260000002
0.0225000000000035 0.8523804549999996
0.0247500000000039 0.9224688639999998
0.0270000000000042 0.9661108939999998
0.0292500000000046 1.027507999
0.0315000000000049 1.0735657869999997
0.0337500000000053 1.12068616
0.0360000000000056 1.189378735
0.038250000000006 1.2271574170000008
0.0405000000000063 1.2883187879999998
0.0427500000000067 1.3118808040000012
0.045000000000007 1.3938433759999995
0.0472500000000074 1.4130049129999982
0.0495000000000077 1.4740876279999995
0.0517500000000081 1.5229958040000007
0.0540000000000084 1.5347384850000019
0.0562500000000088 1.6175775160000008
0.0585000000000091 1.647858572999997
0.0607500000000095 1.6742476820000007
0.0630000000000098 1.7355211520000005
0.0652500000000102 1.754823224999999
0.0675000000000105 1.7772451549999992
0.0697500000000109 1.8535424390000017
0.0720000000000112 1.8814035649999994
0.0742500000000116 1.9468718130000013
0.0765000000000119 2.006967981999999
0.0787500000000123 2.012976889000001
0.0810000000000126 2.029894738000003
0.083250000000013 2.0851472069999986
0.0855000000000133 2.1428628869999997
0.0877500000000137 2.1769632230000013
0.090000000000014 2.1882159659999942
0.0922500000000143 2.248788372
0.0945000000000147 2.256579469000002
0.096750000000015 2.306560279000003
0.0990000000000154 2.3515138899999997
0.101250000000016 2.398708977999995
0.103500000000016 2.4365870390000026
0.105750000000016 2.4747099949999978
0.108000000000017 2.4834433689999997
0.110250000000017 2.5532512019999984
0.112500000000017 2.525430022000009
0.114750000000018 2.6285550070000028
0.117000000000018 2.622945781999988
0.119250000000019 2.673786702000001
0.121500000000019 2.715965359000009
0.123750000000019 2.767755195999996
0.12600000000002 2.7871025799999956
0.12825000000002 2.789648267000004
0.13050000000002 2.864771590999993
0.132750000000021 2.876132988000009
0.135000000000021 2.924788882999991
0.137250000000021 2.9552290170000077
0.139500000000022 2.9766025379999945
0.141750000000022 3.042167925000001
0.144000000000022 3.0337075390000052
0.146250000000023 3.075574285000002
0.148500000000023 3.1023115469999993
0.150750000000024 3.1703153309999976
0.153000000000024 3.1653966409999867
0.155250000000024 3.2124922300000094
0.157500000000025 3.221678204
0.159750000000025 3.2221897299999966
0.162000000000025 3.251912892000007
0.164250000000026 3.292550941000002
0.166500000000026 3.2435597509999923
0.168750000000026 3.3320656090000114
0.171000000000027 3.3485856119999937
0.173250000000027 3.3699799279999922
0.175500000000028 3.381938192000007
0.177750000000028 3.378196973999991
0.180000000000028 3.4115909799999997
0.182250000000029 3.4172980090000067
0.184500000000029 3.450835129000012
0.186750000000029 3.4319415859999935
0.18900000000003 3.4929336429999864
0.19125000000003 3.5050638419999984
0.19350000000003 3.485730313000005
0.195750000000031 3.5450542270000085
0.198000000000031 3.5164846829999874
0.200250000000032 3.545958724000002
0.202500000000032 3.5030951250000157
0.204750000000032 3.534880037999983
0.207000000000033 3.534326708000009
0.209250000000033 3.5856446729999902
0.211500000000033 3.5776019110000163
0.213750000000034 3.630122479999983
0.216000000000034 3.573496838000011
0.218250000000034 3.614018221000009
0.220500000000035 3.664340815999992
0.222750000000035 3.636070388999997
0.225000000000036 3.648561856000015
0.227250000000036 3.669157275999993
0.229500000000036 3.656867984999991
0.231750000000037 3.6588434779999943
0.234000000000037 3.727689103000017
0.236250000000037 3.713266257999976
0.238500000000038 3.7767431650000276
0.240750000000038 3.771307998999987
0.243000000000038 3.771530149
0.245250000000039 3.796497792000025
0.247500000000039 3.826437467000005
0.24975000000004 3.8200675109999906
0.25200000000004 3.84727679599996
0.25425000000004 3.834966193000014
0.256500000000041 3.834619901999986
0.258750000000041 3.900527299000032
0.261000000000041 3.892231750999997
0.263250000000042 3.881232171000022
0.265500000000042 3.908001896999963
0.267750000000042 3.88743051900002
0.270000000000043 3.9267232639999747
0.272250000000043 3.9280533380000406
0.274500000000044 4.0025517379999656
0.276750000000044 3.974413263000031
0.279000000000044 3.932899464000002
0.281250000000045 3.9899421129999837
0.283500000000045 3.969406735000007
0.285750000000045 3.993929836999996
0.288000000000046 4.03230840599997
0.290250000000046 4.029789165000011
0.292500000000046 4.075492386999997
0.294750000000047 4.074761325999987
0.297000000000047 4.056123494000019
0.299250000000048 4.07998802100002
0.301500000000048 4.056368673999998
0.303750000000048 4.17777922199997
0.306000000000049 4.108042779000016
0.308250000000049 4.102635249999992
0.310500000000049 4.11670390300003
0.31275000000005 4.185419201999991
0.31500000000005 4.150111830000014
0.31725000000005 4.163718273999962
0.319500000000051 4.156906064999987
0.321750000000051 4.183143532000031
0.324000000000052 4.153686903999983
0.326250000000052 4.166897621000032
0.328500000000052 4.199397643999987
0.330750000000053 4.193712376000008
0.333000000000053 4.152465329999984
0.335250000000053 4.2158485699999915
0.337500000000054 4.197399490000009
0.339750000000054 4.202658788000008
0.342000000000054 4.192874094999979
0.344250000000055 4.214263001000006
0.346500000000055 4.268886659000032
0.348750000000056 4.177529727999968
0.351000000000056 4.172410075000016
0.353250000000056 4.217615470999988
0.355500000000057 4.284892434000028
0.357750000000057 4.309336371999962
0.360000000000057 4.314326315000017
0.362250000000058 4.292215732999978
0.364500000000058 4.310069363000025
0.366750000000058 4.297392790999993
0.369000000000059 4.332198660000017
0.371250000000059 4.297750245999964
0.37350000000006 4.297400116999995
0.37575000000006 4.3077402140000345
0.37800000000006 4.331135789999962
0.380250000000061 4.284453524000014
0.382500000000061 4.294307374000027
0.384750000000061 4.291212373000008
0.387000000000062 4.282521566000014
0.389250000000062 4.2845191229999955
0.391500000000062 4.315592003000006
0.393750000000063 4.332925240000009
0.396000000000063 4.339628458999982
0.398250000000063 4.37022467700001
0.400500000000064 4.338133793999987
0.402750000000064 4.35266461599997
0.405000000000065 4.333783623000045
0.407250000000065 4.317929296999978
0.409500000000065 4.355339539999932
0.411750000000066 4.338833537000028
0.414000000000066 4.35518472800004
0.416250000000066 4.351087113999938
0.418500000000067 4.348110287000054
0.420750000000067 4.353071363000026
0.423000000000067 4.358779203999916
0.425250000000068 4.347785124000097
0.427500000000068 4.389101140999969
0.429750000000069 4.367138876000013
0.432000000000069 4.358370480999952
0.434250000000069 4.352438406000033
0.43650000000007 4.343446244000006
0.43875000000007 4.416718328000002
0.44100000000007 4.370445180999923
0.443250000000071 4.430791798000087
0.445500000000071 4.409627206999971
0.447750000000071 4.380618206000008
0.450000000000072 4.415417554999976
0.452250000000072 4.301705937000065
0.454500000000073 4.374576058000002
0.456750000000073 4.386550110999906
0.459000000000073 4.3600801480000655
0.461250000000074 4.335689468999931
0.463500000000074 4.425768758999993
0.465750000000074 4.357257093000044
0.468000000000075 4.373785257000009
0.470250000000075 4.383841901999972
0.472500000000075 4.391318904000059
0.474750000000076 4.419525283999974
0.477000000000076 4.383947902000045
0.479250000000077 4.410794944999907
0.481500000000077 4.44194199399999
0.483750000000077 4.503218152000045
0.486000000000078 4.419839474000014
0.488250000000078 4.4746892010000465
0.490500000000078 4.432719055999996
0.492750000000079 4.441900768999972
0.495000000000079 4.4916106709999895
0.497250000000079 4.437859301000003
0.49950000000008 4.467071185000009
0.50175000000008 4.4021263180000005
0.50400000000008 4.385862334999956
0.506250000000081 4.440258999999969
0.508500000000081 4.44361982800001
0.510750000000081 4.486352807000003
0.513000000000082 4.4329069860000345
0.515250000000082 4.488201000999993
0.517500000000082 4.448102931999983
0.519750000000083 4.447004759000038
0.522000000000083 4.4587828859999945
0.524250000000083 4.533767894999983
0.526500000000084 4.465557835000027
0.528750000000084 4.494605915999955
0.531000000000084 4.510010695999995
0.533250000000084 4.416695675000028
0.535500000000085 4.450869342000033
0.537750000000085 4.446168428999954
0.540000000000085 4.442472939000027
0.542250000000086 4.54702238699997
0.544500000000086 4.51825868800006
0.546750000000086 4.53966383799991
0.549000000000087 4.497367464000035
0.551250000000087 4.552643887000045
0.553500000000087 4.560773432000019
0.555750000000088 4.617400348999922
0.558000000000088 4.543804382000076
0.560250000000088 4.491195661000006
0.562500000000088 4.520657403999962
0.564750000000089 4.571349327000007
0.567000000000089 4.583616424999946
0.569250000000089 4.544376002000035
0.57150000000009 4.59950526199998
0.57375000000009 4.591707235000058
0.57600000000009 4.601494894999973
0.578250000000091 4.596677119999981
0.580500000000091 4.528941035999992
0.582750000000091 4.59016723000002
0.585000000000092 4.562427274000015
0.587250000000092 4.598856125999987
0.589500000000092 4.568979973999944
0.591750000000092 4.620490720000021
0.594000000000093 4.581793306999998
0.596250000000093 4.616047493999986
0.598500000000093 4.606644265999989
0.600750000000094 4.577489255000046
0.603000000000094 4.604415782000046
0.605250000000094 4.621432192999919
0.607500000000095 4.598256135000042
0.609750000000095 4.618952597999964
0.612000000000095 4.561293456000044
0.614250000000096 4.683021039999971
0.616500000000096 4.646410747999994
0.618750000000096 4.693731845000002
0.621000000000096 4.709356488000026
0.623250000000097 4.619492210999965
0.625500000000097 4.676187249999998
0.627750000000097 4.658833168000001
0.630000000000098 4.669209575000082
0.632250000000098 4.643986498999993
0.634500000000098 4.694289021999907
0.636750000000099 4.704997976999948
0.639000000000099 4.655482247999998
0.641250000000099 4.750106333000076
0.6435000000001 4.679056914000057
0.6457500000001 4.667931566999869
0.6480000000001 4.704500972999995
0.6502500000001 4.754605598000126
0.652500000000101 4.699388158999909
0.654750000000101 4.702565272000129
0.657000000000101 4.707318093999902
0.659250000000102 4.725885422000147
0.661500000000102 4.70720590399992
0.663750000000102 4.728965667000011
0.666000000000103 4.732304858999896
0.668250000000103 4.788424580000083
0.670500000000103 4.793871427999875
0.672750000000104 4.752414121000129
0.675000000000104 4.753675385999941
0.677250000000104 4.757569601000114
0.679500000000104 4.765502424000033
0.681750000000105 4.765357587999915
0.684000000000105 4.813868955000089
0.686250000000105 4.755579877999935
0.688500000000106 4.828493574000049
0.690750000000106 4.816313759999957
0.693000000000106 4.7567287199999555
0.695250000000107 4.879545462999886
0.697500000000107 4.813030311000148
0.699750000000107 4.82976428500001
0.702000000000108 4.858086652999873
0.704250000000108 4.834295880000127
0.706500000000108 4.826938447999964
0.708750000000108 4.804808279000099
0.711000000000109 4.805485488999921
0.713250000000109 4.8497338140000466
0.715500000000109 4.865542813999809
0.71775000000011 4.887838055000202
0.72000000000011 4.8542280780000056
0.72225000000011 4.937541596999836
0.724500000000111 4.923965313000053
0.726750000000111 4.859260036000023
0.729000000000111 4.8696212529998775
0.731250000000112 4.8848469150000255
0.733500000000112 4.934659865000185
0.735750000000112 4.87716821999993
0.738000000000112 4.879332976999876
0.740250000000113 4.907707584000036
0.742500000000113 4.928399074000026
0.744750000000113 4.957095024999944
0.747000000000114 4.863739700999986
0.749250000000114 4.957863868000004
0.751500000000114 4.898740152000073
0.753750000000115 4.918840268999929
0.756000000000115 4.927092237000124
0.758250000000115 5.018019224999989
0.760500000000116 4.968315047000033
0.762750000000116 4.931788660999928
0.765000000000116 4.952625346000104
0.767250000000116 4.951189915999976
0.769500000000117 4.948918505999927
0.771750000000117 4.937718823000068
0.774000000000117 4.9813607829999
0.776250000000118 4.98168538699997
0.778500000000118 4.9663762770001085
0.780750000000118 4.980236732999856
0.783000000000119 4.981067277000193
0.785250000000119 5.038257640999973
0.787500000000119 5.01745814800006
0.78975000000012 5.015026290999913
0.79200000000012 5.0273613199999545
0.79425000000012 4.995185015000061
0.79650000000012 5.0216878470000665
0.798750000000121 4.976809847999903
0.801000000000121 5.060070184000097
0.803250000000121 5.045189941999979
0.805500000000122 5.0336874429999625
0.807750000000122 5.052936913999929
0.810000000000122 5.033213435000107
0.812250000000123 5.007447881999951
0.814500000000123 5.039611048999859
0.816750000000123 5.089036465000163
0.819000000000124 5.040718190000007
0.821250000000124 5.046405822999986
0.823500000000124 5.034874631999855
0.825750000000124 5.063871296000116
0.828000000000125 5.131027475999872
0.830250000000125 5.029980541000214
0.832500000000125 5.082539572999849
0.834750000000126 5.0602820809999685
0.837000000000126 5.102189415000112
0.839250000000126 5.057330835999892
0.841500000000127 5.115091110000094
0.843750000000127 5.082374935999951
0.846000000000127 5.096665188000088
0.848250000000128 5.069980735999934
0.850500000000128 5.164929110000003
0.852750000000128 5.151612796000109
0.855000000000128 5.0627213509999365
0.857250000000129 5.107824587999858
0.859500000000129 5.10058476800009
0.861750000000129 5.0849659240000165
0.86400000000013 5.113528674000008
0.86625000000013 5.117680610999969
0.86850000000013 5.141730770000095
0.870750000000131 5.076272448999816
0.873000000000131 5.099448981000023
0.875250000000131 5.120268426000166
0.877500000000132 5.092887805999908
0.879750000000132 5.123639443999991
0.882000000000132 5.079067706999922
0.884250000000132 5.122444103000134
0.886500000000133 5.106117367000024
0.888750000000133 5.129384307000009
0.891000000000133 5.1659463920000235
0.893250000000134 5.130455373999894
0.895500000000134 5.006290277000062
0.897750000000134 5.128201407999995
0.900000000000135 5.136356224999872
0.902250000000135 5.126682893000179
0.904500000000135 5.182641082999908
0.906750000000136 5.126656811999965
0.909000000000136 5.197978525000053
0.911250000000136 5.147876151999981
0.913500000000136 5.132150978000027
0.915750000000137 5.1510085800000525
0.918000000000137 5.150062584999887
0.920250000000137 5.164192979000063
0.922500000000138 5.190006728000071
0.924750000000138 5.200509644999784
0.927000000000138 5.139822086000095
0.929250000000139 5.200894326000025
0.931500000000139 5.168042432999982
0.933750000000139 5.196532717000082
0.936000000000139 5.138150177999933
0.93825000000014 5.134006470000031
0.94050000000014 5.189807728000005
0.94275000000014 5.242284300999927
0.945000000000141 5.191909827000018
0.947250000000141 5.15709297300009
0.949500000000141 5.166266502999861
0.951750000000142 5.189621692000173
0.954000000000142 5.206353717999946
0.956250000000142 5.208871116999944
0.958500000000143 5.184309994999921
0.960750000000143 5.181773739000164
0.963000000000143 5.207185360999802
0.965250000000143 5.191936031000068
0.967500000000144 5.164601199000117
0.969750000000144 5.186230746999854
0.972000000000144 5.216337137999972
0.974250000000145 5.224073906000058
0.976500000000145 5.227547272000038
0.978750000000145 5.199255500999925
0.981000000000146 5.197399370000085
0.983250000000146 5.210310617999994
0.985500000000146 5.211610591999943
0.987750000000147 5.1405320080000365
0.990000000000147 5.232912269000053
0.992250000000147 5.173487193000028
0.994500000000147 5.232761329999903
0.996750000000148 5.245212170000059
0.999000000000148 5.2679689340000095
1.00125000000015 5.18512602099986
1.00350000000015 5.2634218690000125
1.00575000000015 5.172464542000171
1.00800000000015 5.276781479999954
1.01025000000015 5.190450632999955
1.01250000000015 5.2533161010001095
1.01475000000015 5.1952348149998215
1.01700000000015 5.21063714700017
1.01925000000015 5.198573871000008
1.02150000000015 5.203729596999892
1.02375000000015 5.205639982000093
1.02600000000015 5.250082191999809
1.02825000000015 5.265144741000086
1.03050000000015 5.258550716999935
1.03275000000015 5.188332918000015
1.03500000000015 5.249937814000077
1.03725000000015 5.16977606599994
1.03950000000015 5.243164475999947
1.04175000000015 5.2635948040001495
1.04400000000015 5.262276870000051
1.04625000000015 5.211548531999824
1.04850000000015 5.271741438000163
1.05075000000016 5.198215102999939
1.05300000000016 5.229577816000074
1.05525000000016 5.193653233999839
1.05750000000016 5.195176142000037
1.05975000000016 5.217381321999937
1.06200000000016 5.211169208000001
1.06425000000016 5.198710752000125
1.06650000000016 5.198277583999925
1.06875000000016 5.203000309000117
1.07100000000016 5.21873252499995
1.07325000000016 5.228902278000078
1.07550000000016 5.222027760999936
1.07775000000016 5.200907519999873
1.08000000000016 5.245139108000103
1.08225000000016 5.270891570000003
1.08450000000016 5.206170369999882
1.08675000000016 5.197516506000056
1.08900000000016 5.253215083999976
1.09125000000016 5.2358087539998905
1.09350000000016 5.261966506000135
1.09575000000016 5.2315457879999485
1.09800000000016 5.200082723999913
1.10025000000016 5.2316636610003115
1.10250000000016 5.198015435999878
1.10475000000016 5.207439226000133
1.10700000000016 5.249757032999696
1.10925000000016 5.205922397999984
1.11150000000016 5.216056441000092
1.11375000000016 5.1772478100001535
1.11600000000016 5.253770212999825
1.11825000000016 5.206307551999998
1.12050000000016 5.200629245000073
1.12275000000017 5.195102301000134
1.12500000000017 5.205665136999869
1.12725000000017 5.2131425389998185
1.12950000000017 5.2206001870004
1.13175000000017 5.1944241419996615
1.13400000000017 5.235202457000014
1.13625000000017 5.206684054000107
1.13850000000017 5.175942700000178
1.14075000000017 5.152038614000048
1.14300000000017 5.195482181999978
1.14525000000017 5.172584703999746
1.14750000000017 5.167840545000217
1.14975000000017 5.157146600000033
1.15200000000017 5.182432196999798
1.15425000000017 5.176490180000201
1.15650000000017 5.181909307999831
1.15875000000017 5.10739746399986
1.16100000000017 5.1602099430001545
1.16325000000017 5.162437199000124
1.16550000000017 5.127319670999896
1.16775000000017 5.124537689000135
1.17000000000017 5.132796115000019
1.17225000000017 5.136115604999759
1.17450000000017 5.141110291000132
1.17675000000017 5.160628180000003
1.17900000000017 5.162068874999932
1.18125000000017 5.1474455970001145
1.18350000000017 5.16746712999975
1.18575000000017 5.189156279000144
1.18800000000017 5.121434007000062
1.19025000000017 5.153651532999902
1.19250000000017 5.129216971000005
1.19475000000017 5.15883826199979
1.19700000000018 5.18296328400038
1.19925000000018 5.106580710999879
1.20150000000018 5.189067906999753
1.20375000000018 5.127858431000277
1.20600000000018 5.176986014999784
1.20825000000018 5.110508028000368
1.21050000000018 5.124062770999899
1.21275000000018 5.14175813699967
1.21500000000018 5.125296259000152
1.21725000000018 5.166182342999946
1.21950000000018 5.138216876000115
1.22175000000018 5.109811414999967
1.22400000000018 5.123173027000121
1.22625000000018 5.143499325999983
1.22850000000018 5.13504772899978
1.23075000000018 5.147753801000363
1.23300000000018 5.128541245999713
1.23525000000018 5.148292208999919
1.23750000000018 5.1394930569999815
1.23975000000018 5.13089976800029
1.24200000000018 5.101710771999933
1.24425000000018 5.1596229829997355
1.24650000000018 5.126233448000221
1.24875000000018 5.156382321999899
1.25100000000018 5.113448849000179
1.25325000000018 5.148173293000127
1.25550000000018 5.121510458999637
1.25775000000018 5.118695356999979
1.26000000000018 5.143571500000235
1.26225000000018 5.1180942969999705
1.26450000000018 5.065562719999889
1.26675000000018 5.129956681000294
1.26900000000019 5.125278491999779
1.27125000000019 5.111226459000136
1.27350000000019 5.148449612999684
1.27575000000019 5.11699731500039
1.27800000000019 5.157778663999579
1.28025000000019 5.088130981000177
1.28250000000019 5.127074874999835
1.28475000000019 5.136721359000148
1.28700000000019 5.099839822999911
1.28925000000019 5.156121998000344
1.29150000000019 5.119291957999849
1.29375000000019 5.109800527000061
1.29600000000019 5.140232621999985
1.29825000000019 5.149482327999976
1.30050000000019 5.145321132999925
1.30275000000019 5.153227825000158
1.30500000000019 5.112072895999972
1.30725000000019 5.1137302319998525
1.30950000000019 5.125352300000031
1.31175000000019 5.091835728000206
1.31400000000019 5.119274040999699
1.31625000000019 5.123803441000291
1.31850000000019 5.0997173869996
1.32075000000019 5.108699373000036
1.32300000000019 5.131918768000105
1.32525000000019 5.076094101999843
1.32750000000019 5.1401825640000425
1.32975000000019 5.106964971000252
1.33200000000019 5.099555043999771
1.33425000000019 5.120394409000255
1.33650000000019 5.100804088999666
1.33875000000019 5.084614868000244
1.34100000000019 5.145827030999953
1.3432500000002 5.10347284799991
1.3455000000002 5.080195774999993
1.3477500000002 5.050208255000143
1.3500000000002 5.094118941000033
1.3522500000002 5.096747681000124
1.3545000000002 5.073869248999927
1.3567500000002 5.106908987999759
1.3590000000002 5.139834730000075
1.3612500000002 5.100229329000285
1.3635000000002 5.065911564999624
1.3657500000002 5.098689962000208
1.3680000000002 5.072600957999839
1.3702500000002 5.0988402560001305
1.3725000000002 5.067848703999971
1.3747500000002 5.07463772500023
1.3770000000002 5.089114188999702
1.3792500000002 5.108927994000169
1.3815000000002 5.063452799000061
1.3837500000002 5.075786510999933
1.3860000000002 5.13503052499982
1.3882500000002 5.076241711999955
1.3905000000002 5.114766731000145
1.3927500000002 5.120881648999784
1.3950000000002 5.093684616000246
1.3972500000002 5.053185450000001
1.3995000000002 5.047995358999742
1.4017500000002 5.091904027000055
1.4040000000002 5.0637017460003335
1.4062500000002 5.122775879999608
1.4085000000002 5.0629223010000715
1.4107500000002 5.115108927000165
1.4130000000002 5.120083027999954
1.41525000000021 5.084429332000127
1.41750000000021 5.089220109000053
1.41975000000021 5.090601329000037
1.42200000000021 5.088321569999607
1.42425000000021 5.182127549000143
1.42650000000021 5.150826495000274
1.42875000000021 5.102852360999805
1.43100000000021 5.069369990999803
1.43325000000021 5.080557454999962
1.43550000000021 5.111348394000288
1.43775000000021 5.069526406000023
1.44000000000021 5.107298494000133
1.44225000000021 5.072839102999751
1.44450000000021 5.095572898000228
1.44675000000021 5.076877234999756
1.44900000000021 5.1122196659998735
1.45125000000021 5.104653272000178
1.45350000000021 5.069608435000191
1.45575000000021 5.0744588899997325
1.45800000000021 5.065200499000184
1.46025000000021 5.107600610999725
1.46250000000021 5.133283639000183
1.46475000000021 5.0855624949999765
1.46700000000021 5.0892192920000525
1.46925000000021 5.0934495550000065
1.47150000000021 5.098262600999988
1.47375000000021 5.075607842999943
1.47600000000021 5.087123510999845
1.47825000000021 5.083806214000106
1.48050000000021 5.067884113000218
1.48275000000021 5.122974300999886
1.48500000000021 5.091282138999759
1.48725000000021 5.087373644000309
1.48950000000022 5.122507040000073
1.49175000000022 5.085972639999909
1.49400000000022 5.075074373999996
1.49625000000022 5.1247684209997715
1.49850000000022 5.12832044400011
1.50075000000022 5.108136032999937
1.50300000000022 5.1184556500002145
1.50525000000022 5.097235634999834
1.50750000000022 5.123451282000133
1.50975000000022 5.109604010000112
1.51200000000022 5.090143565999824
1.51425000000022 5.106380741000066
1.51650000000022 5.108341496999856
1.51875000000022 5.102101622000191
1.52100000000022 5.120048723999844
1.52325000000022 5.106923052000184
1.52550000000022 5.137278895999771
1.52775000000022 5.124803624999913
1.53000000000022 5.06037292200017
1.53225000000022 5.157081395000205
1.53450000000022 5.068571121999867
1.53675000000022 5.087208351999834
1.53900000000022 5.102083682000284
1.54125000000022 5.083635564999895
1.54350000000022 5.104144896999969
1.54575000000022 5.090789466999922
1.54800000000022 5.081217898999967
1.55025000000022 5.13479620399994
1.55250000000022 5.0605125890001545
1.55475000000022 5.051791631000015
1.55700000000022 5.077999059999911
1.55925000000022 5.059424381000099
1.56150000000023 5.065423437999925
1.56375000000023 5.06532660799985
1.56600000000023 5.102427288999934
1.56825000000023 5.09437168300019
1.57050000000023 5.091058089999933
1.57275000000023 5.058093020999877
1.57500000000023 5.0882770460002575
1.57725000000023 5.08659664400011
1.57950000000023 5.087711859999672
1.58175000000023 5.099305774000186
1.58400000000023 5.085720912999932
1.58625000000023 5.040774848000183
1.58850000000023 5.043083607999961
1.59075000000023 5.078721390999817
1.59300000000023 5.0622878640001545
1.59525000000023 5.068154277999838
1.59750000000023 5.071687315999952
1.59975000000023 5.0626058180000655
1.60200000000023 5.118447062000087
1.60425000000023 5.103437645000213
1.60650000000023 5.08676720099993
1.60875000000023 5.103684750999946
1.61100000000023 5.044369591999839
1.61325000000023 5.0653292480001255
1.61550000000023 5.058974092999961
1.61775000000023 5.061528409999937
1.62000000000023 5.100621945000057
1.62225000000023 5.0881230919999325
1.62450000000023 5.079067377000229
1.62675000000023 5.065080082999884
1.62900000000023 5.064692614999785
1.63125000000023 5.070403637000254
1.63350000000023 5.082535248000113
1.63575000000024 5.0651196869998785
1.63800000000024 5.082338820000132
1.64025000000024 5.081307722999554
1.64250000000024 5.065550753000025
1.64475000000024 5.04960731600022
1.64700000000024 5.047281395000027
1.64925000000024 5.078159345000131
1.65150000000024 5.071989670999756
1.65375000000024 5.094526046000283
1.65600000000024 5.087046112999815
1.65825000000024 5.05198097199991
1.66050000000024 5.053064198999891
1.66275000000024 5.075099523000063
1.66500000000024 5.008406754000134
1.66725000000024 5.077490818000115
1.66950000000024 5.064480580999771
1.67175000000024 5.0634664039998825
1.67400000000024 5.074653120000221
1.67625000000024 5.023288702000173
1.67850000000024 5.049796179999703
1.68075000000024 5.062964592000299
1.68300000000024 5.056673964999845
1.68525000000024 5.027267858999949
1.68750000000024 5.075681345999783
1.68975000000024 5.073076478000075
1.69200000000024 5.056975641999998
1.69425000000024 5.038083551
1.69650000000024 5.052989664000052
1.69875000000024 5.062190025000291
1.70100000000024 5.034657405999951
1.70325000000024 5.067455646999861
1.70550000000024 5.052498553000078
1.70775000000025 5.023983090999991
1.71000000000025 5.043716740000036
1.71225000000025 5.052585520999855
1.71450000000025 5.015429108000262
1.71675000000025 5.060863762999816
1.71900000000025 5.050073645999873
1.72125000000025 5.036578187000032
1.72350000000025 5.051875771000141
1.72575000000025 5.074285058999976
1.72800000000025 5.075392417999865
1.73025000000025 5.072248678000051
1.73250000000025 5.040389877000052
1.73475000000025 5.029305997999927
1.73700000000025 5.093243882000024
1.73925000000025 5.034021090999886
1.74150000000025 5.031387285000164
1.74375000000025 5.011910057000023
1.74600000000025 5.046893225000076
1.74825000000025 5.024517687999833
1.75050000000025 5.013788589999876
1.75275000000025 5.076222611000048
1.75500000000025 5.070034136000231
1.75725000000025 5.055970910999804
1.75950000000025 5.046174139999948
1.76175000000025 5.026424074000261
1.76400000000025 5.053897603999758
1.76625000000025 5.01574235399994
1.76850000000025 5.038333099000283
1.77075000000025 5.037693383999795
1.77300000000025 5.056370353000148
1.77525000000025 5.030477590999908
1.77750000000025 5.056479956000203
1.77975000000025 5.03402921199995
1.78200000000026 5.024673463999989
1.78425000000026 5.018812621000052
1.78650000000026 5.020473807999679
1.78875000000026 5.035430794000149
1.79100000000026 5.07103485000016
1.79325000000026 5.011976839999988
1.79550000000026 5.011068471999806
1.79775000000026 5.008537961000002
1.80000000000026 5.042853717000071
1.80225000000026 5.0144254110000475
1.80450000000026 5.01563874600015
1.80675000000026 5.031059628999628
1.80900000000026 5.025860835999993
1.81125000000026 5.023251352999978
1.81350000000026 5.007193716000074
1.81575000000026 5.014757037999971
1.81800000000026 5.019035295000322
1.82025000000026 4.997451800999897
1.82250000000026 5.030353443999957
1.82475000000026 5.019005294000181
1.82700000000026 5.0347912369998085
1.82925000000026 5.0050316540000495
1.83150000000026 5.022769122999762
1.83375000000026 5.017451183000048
1.83600000000026 5.025040002999958
1.83825000000026 5.041143719000047
1.84050000000026 5.037264807000156
1.84275000000026 5.02868063599999
1.84500000000026 4.998370110999986
1.84725000000026 5.013811295999858
1.84950000000026 5.016216052000345
1.85175000000026 5.002023011999881
1.85400000000026 4.99995457499972
1.85625000000027 5.008678712000346
1.85850000000027 5.002328193999801
1.86075000000027 5.001963701000022
1.86300000000027 4.9983968370002
1.86525000000027 5.039249175999885
1.86750000000027 4.995983199999955
1.86975000000027 5.048450909000167
1.87200000000027 5.028981480999846
1.87425000000027 5.012938859999849
1.87650000000027 5.004645755000183
1.87875000000027 5.023086273999979
1.88100000000027 5.0113338719997955
1.88325000000027 4.997849027000029
1.88550000000027 4.9958275640001375
1.88775000000027 4.987844763999874
1.89000000000027 5.005196719000196
1.89225000000027 5.012853614000051
1.89450000000027 5.004178027999842
1.89675000000027 4.999498221000067
1.89900000000027 5.016467226999794
1.90125000000027 5.009292844000356
1.90350000000027 5.012011990999781
1.90575000000027 4.98120922499993
1.90800000000027 4.989471302000311
1.91025000000027 5.003884104000008
1.91250000000027 4.990115374999732
1.91475000000027 4.975546965999911
1.91700000000027 4.950200782000138
1.91925000000027 4.9928295330000765
1.92150000000027 4.985651555000004
1.92375000000027 4.985661851999794
1.92600000000027 5.022901873000137
1.92825000000028 4.994923270000072
1.93050000000028 5.001753266999913
1.93275000000028 5.0269162879999385
1.93500000000028 5.003062172000227
1.93725000000028 4.972982879000028
1.93950000000028 5.022832770999685
1.94175000000028 4.979699983000046
1.94400000000028 5.004051191000144
1.94625000000028 5.01584097299974
1.94850000000028 5.043812665000132
1.95075000000028 4.9897515279999425
1.95300000000028 5.000232655000218
1.95525000000028 5.01333823799996
1.95750000000028 4.99894240399999
1.95975000000028 5.002403605999916
1.96200000000028 4.979749034000179
1.96425000000028 5.021540218999689
1.96650000000028 5.028862527999991
1.96875000000028 5.015769034000186
1.97100000000028 4.95967698100003
1.97325000000028 4.993780673999936
1.97550000000028 4.997990560999824
1.97775000000028 4.9737928010004
1.98000000000028 5.008168032999947
1.98225000000028 4.970792188999894
1.98450000000028 5.003349257000082
1.98675000000028 4.984455160999914
1.98900000000028 4.989620375999948
1.99125000000028 5.009913441000208
1.99350000000028 4.9763776059999145
1.99575000000028 5.001019541000005
1.99800000000028 4.995841980000023
2.00025000000028 5.009377223999763
2.00250000000029 4.974159184999735
2.00475000000029 4.938347292000799
2.00700000000029 4.9928135079999265
2.00925000000029 5.007261189000019
2.01150000000029 4.989714230999198
2.01375000000029 4.956535162000364
2.01600000000029 4.982607136000297
2.01825000000029 4.9526110509996215
2.02050000000029 4.998279195000578
2.02275000000029 4.969508671999392
2.02500000000029 5.011315679999825
2.02725000000029 4.992832558999908
2.02950000000029 4.9899249030004285
2.03175000000029 4.995443071999944
2.03400000000029 5.011473169000055
2.03625000000029 4.946890256999723
2.03850000000029 4.984117104000688
2.04075000000029 4.978088525999738
2.0430000000003 4.970849509999425
2.0452500000003 4.977313334000428
2.0475000000003 5.005975299000056
2.0497500000003 4.998492116000307
2.0520000000003 4.977833834999728
2.0542500000003 4.958520356000008
2.0565000000003 4.963353881999865
2.0587500000003 4.983164160999877
2.0610000000003 5.036835322000115
2.0632500000003 4.966979075999916
2.0655000000003 4.976957394000237
2.0677500000003 4.967413022000073
2.0700000000003 4.964835177999703
2.0722500000003 4.957244238000385
2.0745000000003 4.983460260999891
2.0767500000003 4.979281803000049
2.0790000000003 4.9501945129995875
2.0812500000003 4.968290425000305
2.0835000000003 4.9538670169995385
2.08575000000031 5.006147034000605
2.08800000000031 4.989437518999694
2.09025000000031 4.962785857999734
2.09250000000031 4.9926113510000505
2.09475000000031 5.012067347000084
2.09700000000031 4.99019932200008
2.09925000000031 4.977956884000378
2.10150000000031 4.95701793399985
2.10375000000031 5.008186977999685
2.10600000000031 4.961698386000535
2.10825000000031 4.987162245999571
2.11050000000031 4.988542289000179
2.11275000000031 4.940132890999848
2.11500000000031 4.966076290999808
2.11725000000031 4.9986517639999875
2.11950000000031 4.979134507000708
2.12175000000031 4.9941938399997525
2.12400000000031 5.00454370099942
2.12625000000031 5.000461551000626
2.12850000000032 4.967863568999746
2.13075000000032 4.984848103999866
2.13300000000032 4.928597080000145
2.13525000000032 4.96719499000028
2.13750000000032 4.948288372999741
2.13975000000032 4.951197420000426
2.14200000000032 4.98832289099937
2.14425000000032 4.946708278000187
2.14650000000032 4.964923040999565
2.14875000000032 4.959251630000836
2.15100000000032 4.966548075999526
2.15325000000032 4.952205438000419
2.15550000000032 4.95562350199998
2.15775000000032 4.907674248999683
2.16000000000032 4.927109193999968
2.16225000000032 4.934831452999788
2.16450000000032 4.9486403079999945
2.16675000000032 4.882277667999915
2.16900000000032 4.95319630800077
2.17125000000033 4.916394922999643
2.17350000000033 4.951130553999974
2.17575000000033 4.928677279999647
2.17800000000033 4.9374083180000525
2.18025000000033 4.994473925999955
2.18250000000033 4.970080421000603
2.18475000000033 4.957479415999842
2.18700000000033 4.979487337999672
2.18925000000033 4.940365993999876
2.19150000000033 4.8903272280003875
2.19375000000033 4.918744529999458
2.19600000000033 4.928173580000475
2.19825000000033 4.905755488999603
2.20050000000033 4.9297417520001545
2.20275000000033 4.925992925000173
2.20500000000033 4.904678830000194
2.20725000000033 4.940913262999857
2.20950000000033 4.951750510000238
2.21175000000033 4.931919695999568
2.21400000000034 4.935053289999814
2.21625000000034 4.942303649000678
2.21850000000034 4.904371636999713
2.22075000000034 4.921846498999912
2.22300000000034 4.94160020199979
2.22525000000034 4.908814252999946
2.22750000000034 4.895005929000035
2.22975000000034 4.90337266700044
2.23200000000034 4.9309567959999185
2.23425000000034 4.918694478000361
2.23650000000034 4.908848306999971
2.23875000000034 4.923612695999509
2.24100000000034 4.922827295000388
2.24325000000034 4.930212889999893
2.24550000000034 4.950998325999535
2.24775000000034 4.893827482000233
2.25000000000034 4.9336397859997305
2.25225000000034 4.934455675000208
2.25450000000034 4.911023859999659
2.25675000000035 4.936572348000482
2.25900000000035 4.910119447999932
2.26125000000035 4.949053749000086
2.26350000000035 4.920274950999556
2.26575000000035 4.911899179000102
2.26800000000035 4.947442608000529
2.27025000000035 4.9237669089998235
2.27250000000035 4.92270546599957
2.27475000000035 4.878327452000121
2.27700000000035 4.945464463999997
2.27925000000035 4.850624370000332
2.28150000000035 4.905867231999764
2.28375000000035 4.908328796000205
2.28600000000035 4.909626947999641
2.28825000000035 4.933643184000175
2.29050000000035 4.9218653859998085
2.29275000000035 4.934430608000184
2.29500000000035 4.909353126000497
2.29725000000035 4.870322985999337
2.29950000000036 4.885662654000043
2.30175000000036 4.904248393000671
2.30400000000036 4.882658973999241
2.30625000000036 4.9265997120000975
2.30850000000036 4.889897611999913
2.31075000000036 4.880381582000155
2.31300000000036 4.905595614000049
2.31525000000036 4.894306553999741
2.31750000000036 4.896544212000663
2.31975000000036 4.888475286999892
2.32200000000036 4.900573897999493
2.32425000000036 4.8741762270001345
2.32650000000036 4.907681968999896
2.32875000000036 4.927404081000532
2.33100000000036 4.8917070669995155
2.33325000000036 4.883433115000116
2.33550000000036 4.924949334000303
2.33775000000036 4.861033756999859
2.34000000000036 4.883212490000005
2.34225000000037 4.919898670999828
2.34450000000037 4.91110609000043
2.34675000000037 4.851797149999584
2.34900000000037 4.912248403000376
2.35125000000037 4.889721663999808
2.35350000000037 4.879408904000229
2.35575000000037 4.8763958299996375
2.35800000000037 4.878549101000317
2.36025000000037 4.874224229999527
2.36250000000037 4.897031712000171
2.36475000000037 4.869884929000364
2.36700000000037 4.885743681999884
2.36925000000037 4.905600104999394
2.37150000000037 4.887827848000597
2.37375000000037 4.8638919059994805
2.37600000000037 4.85298427700036
2.37825000000037 4.884112108999943
2.38050000000037 4.870909924000443
2.38275000000037 4.865249062999283
2.38500000000038 4.8744125910006915
2.38725000000038 4.866908517999946
2.38950000000038 4.881885116999911
2.39175000000038 4.845293899999888
2.39400000000038 4.888030180999522
2.39625000000038 4.83161072600069
2.39850000000038 4.8524918149996665
2.40075000000038 4.871917903000394
2.40300000000038 4.863024627999948
2.40525000000038 4.883349583999916
2.40750000000038 4.85452597999938
2.40975000000038 4.852465812999981
2.41200000000038 4.821473142000286
2.41425000000038 4.859270640999966
2.41650000000038 4.864006198000425
2.41875000000038 4.871105833999536
2.42100000000038 4.841384828000628
2.42325000000038 4.858859267999833
2.42550000000039 4.854286697000134
2.42775000000039 4.8904954779991385
2.43000000000039 4.827550886000608
2.43225000000039 4.887132740999732
2.43450000000039 4.876704240000436
2.43675000000039 4.834889867999664
2.43900000000039 4.855493154000214
2.44125000000039 4.851873073000206
2.44350000000039 4.87326667599973
2.44575000000039 4.883535844000107
2.44800000000039 4.863367909999397
2.45025000000039 4.868097917000341
2.45250000000039 4.866921290999926
2.45475000000039 4.8512561850002385
2.45700000000039 4.849743879000016
2.45925000000039 4.857860310999968
2.46150000000039 4.882649045999642
2.46375000000039 4.8410010730003705
2.46600000000039 4.825320337999983
2.4682500000004 4.85379313500016
2.4705000000004 4.873362970999551
2.4727500000004 4.865450516999772
2.4750000000004 4.8294235930006835
2.4772500000004 4.834770798999671
2.4795000000004 4.855715100000452
2.4817500000004 4.853549866999856
2.4840000000004 4.852238640999531
2.4862500000004 4.873149818999991
2.4885000000004 4.820261349999782
2.4907500000004 4.80740276600045
2.4930000000004 4.870449654999902
2.4952500000004 4.8318965629996455
2.4975000000004 4.879335980000178


==> Images/Results/sourcebeam_timesteptimes_ref_m60.txt <==
t steptime
0.0 0.272609869
0.00225000000000035 0.390264806
0.0045000000000007 0.513382008
0.00675000000000106 0.610445538
0.00900000000000141 0.7245931400000001
0.0112500000000018 0.837006787
0.0135000000000021 0.9345519960000002
0.0157500000000025 1.0135033599999996
0.0180000000000028 1.142040818
0.0202500000000032 1.203758057
0.0225000000000035 1.308842933000001
0.0247500000000039 1.3992914489999997
0.0270000000000042 1.4794629969999988
0.0292500000000046 1.618731532
0.0315000000000049 1.6581749970000015
0.0337500000000053 1.7501208699999982
0.0360000000000056 1.8154277200000024
0.038250000000006 1.9010681179999978
0.0405000000000063 1.9956949789999996
0.0427500000000067 2.0525318860000006
0.045000000000007 2.1363572079999997
0.0472500000000074 2.2429777200000025
0.0495000000000077 2.335170243999997
0.0517500000000081 2.3295579060000016
0.0540000000000084 2.3971557509999997
0.0562500000000088 2.4862778119999973
0.0585000000000091 2.5576238550000028
0.0607500000000095 2.6083187300000006
0.0630000000000098 2.7167053610000025
0.0652500000000102 2.785807808999998
0.0675000000000105 2.8432350220000018
0.0697500000000109 2.875157545999997
0.0720000000000112 2.9915816999999976
0.0742500000000116 3.0227646090000064
0.0765000000000119 3.073968071000003
0.0787500000000123 3.178130994
0.0810000000000126 3.214602396999993
0.083250000000013 3.290447149000002
0.0855000000000133 3.312000986000001
0.0877500000000137 3.3953584730000017
0.090000000000014 3.4457588180000016
0.0922500000000143 3.5410085529999975
0.0945000000000147 3.5760459269999956
0.096750000000015 3.620771767000008
0.0990000000000154 3.6973993549999875
0.101250000000016 3.740563348000009
0.103500000000016 3.7607115129999897
0.105750000000016 3.8781368920000006
0.108000000000017 3.9401724270000074
0.110250000000017 3.9325583079999973
0.112500000000017 4.066606102000009
0.114750000000018 4.119271325
0.117000000000018 4.145543930000002
0.119250000000019 4.177362528999993
0.121500000000019 4.291707206000012
0.123750000000019 4.3197604909999825
0.12600000000002 4.373011487000014
0.12825000000002 4.4165922069999795
0.13050000000002 4.4192474760000096
0.132750000000021 4.575754843999988
0.135000000000021 4.594404212000001
0.137250000000021 4.634185204000005
0.139500000000022 4.692503075000019
0.141750000000022 4.728284145999993
0.144000000000022 4.758386739999992
0.146250000000023 4.843493923000011
0.148500000000023 4.915731325999985
0.150750000000024 5.022389583000006
0.153000000000024 5.0192665650000095
0.155250000000024 5.078314349999999
0.157500000000025 5.089871821999992
0.159750000000025 5.143862218999999
0.162000000000025 5.073073873999988
0.164250000000026 5.146494644000001
0.166500000000026 5.206482606000009
0.168750000000026 5.217429406000008
0.171000000000027 5.285821207999987
0.173250000000027 5.264952708999999
0.175500000000028 5.343591644000014
0.177750000000028 5.294210194000016
0.180000000000028 5.377055001999963
0.182250000000029 5.419229755999993
0.184500000000029 5.446438245000024
0.186750000000029 5.482562630000018
0.18900000000003 5.508531442999981
0.19125000000003 5.4897042100000135
0.19350000000003 5.568197897000005
0.195750000000031 5.570032779999963
0.198000000000031 5.6379762960000335
0.200250000000032 5.594649086000004
0.202500000000032 5.68611847599999
0.204750000000032 5.639127417999987
0.207000000000033 5.541414997000004
0.209250000000033 5.7268069990000185
0.211500000000033 5.678781501000003
0.213750000000034 5.7217096420000075
0.216000000000034 5.750751495999964
0.218250000000034 5.750135499999999
0.220500000000035 5.833535902999984
0.222750000000035 5.803480118000039
0.225000000000036 5.786751505999973
0.227250000000036 5.950655525000002
0.229500000000036 5.789744823000035
0.231750000000037 5.879615377999983
0.234000000000037 5.872477732999982
0.236250000000037 5.985203648000038
0.238500000000038 5.923330896999971
0.240750000000038 6.1165745850000235
0.243000000000038 5.978890001999957
0.245250000000039 6.0758318489999965
0.247500000000039 5.987666960000013
0.24975000000004 6.071514172000036
0.25200000000004 6.178977725999971
0.25425000000004 6.175316565000003
0.256500000000041 6.184780778000004
0.258750000000041 6.219737209000016
0.261000000000041 6.1365862069999935
0.263250000000042 6.2277015610000035
0.265500000000042 6.181583289000002
0.267750000000042 6.286374598999998
0.270000000000043 6.230538378000006
0.272250000000043 6.420435282999961
0.274500000000044 6.309120722000046
0.276750000000044 6.4158510539999725
0.279000000000044 6.329907840000033
0.281250000000045 6.408470901999976
0.283500000000045 6.416444888000001
0.285750000000045 6.504898416999936
0.288000000000046 6.425289457000076
0.290250000000046 6.555648765000001
0.292500000000046 6.4299750970000105
0.294750000000047 6.599474197999939
0.297000000000047 6.5194206360000635
0.299250000000048 6.599292658999957
0.301500000000048 6.610923342999968
0.303750000000048 6.567549739000015
0.306000000000049 6.564114640000071
0.308250000000049 6.653264306999972
0.310500000000049 6.635120900999937
0.31275000000005 6.659959720000074
0.31500000000005 6.631954577999977
0.31725000000005 6.785628946999964
0.319500000000051 6.646037936000084
0.321750000000051 6.753466287999913
0.324000000000052 6.6287419050000835
0.326250000000052 6.724868919999949
0.328500000000052 6.707221233000041
0.330750000000053 6.7556048449999935
0.333000000000053 6.701616283000021
0.335250000000053 6.669201877999967
0.337500000000054 6.748050288999934
0.339750000000054 6.859042275000093
0.342000000000054 6.68929381199996
0.344250000000055 6.831338587999994
0.346500000000055 6.680060851999997
0.348750000000056 6.802647924999974
0.351000000000056 6.708160726000074
0.353250000000056 6.803753999999913
0.355500000000057 6.748777502000053
0.357750000000057 6.757892122000044
0.360000000000057 6.742832741999905
0.362250000000058 6.828776623000067
0.364500000000058 6.808565847999944
0.366750000000058 6.766275833000009
0.369000000000059 6.853010574999985
0.371250000000059 6.793353750000051
0.37350000000006 6.797536983999976
0.37575000000006 6.740930906000017
0.37800000000006 6.798575737999954
0.380250000000061 6.889598521000039
0.382500000000061 6.848261449999995
0.384750000000061 6.867946913999958
0.387000000000062 6.892840280000087
0.389250000000062 6.881174195999961
0.391500000000062 6.721745517000045
0.393750000000063 6.921020705999922
0.396000000000063 6.792669049999972
0.398250000000063 6.872581774000082
0.400500000000064 6.873008210999956
0.402750000000064 6.865838768999993
0.405000000000065 6.86738836699999
0.407250000000065 6.771035661000042
0.409500000000065 6.858954048999976
0.411750000000066 6.849636007000072
0.414000000000066 6.917577877999975
0.416250000000066 6.7924300529999755
0.418500000000067 6.93182436799998
0.420750000000067 6.786260077000065
0.423000000000067 6.76134040799991
0.425250000000068 6.875543741000001
0.427500000000068 6.791642138000043
0.429750000000069 6.91336641800001
0.432000000000069 6.81866495700001
0.434250000000069 6.8957366070000035
0.43650000000007 6.831160098999931
0.43875000000007 6.973456153000029
0.44100000000007 6.803000220000058
0.443250000000071 6.986674953999909
0.445500000000071 6.849761767000018
0.447750000000071 6.908180336999976
0.450000000000072 6.939547433000143
0.452250000000072 6.774698021999939
0.454500000000073 6.917555610999898
0.456750000000073 6.870513431000063
0.459000000000073 6.939891060000036
0.461250000000074 6.884323777999953
0.463500000000074 6.83599656399997
0.465750000000074 6.885803663000161
0.468000000000075 6.8979124699999375
0.470250000000075 6.875919305000025
0.472500000000075 6.897069599999895
0.474750000000076 7.063048341000012
0.477000000000076 6.866456552000045
0.479250000000077 6.951217289999931
0.481500000000077 6.878925168000023
0.483750000000077 6.929119938999975
0.486000000000078 6.9889634050000495
0.488250000000078 6.917754131000038
0.490500000000078 6.9778204579999965
0.492750000000079 6.926461438999922
0.495000000000079 7.0002585380000255
0.497250000000079 6.962090465000074
0.49950000000008 6.9426231810000445
0.50175000000008 7.001097480999988
0.50400000000008 7.063731198999903
0.506250000000081 6.994001494000031
0.508500000000081 6.9492189529999
0.510750000000081 7.059428598000068
0.513000000000082 6.88839222699994
0.515250000000082 7.021772227000156
0.517500000000082 6.941768705999948
0.519750000000083 7.011761348999926
0.522000000000083 6.991978001000007
0.524250000000083 6.9459486709999965
0.526500000000084 7.061229830000002
0.528750000000084 7.004571191999958
0.531000000000084 7.052549271000089
0.533250000000084 7.00637364499994
0.535500000000085 6.986062402000016
0.537750000000085 7.0064293390000785
0.540000000000085 6.982944941999904
0.542250000000086 7.126421858999947
0.544500000000086 7.023233916000208
0.546750000000086 6.998596359999965
0.549000000000087 7.109311208000008
0.551250000000087 7.0004495149999
0.553500000000087 7.122898169000109
0.555750000000088 7.0625417839999045
0.558000000000088 7.205366141000013
0.560250000000088 7.040941588999885
0.562500000000088 7.136742265000066
0.564750000000089 7.123040021999941
0.567000000000089 7.192479262000006
0.569250000000089 7.095084939000117
0.57150000000009 7.084657959999959
0.57375000000009 7.222027270000126
0.57600000000009 7.127343284999824
0.578250000000091 7.0906651220000185
0.580500000000091 7.189387687000135
0.582750000000091 7.092754857999807
0.585000000000092 7.2750397770000745
0.587250000000092 7.083950875000028
0.589500000000092 7.21234897599993
0.591750000000092 7.272791611000002
0.594000000000093 7.048462944999983
0.596250000000093 7.256520908000084
0.598500000000093 7.153882251999903
0.600750000000094 7.191168404000109
0.603000000000094 7.153817606000075
0.605250000000094 7.284019397999828
0.607500000000095 7.190410584000119
0.609750000000095 7.286063416999923
0.612000000000095 7.301134390000016
0.614250000000096 7.249485610999955
0.616500000000096 7.274497075999989
0.618750000000096 7.298585037000066
0.621000000000096 7.247477635999985
0.623250000000097 7.273011839999981
0.625500000000097 7.197399398000016
0.627750000000097 7.30177393200006
0.630000000000098 7.255258663999939
0.632250000000098 7.292428106999978
0.634500000000098 7.295021611000038
0.636750000000099 7.314585626000053
0.639000000000099 7.445954663000066
0.641250000000099 7.335587295999858
0.6435000000001 7.370202371999994
0.6457500000001 7.337702629999967
0.6480000000001 7.387046818000044
0.6502500000001 7.384550720000107
0.652500000000101 7.2311002829999325
0.654750000000101 7.427734752000106
0.657000000000101 7.347657282
0.659250000000102 7.401677254999868
0.661500000000102 7.565974359999927
0.663750000000102 7.327510338000138
0.666000000000103 7.419234041999971
0.668250000000103 7.390125600999909
0.670500000000103 7.443485520000195
0.672750000000104 7.420623521999914
0.675000000000104 7.435339336999959
0.677250000000104 7.391484930999923
0.679500000000104 7.443448763000106
0.681750000000105 7.455333635999978
0.684000000000105 7.607038340999907
0.686250000000105 7.465521516000081
0.688500000000106 7.60029208800006
0.690750000000106 7.563554747999888
0.693000000000106 7.525125483000011
0.695250000000107 7.512239906000104
0.697500000000107 7.507825240999864
0.699750000000107 7.554354482999997
0.702000000000108 7.4977352390001215
0.704250000000108 7.534443513000042
0.706500000000108 7.660325497000031
0.708750000000108 7.567800630999955
0.711000000000109 7.4844076179999774
0.713250000000109 7.60206504000007
0.715500000000109 7.683090228999845
0.71775000000011 7.630478024000013
0.72000000000011 7.633978614999933
0.72225000000011 7.533911678000095
0.724500000000111 7.623676895000017
0.726750000000111 7.739922093999894
0.729000000000111 7.5845677310001065
0.731250000000112 7.649738720999949
0.733500000000112 7.637026286000037
0.735750000000112 7.699133302000064
0.738000000000112 7.700774801999842
0.740250000000113 7.685850735000031
0.742500000000113 7.636974761000147
0.744750000000113 7.658671250999987
0.747000000000114 7.660224225999855
0.749250000000114 7.750732206000066
0.751500000000114 7.783645982000053
0.753750000000115 7.7520845599999575
0.756000000000115 7.772735766000096
0.758250000000115 7.7646282199998495
0.760500000000116 7.66342872700011
0.762750000000116 7.752031502999898
0.765000000000116 7.64573966099988
0.767250000000116 7.931389888000012
0.769500000000117 7.7796350470002835
0.771750000000117 7.718562780999946
0.774000000000117 7.8124700580001445
0.776250000000118 7.683363803999782
0.778500000000118 7.9066414929998245
0.780750000000118 7.849450625000372
0.783000000000119 7.768959555000038
0.785250000000119 7.809721325999817
0.787500000000119 7.810576445000152
0.78975000000012 7.826708361999863
0.79200000000012 7.922165287000098
0.79425000000012 7.7693954169999415
0.79650000000012 7.8752810410001075
0.798750000000121 7.89007972599984
0.801000000000121 7.86881778299994
0.803250000000121 7.912198849000106
0.805500000000122 7.814884345999872
0.807750000000122 7.815549660000215
0.810000000000122 7.869685793999906
0.812250000000123 7.884991488999731
0.814500000000123 7.778978849000396
0.816750000000123 7.8759331479996035
0.819000000000124 7.833858213999974
0.821250000000124 7.846927884000252
0.823500000000124 7.941105605999837
0.825750000000124 7.906247652000275
0.828000000000125 7.883835247999741
0.830250000000125 7.895299605000218
0.832500000000125 7.954931278999993
0.834750000000126 7.8928175819996795
0.837000000000126 7.912510190000376
0.839250000000126 7.821785469999668
0.841500000000127 7.98089281700004
0.843750000000127 8.014661378000255
0.846000000000127 7.8677790080000705
0.848250000000128 7.928675164999731
0.850500000000128 7.9207926150002095
0.852750000000128 8.023209060999761
0.855000000000128 8.000857598000039
0.857250000000129 8.001161130000128
0.859500000000129 7.967860527000084
0.861750000000129 7.895632964000015
0.86400000000013 7.946473725000033
0.86625000000013 7.994171334999919
0.86850000000013 8.003531035999913
0.870750000000131 7.899372105000111
0.873000000000131 8.085619138999846
0.875250000000131 8.096836539999913
0.877500000000132 7.992065964000176
0.879750000000132 8.030224437000015
0.882000000000132 7.979820649999965
0.884250000000132 8.079274904000158
0.886500000000133 8.008780865999597
0.888750000000133 8.015962984999987
0.891000000000133 8.08691821399998
0.893250000000134 8.0849432050004
0.895500000000134 8.016229166999892
0.897750000000134 8.045534748000136
0.900000000000135 8.161570081999798
0.902250000000135 8.017689771999812
0.904500000000135 8.127695176000088
0.906750000000136 8.11837616799994
0.909000000000136 8.003615282000283
0.911250000000136 8.18934228199987
0.913500000000136 8.008065741999872
0.915750000000137 8.1682279380002
0.918000000000137 8.148790822000137
0.920250000000137 8.014221711999653
0.922500000000138 8.029181773000346
0.924750000000138 8.18264378099957
0.927000000000138 8.124583413000437
0.929250000000139 8.049885764999999
0.931500000000139 8.181161998999869
0.933750000000139 8.067240099999708
0.936000000000139 8.20691764600042
0.93825000000014 8.223798811999586
0.94050000000014 8.047544977000143
0.94275000000014 8.209431699000106
0.945000000000141 8.124590180999803
0.947250000000141 8.035771484000179
0.949500000000141 8.198519329000192
0.951750000000142 8.189611772999797
0.954000000000142 8.013364006999836
0.956250000000142 8.169715611000356
0.958500000000143 8.12022295099996
0.960750000000143 8.078690491999623
0.963000000000143 8.179607748000308
0.965250000000143 8.06174013000009
0.967500000000144 8.201545933000034
0.969750000000144 8.274343241999759
0.972000000000144 8.1424350100001
0.974250000000145 8.079438135000146
0.976500000000145 8.203196977999596
0.978750000000145 8.15642978400001
0.981000000000146 8.12265569200008
0.983250000000146 8.226627782999913
0.985500000000146 8.075252503000229
0.987750000000147 8.204847239000173
0.990000000000147 8.20249881799964
0.992250000000147 8.131073110000216
0.994500000000147 8.120233869999993
0.996750000000148 8.108523980999962
0.999000000000148 8.153285173999848
1.00125000000015 8.152136542000335
1.00350000000015 8.269687362999775
1.00575000000015 8.110068100999797
1.00800000000015 8.168169740000394
1.01025000000015 8.203838306999842
1.01250000000015 8.140108873999907
1.01475000000015 8.215883060000124
1.01700000000015 8.205052813999828
1.01925000000015 8.106708181000158
1.02150000000015 8.154361799000071
1.02375000000015 8.254146053000113
1.02600000000015 8.14457223599993
1.02825000000015 8.184114580999903
1.03050000000015 8.16757921999988
1.03275000000015 8.197745580000174
1.03500000000015 8.294089213000007
1.03725000000015 8.049558711999907
1.03950000000015 8.280877191999934
1.04175000000015 8.217453062999994
1.04400000000015 8.228357121000045
1.04625000000015 8.094027067999832
1.04850000000015 8.278243271000065
1.05075000000016 8.268157216999953
1.05300000000016 8.216087616000095
1.05525000000016 8.231956138999976
1.05750000000016 8.094432595999933
1.05975000000016 8.264200234000327
1.06200000000016 8.264897389999987
1.06425000000016 8.102502454999922
1.06650000000016 8.230847668000024
1.06875000000016 8.176875843999824
1.07100000000016 8.150694231000216
1.07325000000016 8.186529431000054
1.07550000000016 8.276262536999639
1.07775000000016 8.176284569000018
1.08000000000016 8.180451650000123
1.08225000000016 8.227291505999801
1.08450000000016 8.094481260000066
1.08675000000016 8.19035286799999
1.08900000000016 8.117494812000132
1.09125000000016 8.164354832999834
1.09350000000016 8.223928284000067
1.09575000000016 8.243479348000164
1.09800000000016 8.14429722900013
1.10025000000016 8.203092177999679
1.10250000000016 8.213735670999995
1.10475000000016 8.00467462000006
1.10700000000016 8.224079238000286
1.10925000000016 8.117099594999672
1.11150000000016 8.097797217000334
1.11375000000016 8.206383382999775
1.11600000000016 8.163033021000047
1.11825000000016 8.04545992400017
1.12050000000016 8.181358949999776
1.12275000000017 8.128073149000102
1.12500000000017 8.094053552999867
1.12725000000017 8.164981957000236
1.12950000000017 8.04881835499964
1.13175000000017 8.219792127000346
1.13400000000017 8.159653995999633
1.13625000000017 8.0433899880004
1.13850000000017 8.054646999999932
1.14075000000017 8.062737335999827
1.14300000000017 8.102794538000126
1.14525000000017 8.05357145400012
1.14750000000017 8.114830020999761
1.14975000000017 7.96994834599991
1.15200000000017 8.190777185000115
1.15425000000017 8.150099681000029
1.15650000000017 8.001528487000087
1.15875000000017 8.08020475100011
1.16100000000017 8.109540299999935
1.16325000000017 8.0188743169997
1.16550000000017 8.159600951000357
1.16775000000017 8.087532726999598
1.17000000000017 7.972604742000385
1.17225000000017 8.094009529999767
1.17450000000017 8.027901047999876
1.17675000000017 8.069742882000355
1.17900000000017 8.125061292999817
1.18125000000017 7.966485665000164
1.18350000000017 8.132604773999901
1.18575000000017 8.106812421000086
1.18800000000017 8.020605832000001
1.19025000000017 8.001100166000015
1.19250000000017 7.982819984999878
1.19475000000017 8.036049493000064
1.19700000000018 8.002015914999902
1.19925000000018 8.116026689000137
1.20150000000018 7.996544535999874
1.20375000000018 8.057928833000005
1.20600000000018 8.07795809299978
1.20825000000018 7.980063090000385
1.21050000000018 8.041328553999847
1.21275000000018 8.074141243999748
1.21500000000018 8.000942318000398
1.21725000000018 8.008400291999806
1.21950000000018 8.07543847299985
1.22175000000018 8.024303682000209
1.22400000000018 8.135948585999813
1.22625000000018 8.129572443000143
1.22850000000018 7.9676943999998
1.23075000000018 8.033852932000173
1.23300000000018 8.02202474600017
1.23525000000018 7.990253935000055
1.23750000000018 8.154441607999615
1.23975000000018 8.053109184000277
1.24200000000018 8.025994817000083
1.24425000000018 8.049451315999704
1.24650000000018 8.033087674999933
1.24875000000018 7.993138847000409
1.25100000000018 8.109470468999916
1.25325000000018 7.994960393999918
1.25550000000018 8.085767040000064
1.25775000000018 8.09098485100003
1.26000000000018 8.015704038999957
1.26225000000018 8.119825593999849
1.26450000000018 7.9798179120002715
1.26675000000018 7.945757117999619
1.26900000000019 7.995264681000208
1.27125000000019 7.952816357999836
1.27350000000019 7.96982843800015
1.27575000000019 7.909774263000145
1.27800000000019 7.9928169539998635
1.28025000000019 7.946833437999885
1.28250000000019 7.971711617999972
1.28475000000019 7.9429747359999965
1.28700000000019 8.031438726000033
1.28925000000019 7.921876877000159
1.29150000000019 7.910835501999827
1.29375000000019 7.9612236830002985
1.29600000000019 7.9150446329999795
1.29825000000019 8.01570598599983
1.30050000000019 7.9485630280000805
1.30275000000019 7.946972048999669
1.30500000000019 7.922593267000138
1.30725000000019 7.9171684359998835
1.30950000000019 7.9561837310002375
1.31175000000019 8.026667323999845
1.31400000000019 7.969451387999925
1.31625000000019 8.029739502000211
1.31850000000019 7.968097692999891
1.32075000000019 7.923146302000077
1.32300000000019 8.018141847000152
1.32525000000019 8.019273856999916
1.32750000000019 7.985559316000035
1.32975000000019 7.927095574999839
1.33200000000019 7.950601434999953
1.33425000000019 7.901123123000161
1.33650000000019 7.9082513379999
1.33875000000019 7.95362584600025
1.34100000000019 7.968150347999654
1.3432500000002 7.981924642000195
1.3455000000002 7.96530921700014
1.3477500000002 7.891774441999587
1.3500000000002 7.894078306000665
1.3522500000002 7.967480255999362
1.3545000000002 7.965574493000531
1.3567500000002 7.983927002999735
1.3590000000002 7.959078511000371
1.3612500000002 7.943701417999364
1.3635000000002 7.954610571000558
1.3657500000002 7.951909959999284
1.3680000000002 7.900147991000267
1.3702500000002 7.877700529000322
1.3725000000002 7.916560908000065
1.3747500000002 7.956871830999262
1.3770000000002 7.9491638250001415
1.3792500000002 7.96967369200047
1.3815000000002 7.994269639999402
1.3837500000002 7.9531565290008075
1.3860000000002 7.913229972999943
1.3882500000002 7.956499795999662
1.3905000000002 7.895124882000346
1.3927500000002 7.979992715999288
1.3950000000002 7.921468626000205
1.3972500000002 7.882641674999832
1.3995000000002 7.985740363000332
1.4017500000002 7.93724978299997
1.4040000000002 7.949063301000024
1.4062500000002 7.928521431000263
1.4085000000002 7.95483835199957
1.4107500000002 7.951567050000449
1.4130000000002 8.005648796999594
1.41525000000021 7.949682561999907
1.41750000000021 8.114646447999803
1.41975000000021 7.966499652000493
1.42200000000021 7.9627985819997775
1.42425000000021 7.950122938000277
1.42650000000021 8.027734184999645
1.42875000000021 7.928877037999882
1.43100000000021 7.8486751790005655
1.43325000000021 7.968328610999379
1.43550000000021 7.9401791220007
1.43775000000021 7.958468552999875
1.44000000000021 7.868354285999885
1.44225000000021 8.017430836999665
1.44450000000021 7.958315606000724
1.44675000000021 7.8620741499998985
1.44900000000021 7.981804393999482
1.45125000000021 7.925582587000463
1.45350000000021 7.942910813999333
1.45575000000021 7.987779419000617
1.45800000000021 8.008957600999565
1.46025000000021 7.93509891299982
1.46250000000021 7.996794388000126
1.46475000000021 7.961941569999908
1.46700000000021 7.9581383060003645
1.46925000000021 7.946082665000176
1.47150000000021 7.998388831999364
1.47375000000021 8.014390443000593
1.47600000000021 7.958179653000116
1.47825000000021 7.955184812999505
1.48050000000021 7.97271447500043
1.48275000000021 8.037013359999946
1.48500000000021 8.005043871999987
1.48725000000021 7.9986816430000545
1.48950000000022 7.940378031999899
1.49175000000022 7.993478417000006
1.49400000000022 7.908974320000198
1.49625000000022 7.9241118859999915
1.49850000000022 7.906577539999489
1.50075000000022 7.964108263000526
1.50300000000022 7.966037092999613
1.50525000000022 7.945789067000078
1.50750000000022 7.971874286000457
1.50975000000022 7.861705827999685
1.51200000000022 7.901128645999961
1.51425000000022 7.928625372999704
1.51650000000022 7.8684007480005675
1.51875000000022 7.937510105000001
1.52100000000022 7.899385378999796
1.52325000000022 7.838311778999923
1.52550000000022 7.883451210999738
1.52775000000022 7.909343776999776
1.53000000000022 7.972540191000007
1.53225000000022 7.91572249300043
1.53450000000022 7.930955419000384
1.53675000000022 7.941676701999313
1.53900000000022 7.9745828790000814
1.54125000000022 7.947814010000002
1.54350000000022 7.935387155000171
1.54575000000022 7.979244162999748
1.54800000000022 7.846460288999879
1.55025000000022 7.952489211000284
1.55250000000022 7.957504859000437
1.55475000000022 7.995156420999592
1.55700000000022 7.9947575320002215
1.55925000000022 7.94648349199997
1.56150000000023 7.872073857000032
1.56375000000023 7.951282948999506
1.56600000000023 7.9500448280005
1.56825000000023 7.948607389000244
1.57050000000023 7.9073378389994105
1.57275000000023 7.932368322000002
1.57500000000023 7.872034328000154
1.57725000000023 7.963806851999834
1.57950000000023 7.929206845000408
1.58175000000023 8.01180826000018
1.58400000000023 7.9299419809995015
1.58625000000023 7.903410034999979
1.58850000000023 7.919547909000357
1.59075000000023 7.88233102599952
1.59300000000023 7.905149093000546
1.59525000000023 7.923554158000115
1.59750000000023 7.988923178999357
1.59975000000023 7.9243844720003835
1.60200000000023 7.983285932999934
1.60425000000023 7.87855391300036
1.60650000000023 7.896520270999645
1.60875000000023 7.9530987620000815
1.61100000000023 7.9743584950001605
1.61325000000023 7.944351604999611
1.61550000000023 7.9154275660002895
1.61775000000023 7.933487184000114
1.62000000000023 7.968552817999807
1.62225000000023 7.843100815999605
1.62450000000023 7.907190347999858
1.62675000000023 7.906780134000655
1.62900000000023 7.972306145999937
1.63125000000023 7.916911380999409
1.63350000000023 7.994899040000746
1.63575000000024 7.866534039999351
1.63800000000024 7.936599906000083
1.64025000000024 7.966500171000007
1.64250000000024 7.960607083000468
1.64475000000024 7.916380232999472
1.64700000000024 7.941892433000248
1.64925000000024 7.908250686999963
1.65150000000024 7.8498412190001545
1.65375000000024 7.909046798999952
1.65600000000024 7.988834085000235
1.65825000000024 7.943346666999787
1.66050000000024 7.924254816999564
1.66275000000024 7.891024465000555
1.66500000000024 7.88934508300008
1.66725000000024 7.974665335999816
1.66950000000024 7.957146017999548
1.67175000000024 7.895938182999998
1.67400000000024 7.98539204700046
1.67625000000024 7.968107828000029
1.67850000000024 7.874449858999469
1.68075000000024 7.8887649980006245
1.68300000000024 7.9898245639997185
1.68525000000024 7.999158274000365
1.68750000000024 7.889075774999583
1.68975000000024 7.908312567000394
1.69200000000024 7.949246331999348
1.69425000000024 7.933519179000541
1.69650000000024 7.920042077999824
1.69875000000024 7.894671891999678
1.70100000000024 7.865422788000615
1.70325000000024 7.899500266999894
1.70550000000024 7.934756573999948
1.70775000000025 7.911915673999829
1.71000000000025 7.920928288999676
1.71225000000025 7.817765567000606
1.71450000000025 7.898860708000029
1.71675000000025 7.938226065999515
1.71900000000025 7.848994660999779
1.72125000000025 7.854776563000087
1.72350000000025 7.94474019900008
1.72575000000025 7.912700417999986
1.72800000000025 7.823355162000553
1.73025000000025 7.909011599999758
1.73250000000025 7.859120029999758
1.73475000000025 7.875851782000609
1.73700000000025 7.879229499999383
1.73925000000025 7.907053128000371
1.74150000000025 7.845276107000245
1.74375000000025 7.898833993999688
1.74600000000025 7.897621707000326
1.74825000000025 7.958760784999868
1.75050000000025 7.9355709040000875
1.75275000000025 7.900297842999862
1.75500000000025 7.791442507999818
1.75725000000025 7.87261627099997
1.75950000000025 7.822591072999785
1.76175000000025 7.926257975000226
1.76400000000025 7.881836231999841
1.76625000000025 7.946754259000045
1.76850000000025 7.853577916000177
1.77075000000025 7.852320787999815
1.77300000000025 7.794025733999661
1.77525000000025 7.908581107000828
1.77750000000025 7.8798369399992225
1.77975000000025 7.833561164000457
1.78200000000026 7.895776417999514
1.78425000000026 7.80208178400062
1.78650000000026 7.879279492999558
1.78875000000026 7.818679179000355
1.79100000000026 7.850633289000143
1.79325000000026 7.85829270999966
1.79550000000026 7.820356580999942
1.79775000000026 7.899855405999915
1.80000000000026 7.892371730999912
1.80225000000026 7.881114484000136
1.80450000000026 7.836307972999748
1.80675000000026 7.853588558000411
1.80900000000026 7.833320652999646
1.81125000000026 7.8283210520003195
1.81350000000026 7.887183638999886
1.81575000000026 7.77948103900053
1.81800000000026 7.832940819999749
1.82025000000026 7.907828043999871
1.82250000000026 7.829262973000368
1.82475000000026 7.80086209000001
1.82700000000026 7.917428434999238
1.82925000000026 7.839223324000159
1.83150000000026 7.796080070000244
1.83375000000026 7.873762580999937
1.83600000000026 7.902027682999687
1.83825000000026 7.795363707999968
1.84050000000026 7.883835915999953
1.84275000000026 7.879940410000017
1.84500000000026 7.817567474000498
1.84725000000026 7.907194385999901
1.84950000000026 7.807744540000385
1.85175000000026 7.818455407999863
1.85400000000026 7.846745202999955
1.85625000000027 7.815477668999847
1.85850000000027 7.817402333000246
1.86075000000027 7.808647246999499
1.86300000000027 7.8510138420006115
1.86525000000027 7.789086936999411
1.86750000000027 7.762928668000313
1.86975000000027 7.822283511999558
1.87200000000027 7.809494717000234
1.87425000000027 7.806013954999798
1.87650000000027 7.849603700999978
1.87875000000027 7.813815299000453
1.88100000000027 7.898420018000252
1.88325000000027 7.837518321000061
1.88550000000027 7.757658903999982
1.88775000000027 7.778162428999167
1.89000000000027 7.744184525000492
1.89225000000027 7.785458923000078
1.89450000000027 7.760526690000006
1.89675000000027 7.762700532999588
1.89900000000027 7.765729882999949
1.90125000000027 7.756025814000168
1.90350000000027 7.81931865200022
1.90575000000027 7.798081511999953
1.90800000000027 7.761597491999964
1.91025000000027 7.779124916000001
1.91250000000027 7.812119653000082
1.91475000000027 7.756949886000257
1.91700000000027 7.807769815999563
1.91925000000027 7.752994655999828
1.92150000000027 7.756531663000715
1.92375000000027 7.762789892000001
1.92600000000027 7.813988313999289
1.92825000000028 7.723899684000571
1.93050000000028 7.76022448599997
1.93275000000028 7.763019512000028
1.93500000000028 7.753140649999295
1.93725000000028 7.800349416000245
1.93950000000028 7.87676675900002
1.94175000000028 7.769586379999964
1.94400000000028 7.7794588860006115
1.94625000000028 7.794000733999383
1.94850000000028 7.773916696000015
1.95075000000028 7.789392804999807
1.95300000000028 7.725382425000134
1.95525000000028 7.7397004330005075
1.95750000000028 7.76498912399984
1.95975000000028 7.776223150000078
1.96200000000028 7.732710597999358
1.96425000000028 7.81730095400053
1.96650000000028 7.780520112999511
1.96875000000028 7.739908396000828
1.97100000000028 7.769268998999905
1.97325000000028 7.756986882000092
1.97550000000028 7.790732993999882
1.97775000000028 7.790000633000091
1.98000000000028 7.823126815999785
1.98225000000028 7.796949402999417
1.98450000000028 7.751867974000561
1.98675000000028 7.761328952999975
1.98900000000028 7.756916939999428
1.99125000000028 7.768558054000096
1.99350000000028 7.763415833000181
1.99575000000028 7.739978564000012
1.99800000000028 7.8151338090001445
2.00025000000028 7.84715880099975
2.00250000000029 7.76212664600007
2.00475000000029 7.767459597000197
2.00700000000029 7.781878800000413
2.00925000000029 7.739838489999784
2.01150000000029 7.7874603159998514
2.01375000000029 7.761053082000217
2.01600000000029 7.79020992400001
2.01825000000029 7.823295940999742
2.02050000000029 7.792343965000327
2.02275000000029 7.877982491999319
2.02500000000029 7.781889943000351
2.02725000000029 7.90809452800022
2.02950000000029 7.826254608999989
2.03175000000029 7.860687442000199
2.03400000000029 7.870570071999282
2.03625000000029 7.868174711000393
2.03850000000029 7.8422848210002485
2.04075000000029 7.868013964000056
2.0430000000003 7.791291924999314
2.0452500000003 7.799645208000584
2.0475000000003 7.764823620999778
2.0497500000003 7.739017728000363
2.0520000000003 7.822148147999542
2.0542500000003 7.840857873999994
2.0565000000003 7.771307381999577
2.0587500000003 7.9017128920004325
2.0610000000003 7.772093562000009
2.0632500000003 7.8323917249999795
2.0655000000003 7.854674817000159
2.0677500000003 7.832597927999814
2.0700000000003 7.909544230000392
2.0722500000003 7.740037979999215
2.0745000000003 7.801107217000208
2.0767500000003 7.810493601999951
2.0790000000003 7.836001380000198
2.0812500000003 7.7679405110002335
2.0835000000003 7.773715491000075
2.08575000000031 7.851592394999898
2.08800000000031 7.815802891999738
2.09025000000031 7.741091070000039
2.09250000000031 7.860578970999995
2.09475000000031 7.812868793000234
2.09700000000031 7.860494030999689
2.09925000000031 7.816022187999806
2.10150000000031 7.806953232000524
2.10375000000031 7.815753163999943
2.10600000000031 7.815983618000246
2.10825000000031 7.8596774130000995
2.11050000000031 7.772091112999988
2.11275000000031 7.752133455999683
2.11500000000031 7.808956924000086
2.11725000000031 7.728196007999941
2.11950000000031 7.804882634999558
2.12175000000031 7.785261143000753
2.12400000000031 7.817109736999555
2.12625000000031 7.794180642000356
2.12850000000032 7.794880712999657
2.13075000000032 7.763934384999629
2.13300000000032 7.734716423000464
2.13525000000032 7.798233523999443
2.13750000000032 7.751922772000398
2.13975000000032 7.831441776000247
2.14200000000032 7.826642574999823
2.14425000000032 7.795672492999984
2.14650000000032 7.8014525290000165
2.14875000000032 7.792542917999526
2.15100000000032 7.762725252000564
2.15325000000032 7.93597612800022
2.15550000000032 7.756672772999991
2.15775000000032 7.782890426999984
2.16000000000032 7.76883077399998
2.16225000000032 7.747415486000136
2.16450000000032 7.750566531000004
2.16675000000032 7.786331797999992
2.16900000000032 7.751659949999521
2.17125000000033 7.7803504009998505
2.17350000000033 7.687770649000413
2.17575000000033 7.7447309990002395
2.17800000000033 7.696509380999487
2.18025000000033 7.757352434000495
2.18250000000033 7.799259618999713
2.18475000000033 7.686312097000155
2.18700000000033 7.764732844999344
2.18925000000033 7.776584004000142
2.19150000000033 7.815714821000256
2.19375000000033 7.741345428999921
2.19600000000033 7.7408731909999915
2.19825000000033 7.744123174000379
2.20050000000033 7.811759514999721
2.20275000000033 7.747318353999617
2.20500000000033 7.6793609290007225
2.20725000000033 7.652200611999433
2.20950000000033 7.7668552439999985
2.21175000000033 7.665378757999861
2.21400000000034 7.793349014000341
2.21625000000034 7.734096397999565
2.21850000000034 7.716238054000314
2.22075000000034 7.787484633000531
2.22300000000034 7.6986511709992556
2.22525000000034 7.772555991000445
2.22750000000034 7.741663036999853
2.22975000000034 7.755656285000441
2.23200000000034 7.766507486999217
2.23425000000034 7.764347951000673
2.23650000000034 7.739661431999593
2.23875000000034 7.760564639999757
2.24100000000034 7.667957427000147
2.24325000000034 7.829979494999861
2.24550000000034 7.742761975000576
2.24775000000034 7.796300588000122
2.25000000000034 7.678661250999539
2.25225000000034 7.699739720000252
2.25450000000034 7.690162645999408
2.25675000000035 7.698736507000831
2.25900000000035 7.762821481999708
2.26125000000035 7.740808391999963
2.26350000000035 7.654030601000159
2.26575000000035 7.718658203999439
2.26800000000035 7.6887768670003425
2.27025000000035 7.704921112000193
2.27250000000035 7.64957642599984
2.27475000000035 7.666349647999596
2.27700000000035 7.641084904000309
2.27925000000035 7.6428964169999745
2.28150000000035 7.69269612700009
2.28375000000035 7.67437984299977
2.28600000000035 7.684661478000635
2.28825000000035 7.666881730999194
2.29050000000035 7.680365226000504
2.29275000000035 7.649738160000197
2.29500000000035 7.684615318999931
2.29725000000035 7.740713925999444
2.29950000000036 7.747727209000004
2.30175000000036 7.702703683000436
2.30400000000036 7.662257926000166
2.30625000000036 7.613640101999408
2.30850000000036 7.633061741000347
2.31075000000036 7.615167068999654
2.31300000000036 7.597475823999957
2.31525000000036 7.683975047000786
2.31750000000036 7.589465331999236
2.31975000000036 7.626083775000552
2.32200000000036 7.6759454779994485
2.32425000000036 7.627642286000082
2.32650000000036 7.686511440000686
2.32875000000036 7.614722784999685
2.33100000000036 7.62852500200006
2.33325000000036 7.579428201000155
2.33550000000036 7.63261826300004
2.33775000000036 7.612396712999725
2.34000000000036 7.616978684999594
2.34225000000037 7.6943965489999755
2.34450000000037 7.666245830000662
2.34675000000037 7.600432361999992
2.34900000000037 7.631035130999408
2.35125000000037 7.6135403200005385
2.35350000000037 7.577153675999398
2.35575000000037 7.598591302999921
2.35800000000037 7.578335612000046
2.36025000000037 7.633987993000119
2.36250000000037 7.688162522000312
2.36475000000037 7.590085787999669
2.36700000000037 7.679317771000569
2.36925000000037 7.614480711999931
2.37150000000037 7.5426465499995174
2.37375000000037 7.541918671000531
2.37600000000037 7.597174913999879
2.37825000000037 7.562224526000136
2.38050000000037 7.615879794999273
2.38275000000037 7.564516685000854
2.38500000000038 7.616089881999869
2.38725000000038 7.533250267999392
2.38950000000038 7.6002812180004184
2.39175000000038 7.548892036000325
2.39400000000038 7.629781760999322
2.39625000000038 7.60565700799998
2.39850000000038 7.6251606550004
2.40075000000038 7.666321650999635
2.40300000000038 7.625633655000456
2.40525000000038 7.621791187999406
2.40750000000038 7.553650546000426
2.40975000000038 7.63705273100004
2.41200000000038 7.67110460099957
2.41425000000038 7.608019220000642
2.41650000000038 7.615333454999927
2.41875000000038 7.588670957999966
2.42100000000038 7.573476175999531
2.42325000000038 7.616848592000679
2.42550000000039 7.5527342949999365
2.42775000000039 7.547388619999765
2.43000000000039 7.57716591299959
2.43225000000039 7.566936575
2.43450000000039 7.566799844000343
2.43675000000039 7.52040303800004
2.43900000000039 7.556095975999597
2.44125000000039 7.524048992000644
2.44350000000039 7.601458380999247
2.44575000000039 7.6254250140000295
2.44800000000039 7.687151305000043
2.45025000000039 7.630029721000028
2.45250000000039 7.516216171000451
2.45475000000039 7.587688481999976
2.45700000000039 7.515912357999696
2.45925000000039 7.554760062000241
2.46150000000039 7.612635256999965
2.46375000000039 7.552947737999602
2.46600000000039 7.599848738000219
2.4682500000004 7.606426066000495
2.4705000000004 7.484761838999475
2.4727500000004 7.609801372999755
2.4750000000004 7.554526091000298
2.4772500000004 7.612434024999857
2.4795000000004 7.509087978000025
2.4817500000004 7.4943627520005975
2.4840000000004 7.642563778999829
2.4862500000004 7.579880530999617
2.4885000000004 7.553633440999874
2.4907500000004 7.575104210000063
2.4930000000004 7.543906891000006
2.4952500000004 7.529155064000406
2.4975000000004 7.664907649999805


==> Images/Results/sourcebeam_timesteptimes_ref_m70.txt <==
t steptime
0.0 0.43847521999999994
0.00225000000000035 0.602713967
0.0045000000000007 0.7470050640000001
0.00675000000000106 0.9330383170000001
0.00900000000000141 1.1119694250000003
0.0112500000000018 1.272228975
0.0135000000000021 1.4485888999999998
0.0157500000000025 1.5847621069999995
0.0180000000000028 1.707530268000001
0.0202500000000032 1.8651235549999985
0.0225000000000035 2.038135962
0.0247500000000039 2.120812828000002
0.0270000000000042 2.3329534589999987
0.0292500000000046 2.4465571379999993
0.0315000000000049 2.592442258000002
0.0337500000000053 2.643843272999998
0.0360000000000056 2.8584661580000024
0.038250000000006 2.9582083029999993
0.0405000000000063 3.090087866000001
0.0427500000000067 3.1768201519999977
0.045000000000007 3.333672931999999
0.0472500000000074 3.4727392360000024
0.0495000000000077 3.5356809859999956
0.0517500000000081 3.697517695000002
0.0540000000000084 3.797796085999998
0.0562500000000088 3.868890410000006
0.0585000000000091 3.9460811529999944
0.0607500000000095 4.054912479999999
0.0630000000000098 4.182761647000007
0.0652500000000102 4.330481519000003
0.0675000000000105 4.413487806999996
0.0697500000000109 4.470515098999996
0.0720000000000112 4.651115036999997
0.0742500000000116 4.661411299000008
0.0765000000000119 4.896437328999994
0.0787500000000123 4.979073794000001
0.0810000000000126 4.9601705649999985
0.083250000000013 5.126856214
0.0855000000000133 5.147660837000004
0.0877500000000137 5.339083720000005
0.090000000000014 5.352224305000007
0.0922500000000143 5.478231882999978
0.0945000000000147 5.48920891100002
0.096750000000015 5.655658387999978
0.0990000000000154 5.724561500000021
0.101250000000016 5.790817460999989
0.103500000000016 5.909600020999989
0.105750000000016 6.004446933000025
0.108000000000017 6.075911861999998
0.110250000000017 6.202230598999989
0.112500000000017 6.252530314000012
0.114750000000018 6.345931197999988
0.117000000000018 6.421607786999999
0.119250000000019 6.553380712000006
0.121500000000019 6.639074601000004
0.123750000000019 6.732922070000001
0.12600000000002 6.787597821999981
0.12825000000002 6.917021981000005
0.13050000000002 6.983512858000012
0.132750000000021 7.0964051949999885
0.135000000000021 7.097806449999979
0.137250000000021 7.266747661000011
0.139500000000022 7.421325265999997
0.141750000000022 7.41419288000003
0.144000000000022 7.488971106999998
0.146250000000023 7.586041858999977
0.148500000000023 7.589003472000002
0.150750000000024 7.7119570700000395
0.153000000000024 7.7730963359999805
0.155250000000024 7.8096263219999855
0.157500000000025 7.938695462999988
0.159750000000025 7.944269390000045
0.162000000000025 7.969918777999965
0.164250000000026 8.082866214000035
0.166500000000026 8.135725428
0.168750000000026 8.228482654999993
0.171000000000027 8.260898320999956
0.173250000000027 8.416927109000028
0.175500000000028 8.349566769999967
0.177750000000028 8.357696610000005
0.180000000000028 8.302962842
0.182250000000029 8.541085950000024
0.184500000000029 8.514096946999985
0.186750000000029 8.485130243000015
0.18900000000003 8.576983308000024
0.19125000000003 8.678642265999997
0.19350000000003 8.642634630999964
0.195750000000031 8.59308123400001
0.198000000000031 8.70385638700003
0.200250000000032 8.68969575799997
0.202500000000032 8.710155766000014
0.204750000000032 8.63068449299999
0.207000000000033 8.607567856000003
0.209250000000033 8.776289376000022
0.211500000000033 8.76583777199994
0.213750000000034 8.883807637000018
0.216000000000034 8.909671335999974
0.218250000000034 8.902616340999998
0.220500000000035 8.976158680000026
0.222750000000035 8.95053842499999
0.225000000000036 8.993350187000033
0.227250000000036 9.019987688000015
0.229500000000036 9.114416215999995
0.231750000000037 9.201964048000036
0.234000000000037 9.162552599999913
0.236250000000037 9.184940048000044
0.238500000000038 9.104291675000013
0.240750000000038 9.250979640999958
0.243000000000038 9.225674060000074
0.245250000000039 9.355378759999894
0.247500000000039 9.323665173000109
0.24975000000004 9.408661213999949
0.25200000000004 9.31432999499998
0.25425000000004 9.401411617000008
0.256500000000041 9.475253739999971
0.258750000000041 9.568866024000044
0.261000000000041 9.47339991399997
0.263250000000042 9.584106292000001
0.265500000000042 9.629836051999973
0.267750000000042 9.731981354000027
0.270000000000043 9.656222716999991
0.272250000000043 9.621324749999985
0.274500000000044 9.699544962999994
0.276750000000044 9.815716056000042
0.279000000000044 9.75367471200002
0.281250000000045 9.851043729000025
0.283500000000045 9.98074589099997
0.285750000000045 9.901962686000047
0.288000000000046 10.010398315999964
0.290250000000046 10.04161288399996
0.292500000000046 10.04957148699998
0.294750000000047 10.031840225999986
0.297000000000047 10.129770916000098
0.299250000000048 10.151127561999942
0.301500000000048 10.180915736999964
0.303750000000048 10.192714118000026
0.306000000000049 10.195898575000001
0.308250000000049 10.209138070999984
0.310500000000049 10.191921973000035
0.31275000000005 10.288311560000011
0.31500000000005 10.238788055999976
0.31725000000005 10.306395828000063
0.319500000000051 10.246769771000004
0.321750000000051 10.367563225999902
0.324000000000052 10.431458040000052
0.326250000000052 10.421561114999918
0.328500000000052 10.399505306000037
0.330750000000053 10.313445469000044
0.333000000000053 10.303203881999934
0.335250000000053 10.501066870000159
0.337500000000054 10.481760950999842
0.339750000000054 10.378109965000021
0.342000000000054 10.421321172000034
0.344250000000055 10.436353167000107
0.346500000000055 10.459389043999863
0.348750000000056 10.539421081
0.351000000000056 10.411008649999985
0.353250000000056 10.425431308000043
0.355500000000057 10.489369928000087
0.357750000000057 10.474049586999854
0.360000000000057 10.665323112000124
0.362250000000058 10.432359456999848
0.364500000000058 10.52823513400017
0.366750000000058 10.492109569999911
0.369000000000059 10.472954623000078
0.371250000000059 10.608195424999849
0.37350000000006 10.552690553000048
0.37575000000006 10.42019434100007
0.37800000000006 10.52785181199988
0.380250000000061 10.552838166000129
0.382500000000061 10.460352973999989
0.384750000000061 10.679817169999978
0.387000000000062 10.566403721999905
0.389250000000062 10.559683896000024
0.391500000000062 10.431226840000136
0.393750000000063 10.5524767899999
0.396000000000063 10.59376261400007
0.398250000000063 10.577483266999934
0.400500000000064 10.642253987999993
0.402750000000064 10.539548887000137
0.405000000000065 10.440461246999803
0.407250000000065 10.460785101000056
0.409500000000065 10.525042165000059
0.411750000000066 10.556029820000049
0.414000000000066 10.627685938000013
0.416250000000066 10.56856698699994
0.418500000000067 10.503905280000026
0.420750000000067 10.563945579999881
0.423000000000067 10.645275067000057
0.425250000000068 10.57311502199991
0.427500000000068 10.552807626000003
0.429750000000069 10.56878741000014
0.432000000000069 10.471552840999948
0.434250000000069 10.59451470199997
0.43650000000007 10.542209693000132
0.43875000000007 10.673686998999983
0.44100000000007 10.572604255999977
0.443250000000071 10.599835837
0.445500000000071 10.532092676000048
0.447750000000071 10.58854152899994
0.450000000000072 10.596574207999993
0.452250000000072 10.634301879000077
0.454500000000073 10.506327269999929
0.456750000000073 10.71380059399985
0.459000000000073 10.645112570000038
0.461250000000074 10.585115262000045
0.463500000000074 10.610657688999936
0.465750000000074 10.683993006000037
0.468000000000075 10.62241241200013
0.470250000000075 10.471581690999983
0.472500000000075 10.565493806999939
0.474750000000076 10.62220382999999
0.477000000000076 10.64288796400001
0.479250000000077 10.696163917999911
0.481500000000077 10.611419093999984
0.483750000000077 10.75615400100014
0.486000000000078 10.64250129900006
0.488250000000078 10.695594115999938
0.490500000000078 10.771550643999944
0.492750000000079 10.668860961000064
0.495000000000079 10.79735258400001
0.497250000000079 10.76433460699991
0.49950000000008 10.698532617999945
0.50175000000008 10.75174410600016
0.50400000000008 10.713562161000027
0.506250000000081 10.597351121999964
0.508500000000081 10.656484298999885
0.510750000000081 10.791346286000135
0.513000000000082 10.747664072999896
0.515250000000082 10.735677709000129
0.517500000000082 10.751281468999878
0.519750000000083 10.843304811000053
0.522000000000083 10.827735561000054
0.524250000000083 10.771338840999988
0.526500000000084 10.778689772999996
0.528750000000084 10.852125930999819
0.531000000000084 10.764529147000076
0.533250000000084 10.803078437000067
0.535500000000085 10.845286305999934
0.537750000000085 10.905999755000039
0.540000000000085 10.873377539000103
0.542250000000086 10.919617422999863
0.544500000000086 10.825318934999814
0.546750000000086 10.966058512000018
0.549000000000087 10.843795177000175
0.551250000000087 10.863422958000228
0.553500000000087 10.852633709999736
0.555750000000088 10.872901310000088
0.558000000000088 10.882690256999922
0.560250000000088 10.998853115000202
0.562500000000088 10.849189275999834
0.564750000000089 10.967901529999835
0.567000000000089 11.082793506000144
0.569250000000089 11.116773241999908
0.57150000000009 10.885620198000197
0.57375000000009 10.926613653999993
0.57600000000009 10.939398010999867
0.578250000000091 10.941967490000025
0.580500000000091 10.968081121000068
0.582750000000091 10.933566545999838
0.585000000000092 10.996117334000246
0.587250000000092 11.001381428000059
0.589500000000092 11.054991078000057
0.591750000000092 11.0122673019996
0.594000000000093 11.043560019000324
0.596250000000093 10.998477373999776
0.598500000000093 10.95928185699995
0.600750000000094 11.022606438999901
0.603000000000094 11.17079281300039
0.605250000000094 11.022645299000033
0.607500000000095 10.99797749299978
0.609750000000095 11.096506151000085
0.612000000000095 11.049535833999926
0.614250000000096 11.07573782999998
0.616500000000096 11.088642090000121
0.618750000000096 11.150631570999849
0.621000000000096 11.202135605999956
0.623250000000097 11.118976774000203
0.625500000000097 11.199460550999902
0.627750000000097 11.16354685899978
0.630000000000098 11.167509451000114
0.632250000000098 11.21861004900029
0.634500000000098 11.266043421999711
0.636750000000099 11.157771533999949
0.639000000000099 11.26079122300007
0.641250000000099 11.291990938000254
0.6435000000001 11.278146341999673
0.6457500000001 11.338569491000271
0.6480000000001 11.432315923999795
0.6502500000001 11.307133980999879
0.652500000000101 11.234843226000066
0.654750000000101 11.317689255000005
0.657000000000101 11.411035627000274
0.659250000000102 11.282326943000044
0.661500000000102 11.316034790999765
0.663750000000102 11.462409320000006
0.666000000000103 11.427796587000103
0.668250000000103 11.442296512999746
0.670500000000103 11.493745673000376
0.672750000000104 11.454618639999808
0.675000000000104 11.460562034999839
0.677250000000104 11.514577187000214
0.679500000000104 11.442548136999903
0.681750000000105 11.473091711000052
0.684000000000105 11.43983770900013
0.686250000000105 11.516707957000108
0.688500000000106 11.545489897999687
0.690750000000106 11.506899822999912
0.693000000000106 11.43783353200024
0.695250000000107 11.561654971999815
0.697500000000107 11.644681715999923
0.699750000000107 11.534164843000326
0.702000000000108 11.534526318999724
0.704250000000108 11.62211322100029
0.706500000000108 11.673335367999698
0.708750000000108 11.633817136000289
0.711000000000109 11.635000657000091
0.713250000000109 11.616594265000003
0.715500000000109 11.633813846999601
0.71775000000011 11.688440755000101
0.72000000000011 11.775943005000045
0.72225000000011 11.728232475999903
0.724500000000111 11.715084578000187
0.726750000000111 11.732944446000147
0.729000000000111 11.85160344399992
0.731250000000112 11.767790052999771
0.733500000000112 11.867068823999944
0.735750000000112 11.72907528299993
0.738000000000112 11.80967085500015
0.740250000000113 11.897452669999893
0.742500000000113 11.945326025000213
0.744750000000113 11.974515807999978
0.747000000000114 11.893396503000076
0.749250000000114 11.8530343729999
0.751500000000114 11.920516771000166
0.753750000000115 11.724231402999976
0.756000000000115 11.907782021000003
0.758250000000115 11.858391254999788
0.760500000000116 11.861727096999857
0.762750000000116 11.952937105000274
0.765000000000116 11.988146974999836
0.767250000000116 11.972296422999989
0.769500000000117 11.945440078000047
0.771750000000117 11.996963547000178
0.774000000000117 11.842690952999874
0.776250000000118 11.906366226000046
0.778500000000118 12.027777071999935
0.780750000000118 12.066144797000106
0.783000000000119 12.037895582000147
0.785250000000119 11.957613052999932
0.787500000000119 12.220340524999756
0.78975000000012 12.08790157500016
0.79200000000012 12.317354087999774
0.79425000000012 12.18380831200011
0.79650000000012 12.25210025000024
0.798750000000121 12.140546481000001
0.801000000000121 12.146516015999623
0.803250000000121 12.20353352200027
0.805500000000122 12.11021466000011
0.807750000000122 12.185828698000023
0.810000000000122 12.151912592999906
0.812250000000123 12.262685353000052
0.814500000000123 12.281890782999653
0.816750000000123 12.220861882999998
0.819000000000124 12.226411240000289
0.821250000000124 12.349226846999954
0.823500000000124 12.218865982999887
0.825750000000124 12.377778828999908
0.828000000000125 12.335289206000198
0.830250000000125 12.37006845499991
0.832500000000125 12.29587532100004
0.834750000000126 12.268399090000003
0.837000000000126 12.34442137499991
0.839250000000126 12.306744267999875
0.841500000000127 12.251616065000235
0.843750000000127 12.347361802999785
0.846000000000127 12.283822111000063
0.848250000000128 12.260434624000027
0.850500000000128 12.313218796000001
0.852750000000128 12.495620150999912
0.855000000000128 12.377877665000142
0.857250000000129 12.541212866000023
0.859500000000129 12.372726922999846
0.861750000000129 12.434333396000056
0.86400000000013 12.397216211000341
0.86625000000013 12.415673408999737
0.86850000000013 12.384617015000003
0.870750000000131 12.308481447999839
0.873000000000131 12.633272878000298
0.875250000000131 12.613767327000005
0.877500000000132 12.42484925000008
0.879750000000132 12.50043169699984
0.882000000000132 12.556930242999897
0.884250000000132 12.56363658400005
0.886500000000133 12.656845502000124
0.888750000000133 12.624238721999973
0.891000000000133 12.492025070999716
0.893250000000134 12.42070076300024
0.895500000000134 12.409123391999856
0.897750000000134 12.530674589000228
0.900000000000135 12.58252961900007
0.902250000000135 12.565536635999706
0.904500000000135 12.605183398999998
0.906750000000136 12.546891392999896
0.909000000000136 12.54455993800002
0.911250000000136 12.466319853000186
0.913500000000136 12.587385854999866
0.915750000000137 12.612739885000337
0.918000000000137 12.621732759999759
0.920250000000137 12.518634864999967
0.922500000000138 12.58992196700001
0.924750000000138 12.778878050000003
0.927000000000138 12.57512696799995
0.929250000000139 12.518298560999938
0.931500000000139 12.6209530860001
0.933750000000139 12.597765157999675
0.936000000000139 12.537159293000514
0.93825000000014 12.658342607999657
0.94050000000014 12.65890047799985
0.94275000000014 12.641344074000699
0.945000000000141 12.634373482999763
0.947250000000141 12.707582394000383
0.949500000000141 12.628441946999374
0.951750000000142 12.634986509000555
0.954000000000142 12.642720172999361
0.956250000000142 12.645246613999916
0.958500000000143 12.734689232000164
0.960750000000143 12.741905556000347
0.963000000000143 12.629373511999802
0.965250000000143 12.834712808000404
0.967500000000144 12.614788349999799
0.969750000000144 12.742424721999669
0.972000000000144 12.704277839000497
0.974250000000145 12.760732811999333
0.976500000000145 12.67967998900076
0.978750000000145 12.651703581999755
0.981000000000146 12.618236620999596
0.983250000000146 12.562845893000485
0.985500000000146 12.614397039999858
0.987750000000147 12.711620641000081
0.990000000000147 12.809379962999628
0.992250000000147 12.735234894000314
0.994500000000147 12.69022588200005
0.996750000000148 12.691238003999388
0.999000000000148 12.702119907999986
1.00125000000015 12.695562245000474
1.00350000000015 12.74268661699989
1.00575000000015 12.560608675000367
1.00800000000015 12.78534902299998
1.01025000000015 12.636434209999607
1.01250000000015 12.66136401499989
1.01475000000015 12.650864502000331
1.01700000000015 12.836054788000183
1.01925000000015 12.598857278999276
1.02150000000015 12.60251764000077
1.02375000000015 12.609990355999798
1.02600000000015 12.643503739000153
1.02825000000015 12.598377005999282
1.03050000000015 12.730537570000706
1.03275000000015 12.790633028999764
1.03500000000015 12.560401759000342
1.03725000000015 12.690526679999493
1.03950000000015 12.631379151999681
1.04175000000015 12.612263745000746
1.04400000000015 12.59559665100005
1.04625000000015 12.624449119999554
1.04850000000015 12.536662430000433
1.05075000000016 12.681322817999899
1.05300000000016 12.599691794999671
1.05525000000016 12.586186311000347
1.05750000000016 12.817041778999737
1.05975000000016 12.597572738000054
1.06200000000016 12.562967885000035
1.06425000000016 12.659708135000074
1.06650000000016 12.700096442999893
1.06875000000016 12.65428236400021
1.07100000000016 12.809414690999802
1.07325000000016 12.85134295700027
1.07550000000016 12.666671436999422
1.07775000000016 12.569364678000056
1.08000000000016 12.753207411999938
1.08225000000016 12.813467097999819
1.08450000000016 12.659756270000798
1.08675000000016 12.543137667999872
1.08900000000016 12.6782154120001
1.09125000000016 12.809302724999725
1.09350000000016 12.762785584000085
1.09575000000016 12.542730379999739
1.09800000000016 12.647442145999776
1.10025000000016 12.71698952099996
1.10250000000016 12.612436892000005
1.10475000000016 12.548722307999924
1.10700000000016 12.59562839300088
1.10925000000016 12.554375657999117
1.11150000000016 12.638176785000724
1.11375000000016 12.609936361999644
1.11600000000016 12.601085965000493
1.11825000000016 12.531509931999608
1.12050000000016 12.581191756999942
1.12275000000017 12.601090811999711
1.12500000000017 12.506872626000586
1.12725000000017 12.661348421999719
1.12950000000017 12.577265144000194
1.13175000000017 12.539299244000176
1.13400000000017 12.59676802499962
1.13625000000017 12.447732456000267
1.13850000000017 12.69891433399971
1.14075000000017 12.630319120999957
1.14300000000017 12.529160396999941
1.14525000000017 12.514286970000285
1.14750000000017 12.636522486000104
1.14975000000017 12.605336837999857
1.15200000000017 12.358393030000116
1.15425000000017 12.334267886999442
1.15650000000017 12.56710739600021
1.15875000000017 12.628822509000202
1.16100000000017 12.363619183000083
1.16325000000017 12.442401002000224
1.16550000000017 12.538845958999445
1.16775000000017 12.50094848200024
1.17000000000017 12.423181948999627
1.17225000000017 12.356037411000216
1.17450000000017 12.411048271000254
1.17675000000017 12.56284794200019
1.17900000000017 12.546670348999214
1.18125000000017 12.363857098000153
1.18350000000017 12.693625003000307
1.18575000000017 12.505182099000194
1.18800000000017 12.513099619999593
1.19025000000017 12.407540007000534
1.19250000000017 12.489351532
1.19475000000017 12.524884827999813
1.19700000000018 12.35359970799982
1.19925000000018 12.376399531999596
1.20150000000018 12.450590774000375
1.20375000000018 12.412756501999866
1.20600000000018 12.551027802000135
1.20825000000018 12.47227735999968
1.21050000000018 12.5674103930005
1.21275000000018 12.355115972000021
1.21500000000018 12.386679616999572
1.21725000000018 12.37291108699992
1.21950000000018 12.563514626000142
1.22175000000018 12.480018838999968
1.22400000000018 12.340633998000158
1.22625000000018 12.473295685999801
1.22850000000018 12.409977579000042
1.23075000000018 12.557367903999875
1.23300000000018 12.29349760200057
1.23525000000018 12.30539814399981
1.23750000000018 12.376526277999801
1.23975000000018 12.377704454000195
1.24200000000018 12.444271669000045
1.24425000000018 12.37234649400034
1.24650000000018 12.416341065999404
1.24875000000018 12.368065906000083
1.25100000000018 12.363722355999926
1.25325000000018 12.389906969000549
1.25550000000018 12.36669169400011
1.25775000000018 12.32316440699924
1.26000000000018 12.341103482000108
1.26225000000018 12.325920559000224
1.26450000000018 12.394281036999928
1.26675000000018 12.213369199000226
1.26900000000019 12.39776023200011
1.27125000000019 12.421507710999322
1.27350000000019 12.324726372999976
1.27575000000019 12.571209185000043
1.27800000000019 12.271634829000504
1.28025000000019 12.298415413999464
1.28250000000019 12.259294655000303
1.28475000000019 12.22970347699993
1.28700000000019 12.403762377000021
1.28925000000019 12.526675492000322
1.29150000000019 12.243355580999378
1.29375000000019 12.484323136000057
1.29600000000019 12.390181672000836
1.29825000000019 12.534255766999195
1.30050000000019 12.403551105000588
1.30275000000019 12.210695189000035
1.30500000000019 12.24909166999987
1.30725000000019 12.511665818999973
1.30950000000019 12.404085534999467
1.31175000000019 12.40229157200065
1.31400000000019 12.286752222999894
1.31625000000019 12.33035259799999
1.31850000000019 12.30495376699946
1.32075000000019 12.351650311000412
1.32300000000019 12.288582772999689
1.32525000000019 12.29440392700053
1.32750000000019 12.42271262199938
1.32975000000019 12.275738924000507
1.33200000000019 12.330547059999844
1.33425000000019 12.477254774999892
1.33650000000019 12.416280962999735
1.33875000000019 12.290424363000056
1.34100000000019 12.324418222000531
1.3432500000002 12.246994053999515
1.3455000000002 12.366833826999937
1.3477500000002 12.221597289000783
1.3500000000002 12.25674712
1.3522500000002 12.206067622999399
1.3545000000002 12.311625525000636
1.3567500000002 12.473674066999592
1.3590000000002 12.424862257999848
1.3612500000002 12.053637718000573
1.3635000000002 12.201285567999548
1.3657500000002 12.081360318000407
1.3680000000002 12.191657683999438
1.3702500000002 12.262679754000601
1.3725000000002 12.132808617999217
1.3747500000002 12.213448762000553
1.3770000000002 12.199570525000127
1.3792500000002 12.035246749999715
1.3815000000002 12.071884527000293
1.3837500000002 12.301271016999635
1.3860000000002 12.244686949000425
1.3882500000002 12.241705928999181
1.3905000000002 12.243343708000793
1.3927500000002 12.23029631099962
1.3950000000002 12.108718227999816
1.3972500000002 12.21843674000047
1.3995000000002 12.028954311999769
1.4017500000002 12.039046179000252
1.4040000000002 12.045847392999349
1.4062500000002 12.00618105600006
1.4085000000002 12.167437458000677
1.4107500000002 12.176617358999465
1.4130000000002 12.19462927800032
1.41525000000021 12.107386468000186
1.41750000000021 12.272691784999552
1.41975000000021 12.18955251999978
1.42200000000021 12.17271429900029
1.42425000000021 12.187164224999833
1.42650000000021 12.295916422000118
1.42875000000021 12.124512002000301
1.43100000000021 12.283005756999955
1.43325000000021 12.144894027000191
1.43550000000021 12.253536539999914
1.43775000000021 12.138061042000118
1.44000000000021 12.353055865999522
1.44225000000021 12.193031034999876
1.44450000000021 12.19403411300027
1.44675000000021 12.065434225999525
1.44900000000021 12.199828905000686
1.45125000000021 12.119650863999595
1.45350000000021 12.145159333000265
1.45575000000021 12.187593626000307
1.45800000000021 12.06397170299988
1.46025000000021 12.101535333999891
1.46250000000021 12.23117965199981
1.46475000000021 12.177244391000386
1.46700000000021 12.131228378999367
1.46925000000021 12.121358438999778
1.47150000000021 12.132963799000208
1.47375000000021 12.105323126999792
1.47600000000021 12.103702659000191
1.47825000000021 12.123671850000392
1.48050000000021 12.176115530999596
1.48275000000021 12.10208695900019
1.48500000000021 12.203542901000219
1.48725000000021 12.342704939000214
1.48950000000022 12.204067712999858
1.49175000000022 12.089831125999808
1.49400000000022 12.05820440000025
1.49625000000022 12.125582814000154
1.49850000000022 12.190760263999437
1.50075000000022 12.207189956000548
1.50300000000022 12.207168123999509
1.50525000000022 12.058764055999745
1.50750000000022 12.243252464000761
1.50975000000022 12.184605484999338
1.51200000000022 12.177003658000103
1.51425000000022 12.055491305000032
1.51650000000022 12.155363189000127
1.51875000000022 12.211183909999818
1.52100000000022 12.286198181000145
1.52325000000022 12.132527736999691
1.52550000000022 12.029185639999923
1.52775000000022 12.077717506000226
1.53000000000022 12.087501900000461
1.53225000000022 12.074061331999474
1.53450000000022 12.136413887999879
1.53675000000022 12.166737137000382
1.53900000000022 12.0707097909999
1.54125000000022 12.052073957000175
1.54350000000022 12.229978438999751
1.54575000000022 12.082607452000047
1.54800000000022 12.101736472000084
1.55025000000022 12.130782360000012
1.55250000000022 12.163105102999907
1.55475000000022 12.095181876000424
1.55700000000022 12.170643133999874
1.55925000000022 12.154498539000087
1.56150000000023 12.235788917999344
1.56375000000023 12.144675667000229
1.56600000000023 12.044857064000098
1.56825000000023 12.04997132599965
1.57050000000023 11.99363801400068
1.57275000000023 12.041461046999757
1.57500000000023 12.139220430999558
1.57725000000023 11.972581607000393
1.57950000000023 12.012348754999948
1.58175000000023 12.064014135000434
1.58400000000023 12.035426964999715
1.58625000000023 12.132689119999668
1.58850000000023 12.09803876100068
1.59075000000023 12.03490156799944
1.59300000000023 12.023585443999764
1.59525000000023 12.065909888000533
1.59750000000023 12.003991145999862
1.59975000000023 12.02979041100025
1.60200000000023 12.109302973000013
1.60425000000023 12.012717620999865
1.60650000000023 12.077297431000261
1.60875000000023 12.16476463699928
1.61100000000023 12.132125162000193
1.61325000000023 12.021387736999714
1.61550000000023 12.112503302000732
1.61775000000023 12.157903856999837
1.62000000000023 12.152926787999604
1.62225000000023 12.058575660000315
1.62450000000023 12.015450662000148
1.62675000000023 12.052033687999938
1.62900000000023 12.076179853000212
1.63125000000023 12.021193323999796
1.63350000000023 12.122631100000035
1.63575000000024 12.02783645799991
1.63800000000024 12.222204748999502
1.64025000000024 12.1820176730007
1.64250000000024 12.171520072999556
1.64475000000024 12.184766762000436
1.64700000000024 12.057806473999335
1.64925000000024 12.068959375000304
1.65150000000024 12.158198963000359
1.65375000000024 12.1138304899996
1.65600000000024 12.120913390999704
1.65825000000024 12.13192849799998
1.66050000000024 12.15854113900059
1.66275000000024 12.087890938999408
1.66500000000024 12.044114715999967
1.66725000000024 12.125280078000287
1.66950000000024 12.10952621100023
1.67175000000024 11.97865230699972
1.67400000000024 12.142552053000145
1.67625000000024 12.05122754399963
1.67850000000024 12.078066367000247
1.68075000000024 11.92859393299932
1.68300000000024 12.009669795001173
1.68525000000024 12.018235297999126
1.68750000000024 12.086726551000538
1.68975000000024 12.041459377000137
1.69200000000024 12.033258380999541
1.69425000000024 11.995250425999984
1.69650000000024 12.142417884000679
1.69875000000024 12.00519836300009
1.70100000000024 12.003281874000095
1.70325000000024 12.143732958000328
1.70550000000024 12.070527756999581
1.70775000000025 12.06043801299893
1.71000000000025 12.063115984001342
1.71225000000025 12.065676688998792
1.71450000000025 12.038310346000799
1.71675000000025 11.992952837999837
1.71900000000025 12.03132281299986
1.72125000000025 12.110881466000137
1.72350000000025 12.032794881999507
1.72575000000025 12.051781235000817
1.72800000000025 11.974527254998975
1.73025000000025 12.022645881001154
1.73250000000025 11.945172252999328
1.73475000000025 12.04458536600032
1.73700000000025 12.009362048000185
1.73925000000025 11.906458022998777
1.74150000000025 11.982031757001096
1.74375000000025 11.919458431999374
1.74600000000025 11.977307061000829
1.74825000000025 11.990663794998909
1.75050000000025 11.92763147900041
1.75275000000025 11.932829610999761
1.75500000000025 11.969755826999972
1.75725000000025 11.961930896999547
1.75950000000025 11.95132395300061
1.76175000000025 11.88707172100112
1.76400000000025 12.04671783899903
1.76625000000025 11.975088499000776
1.76850000000025 11.907417742999314
1.77075000000025 11.88115497400031
1.77300000000025 11.954980938999142
1.77525000000025 11.943751957000131
1.77750000000025 12.037680563000322
1.77975000000025 11.840134566000415
1.78200000000026 11.985577040999488
1.78425000000026 12.027369757999622
1.78650000000026 11.96216208000078
1.78875000000026 11.99299671100016
1.79100000000026 11.971984919999159
1.79325000000026 11.965355801999976
1.79550000000026 11.937513474000298
1.79775000000026 11.850012451001021
1.80000000000026 11.956254807999358
1.80225000000026 11.92152117600017
1.80450000000026 11.884523982000246
1.80675000000026 11.893916434999483
1.80900000000026 11.97667168999942
1.81125000000026 11.907535174999794
1.81350000000026 12.017904067000927
1.81575000000026 12.056509439000365
1.81800000000026 11.96365248300026
1.82025000000026 11.934402687998954
1.82250000000026 11.889573790000213
1.82475000000026 11.84467869999935
1.82700000000026 11.893932495000627
1.82925000000026 11.863098768999407
1.83150000000026 11.950618159000442
1.83375000000026 11.99563106000096
1.83600000000026 11.944829807000133
1.83825000000026 11.883440589999736
1.84050000000026 11.849403696000081
1.84275000000026 11.957536176998474
1.84500000000026 11.868293275001633
1.84725000000026 11.992380567999135
1.84950000000026 11.763090283000565
1.85175000000026 11.891555210999286
1.85400000000026 12.004309903999456
1.85625000000027 11.985452691000319
1.85850000000027 11.884671097001046
1.86075000000027 11.943679492998854
1.86300000000027 11.89228769500005
1.86525000000027 11.83806420899964
1.86750000000027 11.868836342000577
1.86975000000027 11.923145460999876
1.87200000000027 11.970156380000844
1.87425000000027 11.939351069999248
1.87650000000027 11.94285678199958
1.87875000000027 12.106013214000996
1.88100000000027 11.897638790000201
1.88325000000027 11.7744038059991
1.88550000000027 11.796596132000559
1.88775000000027 11.885944349000056
1.89000000000027 11.968022532999385
1.89225000000027 11.932108881001113
1.89450000000027 11.861040039999352
1.89675000000027 11.81348491800054
1.89900000000027 11.79615824999928
1.90125000000027 11.863674140000512
1.90350000000027 11.894504039999447
1.90575000000027 11.84300215300027
1.90800000000027 11.858368355000493
1.91025000000027 11.84321078999892
1.91250000000027 11.933223280000675
1.91475000000027 11.897708521999448
1.91700000000027 11.855739562999588
1.91925000000027 11.834720915001526
1.92150000000027 11.861424193999483
1.92375000000027 11.932894010000382
1.92600000000027 11.897312260000035
1.92825000000028 11.847627035998812
1.93050000000028 11.788329345999955
1.93275000000028 11.929143855000802
1.93500000000028 11.721405690999745
1.93725000000028 11.9090124129998
1.93950000000028 11.948097942000459
1.94175000000028 11.938564705998942
1.94400000000028 11.861126649000653
1.94625000000028 11.945938885000942
1.94850000000028 11.779424452999592
1.95075000000028 11.792097482999452
1.95300000000028 11.816718629999741
1.95525000000028 11.850007383000047
1.95750000000028 11.869616228999803
1.95975000000028 11.817835777001164
1.96200000000028 11.770657475999542
1.96425000000028 11.813047702000404
1.96650000000028 11.933617606999178
1.96875000000028 11.860843127000408
1.97100000000028 11.853541163000045
1.97325000000028 11.782765842999652
1.97550000000028 11.891988211000353
1.97775000000028 11.933672389999629
1.98000000000028 11.856218025999624
1.98225000000028 11.866217713000879
1.98450000000028 11.80820698000025
1.98675000000028 11.852639748998627
1.98900000000028 11.952327119000984
1.99125000000028 11.885388672999397
1.99350000000028 11.788743971001168
1.99575000000028 11.82889120999971
1.99800000000028 11.908025806000296
2.00025000000028 11.881545430998813
2.00250000000029 11.867509882000377
2.00475000000029 11.887655043999985
2.00700000000029 11.831097463000333
2.00925000000029 11.895568119000018
2.01150000000029 11.909509806000642
2.01375000000029 11.752806299999065
2.01600000000029 11.835616733000279
2.01825000000029 11.949281225999584
2.02050000000029 11.797529577001114
2.02275000000029 11.91004896299819
2.02500000000029 11.920026574000076
2.02725000000029 11.972431767000671
2.02950000000029 12.002904655999373
2.03175000000029 11.883360641000763
2.03400000000029 11.839694210000744
2.03625000000029 11.812784892999844
2.03850000000029 11.753464264000286
2.04075000000029 11.82776283399835
2.0430000000003 11.74907138800154
2.0452500000003 11.75560975999906
2.0475000000003 11.81699606499933
2.0497500000003 11.870782754000174
2.0520000000003 11.833719795000434
2.0542500000003 11.93269222500021
2.0565000000003 11.856791034000707
2.0587500000003 11.825091389999216
2.0610000000003 11.83727693900073
2.0632500000003 11.788126490999275
2.0655000000003 11.875581700000112
2.0677500000003 11.901393517999168
2.0700000000003 11.871120864001568
2.0722500000003 11.88676822099842
2.0745000000003 11.927413129000342
2.0767500000003 11.928150215000642
2.0790000000003 11.806352907999099
2.0812500000003 11.846046392000062
2.0835000000003 11.854758859000867
2.08575000000031 11.857048272999236
2.08800000000031 11.916094713000348
2.09025000000031 11.75951240699942
2.09250000000031 11.832892188000187
2.09475000000031 11.881915208999999
2.09700000000031 11.871430279999913
2.09925000000031 11.678225067000312
2.10150000000031 11.714879889999793
2.10375000000031 11.682655053000417
2.10600000000031 11.781339077000666
2.10825000000031 11.800927113999933
2.11050000000031 11.711479452998901
2.11275000000031 11.658374499000274
2.11500000000031 11.80042869800127
2.11725000000031 11.791044177998629
2.11950000000031 11.942393281000477
2.12175000000031 11.852210950000881
2.12400000000031 11.738131353999051
2.12625000000031 11.649205202000303
2.12850000000032 11.728053909000664
2.13075000000032 11.789206591998663
2.13300000000032 11.74504386100125
2.13525000000032 11.767968399999518
2.13750000000032 11.728830840000228
2.13975000000032 11.687871427999198
2.14200000000032 11.772053470000174
2.14425000000032 11.749488838000616
2.14650000000032 11.810212176000277
2.14875000000032 11.79993023699899
2.15100000000032 11.663067793000664
2.15325000000032 11.862830480999037
2.15550000000032 11.726133609001408
2.15775000000032 11.835718763999466
2.16000000000032 11.644118367999909
2.16225000000032 11.82818211799895
2.16450000000032 11.850280951000968
2.16675000000032 11.869404854000095
2.16900000000032 11.767793156999687
2.17125000000033 11.87189048000073
2.17350000000033 11.706187725998461
2.17575000000033 11.714248369000416
2.17800000000033 11.69163969300098
2.18025000000033 11.851853711999865
2.18250000000033 11.804115009999805
2.18475000000033 11.874129599000298
2.18700000000033 11.724313290000282
2.18925000000033 11.792433406999407
2.19150000000033 11.659405717000482
2.19375000000033 11.676562782999099
2.19600000000033 11.797940377000486
2.19825000000033 11.853036647000408
2.20050000000033 11.71842155899867
2.20275000000033 11.711551585000052
2.20500000000033 11.735548906000986
2.20725000000033 11.632387231999019
2.20950000000033 11.705190279000817
2.21175000000033 11.612802182999076
2.21400000000034 11.715084575000219
2.21625000000034 11.682602068000051
2.21850000000034 11.720621799000583
2.22075000000034 11.759490365999227
2.22300000000034 11.673107024000274
2.22525000000034 11.701737428000342
2.22750000000034 11.684496285000932
2.22975000000034 11.658857102998809
2.23200000000034 11.602543123000942
2.23425000000034 11.702494540999396
2.23650000000034 11.68244077000054
2.23875000000034 11.662311124999178
2.24100000000034 11.662943659999655
2.24325000000034 11.746853908000048
2.24550000000034 11.744079920999866
2.24775000000034 11.810045887999877
2.25000000000034 11.683730979000757
2.25225000000034 11.631640711000728
2.25450000000034 11.72280408199913
2.25675000000035 11.73143440900094
2.25900000000035 11.659191215998362
2.26125000000035 11.605620329000885
2.26350000000035 11.75120840800082
2.26575000000035 11.665992388998347
2.26800000000035 11.739038095000069
2.27025000000035 11.644643587000246
2.27250000000035 11.570572661001279
2.27475000000035 11.61113598799966
2.27700000000035 11.793694087999029
2.27925000000035 11.658571267000298
2.28150000000035 11.616116737000993
2.28375000000035 11.684094266998727
2.28600000000035 11.639459345000432
2.28825000000035 11.596568528999342
2.29050000000035 11.742268103000242
2.29275000000035 11.771694013999877
2.29500000000035 11.582417781000913
2.29725000000035 11.659305135999602
2.29950000000036 11.543259736999971
2.30175000000036 11.579975724000178
2.30400000000036 11.658146865000163
2.30625000000036 11.652377948999856
2.30850000000036 11.698809165000057
2.31075000000036 11.636139263999212
2.31300000000036 11.567392091001238
2.31525000000036 11.611567601999923
2.31750000000036 11.63035872599903
2.31975000000036 11.63812443200004
2.32200000000036 11.507620033000421
2.32425000000036 11.696741200999895
2.32650000000036 11.598446076999608
2.32875000000036 11.658851452000818
2.33100000000036 11.523006231000181
2.33325000000036 11.484385337998901
2.33550000000036 11.614376695000828
2.33775000000036 11.629091099999641
2.34000000000036 11.54535714099984
2.34225000000037 11.607121163000556
2.34450000000037 11.516084181999759
2.34675000000037 11.732853093999438
2.34900000000037 11.690481110999826
2.35125000000037 11.559494726001503
2.35350000000037 11.60755552199953
2.35575000000037 11.526913501998933
2.35800000000037 11.463125339001635
2.36025000000037 11.482990550999602
2.36250000000037 11.656850031999056
2.36475000000037 11.57188179700097
2.36700000000037 11.577105585000027
2.36925000000037 11.536314847999165
2.37150000000037 11.488567524000246
2.37375000000037 11.529163007000534
2.37600000000037 11.537275454998962
2.37825000000037 11.512874986001407
2.38050000000037 11.580424426998434
2.38275000000037 11.500516978001542
2.38500000000038 11.569297358999393
2.38725000000038 11.610597470000357
2.38950000000038 11.479800027998863
2.39175000000038 11.506795227000111
2.39400000000038 11.614105652000944
2.39625000000038 11.552745355000297
2.39850000000038 11.588859933999629
2.40075000000038 11.513407267999355
2.40300000000038 11.547033377000844
2.40525000000038 11.551115344998834
2.40750000000038 11.566453201001423
2.40975000000038 11.552524943999742
2.41200000000038 11.567475942998499
2.41425000000038 11.589832005000062
2.41650000000038 11.530905422001524
2.41875000000038 11.601420421999137
2.42100000000038 11.52473250299954
2.42325000000038 11.510036793000836
2.42550000000039 11.44799904699903
2.42775000000039 11.47570769000049
2.43000000000039 11.532006093999371
2.43225000000039 11.527635457001452
2.43450000000039 11.509531288998915
2.43675000000039 11.413339868000548
2.43900000000039 11.540808436000589
2.44125000000039 11.492294656000013
2.44350000000039 11.489343220999217
2.44575000000039 11.507322728999497
2.44800000000039 11.465144028001305
2.45025000000039 11.549821335998786
2.45250000000039 11.450659943000574
2.45475000000039 11.566755861000274
2.45700000000039 11.548197764999713
2.45925000000039 11.440008973999284
2.46150000000039 11.38193032900017
2.46375000000039 11.534505401001297
2.46600000000039 11.482353530998807
2.4682500000004 11.40434582800117
2.4705000000004 11.531336574998932
2.4727500000004 11.448106092000671
2.4750000000004 11.43849569699887
2.4772500000004 11.500041206001697
2.4795000000004 11.530751668999073
2.4817500000004 11.478712017000362
2.4840000000004 11.516475054999319
2.4862500000004 11.374387691001175
2.4885000000004 11.33129873100006
2.4907500000004 11.540252038999824
2.4930000000004 11.5459973979996
2.4952500000004 11.518450289999237
2.4975000000004 11.570860478999748


==> Images/Results/sourcebeam_timesteptimes_ref_m80.txt <==
t steptime
0.0 0.43750491299999994
0.00225000000000035 0.629263169
0.0045000000000007 0.7712474729999999
0.00675000000000106 0.968780513
0.00900000000000141 1.1297506629999998
0.0112500000000018 1.2817828550000003
0.0135000000000021 1.4127638840000003
0.0157500000000025 1.549509445
0.0180000000000028 1.7358549330000006
0.0202500000000032 1.8613066099999998
0.0225000000000035 2.000011423
0.0247500000000039 2.131702549999998
0.0270000000000042 2.2412330890000014
0.0292500000000046 2.382911985
0.0315000000000049 2.560049177
0.0337500000000053 2.6461634079999996
0.0360000000000056 2.781634951000001
0.038250000000006 2.914699132999999
0.0405000000000063 3.0401883619999985
0.0427500000000067 3.161103707999999
0.045000000000007 3.2839023810000043
0.0472500000000074 3.431640981000001
0.0495000000000077 3.494199369999997
0.0517500000000081 3.6187840440000016
0.0540000000000084 3.7103462529999973
0.0562500000000088 3.801021984000002
0.0585000000000091 3.8927816329999985
0.0607500000000095 3.9730885339999986
0.0630000000000098 4.081624753
0.0652500000000102 4.1986177029999965
0.0675000000000105 4.276032009000005
0.0697500000000109 4.3762643720000085
0.0720000000000112 4.487357237999987
0.0742500000000116 4.546321243000008
0.0765000000000119 4.686301790999991
0.0787500000000123 4.773233254000004
0.0810000000000126 4.925848936000008
0.083250000000013 4.960441212999996
0.0855000000000133 5.040505862999993
0.0877500000000137 5.09473675000001
0.090000000000014 5.246046196999998
0.0922500000000143 5.320130784
0.0945000000000147 5.416839412000002
0.096750000000015 5.501126819000007
0.0990000000000154 5.549677809000002
0.101250000000016 5.654268254999977
0.103500000000016 5.762173529000023
0.105750000000016 5.8577070429999765
0.108000000000017 5.933660548000006
0.110250000000017 6.013669068000013
0.112500000000017 6.0920275469999865
0.114750000000018 6.172882320000014
0.117000000000018 6.227604753999998
0.119250000000019 6.360438264999999
0.121500000000019 6.466187555999994
0.123750000000019 6.5016627729999925
0.12600000000002 6.584446282000016
0.12825000000002 6.7005346569999915
0.13050000000002 6.773011004000011
0.132750000000021 6.852348845999984
0.135000000000021 6.9442479479999975
0.137250000000021 7.058131471999985
0.139500000000022 7.108450542000014
0.141750000000022 7.209862934
0.144000000000022 7.236751131999995
0.146250000000023 7.382318177000002
0.148500000000023 7.45485052600003
0.150750000000024 7.515291598999966
0.153000000000024 7.596325465999996
0.155250000000024 7.660994103000007
0.157500000000025 7.664767609000023
0.159750000000025 7.717381245000013
0.162000000000025 7.839294705999976
0.164250000000026 7.8443089790000045
0.166500000000026 7.884792496999978
0.168750000000026 7.986319546999994
0.171000000000027 7.983734120000008
0.173250000000027 8.050913287000014
0.175500000000028 8.021113196999977
0.177750000000028 8.147371207000049
0.180000000000028 8.27808127999998
0.182250000000029 8.180195678000018
0.184500000000029 8.285800646999974
0.186750000000029 8.324176170999976
0.18900000000003 8.326234339000052
0.19125000000003 8.395852667999975
0.19350000000003 8.483647295000026
0.195750000000031 8.443035780999992
0.198000000000031 8.390237307000007
0.200250000000032 8.422028437999984
0.202500000000032 8.44708467099997
0.204750000000032 8.450678200000027
0.207000000000033 8.48338731299998
0.209250000000033 8.524636206999958
0.211500000000033 8.544377196000028
0.213750000000034 8.573854724000057
0.216000000000034 8.625837975999957
0.218250000000034 8.683197463000056
0.220500000000035 8.670256077999966
0.222750000000035 8.772522427000013
0.225000000000036 8.758629242999973
0.227250000000036 8.758256712000048
0.229500000000036 8.78137700100001
0.231750000000037 8.790841367999974
0.234000000000037 8.835090278999928
0.236250000000037 8.868425858000023
0.238500000000038 8.934367689000055
0.240750000000038 8.921584192999944
0.243000000000038 8.946951571
0.245250000000039 8.965169950000018
0.247500000000039 9.08342536400005
0.24975000000004 9.089757899000006
0.25200000000004 9.127780511999958
0.25425000000004 9.085758897999995
0.256500000000041 9.159481786000015
0.258750000000041 9.181106529999965
0.261000000000041 9.210581951999984
0.263250000000042 9.24713754100003
0.265500000000042 9.310387549999973
0.267750000000042 9.344824364000033
0.270000000000043 9.513401875
0.272250000000043 9.34416068400003
0.274500000000044 9.350866904999975
0.276750000000044 9.418605426999989
0.279000000000044 9.406035613999961
0.281250000000045 9.460168425000006
0.283500000000045 9.566040971000007
0.285750000000045 9.619592416000046
0.288000000000046 9.559465296999974
0.290250000000046 9.575150518999976
0.292500000000046 9.639793842000017
0.294750000000047 9.684541047000039
0.297000000000047 9.731744755000022
0.299250000000048 9.652162943999997
0.301500000000048 9.717600623999942
0.303750000000048 9.767440707999981
0.306000000000049 9.861576366000008
0.308250000000049 9.887728734000007
0.310500000000049 9.900062422000019
0.31275000000005 9.933074820000002
0.31500000000005 9.916973940000048
0.31725000000005 10.055599375999918
0.319500000000051 10.045366708000074
0.321750000000051 10.018785537999975
0.324000000000052 9.984930502999987
0.326250000000052 10.002400588
0.328500000000052 10.016239884000015
0.330750000000053 10.100730618999933
0.333000000000053 10.049478054000133
0.335250000000053 10.03532198799985
0.337500000000054 10.064032719000124
0.339750000000054 10.064989248999836
0.342000000000054 10.091889841000011
0.344250000000055 10.164478970000118
0.346500000000055 10.103362880000077
0.348750000000056 10.132838877999802
0.351000000000056 10.162907314999984
0.353250000000056 10.14505549200021
0.355500000000057 10.118310752999832
0.357750000000057 10.15139517700004
0.360000000000057 10.109454173000131
0.362250000000058 10.085309271999904
0.364500000000058 10.050441321000108
0.366750000000058 10.133511247999877
0.369000000000059 10.115913284000044
0.371250000000059 10.080809680999891
0.37350000000006 10.150028475
0.37575000000006 10.139934182000161
0.37800000000006 10.159876690999909
0.380250000000061 10.124006396999903
0.382500000000061 10.182914256999993
0.384750000000061 10.159903758000155
0.387000000000062 10.112062614000024
0.389250000000062 10.133882735000043
0.391500000000062 10.088967254999943
0.393750000000063 10.098682072999964
0.396000000000063 10.093386387999999
0.398250000000063 10.12693646799994
0.400500000000064 10.112120202000142
0.402750000000064 10.07905427899982
0.405000000000065 10.071231756000088
0.407250000000065 10.181169655000076
0.409500000000065 10.115439697999818
0.411750000000066 10.192623566000066
0.414000000000066 10.188010349000024
0.416250000000066 10.195787109000094
0.418500000000067 10.18409596499987
0.420750000000067 10.166440576000014
0.423000000000067 10.167765566000071
0.425250000000068 10.202908014000059
0.427500000000068 10.207098062999876
0.429750000000069 10.212535489999937
0.432000000000069 10.201457899000161
0.434250000000069 10.178161902999818
0.43650000000007 10.16503364600021
0.43875000000007 10.181586761999824
0.44100000000007 10.18175321800004
0.443250000000071 10.220003611000038
0.445500000000071 10.248736603999987
0.447750000000071 10.23698288200012
0.450000000000072 10.332932642999822
0.452250000000072 10.227563298000177
0.454500000000073 10.266374729999825
0.456750000000073 10.272567012000081
0.459000000000073 10.223757315000057
0.461250000000074 10.201754391999884
0.463500000000074 10.224612337000053
0.465750000000074 10.19724764800003
0.468000000000075 10.252440616000058
0.470250000000075 10.287570263999896
0.472500000000075 10.21374525400006
0.474750000000076 10.278004094999915
0.477000000000076 10.307902699000124
0.479250000000077 10.311363196000002
0.481500000000077 10.29317614699994
0.483750000000077 10.271380797999882
0.486000000000078 10.341123892000041
0.488250000000078 10.339716586000122
0.490500000000078 10.379959073999999
0.492750000000079 10.36234006199993
0.495000000000079 10.394798912999931
0.497250000000079 10.361394703000087
0.49950000000008 10.392089743000042
0.50175000000008 10.47593153799994
0.50400000000008 10.497885641000039
0.506250000000081 10.48225658399997
0.508500000000081 10.48937604799994
0.510750000000081 10.492507325000133
0.513000000000082 10.573690805999831
0.515250000000082 10.595233237000002
0.517500000000082 10.597876857000074
0.519750000000083 10.63793466900006
0.522000000000083 10.599581088999912
0.524250000000083 10.647331608000059
0.526500000000084 10.643387950000033
0.528750000000084 10.7001549229999
0.531000000000084 10.667941136000081
0.533250000000084 10.662111670000058
0.535500000000085 10.707052511999791
0.537750000000085 10.731614915000137
0.540000000000085 10.713583255000003
0.542250000000086 10.70856359100003
0.544500000000086 10.746427984999855
0.546750000000086 10.738773366000032
0.549000000000087 10.727051351
0.551250000000087 10.787151470000026
0.553500000000087 10.694824681
0.555750000000088 10.764411537000115
0.558000000000088 10.796980423999685
0.560250000000088 10.748706959000174
0.562500000000088 10.785425414000201
0.564750000000089 10.850959860999865
0.567000000000089 10.822519099000147
0.569250000000089 10.821697429999858
0.57150000000009 10.815978874999928
0.57375000000009 10.659925522999856
0.57600000000009 10.667578997000419
0.578250000000091 10.667035471999952
0.580500000000091 10.708475745999749
0.582750000000091 10.662114724000276
0.585000000000092 10.728269431999706
0.587250000000092 10.730258806000165
0.589500000000092 10.776477055999749
0.591750000000092 10.856868587000008
0.594000000000093 10.829849692000153
0.596250000000093 10.808418041000095
0.598500000000093 10.822948602999986
0.600750000000094 10.814575176999824
0.603000000000094 10.81397961399989
0.605250000000094 10.866977199000303
0.607500000000095 10.852857843000038
0.609750000000095 10.884889640999972
0.612000000000095 10.902280079999855
0.614250000000096 10.890189093000117
0.616500000000096 10.908093301000008
0.618750000000096 10.975007146999815
0.621000000000096 10.962035296000067
0.623250000000097 10.992242266000176
0.625500000000097 11.040960127999824
0.627750000000097 11.03208764100009
0.630000000000098 10.96454846000006
0.632250000000098 11.05177378999997
0.634500000000098 11.06040313099993
0.636750000000099 10.99115337000012
0.639000000000099 11.051496885999768
0.641250000000099 11.019948930000282
0.6435000000001 11.081711327999983
0.6457500000001 11.159743050999623
0.6480000000001 11.065930680000292
0.6502500000001 11.126856280000084
0.652500000000101 11.12749665399997
0.654750000000101 11.201433599999746
0.657000000000101 11.166320052000174
0.659250000000102 11.202326532999905
0.661500000000102 11.252233401000012
0.663750000000102 11.245695294000143
0.666000000000103 11.293597168999895
0.668250000000103 11.324417053000161
0.670500000000103 11.23211602099991
0.672750000000104 11.32359779699982
0.675000000000104 11.331991598000059
0.677250000000104 11.365635097999984
0.679500000000104 11.370310501999938
0.681750000000105 11.359142738000173
0.684000000000105 11.451790184999936
0.686250000000105 11.430192954000177
0.688500000000106 11.502167740000004
0.690750000000106 11.45073472499962
0.693000000000106 11.517170135000015
0.695250000000107 11.528734847000123
0.697500000000107 11.53647292200003
0.699750000000107 11.562639823000154
0.702000000000108 11.562446382999951
0.704250000000108 11.62253663699994
0.706500000000108 11.5891787810001
0.708750000000108 11.676382764999744
0.711000000000109 11.64199840800029
0.713250000000109 11.618604616000084
0.715500000000109 11.644809130999874
0.71775000000011 11.633333719999882
0.72000000000011 11.635231875000045
0.72225000000011 11.613343974000145
0.724500000000111 11.694126990999848
0.726750000000111 11.734664429000077
0.729000000000111 11.77703731099973
0.731250000000112 11.785981972000172
0.733500000000112 11.789810331999888
0.735750000000112 11.8240959499999
0.738000000000112 11.824302371000158
0.740250000000113 11.880878231000224
0.742500000000113 11.846690529999705
0.744750000000113 11.825863403000312
0.747000000000114 11.844850515999951
0.749250000000114 11.85132898699976
0.751500000000114 11.87140246700028
0.753750000000115 11.816410559999895
0.756000000000115 11.875314094999794
0.758250000000115 11.837905314000182
0.760500000000116 11.937911540000187
0.762750000000116 11.958922410999548
0.765000000000116 11.932942735000324
0.767250000000116 11.967309671999828
0.769500000000117 11.942772152000089
0.771750000000117 11.978757139000209
0.774000000000117 11.984657395999875
0.776250000000118 11.973784734999754
0.778500000000118 12.00022522900008
0.780750000000118 11.992951006000112
0.783000000000119 11.97527306999973
0.785250000000119 12.05579015000012
0.787500000000119 12.065898894999918
0.78975000000012 12.011903085000085
0.79200000000012 12.06387808799991
0.79425000000012 12.036946755000372
0.79650000000012 12.050058432999776
0.798750000000121 12.125407330000144
0.801000000000121 12.12892540599978
0.803250000000121 12.1467896690001
0.805500000000122 12.158837302999927
0.807750000000122 12.183505836000222
0.810000000000122 12.131857189999664
0.812250000000123 12.095201326000279
0.814500000000123 12.2113456699999
0.816750000000123 12.147173096000188
0.819000000000124 12.15392416199984
0.821250000000124 12.166862260000016
0.823500000000124 12.187249055999928
0.825750000000124 12.262310214000081
0.828000000000125 12.248416289000033
0.830250000000125 12.27352097999983
0.832500000000125 12.220044535999932
0.834750000000126 12.198681919000137
0.837000000000126 12.309723793000103
0.839250000000126 12.279714370999955
0.841500000000127 12.30507754700011
0.843750000000127 12.301224980999905
0.846000000000127 12.263264731000163
0.848250000000128 12.34845091499983
0.850500000000128 12.292773127000146
0.852750000000128 12.29414186699978
0.855000000000128 12.28448418700009
0.857250000000129 12.328376087999914
0.859500000000129 12.288605855000242
0.861750000000129 12.306053151000015
0.86400000000013 12.328528723999625
0.86625000000013 12.346024132000366
0.86850000000013 12.339590887999748
0.870750000000131 12.370861807999972
0.873000000000131 12.30256097900019
0.875250000000131 12.346843951999745
0.877500000000132 12.371478353999919
0.879750000000132 12.413934616999995
0.882000000000132 12.304319953000231
0.884250000000132 12.345294477000152
0.886500000000133 12.369420429000002
0.888750000000133 12.383670726999753
0.891000000000133 12.404802067000219
0.893250000000134 12.429436720000012
0.895500000000134 12.416595715999847
0.897750000000134 12.364666473999932
0.900000000000135 12.357384064000144
0.902250000000135 12.37550572300006
0.904500000000135 12.46310288199993
0.906750000000136 12.478800460000002
0.909000000000136 12.42581862399993
0.911250000000136 12.438236598999993
0.913500000000136 12.44839528500006
0.915750000000137 12.47330779799995
0.918000000000137 12.422776625000097
0.920250000000137 12.53295004499978
0.922500000000138 12.589954424000098
0.924750000000138 12.571562888000244
0.927000000000138 12.536573613999735
0.929250000000139 12.54867442800014
0.931500000000139 12.56142010099984
0.933750000000139 12.551034780000009
0.936000000000139 12.550932647000081
0.93825000000014 12.602644238999801
0.94050000000014 12.543254797000372
0.94275000000014 12.640872372999638
0.945000000000141 12.550683900999957
0.947250000000141 12.554114380000101
0.949500000000141 12.506519573000332
0.951750000000142 12.60186035300012
0.954000000000142 12.548659706999388
0.956250000000142 12.614354785000614
0.958500000000143 12.527342130999386
0.960750000000143 12.600010077000661
0.963000000000143 12.580692649999946
0.965250000000143 12.584924289999435
0.967500000000144 12.61526484300066
0.969750000000144 12.602088138
0.972000000000144 12.62208328899942
0.974250000000145 12.600248953000118
0.976500000000145 12.61649064500034
0.978750000000145 12.606386124999517
0.981000000000146 12.607385840000461
0.983250000000146 12.585823030999563
0.985500000000146 12.594611334000547
0.987750000000147 12.611220769999818
0.990000000000147 12.552087504000156
0.992250000000147 12.608688479999728
0.994500000000147 12.618475696000132
0.996750000000148 12.629117669000152
0.999000000000148 12.624378638999588
1.00125000000015 12.61162927300029
1.00350000000015 12.625340067999787
1.00575000000015 12.619318471000042
1.00800000000015 12.567073977000291
1.01025000000015 12.63276089899955
1.01250000000015 12.626412196000274
1.01475000000015 12.615195427999424
1.01700000000015 12.631137515000773
1.01925000000015 12.641116575999149
1.02150000000015 12.603382219000196
1.02375000000015 12.661054009000509
1.02600000000015 12.601360319999912
1.02825000000015 12.639669823999611
1.03050000000015 12.624367569999777
1.03275000000015 12.676498664000064
1.03500000000015 12.621664703000533
1.03725000000015 12.651940889999423
1.03950000000015 12.633518377000655
1.04175000000015 12.6144820290001
1.04400000000015 12.602747799999634
1.04625000000015 12.634970580999834
1.04850000000015 12.611076694000076
1.05075000000016 12.58825806599998
1.05300000000016 12.621258592000231
1.05525000000016 12.636696270000357
1.05750000000016 12.582408063999537
1.05975000000016 12.606998801999907
1.06200000000016 12.660125600000356
1.06425000000016 12.628237263999836
1.06650000000016 12.612670784999864
1.06875000000016 12.596293026999774
1.07100000000016 12.583104739000191
1.07325000000016 12.641486182000335
1.07550000000016 12.62185781900007
1.07775000000016 12.573827518999678
1.08000000000016 12.573681738999767
1.08225000000016 12.621366164000392
1.08450000000016 12.59431235899956
1.08675000000016 12.673360899000727
1.08900000000016 12.592432316999293
1.09125000000016 12.599058907000654
1.09350000000016 12.573830176999763
1.09575000000016 12.56347563899999
1.09800000000016 12.588325439999608
1.10025000000016 12.6156385029999
1.10250000000016 12.58624422899993
1.10475000000016 12.532411176000096
1.10700000000016 12.56410686000072
1.10925000000016 12.597097104999193
1.11150000000016 12.582534223000039
1.11375000000016 12.54658526700041
1.11600000000016 12.548711376000028
1.11825000000016 12.568050697999752
1.12050000000016 12.567803032000484
1.12275000000017 12.50803035699937
1.12500000000017 12.506756040000255
1.12725000000017 12.502314481000212
1.12950000000017 12.510391732000244
1.13175000000017 12.508156176999364
1.13400000000017 12.528179175000332
1.13625000000017 12.49595709299956
1.13850000000017 12.543607528999928
1.14075000000017 12.506905660000484
1.14300000000017 12.518765836999592
1.14525000000017 12.521801775000313
1.14750000000017 12.503924100999939
1.14975000000017 12.305851565000012
1.15200000000017 12.271871881999687
1.15425000000017 12.28050582800006
1.15650000000017 12.291190806000486
1.15875000000017 12.20061201399949
1.16100000000017 12.227403447000142
1.16325000000017 12.247630446000585
1.16550000000017 12.213550698999825
1.16775000000017 12.241991380999934
1.17000000000017 12.281046056999912
1.17225000000017 12.25096196100003
1.17450000000017 12.278307169999607
1.17675000000017 12.221781095000551
1.17900000000017 12.248370106999573
1.18125000000017 12.251795146999939
1.18350000000017 12.272641385000497
1.18575000000017 12.2831310699994
1.18800000000017 12.201013373000023
1.19025000000017 12.219793711999955
1.19250000000017 12.260191406000558
1.19475000000017 12.24230370999976
1.19700000000018 12.200796791999892
1.19925000000018 12.245759045999876
1.20150000000018 12.248554084000716
1.20375000000018 12.230241118999402
1.20600000000018 12.208880351000516
1.20825000000018 12.25148065799931
1.21050000000018 12.23440566499994
1.21275000000018 12.218728077000378
1.21500000000018 12.254805485999896
1.21725000000018 12.24506596900028
1.21950000000018 12.27422409599967
1.22175000000018 12.236360849000448
1.22400000000018 12.249965912999869
1.22625000000018 12.207853640999929
1.22850000000018 12.202174987000035
1.23075000000018 12.233341719999771
1.23300000000018 12.22612008499982
1.23525000000018 12.202678941000158
1.23750000000018 12.180009923999933
1.23975000000018 12.175700161999885
1.24200000000018 12.249558430000434
1.24425000000018 12.14965426300023
1.24650000000018 12.187847096999576
1.24875000000018 12.207240826000088
1.25100000000018 12.19395258700024
1.25325000000018 12.203638986999977
1.25550000000018 12.208067789999404
1.25775000000018 12.197219043000587
1.26000000000018 12.197211273999528
1.26225000000018 12.231397262000428
1.26450000000018 12.185765688000174
1.26675000000018 12.20476374699956
1.26900000000019 12.162223799000458
1.27125000000019 12.20460956899933
1.27350000000019 12.164820986999985
1.27575000000019 12.19547118400078
1.27800000000019 12.172638049999478
1.28025000000019 12.214343149000342
1.28250000000019 12.185649968999314
1.28475000000019 12.166968372000156
1.28700000000019 12.209682759000316
1.28925000000019 12.185025331000361
1.29150000000019 12.185286162999546
1.29375000000019 12.18895199400049
1.29600000000019 12.17034836899984
1.29825000000019 12.151484033000088
1.30050000000019 12.165128007000021
1.30275000000019 12.132603584999742
1.30500000000019 12.146448202999636
1.30725000000019 12.189964769000653
1.30950000000019 12.21039058199949
1.31175000000019 12.149463624000418
1.31400000000019 12.16660862199933
1.31625000000019 12.094741867000266
1.31850000000019 12.165128802000254
1.32075000000019 12.153586897999958
1.32300000000019 12.21716139199998
1.32525000000019 12.174212785000236
1.32750000000019 12.149178052000025
1.32975000000019 12.18615557099929
1.33200000000019 12.143131151000489
1.33425000000019 12.183541088999846
1.33650000000019 12.142778786000235
1.33875000000019 12.157476515999406
1.34100000000019 12.151961524000399
1.3432500000002 12.14895816599983
1.3455000000002 12.172743652000463
1.3477500000002 12.173018915999819
1.3500000000002 12.1708428310003
1.3522500000002 12.127414802999738
1.3545000000002 12.12935806599944
1.3567500000002 12.11017677900054
1.3590000000002 12.075824525999451
1.3612500000002 12.12368157200035
1.3635000000002 12.13523695799995
1.3657500000002 12.104649748999691
1.3680000000002 12.102015288000075
1.3702500000002 12.118092316000002
1.3725000000002 12.123311272000137
1.3747500000002 12.094092790000104
1.3770000000002 12.094638444000338
1.3792500000002 12.143574482999611
1.3815000000002 12.09884453900031
1.3837500000002 12.072289433999686
1.3860000000002 12.138613402000374
1.3882500000002 12.147633099999439
1.3905000000002 12.102668739000364
1.3927500000002 12.070214239999586
1.3950000000002 12.135263609000503
1.3972500000002 12.078765012999611
1.3995000000002 12.082423753000512
1.4017500000002 12.089236460999928
1.4040000000002 12.057644387999972
1.4062500000002 12.102453904999493
1.4085000000002 12.078749670000434
1.4107500000002 12.066245543999685
1.4130000000002 12.10134687000027
1.41525000000021 12.069476560999647
1.41750000000021 12.083888385000137
1.41975000000021 12.084376963000068
1.42200000000021 12.084661932000017
1.42425000000021 12.117251900000156
1.42650000000021 12.122723892000067
1.42875000000021 12.118286881999666
1.43100000000021 12.111376542000471
1.43325000000021 12.09829470800014
1.43550000000021 12.100216768999417
1.43775000000021 12.083346497000093
1.44000000000021 12.116155544999856
1.44225000000021 12.138496636000127
1.44450000000021 12.125732919999791
1.44675000000021 12.095769518999987
1.44900000000021 12.130618066999887
1.45125000000021 12.129593756000759
1.45350000000021 12.144055859999753
1.45575000000021 12.066265466999539
1.45800000000021 12.096389885000463
1.46025000000021 12.102308079000068
1.46250000000021 12.120867427999656
1.46475000000021 12.142616296000597
1.46700000000021 12.115264476999982
1.46925000000021 12.121413260999361
1.47150000000021 12.084875216
1.47375000000021 12.061125913000069
1.47600000000021 12.123768645999917
1.47825000000021 12.105891967999924
1.48050000000021 12.082852148000711
1.48275000000021 12.115983138000047
1.48500000000021 12.096445354000025
1.48725000000021 12.112169389999508
1.48950000000022 12.091499054999986
1.49175000000022 12.08589182600008
1.49400000000022 12.128108287000032
1.49625000000022 12.13738438099972
1.49850000000022 12.099204799999825
1.50075000000022 12.110120049000216
1.50300000000022 12.095392700000048
1.50525000000022 12.09471590800058
1.50750000000022 12.114914246999433
1.50975000000022 12.08613900599994
1.51200000000022 12.115546546000587
1.51425000000022 12.103442109999378
1.51650000000022 12.092910428999858
1.51875000000022 12.123325303000456
1.52100000000022 12.113308496000172
1.52325000000022 12.079843724000057
1.52550000000022 12.112346819999402
1.52775000000022 12.084137294000357
1.53000000000022 12.136281393999525
1.53225000000022 12.089558893000685
1.53450000000022 12.08537928899932
1.53675000000022 12.06674142600059
1.53900000000022 12.095044765999774
1.54125000000022 12.102521886000432
1.54350000000022 12.110726523999801
1.54575000000022 12.067466634000084
1.54800000000022 12.076986695999949
1.55025000000022 12.070234228000118
1.55250000000022 12.108003407999604
1.55475000000022 12.076155407999977
1.55700000000022 12.095246333999967
1.55925000000022 12.079425347000324
1.56150000000023 12.08752236500004
1.56375000000023 12.110654454999349
1.56600000000023 12.097721594000177
1.56825000000023 12.09483808100049
1.57050000000023 12.09058363999975
1.57275000000023 12.077834736999648
1.57500000000023 12.076014369999939
1.57725000000023 12.041586237000047
1.57950000000023 12.084145174000696
1.58175000000023 12.073024775999329
1.58400000000023 12.103129674000229
1.58625000000023 12.047115198000029
1.58850000000023 12.10696476799967
1.59075000000023 12.081647734000398
1.59300000000023 12.031102629000088
1.59525000000023 12.114289268999528
1.59750000000023 12.099925445000736
1.59975000000023 12.04877269499957
1.60200000000023 12.048192600999755
1.60425000000023 12.048896592000347
1.60650000000023 12.079177397999956
1.60875000000023 12.07875143900037
1.61100000000023 12.081724427999688
1.61325000000023 12.056531952000114
1.61550000000023 12.065294828999868
1.61775000000023 12.075424820999615
1.62000000000023 12.068059152000387
1.62225000000023 12.08532905500033
1.62450000000023 12.053717852999398
1.62675000000023 12.101119005000328
1.62900000000023 12.085209797999596
1.63125000000023 12.066623790000449
1.63350000000023 12.074221734000275
1.63575000000024 12.07553240299967
1.63800000000024 12.061895681999886
1.64025000000024 12.062509469999895
1.64250000000024 12.036767483000403
1.64475000000024 12.05084168799931
1.64700000000024 12.052754096000172
1.64925000000024 12.015452227999958
1.65150000000024 12.06563321000067
1.65375000000024 12.030281362000096
1.65600000000024 12.050720418999845
1.65825000000024 12.02244870999948
1.66050000000024 12.034170075000475
1.66275000000024 12.011758071999793
1.66500000000024 12.033201174000169
1.66725000000024 12.009621344999687
1.66950000000024 12.018780522999805
1.67175000000024 12.025477578000391
1.67400000000024 12.04425752499992
1.67625000000024 12.028667517999565
1.67850000000024 12.059134204000657
1.68075000000024 12.018394814000203
1.68300000000024 12.008510983999258
1.68525000000024 12.00666417299999
1.68750000000024 11.99854776400025
1.68975000000024 11.999297225999726
1.69200000000024 12.016928069000642
1.69425000000024 12.031219935000081
1.69650000000024 12.018329415999688
1.69875000000024 12.000955849000093
1.70100000000024 12.023532920000434
1.70325000000024 11.993674120998548
1.70550000000024 12.018196891000116
1.70775000000025 12.011700099001246
1.71000000000025 11.947820143999706
1.71225000000025 12.075592315999529
1.71450000000025 12.002167270000427
1.71675000000025 12.02264029700018
1.71900000000025 12.02708659199925
1.72125000000025 12.016783488001238
1.72350000000025 11.97200686799988
1.72575000000025 12.002846338999007
1.72800000000025 11.960221397999703
1.73025000000025 11.989233682999838
1.73250000000025 11.978392009001254
1.73475000000025 11.992107178999504
1.73700000000025 11.982074764000572
1.73925000000025 11.968622417000006
1.74150000000025 11.94883825099896
1.74375000000025 11.968171911001264
1.74600000000025 11.98005725999974
1.74825000000025 11.970930704999773
1.75050000000025 11.978798092999568
1.75275000000025 11.940325950999977
1.75500000000025 11.940305108000757
1.75725000000025 11.913253597998846
1.75950000000025 11.966288824000003
1.76175000000025 11.99318595099976
1.76400000000025 11.991626029001054
1.76625000000025 11.953252806999444
1.76850000000025 11.94209474499985
1.77075000000025 11.904834680000931
1.77300000000025 11.977488443999391
1.77525000000025 11.971930749999956
1.77750000000025 11.911605601999327
1.77975000000025 11.960014547001265
1.78200000000026 11.947426589000315
1.78425000000026 11.96243745999891
1.78650000000026 11.958613546999914
1.78875000000026 11.914812974000597
1.79100000000026 11.93702440800007
1.79325000000026 11.915938508000181
1.79550000000026 11.916085845999987
1.79775000000026 11.90894969799956
1.80000000000026 11.89774644300087
1.80225000000026 11.911684929998955
1.80450000000026 11.954297087999294
1.80675000000026 11.895905922001475
1.80900000000026 11.933377387000291
1.81125000000026 11.903609712999241
1.81350000000026 11.94022134899933
1.81575000000026 11.94228817200019
1.81800000000026 11.914262910000616
1.82025000000026 11.897305405000225
1.82250000000026 11.905486787998598
1.82475000000026 11.89386507600102
1.82700000000026 11.947855754999182
1.82925000000026 11.92408666099982
1.83150000000026 11.909369499000604
1.83375000000026 11.90862836999986
1.83600000000026 11.891659418000927
1.83825000000026 11.92427754900018
1.84050000000026 11.892705775999275
1.84275000000026 11.910753449999902
1.84500000000026 11.910625602000437
1.84725000000026 11.877514498999517
1.84950000000026 11.898341321999396
1.85175000000026 11.909142334001444
1.85400000000026 11.887322558999585
1.85625000000027 11.88232826499916
1.85850000000027 11.863263078999807
1.86075000000027 11.900600809000025
1.86300000000027 11.874217847000182
1.86525000000027 11.880183347000639
1.86750000000027 11.877966060999825
1.86975000000027 11.885350620999816
1.87200000000027 11.888057737000054
1.87425000000027 11.847647078000591
1.87650000000027 11.885450399000547
1.87875000000027 11.874661495998225
1.88100000000027 11.861331812000572
1.88325000000027 11.870047164000425
1.88550000000027 11.894111962999887
1.88775000000027 11.87670877399978
1.89000000000027 11.858381399999416
1.89225000000027 11.909892138000941
1.89450000000027 11.881164907999846
1.89675000000027 11.854827870000008
1.89900000000027 11.880375610000556
1.90125000000027 11.854271174999667
1.90350000000027 11.889024484999027
1.90575000000027 11.843964522000533
1.90800000000027 11.856349615
1.91025000000027 11.856633924000562
1.91250000000027 11.868885903999399
1.91475000000027 11.844484467999791
1.91700000000027 11.83306597400042
1.91925000000027 11.876719439000226
1.92150000000027 11.814786832999744
1.92375000000027 11.820622229999572
1.92600000000027 11.851831179001238
1.92825000000028 11.801858561999325
1.93050000000028 11.829958927999542
1.93275000000028 11.772732712999641
1.93500000000028 11.834712311001567
1.93725000000028 11.824172659999022
1.93950000000028 11.829197417000614
1.94175000000028 11.827307560999543
1.94400000000028 11.853811495999253
1.94625000000028 11.823916357001508
1.94850000000028 11.857405021999512
1.95075000000028 11.834826319000058
1.95300000000028 11.803660043000491
1.95525000000028 11.823262898999019
1.95750000000028 11.830461097000807
1.95975000000028 11.820881513998756
1.96200000000028 11.82579993500076
1.96425000000028 11.822026395000648
1.96650000000028 11.885767620999104
1.96875000000028 11.797432761000891
1.97100000000028 11.802820862998487
1.97325000000028 11.826289410000754
1.97550000000028 11.846565570000166
1.97775000000028 11.793264112000543
1.98000000000028 11.759785729998839
1.98225000000028 11.799204991000806
1.98450000000028 11.824548021999362
1.98675000000028 11.7926837899995
1.98900000000028 11.83060314300019
1.99125000000028 11.822494928001106
1.99350000000028 11.828314438000234
1.99575000000028 11.79223756799911
1.99800000000028 11.800570671000969
2.00025000000028 11.818438959999185
2.00250000000029 11.80846462199952
2.00475000000029 11.806153069001084
2.00700000000029 11.785635535999972
2.00925000000029 11.81182847799937
2.01150000000029 11.772169253999891
2.01375000000029 11.802548510999259
2.01600000000029 11.792280536001272
2.01825000000029 11.80068301999927
2.02050000000029 11.779520969999794
2.02275000000029 11.788291431999824
2.02500000000029 11.783201287000338
2.02725000000029 11.79834949600081
2.02950000000029 11.789122571999542
2.03175000000029 11.782647885000188
2.03400000000029 11.767689492999125
2.03625000000029 11.772645985000054
2.03850000000029 11.770743424000102
2.04075000000029 11.814701253000749
2.0430000000003 11.77127853300044
2.0452500000003 11.769991781999124
2.0475000000003 11.794423691999327
2.0497500000003 11.79509383200093
2.0520000000003 11.771489773000212
2.0542500000003 11.79600764099996
2.0565000000003 11.798388646000603
2.0587500000003 11.776131543998417
2.0610000000003 11.788118760001453
2.0632500000003 11.80801467999845
2.0655000000003 11.798352478001107
2.0677500000003 11.74371312599942
2.0700000000003 11.765035136000733
2.0722500000003 11.737276124000346
2.0745000000003 11.79532194300009
2.0767500000003 11.774630076999529
2.0790000000003 11.778139201998783
2.0812500000003 11.768303903001652
2.0835000000003 11.758615076998467
2.08575000000031 11.771577294000963
2.08800000000031 11.73461177900026
2.09025000000031 11.763143752999895
2.09250000000031 11.775270889998865
2.09475000000031 11.744395523001003
2.09700000000031 11.736637940999572
2.09925000000031 11.681894786001067
2.10150000000031 11.754303217998313
2.10375000000031 11.73609504200067
2.10600000000031 11.732149784000285
2.10825000000031 11.746531695000158
2.11050000000031 11.724917962999825
2.11275000000031 11.740203412999108
2.11500000000031 11.730287056001544
2.11725000000031 11.706507508999493
2.11950000000031 11.685356710999258
2.12175000000031 11.699617547001253
2.12400000000031 11.727823514998818
2.12625000000031 11.71042697700068
2.12850000000032 11.76121370799956
2.13075000000032 11.725483070000337
2.13300000000032 11.660320812999998
2.13525000000032 11.693889152000338
2.13750000000032 11.712660970999423
2.13975000000032 11.711025185000835
2.14200000000032 11.742912911999156
2.14425000000032 11.719061146000968
2.14650000000032 11.679651399999784
2.14875000000032 11.639964259999033
2.15100000000032 11.692656123999768
2.15325000000032 11.714681424000446
2.15550000000032 11.67182826700082
2.15775000000032 11.68021643099928
2.16000000000032 11.652763091999077
2.16225000000032 11.707121839001047
2.16450000000032 11.661481084000116
2.16675000000032 11.685134475999803
2.16900000000032 11.64475082699937
2.17125000000033 11.69192176999968
2.17350000000033 11.667333601000792
2.17575000000033 11.711643934999302
2.17800000000033 11.628711122000823
2.18025000000033 11.666762261000258
2.18250000000033 11.631451360999563
2.18475000000033 11.672650631000579
2.18700000000033 11.646007846999055
2.18925000000033 11.643879789000493
2.19150000000033 11.633999358000437
2.19375000000033 11.679783440000392
2.19600000000033 11.657900929998505
2.19825000000033 11.672751306999999
2.20050000000033 11.638780219000182
2.20275000000033 11.639355041001181
2.20500000000033 11.615345155998511
2.20725000000033 11.636760524001147
2.20950000000033 11.6200074949993
2.21175000000033 11.643090710000251
2.21400000000034 11.639401542000996
2.21625000000034 11.637872300998424
2.21850000000034 11.664023297000313
2.22075000000034 11.63472744200044
2.22300000000034 11.667593823000061
2.22525000000034 11.646981466999932
2.22750000000034 11.614551389000553
2.22975000000034 11.575404818999232
2.23200000000034 11.583817243999874
2.23425000000034 11.5782646330008
2.23650000000034 11.562033700998654
2.23875000000034 11.60494248300165
2.24100000000034 11.591824158998861
2.24325000000034 11.580618318999768
2.24550000000034 11.574204591001035
2.24775000000034 11.566948284000318
2.25000000000034 11.592623880998872
2.25225000000034 11.56458952200046
2.25450000000034 11.5570075680007
2.25675000000035 11.616198190999057
2.25900000000035 11.542120404999878
2.26125000000035 11.53918300999976
2.26350000000035 11.558875132999674
2.26575000000035 11.552550729000359
2.26800000000035 11.572279973999684
2.27025000000035 11.555450984000345
2.27250000000035 11.56837303300017
2.27475000000035 11.542774510000527
2.27700000000035 11.528985520999413
2.27925000000035 11.533074341999964
2.28150000000035 11.571370937999745
2.28375000000035 11.506850681000287
2.28600000000035 11.49021519300004
2.28825000000035 11.538177080999958
2.29050000000035 11.515357174999735
2.29275000000035 11.514261004000218
2.29500000000035 11.476336988000185
2.29725000000035 11.455531020999842
2.29950000000036 11.48419844000091
2.30175000000036 11.454393038999115
2.30400000000036 11.460768226001164
2.30625000000036 11.445509727998797
2.30850000000036 11.421746355001233
2.31075000000036 11.474421139999322
2.31300000000036 11.459483257000102
2.31525000000036 11.455704138999863
2.31750000000036 11.38760181699945
2.31975000000036 11.40264248099993
2.32200000000036 11.44517287599956
2.32425000000036 11.414806382001188
2.32650000000036 11.40426123999896
2.32875000000036 11.417026939001516
2.33100000000036 11.404366346998358
2.33325000000036 11.400955729000998
2.33550000000036 11.39288601699991
2.33775000000036 11.385416148999866
2.34000000000036 11.347319029999198
2.34225000000037 11.394267464000222
2.34450000000037 11.41808228500122
2.34675000000037 11.42482311599997
2.34900000000037 11.420817545998943
2.35125000000037 11.395882202999928
2.35350000000037 11.390610431000823
2.35575000000037 11.398995031000595
2.35800000000037 11.37504026699935
2.36025000000037 11.408980201000304
2.36250000000037 11.375729514998966
2.36475000000037 11.40021931299998
2.36700000000037 11.381109177000326
2.36925000000037 11.412934654999844
2.37150000000037 11.357732815000418
2.37375000000037 11.364025343000321
2.37600000000037 11.38063820699972
2.37825000000037 11.362214816999767
2.38050000000037 11.367322539999805
2.38275000000037 11.346640310001021
2.38500000000038 11.351860532999126
2.38725000000038 11.368054345999553
2.38950000000038 11.36577570100053
2.39175000000038 11.370533122999404
2.39400000000038 11.354077781999877
2.39625000000038 11.346719324001242
2.39850000000038 11.334687718999703
2.40075000000038 11.342725005999455
2.40300000000038 11.365306374000284
2.40525000000038 11.320941592000963
2.40750000000038 11.372013103999052
2.40975000000038 11.385776903000078
2.41200000000038 11.325206149000223
2.41425000000038 11.306346801000473
2.41650000000038 11.378042638998522
2.41875000000038 11.328356675001487
2.42100000000038 11.334562193998863
2.42325000000038 11.334468401000777
2.42550000000039 11.315149709000252
2.42775000000039 11.273880736000137
2.43000000000039 11.319823476000238
2.43225000000039 11.290094766000038
2.43450000000039 11.27917829999933
2.43675000000039 11.240692338000372
2.43900000000039 11.267793551000068
2.44125000000039 11.277727231999961
2.44350000000039 11.32125548699878
2.44575000000039 11.259637956000006
2.44800000000039 11.272453460000179
2.45025000000039 11.286458308000874
2.45250000000039 11.304639206999127
2.45475000000039 11.27108187200065
2.45700000000039 11.250343907999195
2.45925000000039 11.273565452000184
2.46150000000039 11.288419237000198
2.46375000000039 11.284789671000908
2.46600000000039 11.295398234999084
2.4682500000004 11.283196886999576
2.4705000000004 11.277044988000853
2.4727500000004 11.284087011999873
2.4750000000004 11.256409824000002
2.4772500000004 11.274680819000423
2.4795000000004 11.26736874099879
2.4817500000004 11.285384839000471
2.4840000000004 11.248671633000413
2.4862500000004 11.25818418199924
2.4885000000004 11.285767385999861
2.4907500000004 11.267706353000904
2.4930000000004 11.252946677999716
2.4952500000004 11.255377153000154
2.4975000000004 11.40779469699919


==> Images/Results/sourcebeam_timesteptimes_ref_m90.txt <==
t steptime
0.0 0.5903801129999999
0.00225000000000035 0.8490271730000001
0.0045000000000007 1.0955098499999998
0.00675000000000106 1.348247464
0.00900000000000141 1.584050876
0.0112500000000018 1.800023823
0.0135000000000021 2.037247559
0.0157500000000025 2.205277227
0.0180000000000028 2.427388029000001
0.0202500000000032 2.6652561630000005
0.0225000000000035 2.845924562999997
0.0247500000000039 3.0252597270000017
0.0270000000000042 3.2355770250000013
0.0292500000000046 3.452682413999998
0.0315000000000049 3.6428705039999976
0.0337500000000053 3.832301763000004
0.0360000000000056 3.999984658999999
0.038250000000006 4.180993129999997
0.0405000000000063 4.3576272040000035
0.0427500000000067 4.485249166000003
0.045000000000007 4.643338615999994
0.0472500000000074 4.811679796
0.0495000000000077 5.020976831000006
0.0517500000000081 5.16257689199999
0.0540000000000084 5.272864677000001
0.0562500000000088 5.4709513009999995
0.0585000000000091 5.635736272000003
0.0607500000000095 5.738306936000001
0.0630000000000098 5.855886351999999
0.0652500000000102 6.0150527810000085
0.0675000000000105 6.149030517999989
0.0697500000000109 6.308049844999999
0.0720000000000112 6.4652617210000045
0.0742500000000116 6.609747415000001
0.0765000000000119 6.7043798349999975
0.0787500000000123 6.831405449000016
0.0810000000000126 6.99394303699998
0.083250000000013 7.172383885000016
0.0855000000000133 7.234398467999995
0.0877500000000137 7.364312197999993
0.090000000000014 7.529519573000016
0.0922500000000143 7.690285808999988
0.0945000000000147 7.7696745510000085
0.096750000000015 7.929425973999997
0.0990000000000154 8.042124189999981
0.101250000000016 8.209384011000026
0.103500000000016 8.354325967999984
0.105750000000016 8.373538241999995
0.108000000000017 8.535443075000018
0.110250000000017 8.678676270000011
0.112500000000017 8.781145331000005
0.114750000000018 8.89912536099996
0.117000000000018 8.994767661000026
0.119250000000019 9.151250484999991
0.121500000000019 9.282977533000007
0.123750000000019 9.362510756000006
0.12600000000002 9.56534781199997
0.12825000000002 9.605009582000037
0.13050000000002 9.787982915999976
0.132750000000021 9.91472769500001
0.135000000000021 10.00570301900001
0.137250000000021 10.145254327999965
0.139500000000022 10.252199641000004
0.141750000000022 10.300291998000034
0.144000000000022 10.543294151999987
0.146250000000023 10.655533485999968
0.148500000000023 10.734471235000001
0.150750000000024 10.840247524000006
0.153000000000024 10.922057053000003
0.155250000000024 11.04559529100004
0.157500000000025 11.119646275999969
0.159750000000025 11.212903772000004
0.162000000000025 11.265040039999974
0.164250000000026 11.336890678000032
0.166500000000026 11.322705116000009
0.168750000000026 11.472367547999966
0.171000000000027 11.509063388000072
0.173250000000027 11.592192792999981
0.175500000000028 11.655334841000013
0.177750000000028 11.744463861999975
0.180000000000028 11.828223696999999
0.182250000000029 11.901592212999958
0.184500000000029 11.960274684000069
0.186750000000029 12.051657037999917
0.18900000000003 12.127324417000068
0.19125000000003 12.110893017999956
0.19350000000003 12.172530178999978
0.195750000000031 12.24749728200004
0.198000000000031 12.166410738999957
0.200250000000032 12.159880616999999
0.202500000000032 12.144866022000087
0.204750000000032 12.145271030999993
0.207000000000033 12.259289022999951
0.209250000000033 12.234921844000041
0.211500000000033 12.343111350999948
0.213750000000034 12.378634230999978
0.216000000000034 12.44734052800004
0.218250000000034 12.470196291999969
0.220500000000035 12.516716695000014
0.222750000000035 12.637623386999962
0.225000000000036 12.593733737000093
0.227250000000036 12.662819510999952
0.229500000000036 12.621677925999961
0.231750000000037 12.779179794000015
0.234000000000037 12.790850276000015
0.236250000000037 12.778387473000066
0.238500000000038 12.900907091999898
0.240750000000038 12.947315604000096
0.243000000000038 13.041061464999984
0.245250000000039 13.057995981999966
0.247500000000039 13.038730447000034
0.24975000000004 13.123338445999934
0.25200000000004 13.142856133999999
0.25425000000004 13.208431449000045
0.256500000000041 13.24585008400004
0.258750000000041 13.307970680999915
0.261000000000041 13.35488006200012
0.263250000000042 13.405753934999893
0.265500000000042 13.39823275599997
0.267750000000042 13.464926637999952
0.270000000000043 13.497674879000215
0.272250000000043 13.563259807999884
0.274500000000044 13.612961343000052
0.276750000000044 13.687637790000053
0.279000000000044 13.716222214999789
0.281250000000045 13.770407743000078
0.283500000000045 13.71943940999995
0.285750000000045 13.838948331999973
0.288000000000046 13.802748402000134
0.290250000000046 13.84517605699989
0.292500000000046 13.934795601000133
0.294750000000047 13.997387651000054
0.297000000000047 14.081082859999924
0.299250000000048 14.049824156999875
0.301500000000048 14.125787992000141
0.303750000000048 14.12453268499985
0.306000000000049 14.190621471000213
0.308250000000049 14.194409579999956
0.310500000000049 14.22608126099999
0.31275000000005 14.24892166099994
0.31500000000005 14.25958235500002
0.31725000000005 14.367423929000097
0.319500000000051 14.475152837999985
0.321750000000051 14.489194377999866
0.324000000000052 14.443717686000127
0.326250000000052 14.578168059999825
0.328500000000052 14.506294682000089
0.330750000000053 14.567328090000046
0.333000000000053 14.511806778999926
0.335250000000053 14.578994758000135
0.337500000000054 14.598246597999832
0.339750000000054 14.630286894000164
0.342000000000054 14.626590880999856
0.344250000000055 14.669455007000124
0.346500000000055 14.5959759509999
0.348750000000056 14.610669427999937
0.351000000000056 14.58878456299999
0.353250000000056 14.626959380000017
0.355500000000057 14.63388981900016
0.357750000000057 14.567567904999805
0.360000000000057 14.60833305600022
0.362250000000058 14.602112461999923
0.364500000000058 14.673146655999972
0.366750000000058 14.631193585999881
0.369000000000059 14.566201889000013
0.371250000000059 14.67656369700012
0.37350000000006 14.592445631999908
0.37575000000006 14.663050363000139
0.37800000000006 14.606215333999899
0.380250000000061 14.607858589999978
0.382500000000061 14.580037272000027
0.384750000000061 14.61321910200013
0.387000000000062 14.629281023999965
0.389250000000062 14.645422385999836
0.391500000000062 14.701508083000135
0.393750000000063 14.676232748000075
0.396000000000063 14.701932429999943
0.398250000000063 14.644894241999964
0.400500000000064 14.708954577999975
0.402750000000064 14.638127557999951
0.405000000000065 14.619700570000077
0.407250000000065 14.599458298999934
0.409500000000065 14.588560043000143
0.411750000000066 14.612935006999805
0.414000000000066 14.655415517000165
0.416250000000066 14.629221177999852
0.418500000000067 14.683398863000093
0.420750000000067 14.638194984000165
0.423000000000067 14.696089748999839
0.425250000000068 14.789760830999967
0.427500000000068 14.724613967000096
0.429750000000069 14.649330287999874
0.432000000000069 14.744525372000226
0.434250000000069 14.696385598999768
0.43650000000007 14.634978933000184
0.43875000000007 14.698108862000026
0.44100000000007 14.61781149699982
0.443250000000071 14.678850692000196
0.445500000000071 14.640304204999666
0.447750000000071 14.57563166700038
0.450000000000072 14.729073893999612
0.452250000000072 14.652214376000302
0.454500000000073 14.722393296000064
0.456750000000073 14.763311009999597
0.459000000000073 14.760618918000091
0.461250000000074 14.801938329000222
0.463500000000074 14.807028120999803
0.465750000000074 14.745383853000021
0.468000000000075 14.751156938999884
0.470250000000075 14.748560217999966
0.472500000000075 14.806818910000402
0.474750000000076 14.753344769999785
0.477000000000076 14.748626494999826
0.479250000000077 14.72444853900015
0.481500000000077 14.734249892000207
0.483750000000077 14.811983104999854
0.486000000000078 14.842205721000028
0.488250000000078 14.88417156200012
0.490500000000078 14.836146242999803
0.492750000000079 14.87504148500011
0.495000000000079 14.910413303000041
0.497250000000079 14.983500868999727
0.49950000000008 14.939551300999938
0.50175000000008 14.860945127000377
0.50400000000008 14.897466901999906
0.506250000000081 14.883481749000111
0.508500000000081 14.986528663999707
0.510750000000081 14.972325446000013
0.513000000000082 14.904680162000204
0.515250000000082 15.073055914999713
0.517500000000082 15.086062296000364
0.519750000000083 15.12158073799992
0.522000000000083 15.167171270999916
0.524250000000083 15.171693121999851
0.526500000000084 15.126256450000255
0.528750000000084 15.207895836999796
0.531000000000084 15.168669521000083
0.533250000000084 15.113111354000011
0.535500000000085 15.250339536999945
0.537750000000085 15.130258638000214
0.540000000000085 15.222171294999953
0.542250000000086 15.223292217000107
0.544500000000086 15.249888825999733
0.546750000000086 15.235466029000236
0.549000000000087 15.243076562999704
0.551250000000087 15.227170369000305
0.553500000000087 15.35059807799962
0.555750000000088 15.354485738000221
0.558000000000088 15.437361103000057
0.560250000000088 15.476264821999848
0.562500000000088 15.41306284700022
0.564750000000089 15.4813651569998
0.567000000000089 15.424185943999873
0.569250000000089 15.496870379000029
0.57150000000009 15.504089259000011
0.57375000000009 15.558125130000008
0.57600000000009 15.550009196000246
0.578250000000091 15.569636398000057
0.580500000000091 15.627730249999786
0.582750000000091 15.638647421999849
0.585000000000092 15.69779706899999
0.587250000000092 15.74005111400038
0.589500000000092 15.76870450899969
0.591750000000092 15.738051652000195
0.594000000000093 15.723876112999733
0.596250000000093 15.794346118000249
0.598500000000093 15.820988985999975
0.600750000000094 15.848067868999806
0.603000000000094 15.854126286000337
0.605250000000094 15.878128777999791
0.607500000000095 15.805672956999842
0.609750000000095 15.857761032000326
0.612000000000095 15.883173674999853
0.614250000000096 15.859145078999973
0.616500000000096 15.935767312999815
0.618750000000096 15.950375648000318
0.621000000000096 16.000102751999748
0.623250000000097 15.957246786000269
0.625500000000097 16.019437363999714
0.627750000000097 16.03067752900006
0.630000000000098 15.998847594999916
0.632250000000098 16.03314388300032
0.634500000000098 16.148270614000012
0.636750000000099 16.05498306799973
0.639000000000099 16.159005700000307
0.641250000000099 16.129932405999625
0.6435000000001 16.14467082200008
0.6457500000001 16.19527240100024
0.6480000000001 16.127681174999907
0.6502500000001 16.22653291200004
0.652500000000101 16.211366861999977
0.654750000000101 16.25902915000006
0.657000000000101 16.254274775999875
0.659250000000102 16.32259590900003
0.661500000000102 16.3247541730002
0.663750000000102 16.30034396899964
0.666000000000103 16.295343985000272
0.668250000000103 16.34196271599967
0.670500000000103 16.420596796000154
0.672750000000104 16.392035919000136
0.675000000000104 16.508557284999824
0.677250000000104 16.499370048999936
0.679500000000104 16.45431310899994
0.681750000000105 16.464415214000383
0.684000000000105 16.48010438099982
0.686250000000105 16.45026842900006
0.688500000000106 16.534284156000012
0.690750000000106 16.47789388199999
0.693000000000106 16.55278895599986
0.695250000000107 16.565451752000172
0.697500000000107 16.68175887999996
0.699750000000107 16.64259554199998
0.702000000000108 16.689888713000073
0.704250000000108 16.67786189499975
0.706500000000108 16.656773503000295
0.708750000000108 16.678357160999894
0.711000000000109 16.747604938999757
0.713250000000109 16.67527606600015
0.715500000000109 16.7738469169999
0.71775000000011 16.73783702899982
0.72000000000011 16.77362402700055
0.72225000000011 16.832323486999485
0.724500000000111 16.829723470999852
0.726750000000111 16.909957432000738
0.729000000000111 16.916055709999455
0.731250000000112 16.89791080299983
0.733500000000112 17.0171638490001
0.735750000000112 16.907035402000474
0.738000000000112 16.94131017699965
0.740250000000113 17.091726395000478
0.742500000000113 17.025377957999808
0.744750000000113 17.031038236999848
0.747000000000114 17.128435153000282
0.749250000000114 17.079227475000152
0.751500000000114 17.107416578000084
0.753750000000115 17.118881272999715
0.756000000000115 17.168537673000174
0.758250000000115 17.13304358000005
0.760500000000116 17.193770872999266
0.762750000000116 17.23437462200036
0.765000000000116 17.201226467000197
0.767250000000116 17.201532418999705
0.769500000000117 17.241091517000314
0.771750000000117 17.22086150799987
0.774000000000117 17.265809763000107
0.776250000000118 17.257029319999674
0.778500000000118 17.299980527000116
0.780750000000118 17.268660267000087
0.783000000000119 17.33784033200027
0.785250000000119 17.301347592999264
0.787500000000119 17.33567023700016
0.78975000000012 17.43731616200057
0.79200000000012 17.41021200099931
0.79425000000012 17.37794143500014
0.79650000000012 17.40391378500044
0.798750000000121 17.47016517100019
0.801000000000121 17.41848437199951
0.803250000000121 17.460349255000438
0.805500000000122 17.426069733000077
0.807750000000122 17.504819855999813
0.810000000000122 17.473355989000083
0.812250000000123 17.470489374999488
0.814500000000123 17.501736734000588
0.816750000000123 17.503154295999593
0.819000000000124 17.569895499000268
0.821250000000124 17.565926896999372
0.823500000000124 17.56615217700073
0.825750000000124 17.584178080999664
0.828000000000125 17.55577447700034
0.830250000000125 17.592128061999574
0.832500000000125 17.624837538000065
0.834750000000126 17.665228363000097
0.837000000000126 17.636494377999952
0.839250000000126 17.60285465600009
0.841500000000127 17.667927931999657
0.843750000000127 17.658538649000548
0.846000000000127 17.73803582599976
0.848250000000128 17.734808430000157
0.850500000000128 17.703862462999496
0.852750000000128 17.752735699999903
0.855000000000128 17.677659857000435
0.857250000000129 17.690414740999586
0.859500000000129 17.693838531999972
0.861750000000129 17.70765321500039
0.86400000000013 17.739905952999834
0.86625000000013 17.743229726999743
0.86850000000013 17.773801622000065
0.870750000000131 17.82466908400056
0.873000000000131 17.740516647999357
0.875250000000131 17.875117037000564
0.877500000000132 17.79983761099993
0.879750000000132 17.772095438999713
0.882000000000132 17.791995626000244
0.884250000000132 17.834673573000146
0.886500000000133 17.839287908999722
0.888750000000133 17.84044005600026
0.891000000000133 17.863256972999807
0.893250000000134 17.85030841200023
0.895500000000134 17.900926380999408
0.897750000000134 17.903616546000194
0.900000000000135 17.974308800000472
0.902250000000135 17.83189107399994
0.904500000000135 17.959572536999985
0.906750000000136 17.928576724999402
0.909000000000136 17.966716622000604
0.911250000000136 17.86667536799996
0.913500000000136 17.987579298999663
0.915750000000137 18.031218048000483
0.918000000000137 17.95533802999944
0.920250000000137 18.037609977000102
0.922500000000138 18.054929163999986
0.924750000000138 18.07637161599996
0.927000000000138 18.069656968000345
0.929250000000139 18.022890993000146
0.931500000000139 17.999220367999442
0.933750000000139 18.01806733400008
0.936000000000139 18.076122573000248
0.93825000000014 18.073762607999925
0.94050000000014 18.09573967199958
0.94275000000014 18.03063740900052
0.945000000000141 18.117121579000013
0.947250000000141 18.118915903000016
0.949500000000141 18.087637927000287
0.951750000000142 18.07090086699918
0.954000000000142 18.132170593999945
0.956250000000142 18.07034668200049
0.958500000000143 18.167956641000274
0.960750000000143 18.053339980999226
0.963000000000143 18.07536720799999
0.965250000000143 18.173995820000528
0.967500000000144 18.13640055399992
0.969750000000144 18.132027079999716
0.972000000000144 18.17135669000072
0.974250000000145 18.15907950499968
0.976500000000145 18.103523111999493
0.978750000000145 18.183864718000223
0.981000000000146 18.16803292900022
0.983250000000146 18.148587159999806
0.985500000000146 18.136751173000448
0.987750000000147 18.14575088299989
0.990000000000147 18.142781444999855
0.992250000000147 18.14859167800023
0.994500000000147 18.158165504999488
0.996750000000148 18.18709410700012
0.999000000000148 18.196557926000423
1.00125000000015 18.181845274999432
1.00350000000015 18.1370362990001
1.00575000000015 18.155899045000297
1.00800000000015 18.145026529999996
1.01025000000015 18.17277963200013
1.01250000000015 18.151821194999684
1.01475000000015 18.200465337000423
1.01700000000015 18.19420296699991
1.01925000000015 18.239409863999754
1.02150000000015 18.168218509000326
1.02375000000015 18.15238883799975
1.02600000000015 18.192917911999757
1.02825000000015 18.16127044699988
1.03050000000015 18.161829264000517
1.03275000000015 18.242527714999596
1.03500000000015 18.193526496999766
1.03725000000015 18.145586734000062
1.03950000000015 18.170325869999942
1.04175000000015 18.128018913000233
1.04400000000015 18.109113243999673
1.04625000000015 18.14693765100037
1.04850000000015 18.12968276599986
1.05075000000016 18.166456820999883
1.05300000000016 18.116493126000023
1.05525000000016 18.133242171000347
1.05750000000016 18.13904338700013
1.05975000000016 18.167410668999764
1.06200000000016 18.232167602000118
1.06425000000016 18.165178315999583
1.06650000000016 18.119284315000186
1.06875000000016 18.120263021000028
1.07100000000016 18.096513569999843
1.07325000000016 18.215270474000135
1.07550000000016 18.125398273000428
1.07775000000016 18.156371115000184
1.08000000000016 18.170478377999643
1.08225000000016 18.170581462999507
1.08450000000016 18.104518146000373
1.08675000000016 18.11071384600018
1.08900000000016 18.133901537999918
1.09125000000016 18.141935982000177
1.09350000000016 18.101166276000185
1.09575000000016 18.080656166999688
1.09800000000016 18.182635535999907
1.10025000000016 18.064955498000018
1.10250000000016 18.104573736999555
1.10475000000016 18.09051398400061
1.10700000000016 18.063854042999992
1.10925000000016 18.06405949999953
1.11150000000016 18.118573837999975
1.11375000000016 17.987854841000626
1.11600000000016 18.02984380399994
1.11825000000016 18.033505886000057
1.12050000000016 18.03451402599967
1.12275000000017 18.046172880000086
1.12500000000017 17.984565146000023
1.12725000000017 18.011303561000204
1.12950000000017 17.95015995599988
1.13175000000017 18.0258263300002
1.13400000000017 18.007560095999906
1.13625000000017 17.99734150599943
1.13850000000017 17.97218033900026
1.14075000000017 17.9794976940002
1.14300000000017 17.953700788999413
1.14525000000017 17.927417239000533
1.14750000000017 17.920036937000077
1.14975000000017 17.723001149000083
1.15200000000017 17.699098525999943
1.15425000000017 17.743052255999828
1.15650000000017 17.694380552999974
1.15875000000017 17.66824738699961
1.16100000000017 17.721973115000765
1.16325000000017 17.72488041699944
1.16550000000017 17.69602455600034
1.16775000000017 17.66968065399942
1.17000000000017 17.72298750400023
1.17225000000017 17.683778106999853
1.17450000000017 17.659423367000272
1.17675000000017 17.688654870999926
1.17900000000017 17.662066932000016
1.18125000000017 17.65194321600029
1.18350000000017 17.717862036000042
1.18575000000017 17.704703433999384
1.18800000000017 17.6389090520006
1.19025000000017 17.64454531999945
1.19250000000017 17.701017221000257
1.19475000000017 17.686390842000037
1.19700000000018 17.684250696000163
1.19925000000018 17.67477699600022
1.20150000000018 17.647192000999894
1.20375000000018 17.649112627999784
1.20600000000018 17.72442585800036
1.20825000000018 17.66307868399963
1.21050000000018 17.69559433500035
1.21275000000018 17.70380642500004
1.21500000000018 17.632645131999197
1.21725000000018 17.619285659000525
1.21950000000018 17.63786313499986
1.22175000000018 17.65806408699973
1.22400000000018 17.674773318000007
1.22625000000018 17.611742606000007
1.22850000000018 17.636792771000728
1.23075000000018 17.66222740899957
1.23300000000018 17.592455214999973
1.23525000000018 17.60080869399917
1.23750000000018 17.617339984000864
1.23975000000018 17.646626712999932
1.24200000000018 17.644131827999445
1.24425000000018 17.610276803001398
1.24650000000018 17.619193385999097
1.24875000000018 17.622440282999378
1.25100000000018 17.619818752000356
1.25325000000018 17.588662164000198
1.25550000000018 17.621005809000053
1.25775000000018 17.644211802000427
1.26000000000018 17.589072019000014
1.26225000000018 17.571992613000475
1.26450000000018 17.564653464000003
1.26675000000018 17.607565561998854
1.26900000000019 17.585915986001055
1.27125000000019 17.62804767599846
1.27350000000019 17.63043708800069
1.27575000000019 17.609798097999374
1.27800000000019 17.559685017000447
1.28025000000019 17.524649328001033
1.28250000000019 17.594742830999166
1.28475000000019 17.614415251000537
1.28700000000019 17.627959123999972
1.28925000000019 17.595755980999456
1.29150000000019 17.56499843399979
1.29375000000019 17.576704793000317
1.29600000000019 17.513617365000755
1.29825000000019 17.552356352998686
1.30050000000019 17.557212207000703
1.30275000000019 17.568288208000013
1.30500000000019 17.51468133799972
1.30725000000019 17.519218364001063
1.30950000000019 17.57757797299928
1.31175000000019 17.519775528999162
1.31400000000019 17.523633006001546
1.31625000000019 17.516009518998544
1.31850000000019 17.578454693000822
1.32075000000019 17.56223515199963
1.32300000000019 17.5324179800009
1.32525000000019 17.569565554998917
1.32750000000019 17.56091326800015
1.32975000000019 17.49115486499977
1.33200000000019 17.503650112001196
1.33425000000019 17.579702696999448
1.33650000000019 17.55341348299953
1.33875000000019 17.501593910999873
1.34100000000019 17.475730697000472
1.3432500000002 17.561284170000363
1.3455000000002 17.55448495499877
1.3477500000002 17.473173641001267
1.3500000000002 17.52272052599983
1.3522500000002 17.536575374999302
1.3545000000002 17.49532935699972
1.3567500000002 17.529158979001295
1.3590000000002 17.469016293000095
1.3612500000002 17.539113684999393
1.3635000000002 17.48609014000067
1.3657500000002 17.466470325000046
1.3680000000002 17.55254622299981
1.3702500000002 17.486192782000217
1.3725000000002 17.496144314998674
1.3747500000002 17.515115791000426
1.3770000000002 17.447560111999337
1.3792500000002 17.481567681001252
1.3815000000002 17.52177869699881
1.3837500000002 17.470521725001163
1.3860000000002 17.438690907998534
1.3882500000002 17.440771672001574
1.3905000000002 17.471895429000142
1.3927500000002 17.486135538998496
1.3950000000002 17.40019341700099
1.3972500000002 17.49373264499991
1.3995000000002 17.490720941999825
1.4017500000002 17.42863962299998
1.4040000000002 17.48676570600037
1.4062500000002 17.418507070999112
1.4085000000002 17.478882630000953
1.4107500000002 17.41833578600017
1.4130000000002 17.488957112000207
1.41525000000021 17.49727621999955
1.41750000000021 17.488662578000003
1.41975000000021 17.476864618000036
1.42200000000021 17.488163557000007
1.42425000000021 17.46351846200014
1.42650000000021 17.507385142998828
1.42875000000021 17.47859971300022
1.43100000000021 17.47149724799965
1.43325000000021 17.49538625600144
1.43550000000021 17.53029229099957
1.43775000000021 17.507301884999833
1.44000000000021 17.475184775999878
1.44225000000021 17.517265694999878
1.44450000000021 17.567300187
1.44675000000021 17.46905896499993
1.44900000000021 17.499934175000817
1.45125000000021 17.501918412999657
1.45350000000021 17.511328603999573
1.45575000000021 17.54860970200025
1.45800000000021 17.515034472999105
1.46025000000021 17.51990503900015
1.46250000000021 17.511704808001014
1.46475000000021 17.552935660000003
1.46700000000021 17.46790977799901
1.46925000000021 17.469700704001298
1.47150000000021 17.50804018099916
1.47375000000021 17.502745808000327
1.47600000000021 17.45857159099978
1.47825000000021 17.475646553000843
1.48050000000021 17.499846744000024
1.48275000000021 17.517255726999792
1.48500000000021 17.479556901998876
1.48725000000021 17.45549787100026
1.48950000000022 17.544694684000206
1.49175000000022 17.4823140110002
1.49400000000022 17.46978976199898
1.49625000000022 17.460141717001534
1.49850000000022 17.521040259000074
1.50075000000022 17.4647902050001
1.50300000000022 17.546281921999253
1.50525000000022 17.474826732999645
1.50750000000022 17.48200546299995
1.50975000000022 17.4488175660008
1.51200000000022 17.43829836199984
1.51425000000022 17.484163109998917
1.51650000000022 17.45027692200165
1.51875000000022 17.47407009899871
1.52100000000022 17.50072766500125
1.52325000000022 17.499746279998362
1.52550000000022 17.420565254000394
1.52775000000022 17.447761412000546
1.53000000000022 17.471618940000553
1.53225000000022 17.478197622998778
1.53450000000022 17.43250637700112
1.53675000000022 17.47860084599961
1.53900000000022 17.424698610999258
1.54125000000022 17.47381027099982
1.54350000000022 17.43828286000098
1.54575000000022 17.408105487000284
1.54800000000022 17.44829648099949
1.55025000000022 17.446588583999983
1.55250000000022 17.441071964000002
1.55475000000022 17.439932938999846
1.55700000000022 17.398201497000628
1.55925000000022 17.464372202999584
1.56150000000023 17.485572804000185
1.56375000000023 17.40910734099998
1.56600000000023 17.432122112999423
1.56825000000023 17.39490699899943
1.57050000000023 17.452410288000465
1.57275000000023 17.350930763001088
1.57500000000023 17.407355059998736
1.57725000000023 17.358633462999933
1.57950000000023 17.393604730001243
1.58175000000023 17.360712734000117
1.58400000000023 17.41801085499901
1.58625000000023 17.424069603001044
1.58850000000023 17.394614412998635
1.59075000000023 17.38964536200001
1.59300000000023 17.414930123000886
1.59525000000023 17.40136872400035
1.59750000000023 17.39225082200028
1.59975000000023 17.42434335299913
1.60200000000023 17.349916643999677
1.60425000000023 17.399786415000563
1.60650000000023 17.430754081999112
1.60875000000023 17.394110019000436
1.61100000000023 17.383944877999966
1.61325000000023 17.378578234000088
1.61550000000023 17.377982829999382
1.61775000000023 17.393844006001018
1.62000000000023 17.40815444100008
1.62225000000023 17.3796531579992
1.62450000000023 17.356560050000553
1.62675000000023 17.4129990069996
1.62900000000023 17.54116987999987
1.63125000000023 17.361056245001237
1.63350000000023 17.384813119999308
1.63575000000024 17.374622781000653
1.63800000000024 17.42447771299885
1.64025000000024 17.35593759600124
1.64250000000024 17.374999994999598
1.64475000000024 17.405129351998767
1.64700000000024 17.365373199001624
1.64925000000024 17.373594234999473
1.65150000000024 17.401374131999546
1.65375000000024 17.37033855899972
1.65600000000024 17.34361851200083
1.65825000000024 17.41431428800024
1.66050000000024 17.34097637800005
1.66275000000024 17.44478367800002
1.66500000000024 17.332806204000008
1.66725000000024 17.375607295998634
1.66950000000024 17.346259990001272
1.67175000000024 17.407308772999386
1.67400000000024 17.363150609000513
1.67625000000024 17.392502123999293
1.67850000000024 17.333283433999895
1.68075000000024 17.32571495100092
1.68300000000024 17.35935128299934
1.68525000000024 17.34422626000014
1.68750000000024 17.343517379000332
1.68975000000024 17.336688796998715
1.69200000000024 17.344904139999926
1.69425000000024 17.39197883000088
1.69650000000024 17.287821804000487
1.69875000000024 17.324574430998837
1.70100000000024 17.355932985001346
1.70325000000024 17.369243933999314
1.70550000000024 17.285342929000763
1.70775000000025 17.325355450999268
1.71000000000025 17.286273223000535
1.71225000000025 17.301438245998725
1.71450000000025 17.32153371200002
1.71675000000025 17.26013482200142
1.71900000000025 17.281671351000114
1.72125000000025 17.313925496999218
1.72350000000025 17.30645890699998
1.72575000000025 17.270258794000256
1.72800000000025 17.316037298000083
1.73025000000025 17.278899917999297
1.73250000000025 17.275322221999886
1.73475000000025 17.237610288000724
1.73700000000025 17.243304461999287
1.73925000000025 17.267700852000416
1.74150000000025 17.241876919000788
1.74375000000025 17.267960070999834
1.74600000000025 17.257059558000037
1.74825000000025 17.259889097998894
1.75050000000025 17.256115473001046
1.75275000000025 17.268257530999108
1.75500000000025 17.23660850000124
1.75725000000025 17.21560083499935
1.75950000000025 17.247418503999143
1.76175000000025 17.226052343001356
1.76400000000025 17.23304970999925
1.76625000000025 17.22985897699982
1.76850000000025 17.21641475300021
1.77075000000025 17.25533681699926
1.77300000000025 17.229336377000436
1.77525000000025 17.20245971999975
1.77750000000025 17.185728030000973
1.77975000000025 17.180908524000188
1.78200000000026 17.266873741999007
1.78425000000026 17.207196453000506
1.78650000000026 17.20169364100002
1.78875000000026 17.162913333999313
1.79100000000026 17.224036939000143
1.79325000000026 17.17918661099975
1.79550000000026 17.15633861200149
1.79775000000026 17.21167602299829
1.80000000000026 17.19479876100013
1.80225000000026 17.196233889000723
1.80450000000026 17.179909566000788
1.80675000000026 17.195484889
1.80900000000026 17.1828352550001
1.81125000000026 17.158198384999196
1.81350000000026 17.181542332999015
1.81575000000026 17.144494782000038
1.81800000000026 17.16469194199999
1.82025000000026 17.13151969000137
1.82250000000026 17.128663211999083
1.82475000000026 17.18597075800062
1.82700000000026 17.170612657000675
1.82925000000026 17.149293911999848
1.83150000000026 17.13612420499885
1.83375000000026 17.519704063999598
1.83600000000026 17.543132882001373
1.83825000000026 17.557240995998654
1.84050000000026 17.66268505500011
1.84275000000026 17.641096285000458
1.84500000000026 17.567342853999435
1.84725000000026 17.547951000000467
1.84950000000026 17.575971406000463
1.85175000000026 17.606722628999705
1.85400000000026 17.567785508999805
1.85625000000027 17.600372652999795
1.85850000000027 17.58461124400128
1.86075000000027 17.657343838998713
1.86300000000027 17.477858866999668
1.86525000000027 17.12555374400108
1.86750000000027 17.170446158999766
1.86975000000027 17.533656150000752
1.87200000000027 17.63440627899945
1.87425000000027 17.53999730599935
1.87650000000027 17.54174355900068
1.87875000000027 17.579824008000287
1.88100000000027 17.459519144000296
1.88325000000027 17.076796838999144
1.88550000000027 17.117168848999427
1.88775000000027 17.06794118900143
1.89000000000027 17.468038270999386
1.89225000000027 17.375955530000283
1.89450000000027 17.349522483000328
1.89675000000027 17.065041344998463
1.89900000000027 17.11452219200146
1.90125000000027 17.39472233199922
1.90350000000027 17.447726073000013
1.90575000000027 17.394456891999653
1.90800000000027 17.477823367000383
1.91025000000027 17.488808174999576
1.91250000000027 17.347182499001065
1.91475000000027 16.999700217998907
1.91700000000027 17.049554107001313
1.91925000000027 17.169515957999465
1.92150000000027 17.2921423530006
1.92375000000027 17.360928397998578
1.92600000000027 17.374577190999844
1.92825000000028 17.411860619000436
1.93050000000028 17.40670806200069
1.93275000000028 17.43212205800046
1.93500000000028 17.074147890998574
1.93725000000028 17.044955674000448
1.93950000000028 17.03851793099966
1.94175000000028 17.128379289000804
1.94400000000028 16.991764305999823
1.94625000000028 17.029563406000307
1.94850000000028 16.995628106000368
1.95075000000028 17.04654268899867
1.95300000000028 17.005616335000013
1.95525000000028 17.017323267000393
1.95750000000028 17.099779046999174
1.95975000000028 16.95653197500178
1.96200000000028 16.98926554999889
1.96425000000028 16.948565190999943
1.96650000000028 20.427586896999856
1.96875000000028 19.397888127999977
1.97100000000028 17.30530881699997
1.97325000000028 16.98558021200006
1.97550000000028 17.013306303000718
1.97775000000028 17.00659524799994
1.98000000000028 16.95947804199932
1.98225000000028 16.91204995500084
1.98450000000028 16.92605100000037
1.98675000000028 16.9592550139987
1.98900000000028 16.96473518499988
1.99125000000028 16.880740063001213
1.99350000000028 16.87294962499982
1.99575000000028 16.974888773000202
1.99800000000028 16.90463959399858
2.00025000000028 16.91596428000048
2.00250000000029 16.90649565900094
2.00475000000029 16.891251019000265
2.00700000000029 16.91709209599867
2.00925000000029 16.931541104000644
2.01150000000029 16.948233379000158
2.01375000000029 16.924088468000264
2.01600000000029 16.88775954799894
2.01825000000029 16.905588186000386
2.02050000000029 16.933916805999615
2.02275000000029 16.941034900000886
2.02500000000029 16.951316925000356
2.02725000000029 16.896848940999917
2.02950000000029 16.914615882998987
2.03175000000029 16.87883582900031
2.03400000000029 16.860847173000366
2.03625000000029 16.903387719999955
2.03850000000029 16.926984395000545
2.04075000000029 16.881458996998845
2.0430000000003 16.879631285999494
2.0452500000003 16.895257690001017
2.0475000000003 16.908143835999
2.0497500000003 16.870860168000945
2.0520000000003 16.935186231999978
2.0542500000003 16.884986660999857
2.0565000000003 16.886435038000855
2.0587500000003 16.89479828399999
2.0610000000003 16.851927267000065
2.0632500000003 16.87230266199913
2.0655000000003 16.88284481899973
2.0677500000003 16.858479054999407
2.0700000000003 16.87868086400158
2.0722500000003 16.81780513800004
2.0745000000003 16.883492194998325
2.0767500000003 16.856891503000952
2.0790000000003 16.807513708999977
2.0812500000003 16.81497656099964
2.0835000000003 16.85760952199962
2.08575000000031 16.868327593001595
2.08800000000031 16.86086877499838
2.09025000000031 16.91412763400149
2.09250000000031 16.836991947999195
2.09475000000031 16.818756123999265
2.09700000000031 16.827422747001037
2.09925000000031 16.853391966000345
2.10150000000031 16.837457865000033
2.10375000000031 16.798983550999765
2.10600000000031 16.82362582099995
2.10825000000031 16.8228738050002
2.11050000000031 16.84812839299957
2.11275000000031 16.82240055500006
2.11500000000031 16.78761769799894
2.11725000000031 16.84850212100173
2.11950000000031 16.80968037599996
2.12175000000031 16.80570877899845
2.12400000000031 16.964786372000162
2.12625000000031 16.772316103000776
2.12850000000032 16.87342789200011
2.13075000000032 16.811003908998828
2.13300000000032 16.754303104000428
2.13525000000032 16.80904782700054
2.13750000000032 16.775477572000455
2.13975000000032 16.779117991998646
2.14200000000032 16.805537643000207
2.14425000000032 16.819578672000716
2.14650000000032 16.748528890999296
2.14875000000032 16.77336612700128
2.15100000000032 16.765738899999633
2.15325000000032 16.75325788400005
2.15550000000032 16.751274947999264
2.15775000000032 16.75923195500036
2.16000000000032 16.73256654800025
2.16225000000032 16.74739290599973
2.16450000000032 16.706611813000563
2.16675000000032 16.759288623999964
2.16900000000032 16.72831739100002
2.17125000000033 16.763667852999788
2.17350000000033 16.74473238199971
2.17575000000033 16.807389972000237
2.17800000000033 16.70592238000063
2.18025000000033 16.70910385999923
2.18250000000033 16.79945815300016
2.18475000000033 16.82250468500024
2.18700000000033 16.799799536000137
2.18925000000033 16.839601612999104
2.19150000000033 16.81197023599998
2.19375000000033 16.826805901000625
2.19600000000033 16.71982495299926
2.19825000000033 16.719669271000384
2.20050000000033 16.687097607000396
2.20275000000033 16.659133360999476
2.20500000000033 16.65624530000059
2.20725000000033 16.85056928999984
2.20950000000033 16.842420154000138
2.21175000000033 16.69740928600004
2.21400000000034 16.66017455600013
2.21625000000034 16.77446538899858
2.21850000000034 16.809310678001566
2.22075000000034 16.835407171000043
2.22300000000034 16.816713060999973
2.22525000000034 16.821031269999366
2.22750000000034 16.885155452000618
2.22975000000034 16.734690809998938
2.23200000000034 16.73442392400102
2.23425000000034 16.717235925998466
2.23650000000034 16.700795016000484
2.23875000000034 16.733525382000153
2.24100000000034 16.695693355000913
2.24325000000034 16.676303340998857
2.24550000000034 16.690361721000954
2.24775000000034 16.68217722099871
2.25000000000034 16.65105399800086
2.25225000000034 16.648663514999498
2.25450000000034 16.68530768600067
2.25675000000035 16.628011189999597
2.25900000000035 16.641734969000026
2.26125000000035 16.60261858800004
2.26350000000035 16.614825336999274
2.26575000000035 16.668515439001567
2.26800000000035 16.641496080999786
2.27025000000035 16.647871687999213
2.27250000000035 16.59857084199939
2.27475000000035 16.596641134001402
2.27700000000035 16.64442935199986
2.27925000000035 16.624302639000234
2.28150000000035 16.534026039998935
2.28375000000035 16.603095688000394
2.28600000000035 16.59809918999963
2.28825000000035 16.590832027999568
2.29050000000035 16.549620808000327
2.29275000000035 16.585486358000708
2.29500000000035 16.563119047999862
2.29725000000035 16.589969001999634
2.29950000000036 16.570430674000818
2.30175000000036 16.59975141599898
2.30400000000036 16.56843975999982
2.30625000000036 16.544166260002385
2.30850000000036 16.546188243999495
2.31075000000036 16.591823790997296
2.31300000000036 16.55459026400058
2.31525000000036 16.512839042999985
2.31750000000036 16.490634051002417
2.31975000000036 16.613326126000175
2.32200000000036 16.47771074999764
2.32425000000036 16.49439459200221
2.32650000000036 16.486956130996987
2.32875000000036 16.46112222100055
2.33100000000036 16.473908689000382
2.33325000000036 16.56073768799979
2.33550000000036 16.610350867998932
2.33775000000036 16.587879877002706
2.34000000000036 16.636739719000616
2.34225000000037 16.64761976599766
2.34450000000037 16.653690749000816
2.34675000000037 16.534272332999535
2.34900000000037 16.468374970001605
2.35125000000037 16.475473782000336
2.35350000000037 16.44600191799691
2.35575000000037 16.458303737003007
2.35800000000037 16.428568641997117
2.36025000000037 16.480647314001544
2.36250000000037 16.439854993001063
2.36475000000037 16.42018547099724
2.36700000000037 16.444878682999843
2.36925000000037 16.45304170900272
2.37150000000037 16.452525419997983
2.37375000000037 16.452975300002436
2.37600000000037 16.457800537998992
2.37825000000037 16.4131660009989
2.38050000000037 16.499876396999753
2.38275000000037 16.429234129001998
2.38500000000038 16.4778523879977
2.38725000000038 16.424490335000883
2.38950000000038 16.44157038100093
2.39175000000038 16.43475130599836
2.39400000000038 16.447610401999555
2.39625000000038 16.415058657999907
2.39850000000038 16.397135169001558
2.40075000000038 16.40716189199884
2.40300000000038 16.43672207200143
2.40525000000038 16.444907525998133
2.40750000000038 16.38245297300091
2.40975000000038 16.41204525500143
2.41200000000038 16.368202251000184
2.41425000000038 16.40170281799874
2.41650000000038 16.369999099999404
2.41875000000038 16.382603119000123
2.42100000000038 16.39483695099989
2.42325000000038 16.35817126099937
2.42550000000039 16.38010194800154
2.42775000000039 16.330838309000683
2.43000000000039 16.33320343000014
2.43225000000039 16.293575450999924
2.43450000000039 16.310749428001145
2.43675000000039 16.288312170996505
2.43900000000039 16.31728173100055
2.44125000000039 16.28178121900055
2.44350000000039 16.318026097000256
2.44575000000039 16.31655028900059
2.44800000000039 16.294449056000303
2.45025000000039 16.293341100998077
2.45250000000039 16.338557104001666
2.45475000000039 16.31811259999813
2.45700000000039 16.281745492000482
2.45925000000039 16.295280410002306
2.46150000000039 16.345655785997224
2.46375000000039 16.312867870001355
2.46600000000039 16.326585614999203
2.4682500000004 16.31290257600267
2.4705000000004 16.319887187997665
2.4727500000004 16.38218709600187
2.4750000000004 16.797594888997992
2.4772500000004 16.77148284500072
2.4795000000004 16.72436668500086
2.4817500000004 16.288264544000413
2.4840000000004 16.340700524997374
2.4862500000004 16.290307399001904
2.4885000000004 16.296979386999737
2.4907500000004 16.269018211998628
2.4930000000004 16.27374722800232
2.4952500000004 16.26081341799727
2.4975000000004 16.437147671000275


==> Images/Results/sourcebeam_timesteptimes_ref_pmm10.txt <==
t steptime
0.0 0.015546027999999996
0.00225000000000035 0.016561054000000006
0.0045000000000007 0.017137578
0.00675000000000106 0.018318882999999994
0.00900000000000141 0.018865341000000008
0.0112500000000018 0.019758354000000006
0.0135000000000021 0.020239747000000002
0.0157500000000025 0.021283017999999987
0.0180000000000028 0.021943080000000004
0.0202500000000032 0.022240411999999987
0.0225000000000035 0.023387355
0.0247500000000039 0.02371110600000001
0.0270000000000042 0.024626181999999996
0.0292500000000046 0.025712979999999996
0.0315000000000049 0.02626748099999998
0.0337500000000053 0.026709450000000023
0.0360000000000056 0.027218656000000008
0.038250000000006 0.028238494000000003
0.0405000000000063 0.02910282399999997
0.0427500000000067 0.029594036000000046
0.045000000000007 0.029657357999999967
0.0472500000000074 0.02993032699999998
0.0495000000000077 0.030324316000000073
0.0517500000000081 0.030895504999999934
0.0540000000000084 0.031355765000000035
0.0562500000000088 0.03209889399999999
0.0585000000000091 0.03273522699999998
0.0607500000000095 0.033478913000000055
0.0630000000000098 0.033752742999999974
0.0652500000000102 0.03371297299999998
0.0675000000000105 0.03468500100000005
0.0697500000000109 0.034744145999999976
0.0720000000000112 0.03486463500000003
0.0742500000000116 0.03589139199999991
0.0765000000000119 0.036508333000000004
0.0787500000000123 0.03700016100000014
0.0810000000000126 0.036693893999999894
0.083250000000013 0.03763621000000006
0.0855000000000133 0.037925717999999886
0.0877500000000137 0.038203412999999964
0.090000000000014 0.03869436100000012
0.0922500000000143 0.038849466000000055
0.0945000000000147 0.03957079699999988
0.096750000000015 0.03979515300000003
0.0990000000000154 0.04032142900000002
0.101250000000016 0.04004757899999989
0.103500000000016 0.04118856800000015
0.105750000000016 0.04158659599999992
0.108000000000017 0.04182002699999998
0.110250000000017 0.04280608500000005
0.112500000000017 0.04346086400000004
0.114750000000018 0.04370325500000005
0.117000000000018 0.04436591999999995
0.119250000000019 0.04510179999999986
0.121500000000019 0.04468199500000014
0.123750000000019 0.04579540500000001
0.12600000000002 0.04562337900000002
0.12825000000002 0.04708284099999993
0.13050000000002 0.04664379399999996
0.132750000000021 0.04737474499999994
0.135000000000021 0.04813081600000002
0.137250000000021 0.04795390399999988
0.139500000000022 0.04792950400000029
0.141750000000022 0.04864478099999969
0.144000000000022 0.04923031
0.146250000000023 0.05006375800000029
0.148500000000023 0.049717396000000136
0.150750000000024 0.05039232399999971
0.153000000000024 0.050661866
0.155250000000024 0.051294249000000125
0.157500000000025 0.05137154499999985
0.159750000000025 0.051434083000000186
0.162000000000025 0.05209273000000003
0.164250000000026 0.052307764000000034
0.166500000000026 0.05265269199999967
0.168750000000026 0.053427592000000246
0.171000000000027 0.052232560999999844
0.173250000000027 0.05242698599999995
0.175500000000028 0.051893973999999954
0.177750000000028 0.051724412
0.180000000000028 0.05221407000000022
0.182250000000029 0.052765346999999796
0.184500000000029 0.052351908000000336
0.186750000000029 0.05291286599999978
0.18900000000003 0.05234316200000011
0.19125000000003 0.052984492999999855
0.19350000000003 0.052916758000000286
0.195750000000031 0.05399431599999982
0.198000000000031 0.05391227399999998
0.200250000000032 0.053624864000000105
0.202500000000032 0.0537305589999999
0.204750000000032 0.05465220999999998
0.207000000000033 0.054194718999999836
0.209250000000033 0.053862716000000255
0.211500000000033 0.05473872299999982
0.213750000000034 0.05528610200000017
0.216000000000034 0.05493147000000009
0.218250000000034 0.054823305999999405
0.220500000000035 0.055431915000000664
0.222750000000035 0.05524755599999942
0.225000000000036 0.05567710800000025
0.227250000000036 0.055900880000000264
0.229500000000036 0.055588539999999576
0.231750000000037 0.05609707600000036
0.234000000000037 0.05620967000000032
0.236250000000037 0.05685332399999954
0.238500000000038 0.05695717399999989
0.240750000000038 0.05639659599999991
0.243000000000038 0.056222255000000665
0.245250000000039 0.05687773599999968
0.247500000000039 0.05699827100000032
0.24975000000004 0.056924657999999795
0.25200000000004 0.057927934999999486
0.25425000000004 0.05719875800000018
0.256500000000041 0.0584611129999999
0.258750000000041 0.057689319000000516
0.261000000000041 0.05881879699999981
0.263250000000042 0.05823738700000014
0.265500000000042 0.059321545999999614
0.267750000000042 0.058354908000000094
0.270000000000043 0.05938238899999959
0.272250000000043 0.05942546700000051
0.274500000000044 0.05912493699999999
0.276750000000044 0.059710063999999896
0.279000000000044 0.059036034000000015
0.281250000000045 0.05996484000000013
0.283500000000045 0.06002808199999965
0.285750000000045 0.06081126800000014
0.288000000000046 0.059491275000000066
0.290250000000046 0.06064430999999981
0.292500000000046 0.05999620800000027
0.294750000000047 0.06108366399999987
0.297000000000047 0.061033402000000514
0.299250000000048 0.060933597000000006
0.301500000000048 0.060834635999999165
0.303750000000048 0.06131955600000083
0.306000000000049 0.06159330199999946
0.308250000000049 0.06153560899999988
0.310500000000049 0.06122505200000017
0.31275000000005 0.062160693000000045
0.31500000000005 0.06194937899999964
0.31725000000005 0.06206401300000053
0.319500000000051 0.06212987500000011
0.321750000000051 0.06221969999999999
0.324000000000052 0.06203423299999944
0.326250000000052 0.06281327000000037
0.328500000000052 0.0623877610000001
0.330750000000053 0.06278098700000001
0.333000000000053 0.0621979829999999
0.335250000000053 0.062321786000000046
0.337500000000054 0.06251212100000014
0.339750000000054 0.06286956499999974
0.342000000000054 0.06324246199999983
0.344250000000055 0.06327677900000062
0.346500000000055 0.06281796299999964
0.348750000000056 0.06289317899999958
0.351000000000056 0.06273674600000057
0.353250000000056 0.06338886799999965
0.355500000000057 0.06356638300000039
0.357750000000057 0.0634028829999993
0.360000000000057 0.06346147000000002
0.362250000000058 0.06360725499999997
0.364500000000058 0.06328450600000046
0.366750000000058 0.06279062900000021
0.369000000000059 0.06230113499999934
0.371250000000059 0.06298362999999974
0.37350000000006 0.06291619400000137
0.37575000000006 0.06315324299999858
0.37800000000006 0.06340435700000135
0.380250000000061 0.06312833600000012
0.382500000000061 0.06359712499999937
0.384750000000061 0.06379484099999999
0.387000000000062 0.06301635300000008
0.389250000000062 0.06363342899999935
0.391500000000062 0.06454882600000111
0.393750000000063 0.0634437289999994
0.396000000000063 0.06247422000000036
0.398250000000063 0.06312953700000001
0.400500000000064 0.06281051999999931
0.402750000000064 0.06315221500000057
0.405000000000065 0.06279148800000023
0.407250000000065 0.06271389900000024
0.409500000000065 0.0632079000000001
0.411750000000066 0.06328931899999901
0.414000000000066 0.06286841100000018
0.416250000000066 0.0631953799999998
0.418500000000067 0.06440193699999952
0.420750000000067 0.06426916700000085
0.423000000000067 0.06265806999999946
0.425250000000068 0.06252184700000107
0.427500000000068 0.06416209899999892
0.429750000000069 0.06294892300000043
0.432000000000069 0.06277315500000036
0.434250000000069 0.06289716899999931
0.43650000000007 0.06284545000000108
0.43875000000007 0.06298705199999866
0.44100000000007 0.06305328200000027
0.443250000000071 0.06278773700000073
0.445500000000071 0.06338372899999989
0.447750000000071 0.06292082399999899
0.450000000000072 0.06344247700000061
0.452250000000072 0.06321774999999974
0.454500000000073 0.06457809299999973
0.456750000000073 0.06372897000000144
0.459000000000073 0.06382038899999998
0.461250000000074 0.06547675599999891
0.463500000000074 0.06494893200000007
0.465750000000074 0.06342772500000038
0.468000000000075 0.0649525870000005
0.470250000000075 0.06321615699999938
0.472500000000075 0.06337900099999949
0.474750000000076 0.06357598900000028
0.477000000000076 0.06324801200000074
0.479250000000077 0.06397693599999954
0.481500000000077 0.06370722499999992
0.483750000000077 0.0640753459999992
0.486000000000078 0.06372168200000061
0.488250000000078 0.06367994700000068
0.490500000000078 0.06487566399999878
0.492750000000079 0.06413953300000053
0.495000000000079 0.06388575899999971
0.497250000000079 0.06352296900000098
0.49950000000008 0.06410190099999902
0.50175000000008 0.06401900100000013
0.50400000000008 0.06494807800000046
0.506250000000081 0.06321510899999971
0.508500000000081 0.06431563800000006
0.510750000000081 0.06379915499999989
0.513000000000082 0.06457571600000023
0.515250000000082 0.06355910899999984
0.517500000000082 0.0645756189999993
0.519750000000083 0.06424872000000015
0.522000000000083 0.0642289610000013
0.524250000000083 0.06427379699999847
0.526500000000084 0.06411202400000171
0.528750000000084 0.06623537499999976
0.531000000000084 0.06421853500000019
0.533250000000084 0.06404100199999974
0.535500000000085 0.06431868299999977
0.537750000000085 0.06519296199999935
0.540000000000085 0.06434489899999996
0.542250000000086 0.06568468100000047
0.544500000000086 0.0643420920000004
0.546750000000086 0.06464269800000011
0.549000000000087 0.06445877899999886
0.551250000000087 0.0647278250000003
0.553500000000087 0.06424203499999948
0.555750000000088 0.06438249900000059
0.558000000000088 0.064234656
0.560250000000088 0.0648642180000003
0.562500000000088 0.06499020300000069
0.564750000000089 0.06458728199999975
0.567000000000089 0.06474492999999981
0.569250000000089 0.06573347900000037
0.57150000000009 0.06496022199999985
0.57375000000009 0.06617042099999892
0.57600000000009 0.06523152100000118
0.578250000000091 0.06574224499999914
0.580500000000091 0.06485814200000029
0.582750000000091 0.0657197630000006
0.585000000000092 0.06534999399999997
0.587250000000092 0.06590980200000018
0.589500000000092 0.06537008999999827
0.591750000000092 0.06578143000000125
0.594000000000093 0.06516116899999957
0.596250000000093 0.06523964400000004
0.598500000000093 0.06657531199999944
0.600750000000094 0.0652953949999997
0.603000000000094 0.06555070100000115
0.605250000000094 0.06532340499999911
0.607500000000095 0.06576183499999999
0.609750000000095 0.06539742300000029
0.612000000000095 0.06627883300000015
0.614250000000096 0.06548533900000031
0.616500000000096 0.06560631299999997
0.618750000000096 0.06568969199999941
0.621000000000096 0.06573900800000132
0.623250000000097 0.06610274699999863
0.625500000000097 0.06570491899999986
0.627750000000097 0.06568299700000146
0.630000000000098 0.06580228399999832
0.632250000000098 0.06628642800000151
0.634500000000098 0.06575109499999954
0.636750000000099 0.06625613799999996
0.639000000000099 0.06619407700000046
0.641250000000099 0.06662045099999858
0.6435000000001 0.0662421980000012
0.6457500000001 0.06633881900000027
0.6480000000001 0.06688371499999768
0.6502500000001 0.06653393800000273
0.652500000000101 0.06604348799999826
0.654750000000101 0.06693604100000172
0.657000000000101 0.06653991599999998
0.659250000000102 0.06687030499999835
0.661500000000102 0.06689859300000123
0.663750000000102 0.06721064899999973
0.666000000000103 0.06678779099999943
0.668250000000103 0.06729186200000115
0.670500000000103 0.06750703099999811
0.672750000000104 0.06813709200000062
0.675000000000104 0.06801141300000069
0.677250000000104 0.06714991899999845
0.679500000000104 0.06832716200000277
0.681750000000105 0.0680369189999972
0.684000000000105 0.06865928300000235
0.686250000000105 0.06840391399999746
0.688500000000106 0.06978900800000076
0.690750000000106 0.06899616600000158
0.693000000000106 0.06933729
0.695250000000107 0.0693358549999985
0.697500000000107 0.07018940700000087
0.699750000000107 0.0711327070000003
0.702000000000108 0.06903477599999874
0.704250000000108 0.06879543700000212
0.706500000000108 0.0689353199999978
0.708750000000108 0.06988398300000043
0.711000000000109 0.0700859350000016
0.713250000000109 0.06981426899999832
0.715500000000109 0.0695723319999999
0.71775000000011 0.06922331400000203
0.72000000000011 0.07074361099999749
0.72225000000011 0.07010422700000163
0.724500000000111 0.06999372299999962
0.726750000000111 0.07063628599999916
0.729000000000111 0.0703598740000011
0.731250000000112 0.07039748999999773
0.733500000000112 0.0706614500000029
0.735750000000112 0.07100601599999834
0.738000000000112 0.07040089000000194
0.740250000000113 0.07107388999999742
0.742500000000113 0.07048311500000182
0.744750000000113 0.07146271699999929
0.747000000000114 0.07185720300000042
0.749250000000114 0.07135436000000084
0.751500000000114 0.07154871499999871
0.753750000000115 0.071111547000001
0.756000000000115 0.07118686199999757
0.758250000000115 0.07276716800000216
0.760500000000116 0.07265037499999849
0.762750000000116 0.07115696600000021
0.765000000000116 0.07162057600000082
0.767250000000116 0.07177220199999823
0.769500000000117 0.07151467100000275
0.771750000000117 0.07183535000000063
0.774000000000117 0.07167497499999698
0.776250000000118 0.07184752000000216
0.778500000000118 0.07172826799999754
0.780750000000118 0.07145565400000109
0.783000000000119 0.071353521999999
0.785250000000119 0.07162388600000114
0.787500000000119 0.07142345500000147
0.78975000000012 0.07071201099999769
0.79200000000012 0.07201693700000078
0.79425000000012 0.0733070429999998
0.79650000000012 0.07164040400000005
0.798750000000121 0.07179269699999935
0.801000000000121 0.07166836900000106
0.803250000000121 0.07270677600000042
0.805500000000122 0.0719490829999998
0.807750000000122 0.07239013499999913
0.810000000000122 0.07251952200000034
0.812250000000123 0.07278511600000215
0.814500000000123 0.0725652409999995
0.816750000000123 0.07229135000000042
0.819000000000124 0.07255381199999889
0.821250000000124 0.07322704599999952
0.823500000000124 0.07258049900000074
0.825750000000124 0.07169039999999782
0.828000000000125 0.07331355100000181
0.830250000000125 0.07251629800000003
0.832500000000125 0.07239618299999862
0.834750000000126 0.07264721800000018
0.837000000000126 0.07337084399999938
0.839250000000126 0.07259769100000213
0.841500000000127 0.07316803299999819
0.843750000000127 0.07295440400000075
0.846000000000127 0.07327665700000097
0.848250000000128 0.07259137299999807
0.850500000000128 0.07258681900000141
0.852750000000128 0.07399848800000086
0.855000000000128 0.07354101099999966
0.857250000000129 0.07347432399999931
0.859500000000129 0.07336424200000025
0.861750000000129 0.07323079200000038
0.86400000000013 0.07435617599999844
0.86625000000013 0.07391418000000272
0.86850000000013 0.07432888599999998
0.870750000000131 0.07408105099999673
0.873000000000131 0.07349978000000235
0.875250000000131 0.07420205100000032
0.877500000000132 0.07327566100000027
0.879750000000132 0.07370521999999724
0.882000000000132 0.07425135100000091
0.884250000000132 0.07364812800000209
0.886500000000133 0.07395907999999807
0.888750000000133 0.07435368500000195
0.891000000000133 0.07393883599999995
0.893250000000134 0.07369039700000002
0.895500000000134 0.07519400300000001
0.897750000000134 0.07459086999999798
0.900000000000135 0.07424323000000044
0.902250000000135 0.07380399699999884
0.904500000000135 0.07445091399999981
0.906750000000136 0.07454918200000193
0.909000000000136 0.07474807899999902
0.911250000000136 0.0753473910000011
0.913500000000136 0.07358581199999747
0.915750000000137 0.07389956100000106
0.918000000000137 0.07504700800000208
0.920250000000137 0.07408656699999838
0.922500000000138 0.07524053299999878
0.924750000000138 0.07444512000000003
0.927000000000138 0.07448566500000098
0.929250000000139 0.07483796800000064
0.931500000000139 0.07416452600000056
0.933750000000139 0.07428165500000006
0.936000000000139 0.07586730599999925
0.93825000000014 0.07469545100000019
0.94050000000014 0.07450363199999899
0.94275000000014 0.07434645900000092
0.945000000000141 0.07488847100000129
0.947250000000141 0.07519637999999773
0.949500000000141 0.0747322340000025
0.951750000000142 0.07544812999999806
0.954000000000142 0.07549568399999984
0.956250000000142 0.0756623800000007
0.958500000000143 0.07407576099999957
0.960750000000143 0.07531185399999885
0.963000000000143 0.07479523499999985
0.965250000000143 0.07469766900000252
0.967500000000144 0.07572659999999942
0.969750000000144 0.07514069399999812
0.972000000000144 0.07515741400000309
0.974250000000145 0.07576565299999771
0.976500000000145 0.07478488399999961
0.978750000000145 0.07543052200000133
0.981000000000146 0.07466725200000113
0.983250000000146 0.07501146299999917
0.985500000000146 0.07482700399999942
0.987750000000147 0.07452560300000144
0.990000000000147 0.07494138499999892
0.992250000000147 0.07580797299999986
0.994500000000147 0.0743461709999984
0.996750000000148 0.07538043000000272
0.999000000000148 0.07413439999999838
1.00125000000015 0.07541134199999888
1.00350000000015 0.07498287900000022
1.00575000000015 0.07483753800000059
1.00800000000015 0.07491708599999924
1.01025000000015 0.0753163739999998
1.01250000000015 0.07529209800000203
1.01475000000015 0.07444490399999992
1.01700000000015 0.07523904299999984
1.01925000000015 0.0745203640000014
1.02150000000015 0.0746918509999972
1.02375000000015 0.07440816600000133
1.02600000000015 0.07397458599999851
1.02825000000015 0.07366903100000144
1.03050000000015 0.0741934019999988
1.03275000000015 0.07431486100000129
1.03500000000015 0.07520159899999967
1.03725000000015 0.0745027190000016
1.03950000000015 0.07485326699999817
1.04175000000015 0.07437716100000102
1.04400000000015 0.0746076759999994
1.04625000000015 0.07418276900000009
1.04850000000015 0.07444874500000154
1.05075000000016 0.07327996499999756
1.05300000000016 0.07417874200000085
1.05525000000016 0.07433793599999916
1.05750000000016 0.07388436200000115
1.05975000000016 0.07374711699999992
1.06200000000016 0.07379909899999859
1.06425000000016 0.07397010800000103
1.06650000000016 0.07592965199999924
1.06875000000016 0.07498119299999928
1.07100000000016 0.07317991400000068
1.07325000000016 0.0735278120000018
1.07550000000016 0.0733015179999974
1.07775000000016 0.07282185900000115
1.08000000000016 0.0728178409999991
1.08225000000016 0.07360040900000087
1.08450000000016 0.073436571000002
1.08675000000016 0.07331841099999892
1.08900000000016 0.07254790400000033
1.09125000000016 0.0731928350000004
1.09350000000016 0.07222241299999865
1.09575000000016 0.07302601600000003
1.09800000000016 0.07309187699999953
1.10025000000016 0.07289786500000162
1.10250000000016 0.07335249299999802
1.10475000000016 0.07275289100000037
1.10700000000016 0.073040357
1.10925000000016 0.07214177500000218
1.11150000000016 0.07283749399999806
1.11375000000016 0.0727009520000017
1.11600000000016 0.07272001299999786
1.11825000000016 0.07285557100000162
1.12050000000016 0.07198964799999885
1.12275000000017 0.07257525200000003
1.12500000000017 0.07155921100000029
1.12725000000017 0.07170985400000163
1.12950000000017 0.0713782899999984
1.13175000000017 0.07147267199999874
1.13400000000017 0.0717541060000002
1.13625000000017 0.07151526900000249
1.13850000000017 0.07124381199999874
1.14075000000017 0.07153554399999962
1.14300000000017 0.07079372000000106
1.14525000000017 0.07176904299999975
1.14750000000017 0.07084541100000052
1.14975000000017 0.07098000100000235
1.15200000000017 0.07069606799999661
1.15425000000017 0.07118220699999966
1.15650000000017 0.07073370199999829
1.15875000000017 0.07114031600000459
1.16100000000017 0.07070660799999473
1.16325000000017 0.07045795900000229
1.16550000000017 0.07101567699999833
1.16775000000017 0.07033580899999947
1.17000000000017 0.07066096700000202
1.17225000000017 0.07061452800000012
1.17450000000017 0.07076396299999743
1.17675000000017 0.0708498629999994
1.17900000000017 0.07028671600000536
1.18125000000017 0.07109123400000072
1.18350000000017 0.07029502999999693
1.18575000000017 0.07073849200000382
1.18800000000017 0.07085480799999999
1.19025000000017 0.07080141899999859
1.19250000000017 0.07078251200000096
1.19475000000017 0.07066470499999866
1.19700000000018 0.07095580600000062
1.19925000000018 0.07061750100000097
1.20150000000018 0.07104046899999616
1.20375000000018 0.0710671430000005
1.20600000000018 0.07109938500000368
1.20825000000018 0.0716442769999972
1.21050000000018 0.070480332999999
1.21275000000018 0.07133716700000292
1.21500000000018 0.07098711699999427
1.21725000000018 0.07121156100000547
1.21950000000018 0.07075448899999515
1.22175000000018 0.07104271500000436
1.22400000000018 0.07083154699999739
1.22625000000018 0.07107736500000073
1.22850000000018 0.07164501199999762
1.23075000000018 0.07087325700000235
1.23300000000018 0.07119498299999805
1.23525000000018 0.07108138299999922
1.23750000000018 0.07166336200000245
1.23975000000018 0.07083006500000266
1.24200000000018 0.07166035199999499
1.24425000000018 0.07105051900000348
1.24650000000018 0.07117810500000132
1.24875000000018 0.07163512300000008
1.25100000000018 0.07135828799999899
1.25325000000018 0.07125611099999674
1.25550000000018 0.07073314699999855
1.25775000000018 0.07182033400000165
1.26000000000018 0.07136450500000535
1.26225000000018 0.07100638299999673
1.26450000000018 0.07113959099999789
1.26675000000018 0.07091602300000233
1.26900000000019 0.07113904300000229
1.27125000000019 0.07128523699999789
1.27350000000019 0.07136024700000121
1.27575000000019 0.07131002699999556
1.27800000000019 0.07113352700000064
1.28025000000019 0.0716076060000006
1.28250000000019 0.07069796000000395
1.28475000000019 0.07124176699999651
1.28700000000019 0.07088464000000272
1.28925000000019 0.07106360199999529
1.29150000000019 0.07121724200000301
1.29375000000019 0.07079239099999768
1.29600000000019 0.07140679200000477
1.29825000000019 0.07058659799999845
1.30050000000019 0.07110660200000041
1.30275000000019 0.07126999300000136
1.30500000000019 0.07112996599999377
1.30725000000019 0.07126693500000414
1.30950000000019 0.07059106799999881
1.31175000000019 0.0714254359999984
1.31400000000019 0.07138125800000239
1.31625000000019 0.07109960999999743
1.31850000000019 0.07101090900000173
1.32075000000019 0.07985967700000174
1.32300000000019 0.07195786700000184
1.32525000000019 0.0716047660000001
1.32750000000019 0.07172432599999468
1.32975000000019 0.0715756970000001
1.33200000000019 0.07230510300000503
1.33425000000019 0.07138717899999847
1.33650000000019 0.0719727139999975
1.33875000000019 0.07214106200000003
1.34100000000019 0.07119512900000302
1.3432500000002 0.07143967300000043
1.3455000000002 0.07418501599999416
1.3477500000002 0.07546984700000081
1.3500000000002 0.07590230400000308
1.3522500000002 0.075379685999998
1.3545000000002 0.07575375500000092
1.3567500000002 0.07582481699999732
1.3590000000002 0.07604028700000498
1.3612500000002 0.07511516099999938
1.3635000000002 0.07431796200000207
1.3657500000002 0.07633851699999639
1.3680000000002 0.0759507940000006
1.3702500000002 0.07620327699999763
1.3725000000002 0.0761612100000022
1.3747500000002 0.07573285200000157
1.3770000000002 0.07565942600000142
1.3792500000002 0.07537290899999505
1.3815000000002 0.07664616299999949
1.3837500000002 0.07636115200000404
1.3860000000002 0.07575985900000148
1.3882500000002 0.07642530499999367
1.3905000000002 0.07665296700000113
1.3927500000002 0.07674821100000173
1.3950000000002 0.07662280000000266
1.3972500000002 0.07681446299999806
1.3995000000002 0.0769570989999977
1.4017500000002 0.07653062100000341
1.4040000000002 0.07619126999999537
1.4062500000002 0.0769213310000012
1.4085000000002 0.07646054399999969
1.4107500000002 0.07639137099999971
1.4130000000002 0.07699705200000295
1.41525000000021 0.07671363299999712
1.41750000000021 0.07679001500000027
1.41975000000021 0.07635123600000071
1.42200000000021 0.0769506020000037
1.42425000000021 0.07628432199999935
1.42650000000021 0.07602748299999718
1.42875000000021 0.07439436900000373
1.43100000000021 0.07501567999999992
1.43325000000021 0.07415507500000018
1.43550000000021 0.07424526799999853
1.43775000000021 0.07367406600000237
1.44000000000021 0.0740353650000003
1.44225000000021 0.07363380799999675
1.44450000000021 0.0745916710000003
1.44675000000021 0.07422436699999935
1.44900000000021 0.07404829099999688
1.45125000000021 0.0742667990000001
1.45350000000021 0.07405324400000524
1.45575000000021 0.07415746599999551
1.45800000000021 0.07485232000000508
1.46025000000021 0.07571847699999523
1.46250000000021 0.07744709100000335
1.46475000000021 0.07732648900000072
1.46700000000021 0.0743454469999989
1.46925000000021 0.07386363599999868
1.47150000000021 0.0739805349999969
1.47375000000021 0.07486628200000212
1.47600000000021 0.07381446200000141
1.47825000000021 0.0741669430000016
1.48050000000021 0.07430604500000015
1.48275000000021 0.07427790799999912
1.48500000000021 0.07438385700000083
1.48725000000021 0.07402913299999625
1.48950000000022 0.07430383599999857
1.49175000000022 0.07434835500000503
1.49400000000022 0.07372472099999783
1.49625000000022 0.07457591300000388
1.49850000000022 0.07374275599999436
1.50075000000022 0.07427505500000109
1.50300000000022 0.07482360299999868
1.50525000000022 0.07403543699999915
1.50750000000022 0.07459105100000585
1.50975000000022 0.07371038799999496
1.51200000000022 0.07424275300000005
1.51425000000022 0.07562593300000486
1.51650000000022 0.07382998099999583
1.51875000000022 0.07420481799999834
1.52100000000022 0.07418017800000598
1.52325000000022 0.0738515090000007
1.52550000000022 0.07397052199999621
1.52775000000022 0.0736222140000038
1.53000000000022 0.07384625399999578
1.53225000000022 0.07394249100000394
1.53450000000022 0.07401403999999445
1.53675000000022 0.07367714300000472
1.53900000000022 0.07428730199999478
1.54125000000022 0.07636600900000445
1.54350000000022 0.0731110070000014
1.54575000000022 0.07344239300000055
1.54800000000022 0.07262896900000015
1.55025000000022 0.0733966349999946
1.55250000000022 0.07305397100000022
1.55475000000022 0.07256866499999859
1.55700000000022 0.07327362900000622
1.55925000000022 0.07307894299999873
1.56150000000023 0.07315478499999983
1.56375000000023 0.07390090299999486
1.56600000000023 0.07267032500000425
1.56825000000023 0.07336187099999592
1.57050000000023 0.07306392200000289
1.57275000000023 0.07312664599999863
1.57500000000023 0.07288460200000202
1.57725000000023 0.07356667500000214
1.57950000000023 0.07316725999999818
1.58175000000023 0.07346178600000286
1.58400000000023 0.07282322199999669
1.58625000000023 0.07267302900000061
1.58850000000023 0.07331484800000254
1.59075000000023 0.07278840799999386
1.59300000000023 0.07264968000000493
1.59525000000023 0.07312236199999944
1.59750000000023 0.07264011799999537
1.59975000000023 0.07292848000000163
1.60200000000023 0.07309952399999986
1.60425000000023 0.07302201000000252
1.60650000000023 0.0732342889999984
1.60875000000023 0.07289097499999997
1.61100000000023 0.07326191800000004
1.61325000000023 0.07488004900000078
1.61550000000023 0.07376947200000217
1.61775000000023 0.07316694299999682
1.62000000000023 0.07315272099999959
1.62225000000023 0.07300363299999901
1.62450000000023 0.07259499599999941
1.62675000000023 0.07327308400000021
1.62900000000023 0.07335766100000285
1.63125000000023 0.07375719699999905
1.63350000000023 0.07297401499999978
1.63575000000024 0.07226100500000143
1.63800000000024 0.07298905500000075
1.64025000000024 0.07268880999999539
1.64250000000024 0.0726841130000011
1.64475000000024 0.07265970099999919
1.64700000000024 0.07282247000000552
1.64925000000024 0.07336933299999515
1.65150000000024 0.07283695000000279
1.65375000000024 0.07310058800000263
1.65600000000024 0.07295667599999689
1.65825000000024 0.07318706899999938
1.66050000000024 0.07335594199999917
1.66275000000024 0.07265931100000245
1.66500000000024 0.07309937800000199
1.66725000000024 0.07296278799999811
1.66950000000024 0.07281779299999869
1.67175000000024 0.07308176800000155
1.67400000000024 0.07290265099999971
1.67625000000024 0.07261830000000202
1.67850000000024 0.07298896100000007
1.68075000000024 0.07290149299999626
1.68300000000024 0.07301782000000401
1.68525000000024 0.07277835799999366
1.68750000000024 0.0724661930000039
1.68975000000024 0.07215144899999615
1.69200000000024 0.07316718200000594
1.69425000000024 0.07282416999999697
1.69650000000024 0.07289289300000235
1.69875000000024 0.07256873400000075
1.70100000000024 0.07281331499999766
1.70325000000024 0.0734691349999963
1.70550000000024 0.07264756700000419
1.70775000000025 0.0720656169999998
1.71000000000025 0.07254585700000149
1.71225000000025 0.07282281099999466
1.71450000000025 0.07264632700000107
1.71675000000025 0.07269973600000412
1.71900000000025 0.07269868799999557
1.72125000000025 0.07277266599999876
1.72350000000025 0.07299728700000685
1.72575000000025 0.07337429399999706
1.72800000000025 0.0728570529999999
1.73025000000025 0.07288070199999908
1.73250000000025 0.07225058200000234
1.73475000000025 0.0725662569999983
1.73700000000025 0.07220286100000095
1.73925000000025 0.07305814400000088
1.74150000000025 0.07272988900000144
1.74375000000025 0.07204833299999791
1.74600000000025 0.07288726000000167
1.74825000000025 0.07233360400000066
1.75050000000025 0.07252496799999619
1.75275000000025 0.07284847500000069
1.75500000000025 0.07235455499999688
1.75725000000025 0.07230075800000435
1.75950000000025 0.07262216999999538
1.76175000000025 0.07263528600000058
1.76400000000025 0.07195256600000022
1.76625000000025 0.07245022500000431
1.76850000000025 0.07264041399999854
1.77075000000025 0.07199807199999952
1.77300000000025 0.07241905499999746
1.77525000000025 0.07174925000000343
1.77750000000025 0.07267338599999817
1.77975000000025 0.07249291600000163
1.78200000000026 0.07256068200000243
1.78425000000026 0.07270420699999391
1.78650000000026 0.07244067799999954
1.78875000000026 0.07268596200000133
1.79100000000026 0.07173988699999967
1.79325000000026 0.07236080399999878
1.79550000000026 0.07249680299999994
1.79775000000026 0.0725240620000065
1.80000000000026 0.07224549299999694
1.80225000000026 0.07234444600000245
1.80450000000026 0.07247353900000064
1.80675000000026 0.07193037599999741
1.80900000000026 0.07249097100000057
1.81125000000026 0.0722534390000007
1.81350000000026 0.07174003699999787
1.81575000000026 0.07233193999999799
1.81800000000026 0.07159803900000128
1.82025000000026 0.07240195700000385
1.82250000000026 0.07181326799999965
1.82475000000026 0.07209932099999605
1.82700000000026 0.0720025270000022
1.82925000000026 0.0718887379999984
1.83150000000026 0.07220698900000144
1.83375000000026 0.0718267009999991
1.83600000000026 0.07283692200000047
1.83825000000026 0.07255934799999864
1.84050000000026 0.07207544300000279
1.84275000000026 0.0721729670000002
1.84500000000026 0.07158143299999864
1.84725000000026 0.07220343899999904
1.84950000000026 0.07152159400000357
1.85175000000026 0.071917066999994
1.85400000000026 0.07260724700000054
1.85625000000027 0.0720292980000039
1.85850000000027 0.0721848620000003
1.86075000000027 0.07205351500000035
1.86300000000027 0.07212862800000153
1.86525000000027 0.07218960799999508
1.86750000000027 0.07147546099999857
1.86975000000027 0.07168988800000164
1.87200000000027 0.07205270600000091
1.87425000000027 0.07191061999999704
1.87650000000027 0.07188801900000641
1.87875000000027 0.07148404299999811
1.88100000000027 0.0718083180000022
1.88325000000027 0.0714587039999941
1.88550000000027 0.07196334500000034
1.88775000000027 0.07130648400000439
1.89000000000027 0.0719429990000009
1.89225000000027 0.07112897899999382
1.89450000000027 0.0714430690000043
1.89675000000027 0.07132558600000038
1.89900000000027 0.0737479379999968
1.90125000000027 0.07389089699999829
1.90350000000027 0.07169781000000341
1.90575000000027 0.07174001100000282
1.90800000000027 0.07142247799999524
1.91025000000027 0.0713663000000011
1.91250000000027 0.07088262199999917
1.91475000000027 0.07174868399999923
1.91700000000027 0.07197335900000468
1.91925000000027 0.07167797900000039
1.92150000000027 0.07134921599999444
1.92375000000027 0.07093469700000554
1.92600000000027 0.0713180919999985
1.92825000000028 0.07130130400000212
1.93050000000028 0.07151800899999472
1.93275000000028 0.07143908200000482
1.93500000000028 0.07115188699999919
1.93725000000028 0.0716802039999962
1.93950000000028 0.07086639399999939
1.94175000000028 0.07146581199999957
1.94400000000028 0.07086029999999965
1.94625000000028 0.07115120100000638
1.94850000000028 0.07140960599999602
1.95075000000028 0.07104898100000412
1.95300000000028 0.07152021999999647
1.95525000000028 0.07084162400000338
1.95750000000028 0.0714943249999962
1.95975000000028 0.07114331500000048
1.96200000000028 0.07166528100000136
1.96425000000028 0.07148278900000093
1.96650000000028 0.07123679099999691
1.96875000000028 0.07132338499999946
1.97100000000028 0.0712194510000046
1.97325000000028 0.07102869899999575
1.97550000000028 0.07102567500000134
1.97775000000028 0.07148554999999845
1.98000000000028 0.0710765500000008
1.98225000000028 0.0709574119999985
1.98450000000028 0.07110522300000355
1.98675000000028 0.0707831590000012
1.98900000000028 0.07122796899999884
1.99125000000028 0.07114108199999691
1.99350000000028 0.0712915260000031
1.99575000000028 0.07147499999999951
1.99800000000028 0.07103529300000133
2.00025000000028 0.07152552399999479
2.00250000000029 0.07108891900000458
2.00475000000029 0.0711051970000014
2.00700000000029 0.07113828999999328
2.00925000000029 0.07130824900000476
2.01150000000029 0.07088684800000067
2.01375000000029 0.07046091099999785
2.01600000000029 0.07096830399999732
2.01825000000029 0.07055253400000083
2.02050000000029 0.07058273599999865
2.02275000000029 0.0706826790000008
2.02500000000029 0.0706063840000013
2.02725000000029 0.07101101900000373
2.02950000000029 0.07121429800000101
2.03175000000029 0.07085621199999537
2.03400000000029 0.07048589700000463
2.03625000000029 0.07083200699999992
2.03850000000029 0.07080160099999944
2.04075000000029 0.07170639199999584
2.0430000000003 0.07049718400000415
2.0452500000003 0.07087324799999806
2.0475000000003 0.07107003699999836
2.0497500000003 0.07069831399999771
2.0520000000003 0.07086059700000646
2.0542500000003 0.07063745399999988
2.0565000000003 0.07068445799999523
2.0587500000003 0.07037198700000147
2.0610000000003 0.0705512139999982
2.0632500000003 0.07138589600000245
2.0655000000003 0.07090795399999905
2.0677500000003 0.0710498709999996
2.0700000000003 0.07149241300000142
2.0722500000003 0.07094337600000244
2.0745000000003 0.07047979799999382
2.0767500000003 0.07075499800000529
2.0790000000003 0.07064227499999731
2.0812500000003 0.07055265700000035
2.0835000000003 0.07050746200000191
2.08575000000031 0.07022830900000088
2.08800000000031 0.07110290699999666
2.09025000000031 0.06990100899999874
2.09250000000031 0.07065345899999897
2.09475000000031 0.07028990200000607
2.09700000000031 0.07062125099999861
2.09925000000031 0.07156994700000041
2.10150000000031 0.07019262299999696
2.10375000000031 0.07936328800000325
2.10600000000031 0.07255958199999668
2.10825000000031 0.07305803100000219
2.11050000000031 0.0719376039999986
2.11275000000031 0.07086196099999853
2.11500000000031 0.07217996100000335
2.11725000000031 0.07260175399999724
2.11950000000031 0.07264417800000444
2.12175000000031 0.07242601599999432
2.12400000000031 0.07293284500000397
2.12625000000031 0.0731326920000015
2.12850000000032 0.07347127499999573
2.13075000000032 0.07289267499999852
2.13300000000032 0.07233069400000147
2.13525000000032 0.0733478880000007
2.13750000000032 0.0699108129999999
2.13975000000032 0.06917328400000144
2.14200000000032 0.06939472400000568
2.14425000000032 0.06913810300000023
2.14650000000032 0.06952364099998931
2.14875000000032 0.0690221800000046
2.15100000000032 0.06935299699999575
2.15325000000032 0.06905492900000354
2.15550000000032 0.06953446999999358
2.15775000000032 0.07029328900000564
2.16000000000032 0.06929088600000455
2.16225000000032 0.06942738099999701
2.16450000000032 0.06872340399999644
2.16675000000032 0.06917417399999692
2.16900000000032 0.06907957600000714
2.17125000000033 0.06946156099999712
2.17350000000033 0.06907436599999528
2.17575000000033 0.06938239200000851
2.17800000000033 0.06882710499999689
2.18025000000033 0.06913482299999885
2.18250000000033 0.06915038799999706
2.18475000000033 0.06901395200000593
2.18700000000033 0.07025197400000138
2.18925000000033 0.06913416400000472
2.19150000000033 0.06933310799999504
2.19375000000033 0.06925547999999537
2.19600000000033 0.06918751199999917
2.19825000000033 0.0687791360000034
2.20050000000033 0.06942814900000371
2.20275000000033 0.06903875700000128
2.20500000000033 0.06900593999999671
2.20725000000033 0.06935500699999864
2.20950000000033 0.06920473099999924
2.21175000000033 0.06922323700000277
2.21400000000034 0.06876262400000144
2.21625000000034 0.069971271
2.21850000000034 0.06891955599999733
2.22075000000034 0.06923603799999967
2.22300000000034 0.06940164899999957
2.22525000000034 0.06871190799999738
2.22750000000034 0.06920961900000577
2.22975000000034 0.06886278300000015
2.23200000000034 0.06933525899999893
2.23425000000034 0.06976983399999881
2.23650000000034 0.06922554599999842
2.23875000000034 0.06870908800000564
2.24100000000034 0.06914713499999436
2.24325000000034 0.06902606399999911
2.24550000000034 0.06876814999999681
2.24775000000034 0.07020815700001037
2.25000000000034 0.0696079409999868
2.25225000000034 0.06937952500000222
2.25450000000034 0.06898699500000305
2.25675000000035 0.06963069100000041
2.25900000000035 0.06897923500000047
2.26125000000035 0.06940679299999886
2.26350000000035 0.06909055799999919
2.26575000000035 0.06880132599999911
2.26800000000035 0.06889770300000464
2.27025000000035 0.06936601699999301
2.27250000000035 0.0700504120000005
2.27475000000035 0.06918226000000516
2.27700000000035 0.0697649130000002
2.27925000000035 0.06964865700000189
2.28150000000035 0.0692153149999939
2.28375000000035 0.06934061799999824
2.28600000000035 0.06911990100000764
2.28825000000035 0.06913609800000131
2.29050000000035 0.06893251699999325
2.29275000000035 0.06914478000000202
2.29500000000035 0.06923915000000136
2.29725000000035 0.06948559100000296
2.29950000000036 0.0696665109999941
2.30175000000036 0.06972238299999844
2.30400000000036 0.06956401500001164
2.30625000000036 0.06961897799999406
2.30850000000036 0.06979485600000146
2.31075000000036 0.07053964099999632
2.31300000000036 0.06928544900000588
2.31525000000036 0.06939107600000227
2.31750000000036 0.06982638799999563
2.31975000000036 0.06923043399999074
2.32200000000036 0.06898566400001016
2.32425000000036 0.06979740999999251
2.32650000000036 0.06907223600001089
2.32875000000036 0.06920475699999429
2.33100000000036 0.06869024799999579
2.33325000000036 0.06985729800000229
2.33550000000036 0.06923170999999684
2.33775000000036 0.0704215730000044
2.34000000000036 0.0706051110000061
2.34225000000037 0.0713909440000009
2.34450000000037 0.06970431299998836
2.34675000000037 0.06958564300001058
2.34900000000037 0.06971767299999954
2.35125000000037 0.06978553199999737
2.35350000000037 0.06990302199999121
2.35575000000037 0.0700338130000091
2.35800000000037 0.06983206399999631
2.36025000000037 0.06966315100000031
2.36250000000037 0.06951912700000662
2.36475000000037 0.0697427079999926
2.36700000000037 0.0695945890000047
2.36925000000037 0.06993077899998923
2.37150000000037 0.07112204400000621
2.37375000000037 0.07086762900000565
2.37600000000037 0.07015165499998943
2.37825000000037 0.06998139000000947
2.38050000000037 0.07004809000000023
2.38275000000037 0.07058082799998999
2.38500000000038 0.07062561200000061
2.38725000000038 0.06984376100000134
2.38950000000038 0.07030212400000835
2.39175000000038 0.06968483899999
2.39400000000038 0.0695848880000085
2.39625000000038 0.07007292899999129
2.39850000000038 0.07061655800001176
2.40075000000038 0.07081955099999959
2.40300000000038 0.06996564499999636
2.40525000000038 0.07079408500000284
2.40750000000038 0.07027377699999704
2.40975000000038 0.07058427299999437
2.41200000000038 0.07021316300000535
2.41425000000038 0.06998593100000505
2.41650000000038 0.07090749999998991
2.41875000000038 0.07071971199999894
2.42100000000038 0.07071444000000326
2.42325000000038 0.07057061400000464
2.42550000000039 0.0707016309999915
2.42775000000039 0.0700502220000061
2.43000000000039 0.07135274799999536
2.43225000000039 0.07070272900000418
2.43450000000039 0.07001144100000545
2.43675000000039 0.0710678409999872
2.43900000000039 0.07024895800000763
2.44125000000039 0.07059149699999523
2.44350000000039 0.07032842300000652
2.44575000000039 0.0704306929999916
2.44800000000039 0.0705332960000078
2.45025000000039 0.07173229800000058
2.45250000000039 0.07146261399999787
2.45475000000039 0.0701296659999997
2.45700000000039 0.07110492600000384
2.45925000000039 0.0710834939999927
2.46150000000039 0.07129175200000759
2.46375000000039 0.07112564399999144
2.46600000000039 0.07074989500000584
2.4682500000004 0.07191911600000367
2.4705000000004 0.07073342799999693
2.4727500000004 0.07036938599999587
2.4750000000004 0.07024808900000323
2.4772500000004 0.07078114700000526
2.4795000000004 0.07149699199999304
2.4817500000004 0.07130360400000768
2.4840000000004 0.07110566899999071
2.4862500000004 0.07127719300000024
2.4885000000004 0.071960935000007
2.4907500000004 0.07038986099999534
2.4930000000004 0.0706233070000053
2.4952500000004 0.07110688899999218
2.4975000000004 0.07994752599999799


==> Images/Results/sourcebeam_timesteptimes_ref_pmm100.txt <==
t steptime
0.0 0.09744570500000001
0.00225000000000035 0.10569799500000002
0.0045000000000007 0.11432494099999996
0.00675000000000106 0.12512956999999997
0.00900000000000141 0.13346237500000002
0.0112500000000018 0.14049147000000006
0.0135000000000021 0.14907706499999995
0.0157500000000025 0.15562235800000002
0.0180000000000028 0.16392120599999993
0.0202500000000032 0.17146986100000006
0.0225000000000035 0.18072459500000004
0.0247500000000039 0.19341490800000005
0.0270000000000042 0.1901221569999998
0.0292500000000046 0.19513661000000004
0.0315000000000049 0.20587482999999995
0.0337500000000053 0.22340376200000023
0.0360000000000056 0.2190659359999998
0.038250000000006 0.22595677300000006
0.0405000000000063 0.23472444999999986
0.0427500000000067 0.2366739980000001
0.045000000000007 0.24770961400000013
0.0472500000000074 0.2574261980000001
0.0495000000000077 0.25937725200000017
0.0517500000000081 0.2675560609999996
0.0540000000000084 0.26866613500000014
0.0562500000000088 0.2682341399999997
0.0585000000000091 0.31915926600000066
0.0607500000000095 0.2864933299999999
0.0630000000000098 0.2867675279999995
0.0652500000000102 0.290978065
0.0675000000000105 0.3106809840000002
0.0697500000000109 0.3035562040000004
0.0720000000000112 0.3052281939999997
0.0742500000000116 0.3221523529999999
0.0765000000000119 0.31837205999999973
0.0787500000000123 0.319631416
0.0810000000000126 0.32707232299999944
0.083250000000013 0.3470096300000005
0.0855000000000133 0.34226014999999954
0.0877500000000137 0.3407611180000014
0.090000000000014 0.3408284469999998
0.0922500000000143 0.3485491679999999
0.0945000000000147 0.3593485730000001
0.096750000000015 0.3589387849999994
0.0990000000000154 0.3645924039999997
0.101250000000016 0.3776724629999997
0.103500000000016 0.38443105700000046
0.105750000000016 0.3806253710000007
0.108000000000017 0.38562805599999983
0.110250000000017 0.3970205680000003
0.112500000000017 0.3929915039999994
0.114750000000018 0.4113389010000006
0.117000000000018 0.4032891929999991
0.119250000000019 0.39936986800000085
0.121500000000019 0.4068525979999986
0.123750000000019 0.4271308300000012
0.12600000000002 0.4319567510000013
0.12825000000002 0.428658261999999
0.13050000000002 0.4318557900000002
0.132750000000021 0.4278635390000005
0.135000000000021 0.4277094760000004
0.137250000000021 0.4249709909999986
0.139500000000022 0.4358330479999992
0.141750000000022 0.43417852099999976
0.144000000000022 0.44164591000000186
0.146250000000023 0.4613330520000005
0.148500000000023 0.4437973709999987
0.150750000000024 0.45416165500000005
0.153000000000024 0.4565309880000008
0.155250000000024 0.4618784389999995
0.157500000000025 0.4642349529999983
0.159750000000025 0.45547903599999984
0.162000000000025 0.4678859450000026
0.164250000000026 0.4730960230000001
0.166500000000026 0.465708008
0.168750000000026 0.4690456509999983
0.171000000000027 0.4720774040000002
0.173250000000027 0.4745794769999989
0.175500000000028 0.49093403800000246
0.177750000000028 0.4806532329999982
0.180000000000028 0.4806320289999988
0.182250000000029 0.48845443100000097
0.184500000000029 0.49489226300000055
0.186750000000029 0.49219794900000124
0.18900000000003 0.49548634599999986
0.19125000000003 0.4897966029999985
0.19350000000003 0.4882771989999988
0.195750000000031 0.5035952090000002
0.198000000000031 0.5395341570000021
0.200250000000032 0.49650135699999964
0.202500000000032 0.5024346610000023
0.204750000000032 0.5113725299999956
0.207000000000033 0.5054314839999989
0.209250000000033 0.5116403030000001
0.211500000000033 0.5420856420000035
0.213750000000034 0.5079508429999962
0.216000000000034 0.511258815000005
0.218250000000034 0.5165041300000013
0.220500000000035 0.5233965009999935
0.222750000000035 0.5158908550000021
0.225000000000036 0.518407572000001
0.227250000000036 0.5163308079999993
0.229500000000036 0.5282247570000038
0.231750000000037 0.5322906459999999
0.234000000000037 0.5318622879999992
0.236250000000037 0.5303636350000005
0.238500000000038 0.5269688849999952
0.240750000000038 0.5337242180000032
0.243000000000038 0.5355225029999957
0.245250000000039 0.5449759300000068
0.247500000000039 0.5291118549999965
0.24975000000004 0.5470023459999993
0.25200000000004 0.5434650870000013
0.25425000000004 0.5410700560000024
0.256500000000041 0.5462349069999988
0.258750000000041 0.5419932499999973
0.261000000000041 0.5535895850000045
0.263250000000042 0.5546909519999943
0.265500000000042 0.5558316000000048
0.267750000000042 0.562564995999999
0.270000000000043 0.5613598449999984
0.272250000000043 0.5589692610000014
0.274500000000044 0.5536862900000017
0.276750000000044 0.5677073459999988
0.279000000000044 0.5724666079999992
0.281250000000045 0.5644125339999988
0.283500000000045 0.5648704050000006
0.285750000000045 0.577677143999999
0.288000000000046 0.5679018220000032
0.290250000000046 0.566959568999998
0.292500000000046 0.5802920160000014
0.294750000000047 0.5801407060000017
0.297000000000047 0.5825651039999968
0.299250000000048 0.5826036520000031
0.301500000000048 0.5918728009999938
0.303750000000048 0.5858279540000026
0.306000000000049 0.5908638769999968
0.308250000000049 0.5926790210000021
0.310500000000049 0.5951011100000017
0.31275000000005 0.5888613280000001
0.31500000000005 0.5900172360000013
0.31725000000005 0.5956891979999952
0.319500000000051 0.6087616470000015
0.321750000000051 0.5941177330000045
0.324000000000052 0.5828365729999945
0.326250000000052 0.6014079500000022
0.328500000000052 0.6032918610000024
0.330750000000053 0.5915565600000008
0.333000000000053 0.5968375639999977
0.335250000000053 0.5941870669999929
0.337500000000054 0.5849040790000117
0.339750000000054 0.6006588469999912
0.342000000000054 0.6044105440000038
0.344250000000055 0.600738359999994
0.346500000000055 0.614386051000011
0.348750000000056 0.6042099659999991
0.351000000000056 0.6080995800000011
0.353250000000056 0.6030786319999919
0.355500000000057 0.5962626059999963
0.357750000000057 0.6041147220000056
0.360000000000057 0.6096124719999949
0.362250000000058 0.6034388110000037
0.364500000000058 0.6050240140000085
0.366750000000058 0.6094858629999891
0.369000000000059 0.6095727889999978
0.371250000000059 0.6067435620000055
0.37350000000006 0.6073494710000062
0.37575000000006 0.6047975749999921
0.37800000000006 0.6083485249999967
0.380250000000061 0.6155403540000037
0.382500000000061 0.6183404590000094
0.384750000000061 0.6063393189999999
0.387000000000062 0.6003316319999925
0.389250000000062 0.6001884450000006
0.391500000000062 0.5947890679999972
0.393750000000063 0.601404818000006
0.396000000000063 0.6042738679999928
0.398250000000063 0.6001586730000099
0.400500000000064 0.5976728759999901
0.402750000000064 0.6096234729999992
0.405000000000065 0.6019801569999998
0.407250000000065 0.593672930000011
0.409500000000065 0.5981460319999883
0.411750000000066 0.5943100650000019
0.414000000000066 0.6042687080000064
0.416250000000066 0.5875101510000036
0.418500000000067 0.6014748809999872
0.420750000000067 0.5994390050000078
0.423000000000067 0.597977181999994
0.425250000000068 0.5973642340000112
0.427500000000068 0.5985263599999939
0.429750000000069 0.5993536820000003
0.432000000000069 0.604730957000001
0.434250000000069 0.6015812629999999
0.43650000000007 0.599975465
0.43875000000007 0.6030210680000039
0.44100000000007 0.5913502679999993
0.443250000000071 0.5976556919999894
0.445500000000071 0.6051148530000034
0.447750000000071 0.6051478320000001
0.450000000000072 0.6083757180000049
0.452250000000072 0.6109503590000003
0.454500000000073 0.5917712589999979
0.456750000000073 0.5938384309999947
0.459000000000073 0.612379310999998
0.461250000000074 0.6060846750000053
0.463500000000074 0.5960176549999971
0.465750000000074 0.5916519400000055
0.468000000000075 0.6048553870000006
0.470250000000075 0.6018708059999938
0.472500000000075 0.6109688880000022
0.474750000000076 0.598946423000001
0.477000000000076 0.5967933019999947
0.479250000000077 0.6107158950000127
0.481500000000077 0.6059744289999998
0.483750000000077 0.598529243999991
0.486000000000078 0.604345447
0.488250000000078 0.5964144349999998
0.490500000000078 0.6011666429999991
0.492750000000079 0.5954368670000036
0.495000000000079 0.6080851100000046
0.497250000000079 0.5991516559999894
0.49950000000008 0.6191356870000106
0.50175000000008 0.6259980149999933
0.50400000000008 0.6015724900000095
0.506250000000081 0.617619770999994
0.508500000000081 0.6103149129999963
0.510750000000081 0.6042644280000076
0.513000000000082 0.6101229319999959
0.515250000000082 0.5997658189999981
0.517500000000082 0.6076215860000076
0.519750000000083 0.6125666879999869
0.522000000000083 0.6033604050000037
0.524250000000083 0.6144074700000033
0.526500000000084 0.6136781170000063
0.528750000000084 0.6127481789999933
0.531000000000084 0.6085368260000052
0.533250000000084 0.6165501129999882
0.535500000000085 0.6048114570000109
0.537750000000085 0.6044851349999902
0.540000000000085 0.6191946480000041
0.542250000000086 0.6152361000000042
0.544500000000086 0.6005250939999911
0.546750000000086 0.6081125370000109
0.549000000000087 0.618061357000002
0.551250000000087 0.6244262109999994
0.553500000000087 0.6181825329999953
0.555750000000088 0.6161637059999947
0.558000000000088 0.6216238160000103
0.560250000000088 0.6092009469999908
0.562500000000088 0.6150147120000042
0.564750000000089 0.6122783320000025
0.567000000000089 0.6100493679999914
0.569250000000089 0.623563211000004
0.57150000000009 0.610243428000004
0.57375000000009 0.6095572739999966
0.57600000000009 0.623828006999986
0.578250000000091 0.6103886750000243
0.580500000000091 0.6152914390000035
0.582750000000091 0.6133928109999829
0.585000000000092 0.6100762000000088
0.587250000000092 0.6173825099999988
0.589500000000092 0.6156736469999942
0.591750000000092 0.6172749970000098
0.594000000000093 0.6110782959999881
0.596250000000093 0.6099710230000142
0.598500000000093 0.6140549710000016
0.600750000000094 0.6134406019999972
0.603000000000094 0.6164734649999843
0.605250000000094 0.6152603440000064
0.607500000000095 0.6186838840000064
0.609750000000095 0.6201337709999848
0.612000000000095 0.614921790000011
0.614250000000096 0.6195065219999947
0.616500000000096 0.6203481269999997
0.618750000000096 0.616491410000009
0.621000000000096 0.622714693000006
0.623250000000097 0.6251915849999818
0.625500000000097 0.6218731470000023
0.627750000000097 0.6203203999999971
0.630000000000098 0.6177055139999936
0.632250000000098 0.6222553390000201
0.634500000000098 0.6363294869999834
0.636750000000099 0.6257037270000012
0.639000000000099 0.6259298559999991
0.641250000000099 0.6256658470000218
0.6435000000001 0.634200002
0.6457500000001 0.621528890999997
0.6480000000001 0.6329070759999809
0.6502500000001 0.6237566280000237
0.652500000000101 0.6275273109999944
0.654750000000101 0.6310776189999956
0.657000000000101 0.6330186069999968
0.659250000000102 0.6400190930000065
0.661500000000102 0.6293682440000055
0.663750000000102 0.6365742899999987
0.666000000000103 0.6339029139999752
0.668250000000103 0.6429738770000029
0.670500000000103 0.6411790420000045
0.672750000000104 0.630338643000016
0.675000000000104 0.6338807899999779
0.677250000000104 0.6332782520000251
0.679500000000104 0.6388745789999746
0.681750000000105 0.6499345850000111
0.684000000000105 0.6478459870000108
0.686250000000105 0.641628274999988
0.688500000000106 0.6391591480000045
0.690750000000106 0.6360464919999913
0.693000000000106 0.6391206849999946
0.695250000000107 0.6399890790000029
0.697500000000107 0.6413033409999969
0.699750000000107 0.646390179000008
0.702000000000108 0.6489732400000037
0.704250000000108 0.6439736259999904
0.706500000000108 0.6423990010000011
0.708750000000108 0.6540842040000143
0.711000000000109 0.6517416749999825
0.713250000000109 0.6600460540000199
0.715500000000109 0.657168616000007
0.71775000000011 0.6587868499999843
0.72000000000011 0.6524154600000145
0.72225000000011 0.6620139349999761
0.724500000000111 0.6590065830000071
0.726750000000111 0.6523933299999953
0.729000000000111 0.6576553700000147
0.731250000000112 0.6564948120000054
0.733500000000112 0.6632363309999789
0.735750000000112 0.6627913300000046
0.738000000000112 0.6673770719999936
0.740250000000113 0.6685613470000078
0.742500000000113 0.6598416859999929
0.744750000000113 0.6679465300000231
0.747000000000114 0.6699458949999837
0.749250000000114 0.677503970999993
0.751500000000114 0.6707492689999981
0.753750000000115 0.6715407890000051
0.756000000000115 0.6696812229999978
0.758250000000115 0.6732831410000131
0.760500000000116 0.6781445629999894
0.762750000000116 0.6722893470000031
0.765000000000116 0.6855151030000002
0.767250000000116 0.6797059490000095
0.769500000000117 0.6900441629999818
0.771750000000117 0.6930207670000073
0.774000000000117 0.6847688530000084
0.776250000000118 0.6904600480000056
0.778500000000118 0.6868466789999843
0.780750000000118 0.6880038660000025
0.783000000000119 0.6968771989999993
0.785250000000119 0.7042311220000101
0.787500000000119 0.6953701959999989
0.78975000000012 0.6853758409999955
0.79200000000012 0.6993814779999923
0.79425000000012 0.6912943920000032
0.79650000000012 0.684065105000002
0.798750000000121 0.6956682750000027
0.801000000000121 0.6992632440000079
0.803250000000121 0.7055840390000014
0.805500000000122 0.7090550169999972
0.807750000000122 0.7003607549999913
0.810000000000122 0.6998652949999951
0.812250000000123 0.7008572250000213
0.814500000000123 0.6996283519999906
0.816750000000123 0.6982727239999917
0.819000000000124 0.7073521450000158
0.821250000000124 0.7035947889999932
0.823500000000124 0.7011987839999847
0.825750000000124 0.7081388300000242
0.828000000000125 0.707456915999984
0.830250000000125 0.6962633850000088
0.832500000000125 0.702900991000007
0.834750000000126 0.7035216949999779
0.837000000000126 0.7085354410000093
0.839250000000126 0.707528295000003
0.841500000000127 0.7111681959999885
0.843750000000127 0.7118639610000059
0.846000000000127 0.7067936569999915
0.848250000000128 0.7109738740000182
0.850500000000128 0.7085067179999953
0.852750000000128 0.7069870009999875
0.855000000000128 0.7073205700000074
0.857250000000129 0.7202386490000094
0.859500000000129 0.7084292010000013
0.861750000000129 0.7088929039999812
0.86400000000013 0.7215879170000221
0.86625000000013 0.7174934800000017
0.86850000000013 0.726945934999975
0.870750000000131 0.7120908040000131
0.873000000000131 0.7063803300000018
0.875250000000131 0.7153143189999867
0.877500000000132 0.7172592029999976
0.879750000000132 0.7153590790000237
0.882000000000132 0.7219817120000016
0.884250000000132 0.7182262039999898
0.886500000000133 0.7101376199999834
0.888750000000133 0.7179125800000179
0.891000000000133 0.708290484999992
0.893250000000134 0.7171395130000064
0.895500000000134 0.7218548980000037
0.897750000000134 0.7069588519999854
0.900000000000135 0.7081537850000075
0.902250000000135 0.720283811999991
0.904500000000135 0.7134179690000053
0.906750000000136 0.7153983150000158
0.909000000000136 0.7171252789999869
0.911250000000136 0.7152130240000076
0.913500000000136 0.7136639709999884
0.915750000000137 0.721268637999998
0.918000000000137 0.707667224000005
0.920250000000137 0.709324635999991
0.922500000000138 0.7100711490000151
0.924750000000138 0.7224201489999871
0.927000000000138 0.7187844370000107
0.929250000000139 0.7050177669999869
0.931500000000139 0.7080725760000064
0.933750000000139 0.7169676759999959
0.936000000000139 0.7245877600000199
0.93825000000014 0.7136038559999918
0.94050000000014 0.7293976150000105
0.94275000000014 0.7154504479999844
0.945000000000141 0.7126347640000006
0.947250000000141 0.7126692840000146
0.949500000000141 0.7127965919999895
0.951750000000142 0.7208145950000073
0.954000000000142 0.7098946749999868
0.956250000000142 0.715129902000001
0.958500000000143 0.7088675379999927
0.960750000000143 0.7262612899999965
0.963000000000143 0.7261483460000022
0.965250000000143 0.7158277730000009
0.967500000000144 0.7216129370000033
0.969750000000144 0.7212667120000162
0.972000000000144 0.723982288000002
0.974250000000145 0.7195776789999968
0.976500000000145 0.7166217519999805
0.978750000000145 0.7110666869999989
0.981000000000146 0.7182425050000063
0.983250000000146 0.727162399000008
0.985500000000146 0.7164316839999856
0.987750000000147 0.719845663000001
0.990000000000147 0.7229794570000081
0.992250000000147 0.7234749449999924
0.994500000000147 0.731900564
0.996750000000148 0.7271237520000113
0.999000000000148 0.7227735949999783
1.00125000000015 0.7352223580000441
1.00350000000015 0.7193289580000055
1.00575000000015 0.7187045399999761
1.00800000000015 0.730359127999975
1.01025000000015 0.7236142350000137
1.01250000000015 0.723047323000003
1.01475000000015 0.7245394629999851
1.01700000000015 0.7234900680000464
1.01925000000015 0.7215416439999558
1.02150000000015 0.7319572170000015
1.02375000000015 0.7295371390000014
1.02600000000015 0.7252364029999967
1.02825000000015 0.7267110640000283
1.03050000000015 0.7347320179999883
1.03275000000015 0.7289329939999902
1.03500000000015 0.7276882470000032
1.03725000000015 0.73404661699999
1.03950000000015 0.7182035960000235
1.04175000000015 0.7225381549999952
1.04400000000015 0.7268243809999717
1.04625000000015 0.7256474870000034
1.04850000000015 0.7277475700000196
1.05075000000016 0.7330885090000265
1.05300000000016 0.7386833439999805
1.05525000000016 0.72471538100001
1.05750000000016 0.7339822259999664
1.05975000000016 0.7349790200000257
1.06200000000016 0.7419473639999978
1.06425000000016 0.7328743730000156
1.06650000000016 0.7311035429999606
1.06875000000016 0.7318113230000449
1.07100000000016 0.7268790809999928
1.07325000000016 0.7233525519999944
1.07550000000016 0.7340157609999665
1.07775000000016 0.7347560990000375
1.08000000000016 0.7475597629999697
1.08225000000016 0.7423916340000005
1.08450000000016 0.7242034740000349
1.08675000000016 0.729129094999962
1.08900000000016 0.7329247819999978
1.09125000000016 0.738486311000031
1.09350000000016 0.721486992999985
1.09575000000016 0.7310608220000177
1.09800000000016 0.7454986449999979
1.10025000000016 0.737191408000001
1.10250000000016 0.7424879239999882
1.10475000000016 0.7408417529999838
1.10700000000016 0.7398215560000381
1.10925000000016 0.7446160739999641
1.11150000000016 0.7329141000000163
1.11375000000016 0.7356762850000109
1.11600000000016 0.7380858129999979
1.11825000000016 0.7243158059999928
1.12050000000016 0.7274870780000242
1.12275000000017 0.736330273999954
1.12500000000017 0.7266643300000055
1.12725000000017 0.7291915900000276
1.12950000000017 0.7518572269999595
1.13175000000017 0.7295193610000297
1.13400000000017 0.7300494479999884
1.13625000000017 0.7370929279999814
1.13850000000017 0.7244536919999973
1.14075000000017 0.7417502890000378
1.14300000000017 0.7286782639999956
1.14525000000017 0.7295531020000112
1.14750000000017 0.7391020499999854
1.14975000000017 0.7290103579999823
1.15200000000017 0.7250783200000228
1.15425000000017 0.7479733220000071
1.15650000000017 0.727634533000014
1.15875000000017 0.7397209809999481
1.16100000000017 0.7271406670000147
1.16325000000017 0.7291989170000193
1.16550000000017 0.738148477999971
1.16775000000017 0.7405624890000126
1.17000000000017 0.7324822279999808
1.17225000000017 0.7352003620000005
1.17450000000017 0.7302610690000506
1.17675000000017 0.7383114949999481
1.17900000000017 0.7295122120000315
1.18125000000017 0.7226488370000084
1.18350000000017 0.7382025889999682
1.18575000000017 0.7350795210000456
1.18800000000017 0.7277609629999802
1.19025000000017 0.7255120209999859
1.19250000000017 0.7433074699999906
1.19475000000017 0.7360790310000311
1.19700000000018 0.7284363009999879
1.19925000000018 0.7300859679999689
1.20150000000018 0.7333232000000294
1.20375000000018 0.7155974379999748
1.20600000000018 0.7319775330000198
1.20825000000018 0.7355334339999899
1.21050000000018 0.7311838030000217
1.21275000000018 0.7342807919999927
1.21500000000018 0.7381376490000093
1.21725000000018 0.7265573849999782
1.21950000000018 0.7355431029999977
1.22175000000018 0.7421223720000398
1.22400000000018 0.7198399679999739
1.22625000000018 0.7361437370000203
1.22850000000018 0.7277037409999707
1.23075000000018 0.7315303180000114
1.23300000000018 0.7196820589999788
1.23525000000018 0.7306607270000427
1.23750000000018 0.718352708999987
1.23975000000018 0.7233503119999796
1.24200000000018 0.721190971999988
1.24425000000018 0.733784452000009
1.24650000000018 0.7154210600000397
1.24875000000018 0.721044218999964
1.25100000000018 0.7192049100000304
1.25325000000018 0.7295445959999824
1.25550000000018 0.7291993179999849
1.25775000000018 0.7312714420000361
1.26000000000018 0.7227600269999925
1.26225000000018 0.7275966369999765
1.26450000000018 0.7309114490000184
1.26675000000018 0.7249011870000004
1.26900000000019 0.7186739530000068
1.27125000000019 0.7263828439999997
1.27350000000019 0.7189902189999771
1.27575000000019 0.7257718660000023
1.27800000000019 0.7143348729999843
1.28025000000019 0.7127922370000306
1.28250000000019 0.7228810940000017
1.28475000000019 0.7209592289999591
1.28700000000019 0.7305012820000343
1.28925000000019 0.7253530859999842
1.29150000000019 0.7176209969999832
1.29375000000019 0.7251352750000137
1.29600000000019 0.7210850710000045
1.29825000000019 0.7215565850000303
1.30050000000019 0.7236091169999668
1.30275000000019 0.7241991370000278
1.30500000000019 0.7205016389999628
1.30725000000019 0.7261741510000093
1.30950000000019 0.7239789860000201
1.31175000000019 0.7190065070000173
1.31400000000019 0.7284153379999907
1.31625000000019 0.7206209979999585
1.31850000000019 0.7250655270000266
1.32075000000019 0.7164651829999684
1.32300000000019 0.7163359820000323
1.32525000000019 0.7145055789999901
1.32750000000019 0.7241788960000122
1.32975000000019 0.7169756559999882
1.33200000000019 0.7105034100000012
1.33425000000019 0.7102500230000146
1.33650000000019 0.7285073890000149
1.33875000000019 0.7144587720000004
1.34100000000019 0.7100359429999799
1.3432500000002 0.717055715000015
1.3455000000002 0.7281672449999519
1.3477500000002 0.7143086980000248
1.3500000000002 0.7183027680000009
1.3522500000002 0.7120388949999779
1.3545000000002 0.7181031550000512
1.3567500000002 0.7057420719999641
1.3590000000002 0.7167686370000297
1.3612500000002 0.7130900329999577
1.3635000000002 0.710008533000007
1.3657500000002 0.7042197540000075
1.3680000000002 0.7041404629999874
1.3702500000002 0.7113097940000443
1.3725000000002 0.7100493959999881
1.3747500000002 0.7105912490000037
1.3770000000002 0.7036578199999894
1.3792500000002 0.7053593630000137
1.3815000000002 0.7066164119999598
1.3837500000002 0.7074261610000008
1.3860000000002 0.7142878090000409
1.3882500000002 0.7064851989999852
1.3905000000002 0.7176058179999814
1.3927500000002 0.7075103120000108
1.3950000000002 0.7077056570000195
1.3972500000002 0.7077324750000002
1.3995000000002 0.7126207059999956
1.4017500000002 0.7136998779999999
1.4040000000002 0.7156114039999579
1.4062500000002 0.7062751420000382
1.4085000000002 0.7043151450000096
1.4107500000002 0.7034046059999923
1.4130000000002 0.7061275149999915
1.41525000000021 0.6996575169999915
1.41750000000021 0.7080624440000065
1.41975000000021 0.7014199980000058
1.42200000000021 0.7003897600000073
1.42425000000021 0.7023611230000029
1.42650000000021 0.7048557370000026
1.42875000000021 0.7017949079999539
1.43100000000021 0.7098186460000306
1.43325000000021 0.6959970809999732
1.43550000000021 0.6916627120000385
1.43775000000021 0.6837461320000102
1.44000000000021 0.7005703059999746
1.44225000000021 0.6887241030000268
1.44450000000021 0.6957001299999774
1.44675000000021 0.6941372420000107
1.44900000000021 0.6893355649999648
1.45125000000021 0.6958148800000004
1.45350000000021 0.6948239160000185
1.45575000000021 0.6964442940000026
1.45800000000021 0.6953317819999825
1.46025000000021 0.6948849070000165
1.46250000000021 0.7054429369999866
1.46475000000021 0.6937654970000153
1.46700000000021 0.6928024869999945
1.46925000000021 0.6971117649999883
1.47150000000021 0.6938605469999857
1.47375000000021 0.6952571690000013
1.47600000000021 0.705128822000006
1.47825000000021 0.6936363560000132
1.48050000000021 0.7013824040000145
1.48275000000021 0.6977138839999952
1.48500000000021 0.6932774989999757
1.48725000000021 0.692865428999994
1.48950000000022 0.6933400340000162
1.49175000000022 0.6935644650000086
1.49400000000022 0.6987179889999879
1.49625000000022 0.6908208600000307
1.49850000000022 0.691886285999999
1.50075000000022 0.6937588299999788
1.50300000000022 0.7011662680000086
1.50525000000022 0.7013807270000143
1.50750000000022 0.6977889519999962
1.50975000000022 0.6993534700000055
1.51200000000022 0.6982987289999869
1.51425000000022 0.7011360170000103
1.51650000000022 0.70559637599996
1.51875000000022 0.6980383510000365
1.52100000000022 0.7008695929999931
1.52325000000022 0.6941908370000078
1.52550000000022 0.7011873799999648
1.52775000000022 0.6954189690000021
1.53000000000022 0.7056284880000021
1.53225000000022 0.705727004000039
1.53450000000022 0.7051894800000014
1.53675000000022 0.6941476799999577
1.53900000000022 0.7065522320000355
1.54125000000022 0.6983407109999575
1.54350000000022 0.6958162810000204
1.54575000000022 0.6954355110000279
1.54800000000022 0.7033997209999825
1.55025000000022 0.6962280999999848
1.55250000000022 0.6871104980000382
1.55475000000022 0.6983545349999645
1.55700000000022 0.6922403890000055
1.55925000000022 0.6949446250000051
1.56150000000023 0.6994885209999779
1.56375000000023 0.6992518570000357
1.56600000000023 0.6906929049999917
1.56825000000023 0.6907181070000092
1.57050000000023 0.6818909090000034
1.57275000000023 0.6950987639999653
1.57500000000023 0.6974572000000308
1.57725000000023 0.6891840369999613
1.57950000000023 0.6959603890000494
1.58175000000023 0.6922972749999872
1.58400000000023 0.6858130649999907
1.58625000000023 0.6934098460000087
1.58850000000023 0.689504348000014
1.59075000000023 0.6884962329999667
1.59300000000023 0.6848677020000196
1.59525000000023 0.6869876110000064
1.59750000000023 0.6847895079999944
1.59975000000023 0.6959048449999727
1.60200000000023 0.6834096450000402
1.60425000000023 0.6841641779999463
1.60650000000023 0.6904348700000469
1.60875000000023 0.6870300249999559
1.61100000000023 0.6827131440000471
1.61325000000023 0.6832039679999866
1.61550000000023 0.700169427999981
1.61775000000023 0.6955774219999853
1.62000000000023 0.6898480590000418
1.62225000000023 0.6824810740000089
1.62450000000023 0.6924474109999892
1.62675000000023 0.6840262189999748
1.62900000000023 0.6936902319999945
1.63125000000023 0.6934648289999927
1.63350000000023 0.6889432050000437
1.63575000000024 0.6804470489999517
1.63800000000024 0.6947343840000144
1.64025000000024 0.6793478680000362
1.64250000000024 0.6945097990000022
1.64475000000024 0.6868205629999693
1.64700000000024 0.6866582410000319
1.64925000000024 0.681076255999983
1.65150000000024 0.6801876149999657
1.65375000000024 0.6844763080000007
1.65600000000024 0.6921311940000123
1.65825000000024 0.7013172000000054
1.66050000000024 0.683879907000005
1.66275000000024 0.6990720570000235
1.66500000000024 0.6824567259999981
1.66725000000024 0.6894359839999993
1.66950000000024 0.6976374209999676
1.67175000000024 0.6982440959999963
1.67400000000024 0.6893999360000294
1.67625000000024 0.6895531519999736
1.67850000000024 0.6941381370000386
1.68075000000024 0.6854854709999927
1.68300000000024 0.6943896149999773
1.68525000000024 0.6849723299999937
1.68750000000024 0.6831839000000173
1.68975000000024 0.6800315799999908
1.69200000000024 0.6920615180000027
1.69425000000024 0.6866230850000079
1.69650000000024 0.6830380499999933
1.69875000000024 0.6842387579999922
1.70100000000024 0.6879684109999857
1.70325000000024 0.6895318200000133
1.70550000000024 0.6897800959999927
1.70775000000025 0.6811186510000198
1.71000000000025 0.6839649059999715
1.71225000000025 0.6868766030000302
1.71450000000025 0.6860436399999799
1.71675000000025 0.682727940999996
1.71900000000025 0.6836119430000167
1.72125000000025 0.6807606400000168
1.72350000000025 0.696732016999988
1.72575000000025 0.6980817630000047
1.72800000000025 0.6875435379999999
1.73025000000025 0.6814151830000128
1.73250000000025 0.6956061329999557
1.73475000000025 0.6856671799999958
1.73700000000025 0.6844225500000221
1.73925000000025 0.6851089709999769
1.74150000000025 0.6892357390000257
1.74375000000025 0.6797238930000162
1.74600000000025 0.6796713969999928
1.74825000000025 0.6848619169999779
1.75050000000025 0.6782672730000172
1.75275000000025 0.6868347870000093
1.75500000000025 0.6781084890000102
1.75725000000025 0.6973108439999578
1.75950000000025 0.6870952060000377
1.76175000000025 0.6782793929999684
1.76400000000025 0.6835295040000346
1.76625000000025 0.6837145419999615
1.76850000000025 0.6902763300000174
1.77075000000025 0.6937355669999761
1.77300000000025 0.6777607030000468
1.77525000000025 0.6817281999999523
1.77750000000025 0.6867642830000023
1.77975000000025 0.6908987260000004
1.78200000000026 0.6759254550000264
1.78425000000026 0.6780617430000007
1.78650000000026 0.679047259000015
1.78875000000026 0.6856102879999639
1.79100000000026 0.6769857400000205
1.79325000000026 0.6801363559999913
1.79550000000026 0.6733093980000149
1.79775000000026 0.676640529999986
1.80000000000026 0.6751361889999998
1.80225000000026 0.6803680070000269
1.80450000000026 0.6709791849999647
1.80675000000026 0.6743435310000336
1.80900000000026 0.678413270999954
1.81125000000026 0.6763736970000309
1.81350000000026 0.6741307380000308
1.81575000000026 0.6756465089999892
1.81800000000026 0.6792580679999674
1.82025000000026 0.6756634500000018
1.82250000000026 0.6730496349999839
1.82475000000026 0.6707041429999663
1.82700000000026 0.6697746850001067
1.82925000000026 0.6773622829999795
1.83150000000026 0.6779211749999376
1.83375000000026 0.6733744870000464
1.83600000000026 0.6875248369999554
1.83825000000026 0.6723685790000218
1.84050000000026 0.6723379459999705
1.84275000000026 0.6820554430000811
1.84500000000026 0.6742049370000132
1.84725000000026 0.6686455289999458
1.84950000000026 0.6760005070000261
1.85175000000026 0.6754449929999282
1.85400000000026 0.6747348690000763
1.85625000000027 0.6779572560000133
1.85850000000027 0.6742955479999182
1.86075000000027 0.6799385510000775
1.86300000000027 0.6752645729999358
1.86525000000027 0.6803846569999905
1.86750000000027 0.6831765819999873
1.86975000000027 0.687903661000064
1.87200000000027 0.669894754999973
1.87425000000027 0.6718819070000563
1.87650000000027 0.678005318999908
1.87875000000027 0.6726748150000503
1.88100000000027 0.6691609260000178
1.88325000000027 0.6739974989999382
1.88550000000027 0.6702794620000532
1.88775000000027 0.675082180000004
1.89000000000027 0.6754629229999409
1.89225000000027 0.6763453780000646
1.89450000000027 0.6751783600000181
1.89675000000027 0.6703765119999616
1.89900000000027 0.6692760509999971
1.90125000000027 0.666875578000031
1.90350000000027 0.6743449570000166
1.90575000000027 0.6847798509999166
1.90800000000027 0.6729144680000445
1.91025000000027 0.6657861720000255
1.91250000000027 0.6791918760000044
1.91475000000027 0.6663766839999425
1.91700000000027 0.6748657020000337
1.91925000000027 0.6665574779999588
1.92150000000027 0.6708697760000177
1.92375000000027 0.6730988750000506
1.92600000000027 0.6693688859999156
1.92825000000028 0.6969611420000774
1.93050000000028 0.6693618259999994
1.93275000000028 0.6668984219999174
1.93500000000028 0.6637484080000604
1.93725000000028 0.6682762330000287
1.93950000000028 0.666953168999953
1.94175000000028 0.6686271050000414
1.94400000000028 0.6656720759999644
1.94625000000028 0.6759488730000385
1.94850000000028 0.6770435930000076
1.95075000000028 0.6754926179999075
1.95300000000028 0.6713763960000279
1.95525000000028 0.6624396329999627
1.95750000000028 0.6677285950000851
1.95975000000028 0.6694527509999944
1.96200000000028 0.6754560439999295
1.96425000000028 0.669544975000008
1.96650000000028 0.6685680890000185
1.96875000000028 0.6749521479999885
1.97100000000028 0.6706847080000671
1.97325000000028 0.6719783239999515
1.97550000000028 0.6720511219999707
1.97775000000028 0.6634041430000934
1.98000000000028 0.6673562729999958
1.98225000000028 0.6757653399999981
1.98450000000028 0.6656081509999012
1.98675000000028 0.6672348150000289
1.98900000000028 0.6724077730000317
1.99125000000028 0.6739463400000432
1.99350000000028 0.6706937399999333
1.99575000000028 0.66282486099999
1.99800000000028 0.6602736739999955
2.00025000000028 0.6587555090000023
2.00250000000029 0.6674728589999859
2.00475000000029 0.6634967410000172
2.00700000000029 0.6600388499999781
2.00925000000029 0.6656143659999998
2.01150000000029 0.6662671360001013
2.01375000000029 0.6615704749999622
2.01600000000029 0.6609181139999691
2.01825000000029 0.6645618920000516
2.02050000000029 0.6641989229999581
2.02275000000029 0.6648856980000346
2.02500000000029 0.6603835679999293
2.02725000000029 0.6594791549999854
2.02950000000029 0.6722343450001063
2.03175000000029 0.6624385439999969
2.03400000000029 0.6620106749999195
2.03625000000029 0.6654517530000703
2.03850000000029 0.6723121469999569
2.04075000000029 0.6724699820000524
2.0430000000003 0.6625012449999303
2.0452500000003 0.6612594000000627
2.0475000000003 0.6589480479999565
2.0497500000003 0.659081285999946
2.0520000000003 0.6647383110000646
2.0542500000003 0.6713385829999652
2.0565000000003 0.6623505790000763
2.0587500000003 0.6842317679999042
2.0610000000003 0.668592115000024
2.0632500000003 0.6684603480000533
2.0655000000003 0.6645107140000164
2.0677500000003 0.6653955309999446
2.0700000000003 0.6685792160000119
2.0722500000003 0.6735801449999599
2.0745000000003 0.6698472350000202
2.0767500000003 0.6737493839999615
2.0790000000003 0.6625815660000853
2.0812500000003 0.6672887039999296
2.0835000000003 0.6659394040000279
2.08575000000031 0.6675275600000532
2.08800000000031 0.6749765389999993
2.09025000000031 0.6683400189999702
2.09250000000031 0.664546793999989
2.09475000000031 0.6778381310000441
2.09700000000031 0.6700788209999473
2.09925000000031 0.6839823760000172
2.10150000000031 0.6681917189999922
2.10375000000031 0.6685120140000436
2.10600000000031 0.6642783479999252
2.10825000000031 0.6754069630000004
2.11050000000031 0.6657725300000266
2.11275000000031 0.6677935919999527
2.11500000000031 0.6623990909999975
2.11725000000031 0.6766948090000824
2.11950000000031 0.675641832999986
2.12175000000031 0.6761914119999801
2.12400000000031 0.6793205620000435
2.12625000000031 0.6680262719999064
2.12850000000032 0.6778619730000628
2.13075000000032 0.6678902920000382
2.13300000000032 0.6714324859999579
2.13525000000032 0.6687856600000259
2.13750000000032 0.6817374149999296
2.13975000000032 0.6756036980000317
2.14200000000032 0.6850374370000054
2.14425000000032 0.6726711659999864
2.14650000000032 0.6700244749999911
2.14875000000032 0.6663196310000785
2.15100000000032 0.669678673999897
2.15325000000032 0.6708702990000575
2.15550000000032 0.6709229189999633
2.15775000000032 0.6733180690000609
2.16000000000032 0.6691817559999436
2.16225000000032 0.6705949330000749
2.16450000000032 0.6728337609999926
2.16675000000032 0.6772376079999276
2.16900000000032 0.6777095119999785
2.17125000000033 0.6800992990000623
2.17350000000033 0.6767478680000067
2.17575000000033 0.6810292449999906
2.17800000000033 0.677586296999948
2.18025000000033 0.6815718400000605
2.18250000000033 0.683027294999988
2.18475000000033 0.6818029349999506
2.18700000000033 0.6844355230000474
2.18925000000033 0.6750692159999971
2.19150000000033 0.6815538600000082
2.19375000000033 0.6751229479999665
2.19600000000033 0.6867945730000429
2.19825000000033 0.6831044660000316
2.20050000000033 0.6811636929999167
2.20275000000033 0.7003912050000736
2.20500000000033 0.6939948709999726
2.20725000000033 0.6880107949999683
2.20950000000033 0.6837430230000336
2.21175000000033 0.6745300110000017
2.21400000000034 0.6828411179999421
2.21625000000034 0.6756892590000234
2.21850000000034 0.6772383580000678
2.22075000000034 0.6831074179999632
2.22300000000034 0.6776817410000149
2.22525000000034 0.6748048599999947
2.22750000000034 0.6845444179999731
2.22975000000034 0.6822196050000002
2.23200000000034 0.6856962970000495
2.23425000000034 0.673988756999961
2.23650000000034 0.6832245299999613
2.23875000000034 0.6794682830000056
2.24100000000034 0.6885298820000116
2.24325000000034 0.6929628870000215
2.24550000000034 0.6902588020000167
2.24775000000034 0.6785776629999418
2.25000000000034 0.6780114300000832
2.25225000000034 0.688630509999939
2.25450000000034 0.6852033689999644
2.25675000000035 0.689608736000082
2.25900000000035 0.6849453379999204
2.26125000000035 0.6726544440000453
2.26350000000035 0.6954267119999713
2.26575000000035 0.6887724499999877
2.26800000000035 0.6968183720000525
2.27025000000035 0.6981047570000101
2.27250000000035 0.6948983229999612
2.27475000000035 0.6999512419999974
2.27700000000035 0.6953348670000423
2.27925000000035 0.6993623079999907
2.28150000000035 0.6947371889999658
2.28375000000035 0.7018217009999717
2.28600000000035 0.6857609870000942
2.28825000000035 0.6998401579999154
2.29050000000035 0.6950754080000934
2.29275000000035 0.7010518009999487
2.29500000000035 0.694475652000051
2.29725000000035 0.693116398999905
2.29950000000036 0.6982232469999872
2.30175000000036 0.7042270440000493
2.30400000000036 0.7011099430000058
2.30625000000036 0.6940829689999646
2.30850000000036 0.698752685000045
2.31075000000036 0.7040868520000458
2.31300000000036 0.7149411609999561
2.31525000000036 0.7026816860000054
2.31750000000036 0.6877234759999737
2.31975000000036 0.697573956000042
2.32200000000036 0.6947765009999785
2.32425000000036 0.6958909310000081
2.32650000000036 0.7291603569999552
2.32875000000036 0.7036698509999724
2.33100000000036 0.707387719000053
2.33325000000036 0.6978163329999916
2.33550000000036 0.6958208160000368
2.33775000000036 0.6941323390000207
2.34000000000036 0.7008347149999281
2.34225000000037 0.7105226639999955
2.34450000000037 0.7076637490000621
2.34675000000037 0.7016670919999797
2.34900000000037 0.7045076489999929
2.35125000000037 0.7043727399999398
2.35350000000037 0.6956119170000648
2.35575000000037 0.7197994240000298
2.35800000000037 0.7091145589999996
2.36025000000037 0.7121308739999677
2.36250000000037 0.6870646180000222
2.36475000000037 0.7031884739999441
2.36700000000037 0.6924676770000815
2.36925000000037 0.7152633179999839
2.37150000000037 0.7256012329999066
2.37375000000037 0.7076866240000754
2.37600000000037 0.696950945000026
2.37825000000037 0.7072053639999467
2.38050000000037 0.7079703560000326
2.38275000000037 0.693190217999927
2.38500000000038 0.711298303000035
2.38725000000038 0.7027362989999801
2.38950000000038 0.7021332599999823
2.39175000000038 0.7072081680000792
2.39400000000038 0.7138300639999215
2.39625000000038 0.7002035720000777
2.39850000000038 0.7264212979999911
2.40075000000038 0.7193863429999965
2.40300000000038 0.7153130450000162
2.40525000000038 0.7204764399999704
2.40750000000038 0.7077212770000187
2.40975000000038 0.7168309720000252
2.41200000000038 0.7165809789999003
2.41425000000038 0.7143762020000395
2.41650000000038 0.727784783000061
2.41875000000038 0.7351639349999459
2.42100000000038 0.714732300000037
2.42325000000038 0.7092400299999326
2.42550000000039 0.7111764210000047
2.42775000000039 0.7224273980000362
2.43000000000039 0.7151453889999857
2.43225000000039 0.698872295000001
2.43450000000039 0.7164813130000312
2.43675000000039 0.7232372270000269
2.43900000000039 0.7147777199999155
2.44125000000039 0.717325642999981
2.44350000000039 0.7084527460000345
2.44575000000039 0.72008645599999
2.44800000000039 0.7181126799999902
2.45025000000039 0.7158853010000712
2.45250000000039 0.7229480089999925
2.45475000000039 0.7009665240000231
2.45700000000039 0.7198819029999868
2.45925000000039 0.7108262109999259
2.46150000000039 0.7304291740000508
2.46375000000039 0.727524389999985
2.46600000000039 0.7143976139999495
2.4682500000004 0.7200956720000704
2.4705000000004 0.7205201980000311
2.4727500000004 0.7210314849999122
2.4750000000004 0.7215365130000464
2.4772500000004 0.7141890689999855
2.4795000000004 0.727280712000038
2.4817500000004 0.723129565000022
2.4840000000004 0.7027656059999572
2.4862500000004 0.7195300869999528
2.4885000000004 0.7196205139999847
2.4907500000004 0.7286020930000632
2.4930000000004 0.7121584779999921
2.4952500000004 0.7169303849999551
2.4975000000004 0.6861646940000128


==> Images/Results/sourcebeam_timesteptimes_ref_pmm2.txt <==
t steptime
0.0 0.008023586999999999
0.00225000000000035 0.008257165000000004
0.0045000000000007 0.008503408999999996
0.00675000000000106 0.008859469000000002
0.00900000000000141 0.008801732999999999
0.0112500000000018 0.009017794000000003
0.0135000000000021 0.009170437000000004
0.0157500000000025 0.009392562999999993
0.0180000000000028 0.009463778000000006
0.0202500000000032 0.009798844000000001
0.0225000000000035 0.009998010000000002
0.0247500000000039 0.010130487999999993
0.0270000000000042 0.010113765999999996
0.0292500000000046 0.010491278999999992
0.0315000000000049 0.010275774000000015
0.0337500000000053 0.010342298
0.0360000000000056 0.010787388000000009
0.038250000000006 0.010711639999999994
0.0405000000000063 0.010724240999999995
0.0427500000000067 0.010864021000000001
0.045000000000007 0.010990130999999986
0.0472500000000074 0.011041438000000015
0.0495000000000077 0.011471916999999998
0.0517500000000081 0.011300179000000021
0.0540000000000084 0.011330218000000003
0.0562500000000088 0.011449263999999959
0.0585000000000091 0.011495544000000024
0.0607500000000095 0.011970718999999963
0.0630000000000098 0.011704117000000014
0.0652500000000102 0.011792508000000035
0.0675000000000105 0.012050576999999951
0.0697500000000109 0.012060807000000007
0.0720000000000112 0.012167410000000045
0.0742500000000116 0.012191810999999997
0.0765000000000119 0.01230572799999996
0.0787500000000123 0.012300815999999992
0.0810000000000126 0.01258893800000005
0.083250000000013 0.012800841999999979
0.0855000000000133 0.012609062999999976
0.0877500000000137 0.01289916000000002
0.090000000000014 0.012903011999999991
0.0922500000000143 0.012951741999999988
0.0945000000000147 0.01294588200000002
0.096750000000015 0.013144557000000001
0.0990000000000154 0.013330156000000037
0.101250000000016 0.013457975999999983
0.103500000000016 0.013417722999999993
0.105750000000016 0.013716023999999938
0.108000000000017 0.01367332500000007
0.110250000000017 0.013736401999999925
0.112500000000017 0.014044236000000043
0.114750000000018 0.01388511300000006
0.117000000000018 0.013865627999999908
0.119250000000019 0.014154817000000097
0.121500000000019 0.014271072999999967
0.123750000000019 0.01426772799999998
0.12600000000002 0.014659105000000006
0.12825000000002 0.014368583999999962
0.13050000000002 0.014411193000000044
0.132750000000021 0.01465213200000004
0.135000000000021 0.014783247
0.137250000000021 0.014793872999999902
0.139500000000022 0.01501304300000006
0.141750000000022 0.015060343000000032
0.144000000000022 0.015112064999999952
0.146250000000023 0.015108938000000016
0.148500000000023 0.015101193999999984
0.150750000000024 0.015195226999999978
0.153000000000024 0.015241638999999974
0.155250000000024 0.015323183000000018
0.157500000000025 0.015706136000000037
0.159750000000025 0.015624658999999985
0.162000000000025 0.015910957999999975
0.164250000000026 0.015790437000000046
0.166500000000026 0.01566812900000003
0.168750000000026 0.015785893999999967
0.171000000000027 0.015971559999999996
0.173250000000027 0.015789851999999938
0.175500000000028 0.016044338000000158
0.177750000000028 0.015950209999999965
0.180000000000028 0.016382367999999925
0.182250000000029 0.016085574999999963
0.184500000000029 0.016133426999999978
0.186750000000029 0.016542952
0.18900000000003 0.016283659000000172
0.19125000000003 0.016408203999999982
0.19350000000003 0.01644653099999993
0.195750000000031 0.016503581000000045
0.198000000000031 0.016682716999999903
0.200250000000032 0.016384364999999956
0.202500000000032 0.016701580000000105
0.204750000000032 0.016530976000000086
0.207000000000033 0.016666837999999906
0.209250000000033 0.01689086499999992
0.211500000000033 0.01672077900000013
0.213750000000034 0.01706998999999998
0.216000000000034 0.016833367000000043
0.218250000000034 0.016981036000000005
0.220500000000035 0.016928676999999892
0.222750000000035 0.017074854999999944
0.225000000000036 0.01725682000000006
0.227250000000036 0.017455999999999916
0.229500000000036 0.017163507000000022
0.231750000000037 0.017508059000000076
0.234000000000037 0.017326229999999887
0.236250000000037 0.01738138900000008
0.238500000000038 0.01730894400000005
0.240750000000038 0.017300257999999902
0.243000000000038 0.017314486000000073
0.245250000000039 0.017231342999999955
0.247500000000039 0.017786722000000088
0.24975000000004 0.01752228899999997
0.25200000000004 0.01782194200000009
0.25425000000004 0.017440598999999946
0.256500000000041 0.017551512999999908
0.258750000000041 0.017560847000000157
0.261000000000041 0.017760789
0.263250000000042 0.018077087999999852
0.265500000000042 0.017791861000000075
0.267750000000042 0.017804566999999993
0.270000000000043 0.017663505999999884
0.272250000000043 0.01773455600000018
0.274500000000044 0.017866347999999865
0.276750000000044 0.017760361000000113
0.279000000000044 0.018295723999999902
0.281250000000045 0.01811148100000004
0.283500000000045 0.017897451000000064
0.285750000000045 0.017990457000000015
0.288000000000046 0.0180729369999999
0.290250000000046 0.018191604999999944
0.292500000000046 0.018029052000000156
0.294750000000047 0.018410235999999802
0.297000000000047 0.018284045999999998
0.299250000000048 0.018094046000000086
0.301500000000048 0.018239622999999927
0.303750000000048 0.018340103999999968
0.306000000000049 0.018397756000000154
0.308250000000049 0.018691560000000162
0.310500000000049 0.018797687999999813
0.31275000000005 0.018774034000000217
0.31500000000005 0.01836671199999973
0.31725000000005 0.018502757999999897
0.319500000000051 0.01880738800000037
0.321750000000051 0.018702255
0.324000000000052 0.019053365999999627
0.326250000000052 0.01858751000000014
0.328500000000052 0.01872960499999987
0.330750000000053 0.01887555700000032
0.333000000000053 0.01871455299999969
0.335250000000053 0.01891551100000033
0.337500000000054 0.019013889999999645
0.339750000000054 0.01893908600000005
0.342000000000054 0.019026994999999935
0.344250000000055 0.018907148000000262
0.346500000000055 0.019000812999999894
0.348750000000056 0.019125073000000103
0.351000000000056 0.01890064399999991
0.353250000000056 0.019147611999999814
0.355500000000057 0.01890191200000002
0.357750000000057 0.01928490500000013
0.360000000000057 0.01974239599999983
0.362250000000058 0.01919240500000008
0.364500000000058 0.019223503000000086
0.366750000000058 0.019150659000000125
0.369000000000059 0.019368587999999853
0.371250000000059 0.01931199500000025
0.37350000000006 0.019465339999999998
0.37575000000006 0.019107509999999994
0.37800000000006 0.01930626699999971
0.380250000000061 0.019381914000000222
0.382500000000061 0.019737211999999893
0.384750000000061 0.019378224
0.387000000000062 0.01921861300000005
0.389250000000062 0.019306296999999972
0.391500000000062 0.01918829500000019
0.393750000000063 0.019312278999999766
0.396000000000063 0.019249138999999804
0.398250000000063 0.01959772000000015
0.400500000000064 0.01938916000000024
0.402750000000064 0.01969406699999965
0.405000000000065 0.019089919000000233
0.407250000000065 0.01934722599999983
0.409500000000065 0.01935777500000002
0.411750000000066 0.019572142999999986
0.414000000000066 0.01918783500000032
0.416250000000066 0.019185792999999673
0.418500000000067 0.01931265400000015
0.420750000000067 0.019256139999999977
0.423000000000067 0.019402976999999932
0.425250000000068 0.019396643999999963
0.427500000000068 0.01975919699999995
0.429750000000069 0.019329544000000087
0.432000000000069 0.019224953000000156
0.434250000000069 0.019232435999999797
0.43650000000007 0.01913968300000013
0.43875000000007 0.019226757999999844
0.44100000000007 0.019721054000000127
0.443250000000071 0.01912918199999991
0.445500000000071 0.019211902999999975
0.447750000000071 0.019224073000000175
0.450000000000072 0.019232432999999993
0.452250000000072 0.019333021000000006
0.454500000000073 0.019193798999999956
0.456750000000073 0.019447991999999914
0.459000000000073 0.019266769000000128
0.461250000000074 0.01928464399999985
0.463500000000074 0.019327305000000017
0.465750000000074 0.019393803000000265
0.468000000000075 0.019716907999999922
0.470250000000075 0.019596318000000057
0.472500000000075 0.019236123999999855
0.474750000000076 0.01906903400000015
0.477000000000076 0.019210428999999696
0.479250000000077 0.019845689999999916
0.481500000000077 0.01915296100000008
0.483750000000077 0.019215704000000056
0.486000000000078 0.01931013600000009
0.488250000000078 0.01930377399999994
0.490500000000078 0.019222223999999954
0.492750000000079 0.019140913000000204
0.495000000000079 0.019230464000000058
0.497250000000079 0.01929759799999964
0.49950000000008 0.01959417000000041
0.50175000000008 0.019439136999999995
0.50400000000008 0.01936415899999977
0.506250000000081 0.019155925999999823
0.508500000000081 0.01924672400000027
0.510750000000081 0.019119761999999874
0.513000000000082 0.0191742490000002
0.515250000000082 0.019497218999999788
0.517500000000082 0.01940785300000014
0.519750000000083 0.019317544999999825
0.522000000000083 0.01940657899999998
0.524250000000083 0.01921243600000011
0.526500000000084 0.019135550000000112
0.528750000000084 0.019673078999999927
0.531000000000084 0.01936276800000014
0.533250000000084 0.019528917999999784
0.535500000000085 0.01926430899999998
0.537750000000085 0.019507280000000016
0.540000000000085 0.019258338000000208
0.542250000000086 0.01956897400000024
0.544500000000086 0.019774995999999767
0.546750000000086 0.019466962000000088
0.549000000000087 0.019228292999999397
0.551250000000087 0.019465832000000738
0.553500000000087 0.020692042999999494
0.555750000000088 0.019254373999999963
0.558000000000088 0.019897786000000472
0.560250000000088 0.019506966999999875
0.562500000000088 0.019745903999999648
0.564750000000089 0.019316445000000293
0.567000000000089 0.01922650800000003
0.569250000000089 0.01970772399999987
0.57150000000009 0.019542174999999773
0.57375000000009 0.01943411099999981
0.57600000000009 0.01928551000000045
0.578250000000091 0.019251409999999858
0.580500000000091 0.019280175000000455
0.582750000000091 0.01927835099999964
0.585000000000092 0.019320891999999645
0.587250000000092 0.019516942000000093
0.589500000000092 0.019451409000000197
0.591750000000092 0.01943328700000002
0.594000000000093 0.01903063199999977
0.596250000000093 0.019267790999999868
0.598500000000093 0.019630306000000708
0.600750000000094 0.01942417999999968
0.603000000000094 0.019321781999999565
0.605250000000094 0.019444536000000845
0.607500000000095 0.019309476999999298
0.609750000000095 0.01953055300000006
0.612000000000095 0.019355345000000135
0.614250000000096 0.019537083000000344
0.616500000000096 0.019477541999999737
0.618750000000096 0.019238907000000083
0.621000000000096 0.019318969999999602
0.623250000000097 0.019360849999999985
0.625500000000097 0.019158683000000565
0.627750000000097 0.01934943899999997
0.630000000000098 0.01955332799999976
0.632250000000098 0.01923827999999972
0.634500000000098 0.01913984300000049
0.636750000000099 0.019256074999999484
0.639000000000099 0.0193403270000001
0.641250000000099 0.019426189000000704
0.6435000000001 0.019189903999999203
0.6457500000001 0.019517064000000417
0.6480000000001 0.019285186000000287
0.6502500000001 0.019296322999999838
0.652500000000101 0.01910916299999954
0.654750000000101 0.0194176860000006
0.657000000000101 0.01914919699999995
0.659250000000102 0.019602582999999285
0.661500000000102 0.019278004000000237
0.663750000000102 0.019122976000000236
0.666000000000103 0.019081890999999906
0.668250000000103 0.019157276999999695
0.670500000000103 0.019095134000000513
0.672750000000104 0.019154782000000203
0.675000000000104 0.019351209999999952
0.677250000000104 0.01931220999999983
0.679500000000104 0.019336957000000154
0.681750000000105 0.019140902999999376
0.684000000000105 0.01919612400000048
0.686250000000105 0.019142702999999983
0.688500000000106 0.019645587999999492
0.690750000000106 0.01912343100000058
0.693000000000106 0.019424393999999623
0.695250000000107 0.01926466100000024
0.697500000000107 0.019037541000000324
0.699750000000107 0.01929395599999939
0.702000000000108 0.01923515400000042
0.704250000000108 0.019476228999999456
0.706500000000108 0.019049349000000326
0.708750000000108 0.01953237100000038
0.711000000000109 0.0194910299999993
0.713250000000109 0.019223629999999936
0.715500000000109 0.019304134000000417
0.71775000000011 0.019578732000000265
0.72000000000011 0.019263640000000137
0.72225000000011 0.01914149199999926
0.724500000000111 0.019320369999999976
0.726750000000111 0.019012878000000732
0.729000000000111 0.01924007099999958
0.731250000000112 0.019535669999999783
0.733500000000112 0.019431195000000123
0.735750000000112 0.019242895000000537
0.738000000000112 0.019062366999999192
0.740250000000113 0.019174067000000683
0.742500000000113 0.019233787000000113
0.744750000000113 0.019108551999999612
0.747000000000114 0.019418979000000114
0.749250000000114 0.019273309999999988
0.751500000000114 0.019113058000000294
0.753750000000115 0.01918701599999917
0.756000000000115 0.01918210300000034
0.758250000000115 0.01932131700000017
0.760500000000116 0.01941843100000007
0.762750000000116 0.019368787999999526
0.765000000000116 0.019269527000000508
0.767250000000116 0.019140926999999586
0.769500000000117 0.019134450000000136
0.771750000000117 0.01916798700000033
0.774000000000117 0.0192746709999998
0.776250000000118 0.019388861000000368
0.778500000000118 0.019083093999999967
0.780750000000118 0.019108528999999486
0.783000000000119 0.01912339700000043
0.785250000000119 0.01911105699999993
0.787500000000119 0.02024127500000006
0.78975000000012 0.019393693999999684
0.79200000000012 0.019121272000000467
0.79425000000012 0.019118702999999293
0.79650000000012 0.019230073000000125
0.798750000000121 0.019114907000000514
0.801000000000121 0.01907409099999935
0.803250000000121 0.019263897000000085
0.805500000000122 0.019469318000000513
0.807750000000122 0.01910633799999939
0.810000000000122 0.019312992000000584
0.812250000000123 0.019313637999999855
0.814500000000123 0.019193277000000286
0.816750000000123 0.019290971999999407
0.819000000000124 0.019340961000000156
0.821250000000124 0.019170047000000245
0.823500000000124 0.01897771899999956
0.825750000000124 0.019037785000000085
0.828000000000125 0.019119028000000426
0.830250000000125 0.01903788999999989
0.832500000000125 0.019019058999999672
0.834750000000126 0.019351013999999722
0.837000000000126 0.01903231700000063
0.839250000000126 0.019140201999999995
0.841500000000127 0.019153256000000063
0.843750000000127 0.01918506899999972
0.846000000000127 0.019059533000000073
0.848250000000128 0.018989624999999677
0.850500000000128 0.019416247000000553
0.852750000000128 0.01909937599999978
0.855000000000128 0.0190913290000001
0.857250000000129 0.019136791999999403
0.859500000000129 0.019002907000000846
0.861750000000129 0.019118341999999622
0.86400000000013 0.019134833999999934
0.86625000000013 0.019244139000000438
0.86850000000013 0.01915951899999957
0.870750000000131 0.01888219599999985
0.873000000000131 0.018998381000000286
0.875250000000131 0.018966220000000256
0.877500000000132 0.01906688899999942
0.879750000000132 0.019213870000000632
0.882000000000132 0.019246236999999944
0.884250000000132 0.019133194999999326
0.886500000000133 0.019203754000000295
0.888750000000133 0.01912426200000006
0.891000000000133 0.01903339500000012
0.893250000000134 0.01942933800000013
0.895500000000134 0.0191153169999998
0.897750000000134 0.019051753000000282
0.900000000000135 0.019298258999999263
0.902250000000135 0.019052926000000525
0.904500000000135 0.019216988000000157
0.906750000000136 0.019095752999999327
0.909000000000136 0.019499060000000235
0.911250000000136 0.01914120699999966
0.913500000000136 0.019124805000000578
0.915750000000137 0.01915458099999956
0.918000000000137 0.0190945720000002
0.920250000000137 0.018963116000000113
0.922500000000138 0.019309744000000073
0.924750000000138 0.019027904999999734
0.927000000000138 0.01910638400000053
0.929250000000139 0.019167582999999766
0.931500000000139 0.019078367999999735
0.933750000000139 0.019141567000000137
0.936000000000139 0.01895095400000013
0.93825000000014 0.019450672999999696
0.94050000000014 0.01904039099999988
0.94275000000014 0.019343064000000076
0.945000000000141 0.01920618499999982
0.947250000000141 0.019119963000000517
0.949500000000141 0.01902938100000018
0.951750000000142 0.019295578999999563
0.954000000000142 0.01894687800000039
0.956250000000142 0.01903094099999958
0.958500000000143 0.019083168999999955
0.960750000000143 0.01909906000000028
0.963000000000143 0.019139313000000158
0.965250000000143 0.019008789999999998
0.967500000000144 0.019153642000000026
0.969750000000144 0.01911997399999965
0.972000000000144 0.018901034999999844
0.974250000000145 0.018956784000000226
0.976500000000145 0.018972312999999907
0.978750000000145 0.019014192000000207
0.981000000000146 0.019402208999999893
0.983250000000146 0.019057499999999727
0.985500000000146 0.01899084300000009
0.987750000000147 0.019164103000000487
0.990000000000147 0.018968763000000166
0.992250000000147 0.018983678999999754
0.994500000000147 0.018975606999999783
0.996750000000148 0.01919312299999998
0.999000000000148 0.01917541600000039
1.00125000000015 0.018914718999999636
1.00350000000015 0.019086449999999644
1.00575000000015 0.018894100999999885
1.00800000000015 0.018970766000000694
1.01025000000015 0.01915779099999959
1.01250000000015 0.019187529999999953
1.01475000000015 0.018981033999999397
1.01700000000015 0.0190127320000002
1.01925000000015 0.019004203000001496
1.02150000000015 0.018934442999999135
1.02375000000015 0.019631322000000395
1.02600000000015 0.019338077000000453
1.02825000000015 0.019010533999999524
1.03050000000015 0.01908637599999885
1.03275000000015 0.01911878300000147
1.03500000000015 0.018944312999998658
1.03725000000015 0.0190847930000011
1.03950000000015 0.01899913099999928
1.04175000000015 0.019291422000000225
1.04400000000015 0.018890265999999656
1.04625000000015 0.018896349000000257
1.04850000000015 0.019020246000000185
1.05075000000016 0.019162196999999992
1.05300000000016 0.018868173999999627
1.05525000000016 0.019507603000000984
1.05750000000016 0.0190777820000001
1.05975000000016 0.018987747999998916
1.06200000000016 0.019039990999999645
1.06425000000016 0.019022234000001248
1.06650000000016 0.019073230000000052
1.06875000000016 0.018925766999998928
1.07100000000016 0.01932003499999979
1.07325000000016 0.019110390999999893
1.07550000000016 0.01906344600000054
1.07775000000016 0.01895180200000013
1.08000000000016 0.018921457999999447
1.08225000000016 0.01909604000000087
1.08450000000016 0.01910493599999974
1.08675000000016 0.01912250300000018
1.08900000000016 0.019012907000000467
1.09125000000016 0.018924896999999774
1.09350000000016 0.019057693999998904
1.09575000000016 0.01905454300000109
1.09800000000016 0.019198999000000327
1.10025000000016 0.019258215999998995
1.10250000000016 0.019048868000000496
1.10475000000016 0.019050988000000046
1.10700000000016 0.018848796000000334
1.10925000000016 0.018802337000000335
1.11150000000016 0.018995816999998638
1.11375000000016 0.019208937000000148
1.11600000000016 0.01891581699999989
1.11825000000016 0.01907273099999962
1.12050000000016 0.01904085900000041
1.12275000000017 0.018891033000000945
1.12500000000017 0.01912422699999894
1.12725000000017 0.019105878000001297
1.12950000000017 0.019410623999998933
1.13175000000017 0.019037653999999904
1.13400000000017 0.019029126000001284
1.13625000000017 0.018988426999998254
1.13850000000017 0.018915454000000054
1.14075000000017 0.018997377000001592
1.14300000000017 0.019099724999998458
1.14525000000017 0.019052620000000076
1.14750000000017 0.01896674400000009
1.14975000000017 0.01923751800000062
1.15200000000017 0.019166879000000137
1.15425000000017 0.01936712000000007
1.15650000000017 0.019057075999999284
1.15875000000017 0.019287122999999795
1.16100000000017 0.019195708999999894
1.16325000000017 0.019008716000000092
1.16550000000017 0.019229238000001203
1.16775000000017 0.01918995099999954
1.17000000000017 0.01939889199999989
1.17225000000017 0.019483120000000298
1.17450000000017 0.019206255000000283
1.17675000000017 0.019151619999998815
1.17900000000017 0.0190646490000006
1.18125000000017 0.019278620999999774
1.18350000000017 0.01918599300000068
1.18575000000017 0.019197790999999853
1.18800000000017 0.019335192999999862
1.19025000000017 0.01922097099999931
1.19250000000017 0.01910229500000149
1.19475000000017 0.019255085999999366
1.19700000000018 0.019288033000000482
1.19925000000018 0.019244677999999737
1.20150000000018 0.0194520409999992
1.20375000000018 0.01979030000000037
1.20600000000018 0.019361020999999923
1.20825000000018 0.019092765999999983
1.21050000000018 0.019305419000000157
1.21275000000018 0.01933720000000072
1.21500000000018 0.0191213139999995
1.21725000000018 0.01933349099999937
1.21950000000018 0.019341048000001138
1.22175000000018 0.01952008499999991
1.22400000000018 0.01923644799999913
1.22625000000018 0.019294555000000102
1.22850000000018 0.019263382000000107
1.23075000000018 0.019435895999999175
1.23300000000018 0.019187500000001023
1.23525000000018 0.01913640199999911
1.23750000000018 0.019389071000000868
1.23975000000018 0.019583250000000163
1.24200000000018 0.01947730899999911
1.24425000000018 0.01921670399999975
1.24650000000018 0.019591343000000094
1.24875000000018 0.019356017999999864
1.25100000000018 0.019264968999999965
1.25325000000018 0.019358428000000316
1.25550000000018 0.01941872999999994
1.25775000000018 0.020326327000001143
1.26000000000018 0.01971785799999992
1.26225000000018 0.019331849999998596
1.26450000000018 0.0192257660000017
1.26675000000018 0.019207787999999226
1.26900000000019 0.019372736999999418
1.27125000000019 0.01941471100000136
1.27350000000019 0.019356447999999915
1.27575000000019 0.01952362399999963
1.27800000000019 0.019530893999998966
1.28025000000019 0.019386455000001135
1.28250000000019 0.019427008999999273
1.28475000000019 0.01933187000000025
1.28700000000019 0.019481208000000194
1.28925000000019 0.019534574999999776
1.29150000000019 0.01945373899999936
1.29375000000019 0.019346875000000097
1.29600000000019 0.019489005000000503
1.29825000000019 0.01948041600000039
1.30050000000019 0.019426648999999685
1.30275000000019 0.019306122999999786
1.30500000000019 0.01968095500000011
1.30725000000019 0.020244373000000593
1.30950000000019 0.019454051000000305
1.31175000000019 0.019766033999999877
1.31400000000019 0.019578274999998868
1.31625000000019 0.019540387000001047
1.31850000000019 0.019752097999999663
1.32075000000019 0.01949676999999994
1.32300000000019 0.019634027000000387
1.32525000000019 0.019820205000000257
1.32750000000019 0.01956846499999898
1.32975000000019 0.019613145000000998
1.33200000000019 0.019934258999999344
1.33425000000019 0.019829941999999434
1.33650000000019 0.019632353000000435
1.33875000000019 0.019607561000000828
1.34100000000019 0.01971637899999834
1.3432500000002 0.019522970000000583
1.3455000000002 0.019776020000000116
1.3477500000002 0.019741419000000704
1.3500000000002 0.01958454399999887
1.3522500000002 0.019568154999999976
1.3545000000002 0.019571560000001043
1.3567500000002 0.019752512000000166
1.3590000000002 0.019841328000000047
1.3612500000002 0.019968965999998645
1.3635000000002 0.019626395000001295
1.3657500000002 0.019654585999999696
1.3680000000002 0.019765346999999878
1.3702500000002 0.019697088999999224
1.3725000000002 0.019726563000000752
1.3747500000002 0.01988813200000017
1.3770000000002 0.019741374000000533
1.3792500000002 0.019731559999998538
1.3815000000002 0.01981728199999999
1.3837500000002 0.019710326000000222
1.3860000000002 0.01996664199999998
1.3882500000002 0.01973232399999958
1.3905000000002 0.02004582700000057
1.3927500000002 0.01973467200000023
1.3950000000002 0.019746137000000274
1.3972500000002 0.019708155000000005
1.3995000000002 0.01993043100000058
1.4017500000002 0.020089900999998633
1.4040000000002 0.02013755599999989
1.4062500000002 0.01974888500000027
1.4085000000002 0.019921989000000195
1.4107500000002 0.019855645999999894
1.4130000000002 0.01979724699999963
1.41525000000021 0.019880091000000988
1.41750000000021 0.019955571999998867
1.41975000000021 0.019909632000000954
1.42200000000021 0.02055529199999917
1.42425000000021 0.019991033000000158
1.42650000000021 0.01997003099999972
1.42875000000021 0.01974839000000017
1.43100000000021 0.02028881100000035
1.43325000000021 0.020030596999999872
1.43550000000021 0.019785968000000764
1.43775000000021 0.01980456299999922
1.44000000000021 0.019739071000000052
1.44225000000021 0.020013177000000937
1.44450000000021 0.019976205999999053
1.44675000000021 0.020119194000001173
1.44900000000021 0.020037822999999122
1.45125000000021 0.019925716999999565
1.45350000000021 0.019920488000000347
1.45575000000021 0.019882358000000266
1.45800000000021 0.01981373499999961
1.46025000000021 0.020202523000000028
1.46250000000021 0.019915229000000423
1.46475000000021 0.020096957999999887
1.46700000000021 0.019945504000000724
1.46925000000021 0.01975024799999936
1.47150000000021 0.01982311599999953
1.47375000000021 0.020258496000000292
1.47600000000021 0.020115842999999245
1.47825000000021 0.020059767000001116
1.48050000000021 0.02010424699999902
1.48275000000021 0.020097897000001197
1.48500000000021 0.01986796799999979
1.48725000000021 0.020223173999999844
1.48950000000022 0.020115863999999206
1.49175000000022 0.019939613000000023
1.49400000000022 0.02017069300000074
1.49625000000022 0.0200745849999997
1.49850000000022 0.020019368999999898
1.50075000000022 0.020194526000000934
1.50300000000022 0.02013806099999904
1.50525000000022 0.019922791000000828
1.50750000000022 0.01996345299999902
1.50975000000022 0.019910047999999847
1.51200000000022 0.019909240000000494
1.51425000000022 0.020034292000000065
1.51650000000022 0.0200850250000002
1.51875000000022 0.01984959400000008
1.52100000000022 0.02006252700000033
1.52325000000022 0.020030697999999347
1.52550000000022 0.019954965000000158
1.52775000000022 0.019841347999999925
1.53000000000022 0.020322369000000506
1.53225000000022 0.020049981999999744
1.53450000000022 0.019927519999999532
1.53675000000022 0.01985890599999962
1.53900000000022 0.019844439999999963
1.54125000000022 0.019960569000000206
1.54350000000022 0.020221160000000182
1.54575000000022 0.019910968999999668
1.54800000000022 0.019784065000001405
1.55025000000022 0.020065177999999406
1.55250000000022 0.01998201700000024
1.55475000000022 0.01995317499999949
1.55700000000022 0.019872316000000723
1.55925000000022 0.0201525010000001
1.56150000000023 0.019875304999999344
1.56375000000023 0.019961129000000355
1.56600000000023 0.019892668999998975
1.56825000000023 0.019989338000000245
1.57050000000023 0.01989579099999972
1.57275000000023 0.020347790000000643
1.57500000000023 0.019856779999999574
1.57725000000023 0.020030376000001127
1.57950000000023 0.019789137999998374
1.58175000000023 0.020032151000000553
1.58400000000023 0.019930326000000775
1.58625000000023 0.020156386000000026
1.58850000000023 0.01987468899999989
1.59075000000023 0.019949515000000417
1.59300000000023 0.020032901999998742
1.59525000000023 0.020068731000000284
1.59750000000023 0.019990380999999502
1.59975000000023 0.020168414000000467
1.60200000000023 0.02014226100000016
1.60425000000023 0.01993316499999942
1.60650000000023 0.020161067000000088
1.60875000000023 0.02013227800000017
1.61100000000023 0.020032643000000405
1.61325000000023 0.019982294000000067
1.61550000000023 0.0202770749999992
1.61775000000023 0.020003485000000154
1.62000000000023 0.0199109600000007
1.62225000000023 0.020051061000000203
1.62450000000023 0.020002311999999023
1.62675000000023 0.02003967600000145
1.62900000000023 0.020280013999999014
1.63125000000023 0.020126637000000613
1.63350000000023 0.020000167999999263
1.63575000000024 0.019978480000000687
1.63800000000024 0.020060861999999346
1.64025000000024 0.019970842999999405
1.64250000000024 0.020220129000000142
1.64475000000024 0.01997116200000093
1.64700000000024 0.020069612000000348
1.64925000000024 0.020271602999999416
1.65150000000024 0.020308648000000318
1.65375000000024 0.0201069339999993
1.65600000000024 0.020370109999999997
1.65825000000024 0.019924040000001142
1.66050000000024 0.020309260999999523
1.66275000000024 0.02003442100000008
1.66500000000024 0.019992782999999292
1.66725000000024 0.020026053000000488
1.66950000000024 0.019980009999999382
1.67175000000024 0.02032095500000075
1.67400000000024 0.020047007000000505
1.67625000000024 0.020064961999999298
1.67850000000024 0.02015381700000063
1.68075000000024 0.019880628999999317
1.68300000000024 0.020130930000000546
1.68525000000024 0.020296646999998558
1.68750000000024 0.019994807000001558
1.68975000000024 0.02011883800000014
1.69200000000024 0.019947372999999047
1.69425000000024 0.020028001000000017
1.69650000000024 0.020163614999999524
1.69875000000024 0.020270345000000134
1.70100000000024 0.020033505000000673
1.70325000000024 0.020114771999999448
1.70550000000024 0.020142537999999988
1.70775000000025 0.020137936000001133
1.71000000000025 0.019992823999999132
1.71225000000025 0.020258201000000753
1.71450000000025 0.020011219999998886
1.71675000000025 0.020135721000000828
1.71900000000025 0.020098601999999133
1.72125000000025 0.020156449999999992
1.72350000000025 0.020015014000000164
1.72575000000025 0.020515255000001176
1.72800000000025 0.020075220999999033
1.73025000000025 0.020162620000000686
1.73250000000025 0.02016024299999941
1.73475000000025 0.020047335999999305
1.73700000000025 0.02001455700000143
1.73925000000025 0.01997313999999939
1.74150000000025 0.02034296299999916
1.74375000000025 0.020288810000000268
1.74600000000025 0.020025486999999842
1.74825000000025 0.020333002000000988
1.75050000000025 0.020129059000000282
1.75275000000025 0.02020634199999982
1.75500000000025 0.020487700999998637
1.75725000000025 0.020249112000000125
1.75950000000025 0.020176097000000226
1.76175000000025 0.020058949000000936
1.76400000000025 0.02006324799999959
1.76625000000025 0.0200916909999993
1.76850000000025 0.02033503000000003
1.77075000000025 0.020200082000000563
1.77300000000025 0.02012646800000084
1.77525000000025 0.020029743999998573
1.77750000000025 0.02009961300000107
1.77975000000025 0.02011390400000046
1.78200000000026 0.020332865999998617
1.78425000000026 0.020289603000000156
1.78650000000026 0.020025785999999712
1.78875000000026 0.02025020100000141
1.79100000000026 0.02007372599999968
1.79325000000026 0.020149450999999985
1.79550000000026 0.02044031600000018
1.79775000000026 0.020112897999998935
1.80000000000026 0.020060262000001217
1.80225000000026 0.020263506999999237
1.80450000000026 0.02011535399999964
1.80675000000026 0.020107168000000897
1.80900000000026 0.020282893999999274
1.81125000000026 0.020384868000000722
1.81350000000026 0.020143379000000294
1.81575000000026 0.02024369099999923
1.81800000000026 0.0201987809999995
1.82025000000026 0.020244693000000424
1.82250000000026 0.01998497499999985
1.82475000000026 0.02055240600000019
1.82700000000026 0.020067004999999583
1.82925000000026 0.02010740600000105
1.83150000000026 0.02005166699999883
1.83375000000026 0.020118359000001362
1.83600000000026 0.020286677999999725
1.83825000000026 0.020364355999999972
1.84050000000026 0.02021372199999938
1.84275000000026 0.0203944259999993
1.84500000000026 0.02013538600000153
1.84725000000026 0.020203128999998654
1.84950000000026 0.02009171600000137
1.85175000000026 0.020394374999998632
1.85400000000026 0.020045795000001476
1.85625000000027 0.02011786599999965
1.85850000000027 0.020015680000000202
1.86075000000027 0.02007947499999929
1.86300000000027 0.020273607000000027
1.86525000000027 0.0207159180000005
1.86750000000027 0.02006157499999972
1.86975000000027 0.02010193399999949
1.87200000000027 0.02028296499999982
1.87425000000027 0.020069055000000446
1.87650000000027 0.020167551000000117
1.87875000000027 0.020029461000000026
1.88100000000027 0.020417326000000457
1.88325000000027 0.020166508999999166
1.88550000000027 0.01999810600000096
1.88775000000027 0.020288611999999873
1.89000000000027 0.02015517699999947
1.89225000000027 0.02023851000000043
1.89450000000027 0.020610753999999787
1.89675000000027 0.02011169699999904
1.89900000000027 0.020086734000001272
1.90125000000027 0.02026276700000018
1.90350000000027 0.020040217000000027
1.90575000000027 0.020243422999998373
1.90800000000027 0.020355577000000125
1.91025000000027 0.020023733000000377
1.91250000000027 0.020314984000000536
1.91475000000027 0.020064619999999422
1.91700000000027 0.020222082000001862
1.91925000000027 0.020326693999997758
1.92150000000027 0.020382231999999334
1.92375000000027 0.020058068000000873
1.92600000000027 0.020190989999999687
1.92825000000028 0.020201805999999323
1.93050000000028 0.02030682500000225
1.93275000000028 0.02023241999999925
1.93500000000028 0.020443464999999605
1.93725000000028 0.020204682999999335
1.93950000000028 0.020186592000001724
1.94175000000028 0.020157972999999885
1.94400000000028 0.020086464999998555
1.94625000000028 0.020226287999999926
1.94850000000028 0.020400106000000306
1.95075000000028 0.020371007000001384
1.95300000000028 0.020187242999998745
1.95525000000028 0.020067202999999978
1.95750000000028 0.020249423999999294
1.95975000000028 0.02003482299999959
1.96200000000028 0.020102473000001453
1.96425000000028 0.0203761379999996
1.96650000000028 0.02012260200000071
1.96875000000028 0.020250794999999044
1.97100000000028 0.020128434000000084
1.97325000000028 0.020227031000001006
1.97550000000028 0.02004015700000039
1.97775000000028 0.02033404499999847
1.98000000000028 0.020281724000000168
1.98225000000028 0.02096003400000157
1.98450000000028 0.020075416999997486
1.98675000000028 0.020478837000002414
1.98900000000028 0.020243566999997853
1.99125000000028 0.020445238000000643
1.99350000000028 0.020136815000000752
1.99575000000028 0.020164493999999422
1.99800000000028 0.02014952500000078
2.00025000000028 0.019974888000000135
2.00250000000029 0.020040895000001058
2.00475000000029 0.02044822199999885
2.00700000000029 0.020066847999999027
2.00925000000029 0.020218223000000535
2.01150000000029 0.020062630000001747
2.01375000000029 0.020009509999997732
2.01600000000029 0.019958149000000702
2.01825000000029 0.020306974000000366
2.02050000000029 0.020175775999998535
2.02275000000029 0.02005727100000243
2.02500000000029 0.01997976899999898
2.02725000000029 0.019910782000000182
2.02950000000029 0.020110796000000875
2.03175000000029 0.019974584999999934
2.03400000000029 0.02039528199999907
2.03625000000029 0.0200543169999996
2.03850000000029 0.01992690699999855
2.04075000000029 0.020552797000000567
2.0430000000003 0.020069253000002618
2.0452500000003 0.019935986999996658
2.0475000000003 0.020344364000003168
2.0497500000003 0.019976108999998132
2.0520000000003 0.019964765000000995
2.0542500000003 0.0199676509999982
2.0565000000003 0.020032220000000933
2.0587500000003 0.02012062600000064
2.0610000000003 0.020197227000000595
2.0632500000003 0.019978171999998295
2.0655000000003 0.019910671000001656
2.0677500000003 0.02008496499999879
2.0700000000003 0.020522249999999076
2.0722500000003 0.019974608000001837
2.0745000000003 0.020308688000000075
2.0767500000003 0.019923714000000814
2.0790000000003 0.019970510999996804
2.0812500000003 0.01996393300000321
2.0835000000003 0.020132755999998864
2.08575000000031 0.02004126199999945
2.08800000000031 0.020358598000001393
2.09025000000031 0.020111442999997564
2.09250000000031 0.020167889999999744
2.09475000000031 0.01999896000000234
2.09700000000031 0.01989096999999873
2.09925000000031 0.02066765100000012
2.10150000000031 0.02010013099999952
2.10375000000031 0.02014998499999976
2.10600000000031 0.0198901290000002
2.10825000000031 0.020185139000002295
2.11050000000031 0.019988373999996867
2.11275000000031 0.020176888000001725
2.11500000000031 0.02016342499999979
2.11725000000031 0.020201953000000827
2.11950000000031 0.02001515699999956
2.12175000000031 0.02000563900000074
2.12400000000031 0.019913106000000624
2.12625000000031 0.020973053999998825
2.12850000000032 0.020696676000000025
2.13075000000032 0.020097576999997813
2.13300000000032 0.019985586000000666
2.13525000000032 0.020173481000000493
2.13750000000032 0.019926162000000858
2.13975000000032 0.020005249000000447
2.14200000000032 0.019791856999997748
2.14425000000032 0.020303676000001047
2.14650000000032 0.019993624000001375
2.14875000000032 0.020023479999998983
2.15100000000032 0.01999657700000057
2.15325000000032 0.019925111999999245
2.15550000000032 0.01998351499999984
2.15775000000032 0.02189679499999997
2.16000000000032 0.020003877000000614
2.16225000000032 0.020109663999999583
2.16450000000032 0.020133547000000362
2.16675000000032 0.019816291000001485
2.16900000000032 0.02009699299999923
2.17125000000033 0.020166668999998194
2.17350000000033 0.02041246699999988
2.17575000000033 0.02005174299999979
2.17800000000033 0.019904348000000738
2.18025000000033 0.019870351000001563
2.18250000000033 0.02030411899999862
2.18475000000033 0.02013218600000144
2.18700000000033 0.02102809199999811
2.18925000000033 0.020175342000001706
2.19150000000033 0.020317196000000592
2.19375000000033 0.020095171999997774
2.19600000000033 0.01999645400000105
2.19825000000033 0.020016597000001468
2.20050000000033 0.02047288199999997
2.20275000000033 0.019996803999998036
2.20500000000033 0.01993505600000134
2.20725000000033 0.020034638999998577
2.20950000000033 0.019956588999999525
2.21175000000033 0.019945558999999946
2.21400000000034 0.020245073000001668
2.21625000000034 0.020709745999997864
2.21850000000034 0.020133295000000828
2.22075000000034 0.019983240000001956
2.22300000000034 0.02000686399999907
2.22525000000034 0.019947071000000705
2.22750000000034 0.019905101999999175
2.22975000000034 0.020198048000001023
2.23200000000034 0.020103828999999962
2.23425000000034 0.019860126999997618
2.23650000000034 0.020032881000002334
2.23875000000034 0.019978578999999996
2.24100000000034 0.019961038999998237
2.24325000000034 0.020366888000001637
2.24550000000034 0.020121898999999388
2.24775000000034 0.02068757800000043
2.25000000000034 0.019969267000000457
2.25225000000034 0.020604559999998884
2.25450000000034 0.01999562499999996
2.25675000000035 0.02023016700000113
2.25900000000035 0.020154047999998426
2.26125000000035 0.01996368400000037
2.26350000000035 0.019943126000001143
2.26575000000035 0.020005628999999914
2.26800000000035 0.019977140999998255
2.27025000000035 0.020212832999998653
2.27250000000035 0.0200167050000033
2.27475000000035 0.020149236999998266
2.27700000000035 0.020198161999999797
2.27925000000035 0.020682770000000517
2.28150000000035 0.02001279599999961
2.28375000000035 0.020294183000000743
2.28600000000035 0.020079330999998035
2.28825000000035 0.020083113000001873
2.29050000000035 0.02005509399999994
2.29275000000035 0.020026766000000862
2.29500000000035 0.019957495999999963
2.29725000000035 0.020340220999997882
2.29950000000036 0.020197148000001164
2.30175000000036 0.02014411700000096
2.30400000000036 0.02002140999999824
2.30625000000036 0.02006292300000112
2.30850000000036 0.019892245999997726
2.31075000000036 0.02073937200000131
2.31300000000036 0.020128524000000425
2.31525000000036 0.019933598000001496
2.31750000000036 0.020025752999998758
2.31975000000036 0.02011509300000114
2.32200000000036 0.0200605629999977
2.32425000000036 0.02041641599999977
2.32650000000036 0.020347440000001882
2.32875000000036 0.020123541000000245
2.33100000000036 0.020270771999999937
2.33325000000036 0.020061980999997786
2.33550000000036 0.019859009000001038
2.33775000000036 0.01992743299999944
2.34000000000036 0.020283583000001215
2.34225000000037 0.020847943999999785
2.34450000000037 0.020123661999999598
2.34675000000037 0.020230258000001555
2.34900000000037 0.020132150999998544
2.35125000000037 0.020154913999999025
2.35350000000037 0.02051436200000012
2.35575000000037 0.020001951000001128
2.35800000000037 0.020095474000001445
2.36025000000037 0.020074021999999303
2.36250000000037 0.020238060000000502
2.36475000000037 0.020028447999997923
2.36700000000037 0.020341193000000146
2.36925000000037 0.020826268000000425
2.37150000000037 0.01995356100000123
2.37375000000037 0.020726259999999996
2.37600000000037 0.020071784999998954
2.37825000000037 0.020014796000001667
2.38050000000037 0.02007633999999925
2.38275000000037 0.02022080699999762
2.38500000000038 0.02016011500000303
2.38725000000038 0.019928367999998642
2.38950000000038 0.020222996000001103
2.39175000000038 0.02008087199999764
2.39400000000038 0.020542850000001778
2.39625000000038 0.02024703100000025
2.39850000000038 0.020160691999997482
2.40075000000038 0.02014985799999991
2.40300000000038 0.020018646000000473
2.40525000000038 0.02087475000000083
2.40750000000038 0.020123978000000875
2.40975000000038 0.020326071999999584
2.41200000000038 0.02029539699999816
2.41425000000038 0.02029846699999993
2.41650000000038 0.02012154100000174
2.41875000000038 0.020117445000000345
2.42100000000038 0.020218701000001005
2.42325000000038 0.02062574999999711
2.42550000000039 0.02028840300000212
2.42775000000039 0.02022089599999788
2.43000000000039 0.02021806100000134
2.43225000000039 0.020168879999999945
2.43450000000039 0.021595718000000375
2.43675000000039 0.021488710999999938
2.43900000000039 0.020239158999999063
2.44125000000039 0.020268323999999893
2.44350000000039 0.02039118700000131
2.44575000000039 0.020201664999998314
2.44800000000039 0.020030441000002952
2.45025000000039 0.02054483099999871
2.45250000000039 0.02036565299999893
2.45475000000039 0.020331010999999677
2.45700000000039 0.020381447000001884
2.45925000000039 0.02037312399999891
2.46150000000039 0.020356271000000703
2.46375000000039 0.020442221999999788
2.46600000000039 0.02066079600000137
2.4682500000004 0.020952886999999976
2.4705000000004 0.02036702099999843
2.4727500000004 0.02006340499999837
2.4750000000004 0.02036288900000116
2.4772500000004 0.020480975000001678
2.4795000000004 0.02061506599999774
2.4817500000004 0.020296887000000652
2.4840000000004 0.020387891000002156
2.4862500000004 0.020607880999996553
2.4885000000004 0.020560054000000605
2.4907500000004 0.02036618700000048
2.4930000000004 0.02069648300000182
2.4952500000004 0.02035791099999784
2.4975000000004 0.02958321800000263


==> Images/Results/sourcebeam_timesteptimes_ref_pmm20.txt <==
t steptime
0.0 0.023733585999999997
0.00225000000000035 0.024992004999999998
0.0045000000000007 0.026546812000000003
0.00675000000000106 0.028888122999999988
0.00900000000000141 0.030581599000000015
0.0112500000000018 0.03188292200000001
0.0135000000000021 0.03319435499999998
0.0157500000000025 0.034295115000000015
0.0180000000000028 0.03540369999999998
0.0202500000000032 0.03808669600000003
0.0225000000000035 0.038488422999999994
0.0247500000000039 0.039573527
0.0270000000000042 0.04092565100000001
0.0292500000000046 0.04270182899999997
0.0315000000000049 0.04351617400000002
0.0337500000000053 0.04488014799999995
0.0360000000000056 0.046067665000000035
0.038250000000006 0.04709734799999998
0.0405000000000063 0.048508839000000026
0.0427500000000067 0.049956421999999945
0.045000000000007 0.05190690600000003
0.0472500000000074 0.05208323800000003
0.0495000000000077 0.05351235300000001
0.0517500000000081 0.054695119999999986
0.0540000000000084 0.05478709200000009
0.0562500000000088 0.056362289999999815
0.0585000000000091 0.05729067100000007
0.0607500000000095 0.05875504399999998
0.0630000000000098 0.058253775999999924
0.0652500000000102 0.05952658300000002
0.0675000000000105 0.05975377599999998
0.0697500000000109 0.06095629100000011
0.0720000000000112 0.061973438999999964
0.0742500000000116 0.06393690200000002
0.0765000000000119 0.0634788340000001
0.0787500000000123 0.06418071099999989
0.0810000000000126 0.0644798310000001
0.083250000000013 0.06627156299999992
0.0855000000000133 0.0671220509999999
0.0877500000000137 0.06898236000000013
0.090000000000014 0.06837047600000012
0.0922500000000143 0.06956129199999994
0.0945000000000147 0.0702612199999999
0.096750000000015 0.07145757500000016
0.0990000000000154 0.07206318099999987
0.101250000000016 0.07331902899999987
0.103500000000016 0.07514377300000019
0.105750000000016 0.07617116499999987
0.108000000000017 0.07648569799999994
0.110250000000017 0.07738913699999994
0.112500000000017 0.07852117300000039
0.114750000000018 0.07897800799999999
0.117000000000018 0.08036566299999981
0.119250000000019 0.0800097420000001
0.121500000000019 0.08105284399999979
0.123750000000019 0.08285907999999997
0.12600000000002 0.08279577500000013
0.12825000000002 0.08533164199999987
0.13050000000002 0.08517508499999993
0.132750000000021 0.08662367300000007
0.135000000000021 0.08735241900000013
0.137250000000021 0.08747400900000013
0.139500000000022 0.08682018799999991
0.141750000000022 0.08954859599999976
0.144000000000022 0.09010583100000025
0.146250000000023 0.09041753699999955
0.148500000000023 0.09056441400000015
0.150750000000024 0.09102866200000026
0.153000000000024 0.09233393999999961
0.155250000000024 0.09205708800000068
0.157500000000025 0.09281352899999984
0.159750000000025 0.09430678100000023
0.162000000000025 0.09234962499999977
0.164250000000026 0.09209410500000015
0.166500000000026 0.09311379899999928
0.168750000000026 0.0930595950000006
0.171000000000027 0.09237117599999944
0.173250000000027 0.09428594199999996
0.175500000000028 0.0933331010000007
0.177750000000028 0.09497561799999943
0.180000000000028 0.09452109400000008
0.182250000000029 0.09559416600000059
0.184500000000029 0.09532033599999945
0.186750000000029 0.09559747399999985
0.18900000000003 0.09592451100000066
0.19125000000003 0.09726790399999974
0.19350000000003 0.0966336459999999
0.195750000000031 0.09747430899999987
0.198000000000031 0.09868883100000048
0.200250000000032 0.09827562699999959
0.202500000000032 0.09816684499999973
0.204750000000032 0.09868759100000002
0.207000000000033 0.09906253900000017
0.209250000000033 0.0995086340000002
0.211500000000033 0.1006642280000003
0.213750000000034 0.10044959299999956
0.216000000000034 0.10189764800000045
0.218250000000034 0.10211664399999965
0.220500000000035 0.10197611799999962
0.222750000000035 0.10192449600000053
0.225000000000036 0.1009785179999998
0.227250000000036 0.10171376100000007
0.229500000000036 0.10265088700000025
0.231750000000037 0.10410166700000012
0.234000000000037 0.10216137799999991
0.236250000000037 0.10346622999999955
0.238500000000038 0.10468645200000104
0.240750000000038 0.10440446699999839
0.243000000000038 0.10350545800000077
0.245250000000039 0.10624233100000069
0.247500000000039 0.10486264599999906
0.24975000000004 0.10536526499999965
0.25200000000004 0.1066973769999997
0.25425000000004 0.10776625200000112
0.256500000000041 0.10709581299999904
0.258750000000041 0.10722602300000084
0.261000000000041 0.10688826700000043
0.263250000000042 0.10749709599999946
0.265500000000042 0.10810811099999995
0.267750000000042 0.10719976300000056
0.270000000000043 0.10787368799999975
0.272250000000043 0.10866244500000022
0.274500000000044 0.10951876199999866
0.276750000000044 0.10976006400000138
0.279000000000044 0.11097284399999907
0.281250000000045 0.11284034100000007
0.283500000000045 0.11114669600000049
0.285750000000045 0.11125249000000004
0.288000000000046 0.11247492300000062
0.290250000000046 0.11275049899999878
0.292500000000046 0.11194721900000104
0.294750000000047 0.11218661699999899
0.297000000000047 0.11306469700000044
0.299250000000048 0.11352861900000022
0.301500000000048 0.11310420000000043
0.303750000000048 0.11349756099999908
0.306000000000049 0.11415138899999988
0.308250000000049 0.114611935000001
0.310500000000049 0.11552929299999981
0.31275000000005 0.11623245799999893
0.31500000000005 0.11494573800000119
0.31725000000005 0.11390926899999876
0.319500000000051 0.11674390300000148
0.321750000000051 0.11484121399999836
0.324000000000052 0.11626158400000008
0.326250000000052 0.1165775740000008
0.328500000000052 0.11776938599999909
0.330750000000053 0.1161979560000006
0.333000000000053 0.11704937800000081
0.335250000000053 0.11814754399999927
0.337500000000054 0.11592939700000038
0.339750000000054 0.1169185929999994
0.342000000000054 0.11562865700000025
0.344250000000055 0.11836201600000074
0.346500000000055 0.11713212799999972
0.348750000000056 0.11671819399999883
0.351000000000056 0.11647090200000143
0.353250000000056 0.11847499399999961
0.355500000000057 0.11687618599999894
0.357750000000057 0.11787027900000169
0.360000000000057 0.11973678699999901
0.362250000000058 0.1181737260000002
0.364500000000058 0.11850059400000035
0.366750000000058 0.1178797110000005
0.369000000000059 0.11846687899999964
0.371250000000059 0.11965464399999881
0.37350000000006 0.12060971700000067
0.37575000000006 0.11750727099999914
0.37800000000006 0.11861020300000114
0.380250000000061 0.11840952400000049
0.382500000000061 0.11973023499999869
0.384750000000061 0.11866769000000055
0.387000000000062 0.1182838610000001
0.389250000000062 0.11679815900000001
0.391500000000062 0.11774952899999924
0.393750000000063 0.11786808000000093
0.396000000000063 0.11624253600000145
0.398250000000063 0.11665931399999963
0.400500000000064 0.11697491299999996
0.402750000000064 0.11678541899999928
0.405000000000065 0.11702329199999895
0.407250000000065 0.11775152399999911
0.409500000000065 0.11601670499999983
0.411750000000066 0.1158375590000027
0.414000000000066 0.11683625999999947
0.416250000000066 0.11576760999999891
0.418500000000067 0.11641819700000156
0.420750000000067 0.11621068299999848
0.423000000000067 0.11808271700000006
0.425250000000068 0.11684078500000084
0.427500000000068 0.11725908900000093
0.429750000000069 0.11679677599999749
0.432000000000069 0.11652390000000068
0.434250000000069 0.11832261400000021
0.43650000000007 0.11690717400000139
0.43875000000007 0.11651044199999916
0.44100000000007 0.11742676100000082
0.443250000000071 0.11583288199999942
0.445500000000071 0.11563058899999845
0.447750000000071 0.11589055099999968
0.450000000000072 0.11617282799999984
0.452250000000072 0.11830994500000003
0.454500000000073 0.11731785699999975
0.456750000000073 0.12190922800000337
0.459000000000073 0.11821464999999876
0.461250000000074 0.1173741580000005
0.463500000000074 0.11771721499999899
0.465750000000074 0.11756652700000103
0.468000000000075 0.11786510099999958
0.470250000000075 0.11665064299999983
0.472500000000075 0.11783181499999884
0.474750000000076 0.11912745200000074
0.477000000000076 0.11620126300000067
0.479250000000077 0.1188267130000007
0.481500000000077 0.11671435699999932
0.483750000000077 0.1171318389999989
0.486000000000078 0.11789137499999924
0.488250000000078 0.11771378500000296
0.490500000000078 0.11866137199999827
0.492750000000079 0.11733093999999866
0.495000000000079 0.11680641600000286
0.497250000000079 0.11617094699999697
0.49950000000008 0.11755612800000037
0.50175000000008 0.11673115199999984
0.50400000000008 0.11748218700000024
0.506250000000081 0.11775508500000242
0.508500000000081 0.11727872999999889
0.510750000000081 0.11746968699999982
0.513000000000082 0.11656627600000036
0.515250000000082 0.11780675600000023
0.517500000000082 0.11752734699999934
0.519750000000083 0.11863012299999909
0.522000000000083 0.11872933300000099
0.524250000000083 0.11707657299999852
0.526500000000084 0.1179093160000022
0.528750000000084 0.11838297699999956
0.531000000000084 0.11788987899999981
0.533250000000084 0.11910766899999814
0.535500000000085 0.11897802600000063
0.537750000000085 0.11950462400000106
0.540000000000085 0.11772251400000044
0.542250000000086 0.12002829700000106
0.544500000000086 0.11914692699999918
0.546750000000086 0.11927661800000067
0.549000000000087 0.12031626699999975
0.551250000000087 0.11799988900000002
0.553500000000087 0.12020215499999765
0.555750000000088 0.11959394800000211
0.558000000000088 0.1201473859999993
0.560250000000088 0.12035425799999899
0.562500000000088 0.11995322499999972
0.564750000000089 0.11973303000000257
0.567000000000089 0.11960719599999692
0.569250000000089 0.1198285760000033
0.57150000000009 0.12047389899999672
0.57375000000009 0.1199046750000008
0.57600000000009 0.11938803700000022
0.578250000000091 0.1206346449999991
0.580500000000091 0.1203504680000016
0.582750000000091 0.12160120800000129
0.585000000000092 0.11991569499999954
0.587250000000092 0.11995788299999788
0.589500000000092 0.11996996799999948
0.591750000000092 0.12060660800000278
0.594000000000093 0.1204440180000006
0.596250000000093 0.12013032299999793
0.598500000000093 0.12098175699999913
0.600750000000094 0.12083855400000232
0.603000000000094 0.12129328600000022
0.605250000000094 0.12073627699999889
0.607500000000095 0.12183325399999845
0.609750000000095 0.12018968799999996
0.612000000000095 0.12107198300000022
0.614250000000096 0.12125484500000283
0.616500000000096 0.12092975799999905
0.618750000000096 0.12102390499999771
0.621000000000096 0.1219570730000008
0.623250000000097 0.12121027499999926
0.625500000000097 0.12105690100000288
0.627750000000097 0.12163188499999933
0.630000000000098 0.12163481400000009
0.632250000000098 0.1215082229999993
0.634500000000098 0.1211770009999995
0.636750000000099 0.12200288400000048
0.639000000000099 0.12405111800000057
0.641250000000099 0.12142649099999758
0.6435000000001 0.12260986300000098
0.6457500000001 0.12283545200000034
0.6480000000001 0.12335730299999881
0.6502500000001 0.1229143790000009
0.652500000000101 0.12389157600000189
0.654750000000101 0.12503682499999869
0.657000000000101 0.12432031399999843
0.659250000000102 0.12389879200000209
0.661500000000102 0.12331868800000123
0.663750000000102 0.1244569939999991
0.666000000000103 0.12397436699999886
0.668250000000103 0.12380297400000018
0.670500000000103 0.1242022349999985
0.672750000000104 0.12411064700000196
0.675000000000104 0.1257478919999997
0.677250000000104 0.12517067099999934
0.679500000000104 0.12526155100000125
0.681750000000105 0.1262370610000012
0.684000000000105 0.12610671399999873
0.686250000000105 0.1253581600000011
0.688500000000106 0.12690711999999849
0.690750000000106 0.12805812399999894
0.693000000000106 0.12576005500000065
0.695250000000107 0.12569184899999897
0.697500000000107 0.12692796600000023
0.699750000000107 0.12719252299999795
0.702000000000108 0.12702509800000428
0.704250000000108 0.12646285099999943
0.706500000000108 0.12759037600000056
0.708750000000108 0.12801390999999995
0.711000000000109 0.12748306499999984
0.713250000000109 0.12743986399999585
0.715500000000109 0.12759560300000317
0.71775000000011 0.1273887810000005
0.72000000000011 0.1286124239999964
0.72225000000011 0.12781663500000207
0.724500000000111 0.12817738500000075
0.726750000000111 0.12843195199999968
0.729000000000111 0.12937434500000222
0.731250000000112 0.1290280109999955
0.733500000000112 0.12882082700000552
0.735750000000112 0.1291585909999995
0.738000000000112 0.1299268069999968
0.740250000000113 0.12944659600000108
0.742500000000113 0.12975239200000033
0.744750000000113 0.13082391500000057
0.747000000000114 0.13141528199999897
0.749250000000114 0.13090726699999777
0.751500000000114 0.13035144700000245
0.753750000000115 0.13098587799999706
0.756000000000115 0.1312289690000057
0.758250000000115 0.13164828200000045
0.760500000000116 0.13129906899999355
0.762750000000116 0.13479658300000352
0.765000000000116 0.1321266449999996
0.767250000000116 0.13449233400000082
0.769500000000117 0.13346137999999996
0.771750000000117 0.13372892999999664
0.774000000000117 0.13286840900000385
0.776250000000118 0.13240626099999986
0.778500000000118 0.13463457799999645
0.780750000000118 0.13314895000000604
0.783000000000119 0.1333293559999973
0.785250000000119 0.13469594200000046
0.787500000000119 0.13532843200000144
0.78975000000012 0.13496158899999955
0.79200000000012 0.1346177570000009
0.79425000000012 0.13503774699999838
0.79650000000012 0.13499563799999947
0.798750000000121 0.13533761200000072
0.801000000000121 0.13446525100000173
0.803250000000121 0.13696279099999487
0.805500000000122 0.13462461299999973
0.807750000000122 0.13661758599999985
0.810000000000122 0.13486706800000547
0.812250000000123 0.13595974799999766
0.814500000000123 0.13560985800000225
0.816750000000123 0.13586747899999807
0.819000000000124 0.13556167099999783
0.821250000000124 0.13451345100000367
0.823500000000124 0.1355521309999972
0.825750000000124 0.13752639199999805
0.828000000000125 0.13499440400000395
0.830250000000125 0.1357885130000014
0.832500000000125 0.1364020889999935
0.834750000000126 0.13617409000000436
0.837000000000126 0.13620545199999867
0.839250000000126 0.135672851999999
0.841500000000127 0.1384582670000043
0.843750000000127 0.1361896349999938
0.846000000000127 0.1351004490000065
0.848250000000128 0.1353791239999964
0.850500000000128 0.1347737070000008
0.852750000000128 0.1360434189999964
0.855000000000128 0.13637813200000437
0.857250000000129 0.13497963900000087
0.859500000000129 0.13536497199999786
0.861750000000129 0.13519859299999837
0.86400000000013 0.13589513099999806
0.86625000000013 0.13561513400000536
0.86850000000013 0.13638913299999444
0.870750000000131 0.13637695300000274
0.873000000000131 0.13599324599999818
0.875250000000131 0.13787946600000112
0.877500000000132 0.13662889300000103
0.879750000000132 0.1363688300000021
0.882000000000132 0.13653753699999527
0.884250000000132 0.13770148900000123
0.886500000000133 0.13558815400000412
0.888750000000133 0.13628154399999914
0.891000000000133 0.13840521299999864
0.893250000000134 0.1361614710000012
0.895500000000134 0.1398349709999991
0.897750000000134 0.13752515899999906
0.900000000000135 0.1383533130000032
0.902250000000135 0.13795680199999794
0.904500000000135 0.13894543400000003
0.906750000000136 0.13716868299999874
0.909000000000136 0.13766586799999914
0.911250000000136 0.13815962200000342
0.913500000000136 0.13890129299999643
0.915750000000137 0.13833516400000434
0.918000000000137 0.13780625499999388
0.920250000000137 0.13802475800000025
0.922500000000138 0.13831154500000054
0.924750000000138 0.13812609700000422
0.927000000000138 0.13957697699999727
0.929250000000139 0.13821250000000163
0.931500000000139 0.13890905200000248
0.933750000000139 0.13957090999999622
0.936000000000139 0.13784162000000322
0.93825000000014 0.13954765500000121
0.94050000000014 0.13869293999999854
0.94275000000014 0.139161191999996
0.945000000000141 0.1396162409999988
0.947250000000141 0.1392903190000041
0.949500000000141 0.1374002959999956
0.951750000000142 0.13914638800000034
0.954000000000142 0.1389541760000057
0.956250000000142 0.1386625989999999
0.958500000000143 0.13938829099999595
0.960750000000143 0.13933375399999903
0.963000000000143 0.13929906599999953
0.965250000000143 0.14044756200000563
0.967500000000144 0.14024398099999758
0.969750000000144 0.13876530299999956
0.972000000000144 0.14005060699999916
0.974250000000145 0.1390964770000025
0.976500000000145 0.13921165200000019
0.978750000000145 0.13975680200000085
0.981000000000146 0.1403773039999976
0.983250000000146 0.13882932500000322
0.985500000000146 0.13863504899999413
0.987750000000147 0.13812624700000242
0.990000000000147 0.1396853379999996
0.992250000000147 0.13962917100000283
0.994500000000147 0.13908128199999936
0.996750000000148 0.13809788799999723
0.999000000000148 0.13938855500000358
1.00125000000015 0.13846779299999668
1.00350000000015 0.13914896800000065
1.00575000000015 0.13894977300000022
1.00800000000015 0.14009922500000016
1.01025000000015 0.13994303700000188
1.01250000000015 0.14026199299999575
1.01475000000015 0.13846074199999947
1.01700000000015 0.13925192399999986
1.01925000000015 0.13851496500000593
1.02150000000015 0.13879920199999418
1.02375000000015 0.13994489400000276
1.02600000000015 0.13860747100000026
1.02825000000015 0.13827922099999768
1.03050000000015 0.13983453800000234
1.03275000000015 0.13869377900000046
1.03500000000015 0.13726342599999697
1.03725000000015 0.13711648200000326
1.03950000000015 0.13832161399999876
1.04175000000015 0.1379936740000005
1.04400000000015 0.13849821000000162
1.04625000000015 0.13802002599999952
1.04850000000015 0.13867882599999604
1.05075000000016 0.13879334100000307
1.05300000000016 0.1375765539999989
1.05525000000016 0.1384751929999979
1.05750000000016 0.13783601700000503
1.05975000000016 0.13922460399999892
1.06200000000016 0.13666331799999654
1.06425000000016 0.13750496600000162
1.06650000000016 0.1388933570000006
1.06875000000016 0.13795793999999972
1.07100000000016 0.1389824190000013
1.07325000000016 0.13852112200000022
1.07550000000016 0.13841464600000108
1.07775000000016 0.1391116530000005
1.08000000000016 0.13841122299999853
1.08225000000016 0.14068077499999987
1.08450000000016 0.1380828799999989
1.08675000000016 0.13768224599999712
1.08900000000016 0.13784453400000274
1.09125000000016 0.13926427700000232
1.09350000000016 0.1392533479999969
1.09575000000016 0.14102785800000106
1.09800000000016 0.13978976100000295
1.10025000000016 0.13923847299999892
1.10250000000016 0.13873031400000002
1.10475000000016 0.13786712799999634
1.10700000000016 0.13888830399999819
1.10925000000016 0.13827494100000592
1.11150000000016 0.13840850399999738
1.11375000000016 0.13820897800000154
1.11600000000016 0.13876842499999498
1.11825000000016 0.13789083600000396
1.12050000000016 0.13762966600000226
1.12275000000017 0.13679110500000036
1.12500000000017 0.13741146499999957
1.12725000000017 0.13807241800000014
1.12950000000017 0.1378221409999938
1.13175000000017 0.139643281000005
1.13400000000017 0.13773579099999722
1.13625000000017 0.13751664099999772
1.13850000000017 0.13806082900000405
1.14075000000017 0.1353403499999999
1.14300000000017 0.136902077000002
1.14525000000017 0.13714919499999922
1.14750000000017 0.13830572799999885
1.14975000000017 0.13762575999999882
1.15200000000017 0.13720562600000363
1.15425000000017 0.13969264699999684
1.15650000000017 0.13775188799999682
1.15875000000017 0.13745492900000045
1.16100000000017 0.13759556900000547
1.16325000000017 0.13864341400000058
1.16550000000017 0.13759229699999764
1.16775000000017 0.13705700399999898
1.17000000000017 0.13710168499999753
1.17225000000017 0.1371939530000006
1.17450000000017 0.13674462000000176
1.17675000000017 0.13673864700000138
1.17900000000017 0.13735131600000017
1.18125000000017 0.13641262000000154
1.18350000000017 0.13786700600000046
1.18575000000017 0.13813985599999512
1.18800000000017 0.13776846800000442
1.19025000000017 0.13860927599999684
1.19250000000017 0.13701066499999826
1.19475000000017 0.13621149800000154
1.19700000000018 0.1362413920000023
1.19925000000018 0.13703029299999514
1.20150000000018 0.13775197800000427
1.20375000000018 0.13685405599999712
1.20600000000018 0.13806729200000234
1.20825000000018 0.1391238570000013
1.21050000000018 0.1367199190000008
1.21275000000018 0.13742468399999552
1.21500000000018 0.13694872500000344
1.21725000000018 0.1383819109999962
1.21950000000018 0.1375411590000013
1.22175000000018 0.13660570400000438
1.22400000000018 0.13800453299999305
1.22625000000018 0.1377611470000062
1.22850000000018 0.13866740299999947
1.23075000000018 0.13819586500000014
1.23300000000018 0.13729292200000032
1.23525000000018 0.13841739899999084
1.23750000000018 0.13844986000000858
1.23975000000018 0.1375468020000028
1.24200000000018 0.13653498299999
1.24425000000018 0.13704753200001107
1.24650000000018 0.13722246199999688
1.24875000000018 0.1366087929999935
1.25100000000018 0.13653385500001036
1.25325000000018 0.13553322099998866
1.25550000000018 0.13696055399999807
1.25775000000018 0.13661387900000932
1.26000000000018 0.1358427159999991
1.26225000000018 0.13545159099999182
1.26450000000018 0.13629993700000398
1.26675000000018 0.13688680500000316
1.26900000000019 0.13746709999999496
1.27125000000019 0.13558927200000426
1.27350000000019 0.1370089920000055
1.27575000000019 0.13562952399999517
1.27800000000019 0.13589463200000296
1.28025000000019 0.13573753699999713
1.28250000000019 0.1362573359999999
1.28475000000019 0.1358110030000006
1.28700000000019 0.13591648199999895
1.28925000000019 0.13433806599999798
1.29150000000019 0.135864128999998
1.29375000000019 0.1375437110000064
1.29600000000019 0.13473761299999865
1.29825000000019 0.1361667040000043
1.30050000000019 0.1356154229999902
1.30275000000019 0.1347221179999991
1.30500000000019 0.13492090200000462
1.30725000000019 0.1342311330000001
1.30950000000019 0.13409555100000148
1.31175000000019 0.13347532000000228
1.31400000000019 0.1340508509999978
1.31625000000019 0.13281364899999915
1.31850000000019 0.13388139699999613
1.32075000000019 0.13342256399999997
1.32300000000019 0.13344168999999795
1.32525000000019 0.1332380050000097
1.32750000000019 0.1325470239999902
1.32975000000019 0.13349428500001181
1.33200000000019 0.13326593499999717
1.33425000000019 0.13291669400000217
1.33650000000019 0.13389660899999
1.33875000000019 0.13268872900000872
1.34100000000019 0.1337318479999965
1.3432500000002 0.13312040200000297
1.3455000000002 0.1330810179999986
1.3477500000002 0.1326186799999931
1.3500000000002 0.13309963500000777
1.3522500000002 0.1327365269999916
1.3545000000002 0.13309223400000292
1.3567500000002 0.13263020899999844
1.3590000000002 0.1340443480000033
1.3612500000002 0.1329654259999984
1.3635000000002 0.13315671700000564
1.3657500000002 0.13253964999999823
1.3680000000002 0.13353895599999532
1.3702500000002 0.13516183200000853
1.3725000000002 0.1331060870000016
1.3747500000002 0.13333540599998628
1.3770000000002 0.13359142200000917
1.3792500000002 0.1334448220000013
1.3815000000002 0.13312563799999566
1.3837500000002 0.1337003090000053
1.3860000000002 0.13286054399999614
1.3882500000002 0.1332308719999986
1.3905000000002 0.1330949970000006
1.3927500000002 0.13355196300000216
1.3950000000002 0.13373729699999615
1.3972500000002 0.13372421200000417
1.3995000000002 0.13318706299999405
1.4017500000002 0.13254496000000415
1.4040000000002 0.13354500699999505
1.4062500000002 0.13375696500000345
1.4085000000002 0.1347057360000008
1.4107500000002 0.1340645730000034
1.4130000000002 0.13353309599999363
1.41525000000021 0.13308499400000073
1.41750000000021 0.13324514299999635
1.41975000000021 0.1338491440000098
1.42200000000021 0.13348298799999725
1.42425000000021 0.13418374100000108
1.42650000000021 0.13365769600000021
1.42875000000021 0.13391757299999085
1.43100000000021 0.1337467240000052
1.43325000000021 0.13388863500000525
1.43550000000021 0.1345693229999938
1.43775000000021 0.1334848099999988
1.44000000000021 0.133939060000003
1.44225000000021 0.13400354200000208
1.44450000000021 0.1334831180000009
1.44675000000021 0.13412703800000259
1.44900000000021 0.13372982399999955
1.45125000000021 0.13322151799999915
1.45350000000021 0.13393977999999152
1.45575000000021 0.13370908100000634
1.45800000000021 0.13472769099999482
1.46025000000021 0.13382683100000747
1.46250000000021 0.13365048999999374
1.46475000000021 0.13369383500000254
1.46700000000021 0.13380125800000542
1.46925000000021 0.13344443199999034
1.47150000000021 0.13363869900000225
1.47375000000021 0.13387664700000812
1.47600000000021 0.13349166999999795
1.47825000000021 0.13356689399999766
1.48050000000021 0.13407206899999835
1.48275000000021 0.13316247699999906
1.48500000000021 0.1338057469999967
1.48725000000021 0.1340747690000086
1.48950000000022 0.13472196200000042
1.49175000000022 0.13402772299998844
1.49400000000022 0.13399394300000722
1.49625000000022 0.13379368600000419
1.49850000000022 0.1337074119999926
1.50075000000022 0.1337683080000005
1.50300000000022 0.1337602320000002
1.50525000000022 0.13373034500000358
1.50750000000022 0.1332985429999951
1.50975000000022 0.13330604899999798
1.51200000000022 0.13339043300000242
1.51425000000022 0.13383486400000777
1.51650000000022 0.13323060099999395
1.51875000000022 0.13434303799999725
1.52100000000022 0.1335803080000062
1.52325000000022 0.1347763019999917
1.52550000000022 0.13393950300000768
1.52775000000022 0.13387293499999942
1.53000000000022 0.1338150929999955
1.53225000000022 0.13328643200000556
1.53450000000022 0.13364111399999956
1.53675000000022 0.13321369899999524
1.53900000000022 0.1332529729999976
1.54125000000022 0.1333954050000017
1.54350000000022 0.1333434790000041
1.54575000000022 0.13501794399999767
1.54800000000022 0.13492865999999992
1.55025000000022 0.13390627100000074
1.55250000000022 0.1335990460000005
1.55475000000022 0.1334825790000025
1.55700000000022 0.1339977279999971
1.55925000000022 0.134003007000004
1.56150000000023 0.13261361700000407
1.56375000000023 0.13288603099999818
1.56600000000023 0.13320139999999014
1.56825000000023 0.13398849100001087
1.57050000000023 0.1329800819999889
1.57275000000023 0.1332537589999987
1.57500000000023 0.13305170000001
1.57725000000023 0.13311186599999303
1.57950000000023 0.13274400800000308
1.58175000000023 0.13298173200000463
1.58400000000023 0.1343838359999978
1.58625000000023 0.13292643399999804
1.58850000000023 0.13365874299999803
1.59075000000023 0.1329789650000066
1.59300000000023 0.13297966999999744
1.59525000000023 0.13324087499999848
1.59750000000023 0.13298983599999303
1.59975000000023 0.1334367120000053
1.60200000000023 0.13242497999999614
1.60425000000023 0.1326899100000105
1.60650000000023 0.13302507499999194
1.60875000000023 0.134154910999996
1.61100000000023 0.13362875600000734
1.61325000000023 0.13351994599999273
1.61550000000023 0.1327469710000031
1.61775000000023 0.13307674400000735
1.62000000000023 0.13292746599999816
1.62225000000023 0.1330119630000013
1.62450000000023 0.13230695800000092
1.62675000000023 0.1328217729999892
1.62900000000023 0.1331636870000068
1.63125000000023 0.1324174500000055
1.63350000000023 0.1335814129999875
1.63575000000024 0.13257599900001082
1.63800000000024 0.13323268699998891
1.64025000000024 0.1326220270000107
1.64250000000024 0.1333112949999986
1.64475000000024 0.13362407699999324
1.64700000000024 0.13248137700000484
1.64925000000024 0.13247725499999774
1.65150000000024 0.13361124200000063
1.65375000000024 0.13326701699999433
1.65600000000024 0.13328221500000836
1.65825000000024 0.13262140499999475
1.66050000000024 0.13243889100000672
1.66275000000024 0.13265622499999097
1.66500000000024 0.1326267800000096
1.66725000000024 0.13295138699999143
1.66950000000024 0.13353637299999832
1.67175000000024 0.133944434
1.67400000000024 0.13258275900000172
1.67625000000024 0.13208125900000312
1.67850000000024 0.13229846699999825
1.68075000000024 0.13310827000000813
1.68300000000024 0.13270016299999554
1.68525000000024 0.13288161399999865
1.68750000000024 0.13277315899999564
1.68975000000024 0.13546192600000495
1.69200000000024 0.1324951250000055
1.69425000000024 0.13338134899998977
1.69650000000024 0.13250208700000599
1.69875000000024 0.13275495899999612
1.70100000000024 0.132304548999997
1.70325000000024 0.1343799460000099
1.70550000000024 0.13294560999999305
1.70775000000025 0.13226989100000708
1.71000000000025 0.1323538310000032
1.71225000000025 0.1325748879999935
1.71450000000025 0.13300788200000113
1.71675000000025 0.13347005500000364
1.71900000000025 0.13274080099999708
1.72125000000025 0.13286976799999195
1.72350000000025 0.1331025770000025
1.72575000000025 0.1329282350000085
1.72800000000025 0.13192551199999514
1.73025000000025 0.13386330800000223
1.73250000000025 0.13254187900000147
1.73475000000025 0.13216374999998948
1.73700000000025 0.13273407000001214
1.73925000000025 0.13299929899999086
1.74150000000025 0.13304504700001019
1.74375000000025 0.1324677729999877
1.74600000000025 0.1321159710000046
1.74825000000025 0.13227660100000094
1.75050000000025 0.13232000899999719
1.75275000000025 0.13175044500000865
1.75500000000025 0.13163937299999873
1.75725000000025 0.13225724800000194
1.75950000000025 0.1323119059999982
1.76175000000025 0.1315331389999983
1.76400000000025 0.13268252599999641
1.76625000000025 0.13207063299999788
1.76850000000025 0.13248231699999735
1.77075000000025 0.13114499700000692
1.77300000000025 0.13184787800000208
1.77525000000025 0.1323752469999988
1.77750000000025 0.13228884299999777
1.77975000000025 0.13229232700000182
1.78200000000026 0.13145792299999925
1.78425000000026 0.13178284699999665
1.78650000000026 0.1313083950000049
1.78875000000026 0.13164880200000084
1.79100000000026 0.13181058799999334
1.79325000000026 0.13194905100000653
1.79550000000026 0.13170992499999556
1.79775000000026 0.13128957899999705
1.80000000000026 0.13100765699999783
1.80225000000026 0.1317684310000118
1.80450000000026 0.13121893999999656
1.80675000000026 0.13161139499999308
1.80900000000026 0.13179662000000292
1.81125000000026 0.13149839199999747
1.81350000000026 0.1311968340000078
1.81575000000026 0.13080174600000305
1.81800000000026 0.13095867799999894
1.82025000000026 0.13125793899999394
1.82250000000026 0.1319147109999932
1.82475000000026 0.1314793610000038
1.82700000000026 0.13114445000000785
1.82925000000026 0.13172190000000228
1.83150000000026 0.13210027999998886
1.83375000000026 0.13115531600000452
1.83600000000026 0.13123831100000416
1.83825000000026 0.1302946719999909
1.84050000000026 0.1309091530000046
1.84275000000026 0.13034581300000525
1.84500000000026 0.13111848500000178
1.84725000000026 0.13176977099999476
1.84950000000026 0.1320325300000036
1.85175000000026 0.13163135199999942
1.85400000000026 0.13131928099998902
1.85625000000027 0.13121019700000147
1.85850000000027 0.13235621900000183
1.86075000000027 0.13151462999999808
1.86300000000027 0.13037375200001122
1.86525000000027 0.1301316379999946
1.86750000000027 0.13106714599999236
1.86975000000027 0.1311942660000085
1.87200000000027 0.1311629810000028
1.87425000000027 0.13052673999999342
1.87650000000027 0.1308074490000024
1.87875000000027 0.13155178700000647
1.88100000000027 0.1309003209999986
1.88325000000027 0.13090187799998887
1.88550000000027 0.13070410200000993
1.88775000000027 0.13102123800000243
1.89000000000027 0.12999252799998828
1.89225000000027 0.13055415400000925
1.89450000000027 0.1306495620000021
1.89675000000027 0.13037485199998855
1.89900000000027 0.13050567100000876
1.90125000000027 0.1305319109999914
1.90350000000027 0.13142136300000118
1.90575000000027 0.1312631610000068
1.90800000000027 0.13039245999999594
1.91025000000027 0.13068628400000648
1.91250000000027 0.1315486969999995
1.91475000000027 0.13104465899999695
1.91700000000027 0.13082850099999632
1.91925000000027 0.13181820900000218
1.92150000000027 0.13064896100000567
1.92375000000027 0.13024046199998907
1.92600000000027 0.1301518010000109
1.92825000000028 0.13085144099999013
1.93050000000028 0.1301769110000066
1.93275000000028 0.13075601999999265
1.93500000000028 0.13015903400000184
1.93725000000028 0.13046532500000296
1.93950000000028 0.1297216789999993
1.94175000000028 0.13029121200000304
1.94400000000028 0.1298484430000002
1.94625000000028 0.12990720499999497
1.94850000000028 0.13103811700000279
1.95075000000028 0.13027586600000518
1.95300000000028 0.12976624599998843
1.95525000000028 0.1302554030000067
1.95750000000028 0.12991480799999522
1.95975000000028 0.13003472100000124
1.96200000000028 0.1293520230000098
1.96425000000028 0.1299177059999863
1.96650000000028 0.13003174300000353
1.96875000000028 0.13031888599999775
1.97100000000028 0.12986363500000664
1.97325000000028 0.1297381179999917
1.97550000000028 0.12980313800001397
1.97775000000028 0.12977638399999591
1.98000000000028 0.13032167299999742
1.98225000000028 0.12943903100000398
1.98450000000028 0.1299878370000016
1.98675000000028 0.12931659999999567
1.98900000000028 0.12997288699999388
1.99125000000028 0.12926961200000164
1.99350000000028 0.12899202799999898
1.99575000000028 0.12967523400000402
1.99800000000028 0.1297140559999974
2.00025000000028 0.12936762300000737
2.00250000000029 0.12968030599999736
2.00475000000029 0.1300745119999931
2.00700000000029 0.12952834700000437
2.00925000000029 0.12889627600000608
2.01150000000029 0.12989125
2.01375000000029 0.1299319479999923
2.01600000000029 0.12967274300000042
2.01825000000029 0.12929666399999462
2.02050000000029 0.12972980300000359
2.02275000000029 0.12985591400000374
2.02500000000029 0.1299772729999944
2.02725000000029 0.12909994400000357
2.02950000000029 0.1299668529999991
2.03175000000029 0.1296350770000032
2.03400000000029 0.12967227800000103
2.03625000000029 0.12918275299999493
2.03850000000029 0.1293720280000059
2.04075000000029 0.13093936599999267
2.0430000000003 0.129619095999999
2.0452500000003 0.12942890300000442
2.0475000000003 0.13021619299999543
2.0497500000003 0.12947829600000205
2.0520000000003 0.12939343899999756
2.0542500000003 0.1297523330000132
2.0565000000003 0.13025802800000008
2.0587500000003 0.12968106899998588
2.0610000000003 0.1293302890000092
2.0632500000003 0.1298839819999955
2.0655000000003 0.12934358799999757
2.0677500000003 0.13013646900000708
2.0700000000003 0.13120666099999312
2.0722500000003 0.12954804400000342
2.0745000000003 0.12935429300000578
2.0767500000003 0.12900815199999727
2.0790000000003 0.129117523000005
2.0812500000003 0.12919511099998715
2.0835000000003 0.1297909410000102
2.08575000000031 0.12930644200000074
2.08800000000031 0.12992334300000152
2.09025000000031 0.12874839799999904
2.09250000000031 0.12960137599999655
2.09475000000031 0.12880438499999514
2.09700000000031 0.1289451390000096
2.09925000000031 0.13042128699999012
2.10150000000031 0.12838701700000854
2.10375000000031 0.1290230199999911
2.10600000000031 0.12870767300000807
2.10825000000031 0.1290533379999914
2.11050000000031 0.12879741199999728
2.11275000000031 0.1290378490000137
2.11500000000031 0.12857958399999347
2.11725000000031 0.12850945399999603
2.11950000000031 0.1285507999999993
2.12175000000031 0.1276637280000017
2.12400000000031 0.12879051100000538
2.12625000000031 0.12894164899999794
2.12850000000032 0.12956721700000173
2.13075000000032 0.12901334800000086
2.13300000000032 0.12824047299999108
2.13525000000032 0.1285375090000116
2.13750000000032 0.1285108759999929
2.13975000000032 0.12811912300000472
2.14200000000032 0.1288974269999983
2.14425000000032 0.1293489600000015
2.14650000000032 0.12847432699999217
2.14875000000032 0.12941150200001061
2.15100000000032 0.1282287279999963
2.15325000000032 0.12890727599999252
2.15550000000032 0.12828354799999886
2.15775000000032 0.12951869200000488
2.16000000000032 0.12976634800000397
2.16225000000032 0.1294838639999938
2.16450000000032 0.12814158700000178
2.16675000000032 0.12920819200000722
2.16900000000032 0.12882712500000082
2.17125000000033 0.12846001699999476
2.17350000000033 0.12796833100000526
2.17575000000033 0.12959803399999714
2.17800000000033 0.1289956090000004
2.18025000000033 0.12864834299999472
2.18250000000033 0.12859018000000333
2.18475000000033 0.12843278299999383
2.18700000000033 0.13012693900000727
2.18925000000033 0.12796968099999617
2.19150000000033 0.12999903200000062
2.19375000000033 0.12807970400000102
2.19600000000033 0.12917433699999492
2.19825000000033 0.1293216560000019
2.20050000000033 0.12818020100000638
2.20275000000033 0.12870789199999422
2.20500000000033 0.12905993399999716
2.20725000000033 0.12861079400001074
2.20950000000033 0.12855904299999565
2.21175000000033 0.12880790199999126
2.21400000000034 0.12930043800000135
2.21625000000034 0.13084233300000392
2.21850000000034 0.12951705999999774
2.22075000000034 0.12916368700000191
2.22300000000034 0.12922892699999977
2.22525000000034 0.12882984600000214
2.22750000000034 0.12895334799999603
2.22975000000034 0.1291775490000049
2.23200000000034 0.12908141600000533
2.23425000000034 0.1287620389999944
2.23650000000034 0.12921278400000347
2.23875000000034 0.1296893569999895
2.24100000000034 0.130221456000001
2.24325000000034 0.1303649750000062
2.24550000000034 0.12875371900000232
2.24775000000034 0.12948867899999073
2.25000000000034 0.12855648100000394
2.25225000000034 0.1297390480000047
2.25450000000034 0.12995890799999188
2.25675000000035 0.13007501799999943
2.25900000000035 0.13003208400000688
2.26125000000035 0.13031630599999744
2.26350000000035 0.13090501300000312
2.26575000000035 0.12979683999999736
2.26800000000035 0.1296593659999985
2.27025000000035 0.1288258140000096
2.27250000000035 0.1301062009999896
2.27475000000035 0.12909283500000868
2.27700000000035 0.129196721999989
2.27925000000035 0.13123850000000914
2.28150000000035 0.12984168699999543
2.28375000000035 0.12981315300000063
2.28600000000035 0.12958296000000757
2.28825000000035 0.1295045389999956
2.29050000000035 0.1292882049999946
2.29275000000035 0.12942536600000665
2.29500000000035 0.13030768599999476
2.29725000000035 0.13138494500000775
2.29950000000036 0.13085247200000083
2.30175000000036 0.13088259699999583
2.30400000000036 0.13142261099999075
2.30625000000036 0.13001742100000513
2.30850000000036 0.13008159400000352
2.31075000000036 0.13008152499999426
2.31300000000036 0.12971783100000778
2.31525000000036 0.12984480599999415
2.31750000000036 0.12977057600001274
2.31975000000036 0.1306244069999991
2.32200000000036 0.12979467299999214
2.32425000000036 0.1301603029999967
2.32650000000036 0.1297686839999983
2.32875000000036 0.13066087900000412
2.33100000000036 0.13055949200000327
2.33325000000036 0.1293445959999815
2.33550000000036 0.130014932000023
2.33775000000036 0.12928074199999173
2.34000000000036 0.128855853999994
2.34225000000037 0.13183900199999243
2.34450000000037 0.13074671600000443
2.34675000000037 0.1302423570000144
2.34900000000037 0.13263171099998772
2.35125000000037 0.13039109499999313
2.35350000000037 0.13036054100001593
2.35575000000037 0.12980472600000326
2.35800000000037 0.1300168049999968
2.36025000000037 0.12939115800000422
2.36250000000037 0.13031789400000093
2.36475000000037 0.13061643999998296
2.36700000000037 0.13081275999999775
2.36925000000037 0.1299689950000129
2.37150000000037 0.13014995800000406
2.37375000000037 0.13166135899999176
2.37600000000037 0.129467730000016
2.37825000000037 0.13080163599997263
2.38050000000037 0.1293142810000063
2.38275000000037 0.12934696300001747
2.38500000000038 0.13168900899998448
2.38725000000038 0.12939541200000804
2.38950000000038 0.1297469259999957
2.39175000000038 0.13023109299999192
2.39400000000038 0.13158567199999993
2.39625000000038 0.13105685700000436
2.39850000000038 0.1317038140000193
2.40075000000038 0.13137643700000012
2.40300000000038 0.13124451699999895
2.40525000000038 0.1319028989999822
2.40750000000038 0.1315405539999972
2.40975000000038 0.12958152400000245
2.41200000000038 0.1311661489999949
2.41425000000038 0.13057255600000417
2.41650000000038 0.1342517740000062
2.41875000000038 0.1315241359999959
2.42100000000038 0.13190833900000598
2.42325000000038 0.13184910999999033
2.42550000000039 0.13205253900000002
2.42775000000039 0.13140229300000783
2.43000000000039 0.1306544219999921
2.43225000000039 0.1307255720000171
2.43450000000039 0.1310526689999847
2.43675000000039 0.13232409400001188
2.43900000000039 0.13132672099999354
2.44125000000039 0.13168188299999883
2.44350000000039 0.13079175800001508
2.44575000000039 0.1326916449999942
2.44800000000039 0.1332145239999818
2.45025000000039 0.13152329900000836
2.45250000000039 0.13145103700000504
2.45475000000039 0.13199884499999825
2.45700000000039 0.1324608969999872
2.45925000000039 0.13261752300002172
2.46150000000039 0.13242608400000222
2.46375000000039 0.13163191199998892
2.46600000000039 0.13238595900000405
2.4682500000004 0.13284866399999373
2.4705000000004 0.13198578699999075
2.4727500000004 0.13134579000001168
2.4750000000004 0.13150936899998555
2.4772500000004 0.1312880740000253
2.4795000000004 0.131277654999991
2.4817500000004 0.13344691399998965
2.4840000000004 0.13152307000001429
2.4862500000004 0.13188227399999164
2.4885000000004 0.13125812199999132
2.4907500000004 0.13168791700002203
2.4930000000004 0.13388394799997627
2.4952500000004 0.1349558550000154
2.4975000000004 0.13989671699999917


==> Images/Results/sourcebeam_timesteptimes_ref_pmm30.txt <==
t steptime
0.0 0.031433763
0.00225000000000035 0.03399176799999999
0.0045000000000007 0.036243005999999994
0.00675000000000106 0.039452630000000016
0.00900000000000141 0.042073104
0.0112500000000018 0.04351178699999997
0.0135000000000021 0.046348124000000046
0.0157500000000025 0.047252143999999996
0.0180000000000028 0.050293805999999996
0.0202500000000032 0.051942142999999996
0.0225000000000035 0.05409254000000002
0.0247500000000039 0.05631571199999996
0.0270000000000042 0.05822351400000003
0.0292500000000046 0.05993137100000001
0.0315000000000049 0.06156331299999995
0.0337500000000053 0.064586955
0.0360000000000056 0.06593877400000003
0.038250000000006 0.06829508799999995
0.0405000000000063 0.07017281600000014
0.0427500000000067 0.0709771159999999
0.045000000000007 0.07357768800000009
0.0472500000000074 0.07570893699999992
0.0495000000000077 0.07568800100000006
0.0517500000000081 0.0774789709999999
0.0540000000000084 0.07935860299999997
0.0562500000000088 0.08149029800000007
0.0585000000000091 0.08277112899999994
0.0607500000000095 0.0836560340000001
0.0630000000000098 0.08551161799999996
0.0652500000000102 0.08517861000000004
0.0675000000000105 0.08629557399999999
0.0697500000000109 0.0879881440000001
0.0720000000000112 0.08858764299999988
0.0742500000000116 0.09076639900000005
0.0765000000000119 0.09236583499999984
0.0787500000000123 0.09384904300000008
0.0810000000000126 0.09382075700000003
0.083250000000013 0.0959503530000001
0.0855000000000133 0.09865700999999971
0.0877500000000137 0.09871992299999999
0.090000000000014 0.09984236000000024
0.0922500000000143 0.10116530999999984
0.0945000000000147 0.10295831999999994
0.096750000000015 0.10403368800000035
0.0990000000000154 0.1043633749999997
0.101250000000016 0.1063313840000002
0.103500000000016 0.10969381199999972
0.105750000000016 0.11031552900000019
0.108000000000017 0.11151411700000002
0.110250000000017 0.11599792800000008
0.112500000000017 0.11499419399999988
0.114750000000018 0.1141203350000004
0.117000000000018 0.1168263809999992
0.119250000000019 0.11953031600000052
0.121500000000019 0.11958640299999956
0.123750000000019 0.12087740700000005
0.12600000000002 0.12281733500000058
0.12825000000002 0.12113045799999966
0.13050000000002 0.12336373800000011
0.132750000000021 0.12671616799999974
0.135000000000021 0.12846426000000033
0.137250000000021 0.1272852499999999
0.139500000000022 0.13122249699999955
0.141750000000022 0.1290440420000003
0.144000000000022 0.129836772
0.146250000000023 0.13177126500000025
0.148500000000023 0.13319173000000006
0.150750000000024 0.13287138100000018
0.153000000000024 0.13327252599999984
0.155250000000024 0.1311211590000001
0.157500000000025 0.1319448439999995
0.159750000000025 0.13241486500000033
0.162000000000025 0.132645632
0.164250000000026 0.13890336299999984
0.166500000000026 0.13503171500000022
0.168750000000026 0.13406484400000007
0.171000000000027 0.13709828899999987
0.173250000000027 0.1353347229999997
0.175500000000028 0.13655150000000038
0.177750000000028 0.13684528299999954
0.180000000000028 0.13954177400000045
0.182250000000029 0.1400444400000005
0.184500000000029 0.14180497399999936
0.186750000000029 0.14050301500000018
0.18900000000003 0.14206858599999883
0.19125000000003 0.14166877600000127
0.19350000000003 0.1412413749999999
0.195750000000031 0.14236484599999955
0.198000000000031 0.14216955700000078
0.200250000000032 0.1442370449999988
0.202500000000032 0.14451066800000056
0.204750000000032 0.14452443100000067
0.207000000000033 0.14622074899999937
0.209250000000033 0.14817230799999948
0.211500000000033 0.14652189800000137
0.213750000000034 0.14758967499999898
0.216000000000034 0.14695812599999947
0.218250000000034 0.14747191000000015
0.220500000000035 0.14847308700000106
0.222750000000035 0.14829012899999938
0.225000000000036 0.14883560100000004
0.227250000000036 0.1488743269999997
0.229500000000036 0.1494253900000011
0.231750000000037 0.1521784249999989
0.234000000000037 0.15180294500000002
0.236250000000037 0.15219179400000016
0.238500000000038 0.15291008099999992
0.240750000000038 0.15331064399999939
0.243000000000038 0.15424205200000074
0.245250000000039 0.15535314799999966
0.247500000000039 0.1557643860000013
0.24975000000004 0.15678223599999974
0.25200000000004 0.15619379700000025
0.25425000000004 0.15584249099999958
0.256500000000041 0.15717234499999932
0.258750000000041 0.15772537600000014
0.261000000000041 0.16145708500000033
0.263250000000042 0.15837393900000052
0.265500000000042 0.16210056099999903
0.267750000000042 0.15993762799999978
0.270000000000043 0.16100502200000122
0.272250000000043 0.16004620599999875
0.274500000000044 0.16124680700000127
0.276750000000044 0.1609299479999997
0.279000000000044 0.16088185699999968
0.281250000000045 0.16279108500000028
0.283500000000045 0.1619801540000001
0.285750000000045 0.16121432599999963
0.288000000000046 0.16339597700000041
0.290250000000046 0.16307079899999977
0.292500000000046 0.16505170599999985
0.294750000000047 0.16544586600000066
0.297000000000047 0.16471480799999938
0.299250000000048 0.16659280400000043
0.301500000000048 0.16534526199999888
0.303750000000048 0.16878129499999872
0.306000000000049 0.16595694000000094
0.308250000000049 0.16749905900000073
0.310500000000049 0.1673474430000006
0.31275000000005 0.1670939010000012
0.31500000000005 0.16955780399999654
0.31725000000005 0.1722777050000026
0.319500000000051 0.1698926159999985
0.321750000000051 0.1710640390000009
0.324000000000052 0.16858712599999848
0.326250000000052 0.1689982289999996
0.328500000000052 0.17178180400000187
0.330750000000053 0.16959408399999987
0.333000000000053 0.17141707100000048
0.335250000000053 0.17200984899999838
0.337500000000054 0.17210469800000183
0.339750000000054 0.17139348399999932
0.342000000000054 0.17024394099999896
0.344250000000055 0.17135990899999953
0.346500000000055 0.1735544450000006
0.348750000000056 0.17584714700000248
0.351000000000056 0.17498727899999977
0.353250000000056 0.17148496399999758
0.355500000000057 0.1716428350000001
0.357750000000057 0.17140446700000211
0.360000000000057 0.17453652200000036
0.362250000000058 0.17336199999999735
0.364500000000058 0.1723677280000011
0.366750000000058 0.17287746499999912
0.369000000000059 0.17451420000000084
0.371250000000059 0.17408506499999987
0.37350000000006 0.17106884400000055
0.37575000000006 0.1713367529999985
0.37800000000006 0.17340886999999938
0.380250000000061 0.17337528400000224
0.382500000000061 0.1753197869999994
0.384750000000061 0.17283645099999845
0.387000000000062 0.17351977800000284
0.389250000000062 0.17156545399999956
0.391500000000062 0.1739621189999987
0.393750000000063 0.17235622100000114
0.396000000000063 0.17106043599999765
0.398250000000063 0.17254512400000266
0.400500000000064 0.1707507469999996
0.402750000000064 0.17315177600000098
0.405000000000065 0.170641762999999
0.407250000000065 0.16983199899999946
0.409500000000065 0.17202183199999865
0.411750000000066 0.17095970000000094
0.414000000000066 0.16914720500000158
0.416250000000066 0.1711443019999983
0.418500000000067 0.1708657620000018
0.420750000000067 0.16926609099999723
0.423000000000067 0.1696981560000026
0.425250000000068 0.16983190599999887
0.427500000000068 0.1702395360000004
0.429750000000069 0.1705014709999979
0.432000000000069 0.16968062900000191
0.434250000000069 0.1717658240000013
0.43650000000007 0.17179227199999758
0.43875000000007 0.17054478200000034
0.44100000000007 0.17052222399999906
0.443250000000071 0.17044102700000252
0.445500000000071 0.16963158899999797
0.447750000000071 0.17083972500000044
0.450000000000072 0.17137160900000126
0.452250000000072 0.1711364919999987
0.454500000000073 0.17171052900000205
0.456750000000073 0.17076317599999769
0.459000000000073 0.1719168119999992
0.461250000000074 0.17020143200000248
0.463500000000074 0.17229160799999832
0.465750000000074 0.1729779829999991
0.468000000000075 0.17298745800000148
0.470250000000075 0.17181204399999928
0.472500000000075 0.1712477010000022
0.474750000000076 0.17373853699999842
0.477000000000076 0.173109568000001
0.479250000000077 0.17140075700000068
0.481500000000077 0.1735605449999973
0.483750000000077 0.17286858300000318
0.486000000000078 0.1727446379999975
0.488250000000078 0.1734183100000024
0.490500000000078 0.17122532799999846
0.492750000000079 0.17110984900000048
0.495000000000079 0.17210363299999898
0.497250000000079 0.17117606500000093
0.49950000000008 0.1735192029999979
0.50175000000008 0.17448710000000034
0.50400000000008 0.17074890700000012
0.506250000000081 0.17091296100000264
0.508500000000081 0.17413794599999832
0.510750000000081 0.1739276789999984
0.513000000000082 0.17309431400000364
0.515250000000082 0.1731907349999986
0.517500000000082 0.17356423199999682
0.519750000000083 0.17582548200000048
0.522000000000083 0.17484949300000352
0.524250000000083 0.17422997299999565
0.526500000000084 0.17448061000000337
0.528750000000084 0.17340344099999783
0.531000000000084 0.1738678010000001
0.533250000000084 0.17388734600000078
0.535500000000085 0.1746608959999989
0.537750000000085 0.17557423600000277
0.540000000000085 0.1746321729999991
0.542250000000086 0.1758577439999982
0.544500000000086 0.17348691000000116
0.546750000000086 0.1742059059999974
0.549000000000087 0.17646749500000425
0.551250000000087 0.17423416300000127
0.553500000000087 0.17617812700000002
0.555750000000088 0.17481407999999732
0.558000000000088 0.1762793930000015
0.560250000000088 0.17765040599999793
0.562500000000088 0.17819224899999853
0.564750000000089 0.17539293200000117
0.567000000000089 0.17471446600000462
0.569250000000089 0.17627559399999626
0.57150000000009 0.1769353489999972
0.57375000000009 0.17608008300000222
0.57600000000009 0.17597628400000076
0.578250000000091 0.17529415700000328
0.580500000000091 0.17692854199999886
0.582750000000091 0.1757795360000003
0.585000000000092 0.17909382099999505
0.587250000000092 0.17602501500000045
0.589500000000092 0.17580374799999987
0.591750000000092 0.17654574900000597
0.594000000000093 0.1771277040000001
0.596250000000093 0.176697929999996
0.598500000000093 0.17746513400000197
0.600750000000094 0.17636489499999897
0.603000000000094 0.1769742449999967
0.605250000000094 0.17653836500000608
0.607500000000095 0.17713060099999467
0.609750000000095 0.17596104100000076
0.612000000000095 0.1766721870000012
0.614250000000096 0.17890550900000335
0.616500000000096 0.17790495799999917
0.618750000000096 0.17762156299999532
0.621000000000096 0.17724243600000023
0.623250000000097 0.17750304000000483
0.625500000000097 0.1776920759999996
0.627750000000097 0.1781023479999959
0.630000000000098 0.17861503800000378
0.632250000000098 0.17819434300000125
0.634500000000098 0.17867524099999343
0.636750000000099 0.1785689300000044
0.639000000000099 0.17991934900000217
0.641250000000099 0.18084185799999375
0.6435000000001 0.17986794600000167
0.6457500000001 0.17922002600000297
0.6480000000001 0.1785299120000019
0.6502500000001 0.18028377299999931
0.652500000000101 0.18053550899999493
0.654750000000101 0.1812415569999999
0.657000000000101 0.18069870000000066
0.659250000000102 0.18057245300000346
0.661500000000102 0.1809541549999949
0.663750000000102 0.18008027800000548
0.666000000000103 0.1824645119999957
0.668250000000103 0.18137332900000303
0.670500000000103 0.18186775200000227
0.672750000000104 0.18158785600000016
0.675000000000104 0.18213621499999988
0.677250000000104 0.18285735699999606
0.679500000000104 0.18146655600000372
0.681750000000105 0.1836302279999984
0.684000000000105 0.18317074099999786
0.686250000000105 0.18443041500000135
0.688500000000106 0.18368053300000042
0.690750000000106 0.18438405199999863
0.693000000000106 0.18427245400000203
0.695250000000107 0.18465419799999694
0.697500000000107 0.18435173400000338
0.699750000000107 0.18476340599999475
0.702000000000108 0.1846358690000045
0.704250000000108 0.18597009500000183
0.706500000000108 0.1865964980000001
0.708750000000108 0.1871537609999976
0.711000000000109 0.18489056800000014
0.713250000000109 0.1873717180000014
0.715500000000109 0.18622154399999857
0.71775000000011 0.18757279199999743
0.72000000000011 0.18651675499999953
0.72225000000011 0.18729691700000473
0.724500000000111 0.18795442699999398
0.726750000000111 0.18829312500000128
0.729000000000111 0.18766285499999924
0.731250000000112 0.18932086500000622
0.733500000000112 0.18867005499999578
0.735750000000112 0.18812371300000308
0.738000000000112 0.19005149199999494
0.740250000000113 0.18984974500000362
0.742500000000113 0.18943276599999592
0.744750000000113 0.18974544699999996
0.747000000000114 0.1892100930000069
0.749250000000114 0.19127361999999692
0.751500000000114 0.19166478399999676
0.753750000000115 0.19140709900000275
0.756000000000115 0.19219527100000278
0.758250000000115 0.19374984699999942
0.760500000000116 0.19413260199999627
0.762750000000116 0.1945440739999995
0.765000000000116 0.19484922100000546
0.767250000000116 0.1944336879999966
0.769500000000117 0.19581910899999855
0.771750000000117 0.19558560899999833
0.774000000000117 0.19525248300000442
0.776250000000118 0.19383936399999868
0.778500000000118 0.1975805269999995
0.780750000000118 0.1968095940000012
0.783000000000119 0.19980018900000118
0.785250000000119 0.1967642409999968
0.787500000000119 0.1989962180000049
0.78975000000012 0.1978322039999938
0.79200000000012 0.1970000880000029
0.79425000000012 0.19675673700000118
0.79650000000012 0.19899032200000022
0.798750000000121 0.19802529100000044
0.801000000000121 0.19661384999999854
0.803250000000121 0.19761513699999966
0.805500000000122 0.1994389680000026
0.807750000000122 0.19982305199999928
0.810000000000122 0.19846569699999606
0.812250000000123 0.20040816800000272
0.814500000000123 0.19852228300000263
0.816750000000123 0.19970195399999824
0.819000000000124 0.20021618699999522
0.821250000000124 0.19864603999999986
0.823500000000124 0.20082551300000517
0.825750000000124 0.19800990399999563
0.828000000000125 0.2008732870000003
0.830250000000125 0.20020015000000058
0.832500000000125 0.20034833300000088
0.834750000000126 0.1992319089999981
0.837000000000126 0.20006492600000314
0.839250000000126 0.2024631560000003
0.841500000000127 0.1994811499999969
0.843750000000127 0.20044441099999943
0.846000000000127 0.20135785900000513
0.848250000000128 0.19954589399999634
0.850500000000128 0.20157613500000338
0.852750000000128 0.2008103689999956
0.855000000000128 0.20105542499999984
0.857250000000129 0.20118827400000328
0.859500000000129 0.20072411999999673
0.861750000000129 0.2030118079999994
0.86400000000013 0.2001329480000038
0.86625000000013 0.20057711900000186
0.86850000000013 0.20245334099999468
0.870750000000131 0.20122659700000156
0.873000000000131 0.20136099599999824
0.875250000000131 0.20085320500000137
0.877500000000132 0.20304762900000384
0.879750000000132 0.20163543599999656
0.882000000000132 0.20059433800000193
0.884250000000132 0.20182901199999748
0.886500000000133 0.2017477690000007
0.888750000000133 0.20226298700000456
0.891000000000133 0.20246518099999378
0.893250000000134 0.20347811300000274
0.895500000000134 0.20218599999999753
0.897750000000134 0.20392905200000655
0.900000000000135 0.20279850499998986
0.902250000000135 0.20174769100000844
0.904500000000135 0.20132474400000433
0.906750000000136 0.20174148499999944
0.909000000000136 0.203268561999991
0.911250000000136 0.20381744899999887
0.913500000000136 0.20445927800000163
0.915750000000137 0.20404492000000118
0.918000000000137 0.20306845400000384
0.920250000000137 0.20550183899999297
0.922500000000138 0.20437664500001063
0.924750000000138 0.2044813689999927
0.927000000000138 0.20458071599999528
0.929250000000139 0.20561110100000235
0.931500000000139 0.2038693089999981
0.933750000000139 0.20315430300000514
0.936000000000139 0.20642552600000386
0.93825000000014 0.20350384099999985
0.94050000000014 0.20507386299999553
0.94275000000014 0.20408349400000247
0.945000000000141 0.20606635100000403
0.947250000000141 0.2030373149999889
0.949500000000141 0.20520493000000783
0.951750000000142 0.2054960159999979
0.954000000000142 0.20375305400000343
0.956250000000142 0.20505200799999557
0.958500000000143 0.20476652700000386
0.960750000000143 0.20345221699999172
0.963000000000143 0.20356232900000748
0.965250000000143 0.20315520999999137
0.967500000000144 0.20338047300000994
0.969750000000144 0.202769277999991
0.972000000000144 0.2049675800000017
0.974250000000145 0.2016167729999978
0.976500000000145 0.20205555800001207
0.978750000000145 0.20341146199999116
0.981000000000146 0.20371365399999775
0.983250000000146 0.20206254800000067
0.985500000000146 0.2022507010000112
0.987750000000147 0.20110894899998755
0.990000000000147 0.202329258000006
0.992250000000147 0.20311061900000027
0.994500000000147 0.20541561000000286
0.996750000000148 0.2035335119999928
0.999000000000148 0.20242711299999883
1.00125000000015 0.20319127999999864
1.00350000000015 0.20093549800000687
1.00575000000015 0.2024877199999935
1.00800000000015 0.20255624000000694
1.01025000000015 0.20204023200000165
1.01250000000015 0.20438398999999663
1.01475000000015 0.20107208599999637
1.01700000000015 0.20292481600000656
1.01925000000015 0.20346885600000064
1.02150000000015 0.20387512199999946
1.02375000000015 0.2039094769999963
1.02600000000015 0.2036462110000059
1.02825000000015 0.20459162099999162
1.03050000000015 0.20266424599999766
1.03275000000015 0.2046782280000059
1.03500000000015 0.2050205160000047
1.03725000000015 0.20398278599999742
1.03950000000015 0.20378484999999102
1.04175000000015 0.20271969900001352
1.04400000000015 0.2038962999999967
1.04625000000015 0.20478194399998983
1.04850000000015 0.20412248600000282
1.05075000000016 0.20364931900000727
1.05300000000016 0.20406612899999743
1.05525000000016 0.20522000500000104
1.05750000000016 0.20522908200000245
1.05975000000016 0.20621619899999644
1.06200000000016 0.20351776799999755
1.06425000000016 0.2046462790000021
1.06650000000016 0.20443819700000176
1.06875000000016 0.20498476199999516
1.07100000000016 0.20803751100000056
1.07325000000016 0.20534272000000442
1.07550000000016 0.20516544699999884
1.07775000000016 0.20434793500000126
1.08000000000016 0.2032241889999966
1.08225000000016 0.2043388409999949
1.08450000000016 0.20349134399999969
1.08675000000016 0.20592638100001182
1.08900000000016 0.20432844999999134
1.09125000000016 0.20372830300000544
1.09350000000016 0.2061865750000038
1.09575000000016 0.20568644200000108
1.09800000000016 0.20338926899999876
1.10025000000016 0.20521364999999037
1.10250000000016 0.2068146280000036
1.10475000000016 0.20498422500000402
1.10700000000016 0.20748713499999383
1.10925000000016 0.20630558000000576
1.11150000000016 0.20571086299999308
1.11375000000016 0.20493835300000285
1.11600000000016 0.20724635899999555
1.11825000000016 0.20806785199999922
1.12050000000016 0.20666221700000165
1.12275000000017 0.20656775400000527
1.12500000000017 0.20608534999999506
1.12725000000017 0.2050395930000093
1.12950000000017 0.20569274799998993
1.13175000000017 0.20471750699999802
1.13400000000017 0.20454188100001147
1.13625000000017 0.20448009399999023
1.13850000000017 0.2064847310000033
1.14075000000017 0.20406953200000544
1.14300000000017 0.20709897399999022
1.14525000000017 0.20630564700000775
1.14750000000017 0.20784857499999987
1.14975000000017 0.20623945500000218
1.15200000000017 0.20652357299999835
1.15425000000017 0.20557731099999899
1.15650000000017 0.205408649000006
1.15875000000017 0.20674391699999717
1.16100000000017 0.20538389399999346
1.16325000000017 0.2047876130000077
1.16550000000017 0.2065776700000015
1.16775000000017 0.2062380879999921
1.17000000000017 0.2062346480000059
1.17225000000017 0.2053243919999943
1.17450000000017 0.20494170400000655
1.17675000000017 0.20375099199999624
1.17900000000017 0.20554332899999395
1.18125000000017 0.20434979000000908
1.18350000000017 0.20418626800000084
1.18575000000017 0.20424601299998812
1.18800000000017 0.20447959200001264
1.19025000000017 0.2060797269999881
1.19250000000017 0.20158164600000816
1.19475000000017 0.20379145199999016
1.19700000000018 0.20360578100000737
1.19925000000018 0.2040647419999999
1.20150000000018 0.20564130500000033
1.20375000000018 0.2015689010000017
1.20600000000018 0.20560927200000378
1.20825000000018 0.20781959299999642
1.21050000000018 0.20653896000000316
1.21275000000018 0.2022145819999963
1.21500000000018 0.20370588999999484
1.21725000000018 0.20321276600000715
1.21950000000018 0.20320616200000075
1.22175000000018 0.20520448799999258
1.22400000000018 0.20532019099999843
1.22625000000018 0.20375689600000157
1.22850000000018 0.20416868700000634
1.23075000000018 0.2050383299999936
1.23300000000018 0.20309756999999706
1.23525000000018 0.202958387999999
1.23750000000018 0.2036690280000073
1.23975000000018 0.2045339990000059
1.24200000000018 0.2051786329999885
1.24425000000018 0.20269158800000753
1.24650000000018 0.2024425049999934
1.24875000000018 0.206304461000002
1.25100000000018 0.20487424499999918
1.25325000000018 0.20418849099999647
1.25550000000018 0.2037916000000024
1.25775000000018 0.2023225129999986
1.26000000000018 0.20305465300000947
1.26225000000018 0.205658083000003
1.26450000000018 0.20214292799998645
1.26675000000018 0.20216721100000257
1.26900000000019 0.2032560730000057
1.27125000000019 0.20150292499999978
1.27350000000019 0.20301974199999506
1.27575000000019 0.2014151609999999
1.27800000000019 0.20163992199999825
1.28025000000019 0.20541806200000678
1.28250000000019 0.2010853310000016
1.28475000000019 0.20392072599999267
1.28700000000019 0.2020531600000055
1.28925000000019 0.2020336359999959
1.29150000000019 0.2013989539999983
1.29375000000019 0.20297708100000023
1.29600000000019 0.20061036500000284
1.29825000000019 0.20246665599999858
1.30050000000019 0.20334304300000383
1.30275000000019 0.19959950000000504
1.30500000000019 0.20153007399999012
1.30725000000019 0.2000584830000065
1.30950000000019 0.20156984199999783
1.31175000000019 0.2006464779999959
1.31400000000019 0.201264172000009
1.31625000000019 0.2006993950000009
1.31850000000019 0.19996637199999157
1.32075000000019 0.201607678000002
1.32300000000019 0.2002824159999932
1.32525000000019 0.19969129000000407
1.32750000000019 0.20232693700000937
1.32975000000019 0.19895891299999846
1.33200000000019 0.20059830399999612
1.33425000000019 0.20044889099999352
1.33650000000019 0.20097796400000334
1.33875000000019 0.19953601000000276
1.34100000000019 0.20139970200000334
1.3432500000002 0.20075211199998932
1.3455000000002 0.2018938960000014
1.3477500000002 0.19971259800000496
1.3500000000002 0.20033719600000666
1.3522500000002 0.19991953699999954
1.3545000000002 0.1994327529999964
1.3567500000002 0.19922929700000225
1.3590000000002 0.19821260599999846
1.3612500000002 0.19928620499999283
1.3635000000002 0.20027014400000098
1.3657500000002 0.19804724300000487
1.3680000000002 0.19818470299999547
1.3702500000002 0.19874599700000317
1.3725000000002 0.1989772510000023
1.3747500000002 0.1972983050000039
1.3770000000002 0.19717380099999104
1.3792500000002 0.1975784979999986
1.3815000000002 0.1984012310000054
1.3837500000002 0.19535691100000463
1.3860000000002 0.19681883099998743
1.3882500000002 0.19664975599999934
1.3905000000002 0.19538671800000884
1.3927500000002 0.19615133399999252
1.3950000000002 0.19705118699999957
1.3972500000002 0.19589150500000585
1.3995000000002 0.19520675100000062
1.4017500000002 0.19800051599999335
1.4040000000002 0.1964385980000003
1.4062500000002 0.19745129700000064
1.4085000000002 0.19693396000000973
1.4107500000002 0.19612457099999858
1.4130000000002 0.19657252899999378
1.41525000000021 0.196344835000005
1.41750000000021 0.1951951580000042
1.41975000000021 0.1969461149999887
1.42200000000021 0.19647591700000078
1.42425000000021 0.19529883200000597
1.42650000000021 0.19700330300000246
1.42875000000021 0.1952235050000013
1.43100000000021 0.19540523399999188
1.43325000000021 0.19664230099999713
1.43550000000021 0.1947201840000048
1.43775000000021 0.19663821599999665
1.44000000000021 0.19567367199999808
1.44225000000021 0.19728643800000611
1.44450000000021 0.1958995859999959
1.44675000000021 0.19681857100000855
1.44900000000021 0.1959992609999972
1.45125000000021 0.1962189030000019
1.45350000000021 0.1960070370000011
1.45575000000021 0.19681027599999368
1.45800000000021 0.1974281669999982
1.46025000000021 0.19670314700000802
1.46250000000021 0.19708741299999133
1.46475000000021 0.1967448489999981
1.46700000000021 0.19664697800000397
1.46925000000021 0.19661107700000002
1.47150000000021 0.1961883929999999
1.47375000000021 0.19735278900000708
1.47600000000021 0.19768250699999612
1.47825000000021 0.1964285050000001
1.48050000000021 0.1963903869999939
1.48275000000021 0.19690725400000986
1.48500000000021 0.1967158409999996
1.48725000000021 0.19671184300000277
1.48950000000022 0.19586540999999613
1.49175000000022 0.19588880700000288
1.49400000000022 0.196868963
1.49625000000022 0.19614521399999774
1.49850000000022 0.1963504049999898
1.50075000000022 0.19586412900000028
1.50300000000022 0.19803318600000352
1.50525000000022 0.19806248800000503
1.50750000000022 0.19738781699999208
1.50975000000022 0.20098202500000184
1.51200000000022 0.19713752200000556
1.51425000000022 0.19580172499999549
1.51650000000022 0.19810898600000826
1.51875000000022 0.19779287299999737
1.52100000000022 0.19678081099999645
1.52325000000022 0.20025543299999526
1.52550000000022 0.19697924600001215
1.52775000000022 0.19827341299999546
1.53000000000022 0.1969813719999962
1.53225000000022 0.19830658600000106
1.53450000000022 0.19749462400000084
1.53675000000022 0.1962647000000004
1.53900000000022 0.19785969800000203
1.54125000000022 0.19633584999999698
1.54350000000022 0.196740793999993
1.54575000000022 0.19808279600000844
1.54800000000022 0.1965723429999997
1.55025000000022 0.19732195899999283
1.55250000000022 0.19536162100000354
1.55475000000022 0.19580971999999974
1.55700000000022 0.19700704200000985
1.55925000000022 0.1954484479999934
1.56150000000023 0.19660338799999977
1.56375000000023 0.19561596399999814
1.56600000000023 0.19549718199999688
1.56825000000023 0.19460661100001175
1.57050000000023 0.19618449199998622
1.57275000000023 0.19527566900001148
1.57500000000023 0.19622655199999883
1.57725000000023 0.19560611699999697
1.57950000000023 0.19588239399999452
1.58175000000023 0.19632219100000725
1.58400000000023 0.19539776899999595
1.58625000000023 0.19630971700000543
1.58850000000023 0.1959032279999917
1.59075000000023 0.1948351730000013
1.59300000000023 0.19435507100000393
1.59525000000023 0.195467991000001
1.59750000000023 0.1951504049999926
1.59975000000023 0.19544243400000028
1.60200000000023 0.19473401400000512
1.60425000000023 0.19495660799999825
1.60650000000023 0.19554587199999673
1.60875000000023 0.19697994700000265
1.61100000000023 0.1951074850000083
1.61325000000023 0.1949515109999993
1.61550000000023 0.19587822599999072
1.61775000000023 0.19531042900001694
1.62000000000023 0.1972709069999894
1.62225000000023 0.19649674799998706
1.62450000000023 0.19473348200000373
1.62675000000023 0.19679438200000732
1.62900000000023 0.1950364269999909
1.63125000000023 0.19532155600001033
1.63350000000023 0.19488458300000389
1.63575000000024 0.19437357799998267
1.63800000000024 0.19621708400001125
1.64025000000024 0.19528284699998721
1.64250000000024 0.19493345600000112
1.64475000000024 0.1956798510000226
1.64700000000024 0.19420902799998885
1.64925000000024 0.19677489299999706
1.65150000000024 0.19502117300001487
1.65375000000024 0.195061260999978
1.65600000000024 0.19549386600002094
1.65825000000024 0.19513401599999725
1.66050000000024 0.19537850899999398
1.66275000000024 0.19591465999999969
1.66500000000024 0.1959188620000134
1.66725000000024 0.19455977999999163
1.66950000000024 0.19917548699999088
1.67175000000024 0.19501138300000775
1.67400000000024 0.19474497499999188
1.67625000000024 0.19556989299999827
1.67850000000024 0.1948262520000128
1.68075000000024 0.19463602599998353
1.68300000000024 0.19572625000000698
1.68525000000024 0.1943419449999908
1.68750000000024 0.1935286400000109
1.68975000000024 0.1956476020000082
1.69200000000024 0.19409895100000085
1.69425000000024 0.19584389700000315
1.69650000000024 0.19447311099997933
1.69875000000024 0.19362668600001598
1.70100000000024 0.19697843899999157
1.70325000000024 0.19694317799999794
1.70550000000024 0.19415585999999507
1.70775000000025 0.1951056860000051
1.71000000000025 0.19436145800000304
1.71225000000025 0.1936648729999888
1.71450000000025 0.19352836600000956
1.71675000000025 0.19357421999998792
1.71900000000025 0.1934531310000125
1.72125000000025 0.19386327200001574
1.72350000000025 0.19434342099998503
1.72575000000025 0.1960064550000027
1.72800000000025 0.19349019800000633
1.73025000000025 0.1953079769999988
1.73250000000025 0.19350434699998686
1.73475000000025 0.1948914750000199
1.73700000000025 0.19484997999998654
1.73925000000025 0.19458893600000238
1.74150000000025 0.19404368200000022
1.74375000000025 0.19507741999998984
1.74600000000025 0.1940433450000114
1.74825000000025 0.19474091300000396
1.75050000000025 0.19440718499998866
1.75275000000025 0.19321011700000668
1.75500000000025 0.1937322009999889
1.75725000000025 0.19492144900002017
1.75950000000025 0.19324754099997676
1.76175000000025 0.19382299400001557
1.76400000000025 0.19326040299998226
1.76625000000025 0.19523700900001018
1.76850000000025 0.193030240000013
1.77075000000025 0.19448345099999642
1.77300000000025 0.19274886599998808
1.77525000000025 0.1931327949999968
1.77750000000025 0.19417064800001071
1.77975000000025 0.19472771200000238
1.78200000000026 0.19432235700000433
1.78425000000026 0.19422825799998122
1.78650000000026 0.19497447599999873
1.78875000000026 0.19192666000000713
1.79100000000026 0.19434791000000473
1.79325000000026 0.19282913800000756
1.79550000000026 0.19310085600000093
1.79775000000026 0.19245567199999414
1.80000000000026 0.19341436299998804
1.80225000000026 0.19323304100001337
1.80450000000026 0.194615419999991
1.80675000000026 0.19332359300000235
1.80900000000026 0.19305623900001478
1.81125000000026 0.19330537199999753
1.81350000000026 0.19328359499999692
1.81575000000026 0.19239360399998873
1.81800000000026 0.19163778600000114
1.82025000000026 0.19408625400001256
1.82250000000026 0.19242005600000311
1.82475000000026 0.19365285699998935
1.82700000000026 0.19466613599999505
1.82925000000026 0.19302949699999772
1.83150000000026 0.19379569700001298
1.83375000000026 0.19160175499999355
1.83600000000026 0.19297394299999837
1.83825000000026 0.19224342300000785
1.84050000000026 0.1932047100000034
1.84275000000026 0.19249342799997748
1.84500000000026 0.19271940900000573
1.84725000000026 0.19298808600001394
1.84950000000026 0.1923473379999905
1.85175000000026 0.1919895899999915
1.85400000000026 0.19191164500000468
1.85625000000027 0.19317305199999169
1.85850000000027 0.19229380300001253
1.86075000000027 0.192038881000002
1.86300000000027 0.19248953999999685
1.86525000000027 0.1926114180000127
1.86750000000027 0.19222256699998752
1.86975000000027 0.1916480149999984
1.87200000000027 0.19205918200000838
1.87425000000027 0.19263308699999016
1.87650000000027 0.1919137780000142
1.87875000000027 0.1921306579999964
1.88100000000027 0.19187779499998214
1.88325000000027 0.19177197500002308
1.88550000000027 0.19266501399999925
1.88775000000027 0.19113988299997686
1.89000000000027 0.19174316800001634
1.89225000000027 0.19118634800000223
1.89450000000027 0.19259606599999302
1.89675000000027 0.19291175200001476
1.89900000000027 0.19116611299998
1.90125000000027 0.19222733200001585
1.90350000000027 0.19122482599999557
1.90575000000027 0.19190002700000264
1.90800000000027 0.19167433499998765
1.91025000000027 0.19197911099999487
1.91250000000027 0.19051227900001777
1.91475000000027 0.19218978099999617
1.91700000000027 0.19164161099999433
1.91925000000027 0.1918395220000093
1.92150000000027 0.1913304569999923
1.92375000000027 0.19075546499999518
1.92600000000027 0.19075461200000632
1.92825000000028 0.1915288399999895
1.93050000000028 0.19042819899999586
1.93275000000028 0.19167447800001014
1.93500000000028 0.1911193130000015
1.93725000000028 0.19140911900001356
1.93950000000028 0.1916949199999749
1.94175000000028 0.19134852200002683
1.94400000000028 0.1898281149999832
1.94625000000028 0.19205923100000177
1.94850000000028 0.1905312750000121
1.95075000000028 0.190333690999978
1.95300000000028 0.1925624510000148
1.95525000000028 0.19116266899999346
1.95750000000028 0.19035859300001334
1.95975000000028 0.18989771599999017
1.96200000000028 0.19081454700000222
1.96425000000028 0.18960270599998807
1.96650000000028 0.19028419600002167
1.96875000000028 0.19017187299999705
1.97100000000028 0.19178575499998374
1.97325000000028 0.19022292100001437
1.97550000000028 0.1898486919999982
1.97775000000028 0.18930299499999137
1.98000000000028 0.18925043699999833
1.98225000000028 0.18914189299999862
1.98450000000028 0.1901702039999975
1.98675000000028 0.1896181540000157
1.98900000000028 0.18944652099997938
1.99125000000028 0.18872327100001485
1.99350000000028 0.18926565099999948
1.99575000000028 0.1899972600000126
1.99800000000028 0.1895394729999964
2.00025000000028 0.18915320700000393
2.00250000000029 0.1899986899999817
2.00475000000029 0.18967424199999527
2.00700000000029 0.18937768300000357
2.00925000000029 0.18921366300000386
2.01150000000029 0.18956358099998738
2.01375000000029 0.18966711000001624
2.01600000000029 0.1887606999999889
2.01825000000029 0.18910036700000887
2.02050000000029 0.19014155900001128
2.02275000000029 0.1903046159999917
2.02500000000029 0.1891645110000013
2.02725000000029 0.19006156399998986
2.02950000000029 0.18895896800000855
2.03175000000029 0.18948343700000692
2.03400000000029 0.1896111279999957
2.03625000000029 0.190906659999996
2.03850000000029 0.18885603000001083
2.04075000000029 0.19189172599999438
2.0430000000003 0.18926429199999006
2.0452500000003 0.19073068599999488
2.0475000000003 0.1895543390000114
2.0497500000003 0.18963554699999463
2.0520000000003 0.18991924499999868
2.0542500000003 0.1899324139999976
2.0565000000003 0.18948230500001273
2.0587500000003 0.18906018799998492
2.0610000000003 0.18944090900001243
2.0632500000003 0.18951013899999225
2.0655000000003 0.1900955950000025
2.0677500000003 0.19021771000001308
2.0700000000003 0.19079755799998566
2.0722500000003 0.19031117899999117
2.0745000000003 0.19074012200002244
2.0767500000003 0.18931046099999094
2.0790000000003 0.1905072829999881
2.0812500000003 0.1889342210000109
2.0835000000003 0.1903034769999863
2.08575000000031 0.1899227709999991
2.08800000000031 0.18926156600002741
2.09025000000031 0.18965051899999708
2.09250000000031 0.19108132499999897
2.09475000000031 0.18921738299999902
2.09700000000031 0.18957525499999406
2.09925000000031 0.19069539399998803
2.10150000000031 0.1910172070000158
2.10375000000031 0.18928052399999729
2.10600000000031 0.18870495600000936
2.10825000000031 0.18894735199998536
2.11050000000031 0.19098609499999952
2.11275000000031 0.18906412600000522
2.11500000000031 0.1891396709999924
2.11725000000031 0.19055472799999507
2.11950000000031 0.18918176900001527
2.12175000000031 0.1890215919999889
2.12400000000031 0.18951851700001043
2.12625000000031 0.1894640569999808
2.12850000000032 0.19158810400000448
2.13075000000032 0.18898010500001305
2.13300000000032 0.1898625059999972
2.13525000000032 0.1894668710000076
2.13750000000032 0.1893901979999839
2.13975000000032 0.19101029200001562
2.14200000000032 0.18847894499998574
2.14425000000032 0.1894099630000028
2.14650000000032 0.18853813000001196
2.14875000000032 0.18813756699998407
2.15100000000032 0.18891965500000651
2.15325000000032 0.18844082600000434
2.15550000000032 0.1892292590000011
2.15775000000032 0.19061012599999572
2.16000000000032 0.18853596100001369
2.16225000000032 0.19046643099997596
2.16450000000032 0.18868591700001502
2.16675000000032 0.19002237099999775
2.16900000000032 0.1886771430000067
2.17125000000033 0.19085378299999434
2.17350000000033 0.18871223400000758
2.17575000000033 0.18980218799998738
2.17800000000033 0.18925393200001395
2.18025000000033 0.19007114199999364
2.18250000000033 0.190179325999992
2.18475000000033 0.1894937499999969
2.18700000000033 0.19040300599999682
2.18925000000033 0.19034126100001458
2.19150000000033 0.1890700999999808
2.19375000000033 0.18877694200000406
2.19600000000033 0.18937778100001879
2.19825000000033 0.19067542099998036
2.20050000000033 0.18963270200001148
2.20275000000033 0.18873210099999937
2.20500000000033 0.1900871979999863
2.20725000000033 0.18902538600002572
2.20950000000033 0.18978825099998176
2.21175000000033 0.19110539400000448
2.21400000000034 0.18887284999999565
2.21625000000034 0.19286528200001385
2.21850000000034 0.19174720199998774
2.22075000000034 0.1902309369999955
2.22300000000034 0.1907188680000047
2.22525000000034 0.1908327669999892
2.22750000000034 0.1922684260000267
2.22975000000034 0.19007855699999254
2.23200000000034 0.19178012000000422
2.23425000000034 0.1888041919999921
2.23650000000034 0.19060787500001197
2.23875000000034 0.19142165999997474
2.24100000000034 0.18981704400002286
2.24325000000034 0.19242146700000262
2.24550000000034 0.19154444399998738
2.24775000000034 0.1908041810000043
2.25000000000034 0.19051142800000775
2.25225000000034 0.19152838899998414
2.25450000000034 0.18896472500000527
2.25675000000035 0.19290089199998306
2.25900000000035 0.19206181800001332
2.26125000000035 0.1899837120000143
2.26350000000035 0.1906168859999866
2.26575000000035 0.19125369599998976
2.26800000000035 0.19023438300001771
2.27025000000035 0.19064310799998907
2.27250000000035 0.19225839899999642
2.27475000000035 0.19024828400000615
2.27700000000035 0.19190111099999285
2.27925000000035 0.19086294199999543
2.28150000000035 0.19163138600001162
2.28375000000035 0.19374872200000937
2.28600000000035 0.19299917600000072
2.28825000000035 0.19160567599999467
2.29050000000035 0.19000554999999508
2.29275000000035 0.1896361880000086
2.29500000000035 0.19223750499998005
2.29725000000035 0.1921846280000068
2.29950000000036 0.19028898600001298
2.30175000000036 0.19170138999999153
2.30400000000036 0.1908254280000108
2.30625000000036 0.19188944599997626
2.30850000000036 0.19281136400002197
2.31075000000036 0.1929402810000056
2.31300000000036 0.18982174499998905
2.31525000000036 0.19370233199998665
2.31750000000036 0.19042485900001793
2.31975000000036 0.19081529499999306
2.32200000000036 0.19142401700000278
2.32425000000036 0.19074976600001037
2.32650000000036 0.19087894199998345
2.32875000000036 0.1942906460000131
2.33100000000036 0.1894702099999961
2.33325000000036 0.193782428999981
2.33550000000036 0.19234533800002396
2.33775000000036 0.19201071699998806
2.34000000000036 0.19299665799999843
2.34225000000037 0.19457980300001054
2.34450000000037 0.1929649039999788
2.34675000000037 0.19268473700000754
2.34900000000037 0.19339294499999937
2.35125000000037 0.19436179900000639
2.35350000000037 0.19193408399999612
2.35575000000037 0.19201426899999774
2.35800000000037 0.1917191990000049
2.36025000000037 0.1900298120000059
2.36250000000037 0.1905391580000071
2.36475000000037 0.19391154599998117
2.36700000000037 0.19461660199999642
2.36925000000037 0.19236082300000135
2.37150000000037 0.19316820900002085
2.37375000000037 0.1977354549999859
2.37600000000037 0.19265264800000637
2.37825000000037 0.19310413400000925
2.38050000000037 0.19046147699998528
2.38275000000037 0.1926091480000025
2.38500000000038 0.193751165000009
2.38725000000038 0.19232726399999933
2.38950000000038 0.19415138899998396
2.39175000000038 0.19249295000000188
2.39400000000038 0.19074200200000746
2.39625000000038 0.19560415800000897
2.39850000000038 0.19096536899999705
2.40075000000038 0.192894726999981
2.40300000000038 0.19493129700001077
2.40525000000038 0.1951728459999913
2.40750000000038 0.19308676600002173
2.40975000000038 0.19364679099999194
2.41200000000038 0.1958130209999922
2.41425000000038 0.19435503400001153
2.41650000000038 0.19325845099999128
2.41875000000038 0.19254406499999277
2.42100000000038 0.1936559920000036
2.42325000000038 0.19307872100000623
2.42550000000039 0.19398655099999473
2.42775000000039 0.19397655599999553
2.43000000000039 0.19363599999999792
2.43225000000039 0.19502167500002088
2.43450000000039 0.195766094999982
2.43675000000039 0.1928108909999935
2.43900000000039 0.19175016000002643
2.44125000000039 0.19612521199999833
2.44350000000039 0.19468771499998638
2.44575000000039 0.19406849300000317
2.44800000000039 0.1964648549999879
2.45025000000039 0.20040790200002334
2.45250000000039 0.19536239499998942
2.45475000000039 0.19676212499999224
2.45700000000039 0.1931897119999917
2.45925000000039 0.19341102000001342
2.46150000000039 0.19665059100000803
2.46375000000039 0.19433254300000158
2.46600000000039 0.19564263399999504
2.4682500000004 0.1983761950000087
2.4705000000004 0.1934043549999842
2.4727500000004 0.19593457799999214
2.4750000000004 0.19354295900001262
2.4772500000004 0.1971326519999934
2.4795000000004 0.20018353400001843
2.4817500000004 0.19623262199999658
2.4840000000004 0.19292271499998037
2.4862500000004 0.1953130600000179
2.4885000000004 0.1945934629999897
2.4907500000004 0.19545574899998996
2.4930000000004 0.19526442400001542
2.4952500000004 0.19593860199998403
2.4975000000004 0.20374305000001414


==> Images/Results/sourcebeam_timesteptimes_ref_pmm40.txt <==
t steptime
0.0 0.039393107
0.00225000000000035 0.043189395000000005
0.0045000000000007 0.04635472199999999
0.00675000000000106 0.052313355000000006
0.00900000000000141 0.05548947400000001
0.0112500000000018 0.05655473099999997
0.0135000000000021 0.05910180000000004
0.0157500000000025 0.06310728700000001
0.0180000000000028 0.06375984600000001
0.0202500000000032 0.06798195499999993
0.0225000000000035 0.07095515400000008
0.0247500000000039 0.07247309800000001
0.0270000000000042 0.07469118699999999
0.0292500000000046 0.07791506799999992
0.0315000000000049 0.08054171799999998
0.0337500000000053 0.08321156500000015
0.0360000000000056 0.08521958599999979
0.038250000000006 0.08830001500000018
0.0405000000000063 0.09019814800000003
0.0427500000000067 0.09369585199999997
0.045000000000007 0.09918711799999991
0.0472500000000074 0.09703867599999993
0.0495000000000077 0.09999805500000014
0.0517500000000081 0.10044262799999992
0.0540000000000084 0.1020094250000001
0.0562500000000088 0.10595083399999994
0.0585000000000091 0.10832142599999983
0.0607500000000095 0.10974655500000008
0.0630000000000098 0.10906254000000004
0.0652500000000102 0.11223033700000018
0.0675000000000105 0.11389221199999966
0.0697500000000109 0.11726469000000028
0.0720000000000112 0.11592870199999972
0.0742500000000116 0.11668302200000014
0.0765000000000119 0.11869341600000016
0.0787500000000123 0.12271375600000001
0.0810000000000126 0.1227512169999998
0.083250000000013 0.12572260899999987
0.0855000000000133 0.1276729320000003
0.0877500000000137 0.12904439499999976
0.090000000000014 0.13283915600000018
0.0922500000000143 0.13189294099999982
0.0945000000000147 0.13407147600000036
0.096750000000015 0.13512314000000014
0.0990000000000154 0.13711824799999928
0.101250000000016 0.1430075740000003
0.103500000000016 0.141776385
0.105750000000016 0.14253427000000052
0.108000000000017 0.1442880519999994
0.110250000000017 0.14793094000000018
0.112500000000017 0.1499261409999999
0.114750000000018 0.15127982200000023
0.117000000000018 0.15309610200000012
0.119250000000019 0.15578122599999933
0.121500000000019 0.15651920300000022
0.123750000000019 0.1575332679999999
0.12600000000002 0.15814726099999987
0.12825000000002 0.1605946980000006
0.13050000000002 0.16252875200000005
0.132750000000021 0.16292429499999983
0.135000000000021 0.16397820099999993
0.137250000000021 0.16578047900000037
0.139500000000022 0.16618843099999925
0.141750000000022 0.1681139750000007
0.144000000000022 0.16944163599999928
0.146250000000023 0.17418014199999998
0.148500000000023 0.1705814160000001
0.150750000000024 0.1696460050000006
0.153000000000024 0.1703175840000002
0.155250000000024 0.17239378399999872
0.157500000000025 0.17092064700000087
0.159750000000025 0.17255525200000044
0.162000000000025 0.17403313500000017
0.164250000000026 0.17373690400000008
0.166500000000026 0.17489118199999965
0.168750000000026 0.17501019100000015
0.171000000000027 0.17775952199999878
0.173250000000027 0.18050693600000045
0.175500000000028 0.17908312700000018
0.177750000000028 0.1803610899999999
0.180000000000028 0.18195111800000063
0.182250000000029 0.18107875299999954
0.184500000000029 0.1826728959999997
0.186750000000029 0.18423921299999968
0.18900000000003 0.18354067699999987
0.19125000000003 0.18556730600000115
0.19350000000003 0.1878671289999989
0.195750000000031 0.18606571800000005
0.198000000000031 0.18795939100000147
0.200250000000032 0.18758186200000004
0.202500000000032 0.19223057399999988
0.204750000000032 0.19291237299999864
0.207000000000033 0.1919638370000012
0.209250000000033 0.1917783129999986
0.211500000000033 0.19292044600000047
0.213750000000034 0.1956357319999995
0.216000000000034 0.19296152300000102
0.218250000000034 0.19342327000000026
0.220500000000035 0.19437594399999902
0.222750000000035 0.196706068000001
0.225000000000036 0.19823714400000014
0.227250000000036 0.19626856499999867
0.229500000000036 0.200704859
0.231750000000037 0.19775502800000133
0.234000000000037 0.20117095200000001
0.236250000000037 0.1995759699999997
0.238500000000038 0.20228004199999994
0.240750000000038 0.20386167200000038
0.243000000000038 0.2012664519999987
0.245250000000039 0.20112785100000075
0.247500000000039 0.20306776200000165
0.24975000000004 0.20246151899999987
0.25200000000004 0.20265102799999823
0.25425000000004 0.20467176900000084
0.256500000000041 0.2025116770000004
0.258750000000041 0.20729129000000057
0.261000000000041 0.20555941299999958
0.263250000000042 0.20508342899999832
0.265500000000042 0.20860675600000178
0.267750000000042 0.2118548209999993
0.270000000000043 0.2107695949999986
0.272250000000043 0.21229429199999927
0.274500000000044 0.21100049700000056
0.276750000000044 0.20822537000000096
0.279000000000044 0.21288431400000007
0.281250000000045 0.21474769299999963
0.283500000000045 0.21599755200000104
0.285750000000045 0.21664111099999772
0.288000000000046 0.2159936980000019
0.290250000000046 0.21369060399999995
0.292500000000046 0.2158882389999981
0.294750000000047 0.2190072040000004
0.297000000000047 0.21443681500000267
0.299250000000048 0.21648175199999997
0.301500000000048 0.21873661699999758
0.303750000000048 0.2196465690000018
0.306000000000049 0.22044919200000024
0.308250000000049 0.22162049299999964
0.310500000000049 0.2189254589999976
0.31275000000005 0.2213104370000032
0.31500000000005 0.22224831199999784
0.31725000000005 0.22263061900000025
0.319500000000051 0.22004847799999894
0.321750000000051 0.21951295500000256
0.324000000000052 0.2240457770000006
0.326250000000052 0.2235604849999966
0.328500000000052 0.22350190600000275
0.330750000000053 0.22347920800000054
0.333000000000053 0.22494500699999875
0.335250000000053 0.22592803799999928
0.337500000000054 0.22460770700000054
0.339750000000054 0.22627098999999973
0.342000000000054 0.227272696
0.344250000000055 0.22746738200000038
0.346500000000055 0.22792628899999912
0.348750000000056 0.22384098499999894
0.351000000000056 0.226844229000001
0.353250000000056 0.22537255099999953
0.355500000000057 0.22938253999999958
0.357750000000057 0.2294078990000017
0.360000000000057 0.22979052299999836
0.362250000000058 0.22751098200000186
0.364500000000058 0.2278798860000002
0.366750000000058 0.2298731279999977
0.369000000000059 0.23218551000000076
0.371250000000059 0.22986200600000117
0.37350000000006 0.23119250799999946
0.37575000000006 0.22763061899999926
0.37800000000006 0.2275318910000017
0.380250000000061 0.22694037299999792
0.382500000000061 0.22590278700000255
0.384750000000061 0.22697029799999768
0.387000000000062 0.22424796199999975
0.389250000000062 0.22253237900000045
0.391500000000062 0.22652581300000207
0.393750000000063 0.22396459399999813
0.396000000000063 0.2239920859999991
0.398250000000063 0.22415893500000195
0.400500000000064 0.223168213000001
0.402750000000064 0.22190893899999864
0.405000000000065 0.22295659799999967
0.407250000000065 0.2248853860000004
0.409500000000065 0.22671165799999926
0.411750000000066 0.22376439000000303
0.414000000000066 0.22440620100000075
0.416250000000066 0.22232439199999732
0.418500000000067 0.2245296859999968
0.420750000000067 0.22421727800000468
0.423000000000067 0.22269918599999983
0.425250000000068 0.22399002399999546
0.427500000000068 0.22223894500000085
0.429750000000069 0.22153094300000475
0.432000000000069 0.22433471000000083
0.434250000000069 0.2259749519999943
0.43650000000007 0.22521981399999902
0.43875000000007 0.22728157200000254
0.44100000000007 0.2258532860000031
0.443250000000071 0.22320470199999676
0.445500000000071 0.2238331539999976
0.447750000000071 0.2269226840000016
0.450000000000072 0.22579512500000476
0.452250000000072 0.22321385699999752
0.454500000000073 0.2295151240000024
0.456750000000073 0.23370258199999938
0.459000000000073 0.22312793599999736
0.461250000000074 0.22517301399999923
0.463500000000074 0.22530349800000238
0.465750000000074 0.22695359200000098
0.468000000000075 0.22569497599999977
0.470250000000075 0.22511008699999735
0.472500000000075 0.22678543800000028
0.474750000000076 0.2248099580000016
0.477000000000076 0.22544637600000073
0.479250000000077 0.22454314699999856
0.481500000000077 0.22765363100000258
0.483750000000077 0.22765992599999407
0.486000000000078 0.22704992399999924
0.488250000000078 0.22416734100000468
0.490500000000078 0.22503238799999536
0.492750000000079 0.22537624300000658
0.495000000000079 0.22522905699999995
0.497250000000079 0.22634801199999544
0.49950000000008 0.22777627500000364
0.50175000000008 0.22805200299999484
0.50400000000008 0.22580225300000478
0.506250000000081 0.22896583899999712
0.508500000000081 0.22620183299999752
0.510750000000081 0.22725597100000527
0.513000000000082 0.22789073099999513
0.515250000000082 0.23012801300000518
0.517500000000082 0.22827067299999726
0.519750000000083 0.2288912209999978
0.522000000000083 0.22746074900000224
0.524250000000083 0.22823080700000276
0.526500000000084 0.2330498979999973
0.528750000000084 0.23041914800000285
0.531000000000084 0.23064046799999716
0.533250000000084 0.22638905099999818
0.535500000000085 0.2281542690000009
0.537750000000085 0.22697120200000143
0.540000000000085 0.2288641279999979
0.542250000000086 0.22725261700000488
0.544500000000086 0.22749673699999562
0.546750000000086 0.2323157579999986
0.549000000000087 0.22871235700000625
0.551250000000087 0.2311231979999988
0.553500000000087 0.23243891399999939
0.555750000000088 0.23207166899999976
0.558000000000088 0.2330120299999976
0.560250000000088 0.2280754280000039
0.562500000000088 0.23021787999999788
0.564750000000089 0.22824212300000113
0.567000000000089 0.23032278699999864
0.569250000000089 0.2320424970000019
0.57150000000009 0.23383858799999757
0.57375000000009 0.2313611530000017
0.57600000000009 0.23151520700000106
0.578250000000091 0.23060834700000044
0.580500000000091 0.2316444269999991
0.582750000000091 0.2325930099999951
0.585000000000092 0.23234355299999976
0.587250000000092 0.22994491500000436
0.589500000000092 0.2299959610000002
0.591750000000092 0.23081767299999711
0.594000000000093 0.23106165400000123
0.596250000000093 0.2316727010000008
0.598500000000093 0.22972917699999584
0.600750000000094 0.23187768300000045
0.603000000000094 0.2317005730000048
0.605250000000094 0.23018239199999613
0.607500000000095 0.23161937800000487
0.609750000000095 0.23244044899999494
0.612000000000095 0.2328108710000052
0.614250000000096 0.2311398089999983
0.616500000000096 0.2318310220000015
0.618750000000096 0.23186159499999803
0.621000000000096 0.23370464699999616
0.623250000000097 0.23392655800000028
0.625500000000097 0.23345644900000195
0.627750000000097 0.23402913400000358
0.630000000000098 0.23294401799999775
0.632250000000098 0.23307240799999818
0.634500000000098 0.23260452600000292
0.636750000000099 0.2349110809999999
0.639000000000099 0.23441300700000056
0.641250000000099 0.2360528990000006
0.6435000000001 0.23394821099999774
0.6457500000001 0.23422245100000083
0.6480000000001 0.23658631699999688
0.6502500000001 0.23722290500000298
0.652500000000101 0.23652387199999936
0.654750000000101 0.23734215900000066
0.657000000000101 0.23644992100000195
0.659250000000102 0.23897316000000046
0.661500000000102 0.239219018
0.663750000000102 0.23705849599999596
0.666000000000103 0.239037218
0.668250000000103 0.2373350140000028
0.670500000000103 0.2395853809999977
0.672750000000104 0.23875943200000194
0.675000000000104 0.23954835299999644
0.677250000000104 0.23867696300000318
0.679500000000104 0.24042131199999517
0.681750000000105 0.24019761100000636
0.684000000000105 0.24066564700000015
0.686250000000105 0.2391797729999965
0.688500000000106 0.23975562599999733
0.690750000000106 0.24026445200000524
0.693000000000106 0.24085769899999576
0.695250000000107 0.24152658500000257
0.697500000000107 0.2417594579999971
0.699750000000107 0.24098556399999893
0.702000000000108 0.24155260300000236
0.704250000000108 0.24229436000000248
0.706500000000108 0.24183160399999792
0.708750000000108 0.24132235999999807
0.711000000000109 0.24258015100000563
0.713250000000109 0.24418842999999413
0.715500000000109 0.2437113530000019
0.71775000000011 0.24469193099999842
0.72000000000011 0.24483801300000607
0.72225000000011 0.24667805600000037
0.724500000000111 0.2457168050000007
0.726750000000111 0.245705001999994
0.729000000000111 0.2471519839999985
0.731250000000112 0.24500648699999772
0.733500000000112 0.24745178400000611
0.735750000000112 0.2482320959999953
0.738000000000112 0.24693212500000072
0.740250000000113 0.25328068700000017
0.742500000000113 0.2500322390000065
0.744750000000113 0.24789141299999073
0.747000000000114 0.25109907400000964
0.749250000000114 0.2503059529999945
0.751500000000114 0.25009464800000103
0.753750000000115 0.2530667190000031
0.756000000000115 0.2503913279999921
0.758250000000115 0.2515894150000122
0.760500000000116 0.25397207499999297
0.762750000000116 0.25196925999999564
0.765000000000116 0.25522449600001096
0.767250000000116 0.2538532459999914
0.769500000000117 0.25857390100000543
0.771750000000117 0.2542894019999977
0.774000000000117 0.25679849099999785
0.776250000000118 0.2547586489999958
0.778500000000118 0.25687574600000573
0.780750000000118 0.2580657129999935
0.783000000000119 0.261508438000007
0.785250000000119 0.25636719599999935
0.787500000000119 0.2580839670000046
0.78975000000012 0.2587655899999959
0.79200000000012 0.26149884299999826
0.79425000000012 0.262970186000004
0.79650000000012 0.2573429819999973
0.798750000000121 0.26053134100000364
0.801000000000121 0.26286692299999004
0.803250000000121 0.2621112720000127
0.805500000000122 0.2670047339999968
0.807750000000122 0.26279929799999024
0.810000000000122 0.2635280249999994
0.812250000000123 0.26269293600000765
0.814500000000123 0.2695204380000007
0.816750000000123 0.2646830669999929
0.819000000000124 0.2657089390000067
0.821250000000124 0.26488512699999944
0.823500000000124 0.2635703939999985
0.825750000000124 0.26571212700000046
0.828000000000125 0.2653577680000012
0.830250000000125 0.2644431749999967
0.832500000000125 0.26626289000000725
0.834750000000126 0.2659205519999972
0.837000000000126 0.2652301130000012
0.839250000000126 0.2645444380000015
0.841500000000127 0.2658033319999902
0.843750000000127 0.2669239559999994
0.846000000000127 0.26572466800000427
0.848250000000128 0.2634391429999994
0.850500000000128 0.26617373000000555
0.852750000000128 0.26678363300000285
0.855000000000128 0.2667917529999926
0.857250000000129 0.26801755500000013
0.859500000000129 0.2654496970000082
0.861750000000129 0.26528906699999766
0.86400000000013 0.2644384559999935
0.86625000000013 0.26830630099999553
0.86850000000013 0.2662376410000036
0.870750000000131 0.2679898279999975
0.873000000000131 0.26420112000000984
0.875250000000131 0.27030849099999443
0.877500000000132 0.2700263699999965
0.879750000000132 0.2659718840000096
0.882000000000132 0.26745701499999086
0.884250000000132 0.26630696099999795
0.886500000000133 0.26469903699999975
0.888750000000133 0.2681636590000096
0.891000000000133 0.2648709939999918
0.893250000000134 0.2659539910000035
0.895500000000134 0.2640797859999964
0.897750000000134 0.2656273830000089
0.900000000000135 0.26540186699999424
0.902250000000135 0.2666391369999985
0.904500000000135 0.2670441220000015
0.906750000000136 0.26735804999999857
0.909000000000136 0.264346407000005
0.911250000000136 0.2679918329999964
0.913500000000136 0.26706254399999807
0.915750000000137 0.26783510399999955
0.918000000000137 0.2706688850000063
0.920250000000137 0.2662860490000014
0.922500000000138 0.26653103099999953
0.924750000000138 0.2691477079999913
0.927000000000138 0.26830061500000113
0.929250000000139 0.2698106830000029
0.931500000000139 0.26744690600000354
0.933750000000139 0.26591705900000306
0.936000000000139 0.2678212559999906
0.93825000000014 0.27012376900000845
0.94050000000014 0.26917371700000103
0.94275000000014 0.26925451099999975
0.945000000000141 0.26873845299999743
0.947250000000141 0.26805520599999966
0.949500000000141 0.2683308590000024
0.951750000000142 0.2694446539999973
0.954000000000142 0.26983865900000126
0.956250000000142 0.2683980059999982
0.958500000000143 0.26652284899999756
0.960750000000143 0.26937430099999915
0.963000000000143 0.26895696300000793
0.965250000000143 0.26756631399999264
0.967500000000144 0.2706099319999993
0.969750000000144 0.2689800579999968
0.972000000000144 0.2707590370000048
0.974250000000145 0.2672246850000022
0.976500000000145 0.2694222810000042
0.978750000000145 0.26725786000000085
0.981000000000146 0.26818092399999216
0.983250000000146 0.26628720000000783
0.985500000000146 0.2700367489999991
0.987750000000147 0.27092800299999453
0.990000000000147 0.27020722800000385
0.992250000000147 0.2785082609999989
0.994500000000147 0.2675656999999916
0.996750000000148 0.2707688389999987
0.999000000000148 0.26972850200000664
1.00125000000015 0.27141678200000285
1.00350000000015 0.2737580940000015
1.00575000000015 0.27334903599999905
1.00800000000015 0.2684180389999966
1.01025000000015 0.27027090299999657
1.01250000000015 0.2705820200000062
1.01475000000015 0.27102512599999784
1.01700000000015 0.2703987670000032
1.01925000000015 0.26938165800000036
1.02150000000015 0.2691549329999958
1.02375000000015 0.2721969619999953
1.02600000000015 0.2718171580000046
1.02825000000015 0.26892637100000627
1.03050000000015 0.27265033399999083
1.03275000000015 0.27776715400000285
1.03500000000015 0.2732535370000022
1.03725000000015 0.2752706790000019
1.03950000000015 0.27243711799999915
1.04175000000015 0.2717994759999982
1.04400000000015 0.27887063100000375
1.04625000000015 0.2729146849999893
1.04850000000015 0.2731710880000122
1.05075000000016 0.27360751299998753
1.05300000000016 0.2759520170000087
1.05525000000016 0.2737806819999946
1.05750000000016 0.2697673140000063
1.05975000000016 0.27331292499999904
1.06200000000016 0.27044334999999364
1.06425000000016 0.27248865200000694
1.06650000000016 0.27260919299999387
1.06875000000016 0.27262843799999814
1.07100000000016 0.2722671380000037
1.07325000000016 0.2727752800000047
1.07550000000016 0.27026712599999314
1.07775000000016 0.27314843100000985
1.08000000000016 0.27323946699999624
1.08225000000016 0.2703860700000007
1.08450000000016 0.27579075599999214
1.08675000000016 0.2722748500000023
1.08900000000016 0.2690089350000022
1.09125000000016 0.27196947100000557
1.09350000000016 0.2719456519999994
1.09575000000016 0.2704194939999951
1.09800000000016 0.273221453000005
1.10025000000016 0.2696790619999945
1.10250000000016 0.2688612010000071
1.10475000000016 0.274493944999989
1.10700000000016 0.2703359190000043
1.10925000000016 0.27105455400000267
1.11150000000016 0.26993912099999307
1.11375000000016 0.2730051890000027
1.11600000000016 0.2729294089999996
1.11825000000016 0.2735557080000035
1.12050000000016 0.27027187199999503
1.12275000000017 0.2714878360000057
1.12500000000017 0.27536390699999913
1.12725000000017 0.2727181599999966
1.12950000000017 0.2738666369999976
1.13175000000017 0.27872957499999984
1.13400000000017 0.2712796149999974
1.13625000000017 0.27652465300000983
1.13850000000017 0.27250799699999106
1.14075000000017 0.2755471470000117
1.14300000000017 0.27284860499999297
1.14525000000017 0.2749652020000042
1.14750000000017 0.2741375599999998
1.14975000000017 0.27308808899999804
1.15200000000017 0.27405153899999846
1.15425000000017 0.2733629800000017
1.15650000000017 0.27372076999999706
1.15875000000017 0.27738093000000674
1.16100000000017 0.27186330199999986
1.16325000000017 0.2757130979999971
1.16550000000017 0.2742580419999996
1.16775000000017 0.2765013639999978
1.17000000000017 0.27212702699999625
1.17225000000017 0.2750629800000013
1.17450000000017 0.2751375670000016
1.17675000000017 0.2748848770000052
1.17900000000017 0.27646823799999254
1.18125000000017 0.27078933200000677
1.18350000000017 0.27727672599999664
1.18575000000017 0.27508136100000513
1.18800000000017 0.27293443199999956
1.19025000000017 0.27855212400000084
1.19250000000017 0.2741297959999969
1.19475000000017 0.2771039099999939
1.19700000000018 0.27527998000000764
1.19925000000018 0.2720179060000021
1.20150000000018 0.27847346999999445
1.20375000000018 0.27693891799999903
1.20600000000018 0.2779881179999961
1.20825000000018 0.2736685510000001
1.21050000000018 0.2788098770000005
1.21275000000018 0.272602849000009
1.21500000000018 0.2719413629999963
1.21725000000018 0.2772353560000056
1.21950000000018 0.2726940949999914
1.22175000000018 0.2750360280000024
1.22400000000018 0.2749678290000048
1.22625000000018 0.27600068599998906
1.22850000000018 0.27495181900000887
1.23075000000018 0.28066708400000095
1.23300000000018 0.27538910900000246
1.23525000000018 0.27432684099998994
1.23750000000018 0.2720562390000083
1.23975000000018 0.27314666200000204
1.24200000000018 0.2728973789999998
1.24425000000018 0.2703856169999881
1.24650000000018 0.26957722500000614
1.24875000000018 0.2685585800000041
1.25100000000018 0.2738633079999886
1.25325000000018 0.26991658200000757
1.25550000000018 0.2705996499999941
1.25775000000018 0.2721424060000004
1.26000000000018 0.26939437900001906
1.26225000000018 0.27091376099997433
1.26450000000018 0.26886838500001886
1.26675000000018 0.27031277000000387
1.26900000000019 0.27293904999999086
1.27125000000019 0.26865197099999705
1.27350000000019 0.26661598000001163
1.27575000000019 0.26640223499998683
1.27800000000019 0.2702176580000071
1.28025000000019 0.2642685369999924
1.28250000000019 0.2687007950000009
1.28475000000019 0.264603993999998
1.28700000000019 0.2659260840000002
1.28925000000019 0.2650983789999941
1.29150000000019 0.26708660299999565
1.29375000000019 0.266773747000002
1.29600000000019 0.2642261090000204
1.29825000000019 0.2665566209999781
1.30050000000019 0.2626199780000036
1.30275000000019 0.2657108000000221
1.30500000000019 0.26327559399999245
1.30725000000019 0.2641747639999892
1.30950000000019 0.2649275900000134
1.31175000000019 0.26514294599999744
1.31400000000019 0.2668900150000013
1.31625000000019 0.2652395650000017
1.31850000000019 0.26573125900000605
1.32075000000019 0.26397694599998545
1.32300000000019 0.2659729670000104
1.32525000000019 0.2627937949999932
1.32750000000019 0.2650951199999838
1.32975000000019 0.2656789150000236
1.33200000000019 0.26448502799999574
1.33425000000019 0.26516541099999813
1.33650000000019 0.2646178999999904
1.33875000000019 0.26397460800001227
1.34100000000019 0.2626370579999957
1.3432500000002 0.26330820699999435
1.3455000000002 0.2609746159999986
1.3477500000002 0.2622689359999981
1.3500000000002 0.2611722740000175
1.3522500000002 0.2627368089999891
1.3545000000002 0.2620273349999991
1.3567500000002 0.26340802300001087
1.3590000000002 0.26267995799997834
1.3612500000002 0.2642475490000038
1.3635000000002 0.26459971600002063
1.3657500000002 0.2629710399999965
1.3680000000002 0.26641745399999195
1.3702500000002 0.26213937800000053
1.3725000000002 0.26071930800000587
1.3747500000002 0.2620962549999888
1.3770000000002 0.26307811099999867
1.3792500000002 0.26064256000000796
1.3815000000002 0.2614083409999921
1.3837500000002 0.26185380000001146
1.3860000000002 0.25976700999999025
1.3882500000002 0.2607118330000162
1.3905000000002 0.259410613
1.3927500000002 0.25868560399999296
1.3950000000002 0.2592891059999829
1.3972500000002 0.2605015510000044
1.3995000000002 0.2577384390000077
1.4017500000002 0.2585788639999862
1.4040000000002 0.2606028480000191
1.4062500000002 0.25914367299998275
1.4085000000002 0.25723202000000356
1.4107500000002 0.259404552999996
1.4130000000002 0.2596636020000176
1.41525000000021 0.25764418500000374
1.41750000000021 0.2602530359999946
1.41975000000021 0.25714759699999945
1.42200000000021 0.25745827200000804
1.42425000000021 0.25946260799997845
1.42650000000021 0.25964989100000935
1.42875000000021 0.2592684189999943
1.43100000000021 0.258339914000004
1.43325000000021 0.2574722349999945
1.43550000000021 0.2581129480000186
1.43775000000021 0.2571028189999822
1.44000000000021 0.2586421130000076
1.44225000000021 0.25654886499998497
1.44450000000021 0.25900906400002555
1.44675000000021 0.2592511949999903
1.44900000000021 0.2580755580000016
1.45125000000021 0.25913238300000785
1.45350000000021 0.2586398050000014
1.45575000000021 0.2608532839999782
1.45800000000021 0.2598397990000194
1.46025000000021 0.257228796999982
1.46250000000021 0.2588321100000144
1.46475000000021 0.25782236499998135
1.46700000000021 0.25768266100001824
1.46925000000021 0.26129628900000057
1.47150000000021 0.261234705999982
1.47375000000021 0.259807899000009
1.47600000000021 0.257879158999998
1.47825000000021 0.25652639500000873
1.48050000000021 0.25631261999998856
1.48275000000021 0.25788239100000965
1.48500000000021 0.25810214399999154
1.48725000000021 0.25838889799999265
1.48950000000022 0.2586794200000213
1.49175000000022 0.259227224
1.49400000000022 0.2606017539999925
1.49625000000022 0.2579409509999948
1.49850000000022 0.25779918099999577
1.50075000000022 0.2591272190000211
1.50300000000022 0.2590686379999738
1.50525000000022 0.2585875790000216
1.50750000000022 0.2559936680000021
1.50975000000022 0.2587927049999905
1.51200000000022 0.2589387479999914
1.51425000000022 0.2588974250000149
1.51650000000022 0.25984022000000095
1.51875000000022 0.26161739699998066
1.52100000000022 0.2579083280000134
1.52325000000022 0.2574250099999915
1.52550000000022 0.25938079499999844
1.52775000000022 0.26009840899999404
1.53000000000022 0.2584772060000091
1.53225000000022 0.2589114620000146
1.53450000000022 0.2577756249999936
1.53675000000022 0.2574409890000027
1.53900000000022 0.2599512870000069
1.54125000000022 0.259776458999994
1.54350000000022 0.2596265029999927
1.54575000000022 0.2584023420000108
1.54800000000022 0.26089388799999824
1.55025000000022 0.26477462799999785
1.55250000000022 0.25858504100000346
1.55475000000022 0.2574301690000027
1.55700000000022 0.2580364429999804
1.55925000000022 0.2579125999999974
1.56150000000023 0.2584278719999986
1.56375000000023 0.2572183730000006
1.56600000000023 0.25834812600001555
1.56825000000023 0.25779245699999365
1.57050000000023 0.25545792500000175
1.57275000000023 0.2578706140000122
1.57500000000023 0.25709583899998734
1.57725000000023 0.25600735099999383
1.57950000000023 0.25652338700001565
1.58175000000023 0.2580486679999865
1.58400000000023 0.25689495500000703
1.58625000000023 0.2564768000000015
1.58850000000023 0.2577808719999837
1.59075000000023 0.2557075470000143
1.59300000000023 0.2566298419999953
1.59525000000023 0.25671489699999483
1.59750000000023 0.25673675600000934
1.59975000000023 0.25613538299998595
1.60200000000023 0.2593306670000004
1.60425000000023 0.2565991570000108
1.60650000000023 0.255375617999988
1.60875000000023 0.25434720800001287
1.61100000000023 0.25734283099998834
1.61325000000023 0.2579675960000145
1.61550000000023 0.2610937210000088
1.61775000000023 0.2586177419999842
1.62000000000023 0.2583612370000026
1.62225000000023 0.2573703349999903
1.62450000000023 0.2556198800000118
1.62675000000023 0.2560140479999973
1.62900000000023 0.2583022029999995
1.63125000000023 0.25666818600001307
1.63350000000023 0.2564648559999796
1.63575000000024 0.2554450709999969
1.63800000000024 0.2556889710000121
1.64025000000024 0.2550807060000011
1.64250000000024 0.25464691499999503
1.64475000000024 0.25637436299999194
1.64700000000024 0.254290420000018
1.64925000000024 0.2570110719999832
1.65150000000024 0.2561633760000177
1.65375000000024 0.2551765899999907
1.65600000000024 0.2543545300000005
1.65825000000024 0.2565633739999953
1.66050000000024 0.25777619500001947
1.66275000000024 0.25588449499997523
1.66500000000024 0.25510297600001763
1.66725000000024 0.2564062579999984
1.66950000000024 0.25703887599999575
1.67175000000024 0.25712202500000103
1.67400000000024 0.25590885500000127
1.67625000000024 0.2566387500000076
1.67850000000024 0.2552612629999942
1.68075000000024 0.25851526799999647
1.68300000000024 0.25599258200000463
1.68525000000024 0.2555055379999942
1.68750000000024 0.25454060300000947
1.68975000000024 0.25439415799999665
1.69200000000024 0.25622644000000605
1.69425000000024 0.25680428699999425
1.69650000000024 0.25899816099999384
1.69875000000024 0.25515558500001134
1.70100000000024 0.2577367469999956
1.70325000000024 0.2561694480000085
1.70550000000024 0.25414571199999614
1.70775000000025 0.2563234669999872
1.71000000000025 0.25645902200000137
1.71225000000025 0.2546752330000004
1.71450000000025 0.25619887400000607
1.71675000000025 0.2546826519999854
1.71900000000025 0.2566073440000025
1.72125000000025 0.2548310049999998
1.72350000000025 0.2550730549999969
1.72575000000025 0.25889918100000386
1.72800000000025 0.2549677770000187
1.73025000000025 0.25487655899999595
1.73250000000025 0.2537580979999916
1.73475000000025 0.25839756999999963
1.73700000000025 0.25379594500000735
1.73925000000025 0.2554612170000041
1.74150000000025 0.25400984399999516
1.74375000000025 0.25652583299998355
1.74600000000025 0.25499510100002
1.74825000000025 0.25474932000000194
1.75050000000025 0.2543521419999877
1.75275000000025 0.25345870600000353
1.75500000000025 0.25465591899998685
1.75725000000025 0.25404348400002164
1.75950000000025 0.2543326239999999
1.76175000000025 0.25405328099998314
1.76400000000025 0.25333532300001593
1.76625000000025 0.25413147300000105
1.76850000000025 0.2537904839999783
1.77075000000025 0.2555906370000116
1.77300000000025 0.254146478999985
1.77525000000025 0.2529036640000015
1.77750000000025 0.2538145340000142
1.77975000000025 0.2550361309999971
1.78200000000026 0.2544344190000061
1.78425000000026 0.25750584700000445
1.78650000000026 0.2519342589999951
1.78875000000026 0.2529729229999873
1.79100000000026 0.253383346000021
1.79325000000026 0.2541552579999973
1.79550000000026 0.256205891999997
1.79775000000026 0.2540472759999943
1.80000000000026 0.2526965769999947
1.80225000000026 0.2531164899999965
1.80450000000026 0.25500553300000206
1.80675000000026 0.2525997570000129
1.80900000000026 0.2523760560000028
1.81125000000026 0.25473774399998206
1.81350000000026 0.2522982030000094
1.81575000000026 0.2546060379999915
1.81800000000026 0.2564912770000092
1.82025000000026 0.25333870899999056
1.82250000000026 0.2533402180000053
1.82475000000026 0.25329128300001
1.82700000000026 0.2517867919999901
1.82925000000026 0.2534146350000128
1.83150000000026 0.2535424329999785
1.83375000000026 0.25373035800001276
1.83600000000026 0.25219542700000375
1.83825000000026 0.253702842999985
1.84050000000026 0.25234678099999996
1.84275000000026 0.2517807620000099
1.84500000000026 0.2536214309999991
1.84725000000026 0.2527598099999864
1.84950000000026 0.2514439380000226
1.85175000000026 0.25388860699999327
1.85400000000026 0.2530776380000077
1.85625000000027 0.25068171899999925
1.85850000000027 0.250987374999994
1.86075000000027 0.251492896000002
1.86300000000027 0.25135371799999007
1.86525000000027 0.2520425829999908
1.86750000000027 0.25275240300001656
1.86975000000027 0.2534662239999932
1.87200000000027 0.252413722
1.87425000000027 0.25218882000001486
1.87650000000027 0.250110248999988
1.87875000000027 0.2514048120000041
1.88100000000027 0.2509019729999977
1.88325000000027 0.251528718000003
1.88550000000027 0.25014453399998615
1.88775000000027 0.256126002000002
1.89000000000027 0.25178127200001654
1.89225000000027 0.2511790089999977
1.89450000000027 0.2503867289999846
1.89675000000027 0.25168282800001407
1.89900000000027 0.25393216300000176
1.90125000000027 0.2523080050000033
1.90350000000027 0.25117072499998017
1.90575000000027 0.25531084300001794
1.90800000000027 0.2509097059999874
1.91025000000027 0.2506889670000021
1.91250000000027 0.2503594350000071
1.91475000000027 0.2531477269999982
1.91700000000027 0.25247951099999
1.91925000000027 0.25017996200000425
1.92150000000027 0.25002006700000834
1.92375000000027 0.2505095820000065
1.92600000000027 0.2502941109999881
1.92825000000028 0.25163213100000803
1.93050000000028 0.2513878919999968
1.93275000000028 0.2507859859999826
1.93500000000028 0.2494448540000178
1.93725000000028 0.2505642019999925
1.93950000000028 0.2498520469999903
1.94175000000028 0.2509651440000198
1.94400000000028 0.24976212999999348
1.94625000000028 0.2529711809999924
1.94850000000028 0.250012235000014
1.95075000000028 0.25123403499998176
1.95300000000028 0.25099080000001095
1.95525000000028 0.24956493999999907
1.95750000000028 0.25066690700001004
1.95975000000028 0.24984349700000053
1.96200000000028 0.2500966890000029
1.96425000000028 0.2496991359999754
1.96650000000028 0.24924604100002057
1.96875000000028 0.2496590679999997
1.97100000000028 0.2505309179999813
1.97325000000028 0.24874427700001434
1.97550000000028 0.2504671129999849
1.97775000000028 0.25032452100001024
1.98000000000028 0.24808642200000008
1.98225000000028 0.2496215060000111
1.98450000000028 0.2500709969999946
1.98675000000028 0.24954924700000447
1.98900000000028 0.25067525000000046
1.99125000000028 0.2505882369999881
1.99350000000028 0.24866701999999918
1.99575000000028 0.2477984660000061
1.99800000000028 0.2502122679999843
2.00025000000028 0.2504932550000092
2.00250000000029 0.24817310200000975
2.00475000000029 0.25153989899999374
2.00700000000029 0.2477163879999864
2.00925000000029 0.24878011500001662
2.01150000000029 0.2492005309999854
2.01375000000029 0.24799327800002402
2.01600000000029 0.24771008899998037
2.01825000000029 0.24913221200000635
2.02050000000029 0.24881835499999738
2.02275000000029 0.25270734400001515
2.02500000000029 0.2472188289999906
2.02725000000029 0.2494089390000056
2.02950000000029 0.24838426200000185
2.03175000000029 0.2480283879999945
2.03400000000029 0.249568867999983
2.03625000000029 0.24888167000000294
2.03850000000029 0.24868463300001054
2.04075000000029 0.24919525600000725
2.0430000000003 0.24872707500000502
2.0452500000003 0.2474841889999766
2.0475000000003 0.24809019900001772
2.0497500000003 0.24855844699999352
2.0520000000003 0.2500366859999872
2.0542500000003 0.249611649000002
2.0565000000003 0.25276822700001844
2.0587500000003 0.24750625599997989
2.0610000000003 0.24953641999999832
2.0632500000003 0.2511252780000177
2.0655000000003 0.24845101700000782
2.0677500000003 0.2492562029999874
2.0700000000003 0.2526128330000006
2.0722500000003 0.249963221999991
2.0745000000003 0.24841471400000614
2.0767500000003 0.24843590099999346
2.0790000000003 0.2527804089999961
2.0812500000003 0.2509041070000251
2.0835000000003 0.24824601599999596
2.08575000000031 0.24805789100000197
2.08800000000031 0.24943938900000262
2.09025000000031 0.24839757099999815
2.09250000000031 0.25107733499999085
2.09475000000031 0.25280067500000314
2.09700000000031 0.24987637300000642
2.09925000000031 0.2528669069999978
2.10150000000031 0.25394656999998233
2.10375000000031 0.24988298400000986
2.10600000000031 0.24964909599998464
2.10825000000031 0.2484424810000121
2.11050000000031 0.2493477190000135
2.11275000000031 0.2497107589999814
2.11500000000031 0.2496610999999973
2.11725000000031 0.25082253000002197
2.11950000000031 0.2526302429999987
2.12175000000031 0.24947784899998737
2.12400000000031 0.25289089099999273
2.12625000000031 0.25240537499999505
2.12850000000032 0.2509668670000167
2.13075000000032 0.2498661449999986
2.13300000000032 0.24964550699999677
2.13525000000032 0.24872104499999637
2.13750000000032 0.2511827550000021
2.13975000000032 0.25151614800000743
2.14200000000032 0.24910241199998495
2.14425000000032 0.2494055820000085
2.14650000000032 0.24807210000000168
2.14875000000032 0.24867589699999826
2.15100000000032 0.2543469619999996
2.15325000000032 0.24905404399999043
2.15550000000032 0.2506997690000219
2.15775000000032 0.2511348049999924
2.16000000000032 0.25002982000000884
2.16225000000032 0.25194168499999137
2.16450000000032 0.2486630790000106
2.16675000000032 0.24893733099997917
2.16900000000032 0.2548981559999959
2.17125000000033 0.2507119930000101
2.17350000000033 0.25249848300001076
2.17575000000033 0.249120529999999
2.17800000000033 0.2510091510000052
2.18025000000033 0.250761553999979
2.18250000000033 0.24976867800000946
2.18475000000033 0.2513766280000027
2.18700000000033 0.25012862099998756
2.18925000000033 0.25102078400001915
2.19150000000033 0.25149042799998256
2.19375000000033 0.25367907099999343
2.19600000000033 0.2506446120000021
2.19825000000033 0.24951182200001654
2.20050000000033 0.2522654539999962
2.20275000000033 0.2527621179999926
2.20500000000033 0.25439828300000045
2.20725000000033 0.2500485470000058
2.20950000000033 0.24868136599999957
2.21175000000033 0.2530228809999926
2.21400000000034 0.2509179090000089
2.21625000000034 0.2518604580000101
2.21850000000034 0.25088113699999326
2.22075000000034 0.2552922389999992
2.22300000000034 0.2489723040000058
2.22525000000034 0.25306712199997605
2.22750000000034 0.2496634350000022
2.22975000000034 0.2500372249999998
2.23200000000034 0.2522106590000135
2.23425000000034 0.25147842199999104
2.23650000000034 0.2522132729999953
2.23875000000034 0.2529278169999998
2.24100000000034 0.25257986900001583
2.24325000000034 0.25243703699999287
2.24550000000034 0.25326332599999546
2.24775000000034 0.2535535140000036
2.25000000000034 0.25319073700001127
2.25225000000034 0.25109071099998914
2.25450000000034 0.2493623040000159
2.25675000000035 0.250552196000001
2.25900000000035 0.25385788199997705
2.26125000000035 0.2541435720000038
2.26350000000035 0.25193737899999746
2.26575000000035 0.2550040620000118
2.26800000000035 0.24907613100000958
2.27025000000035 0.2535630509999862
2.27250000000035 0.2547388039999987
2.27475000000035 0.2521132759999887
2.27700000000035 0.2543415480000135
2.27925000000035 0.2518088369999987
2.28150000000035 0.2513655369999981
2.28375000000035 0.2520499960000109
2.28600000000035 0.2547964409999963
2.28825000000035 0.255423890000003
2.29050000000035 0.25354333499998916
2.29275000000035 0.25673029399999336
2.29500000000035 0.25372887700001456
2.29725000000035 0.253289977999998
2.29950000000036 0.2545988159999979
2.30175000000036 0.2560837240000069
2.30400000000036 0.25549493299999426
2.30625000000036 0.25316817699999206
2.30850000000036 0.2537760050000202
2.31075000000036 0.25573590599998397
2.31300000000036 0.2545235839999975
2.31525000000036 0.25674009200000114
2.31750000000036 0.2536981810000043
2.31975000000036 0.2535967860000028
2.32200000000036 0.25415199799999755
2.32425000000036 0.2518049139999903
2.32650000000036 0.25343422100002044
2.32875000000036 0.25702230499999246
2.33100000000036 0.2546983039999873
2.33325000000036 0.2585932500000183
2.33550000000036 0.25309674400000404
2.33775000000036 0.25268168399998103
2.34000000000036 0.25452112100001045
2.34225000000037 0.2574773709999931
2.34450000000037 0.2557264620000126
2.34675000000037 0.25693660599998225
2.34900000000037 0.2571055630000103
2.35125000000037 0.2536132410000107
2.35350000000037 0.25590891599998145
2.35575000000037 0.25658411500000966
2.35800000000037 0.2600171059999923
2.36025000000037 0.25072421300001224
2.36250000000037 0.2536902889999908
2.36475000000037 0.2551063960000022
2.36700000000037 0.2564338219999911
2.36925000000037 0.2537411920000068
2.37150000000037 0.25418997500000273
2.37375000000037 0.2572419249999882
2.37600000000037 0.25611000700001796
2.37825000000037 0.25906872699999894
2.38050000000037 0.26079120899999
2.38275000000037 0.2557753460000072
2.38500000000038 0.25391715199998544
2.38725000000038 0.2549525920000235
2.38950000000038 0.25583722699997224
2.39175000000038 0.25664818900003183
2.39400000000038 0.25275807399998484
2.39625000000038 0.2546571199999903
2.39850000000038 0.25402157600001374
2.40075000000038 0.2576268020000043
2.40300000000038 0.2580002889999946
2.40525000000038 0.2563269030000015
2.40750000000038 0.257164175000014
2.40975000000038 0.2610556279999514
2.41200000000038 0.25615787400005274
2.41425000000038 0.25726007399998707
2.41650000000038 0.2564915019999603
2.41875000000038 0.2576124770000092
2.42100000000038 0.2552122440000062
2.42325000000038 0.2588484980000203
2.42550000000039 0.25387464499999624
2.42775000000039 0.25438485199998695
2.43000000000039 0.25453201900000977
2.43225000000039 0.2573698630000081
2.43450000000039 0.260677649999991
2.43675000000039 0.26316316300000153
2.43900000000039 0.26082103599998163
2.44125000000039 0.2583253680000439
2.44350000000039 0.2602179739999997
2.44575000000039 0.25877798699997356
2.44800000000039 0.2557959760000017
2.45025000000039 0.25871608099998866
2.45250000000039 0.259273979999989
2.45475000000039 0.2546017690000326
2.45700000000039 0.25846430899997586
2.45925000000039 0.2584855690000154
2.46150000000039 0.25508356299997104
2.46375000000039 0.2618495789999997
2.46600000000039 0.26011366700004146
2.4682500000004 0.2650532430000112
2.4705000000004 0.25829521499997554
2.4727500000004 0.2598770089999789
2.4750000000004 0.2569592120000266
2.4772500000004 0.2570041230000015
2.4795000000004 0.26175721300000987
2.4817500000004 0.2579152519999752
2.4840000000004 0.2567954479999912
2.4862500000004 0.2560532869999861
2.4885000000004 0.26207340200005547
2.4907500000004 0.2594944969999915
2.4930000000004 0.25903249199996026
2.4952500000004 0.25826917800003457
2.4975000000004 0.2669199899999626


==> Images/Results/sourcebeam_timesteptimes_ref_pmm50.txt <==
t steptime
0.0 0.049610881
0.00225000000000035 0.056009973000000005
0.0045000000000007 0.058024365999999994
0.00675000000000106 0.062225134000000015
0.00900000000000141 0.06632835399999998
0.0112500000000018 0.07263106600000002
0.0135000000000021 0.073301155
0.0157500000000025 0.07637145299999998
0.0180000000000028 0.08026157499999997
0.0202500000000032 0.08379349400000002
0.0225000000000035 0.08832616900000001
0.0247500000000039 0.09125091099999993
0.0270000000000042 0.09439186899999996
0.0292500000000046 0.09756049300000003
0.0315000000000049 0.09913353800000002
0.0337500000000053 0.10430959400000006
0.0360000000000056 0.10693719000000002
0.038250000000006 0.11041440600000008
0.0405000000000063 0.11212471599999985
0.0427500000000067 0.11641616900000007
0.045000000000007 0.11892149600000002
0.0472500000000074 0.12068263400000001
0.0495000000000077 0.12730533999999993
0.0517500000000081 0.12660254300000018
0.0540000000000084 0.12704961999999975
0.0562500000000088 0.13185159000000013
0.0585000000000091 0.1355989489999998
0.0607500000000095 0.13666461100000005
0.0630000000000098 0.13662344100000023
0.0652500000000102 0.14080841699999969
0.0675000000000105 0.1427686760000002
0.0697500000000109 0.1457703829999999
0.0720000000000112 0.14582432700000014
0.0742500000000116 0.15015380899999986
0.0765000000000119 0.15120701800000003
0.0787500000000123 0.1517870079999999
0.0810000000000126 0.15756204100000026
0.083250000000013 0.15795061399999977
0.0855000000000133 0.16146331499999977
0.0877500000000137 0.1628135430000004
0.090000000000014 0.16339702099999975
0.0922500000000143 0.16811062599999982
0.0945000000000147 0.16759526900000044
0.096750000000015 0.17016394399999957
0.0990000000000154 0.17388878800000018
0.101250000000016 0.1781785660000006
0.103500000000016 0.17846823999999994
0.105750000000016 0.18186605199999928
0.108000000000017 0.1819206600000003
0.110250000000017 0.18985211599999996
0.112500000000017 0.1881173829999998
0.114750000000018 0.18880603800000006
0.117000000000018 0.19431508700000055
0.119250000000019 0.19706162700000007
0.121500000000019 0.19505185199999975
0.123750000000019 0.19981569900000018
0.12600000000002 0.20312383899999986
0.12825000000002 0.20266589199999974
0.13050000000002 0.20459040699999953
0.132750000000021 0.20636117200000115
0.135000000000021 0.2090798669999998
0.137250000000021 0.21073084300000033
0.139500000000022 0.21334543399999895
0.141750000000022 0.21261332100000097
0.144000000000022 0.2159502670000002
0.146250000000023 0.21070198299999987
0.148500000000023 0.21332267899999913
0.150750000000024 0.21620056100000085
0.153000000000024 0.213928898999999
0.155250000000024 0.2183685000000004
0.157500000000025 0.21727837699999952
0.159750000000025 0.2186203950000003
0.162000000000025 0.2207322749999996
0.164250000000026 0.21871439700000117
0.166500000000026 0.22319063099999958
0.168750000000026 0.22380236100000062
0.171000000000027 0.2242910339999984
0.173250000000027 0.22561230700000046
0.175500000000028 0.22877075799999957
0.177750000000028 0.22938538700000066
0.180000000000028 0.2289085049999997
0.182250000000029 0.23090757199999956
0.184500000000029 0.23223293700000092
0.186750000000029 0.23425351100000036
0.18900000000003 0.23566698299999977
0.19125000000003 0.232458544
0.19350000000003 0.23632450200000044
0.195750000000031 0.23698216899999913
0.198000000000031 0.23775624299999976
0.200250000000032 0.23698176200000098
0.202500000000032 0.23981282499999956
0.204750000000032 0.24026410299999945
0.207000000000033 0.24257931
0.209250000000033 0.24208411500000082
0.211500000000033 0.24340868300000018
0.213750000000034 0.2452749379999979
0.216000000000034 0.24544994300000056
0.218250000000034 0.24802698999999961
0.220500000000035 0.24720376600000193
0.222750000000035 0.2535208229999988
0.225000000000036 0.24637974400000218
0.227250000000036 0.2483860629999981
0.229500000000036 0.2488565869999988
0.231750000000037 0.25371537100000197
0.234000000000037 0.2563738849999986
0.236250000000037 0.2514512900000021
0.238500000000038 0.2533154419999981
0.240750000000038 0.25452101600000177
0.243000000000038 0.2557928039999986
0.245250000000039 0.2549207750000022
0.247500000000039 0.25773684099999983
0.24975000000004 0.2595534279999967
0.25200000000004 0.261875014000001
0.25425000000004 0.258661398000001
0.256500000000041 0.26055326999999906
0.258750000000041 0.26109261399999895
0.261000000000041 0.26110990900000175
0.263250000000042 0.2647201179999996
0.265500000000042 0.25919076099999927
0.267750000000042 0.26178126599999985
0.270000000000043 0.26337979700000247
0.272250000000043 0.2657924689999973
0.274500000000044 0.26920478300000283
0.276750000000044 0.2707131409999981
0.279000000000044 0.2655366170000022
0.281250000000045 0.26816632499999926
0.283500000000045 0.2696793480000004
0.285750000000045 0.2720961029999991
0.288000000000046 0.27109781000000055
0.290250000000046 0.2749993429999975
0.292500000000046 0.27448979300000076
0.294750000000047 0.2735478680000014
0.297000000000047 0.27351997499999925
0.299250000000048 0.27080714999999955
0.301500000000048 0.28211570499999894
0.303750000000048 0.2768001600000005
0.306000000000049 0.278825427000001
0.308250000000049 0.27906489200000095
0.310500000000049 0.2798084010000004
0.31275000000005 0.28089411499999883
0.31500000000005 0.2802494419999988
0.31725000000005 0.2792935760000006
0.319500000000051 0.2853658390000007
0.321750000000051 0.28215316400000034
0.324000000000052 0.2808570599999989
0.326250000000052 0.2855756239999998
0.328500000000052 0.2813655080000004
0.330750000000053 0.2829556910000015
0.333000000000053 0.2859185989999986
0.335250000000053 0.2863048140000011
0.337500000000054 0.28299131099999997
0.339750000000054 0.28230752900000056
0.342000000000054 0.2847468219999989
0.344250000000055 0.2871936299999973
0.346500000000055 0.2862917270000054
0.348750000000056 0.2872877709999955
0.351000000000056 0.2874620830000012
0.353250000000056 0.2954185310000028
0.355500000000057 0.2913575460000004
0.357750000000057 0.28829292700000053
0.360000000000057 0.28649611699999866
0.362250000000058 0.2870955339999952
0.364500000000058 0.28925081600000624
0.366750000000058 0.2901841879999978
0.369000000000059 0.2860444510000022
0.371250000000059 0.287482458999996
0.37350000000006 0.28368385400000307
0.37575000000006 0.28795835500000067
0.37800000000006 0.28412494199999827
0.380250000000061 0.28740623499999884
0.382500000000061 0.2881535849999963
0.384750000000061 0.2875842960000057
0.387000000000062 0.28610242299999555
0.389250000000062 0.283185275000001
0.391500000000062 0.2842821260000008
0.393750000000063 0.2853209370000016
0.396000000000063 0.27975656499999957
0.398250000000063 0.2843795180000015
0.400500000000064 0.28353872799999635
0.402750000000064 0.28619548500000036
0.405000000000065 0.282934173000001
0.407250000000065 0.28580757799999645
0.409500000000065 0.2785647010000005
0.411750000000066 0.2796842030000022
0.414000000000066 0.2829583830000004
0.416250000000066 0.2825236600000025
0.418500000000067 0.28743048799999826
0.420750000000067 0.2829109299999999
0.423000000000067 0.2856481219999978
0.425250000000068 0.28452399300000053
0.427500000000068 0.28658070800000246
0.429750000000069 0.2838248059999984
0.432000000000069 0.28194328100000376
0.434250000000069 0.2828543619999948
0.43650000000007 0.2826262750000055
0.43875000000007 0.2839778619999933
0.44100000000007 0.28434601600000065
0.443250000000071 0.2851002040000026
0.445500000000071 0.28249896799999874
0.447750000000071 0.2820803649999988
0.450000000000072 0.2815698340000026
0.452250000000072 0.2873168890000031
0.454500000000073 0.2828777939999938
0.456750000000073 0.28187925100000655
0.459000000000073 0.2870697229999948
0.461250000000074 0.29101451000000367
0.463500000000074 0.2813643429999999
0.465750000000074 0.2849861830000009
0.468000000000075 0.2873594940000004
0.470250000000075 0.29173477099999445
0.472500000000075 0.2860939070000015
0.474750000000076 0.2843161950000024
0.477000000000076 0.2851411209999952
0.479250000000077 0.2846912650000064
0.481500000000077 0.2885369489999974
0.483750000000077 0.285028343999997
0.486000000000078 0.28922536099999974
0.488250000000078 0.28688499300000103
0.490500000000078 0.2869679209999987
0.492750000000079 0.28541272100000015
0.495000000000079 0.2879424190000037
0.497250000000079 0.28534024500000044
0.49950000000008 0.28500419999999593
0.50175000000008 0.28561421000000564
0.50400000000008 0.28980127399999844
0.506250000000081 0.28727478599999756
0.508500000000081 0.28494694700000167
0.510750000000081 0.29070620000000247
0.513000000000082 0.29015672699999584
0.515250000000082 0.28662458499999843
0.517500000000082 0.2899878440000023
0.519750000000083 0.2878927940000011
0.522000000000083 0.28995512400000223
0.524250000000083 0.2912604349999981
0.526500000000084 0.2909671879999962
0.528750000000084 0.2915753270000039
0.531000000000084 0.28908810400000107
0.533250000000084 0.28994704299999796
0.535500000000085 0.28975882499999983
0.537750000000085 0.28875921000000204
0.540000000000085 0.28974560500000024
0.542250000000086 0.28971684500000094
0.544500000000086 0.29221285099999506
0.546750000000086 0.28847026500000084
0.549000000000087 0.28906557100000185
0.551250000000087 0.29295495299999885
0.553500000000087 0.2956758380000011
0.555750000000088 0.29379705800000266
0.558000000000088 0.29159268999999455
0.560250000000088 0.2941040170000022
0.562500000000088 0.29103356200000263
0.564750000000089 0.29221620199999876
0.567000000000089 0.2944738369999982
0.569250000000089 0.2898181990000026
0.57150000000009 0.29200627499999854
0.57375000000009 0.291859174999999
0.57600000000009 0.2918511009999989
0.578250000000091 0.2927051590000005
0.580500000000091 0.2917055719999979
0.582750000000091 0.2911022940000052
0.585000000000092 0.2924989479999951
0.587250000000092 0.29456139900000267
0.589500000000092 0.2922949980000027
0.591750000000092 0.29649673199999427
0.594000000000093 0.29240618200000057
0.596250000000093 0.292896730999999
0.598500000000093 0.29397042300000464
0.600750000000094 0.2928036099999929
0.603000000000094 0.29358914800000946
0.605250000000094 0.2959917590000032
0.607500000000095 0.29304591199999663
0.609750000000095 0.2946733529999932
0.612000000000095 0.29346508599999765
0.614250000000096 0.29602034399999866
0.616500000000096 0.2931616180000134
0.618750000000096 0.2950968999999901
0.621000000000096 0.2961493709999985
0.623250000000097 0.29543501199999866
0.625500000000097 0.29495958400001143
0.627750000000097 0.2987131510000012
0.630000000000098 0.2953276199999948
0.632250000000098 0.2961568620000037
0.634500000000098 0.29695503299998904
0.636750000000099 0.2951694510000067
0.639000000000099 0.2979255719999969
0.641250000000099 0.298101759000005
0.6435000000001 0.2983173650000026
0.6457500000001 0.2984677509999898
0.6480000000001 0.2994288069999982
0.6502500000001 0.29863319800000454
0.652500000000101 0.2990908870000055
0.654750000000101 0.29918356499999277
0.657000000000101 0.2998701270000055
0.659250000000102 0.3003142350000019
0.661500000000102 0.3002894290000029
0.663750000000102 0.3010481639999938
0.666000000000103 0.3016923729999945
0.668250000000103 0.3023570530000086
0.670500000000103 0.30100545399999135
0.672750000000104 0.30190989300000126
0.675000000000104 0.3017520410000003
0.677250000000104 0.3040647720000038
0.679500000000104 0.30194482500000674
0.681750000000105 0.3032095729999895
0.684000000000105 0.3051029860000085
0.686250000000105 0.30668348199999684
0.688500000000106 0.30634151900000006
0.690750000000106 0.30635852700000044
0.693000000000106 0.3058193659999944
0.695250000000107 0.30453819800000304
0.697500000000107 0.30522086800000636
0.699750000000107 0.3071102279999991
0.702000000000108 0.30734906600000045
0.704250000000108 0.3068594109999907
0.706500000000108 0.3074749720000085
0.708750000000108 0.30778255599999227
0.711000000000109 0.30776238800000044
0.713250000000109 0.3097921060000033
0.715500000000109 0.31205583800000625
0.71775000000011 0.310022122999996
0.72000000000011 0.3145791829999922
0.72225000000011 0.30937814000000685
0.724500000000111 0.30992987999999855
0.726750000000111 0.31110994899999866
0.729000000000111 0.31131625400000473
0.731250000000112 0.3130951189999962
0.733500000000112 0.3125210670000058
0.735750000000112 0.3138702509999973
0.738000000000112 0.3163003079999953
0.740250000000113 0.3133377470000056
0.742500000000113 0.3159476109999986
0.744750000000113 0.3167108239999976
0.747000000000114 0.3173439910000013
0.749250000000114 0.32002699000000234
0.751500000000114 0.322015499999992
0.753750000000115 0.31849887700001034
0.756000000000115 0.31897668799999224
0.758250000000115 0.3214613180000043
0.760500000000116 0.320601479000004
0.762750000000116 0.3243760459999976
0.765000000000116 0.32146260799999027
0.767250000000116 0.32369708400000263
0.769500000000117 0.3235383789999986
0.771750000000117 0.3241073200000102
0.774000000000117 0.32584826599999417
0.776250000000118 0.324784417999993
0.778500000000118 0.32585644200000274
0.780750000000118 0.3262685410000046
0.783000000000119 0.3276093399999951
0.785250000000119 0.32837243400000204
0.787500000000119 0.3281988810000058
0.78975000000012 0.33245797499999696
0.79200000000012 0.3286574969999947
0.79425000000012 0.32822071100000016
0.79650000000012 0.3302109110000089
0.798750000000121 0.3302939120000019
0.801000000000121 0.33322842399999786
0.803250000000121 0.3296749479999903
0.805500000000122 0.33406001900000604
0.807750000000122 0.33118772100000626
0.810000000000122 0.33391765399998974
0.812250000000123 0.3337123750000046
0.814500000000123 0.33665066000000365
0.816750000000123 0.3339936819999991
0.819000000000124 0.3347367679999991
0.821250000000124 0.33381671200000085
0.823500000000124 0.3379775479999978
0.825750000000124 0.3302141709999944
0.828000000000125 0.3323278300000112
0.830250000000125 0.3347502429999878
0.832500000000125 0.3322720970000006
0.834750000000126 0.33414135200000317
0.837000000000126 0.3323140720000026
0.839250000000126 0.33545676500000354
0.841500000000127 0.3380072749999954
0.843750000000127 0.3338083130000058
0.846000000000127 0.3365233739999951
0.848250000000128 0.336439397999996
0.850500000000128 0.3371491999999989
0.852750000000128 0.33343677100000946
0.855000000000128 0.33779057799999634
0.857250000000129 0.3396422339999958
0.859500000000129 0.33863940599999864
0.861750000000129 0.3358402909999967
0.86400000000013 0.3359700020000105
0.86625000000013 0.3366959739999942
0.86850000000013 0.33422476200000517
0.870750000000131 0.3359549070000014
0.873000000000131 0.33666702299998974
0.875250000000131 0.33744762300000275
0.877500000000132 0.3345357320000062
0.879750000000132 0.33645488399999124
0.882000000000132 0.3359608009999988
0.884250000000132 0.33593003700001134
0.886500000000133 0.33429271999999344
0.888750000000133 0.34189854400000286
0.891000000000133 0.3374400419999972
0.893250000000134 0.33751572500000293
0.895500000000134 0.33985643900000184
0.897750000000134 0.33816807099999835
0.900000000000135 0.3400780850000018
0.902250000000135 0.3379470409999925
0.904500000000135 0.340496456000011
0.906750000000136 0.3398577879999891
0.909000000000136 0.3378504660000061
0.911250000000136 0.33842762899999457
0.913500000000136 0.33639242200000297
0.915750000000137 0.3393811060000047
0.918000000000137 0.33891834099999585
0.920250000000137 0.3357302760000067
0.922500000000138 0.343377445999991
0.924750000000138 0.3426182250000096
0.927000000000138 0.33984714199999644
0.929250000000139 0.33999209399999586
0.931500000000139 0.33948290000000725
0.933750000000139 0.33944342699999197
0.936000000000139 0.34126361399999894
0.93825000000014 0.340240828000006
0.94050000000014 0.3398487139999986
0.94275000000014 0.339673954999995
0.945000000000141 0.33888163000000304
0.947250000000141 0.3413272410000019
0.949500000000141 0.3412468399999966
0.951750000000142 0.3439382260000059
0.954000000000142 0.34171710299999347
0.956250000000142 0.34221412200000145
0.958500000000143 0.33945539500000166
0.960750000000143 0.34217157899999506
0.963000000000143 0.3408477620000099
0.965250000000143 0.3407799780000005
0.967500000000144 0.3391550159999923
0.969750000000144 0.34075690599999575
0.972000000000144 0.3402400320000112
0.974250000000145 0.34430795999999475
0.976500000000145 0.3424478790000052
0.978750000000145 0.3415996819999947
0.981000000000146 0.3446381950000017
0.983250000000146 0.3419888779999951
0.985500000000146 0.3426648470000089
0.987750000000147 0.3443216739999997
0.990000000000147 0.34192970999998806
0.992250000000147 0.34045446800000434
0.994500000000147 0.34212559799999553
0.996750000000148 0.33953360000001
0.999000000000148 0.34093400799999074
1.00125000000015 0.3430794240000097
1.00350000000015 0.340454194000003
1.00575000000015 0.3407172379999963
1.00800000000015 0.3399012799999923
1.01025000000015 0.34009137000001033
1.01250000000015 0.3409902939999938
1.01475000000015 0.3418240430000026
1.01700000000015 0.34066706699999827
1.01925000000015 0.33970451099999366
1.02150000000015 0.33976230300000054
1.02375000000015 0.3423220450000031
1.02600000000015 0.3371948580000037
1.02825000000015 0.3396673080000028
1.03050000000015 0.3384102320000011
1.03275000000015 0.3444616409999952
1.03500000000015 0.3399106380000063
1.03725000000015 0.3432707729999862
1.03950000000015 0.34001997199999323
1.04175000000015 0.3417490740000062
1.04400000000015 0.3421771620000129
1.04625000000015 0.3414899419999813
1.04850000000015 0.34090637400001356
1.05075000000016 0.3428539209999997
1.05300000000016 0.34190569800000503
1.05525000000016 0.34125857999998743
1.05750000000016 0.34478189000000725
1.05975000000016 0.3430204789999891
1.06200000000016 0.34857225800001856
1.06425000000016 0.3447970069999826
1.06650000000016 0.3475346730000126
1.06875000000016 0.3438903649999929
1.07100000000016 0.34998839600001475
1.07325000000016 0.3453914369999893
1.07550000000016 0.34807330099999945
1.07775000000016 0.3447810629999992
1.08000000000016 0.34420316800000705
1.08225000000016 0.3466352559999848
1.08450000000016 0.34666242600002306
1.08675000000016 0.34592257399998516
1.08900000000016 0.34875937600000384
1.09125000000016 0.3466076370000053
1.09350000000016 0.34452755999998885
1.09575000000016 0.34630015199999775
1.09800000000016 0.34717339799999536
1.10025000000016 0.3482509390000246
1.10250000000016 0.34911644799998953
1.10475000000016 0.35007751699998835
1.10700000000016 0.35210993900000176
1.10925000000016 0.3454558140000188
1.11150000000016 0.34853219099997546
1.11375000000016 0.3503615240000215
1.11600000000016 0.3505700559999809
1.11825000000016 0.3511750420000226
1.12050000000016 0.3551253969999948
1.12275000000017 0.347769698999997
1.12500000000017 0.3533059620000074
1.12725000000017 0.3523222469999894
1.12950000000017 0.3497133779999899
1.13175000000017 0.3518630240000107
1.13400000000017 0.3514397470000006
1.13625000000017 0.35358311100000606
1.13850000000017 0.3516354569999862
1.14075000000017 0.3556748820000166
1.14300000000017 0.3518306169999903
1.14525000000017 0.35103483000000324
1.14750000000017 0.3461303560000033
1.14975000000017 0.3491717569999935
1.15200000000017 0.3517665509999972
1.15425000000017 0.3441217490000099
1.15650000000017 0.35025255299999003
1.15875000000017 0.3466882630000043
1.16100000000017 0.35521175599998855
1.16325000000017 0.3487533850000091
1.16550000000017 0.3447630160000017
1.16775000000017 0.3492370539999854
1.17000000000017 0.35247895400001994
1.17225000000017 0.34782418599999687
1.17450000000017 0.3456902380000031
1.17675000000017 0.353090997999999
1.17900000000017 0.34482296199999496
1.18125000000017 0.35101606500001026
1.18350000000017 0.34681965899997635
1.18575000000017 0.3493326890000219
1.18800000000017 0.347735828999987
1.19025000000017 0.3456557730000043
1.19250000000017 0.3490407699999878
1.19475000000017 0.34937838400000487
1.19700000000018 0.34404152000001886
1.19925000000018 0.3492354879999766
1.20150000000018 0.3476125730000206
1.20375000000018 0.3478129619999777
1.20600000000018 0.34971308500001896
1.20825000000018 0.35529282199999557
1.21050000000018 0.34693417799999793
1.21275000000018 0.3496370830000046
1.21500000000018 0.3466963900000053
1.21725000000018 0.34556467599998086
1.21950000000018 0.34861578600001053
1.22175000000018 0.350180139999992
1.22400000000018 0.3494842510000069
1.22625000000018 0.3433807570000056
1.22850000000018 0.3495730809999884
1.23075000000018 0.344835608000011
1.23300000000018 0.3465832990000024
1.23525000000018 0.34352750399997944
1.23750000000018 0.3476831979999986
1.23975000000018 0.3448526710000124
1.24200000000018 0.344462821999997
1.24425000000018 0.343823360000016
1.24650000000018 0.34425545499999544
1.24875000000018 0.34274924799998985
1.25100000000018 0.34829538900001467
1.25325000000018 0.34504667699999914
1.25550000000018 0.3470125279999934
1.25775000000018 0.344257247999991
1.26000000000018 0.34387343099999157
1.26225000000018 0.3446590050000111
1.26450000000018 0.34488821499999744
1.26675000000018 0.34244185599999355
1.26900000000019 0.3415498700000228
1.27125000000019 0.3380421229999797
1.27350000000019 0.34488259300002255
1.27575000000019 0.33840058899997416
1.27800000000019 0.339495702000022
1.28025000000019 0.34443996699999957
1.28250000000019 0.33937586499999384
1.28475000000019 0.3383448019999946
1.28700000000019 0.33658116200001587
1.28925000000019 0.33907207499999004
1.29150000000019 0.3390554049999821
1.29375000000019 0.341510124000024
1.29600000000019 0.33767920599999
1.29825000000019 0.33665400000001
1.30050000000019 0.3366453309999997
1.30275000000019 0.34044714499998463
1.30500000000019 0.33778158999999164
1.30725000000019 0.3346448470000212
1.30950000000019 0.33365103699998144
1.31175000000019 0.335472942000024
1.31400000000019 0.33425389899997526
1.31625000000019 0.33664613700000245
1.31850000000019 0.33770580300000574
1.32075000000019 0.3376392540000097
1.32300000000019 0.334127833999986
1.32525000000019 0.3348322239999959
1.32750000000019 0.33829847100000165
1.32975000000019 0.33696321200000057
1.33200000000019 0.332364436000006
1.33425000000019 0.33824438999999984
1.33650000000019 0.3337801380000087
1.33875000000019 0.3335806860000048
1.34100000000019 0.335068581999991
1.3432500000002 0.3346004189999974
1.3455000000002 0.33412827200001516
1.3477500000002 0.33233082799998215
1.3500000000002 0.33505666600001405
1.3522500000002 0.3378403659999947
1.3545000000002 0.33678496799998925
1.3567500000002 0.33247293600001626
1.3590000000002 0.3354186729999924
1.3612500000002 0.33698724399999946
1.3635000000002 0.3336364159999903
1.3657500000002 0.3341940720000025
1.3680000000002 0.33399689700002
1.3702500000002 0.3316532279999933
1.3725000000002 0.33764865000000555
1.3747500000002 0.3317783579999798
1.3770000000002 0.33322871400000054
1.3792500000002 0.331121741000004
1.3815000000002 0.3314037350000092
1.3837500000002 0.33336030799998184
1.3860000000002 0.33276352700002576
1.3882500000002 0.33115149399998245
1.3905000000002 0.3357243450000169
1.3927500000002 0.3315435859999809
1.3950000000002 0.3297640000000115
1.3972500000002 0.32993382699999074
1.3995000000002 0.32889810399998964
1.4017500000002 0.32865151200002174
1.4040000000002 0.32796709299998383
1.4062500000002 0.3331864990000213
1.4085000000002 0.3275107999999989
1.4107500000002 0.3295024979999823
1.4130000000002 0.3304923500000143
1.41525000000021 0.3275034440000013
1.41750000000021 0.3301620029999981
1.41975000000021 0.3281267499999956
1.42200000000021 0.32940684199999737
1.42425000000021 0.33078503300001216
1.42650000000021 0.32866607699997985
1.42875000000021 0.3284223109999971
1.43100000000021 0.3278109919999963
1.43325000000021 0.32633303800000135
1.43550000000021 0.32767217200000687
1.43775000000021 0.33045210599999564
1.44000000000021 0.3255027650000102
1.44225000000021 0.33047157900000457
1.44450000000021 0.33047381500000483
1.44675000000021 0.3280023619999781
1.44900000000021 0.33055100100000345
1.45125000000021 0.329076783000005
1.45350000000021 0.32784189800000263
1.45575000000021 0.32772565299998746
1.45800000000021 0.33160813900002495
1.46025000000021 0.32896370000000275
1.46250000000021 0.3313645489999999
1.46475000000021 0.328056824999976
1.46700000000021 0.32793618200000196
1.46925000000021 0.32719880499999476
1.47150000000021 0.32782702200000813
1.47375000000021 0.3281446750000043
1.47600000000021 0.32879233599999225
1.47825000000021 0.33135654200000886
1.48050000000021 0.32680894500001045
1.48275000000021 0.3270109499999876
1.48500000000021 0.33169555599999967
1.48725000000021 0.32903093600000943
1.48950000000022 0.32824344599998767
1.49175000000022 0.3268900770000016
1.49400000000022 0.3263756290000117
1.49625000000022 0.3313248080000051
1.49850000000022 0.3292881489999786
1.50075000000022 0.32831808700001375
1.50300000000022 0.32894393799998056
1.50525000000022 0.3275718000000154
1.50750000000022 0.3282138239999881
1.50975000000022 0.33075075200000015
1.51200000000022 0.3274003590000234
1.51425000000022 0.3276394069999924
1.51650000000022 0.32678988999998637
1.51875000000022 0.33083259200000725
1.52100000000022 0.3308599339999887
1.52325000000022 0.3261596400000144
1.52550000000022 0.33105498599999805
1.52775000000022 0.328085437999988
1.53000000000022 0.3301974960000109
1.53225000000022 0.3328654839999956
1.53450000000022 0.32993551300000945
1.53675000000022 0.328347124000004
1.53900000000022 0.33050809699997785
1.54125000000022 0.3291371440000148
1.54350000000022 0.3282013930000005
1.54575000000022 0.32700874899998666
1.54800000000022 0.32856406000001925
1.55025000000022 0.3286469640000007
1.55250000000022 0.3289030199999843
1.55475000000022 0.32825169599999526
1.55700000000022 0.3272199370000237
1.55925000000022 0.3274001309999903
1.56150000000023 0.33056877199999235
1.56375000000023 0.3272686770000064
1.56600000000023 0.3283267159999923
1.56825000000023 0.3267975619999959
1.57050000000023 0.32743396600000096
1.57275000000023 0.3263686970000208
1.57500000000023 0.32735596599999894
1.57725000000023 0.3286465719999967
1.57950000000023 0.3259868929999925
1.58175000000023 0.3255792020000001
1.58400000000023 0.32721866200000704
1.58625000000023 0.3280692390000013
1.58850000000023 0.3266465149999931
1.59075000000023 0.3284296999999867
1.59300000000023 0.32555753300002266
1.59525000000023 0.32608887699998945
1.59750000000023 0.32585677200000873
1.59975000000023 0.3251452349999795
1.60200000000023 0.32692691700000864
1.60425000000023 0.3226172370000029
1.60650000000023 0.32799172200000726
1.60875000000023 0.32458942099998467
1.61100000000023 0.3260012329999995
1.61325000000023 0.32883530200001587
1.61550000000023 0.3276453709999885
1.61775000000023 0.3245340790000171
1.62000000000023 0.3260802789999957
1.62225000000023 0.3298257539999838
1.62450000000023 0.3241233890000217
1.62675000000023 0.32464922699998056
1.62900000000023 0.3252070789999948
1.63125000000023 0.32649519900002133
1.63350000000023 0.32658003999998186
1.63575000000024 0.32701695299999756
1.63800000000024 0.32506995800000027
1.64025000000024 0.3299062130000152
1.64250000000024 0.32552282099999275
1.64475000000024 0.3263944459999948
1.64700000000024 0.3275080550000098
1.64925000000024 0.327146158000005
1.65150000000024 0.3243460930000026
1.65375000000024 0.32476922199998626
1.65600000000024 0.3248376310000083
1.65825000000024 0.32530790999999226
1.66050000000024 0.3271545450000133
1.66275000000024 0.32339919499997904
1.66500000000024 0.32791468000002055
1.66725000000024 0.3276241490000018
1.66950000000024 0.32439297799999167
1.67175000000024 0.3252050559999873
1.67400000000024 0.3268185809999977
1.67625000000024 0.3253297370000041
1.67850000000024 0.3265229790000035
1.68075000000024 0.32298814000000675
1.68300000000024 0.32558501099998693
1.68525000000024 0.32448945100000515
1.68750000000024 0.32356434400000467
1.68975000000024 0.32696320299999115
1.69200000000024 0.32681262300002345
1.69425000000024 0.32806131599997457
1.69650000000024 0.3265676740000174
1.69875000000024 0.3255936619999886
1.70100000000024 0.3232830530000115
1.70325000000024 0.3237032749999855
1.70550000000024 0.32285523500002
1.70775000000025 0.3249813599999811
1.71000000000025 0.325154547000011
1.71225000000025 0.32684678499998654
1.71450000000025 0.32754247500000133
1.71675000000025 0.3234225770000023
1.71900000000025 0.32373502900000517
1.72125000000025 0.3238486440000088
1.72350000000025 0.32320635700000366
1.72575000000025 0.3235313529999928
1.72800000000025 0.323908337000006
1.73025000000025 0.3236773139999798
1.73250000000025 0.325182027000011
1.73475000000025 0.32341069500000685
1.73700000000025 0.3222598840000046
1.73925000000025 0.32272556199998803
1.74150000000025 0.32627506700001163
1.74375000000025 0.3257495899999867
1.74600000000025 0.3242399700000078
1.74825000000025 0.32361729199999445
1.75050000000025 0.32690908899999727
1.75275000000025 0.3259421209999971
1.75500000000025 0.323594092999997
1.75725000000025 0.3224714469999981
1.75950000000025 0.32245310600001176
1.76175000000025 0.3225914770000031
1.76400000000025 0.3208666509999887
1.76625000000025 0.32340398100001266
1.76850000000025 0.32462297000000717
1.77075000000025 0.3237041499999975
1.77300000000025 0.323232862999987
1.77525000000025 0.3236527489999901
1.77750000000025 0.3219775790000199
1.77975000000025 0.32217198300000405
1.78200000000026 0.32350484299999493
1.78425000000026 0.32349890300000084
1.78650000000026 0.32090181499998494
1.78875000000026 0.32210926900000914
1.79100000000026 0.32285250499998597
1.79325000000026 0.32518270900001767
1.79550000000026 0.322028596999985
1.79775000000026 0.320135319000002
1.80000000000026 0.3217428530000177
1.80225000000026 0.32005846199999155
1.80450000000026 0.3198630729999934
1.80675000000026 0.3208524789999956
1.80900000000026 0.3217401940000002
1.81125000000026 0.3222137390000057
1.81350000000026 0.3237418300000172
1.81575000000026 0.3211524379999844
1.81800000000026 0.3204462040000067
1.82025000000026 0.3223379359999967
1.82250000000026 0.3215759050000031
1.82475000000026 0.32159683599999767
1.82700000000026 0.322853130999988
1.82925000000026 0.32081619200002365
1.83150000000026 0.32233884299998294
1.83375000000026 0.3215179899999896
1.83600000000026 0.31920516200000293
1.83825000000026 0.322825024000025
1.84050000000026 0.3214016969999989
1.84275000000026 0.3202563699999814
1.84500000000026 0.3201240660000053
1.84725000000026 0.3212541780000038
1.84950000000026 0.32158302799999205
1.85175000000026 0.3202230130000032
1.85400000000026 0.3219932119999953
1.85625000000027 0.31918367000000103
1.85850000000027 0.32242176599999084
1.86075000000027 0.3254441740000118
1.86300000000027 0.32174690700000497
1.86525000000027 0.3189686469999913
1.86750000000027 0.3183051789999922
1.86975000000027 0.31957302200001436
1.87200000000027 0.320010252000003
1.87425000000027 0.3195761149999896
1.87650000000027 0.3204771590000064
1.87875000000027 0.3202486419999957
1.88100000000027 0.3184152059999974
1.88325000000027 0.3187742420000177
1.88550000000027 0.3198689519999789
1.88775000000027 0.3231397460000096
1.89000000000027 0.32107313299999873
1.89225000000027 0.31816288100000634
1.89450000000027 0.3227442499999995
1.89675000000027 0.31869919799999025
1.89900000000027 0.32343771099999685
1.90125000000027 0.3206994770000051
1.90350000000027 0.31954429200001755
1.90575000000027 0.31942002299996375
1.90800000000027 0.3185938070000134
1.91025000000027 0.31779388900002914
1.91250000000027 0.31898158499996043
1.91475000000027 0.3190174510000361
1.91700000000027 0.32123828900000717
1.91925000000027 0.3196038919999751
1.92150000000027 0.3219814290000045
1.92375000000027 0.31707365599999093
1.92600000000027 0.3189570950000302
1.92825000000028 0.3165937399999734
1.93050000000028 0.31886937100000523
1.93275000000028 0.318384358000003
1.93500000000028 0.3205960039999809
1.93725000000028 0.3234949870000037
1.93950000000028 0.3170821990000263
1.94175000000028 0.31869949200000747
1.94400000000028 0.3175033919999919
1.94625000000028 0.3167849019999949
1.94850000000028 0.31697999499999696
1.95075000000028 0.32140902899999446
1.95300000000028 0.31830249500001173
1.95525000000028 0.31826080600001205
1.95750000000028 0.3173620679999658
1.95975000000028 0.3163242819999823
1.96200000000028 0.3171588840000368
1.96425000000028 0.31859021399998255
1.96650000000028 0.3177229830000101
1.96875000000028 0.31714481000000205
1.97100000000028 0.3181502690000002
1.97325000000028 0.3169168050000053
1.97550000000028 0.3193239469999867
1.97775000000028 0.31719910499998605
1.98000000000028 0.31672671100000116
1.98225000000028 0.31820710700003474
1.98450000000028 0.3165097959999912
1.98675000000028 0.3168961000000081
1.98900000000028 0.3161807139999837
1.99125000000028 0.316754192000019
1.99350000000028 0.32027150099997925
1.99575000000028 0.31595359800002143
1.99800000000028 0.31551653899998655
2.00025000000028 0.3170312190000004
2.00250000000029 0.31756401100000176
2.00475000000029 0.3155610059999958
2.00700000000029 0.31543865200001164
2.00925000000029 0.3160903599999756
2.01150000000029 0.31571886300002916
2.01375000000029 0.3166089179999858
2.01600000000029 0.31631086300001243
2.01825000000029 0.3165423909999845
2.02050000000029 0.31546498299996983
2.02275000000029 0.3149811660000523
2.02500000000029 0.3148850369999536
2.02725000000029 0.31635859100003927
2.02950000000029 0.31687952999999425
2.03175000000029 0.31623418099997025
2.03400000000029 0.31540493700003935
2.03625000000029 0.31536251099998935
2.03850000000029 0.31848542299997007
2.04075000000029 0.31604341700000305
2.0430000000003 0.31553302399998984
2.0452500000003 0.31432930900001566
2.0475000000003 0.3156213629999911
2.0497500000003 0.31691024299999526
2.0520000000003 0.3155265000000327
2.0542500000003 0.31640947699997923
2.0565000000003 0.3158293630000344
2.0587500000003 0.3177081489999978
2.0610000000003 0.3163150549999614
2.0632500000003 0.3158481689999917
2.0655000000003 0.3172474210000473
2.0677500000003 0.31583271799996737
2.0700000000003 0.3163207919999991
2.0722500000003 0.3150457710000296
2.0745000000003 0.316682448999984
2.0767500000003 0.3174472979999905
2.0790000000003 0.3185759699999835
2.0812500000003 0.3162597310000024
2.0835000000003 0.31653642200001286
2.08575000000031 0.31759292399999595
2.08800000000031 0.3167213140000058
2.09025000000031 0.31539376199998514
2.09250000000031 0.31553661600003124
2.09475000000031 0.31800435799999605
2.09700000000031 0.31615195799997764
2.09925000000031 0.3187772830000313
2.10150000000031 0.31544925099996135
2.10375000000031 0.31644622999999683
2.10600000000031 0.3186261640000225
2.10825000000031 0.3169627450000121
2.11050000000031 0.3156658649999713
2.11275000000031 0.3190711350000015
2.11500000000031 0.31751933399999643
2.11725000000031 0.3173411870000109
2.11950000000031 0.31895481600002995
2.12175000000031 0.31612526899999693
2.12400000000031 0.3165936319999787
2.12625000000031 0.3199305140000206
2.12850000000032 0.32002583700000287
2.13075000000032 0.31892712199999096
2.13300000000032 0.3186735580000004
2.13525000000032 0.31847850899998775
2.13750000000032 0.318512204000001
2.13975000000032 0.3184240599999839
2.14200000000032 0.32170518399999537
2.14425000000032 0.31826711600001545
2.14650000000032 0.31812027900002704
2.14875000000032 0.3186960749999912
2.15100000000032 0.3171828499999947
2.15325000000032 0.31853358699999035
2.15550000000032 0.32345100800000637
2.15775000000032 0.3191689409999867
2.16000000000032 0.32081779300000335
2.16225000000032 0.31946175799998855
2.16450000000032 0.3190520150000111
2.16675000000032 0.32166706100002784
2.16900000000032 0.32298955699997123
2.17125000000033 0.3164156949999892
2.17350000000033 0.31815345500001513
2.17575000000033 0.31746877300003007
2.17800000000033 0.316985400999954
2.18025000000033 0.3188376080000239
2.18250000000033 0.31830828900001507
2.18475000000033 0.3189160210000068
2.18700000000033 0.3201562389999708
2.18925000000033 0.31763214400001516
2.19150000000033 0.31888262299997905
2.19375000000033 0.318660642999987
2.19600000000033 0.3188567770000077
2.19825000000033 0.3189218040000128
2.20050000000033 0.32127411700002995
2.20275000000033 0.323907108999947
2.20500000000033 0.3196618590000071
2.20725000000033 0.31850112300003275
2.20950000000033 0.3185553229999982
2.21175000000033 0.3242568139999662
2.21400000000034 0.3205517929999928
2.21625000000034 0.3193711970000095
2.21850000000034 0.321730639000009
2.22075000000034 0.3206698750000214
2.22300000000034 0.3224172049999652
2.22525000000034 0.320471087000044
2.22750000000034 0.32102471799998966
2.22975000000034 0.3181991339999968
2.23200000000034 0.3248883589999991
2.23425000000034 0.3260831559999815
2.23650000000034 0.32308307700003525
2.23875000000034 0.32381312299997944
2.24100000000034 0.327847969000004
2.24325000000034 0.32058009799999354
2.24550000000034 0.3185528640000257
2.24775000000034 0.3198385039999607
2.25000000000034 0.3259147320000011
2.25225000000034 0.3259369809999839
2.25450000000034 0.32356434900003705
2.25675000000035 0.3198798309999802
2.25900000000035 0.32166990400003215
2.26125000000035 0.32184467799999084
2.26350000000035 0.322728920999964
2.26575000000035 0.3228990480000107
2.26800000000035 0.32224311200002376
2.27025000000035 0.32516619399996216
2.27250000000035 0.32563817000004747
2.27475000000035 0.3226649339999881
2.27700000000035 0.32595311299996865
2.27925000000035 0.32726064000002
2.28150000000035 0.32390144999999393
2.28375000000035 0.3258184040000174
2.28600000000035 0.3280311729999994
2.28825000000035 0.3252010420000033
2.29050000000035 0.3244204540000055
2.29275000000035 0.3272534980000046
2.29500000000035 0.3288097629999811
2.29725000000035 0.3222444259999975
2.29950000000036 0.3279765880000127
2.30175000000036 0.32763001000000713
2.30400000000036 0.32030287499998167
2.30625000000036 0.3249202619999778
2.30850000000036 0.3253912229999969
2.31075000000036 0.32771994700004825
2.31300000000036 0.32509623599997894
2.31525000000036 0.32492389800000865
2.31750000000036 0.3313394399999652
2.31975000000036 0.3256873830000018
2.32200000000036 0.3276337600000261
2.32425000000036 0.32460210800002187
2.32650000000036 0.32860962599994537
2.32875000000036 0.3285729820000256
2.33100000000036 0.3282677299999932
2.33325000000036 0.3220706960000257
2.33550000000036 0.3312467110000057
2.33775000000036 0.32372499499996366
2.34000000000036 0.32600118100003783
2.34225000000037 0.3230567069999779
2.34450000000037 0.32428169799999296
2.34675000000037 0.32755519699998104
2.34900000000037 0.32880622600004017
2.35125000000037 0.32542804299998807
2.35350000000037 0.3271621659999937
2.35575000000037 0.3278125400000249
2.35800000000037 0.33347922999996626
2.36025000000037 0.3276953200000321
2.36250000000037 0.32478521499996305
2.36475000000037 0.3301900190000424
2.36700000000037 0.3296139489999632
2.36925000000037 0.3289311590000352
2.37150000000037 0.323920247999979
2.37375000000037 0.3306605999999874
2.37600000000037 0.3259347510000339
2.37825000000037 0.3289798149999683
2.38050000000037 0.32884339899999304
2.38275000000037 0.32861508700000286
2.38500000000038 0.3307439870000053
2.38725000000038 0.3287753719999955
2.38950000000038 0.3227775910000332
2.39175000000038 0.32543265499998597
2.39400000000038 0.33040785899999037
2.39625000000038 0.32613429399998495
2.39850000000038 0.32582236700000067
2.40075000000038 0.3307162799999901
2.40300000000038 0.33111691800002063
2.40525000000038 0.33133546900000965
2.40750000000038 0.326335518999997
2.40975000000038 0.3263118959999929
2.41200000000038 0.3281952290000163
2.41425000000038 0.32705313700000715
2.41650000000038 0.3269097360000046
2.41875000000038 0.3365809919999947
2.42100000000038 0.3309162619999597
2.42325000000038 0.32930786700001136
2.42550000000039 0.3268538319999834
2.42775000000039 0.32564960100000917
2.43000000000039 0.329392514999995
2.43225000000039 0.333831172000032
2.43450000000039 0.3309845219999943
2.43675000000039 0.3298993939999946
2.43900000000039 0.3283434100000022
2.44125000000039 0.32642079999999396
2.44350000000039 0.32503896299999724
2.44575000000039 0.32588451999998824
2.44800000000039 0.3325549540000452
2.45025000000039 0.32816726799995877
2.45250000000039 0.3299170070000059
2.45475000000039 0.3293971510000233
2.45700000000039 0.3335883109999713
2.45925000000039 0.331961476999993
2.46150000000039 0.3293676389999973
2.46375000000039 0.3303022870000518
2.46600000000039 0.33155391899998676
2.4682500000004 0.3320210879999763
2.4705000000004 0.3297094270000116
2.4727500000004 0.32619599700001345
2.4750000000004 0.3289981209999837
2.4772500000004 0.3282260430000292
2.4795000000004 0.3294000649999589
2.4817500000004 0.32822135600002866
2.4840000000004 0.3329552259999673
2.4862500000004 0.33343143700000155
2.4885000000004 0.33263452900001766
2.4907500000004 0.33108276600000863
2.4930000000004 0.33277095400001144
2.4952500000004 0.335106833999987
2.4975000000004 0.3281976449999888


==> Images/Results/sourcebeam_timesteptimes_ref_pmm60.txt <==
t steptime
0.0 0.05781487500000001
0.00225000000000035 0.062265678000000005
0.0045000000000007 0.067330589
0.00675000000000106 0.07565281599999998
0.00900000000000141 0.07854954400000003
0.0112500000000018 0.08779725
0.0135000000000021 0.08719545599999995
0.0157500000000025 0.09487238600000003
0.0180000000000028 0.09422406800000005
0.0202500000000032 0.10025728299999992
0.0225000000000035 0.10293690100000008
0.0247500000000039 0.10755894700000002
0.0270000000000042 0.1129362009999999
0.0292500000000046 0.11755250100000003
0.0315000000000049 0.12149382799999997
0.0337500000000053 0.126319144
0.0360000000000056 0.13066393200000004
0.038250000000006 0.13163166699999995
0.0405000000000063 0.133685544
0.0427500000000067 0.13999171700000002
0.045000000000007 0.14168122000000016
0.0472500000000074 0.14712105699999967
0.0495000000000077 0.15343253400000023
0.0517500000000081 0.15407234599999997
0.0540000000000084 0.15840938500000012
0.0562500000000088 0.15699143400000004
0.0585000000000091 0.16017023799999963
0.0607500000000095 0.16131385900000028
0.0630000000000098 0.1643535749999998
0.0652500000000102 0.16658902900000028
0.0675000000000105 0.16994303499999974
0.0697500000000109 0.17436826399999994
0.0720000000000112 0.1758724930000004
0.0742500000000116 0.17893088699999993
0.0765000000000119 0.18105260499999964
0.0787500000000123 0.1987565990000002
0.0810000000000126 0.18937777599999972
0.083250000000013 0.18789636700000045
0.0855000000000133 0.19868950999999946
0.0877500000000137 0.1977976100000003
0.090000000000014 0.206029193
0.0922500000000143 0.21654590700000043
0.0945000000000147 0.20470537199999939
0.096750000000015 0.20804045599999998
0.0990000000000154 0.20938016500000067
0.101250000000016 0.2141870629999998
0.103500000000016 0.22131205799999965
0.105750000000016 0.22209928400000045
0.108000000000017 0.2251875289999994
0.110250000000017 0.232045351
0.112500000000017 0.2288967160000004
0.114750000000018 0.23112548000000022
0.117000000000018 0.2381363279999995
0.119250000000019 0.23944924899999975
0.121500000000019 0.2391915779999998
0.123750000000019 0.23904790200000114
0.12600000000002 0.25500617299999995
0.12825000000002 0.24529647700000012
0.13050000000002 0.2494018449999995
0.132750000000021 0.250191869
0.135000000000021 0.2518697060000008
0.137250000000021 0.2537501199999994
0.139500000000022 0.25676072699999963
0.141750000000022 0.25484726400000035
0.144000000000022 0.2538505939999993
0.146250000000023 0.2550938949999999
0.148500000000023 0.2567400630000005
0.150750000000024 0.275974068
0.153000000000024 0.2592971540000004
0.155250000000024 0.2581341100000003
0.157500000000025 0.2631439149999988
0.159750000000025 0.263281117
0.162000000000025 0.27112288700000065
0.164250000000026 0.26643695499999964
0.166500000000026 0.2667352229999995
0.168750000000026 0.26963486600000053
0.171000000000027 0.2688836840000004
0.173250000000027 0.2705393159999989
0.175500000000028 0.27483228000000004
0.177750000000028 0.2751007860000012
0.180000000000028 0.27555198099999956
0.182250000000029 0.2800341020000001
0.184500000000029 0.28082182700000047
0.186750000000029 0.2855217199999984
0.18900000000003 0.28310126899999943
0.19125000000003 0.28744416500000014
0.19350000000003 0.2842019150000006
0.195750000000031 0.28560106800000185
0.198000000000031 0.29076262699999944
0.200250000000032 0.2869746549999981
0.202500000000032 0.29045045700000216
0.204750000000032 0.2929914240000002
0.207000000000033 0.2943698359999978
0.209250000000033 0.2968625859999996
0.211500000000033 0.2944721060000006
0.213750000000034 0.293204523
0.216000000000034 0.29611895500000074
0.218250000000034 0.29464761100000203
0.220500000000035 0.29992722699999774
0.222750000000035 0.3030421290000014
0.225000000000036 0.30104245599999757
0.227250000000036 0.2976586619999999
0.229500000000036 0.30335491000000303
0.231750000000037 0.303543230999999
0.234000000000037 0.30474192799999855
0.236250000000037 0.3078394089999996
0.238500000000038 0.30485339600000216
0.240750000000038 0.31478410100000076
0.243000000000038 0.3092939109999975
0.245250000000039 0.3116000210000003
0.247500000000039 0.311132133000001
0.24975000000004 0.30979823199999856
0.25200000000004 0.310450172000003
0.25425000000004 0.3190406509999981
0.256500000000041 0.3120305949999995
0.258750000000041 0.31738273999999933
0.261000000000041 0.31558357000000115
0.263250000000042 0.3169759680000013
0.265500000000042 0.3173031900000005
0.267750000000042 0.319507042999998
0.270000000000043 0.32321201199999905
0.272250000000043 0.31786715500000184
0.274500000000044 0.3226021370000005
0.276750000000044 0.32542231899999763
0.279000000000044 0.329385159000001
0.281250000000045 0.3242504610000019
0.283500000000045 0.328331765999998
0.285750000000045 0.3276765499999996
0.288000000000046 0.3302697170000002
0.290250000000046 0.32821497400000155
0.292500000000046 0.33202434799999736
0.294750000000047 0.3319822020000025
0.297000000000047 0.3330880239999985
0.299250000000048 0.3315712320000017
0.301500000000048 0.3343009780000017
0.303750000000048 0.33479032099999984
0.306000000000049 0.33804422000000045
0.308250000000049 0.33611281399999626
0.310500000000049 0.3403232280000026
0.31275000000005 0.3446813019999979
0.31500000000005 0.3419023949999982
0.31725000000005 0.3402840610000055
0.319500000000051 0.34653722899999906
0.321750000000051 0.33845496800000063
0.324000000000052 0.34322400799999997
0.326250000000052 0.3429399419999939
0.328500000000052 0.3445429390000001
0.330750000000053 0.34809816799999993
0.333000000000053 0.34493200400000035
0.335250000000053 0.3443971790000049
0.337500000000054 0.3487508300000002
0.339750000000054 0.34702401499999525
0.342000000000054 0.3461172760000011
0.344250000000055 0.3479714489999992
0.346500000000055 0.34654949100000465
0.348750000000056 0.3435660309999946
0.351000000000056 0.35208179700000386
0.353250000000056 0.3489281840000018
0.355500000000057 0.3437942909999947
0.357750000000057 0.3462777890000055
0.360000000000057 0.34692609999999746
0.362250000000058 0.3479606029999971
0.364500000000058 0.3494883140000056
0.366750000000058 0.3495312499999983
0.369000000000059 0.3476233370000017
0.371250000000059 0.34539805099999654
0.37350000000006 0.3469092169999968
0.37575000000006 0.34727360800000184
0.37800000000006 0.34366968799999853
0.380250000000061 0.3507910719999998
0.382500000000061 0.3465122640000047
0.384750000000061 0.34874214099999534
0.387000000000062 0.3481086690000055
0.389250000000062 0.34364007199999946
0.391500000000062 0.3485906029999981
0.393750000000063 0.3486250509999991
0.396000000000063 0.3416447190000014
0.398250000000063 0.3427805500000005
0.400500000000064 0.3407501530000019
0.402750000000064 0.34565290799999815
0.405000000000065 0.3450620099999995
0.407250000000065 0.3433122349999991
0.409500000000065 0.34715743900000007
0.411750000000066 0.3440886189999972
0.414000000000066 0.3397568240000055
0.416250000000066 0.3413864669999995
0.418500000000067 0.34161477699999665
0.420750000000067 0.3442362410000044
0.423000000000067 0.34189144999999854
0.425250000000068 0.3483733770000015
0.427500000000068 0.34535326799999666
0.429750000000069 0.34646021500000046
0.432000000000069 0.351287978000002
0.434250000000069 0.34202531799999747
0.43650000000007 0.3458975320000022
0.43875000000007 0.34390300100000104
0.44100000000007 0.34271497999999667
0.443250000000071 0.345878931999998
0.445500000000071 0.3387917680000001
0.447750000000071 0.3473884580000046
0.450000000000072 0.343551552000001
0.452250000000072 0.346925130999999
0.454500000000073 0.345896929999995
0.456750000000073 0.3437170110000025
0.459000000000073 0.3469967309999973
0.461250000000074 0.351862538000006
0.463500000000074 0.34552178599999905
0.465750000000074 0.3441498319999994
0.468000000000075 0.3493356210000016
0.470250000000075 0.3476686630000003
0.472500000000075 0.34807523799999984
0.474750000000076 0.34199458599999843
0.477000000000076 0.3487304339999966
0.479250000000077 0.34480754700000205
0.481500000000077 0.3452980619999977
0.483750000000077 0.35233835800000435
0.486000000000078 0.347235653999995
0.488250000000078 0.35060551800000184
0.490500000000078 0.3429268530000016
0.492750000000079 0.3464020660000031
0.495000000000079 0.34662246199999913
0.497250000000079 0.3470095690000008
0.49950000000008 0.3456550459999974
0.50175000000008 0.34541396699999893
0.50400000000008 0.3464363009999971
0.506250000000081 0.3513232960000039
0.508500000000081 0.34939542600000095
0.510750000000081 0.3474828009999982
0.513000000000082 0.34597811999999806
0.515250000000082 0.3509270069999957
0.517500000000082 0.3468362010000021
0.519750000000083 0.35037421300000915
0.522000000000083 0.3534700609999959
0.524250000000083 0.35234081599999456
0.526500000000084 0.3556228090000104
0.528750000000084 0.3512471889999915
0.531000000000084 0.3491223620000028
0.533250000000084 0.348568298999993
0.535500000000085 0.34938311400000543
0.537750000000085 0.3489179130000082
0.540000000000085 0.353193497999996
0.542250000000086 0.3529347999999999
0.544500000000086 0.3540790579999964
0.546750000000086 0.35402627400000597
0.549000000000087 0.3483342950000008
0.551250000000087 0.3510606389999964
0.553500000000087 0.35012271600000133
0.555750000000088 0.35117105700000195
0.558000000000088 0.3512643859999969
0.560250000000088 0.3550371519999942
0.562500000000088 0.35138989800000786
0.564750000000089 0.34975552799998866
0.567000000000089 0.35337058000000354
0.569250000000089 0.3531873800000085
0.57150000000009 0.3522122259999918
0.57375000000009 0.35358638600000347
0.57600000000009 0.3524269899999979
0.578250000000091 0.3525096320000074
0.580500000000091 0.3532371559999916
0.582750000000091 0.3535569130000056
0.585000000000092 0.35120120899999563
0.587250000000092 0.35223150000000203
0.589500000000092 0.35274070299999494
0.591750000000092 0.3545018450000015
0.594000000000093 0.354339870000004
0.596250000000093 0.35654313400000603
0.598500000000093 0.3556644589999962
0.600750000000094 0.35225069999999903
0.603000000000094 0.3551105389999947
0.605250000000094 0.3558857539999991
0.607500000000095 0.3541582990000052
0.609750000000095 0.35374778499999593
0.612000000000095 0.35334210199999916
0.614250000000096 0.354891975000001
0.616500000000096 0.35658762699999613
0.618750000000096 0.3575208280000055
0.621000000000096 0.3575955090000065
0.623250000000097 0.35609658499998886
0.625500000000097 0.35720951400000445
0.627750000000097 0.3571142010000017
0.630000000000098 0.3585656249999971
0.632250000000098 0.3609096340000093
0.634500000000098 0.3618700259999912
0.636750000000099 0.35927917899999784
0.639000000000099 0.3597113850000113
0.641250000000099 0.3600747539999958
0.6435000000001 0.35974255799999355
0.6457500000001 0.3592901760000018
0.6480000000001 0.3585576100000054
0.6502500000001 0.3647844620000029
0.652500000000101 0.36190267199999937
0.654750000000101 0.3609197269999953
0.657000000000101 0.3627503449999949
0.659250000000102 0.3630300800000015
0.661500000000102 0.3633634389999969
0.663750000000102 0.36222403300000394
0.666000000000103 0.37561644999999544
0.668250000000103 0.36466866600000003
0.670500000000103 0.36286643900000115
0.672750000000104 0.36387233400000696
0.675000000000104 0.36458808700000134
0.677250000000104 0.36676083099999346
0.679500000000104 0.36551934300000255
0.681750000000105 0.36752180199999884
0.684000000000105 0.3670843489999953
0.686250000000105 0.36794590300000607
0.688500000000106 0.37177799100000186
0.690750000000106 0.3699372690000047
0.693000000000106 0.368907428
0.695250000000107 0.369164775999991
0.697500000000107 0.3716465699999958
0.699750000000107 0.37299114300000724
0.702000000000108 0.37184335999999973
0.704250000000108 0.37183147800000427
0.706500000000108 0.37392539199998964
0.708750000000108 0.3724594460000077
0.711000000000109 0.3748705489999935
0.713250000000109 0.37245885100000464
0.715500000000109 0.37706475800000305
0.71775000000011 0.37496540499999753
0.72000000000011 0.3737829859999948
0.72225000000011 0.37871529900000667
0.724500000000111 0.38040881999999954
0.726750000000111 0.37722299099999645
0.729000000000111 0.3798958699999986
0.731250000000112 0.3773014930000045
0.733500000000112 0.37652436300000147
0.735750000000112 0.37983113900000376
0.738000000000112 0.38138005499999394
0.740250000000113 0.38262944100000595
0.742500000000113 0.38205790099999604
0.744750000000113 0.38286542800000234
0.747000000000114 0.3847868169999913
0.749250000000114 0.3864309530000014
0.751500000000114 0.3854580380000101
0.753750000000115 0.3836863969999911
0.756000000000115 0.38523984799999766
0.758250000000115 0.38972235600000715
0.760500000000116 0.3903827369999959
0.762750000000116 0.3887577450000066
0.765000000000116 0.38703156599999033
0.767250000000116 0.39060163000000614
0.769500000000117 0.39112462199999243
0.771750000000117 0.3919943719999992
0.774000000000117 0.390969099000003
0.776250000000118 0.39127638000000786
0.778500000000118 0.3943635799999896
0.780750000000118 0.3933074900000122
0.783000000000119 0.3965880829999975
0.785250000000119 0.3990064669999924
0.787500000000119 0.3971265790000018
0.78975000000012 0.3978286319999995
0.79200000000012 0.3997680979999956
0.79425000000012 0.39950110900001334
0.79650000000012 0.3997848449999992
0.798750000000121 0.4011101849999932
0.801000000000121 0.4048721300000011
0.803250000000121 0.4050967360000044
0.805500000000122 0.40373392399999375
0.807750000000122 0.402171979000002
0.810000000000122 0.4082803630000029
0.812250000000123 0.40525601699999925
0.814500000000123 0.39908789099999353
0.816750000000123 0.40533056200000317
0.819000000000124 0.405550685999998
0.821250000000124 0.4046909910000096
0.823500000000124 0.40307454699998857
0.825750000000124 0.4062294040000012
0.828000000000125 0.40547332700000993
0.830250000000125 0.40679204399999946
0.832500000000125 0.4032090269999884
0.834750000000126 0.4055680310000014
0.837000000000126 0.40421993000001066
0.839250000000126 0.404679258999991
0.841500000000127 0.4086621510000015
0.843750000000127 0.4100623749999954
0.846000000000127 0.40518043200000875
0.848250000000128 0.405209597999999
0.850500000000128 0.4093433279999914
0.852750000000128 0.4065348660000012
0.855000000000128 0.4068368620000058
0.857250000000129 0.4087050800000043
0.859500000000129 0.4051669619999956
0.861750000000129 0.4070829369999984
0.86400000000013 0.40703514300000165
0.86625000000013 0.4091418170000054
0.86850000000013 0.4068635349999994
0.870750000000131 0.4059419350000013
0.873000000000131 0.41033008599998766
0.875250000000131 0.4083672420000113
0.877500000000132 0.40992924299999345
0.879750000000132 0.40775019800000223
0.882000000000132 0.40871866099999465
0.884250000000132 0.4102670649999993
0.886500000000133 0.41054243600000007
0.888750000000133 0.4047521000000103
0.891000000000133 0.4084226329999865
0.893250000000134 0.40239890000000855
0.895500000000134 0.4081478729999901
0.897750000000134 0.40672581700002297
0.900000000000135 0.41039496299998746
0.902250000000135 0.41044769699999506
0.904500000000135 0.41073998999999617
0.906750000000136 0.41305006100000696
0.909000000000136 0.4149148529999991
0.911250000000136 0.410111191999988
0.913500000000136 0.41290377500001796
0.915750000000137 0.4095826040000077
0.918000000000137 0.41226988899998673
0.920250000000137 0.40927776099999846
0.922500000000138 0.4121681649999971
0.924750000000138 0.4092102479999937
0.927000000000138 0.4124620550000202
0.929250000000139 0.4153114019999862
0.931500000000139 0.41784512699999254
0.933750000000139 0.40737418400001957
0.936000000000139 0.41202124500000537
0.93825000000014 0.4151575239999943
0.94050000000014 0.41141679800000475
0.94275000000014 0.407386597999988
0.945000000000141 0.4154798410000069
0.947250000000141 0.4119926669999927
0.949500000000141 0.41620386499999995
0.951750000000142 0.4111305600000037
0.954000000000142 0.4119081089999952
0.956250000000142 0.4103002800000013
0.958500000000143 0.4137028940000107
0.960750000000143 0.41219871999999214
0.963000000000143 0.4079715560000068
0.965250000000143 0.4145690130000048
0.967500000000144 0.4124684309999793
0.969750000000144 0.4085333910000202
0.972000000000144 0.41408142999998176
0.974250000000145 0.41731554000000415
0.976500000000145 0.4136248979999948
0.978750000000145 0.41436781500001985
0.981000000000146 0.41180516699998293
0.983250000000146 0.4144807890000095
0.985500000000146 0.4159192850000011
0.987750000000147 0.40986402599997973
0.990000000000147 0.41603362900002594
0.992250000000147 0.4101952749999782
0.994500000000147 0.41150443099999734
0.996750000000148 0.41863479799999936
0.999000000000148 0.41559609800000885
1.00125000000015 0.4126644110000086
1.00350000000015 0.4144461569999862
1.00575000000015 0.41192550200000255
1.00800000000015 0.41611273099999835
1.01025000000015 0.4106092659999945
1.01250000000015 0.4200002870000219
1.01475000000015 0.4156484659999933
1.01700000000015 0.41638715799999204
1.01925000000015 0.41823267899999905
1.02150000000015 0.4133077799999967
1.02375000000015 0.41643437199999767
1.02600000000015 0.41910701700001596
1.02825000000015 0.4180896350000012
1.03050000000015 0.4196151779999866
1.03275000000015 0.4142287780000231
1.03500000000015 0.41596932499999184
1.03725000000015 0.4222505159999912
1.03950000000015 0.4172994440000082
1.04175000000015 0.41855578899998136
1.04400000000015 0.4235557420000191
1.04625000000015 0.42339604800000075
1.04850000000015 0.4248847620000049
1.05075000000016 0.4199282619999849
1.05300000000016 0.4226127040000165
1.05525000000016 0.42091653399998563
1.05750000000016 0.41775529700001357
1.05975000000016 0.4246711729999788
1.06200000000016 0.42510992300000794
1.06425000000016 0.4220444210000096
1.06650000000016 0.4262143819999835
1.06875000000016 0.4247667100000001
1.07100000000016 0.42171372699999665
1.07325000000016 0.42512959700002284
1.07550000000016 0.4225929600000029
1.07775000000016 0.42847762599998873
1.08000000000016 0.4184918610000068
1.08225000000016 0.423596587999981
1.08450000000016 0.42087101200002053
1.08675000000016 0.4213387879999857
1.08900000000016 0.42585125799999446
1.09125000000016 0.42482753400000206
1.09350000000016 0.4251757149999946
1.09575000000016 0.425282693000014
1.09800000000016 0.423179250000004
1.10025000000016 0.4370760249999819
1.10250000000016 0.4234034590000135
1.10475000000016 0.42166471100000535
1.10700000000016 0.4239029809999977
1.10925000000016 0.42545021000000816
1.11150000000016 0.42670723799997745
1.11375000000016 0.42270517800000107
1.11600000000016 0.4216599960000167
1.11825000000016 0.42302109199999904
1.12050000000016 0.42748537099998885
1.12275000000017 0.4198948439999981
1.12500000000017 0.4262959550000005
1.12725000000017 0.4217818010000087
1.12950000000017 0.4268918939999935
1.13175000000017 0.4250631580000004
1.13400000000017 0.42473984500000483
1.13625000000017 0.4307994419999943
1.13850000000017 0.4266011679999906
1.14075000000017 0.42504830900000456
1.14300000000017 0.42624692200001846
1.14525000000017 0.42837854799998354
1.14750000000017 0.43120188299999995
1.14975000000017 0.42547663199999874
1.15200000000017 0.4321540470000116
1.15425000000017 0.42725450099999307
1.15650000000017 0.43239679000001274
1.15875000000017 0.42541651399997704
1.16100000000017 0.4260961850000058
1.16325000000017 0.4273469360000206
1.16550000000017 0.427318108999998
1.16775000000017 0.42377910700000143
1.17000000000017 0.42136037999998166
1.17225000000017 0.42561825999999314
1.17450000000017 0.4266574950000006
1.17675000000017 0.42780222500002196
1.17900000000017 0.4209060080000029
1.18125000000017 0.42600144799999384
1.18350000000017 0.4261890429999937
1.18575000000017 0.4228106740000044
1.18800000000017 0.4271725179999919
1.19025000000017 0.4245532420000018
1.19250000000017 0.41779374899999766
1.19475000000017 0.4178010850000078
1.19700000000018 0.42075602200000617
1.19925000000018 0.4273055619999866
1.20150000000018 0.4154321230000164
1.20375000000018 0.4208937829999968
1.20600000000018 0.4230577459999836
1.20825000000018 0.42913591100000303
1.21050000000018 0.4221526310000172
1.21275000000018 0.4238891769999782
1.21500000000018 0.42376280800002064
1.21725000000018 0.42561942999998337
1.21950000000018 0.4252734819999944
1.22175000000018 0.41890612800000326
1.22400000000018 0.42248603100000537
1.22625000000018 0.41666398699999263
1.22850000000018 0.42148232700000676
1.23075000000018 0.4173442709999904
1.23300000000018 0.4226476700000035
1.23525000000018 0.4149970230000122
1.23750000000018 0.4166328789999909
1.23975000000018 0.4210410880000097
1.24200000000018 0.4126410000000078
1.24425000000018 0.4162946519999764
1.24650000000018 0.41819041100001186
1.24875000000018 0.4137526959999889
1.25100000000018 0.4136242579999987
1.25325000000018 0.41343452500001376
1.25550000000018 0.4177268230000095
1.25775000000018 0.41717110099997967
1.26000000000018 0.4112385520000146
1.26225000000018 0.41932028499999774
1.26450000000018 0.4159524069999918
1.26675000000018 0.4152208440000038
1.26900000000019 0.41429094899999086
1.27125000000019 0.4084980980000239
1.27350000000019 0.40828242999998565
1.27575000000019 0.4108050750000132
1.27800000000019 0.41029145599998174
1.28025000000019 0.4108953380000173
1.28250000000019 0.41022097599997664
1.28475000000019 0.4094124640000132
1.28700000000019 0.41301338099998475
1.28925000000019 0.4061825160000012
1.29150000000019 0.41045752300001936
1.29375000000019 0.4119231009999851
1.29600000000019 0.4136453469999992
1.29825000000019 0.4099787860000106
1.30050000000019 0.40805137800001035
1.30275000000019 0.4061604399999794
1.30500000000019 0.406304337000023
1.30725000000019 0.4058477949999997
1.30950000000019 0.40994645999998625
1.31175000000019 0.407339181999987
1.31400000000019 0.4172608270000069
1.31625000000019 0.4088583369999981
1.31850000000019 0.4082567890000064
1.32075000000019 0.4062599210000144
1.32300000000019 0.4064729299999783
1.32525000000019 0.41365239900000006
1.32750000000019 0.40824776300001986
1.32975000000019 0.40756539699998484
1.33200000000019 0.4059332890000178
1.33425000000019 0.40573356799998805
1.33650000000019 0.40243686799999523
1.33875000000019 0.40917932499999665
1.34100000000019 0.40535671399999273
1.3432500000002 0.40541417900001875
1.3455000000002 0.404331510999981
1.3477500000002 0.4010776450000151
1.3500000000002 0.40665379099999654
1.3522500000002 0.4062119829999915
1.3545000000002 0.4072253570000157
1.3567500000002 0.4069808069999965
1.3590000000002 0.4063125570000068
1.3612500000002 0.40700370899998006
1.3635000000002 0.4044831090000116
1.3657500000002 0.40221572900000524
1.3680000000002 0.40523672800000554
1.3702500000002 0.4098550919999866
1.3725000000002 0.40137267299999735
1.3747500000002 0.4029125170000043
1.3770000000002 0.4033255219999887
1.3792500000002 0.4015014860000008
1.3815000000002 0.40545264100001077
1.3837500000002 0.4012647369999911
1.3860000000002 0.402776388999996
1.3882500000002 0.41504352500001573
1.3905000000002 0.40414637699998934
1.3927500000002 0.4039700080000159
1.3950000000002 0.40426230500000315
1.3972500000002 0.40245961599998736
1.3995000000002 0.3999934859999996
1.4017500000002 0.40141285100000346
1.4040000000002 0.40085445500000105
1.4062500000002 0.4040811060000067
1.4085000000002 0.400448047999987
1.4107500000002 0.3970895289999987
1.4130000000002 0.3951678159999972
1.41525000000021 0.4010570500000199
1.41750000000021 0.39548185699999294
1.41975000000021 0.39774490899998227
1.42200000000021 0.3993988930000114
1.42425000000021 0.40256802100000755
1.42650000000021 0.39720976999998925
1.42875000000021 0.39539155299999607
1.43100000000021 0.39811557400000197
1.43325000000021 0.39762814700000604
1.43550000000021 0.3937568409999983
1.43775000000021 0.39559132200000136
1.44000000000021 0.3986729249999996
1.44225000000021 0.3975286110000127
1.44450000000021 0.39859548699999436
1.44675000000021 0.3949229819999971
1.44900000000021 0.3984999840000114
1.45125000000021 0.3956484929999817
1.45350000000021 0.3994853080000098
1.45575000000021 0.395320393999981
1.45800000000021 0.39563145900001473
1.46025000000021 0.3993454890000123
1.46250000000021 0.3977908889999924
1.46475000000021 0.3954719959999977
1.46700000000021 0.39472887599998785
1.46925000000021 0.397958597000013
1.47150000000021 0.4001839480000058
1.47375000000021 0.3954382039999871
1.47600000000021 0.39757688299999927
1.47825000000021 0.4004610229999912
1.48050000000021 0.39628122800002075
1.48275000000021 0.3978059579999922
1.48500000000021 0.3972969639999917
1.48725000000021 0.39735920699999383
1.48950000000022 0.3992505230000063
1.49175000000022 0.39512154100000885
1.49400000000022 0.399530666000004
1.49625000000022 0.4016557310000053
1.49850000000022 0.3943445299999837
1.50075000000022 0.39814955400001395
1.50300000000022 0.3977600759999973
1.50525000000022 0.3949761289999856
1.50750000000022 0.39511156700001493
1.50975000000022 0.39632953199998155
1.51200000000022 0.39532157400000756
1.51425000000022 0.40178103499999906
1.51650000000022 0.39419601100001955
1.51875000000022 0.39885877699998673
1.52100000000022 0.3980530320000071
1.52325000000022 0.399594479000001
1.52550000000022 0.3952997689999904
1.52775000000022 0.39584594300001186
1.53000000000022 0.3991465279999886
1.53225000000022 0.4002860559999988
1.53450000000022 0.40006358799999475
1.53675000000022 0.40019450100001563
1.53900000000022 0.3985231259999864
1.54125000000022 0.4021564640000008
1.54350000000022 0.3978136480000103
1.54575000000022 0.39920311800000263
1.54800000000022 0.40178106799999114
1.55025000000022 0.397042018999997
1.55250000000022 0.39885405900000137
1.55475000000022 0.3956401499999913
1.55700000000022 0.39936710400002084
1.55925000000022 0.39555047700000046
1.56150000000023 0.3963450509999973
1.56375000000023 0.3981245989999991
1.56600000000023 0.39747581499997864
1.56825000000023 0.3943317190000073
1.57050000000023 0.396793018000011
1.57275000000023 0.39940295799999603
1.57500000000023 0.39987969200001316
1.57725000000023 0.39958629499997755
1.57950000000023 0.39532193200000165
1.58175000000023 0.3969280430000026
1.58400000000023 0.39388114900000915
1.58625000000023 0.396712382000004
1.58850000000023 0.39650703399999543
1.59075000000023 0.39421835400000305
1.59300000000023 0.3930196620000004
1.59525000000023 0.3958045360000142
1.59750000000023 0.3924880969999549
1.59975000000023 0.4005704080000214
1.60200000000023 0.39573264900002414
1.60425000000023 0.39555500000000166
1.60650000000023 0.39534194899999875
1.60875000000023 0.3921822229999634
1.61100000000023 0.3944886849999989
1.61325000000023 0.3944594040000311
1.61550000000023 0.3947760199999948
1.61775000000023 0.39202736800001503
1.62000000000023 0.3966967399999817
1.62225000000023 0.39685010900001316
1.62450000000023 0.39456163799997057
1.62675000000023 0.3936144049999939
1.62900000000023 0.39231509500001494
1.63125000000023 0.39233053800001016
1.63350000000023 0.3928483409999899
1.63575000000024 0.3900238250000143
1.63800000000024 0.3946073769999998
1.64025000000024 0.3916706239999712
1.64250000000024 0.39611871400001064
1.64475000000024 0.39337402099999963
1.64700000000024 0.3909159180000188
1.64925000000024 0.3933757579999906
1.65150000000024 0.39290899399998125
1.65375000000024 0.3944761870000093
1.65600000000024 0.39389782199998535
1.65825000000024 0.3936593010000138
1.66050000000024 0.3950632670000118
1.66275000000024 0.39288971399997763
1.66500000000024 0.3923529980000353
1.66725000000024 0.3916511999999557
1.66950000000024 0.3982940380000173
1.67175000000024 0.3934360110000057
1.67400000000024 0.3932894010000041
1.67625000000024 0.3960161069999799
1.67850000000024 0.39338234199999533
1.68075000000024 0.39668169800000896
1.68300000000024 0.39345500799998945
1.68525000000024 0.39478620900001715
1.68750000000024 0.3926254849999964
1.68975000000024 0.396103356000026
1.69200000000024 0.3921855129999585
1.69425000000024 0.3948836210000195
1.69650000000024 0.39198830200001566
1.69875000000024 0.3923019050000107
1.70100000000024 0.39783243400000856
1.70325000000024 0.3935368989999688
1.70550000000024 0.3907525380000152
1.70775000000025 0.39188126099998044
1.71000000000025 0.3934198449999826
1.71225000000025 0.3918160430000057
1.71450000000025 0.39093336000001955
1.71675000000025 0.3954163540000195
1.71900000000025 0.3958041180000009
1.72125000000025 0.39539897299999893
1.72350000000025 0.39406576400000404
1.72575000000025 0.3953327499999659
1.72800000000025 0.39350328000000445
1.73025000000025 0.3917008280000118
1.73250000000025 0.3907549229999745
1.73475000000025 0.3918964650000021
1.73700000000025 0.3942259450000165
1.73925000000025 0.39151274400001057
1.74150000000025 0.39178049099996315
1.74375000000025 0.39146268400003237
1.74600000000025 0.39209211100001085
1.74825000000025 0.38999904100001004
1.75050000000025 0.3964630919999763
1.75275000000025 0.38947513199997275
1.75500000000025 0.39070138499999985
1.75725000000025 0.3921905840000477
1.75950000000025 0.39552490399995577
1.76175000000025 0.3903522130000283
1.76400000000025 0.3903758069999981
1.76625000000025 0.3881608670000105
1.76850000000025 0.38977076699995905
1.77075000000025 0.3904997250000406
1.77300000000025 0.3897882949999598
1.77525000000025 0.3968927760000156
1.77750000000025 0.3869878020000215
1.77975000000025 0.39119958300000235
1.78200000000026 0.3905711989999645
1.78425000000026 0.39203789500004405
1.78650000000026 0.38942314799999167
1.78875000000026 0.3902553780000062
1.79100000000026 0.38961950199995954
1.79325000000026 0.3907136200000423
1.79550000000026 0.38742567399998507
1.79775000000026 0.3910591370000134
1.80000000000026 0.3926363979999792
1.80225000000026 0.38885414800000717
1.80450000000026 0.38872298500001534
1.80675000000026 0.39088604399995575
1.80900000000026 0.38815487900001244
1.81125000000026 0.38694202099998165
1.81350000000026 0.3935865460000514
1.81575000000026 0.3914943569999991
1.81800000000026 0.38702497799999946
1.82025000000026 0.3872408729999961
1.82250000000026 0.38814045699996313
1.82475000000026 0.3880104250000045
1.82700000000026 0.3889158250000264
1.82925000000026 0.3907868289999783
1.83150000000026 0.3850335690000293
1.83375000000026 0.3874913450000008
1.83600000000026 0.3906488039999658
1.83825000000026 0.3896164480000266
1.84050000000026 0.389706652999962
1.84275000000026 0.3874960230000397
1.84500000000026 0.38690597799995885
1.84725000000026 0.38881595899999866
1.84950000000026 0.38858782600004815
1.85175000000026 0.38909303099995896
1.85400000000026 0.3881804420000208
1.85625000000027 0.3883342639999796
1.85850000000027 0.3886709630000382
1.86075000000027 0.39146748899997874
1.86300000000027 0.3888297060000241
1.86525000000027 0.38337498900000355
1.86750000000027 0.3893093599999702
1.86975000000027 0.3888826859999881
1.87200000000027 0.38750415999999177
1.87425000000027 0.390517788000011
1.87650000000027 0.38752826099999993
1.87875000000027 0.38555894199998875
1.88100000000027 0.39026973700003964
1.88325000000027 0.3887930019999999
1.88550000000027 0.39019606900001236
1.88775000000027 0.38964506399997845
1.89000000000027 0.3841359040000043
1.89225000000027 0.38476072499997827
1.89450000000027 0.38741871700000274
1.89675000000027 0.3840101100000197
1.89900000000027 0.3976296799999659
1.90125000000027 0.3836388990000046
1.90350000000027 0.38704776600002333
1.90575000000027 0.3855787339999779
1.90800000000027 0.38653135100003055
1.91025000000027 0.3847120869999685
1.91250000000027 0.38382375100002264
1.91475000000027 0.38263391800001045
1.91700000000027 0.3847709030000033
1.91925000000027 0.385046267000007
1.92150000000027 0.3855345869999951
1.92375000000027 0.38716004799999837
1.92600000000027 0.386597155000004
1.92825000000028 0.38497573699999066
1.93050000000028 0.38410264999998844
1.93275000000028 0.3831475999999725
1.93500000000028 0.38832616700000244
1.93725000000028 0.386887143000024
1.93950000000028 0.3812123889999839
1.94175000000028 0.38738210799999706
1.94400000000028 0.3839907650000214
1.94625000000028 0.38331818500000736
1.94850000000028 0.38436532299999726
1.95075000000028 0.3834039500000017
1.95300000000028 0.3826916699999856
1.95525000000028 0.3845927099999926
1.95750000000028 0.38482657700001255
1.95975000000028 0.389380234999976
1.96200000000028 0.3843607790000192
1.96425000000028 0.3839418470000169
1.96650000000028 0.3808999539999718
1.96875000000028 0.38370330000003605
1.97100000000028 0.38387405299999955
1.97325000000028 0.38195474999997714
1.97550000000028 0.3855573710000044
1.97775000000028 0.38653555000001916
1.98000000000028 0.38351528900000176
1.98225000000028 0.38740344699999696
1.98450000000028 0.38396205699996244
1.98675000000028 0.38381626300002836
1.98900000000028 0.38433262000000923
1.99125000000028 0.3813365489999683
1.99350000000028 0.38773741099998915
1.99575000000028 0.3831488260000242
1.99800000000028 0.38124230400001125
2.00025000000028 0.38157826700000896
2.00250000000029 0.3878039909999984
2.00475000000029 0.3861039059999598
2.00700000000029 0.38390674800001534
2.00925000000029 0.381082197000012
2.01150000000029 0.3839869899999826
2.01375000000029 0.38284720400002925
2.01600000000029 0.37983164399997804
2.01825000000029 0.3826377650000268
2.02050000000029 0.38086196899996594
2.02275000000029 0.3865234149999992
2.02500000000029 0.38298677300002737
2.02725000000029 0.38202051799999026
2.02950000000029 0.3817276199999924
2.03175000000029 0.38543474800002286
2.03400000000029 0.3837124989999552
2.03625000000029 0.37965332600003876
2.03850000000029 0.3834878529999628
2.04075000000029 0.3828570190000278
2.0430000000003 0.38418631600001163
2.0452500000003 0.3836780670000053
2.0475000000003 0.38092133499998226
2.0497500000003 0.38365479899999855
2.0520000000003 0.3836815839999872
2.0542500000003 0.3882266319999985
2.0565000000003 0.3836703000000057
2.0587500000003 0.38403640400002814
2.0610000000003 0.38589610499997207
2.0632500000003 0.38425185500000225
2.0655000000003 0.3821314219999863
2.0677500000003 0.38408053599999903
2.0700000000003 0.38482250100003057
2.0722500000003 0.38226730499997075
2.0745000000003 0.38287736600000244
2.0767500000003 0.3880858539999963
2.0790000000003 0.3860080930000436
2.0812500000003 0.38106828399997994
2.0835000000003 0.3896357539999826
2.08575000000031 0.38569451900002605
2.08800000000031 0.386278094999966
2.09025000000031 0.38872206700000334
2.09250000000031 0.3849662210000133
2.09475000000031 0.38420229199999767
2.09700000000031 0.3818911019999973
2.09925000000031 0.38580111700002817
2.10150000000031 0.38594957800000884
2.10375000000031 0.3839957269999559
2.10600000000031 0.3863688330000059
2.10825000000031 0.3853216800000041
2.11050000000031 0.38479486300002463
2.11275000000031 0.3813587239999947
2.11500000000031 0.38553450000000566
2.11725000000031 0.3834971370000062
2.11950000000031 0.3849524319999773
2.12175000000031 0.38519812399999864
2.12400000000031 0.3834322480000196
2.12625000000031 0.3839412059999745
2.12850000000032 0.38557583400000794
2.13075000000032 0.38554610099998854
2.13300000000032 0.3838620839999862
2.13525000000032 0.3839013790000081
2.13750000000032 0.383639211000002
2.13975000000032 0.38542439500002956
2.14200000000032 0.38858648699999776
2.14425000000032 0.38880768499996066
2.14650000000032 0.3868250000000444
2.14875000000032 0.3860746429999722
2.15100000000032 0.3878757740000083
2.15325000000032 0.3873299159999988
2.15550000000032 0.38534368400001995
2.15775000000032 0.38902345200000354
2.16000000000032 0.38649469599999975
2.16225000000032 0.3879050289999668
2.16450000000032 0.39013995300001625
2.16675000000032 0.3898675770000182
2.16900000000032 0.3851384519999783
2.17125000000033 0.38737198299998
2.17350000000033 0.38680288300002985
2.17575000000033 0.39227770600001577
2.17800000000033 0.3875940369999853
2.18025000000033 0.3867832359999852
2.18250000000033 0.38570717099997864
2.18475000000033 0.38675011500004075
2.18700000000033 0.38842460399996526
2.18925000000033 0.38836056900004223
2.19150000000033 0.38710163399997555
2.19375000000033 0.3921615869999755
2.19600000000033 0.38956619100002854
2.19825000000033 0.3862257399999862
2.20050000000033 0.3861597599999982
2.20275000000033 0.3866810040000246
2.20500000000033 0.3930345759999909
2.20725000000033 0.39167303300001777
2.20950000000033 0.3856936610000048
2.21175000000033 0.39450638199997456
2.21400000000034 0.39075985199997376
2.21625000000034 0.387888753000027
2.21850000000034 0.39110868500000606
2.22075000000034 0.3921426929999825
2.22300000000034 0.3901969240000085
2.22525000000034 0.39530290699997295
2.22750000000034 0.39089582600001904
2.22975000000034 0.39227663200000507
2.23200000000034 0.39148291200001495
2.23425000000034 0.3964648119999765
2.23650000000034 0.3926428670000064
2.23875000000034 0.3952679870000111
2.24100000000034 0.39396239299998115
2.24325000000034 0.39690986300001896
2.24550000000034 0.3906975740000007
2.24775000000034 0.4000377119999712
2.25000000000034 0.3949323180000306
2.25225000000034 0.39322693100001516
2.25450000000034 0.3946617769999534
2.25675000000035 0.3892946120000147
2.25900000000035 0.3907827429999884
2.26125000000035 0.39672875400003704
2.26350000000035 0.39855116899997256
2.26575000000035 0.3910413820000258
2.26800000000035 0.39137244099998725
2.27025000000035 0.3867342890000032
2.27250000000035 0.3915595849999818
2.27475000000035 0.39382351500000823
2.27700000000035 0.39421465700002045
2.27925000000035 0.39750505899996824
2.28150000000035 0.39356110900001795
2.28375000000035 0.3913286260000177
2.28600000000035 0.3938728179999771
2.28825000000035 0.3994083140000271
2.29050000000035 0.3937467159999528
2.29275000000035 0.39646750800000063
2.29500000000035 0.3938063700000498
2.29725000000035 0.39295988599997145
2.29950000000036 0.39366547299999866
2.30175000000036 0.3975130219999983
2.30400000000036 0.39327964900002144
2.30625000000036 0.3952773859999752
2.30850000000036 0.3943997690000174
2.31075000000036 0.40064010999998345
2.31300000000036 0.3902791980000302
2.31525000000036 0.395030596999959
2.31750000000036 0.39701102300000457
2.31975000000036 0.3975761460000058
2.32200000000036 0.39222676800000045
2.32425000000036 0.3994880349999903
2.32650000000036 0.3969272060000435
2.32875000000036 0.39230701399998225
2.33100000000036 0.4058960730000081
2.33325000000036 0.3911886070000037
2.33550000000036 0.39804163599995945
2.33775000000036 0.40188884000002645
2.34000000000036 0.3970808029999944
2.34225000000037 0.3984840129999725
2.34450000000037 0.4024952380000286
2.34675000000037 0.3998409480000191
2.34900000000037 0.3966364239999507
2.35125000000037 0.39124313900003926
2.35350000000037 0.4041714900000102
2.35575000000037 0.4001658479999719
2.35800000000037 0.3989713139999935
2.36025000000037 0.3956077590000291
2.36250000000037 0.39972399900000255
2.36475000000037 0.399607509999953
2.36700000000037 0.40205581600002915
2.36925000000037 0.39709948400002304
2.37150000000037 0.3993313699999703
2.37375000000037 0.3993805310000198
2.37600000000037 0.4008475659999817
2.37825000000037 0.3972079970000095
2.38050000000037 0.40113603700001477
2.38275000000037 0.399741052999957
2.38500000000038 0.4055852019999975
2.38725000000038 0.40150393200002554
2.38950000000038 0.40125200199997835
2.39175000000038 0.3959139670000127
2.39400000000038 0.4001380530000347
2.39625000000038 0.4029890169999817
2.39850000000038 0.4028927389999808
2.40075000000038 0.39972335900000644
2.40300000000038 0.3983971380000071
2.40525000000038 0.40233753000001116
2.40750000000038 0.40820372700000007
2.40975000000038 0.4140870210000003
2.41200000000038 0.4069273579999617
2.41425000000038 0.40387225800003534
2.41650000000038 0.4038648769999895
2.41875000000038 0.4039278710000076
2.42100000000038 0.40709188699997867
2.42325000000038 0.39870611399999234
2.42550000000039 0.39836716199999955
2.42775000000039 0.3983449170000313
2.43000000000039 0.4017339089999723
2.43225000000039 0.39236784500002386
2.43450000000039 0.3995401990000005
2.43675000000039 0.3982432390000099
2.43900000000039 0.4023898890000055
2.44125000000039 0.39325464099999863
2.44350000000039 0.3952034469999717
2.44575000000039 0.39876189599999634
2.44800000000039 0.3961815270000102
2.45025000000039 0.3989790159999984
2.45250000000039 0.40947520700001405
2.45475000000039 0.39580054499998596
2.45700000000039 0.40152095000001964
2.45925000000039 0.4032771839999896
2.46150000000039 0.398127833999979
2.46375000000039 0.4058899160000351
2.46600000000039 0.40206148499999017
2.4682500000004 0.4042726779999839
2.4705000000004 0.4024272820000192
2.4727500000004 0.39872240400001147
2.4750000000004 0.402245167999979
2.4772500000004 0.4022182240000234
2.4795000000004 0.4108728529999439
2.4817500000004 0.4091096620000485
2.4840000000004 0.3971661729999596
2.4862500000004 0.40449431700000105
2.4885000000004 0.40870835600003375
2.4907500000004 0.40105345999995734
2.4930000000004 0.4063664620000509
2.4952500000004 0.402068665999991
2.4975000000004 0.3963092629999778


==> Images/Results/sourcebeam_timesteptimes_ref_pmm70.txt <==
t steptime
0.0 0.06924334599999998
0.00225000000000035 0.07241419900000001
0.0045000000000007 0.07876048199999999
0.00675000000000106 0.08547222500000001
0.00900000000000141 0.09663167499999997
0.0112500000000018 0.09902782799999998
0.0135000000000021 0.10117462700000002
0.0157500000000025 0.10804123799999998
0.0180000000000028 0.11084352800000008
0.0202500000000032 0.11651603299999991
0.0225000000000035 0.12185504699999994
0.0247500000000039 0.12503920400000013
0.0270000000000042 0.13126290500000004
0.0292500000000046 0.13504494300000003
0.0315000000000049 0.14029385299999997
0.0337500000000053 0.14566938900000004
0.0360000000000056 0.1471860669999998
0.038250000000006 0.15248839199999997
0.0405000000000063 0.1562279430000002
0.0427500000000067 0.16228666200000008
0.045000000000007 0.16347159399999978
0.0472500000000074 0.169796265
0.0495000000000077 0.17466619999999988
0.0517500000000081 0.17764285000000024
0.0540000000000084 0.17860835900000005
0.0562500000000088 0.18539244300000002
0.0585000000000091 0.189859781
0.0607500000000095 0.18922871099999972
0.0630000000000098 0.19670101100000048
0.0652500000000102 0.19803533400000006
0.0675000000000105 0.20692785699999927
0.0697500000000109 0.20036087800000058
0.0720000000000112 0.20960709099999963
0.0742500000000116 0.2098649340000005
0.0765000000000119 0.2136638529999999
0.0787500000000123 0.21373839199999978
0.0810000000000126 0.23766019899999957
0.083250000000013 0.22195983800000008
0.0855000000000133 0.2263612670000006
0.0877500000000137 0.22879241500000003
0.090000000000014 0.22942378499999982
0.0922500000000143 0.23317422600000004
0.0945000000000147 0.2411669700000001
0.096750000000015 0.30019985099999946
0.0990000000000154 0.2507542770000004
0.101250000000016 0.2558340889999995
0.103500000000016 0.2586558329999997
0.105750000000016 0.26590658300000136
0.108000000000017 0.2607138099999986
0.110250000000017 0.2812648830000004
0.112500000000017 0.267984083
0.114750000000018 0.27042199300000114
0.117000000000018 0.2790075839999986
0.119250000000019 0.2745093240000003
0.121500000000019 0.28241510800000036
0.123750000000019 0.27766034399999917
0.12600000000002 0.28251565000000056
0.12825000000002 0.3113653169999999
0.13050000000002 0.2839202630000006
0.132750000000021 0.29565254099999905
0.135000000000021 0.29785774499999995
0.137250000000021 0.2951685089999998
0.139500000000022 0.2938889910000011
0.141750000000022 0.29452903600000013
0.144000000000022 0.3019259719999994
0.146250000000023 0.29627944199999945
0.148500000000023 0.30197844100000104
0.150750000000024 0.30381645699999993
0.153000000000024 0.3075829720000005
0.155250000000024 0.31069425699999975
0.157500000000025 0.3081994100000003
0.159750000000025 0.31600015399999926
0.162000000000025 0.3155977320000005
0.164250000000026 0.3158545719999992
0.166500000000026 0.31425415
0.168750000000026 0.3180313099999985
0.171000000000027 0.320795191000002
0.173250000000027 0.3199240930000009
0.175500000000028 0.3222168169999975
0.177750000000028 0.3225933180000027
0.180000000000028 0.32281489999999735
0.182250000000029 0.3306029460000026
0.184500000000029 0.32495560999999995
0.186750000000029 0.3350828979999996
0.18900000000003 0.338673687
0.19125000000003 0.3280658679999995
0.19350000000003 0.33305671400000136
0.195750000000031 0.3384997909999967
0.198000000000031 0.33206059900000184
0.200250000000032 0.33528585899999896
0.202500000000032 0.34801594300000005
0.204750000000032 0.34180636600000014
0.207000000000033 0.35297173100000023
0.209250000000033 0.3451661339999994
0.211500000000033 0.34500900400000134
0.213750000000034 0.3460535639999982
0.216000000000034 0.34343057400000276
0.218250000000034 0.3520825779999974
0.220500000000035 0.3477751350000027
0.222750000000035 0.35153391899999775
0.225000000000036 0.35287513600000153
0.227250000000036 0.35753211000000107
0.229500000000036 0.3590560839999988
0.231750000000037 0.3517921149999985
0.234000000000037 0.3543739420000023
0.236250000000037 0.36002159699999936
0.238500000000038 0.36600121200000046
0.240750000000038 0.35668036699999917
0.243000000000038 0.36156982400000004
0.245250000000039 0.3559244690000014
0.247500000000039 0.3596265449999976
0.24975000000004 0.3657090740000015
0.25200000000004 0.36652723199999926
0.25425000000004 0.3666838739999996
0.256500000000041 0.3733994860000003
0.258750000000041 0.3668813929999999
0.261000000000041 0.3769709419999998
0.263250000000042 0.3719046420000005
0.265500000000042 0.371793653000001
0.267750000000042 0.37596348499999976
0.270000000000043 0.3738726739999976
0.272250000000043 0.37911997900000216
0.274500000000044 0.3825141080000023
0.276750000000044 0.3790706989999961
0.279000000000044 0.37528179200000267
0.281250000000045 0.383839033000001
0.283500000000045 0.38117869799999937
0.285750000000045 0.3864193669999949
0.288000000000046 0.39005167500000226
0.290250000000046 0.3904231500000037
0.292500000000046 0.39716579099999905
0.294750000000047 0.3913101419999947
0.297000000000047 0.3844680020000055
0.299250000000048 0.39014711699999793
0.301500000000048 0.4004382150000012
0.303750000000048 0.402232724000001
0.306000000000049 0.39744476599999956
0.308250000000049 0.4004323360000015
0.310500000000049 0.40460619599999603
0.31275000000005 0.40074079499999726
0.31500000000005 0.4045134020000063
0.31725000000005 0.4059805220000001
0.319500000000051 0.4057234549999933
0.321750000000051 0.4107375120000043
0.324000000000052 0.4108510160000023
0.326250000000052 0.41404334499999607
0.328500000000052 0.40655928800000396
0.330750000000053 0.4034247489999956
0.333000000000053 0.4172230679999984
0.335250000000053 0.4053263910000027
0.337500000000054 0.4117419589999969
0.339750000000054 0.4087544770000022
0.342000000000054 0.41069251000000406
0.344250000000055 0.41650886399999365
0.346500000000055 0.4092267300000003
0.348750000000056 0.4114296560000028
0.351000000000056 0.41164767200000085
0.353250000000056 0.42115033999999696
0.355500000000057 0.40988359600000024
0.357750000000057 0.41550442600000537
0.360000000000057 0.42143684199999853
0.362250000000058 0.4136046539999967
0.364500000000058 0.4175710900000027
0.366750000000058 0.4157178520000002
0.369000000000059 0.4123957639999958
0.371250000000059 0.41379982300000506
0.37350000000006 0.4166625109999984
0.37575000000006 0.4123989380000026
0.37800000000006 0.4137175380000002
0.380250000000061 0.41611236699999665
0.382500000000061 0.41136223699999874
0.384750000000061 0.4102057770000016
0.387000000000062 0.4107702109999991
0.389250000000062 0.4125807630000011
0.391500000000062 0.41132272400000147
0.393750000000063 0.4075344739999949
0.396000000000063 0.40588255800000184
0.398250000000063 0.41329092899999864
0.400500000000064 0.4021592779999992
0.402750000000064 0.4107042870000015
0.405000000000065 0.4108984440000043
0.407250000000065 0.4087099409999979
0.409500000000065 0.4133664180000025
0.411750000000066 0.40695019399999666
0.414000000000066 0.406761858000003
0.416250000000066 0.4088028579999943
0.418500000000067 0.4069228910000007
0.420750000000067 0.4069960280000018
0.423000000000067 0.4059899140000027
0.425250000000068 0.4059048419999982
0.427500000000068 0.41364228399999803
0.429750000000069 0.40776783800000516
0.432000000000069 0.4034774129999974
0.434250000000069 0.405486855999996
0.43650000000007 0.41138214700000475
0.43875000000007 0.4142714810000001
0.44100000000007 0.411130938999996
0.443250000000071 0.4007984110000038
0.445500000000071 0.4014841950000019
0.447750000000071 0.40258705600000155
0.450000000000072 0.40746413600000153
0.452250000000072 0.412869409999999
0.454500000000073 0.4078806579999963
0.456750000000073 0.4067777960000001
0.459000000000073 0.4094570949999934
0.461250000000074 0.4114322320000099
0.463500000000074 0.4358678199999986
0.465750000000074 0.4073321349999901
0.468000000000075 0.4102532220000086
0.470250000000075 0.4165617470000029
0.472500000000075 0.4163820979999997
0.474750000000076 0.4078767139999968
0.477000000000076 0.4149360549999983
0.479250000000077 0.4090299989999977
0.481500000000077 0.4165437480000094
0.483750000000077 0.4141483269999924
0.486000000000078 0.4126972800000033
0.488250000000078 0.40881495799999357
0.490500000000078 0.416739604
0.492750000000079 0.40877566100000706
0.495000000000079 0.417166911999999
0.497250000000079 0.4122926499999977
0.49950000000008 0.407744859999994
0.50175000000008 0.41964197200000797
0.50400000000008 0.41998371500000076
0.506250000000081 0.4151429599999972
0.508500000000081 0.4197270660000072
0.510750000000081 0.4155778389999938
0.513000000000082 0.4094240839999941
0.515250000000082 0.42309588199999837
0.517500000000082 0.4098225790000072
0.519750000000083 0.4193565199999938
0.522000000000083 0.4150079860000062
0.524250000000083 0.418193703
0.526500000000084 0.41954559900000277
0.528750000000084 0.41709208700000033
0.531000000000084 0.4145253249999996
0.533250000000084 0.4217538629999922
0.535500000000085 0.4172590400000047
0.537750000000085 0.42053427999999826
0.540000000000085 0.4213301420000022
0.542250000000086 0.4204763510000049
0.544500000000086 0.4151076769999946
0.546750000000086 0.4189321810000024
0.549000000000087 0.42198040799999603
0.551250000000087 0.41850385000000756
0.553500000000087 0.4178232609999952
0.555750000000088 0.4179134609999977
0.558000000000088 0.42310264099999984
0.560250000000088 0.4192612610000026
0.562500000000088 0.4179846239999989
0.564750000000089 0.4184195609999932
0.567000000000089 0.42446385100001294
0.569250000000089 0.4157589659999985
0.57150000000009 0.418748034999993
0.57375000000009 0.4222609549999987
0.57600000000009 0.4184319600000066
0.578250000000091 0.4228782899999999
0.580500000000091 0.42512071699999865
0.582750000000091 0.4149666809999957
0.585000000000092 0.4182871280000029
0.587250000000092 0.42759852599999704
0.589500000000092 0.4196814160000031
0.591750000000092 0.4178235319999999
0.594000000000093 0.4245393960000001
0.596250000000093 0.42245896299999686
0.598500000000093 0.428266813999997
0.600750000000094 0.4245548580000076
0.603000000000094 0.42259421599999314
0.605250000000094 0.424546540999998
0.607500000000095 0.42279181900001106
0.609750000000095 0.42543888099999094
0.612000000000095 0.42406795800000907
0.614250000000096 0.4241424180000024
0.616500000000096 0.4241920300000004
0.618750000000096 0.4300599009999928
0.621000000000096 0.4238957649999975
0.623250000000097 0.42614969199999564
0.625500000000097 0.42273873300000275
0.627750000000097 0.4212355840000015
0.630000000000098 0.4222153730000002
0.632250000000098 0.4282763749999958
0.634500000000098 0.42453130200000544
0.636750000000099 0.4265941170000076
0.639000000000099 0.4328088689999987
0.641250000000099 0.4280513429999928
0.6435000000001 0.42579336699999715
0.6457500000001 0.42815108300000304
0.6480000000001 0.43064036500000213
0.6502500000001 0.43314660800000127
0.652500000000101 0.43024538000000234
0.654750000000101 0.434048312999991
0.657000000000101 0.4309054720000063
0.659250000000102 0.43457262200000457
0.661500000000102 0.4316008879999913
0.663750000000102 0.4368549530000081
0.666000000000103 0.4283229299999931
0.668250000000103 0.4336625250000026
0.670500000000103 0.4347631170000028
0.672750000000104 0.43423104099998966
0.675000000000104 0.4343048790000097
0.677250000000104 0.43632108999999275
0.679500000000104 0.4345199170000029
0.681750000000105 0.43263680500000135
0.684000000000105 0.4379838269999965
0.686250000000105 0.43851239600000724
0.688500000000106 0.43764614599999163
0.690750000000106 0.44057014100000913
0.693000000000106 0.4388463779999938
0.695250000000107 0.4423641730000014
0.697500000000107 0.44353007700000546
0.699750000000107 0.4398899249999886
0.702000000000108 0.44018909300000075
0.704250000000108 0.4456322890000024
0.706500000000108 0.44526852300000996
0.708750000000108 0.4451857639999872
0.711000000000109 0.4462029600000079
0.713250000000109 0.4447097150000019
0.715500000000109 0.4479089359999904
0.71775000000011 0.44844384700000717
0.72000000000011 0.4452343560000003
0.72225000000011 0.4495538000000039
0.724500000000111 0.45823918399999286
0.726750000000111 0.4481336350000049
0.729000000000111 0.45348559599999305
0.731250000000112 0.4539333230000011
0.733500000000112 0.44974646900000437
0.735750000000112 0.45383899600000177
0.738000000000112 0.451853708999991
0.740250000000113 0.4609591330000029
0.742500000000113 0.45544157000000496
0.744750000000113 0.4599001389999984
0.747000000000114 0.45770259500000066
0.749250000000114 0.4593860690000042
0.751500000000114 0.45585900499999354
0.753750000000115 0.4603542859999976
0.756000000000115 0.46106909200000246
0.758250000000115 0.4569261089999941
0.760500000000116 0.4625452770000038
0.762750000000116 0.4654822110000083
0.765000000000116 0.4608112349999942
0.767250000000116 0.46134094800000014
0.769500000000117 0.46327381400000434
0.771750000000117 0.46809959399999457
0.774000000000117 0.4649411089999944
0.776250000000118 0.4657169770000138
0.778500000000118 0.46724025099999267
0.780750000000118 0.4724585069999989
0.783000000000119 0.4752478180000139
0.785250000000119 0.47022455399999785
0.787500000000119 0.47344970199998215
0.78975000000012 0.4710224739999944
0.79200000000012 0.47591775500001177
0.79425000000012 0.47598381299999915
0.79650000000012 0.48106258800001456
0.798750000000121 0.4715860379999981
0.801000000000121 0.48178105699997786
0.803250000000121 0.4773926240000037
0.805500000000122 0.48262970000001815
0.807750000000122 0.47854718099998195
0.810000000000122 0.48119246400000293
0.812250000000123 0.47663622600001077
0.814500000000123 0.4913100349999979
0.816750000000123 0.48530650199998604
0.819000000000124 0.47769990400001916
0.821250000000124 0.48519623299998216
0.823500000000124 0.4789826509999955
0.825750000000124 0.48033165300000746
0.828000000000125 0.4780566470000167
0.830250000000125 0.48396961199998145
0.832500000000125 0.47473090100001514
0.834750000000126 0.4866783969999915
0.837000000000126 0.48270619199999487
0.839250000000126 0.48228960000000143
0.841500000000127 0.48158177900000965
0.843750000000127 0.4913760370000091
0.846000000000127 0.48694511699997634
0.848250000000128 0.4816222670000059
0.850500000000128 0.4857569240000146
0.852750000000128 0.4873386019999941
0.855000000000128 0.48832707299999356
0.857250000000129 0.4859033790000069
0.859500000000129 0.4856121059999907
0.861750000000129 0.4907611060000079
0.86400000000013 0.48254438999998683
0.86625000000013 0.491331458000019
0.86850000000013 0.4848996419999878
0.870750000000131 0.48103864200001567
0.873000000000131 0.4814314919999845
0.875250000000131 0.4900413260000107
0.877500000000132 0.4918441220000034
0.879750000000132 0.4928209919999915
0.882000000000132 0.4859977170000036
0.884250000000132 0.486122464999994
0.886500000000133 0.48147941700000274
0.888750000000133 0.4903573149999829
0.891000000000133 0.49468505200002255
0.893250000000134 0.4933371409999836
0.895500000000134 0.48592182100000514
0.897750000000134 0.48671214399999485
0.900000000000135 0.48560911100000226
0.902250000000135 0.49072007000000895
0.904500000000135 0.4870440379999934
0.906750000000136 0.4923791870000116
0.909000000000136 0.49437159499998984
0.911250000000136 0.4850116439999965
0.913500000000136 0.4846511430000078
0.915750000000137 0.4879195999999979
0.918000000000137 0.4834023049999985
0.920250000000137 0.48958602100000803
0.922500000000138 0.489144624000005
0.924750000000138 0.4879552179999962
0.927000000000138 0.4943049149999865
0.929250000000139 0.48495972800000686
0.931500000000139 0.48551112799998464
0.933750000000139 0.4919417050000163
0.936000000000139 0.4883644580000066
0.93825000000014 0.48771456800000124
0.94050000000014 0.49070745899999224
0.94275000000014 0.4967043569999987
0.945000000000141 0.4884250620000046
0.947250000000141 0.48943173399999296
0.949500000000141 0.4862768689999939
0.951750000000142 0.4952762009999958
0.954000000000142 0.487197373000015
0.956250000000142 0.4948222600000065
0.958500000000143 0.4846535959999869
0.960750000000143 0.4844063120000044
0.963000000000143 0.4882956120000017
0.965250000000143 0.49571820799999955
0.967500000000144 0.4927068419999898
0.969750000000144 0.49234585000002085
0.972000000000144 0.49171749699999623
0.974250000000145 0.4881126919999872
0.976500000000145 0.494004958000005
0.978750000000145 0.48756375900001103
0.981000000000146 0.49185614499998564
0.983250000000146 0.4956780779999974
0.985500000000146 0.4988705970000069
0.987750000000147 0.4936361169999941
0.990000000000147 0.4998331250000092
0.992250000000147 0.4958913269999812
0.994500000000147 0.4890088530000014
0.996750000000148 0.4894529360000206
0.999000000000148 0.49541273500000216
1.00125000000015 0.49510941299999445
1.00350000000015 0.4921890819999817
1.00575000000015 0.49306571300002133
1.00800000000015 0.48633168899999646
1.01025000000015 0.4907549319999873
1.01250000000015 0.49085372600001165
1.01475000000015 0.49533269700000915
1.01700000000015 0.4946123679999914
1.01925000000015 0.49445936000000756
1.02150000000015 0.49592814099997895
1.02375000000015 0.4918251820000137
1.02600000000015 0.4943434049999951
1.02825000000015 0.4975822179999909
1.03050000000015 0.49095392700002094
1.03275000000015 0.49621617599999013
1.03500000000015 0.4965538820000006
1.03725000000015 0.505967620000007
1.03950000000015 0.49691138099998966
1.04175000000015 0.4898426830000062
1.04400000000015 0.49398837699999376
1.04625000000015 0.5002077849999864
1.04850000000015 0.5000528300000155
1.05075000000016 0.49814962100001026
1.05300000000016 0.49210280999997735
1.05525000000016 0.494924028000014
1.05750000000016 0.49402074799999696
1.05975000000016 0.50396130499999
1.06200000000016 0.5025680150000085
1.06425000000016 0.49963369700000726
1.06650000000016 0.5023025179999934
1.06875000000016 0.5036865950000049
1.07100000000016 0.501918494999984
1.07325000000016 0.5082594450000215
1.07550000000016 0.4986866699999837
1.07775000000016 0.5032380570000043
1.08000000000016 0.503299625000011
1.08225000000016 0.5029719829999806
1.08450000000016 0.5018141720000244
1.08675000000016 0.5081639219999943
1.08900000000016 0.5026065330000051
1.09125000000016 0.49895798999997965
1.09350000000016 0.5020228159999931
1.09575000000016 0.49997929600002067
1.09800000000016 0.5067178809999859
1.10025000000016 0.5043826739999986
1.10250000000016 0.508774982999995
1.10475000000016 0.5046888980000119
1.10700000000016 0.5011058919999982
1.10925000000016 0.5001476120000063
1.11150000000016 0.4997802599999943
1.11375000000016 0.4983406860000059
1.11600000000016 0.5055112709999889
1.11825000000016 0.5020925580000153
1.12050000000016 0.5073927969999943
1.12275000000017 0.5045259720000104
1.12500000000017 0.5003000939999822
1.12725000000017 0.5066657170000042
1.12950000000017 0.49812636699999757
1.13175000000017 0.505291408000005
1.13400000000017 0.5015047599999889
1.13625000000017 0.5071887029999971
1.13850000000017 0.49464747200002535
1.14075000000017 0.5050929279999821
1.14300000000017 0.4988458490000198
1.14525000000017 0.5026807409999776
1.14750000000017 0.4995020800000134
1.14975000000017 0.503752698999989
1.15200000000017 0.4981345140000144
1.15425000000017 0.5034613819999834
1.15650000000017 0.505843925000022
1.15875000000017 0.49875265799997237
1.16100000000017 0.49782874800001764
1.16325000000017 0.5010934629999895
1.16550000000017 0.5037181369999928
1.16775000000017 0.5031888670000058
1.17000000000017 0.5016288230000043
1.17225000000017 0.5018108730000108
1.17450000000017 0.5016546759999869
1.17675000000017 0.49552286400000867
1.17900000000017 0.5077011859999914
1.18125000000017 0.5013462000000004
1.18350000000017 0.4968141610000032
1.18575000000017 0.5061033069999894
1.18800000000017 0.49794997700001886
1.19025000000017 0.5046087380000017
1.19250000000017 0.5015338819999897
1.19475000000017 0.5046681549999903
1.19700000000018 0.5059967090000157
1.19925000000018 0.4975528599999848
1.20150000000018 0.505711553000026
1.20375000000018 0.5055043039999987
1.20600000000018 0.4923599289999743
1.20825000000018 0.4951445300000046
1.21050000000018 0.49105414699999983
1.21275000000018 0.5043574600000227
1.21500000000018 0.4956705499999998
1.21725000000018 0.4959797389999778
1.21950000000018 0.4966619180000009
1.22175000000018 0.4967672140000161
1.22400000000018 0.4955486259999873
1.22625000000018 0.49632158000000004
1.22850000000018 0.4949347149999994
1.23075000000018 0.48989570000000526
1.23300000000018 0.48959327700001154
1.23525000000018 0.4932194379999828
1.23750000000018 0.49038378299999863
1.23975000000018 0.5004801599999951
1.24200000000018 0.4933801370000026
1.24425000000018 0.49221445899999594
1.24650000000018 0.4935503690000189
1.24875000000018 0.4953488470000025
1.25100000000018 0.49245381000000066
1.25325000000018 0.4872472229999971
1.25550000000018 0.4977580739999894
1.25775000000018 0.4881933350000054
1.26000000000018 0.4913921719999905
1.26225000000018 0.48615311700001484
1.26450000000018 0.49180023700000675
1.26675000000018 0.4856373619999772
1.26900000000019 0.4920419759999959
1.27125000000019 0.4924906590000262
1.27350000000019 0.4848692469999776
1.27575000000019 0.48830022200002077
1.27800000000019 0.48813181399998484
1.28025000000019 0.4868630580000115
1.28250000000019 0.49143097399999647
1.28475000000019 0.48719319899998936
1.28700000000019 0.48249356900001317
1.28925000000019 0.4901089939999963
1.29150000000019 0.484635892
1.29375000000019 0.4909994759999847
1.29600000000019 0.486393124000017
1.29825000000019 0.48261522900000386
1.30050000000019 0.49316401299998347
1.30275000000019 0.4929351370000177
1.30500000000019 0.4890600450000022
1.30725000000019 0.48707636799997545
1.30950000000019 0.489420755000026
1.31175000000019 0.4893024429999855
1.31400000000019 0.49114081700000156
1.31625000000019 0.4821413820000089
1.31850000000019 0.4824803079999924
1.32075000000019 0.4856169990000012
1.32300000000019 0.489557168999994
1.32525000000019 0.4912023740000109
1.32750000000019 0.4836798119999912
1.32975000000019 0.4896441369999991
1.33200000000019 0.4888698629999908
1.33425000000019 0.4891626060000078
1.33650000000019 0.4880959060000123
1.33875000000019 0.4859108859999992
1.34100000000019 0.4906766809999965
1.3432500000002 0.4806098210000016
1.3455000000002 0.48912692799999036
1.3477500000002 0.4941865440000015
1.3500000000002 0.48670472200001313
1.3522500000002 0.48910054199998854
1.3545000000002 0.4873329559999888
1.3567500000002 0.4844297320000237
1.3590000000002 0.48234533099997634
1.3612500000002 0.4891078140000218
1.3635000000002 0.490346293999977
1.3657500000002 0.4782394940000074
1.3680000000002 0.48145914500003073
1.3702500000002 0.47998133199996573
1.3725000000002 0.4900751380000088
1.3747500000002 0.4791127330000222
1.3770000000002 0.48780535399998826
1.3792500000002 0.47882028599997284
1.3815000000002 0.4868576320000102
1.3837500000002 0.48335800900002823
1.3860000000002 0.4859724730000039
1.3882500000002 0.4873025879999773
1.3905000000002 0.4765548089999925
1.3927500000002 0.48390784600002235
1.3950000000002 0.48402300199995807
1.3972500000002 0.4746377640000219
1.3995000000002 0.4771217680000177
1.4017500000002 0.4806595939999738
1.4040000000002 0.4743422280000118
1.4062500000002 0.48216011800002434
1.4085000000002 0.48274171199994953
1.4107500000002 0.4739089250000461
1.4130000000002 0.4823020039999619
1.41525000000021 0.479143506000014
1.41750000000021 0.48100209000000405
1.41975000000021 0.4784276280000199
1.42200000000021 0.47825704199999564
1.42425000000021 0.4759904989999768
1.42650000000021 0.4808343629999854
1.42875000000021 0.4782644800000071
1.43100000000021 0.47964358500001936
1.43325000000021 0.47571180799997137
1.43550000000021 0.4739604070000496
1.43775000000021 0.48045512499999177
1.44000000000021 0.4830843809999692
1.44225000000021 0.4778646990000084
1.44450000000021 0.47097567800000206
1.44675000000021 0.4736662789999855
1.44900000000021 0.47639055600001257
1.45125000000021 0.47845366299998204
1.45350000000021 0.4751907570000071
1.45575000000021 0.4775017860000048
1.45800000000021 0.47662709100001166
1.46025000000021 0.48097300599999926
1.46250000000021 0.4758783839999978
1.46475000000021 0.47685103300000264
1.46700000000021 0.4771527689999857
1.46925000000021 0.47253572400001076
1.47150000000021 0.47974645800002236
1.47375000000021 0.47851828999995405
1.47600000000021 0.4740097700000092
1.47825000000021 0.4768840170000317
1.48050000000021 0.4753821099999982
1.48275000000021 0.475146092999978
1.48500000000021 0.47970533500000556
1.48725000000021 0.4803131660000304
1.48950000000022 0.4783893999999691
1.49175000000022 0.47783475699998235
1.49400000000022 0.47645870700000614
1.49625000000022 0.47666183300003695
1.49850000000022 0.47620672799996555
1.50075000000022 0.47886211000002277
1.50300000000022 0.4760370779999903
1.50525000000022 0.476760081000009
1.50750000000022 0.4777617830000054
1.50975000000022 0.47700873999997384
1.51200000000022 0.4743551850000358
1.51425000000022 0.48238429199994926
1.51650000000022 0.47589274300003126
1.51875000000022 0.47386958599997797
1.52100000000022 0.4765876570000387
1.52325000000022 0.476229074999992
1.52550000000022 0.4785222099999942
1.52775000000022 0.4736413609999772
1.53000000000022 0.48198324500003764
1.53225000000022 0.47530948299998954
1.53450000000022 0.4742071769999825
1.53675000000022 0.4748021849999873
1.53900000000022 0.476983649000033
1.54125000000022 0.47743656099999043
1.54350000000022 0.47636954400002196
1.54575000000022 0.47886682600000086
1.54800000000022 0.47853823799999873
1.55025000000022 0.4763488659999666
1.55250000000022 0.4779585179999799
1.55475000000022 0.4802184880000482
1.55700000000022 0.47131386899997096
1.55925000000022 0.47358453300000747
1.56150000000023 0.4756739169999946
1.56375000000023 0.4725545929999839
1.56600000000023 0.47418369900003654
1.56825000000023 0.4768957459999683
1.57050000000023 0.47811814600004254
1.57275000000023 0.47469908899995517
1.57500000000023 0.4737558530000001
1.57725000000023 0.4699910589999945
1.57950000000023 0.4752746930000171
1.58175000000023 0.476670146999993
1.58400000000023 0.47190388400002803
1.58625000000023 0.4780933669999854
1.58850000000023 0.4739342749999764
1.59075000000023 0.470659840000053
1.59300000000023 0.4761847169999669
1.59525000000023 0.47301760900001
1.59750000000023 0.4777011570000127
1.59975000000023 0.47490919799997755
1.60200000000023 0.47234049500002584
1.60425000000023 0.4722391249999873
1.60650000000023 0.47418794800000796
1.60875000000023 0.4783898279999903
1.61100000000023 0.4742763529999934
1.61325000000023 0.46975630299999693
1.61550000000023 0.46516963099998065
1.61775000000023 0.4692040590000488
1.62000000000023 0.47098510399996485
1.62225000000023 0.4691499450000265
1.62450000000023 0.4695270679999908
1.62675000000023 0.470542499999965
1.62900000000023 0.4665414520000013
1.63125000000023 0.474191334000011
1.63350000000023 0.47178654900000083
1.63575000000024 0.4744340100000386
1.63800000000024 0.4701956299999779
1.64025000000024 0.4720067079999808
1.64250000000024 0.46835077100001854
1.64475000000024 0.4720427849999851
1.64700000000024 0.4772989109999912
1.64925000000024 0.47251452800003335
1.65150000000024 0.4715743849999967
1.65375000000024 0.47085879200000136
1.65600000000024 0.4675999069999648
1.65825000000024 0.470124396000017
1.66050000000024 0.4702297769999859
1.66275000000024 0.47634155800000144
1.66500000000024 0.4680636639999989
1.66725000000024 0.4705504710000241
1.66950000000024 0.4696353240000235
1.67175000000024 0.47520494699995197
1.67400000000024 0.47906949500003293
1.67625000000024 0.47307138799999393
1.67850000000024 0.4719546729999706
1.68075000000024 0.467929813000012
1.68300000000024 0.47009263900002907
1.68525000000024 0.4698357709999641
1.68750000000024 0.46926133600004505
1.68975000000024 0.4738109150000014
1.69200000000024 0.46663749900000084
1.69425000000024 0.47320293299998184
1.69650000000024 0.4656431739999789
1.69875000000024 0.46379445500002703
1.70100000000024 0.47794539699998495
1.70325000000024 0.4689565020000259
1.70550000000024 0.4688029089999759
1.70775000000025 0.4733812200000216
1.71000000000025 0.4720712919999528
1.71225000000025 0.4774349830000233
1.71450000000025 0.4680057830000237
1.71675000000025 0.4693399290000002
1.71900000000025 0.4642469119999646
1.72125000000025 0.46757463699998425
1.72350000000025 0.47153166100002863
1.72575000000025 0.4706761929999743
1.72800000000025 0.47774694600002476
1.73025000000025 0.4653782299999989
1.73250000000025 0.4682550129999754
1.73475000000025 0.47070806900001116
1.73700000000025 0.4734790500000372
1.73925000000025 0.470786094999994
1.74150000000025 0.47372203800000534
1.74375000000025 0.46632429699997147
1.74600000000025 0.46900436200002105
1.74825000000025 0.4698933359999842
1.75050000000025 0.4708575230000065
1.75275000000025 0.4670376999999917
1.75500000000025 0.4686521460000108
1.75725000000025 0.46570290400001113
1.75950000000025 0.46591573599999947
1.76175000000025 0.46500437399998873
1.76400000000025 0.4681760299999951
1.76625000000025 0.4680047730000183
1.76850000000025 0.4719354229999908
1.77075000000025 0.46926224899999625
1.77300000000025 0.46337653500000897
1.77525000000025 0.4651385259999756
1.77750000000025 0.4696737919999805
1.77975000000025 0.47326117100004694
1.78200000000026 0.46678627299996833
1.78425000000026 0.4667143469999928
1.78650000000026 0.46198021700001846
1.78875000000026 0.46597688200000675
1.79100000000026 0.4662442380000016
1.79325000000026 0.46312022799997976
1.79550000000026 0.4671139310000285
1.79775000000026 0.4687610139999947
1.80000000000026 0.4671291650000171
1.80225000000026 0.46560680899995077
1.80450000000026 0.46683472800003756
1.80675000000026 0.46526062099997034
1.80900000000026 0.46481909499999574
1.81125000000026 0.4676860989999909
1.81350000000026 0.46810126000002583
1.81575000000026 0.46847819399999935
1.81800000000026 0.46064715199997863
1.82025000000026 0.46559160399999655
1.82250000000026 0.46436669900003835
1.82475000000026 0.46481220999999096
1.82700000000026 0.4660412189999761
1.82925000000026 0.46757744600000706
1.83150000000026 0.4603701610000144
1.83375000000026 0.4691116930000021
1.83600000000026 0.470010727999977
1.83825000000026 0.4647189440000261
1.84050000000026 0.46504575500000556
1.84275000000026 0.45973163200000045
1.84500000000026 0.46373817299996745
1.84725000000026 0.4632985119999944
1.84950000000026 0.46286248300003763
1.85175000000026 0.45805178099999466
1.85400000000026 0.4606695669999681
1.85625000000027 0.4622170040000242
1.85850000000027 0.46442061200002627
1.86075000000027 0.46637140599995064
1.86300000000027 0.46560527300005106
1.86525000000027 0.4656785819999527
1.86750000000027 0.46195609200003673
1.86975000000027 0.4642301779999798
1.87200000000027 0.4654933780000192
1.87425000000027 0.4648196609999786
1.87650000000027 0.45893085599999495
1.87875000000027 0.4644738310000207
1.88100000000027 0.4661462400000005
1.88325000000027 0.4588786219999861
1.88550000000027 0.4675931670000182
1.88775000000027 0.4685345139999981
1.89000000000027 0.46125273100000186
1.89225000000027 0.4643062559999862
1.89450000000027 0.46249039899998934
1.89675000000027 0.4567623650000314
1.89900000000027 0.45758840199999895
1.90125000000027 0.46143602699999064
1.90350000000027 0.45788218500001676
1.90575000000027 0.46088241100000005
1.90800000000027 0.4609255049999774
1.91025000000027 0.4637233810000225
1.91250000000027 0.46190828999999667
1.91475000000027 0.46207756699999436
1.91700000000027 0.46481215899996187
1.91925000000027 0.4612727580000069
1.92150000000027 0.4627970619999928
1.92375000000027 0.46371807299999546
1.92600000000027 0.46235791400005155
1.92825000000028 0.45731143299997257
1.93050000000028 0.46368361800000457
1.93275000000028 0.4702590100000066
1.93500000000028 0.4736531140000011
1.93725000000028 0.4608662769999796
1.93950000000028 0.460572027000012
1.94175000000028 0.463205414000015
1.94400000000028 0.46229257099997767
1.94625000000028 0.4648347309999963
1.94850000000028 0.46436051500000985
1.95075000000028 0.46265966400000025
1.95300000000028 0.45989331300000913
1.95525000000028 0.4586093119999646
1.95750000000028 0.4641035690000308
1.95975000000028 0.4613032080000039
1.96200000000028 0.4579236189999847
1.96425000000028 0.4624036390000015
1.96650000000028 0.46388891399999466
1.96875000000028 0.46065822100001697
1.97100000000028 0.45417044999999234
1.97325000000028 0.457633057999999
1.97550000000028 0.45740130899997666
1.97775000000028 0.45898382600000787
1.98000000000028 0.45938715200003344
1.98225000000028 0.459354229999974
1.98450000000028 0.4589756380000267
1.98675000000028 0.45594262099996286
1.98900000000028 0.4549240759999975
1.99125000000028 0.4568279720000419
1.99350000000028 0.4591681699999981
1.99575000000028 0.4563918220000005
1.99800000000028 0.457173417999968
2.00025000000028 0.4566949200000181
2.00250000000029 0.45985181399998964
2.00475000000029 0.4645675790000041
2.00700000000029 0.46002852499998426
2.00925000000029 0.4636040679999951
2.01150000000029 0.4593902600000206
2.01375000000029 0.460306404999983
2.01600000000029 0.4612645999999927
2.01825000000029 0.45521412600004396
2.02050000000029 0.45262434599999324
2.02275000000029 0.460654409999961
2.02500000000029 0.45877556700003197
2.02725000000029 0.4538316129999771
2.02950000000029 0.4584515660000079
2.03175000000029 0.4560008519999883
2.03400000000029 0.4581821660000287
2.03625000000029 0.45788837300000296
2.03850000000029 0.45999332200000254
2.04075000000029 0.45472624199999245
2.0430000000003 0.463025201999983
2.0452500000003 0.46343041900001936
2.0475000000003 0.4578085449999776
2.0497500000003 0.45399060900001587
2.0520000000003 0.4578259909999929
2.0542500000003 0.46157993100001704
2.0565000000003 0.4633998699999893
2.0587500000003 0.4592149430000063
2.0610000000003 0.4571663109999804
2.0632500000003 0.45918994100003374
2.0655000000003 0.456006216999981
2.0677500000003 0.4559498529999928
2.0700000000003 0.45638279899998224
2.0722500000003 0.46351168400002507
2.0745000000003 0.45508218800000577
2.0767500000003 0.4570913879999807
2.0790000000003 0.46760975900002677
2.0812500000003 0.4614709800000014
2.0835000000003 0.45631600999996635
2.08575000000031 0.46040377100001706
2.08800000000031 0.4641072420000114
2.09025000000031 0.4662508979999984
2.09250000000031 0.46751398899999685
2.09475000000031 0.45906209700001455
2.09700000000031 0.4683702769999627
2.09925000000031 0.46896542900003624
2.10150000000031 0.45808050199997297
2.10375000000031 0.46379595600001267
2.10600000000031 0.4614444509999771
2.10825000000031 0.458221199000036
2.11050000000031 0.4593725969999696
2.11275000000031 0.4563963560000275
2.11500000000031 0.4592390639999735
2.11725000000031 0.4684836179999934
2.11950000000031 0.4634939790000203
2.12175000000031 0.46336003699997264
2.12400000000031 0.4531935790000148
2.12625000000031 0.4605295240000373
2.12850000000032 0.4616827399999579
2.13075000000032 0.45882312300000194
2.13300000000032 0.4624769630000287
2.13525000000032 0.4614421859999993
2.13750000000032 0.4578165329999706
2.13975000000032 0.4568122900000162
2.14200000000032 0.4629762220000089
2.14425000000032 0.46514344499996696
2.14650000000032 0.46892090300002565
2.14875000000032 0.4625203790000114
2.15100000000032 0.4629022729999974
2.15325000000032 0.4607998999999836
2.15550000000032 0.4641108929999973
2.15775000000032 0.46091738900003065
2.16000000000032 0.4618966709999768
2.16225000000032 0.46749372400000766
2.16450000000032 0.46596721700001353
2.16675000000032 0.463151804000006
2.16900000000032 0.46395772599998963
2.17125000000033 0.46403305100000125
2.17350000000033 0.46520874300000514
2.17575000000033 0.4639035120000017
2.17800000000033 0.46044109999996863
2.18025000000033 0.4644703690000256
2.18250000000033 0.4592986490000044
2.18475000000033 0.46404907899994896
2.18700000000033 0.4650203099999999
2.18925000000033 0.4585634940000318
2.19150000000033 0.46971980099999655
2.19375000000033 0.46461004100001446
2.19600000000033 0.4630071130000033
2.19825000000033 0.4639246449999632
2.20050000000033 0.4639639640000155
2.20275000000033 0.4625540590000128
2.20500000000033 0.4651120629999923
2.20725000000033 0.47233732899996994
2.20950000000033 0.46662385600001244
2.21175000000033 0.4763877510000043
2.21400000000034 0.46858649800003604
2.21625000000034 0.46926225899994733
2.21850000000034 0.46758102200004714
2.22075000000034 0.46396895399999494
2.22300000000034 0.47140604800000574
2.22525000000034 0.4660509689999799
2.22750000000034 0.4798965670000257
2.22975000000034 0.46011133499996504
2.23200000000034 0.46839776799998845
2.23425000000034 0.46944703799999843
2.23650000000034 0.47641556100001026
2.23875000000034 0.46641664100002345
2.24100000000034 0.46840755400000944
2.24325000000034 0.4647484459999873
2.24550000000034 0.47017505799999526
2.24775000000034 0.46745018500001834
2.25000000000034 0.46296056299996735
2.25225000000034 0.4670845589999999
2.25450000000034 0.4720664779999879
2.25675000000035 0.4694892220000497
2.25900000000035 0.47299764899997854
2.26125000000035 0.4747802250000177
2.26350000000035 0.47468079399999397
2.26575000000035 0.46980777199996737
2.26800000000035 0.476670759000001
2.27025000000035 0.47411555200000066
2.27250000000035 0.4717714729999898
2.27475000000035 0.48032852100004675
2.27700000000035 0.46963753899996163
2.27925000000035 0.47533876099998906
2.28150000000035 0.47583048000001327
2.28375000000035 0.47339581900001804
2.28600000000035 0.4709870990000127
2.28825000000035 0.47877696500000866
2.29050000000035 0.4791174409999712
2.29275000000035 0.47448102700002437
2.29500000000035 0.4787912799999958
2.29725000000035 0.47491613199997573
2.29950000000036 0.47001621800001203
2.30175000000036 0.4751231399999938
2.30400000000036 0.47072016599997824
2.30625000000036 0.47471014900003183
2.30850000000036 0.4685908949999771
2.31075000000036 0.47136526700001014
2.31300000000036 0.47650063899999395
2.31525000000036 0.4677325499999938
2.31750000000036 0.4727581160000227
2.31975000000036 0.4743402699999706
2.32200000000036 0.466431200000045
2.32425000000036 0.47292715999998336
2.32650000000036 0.4763865269999883
2.32875000000036 0.4767375060000063
2.33100000000036 0.478668416000005
2.33325000000036 0.4738591230000111
2.33550000000036 0.47030337099999997
2.33775000000036 0.4754764029999592
2.34000000000036 0.48165565400000787
2.34225000000037 0.4736896770000385
2.34450000000037 0.4817191809999599
2.34675000000037 0.47593001699999604
2.34900000000037 0.48366582600004904
2.35125000000037 0.47954895099996975
2.35350000000037 0.48470162400002437
2.35575000000037 0.48533455199998343
2.35800000000037 0.4734286120000206
2.36025000000037 0.48096910399999615
2.36250000000037 0.4809568289999788
2.36475000000037 0.48443777300002466
2.36700000000037 0.4905789489999961
2.36925000000037 0.483121280999967
2.37150000000037 0.46624279500002785
2.37375000000037 0.48042266199996675
2.37600000000037 0.4837532290000013
2.37825000000037 0.475133679999999
2.38050000000037 0.47845775199999707
2.38275000000037 0.48411284000002297
2.38500000000038 0.4711531450000166
2.38725000000038 0.4742378889999941
2.38950000000038 0.48311950999999453
2.39175000000038 0.48509470300001567
2.39400000000038 0.4836667870000042
2.39625000000038 0.4824313469999879
2.39850000000038 0.4840608549999956
2.40075000000038 0.49142952900001546
2.40300000000038 0.48396622699999625
2.40525000000038 0.4834355129999608
2.40750000000038 0.4800583329999881
2.40975000000038 0.48337853800001085
2.41200000000038 0.4880166540000346
2.41425000000038 0.48726336400000037
2.41650000000038 0.48450669900000776
2.41875000000038 0.48273827499997424
2.42100000000038 0.4864308819999792
2.42325000000038 0.48513785100004725
2.42550000000039 0.4743291589999785
2.42775000000039 0.478152754000007
2.43000000000039 0.4820047649999992
2.43225000000039 0.49076830399997107
2.43450000000039 0.48166120799999135
2.43675000000039 0.4774740520000478
2.43900000000039 0.4817993429999774
2.44125000000039 0.48836850499998263
2.44350000000039 0.48052806200001896
2.44575000000039 0.4888003670000103
2.44800000000039 0.48147674899996673
2.45025000000039 0.4870721890000027
2.45250000000039 0.4776278740000066
2.45475000000039 0.4793056999999976
2.45700000000039 0.482013663000032
2.45925000000039 0.48746894399999974
2.46150000000039 0.48392259499996726
2.46375000000039 0.47833129299999655
2.46600000000039 0.486342116000003
2.4682500000004 0.48853305800003
2.4705000000004 0.4778022709999732
2.4727500000004 0.48394729699998607
2.4750000000004 0.48140791200000876
2.4772500000004 0.493524390999994
2.4795000000004 0.48189625800000613
2.4817500000004 0.48052551600000015
2.4840000000004 0.4782866420000005
2.4862500000004 0.48181753400001526
2.4885000000004 0.4795176540000057
2.4907500000004 0.4918479549999688
2.4930000000004 0.48749354200003836
2.4952500000004 0.4876576959999852
2.4975000000004 0.4722093940000036


==> Images/Results/sourcebeam_timesteptimes_ref_pmm80.txt <==
t steptime
0.0 0.07790423799999999
0.00225000000000035 0.08454818
0.0045000000000007 0.09079949500000001
0.00675000000000106 0.09904720500000003
0.00900000000000141 0.10577273199999998
0.0112500000000018 0.11118785799999997
0.0135000000000021 0.119563749
0.0157500000000025 0.12338074399999999
0.0180000000000028 0.13117081900000005
0.0202500000000032 0.13120043999999997
0.0225000000000035 0.14157260299999996
0.0247500000000039 0.145477254
0.0270000000000042 0.15152916700000008
0.0292500000000046 0.15498081099999994
0.0315000000000049 0.1607753810000001
0.0337500000000053 0.17033579100000007
0.0360000000000056 0.1727584529999997
0.038250000000006 0.1811138050000003
0.0405000000000063 0.18533146499999997
0.0427500000000067 0.18702259900000007
0.045000000000007 0.18921148
0.0472500000000074 0.19480433900000005
0.0495000000000077 0.2011225289999996
0.0517500000000081 0.20860849800000025
0.0540000000000084 0.21203015800000014
0.0562500000000088 0.21797129499999945
0.0585000000000091 0.2168486310000004
0.0607500000000095 0.22256345400000033
0.0630000000000098 0.2230771229999995
0.0652500000000102 0.23239594799999974
0.0675000000000105 0.25584624500000075
0.0697500000000109 0.24106670900000005
0.0720000000000112 0.24170921699999948
0.0742500000000116 0.24324658500000051
0.0765000000000119 0.2486391329999993
0.0787500000000123 0.26049808500000005
0.0810000000000126 0.25318575899999995
0.083250000000013 0.25640328199999995
0.0855000000000133 0.26539457100000075
0.0877500000000137 0.26661393999999916
0.090000000000014 0.26604482300000054
0.0922500000000143 0.2729508300000001
0.0945000000000147 0.27510576799999953
0.096750000000015 0.28545339200000086
0.0990000000000154 0.28305203799999923
0.101250000000016 0.2922813719999997
0.103500000000016 0.29443939799999974
0.105750000000016 0.29443935300000135
0.108000000000017 0.30444062800000005
0.110250000000017 0.3034770389999988
0.112500000000017 0.3136122280000002
0.114750000000018 0.31885778900000084
0.117000000000018 0.3152646790000002
0.119250000000019 0.31919970499999906
0.121500000000019 0.32539451400000097
0.123750000000019 0.3239673749999987
0.12600000000002 0.3324429870000003
0.12825000000002 0.3417634060000001
0.13050000000002 0.3302700709999993
0.132750000000021 0.3363607490000007
0.135000000000021 0.3385314000000008
0.137250000000021 0.337229730999999
0.139500000000022 0.33509985500000106
0.141750000000022 0.33901152099999976
0.144000000000022 0.34160332599999954
0.146250000000023 0.3537069370000001
0.148500000000023 0.34621965300000035
0.150750000000024 0.35443182700000087
0.153000000000024 0.356543177999999
0.155250000000024 0.35929553200000086
0.157500000000025 0.3566948649999979
0.159750000000025 0.35828702899999954
0.162000000000025 0.36429054800000316
0.164250000000026 0.36028105099999763
0.166500000000026 0.3654239550000007
0.168750000000026 0.36552648199999993
0.171000000000027 0.3696374409999983
0.173250000000027 0.3728003580000028
0.175500000000028 0.3761118830000001
0.177750000000028 0.37791908699999865
0.180000000000028 0.3842433149999991
0.182250000000029 0.3776358490000007
0.184500000000029 0.37574910200000033
0.186750000000029 0.3840133819999991
0.18900000000003 0.3867276309999994
0.19125000000003 0.4190897000000007
0.19350000000003 0.3832134240000009
0.195750000000031 0.3883040169999994
0.198000000000031 0.3903756019999989
0.200250000000032 0.3921809240000016
0.202500000000032 0.39717017699999957
0.204750000000032 0.39542592300000123
0.207000000000033 0.39773602100000005
0.209250000000033 0.4007037390000008
0.211500000000033 0.3984605229999971
0.213750000000034 0.40142267900000306
0.216000000000034 0.4025851869999997
0.218250000000034 0.40275845699999735
0.220500000000035 0.405104025
0.222750000000035 0.40351963300000193
0.225000000000036 0.41487035000000105
0.227250000000036 0.4114087859999991
0.229500000000036 0.4148368179999977
0.231750000000037 0.41545958200000044
0.234000000000037 0.4131531840000022
0.236250000000037 0.41279965999999746
0.238500000000038 0.41655787800000255
0.240750000000038 0.4205766579999981
0.243000000000038 0.42273471200000046
0.245250000000039 0.4209523809999993
0.247500000000039 0.42692150900000314
0.24975000000004 0.42543244899999877
0.25200000000004 0.4271928040000006
0.25425000000004 0.42998145899999685
0.256500000000041 0.42907382599999977
0.258750000000041 0.4326599030000011
0.261000000000041 0.43018236700000045
0.263250000000042 0.4328882209999989
0.265500000000042 0.43126716999999815
0.267750000000042 0.4339888520000059
0.270000000000043 0.4309931449999951
0.272250000000043 0.4421869350000023
0.274500000000044 0.43012033299999786
0.276750000000044 0.43910037000000557
0.279000000000044 0.4439135789999966
0.281250000000045 0.44946558499999867
0.283500000000045 0.44707293200000464
0.285750000000045 0.44092063999999453
0.288000000000046 0.44981700700000005
0.290250000000046 0.45236899100000016
0.292500000000046 0.4514247279999992
0.294750000000047 0.46840341700000465
0.297000000000047 0.45449585800000136
0.299250000000048 0.4563407459999951
0.301500000000048 0.46386837400000047
0.303750000000048 0.4569888070000019
0.306000000000049 0.4544136919999957
0.308250000000049 0.4555812200000062
0.310500000000049 0.4680739470000006
0.31275000000005 0.466826944999994
0.31500000000005 0.46368302400000516
0.31725000000005 0.4659359039999984
0.319500000000051 0.4732693999999995
0.321750000000051 0.4616374220000026
0.324000000000052 0.47237628199999904
0.326250000000052 0.4649251009999986
0.328500000000052 0.4718711610000028
0.330750000000053 0.46480947999999955
0.333000000000053 0.46409323999999685
0.335250000000053 0.4727733739999991
0.337500000000054 0.47133105700000044
0.339750000000054 0.47181296000000117
0.342000000000054 0.4732297090000017
0.344250000000055 0.46685941199999803
0.346500000000055 0.4745979149999968
0.348750000000056 0.47248265600000394
0.351000000000056 0.4797323919999954
0.353250000000056 0.48389855600000686
0.355500000000057 0.5083489759999935
0.357750000000057 0.4751049500000022
0.360000000000057 0.48421289200000217
0.362250000000058 0.4763004949999967
0.364500000000058 0.4801644460000034
0.366750000000058 0.47273683099999886
0.369000000000059 0.48078649299999654
0.371250000000059 0.4747446230000065
0.37350000000006 0.4828787599999984
0.37575000000006 0.46993191199999984
0.37800000000006 0.4871447290000006
0.380250000000061 0.47409654499999476
0.382500000000061 0.4702922690000051
0.384750000000061 0.47095128799999486
0.387000000000062 0.4793387800000062
0.389250000000062 0.4756845989999974
0.391500000000062 0.4824558010000004
0.393750000000063 0.47077454899999793
0.396000000000063 0.4727131060000005
0.398250000000063 0.4770647490000002
0.400500000000064 0.47021421600000224
0.402750000000064 0.46689341500000126
0.405000000000065 0.47108893099999705
0.407250000000065 0.46856258299999354
0.409500000000065 0.46797018800000956
0.411750000000066 0.5034696310000015
0.414000000000066 0.46707724099999837
0.416250000000066 0.4752255109999908
0.418500000000067 0.4688389790000116
0.420750000000067 0.4759928860000002
0.423000000000067 0.47269936099999654
0.425250000000068 0.46913176399999656
0.427500000000068 0.47603371900000013
0.429750000000069 0.4692011009999959
0.432000000000069 0.47146189700001173
0.434250000000069 0.47111424899999577
0.43650000000007 0.47018299599999125
0.43875000000007 0.46846308300000317
0.44100000000007 0.47098251399999924
0.443250000000071 0.47167077100000654
0.445500000000071 0.47122439599999666
0.447750000000071 0.4766116589999996
0.450000000000072 0.47349301900000285
0.452250000000072 0.47986235300000146
0.454500000000073 0.47044270600000004
0.456750000000073 0.47683717900000033
0.459000000000073 0.47490446999999847
0.461250000000074 0.474759186
0.463500000000074 0.47978988999999217
0.465750000000074 0.47538297400001284
0.468000000000075 0.4789845119999967
0.470250000000075 0.4750013249999938
0.472500000000075 0.4780386799999974
0.474750000000076 0.47678119500000093
0.477000000000076 0.4788583810000091
0.479250000000077 0.48934302099999627
0.481500000000077 0.48182041399999775
0.483750000000077 0.48325149500000464
0.486000000000078 0.4742914950000028
0.488250000000078 0.47738480399999617
0.490500000000078 0.4731293480000005
0.492750000000079 0.4759955079999969
0.495000000000079 0.4814745959999982
0.497250000000079 0.4761611499999958
0.49950000000008 0.47219021000000794
0.50175000000008 0.47679486900000256
0.50400000000008 0.47678060799999855
0.506250000000081 0.47411731500000087
0.508500000000081 0.4801313609999909
0.510750000000081 0.47641916000000606
0.513000000000082 0.4769590890000046
0.515250000000082 0.48420422199998825
0.517500000000082 0.4783326140000099
0.519750000000083 0.4867917699999964
0.522000000000083 0.48042348399999923
0.524250000000083 0.47639648099999476
0.526500000000084 0.48081979100000183
0.528750000000084 0.48249301200000616
0.531000000000084 0.4755143799999928
0.533250000000084 0.4768930609999984
0.535500000000085 0.47890937500000064
0.537750000000085 0.481279695000012
0.540000000000085 0.4771598899999958
0.542250000000086 0.47937512500000423
0.544500000000086 0.4782369509999995
0.546750000000086 0.47848018599999875
0.549000000000087 0.4871800349999944
0.551250000000087 0.4819859830000013
0.553500000000087 0.4853194490000021
0.555750000000088 0.47919930899999486
0.558000000000088 0.4840067920000024
0.560250000000088 0.4781001399999951
0.562500000000088 0.4782557980000064
0.564750000000089 0.47714421599999923
0.567000000000089 0.48393888600000423
0.569250000000089 0.48023883899999475
0.57150000000009 0.47925960499999576
0.57375000000009 0.5290358330000089
0.57600000000009 0.4826764019999956
0.578250000000091 0.48277329600000485
0.580500000000091 0.4831518339999974
0.582750000000091 0.48965551999999946
0.585000000000092 0.4842629729999999
0.587250000000092 0.48216492000000244
0.589500000000092 0.4852499989999899
0.591750000000092 0.4836610940000128
0.594000000000093 0.4826297199999914
0.596250000000093 0.48482481100000996
0.598500000000093 0.48466073399998777
0.600750000000094 0.488201733000011
0.603000000000094 0.4861580580000009
0.605250000000094 0.4921381879999984
0.607500000000095 0.4871734039999893
0.609750000000095 0.487150069000009
0.612000000000095 0.4877164189999945
0.614250000000096 0.48711676599999976
0.616500000000096 0.4907373070000034
0.618750000000096 0.49298506399999553
0.621000000000096 0.49102132000000154
0.623250000000097 0.48989691399999913
0.625500000000097 0.49063731799999744
0.627750000000097 0.49126740600000574
0.630000000000098 0.49271284699999285
0.632250000000098 0.4932933750000075
0.634500000000098 0.49176535700000557
0.636750000000099 0.49199338799999737
0.639000000000099 0.49331449899999313
0.641250000000099 0.4947565749999967
0.6435000000001 0.4920853770000093
0.6457500000001 0.4965391930000038
0.6480000000001 0.4972586269999937
0.6502500000001 0.49515093499999807
0.652500000000101 0.49740415000000837
0.654750000000101 0.5030665089999928
0.657000000000101 0.5008326229999938
0.659250000000102 0.4958334790000123
0.661500000000102 0.497028420999996
0.663750000000102 0.4957809969999971
0.666000000000103 0.5024494870000069
0.668250000000103 0.49972095900000113
0.670500000000103 0.5093782849999968
0.672750000000104 0.4992394969999907
0.675000000000104 0.5005853669999993
0.677250000000104 0.5025287580000111
0.679500000000104 0.5036590939999996
0.681750000000105 0.5048037649999912
0.684000000000105 0.5023008550000014
0.686250000000105 0.503792634000007
0.688500000000106 0.5043131239999923
0.690750000000106 0.503498594000007
0.693000000000106 0.5064961739999916
0.695250000000107 0.5087839650000063
0.697500000000107 0.5081353839999849
0.699750000000107 0.5056141130000071
0.702000000000108 0.5096622650000029
0.704250000000108 0.5099795909999898
0.706500000000108 0.5104327560000002
0.708750000000108 0.512815728000021
0.711000000000109 0.5120412039999849
0.713250000000109 0.5167173400000138
0.715500000000109 0.5152764529999843
0.71775000000011 0.516099440000005
0.72000000000011 0.5120956949999993
0.72225000000011 0.5188505659999976
0.724500000000111 0.5178810660000011
0.726750000000111 0.5156731560000196
0.729000000000111 0.5166511999999841
0.731250000000112 0.521307347000004
0.733500000000112 0.5211113949999913
0.735750000000112 0.5228019320000215
0.738000000000112 0.5235290329999884
0.740250000000113 0.5246766109999896
0.742500000000113 0.5278962060000083
0.744750000000113 0.5247065940000084
0.747000000000114 0.5298422059999837
0.749250000000114 0.5275767360000145
0.751500000000114 0.5240565849999825
0.753750000000115 0.5290951240000084
0.756000000000115 0.5285353419999979
0.758250000000115 0.5264251490000049
0.760500000000116 0.5358312239999918
0.762750000000116 0.5305838050000204
0.765000000000116 0.5351875519999965
0.767250000000116 0.5343118139999774
0.769500000000117 0.5353119790000278
0.771750000000117 0.5318210199999953
0.774000000000117 0.5372457529999792
0.776250000000118 0.5412913560000163
0.778500000000118 0.5400794260000055
0.780750000000118 0.5422782149999819
0.783000000000119 0.5382028920000153
0.785250000000119 0.5397938209999893
0.787500000000119 0.5458172060000095
0.78975000000012 0.5487900889999935
0.79200000000012 0.5466601640000022
0.79425000000012 0.5460079160000078
0.79650000000012 0.5470438859999831
0.798750000000121 0.5537223990000086
0.801000000000121 0.552123445999996
0.803250000000121 0.5512738559999946
0.805500000000122 0.5488598360000196
0.807750000000122 0.5501751959999979
0.810000000000122 0.551178890999978
0.812250000000123 0.5518640850000054
0.814500000000123 0.5591473359999952
0.816750000000123 0.5505471140000111
0.819000000000124 0.5594590649999986
0.821250000000124 0.55139634599999
0.823500000000124 0.5541283410000233
0.825750000000124 0.5546367000000032
0.828000000000125 0.5618626549999988
0.830250000000125 0.553989893999983
0.832500000000125 0.5550030729999946
0.834750000000126 0.5538546190000204
0.837000000000126 0.557404890999976
0.839250000000126 0.561787258999999
0.841500000000127 0.5571611560000065
0.843750000000127 0.5640722070000095
0.846000000000127 0.5580681879999929
0.848250000000128 0.5542659140000126
0.850500000000128 0.5546966839999925
0.852750000000128 0.563962580000009
0.855000000000128 0.5607020690000013
0.857250000000129 0.555937025999981
0.859500000000129 0.5529407120000087
0.861750000000129 0.5573354930000107
0.86400000000013 0.5601291529999912
0.86625000000013 0.5601065070000004
0.86850000000013 0.5578998439999907
0.870750000000131 0.5586289809999982
0.873000000000131 0.5620840310000119
0.875250000000131 0.5576018589999876
0.877500000000132 0.5560533940000028
0.879750000000132 0.556410182999997
0.882000000000132 0.5582531940000024
0.884250000000132 0.5585405719999983
0.886500000000133 0.5616556909999986
0.888750000000133 0.5635971270000084
0.891000000000133 0.5646874569999909
0.893250000000134 0.5563169659999971
0.895500000000134 0.5644313670000258
0.897750000000134 0.5600608809999983
0.900000000000135 0.5684139819999814
0.902250000000135 0.5656960000000026
0.904500000000135 0.5649545720000049
0.906750000000136 0.5647244150000006
0.909000000000136 0.566932243999986
0.911250000000136 0.5597780930000056
0.913500000000136 0.5639717960000041
0.915750000000137 0.5663808810000148
0.918000000000137 0.5621694719999937
0.920250000000137 0.569104737999993
0.922500000000138 0.5727729609999983
0.924750000000138 0.5665798900000141
0.927000000000138 0.5641082610000012
0.929250000000139 0.5650873999999817
0.931500000000139 0.5697358060000113
0.933750000000139 0.5635639310000045
0.936000000000139 0.5656405050000046
0.93825000000014 0.569264765999975
0.94050000000014 0.5642894300000023
0.94275000000014 0.56585289100002
0.945000000000141 0.5683396049999772
0.947250000000141 0.5672781310000232
0.949500000000141 0.5691289689999905
0.951750000000142 0.5641416939999999
0.954000000000142 0.5597393230000023
0.956250000000142 0.5594237889999931
0.958500000000143 0.5689108699999963
0.960750000000143 0.5679768720000027
0.963000000000143 0.5684252439999966
0.965250000000143 0.5697338120000097
0.967500000000144 0.566547804999999
0.969750000000144 0.5672857469999997
0.972000000000144 0.5588616269999989
0.974250000000145 0.5712691059999884
0.976500000000145 0.5713127369999995
0.978750000000145 0.5710919310000122
0.981000000000146 0.5696416780000106
0.983250000000146 0.5683441959999982
0.985500000000146 0.5692455880000011
0.987750000000147 0.5702182819999848
0.990000000000147 0.5715937930000052
0.992250000000147 0.576632697000008
0.994500000000147 0.5676771459999941
0.996750000000148 0.5698079759999928
0.999000000000148 0.5706306920000088
1.00125000000015 0.5692018769999834
1.00350000000015 0.5719349700000009
1.00575000000015 0.5762405629999989
1.00800000000015 0.5732132290000038
1.01025000000015 0.5728879010000014
1.01250000000015 0.5746854280000093
1.01475000000015 0.5719749719999925
1.01700000000015 0.5682119570000168
1.01925000000015 0.577063824999982
1.02150000000015 0.569551950999994
1.02375000000015 0.5776928750000252
1.02600000000015 0.5749755309999784
1.02825000000015 0.5830711030000089
1.03050000000015 0.5703136980000068
1.03275000000015 0.5836227279999946
1.03500000000015 0.5738540959999909
1.03725000000015 0.5717508609999982
1.03950000000015 0.5729276840000068
1.04175000000015 0.5762811740000018
1.04400000000015 0.5801562500000159
1.04625000000015 0.575866990999998
1.04850000000015 0.5838437119999753
1.05075000000016 0.5857296260000169
1.05300000000016 0.5821193729999834
1.05525000000016 0.5907624240000189
1.05750000000016 0.5773841790000063
1.05975000000016 0.5777705379999816
1.06200000000016 0.5743109000000004
1.06425000000016 0.5857616940000128
1.06650000000016 0.5865178629999832
1.06875000000016 0.5899566209999989
1.07100000000016 0.579803720000001
1.07325000000016 0.5738414570000145
1.07550000000016 0.5820158909999975
1.07775000000016 0.5793217529999879
1.08000000000016 0.5837083010000015
1.08225000000016 0.581050308000016
1.08450000000016 0.5748563619999913
1.08675000000016 0.5782562219999932
1.08900000000016 0.5854494050000199
1.09125000000016 0.5803244450000022
1.09350000000016 0.5808888479999723
1.09575000000016 0.5796589800000049
1.09800000000016 0.5747890590000111
1.10025000000016 0.5834972129999869
1.10250000000016 0.5863451330000089
1.10475000000016 0.5875360809999961
1.10700000000016 0.5783187149999947
1.10925000000016 0.5846831100000145
1.11150000000016 0.5796073930000034
1.11375000000016 0.5815974150000045
1.11600000000016 0.5793299799999829
1.11825000000016 0.5761291839999956
1.12050000000016 0.5836522609999975
1.12275000000017 0.5767023650000169
1.12500000000017 0.5762562230000015
1.12725000000017 0.5792400759999907
1.12950000000017 0.5801550490000125
1.13175000000017 0.5836753129999863
1.13400000000017 0.5868822959999989
1.13625000000017 0.5777962470000091
1.13850000000017 0.5813213769999948
1.14075000000017 0.5840363389999936
1.14300000000017 0.5790723310000203
1.14525000000017 0.5908672979999778
1.14750000000017 0.578175420000008
1.14975000000017 0.5802932580000117
1.15200000000017 0.5816672979999851
1.15425000000017 0.5796408390000067
1.15650000000017 0.5858990879999908
1.15875000000017 0.581635231000007
1.16100000000017 0.5764998690000027
1.16325000000017 0.5819604570000081
1.16550000000017 0.57872288599998
1.16775000000017 0.5839141310000002
1.17000000000017 0.5821427240000219
1.17225000000017 0.5841350229999875
1.17450000000017 0.5814372309999953
1.17675000000017 0.5712003920000086
1.17900000000017 0.571454971999998
1.18125000000017 0.5796919100000082
1.18350000000017 0.5791133559999935
1.18575000000017 0.5767041279999887
1.18800000000017 0.5732516900000064
1.19025000000017 0.5832608320000077
1.19250000000017 0.5831368430000055
1.19475000000017 0.5776851749999992
1.19700000000018 0.5788461149999762
1.19925000000018 0.5836451130000171
1.20150000000018 0.5791453539999907
1.20375000000018 0.5742859510000073
1.20600000000018 0.5783454820000031
1.20825000000018 0.574602848000012
1.21050000000018 0.5686305460000085
1.21275000000018 0.5702864929999691
1.21500000000018 0.5750310340000055
1.21725000000018 0.5739143549999994
1.21950000000018 0.573902793000002
1.22175000000018 0.5739469530000179
1.22400000000018 0.5699567969999748
1.22625000000018 0.5736021079999887
1.22850000000018 0.5776110940000194
1.23075000000018 0.5730055259999745
1.23300000000018 0.5728321120000146
1.23525000000018 0.5758249780000142
1.23750000000018 0.5669074439999804
1.23975000000018 0.5721594190000019
1.24200000000018 0.56931546200002
1.24425000000018 0.5696444380000116
1.24650000000018 0.5707221289999893
1.24875000000018 0.5816248410000071
1.25100000000018 0.5691535400000021
1.25325000000018 0.5657081879999737
1.25550000000018 0.5688339999999812
1.25775000000018 0.5700302920000127
1.26000000000018 0.5727146030000085
1.26225000000018 0.571729610000034
1.26450000000018 0.5717876579999484
1.26675000000018 0.5706161840000163
1.26900000000019 0.5630113309999842
1.27125000000019 0.5672010160000127
1.27350000000019 0.5674574750000261
1.27575000000019 0.5695399769999767
1.27800000000019 0.5636275690000048
1.28025000000019 0.5665237829999796
1.28250000000019 0.56167369100001
1.28475000000019 0.5602384210000082
1.28700000000019 0.5705001960000118
1.28925000000019 0.5649182060000157
1.29150000000019 0.5679540539999834
1.29375000000019 0.562613199999987
1.29600000000019 0.5622620170000232
1.29825000000019 0.560304589999987
1.30050000000019 0.5653752480000094
1.30275000000019 0.5660153199999627
1.30500000000019 0.560242833000018
1.30725000000019 0.55853721699998
1.30950000000019 0.5609857100000113
1.31175000000019 0.5628570119999949
1.31400000000019 0.5593116090000194
1.31625000000019 0.5618008249999775
1.31850000000019 0.5620917900000109
1.32075000000019 0.559730940999998
1.32300000000019 0.5635164870000153
1.32525000000019 0.561664866000001
1.32750000000019 0.5587756069999728
1.32975000000019 0.5665446260000522
1.33200000000019 0.5608179930000006
1.33425000000019 0.5616185549999955
1.33650000000019 0.5622221479999894
1.33875000000019 0.5670010169999955
1.34100000000019 0.5627105859999801
1.3432500000002 0.5593608730000028
1.3455000000002 0.5642476130000205
1.3477500000002 0.560500200999968
1.3500000000002 0.5614209249999931
1.3522500000002 0.5570607770000038
1.3545000000002 0.5591348150000499
1.3567500000002 0.5594329809999863
1.3590000000002 0.5632072989999983
1.3612500000002 0.5637785039999699
1.3635000000002 0.5552284540000301
1.3657500000002 0.5512142399999789
1.3680000000002 0.5569108359999859
1.3702500000002 0.5541001490000212
1.3725000000002 0.5559649429999922
1.3747500000002 0.5564462990000152
1.3770000000002 0.5557320839999988
1.3792500000002 0.5572035819999996
1.3815000000002 0.5596146999999974
1.3837500000002 0.5560328259999778
1.3860000000002 0.5535336940000093
1.3882500000002 0.5601835470000083
1.3905000000002 0.5522046159999832
1.3927500000002 0.5558422960000371
1.3950000000002 0.551575186999969
1.3972500000002 0.5553863019999881
1.3995000000002 0.553487113000017
1.4017500000002 0.5526037509999924
1.4040000000002 0.5486628970000424
1.4062500000002 0.5510466939999787
1.4085000000002 0.5495538679999754
1.4107500000002 0.5509242859999972
1.4130000000002 0.5498066600000016
1.41525000000021 0.551187326000047
1.41750000000021 0.5458926289999795
1.41975000000021 0.5474513699999761
1.42200000000021 0.5531976450000116
1.42425000000021 0.5470014420000098
1.42650000000021 0.5458100210000225
1.42875000000021 0.5471817389999956
1.43100000000021 0.5469807359999663
1.43325000000021 0.5436119450000092
1.43550000000021 0.5452856229999838
1.43775000000021 0.548778149000043
1.44000000000021 0.5490867620000017
1.44225000000021 0.546149846999981
1.44450000000021 0.5453004280000187
1.44675000000021 0.5443117789999974
1.44900000000021 0.5462374599999862
1.45125000000021 0.5527805899999976
1.45350000000021 0.5448353470000029
1.45575000000021 0.5433138490000147
1.45800000000021 0.5411113939999836
1.46025000000021 0.5462039330000152
1.46250000000021 0.5463267309999651
1.46475000000021 0.5516314840000405
1.46700000000021 0.5506115639999507
1.46925000000021 0.5481780580000191
1.47150000000021 0.5489621730000067
1.47375000000021 0.5501679380000155
1.47600000000021 0.5506867849999821
1.47825000000021 0.5474478360000035
1.48050000000021 0.5471737269999721
1.48275000000021 0.5517281310000044
1.48500000000021 0.5456987250000225
1.48725000000021 0.5458876260000238
1.48950000000022 0.5503981199999544
1.49175000000022 0.5487039520000394
1.49400000000022 0.5490997559999755
1.49625000000022 0.5422001780000301
1.49850000000022 0.5456596459999901
1.50075000000022 0.5468660139999884
1.50300000000022 0.549759387999984
1.50525000000022 0.5504614820000029
1.50750000000022 0.553929777999997
1.50975000000022 0.5435876679999865
1.51200000000022 0.5507558200000062
1.51425000000022 0.5449589520000018
1.51650000000022 0.5473151510000207
1.51875000000022 0.5453864880000197
1.52100000000022 0.5470220059999633
1.52325000000022 0.556472604000021
1.52550000000022 0.5542702149999741
1.52775000000022 0.5444161359999953
1.53000000000022 0.5519723630000044
1.53225000000022 0.5460058620000154
1.53450000000022 0.5481337279999821
1.53675000000022 0.5499356990000024
1.53900000000022 0.5512774540000009
1.54125000000022 0.5489675300000272
1.54350000000022 0.5455563819999725
1.54575000000022 0.5511667560000433
1.54800000000022 0.5495390369999882
1.55025000000022 0.5517491279999831
1.55250000000022 0.5492170289999763
1.55475000000022 0.5490935960000343
1.55700000000022 0.5501467699999694
1.55925000000022 0.5477007599999979
1.56150000000023 0.5494431420000296
1.56375000000023 0.5446404990000246
1.56600000000023 0.547138896999968
1.56825000000023 0.5461629989999892
1.57050000000023 0.5481779049999886
1.57275000000023 0.5464915070000416
1.57500000000023 0.5440977220000036
1.57725000000023 0.5455912059999832
1.57950000000023 0.5484230540000112
1.58175000000023 0.5423893219999627
1.58400000000023 0.5472482020000484
1.58625000000023 0.5497700499999496
1.58850000000023 0.5408758359999979
1.59075000000023 0.5433587950000174
1.59300000000023 0.5430552110000235
1.59525000000023 0.5445364519999885
1.59750000000023 0.5476220479999938
1.59975000000023 0.5520656610000287
1.60200000000023 0.5427231339999707
1.60425000000023 0.5470285719999879
1.60650000000023 0.5459040160000086
1.60875000000023 0.5468602899999837
1.61100000000023 0.5402305880000426
1.61325000000023 0.5438227789999814
1.61550000000023 0.5424294100000111
1.61775000000023 0.5468603169999824
1.62000000000023 0.5454333490000067
1.62225000000023 0.5446568570000068
1.62450000000023 0.5429139510000027
1.62675000000023 0.5413499279999883
1.62900000000023 0.5430036879999989
1.63125000000023 0.5412544289999914
1.63350000000023 0.5474753110000279
1.63575000000024 0.54451577399999
1.63800000000024 0.5433411139999862
1.64025000000024 0.5550571279999872
1.64250000000024 0.5426659100000393
1.64475000000024 0.5515878790000102
1.64700000000024 0.5442549229999827
1.64925000000024 0.546917250999968
1.65150000000024 0.5510996480000472
1.65375000000024 0.5405533519999608
1.65600000000024 0.5401684249999903
1.65825000000024 0.5475089900000398
1.66050000000024 0.5427780939999707
1.66275000000024 0.5405288389999896
1.66500000000024 0.5431595040000161
1.66725000000024 0.5450316330000078
1.66950000000024 0.5423868859999743
1.67175000000024 0.5433806230000187
1.67400000000024 0.5405404269999963
1.67625000000024 0.5436792809999815
1.67850000000024 0.5401737730000491
1.68075000000024 0.5431511749999913
1.68300000000024 0.5379561949999925
1.68525000000024 0.5439410079999902
1.68750000000024 0.5433489239999858
1.68975000000024 0.5442283780000139
1.69200000000024 0.5449986140000078
1.69425000000024 0.538475759999983
1.69650000000024 0.5433757060000062
1.69875000000024 0.5360375180000005
1.70100000000024 0.5429859060000126
1.70325000000024 0.5410496719999855
1.70550000000024 0.5406843399999843
1.70775000000025 0.5397491900000091
1.71000000000025 0.5411968110000203
1.71225000000025 0.542842510000014
1.71450000000025 0.538004280999985
1.71675000000025 0.544927040999994
1.71900000000025 0.5380636579999987
1.72125000000025 0.5411695189999932
1.72350000000025 0.5411860770000203
1.72575000000025 0.5460540619999961
1.72800000000025 0.5439809590000095
1.73025000000025 0.5429414109999584
1.73250000000025 0.5422118570000407
1.73475000000025 0.5372475769999596
1.73700000000025 0.5420939810000505
1.73925000000025 0.5385128059999715
1.74150000000025 0.5373341570000321
1.74375000000025 0.5430443189999892
1.74600000000025 0.5453596509999556
1.74825000000025 0.5405343390000326
1.75050000000025 0.5391342460000033
1.75275000000025 0.543218569999965
1.75500000000025 0.5400135700000419
1.75725000000025 0.5387846699999841
1.75950000000025 0.5385161880000169
1.76175000000025 0.5380622549999998
1.76400000000025 0.5394796909999968
1.76625000000025 0.5439271220000137
1.76850000000025 0.5397074079999697
1.77075000000025 0.5405243999999811
1.77300000000025 0.538334543000019
1.77525000000025 0.5377609320000261
1.77750000000025 0.5383432819999712
1.77975000000025 0.5345428290000314
1.78200000000026 0.5394011319999663
1.78425000000026 0.5352763679999839
1.78650000000026 0.5325296240000057
1.78875000000026 0.5385674180000137
1.79100000000026 0.5384296060000224
1.79325000000026 0.5401026929999944
1.79550000000026 0.5356972399999904
1.79775000000026 0.5370830329999876
1.80000000000026 0.5397022230000061
1.80225000000026 0.5380645480000226
1.80450000000026 0.5381072109999536
1.80675000000026 0.5360885240000357
1.80900000000026 0.5352886480000052
1.81125000000026 0.5313708689999999
1.81350000000026 0.5327705930000093
1.81575000000026 0.5396493319999536
1.81800000000026 0.5376261580000232
1.82025000000026 0.5373351220000018
1.82250000000026 0.5307955760000027
1.82475000000026 0.5311692459999904
1.82700000000026 0.5358923130000335
1.82925000000026 0.5337867809999466
1.83150000000026 0.5302840120000383
1.83375000000026 0.5325154559999987
1.83600000000026 0.534302112999967
1.83825000000026 0.5363795330000016
1.84050000000026 0.5306619720000185
1.84275000000026 0.5330216440000299
1.84500000000026 0.5319120769999586
1.84725000000026 0.5314253370000301
1.84950000000026 0.5299612219999972
1.85175000000026 0.5300124510000046
1.85400000000026 0.533569459999967
1.85625000000027 0.5342685169999868
1.85850000000027 0.530388518000052
1.86075000000027 0.5309953739999855
1.86300000000027 0.5364849219999996
1.86525000000027 0.5358337569999776
1.86750000000027 0.5355935880000402
1.86975000000027 0.5345271679999541
1.87200000000027 0.5294497049999904
1.87425000000027 0.5359893450000186
1.87650000000027 0.5294160650000208
1.87875000000027 0.5312050349999708
1.88100000000027 0.5365383690000272
1.88325000000027 0.5294936209999719
1.88550000000027 0.5294987660000174
1.88775000000027 0.5297146020000127
1.89000000000027 0.5404786699999704
1.89225000000027 0.5329163840000319
1.89450000000027 0.5332848850000005
1.89675000000027 0.5337160450000056
1.89900000000027 0.532717507999962
1.90125000000027 0.5307492390000448
1.90350000000027 0.5290124249999621
1.90575000000027 0.5329181660000017
1.90800000000027 0.5345569049999881
1.91025000000027 0.5283449130000122
1.91250000000027 0.5294887329999938
1.91475000000027 0.5287051790000419
1.91700000000027 0.5300109939999516
1.91925000000027 0.5286182260000487
1.92150000000027 0.5271764979999602
1.92375000000027 0.5337794120000012
1.92600000000027 0.5271827440000152
1.92825000000028 0.5261769239999694
1.93050000000028 0.5293425040000557
1.93275000000028 0.5273272569999676
1.93500000000028 0.5297072430000185
1.93725000000028 0.5296185849999802
1.93950000000028 0.5255764959999851
1.94175000000028 0.5258676560000026
1.94400000000028 0.5296917520000193
1.94625000000028 0.5294333389999792
1.94850000000028 0.5273832490000245
1.95075000000028 0.5285087500000145
1.95300000000028 0.5318872379999675
1.95525000000028 0.5270642130000169
1.95750000000028 0.5318569269999784
1.95975000000028 0.5264532980000354
1.96200000000028 0.5315619609999658
1.96425000000028 0.5358376739999926
1.96650000000028 0.5303594910000129
1.96875000000028 0.5280795600000374
1.97100000000028 0.5273286919999691
1.97325000000028 0.53183347800001
1.97550000000028 0.5282548769999948
1.97775000000028 0.5292507379999734
1.98000000000028 0.5267069670000524
1.98225000000028 0.5303778839999609
1.98450000000028 0.5246286490000216
1.98675000000028 0.5280166029999691
1.98900000000028 0.5308314979999977
1.99125000000028 0.5292583390000232
1.99350000000028 0.5271031909999806
1.99575000000028 0.526611292000041
1.99800000000028 0.529023312999982
2.00025000000028 0.5266885259999867
2.00250000000029 0.5277440330000331
2.00475000000029 0.5262961340000061
2.00700000000029 0.5334979139999518
2.00925000000029 0.5239809790000436
2.01150000000029 0.5251848999999993
2.01375000000029 0.5247088049999888
2.01600000000029 0.5235196470000005
2.01825000000029 0.5381673919999912
2.02050000000029 0.5234146749999695
2.02275000000029 0.524400288000038
2.02500000000029 0.5279023829999687
2.02725000000029 0.526135666000016
2.02950000000029 0.5264922890000321
2.03175000000029 0.5267508999999677
2.03400000000029 0.5251958430000059
2.03625000000029 0.5225456759999929
2.03850000000029 0.5280999029999975
2.04075000000029 0.5352115420000132
2.0430000000003 0.5252662579999878
2.0452500000003 0.5300529319999896
2.0475000000003 0.5265965689999916
2.0497500000003 0.5291617350000024
2.0520000000003 0.5303029390000233
2.0542500000003 0.5282838489999904
2.0565000000003 0.532913528999984
2.0587500000003 0.526564350000001
2.0610000000003 0.5310906590000286
2.0632500000003 0.5328394509999725
2.0655000000003 0.5310531800000149
2.0677500000003 0.5291264549999823
2.0700000000003 0.5312845430000266
2.0722500000003 0.5258140710000134
2.0745000000003 0.5314326939999887
2.0767500000003 0.5307006369999954
2.0790000000003 0.5286836970000195
2.0812500000003 0.5306916849999652
2.0835000000003 0.53638455600003
2.08575000000031 0.5300997850000044
2.08800000000031 0.5303635450000002
2.09025000000031 0.5310749049999686
2.09250000000031 0.5270432830000118
2.09475000000031 0.5265687379999804
2.09700000000031 0.5358830900000271
2.09925000000031 0.5287837739999759
2.10150000000031 0.5271365280000282
2.10375000000031 0.5287538999999697
2.10600000000031 0.5299069730000383
2.10825000000031 0.5344320789999983
2.11050000000031 0.5293429079999896
2.11275000000031 0.5330497049999963
2.11500000000031 0.529862584
2.11725000000031 0.5299873260000254
2.11950000000031 0.5283984269999564
2.12175000000031 0.535475348000034
2.12400000000031 0.5322668649999969
2.12625000000031 0.5290018800000098
2.12850000000032 0.533859839999991
2.13075000000032 0.5293431759999976
2.13300000000032 0.5303007979999848
2.13525000000032 0.5253480339999896
2.13750000000032 0.5325784600000247
2.13975000000032 0.5308053239999708
2.14200000000032 0.533025887000008
2.14425000000032 0.5379898159999925
2.14650000000032 0.5402275980000013
2.14875000000032 0.5377407409999932
2.15100000000032 0.5326292450000096
2.15325000000032 0.5310938110000052
2.15550000000032 0.526812614999983
2.15775000000032 0.5353758410000182
2.16000000000032 0.5327794720000156
2.16225000000032 0.5326416969999741
2.16450000000032 0.5335003000000142
2.16675000000032 0.5370060110000168
2.16900000000032 0.5330427439999994
2.17125000000033 0.533547862999967
2.17350000000033 0.5319881949999967
2.17575000000033 0.5332682650000038
2.17800000000033 0.5358023040000148
2.18025000000033 0.5332399769999938
2.18250000000033 0.5392029430000207
2.18475000000033 0.5359918549999634
2.18700000000033 0.535815026000023
2.18925000000033 0.5345384839999952
2.19150000000033 0.5296573140000191
2.19375000000033 0.5366134980000083
2.19600000000033 0.5368270449999955
2.19825000000033 0.5371501409999837
2.20050000000033 0.5372102730000279
2.20275000000033 0.5326738189999674
2.20500000000033 0.5359477810000044
2.20725000000033 0.534017088999974
2.20950000000033 0.5361946550000312
2.21175000000033 0.530532194999978
2.21400000000034 0.53840892300002
2.21625000000034 0.5435139530000015
2.21850000000034 0.5339429850000101
2.22075000000034 0.5336790480000104
2.22300000000034 0.5437172489999966
2.22525000000034 0.5419934809999631
2.22750000000034 0.5355396710000377
2.22975000000034 0.5510143289999974
2.23200000000034 0.5393570310000086
2.23425000000034 0.5390187959999935
2.23650000000034 0.5375689279999847
2.23875000000034 0.543627889999982
2.24100000000034 0.5449281240000232
2.24325000000034 0.5417183529999647
2.24550000000034 0.5377497480000102
2.24775000000034 0.540581847999988
2.25000000000034 0.5366086840000435
2.25225000000034 0.5420422439999584
2.25450000000034 0.5359869900000263
2.25675000000035 0.5465669949999779
2.25900000000035 0.5392290960000423
2.26125000000035 0.5459743440000011
2.26350000000035 0.5424064959999555
2.26575000000035 0.5378688480000164
2.26800000000035 0.5425280329999964
2.27025000000035 0.5430166369999938
2.27250000000035 0.5412989879999941
2.27475000000035 0.5462554000000637
2.27700000000035 0.541365912999936
2.27925000000035 0.5531930450000573
2.28150000000035 0.5419371079999564
2.28375000000035 0.544640276999985
2.28600000000035 0.5460280649999731
2.28825000000035 0.5527127240000027
2.29050000000035 0.5472744660000899
2.29275000000035 0.5493383539999286
2.29500000000035 0.5438452260000304
2.29725000000035 0.5492067169999473
2.29950000000036 0.5483215680000058
2.30175000000036 0.5464962940000078
2.30400000000036 0.5519299210000099
2.30625000000036 0.5512767600000643
2.30850000000036 0.5490192959999831
2.31075000000036 0.5538284399999611
2.31300000000036 0.5557190050000145
2.31525000000036 0.543356612000025
2.31750000000036 0.555575355999963
2.31975000000036 0.5498647780000283
2.32200000000036 0.554030871000009
2.32425000000036 0.5587208539999438
2.32650000000036 0.5531048600000759
2.32875000000036 0.5525475299999698
2.33100000000036 0.5529715200000282
2.33325000000036 0.5546128479999197
2.33550000000036 0.5588672730000326
2.33775000000036 0.5492637669999567
2.34000000000036 0.5553818840000986
2.34225000000037 0.5523777529999734
2.34450000000037 0.5560775950000334
2.34675000000037 0.5464182199999641
2.34900000000037 0.5546741729999667
2.35125000000037 0.5533410699999877
2.35350000000037 0.554716456000051
2.35575000000037 0.5608967780000285
2.35800000000037 0.5615003709999655
2.36025000000037 0.5558186859999523
2.36250000000037 0.5473945630000117
2.36475000000037 0.5678074559999686
2.36700000000037 0.5610865180000246
2.36925000000037 0.5591649149999967
2.37150000000037 0.5628197050000381
2.37375000000037 0.5506017760000077
2.37600000000037 0.5505808030000026
2.37825000000037 0.5592722730000332
2.38050000000037 0.5592213129999664
2.38275000000037 0.5544664990000001
2.38500000000038 0.5477586339999334
2.38725000000038 0.5566022900000007
2.38950000000038 0.5554721890000565
2.39175000000038 0.5584551780000311
2.39400000000038 0.5670395299999882
2.39625000000038 0.5618563659999154
2.39850000000038 0.5575227180000866
2.40075000000038 0.5539808869999661
2.40300000000038 0.5625956259999612
2.40525000000038 0.5504915340000025
2.40750000000038 0.5537301570000182
2.40975000000038 0.5620990510000183
2.41200000000038 0.5650300570000582
2.41425000000038 0.5710257109999475
2.41650000000038 0.5589079989999846
2.41875000000038 0.5677857609999819
2.42100000000038 0.5573970440000267
2.42325000000038 0.5618625009999505
2.42550000000039 0.5525540910000473
2.42775000000039 0.5646179190000566
2.43000000000039 0.5692988999999216
2.43225000000039 0.563880771000072
2.43450000000039 0.5673462080000036
2.43675000000039 0.5544327619999194
2.43900000000039 0.5590150570000105
2.44125000000039 0.5668653559999939
2.44350000000039 0.5578732480000781
2.44575000000039 0.5582348369999863
2.44800000000039 0.5576240729999427
2.45025000000039 0.5631769330000225
2.45250000000039 0.5575351659999797
2.45475000000039 0.56141087900005
2.45700000000039 0.5563525759999948
2.45925000000039 0.557400862999998
2.46150000000039 0.5636583759999212
2.46375000000039 0.5600784110000632
2.46600000000039 0.5600344810000024
2.4682500000004 0.5539608819999557
2.4705000000004 0.5678663340000867
2.4727500000004 0.5600706379999565
2.4750000000004 0.5575939889999972
2.4772500000004 0.5628588759999502
2.4795000000004 0.5609600580000915
2.4817500000004 0.564356484999962
2.4840000000004 0.5580491759999404
2.4862500000004 0.5586178800000425
2.4885000000004 0.5558632409999973
2.4907500000004 0.5622425640000301
2.4930000000004 0.5507809009999391
2.4952500000004 0.5699039580000544
2.4975000000004 0.5385867620000226


==> Images/Results/sourcebeam_timesteptimes_ref_pmm90.txt <==
t steptime
0.0 0.087652561
0.00225000000000035 0.09407100200000001
0.0045000000000007 0.10199702399999999
0.00675000000000106 0.11195606699999999
0.00900000000000141 0.12186669900000002
0.0112500000000018 0.12671434699999995
0.0135000000000021 0.13251478300000008
0.0157500000000025 0.13851187600000003
0.0180000000000028 0.14346126399999992
0.0202500000000032 0.1514688179999999
0.0225000000000035 0.15901112100000003
0.0247500000000039 0.16637675400000007
0.0270000000000042 0.17017540999999992
0.0292500000000046 0.17827674800000004
0.0315000000000049 0.18451116000000023
0.0337500000000053 0.19228524899999977
0.0360000000000056 0.19607963500000025
0.038250000000006 0.20205759399999978
0.0405000000000063 0.21493347000000007
0.0427500000000067 0.21091632399999982
0.045000000000007 0.21796109100000027
0.0472500000000074 0.2258379549999998
0.0495000000000077 0.2303373409999998
0.0517500000000081 0.23872823399999987
0.0540000000000084 0.24264520300000036
0.0562500000000088 0.24418849899999984
0.0585000000000091 0.26006403099999975
0.0607500000000095 0.2624815570000001
0.0630000000000098 0.2649910310000001
0.0652500000000102 0.25949454800000016
0.0675000000000105 0.2623451980000002
0.0697500000000109 0.2634568239999995
0.0720000000000112 0.2711087750000001
0.0742500000000116 0.30048311100000014
0.0765000000000119 0.28978379499999996
0.0787500000000123 0.2869329199999999
0.0810000000000126 0.2895755339999999
0.083250000000013 0.29276190100000044
0.0855000000000133 0.29607797300000005
0.0877500000000137 0.3031837460000002
0.090000000000014 0.30718108599999994
0.0922500000000143 0.30898403900000027
0.0945000000000147 0.3226379099999992
0.096750000000015 0.31904875500000074
0.0990000000000154 0.3303867010000001
0.101250000000016 0.3279142489999991
0.103500000000016 0.33206276599999995
0.105750000000016 0.3408976740000007
0.108000000000017 0.3804933409999993
0.110250000000017 0.35169277600000015
0.112500000000017 0.35776688099999987
0.114750000000018 0.3569447090000004
0.117000000000018 0.3591787540000002
0.119250000000019 0.36273656999999915
0.121500000000019 0.37159681199999994
0.123750000000019 0.3770778460000006
0.12600000000002 0.370158236
0.12825000000002 0.3816534269999998
0.13050000000002 0.3805329040000007
0.132750000000021 0.38351833499999977
0.135000000000021 0.3734127179999991
0.137250000000021 0.38061612899999986
0.139500000000022 0.3838349050000005
0.141750000000022 0.38322072500000104
0.144000000000022 0.38660971499999874
0.146250000000023 0.39070464599999966
0.148500000000023 0.39199093999999945
0.150750000000024 0.40088118300000275
0.153000000000024 0.40590745199999745
0.155250000000024 0.40371037400000276
0.157500000000025 0.40426443799999845
0.159750000000025 0.41351381599999826
0.162000000000025 0.41700132700000125
0.164250000000026 0.41563817000000114
0.166500000000026 0.41090364399999757
0.168750000000026 0.4786800100000015
0.171000000000027 0.4196418940000015
0.173250000000027 0.42150347099999763
0.175500000000028 0.4242647330000011
0.177750000000028 0.4234595920000004
0.180000000000028 0.4300579259999999
0.182250000000029 0.42377234199999947
0.184500000000029 0.4349594659999987
0.186750000000029 0.4326535850000006
0.18900000000003 0.4360420970000014
0.19125000000003 0.4314662349999985
0.19350000000003 0.4384382570000014
0.195750000000031 0.44821504300000115
0.198000000000031 0.441443550999999
0.200250000000032 0.43876377099999786
0.202500000000032 0.45216281300000105
0.204750000000032 0.4492480709999995
0.207000000000033 0.44999455499999996
0.209250000000033 0.45348521300000044
0.211500000000033 0.4558515940000021
0.213750000000034 0.4602489789999993
0.216000000000034 0.4620368859999999
0.218250000000034 0.4603742959999977
0.220500000000035 0.4632922220000033
0.222750000000035 0.45736013799999853
0.225000000000036 0.4635975460000026
0.227250000000036 0.4691190749999947
0.229500000000036 0.47403762600000476
0.231750000000037 0.4673063259999992
0.234000000000037 0.4700668799999974
0.236250000000037 0.4775029790000005
0.238500000000038 0.47846083299999975
0.240750000000038 0.4749067500000024
0.243000000000038 0.4785053760000011
0.245250000000039 0.47719350199999866
0.247500000000039 0.4752784590000019
0.24975000000004 0.4777918589999999
0.25200000000004 0.4856293229999977
0.25425000000004 0.487165982999997
0.256500000000041 0.486068576000001
0.258750000000041 0.49225603600000056
0.261000000000041 0.49035992600000355
0.263250000000042 0.49490160399999894
0.265500000000042 0.49496298100000047
0.267750000000042 0.4908625439999952
0.270000000000043 0.4952379930000035
0.272250000000043 0.4957343430000023
0.274500000000044 0.4961919349999988
0.276750000000044 0.5025315569999975
0.279000000000044 0.5007256000000027
0.281250000000045 0.5086080839999951
0.283500000000045 0.5060473650000006
0.285750000000045 0.5085681520000023
0.288000000000046 0.512354473000002
0.290250000000046 0.51842671
0.292500000000046 0.5111638220000003
0.294750000000047 0.511907316999995
0.297000000000047 0.5126881270000041
0.299250000000048 0.5173961280000015
0.301500000000048 0.5255722219999939
0.303750000000048 0.5233146120000001
0.306000000000049 0.5306782940000048
0.308250000000049 0.5212613759999982
0.310500000000049 0.5178336589999972
0.31275000000005 0.5248615190000052
0.31500000000005 0.5230775369999989
0.31725000000005 0.5254296159999967
0.319500000000051 0.5371033720000042
0.321750000000051 0.5319745739999959
0.324000000000052 0.538923741000005
0.326250000000052 0.5408410000000003
0.328500000000052 0.5285645959999954
0.330750000000053 0.5311009190000036
0.333000000000053 0.5314931479999956
0.335250000000053 0.5350766259999986
0.337500000000054 0.5397946790000034
0.339750000000054 0.5319936539999972
0.342000000000054 0.5428249240000014
0.344250000000055 0.5407158209999992
0.346500000000055 0.5435103670000032
0.348750000000056 0.5498457389999984
0.351000000000056 0.5340215229999998
0.353250000000056 0.546430076
0.355500000000057 0.5449956300000025
0.357750000000057 0.5418320339999951
0.360000000000057 0.5375239200000053
0.362250000000058 0.5373608999999959
0.364500000000058 0.544101100000006
0.366750000000058 0.5469461659999979
0.369000000000059 0.5447417089999931
0.371250000000059 0.5381229420000011
0.37350000000006 0.542516892000009
0.37575000000006 0.5521854569999931
0.37800000000006 0.5343844270000062
0.380250000000061 0.5402344350000021
0.382500000000061 0.531140913999991
0.384750000000061 0.5350882780000035
0.387000000000062 0.5374152649999928
0.389250000000062 0.529982055000005
0.391500000000062 0.5301468360000001
0.393750000000063 0.5417406360000001
0.396000000000063 0.5354355399999946
0.398250000000063 0.5378441470000013
0.400500000000064 0.5318357660000004
0.402750000000064 0.5319815330000068
0.405000000000065 0.5300806829999942
0.407250000000065 0.5393536360000013
0.409500000000065 0.5224885040000089
0.411750000000066 0.5292579279999927
0.414000000000066 0.527749073999999
0.416250000000066 0.5303594920000023
0.418500000000067 0.5314093690000021
0.420750000000067 0.529791442000004
0.423000000000067 0.5277591429999973
0.425250000000068 0.5316698799999955
0.427500000000068 0.5341728270000061
0.429750000000069 0.533444523
0.432000000000069 0.532900259999991
0.434250000000069 0.5368640550000094
0.43650000000007 0.5296593429999916
0.43875000000007 0.5363063789999956
0.44100000000007 0.5346383570000057
0.443250000000071 0.5299969900000008
0.445500000000071 0.5402905100000055
0.447750000000071 0.5290213259999916
0.450000000000072 0.5356527960000079
0.452250000000072 0.5350719810000015
0.454500000000073 0.5388790999999884
0.456750000000073 0.5371154800000113
0.459000000000073 0.5360289029999876
0.461250000000074 0.54169064700001
0.463500000000074 0.5359384269999907
0.465750000000074 0.5381008100000031
0.468000000000075 0.5403805650000066
0.470250000000075 0.5365547290000023
0.472500000000075 0.5383690129999934
0.474750000000076 0.5358674250000064
0.477000000000076 0.5396654699999885
0.479250000000077 0.5365360400000014
0.481500000000077 0.5349274610000094
0.483750000000077 0.5381434029999923
0.486000000000078 0.545029698999997
0.488250000000078 0.5398225600000046
0.490500000000078 0.5297902020000009
0.492750000000079 0.5352262650000057
0.495000000000079 0.5395666449999936
0.497250000000079 0.5352647269999977
0.49950000000008 0.5385499810000027
0.50175000000008 0.5374921709999967
0.50400000000008 0.5413155810000063
0.506250000000081 0.535835433999992
0.508500000000081 0.5477794130000007
0.510750000000081 0.5398893410000056
0.513000000000082 0.5448315059999942
0.515250000000082 0.5426792260000042
0.517500000000082 0.5396415710000042
0.519750000000083 0.5416493239999909
0.522000000000083 0.5399570740000001
0.524250000000083 0.5362939529999977
0.526500000000084 0.5427253830000041
0.528750000000084 0.5433160930000014
0.531000000000084 0.5430271470000037
0.533250000000084 0.5387928210000013
0.535500000000085 0.5425903539999979
0.537750000000085 0.5439567530000033
0.540000000000085 0.5457842339999956
0.542250000000086 0.5472551299999964
0.544500000000086 0.5436860650000028
0.546750000000086 0.5430300919999951
0.549000000000087 0.5440443900000105
0.551250000000087 0.5457792249999898
0.553500000000087 0.5419376140000054
0.555750000000088 0.5439045659999948
0.558000000000088 0.5458899170000109
0.560250000000088 0.5479379199999954
0.562500000000088 0.552861828999994
0.564750000000089 0.5476870030000072
0.567000000000089 0.551058445999999
0.569250000000089 0.5456475750000038
0.57150000000009 0.5479211879999895
0.57375000000009 0.5484770050000094
0.57600000000009 0.5521530689999992
0.578250000000091 0.5488772619999907
0.580500000000091 0.550638032000009
0.582750000000091 0.5506289819999921
0.585000000000092 0.5507625980000057
0.587250000000092 0.5498532980000022
0.589500000000092 0.5504420919999973
0.591750000000092 0.5492140059999997
0.594000000000093 0.5477112559999995
0.596250000000093 0.5495808400000044
0.598500000000093 0.5523410689999935
0.600750000000094 0.5496998579999968
0.603000000000094 0.5478654710000086
0.605250000000094 0.5520834160000021
0.607500000000095 0.5541250590000004
0.609750000000095 0.5492106419999914
0.612000000000095 0.5538960049999986
0.614250000000096 0.5552675960000073
0.616500000000096 0.549116214999998
0.618750000000096 0.5607464859999993
0.621000000000096 0.5544069839999963
0.623250000000097 0.5518988689999986
0.625500000000097 0.5595520140000048
0.627750000000097 0.5544749589999896
0.630000000000098 0.5585199510000223
0.632250000000098 0.5571137659999863
0.634500000000098 0.5574657319999972
0.636750000000099 0.5640555280000115
0.639000000000099 0.5572266179999872
0.641250000000099 0.556610615000011
0.6435000000001 0.557852132999983
0.6457500000001 0.5565158530000076
0.6480000000001 0.5594925709999927
0.6502500000001 0.5626502690000166
0.652500000000101 0.562181398000007
0.654750000000101 0.5601384799999778
0.657000000000101 0.5674663640000119
0.659250000000102 0.5661946849999993
0.661500000000102 0.5597433069999909
0.663750000000102 0.5671716800000013
0.666000000000103 0.5669033530000149
0.668250000000103 0.5661398279999901
0.670500000000103 0.5650600209999936
0.672750000000104 0.5681849290000116
0.675000000000104 0.5703098799999964
0.677250000000104 0.5687416430000098
0.679500000000104 0.566980003999987
0.681750000000105 0.5693024360000152
0.684000000000105 0.5734637469999768
0.686250000000105 0.5734070570000256
0.688500000000106 0.5751122309999914
0.690750000000106 0.5744875099999831
0.693000000000106 0.5726838460000181
0.695250000000107 0.5763936509999894
0.697500000000107 0.5758865399999991
0.699750000000107 0.5778774119999923
0.702000000000108 0.579555250000027
0.704250000000108 0.5808520269999917
0.706500000000108 0.5791340779999814
0.708750000000108 0.5783701200000166
0.711000000000109 0.5818200839999861
0.713250000000109 0.5785037250000187
0.715500000000109 0.5817418339999847
0.71775000000011 0.5869097910000107
0.72000000000011 0.582779037999984
0.72225000000011 0.5838209130000109
0.724500000000111 0.5865486129999908
0.726750000000111 0.587574262000004
0.729000000000111 0.585139311000006
0.731250000000112 0.5959413280000092
0.733500000000112 0.5886562240000046
0.735750000000112 0.5898743789999799
0.738000000000112 0.5923083069999961
0.740250000000113 0.5911131990000058
0.742500000000113 0.5978025740000135
0.744750000000113 0.5971338370000012
0.747000000000114 0.5994544630000007
0.749250000000114 0.6009270989999891
0.751500000000114 0.5985760190000065
0.753750000000115 0.5928660989999912
0.756000000000115 0.5962598069999956
0.758250000000115 0.6008810300000107
0.760500000000116 0.5978085659999977
0.762750000000116 0.6042035380000073
0.765000000000116 0.5995326739999882
0.767250000000116 0.604916873999997
0.769500000000117 0.6057491330000175
0.771750000000117 0.6085933779999948
0.774000000000117 0.6129272080000021
0.776250000000118 0.6097291349999807
0.778500000000118 0.6098042970000108
0.780750000000118 0.6208806729999878
0.783000000000119 0.6142189140000198
0.785250000000119 0.6134612589999904
0.787500000000119 0.6188451749999899
0.78975000000012 0.6168065030000207
0.79200000000012 0.618721972000003
0.79425000000012 0.6193951579999748
0.79650000000012 0.621720904
0.798750000000121 0.6186676790000263
0.801000000000121 0.6198186709999902
0.803250000000121 0.6190447769999992
0.805500000000122 0.6296100440000032
0.807750000000122 0.6277155180000022
0.810000000000122 0.6189403089999814
0.812250000000123 0.6241565509999987
0.814500000000123 0.6274089839999988
0.816750000000123 0.6218226170000207
0.819000000000124 0.624217399999992
0.821250000000124 0.6271212469999909
0.823500000000124 0.6273024340000006
0.825750000000124 0.6259729970000194
0.828000000000125 0.6323926169999936
0.830250000000125 0.628743749999984
0.832500000000125 0.6242417630000148
0.834750000000126 0.6346767739999848
0.837000000000126 0.6373699310000234
0.839250000000126 0.6257740920000003
0.841500000000127 0.631988941000003
0.843750000000127 0.6295766889999754
0.846000000000127 0.6365802930000086
0.848250000000128 0.636241659999996
0.850500000000128 0.6234847660000185
0.852750000000128 0.6306569939999918
0.855000000000128 0.626264544999998
0.857250000000129 0.6270540859999869
0.859500000000129 0.6346454340000207
0.861750000000129 0.6259629979999772
0.86400000000013 0.6283811350000121
0.86625000000013 0.6312936429999922
0.86850000000013 0.6359857120000072
0.870750000000131 0.6325551730000143
0.873000000000131 0.6325544379999997
0.875250000000131 0.6300993599999742
0.877500000000132 0.635683911000001
0.879750000000132 0.6349808070000051
0.882000000000132 0.6447238530000163
0.884250000000132 0.6363593069999922
0.886500000000133 0.6355865399999914
0.888750000000133 0.6462438679999991
0.891000000000133 0.633606173000004
0.893250000000134 0.6346004600000015
0.895500000000134 0.634411144000012
0.897750000000134 0.6350236639999878
0.900000000000135 0.6406398009999918
0.902250000000135 0.63399568600002
0.904500000000135 0.6322206140000048
0.906750000000136 0.6285080859999823
0.909000000000136 0.642976128000015
0.911250000000136 0.6392114450000008
0.913500000000136 0.642002648999977
0.915750000000137 0.6350306630000091
0.918000000000137 0.6430345999999929
0.920250000000137 0.6399337950000188
0.922500000000138 0.6359480969999822
0.924750000000138 0.6330455100000165
0.927000000000138 0.6316429709999909
0.929250000000139 0.6409442750000096
0.931500000000139 0.6344064959999969
0.933750000000139 0.6358265169999981
0.936000000000139 0.636937319999987
0.93825000000014 0.643995326999999
0.94050000000014 0.6390065520000121
0.94275000000014 0.6318995579999864
0.945000000000141 0.6359452290000149
0.947250000000141 0.6470512219999875
0.949500000000141 0.637337513999995
0.951750000000142 0.629438663000002
0.954000000000142 0.6400652450000166
0.956250000000142 0.6367292919999841
0.958500000000143 0.6419868970000095
0.960750000000143 0.642378027999996
0.963000000000143 0.6334914060000187
0.965250000000143 0.6309169339999983
0.967500000000144 0.6356847369999912
0.969750000000144 0.6421758159999911
0.972000000000144 0.6392208960000119
0.974250000000145 0.6427077379999844
0.976500000000145 0.638311415000004
0.978750000000145 0.6356921889999967
0.981000000000146 0.6337129080000068
0.983250000000146 0.6440538649999894
0.985500000000146 0.6408557850000136
0.987750000000147 0.6402838669999937
0.990000000000147 0.641266126000005
0.992250000000147 0.6424780279999993
0.994500000000147 0.6367022080000027
0.996750000000148 0.6377105109999945
0.999000000000148 0.6382237690000068
1.00125000000015 0.6485375670000053
1.00350000000015 0.6383590679999998
1.00575000000015 0.6365537279999955
1.00800000000015 0.6509571279999875
1.01025000000015 0.6402253500000086
1.01250000000015 0.6439236939999944
1.01475000000015 0.6442351009999925
1.01700000000015 0.6453503930000011
1.01925000000015 0.6493281510000202
1.02150000000015 0.639423034999993
1.02375000000015 0.6407920789999935
1.02600000000015 0.6445725400000129
1.02825000000015 0.6484158760000014
1.03050000000015 0.6482167049999816
1.03275000000015 0.6475371860000223
1.03500000000015 0.6521072369999956
1.03725000000015 0.661791849999986
1.03950000000015 0.6477524180000103
1.04175000000015 0.6473061009999981
1.04400000000015 0.6531947619999983
1.04625000000015 0.650770657999999
1.04850000000015 0.643418650000001
1.05075000000016 0.6474869900000044
1.05300000000016 0.6589890999999852
1.05525000000016 0.654701867
1.05750000000016 0.649428859000011
1.05975000000016 0.6475448349999908
1.06200000000016 0.6472590670000216
1.06425000000016 0.6581018629999846
1.06650000000016 0.6489679979999892
1.06875000000016 0.6399032250000118
1.07100000000016 0.6486064119999924
1.07325000000016 0.6519400500000074
1.07550000000016 0.6498425960000134
1.07775000000016 0.6450077099999874
1.08000000000016 0.653207019000007
1.08225000000016 0.6522091759999853
1.08450000000016 0.6459515930000066
1.08675000000016 0.6529131549999931
1.08900000000016 0.6550561070000072
1.09125000000016 0.6577520499999991
1.09350000000016 0.6428549919999966
1.09575000000016 0.651743625999984
1.09800000000016 0.6563772300000323
1.10025000000016 0.6508775439999681
1.10250000000016 0.6557752350000214
1.10475000000016 0.6502530230000048
1.10700000000016 0.6530358449999767
1.10925000000016 0.6520351300000016
1.11150000000016 0.6498630060000323
1.11375000000016 0.6593756469999903
1.11600000000016 0.6569519209999726
1.11825000000016 0.6600239610000358
1.12050000000016 0.6526623159999758
1.12275000000017 0.6547082669999895
1.12500000000017 0.650683617000027
1.12725000000017 0.6448440649999725
1.12950000000017 0.6536525310000343
1.13175000000017 0.6556063649999828
1.13400000000017 0.6474251440000103
1.13625000000017 0.6540360540000165
1.13850000000017 0.6521078060000036
1.14075000000017 0.6534039759999928
1.14300000000017 0.6502112039999588
1.14525000000017 0.6503351120000502
1.14750000000017 0.6496340269999905
1.14975000000017 0.6505135059999816
1.15200000000017 0.6474372019999919
1.15425000000017 0.6548628070000291
1.15650000000017 0.6721724399999971
1.15875000000017 0.6472262599999681
1.16100000000017 0.6581085669999993
1.16325000000017 0.6690089390000367
1.16550000000017 0.654673933999959
1.16775000000017 0.6464042670000367
1.17000000000017 0.6577670510000075
1.17225000000017 0.6500776369999812
1.17450000000017 0.6546239740000033
1.17675000000017 0.6555005490000099
1.17900000000017 0.6439209509999841
1.18125000000017 0.65136111999999
1.18350000000017 0.6499327440000116
1.18575000000017 0.6570505149999804
1.18800000000017 0.6530166620000273
1.19025000000017 0.6465456349999954
1.19250000000017 0.648708393999982
1.19475000000017 0.6486389430000372
1.19700000000018 0.6479735189999474
1.19925000000018 0.6451477280000404
1.20150000000018 0.6614136970000004
1.20375000000018 0.6443749029999708
1.20600000000018 0.649909670999989
1.20825000000018 0.6510959189999994
1.21050000000018 0.6500424550000048
1.21275000000018 0.6479103500000178
1.21500000000018 0.6467284130000053
1.21725000000018 0.6462339130000032
1.21950000000018 0.6496269879999659
1.22175000000018 0.6408980920000431
1.22400000000018 0.654622422999978
1.22625000000018 0.6395390860000134
1.22850000000018 0.6566560840000193
1.23075000000018 0.6517474859999766
1.23300000000018 0.6509270970000216
1.23525000000018 0.6464943539999695
1.23750000000018 0.6458280340000329
1.23975000000018 0.6456862219999948
1.24200000000018 0.6415674739999986
1.24425000000018 0.649386493999998
1.24650000000018 0.6396153279999908
1.24875000000018 0.6386497340000119
1.25100000000018 0.6386240699999917
1.25325000000018 0.6488879499999598
1.25550000000018 0.6426962590000471
1.25775000000018 0.6402282720000017
1.26000000000018 0.6427349929999764
1.26225000000018 0.6356123099999991
1.26450000000018 0.6396037220000039
1.26675000000018 0.6422470510000267
1.26900000000019 0.656606571999987
1.27125000000019 0.6407177929999648
1.27350000000019 0.6422005809999973
1.27575000000019 0.6393262050000317
1.27800000000019 0.6395267579999881
1.28025000000019 0.6398727690000214
1.28250000000019 0.636477450999962
1.28475000000019 0.639506597000036
1.28700000000019 0.6375126769999611
1.28925000000019 0.6426053650000085
1.29150000000019 0.6433478970000124
1.29375000000019 0.6390586200000143
1.29600000000019 0.6354576009999846
1.29825000000019 0.644249675000026
1.30050000000019 0.6368852909999987
1.30275000000019 0.644826815999977
1.30500000000019 0.6391114140000127
1.30725000000019 0.6390247360000103
1.30950000000019 0.6414061250000032
1.31175000000019 0.635016979999989
1.31400000000019 0.639726182000004
1.31625000000019 0.6358149170000047
1.31850000000019 0.6474449559999584
1.32075000000019 0.6365134560000456
1.32300000000019 0.6331004679999523
1.32525000000019 0.636880844000018
1.32750000000019 0.6383693889999904
1.32975000000019 0.6349983220000013
1.33200000000019 0.6376070540000001
1.33425000000019 0.6368668609999872
1.33650000000019 0.635415551000051
1.33875000000019 0.6318110929999534
1.34100000000019 0.6407661890000327
1.3432500000002 0.633691027999987
1.3455000000002 0.6355488849999915
1.3477500000002 0.635924684000031
1.3500000000002 0.6282266700000037
1.3522500000002 0.6300274789999776
1.3545000000002 0.6403997799999956
1.3567500000002 0.6337387379999768
1.3590000000002 0.6246519450000392
1.3612500000002 0.6305606020000027
1.3635000000002 0.627087385999971
1.3657500000002 0.6375832759999867
1.3680000000002 0.6259358510000084
1.3702500000002 0.632256147000021
1.3725000000002 0.6280983249999963
1.3747500000002 0.6315695619999815
1.3770000000002 0.6289916360000234
1.3792500000002 0.6296098159999701
1.3815000000002 0.6227233140000408
1.3837500000002 0.6360111939999911
1.3860000000002 0.6270436269999777
1.3882500000002 0.6274007270000084
1.3905000000002 0.6269958400000064
1.3927500000002 0.6225906249999866
1.3950000000002 0.6265438199999949
1.3972500000002 0.6265212730000371
1.3995000000002 0.6274751560000027
1.4017500000002 0.6275803259999861
1.4040000000002 0.6252769239999907
1.4062500000002 0.626563372000021
1.4085000000002 0.6286457900000073
1.4107500000002 0.6207806349999601
1.4130000000002 0.6224271750000412
1.41525000000021 0.6219722269999579
1.41750000000021 0.6166240450000373
1.41975000000021 0.6282937849999826
1.42200000000021 0.6236219790000064
1.42425000000021 0.6249019079999698
1.42650000000021 0.6255034670000441
1.42875000000021 0.6238993380000011
1.43100000000021 0.6182800149999821
1.43325000000021 0.6208103529999676
1.43550000000021 0.6180886399999963
1.43775000000021 0.6223048240000253
1.44000000000021 0.6275936200000274
1.44225000000021 0.6184747319999815
1.44450000000021 0.6254497670000205
1.44675000000021 0.626211866999995
1.44900000000021 0.6198695919999864
1.45125000000021 0.62032211799999
1.45350000000021 0.6230982980000022
1.45575000000021 0.6184691189999967
1.45800000000021 0.620958437000013
1.46025000000021 0.6207891099999756
1.46250000000021 0.6163168919999862
1.46475000000021 0.6238787960000423
1.46700000000021 0.6190374309999811
1.46925000000021 0.6202803180000274
1.47150000000021 0.6261398489999692
1.47375000000021 0.6207809130000328
1.47600000000021 0.6201112729999636
1.47825000000021 0.6205419810000308
1.48050000000021 0.6223272679999923
1.48275000000021 0.6233255579999764
1.48500000000021 0.6191754790000346
1.48725000000021 0.6214166579999869
1.48950000000022 0.6280683449999742
1.49175000000022 0.6223281840000254
1.49400000000022 0.6187340220000124
1.49625000000022 0.6180471849999662
1.49850000000022 0.6227109760000076
1.50075000000022 0.6191092739999817
1.50300000000022 0.6171831400000087
1.50525000000022 0.6199917850000247
1.50750000000022 0.6180087519999802
1.50975000000022 0.6332633270000088
1.51200000000022 0.6262854010000183
1.51425000000022 0.6217076049999832
1.51650000000022 0.62001221700001
1.51875000000022 0.6182994769999937
1.52100000000022 0.6234204560000194
1.52325000000022 0.6231797259999894
1.52550000000022 0.6257339299999671
1.52775000000022 0.6242470430000253
1.53000000000022 0.6226166820000003
1.53225000000022 0.6205274189999841
1.53450000000022 0.6190415410000014
1.53675000000022 0.6301763540000138
1.53900000000022 0.6216225950000194
1.54125000000022 0.6243875199999707
1.54350000000022 0.6230353259999788
1.54575000000022 0.624665594000021
1.54800000000022 0.6171275620000074
1.55025000000022 0.6206162120000158
1.55250000000022 0.6200250589999996
1.55475000000022 0.622150836000003
1.55700000000022 0.6160658299999682
1.55925000000022 0.6269720970000208
1.56150000000023 0.6220276899999817
1.56375000000023 0.6165140290000295
1.56600000000023 0.614594272999966
1.56825000000023 0.6220259430000397
1.57050000000023 0.6262145879999821
1.57275000000023 0.6144682460000013
1.57500000000023 0.6182684230000177
1.57725000000023 0.6176170869999851
1.57950000000023 0.6245714300000031
1.58175000000023 0.6229048120000016
1.58400000000023 0.6169158129999914
1.58625000000023 0.6197065889999749
1.58850000000023 0.6193186149999974
1.59075000000023 0.6208906980000393
1.59300000000023 0.6165390329999809
1.59525000000023 0.6163827539999716
1.59750000000023 0.6113080820000505
1.59975000000023 0.6182124909999516
1.60200000000023 0.6184028780000403
1.60425000000023 0.6140805129999762
1.60650000000023 0.6149759460000155
1.60875000000023 0.6115307839999673
1.61100000000023 0.6156367440000281
1.61325000000023 0.621607379000011
1.61550000000023 0.6202837650000106
1.61775000000023 0.6208726399999591
1.62000000000023 0.6126029330000051
1.62225000000023 0.6181467920000046
1.62450000000023 0.6178423740000198
1.62675000000023 0.6108030679999956
1.62900000000023 0.616235923999966
1.63125000000023 0.6147852910000324
1.63350000000023 0.6165411850000169
1.63575000000024 0.6165135119999832
1.63800000000024 0.6165575239999725
1.64025000000024 0.6196079400000372
1.64250000000024 0.6130099609999888
1.64475000000024 0.6225394549999805
1.64700000000024 0.6169325399999934
1.64925000000024 0.6094055850000473
1.65150000000024 0.616808710999976
1.65375000000024 0.616328808999981
1.65600000000024 0.6149883010000394
1.65825000000024 0.6228210909999916
1.66050000000024 0.6100719699999786
1.66275000000024 0.616554237999992
1.66500000000024 0.6185528500000146
1.66725000000024 0.6156175689999941
1.66950000000024 0.618056686999978
1.67175000000024 0.6182010660000401
1.67400000000024 0.622412684999972
1.67625000000024 0.6212050600000225
1.67850000000024 0.6158038329999727
1.68075000000024 0.6146996440000407
1.68300000000024 0.6143246699999736
1.68525000000024 0.6172063530000287
1.68750000000024 0.6154765789999601
1.68975000000024 0.6153594259999977
1.69200000000024 0.6161238830000002
1.69425000000024 0.6155625370000166
1.69650000000024 0.6144540559999996
1.69875000000024 0.6149060509999913
1.70100000000024 0.6245786090000252
1.70325000000024 0.617151382999964
1.70550000000024 0.6157151990000216
1.70775000000025 0.6116882900000178
1.71000000000025 0.6132526600000006
1.71225000000025 0.6104240169999571
1.71450000000025 0.6139484840000478
1.71675000000025 0.615203901999962
1.71900000000025 0.6142622680000045
1.72125000000025 0.6137032050000357
1.72350000000025 0.6200464079999506
1.72575000000025 0.6128862140000138
1.72800000000025 0.6119353000000274
1.73025000000025 0.6139140079999947
1.73250000000025 0.6125910389999945
1.73475000000025 0.6129269940000199
1.73700000000025 0.6151240189999498
1.73925000000025 0.6111345350000192
1.74150000000025 0.6132026210000276
1.74375000000025 0.6119171759999631
1.74600000000025 0.6183438150000029
1.74825000000025 0.6167588580000256
1.75050000000025 0.6104186540000001
1.75275000000025 0.6126562700000022
1.75500000000025 0.6131077559999767
1.75725000000025 0.6108009000000152
1.75950000000025 0.608286674999988
1.76175000000025 0.6101935199999957
1.76400000000025 0.6096081250000225
1.76625000000025 0.6139851300000032
1.76850000000025 0.6084157259999756
1.77075000000025 0.6136504369999898
1.77300000000025 0.6085776620000161
1.77525000000025 0.6091464169999767
1.77750000000025 0.6059208450000142
1.77975000000025 0.6062565080000013
1.78200000000026 0.608433711000032
1.78425000000026 0.6105634349999605
1.78650000000026 0.6064892130000317
1.78875000000026 0.6067653759999985
1.79100000000026 0.6130688069999906
1.79325000000026 0.6106803339999942
1.79550000000026 0.6049390869999911
1.79775000000026 0.6060464249999882
1.80000000000026 0.606637585000044
1.80225000000026 0.6119305059999647
1.80450000000026 0.6079191420000143
1.80675000000026 0.6070170820000271
1.80900000000026 0.6053338529999905
1.81125000000026 0.6026848479999671
1.81350000000026 0.6071116520000146
1.81575000000026 0.6049609579999924
1.81800000000026 0.6108145719999811
1.82025000000026 0.6038392990000148
1.82250000000026 0.6094850220000012
1.82475000000026 0.604638924000028
1.82700000000026 0.6027535779999766
1.82925000000026 0.6037584069999866
1.83150000000026 0.6066024670000161
1.83375000000026 0.6080506349999837
1.83600000000026 0.6034626890000254
1.83825000000026 0.6034602309999855
1.84050000000026 0.6055957770000191
1.84275000000026 0.6054174889999899
1.84500000000026 0.604812126000013
1.84725000000026 0.6045220589999758
1.84950000000026 0.6057199859999969
1.85175000000026 0.6015569440000377
1.85400000000026 0.6074186099999679
1.85625000000027 0.6053813409999975
1.85850000000027 0.6064839389999861
1.86075000000027 0.6017313440000294
1.86300000000027 0.6063942129999873
1.86525000000027 0.6008151839999982
1.86750000000027 0.6010420449999856
1.86975000000027 0.6024992750000138
1.87200000000027 0.6069751680000195
1.87425000000027 0.6033094530000085
1.87650000000027 0.6030978609999806
1.87875000000027 0.6030515100000002
1.88100000000027 0.6046118379999825
1.88325000000027 0.6070100980000461
1.88550000000027 0.6107590749999758
1.88775000000027 0.6005543160000002
1.89000000000027 0.6050607290000016
1.89225000000027 0.6051009299999919
1.89450000000027 0.6004809350000073
1.89675000000027 0.597092884999995
1.89900000000027 0.6028171950000001
1.90125000000027 0.6039788339999745
1.90350000000027 0.5990886390000014
1.90575000000027 0.6011685600000192
1.90800000000027 0.6001710109999863
1.91025000000027 0.6049514279999926
1.91250000000027 0.6076800630000321
1.91475000000027 0.6033741869999858
1.91700000000027 0.6035639369999899
1.91925000000027 0.5985814109999978
1.92150000000027 0.6038502570000333
1.92375000000027 0.6003237950000084
1.92600000000027 0.6061526569999955
1.92825000000028 0.6017220310000084
1.93050000000028 0.5995616559999917
1.93275000000028 0.6002527420000092
1.93500000000028 0.6024965019999513
1.93725000000028 0.5992639940000117
1.93950000000028 0.5997049270000048
1.94175000000028 0.6031220990000179
1.94400000000028 0.5969591379999883
1.94625000000028 0.5980478590000189
1.94850000000028 0.5988644340000064
1.95075000000028 0.5964807859999723
1.95300000000028 0.601576147000003
1.95525000000028 0.5952555659999916
1.95750000000028 0.6012235520000218
1.95975000000028 0.599691469999982
1.96200000000028 0.5984429119999959
1.96425000000028 0.6026506380000001
1.96650000000028 0.6002112529999977
1.96875000000028 0.6017904290000047
1.97100000000028 0.5961865130000206
1.97325000000028 0.5990325509999934
1.97550000000028 0.6030610959999763
1.97775000000028 0.5974736240000311
1.98000000000028 0.5998436179999658
1.98225000000028 0.60052536500001
1.98450000000028 0.598463387000038
1.98675000000028 0.5934406229999922
1.98900000000028 0.5945126049999772
1.99125000000028 0.5928375820000156
1.99350000000028 0.594419949999974
1.99575000000028 0.5985837179999862
1.99800000000028 0.6010065160000408
2.00025000000028 0.6027054329999828
2.00250000000029 0.5957926950000001
2.00475000000029 0.5970209170000089
2.00700000000029 0.5980944730000033
2.00925000000029 0.5980730939999717
2.01150000000029 0.5955058270000109
2.01375000000029 0.5986356710000109
2.01600000000029 0.5911957929999971
2.01825000000029 0.5978404420000061
2.02050000000029 0.5976766699999416
2.02275000000029 0.5973331610000514
2.02500000000029 0.600530606999996
2.02725000000029 0.6030143880000196
2.02950000000029 0.5950462849999667
2.03175000000029 0.6000917820000495
2.03400000000029 0.5921425159999671
2.03625000000029 0.5940960550000227
2.03850000000029 0.5957366689999617
2.04075000000029 0.6013493609999614
2.0430000000003 0.5908327400001099
2.0452500000003 0.6002116299999898
2.0475000000003 0.5933184439999195
2.0497500000003 0.5971804020000491
2.0520000000003 0.5947768370000404
2.0542500000003 0.5967020039998943
2.0565000000003 0.6018748230000028
2.0587500000003 0.6078853920000711
2.0610000000003 0.6014140160000352
2.0632500000003 0.5911880279999195
2.0655000000003 0.6046925980000424
2.0677500000003 0.5934675679999373
2.0700000000003 0.6029079780000757
2.0722500000003 0.5936909639999612
2.0745000000003 0.5984428479999906
2.0767500000003 0.5985258010000507
2.0790000000003 0.5993052339999849
2.0812500000003 0.6004126420000375
2.0835000000003 0.5996209539999882
2.08575000000031 0.607026590999908
2.08800000000031 0.6024537190000956
2.09025000000031 0.6034296179999501
2.09250000000031 0.6045378000000028
2.09475000000031 0.6078525899999931
2.09700000000031 0.6015646050000214
2.09925000000031 0.6098008609999397
2.10150000000031 0.599537170000076
2.10375000000031 0.6072041449999688
2.10600000000031 0.604076340000006
2.10825000000031 0.6048469090000026
2.11050000000031 0.5993779430000359
2.11275000000031 0.5962143109999261
2.11500000000031 0.6031903909999983
2.11725000000031 0.5993068290000565
2.11950000000031 0.5950289429999884
2.12175000000031 0.6043496839999989
2.12400000000031 0.6001473190000297
2.12625000000031 0.6018350439999267
2.12850000000032 0.6000176539999984
2.13075000000032 0.6037815800000317
2.13300000000032 0.6079904949999673
2.13525000000032 0.6048738550000508
2.13750000000032 0.6055102430000261
2.13975000000032 0.6053167719999237
2.14200000000032 0.597183943999994
2.14425000000032 0.6003575720000072
2.14650000000032 0.6056767830000354
2.14875000000032 0.6065884529999721
2.15100000000032 0.6080769239999881
2.15325000000032 0.6043869850000192
2.15550000000032 0.6070446630000106
2.15775000000032 0.6110352829999783
2.16000000000032 0.6008520049999788
2.16225000000032 0.6095884580000757
2.16450000000032 0.6055449509999562
2.16675000000032 0.6071695150000096
2.16900000000032 0.6007979219999697
2.17125000000033 0.607458078000036
2.17350000000033 0.6132126300000209
2.17575000000033 0.6110164980000263
2.17800000000033 0.6053995179998992
2.18025000000033 0.5984767160000501
2.18250000000033 0.600502084000027
2.18475000000033 0.6010968570000159
2.18700000000033 0.6099666409999145
2.18925000000033 0.5992226300000993
2.19150000000033 0.6062835069999437
2.19375000000033 0.6076927310000428
2.19600000000033 0.6082921269999133
2.19825000000033 0.6042425120000416
2.20050000000033 0.6137203729999783
2.20275000000033 0.6082600580000417
2.20500000000033 0.6177519899999879
2.20725000000033 0.6124941870000384
2.20950000000033 0.5977213259999417
2.21175000000033 0.6078328629999987
2.21400000000034 0.6115016800000603
2.21625000000034 0.6116126449999228
2.21850000000034 0.6097943450000685
2.22075000000034 0.6072563330000094
2.22300000000034 0.6110305789999302
2.22525000000034 0.6064395839999861
2.22750000000034 0.6146255840000094
2.22975000000034 0.6140773780000472
2.23200000000034 0.614408702999981
2.23425000000034 0.6221690029999536
2.23650000000034 0.6123081490000004
2.23875000000034 0.6168766910000159
2.24100000000034 0.6033815230000528
2.24325000000034 0.6137865219999412
2.24550000000034 0.614841876000014
2.24775000000034 0.6130705900000066
2.25000000000034 0.6223450260000618
2.25225000000034 0.609014153999965
2.25450000000034 0.6162705560000177
2.25675000000035 0.6160464380000121
2.25900000000035 0.6256095950000145
2.26125000000035 0.6134035299999141
2.26350000000035 0.6234048480000638
2.26575000000035 0.6298710439999695
2.26800000000035 0.6192729179999787
2.27025000000035 0.6188216460000149
2.27250000000035 0.6202023170000075
2.27475000000035 0.6187648540000055
2.27700000000035 0.6273432399999592
2.27925000000035 0.618143315999987
2.28150000000035 0.6144953920000944
2.28375000000035 0.6333090969999375
2.28600000000035 0.6362202420000358
2.28825000000035 0.6155200009999362
2.29050000000035 0.6199025260000326
2.29275000000035 0.6252198560000579
2.29500000000035 0.6308358359999602
2.29725000000035 0.616478423999979
2.29950000000036 0.6192668559999674
2.30175000000036 0.6149161790000335
2.30400000000036 0.6223892159999878
2.30625000000036 0.6281056530000342
2.30850000000036 0.6295742129999553
2.31075000000036 0.6269596050000246
2.31300000000036 0.6246429330000183
2.31525000000036 0.6240546249999852
2.31750000000036 0.6256620929999599
2.31975000000036 0.6230308980000245
2.32200000000036 0.6215642350000508
2.32425000000036 0.6320152790000293
2.32650000000036 0.6260744629998953
2.32875000000036 0.6293587930000513
2.33100000000036 0.6315470639999603
2.33325000000036 0.6288117480000892
2.33550000000036 0.634050894999973
2.33775000000036 0.6180260390000285
2.34000000000036 0.6212645690000045
2.34225000000037 0.6299358379999376
2.34450000000037 0.6280329869999832
2.34675000000037 0.6249219779999748
2.34900000000037 0.6298027490000777
2.35125000000037 0.6293446209999729
2.35350000000037 0.6285960540000133
2.35575000000037 0.6377063070000304
2.35800000000037 0.6281645399999434
2.36025000000037 0.6322610720000057
2.36250000000037 0.6254344449999962
2.36475000000037 0.6388196379999727
2.36700000000037 0.6401442480000696
2.36925000000037 0.6233888649999244
2.37150000000037 0.6309300020000137
2.37375000000037 0.6395750149999913
2.37600000000037 0.6350503260000551
2.37825000000037 0.6353952739999613
2.38050000000037 0.6333748839999771
2.38275000000037 0.6283081270000821
2.38500000000038 0.6324922239999751
2.38725000000038 0.6381053210000118
2.38950000000038 0.62499479600001
2.39175000000038 0.6432979919999298
2.39400000000038 0.631356156000038
2.39625000000038 0.6276866670000345
2.39850000000038 0.6451526490000106
2.40075000000038 0.6413639319999902
2.40300000000038 0.6385995849999517
2.40525000000038 0.624452625999993
2.40750000000038 0.6452515299999959
2.40975000000038 0.6378094709999687
2.41200000000038 0.6287031940000816
2.41425000000038 0.6335756820000142
2.41650000000038 0.6265185629999905
2.41875000000038 0.6300891329999558
2.42100000000038 0.6425073890000021
2.42325000000038 0.6312596679999842
2.42550000000039 0.6359436160000769
2.42775000000039 0.6272277169999825
2.43000000000039 0.6285149120000142
2.43225000000039 0.6405747000000019
2.43450000000039 0.6266587540000046
2.43675000000039 0.6422477259999368
2.43900000000039 0.6397751670000389
2.44125000000039 0.6324864239999215
2.44350000000039 0.6311912260000554
2.44575000000039 0.6471435219999648
2.44800000000039 0.6407053670000096
2.45025000000039 0.640044568999997
2.45250000000039 0.6324787229999629
2.45475000000039 0.6399069860000282
2.45700000000039 0.643793071999994
2.45925000000039 0.6345225170000504
2.46150000000039 0.6472908130000405
2.46375000000039 0.6624025979999715
2.46600000000039 0.6402953109999316
2.4682500000004 0.6378276920000872
2.4705000000004 0.6432733019998977
2.4727500000004 0.627984303000062
2.4750000000004 0.6430562250000094
2.4772500000004 0.6485090269999318
2.4795000000004 0.6554375020000407
2.4817500000004 0.6487186630000679
2.4840000000004 0.632329375999916
2.4862500000004 0.6463726900000211
2.4885000000004 0.6461822659999825
2.4907500000004 0.642537113000003
2.4930000000004 0.6334718619999649
2.4952500000004 0.6457314260001112
2.4975000000004 0.606722690999959


==> Images/Results/sourcebeam_timesteptimes_tol_0.001_hfm10.txt <==
t steptime
0.0 0.03962364199999996
9.90517716524765e-11 0.040165485
1.89758556535385e-10 0.03870151600000005
3.24539187472814e-10 0.038952195999999994
5.14645587907495e-10 0.038967191999999984
7.8382080873006e-10 0.03907022400000004
1.16443790958526e-09 0.03927926599999998
1.7025648885044e-09 0.039840297999999996
2.46499560660604e-09 0.03954600899999994
3.54615054499125e-09 0.039232460000000025
5.050436147143e-09 0.039561272000000036
7.07611451245048e-09 0.03934380900000001
9.76477571222998e-09 0.039304879999999986
1.33167728387862e-08 0.039175725999999966
1.79895567026169e-08 0.03926499300000008
2.4111687973664e-08 0.038964594999999935
3.210528807805e-08 0.03901765700000004
4.25170726459762e-08 0.03918560700000007
5.60599555676003e-08 0.03896955999999996
7.30173171700539e-08 0.03883882500000002
9.45036062197867e-08 0.0390887929999999
1.22127019539199e-07 0.03940835499999995
1.58161438473045e-07 0.03958167400000012
2.059119053439e-07 0.039581125999999855
2.68333772103008e-07 0.03901512400000007
3.48993809463847e-07 0.039343702000000036
4.5289155226329e-07 0.039580640999999916
5.86046389350608e-07 0.03926483000000003
7.55679411584462e-07 0.03893032200000013
9.7029709698112e-07 0.03904640699999984
1.23972768773825e-06 0.038895971000000085
1.57506662492623e-06 0.03897782900000002
1.98848463854712e-06 0.03892631499999988
2.49283678152309e-06 0.039168800000000115
3.10099420022791e-06 0.03887912399999993
3.82480081740455e-06 0.03903221700000015
4.67353258086167e-06 0.03927267199999984
5.67720386726457e-06 0.038732580000000016
6.97300737839234e-06 0.03875457999999998
8.49914108682548e-06 0.03905430599999993
1.02949583160546e-05 0.03912277300000033
1.25474224131223e-05 0.03972389499999984
1.56965680302364e-05 0.0399635599999999
1.96542229892906e-05 0.039140951999999896
2.43733063383478e-05 0.03929837000000003
2.99163554474998e-05 0.039679588000000265
3.64882473808373e-05 0.03942754099999979
4.47341179568044e-05 0.039265298000000115
5.34353938322167e-05 0.039027788999999924
6.56102839879697e-05 0.0392815849999999
7.79994314335006e-05 0.03918914400000029
8.97892098368003e-05 0.038992844999999665
0.00010268413623264 0.03918089200000008
0.000117909091294569 0.03894020300000012
0.000137967779423175 0.039089365000000154
0.000162800112224459 0.03900734799999972
0.000185623215629907 0.0386920230000003
0.000211710264470976 0.03878401199999981
0.000249711625467701 0.03896677600000009
0.000285387357436685 0.038708359999999775
0.000317945840178863 0.039109527000000366
0.000353207818923178 0.039569177999999816
0.000395066845062801 0.03973671199999984
0.000437937282385482 0.03953915999999991
0.000484419431150259 0.07865408100000026
0.000552407990021706 0.03919369099999992
0.000612048957155293 0.0392378579999999
0.000672683123343282 0.03955982200000019
0.000734059382535183 0.03899485700000005
0.0008005850545031 0.039005560999999744
0.000869045726063288 0.07801942500000036
0.000958099670704861 0.038940393999999934
0.00105124539368851 0.03924725399999973
0.00114860310206966 0.039059756000000334
0.00123937998905088 0.03957611299999986
0.00132956342034834 0.039955131000000144
0.00143295579964586 0.03956230899999991
0.00157946543341166 0.03921842699999978
0.00172167943188252 0.039374119000000096
0.00184033437471372 0.039632840999999974
0.00195727268359092 0.07846463799999981
0.00209695827574322 0.03922571500000016
0.00225179067778031 0.03937259900000001
0.0024134646193531 0.03892117600000011
0.00255444786529438 0.03923664899999979
0.00270299328973636 0.038976799000000284
0.00288487188259437 0.03911357699999973
0.00309073869234581 0.039022972000000156
0.00326152025046836 0.03873420900000024
0.00343076376398735 0.03871768399999986
0.00363006740313831 0.038945833999999735
0.00386493932666162 0.03878072599999971
0.00406434991797732 0.03921142200000016
0.00425796998071122 0.03977772400000035
0.00448192190381479 0.03958675699999947
0.00473578479569405 0.03884967600000078
0.00495987831742541 0.03896850099999938
0.00518007688970494 0.039458152999999996
0.00543530118256668 0.0393037620000003
0.0057170333835108 0.03929788000000034
0.00596131468798744 0.03940918599999943
0.00621312635852813 0.0389476740000001
0.00650229348102648 0.03899202399999968
0.00679377361917809 0.039201045000000434
0.00705990186098513 0.03901657599999986
0.00735154807377036 0.039206865999999785
0.00767512125428072 0.03918399299999997
0.00797258323250937 0.03908879600000059
0.00827112125825217 0.0387730460000002
0.0086170977143622 0.03894702399999961
0.00895338103967625 0.03876800799999991
0.00926919253454375 0.03873045799999986
0.00962123702493409 0.038792941000000525
0.00999622870339541 0.03975040599999957
0.0103350712737406 0.039477514000000546
0.0107005797733169 0.03956455599999931
0.0111092833063051 0.03981526400000046
0.0114726909880763 0.03914036499999973
0.0118576391584603 0.03929428799999979
0.0122923978207706 0.03980360500000035
0.012679242779122 0.03934421099999952
0.0130882843394284 0.03913925800000051
0.0135416694488188 0.039156595999999766
0.0139506254175494 0.038974287000000274
0.0143879447812316 0.038949228999999974
0.0148541792966514 0.039138430999999585
0.0152854376971719 0.038923814000000334
0.0157557561647443 0.03902204300000012
0.0162312553201678 0.039455904999999625
0.0166877268234544 0.03971167899999983
0.0171974853519751 0.03947252800000012
0.0176816241333169 0.039175512999999995
0.0181704433019202 0.0394244920000002
0.0187164028817183 0.03933305300000001
0.019213951855608 0.03922103000000021
0.0197472925449582 0.03937820199999997
0.020284253385135 0.03886788500000016
0.0208088912902277 0.039031769999999355
0.0213984838063928 0.03943227000000071
0.0219395011383511 0.03900678699999993
0.0225123277222625 0.03893069799999971
0.0230899754228796 0.03917570800000014
0.0236583239909418 0.03911684299999951
0.0242878080612825 0.03874551999999998
0.0248691363656817 0.038711606000000565
0.0254965112533713 0.038976908999999615
0.0261042327747576 0.03869585099999995
0.0267267624403305 0.03879062400000066
0.027370892465851 0.039682652999999846
0.0279981233728485 0.039541242999999504
0.0286845639777704 0.03965082300000056
0.0293262393508597 0.03901166499999942
0.0300237365700295 0.03941837100000001
0.0306857813554167 0.039194880000000154
0.0313850008377114 0.039472083999999796
0.0320708808560037 0.039128724000000226
0.0327755706387045 0.03917461800000055
0.0334875419272136 0.03901960699999929
0.0342016176137582 0.03891576500000049
0.0349401485597739 0.038960095000000194
0.0356670618696626 0.039164876999999265
0.0364308818594271 0.038948635000000564
0.0371731618038988 0.03883516699999934
0.0379597642984815 0.0387663930000004
0.0387190068663114 0.039014035000000113
0.0395253250614697 0.03882294799999997
0.0403025096457407 0.038739320000000355
0.0411255046870081 0.039009818999999446
0.0419214005878055 0.03873576600000028
0.042758451097357 0.038823174000000016
0.0435739686345129 0.03901302399999995
0.0444230829704599 0.03925289799999998
0.0452595410100467 0.039395048000000266
0.0461194760113667 0.039664762999999326
0.0469788218109081 0.03898656800000033
0.0478492024790583 0.03928829200000017
0.0487342376717706 0.039513307
0.0496157682828599 0.03918976799999996
0.0505304371152787 0.038999438000000275
0.0514252983349233 0.038829018999999576
0.0523751165632274 0.03921817099999991
0.0532876527557423 0.0390021909999998
0.0542459733453881 0.03894870299999997
0.0551822647074846 0.03919690300000056
0.056138259134075 0.03876666099999948
0.0571062582310807 0.03890062100000069
0.0580679620177664 0.03967775699999976
0.0590769550296898 0.03947403599999966
0.0600543795420928 0.03915519099999987
0.061072055772444 0.03935681700000071
0.0620772283705426 0.03933303700000046
0.0630898999633674 0.03937467799999972
0.0641369705467882 0.03959300100000007
0.0651606770108497 0.03895179299999896
0.0662264041741375 0.03890190200000099
0.0672788515740258 0.03892760899999992
0.0683360827655365 0.039212170999999074
0.069436809751508 0.039028386000000026
0.070508757775795 0.03919816700000034
0.0716077825445183 0.03923548600000082
0.0727180882334096 0.038830577999998894
0.0738171524455972 0.038953937000000494
0.0749601897580077 0.039034358000000324
0.0760888711308571 0.03871176200000015
0.0772187781901784 0.039014779999998694
0.0784021848575996 0.03933482900000129
0.0795553092174872 0.03947068899999984
0.0807159805403717 0.03942975899999901
0.0819268606777241 0.03927682800000021
0.0831074681350638 0.039190850000000665
0.0842970368913557 0.03920726299999977
0.0855370998169306 0.03926150799999917
0.0867475776550726 0.03944357499999995
0.0879639788643925 0.039014081000001255
0.0892274963364401 0.03886723499999967
0.0904704977103707 0.03911064599999925
0.0917131176685866 0.03917913000000084
0.0929926142563486 0.038996233999998964
0.0942721976995837 0.0392226700000009
0.0955428965394279 0.03882758399999986
0.0968373181768439 0.03901227699999943
0.0981602752842417 0.03899854199999986
0.0994643312100103 0.03878598900000085
0.100776495851119 0.03869524299999938
0.10212710351982 0.038985803000000985
0.10347325711014 0.03871971599999924
0.10481188679859 0.038847174000000706
0.106168625188009 0.0392272449999993
0.107569273734942 0.03972285300000067
0.108948960694463 0.03941017300000027
0.11032605080552 0.03894469799999989
0.111723439584119 0.03944775899999975
0.113161947884947 0.039245919999999046
0.114581198891784 0.03938322599999999
0.115997561640761 0.039300772000000705
0.117430478086432 0.03881054100000014
0.118899049307937 0.038942950999999226
0.120363553459717 0.03918656000000098
0.12182136399581 0.038995581
0.123287944347565 0.03902652699999898
0.124779852795823 0.039116255999999794
0.126298624832191 0.038962237000001565
0.127804969677696 0.039508916999999144
0.129310098160559 0.03956020700000096
0.130827068553611 0.0393893649999999
0.132369036807445 0.03916280299999997
0.133936672985318 0.03929325699999886
0.135494116065127 0.03953426900000068
0.137049912307443 0.03918440800000056
0.138613937352537 0.03894916899999856
0.140196494643595 0.03907391899999979
0.141806681568695 0.03898103600000091
0.143425098424237 0.038993005000000025
0.145038404686257 0.03919709100000013
0.146652969725458 0.03897200599999984
0.148275978476664 0.03883270699999919
0.149914838074502 0.038944547000001606
0.151576162944144 0.03874854099999858
0.15326251127986 0.038779985999999766
0.154944151878598 0.03876877200000095
0.15662489883464 0.03907377400000023
0.158308908918862 0.03940246999999886
0.160000749917202 0.03944137900000122
0.161705171320387 0.039478080000000304
0.163426534829008 0.03896292800000012
0.165168243145506 0.03943754299999824
0.166932416900589 0.0395211160000013
0.168696258880635 0.039333188999998825
0.170461297799546 0.03904149100000076
0.17222938779788 0.03917408899999941
0.174002577058285 0.039061454000000495
0.175783167799758 0.03901570000000021
0.177573544698707 0.039363028000000355
0.179375909987877 0.038989163000000104
0.181192051632924 0.03902706099999875
0.183023216359582 0.039063217000000705
0.184870098588739 0.03902626400000031
0.186732914799632 0.038786133000000333
0.188611518515488 0.03872926699999901
0.190496881506311 0.039014699000000874
0.192387593920479 0.03887086900000014
0.194283902528529 0.039537276999999094
0.196186117060467 0.03978247000000046
0.198094664918971 0.039545450000000315
0.200010064995781 0.039297839999999695
0.201932861588447 0.039587152999999375
0.203863557354811 0.039338177000001195
0.205802568845115 0.03929329399999837
0.207750211330875 0.03949133400000093
0.209706707137946 0.039018256000000306
0.211672206334761 0.03881133099999978
0.213646809482071 0.03917863200000049
0.215630586230315 0.03899661200000004
0.217623587961863 0.03901804199999859
0.219625855715011 0.038938845000000555
0.22163742585576 0.03901487200000098
0.223658335773436 0.03927896599999947
0.225688630973473 0.039473147999999014
0.227728373964369 0.03966547699999978
0.229777654671907 0.03907677800000009
0.231836601876752 0.039216042000001394
0.233905395285218 0.039551374000000195
0.235984278149325 0.039305683999998564
0.238073570698188 0.03909747500000016
0.240173684927937 0.03898472200000036
0.242285141482624 0.039166357999999235
0.244408589450837 0.038973398000001325
0.246544829929675 0.03922911499999948
0.248694844192433 0.03898691100000029
0.250859827239883 0.03884895500000063
0.253039839385344 0.03883281399999916
0.255219741380375 0.03899223400000018
0.257400625967695 0.038789677000000466
0.259584387825653 0.038719111999999
0.261772784011933 0.03899667199999968
0.263967381800238 0.038990906000000436
0.266169603786904 0.03955721400000023
0.268380815444194 0.039849151000000305
0.270602434148774 0.039092510999999774
0.27283604273134 0.03922156099999974
0.275083496469025 0.03960826900000036
0.277347018870823 0.03935333899999982
0.279629286812318 0.0391169179999995
0.281930042083779 0.03934760000000104
0.284225800933439 0.03890234899999889
0.286520098608613 0.038943730999999815
0.288817268172906 0.03898159900000131
0.291121366577694 0.039206205999999355
0.293436272790397 0.03904063699999938
0.295765855072833 0.039250371000001394
0.298114155400371 0.03904501599999932
0.300485570079992 0.038749698000000166
0.302862684166437 0.03879556699999931
0.305234745546844 0.039003133000001355
0.307608292549727 0.038774637999999584
0.309990155111003 0.038766747999998685
0.312387103692305 0.039082657000001575
0.314806075087462 0.039199174999998476
0.317250027336788 0.03951513200000001
0.319678165011291 0.03968613500000018
0.322096746718298 0.038928388000000425
0.324513736245367 0.039243189000000456
0.326937542492322 0.03929854299999924
0.329377246491626 0.03952506700000136
0.331842756600436 0.039442749999999194
0.334345097315362 0.03884522499999932
0.336876835851993 0.03912630700000008
0.339339718135232 0.038982375999999874
0.341723750435149 0.03899681600000093
0.343875433648439 0.03919501400000058
0.345921671187752 0.03885996299999839
0.348137820115995 0.038837785000000125
0.350640389312132 0.03964869400000026
0.353216923921057 0.03946382400000026
0.35556690013578 0.03920832900000093
0.35778461474293 0.03932395799999888
0.360196471957999 0.03928851000000044
0.362756157867874 0.03922747700000073
0.365311617551754 0.03915076099999837
0.367736564959298 0.03921375100000013
0.36982795422723 0.03884894800000005
0.371906665841119 0.038958245999999974
0.37437803181205 0.03926108699999986
0.376930318128001 0.038979463000000436
0.37937177526906 0.0389098170000004
0.381866133887782 0.03910915500000023
0.384450529606847 0.039076882999999896
0.386760678794125 0.03877710299999926
0.388820204724558 0.03907322500000099
0.390947216544222 0.03879319400000014
0.393468989154669 0.038755274999999756
0.396002890073795 0.03944887699999988
0.398414197593858 0.039658252000000616
0.400923163275623 0.03956359399999876
0.403497526458243 0.0390314140000001
0.405844163670405 0.039363789999999454
0.407935584206338 0.03924520800000053
0.410093201830558 0.03929233800000098
0.412599716330332 0.03961008899999996
0.415114937412452 0.03901979699999991
0.417562194567664 0.03876612499999865
0.420099830894547 0.03939286700000011
0.422646218903786 0.038938460000000674
0.424991150533114 0.03900291999999972
0.427103617050609 0.03927118000000007
0.429326011338105 0.03901277599999986
0.431808450757127 0.03896788399999984
0.434310915960151 0.03910332900000135
0.436814795358652 0.039062494999999586
0.439385147352984 0.038724305999998876
0.441889518482412 0.03898987700000056
0.444258239691536 0.0387370090000001
0.446407522816133 0.03883165000000055
0.44868588193462 0.03878035999999874
0.451123863842552 0.03957539400000165
0.453606410213328 0.03953021699999937
0.456179217343692 0.03954096300000032
0.458740014879445 0.03970505099999855
0.461222024411255 0.039201809000001475
0.463672248966109 0.039360913999999525
0.465877939784959 0.03960923700000052
0.468136384313404 0.03939871000000039
0.470524369607784 0.039135735999998644
0.473034218471852 0.039199520000000376
0.475692004645358 0.03906880799999968
0.478215053806926 0.03899423500000054
0.480656507248997 0.03918343699999838
0.483180608721881 0.03892436200000304
0.485493861247469 0.038921486999999644
0.487751860046073 0.03935151800000014
0.490070670552526 0.0398775950000001
0.492576517941064 0.03957268299999939
0.49527595975142 0.039236128999998954
0.497800580029765 0.03971564900000146
0.500248327390051 0.0393002960000004
0.502859757283268 0.03934088499999788
0.505255799089954 0.039559948000000844
0.507488710416304 0.039033060999997815
0.509745242569864 0.039033425000003064
0.512272101363072 0.03921332299999847
0.514979549080214 0.0389999180000018
0.517508097357561 0.03894853599999948
0.519993281693339 0.03921689199999889
0.522664435157455 0.03905328200000113
0.525132822243135 0.03881307199999995
0.52734760638772 0.038818471999999105
0.529551965361828 0.0390067760000008
0.532117587632796 0.0388096599999983
0.534795494836615 0.038817459000000554
0.537331498175959 0.039742185000001484
0.53989266684128 0.03950269999999989
0.54253502725216 0.03942056899999713
0.545010960189515 0.039143662000000745
0.547251352335257 0.03906163299999932
0.54949587965338 0.039259224000002035
0.552049842866007 0.03949194999999861
0.554674305201084 0.03921079400000238
0.557249967774221 0.039120652999997674
0.559851251507081 0.0391786300000021
0.562446784837915 0.039042305999998916
0.564977262560431 0.0389824119999993
0.567255468613807 0.03900313800000177
0.569552881152653 0.039188784000000254
0.572069328083145 0.038908869000000124
0.574636642351687 0.039115804999998005
0.577265907514011 0.03906096400000081
0.579895957312592 0.03879099099999905
0.582443236292527 0.038780592000001946
0.585078965506887 0.03900429999999844
0.587415158020435 0.03886720399999888
0.589710438997026 0.03940204300000261
0.592127936068787 0.03964618999999914
0.594691141799082 0.03950048400000128
0.597413401319164 0.039386990999997096
0.600015773687062 0.03949494000000087
0.602529182202956 0.03926106700000176
0.605229070747686 0.039303539999998804
0.607685022898332 0.03944144899999813
0.609979623038693 0.03909408200000186
0.612312315053061 0.03908182600000032
0.614879679569693 0.039004474999998706
0.617649463280352 0.03921224100000131
0.620232621748451 0.03897971600000005
0.622756032266472 0.03897634699999841
0.625451646322238 0.03936795399999937
0.628032520979035 0.039526513000001984
0.630359155787942 0.03950858299999993
0.632618927941762 0.039851618000000144
0.635183735685797 0.03924848399999803
0.637894959449577 0.03927626000000117
0.640507357705791 0.03957678900000161
0.643123791726706 0.039305097999999816
0.645785422500187 0.03919937899999937
0.648367565291848 0.03910706099999928
0.650707290718828 0.039045535999999714
0.65299808134406 0.03896085299999896
0.655549043560616 0.03898147900000026
0.65820536800911 0.03925241199999974
0.660869990269639 0.03892151900000229
0.663525855694877 0.039154498999998566
0.666123437726726 0.03913226799999947
0.66874342536622 0.03878507299999967
0.671113841544254 0.0388040750000016
0.67347511258043 0.03908050400000107
0.675987406524443 0.038997615999999624
0.678575300676652 0.039521669999999176
0.681285347569239 0.039790034999999335
0.683938040643454 0.039146982000001884
0.686515610669945 0.03881026799999887
0.689252672760307 0.03945550699999956
0.691683482339407 0.03928575100000131
0.694001291306249 0.03934422200000043
0.696418875784704 0.03919267199999865
0.699047783608104 0.03920830399999886
0.701829422971997 0.038863654000000025
0.704442156902515 0.03897260600000152
0.707005400372182 0.03923507800000081
0.709740600330281 0.039018783999999584
0.712325414417921 0.0388985169999998
0.714687306222437 0.039071605000000176
0.717014575387783 0.03878477099999955
0.71962152934471 0.038753175000000084
0.722377093179257 0.03908264500000058
0.725009479749013 0.0388292469999989
0.72763944900033 0.03881018899999944
0.73034196518873 0.03940139899999906
0.733033926775161 0.039448182000001
0.735452972253578 0.039688528999999306
0.737729440928258 0.03970367200000169
0.740256001458579 0.03962938600000143
0.74296969051935 0.039368093999996745
0.74571017599134 0.039415231000003104
0.748396813624972 0.03966500599999989
0.751002371148342 0.03923706999999865
0.753712076171702 0.03896260399999818
0.756170764608332 0.039299382000002936
0.758546565585625 0.03899774199999939
0.761071249576739 0.03905778900000101
0.763684763263088 0.039395062999997066
0.76642882871164 0.03891371499999963
0.769175423786952 0.039057810000002746
0.772260418712126 0.03992590500000048
0.774796866104337 0.039577324999999774
0.777094618584661 0.07914543899999771
0.78089040784286 0.03936858500000184
0.783475426847163 0.03941107700000046
0.786464127337785 0.039310002999997096
0.789883139826847 0.03946577199999979
0.793044458058484 0.07800611400000079
0.795775013420115 0.03935896900000202
0.799232500702506 0.03902354599999924
0.803350491538493 0.039050451000001374
0.806866308007866 0.03929336299999875
0.810587863166656 0.03909403699999814
0.814188263772149 0.0387797489999997
0.818679133430708 0.07784571200000201
0.822622951513596 0.03880027599999991
0.826897460924821 0.07893170499999869
0.832224965334115 0.039572173999999904
0.835325700718707 0.039174829000000244
0.839065881208051 0.039071089000000114
0.842978768853156 0.03883195100000236
0.846450397370231 0.038881418999999084
0.84957350556272 0.0390979009999981
0.85246218255594 0.03915223899999987
0.854927601502783 0.03940564900000254
0.857357054935011 0.03960143799999827
0.86008381310306 0.03918290600000063
0.86300592966101 0.039019064000001435
0.865793041108986 0.03917049000000006
0.86835522033555 0.07803846199999853
0.871284236069696 0.07818890600000117
0.874375573024419 0.03885354499999849
0.87712132572778 0.038785616000001966
0.8802547120069 0.03901758700000002
0.883352220177838 0.03876367299999828
0.886436500168265 0.03880765699999955
0.889597168126561 0.03899432000000047
0.892845096433614 0.039012803999998624
0.896001197947267 0.03879537899999974
0.899099437713349 0.03904414100000153
0.902155550989303 0.03881783399999961
0.905180383807806 0.038771773000000564
0.908136543294902 0.03901008600000111
0.911164716284307 0.03876139499999809
0.914321559634513 0.038773073000001546
0.917316173792382 0.03899231699999817
0.920475746246655 0.03878998200000083
0.92384133012774 0.03881856699999986
0.927507772261953 0.038798458999998786
0.931266811694542 0.0390262760000013
0.934597266331897 0.03882760200000135
0.93795922379703 0.03875379499999809
0.940918119091977 0.039016793000001826
0.943707419700618 0.03880150499999857
0.946652585701668 0.03878907600000048
0.949872036372602 0.03912885000000088
0.953033232337315 0.03887260199999787
0.956059741611871 0.03876116200000013
0.9590298799858 0.03903915300000094
0.962151219568357 0.03881082099999844
0.965356593538519 0.03876240700000011
0.968522761384871 0.03903643000000301
0.971637943264761 0.038908050999999944
0.974745141100582 0.038819435999997154
0.977939680977305 0.038794692999999825
0.981181279151357 0.03895630400000272
0.984406215186323 0.03879185899999982
0.987603069816352 0.038810927000000106
0.990811003048725 0.039051860000000715
0.994048506369768 0.038805116999999
0.99731200107069 0.0388121770000005
1.00056410686802 0.03900321799999773
1.00366818914181 0.038804016000000274
1.00666700959678 0.0387877500000009
1.00978329520544 0.03898616600000082
1.01300588999001 0.038767231999997875
1.01624396847772 0.038983825000002525
1.01938807467746 0.03906490299999987
1.02252216807416 0.03899617599999772
1.02571822643369 0.038780787000000316
1.02897834015125 0.03881221700000026
1.03219551334061 0.039027628999999564
1.03527704326126 0.0388063210000027
1.03828779658391 0.03874456399999815
1.04139639446695 0.0390786839999997
1.04462396588464 0.038790894000001686
1.04779745274806 0.038778283999999275
1.05091687299757 0.03906138199999987
1.05402957430268 0.03878548399999815
1.05722675483492 0.038836046000000124
1.06045548497935 0.039048054000002
1.0636678792877 0.03888509299999754
1.0668453630825 0.03876950300000104
1.07001628619794 0.03878767300000163
1.07323553958135 0.039008134999999555
1.07648914655685 0.0387630339999987
1.07973194300052 0.03880334200000135
1.08295813779951 0.03903865899999914
1.08618794031868 0.03879307700000112
1.0894516187306 0.038764661999998395
1.0927236472329 0.03903971900000158
1.09597369916279 0.03891630500000076
1.09922620234318 0.03883152099999876
1.10249105893126 0.03900656800000135
1.10578127950742 0.03877385699999891
1.1090164403756 0.038768833999998975
1.11212045720234 0.03901659599999974
1.11524539193163 0.03880538499999986
1.11847080581802 0.03884367100000219
1.12175394512932 0.03881979999999885
1.12498189111805 0.03902523400000035
1.12816007529762 0.038814133999999
1.13136248705644 0.03882583500000081
1.13461898808354 0.03900631899999851
1.1378878668031 0.03876332300000129
1.14112955093216 0.03877416599999961
1.14435466212362 0.0390214499999999
1.14760758936036 0.03875793899999991
1.15088572191584 0.03876616800000221
1.15416993697499 0.039026501999998686
1.15743243342493 0.038777548999998857
1.16069792251793 0.038819701000001317
1.16397523776255 0.03875826999999887
1.16727293794115 0.039047444000001263
1.17056254076213 0.038777574000000925
1.17384893008777 0.038861335
1.17713221803203 0.039085832999997905
1.18043126626508 0.038800415000000754
1.18373232881421 0.03883164599999844
1.18703482798988 0.03901000400000143
1.19025033058319 0.03880931000000132
1.19336108915749 0.038750359999998096
1.19646433295102 0.03900911299999876
1.19968501488195 0.03879500500000077
1.20294440067915 0.038779161000000784
1.20614891524068 0.03902860899999894
1.20931190463709 0.038779493999999914
1.21248553033892 0.03881395600000204
1.21550323686191 0.03877907400000069
1.21843490819448 0.03903671199999792
1.22143747190174 0.03874041499999947
1.22456396620733 0.03880118200000027
1.22767508854643 0.03903866399999956
1.23069714916085 0.038804800000001194
1.23368007986712 0.03890630500000114
1.2367398897165 0.03905635599999968
1.23985456915789 0.0389406319999992
1.24295314658848 0.03880383999999992
1.24599100601508 0.03900600600000104
1.24902836018428 0.0387811429999978
1.25212471414907 0.03878843200000048
1.25524524748001 0.0390194500000014
1.25835023829792 0.038817440999999064
1.26141912689276 0.03884657000000047
1.26450522852116 0.03880319599999993
1.26763204466317 0.03905089499999903
1.27076563762733 0.03878143800000089
1.27389082030156 0.038813581999999514
1.27699768188691 0.03900385200000045
1.28012375883227 0.038801804999998524
1.28328061628667 0.038803108000003306
1.28643347601613 0.03902620199999873
1.28958422768229 0.03881391299999848
1.29272872873123 0.038785186000001914
1.29588910033004 0.0391314319999978
1.29907517096692 0.03880779400000023
1.3022505020562 0.03875875800000017
1.3054273880054 0.03876249200000004
1.30860502438471 0.038983018999999786
1.31179615227694 0.03886731200000071
1.31500686400305 0.038785900000000595
1.31820509922985 0.03912111500000037
1.32140752740793 0.0388123329999992
1.32461227254816 0.0388093629999986
1.32783134588987 0.03905285200000108
1.33106005867588 0.03882443400000213
1.33427907490081 0.038835789999996706
1.33750551851086 0.039023016000001576
1.34073152420098 0.03880542899999995
1.34397400360433 0.038881501999998846
1.34721278532655 0.03904592700000009
1.3504535315692 0.038830223000001496
1.35369469526887 0.038804120999998304
1.35694025708426 0.03881082400000224
1.36019573959309 0.039172673999999574
1.36344619419856 0.03882655700000015
1.36670351052366 0.038774596999999744
1.36995335138248 0.039042966000000234
1.37321491608281 0.03881377899999805
1.37647288628084 0.03878138199999981
1.3797396088277 0.039071156000002105
1.38299807488663 0.038831660999999684
1.38626504065011 0.03882116699999827
1.38952708188179 0.03901310800000246
1.39279892637308 0.0388424839999999
1.39606348169934 0.038876036999997865
1.39933538004082 0.03906926400000188
1.40260049527743 0.038795096000001195
1.40587500108412 0.03878204899999815
1.40914293487702 0.03883932700000159
1.41241855472888 0.03904453699999877
1.41568639420706 0.03881240300000144
1.41896272359324 0.03876847699999786
1.42225782698078 0.039040724999999554
1.42566692438096 0.0388413990000025
1.42932172877053 0.07782635999999954
1.43323450227618 0.03881286899999736
1.43636533333197 0.03879743100000255
1.43991295327557 0.03915247999999849
1.44341695190586 0.03883078600000189
1.44659248276643 0.03878980599999693
1.44971941320297 0.038847849000003265
1.45330623266301 0.03903223799999722
1.45685242532844 0.03881967200000247
1.45997208009901 0.038773599999998964
1.4629469684048 0.03905603599999807
1.46615429176297 0.03879693900000092
1.46962676222297 0.03882197600000126
1.47300031754434 0.0390922180000004
1.47610307550498 0.038782777999998075
1.47912943931738 0.03879000000000232
1.48233444773947 0.03905503799999721
1.48569819193495 0.03876923900000051
1.48897802924539 0.03879963400000008
1.4920939650165 0.03903432799999962
1.49519438198577 0.0387738550000023
1.49842211981244 0.03879569100000069
1.50172312927222 0.0387631319999997
1.50494901907118 0.039317311999997884
1.50808549090113 0.03880611800000011
1.51124481981527 0.03883216300000214
1.5144930492701 0.03903364600000003
1.51776075340014 0.03880457200000009
1.52096536860914 0.03884130799999852
1.5241284433169 0.03908597399999891
1.52733479727955 0.038828367000000696
1.53058874215577 0.03883594099999854
1.53384533632332 0.03909816000000177
1.53704828490166 0.03878562499999916
1.54024623270655 0.03884139600000225
1.54346922359875 0.03905784199999829
1.54673063183827 0.03881209700000099
1.549971722656 0.03881910099999786
1.55319364330559 0.038841115000000315
1.55640548321884 0.0390741289999994
1.5596501777815 0.03883316300000317
1.56289871541273 0.03881770899999992
1.56614331217707 0.039091846999998126
1.56936533702623 0.038822259999999886
1.57260447281692 0.03905241500000045
1.57585296050174 0.03905244799999963
1.57911647922699 0.0388103209999997
1.58236185448082 0.03889977500000086
1.58561091732482 0.03908313499999849
1.58885764550867 0.03879646600000086
1.5921238152407 0.03879806700000188
1.59538076475432 0.038761350999998
1.59864051305519 0.03902163200000075
1.60188906967319 0.03883400499999823
1.60515357498995 0.03884198600000133
1.60841407980042 0.03903730400000072
1.61168259094478 0.0387844969999982
1.61493741434593 0.03889114400000082
1.61820235706285 0.0390466310000015
1.62146223446547 0.03893242999999913
1.62473439032126 0.03875426700000162
1.62799546492548 0.03905852199999771
1.63126437265871 0.03881325100000055
1.63452512001063 0.03881035599999905
1.63779871617919 0.038980621000000326
1.6410638549941 0.038826368000002276
1.64433733428448 0.03881811099999766
1.6476004379531 0.03883076900000049
1.65087463410506 0.039037008000001094
1.65414110934167 0.038814904999998845
1.65741745770365 0.0388404290000004
1.6606833624154 0.03904570299999932
1.66395887590304 0.038834092999998404
1.66722604961897 0.038818083000002446
1.67050395368552 0.03905209300000223
1.67377231172553 0.03881094499999449
1.67704983927355 0.038810197000003654
1.68031811326374 0.03910406600000016
1.68359692915076 0.038762961999999845
1.68686689016843 0.03879863499999914
1.69014637935044 0.03906042599999893
1.69341629431283 0.038810007999998675
1.69669620527063 0.03890071900000436
1.69996733909359 0.03885280200000096
1.70324830892531 0.039060290999998415
1.70651973573039 0.03881737199999691
1.70980061812916 0.038765957000002516
1.71307237672114 0.039051565000001176
1.71635396994891 0.03879107599999543
1.71962630586652 0.03878173300000043
1.72290803183258 0.03902237800000563
1.72618049982696 0.038852071999997406
1.72946267520655 0.03878077600000296
1.73273580290524 0.03905163499999986
1.7360183745711 0.038802570999997954
1.73929164626 0.03883295899999695
1.74257434914667 0.038795884000002445
1.74584798372167 0.03901522599999652
1.74913105684962 0.03872661500000163
1.75240493825344 0.038849754000004566
1.75568811231992 0.039020383999996966
1.75896220828456 0.03885471600000301
1.7622456846658 0.03888836499999826
1.76552009322574 0.03903981599999895
1.76880370483191 0.03881015199999638
1.77207820953694 0.03879191200000065
1.77536193067867 0.03906463000000571
1.77863663709746 0.03878708299999545
1.7819204849344 0.03879500100000399
1.78519528210302 0.039038219999994794
1.78847917279053 0.03884378400000088
1.79175409848535 0.03881188100000088
1.79503810056219 0.03879393700000122
1.7983131348868 0.0390796709999961
1.8015971588161 0.03882414800000333
1.804872252052 0.03880339500000218
1.80815632407057 0.0391430609999972
1.81143150501274 0.03873573900000338
1.81471559230119 0.03885035999999786
1.81799080034014 0.039241220000000965
1.8211760900287 0.03884089299999971
1.82428950065957 0.03880210599999856
1.82744275988888 0.039031020999999555
1.8306754521184 0.03880620200000351
1.83391178109283 0.03874969799999661
1.83708683614958 0.03899856700000015
1.84023296204884 0.03879080699999804
1.84341707507883 0.038784563000000105
1.84664327158837 0.03876670700000062
1.84985786470126 0.03903304300000343
1.85303562318776 0.03882251499999967
1.8562066888347 0.038851360999998974
1.85940650986567 0.03904191800000234
1.86262560067362 0.03912893100000048
1.86583188865617 0.03880983399999849
1.8690173929733 0.03907049499999715
1.87220595062121 0.03887333800000192
1.87541331314976 0.03882076400000045
1.87862863910812 0.03903378799999757
1.88183263348219 0.039116368000001955
1.88502720969989 0.03879420100000175
1.88822706666617 0.038827403999995624
1.89142394903729 0.03906396400000034
1.89452950065136 0.03881982100000414
1.89761911320437 0.038796302999998034
1.90078550638836 0.03899594800000017
1.9040113396513 0.03881804000000244
1.90721527623543 0.03882758399999631
1.91037021659091 0.03903642800000284
1.91353046055825 0.038792463999996585
1.91674212455828 0.038847303000004274
1.91997888025695 0.03907406399999758
1.9231941054995 0.038794039000002556
1.92638362507074 0.03879961799999876
1.92958563350148 0.039083427999997866
1.93281655110684 0.03876203600000139
1.93605384666779 0.038824882000000116
1.93925457845396 0.038795694999997465
1.94236913437568 0.039063929999997526
1.94547558537463 0.038818781999999885
1.94864971906598 0.03884078700000515
1.95186377994527 0.03910431499999589
1.95504134387369 0.038839295000002494
1.95817253386092 0.03877852299999773
1.96131394248421 0.03907084700000496
1.96450013665097 0.03880556899999732
1.96769978451907 0.03899344900000301
1.97087067320584 0.039033206999995684
1.97402001462555 0.038827593000000604
1.97718477324539 0.03881085399999762
1.98037598006033 0.039065787000005514
1.98356827456456 0.038772856999997884
1.98674150041804 0.03883307099999911
1.98990697463105 0.03882173800000288
1.9930863476929 0.03904009800000097
1.99628003247355 0.038817598999997927
1.99947063224979 0.038820825000001946
2.00264966174589 0.039093317999999044
2.00582795320972 0.03882401499999588
2.00901675328829 0.03885884800000383
2.01221273100659 0.03907445099999762
2.01540460932795 0.03882061000000192
2.0185907281724 0.038775064999995834
2.02177876127484 0.03906188300000224
2.02497420687885 0.03879807900000287
2.02817250782702 0.03883174599999961
2.03136790120852 0.03881299700000085
2.03456063045296 0.03904083699999461
2.03775639452193 0.03880422200000311
2.04095660544402 0.03890293699999603
2.04415816384845 0.039078233000005014
2.04735749566029 0.038795440000001236
2.05055658514494 0.03877987999999988
2.05375811750773 0.03902107699999391
2.05696273899496 0.038826681000003305
2.06016746523739 0.038814852999998095
2.06332043706751 0.03902382100000068
2.06644932407279 0.03884886600000215
2.06961114995254 0.03879032199999699
2.07280943029555 0.039064179000000365
2.07599888472904 0.03883786700000513
2.07915683393186 0.038741847999993695
2.08230971651653 0.038913265000005026
2.08548771073105 0.039027898999997035
2.08868324956505 0.03884245000000419
2.09186785803193 0.038794571999993366
2.09503510971802 0.03903638100000251
2.09820532259488 0.03881968700000016
2.10139279752307 0.038817149999999856
2.10458738001009 0.03910029800000103
2.10777258479175 0.03882095099999816
2.11094973566616 0.03881142499999868
2.11413233894402 0.03910508400000623
2.11732578099796 0.038842618999993306
2.1205209676221 0.038941742000005775
2.12370995052304 0.039111546000000885
2.12689592475256 0.038773899999995365
2.1300874440594 0.03881516300000243
2.13328504061647 0.038801188999997294
2.1364826474409 0.03903226500000301
2.13967628504316 0.03880015600000064
2.14286998814762 0.038793542000000514
2.14606787408877 0.039091159999998126
2.14926939647777 0.03889884600000215
2.15246993966448 0.038779374000000644
2.15566891911538 0.03907896599999816
2.15886871934996 0.038876152999996805
2.16207149280239 0.03879440600000095
2.16527654358695 0.03908118200000388
2.16848047034279 0.038850852999999574
2.17168419426226 0.03883175099999647
2.17488893489119 0.03880090500000222
2.17809643397939 0.03903258500000106
2.18130447890708 0.03882657299999437
2.18451267001493 0.03893688900000569
2.18772054131826 0.03904913199999527
2.19093029131996 0.038817590000000735
2.19414114704559 0.03882186199999893
2.19735311098663 0.03904102599999959
2.20056460800385 0.0388203430000047
2.20377713852685 0.03886090799999664
2.20699039213089 0.0390729599999986
2.21020526989695 0.038800964000003546
2.21342011056149 0.038829800000002024
2.21663575676905 0.03908539199999694
2.21985156256803 0.0388063150000022
2.22306892638113 0.038822906999996576
2.22628657728905 0.03881765999999942
2.22950523045127 0.03903203400000166
2.23272376530748 0.038815640000002816
2.23594357372452 0.0389006959999989
2.23916366844576 0.039097442999995735
2.24238499556429 0.03881324600000369
2.24560621124635 0.03878626000000196
2.2488285159822 0.039127555999996844
2.25205092178242 0.03880103899999909
2.25527462819933 0.03881099299999846
2.2584983091259 0.039056356999999764
2.26172306257535 0.03879808500000337
2.26494774287126 0.03882788199999965
2.26817366120047 0.03905686200000247
2.2713995710005 0.03881406299999668
2.27462661306822 0.03879438900000309
2.27785349632004 0.03879982299999796
2.28108130894404 0.039102032999998926
2.28430939001833 0.03883454800000408
2.28753763117706 0.03878633499999751
2.29076718531391 0.03904798499999629
2.29399620741102 0.03880734800000596
2.29722624326941 0.038790854999994906
2.30045612615277 0.03908684800000373
2.3036857025598 0.03881349099999909
2.30691366079888 0.03884840500000308
2.31014298596836 0.039086029999999994
2.31337272266414 0.038820328999996434
2.31660341269721 0.03881984800000282
2.31983266549917 0.03882310299999858
2.32306239725888 0.03908995700000162
2.32629196804518 0.038796878999995954
2.32952297715943 0.03882461300000273
2.33275318997473 0.039098507999995036
2.33598378018342 0.0388319170000031
2.33921359074173 0.03881417400000231
2.34244465650084 0.03903447100000079
2.34567529829824 0.038791723999999306
2.34890534782307 0.03878045399999763
2.35213628088422 0.039083926000003544
2.3553662860578 0.038868742999994765
2.35859722961208 0.03879429199999862
2.36182752044039 0.03904170800000628
2.3650588317893 0.03878034199999547
2.36828927886644 0.038816828999998165
2.37152059035716 0.03880922500000139
2.37475111476719 0.03906245000000297
2.37798267108846 0.03888140299999776
2.38121342679719 0.0388092069999999
2.38444507860351 0.039077200000001255
2.38767585272681 0.03888397600000104
2.39090760686803 0.03884090399999707
2.39413855631578 0.03904091700000123
2.39737045775359 0.038824456000000396
2.40060145339774 0.03880680500000011
2.40383225291175 0.03903319900000213
2.40706395798435 0.03877080199999483
2.41029460322138 0.03883050800000376
2.41352602578417 0.03908730100000213
2.41675648562261 0.038817554999994286
2.41998813562773 0.03884583700000377
2.42321890178855 0.03883190100000178
2.42645056237281 0.039099889999995696
2.42968111203408 0.03924501200000208
2.43291270149885 0.03885100800000174
2.43614340055303 0.03905353599999728
2.43937512465337 0.0387651180000006
2.44260573966445 0.038822811999999374
2.44583730005404 0.039073039000001586
2.44906786124984 0.03884349799999853
2.45229901111653 0.03883624699999899
2.45552983143528 0.039048886999999866
2.4587677261244 0.03884980200000143
2.46203121615767 0.038833670999999015
2.465306069855 0.039006188000001885
2.46856051433049 0.038873301999998944
2.47180007514621 0.038789657999998894
2.47501809115411 0.03883935200000366
2.47823768083877 0.039083491999996056
2.4814734823351 0.038799002000004634
2.48471741899922 0.03880101099999678
2.48794943478825 0.03905037999999905
2.49117082035236 0.038823921000002315
2.49439676941668 0.05581090999999816


==> Images/Results/sourcebeam_timesteptimes_tol_0.001_hfm100.txt <==
t steptime
0.0 0.2992394860000003
3.8146972656256e-11 0.29932405299999987
6.91193885425986e-11 0.302842917
1.16996864785496e-10 0.30471902800000006
1.83800319828162e-10 0.304971927
2.77474309999112e-10 0.29792418700000045
4.08120658618693e-10 0.29784833799999966
5.89589519184462e-10 0.29902909000000033
8.41068797802232e-10 0.30150770699999985
1.18955803961885e-09 0.2991212119999993
1.67313238224602e-09 0.29735047200000064
2.34512612106302e-09 0.2979960669999997
3.27956090164758e-09 0.30219484800000007
4.57826835207119e-09 0.3123284740000001
6.3802577055996e-09 0.3001428189999995
8.87400661000098e-09 0.3027787910000006
1.23134974642034e-08 0.30523234699999957
1.70389725212237e-08 0.3048282819999999
2.35035392609042e-08 0.3062817140000007
3.23069195936465e-08 0.30319221499999927
4.42377854510577e-08 0.3034250010000008
6.03262283486362e-08 0.2983611219999993
8.19079270818609e-08 0.30072211899999957
1.10701445646202e-07 0.2981201810000016
1.48899732668262e-07 0.30445478299999884
1.99276199438719e-07 0.3048217160000011
2.65304592729058e-07 0.3045886519999996
3.51290086288738e-07 0.2985794119999987
4.62506394857666e-07 0.29962779300000086
6.05330041607791e-07 0.30504602499999933
7.87357938173053e-07 0.30890546800000074
1.01748791242212e-06 0.2991207720000002
1.30593350086941e-06 0.30507340900000024
1.66413400002123e-06 0.3061104920000002
2.10450827646638e-06 0.30590416199999915
2.63998601475376e-06 0.30617871299999955
3.28323265064808e-06 0.3069463410000015
4.04546333960858e-06 0.2990542059999992
4.93471429597347e-06 0.29845953899999955
6.02400451821811e-06 0.30123090200000036
7.42912743852798e-06 0.30053447799999944
9.24369558530043e-06 0.3052008639999997
1.15978791789395e-05 0.3051608700000017
1.46663118232234e-05 0.3018456049999987
1.8684678839194e-05 0.29932902799999894
2.397219826051e-05 0.30116878500000155
3.0624618175801e-05 0.30391852700000044
3.88391631668126e-05 0.30971491200000045
4.88817333467213e-05 0.302189208999998
6.10163591172945e-05 0.30596148200000073
7.54915010221415e-05 0.30608249400000176
9.25105613245861e-05 0.30583373199999997
0.000112190814406151 0.30669195199999777
0.000134506235500845 0.3047101870000013
0.000159208339114588 0.2988002439999988
0.000187280986010068 0.2978083980000008
0.000223330041791162 0.2998249169999987
0.000269328074186454 0.30303903200000093
0.000318833291589599 0.30513908300000026
0.000377531154169589 0.30513424900000174
0.000451589865321681 0.29973978599999995
0.000532515912264086 0.2989546439999984
0.000618531488920929 0.29938653199999976
0.000713628894620674 0.30049508500000144
0.000838918481173614 0.29816075499999783
0.000993894398254872 0.29831969099999966
0.00112282948400335 0.29905445700000044
0.00129715860037712 0.30227932500000065
0.00148188627394136 0.31419576300000074
0.00165517246215645 0.3022756049999984
0.00192746728924861 0.30768640200000164
0.0021868369220623 0.3063044349999977
0.00246850718919735 0.305711371000001
0.00279674699727497 0.30604358100000084
0.00310637555104498 0.30374590899999987
0.00348490640145388 0.5988410269999989
0.00384064185508543 0.30134832799999955
0.00420767588010486 0.6033501050000005
0.00458447676571256 0.3051774300000005
0.0049641095702587 0.6008248860000016
0.00537294543230154 0.2976885259999982
0.00582708181265477 0.6153986049999993
0.00629701261994148 0.3025387479999999
0.0067477552147395 0.6127382410000024
0.00724984699161668 0.3057577039999977
0.00776072012942951 0.30444556600000183
0.00832155178544895 0.30241434099999864
0.00907590925884699 0.29814019800000224
0.00969192702108541 0.2979780689999991
0.0103106666024558 0.3000048540000009
0.0110679336353293 0.2981530499999998
0.011744139100798 0.3034357649999997
0.0124647066023105 0.3048924890000002
0.0132698497425133 0.30342961699999904
0.014019773155124 0.2982560559999996
0.0148023804158009 0.30090093500000137
0.0155849661331295 0.3008878939999988
0.0163823607850908 0.30269263499999965
0.0171662510129748 0.3090113080000023
0.017930988075197 0.3007560249999983
0.0188118111171781 0.3047310480000007
0.0197751660600536 0.30601397200000235
0.0208116177909101 0.30574251699999877
0.0218209490471333 0.30496274200000073
0.0227756173782748 0.3041477379999975
0.0238137315373924 0.2987622469999991
0.0249799296017519 0.29822878099999883
0.02609247594352 0.29956840799999895
0.0271373309288163 0.3006638989999999
0.028247682873997 0.3033409940000027
0.0294754612785236 0.3054642279999982
0.0308056502010881 0.3013462890000014
0.0320215773344245 0.297973693000003
0.0331616968408363 0.2988173259999982
0.034385813643114 0.30303110900000263
0.0357557212298402 0.3004946799999999
0.0371808238695548 0.2983531299999953
0.0386872410556178 0.2982284670000013
0.0399862004253733 0.2986971199999999
0.041185118565429 0.29997683700000266
0.0425325358317323 0.3112444530000005
0.0441351038498347 0.300485866999999
0.04569614838648 0.30649033199999565
0.0472212901345635 0.3064176860000032
0.0487061594937266 0.3066261410000024
0.0501764508637071 0.3067717689999938
0.0515978733605492 0.30230130000000344
0.0529855481058138 0.29871223800000024
0.0544442624989517 0.29791123300000066
0.0560162297462648 0.3042058400000016
0.0576547500380756 0.313095066999999
0.0593197182674959 0.30456146199999523
0.0610181545445636 0.3051666790000027
0.0627473933194471 0.3050457559999984
0.0645041255327944 0.2989300310000047
0.0662562241719382 0.3034278339999972
0.0679311253036235 0.3134956029999998
0.0695649101457416 0.2993849670000017
0.0712389061589188 0.3023493449999961
0.0730132613290843 0.3066673100000017
0.0748378386070823 0.3063651149999984
0.0766921445461452 0.30664676900000387
0.0785861045272028 0.30340381999999977
0.0803829613553801 0.3049810109999953
0.0819848936144706 0.29789726900000346
0.0835407918065494 0.30177757700000285
0.085167353328855 0.29875640999999575
0.08695772058363 0.302949801000004
0.088871556658684 0.305047952999999
0.0908428722139747 0.3053344160000009
0.0928772456934111 0.3012353629999964
0.0948241547953957 0.30053812399999913
0.0966883003112215 0.3019872540000037
0.0982826728896993 0.3091037029999981
0.0998754108944949 0.30790226900000306
0.101757893151104 0.3049887189999936
0.10370705670196 0.3068053540000051
0.10560700864966 0.3065234549999971
0.10754024510972 0.6099686210000002
0.109639708248862 0.3052968670000027
0.111423251398673 0.299467283999995
0.113384813836063 0.29959759300000144
0.115196910301985 0.298534403000005
0.116969780908827 0.3042418409999996
0.11891479818606 0.30565189299999673
0.120947574023652 0.30475713399999904
0.122930866274248 0.30445641300000403
0.124931891454815 0.29886961100000065
0.127085132909222 0.6038939719999945
0.129510346220924 0.2981737960000004
0.131040894209691 0.2992625020000048
0.132798965675393 0.29892112699999984
0.134851766334167 0.3028453949999985
0.137133683224703 0.31166503600000084
0.139162735835153 0.30352183099999763
0.141081975115332 0.30767294300000003
0.143281107286068 0.30783804000000003
0.145405205774647 0.3082737619999989
0.147142981585272 0.30633831699999803
0.148775418517126 0.30424374800000464
0.150742529136361 0.30196347399999723
0.153219704129214 0.29960372600000085
0.155480090123907 0.3037456500000033
0.157487718842669 0.30165259099999986
0.15957468243113 0.306561748
0.161583413512029 0.30665271399999483
0.16337680390653 0.30507004400000426
0.16516989051494 0.2998319789999968
0.16726996230512 0.30012866399999893
0.169740172436634 0.3131290750000062
0.171977375362645 0.3059418039999997
0.173997426947657 0.30675392599999896
0.176231472051104 0.3075863129999945
0.178344901420267 0.30780816300000424
0.180212913738499 0.30758902000000177
0.181993050728225 0.305251695999992
0.184054498845982 0.30130829800000924
0.186560950705575 0.30033159199999204
0.188884629750181 0.30305920500001093
0.19096133655656 0.3026351249999948
0.193216309024457 0.3069462720000047
0.195344928507758 0.30676204799999596
0.197249311628592 0.30482648599999607
0.19908044120055 0.30019477500000846
0.201199025826388 0.3036620129999932
0.203719336135134 0.3074320949999958
0.206041876444559 0.31244524400000273
0.208157672749904 0.3041683170000056
0.210486330252253 0.30848427399999423
0.212681289541335 0.3083432819999956
0.214590373035983 0.3078161390000105
0.21643499426581 0.3073398159999954
0.218619809758462 0.3085611369999981
0.221139355840369 0.30331832800000313
0.223478841966853 0.3010290739999988
0.225668783698599 0.30172686000000226
0.228017633488819 0.3013742480000019
0.230216675861404 0.30743645399999764
0.232116013233522 0.3071735259999997
0.234023201293712 0.30570430999999587
0.23633874789472 0.30051609699999915
0.238817384608023 0.30313667600000826
0.241117814020589 0.30486093099999323
0.243386742660544 0.3018196360000047
0.245818359556522 0.3017196699999971
0.24800626156796 0.30092135499999983
0.249885574665004 0.30224334199999703
0.251857367184576 0.3138954320000096
0.254302466341298 0.3063331439999928
0.256736972199002 0.30999543900000504
0.259002422564498 0.3086778609999925
0.261371419601616 0.3083812130000041
0.263872957311516 0.3082615029999971
0.266017076994869 0.306302818000006
0.26786344588876 0.30599864699999557
0.269928033598784 0.30249797599999795
0.272374028648218 0.30283872100000053
0.274832438181867 0.3023028350000061
0.277203332475744 0.3038604909999947
0.279627079482992 0.30982414300000016
0.282024855287104 0.3095553779999989
0.28405442400395 0.3051550520000035
0.285981174309319 0.30327726999999527
0.288260038801089 0.30738357900000324
0.290680933462354 0.3152205629999969
0.293062938614513 0.30393458400000384
0.295502147245342 0.3094379759999981
0.297941599255819 0.30894183499999883
0.300357799522653 0.30909104600000603
0.302416279450984 0.3108310549999942
0.304425165674518 0.30526928700000155
0.30671237797758 0.30782860200000073
0.309089052180845 0.3014764960000065
0.311505641817045 0.30345913299998983
0.313998508941361 0.3020911280000007
0.316387860666392 0.308860475000003
0.318799320467771 0.31007753699999796
0.321034318537502 0.3072802310000071
0.323187489547473 0.3020461949999884
0.32538373786368 0.3043738430000076
0.327635049326151 0.3055643959999941
0.330076796390941 0.3162748040000025
0.332646929413169 0.30758802200000446
0.335033681300485 0.30989449700000193
0.337396870970234 0.3105938260000016
0.339943196656212 0.3101478689999908
0.342297869215402 0.3113510910000059
0.344404777978135 0.3094745540000048
0.346464978209452 0.30949363999999946
0.348867757311782 0.3033121579999971
0.351499636455127 0.3048044129999994
0.353964574174528 0.3049640240000002
0.356348138398134 0.31007134299998995
0.358865645933067 0.3094298379999998
0.361398155140298 0.30944520800001385
0.363570897204248 0.3040502839999988
0.365585511505243 0.306707142999997
0.367925731983862 0.3069712100000004
0.370481900802449 0.3035702769999915
0.372997633577478 0.30314696400000685
0.375496839206883 0.30304812800000036
0.377974138618062 0.30812516800000367
0.380480414289969 0.3165338459999987
0.382694796907793 0.3063938749999977
0.3848065545925 0.31056659099999706
0.387147256681873 0.31084323599999664
0.389602280817309 0.31126519100000394
0.392109031905929 0.31134696099999815
0.394650945879148 0.31270676700000877
0.397103980758294 0.304038043999995
0.399601666341749 0.3043780120000008
0.402035871449989 0.3065554669999955
0.404303914929191 0.3071252450000088
0.406542867905595 0.3102581529999924
0.408822635360898 0.31066069899999604
0.411327131877716 0.3049590110000082
0.413966924276504 0.3048416449999962
0.416426918273478 0.310605472000006
0.418862195351834 0.3123745420000006
0.421480208666557 0.3079147499999948
0.42402061535991 0.3125840579999988
0.426249741333193 0.31193891300000587
0.428348212521318 0.31258826199999135
0.430757622517384 0.3106708359999999
0.433402343693135 0.3122382850000065
0.435954758740803 0.30516237099999444
0.438459767388783 0.30499260700000264
0.440995809120053 0.3043776810000054
0.443569887276088 0.308407705999997
0.445938735927954 0.31144674699999086
0.448099856148933 0.3111248619999998
0.450424832704197 0.30524285800001394
0.452926420492975 0.30559293799998954
0.455497730263153 0.30721250300000236
0.458088210062247 0.31645582999999533
0.460591055526841 0.310222973000009
0.463107890363415 0.31129581499999404
0.465684488316794 0.3119502090000026
0.468024580339604 0.31208737999999414
0.470275622743301 0.3125619919999991
0.472591011148519 0.30875949400000025
0.475133976020508 0.3100700980000113
0.477827642691213 0.3053729049999987
0.480338340714966 0.3079276759999914
0.482799214005237 0.31879126500000154
0.485424200840305 0.311917753000003
0.48806714298862 0.3114424660000026
0.49040248723829 0.30892723499999875
0.492554001202718 0.305675168999997
0.494950006774512 0.30699856200000397
0.497610010995065 0.3077061359999931
0.5002205007389 0.30593990200000576
0.502773669851784 0.30626804499999594
0.505325439509452 0.30702248699999757
0.507914387405875 0.30948441600000365
0.510445697201232 0.31744998599999974
0.512708417244829 0.30878898900000706
0.51501934856679 0.31274046099999
0.5174935540198 0.313121713000001
0.520096599963588 0.3132333930000044
0.522752398129552 0.3130896650000068
0.525296357131271 0.30931683099998963
0.527825491377082 0.3067980370000072
0.530514977785916 0.30598703900000146
0.532984661703698 0.30897129699999937
0.53526873634514 0.3082883969999983
0.537565849683434 0.31281757499999685
0.54010694216345 0.31250817800000164
0.542839381811631 0.308443405999995
0.545402600639284 0.30661157600000877
0.547908597017447 0.3123333369999983
0.550529040933892 0.31797735399999283
0.553257407735505 0.30844886399999893
0.55572926425489 0.31344683400000406
0.55793213874557 0.31457152400000155
0.560304051746133 0.315712499
0.562919631273451 0.3144260259999925
0.565573424071781 0.31090232300000764
0.568194345049928 0.306396472000003
0.570755941380932 0.30795200699999725
0.573350133845175 0.30831393900000137
0.576039294817258 0.3129587119999968
0.578429568790388 0.3131599230000006
0.580727949406662 0.31253882699999735
0.583140303167536 0.3074899610000017
0.585770794725566 0.3092580510000005
0.588502133850402 0.3096030840000026
0.591068719194652 0.3181892650000009
0.593613524418312 0.312091683999995
0.59629745154453 0.3135891090000058
0.598954983770512 0.31427470599999197
0.601345909736327 0.3150559400000077
0.603606413423624 0.31422344899999644
0.606108018958441 0.3160302779999995
0.608812744424144 0.3074929269999984
0.611449853273704 0.3075002770000026
0.614035528457817 0.31093483899999796
0.616647048852142 0.3109371750000065
0.619336724657866 0.3148640359999888
0.621974370681785 0.3148664890000106
0.624303228101703 0.3095496899999972
0.626644719368682 0.3077292299999925
0.62917037294008 0.30809565200000577
0.631868966014527 0.310918534999999
0.634581705814779 0.3114409300000034
0.63714499609476 0.3078506720000007
0.639740604316333 0.30867918699999564
0.642490403840743 0.3093341269999996
0.645066473369464 0.3183989070000024
0.647420818565385 0.31502379699999494
0.649757444380452 0.3102622290000028
0.652369851192293 0.3154942980000044
0.655119088419672 0.3147757609999928
0.657731995888403 0.3170253950000017
0.660305629873884 0.31471458800000107
0.662971175487287 0.30908736800000725
0.665745083572431 0.3152549409999921
0.668325372687674 0.30918998799999997
0.670607432526415 0.3096676159999987
0.672996891488734 0.3110169830000018
0.675625023766628 0.3157982759999953
0.678389909740545 0.3182466260000041
0.68108591391627 0.3133413449999978
0.683635662382211 0.30972063000001526
0.686281024487955 0.3091208489999815
0.689050253518439 0.32021186500000454
0.691573684103927 0.3186382739999942
0.693922701271071 0.3162775910000164
0.696326969759417 0.31675921999999446
0.699019364013713 0.3165393069999993
0.701794309936362 0.31552875599999197
0.70441562898975 0.3132213720000152
0.707001866917629 0.3134878369999967
0.709699850409706 0.30989168299998937
0.71249302203751 0.3118296080000107
0.714983943053069 0.31134239799999364
0.717270365654188 0.3155567390000158
0.719754176223025 0.31641350799998236
0.722468479600883 0.31246852999998964
0.725273314009957 0.3093378080000093
0.72794664402959 0.3121480320000103
0.730488908840597 0.3151485349999916
0.733174395426032 0.3200808370000061
0.735875632416296 0.3122484239999892
0.738406908899121 0.3175074680000023
0.740824879161619 0.317119770000005
0.743285600434529 0.31747038000000316
0.745984808582954 0.6319742080000026
0.749216963286312 0.3097254859999907
0.751580641679516 0.3122241220000035
0.754426370640918 0.6230241659999933
0.758330632301397 0.3165722500000072
0.760800258034225 0.6249600779999867
0.764056707779071 0.30833083000001693
0.767803995592463 0.3131637930000011
0.771931879491639 0.6209723229999895
0.775389911962246 0.3103049569999996
0.779154038867017 0.31071765999999457
0.783330778315791 0.32416326000000595
0.786904576668689 0.6310345040000129
0.791868210930049 0.317839647999989
0.795166791589974 0.6359279790000016
0.799301234136946 0.3138636650000137
0.802784249005817 0.3149112339999931
0.806774892703231 0.3110284130000025
0.810472185256141 0.31321627200000535
0.813633559623456 0.31141676299998267
0.816540182599792 0.31674684399999364
0.819655703164943 0.31736528199999725
0.823063752948223 0.3150100140000234
0.826435653160931 0.3108318089999784
0.82958299857691 0.315599748000011
0.832645301515569 0.32373617300001456
0.835821474272346 0.31876427699998544
0.839105744860059 0.31933110400001397
0.842358167920462 0.3194412319999742
0.845512485832957 0.3187080560000197
0.848645212290035 0.31789729199999783
0.851829584100451 0.31664336500000445
0.855056258710742 0.3124604319999946
0.858258874109348 0.31338263899999674
0.861422741159876 0.3118687699999896
0.864177057656264 0.3184336680000115
0.8667545541272 0.3182452240000089
0.86954731784331 0.317983876999989
0.872647929716641 0.31220662800001264
0.875677058005672 0.31279347899999266
0.8784692983275 0.3149037759999942
0.881236450983317 0.32191907899999705
0.884211977153539 0.3192439310000168
0.887337015211689 0.31834383999998295
0.89034631752093 0.3189952410000103
0.893191020843281 0.31949485100000174
0.896070018434872 0.3203382579999925
0.899123338352665 0.31735489199999734
0.902238874251942 0.32022784299999785
0.905234511829759 0.3127287400000114
0.908125417844098 0.3144370610000067
0.911055410996222 0.31391749299999105
0.914081694274813 0.3189949499999898
0.917106726377327 0.3197350330000006
0.920045576048291 0.31709062499999163
0.922946418822769 0.3159020790000113
0.925900973764342 0.3149629060000052
0.928913532552784 0.31549248199999624
0.931908293671326 0.3135154370000066
0.934852810131545 0.3130758549999939
0.937799715183281 0.3134337369999969
0.940805519363856 0.3227053360000127
0.943836937750821 0.3231660249999777
0.946839606155406 0.31519200000002456
0.949820500865289 0.3209630059999995
0.952826880998853 0.32173333800000137
0.955880206179814 0.32108184299997333
0.958947038021812 0.32054760700000884
0.961979426422118 0.32093758300001696
0.965005860649285 0.3144737869999972
0.968083080453731 0.3130869049999774
0.971168963417696 0.31450014700001816
0.974249481960492 0.3181109020000008
0.977334999745524 0.3212154359999886
0.980411965849178 0.32266918400000577
0.983529045898391 0.31630852500001083
0.986637784988543 0.3143295319999879
0.989745575432128 0.3234716750000075
0.992723432216401 0.32386030800000754
0.99561056687433 0.3191993409999725
0.998590733932508 0.32237490700001104
1.00170230381271 0.324710414000009
1.0048048795431 0.3349141529999997
1.00782773525124 0.31873112799999603
1.0108245196163 0.31850608799999236
1.01386750572236 0.3151778560000196
1.01699478353345 0.31765666899997314
1.02010018652454 0.31586737700001777
1.023178732408 0.3221215279999967
1.02623456019764 0.3215862179999931
1.02932708210957 0.3184888450000187
1.03246661116462 0.316707493999985
1.03548199248583 0.31881563300001403
1.03832923318226 0.32092418199999884
1.0412331422081 0.32428080199997567
1.04431264270179 0.31873412100000564
1.04741044607081 0.3225384060000067
1.05041006375425 0.3234940579999943
1.05335692925093 0.32309900399999947
1.05637268647478 0.3212132410000095
1.05948153165795 0.3218872440000098
1.06257496356828 0.316381247999999
1.06558951138856 0.3183922329999973
1.06861169973867 0.31616667800000187
1.07168911400283 0.3224815769999907
1.0748246446909 0.3228268739999862
1.07791940800571 0.3203711310000017
1.08097904473825 0.3161488710000242
1.08405797738855 0.3174373099999741
1.08717009288892 0.3185444880000148
1.09031347364567 0.31646965600000954
1.09341717483673 0.31677218299998344
1.09651780178481 0.3162930850000123
1.09962335552989 0.32155574300000467
1.10276882240917 0.3276053629999751
1.10590418760918 0.31964051200000654
1.10903467133027 0.3242487760000188
1.11214997510734 0.3245589879999784
1.11528823864665 0.3240070950000131
1.11843117896548 0.322221184
1.12157979955324 0.3226304110000058
1.12471244757139 0.31659998599999994
1.12785073904444 0.3174753729999793
1.1309926585692 0.31736434200001895
1.1341279759474 0.3241190659999802
1.13702879196518 0.32406773499999986
1.13982147520527 0.32006379200001334
1.14274624325549 0.31691536599998926
1.14582353534964 0.3387016920000008
1.14884456761449 0.32934953599999517
1.15173101407515 0.3196006110000269
1.15458665878824 0.32462497199998097
1.15754584626685 0.32411723100000245
1.16056250794592 0.32454929100001095
1.16353124957827 0.32421976499998095
1.16641994218253 0.3245894460000045
1.16931914563803 0.31738010899999836
1.17227895813129 0.3173133779999944
1.17525587517284 0.32033414300002505
1.17819799788821 0.32010440499999504
1.18109943489941 0.3246745609999948
1.18402192521415 0.3248404649999941
1.18697316283964 0.318722968000003
1.18993429695033 0.31803862000001004
1.19286444720516 0.31831550799998354
1.19578755192376 0.3199587870000187
1.19871893681398 0.3299375929999826
1.20167608471707 0.3267533979999939
1.20462545528615 0.3251521470000114
1.20756795701932 0.3248254640000141
1.21050132632674 0.32491724299998737
1.21345460771621 0.324859914000001
1.21641224132382 0.32211223499999164
1.2193753676419 0.31935108100000775
1.22232652728801 0.31785113500001216
1.22528826627037 0.3215655529999992
1.22825398053227 0.3193552719999957
1.2312341584318 0.32453083599997967
1.23420842893641 0.3241204460000233
1.23718632532008 0.3203667919999873
1.24016941780228 0.31761892700001226
1.24315833163252 0.31912325899997995
1.24616183575877 0.32099804400002085
1.24915621784725 0.3179276909999942
1.25215985147386 0.31912865999998985
1.25516503313765 0.3185658270000147
1.25818799142811 0.32179332999999133
1.2612088540048 0.3480604439999979
1.26423531917211 0.32033627000001275
1.26726320083589 0.3254063309999822
1.27029395293822 0.3250891060000072
1.27334151722009 0.3252422779999904
1.27638366807392 0.3255694630000221
1.27943401773767 0.3243951599999946
1.28248245660195 0.31819572199998447
1.28554615747773 0.31991330500000004
1.28860881157393 0.31904229900001724
1.29167579855259 0.32467338099999665
1.29474448680356 0.324973013999994
1.29781445631759 0.32180157199999826
1.30089796817041 0.31794743700001504
1.30397515411741 0.3191228679999938
1.30705976322507 0.3310372749999999
1.3101404681317 0.3248352290000014
1.31323400972972 0.32275399200000265
1.31632408081536 0.32571470999999974
1.3194216869967 0.32586995099998717
1.32251302112005 0.32600464099999726
1.32561404210404 0.3262312580000071
1.32871178652532 0.319823882999998
1.33181810642283 0.31784293600000524
1.33491806124591 0.31945543800000564
1.3380243656882 0.3201601059999746
1.34112775939231 0.32440969100002803
1.3442379878376 0.32407800199999315
1.34734512788623 0.31817100300000334
1.35045619032842 0.3186991649999982
1.35356424659519 0.32116371600000093
1.35667737258152 0.3273465789999932
1.35978815267344 0.326859498999994
1.36290317359766 0.32224538299999494
1.36601426956292 0.3257202230000189
1.3691302125389 0.32557087899999715
1.37224242297346 0.3258980500000064
1.37536045788195 0.32261848699999973
1.37852306694282 0.3220438869999782
1.38189201981296 0.31742958099999896
1.38552218917772 0.6376381890000005
1.38950987430398 0.3238043510000068
1.39227928299552 0.32406343200000265
1.39544302735177 0.3218303269999865
1.39886148829087 0.31769312800000193
1.40224731250779 0.640037867000018
1.40591641437926 0.31767621199998075
1.40903522160283 0.31770836800001234
1.41256541670661 0.3181536650000112
1.41586185774046 0.3184256329999755
1.41905918094033 0.6526681260000089
1.42330451807075 0.3258715830000085
1.42608144031427 0.3255422579999845
1.42932447121771 0.6504601170000228
1.43320475872717 0.3221567389999791
1.43636913610936 0.3213721300000145
1.44006801906812 0.31783402199999955
1.44340467814635 0.3205884779999906
1.44668962388032 0.6449244060000012
1.45075326789926 0.32474747599999887
1.45339668214328 0.3185400080000136
1.45644499480517 0.3186485649999895
1.45997794251077 0.32634697399998913
1.46328597534864 0.32559429900001646
1.4662110604781 0.3237025180000046
1.4691867988092 0.32563280399998007
1.47241714925899 0.3261477599999978
1.47571958370401 0.3257445460000099
1.47883549462162 0.3236226730000169
1.4818033444438 0.3202137119999975
1.48484955274011 0.31844586799999774
1.48809300972245 0.3226112889999797
1.49133107164901 0.3192813850000107
1.49441977589657 0.32436882600001127
1.4974313879499 0.3244004519999919
1.50055351608724 0.31989109399998483
1.50377337536866 0.3198750749999988
1.50696253740938 0.3214912330000175
1.51004080175647 0.3291182259999914
1.51311561522855 0.32675575199999685
1.51625795400145 0.3245189499999981
1.51945676832241 0.32579263300002026
1.52260320900296 0.32553751300000044
1.5257011089558 0.3258630699999969
1.5287979489355 0.32295310300000324
1.53189902595846 0.31786906499999645
1.53497501848211 0.31997166799999377
1.53804534016571 0.3206611159999966
1.54113159714621 0.3233129529999985
1.54423970731121 0.3239052860000129
1.54734243989443 0.3234468809999953
1.55043707501366 0.3189679289999958
1.55352826161072 0.32020789099999547
1.55663548533454 0.32045347400000423
1.55974797767811 0.3181716930000107
1.56286188162428 0.3184444890000009
1.56596726131352 0.3350810959999819
1.56905480096116 0.3234995840000181
1.57211148696443 0.3274558149999791
1.57517190063468 0.3214718720000178
1.57826246176514 0.3259207309999965
1.58136941117035 0.32499072799998885
1.58446164682831 0.3248744250000186
1.58754214810716 0.324571987999974
1.59062896647634 0.3238315340000213
1.59373627545033 0.3184283930000049
1.59684633271109 0.3194507739999892
1.59995082305747 0.3186370489999888
1.60304836197565 0.3226804550000111
1.60615632561113 0.32428309599998784
1.60927162236267 0.3238169710000136
1.61239112098218 0.3180831180000041
1.61550369236234 0.3206755519999831
1.61861837659634 0.33198410299999637
1.62173657920916 0.3207503890000112
1.62486245971962 0.32541760099999806
1.62798641463417 0.32639288000001443
1.63111035256375 0.3255956159999869
1.63423372447253 0.3253691280000055
1.63736267069312 0.32083131900000694
1.64049309356993 0.3239090010000041
1.64362455691735 0.31854486399998905
1.64675453197286 0.3203180360000033
1.64988666602253 0.3197912919999908
1.6530209094456 0.3246957960000145
1.6561559717875 0.3251077899999757
1.65928778981969 0.31943610700000136
1.66240372913097 0.319559154000018
1.66551199523966 0.3213396029999842
1.66863559617635 0.3317886490000035
1.67176958120779 0.32368432900000244
1.67490287965854 0.3243970759999968
1.67802595220524 0.32551820300000145
1.6811500498119 0.32546952100000226
1.68428097362903 0.32602491500000497
1.68741844209835 0.32188544900000693
1.6905528435201 0.32256931300000247
1.69368410827032 0.3180954999999983
1.69681614759198 0.31904599699998926
1.69995314066707 0.3200514950000013
1.70309232998792 0.32394129200000066
1.70623000323709 0.3240795890000072
1.70936651464604 0.32192027599998596
1.71250400193158 0.3183913729999972
1.71564471196147 0.3215473399999951
1.71878560755547 0.3196165240000255
1.72192660942593 0.3179291120000016
1.72506617910446 0.31929630699997347
1.72820815099927 0.32193495800001415
1.73135020883705 0.33079166199999577
1.73449414360571 0.32082178699999986
1.73763604623873 0.3258134600000062
1.74077982982386 0.32497922499999277
1.74392256702062 0.3254899220000027
1.74706458165932 0.32289600199999313
1.7502064161974 0.32286714700001085
1.7533463046698 0.31824726799999326
1.75648890393039 0.3195691090000139
1.75959181572586 0.32084822400000235
1.76267651308654 0.320466644999982
1.76578090788804 0.3244136010000034
1.76890216815592 0.3237869749999902
1.7720164529059 0.31828437200002213
1.77511647645506 0.31785974999999667
1.77821009995644 0.33132766899998956
1.78131733393498 0.32416879600000925
1.78443024385058 0.3233510089999925
1.78754075766874 0.32605520199999205
1.79064002970556 0.3257515970000213
1.793741882804 0.32575443299998597
1.79684766306234 0.32459731800000213
1.7999592556314 0.3228092619999927
1.80306419309463 0.31812308600001415
1.80616777590362 0.3197201079999843
1.80926950058939 0.3193667970000149
1.81237788079752 0.3251199700000029
1.8154840568688 0.3240730640000038
1.81859060177756 0.32008132199999295
1.82169216208635 0.3174301539999931
1.82479800121549 0.3205672189999973
1.827902584577 0.32258544900000174
1.83101022918995 0.32949952699999585
1.8341129165875 0.3199425600000154
1.83721816754695 0.3250344479999967
1.84032094278425 0.32558248899999853
1.8434263382507 0.32565475699999524
1.84653042089565 0.32305146900000636
1.84963032747759 0.32362724699999035
1.85273296785937 0.31864409199999955
1.8558339398482 0.3183168470000055
1.85893804991991 0.3172695780000083
1.86203852059849 0.32404647299998146
1.86514110650365 0.32375958900001933
1.86824091460051 0.3226698400000032
1.87134423227029 0.31747141199997486
1.87444452486481 0.31979380300001026
1.87754731706432 0.32044495799999595
1.88064661055455 0.31900480600000947
1.88374918794063 0.31865024600000424
1.88684878007867 0.3188009279999733
1.88995147586718 0.3226406050000037
1.89305048737172 0.32898483100001386
1.89615263853947 0.32086957500001745
1.8992514537839 0.32551699999999073
1.90235375090107 0.3256684840000048
1.90545237066246 0.3256663170000138
1.90855426287041 0.322772112999985
1.91165242992538 0.3239928009999744
1.91475423561238 0.31932436700003564
1.91785229091182 0.3183128009999905
1.9209488692104 0.3179873579999821
1.92404890606139 0.3245960529999934
1.92714508378458 0.3245534110000108
1.93024320496245 0.321137522000015
1.93333840718769 0.31767236199999616
1.93643739174455 0.32201034700000264
1.93953333681393 0.3284005630000024
1.94263178117766 0.32081531400001495
1.94572647493565 0.3255366189999904
1.94882457629169 0.3256546599999979
1.95191966823777 0.32571893099998306
1.95501801108419 0.32296751699999504
1.95811246387478 0.3243008410000243
1.9612101185728 0.3175747299999898
1.96430432123272 0.31911587000001873
1.96740219381808 0.31860158999995747
1.97049624488986 0.32397159999999303
1.97359366032715 0.3242829190000407
1.97668717030354 0.3216776979999736
1.97978448818409 0.3180080580000322
1.98287792389237 0.32157303099995715
1.98597506481477 0.32756633500002863
1.9890680140497 0.32715541300001405
1.99216087475104 0.3224551459999816
1.9952558147147 0.3250635019999777
1.9983473927963 0.3256657420000124
2.00144133605692 0.32537901199998487
2.00453167781871 0.32335645800003476
2.00762564323961 0.3192480509999882
2.01071652082129 0.31858168700000533
2.01381050594319 0.32088427100001127
2.01690052351872 0.3222342149999804
2.01999389836187 0.32478447400001187
2.02308386139639 0.32437350599997217
2.0261774825428 0.32022086599999966
2.02926714218462 0.31882167700001673
2.0323602196994 0.31995331500002067
2.03544940807827 0.3216979359999641
2.03854249052238 0.31897752300000093
2.04163158522624 0.31776346100002684
2.04472440512845 0.31764273599998205
2.04781298075131 0.32775946700002123
2.05090556006819 0.32640295499999183
2.05399396046149 0.32314634499999784
2.05708643390698 0.3251826679999681
2.06017444182624 0.32496772000001783
2.06326242679596 0.3249212810000017
2.06635243475194 0.3231211030000054
2.069439521565 0.31844223199999533
2.07252923478102 0.31833442999999306
2.07561455272942 0.3211891089999881
2.07870350350148 0.3200602290000347
2.08178940093587 0.32492485599999554
2.08487901350201 0.3241318369999817
2.08796429232727 0.32113016400001015
2.09105290226185 0.3202226029999906
2.09413774236917 0.3227080440000236
2.09722674385059 0.3272619879999752
2.10031163503036 0.31941914000003635
2.10340014228677 0.3258036089999905
2.10648428912922 0.32526072699999986
2.10957264834531 0.32556163199996035
2.11265683486727 0.3231523320000065
2.11574511973012 0.32253829000001133
2.11882875206237 0.3173587069999826
2.12191663903165 0.3187948490000281
2.12500003957033 0.31730715300000156
2.12808740939652 0.32525857199999564
2.13117078560896 0.3248921769999811
2.13425341027789 0.3220771759999934
2.13733912419257 0.315474327000004
2.14042140956597 0.3192430310000418
2.14350636154403 0.33797672299999704
2.14658667157173 0.3285544739999864
2.14967114736485 0.3189686310000184
2.15275232017825 0.3257219739999755
2.15583736854749 0.3258484319999866
2.15891764392223 0.3246723750000342
2.16200164358658 0.3243639949999988
2.16508166768736 0.324141319999967
2.16816619109592 0.31518454199999724
2.17124616587581 0.31907143900002666
2.1743300538827 0.31584824499998376
2.17740928706844 0.324909482999999
2.18049315209646 0.32458001300000205
2.18357246837791 0.321923245999983
2.18665618878713 0.3151238980000244
2.18973487207789 0.31617920000002186
2.19281822659736 0.3202017659999683
2.1958967442868 0.3221331440000199
2.19897726450098 0.325381794000009
2.20205698955632 0.32530867200000557
2.20513532354844 0.3259432169999741
2.20821739746741 0.33249656700002106
2.21129357167551 0.3217694530000017
2.21437279759136 0.3226889729999698
2.21744873057591 0.3255163520000224
2.22052992204451 0.3265639800000031
2.22360645792646 0.3252861749999738
2.22668618062941 0.323381975000018
2.22976107796241 0.32432527899999286
2.23284105077128 0.3149502279999865
2.23591686586525 0.3171697360000394
2.23899686315627 0.3152264279999599
2.24207146027772 0.3244471269999849
2.24515070834208 0.32430115700003626
2.24822542852159 0.32490341800001943
2.25130513936588 0.31697753199995304
2.25437946051464 0.31800559700002395
2.25745843243486 0.3331716330000063
2.26053222041581 0.31854922499996974
2.26361007803952 0.32586640600004557
2.2666845470728 0.3261606259999894
2.26975876011508 0.32618694899997536
2.27283517292207 0.3240834100000143
2.27590833356123 0.321822807999979
2.27898509500842 0.31541496099998767
2.28205619260641 0.31674662300002865
2.28513156952985 0.31627188200002365
2.28820314449717 0.3237386349999838
2.29127963980239 0.32531746399996564
2.29435081866206 0.3247367350000445
2.29742604234493 0.3178411869999991
2.30049640896399 0.3193238220000012
2.3035720613971 0.3222556179999856
2.30664270252125 0.33056899500002146
2.30971789236727 0.3195711269999606
2.31278750997984 0.32447925100001385
2.31586234491423 0.32583610099999305
2.31893198661529 0.32465154300001586
2.32200680753501 0.3229074650000143
2.32507574241711 0.32153170499998396
2.3281489082358 0.3152051959999653
2.33121790358797 0.3169555780000337
2.33428727439267 0.31705956399997604
2.33735838529948 0.32315339900003437
2.34042639254669 0.3248592520000102
2.34349792227195 0.32183702499997935
2.3465625897421 0.3153868809999949
2.34963692256861 0.31681336200000487
2.35289943184068 0.3204538979999825
2.35651311285694 0.319940650000035
2.36001001925116 0.31544923499996
2.36290310527542 0.31469122100003233
2.36561761972646 0.3223189629999865
2.36866828665352 0.3285746710000126
2.37220488133694 0.3186803730000065
2.37612960364083 0.3250805109999533
2.37927784163256 0.326157204000026
2.38186668253988 0.32547747799998206
2.3846705364356 0.3263282160000358
2.38810842185528 0.6398727139999778
2.39209256931171 0.3188061270000162
2.39504593223329 0.3157997449999925
2.39854183284382 0.3256421190000083
2.40190695716719 0.324591689999977
2.40484336481076 0.32227226000003384
2.40791572898316 0.31539094799995837
2.4110927483462 0.3156607260000328
2.41421606127418 0.3313670189999698
2.41722828951974 0.3204455670000357
2.42025532217327 0.3241207379999764
2.42362822395074 0.32537601799998583
2.4274287660832 0.6506913919999988
2.43140760915056 0.3213377600000058
2.43401576075002 0.3185344579999878
2.43700167418758 0.3159810289999996
2.44052727019077 0.31792392800002744
2.44387992790541 0.3187865689999967
2.44675599852416 0.32487083699999175
2.44953543516612 0.3245337090000362
2.45264738792114 0.31614194799999495
2.4560170441349 0.315557382999998
2.45918358236719 0.3195423999999889
2.46210694811022 0.32493974099998013
2.46513426994825 0.32805924900003447
2.46853657680768 0.32595297199998186
2.47208254223026 0.3252671110000165
2.47542394466266 0.3261425899999608
2.47856125047435 0.32533547899998894
2.48174407354087 0.3242956290000052
2.48503967742015 0.3262054369999987
2.48820510580494 0.3187295010000071
2.49115528905911 0.3191439810000247
2.49410124454087 0.4179646580000167


==> Images/Results/sourcebeam_timesteptimes_tol_0.001_hfm2.txt <==
t steptime
0.0 0.016095200000000004
8.60223371458565e-10 0.016419095999999994
1.61518784264184e-09 0.01608780900000001
2.73147685515556e-09 0.016092177000000013
4.30188987768415e-09 0.016105995999999956
6.52300354768686e-09 0.016148926000000008
9.67153974118776e-09 0.01618430300000001
1.41382503365576e-08 0.016138160000000012
2.03801864421743e-08 0.016228503000000005
2.88856394024226e-08 0.01664029699999997
4.03253397724442e-08 0.016067041000000004
5.56059014787849e-08 0.01607326800000003
7.58812573879529e-08 0.016104728999999984
1.02599161444438e-07 0.016145151999999996
1.3755667224126e-07 0.016271533000000005
1.82960396439156e-07 0.016307304999999994
2.41521223231668e-07 0.016752179000000034
3.1689042379562e-07 0.01624822699999995
4.14487290276916e-07 0.016271393000000023
5.36738793683115e-07 0.016272071000000055
6.80672032408307e-07 0.01617405099999991
8.54519516837765e-07 0.016106756
1.06399960397606e-06 0.016151393000000014
1.33179962947166e-06 0.01613809799999999
1.6803287653536e-06 0.016497509999999993
2.12165269577301e-06 0.01615343899999999
2.67815682608351e-06 0.016179454000000093
3.37434413560047e-06 0.016179926999999927
4.23754515613231e-06 0.016160931000000045
5.29723540584497e-06 0.016169357999999967
6.583896296783e-06 0.01614479999999996
8.12711105711081e-06 0.016223811000000032
9.95266425905177e-06 0.016527189000000053
1.20783370554076e-05 0.016141314999999934
1.47151181551717e-05 0.016065741999999994
1.81151521740673e-05 0.016124655000000043
2.25080175968821e-05 0.01612058500000002
2.82097770626237e-05 0.016144154999999993
3.49570149535676e-05 0.01609837599999997
4.202656228836e-05 0.016103544999999997
4.8285828014093e-05 0.016367138999999975
5.53084937988476e-05 0.01613299300000004
6.64236828556104e-05 0.016094532999999966
7.85417690108636e-05 0.016098601000000046
9.2084237074113e-05 0.01607106299999994
0.000108327849324379 0.016102979000000017
0.000127718762192778 0.016100196999999983
0.000152206444892423 0.0165138090000001
0.000181451917283232 0.032272230999999874
0.000214919165826633 0.016119132000000036
0.000240287835070882 0.016102731000000148
0.000266249784719373 0.01605077999999982
0.000291445417162434 0.016071437000000133
0.000326196872869038 0.01611406000000004
0.000363170339578297 0.016356291999999995
0.000404886436471476 0.016076883999999847
0.000453218017657384 0.016095700000000157
0.000512569039640238 0.016121911999999794
0.000571036974213343 0.016104533000000032
0.000626069199202322 0.016149640000000076
0.000683336563643929 0.01623603100000004
0.000732923722742179 0.01618725600000004
0.000796690002055406 0.016471353999999883
0.000864511692903148 0.01619849300000009
0.000941370296413758 0.016206551000000013
0.00103050457917601 0.016278027000000028
0.00111270450561811 0.016180127999999794
0.00119671782272877 0.016104170000000195
0.00128337307398572 0.016184584999999974
0.00136052471886351 0.016448596999999898
0.00145542353060663 0.01615849199999997
0.00155823265393743 0.01619907800000009
0.00167329164252657 0.016330818999999996
0.00178423538047182 0.016114951000000044
0.00189706135261889 0.01615496999999988
0.00201221250081077 0.01613005600000017
0.00211954131384267 0.016120916999999846
0.00223654485044383 0.016404784999999977
0.00237517091572548 0.01608418200000017
0.0025160821497845 0.016099135999999792
0.00265659820395677 0.016098045000000116
0.00279865782716172 0.016125595000000104
0.00294524424982661 0.016139951999999846
0.00307935026720684 0.016432270000000138
0.00324703229878137 0.01606720199999989
0.00341716810217654 0.016363791000000072
0.00358570990381293 0.01610666999999988
0.00375622925057316 0.01608141400000007
0.00393338621810972 0.016413765000000025
0.00409527840086791 0.01613490900000003
0.00429109808568578 0.016100592999999996
0.00448856004270763 0.016111619999999993
0.00468538981760992 0.01606880899999985
0.00488770009555907 0.016343756000000154
0.00509811647704287 0.016097386999999852
0.00529198351609191 0.016069194000000175
0.00551838628901893 0.016125969999999823
0.00574294446321317 0.01605708700000008
0.00597307073317341 0.016044975000000017
0.00621493247907998 0.016071806000000022
0.00643102171016542 0.016312529999999992
0.00668430298429129 0.01606303699999989
0.0069376241274824 0.016045124999999993
0.00719853089003009 0.016084079000000084
0.00747273155910226 0.016063260999999995
0.00771544361769956 0.016083567999999993
0.00799594384937523 0.01608505800000004
0.00828057789990699 0.016126324000000025
0.00857600164594178 0.016494782999999957
0.00886444782991551 0.01619214999999996
0.0091432253461465 0.01618496299999994
0.00945465735543696 0.016254001000000073
0.00977468710444963 0.01623911499999986
0.0101065092077357 0.016219350000000077
0.0103987233100051 0.01636824300000006
0.010737392176046 0.016249417000000044
0.0110848872093907 0.016421858999999817
0.0114409344284619 0.016140884000000355
0.0117588432370809 0.016120481999999825
0.0121254851747915 0.01613481899999991
0.0125022171600578 0.016145455000000197
0.012882161104663 0.016129244000000043
0.0132233652695695 0.016228710000000035
0.0136190093161981 0.016149589999999936
0.0140234105971332 0.01650942199999994
0.0144285965075848 0.01613357000000004
0.0147914467469191 0.01613186699999991
0.0152189322337974 0.016100644999999858
0.0156458191869887 0.01610747200000029
0.016079540613756 0.016115842000000047
0.016477006906508 0.016104308999999706
0.0169268578842585 0.016318304999999977
0.0173804764032109 0.016102041999999983
0.0177925207395059 0.016107313000000012
0.0182572494018442 0.016099287000000295
0.018731538097864 0.01613159399999997
0.0192171634451835 0.01606508399999962
0.0196602675462963 0.01613189100000012
0.0201564430166921 0.016113122000000146
0.0206625199595491 0.016443237999999916
0.0211139830169309 0.016082866000000084
0.021631557899811 0.0161544349999998
0.0221585293580892 0.01636054900000028
0.0226376211527733 0.01604416200000003
0.0231734833921277 0.016084852999999733
0.0237221726446706 0.016314887000000056
0.0242351849482142 0.01627178099999993
0.0247718180701172 0.016464714000000047
0.0253428099879432 0.01623040900000028
0.0258872529947398 0.01622023799999983
0.0264371764271149 0.01622223800000011
0.0270309355405594 0.016178420999999776
0.0275956868918676 0.016102633000000033
0.0281691189590885 0.016154016999999854
0.028786182373843 0.016387993000000378
0.0293605326430227 0.016290918999999793
0.0299688040010555 0.016186987000000208
0.0306064926060699 0.01614139899999989
0.0311867319653292 0.016242400999999962
0.0318382793023775 0.016218379000000116
0.032495972869196 0.016158426999999698
0.0330900634044529 0.0161754890000001
0.0337657818162646 0.01640643800000019
0.034445373978433 0.016103022999999883
0.0350752764045023 0.016058397000000113
0.0357719686601137 0.01605140599999988
0.0364252928797623 0.01629279600000011
0.0371227490067483 0.016080293999999995
0.0378410990687037 0.016162952999999813
0.0384933140375101 0.016088945999999993
0.0392287593769814 0.01639141600000027
0.0399516097782136 0.01612330999999978
0.040664573932764 0.016149326999999936
0.0414218783051252 0.016395777000000056
0.0421107848760506 0.016119095000000083
0.0428851915413663 0.016090826999999752
0.0436380119569946 0.016067101000000417
0.0443977218658697 0.016099208999999615
0.0451932379593878 0.01648924900000015
0.045923428484937 0.016122998999999805
0.0467362692963553 0.016146893000000162
0.0474913456991979 0.016100859000000245
0.0483213937044251 0.016071500999999877
0.0491541980389232 0.01620098999999975
0.0499579390114074 0.016049880000000183
0.0508068287122133 0.01628863299999983
0.0515936033031326 0.01609653600000005
0.0524597245239131 0.01606546100000017
0.0532578585044997 0.016119562000000087
0.0541413544311155 0.016033972999999868
0.0549793116773989 0.01607622399999986
0.0558800068361124 0.0160838830000003
0.0567731403480062 0.01622608399999992
0.0576649947109004 0.01647731600000002
0.0585829355705936 0.016165438999999893
0.0594693878768224 0.016188179999999885
0.0604033306828469 0.016236543000000214
0.0612900353775896 0.016216797999999866
0.0622401539363348 0.01625441400000005
0.0631328078429642 0.016106092999999877
0.0640990976502487 0.01609652100000014
0.0650024446969451 0.01641067800000018
0.0659848777319437 0.016157645999999914
0.0669021357056048 0.016432329999999773
0.0679006823713857 0.016129038999999956
0.0688335577552061 0.016136397000000358
0.069848219907721 0.016322785999999923
0.0707974843373204 0.016140447999999807
0.0718283310286175 0.016186954000000142
0.0727947335064278 0.016358864999999945
0.0738419362428593 0.01615182099999979
0.0748272480142049 0.016253621000000162
0.0758911195772755 0.016143811000000063
0.076899331889051 0.01607480299999997
0.0779803795161382 0.016184394999999796
0.0790194302750465 0.016087476000000045
0.080118449680249 0.016401365000000112
0.0812034752932025 0.016071109999999944
0.0822849599781183 0.0160558820000003
0.0834090406058367 0.016270011999999667
0.0844791139868411 0.016116826000000195
0.085619729246709 0.016142337999999867
0.0866960706560777 0.016181604999999877
0.0878545496846827 0.016089238000000172
0.0889610453612489 0.016418869999999863
0.090138835235162 0.016065596000000237
0.0913091377238409 0.01620428900000004
0.0924488312050425 0.01610755500000005
0.0936513459803253 0.016080035999999964
0.0947892675814648 0.016111537999999648
0.0960103840316109 0.01607286600000002
0.0971917728752915 0.016070023000000155
0.0983946312372675 0.016401746000000106
0.0996428494136305 0.016087981999999723
0.100826461768283 0.016075280999999997
0.102092866973199 0.016096092000000617
0.103318491207304 0.016063911999999902
0.104556426492582 0.016078568999999376
0.105850830138517 0.016027209000000653
0.1070787970176 0.016361854999999537
0.108391900965485 0.016065143999999698
0.109693635806605 0.016060079000000727
0.11095197002506 0.016102963999999886
0.112293082121069 0.016132628999999454
0.113588492048178 0.01624749200000064
0.114887384438841 0.016292872999999375
0.11625405711465 0.016233682000000194
0.117560841535112 0.0165494810000002
0.118905879272603 0.016220622999999712
0.12029811539982 0.016193003000000594
0.121627225041923 0.016108684999999845
0.123008392919955 0.016167718000000164
0.124426535051445 0.01613948399999998
0.125782251728405 0.0161348229999998
0.127184304216645 0.016203950999999606
0.128628849790676 0.016468746000000145
0.130013881509665 0.016168828000000524
0.131426213823771 0.016200943999999495
0.13289818601444 0.016147646000000293
0.134318145256986 0.016273079999999496
0.135737925181923 0.016159441000000108
0.137238361620949 0.01608643000000054
0.138705514044646 0.016125385999999686
0.140139825413325 0.01633561600000011
0.141659050754076 0.016107601999999943
0.143188929428712 0.016148716000000007
0.144659434609115 0.016067655999999708
0.146146452384303 0.016091126000000067
0.147703795888575 0.01614444900000045
0.149228852905035 0.016177490999999655
0.150719339460918 0.016400197000000283
0.152268447196331 0.016104255999999317
0.153861606975991 0.016120985000000587
0.155402652244098 0.01615860300000005
0.156926147037009 0.016160779999999875
0.158521967218754 0.016100210999999476
0.160147443885716 0.01610033000000044
0.161716858772715 0.016110272999999786
0.163270674040184 0.01644496499999981
0.164889528633983 0.016188635000000673
0.166549642203061 0.016206330999999352
0.168155011878567 0.01626704100000076
0.169735803898827 0.01622613699999942
0.171361465251069 0.016238153999999838
0.173057777093085 0.01615393000000065
0.174709561856503 0.016173916999999705
0.176322134098409 0.016389833999999937
0.177948927587702 0.016165788000000347
0.179651934776272 0.016192772999999328
0.181358778190024 0.0161315360000005
0.183017169189885 0.016148464999999668
0.184656446840869 0.016201956000000628
0.186332912230544 0.016162875999999216
0.188091084005638 0.016167953000000068
0.189818440669102 0.016393019000000564
0.191500915121851 0.01614249999999995
0.193171003115624 0.01613213999999985
0.194880908545845 0.016156697999999636
0.196667311213462 0.01615939400000066
0.198425344067479 0.016087664999999696
0.200139967295234 0.016092998999999608
0.201838348624597 0.01645447000000022
0.20356683533703 0.016116274999999902
0.205361992693683 0.01611642499999988
0.207160242704528 0.016073113000000028
0.208916174049159 0.01609589700000047
0.210645396493661 0.016152632999999916
0.21238555983598 0.016150993000000113
0.214175559340359 0.016111611999999553
0.2160305794146 0.0164283360000006
0.217847973420082 0.016084302999999522
0.219625118717689 0.016062209000000216
0.221383735801302 0.016071220999999802
0.223161034889596 0.016090713000000534
0.224989072779179 0.016121052999999996
0.226875450521189 0.016086072999999423
0.228726237357003 0.016067620000000282
0.230538180485496 0.016357612000000188
0.232329347000158 0.016085355999999607
0.234132124239881 0.016033799999999765
0.235976388390555 0.016070098000000144
0.237877206219819 0.016081984000000382
0.239777490000466 0.016077337999999664
0.24164039747082 0.016060315999999908
0.243473038404111 0.016590949000000244
0.245298702312801 0.016271667999999906
0.247146107440477 0.0162314229999998
0.24903665296868 0.016216620999999876
0.250979195932242 0.016253211000000434
0.252916234012665 0.016198104999999963
0.254817658635199 0.01621050600000018
0.256689237247458 0.016129367999999644
0.258550377458031 0.016501339000000392
0.260425554350019 0.016164835999999738
0.262334483759228 0.01618255099999999
0.264287479971338 0.01615641800000045
0.26628647789959 0.016167149999999353
0.268256559082281 0.016185827000000153
0.270192922381187 0.016199762000000284
0.272103122176648 0.01618577099999996
0.274004673110145 0.016472440000000255
0.27591736379386 0.016124942999999448
0.277856925295993 0.01609542600000058
0.27983252017187 0.01611369299999943
0.281847951940263 0.016069845000000527
0.283882684848165 0.016127649999999605
0.28588950945579 0.016199571999999662
0.287867215008826 0.016110888000000045
0.289823386785248 0.016468706000000388
0.291771638879261 0.016065304999999697
0.293726508284845 0.016164375000000675
0.295699946610513 0.016107110999999286
0.297700083328209 0.01613123700000063
0.299731671089812 0.016082856999999784
0.301796912012468 0.016182421999999974
0.303887518021953 0.016381752000000027
0.305956079618731 0.01613225000000007
0.308000381565305 0.016092101999999997
0.310023628219753 0.016124289999999597
0.312033408194863 0.016331620999999963
0.314038744453082 0.016164790000000373
0.316048244149852 0.016100390000000075
0.318069297421507 0.016061692000000072
0.320107912665297 0.016318747999999772
0.322168641945509 0.016167676000000242
0.324254428985528 0.016067199000000087
0.326366519335634 0.016067533999999384
0.328469321115105 0.016073465999999925
0.330583159525961 0.016270812000000134
0.332710959223535 0.016080998000000513
0.334824409675638 0.016094777999999366
0.336924638029519 0.016343824000000673
0.339014081572252 0.016060479999999266
0.341096366529904 0.016197073999999922
0.34317544235313 0.016048344000000547
0.345255275682649 0.016200887000000108
0.347339738436123 0.01624261499999946
0.349432498566935 0.016209432000000135
0.351536815538987 0.016213506999999794
0.353655293511604 0.01644825700000041
0.355789701109302 0.01619824099999967
0.357940919072089 0.016184898000000558
0.360109006379622 0.016060476999999906
0.362293339064865 0.01608061900000024
0.364468182083066 0.01614372399999997
0.366570600577546 0.016143243999999335
0.3686264421606 0.0164086250000004
0.370659685332358 0.016171542999999566
0.372692176232845 0.016139547000000753
0.374739501364583 0.016233781999999586
0.376812143002772 0.016157478000000225
0.378917277116815 0.016159656999999328
0.381059400097177 0.01609434000000043
0.383234929321898 0.016121724999999643
0.385410768086983 0.016362632000000765
0.387592612400162 0.016127698999999218
0.389783546789347 0.016074507999999987
0.391984569291414 0.016160484000000253
0.394195425367171 0.01608355000000028
0.396415387658541 0.016095178999999682
0.398643722771724 0.01607420300000051
0.400879828557505 0.016126574999999477
0.403123180317072 0.016426863000000402
0.405250531001212 0.016102103999999784
0.407452968288013 0.01609330199999981
0.409758314395188 0.016132633999999868
0.412027156444237 0.03215406700000045
0.414314460614408 0.016089259000000133
0.415825637272337 0.016301180999999332
0.417575282441777 0.03243635600000072
0.419313865105259 0.032434851999999736
0.420696917283363 0.016226168000000207
0.421836675307989 0.016244409999999654
0.423073211872007 0.0162038640000004
0.424151347102365 0.016328779999999377
0.425306415326145 0.01610331200000026
0.426604777514509 0.03223261499999985
0.428107661151595 0.032249021000000155
0.429184449098541 0.01620947900000047
0.430093378801087 0.016167180999999253
0.431155219330351 0.016461560000000652
0.432011726367812 0.01614725899999936
0.432896783856 0.016098985000000177
0.433917932342279 0.03236103400000001
0.435077782712155 0.01616133899999994
0.435999617059295 0.016092500000000065
0.437106053830875 0.032589426000000365
0.438147234792716 0.016126295999999485
0.438896286631732 0.016281671999999858
0.439693920331172 0.01617465500000037
0.440439935996974 0.016177054999999996
0.441310923598488 0.032266246999999915
0.44234211638231 0.016382244999999962
0.443163069231798 0.01617019700000011
0.443981887786125 0.01607967999999982
0.444911570495036 0.016075289999999853
0.445899982383373 0.01625239900000075
0.446715058270108 0.016206162999999663
0.447396341342672 0.01613178900000012
0.448117754504595 0.016141250999999635
0.449007907214058 0.03240543500000026
0.450000886116649 0.016094855999999602
0.450697262136278 0.016366043000000552
0.451544458643358 0.016054765999999887
0.452367505267208 0.016084912000000173
0.453221985451698 0.01622243299999937
0.453931261186279 0.016035573999999997
0.454571856703517 0.016323427000000557
0.455287197120062 0.01608469800000023
0.456010383618488 0.016219497999999888
0.456682470806516 0.016270578999999508
0.457455108255352 0.016242146000000623
0.458182039756559 0.032582778999999285
0.459016692515616 0.016541488000000548
0.459684878660263 0.016259092999999503
0.46042489059416 0.01610677300000063
0.461035170233637 0.01614690899999971
0.461696185170251 0.016135360999999904
0.462509666872657 0.01624016500000014
0.46330021506661 0.016179087999999453
0.464070791102661 0.016154329999999995
0.464749772654101 0.01657494100000001
0.465609001479664 0.016143184000000588
0.466345950559628 0.016129698999999498
0.466967556842566 0.016171227000000066
0.467570308563747 0.016132032000000684
0.468262124475939 0.03227767099999923
0.469179418448089 0.016108114000000562
0.469800637190564 0.016408399999999546
0.47049613924976 0.016137923000000498
0.471204138544766 0.03224143199999929
0.471982628472331 0.016162180000000248
0.4725618170508 0.016131277999999583
0.47317532193898 0.01637937899999997
0.473766658342753 0.032460636000001486
0.474516265210141 0.01605914499999983
0.475230776994869 0.016123416999999307
0.47595836108626 0.016121695000000713
0.476579843571027 0.03239117699999916
0.477364318040275 0.0161083160000004
0.47798332742517 0.016349325000000192
0.478648298298546 0.016349940999999646
0.479212551585825 0.016147122999999652
0.479842857638212 0.01611181100000003
0.480602642631195 0.01606351300000064
0.481349980480117 0.01608591399999959
0.482022835655637 0.016079675000000293
0.48269079305008 0.0160512379999993
0.483501586213142 0.0163569429999999
0.484169895323638 0.016348646000000855
0.484728358842589 0.016126724999999453
0.485337220974246 0.016053559999999578
0.486174157212393 0.016244700000001444
0.48697283323249 0.016273388999998417
0.487623130784635 0.016181190000001067
0.488303303503258 0.016231292000000508
0.489050892204942 0.016510118999999435
0.489675332485437 0.01620523399999918
0.490226469568767 0.016243412999999762
0.490850204768889 0.03246523400000001
0.491697220660136 0.016187567000001124
0.492278627949218 0.016479130000000453
0.492921001804684 0.03252386699999832
0.493579328237342 0.016145585000000295
0.494173723745097 0.016176869000000593
0.494833852009489 0.016171333000000843
0.495375369932439 0.016172940999998886
0.49597291917869 0.016138167000001147
0.496721518657796 0.01627738999999906
0.497474750907171 0.016539696000000603
0.498131129654842 0.0322441229999999
0.498784641926703 0.016101746999998667
0.499348824814425 0.016128321000000057
0.499987820242193 0.016116524000000965
0.500524581560458 0.01611528399999962
0.501128939775022 0.016073814000000297
0.501922481108532 0.016324774999999292
0.502684868719696 0.016076869000000826
0.503309122199808 0.0322231120000005
0.504001745373482 0.016218011999999504
0.504540660771694 0.01612119199999995
0.50513314402209 0.016168659999999946
0.505671867418379 0.016141240999999695
0.506326017730697 0.03242999200000085
0.507230701353345 0.016154730000000228
0.507789827442855 0.01619781499999995
0.50844479220682 0.016184150999999147
0.509143468618689 0.01645955799999932
0.50978913431358 0.01621242400000078
0.510321689077306 0.016699866999999813
0.51091111908558 0.03233501500000102
0.511682425858273 0.016114808999999397
0.512317480014623 0.016230514000000085
0.512947444861518 0.03229763599999913
0.513606406550033 0.016143677000000523
0.514141660189977 0.016853344999999464
0.514738064379357 0.01613722599999967
0.515270862735872 0.016140293000001193
0.515909367157932 0.032446348999998875
0.516678899433641 0.016165055000000095
0.517279771153529 0.016099141000001538
0.51791064228878 0.016409834999999262
0.518609273648896 0.016447356000000468
0.519253368235956 0.016125171999998855
0.519783602911057 0.016126004000000194
0.520373332993543 0.03217436400000118
0.521217088204917 0.016106484999999893
0.521824159230714 0.01612945299999957
0.522450130968108 0.03262979700000024
0.523128529321975 0.016125660000000153
0.523658256011051 0.016101546999999883
0.524220990549254 0.01608774600000018
0.524769792916854 0.016088637999999378
0.525508741906295 0.032275634999999525
0.526349678413198 0.016484914000001183
0.526952022280919 0.03241891399999908
0.527634421070695 0.016235968000000156
0.528164538071763 0.016067859999999712
0.528731219309986 0.016114209999999574
0.529276897830734 0.016085930000000914
0.529999762160989 0.016093112000000076
0.530781477816705 0.016340668999999863
0.531529739946216 0.032139078000000154
0.532137645757407 0.01624977300000019
0.532668129407701 0.01621008999999951
0.53323270355431 0.016213432000000694
0.533782484498777 0.016230104999999995
0.534525731150086 0.016260124999998737
0.53528148485266 0.016545166000000222
0.535987347001114 0.01616203300000052
0.536620765103405 0.016096569000000116
0.537281461544356 0.016140577999999906
0.537812526767586 0.0161953110000006
0.538403600030855 0.03230584499999978
0.539237134066461 0.016401623000000143
0.539852499178978 0.016138886999998547
0.540487020375521 0.016170130000000782
0.541188204345523 0.01614409099999925
0.54179061583661 0.01617163500000096
0.542327266094145 0.016130980999999878
0.542959669961164 0.03226025400000054
0.543777595335846 0.016353725000000097
0.544378919236658 0.0326200649999997
0.545027612442011 0.016169260999999935
0.545575494461374 0.01615070599999946
0.546174512936039 0.016051548000000082
0.546712733029152 0.016211057999999667
0.547370390383094 0.03255364400000005
0.548093646688953 0.016141722000000414
0.548714786306 0.03215756500000033
0.549365167863779 0.01609996799999891
0.549904169477922 0.01619168600000087
0.550498295486789 0.016207869000000485
0.551041355750632 0.01607232699999983
0.551721369792694 0.03242493599999996
0.552609449373394 0.016055853999999314
0.553206439428982 0.01606472000000103
0.553900284542001 0.01620812100000002
0.554549365553106 0.016126440999999048
0.555087884961963 0.016042749000000356
0.555701064557821 0.0323011649999998
0.556552855811005 0.016062648000000124
0.557169965128485 0.032133792999999855
0.5578241956994 0.01623867800000056
0.558368224314369 0.01622403699999886
0.558964938624534 0.01634836600000078
0.55951362078213 0.016508175000000236
0.560208064559807 0.03244512299999869
0.561034322354218 0.016311283000000287
0.561656342734832 0.016305378000000204
0.562350046087495 0.016201911999999652
0.56298725766568 0.01616430400000013
0.563532447385795 0.016107287000000525
0.564168037971023 0.03262358699999979
0.565040262829363 0.016235964999999908
0.56566914060775 0.032299513999999974
0.566341907092474 0.01617092000000042
0.566887815901599 0.016102550999999465
0.56746557575419 0.016480959000000794
0.568041014117538 0.03232207299999956
0.568859742097847 0.016062050000000383
0.569580249518061 0.03219088300000017
0.570261243773596 0.016091240999999812
0.570823438175643 0.016107935999999157
0.571428049838802 0.016386545000001362
0.571987116150273 0.01610410299999998
0.572703050555637 0.03224025699999977
0.573569862958512 0.016070138999999983
0.574202620270153 0.01603956399999973
0.57493648816203 0.016080718999999633
0.575529813302946 0.01607950900000077
0.576097372860793 0.016409917999999024
0.576819751145353 0.016120602000000872
0.577654507145693 0.0161060820000003
0.578452366557377 0.016269862999999773
0.579131552049746 0.016225539999998873
0.579713586502229 0.016244068000000667
0.580297930797219 0.0162759070000007
0.581100051946211 0.016300749999999198
0.582008651572054 0.0166194579999992
0.582787997455687 0.016276616000000743
0.583461138826686 0.016150911000000434
0.584021537067807 0.016144698999999818
0.58467255809473 0.032454178000000056
0.585558845105888 0.016239235000000463
0.586212993771078 0.016503717999999168
0.586917759851035 0.016168925000000556
0.587567280163211 0.016152638999999525
0.588133280213574 0.016188178000000164
0.588812157438376 0.032234333999999976
0.589596903665607 0.01616850999999997
0.590282563956185 0.01613327399999953
0.590993083734267 0.016474588000001233
0.591633593559731 0.016119134999998508
0.592206602853749 0.016149269000001354
0.592910945675382 0.03220307399999989
0.593821924944252 0.03219165899999865
0.594505212256529 0.01609775300000038
0.595093825738139 0.016651746000000855
0.595721952475253 0.016116084000000086
0.596302414130231 0.01609990999999944
0.597054734174649 0.03217082499999968
0.598001316871608 0.032340225000000444
0.598660926631883 0.016318116999999077
0.599234209043574 0.016199779000000802
0.599845638093984 0.01607203100000021
0.600445594263822 0.016201016000000124
0.601284014495589 0.016035167000000072
0.602190627137792 0.016190149999999903
0.602973785330454 0.01605083900000004
0.603619949552295 0.016050440999999083
0.604206227703808 0.0163376580000012
0.604937079944298 0.01607895499999934
0.605849307895161 0.03216863499999967
0.606663562605123 0.016122682000000665
0.607243976850536 0.01640553899999908
0.607857841534949 0.016280254999999855
0.60848046833889 0.016226408000001413
0.609353112030208 0.016528734999999628
0.610288759103452 0.016188710999999856
0.611049299163983 0.016265764999999988
0.611669986257087 0.01615106100000041
0.612280494973094 0.016120268999999965
0.613110429124734 0.03240195599999929
0.614058435365291 0.016466510000000767
0.614691334257601 0.016469562999999354
0.615385918816829 0.01617954399999988
0.615977166987821 0.016184642000000693
0.616687877891138 0.016252399999999056
0.617515568870784 0.032256004000000615
0.618410923119736 0.01614497099999923
0.619009545256308 0.01636141400000035
0.619641526189232 0.016100946999999977
0.620271080363803 0.01609387899999959
0.62114753281857 0.0322329950000011
0.622079100544785 0.016116022000000285
0.622704409528998 0.01604870499999933
0.623370965238805 0.01608374599999962
0.623979280399686 0.016436934999999764
0.62476993463802 0.032155257000001214
0.625756330685258 0.016084773999999413
0.626394377322652 0.016076906000000335
0.627117471847838 0.016126888999998812
0.627720241749216 0.016143795000001404
0.628436873447592 0.01625481999999856
0.629299757442437 0.03254229400000064
0.630239937100178 0.01633260300000039
0.6308440030822 0.016121517000000196
0.631482120303068 0.016088745999999432
0.632146034720894 0.016139338000000336
0.633072142636308 0.032129185000000504
0.634001827880341 0.016279986999998997
0.634615296820368 0.016067892000000583
0.635267338780615 0.01608371200000036
0.63591241846636 0.016053987999999464
0.636805840777168 0.03225635899999979
0.637773584502655 0.016208455999999316
0.638394541154188 0.016492942000001065
0.639065138169928 0.016240622999999843
0.639700560186193 0.016263942000000142
0.640571203299675 0.03260770099999988
0.641524361172808 0.016191236999999248
0.642158499323716 0.016228950000000353
0.642854556242744 0.01638330199999949
0.643484479906525 0.016424140000001586
0.644308147963142 0.03227059099999963
0.645221622254471 0.016190178000000444
0.645907455145154 0.016192194999998577
0.646639363046049 0.016183381000001162
0.647268204468073 0.016148326999999796
0.648047681178396 0.032595680000000016
0.649017955851487 0.01611620199999919
0.649709866595235 0.016150760000000375
0.65046589376706 0.016065659000000565
0.651097066064953 0.016109674999999157
0.651861440000925 0.032280330000000745
0.652835048080653 0.016399472999999887
0.653531539043631 0.016335785999999075
0.654307159010069 0.016177700000000073
0.654942463579878 0.016171465000001106
0.65570221390773 0.016175549999999816
0.656566667436192 0.01613300200000012
0.657478326922749 0.01642109600000019
0.658251806188775 0.016181837999999615
0.658892522268075 0.016372173999998907
0.659699919340214 0.032085359000001645
0.660661901710125 0.016104601999998636
0.66135951783793 0.01625387300000014
0.662115051037861 0.016248577000000708
0.662763215598918 0.016281074000000118
0.663574126555794 0.03285988799999906
0.664573759051651 0.016215105000000563
0.66525355648916 0.01622707199999951
0.666003510017683 0.01620105199999955
0.666657729291655 0.01609199700000019
0.667490981796164 0.032350204000000105
0.668351411073604 0.016172663000000753
0.669073592994631 0.016484611999999288
0.66984208182592 0.016143826000000416
0.670501582084087 0.01615684699999953
0.67133567881999 0.032418399000000875
0.672291946239158 0.016190429999999978
0.67299338674509 0.016131258999999787
0.673747581984727 0.01644442899999987
0.674414886319497 0.01611791700000076
0.675286476390242 0.03221780199999991
0.6763040850115 0.01636845699999867
0.676972628070918 0.016129533000000862
0.677704405926533 0.016113753999999147
0.678386051779442 0.01614046700000138
0.679240953263165 0.03263197099999893
0.68016893489057 0.01613314400000121
0.680845521145934 0.016079956999998757
0.681580584134752 0.016084371999999902
0.682271915142582 0.01605828400000142
0.683208544455587 0.03226374099999951
0.684154846015551 0.016446098999999492
0.684836387918573 0.016118760999999537
0.68555568320867 0.016097047000000586
0.686272889694305 0.016110444000000612
0.687257445699607 0.01608052599999965
0.68825311034173 0.016128918999999797
0.689096160507534 0.016057071000000533
0.689772419832517 0.016371856999999324
0.690639676295397 0.03222548399999958
0.691544138441291 0.016060438000000232
0.692269920006681 0.016135986000000102
0.693043099932446 0.016188914000000665
0.69374196319811 0.016205234999999263
0.694675578523015 0.03286644900000013
0.695620756849497 0.01629733300000069
0.696326198631501 0.016268517999998622
0.697067307510989 0.016274431000001144
0.6977963568111 0.016260987999999088
0.698790335132108 0.016067961000000963
0.699792021472676 0.01611313299999928
0.700650060583898 0.01616823500000031
0.701343190105929 0.016553881000000104
0.702225431273699 0.03244073299999961
0.7031143232851 0.016146894000000245
0.703852937810624 0.016156797000000722
0.704632529275414 0.016234533999998746
0.705354382858044 0.01624218600000127
0.706324336475783 0.0326080719999986
0.707266750891032 0.01608987700000064
0.707975402048386 0.0161040210000003
0.708721365681858 0.01605713200000025
0.709493791898459 0.016134658999998663
0.71047417601333 0.016148279000001153
0.711484650195849 0.016127159999999918
0.71230461141476 0.016444760000000613
0.713028762651763 0.01613529999999841
0.713954576201709 0.0323382590000012
0.714822150964603 0.01615886799999977
0.7155544341245 0.016109745999999703
0.716324360833136 0.01606902500000018
0.717089465037231 0.016090598999999983
0.718067263059042 0.016609909999999672
0.71901028330979 0.016182504999999736
0.719886970402695 0.016093621000001335
0.720612891683392 0.0161009339999989
0.721555348124934 0.03217399500000084
0.722518550292249 0.016129320999999308
0.72324894651851 0.016049844999999507
0.724029384709271 0.01637237600000141
0.724808166979732 0.01604043999999938
0.725739589148326 0.016075486000000083
0.726587171590698 0.016053949999999872
0.727500310564285 0.016258531000000076
0.72823916323225 0.0160636089999997
0.729185680443365 0.016105839999999816
0.7301678021216 0.016561322000001155
0.731109861011348 0.016104488999999944
0.731871947060118 0.01634871599999954
0.732711791136674 0.016223046000000352
0.733634456714798 0.016259674999998808
0.734582647208457 0.01622692499999978
0.735427600386451 0.016257902000001323
0.736195599298518 0.016186253999999067
0.73714481779145 0.01652308000000069
0.738065934831345 0.01610325299999893
0.738907803396523 0.016147981000001366
0.739683380288786 0.016195768999999416
0.740575432269497 0.016161118999999502
0.741562085203657 0.016215680000000177
0.742550678843494 0.016194348000000858
0.743350015382285 0.016170152999999132
0.744180931220932 0.016491826999999404
0.745018657531699 0.016238811000000908
0.745928020198909 0.016195710999999946
0.746849653096305 0.0161328239999996
0.747622542342179 0.016080974999999498
0.748628507252246 0.016185370000000532
0.749581718280358 0.016105036000000794
0.750502374348973 0.016127982999998736
0.751288038964885 0.016532385000001426
0.752193873404106 0.016110464999998797
0.753113721953793 0.01608983200000047
0.754078242174365 0.016130103000000062
0.754906259444879 0.01624629900000052
0.755751297863174 0.0161179649999994
0.756680386947467 0.016081125999999557
0.757557641929218 0.016489262000000338
0.758441701578218 0.01608561900000005
0.759244861026473 0.01609348500000074
0.760192587544764 0.01614824899999867
0.761191545281347 0.016115857000000844
0.76216634023574 0.01622177299999983
0.762964036496933 0.016205925999999593
0.763873341948586 0.01623009400000086
0.764719288395123 0.01647975999999929
0.765617587137895 0.01621449900000016
0.76647414585342 0.01623461500000012
0.767333487646886 0.01621528000000083
0.768339207878727 0.01615240699999987
0.769288455938257 0.016237760999999296
0.770191857856414 0.016135562000000547
0.771016841248267 0.016161410999998793
0.771905738262731 0.01641437400000001
0.772812054670541 0.016121902000000077
0.773761062527374 0.016204253999999807
0.774588358466678 0.01614684200000127
0.775565374627701 0.016182295000000124
0.776493795366452 0.016132268999999866
0.777358419675742 0.016097358999999756
0.778217756340188 0.01655655599999939
0.779107269720734 0.01612028799999976
0.780027110899017 0.016212957000000472
0.780998523812392 0.01606860200000071
0.781905005080471 0.01617043099999904
0.782774539696101 0.016127620000000675
0.783690367356545 0.016066233000000096
0.784508713074895 0.016248417999999987
0.785388253333793 0.01640848699999964
0.786249862103462 0.01606403399999934
0.787179567056658 0.016440317000000704
0.78816524823847 0.016177787000000166
0.789157420437283 0.016086018999999396
0.790018344421922 0.01612535299999962
0.79090986481506 0.01606930600000034
0.791749992760124 0.016061326000000875
0.792626658766417 0.016490600999999216
0.793523531024648 0.01612671500000218
0.794424862019534 0.01606691099999935
0.795427516493842 0.016078100999997957
0.796409681709432 0.016052793000000065
0.797340305756581 0.016065679000000443
0.798168607253154 0.01608021599999887
0.799042858545277 0.016082854000000424
0.799917291812887 0.016381663000000657
0.800817393574015 0.016034546000000205
0.801713060918278 0.01605760600000039
0.80272726487919 0.01623939099999916
0.803704759908558 0.01605039300000044
0.804631583362038 0.016104494000000358
0.805441436157807 0.016512254999998532
0.806313198418793 0.016494836999999762
0.80718580630457 0.016256556000001865
0.808083769186191 0.01636800400000027
0.809026159287032 0.016541731000000226
0.80994486597851 0.016207165000000856
0.810932232924596 0.016303475999997374
0.811864295896179 0.016090784999999386
0.812671129005578 0.016235533000003244
0.813542444532804 0.016469786999998348
0.814411014403161 0.016211528999999558
0.815300941931619 0.016194931000001134
0.816230814712466 0.01614569599999882
0.817171200914152 0.016342110000000076
0.818174411651399 0.016175489000001875
0.819118092174367 0.016152957999999273
0.819929902733466 0.016298967000000886
0.820803503014257 0.016470430999998342
0.821668373515536 0.016154161999999417
0.822548690991934 0.016094535000000576
0.823462088421873 0.01607986400000172
0.824432375660725 0.016151788999998473
0.825371226553092 0.01611388599999941
0.826339563021939 0.016142096999999467
0.827199394893486 0.01639219000000125
0.828040042076913 0.01612226800000016
0.82890533468405 0.016181425999999277
0.82977551894647 0.01613045599999907
0.830668899559287 0.01608931000000169
0.831606003622424 0.016079777999998157
0.832618378026982 0.016361495000001725
0.833595514333059 0.016123195999998785
0.834536962565769 0.01643221700000197
0.835335617316434 0.016229418999998302
0.836207774419313 0.01622216000000165
0.837072223125319 0.016101732999999285
0.837949624731463 0.01616534300000083
0.838857218058277 0.016101171999999053
0.839820334510158 0.01605616000000154
0.840805193224447 0.016041247999996955
0.841785975623321 0.016483864000001347
0.842621700351169 0.016071746000001497
0.843470792155416 0.016094894999998388
0.844338243268518 0.016078458999999157
0.845204906703821 0.01607053700000094
0.846086712267107 0.016099429000000498
0.847002718430376 0.0161123019999998
0.847982539961236 0.016136810999999085
0.848980759510906 0.01648750300000046
0.849953760960742 0.016270399999999796
0.850747521258677 0.016176994999998584
0.851634134442357 0.01628840100000062
0.852500647195747 0.01628000800000251
0.853368899603772 0.016279813999997117
0.854252445283228 0.01625772700000283
0.855171655395121 0.016550772999998742
0.856159345287305 0.01631414199999881
0.857197547292504 0.016287717000000868
0.858168304579238 0.016125817999999015
0.858956336422161 0.016156103000000144
0.859843946885017 0.016149993000002638
0.860712600867228 0.01616926499999849
0.861581784840407 0.016212443000000576
0.8624645524109 0.01650809299999878
0.863381654221372 0.016182120999999938
0.864367072050927 0.016205054000000274
0.865415499421579 0.016173345000002115
0.866394152439171 0.016137185999998138
0.867181061014876 0.01620957900000164
0.868074369751309 0.016085023999998782
0.868946723653765 0.016082963999998867
0.86981669511094 0.01673993100000004
0.87069609512465 0.016135013999999614
0.871604605993109 0.016098023000001405
0.872574271502994 0.032229569999998375
0.873644849574837 0.016094725000002086
0.87442723080831 0.016158143999998487
0.87520422369581 0.016433066000001162
0.876089546147036 0.016204821999998842
0.876972406761071 0.01611472900000166
0.877845554367827 0.016117758000000038
0.878718872207206 0.016089782999998192
0.879607261589333 0.016177950999999524
0.880535302871849 0.016224503000000112
0.881548169984946 0.016287122000001375
0.882596517887685 0.016613040999999384
0.883465639099538 0.016309563000000082
0.88427825706425 0.01625683800000033
0.885179020373445 0.01630589799999882
0.886059778442073 0.016365200000002744
0.886934135616794 0.016286275999998878
0.887812683579651 0.016155891000000366
0.888714629932728 0.016194340999998502
0.88967175136655 0.03273439000000167
0.89077220387004 0.01618120999999917
0.891550185914254 0.01622156999999902
0.892323125473524 0.01617619399999981
0.893194311166483 0.01620699100000067
0.894095007746113 0.016341287999999565
0.894979556887633 0.01621196299999994
0.895856449787899 0.016489903000000083
0.896736866110566 0.016185790000001532
0.897641058128275 0.01611604100000008
0.898603053645477 0.03225101600000002
0.899711102809506 0.01617676500000087
0.900489539096122 0.016125660999996683
0.901255928074878 0.01642626300000316
0.902164472538981 0.016135925999996914
0.903069864385948 0.016162173000001445
0.903959963323169 0.016141513000000884
0.904840187809724 0.01615006599999802
0.905721364721616 0.016086268000002235
0.906623509591245 0.01609064099999813
0.907580373025282 0.03260623799999962
0.908696410333176 0.01607774700000064
0.909472757748906 0.016093312000002413
0.910236763921652 0.01634848799999844
0.911137960764872 0.01606671900000123
0.91205471127677 0.016107381999997727
0.912953609742996 0.01607171799999918
0.913839431765541 0.016079777000001627
0.914721074428588 0.01635785999999939
0.915616456676775 0.016077147000000735
0.916555648901883 0.03221258700000007
0.91761109260265 0.01607891999999822
0.918388435983451 0.016077155000001397
0.919171034205275 0.016089900000000767
0.919993531788276 0.016314766000000702
0.92093478593257 0.016084868000000085
0.921848617294332 0.016068381000000187
0.922746318412801 0.01616979099999938
0.923632053336845 0.01632841400000018
0.924518893319044 0.01630437400000062
0.925429879192358 0.032521653999999955
0.926406187771362 0.016657334999997886
0.927308795002386 0.01624974499999965
0.9282726675731 0.016093208000000914
0.929044406675666 0.016102146000001483
0.930012604530968 0.01611997799999898
0.930942274073155 0.01615691599999991
0.931855201156502 0.016157283999998384
0.932750884864182 0.016230397000001062
0.933637965350821 0.016461904999999888
0.934534267137239 0.016190834999999737
0.935469808550941 0.03234844300000006
0.936517492524346 0.016245795999999757
0.937290810070589 0.01621662800000223
0.938069150802934 0.016427188999998066
0.938886819934552 0.016069344000001706
0.939855325274998 0.01638262799999879
0.940792300748725 0.016164654000000667
0.941710364459118 0.016102434000000443
0.942609678700436 0.016156190000000237
0.943499955661567 0.016165666999999218
0.94440024885974 0.0162623929999981
0.945342794489927 0.03249408599999981
0.946418515778515 0.016116463000003023
0.947187100849303 0.016175709999998844
0.947946446931258 0.016114428999998154
0.948802863363689 0.016104624000000456
0.949777862798019 0.016136817999999664
0.950724792450922 0.016239595000001827
0.951650910987574 0.01619723800000017
0.952556141517704 0.016319432999999606
0.953450179143804 0.016061966999998845
0.954352051795537 0.016092891999999637
0.955293937102879 0.032183136000000445
0.956367445002904 0.016127457999999706
0.957135377794962 0.016090687000001935
0.957892830573517 0.016086965999999592
0.958749044661002 0.01631229299999859
0.959738968482945 0.016083234999999974
0.960699542639879 0.01606266399999967
0.96163852546477 0.016055758000000253
0.962553743290682 0.016077004999999644
0.96345329888923 0.016186472000001118
0.964354529367566 0.016146447000000563
0.965286516852007 0.03265076599999972
0.966318506198581 0.01626948299999853
0.967089845218912 0.016253388000002644
0.967869813385056 0.016260262999999497
0.968674398578845 0.01629509200000001
0.969691048681066 0.016081289999998916
0.970669054685658 0.016089484000001875
0.971627847020044 0.01641762799999924
0.972560197167528 0.016177983999998702
0.973470421015673 0.016148280999999542
0.974372252871626 0.016147005000000547
0.975289347183267 0.03259046400000187
0.976265695390099 0.016150523999996835
0.977106958887746 0.01619923300000181
0.978018202951197 0.016411517999998182
0.978782122419399 0.01611995900000096
0.979795031814648 0.01609789100000114
0.980793053205599 0.016096119000000186
0.981774175555412 0.016070185000000237
0.982728205941143 0.016095887999998837
0.983654752686154 0.016185339999999826
0.984563538324772 0.016101662000000516
0.985473474505005 0.016366660999999283
0.986416314555922 0.032207598999999476
0.987484562117227 0.016044568000001647
0.988252406673675 0.016107622999999904
0.989006253541994 0.01608138099999934
0.989861795634843 0.01614879599999952
0.990900667949779 0.016330395000000664
0.991906678906563 0.016074764999999047
0.992891513677081 0.01606190900000115
0.993845733309473 0.016279071999999672
0.994772435228818 0.01632069300000083
0.995684431619744 0.016219233000001054
0.99660398648295 0.03236294999999956
0.997570918226394 0.032693210999998
0.998445653033077 0.016053873000000607
0.999207145091901 0.016145668000000057
0.999957456573509 0.016189372999999563
1.00086103769454 0.016143040999999414
1.00190870975839 0.016168019000001976
1.00292941325415 0.016147418999999275
1.00392685894753 0.016398478999999355
1.00489145626495 0.016137588999999508
1.00582631469292 0.016122500000001594
1.00674433750721 0.016100982000001096
1.00766777643242 0.03218310799999813
1.00863643875878 0.03222641199999998
1.00950713824512 0.01637587400000129
1.01026850902596 0.01607515799999959
1.01101884231153 0.016085801999999205
1.01192346429928 0.016126532000001248
1.01298900030289 0.01611899499999936
1.01402720538205 0.016121040999998115
1.01504324837897 0.016078309000000957
1.01602474360606 0.016477229999999565
1.01697299563074 0.016075945000000758
1.01789955549606 0.01610302399999952
1.0188250196987 0.016110667999999606
1.0197845529133 0.03228416500000009
1.02091625210541 0.016123217000000523
1.02168854241211 0.016059202000000994
1.02244466305127 0.01642109399999825
1.02340085974296 0.01609207499999954
1.02447673543185 0.016076708000003492
1.02553184745981 0.016113581999999127
1.02656273978926 0.01607964499999781
1.02755679245435 0.016066572999999806
1.02851522625971 0.016068700000001712
1.02944965751062 0.01603875800000054
1.03038065242355 0.016338769000000752
1.0313431645322 0.03208933399999836
1.03247536868723 0.016072792999999308
1.03324830768684 0.016060834000001023
1.03400518296239 0.016048524999998648
1.0349613303706 0.016179050000001638
1.03605627979589 0.016251869000001307
1.03713067019394 0.016494519999998403
1.03818262296052 0.016243910000000028
1.03919637939562 0.016258075999999733
1.04017114264433 0.016255488999998846
1.04111716994419 0.016229207000002077
1.04205357674551 0.016130353999997737
1.04301176509984 0.03260788500000089
1.04408993036532 0.016134804000000003
1.04485974098896 0.0162323459999989
1.04561368894186 0.016111786000003292
1.04648319879734 0.016157497999998327
1.04761281144102 0.016133415999998846
1.04870603408797 0.016143974000002004
1.04978836493003 0.01620564599999952
1.05083464397193 0.01659478899999911
1.05183822588855 0.01613687600000091
1.05280521478881 0.016100877999999597
1.05375115246966 0.016103051000001756
1.0547010725037 0.03230857299999812
1.05570610764982 0.01613974800000051
1.05649937406899 0.01610764799999842
1.05734014378803 0.016407278000002634
1.05811513690511 0.016133031999999048
1.05916246249821 0.016142028000000863
1.0602839875072 0.016164932999998882
1.06139816712998 0.016117667999999696
1.06248768682486 0.016081611000000606
1.06353483844306 0.016105374999998645
1.06453761603306 0.01633798399999975
1.06550583596527 0.016072271000002303
1.06645813115882 0.01621210599999756
1.06742445070668 0.032119658000002715
1.06849148750423 0.016122269000000244
1.06926785086186 0.0162313499999982
1.07003033450587 0.01604904099999871
1.07087880828522 0.01631589700000191
1.07205399082868 0.01603456399999814
1.07318303520204 0.01609259800000018
1.07431426475459 0.01604667900000223
1.07541164341412 0.016102402999997878
1.07646203454336 0.016187439999999498
1.07746717983815 0.016087010000003232
1.07843969312141 0.016114917999999534
1.07940080814944 0.03261562599999834
1.08038648222277 0.03252644100000168
1.08132272022781 0.01632778699999804
1.08209345408314 0.016249355999999437
1.08285256824021 0.01626773300000295
1.08374979406829 0.016256734999998912
1.08493647805236 0.016478642999999238
1.08608868490784 0.016160276000000806
1.08724119119207 0.016146253999998805
1.08835765404949 0.016159966000000026
1.08942438985279 0.016120117999999906
1.09044331848395 0.01619021500000173
1.09142737499235 0.01618441199999765
1.09239804349167 0.032562282000000664
1.09339173300323 0.03236349500000202
1.09431825355981 0.01617842399999958
1.09509176911934 0.016229921999997288
1.09585410680793 0.016084536000001037
1.09675616382755 0.016079368999999843
1.09796368403058 0.01641746700000013
1.09913611024895 0.016143156000001824
1.10031466029528 0.016144897000000213
1.10145829334809 0.016092988999997004
1.10255029319507 0.016103693000001584
1.10359070323841 0.01613255799999891
1.1045914765385 0.016140609000000694
1.10557310165532 0.016094078000001844
1.10656882079602 0.03246695699999691
1.10770576307075 0.01610956400000063
1.1084894726555 0.016067917000000875
1.10925751095641 0.016096492999999157
1.11019558978007 0.01627217200000075
1.11141884059733 0.01623577999999881
1.11261544130153 0.016509268000000077
1.11381927459003 0.016266552000001155
1.11498737821122 0.01623632800000152
1.11610132486793 0.01627684899999693
1.11716051161758 0.01622717300000076
1.11817677980211 0.016170507000001777
1.11917051514991 0.01617456900000036
1.12017430982758 0.03255911099999764
1.12130731229584 0.016449756000000093
1.12209383217034 0.016215311999999926
1.12286491770815 0.016146541000001235
1.12378902917858 0.016191562999999576
1.12503728000819 0.016246563999999353
1.12625262078744 0.01645926100000139
1.12748589350634 0.01613345199999827
1.12868707664131 0.016423277000001235
1.12983320815839 0.016130225000001275
1.1309205067029 0.016108838999997488
1.13195922325441 0.016122092999999893
1.13296851544483 0.016155621000002895
1.13397786584734 0.03221778300000011
1.13507119319427 0.016093360999999362
1.13586669148492 0.016417608999997668
1.13665151950128 0.01615609799999973
1.13750899498994 0.01610249600000202
1.13876014145458 0.016136356000000518
1.13998736037428 0.016175335999999874
1.14125103987685 0.016115781999999967
1.14249493532665 0.016063452000000922
1.14368767282649 0.01644955399999759
1.14481774312545 0.01622661200000053
1.14589108821351 0.01607023500000082
1.14692413461669 0.01609639699999832
1.14794184996497 0.03217944300000042
1.14899303818055 0.016137187000001774
1.14981361858245 0.01610273200000023
1.15070334836063 0.016358208999999846
1.15150012674606 0.016071203999999284
1.15254810332226 0.01605467699999963
1.15382261156392 0.016018335999998357
1.15509800157893 0.016160421000002145
1.15638709845811 0.01626566499999882
1.15763986176356 0.016181021000001294
1.15883095139678 0.016266358999999397
1.15995688765078 0.016550250000001654
1.16102898263913 0.016224852999997097
1.16206743528044 0.01623658500000147
1.1631030960998 0.03251368899999818
1.16423226319133 0.016161582000002284
1.16503454335008 0.016107394999998803
1.16582507339844 0.01637721100000178
1.16671441617151 0.016158341999997106
1.16802401702233 0.01616513700000155
1.16929191012311 0.016139985999998885
1.17061506356857 0.016164687999999927
1.17192394606022 0.016254141000001
1.17318058320562 0.01615205599999925
1.17436817392988 0.016248679000000266
1.17549063671426 0.016361627000001988
1.17656384395766 0.016187361000000067
1.17761197308816 0.0322522119999995
1.17867781033668 0.016086974000000254
1.17954672444207 0.01612861699999968
1.18051689809949 0.016201433999999182
1.18132021707966 0.016128144999999705
1.18235225970794 0.01643109300000134
1.18367601481466 0.0160776279999979
1.18499423211227 0.0161236570000014
1.18634983958435 0.016088000999999963
1.18767931034824 0.01614788099999842
1.18894651204179 0.01610654100000275
1.19014041839221 0.01617731099999986
1.19126920001855 0.0160923079999975
1.19235150457786 0.016408717000000905
1.19341477648159 0.03246124200000011
1.19451966704196 0.016068488000001935
1.19534356338614 0.016062288999997065
1.19620212182238 0.016063289000001646
1.19703386183437 0.01608442199999871
1.19815198131073 0.016308252000001744
1.1994874997624 0.016068884999999256
1.20084452561543 0.016099655000001434
1.20223342559756 0.016067811999999293
1.20359255013299 0.016059114999997348
1.2048845914921 0.0160977000000031
1.20609957844878 0.016058370999999738
1.20724697496217 0.016052744999999646
1.20834654013499 0.016555887999999186
1.20942717643645 0.03234207399999889
1.21055892558791 0.016265054000001555
1.21138657300235 0.01627452099999971
1.21222988526462 0.01624828899999997
1.2130843914011 0.016245893000000677
1.21425342922292 0.0162909159999991
1.21560638225408 0.016467824999999436
1.21699683460352 0.01611926800000063
1.21842108116674 0.01616491300000078
1.21981584509023 0.016216849999999283
1.22114057331158 0.0162622660000018
1.22238420696867 0.016214500999996773
1.223556359883 0.016192820000000552
1.22467727040906 0.016220394000001193
1.22577634727519 0.03257750299999884
1.22692498228424 0.01619392899999994
1.22775988693115 0.016177072000001402
1.22861126850525 0.016166700999999506
1.22947419279654 0.016102368999998617
1.23065023746326 0.01607767500000179
1.23202578328009 0.01646435299999993
1.23344194356482 0.016110962999999145
1.2349027202365 0.01609480100000127
1.23633978485902 0.01610712000000092
1.23770657107927 0.016160603999999523
1.23898805038311 0.01608757400000016
1.24019252020681 0.016158383999997028
1.24133996746895 0.016077707000000885
1.24245925864449 0.032537514000001266
1.2436137348654 0.01607022700000016
1.24445929807852 0.01606497899999937
1.24534489275603 0.016099050000001114
1.24620005591137 0.01616945199999975
1.24733603981682 0.01623409899999828
1.24873936511612 0.016213798999999085
1.25016875670962 0.01644510800000276
1.25166463470043 0.016190082999997912
1.25314984988173 0.016289364000002138
1.25456928450475 0.016196559999997362
1.25589985588263 0.016309215000003263
1.25714632588869 0.01606607799999793
1.25832748135307 0.016135592000001253
1.2594708180829 0.03247759499999958
1.26062706551701 0.01616774100000029
1.26149973226352 0.016262617999998952
1.26247318951035 0.016238704999999243
1.26331815551048 0.016131074000000467
1.26439656895657 0.01612214400000056
1.26583024403777 0.016148009999998436
1.26726226983865 0.016416561000003327
1.26878927061361 0.016139861999999283
1.27032307840802 0.016157979999999128
1.27180067922196 0.016112810999999283
1.27318774616208 0.016101845000001447
1.27448335800193 0.01610642900000059
1.27570433498366 0.01615028999999879
1.27687676165801 0.03250098599999873
1.27804230691289 0.03224383999999958
1.27902498010907 0.0161219800000012
1.27987449445193 0.016074371999998505
1.28071836715787 0.016105318000001034
1.2816895647725 0.016103322999999392
1.28307990742385 0.016090419000001077
1.28450532034484 0.016365332999999538
1.28604238092621 0.016234510000000313
1.28762071473802 0.016162901000001284
1.28917033208571 0.01605097299999869
1.29063629428347 0.016040589999999355
1.2920035321928 0.0160743029999999
1.29328308875381 0.01609744599999985
1.29449812331708 0.016317030999999815
1.29568183519136 0.032170162999999974
1.2969228292567 0.0160562230000032
1.29778859098537 0.01608366299999986
1.29866061677981 0.016036674999998723
1.29957830938241 0.016054241999999164
1.30083040381467 0.016058826000001858
1.30228826304694 0.016481892999998138
1.30381487334118 0.016257128999999537
1.30542459440044 0.0162068450000028
1.30703582024163 0.01638616999999698
1.30857755537203 0.016213272000001666
1.31001771178934 0.0162544149999988
1.31135943599458 0.016187492000000248
1.31262292728012 0.016384632000001176
1.31383790541798 0.03260899400000028
1.31505842863103 0.01617616000000055
1.31595629630772 0.016172411999999525
1.31696514375421 0.01617480799999882
1.31783683570462 0.016172408999999277
1.31893790284937 0.016182272000001774
1.32043393533464 0.016171877999997974
1.32192436373811 0.01635454900000255
1.32355059779668 0.016158043999997318
1.32521377187048 0.01612649500000174
1.32683589011871 0.016113099999998326
1.32836121509322 0.016086803000000316
1.32977876755303 0.016170613999999972
1.33110343087963 0.016203933999999975
1.3323618449421 0.016370478000002464
1.3335934167912 0.03221869499999741
1.33494933978489 0.016147274000001488
1.3358318848075 0.016128996999999146
1.3367053351225 0.016120962000002237
1.3377359695573 0.016074088999999958
1.33920057495724 0.016181413999998284
1.34068856980133 0.016391169999998567
1.34232281500578 0.01608448100000004
1.34402330394272 0.016190416000000596
1.34571090825441 0.016249478000002426
1.34731110913452 0.016102654999997412
1.34879828852939 0.016072481000001915
1.35018153879298 0.01616140299999813
1.35148545692606 0.01613323800000188
1.35274538175812 0.0324104339999991
1.35404884106464 0.01606369499999971
1.35493962707606 0.016096652000001654
1.35585246424262 0.01610751299999791
1.35678560424331 0.016057674999998994
1.35802761998362 0.016060548000002228
1.35954862727895 0.01639790599999813
1.36112902377789 0.016112703000001005
1.36284010730077 0.01628990300000055
1.36459144137997 0.016138286000000335
1.3662915868069 0.016247734000000236
1.36788297845394 0.01630010499999912
1.36935743887126 0.01621810700000026
1.370733109098 0.016207134999998374
1.37204026865579 0.032804515000002255
1.37332684641815 0.03230967100000015
1.37433842738089 0.016226583999998212
1.37523326578928 0.016183460000000593
1.37612711723653 0.016215045999999234
1.37713637124524 0.01618404400000273
1.37853001536259 0.016411903999998145
1.38006097755756 0.016140190000001553
1.38171865426559 0.016155580999999586
1.38348693984717 0.016155931000000123
1.38528140430429 0.016134484999998477
1.38700543925974 0.01613901300000009
1.38861046106797 0.016101576000000506
1.39009594182287 0.01608234800000119
1.39148436633232 0.016392096999997108
1.39281010373702 0.032314666000001324
1.3941380332002 0.016141159000000016
1.39506334251033 0.016106951000001146
1.3960883487881 0.01606766599999787
1.39700217730236 0.016117491000002815
1.3981524641961 0.01632984199999754
1.39972276788295 0.016088778000000303
1.40129014463465 0.016084545000001782
1.40304312742477 0.0161692959999975
1.40487902729106 0.016053282000001445
1.40670666094556 0.016117431000001403
1.40843600272189 0.01612741799999995
1.41003656309079 0.016251633999999626
1.41151888579024 0.016552495999999195
1.41291150842992 0.016281119999998594
1.41425668585285 0.03256476099999972
1.41568876356023 0.01624724600000249
1.41660460176279 0.016201655999999787
1.41752095547213 0.01619210299999807
1.4185422742821 0.016129222
1.41993177494502 0.01644752800000049
1.4215029022031 0.016164547999999
1.42319845926163 0.016165657000001943
1.42503673277784 0.016192945000000236
1.4269330876149 0.01615809299999782
1.42877530022808 0.016180271999999718
1.4304942270693 0.01620802200000071
1.43208010691252 0.016441088000000548
1.43355401174101 0.01614932200000041
1.43495169105065 0.03226362999999921
1.43633660815233 0.016102180000000743
1.43729712155086 0.01612556899999973
1.43839225849059 0.016132484999999974
1.43932066619846 0.01613589000000104
1.44046757641783 0.016416904999999815
1.44206094129961 0.016074454999998267
1.44365379453453 0.01609138799999954
1.4454567767132 0.01608933700000037
1.44737437965447 0.016311678000000995
1.44931881288905 0.016138342000001415
1.45117613858402 0.016128876999999875
1.45289589043218 0.01608521300000021
1.4544816085744 0.016328554999997635
1.45596156120627 0.01614052500000085
1.45737954206909 0.03227918400000007
1.45885666199035 0.01609443199999916
1.45979099341138 0.016091392999999954
1.46073964044323 0.016093521000001942
1.46175004044585 0.016056125999998727
1.46309017242666 0.016303751999998894
1.4647022015008 0.016136658000000637
1.46640771616553 0.01606646500000153
1.4682998944146 0.016042932999997817
1.47029634979796 0.016053301000003017
1.4722777082234 0.01608859799999962
1.47414230814729 0.016030032999999833
1.47586012182436 0.01640566700000079
1.47744631066922 0.01620780999999738
1.47893667929046 0.03241740300000018
1.48039106348995 0.032425462999999155
1.4814203877031 0.01619141800000179
1.48236548177777 0.01625744400000073
1.48331458532983 0.016344592999999463
1.48437178846799 0.016126220000000302
1.48578975035699 0.016061598000000288
1.48741862687264 0.01605000400000023
1.48918065881679 0.0160530940000001
1.49112913399725 0.01609575099999816
1.49318821004231 0.0160618370000023
1.49522709677029 0.016053158999998374
1.49714120685198 0.016531241999999224
1.49890188943402 0.016151209000000222
1.50052669241711 0.016175059000001824
1.50205525758619 0.032242318999998076
1.50356094040872 0.0161985900000019
1.50455637840022 0.016223096999997466
1.50568579654912 0.016146880000000863
1.50664756192758 0.01646123300000113
1.50782589337747 0.01619421999999915
1.50942649931031 0.016182957000001608
1.51108347046041 0.016100095999998842
1.51296296539189 0.016117802000000125
1.51501017198213 0.016043317000001167
1.51714634799495 0.01616351699999896
1.51922504633728 0.016349399999999292
1.5211578102104 0.016164967000001695
1.52293187100908 0.01615031299999714
1.52457416944149 0.016092779000000945
1.52613512554383 0.03219388400000156
1.52776197430926 0.016167331999998424
1.52872948308901 0.01612671999999904
1.52971073259056 0.016406326000002025
1.53076878360704 0.01609316699999752
1.53215947634509 0.0161344810000017
1.5338315424293 0.016259966999999875
1.53561157798922 0.016100758000000326
1.53762066759974 0.016135679000001346
1.53979351774587 0.01609242199999983
1.54200381336306 0.01605860799999803
1.5441090312959 0.01634173700000119
1.5460493643884 0.016114153000000186
1.54783124918058 0.016075263999997702
1.54949495848506 0.03215682600000136
1.55112171707906 0.016106012000001613
1.55215444106367 0.016114238000000114
1.55332873964012 0.01606383299999692
1.55431576337267 0.016430991000000006
1.55551290155765 0.016138393000002083
1.55711298632399 0.016270060000000086
1.5588184822065 0.016151396999998013
1.56074860349237 0.01624445500000249
1.56289365821518 0.016266039999997872
1.56519670934993 0.016293060000002413
1.5674951508012 0.016590363999998914
1.56965760203232 0.016261230000001348
1.57164452778172 0.0162523309999969
1.57347622240912 0.03232360900000231
1.57521246012404 0.03229668799999885
1.57653597798921 0.01614610200000044
1.57753290965015 0.016489638999999556
1.57857459536761 0.016279573999998576
1.57962595091441 0.016167022000001197
1.58096400385995 0.016165603000001028
1.58269336203824 0.01617079600000082
1.5844745951873 0.016144924999998977
1.58654618469963 0.016136770999999328
1.58885576395663 0.0160880480000003
1.59133944186148 0.016443861999999143
1.59364243396547 0.016097014999999715
1.59582388693039 0.01617327299999971
1.597861533666 0.01613758200000248
1.59978268035595 0.032241133999999505
1.60159798958038 0.032565715000000495
1.60275909284901 0.016129187999997185
1.60378788159416 0.016090430000001987
1.60483178512228 0.01608355899999836
1.6059623761698 0.016090852000001377
1.60741895998239 0.01608796200000029
1.60919814125484 0.016154273000001496
1.61109553916536 0.01619244999999836
1.61331616673008 0.016585609999999917
1.61586867730476 0.01623971600000118
1.6184304648574 0.016268516000000233
1.62079373522239 0.01622443199999779
1.62304070783987 0.016247674000002377
1.62514285033897 0.016248152999999377
1.62713128388608 0.03253727399999917
1.62901409766896 0.03262529899999933
1.63040122594167 0.016164477000000232
1.63148597629753 0.01614404800000102
1.63262696261786 0.016184238000001017
1.63376641700874 0.016152137999998928
1.63517589835803 0.016183539000000025
1.63695871115302 0.016137342000000388
1.63889987204989 0.016509247999998422
1.64117605370841 0.016151922999998902
1.64392173621856 0.016147277000001736
1.64675376725226 0.01618158300000161
1.64934858435483 0.016108299999999076
1.65186930626301 0.01614644900000073
1.65422070740193 0.016127494999999215
1.65646277949296 0.016453696999999323
1.65858707679561 0.016190598000001444
1.66061700546737 0.03232311799999721
1.66256127223429 0.01609718000000271
1.66383184414699 0.016090781999999137
1.66522212167049 0.016115597999998954
1.66647597784489 0.01611142000000143
1.66792327090715 0.016463908999998722
1.66967399397385 0.01612240600000092
1.67174104536231 0.016126154999998477
1.67408189957777 0.01623578999999964
1.6769650573009 0.0160688680000014
1.68024660676838 0.016082536999999064
1.68340759403565 0.01606838900000085
1.68666719175452 0.016067637999999107
1.68971290031562 0.01637599400000056
1.69271306360754 0.016039790000000664
1.69555188763383 0.016114379000001122
1.69833130236337 0.016069447999999653
1.70100376694837 0.016088419999999104
1.70362043828939 0.016122961000000657
1.70616738123561 0.016011074999997987
1.70859619590684 0.016355996000001483
1.7109174624428 0.016128092999998955
1.71311529680237 0.01618058600000083
1.71517620713262 0.01622463600000046
1.71713456577543 0.016199608000000865
1.71910026397692 0.016324538999999305
1.72118604153925 0.01616661599999958
1.7234688839749 0.01617094199999869
1.72600162289168 0.016524863000000778
1.72883697147562 0.01610684799999973
1.73202953593435 0.01610691500000172
1.73562305387844 0.016091917999997207
1.73961752604495 0.01610089000000059
1.74398081672439 0.016078793000001923
1.74879649236232 0.032174825999998546
1.75443526844031 0.032705030999998996
1.75998024149786 0.016222863000002974
1.76473610638631 0.016204109999996774
1.77015470933169 0.016135522000002567
1.77471194375265 0.016184626999997676
1.77862365688516 0.016182753000002492
1.78254275776852 0.01620567999999878
1.78692035864125 0.016788850000001077
1.79149324522745 0.016178731000000113
1.79577328089072 0.016153624999997618
1.79971965694663 0.016111056999999818
1.80366784616477 0.016048736000001895
1.80734809863387 0.016134996999998208
1.81067110282442 0.016234771000000592
1.81375879319573 0.016363340000001614
1.81655721694443 0.016150176000000016
1.81917126367632 0.016084577000000877
1.82161203827756 0.0160828639999977
1.82398704713463 0.016104474000002256
1.82634820536819 0.01610959699999981
1.82878911349827 0.01608124699999891
1.83121845903205 0.01609010700000013
1.83361226458522 0.01639047699999807
1.8360363087228 0.016121365000000054
1.83847941798964 0.016190020999999888
1.84095250678083 0.016218875999999938
1.84346296422515 0.01608440200000061
1.84601804779001 0.016082343000000776
1.84862535200758 0.016053421999998818
1.85129255121831 0.016142888000000966
1.8540276854674 0.016311432000001957
1.85683924647186 0.01606138299999671
1.85973634087862 0.016066231000003484
1.86272883243213 0.016114264999998795
1.86582750091407 0.01608828099999826
1.86904420426338 0.016068581000002524
1.87239208007075 0.016070360999997035
1.87588588179227 0.03247688500000123
1.87954267549782 0.03240320600000146
1.88237349814101 0.01619826499999988
1.88494293266503 0.0162178940000004
1.88777435340236 0.016298472999999092
1.89015480727154 0.016243789000000675
1.89243543439583 0.01663915199999977
1.89456335342327 0.016324412999999538
1.89656446135544 0.016261610000000815
1.89843122343941 0.016191876999997135
1.90019971423058 0.016163024000000803
1.90194444364963 0.016237367000002223
1.90375676543521 0.016171572999997608
1.90563885917721 0.016181866000000156
1.90740468688493 0.016514286999999683
1.90923412931613 0.016171052000000685
1.91110268634293 0.016234426000000468
1.91302848051767 0.01617337000000063
1.9150136683153 0.016223145999997968
1.91706751964606 0.016179097000001974
1.91919728667353 0.016150717999998676
1.92141177126106 0.01613896099999934
1.92372004600215 0.016461620000001176
1.92613227254372 0.01607033999999885
1.92865963202752 0.01617184100000202
1.93131466320227 0.016159170999998196
1.93411141122618 0.01610304100000093
1.93706576883924 0.032243912999998514
1.94019616786688 0.016444740000000735
1.94257097630607 0.016116418999999382
1.94524409124474 0.01611482600000258
1.9474152412161 0.016133815999999968
1.94946930249138 0.016169192999999638
1.95139170860596 0.01609617699999788
1.95320258279509 0.016093870000002397
1.95489184536071 0.01613655199999897
1.95649402951017 0.01659257000000025
1.95810615890022 0.016352931000000126
1.95984953902339 0.016274436999999864
1.96148854551431 0.016282431000000486
1.96310430725954 0.016316392000000235
1.96477600848407 0.01633352800000054
1.96649760101816 0.016328366999999844
1.96828181219406 0.016122157999998166
1.97013353741726 0.016568982999999093
1.97206206120601 0.01619853000000049
1.97407579001872 0.016188649000000055
1.97618459793907 0.016213840000002477
1.97839905681494 0.016164432000000062
1.98073113147043 0.016198770999999113
1.98319421664576 0.016174317000000826
1.98580349500966 0.016500127999997005
1.9885762539344 0.016245213000001257
1.99153283471854 0.01613689000000207
1.99413589935655 0.016140501999998946
1.99625216670405 0.016100447999999545
1.99820754918746 0.016135549000001248
2.00003902777156 0.016073687999998754
2.00176761536163 0.016183763000000795
2.00338151025416 0.016476800999999597
2.00490550789677 0.01611407200000059
2.00644108831034 0.01620220599999911
2.00815665026934 0.016084226000000257
2.00968479644432 0.016099611999997876
2.01121528868413 0.016210676000000035
2.01279826365251 0.016107276000003168
2.01443574579118 0.016082771999997192
2.01613732426221 0.016456617000002893
2.01790957931042 0.016082941999997047
2.01976169141483 0.01619824600000186
2.02170285251203 0.016083178999998893
2.02374354486279 0.016085525000001155
2.02589527465896 0.016068682000000223
2.02817109127842 0.016088116999998903
2.03058575029015 0.016094261999999304
2.03315608121544 0.032535806000002054
2.03590156747009 0.01612015699999958
2.0379782259746 0.016076296999997908
2.04033126696108 0.016102930000002402
2.04223804478728 0.016093507999997314
2.04405002698171 0.01607340600000029
2.04575208178599 0.016531891999999715
2.04735394562403 0.016276645000001366
2.0488509213998 0.01631745499999937
2.0503145902452 0.016336081000002167
2.05193536713695 0.016296792999998644
2.05348553312764 0.016295421999998894
2.05493221602013 0.01627312400000136
2.05644946442405 0.01616466300000141
2.0580106337961 0.016484929999997178
2.05963923811803 0.016159110000000254
2.06133564117411 0.016190836999999902
2.06311175419729 0.01619184800000184
2.0649756230248 0.016179504000000122
2.06693845075352 0.016200639999997435
2.06901165669313 0.016238934000000427
2.07120868233409 0.016233285000001985
2.07354455871397 0.01652274199999937
2.07603660660576 0.03239308499999893
2.07870488408505 0.016162322999999645
2.08069107854907 0.01610123800000096
2.08291967448138 0.016051836999999125
2.08474615706766 0.016141194000002912
2.08648824254926 0.01646100999999689
2.08812636195705 0.01616307100000114
2.08966595945717 0.016152778999998674
2.0911096690791 0.016175986000000364
2.09255583057522 0.016124223000002047
2.09424687794084 0.0161333579999976
2.09566742888705 0.016103735000001507
2.09710221940668 0.016221852000001036
2.09858935403041 0.016450891999998163
2.10013416222215 0.016096707999999182
2.10174472370825 0.016093764000000732
2.10342862915925 0.016248144000002185
2.1051952793903 0.016200550999997176
2.10705465703597 0.016053808000002334
2.10901805228453 0.01604826300000184
2.11109809560567 0.016112063999997872
2.11330920160698 0.016390958999998873
2.11566783297508 0.03215358300000304
2.11819297226653 0.03212195899999415
2.12032482503918 0.016090233000007004
2.12217255484502 0.016109161999999344
2.12419946973016 0.016058875999995337
2.12592463366931 0.01635341700000481
2.12758797911406 0.01606353799999738
2.12914694270686 0.016178211999999803
2.13060804152732 0.01617427499999735
2.132006516099 0.01619500000000329
2.1335282220153 0.016337462999999275
2.1350880492086 0.016342483999999047
2.13645140336854 0.016583947999997406
2.13789677190993 0.016266622000003395
2.13938008671283 0.016356326000000365
2.14093383942869 0.016295696999996778
2.14255413642889 0.0162861680000006
2.14425505651523 0.016206883999998922
2.14604398052359 0.016184304000006478
2.14793297387124 0.01619066499999633
2.14993374013574 0.016550617000000045
2.15206050067922 0.016216622999998265
2.15432907116749 0.0162176400000007
2.15675788486517 0.016164899000003174
2.15936847491314 0.01616620200000085
2.16167374045655 0.0161439739999949
2.16351951120353 0.016133367000001897
2.16523294670547 0.016147631999999135
2.16684920387577 0.016457723999998564
2.16837584745024 0.01617698800000511
2.16980129977385 0.016145805999997265
2.17118482461962 0.016080453000000716
2.1727547691275 0.016137995000001126
2.17422435490347 0.016176968999999985
2.1755808145754 0.016130676999999594
2.1770138871885 0.016516529999996976
2.17849015174016 0.016150575000004608
2.18003703190791 0.01609228099999882
2.1816533406498 0.016086780999998496
2.18335246646227 0.016129399000000433
2.1851425783027 0.016140792999998155
2.18703598551125 0.01608582100000433
2.18904505288848 0.016079819999994527
2.19118466980658 0.01646673500000162
2.19347153802846 0.03246571500000073
2.19592517501862 0.032577461999999
2.19795409355916 0.01633218900000344
2.19973215392698 0.016321102999995674
2.20167731510836 0.016273108000000036
2.2033420846311 0.01653345500000114
2.20495047006361 0.016179171000004544
2.20645770352814 0.016183678999993845
2.20787078274549 0.016231077000000482
2.20923958166271 0.01616850999999997
2.21080693806765 0.016183967999999993
2.21225728346964 0.01617634600000173
2.2135995135486 0.016187094999999374
2.21501879817437 0.016541125999999906
2.21648173869984 0.01618311200000022
2.21801582868088 0.0161477870000013
2.21961989978834 0.01618816500000264
2.22130750646738 0.0160893089999945
2.22308692112184 0.01610393800000054
2.22497066468908 0.016083067000003837
2.22697133176016 0.01647893199999828
2.22910412848371 0.016148284999999873
2.23138613632375 0.032208300999997164
2.23383737632822 0.03223305200000226
2.23576711945082 0.016102019999998163
2.23750798740797 0.01612826600000261
2.23940357823503 0.01643136599999906
2.24104077362835 0.016080543000001057
2.24262502365075 0.01608848299999721
2.24410719806644 0.016116602000003866
2.24549812301068 0.016244759999999303
2.24686443665108 0.016083019999996395
2.24850029436366 0.016050096000000735
2.2498747019841 0.016042308000002947
2.25122397725102 0.016329626000000985
2.25263711598763 0.016116535999998405
2.25410350299842 0.016099324999999
2.25563916223151 0.016097217999998747
2.25724833722436 0.01610894600000279
2.25894246149173 0.016112030000002164
2.26073123556603 0.01603802599999682
2.2626270328696 0.01607522599999811
2.26464319622461 0.016307416000003627
2.26679539479238 0.016058049999998047
2.26910149682472 0.032452577999997345
2.27158244208885 0.016304453000003605
2.27341651603755 0.016282953999997574
2.27547858137447 0.016382487000001333
2.27716925546711 0.01663615600000412
2.27878728669581 0.016228807999993933
2.28031321265404 0.016070242000004953
2.28174671458001 0.016432491999999854
2.28310111014949 0.01622404399999766
2.28453000263792 0.01616599999999835
2.28612390192149 0.01619049199999978
2.28742396159508 0.01619253400000531
2.28881020340858 0.01655136299999782
2.29023262465893 0.016178705000001514
2.29172710812382 0.016184200999994403
2.29328763403124 0.016209366000005332
2.29492941786017 0.01609218099999765
2.29665960214385 0.0160990709999993
2.29849089725164 0.01617397000000409
2.30043536560998 0.01608099999999979
2.30250793774812 0.016481911999996157
2.30472520555203 0.016039192999997454
2.30710667097399 0.016210069000003102
2.30967531951562 0.016122209000002385
2.31173829536508 0.01610311399999631
2.31348067832328 0.016104365000003895
2.31510941461469 0.016086936999997192
2.31665405181342 0.016480755999999985
2.31810727584614 0.01608645600000358
2.31947050630538 0.032243166999997186
2.32085040128959 0.016131954999998754
2.3221470911689 0.016073939000001758
2.32361900696122 0.016091625999997916
2.32493345279773 0.01614869000000141
2.32635305986327 0.016577933000000655
2.32780750839941 0.016065611000001923
2.32934103166903 0.016080527999996264
2.33094519263335 0.016175425000000132
2.33263761951026 0.01608807899999931
2.33442531429101 0.016085893999999712
2.3363223329704 0.01609865600000404
2.33834165475256 0.01604589200000106
2.34049973713513 0.0163980809999984
2.3428147804792 0.03220051799999624
2.34530853625538 0.01604560799999888
2.34710502792689 0.01609456900000339
2.3490875669141 0.016074467000002812
2.35074718916854 0.016209973999998795
2.3523426962948 0.016143108999997935
2.35384550699679 0.01658351100000033
2.35525521363546 0.016292460999999037
2.35660000941814 0.016354102999997622
2.35807888688714 0.01636959900000079
2.35959026693258 0.016317990000004556
2.36089304810671 0.016340620999997668
2.36228481214076 0.016286327999999628
2.36371344237072 0.016517532999998252
2.36521577950178 0.0161645020000023
2.36678604956283 0.01623791200000113
2.36843990008363 0.016221477999998513
2.37018465775516 0.016244364000002065
2.37203341700275 0.016157773999999847
2.37399863635519 0.016158435999997778
2.37609578955057 0.016191282999997725
2.37834209065743 0.032746714000005284
2.38075784451266 0.032303214999998886
2.38267352894712 0.01612049499999557
2.38439396059918 0.01611383600000238
2.38626775835321 0.01619127500000417
2.38788585745338 0.01613265199999603
2.38945280648029 0.016492765000002407
2.39091978591016 0.01614965599999607
2.39229697407197 0.016109083999999996
2.39365388036282 0.016111131000002388
2.39530617867073 0.016108830999996826
2.39665379419643 0.01612126800000624
2.39799690202538 0.016179857999993885
2.39940105852466 0.016552652000001444
2.40086182743296 0.016090890000000968
2.40239203773622 0.01610564500000322
2.40399751353833 0.016137385000000393
2.40568921916398 0.016432178999998825
2.40747741499606 0.016246395999999663
2.4093746314597 0.016276503000000275
2.41139466506113 0.016278530999997542
2.41355361034528 0.016666284000002918
2.4158699169844 0.03270156199999974
2.41836525388007 0.016231216999997855
2.42016977200386 0.016145819999998423
2.4221658582126 0.016163003000002618
2.42383251197968 0.01619986099999693
2.42543414571014 0.01615994800000209
2.42694323395572 0.016672931999998752
2.42835930749108 0.016259906000001934
2.42970761211233 0.016200406000002943
2.43117677394352 0.01622006899999917
2.43270837880488 0.016167555999999195
2.43401363518199 0.01613531199999585
2.43540845617383 0.01619810100000052
2.43683991435957 0.0164442600000001
2.43834521143339 0.016116703000001564
2.43991831971166 0.016034410000003163
2.44157493164258 0.01614720799999958
2.44332232028828 0.016153093999996315
2.44517355336583 0.016098257999999532
2.44714102827256 0.016158015000002024
2.44924014178949 0.016127062000002468
2.45148800508709 0.03256170499999911
2.45390477746736 0.032240614999999195
2.45587605644732 0.016127353000001676
2.45761783107025 0.016062656999999092
2.45951999646454 0.016098188000000846
2.46115430786177 0.016163418999994406
2.46273594397951 0.016461008000000277
2.46421839963905 0.016051444000005688
2.46560936461984 0.01605183499999896
2.46696733775219 0.016044160999996393
2.46857079045763 0.01606532200000288
2.46996931227159 0.016065384999997434
2.47130904418582 0.016113830999998413
2.47272029261159 0.016150641999999493
2.47418121871844 0.016405343000002404
2.47571363152103 0.016075032000003375
2.47731922761908 0.016063693999996076
2.47901071579723 0.016093548000000624
2.48079729849316 0.016191016000000502
2.48269172536036 0.016293300999997484
2.48470731013268 0.016346898000001886
2.48685992215134 0.01665233399999977
2.48916754219551 0.03259307000000433
2.49165128301157 0.016349509999997736
2.49350401702928 0.016125369000000944
2.49560045887024 0.016122943999995698
2.49730812968482 0.02544364399999921


==> Images/Results/sourcebeam_timesteptimes_tol_0.001_hfm20.txt <==
t steptime
0.0 0.06760734000000002
4.74089508140614e-11 0.06760617599999996
9.08024057483487e-11 0.06753802899999994
1.552983892972e-10 0.06775336899999995
2.46274582530405e-10 0.06750335100000004
3.75098782538869e-10 0.06769643400000014
5.57255087612931e-10 0.06742102999999999
8.14677298896903e-10 0.06762281299999984
1.17863373380074e-09 0.06771762000000003
1.69226064567623e-09 0.06741498599999995
2.40519603006703e-09 0.06767599700000004
3.36798148356912e-09 0.06738074000000016
4.64982536240041e-09 0.06758419699999996
6.35058754303735e-09 0.06738382899999995
8.60440736247957e-09 0.06742276400000002
1.15902728735855e-08 0.06741910100000004
1.54051860436723e-08 0.06766582300000001
2.02296544008013e-08 0.067384275
2.64509527649097e-08 0.06765162000000013
3.46080707978593e-08 0.06750021699999964
4.54897677185292e-08 0.06761705200000012
6.02832583500854e-08 0.06752221900000022
8.03995540631128e-08 0.06733866399999977
1.07055531587189e-07 0.06767248000000015
1.42335108436729e-07 0.06734258699999973
1.888204179214e-07 0.06793884600000011
2.49763125525013e-07 0.06736597200000016
3.29204510100452e-07 0.06766251999999984
4.32111552200552e-07 0.06741640400000026
5.64512806248892e-07 0.06753680799999984
7.33622839981474e-07 0.06745943399999987
9.47936849488588e-07 0.06757206300000007
1.21726947131758e-06 0.06739980200000018
1.55270213953148e-06 0.06767399399999974
1.96639155125218e-06 0.06768093099999994
2.47117773579693e-06 0.06738034500000012
3.07991365629273e-06 0.06774006799999999
3.80441860992887e-06 0.06739640199999997
4.65393305510682e-06 0.06764496100000006
5.65944161495028e-06 0.06734590200000001
6.95761964961053e-06 0.06766026099999989
8.63164858625654e-06 0.0673707010000002
1.0800432974695e-05 0.06774759699999988
1.34810666554323e-05 0.06734377599999997
1.65729916196366e-05 0.0675808990000002
2.0426724711537e-05 0.06735771499999998
2.54627213947498e-05 0.06772541199999971
3.19826988929932e-05 0.06768416700000035
3.95907964585115e-05 0.06734241799999952
4.94718089965042e-05 0.06771493000000017
5.7510391859202e-05 0.06737293399999977
6.62892109002429e-05 0.06762880000000049
7.70222094746084e-05 0.067310172
9.25193986953474e-05 0.0677935439999997
0.00011218474402137 0.06741179499999994
0.000134378260152328 0.06766774700000067
0.000156430593649697 0.0672562749999992
0.000183784045024188 0.06771696300000052
0.000209859845286982 0.06766539000000016
0.000234577926909593 0.06744080499999949
0.000262831031233269 0.06773102300000033
0.000299628477706668 0.06725581400000014
0.000345098639842166 0.0677164759999993
0.000387752315435705 0.0674920460000008
0.000449139942985027 0.06763133399999965
0.000500399913504126 0.06744638799999958
0.000548587565786827 0.06761725600000013
0.000603923714080867 0.0674027930000003
0.000673822369885455 0.13498354599999995
0.000741356782657233 0.06767892900000039
0.000820535487273734 0.06763752399999934
0.000902813554584669 0.0674041790000004
0.000977656971089026 0.06838280900000004
0.00106136216212528 0.06733726399999984
0.0011543084503137 0.13499684499999987
0.00126239461785592 0.06749797600000029
0.00136703752749271 0.06732846099999978
0.00147249745033943 0.06766289100000034
0.00157992759353614 0.06737379799999932
0.00170000436623197 0.1347247360000008
0.00184091338586965 0.06765199099999997
0.00197683420101169 0.06764739499999983
0.0021135545216934 0.06744780499999958
0.00225243430874928 0.13485428800000054
0.00240416120172006 0.06762601699999937
0.00258918346363367 0.06727131000000064
0.00277826533602412 0.06753724000000005
0.00294458119662855 0.0673977559999992
0.00312417312472539 0.0677334820000004
0.00336948392025118 0.06730774499999992
0.00359642045845094 0.06736393300000021
0.00379472687534213 0.0675519539999998
0.00402048007791187 0.06741883300000051
0.00431523197264235 0.06746116699999938
0.00455147345230864 0.06744023600000038
0.0047862810358704 0.06765404300000011
0.00507195288604102 0.06734480999999981
0.00535306320865255 0.06771773399999947
0.00560726797141148 0.06745633400000006
0.00589315554839949 0.06754201599999998
0.00622013346549563 0.06743915500000064
0.00650138996059811 0.06761334199999958
0.00680236904493043 0.0674318980000006
0.00716753324363165 0.06766195399999919
0.00747691964456407 0.06738959700000002
0.007801540994387 0.0674188210000004
0.00817977075044471 0.06765955600000062
0.00851633188094149 0.06727824999999932
0.00886763779745691 0.06764138099999961
0.00926715158753587 0.0674097180000004
0.00962830933650027 0.06760838499999977
0.010008028091064 0.06717820699999955
0.0104366883041395 0.06779504000000003
0.0108212763974556 0.06775783199999985
0.0112308609624866 0.06758228400000021
0.0116725985725104 0.0678864990000001
0.0120855629946339 0.0676478730000003
0.0125272710009133 0.06772965999999947
0.0129762271519315 0.0671829559999999
0.0134311538223931 0.06742528400000047
0.0139105311022639 0.06741746400000004
0.0143718545899054 0.06744833800000016
0.0148615643091496 0.06738578200000056
0.0153706096447166 0.06750831499999954
0.0158661214141954 0.06735620799999964
0.0163880264340826 0.06766890799999992
0.0168983978504328 0.06752751800000034
0.0174436240156527 0.06769487999999946
0.0179944430013298 0.06739105300000148
0.0185494940887659 0.06753343699999981
0.0191244337422124 0.06771122299999988
0.0196840182330803 0.0673937029999987
0.0202783024419407 0.06739485500000164
0.0208606034594999 0.06737088199999874
0.0214919943398882 0.06771253099999974
0.0221064193438897 0.06752404400000067
0.0227546927782538 0.06755185199999936
0.0234025934964774 0.06737435000000147
0.0240550293722688 0.06757891599999866
0.0247250064471148 0.06733807500000033
0.0253897512114314 0.06768420600000091
0.0260824173233342 0.06734246299999924
0.0267639763582451 0.06729409599999947
0.0274821885068241 0.06746680100000013
0.028183617644611 0.06735959200000075
0.0289280745135677 0.06755065099999946
0.0296516496043886 0.06746793399999973
0.0304211039509979 0.0676627570000008
0.0311691928290607 0.06749119100000023
0.0319613748618821 0.06764713499999964
0.032737729142877 0.06737479200000074
0.0335456622329268 0.06770254099999917
0.0343570186367354 0.06745702999999992
0.035174721179745 0.0677132750000009
0.0360332840265634 0.06756681499999928
0.0368628218443542 0.06745866199999995
0.0377928394737817 0.06828711400000032
0.0386418158790178 0.06780298700000031
0.0395534918095568 0.0679407629999993
0.0404361688313173 0.06740984300000008
0.0413399925392066 0.06757820800000047
0.0422832764796474 0.0673593739999987
0.043193671360649 0.06766550600000087
0.0441825601116095 0.06732372399999953
0.045121284879317 0.06763293800000092
0.0460876798335145 0.06735252499999866
0.0470814858080595 0.06757864400000102
0.0480513057420162 0.06759116099999929
0.0490851165486397 0.06751763100000119
0.050095018611898 0.0676686319999984
0.0511092744109708 0.06740449100000134
0.0521665134843033 0.06768081199999898
0.0532020572218618 0.06774672400000092
0.0542629305383585 0.06782645599999881
0.0553439148349811 0.06739687500000002
0.0564130462857755 0.06763167400000114
0.0575168558763387 0.06743400199999883
0.0586305063617359 0.06769452300000012
0.0597367733673963 0.06753766200000122
0.0608766799185814 0.06741682699999885
0.0620260286713407 0.06771005400000085
0.0631716888974351 0.06725538199999903
0.0643416693064881 0.06766484400000117
0.0655269285213588 0.06734045900000041
0.0667173108294961 0.06766889799999909
0.0679156483183364 0.0672818159999995
0.0691379302609688 0.0676571310000007
0.0703874510280075 0.06747030400000043
0.0716211063130138 0.06755571999999965
0.0728816372744363 0.06741359699999983
0.074155697804429 0.06732004500000066
0.0754424287058972 0.06788014199999992
0.0767262205992426 0.06717912399999904
0.0780336756986511 0.06750279999999975
0.0793650380105293 0.06741749200000058
0.0807037899892065 0.06779237399999971
0.0820384672515744 0.06744987799999969
0.0833943720851047 0.0680877810000009
0.0847758574526925 0.06747720999999984
0.0861822579199788 0.06765678200000025
0.0875738490613061 0.06744520700000045
0.0889724751088904 0.06770654599999837
0.0903948871474043 0.06747885700000111
0.0918600814754569 0.0676746149999996
0.0933313939330487 0.06762940299999975
0.0947898527108865 0.06752169800000019
0.0962501914019946 0.06767374100000012
0.0977274715967234 0.06740073199999941
0.0992344029567378 0.06773228299999978
0.100778527116025 0.06739898400000044
0.102315465596813 0.06767878500000002
0.103848211347074 0.06717559500000014
0.105381651005801 0.06766281099999993
0.10692614220084 0.06729700900000068
0.108491464950286 0.06765792299999873
0.110084629696171 0.0676011790000004
0.111694496251971 0.06742922599999979
0.11330322275446 0.06769202000000085
0.114918844060322 0.06718904000000059
0.116537653936912 0.06774491799999893
0.118162243097048 0.06742718699999983
0.119798726337188 0.0676387930000022
0.12145255439503 0.06749694499999848
0.123127551329557 0.06772805299999973
0.124825469925602 0.06742506300000173
0.126528720302062 0.0676364239999998
0.128241633331132 0.06741149899999854
0.12996874318246 0.06760635099999845
0.131704462227561 0.06766305900000091
0.133442421884797 0.06755439900000226
0.135184511653958 0.06764435099999844
0.136933153526103 0.06741739099999933
0.138690924064648 0.06778204200000104
0.140460059458874 0.06757715499999861
0.142242156964939 0.06774105699999922
0.144038127235119 0.06743917500000052
0.145848327484254 0.06770446500000205
0.14767275988216 0.06763295300000038
0.149511242059002 0.06769494999999992
0.151363507864841 0.0673925209999986
0.153229241963245 0.06764738800000103
0.155108075512425 0.06751766700000061
0.156999572459098 0.0671883049999984
0.158903225613858 0.06755506500000052
0.160818468549427 0.06745247399999954
0.162744699921938 0.0677221810000006
0.16468131299773 0.06749120299999944
0.166627723733016 0.06771844000000016
0.168583393378112 0.0672911780000014
0.170547844354721 0.06775827699999937
0.172520670112025 0.0675164240000008
0.174501540617113 0.06781811999999832
0.17649020530985 0.06760904600000117
0.178486495100172 0.0675362469999996
0.180490324606204 0.06770224899999988
0.182501695517818 0.0675010080000007
0.184520701815862 0.07086037499999875
0.186547537607723 0.06740493799999925
0.188582508549788 0.067757971999999
0.190626048214962 0.0673984350000012
0.19267874136024 0.06763020900000072
0.194741356948927 0.0675230280000001
0.196814895177274 0.06782239700000048
0.19890065500448 0.06742548399999748
0.20100033244344 0.06767145500000282
0.203116166368489 0.06763111499999752
0.205251160253113 0.06738725700000003
0.207409430068235 0.06778817000000004
0.209596771545246 0.06750293099999993
0.211811419301749 0.06767580800000061
0.214017224597848 0.06750082099999943
0.216219434171218 0.06773549000000045
0.218424347042753 0.06738472600000023
0.220637812543376 0.06781971300000222
0.22286569304903 0.06737806399999968
0.225114580053335 0.06757868199999706
0.227392835861932 0.06769569000000075
0.229676765416087 0.06743855100000218
0.231942266595112 0.06774035699999814
0.234199866129844 0.06752129999999923
0.236461544011477 0.06772942500000312
0.238738324590941 0.06753392399999925
0.241041200373532 0.06769202299999932
0.243383285295518 0.06746751300000042
0.245780403292734 0.06772038799999791
0.248128995003011 0.06736124300000057
0.250434271998654 0.06747268400000195
0.252705542949075 0.06737327399999771
0.254958691318737 0.06767186100000089
0.257215131076486 0.06765023599999864
0.259497335636898 0.06754192300000028
0.261825468718976 0.06774970400000058
0.264196815295524 0.06747742700000003
0.266387686613763 0.06774406399999933
0.268362674196859 0.06757758500000222
0.270371593699692 0.06784214199999994
0.272700942085937 0.06734502399999798
0.275120101270991 0.06766515600000034
0.277538224189363 0.06740631000000263
0.279845508596956 0.06769123999999849
0.282178979236861 0.06738263600000138
0.284703356825005 0.06759461399999722
0.2871428927468 0.06777863199999956
0.289326999098069 0.06724753800000016
0.291287733159542 0.06773213100000319
0.293342373354084 0.06745072799999718
0.295799336167453 0.06765932300000088
0.298266778804004 0.06741579799999897
0.30053955410925 0.06764202800000163
0.302821600346939 0.06748435999999813
0.305377734396212 0.0676912569999999
0.307894034213004 0.06742972800000047
0.310134014274858 0.06759550599999997
0.312099333584389 0.06777437200000236
0.314165799884379 0.06745373999999771
0.316608706668035 0.06765990799999955
0.319065645443481 0.06735438100000124
0.3214021350659 0.06760913500000143
0.323808456863698 0.06757244399999962
0.32629250387931 0.06761150399999849
0.32878329576433 0.06752020100000067
0.330949701176497 0.06768973899999864
0.332919738685869 0.06741577900000095
0.335143720367375 0.06798445500000128
0.337573406518467 0.06737357499999774
0.34002383634356 0.06782183500000016
0.34248576465271 0.06767290000000159
0.344920471154808 0.06755742500000039
0.347315959474728 0.06776145899999975
0.349711843464373 0.067559696
0.351828983223891 0.06765638399999929
0.353977828888384 0.06743777400000184
0.356271342681491 0.06783312099999961
0.35867438013842 0.06747342699999948
0.361193783592527 0.06746676299999876
0.363697564610536 0.0674800470000001
0.366064889460679 0.06766393300000217
0.36854696873814 0.06754667199999886
0.370851502577806 0.06770111199999818
0.373021948846552 0.06768133300000301
0.375241243362424 0.06747923599999694
0.377538438692431 0.06774685300000272
0.380028914288825 0.06748255599999808
0.382602915438665 0.0676628920000013
0.385003367897228 0.06750668799999815
0.387408040731716 0.06768061000000003
0.390014514377394 0.06749956200000184
0.39235713733781 0.0677283779999982
0.394468825477949 0.0674808870000021
0.396613782212695 0.06777395199999958
0.399076949006937 0.0676274389999989
0.401743638714018 0.06744845400000088
0.404203513386847 0.06759249499999953
0.406577000483127 0.06742437799999834
0.409139678351254 0.06774806300000336
0.411612628344212 0.0675799149999996
0.413805470563153 0.06769886400000047
0.415914641287816 0.0676326319999987
0.418315606037217 0.06775666100000066
0.420927342540561 0.06747953500000037
0.423431348835482 0.06758688999999762
0.425903524955225 0.06777901000000242
0.428465695218573 0.06779874599999758
0.430899092012378 0.06776387800000094
0.433082888982064 0.06746665800000073
0.435214616682492 0.06775399300000018
0.437659335215081 0.06753279699999837
0.440236652631147 0.06756493399999997
0.442737958710191 0.06749645700000073
0.445248646164792 0.06766425900000073
0.447777082007854 0.06741373299999864
0.450247213437721 0.06814384500000159
0.452477349882874 0.0675137509999999
0.454652484540388 0.06769105799999764
0.457076026446588 0.06772933200000253
0.459604622591589 0.06725476899999805
0.462140179864726 0.06765309300000055
0.464688338158753 0.06737823299999945
0.467182897423722 0.06766419600000262
0.469735644098293 0.0673825999999984
0.472018759968482 0.06768663100000083
0.474211527549602 0.06751743799999943
0.47659161829202 0.0676298779999982
0.479081362501445 0.06754284500000196
0.48166507285563 0.06775755399999994
0.484244860789929 0.0674640129999986
0.486694285170056 0.06766475000000227
0.489269666860938 0.06767909199999878
0.49168287240818 0.06747591199999903
0.493957577633198 0.06784921200000227
0.49626924489882 0.06749233699999735
0.498661729644564 0.06778938800000134
0.501268002997462 0.06755500499999911
0.503866760252455 0.0676606700000022
0.506328102465667 0.06747878699999887
0.508895761027912 0.06757059799999965
0.511488333703281 0.06751178700000082
0.513874537922775 0.06778275099999931
0.516105543581605 0.0674928450000003
0.518382461152167 0.06768454099999843
0.520974104942593 0.06759370500000017
0.523625245560374 0.06750890300000023
0.526139802764016 0.06765901700000043
0.528672889694901 0.06738686699999974
0.531303606763835 0.06772224899999912
0.533833815334907 0.06752975600000255
0.536116288755743 0.06779110799999799
0.538332673983666 0.06755858900000078
0.540822858444272 0.06772076900000101
0.543452719655127 0.06734599600000024
0.546054149977378 0.06772701799999936
0.548621837120929 0.06781545699999825
0.551162806762836 0.06726850200000101
0.553819158751021 0.06765250300000147
0.556199845050758 0.06748361899999722
0.55842227553637 0.06781832200000082
0.560819796709254 0.06739610900000059
0.563382119661504 0.06774311099999863
0.566050292322915 0.06752159100000199
0.568674424359061 0.0677791319999983
0.571155020715086 0.06747435000000124
0.573774382501911 0.06778606299999979
0.576292559545646 0.067566553999999
0.578644849401636 0.06778577200000058
0.580988465968416 0.06771043899999896
0.583414657162183 0.06758802900000305
0.586069851628334 0.06789502299999839
0.588724415400497 0.06760639400000201
0.59124100198806 0.06775097499999916
0.593831848273003 0.06739228200000014
0.596506543619849 0.0676130189999995
0.598973639095304 0.06743055999999825
0.601257579926796 0.06768223500000303
0.603568429045554 0.06757983799999678
0.606180770709091 0.06769803899999971
0.608874996446279 0.06748804700000122
0.611469768773297 0.06779108899999997
0.614042227625056 0.06769736800000103
0.61666479887168 0.06729561799999928
0.619262097565118 0.06755557600000017
0.621628582637913 0.06749592999999976
0.623925700019357 0.06766756100000038
0.626436751420211 0.06745461299999889
0.629067107366227 0.06772279100000134
0.631734985636945 0.06746773900000136
0.634359706550659 0.06780469799999977
0.636908235057726 0.06724520699999914
0.63960762346687 0.06766555399999774
0.642074366308862 0.06765338400000331
0.644391701479948 0.06748325999999949
0.646812692396654 0.0677473959999979
0.649362149405878 0.06754191299999945
0.652072262439648 0.06774675200000146
0.65472107247095 0.06736425700000126
0.657247921573225 0.0677079049999989
0.65988986979539 0.0674073309999983
0.662548914661777 0.06757777300000001
0.665022427533973 0.06717193000000066
0.667368613857861 0.06774604500000336
0.669754755562033 0.06744789999999767
0.672406097822546 0.06774847799999861
0.675117351741759 0.06775298299999832
0.677740406159181 0.06726858000000391
0.680351199928154 0.06770280299999598
0.683016471206137 0.06760205300000166
0.685615603560303 0.06756567300000427
0.688003570197645 0.06730447799999695
0.690349598016626 0.06773687599999789
0.692913915600726 0.06745092900000316
0.695582590231262 0.06766881400000102
0.698274136120652 0.06750245099999574
0.700915246729044 0.0677990510000015
0.703495946429409 0.06751109800000421
0.706227687915719 0.06808584999999567
0.708728936112653 0.06767757200000091
0.711081108698746 0.06742318799999936
0.713534696661538 0.06780032500000033
0.716118918248246 0.06748933499999765
0.718852719316494 0.06777404500000017
0.721525876569679 0.0673915220000012
0.724091571940364 0.0677017570000018
0.726760005789626 0.06747634599999941
0.729442115426514 0.06769651500000151
0.731942511837779 0.06750016600000208
0.734326160356977 0.06772745299999627
0.736754051665052 0.06754223499999767
0.7394281415099 0.06748666700000427
0.742154345278199 0.06771151999999603
0.744813784141484 0.06743341100000322
0.747453261770628 0.06765058399999901
0.750129055213531 0.06747046800000334
0.752761086638204 0.06775626399999624
0.755189882445244 0.06751738500000215
0.75757905668759 0.06771542599999947
0.760162943683061 0.13515927399999583
0.763035574694829 0.06744504699999965
0.765765130502316 0.06776062200000155
0.768886719338489 0.06787701800000434
0.771736119504905 0.06757710499999803
0.775253681305761 0.06774788199999904
0.778296432065755 0.06739028199999808
0.780736779571957 0.13509412100000162
0.784232901375393 0.06786805800000195
0.787083201325746 0.06751761199999606
0.790507539637096 0.0677266610000018
0.794288616129007 0.06750353500000017
0.798164397444336 0.06780040900000017
0.802724905086307 0.06767488100000207
0.806490383603764 0.13533209599999907
0.812137449000788 0.06745239499999656
0.816040076431857 0.13520271500000547
0.820541836954683 0.067621385999999
0.823369604531829 0.06749208600000145
0.826621956182101 0.06775228599999394
0.830323125866864 0.06742721900000248
0.833840404634487 0.06771230000000372
0.836947935231025 0.06747138599999403
0.839990894614718 0.06759852200000438
0.843284419745644 0.06773730599999794
0.846742305087985 0.0674446539999991
0.850079204792947 0.06771772700000156
0.853235708062117 0.06758501099999847
0.85639381264425 0.06778473300000343
0.859677483066639 0.06750775399999753
0.863022410169419 0.06777666600000032
0.866291539730982 0.06764092400000266
0.869483849688229 0.06772632499999531
0.872688268236927 0.0674586940000026
0.875960048247008 0.0676805740000006
0.879246498012846 0.06755727299999847
0.88206573881887 0.06762606000000204
0.884623297137323 0.06769837299999892
0.887632656794786 0.06722091799999674
0.891186222392237 0.06775156600000543
0.894347537147909 0.06749539999999854
0.897758882527138 0.0678551789999986
0.900800618853346 0.06749511200000313
0.904139121468995 0.06752422999999652
0.907306800494161 0.06751353100000301
0.910056244628528 0.06770184399999835
0.912791334959656 0.0674577089999957
0.915755557158934 0.0678565040000052
0.918841448638363 0.06793211299999768
0.921906581276274 0.067549513000003
0.92484532645262 0.067736570000001
0.927802653615265 0.06744425099999773
0.93087664792076 0.06773494499999799
0.933974332690464 0.06754166099999992
0.937055628757189 0.06773239400000364
0.940118817829394 0.06751210599999524
0.943195308777495 0.06772481800000207
0.94630649221626 0.06761089599999792
0.949448111440409 0.06774242000000186
0.952583093137856 0.06747552800000278
0.955704406412165 0.06774291800000043
0.958841663049425 0.06781886399999593
0.961989874433357 0.06748015299999821
0.965160083921947 0.0677154239999993
0.968335605295224 0.06761485600000583
0.971483385620247 0.06771649899999943
0.974647256357514 0.06759427000000073
0.977831902987619 0.06769778399999637
0.981016856495289 0.06746897700000432
0.984210662010508 0.06772600799999395
0.987388045038187 0.06757085899999993
0.990570594687958 0.06772302000000252
0.993775166110557 0.06775501199999923
0.996978503862316 0.0675280210000011
1.00006224369837 0.0678332769999983
1.00295644319599 0.06749801600000183
1.00590388142452 0.06774131899999958
1.00899602891246 0.06748951800000214
1.01214483691653 0.06780110100000059
1.01521659351303 0.0675950799999967
1.01820499347367 0.06785802400000307
1.02122567731102 0.06750980999999712
1.02432375473034 0.06775630900000351
1.02744258087582 0.0674210349999953
1.03049770277764 0.06781290400000017
1.03353871905868 0.06767430200000035
1.03663191197602 0.06749868200000009
1.0397653494832 0.06779519399999856
1.04289250061329 0.06749115800000283
1.04599443852739 0.06773660799999703
1.04910031796581 0.0675018680000008
1.05224813350905 0.06764416100000403
1.05541031707613 0.06756656599999644
1.05855713087333 0.0677195430000026
1.06170141272568 0.06744823799999722
1.06485000591401 0.06754651500000364
1.06803013347982 0.0674460189999948
1.07120851836195 0.06772877900000651
1.07438920687567 0.06778083699999371
1.07755775074855 0.06745789800000068
1.08074585463963 0.06776548100000213
1.08393748902063 0.06749245999999687
1.08713972509186 0.06779293700000011
1.09032938679257 0.06749497500000246
1.09352641488588 0.06776766899999842
1.09672397723334 0.06750809800000468
1.09993407563772 0.06773425000000088
1.10313832043975 0.06733283499999487
1.10623492208159 0.06766367600000223
1.10926201334417 0.06776333700000237
1.11232742025168 0.0676045359999975
1.11548557248454 0.06784328199999834
1.11866082787542 0.06755364500000383
1.12178277291715 0.06782413999999903
1.12487151998464 0.0675468749999979
1.1279953776219 0.06773785700000445
1.13102631422016 0.06736884899999751
1.13393574842802 0.06776686399999932
1.13686997955507 0.0675011980000022
1.13989855562211 0.0676509569999979
1.14295726918989 0.067464410999996
1.14594305093641 0.06773401600000284
1.1488687315402 0.06756000200000045
1.1518311282499 0.0673349719999976
1.1548438502289 0.06771158800000165
1.15785892423433 0.06743771700000423
1.16082243880691 0.06786405199999734
1.16376184118849 0.06754654800000282
1.16673625802946 0.06774459099999319
1.16973159249255 0.06729341100000141
1.17272020625658 0.06778844200000123
1.17567448458438 0.06742169800000397
1.17862812548253 0.06780007399999732
1.18160319048862 0.06771306999999638
1.18458898482626 0.06749919700000362
1.18756714216952 0.06788373599999886
1.19052486604576 0.06757332099999758
1.19349317879543 0.06776507200000026
1.1964691300168 0.06756535400000274
1.19945758845768 0.06775140100000243
1.20243221921656 0.06769781699999555
1.20540956547025 0.06771713100000198
1.20838634993882 0.06740593500000358
1.21138139692492 0.06778351899999535
1.21437277608025 0.06754242699999935
1.21736586631039 0.06768132300000218
1.22035857827996 0.06774493100000001
1.22335975413037 0.06751350799999756
1.22637332363791 0.06787613400000225
1.22938321638597 0.06721601999999649
1.23240213634662 0.06764116900000516
1.23541673568679 0.06747343600000022
1.23844835367665 0.06787566399999889
1.24148116212338 0.06749704699999626
1.24451677811258 0.06775498200000385
1.24756412273894 0.06760784099999739
1.25060856926958 0.06772117300000247
1.25366750255894 0.06755911999999853
1.25672575556877 0.06778532199999887
1.25979467467847 0.0678222200000036
1.26286882727236 0.06746218800000037
1.26594199433548 0.0676614809999947
1.26903041341745 0.06755566600000407
1.27211665015879 0.06779798899999889
1.27521589425267 0.06751860199999982
1.27831394894493 0.06770413400000308
1.2814206496991 0.06750208899999421
1.28453370180575 0.06778609600000607
1.28764616326427 0.0675042949999991
1.29077174915986 0.06774243599999608
1.29381958758519 0.06785399500000011
1.29682723050346 0.06758115099999884
1.29986866686959 0.06784759300000331
1.30297952907851 0.06755989399999862
1.30609217598933 0.0677300210000027
1.30915642297297 0.06761322299999506
1.31221535397229 0.06784999399999947
1.31529949046963 0.06759074400000031
1.31842547915089 0.06781668500000393
1.32153999296779 0.06738176199999657
1.32463946063166 0.06775559800000508
1.32773234347994 0.06755699600000042
1.33085561270972 0.06784434999999434
1.33399136111062 0.06766549800000377
1.33711844203277 0.06747192499999954
1.34024262066106 0.06776612499999857
1.34336436018539 0.06750357700000365
1.34650872651315 0.06782783399999914
1.34965315039938 0.06774123799999643
1.35280112048521 0.06778369399999917
1.35593882408331 0.06751100000000321
1.35908972915811 0.06778664699999837
1.36224276741651 0.06751084599999757
1.36540577694638 0.06787298300000089
1.36855956156808 0.06775157000000576
1.37171982502967 0.06748000700000034
1.37487811151848 0.06776888799999625
1.37804664328798 0.06741367400000087
1.38121220552224 0.06776253700000012
1.38437989902082 0.06763371899999981
1.38754612429627 0.0677450470000025
1.39071735339101 0.06758766999999466
1.39389003079996 0.06778870500000522
1.39706389966298 0.06754247299999605
1.40023666271118 0.06775500999999906
1.40341094529443 0.06770654400000353
1.40658682949608 0.0677903599999965
1.4097647596229 0.06779319299999997
1.41295218463539 0.06754237399999852
1.41625735719152 0.06778213600000527
1.41985739239367 0.1351892819999989
1.4238144467638 0.06750558799999595
1.4266995831908 0.06788407100000171
1.42997650323674 0.06744550999999888
1.43344526265962 0.06770198200000266
1.43673368105276 0.06757409099999734
1.4401378597207 0.13548119000000014
1.44453768534212 0.06761445400000099
1.44717151764981 0.06777401300000463
1.45028655394845 0.06756947099999877
1.45405915932371 0.13529005299999852
1.45849728896036 0.06785052499999722
1.46135729136013 0.06743539700000412
1.46480198425793 0.06785814599999895
1.46844109762126 0.1354553569999979
1.47263722460555 0.06742243300000439
1.47528678753203 0.06753969799999737
1.47834533924983 0.1350637050000003
1.48206043051934 0.06778863999999629
1.48525738313965 0.0675782700000056
1.48889564244222 0.06787525899999736
1.49227808490727 0.06755974600000059
1.49522423481468 0.06785070600000154
1.49815862807915 0.06756157999999601
1.50144937874493 0.0678520300000045
1.50489504814044 0.06764341699999932
1.50809852800662 0.06771284199999883
1.51104845820834 0.06783040599999879
1.51406795980466 0.06752866800000135
1.51731569735495 0.06759902999999667
1.52063451411515 0.06748012599999953
1.52378044526438 0.06770604900000166
1.52681737673248 0.06751628300000334
1.52992108825944 0.06776238399999812
1.5331745950345 0.06760422299999647
1.53641907024299 0.06772467900000123
1.53955660738719 0.06747162199999934
1.54263734142015 0.06784707399999945
1.54580203863624 0.06751261300000522
1.54903342712411 0.06770983999999913
1.55224431951005 0.06773627700000162
1.55537394038438 0.0672932789999976
1.55850523829981 0.06784460499999767
1.56168340390375 0.06750717599999945
1.56490358770063 0.06801448000000221
1.5680835416851 0.06753228800000244
1.57123202948179 0.06772800999999617
1.57437868175849 0.06755730100000079
1.57757235462504 0.06776487900000205
1.58076787169248 0.06745566200000042
1.58394563397857 0.06781213299999678
1.58709385332135 0.06749702900000187
1.59026427180251 0.06778191200000094
1.59344809187424 0.06781815400000113
1.59663998116863 0.06760860699999682
1.59980408228052 0.0682258690000026
1.60296946020298 0.06749794699999967
1.60613742048745 0.06788284799999644
1.60932601573154 0.0676241550000043
1.61250114793887 0.06764263199999476
1.61567328355254 0.06759240000000233
1.61883469139343 0.06799326499999836
1.62201404550909 0.06763405699999936
1.62518979501464 0.06781618800000189
1.62836905618625 0.06766954900000144
1.63153269133134 0.06743740600000336
1.63470645038043 0.06775419899999946
1.63787734269265 0.06776965099999899
1.64105853675848 0.06788184199999847
1.6442267020721 0.06763612799999663
1.64740037796844 0.06777399799999984
1.65056727346416 0.06742329500000466
1.65374647350442 0.06781778999999943
1.65691693489596 0.06752875299999772
1.66009306805389 0.06772989099999904
1.6632592460731 0.06750376500000499
1.666436059155 0.0677320839999993
1.66960619839643 0.06773840299999989
1.67278424932278 0.06737822199999499
1.67595186951394 0.06773420900000104
1.67912794064334 0.06757190900000154
1.68229696551306 0.06783809699999921
1.68547547241561 0.06752809500000012
1.68864473669117 0.06767328800000172
1.69182157644051 0.06753689800000018
1.69499020727498 0.06774813100000188
1.6981684273841 0.06753276699999589
1.7013385740687 0.06776383900000127
1.70451663004405 0.06778220999999718
1.70768584583765 0.06754236200000463
1.71086397714918 0.06784959499999843
1.71403441343742 0.06746628500000185
1.71721338327669 0.06789778299999938
1.72038363737938 0.06749082399999651
1.72356222608825 0.06773277100000286
1.72673291411019 0.06764650600000266
1.72991241278172 0.06780859499999536
1.73308363096881 0.06746817000000505
1.73626302907762 0.0677564799999999
1.73943424679407 0.06741104899999328
1.74261415663968 0.06780540900000176
1.74578609831089 0.06777776799999913
1.74896633678204 0.06749540700000267
1.752138327004 0.06767851200000052
1.75531875647201 0.06753740299999578
1.75849129361363 0.06781054400000386
1.76167224972573 0.06734416300000134
1.76484508039793 0.06769399399999543
1.76802617932095 0.06755791200000516
1.77119933838618 0.06785165299999818
1.77438091231804 0.06761403299999813
1.77755452161069 0.06775801100000223
1.78073634864924 0.06782612299999613
1.78391020572858 0.06758070700000474
1.78709238176841 0.06767705200000051
1.79026669893328 0.0675576840000005
1.79344924056599 0.0678843799999953
1.79662385332876 0.06755044900000229
1.79980667857044 0.0678101569999967
1.80298168698893 0.06746040400000197
1.80616490845985 0.0675708950000029
1.80934028046787 0.06747689399999501
1.8125237885132 0.06780309700000231
1.81569949451431 0.06762940099999781
1.81888335814631 0.0676979680000045
1.82205944207734 0.06786039800000054
1.825243608156 0.06739364099999534
1.82841999001201 0.06771429200000512
1.83160444266938 0.0674416059999956
1.83478115122505 0.06792850100000436
1.83796588108652 0.06747745399999872
1.84114285309222 0.06773832199999674
1.8443278100768 0.06760119700000189
1.8475050601798 0.06780455199999835
1.85069030394306 0.0676344499999999
1.85386789306616 0.06783266600000104
1.85705348817101 0.06777201500000274
1.86023151013726 0.06754589699999514
1.86341757565979 0.06785999500000628
1.86659611223635 0.06751882899999373
1.86978263168765 0.0677070020000059
1.87296154996217 0.0675464649999995
1.87614828992378 0.06772897299999414
1.87932728693597 0.06761346500000087
1.88251390807914 0.06781186500000302
1.885692693106 0.0676500020000006
1.88887905858996 0.06757205999999627
1.89205774431782 0.06747893500000401
1.89524424597647 0.06785131499999864
1.89842344138067 0.06775584599999718
1.90161080170265 0.0675238220000054
1.90479117015181 0.06797934299999753
1.90797983207472 0.06756581999999867
1.91116142409942 0.06773674499999771
1.91435095022131 0.06746639300000368
1.91753285607503 0.06776916399999777
1.92072197199712 0.06754208099999914
1.92390280360814 0.06770258800000306
1.92709026078956 0.06748547099999769
1.93026922116894 0.06783602400000177
1.93345486397334 0.06779166599999797
1.93663251349323 0.06752976700000346
1.93981752224245 0.06746912300000218
1.94299540511595 0.06753810000000016
1.94618144082637 0.06773139099999526
1.94936105856819 0.06752892400000121
1.95254935087961 0.0677680020000011
1.95573154741531 0.06748357800000093
1.95892254281169 0.06783115100000003
1.96210731489669 0.06752660499999763
1.96530053214429 0.0678214519999969
1.96848691861232 0.06755937400000533
1.97168094694755 0.06787255900000133
1.97486725593527 0.06775546299999746
1.97806030735834 0.06762593599999889
1.98124497126071 0.06771272299999964
1.98443592330547 0.06753354500000341
1.98761847542768 0.06776494100000008
1.99080753315097 0.06758974999999623
1.99398872047753 0.06734938900000031
1.99717690854726 0.06754660500000398
2.00035770132874 0.06779133299999529
2.00354570965402 0.06757875200000285
2.00672641585777 0.06775350699999905
2.00991427757991 0.06754131999999657
2.0130948491186 0.06781378100000524
2.01628265511542 0.06784357099999738
2.01946344788499 0.06766414399999832
2.02265185809051 0.06777353200000391
2.02583377221579 0.06753246699999949
2.02902388430563 0.06779473199999586
2.03220814762856 0.06753391000000164
2.03540133874791 0.06786025099999904
2.03858939728998 0.06746189400000446
2.04178706583761 0.06784298899999897
2.04497990038906 0.06757852199999803
2.0481820824277 0.06771338499999757
2.05137812307964 0.06780668600000439
2.0545810144176 0.06754960199999971
2.05777416953876 0.06776374700000076
2.06096994206884 0.06757942899999847
2.06415253154943 0.06779626899999869
2.06733599928899 0.06756433800000394
2.07050772882647 0.06767190099999709
2.07368426037491 0.06753969799999737
2.07685452198639 0.06787618399999928
2.08003423032541 0.06747285000000147
2.08321017543644 0.06777577100000087
2.08639559377848 0.06745389700000004
2.08957557294942 0.06782146399999789
2.09276298903789 0.06781239200000044
2.09594349898654 0.06753786500000558
2.09913108113115 0.06780689499999681
2.10231230825079 0.06756036400000198
2.10550141358509 0.06789714499999633
2.10868450882024 0.06748444400000153
2.11187507608927 0.06786443200000036
2.11505884813596 0.06768629999999831
2.11824951497682 0.06773455500000125
2.12143333411744 0.06760865900000113
2.12462429446102 0.06756794800000421
2.12780861397424 0.06789857799999766
2.1309999940469 0.06758961799999952
2.13418452197412 0.06771763800000485
2.13737590641852 0.06759871799999928
2.14056039846805 0.06777318700000023
2.14375178530257 0.06757836099998826
2.14693639357654 0.06776909799999942
2.15012796090444 0.06756309000000726
2.15331278767909 0.06768333600000176
2.15650450264761 0.06760658400000352
2.15968937973016 0.06780106699999067
2.16288099716631 0.06756701000000476
2.16606567699626 0.06776295999999604
2.16925697001139 0.0677873089999963
2.17244124342284 0.06755097200000648
2.1756320231654 0.06782411700000068
2.17881577636177 0.06755391599999427
2.18200606213682 0.06771081099999776
2.18518946906286 0.0675270660000109
2.18837957363224 0.06772444299998881
2.19156304765251 0.06750408300000288
2.19475346289438 0.06774354800000992
2.19793751705877 0.06769133799998883
2.20112871651151 0.06783258100000467
2.20431369090607 0.06785360199999957
2.20750582316458 0.06759491399999717
2.21069163504011 0.06783459199999697
2.21388438433759 0.06756295200000295
2.21707052882234 0.0679209710000066
2.22026328721326 0.06755085999999721
2.22344920917347 0.06780199700000367
2.22664161974782 0.06768734700000323
2.22982726495305 0.06787447600000007
2.23301955520446 0.06756085099999609
2.23620528388462 0.06795994499999836
2.23939770502508 0.06736865399999203
2.24258341031643 0.0676108550000123
2.24577535088532 0.06779044999998973
2.24895999562432 0.06754777300000114
2.25215028227649 0.06779136000000108
2.25533303579331 0.06753303300000368
2.2585216124234 0.0678239340000033
2.26168590848231 0.06757757500000139
2.26479285316163 0.06781034299999078
2.26789010735725 0.06747326600000747
2.27103227788875 0.06785763899999608
2.27420139003904 0.06759980600000404
2.27734488741232 0.06787376500000164
2.28045547389177 0.06782935100000032
2.28357021232625 0.0673614979999968
2.28671654133403 0.06777722900000072
2.28986951716043 0.06757021999999324
2.29300256866068 0.0678693110000097
2.29611766155737 0.06759381499999506
2.29924312484235 0.06779783199999656
2.30238653225974 0.06757438300000729
2.30552937960639 0.0677160819999898
2.30865759330351 0.0675138579999981
2.3117777332577 0.0678819500000003
2.31490874157789 0.06751984900000707
2.31804729612878 0.0678087520000048
2.32118360961368 0.0677864279999909
2.32430881677772 0.06752924600000654
2.32743318874122 0.06781559299999174
2.33056448491337 0.06755272700000603
2.33369981216174 0.06773930399999983
2.33683143845521 0.06756731599999455
2.33995619410147 0.06778469099999995
2.34308321951917 0.06757668000000194
2.34621292661866 0.06786829099999636
2.34934536308043 0.06753847200000962
2.35247263437673 0.06780135200000359
2.35559766014891 0.0678415179999945
2.35872395382606 0.06753110699999354
2.36185265896089 0.0678451290000055
2.3649817190151 0.06757939599999929
2.36810640755085 0.06787146199999938
2.37123158594681 0.06755125200000123
2.37435527742326 0.06784929500000203
2.37748327284621 0.06754474400000277
2.38062003790694 0.06783107100000052
2.38378986947361 0.06755494299999043
2.38697660608496 0.0677951309999969
2.39018172421919 0.06755955000001279
2.39339395766725 0.0678427819999996
2.39663951961393 0.06792983900000138
2.39991312809155 0.06732248799998786
2.40322717098116 0.06779975900001034
2.40656569120671 0.06750841799998852
2.40995871944657 0.06784218700001077
2.41342071031407 0.06746119700000008
2.41655369147814 0.06782219999999484
2.41947039495949 0.0676152470000062
2.42252082210081 0.06781024800000068
2.42583415657085 0.06757626499999958
2.42913826901642 0.06785489099999609
2.43222544905668 0.0678859190000054
2.43522311640164 0.0675105409999901
2.43835137510683 0.06780704999999898
2.44161983197206 0.06755913300000316
2.44483264256161 0.06778277300000468
2.44791347749169 0.06751464899998894
2.45097343132215 0.06779975000000604
2.45413750702176 0.06752978699999801
2.45735850436054 0.06772514200000046
2.46052569883418 0.06751424300000508
2.46361443386698 0.06778683599999624
2.46672053661986 0.06759658900000431
2.46988789999863 0.06759956700000203
2.47307765377577 0.06782222799999715
2.47621855692954 0.0676003709999975
2.47932646799009 0.0678119989999999
2.48245280636944 0.06745390999999756
2.48561902496673 0.06784060399999703
2.48878484175068 0.0676314540000078
2.49191890168413 0.06781469899999593
2.49503868079372 0.09273484199999871


==> Images/Results/sourcebeam_timesteptimes_tol_0.001_hfm30.txt <==
t steptime
0.0 0.097003446
3.21642038799605e-11 0.09704183399999988
6.11308133557023e-11 0.09685086100000007
1.04286588017454e-10 0.096970381
1.6515196183223e-10 0.09663819900000004
2.51342014596839e-10 0.09687740500000008
3.73202067608015e-10 0.09706083799999998
5.45323373123796e-10 0.097023058
7.88215112941241e-10 0.09676109699999991
1.1296118073803e-09 0.0970649509999999
1.60231100701263e-09 0.09693632600000024
2.24247524621212e-09 0.09703485799999978
3.09900169834304e-09 0.09662767900000002
4.24270283563479e-09 0.09700772400000002
5.77151419114781e-09 0.09697593400000004
7.74332015332676e-09 0.09703790000000012
1.0274491606089e-08 0.09686342199999975
1.35963271368881e-08 0.09669483000000012
1.80402468069549e-08 0.09689914899999996
2.41076769372902e-08 0.09689565300000025
3.25547943377186e-08 0.095864336
4.38993864187194e-08 0.09665189799999974
5.91463347210043e-08 0.09688898299999993
7.95612700192938e-08 0.09689065400000008
1.06780509281302e-07 0.0969170319999999
1.42894460358612e-07 0.09698632600000012
1.90550886098247e-07 0.09673789999999993
2.53071796189108e-07 0.09684832099999996
3.34582488382374e-07 0.09687280300000012
4.40148019348633e-07 0.09695242999999998
5.75909057007367e-07 0.09671501400000038
7.49204385073461e-07 0.09692261399999946
9.68661160331664e-07 0.09690686400000015
1.24422610079475e-06 0.09691320499999989
1.58710089255852e-06 0.0969278899999999
2.00953306984177e-06 0.09664900400000054
2.52439929660949e-06 0.09683891999999972
3.14450112438082e-06 0.09692084000000012
3.88147324445346e-06 0.09690650699999992
4.74417888473161e-06 0.09560750500000026
5.77711126752136e-06 0.09688987999999998
7.11029962934194e-06 0.09685385700000015
8.83030654308947e-06 0.09620847799999943
1.0950994338934e-05 0.09672847800000017
1.36066810337091e-05 0.0968878489999998
1.71154020543746e-05 0.09691200500000008
2.17480386366639e-05 0.09687906899999987
2.75767929522831e-05 0.09689646200000013
3.48583447512448e-05 0.09664724000000025
4.33783921969746e-05 0.0969059329999995
5.03308568662171e-05 0.09693202100000065
5.8869955576655e-05 0.09701666999999947
7.13569970416509e-05 0.09770879700000012
8.7720742779254e-05 0.10030120900000039
0.000105558049057316 0.09702165999999934
0.000126428736480714 0.09692425400000015
0.000150347888165668 0.09714809699999982
0.000176286743538997 0.09665505600000035
0.000198089525823996 0.09707792499999979
0.000223977004243604 0.0970186540000002
0.000260866168832097 0.09694818699999974
0.000308470467791086 0.1923624420000003
0.000353338353997964 0.09708507900000019
0.00039715203315775 0.09702199399999945
0.000441505291199407 0.09703104200000023
0.000486468462138517 0.09675054100000047
0.000541741100002039 0.0969956449999998
0.000616285888771702 0.19412764800000026
0.000688598903100234 0.09684632999999998
0.000758443576771723 0.09703610100000049
0.000828624200941552 0.09697652599999884
0.000901312981469062 0.09694748000000075
0.000991893059280098 0.19360930699999912
0.00109187876235124 0.09697929100000025
0.00119438582369209 0.09721879299999969
0.00129948577844429 0.09705707800000063
0.00139903450918148 0.09671018799999942
0.00151770673426201 0.19459177500000102
0.00165098511828655 0.09699198399999887
0.00178231176339132 0.09699818600000043
0.00191336301238499 0.09663425799999992
0.00204626721066018 0.09692159899999986
0.00220719371101686 0.09581791200000112
0.00241895473026999 0.0958973899999993
0.00259365388144187 0.0966551459999998
0.00275750169460821 0.1937313189999994
0.0029533754966114 0.09690018800000111
0.00315095812103314 0.0967145519999999
0.00334835706595451 0.09682868700000036
0.00354397358228653 0.19381888899999922
0.0037820391283437 0.09695862899999952
0.00400768488222501 0.09670977800000102
0.00423066910427792 0.09696026599999996
0.00446536290272382 0.09688276900000048
0.00476831209470232 0.097010182
0.0050537376795529 0.0967308969999987
0.00531084608594728 0.09687326800000129
0.00562187366929023 0.09689642399999876
0.00596093330062559 0.0969503420000013
0.00624721888235301 0.09698286899999964
0.00658260081853281 0.09663230700000014
0.00695431072237544 0.09697170299999947
0.00727132153034197 0.09585780599999971
0.00764220975985026 0.09694384199999995
0.00802753724837921 0.09664252900000037
0.00837611609079127 0.09735945299999926
0.00879283759418868 0.09694436800000084
0.0091883950805596 0.0968728720000005
0.00957359419657818 0.09700761699999916
0.0100551830644945 0.09668549999999954
0.0104655948960405 0.0969477560000005
0.01090410064103 0.09695676299999967
0.0113744253453136 0.09685784800000086
0.0118097043144598 0.09666535999999937
0.01232223560905 0.09697648800000103
0.0127928411331627 0.09695128499999939
0.0132809854796634 0.09696440099999926
0.0137996907820261 0.09687090500000117
0.0142913808874454 0.09671389000000019
0.0148623587917359 0.09691092299999937
0.0153828771399723 0.09685559199999894
0.0159449016483247 0.09683928000000108
0.0165077605995424 0.09678087200000007
0.0170691643387483 0.09693419799999958
0.0176625886772452 0.09679959099999991
0.0182361384241063 0.09694898000000052
0.0188638453860765 0.09671482199999915
0.0194598709891494 0.09690085300000106
0.0201221094794296 0.0968472829999989
0.020746449143382 0.09680836900000145
0.0214261361152274 0.09690424499999928
0.0220786879048377 0.09661207699999963
0.0227730945856635 0.0969243620000011
0.0234527569589728 0.09691969
0.0241667457349919 0.09707504899999897
0.0248717653675057 0.09662155800000072
0.0256098516479177 0.09701889299999955
0.0263377598533345 0.09588607399999916
0.0271046982174347 0.09698039100000067
0.0278535496260274 0.09695336599999926
0.0286554337273784 0.09660312900000001
0.0294250229410834 0.09732003100000064
0.0302515791411929 0.09696693599999939
0.0310432857378818 0.09691901000000058
0.0319043844063577 0.09670261499999988
0.0327246948022992 0.09696342900000054
0.0336007263857463 0.0969218870000006
0.0344583321785807 0.09694302700000001
0.0353276990165879 0.09696798100000059
0.0362347941724159 0.09672272599999943
0.0371159199590493 0.0968847939999975
0.0380940037611392 0.09692440200000263
0.0390071117251422 0.09696154899999954
0.0399511923779767 0.09673066099999872
0.0409149989098121 0.09694728999999924
0.0418600207568192 0.09698267000000271
0.0429064009014277 0.09698620700000049
0.0438885710617139 0.09679433999999887
0.0448829714445455 0.09696946300000064
0.0459343458879864 0.09693253599999707
0.0469453540163177 0.09693123999999997
0.0479968338113568 0.09696675900000074
0.0490674121688404 0.09675986000000236
0.0501145563169253 0.0969673120000003
0.0512191962725705 0.09699061899999961
0.052321643361347 0.09691736799999973
0.0534074308354284 0.09674549200000016
0.054551710743757 0.09699245399999867
0.0556950878676982 0.09696697500000084
0.0568199413625074 0.09692492099999939
0.057990608482726 0.09704513399999826
0.0591839790261606 0.09566173700000036
0.0603505967069613 0.09700616699999998
0.0615420121196039 0.09686543600000164
0.0628000275331601 0.09698059000000114
0.0640180961966682 0.09676382199999978
0.0652352127566444 0.09696689799999803
0.0665064002310179 0.09700067099999998
0.0677910439777157 0.09702947399999928
0.0690519241653039 0.09698677700000147
0.0703256698318139 0.09679669000000146
0.0716629108764534 0.09700122199999939
0.0729951018735363 0.0969821280000005
0.0743082406335077 0.09690391099999829
0.0756330272112415 0.0967677920000014
0.0770098245874439 0.09711004899999764
0.0784056204256903 0.09693568200000158
0.079779116681328 0.09709594999999993
0.0811527504275635 0.09700424300000066
0.0825553304944654 0.09661184999999861
0.0840217235221815 0.09691642399999978
0.0854736598093548 0.09695426700000098
0.0869107085223968 0.09689281100000002
0.0883504203959359 0.09664333999999997
0.0898141763312241 0.09696893899999992
0.0913265728518053 0.09686567199999985
0.0928590352415587 0.09707383800000002
0.0943754704000079 0.096960554999999
0.0958865214454103 0.09676105600000184
0.0974051544148698 0.09689918999999847
0.0989462512246964 0.09704818500000201
0.10052574809727 0.09705723799999788
0.102151605994831 0.09679698800000125
0.103764790559636 0.09690561400000064
0.105370805991176 0.09692927100000048
0.106975816680547 0.09706959399999704
0.108586898752689 0.09674348600000116
0.110212018419885 0.09708588400000195
0.111859520352745 0.09693782899999803
0.113537254334699 0.09694890700000158
0.115251374908413 0.09701840399999995
0.116987615739995 0.09675632499999764
0.118722415944384 0.09704639100000279
0.12045763279276 0.0969998529999998
0.122194946149765 0.09701087699999889
0.123936143778844 0.09670508600000005
0.125683232114697 0.09697793599999827
0.127438427427415 0.09698950100000303
0.129204069191391 0.09692344699999822
0.130982451045281 0.09686805700000178
0.132775611732239 0.09683406799999972
0.134585137714429 0.0970610499999971
0.136412021618116 0.09701831300000308
0.138256605992273 0.09707118299999706
0.140118620509355 0.09673268800000301
0.141997297946435 0.09691878900000006
0.143891537838439 0.09692967799999863
0.145800081484481 0.09690208199999972
0.147721667636544 0.09692380499999942
0.149655150169531 0.09672699200000068
0.151599571739514 0.09694120400000017
0.15355419707604 0.09692275000000095
0.155518514997098 0.09702695999999733
0.157492220183809 0.09671159400000207
0.159475185426233 0.09696584399999963
0.161467433420565 0.09706722600000006
0.163469114880327 0.09710131599999983
0.165480497185442 0.09716149399999807
0.167501965487471 0.09679902900000315
0.169534036542651 0.09688586999999771
0.171577384858569 0.09687045500000124
0.173632881137566 0.09697453600000117
0.175701644466031 0.09671178099999977
0.177785112217539 0.09705659399999789
0.17988513538503 0.09705035500000037
0.182004112659174 0.09700577399999943
0.18414518552159 0.09723307500000189
0.186312532142045 0.09677137399999935
0.188502339631683 0.09695742599999946
0.190684535741119 0.09695991399999926
0.192863967180796 0.09693112500000112
0.195045958873291 0.09681461299999938
0.197235309948651 0.09692408800000152
0.199436736103474 0.09700117899999938
0.201655258070313 0.09698882900000072
0.203896622794527 0.09572713899999741
0.206167859071438 0.09685425500000022
0.208464702192984 0.0970461010000001
0.210752553418364 0.09690816000000169
0.213040314052927 0.09695457599999813
0.215336370552556 0.09671345000000287
0.217648637725289 0.09699444099999965
0.21998578593061 0.09704053499999787
0.222323170449483 0.09706119300000182
0.224626816909435 0.09673293299999841
0.226842718195656 0.09705669499999914
0.228989815255021 0.09704089000000238
0.231135865556864 0.09713121400000091
0.23322141639866 0.09699789399999759
0.235172538043285 0.09676134500000089
0.237217390558719 0.09702318999999804
0.239430740312699 0.09704572100000064
0.241641531935393 0.09593722299999996
0.24382012572414 0.09669562400000231
0.246067909608261 0.09704549299999954
0.248478958828883 0.09702156099999826
0.250844740184742 0.09711944100000025
0.253098415025613 0.09706849300000187
0.255462093796129 0.096779386999998
0.257694408558917 0.0970483150000021
0.259728727545272 0.09702569499999925
0.261761143561444 0.09697280600000013
0.263878205747253 0.096798304
0.266208833101984 0.09701329199999975
0.268741008706365 0.09692511400000114
0.271070518984504 0.09702812399999772
0.273250134849383 0.09704753700000168
0.275650442619717 0.09674086899999779
0.278031057981255 0.09694744600000149
0.280165984659188 0.09698219199999869
0.282147187437143 0.09695843300000107
0.284223386947558 0.09688425799999933
0.286656019572762 0.09696850999999995
0.28921291600991 0.09703045899999907
0.29152976063687 0.0970430620000009
0.293784060038707 0.09677118800000173
0.296268867537478 0.09708117499999958
0.298541332335531 0.09703448999999864
0.30055508808748 0.0970532910000017
0.302562396594172 0.09709908700000014
0.304895676457396 0.09679309799999913
0.307485104329489 0.09701747200000099
0.309878725179188 0.09702602999999854
0.312144733694294 0.09707198399999939
0.314616510275334 0.0967646809999998
0.316985515085652 0.09699642700000055
0.319069776957279 0.09703563100000068
0.321073119660675 0.09701253200000082
0.323347602322108 0.09698498499999886
0.325909798422795 0.09680148200000005
0.328339029721655 0.09705455299999954
0.330649409664056 0.0969874009999998
0.333111092819777 0.09709461799999985
0.335591642507069 0.0968244140000003
0.33774592212832 0.09710035300000186
0.339737307980415 0.0970344460000021
0.341960759058395 0.0970607209999983
0.344496194479198 0.09659157899999826
0.346963532466595 0.09666351199999923
0.349328656014404 0.09710164300000201
0.351781337433124 0.0970843889999955
0.354304896142616 0.09701174600000684
0.356550357556046 0.0966393629999942
0.3585717716029 0.09691906200000489
0.360765748638206 0.09702181099999763
0.363242220133844 0.09707349100000329
0.365716925197208 0.09698718699999631
0.368146859251577 0.096802959999998
0.370616461932067 0.0970266879999997
0.373077177198484 0.09697256700000167
0.375465491871979 0.09703018500000127
0.377589760489439 0.09679937300000319
0.379758848744201 0.09703636999999787
0.382133182081447 0.09717827699999759
0.384574453500094 0.09718194100000233
0.387068493954439 0.09712850799999728
0.389583620810225 0.09674281499999893
0.391995426903368 0.09616201500000443
0.394517816724819 0.09708521999999675
0.396808928586382 0.09714498600000354
0.398974307745625 0.09685539799999532
0.401241454430313 0.09711951900000315
0.403602756133533 0.09702152399999875
0.406126762015903 0.09716296700000271
0.408690150827085 0.09678855499999628
0.411094214541054 0.0971260020000031
0.413548956605762 0.09713509799999542
0.416144457529495 0.09714556200000146
0.418491308206975 0.09711629400000277
0.420638143669525 0.0969606299999981
0.422825911248348 0.09601755900000342
0.425330208315531 0.0970250109999995
0.427989061142553 0.09632842199999914
0.430450905421054 0.09694262600000059
0.432864196725051 0.09703946399999808
0.435448276978077 0.09719564600000297
0.437993804903002 0.0970230619999981
0.440227902143287 0.09717670199999873
0.442337327745835 0.09677973099999804
0.444734073589168 0.0971795350000022
0.447347668126068 0.09711620699999912
0.449882655908374 0.09720776900000061
0.4523922564784 0.0967549080000012
0.454921333993597 0.09716104099999967
0.457482609555758 0.09707693099999659
0.459785845138021 0.09713308599999948
0.461912139163775 0.097123976000006
0.464264307110948 0.09698087399999622
0.466815191595972 0.09703592800000393
0.469386192013885 0.09710621600000025
0.471941181632368 0.09706867599999924
0.474429896977873 0.09583422699999744
0.476972581136061 0.09708870499999733
0.479381898028666 0.09716270000000549
0.481608119791973 0.09702533199999408
0.483922678866997 0.09715308400000566
0.486369800783844 0.09681765399999875
0.488942289280647 0.09717338299999767
0.491555189715887 0.0970879910000022
0.494035636553071 0.09721781700000065
0.496550641808894 0.09692313099999694
0.499128897775825 0.09715467200000205
0.50147829940983 0.09704229700000155
0.50372622126456 0.09715971299999637
0.506048393814772 0.09699935900000156
0.508615606042619 0.0969688280000014
0.511294964629216 0.09708914499999821
0.513784813441573 0.09710741600000006
0.516265324845493 0.09704523599999959
0.518918497913587 0.0968507640000027
0.52147307781577 0.09695736899999474
0.523752439611822 0.097172166
0.525955270744202 0.09728229200000271
0.528435997487387 0.09725184599999892
0.531100570230304 0.09684938600000237
0.533661414705879 0.09708115499999792
0.536192113822802 0.09699909500000103
0.538770039751099 0.09709375199999926
0.541406176049563 0.09687405400000415
0.543844035735339 0.09719129399999815
0.546056597951637 0.09710360799999762
0.548417296520269 0.09709649199999859
0.550977879846061 0.09712178400000226
0.553596151164052 0.09699658899999974
0.556207088560367 0.09704215800000071
0.558738480176564 0.09715423400000134
0.561307350007263 0.09746452799999616
0.563934214906219 0.09693385199999938
0.566282295689999 0.0970664069999998
0.568568441256554 0.09732125000000025
0.570979411557702 0.09702439800000207
0.573592558186031 0.09700385500000408
0.57629226902894 0.0967573869999967
0.578826328864293 0.09706807500000281
0.581349106638769 0.0969680049999937
0.584037705364699 0.09717327200000625
0.586566966956548 0.09679168899999979
0.588878884215934 0.09710389299999633
0.591172185413757 0.09711861299999924
0.593714928367124 0.0971491130000004
0.596425131371682 0.09678021799999925
0.598998319356965 0.09706824599999919
0.601544835012243 0.0971093879999998
0.604176654731766 0.09597581400000621
0.606872095433614 0.09712624599999486
0.609300890951895 0.09677261099999868
0.611534523910453 0.09703984800000143
0.613961596929948 0.09710625600000355
0.616598639663963 0.09716271799999987
0.619248059892891 0.09681393900000046
0.621857008090986 0.09702444999999926
0.62441732879423 0.09703262099999677
0.627051786141277 0.09713261299999942
0.629699708749197 0.09717061500000312
0.632056601484755 0.09672014899999937
0.634379282480789 0.09702550800000154
0.636853658888681 0.09704198899999739
0.639523911309899 0.09705000000000297
0.642239400662137 0.09684582999999947
0.644788671658669 0.09711013300000104
0.647361568316667 0.09711775699999947
0.650096399776372 0.09700965100000047
0.652623877248454 0.09720216099999845
0.654948507102131 0.09683127999999641
0.657293887886021 0.09710399800000147
0.659915115190041 0.09711031999999875
0.662647468378062 0.09714553799999948
0.665228808355618 0.0969007380000022
0.667791460172156 0.09710367499999961
0.670457765559367 0.09711278400000367
0.673224506312281 0.09695772699999594
0.675680241557072 0.09708609900000198
0.677923602557493 0.09681287299999752
0.680372530388331 0.09711311800000288
0.68305699238293 0.09709054799999706
0.685782896683027 0.09707752300000294
0.68841868582085 0.09688062800000097
0.690966509220726 0.09735066999999731
0.693651726343855 0.09712317600000375
0.696287787870647 0.09713615999999803
0.698683812225535 0.09714046900000284
0.70106192614188 0.09691080199999647
0.703573571105832 0.09713756200000034
0.706302791476957 0.09721962900000136
0.709029923164801 0.09711429499999724
0.711578582583178 0.09683121100000136
0.714178695655892 0.0971101590000032
0.716954944651509 0.09714340199999327
0.719522180441516 0.09713602900000495
0.7218617510987 0.09707281400000056
0.724220374392949 0.0963841599999995
0.726874934556196 0.0969830399999978
0.729636229601396 0.09718433799999815
0.732293615516894 0.09704620000000119
0.734888784105824 0.09690726299999852
0.737529338347068 0.09707882800000078
0.74027135299933 0.09712079999999901
0.742767571369943 0.09780345400000101
0.745097319604192 0.09709083799999974
0.747587272036159 0.09684173400000162
0.750257601581449 0.09719169800000316
0.753036431044381 0.09709045099999969
0.75571891765712 0.09723290299999832
0.75875157844248 0.09692764700000112
0.761341861860083 0.09613966999999946
0.763620713501087 0.19427227599999952
0.767076520866418 0.09685917200000205
0.769653827411969 0.1940578469999963
0.772789149527034 0.1939717079999994
0.77619590358942 0.09572200200000225
0.779124317383317 0.09714911399999693
0.782540162937024 0.09714284800000428
0.786214749756251 0.09721432799999974
0.789790801764492 0.09689360799999491
0.79393352836762 0.1941872040000021
0.797493482687704 0.09714494400000007
0.802290526093262 0.09713375000000468
0.807557833392069 0.09690885399999871
0.811958597229198 0.09709437600000115
0.815541354316839 0.09704777500000006
0.818499538784173 0.0970113289999972
0.821464486094062 0.09684094899999707
0.824865189067004 0.09612219099999919
0.828454407465168 0.09719301300000183
0.831771366852115 0.097126295999999
0.834831962034878 0.09711793800000379
0.837953144461705 0.09694016199999567
0.841280436800298 0.09702196599999979
0.844655467821722 0.09713798500000337
0.847887488853113 0.09704354499999823
0.85102239431279 0.0969063289999994
0.854204541696963 0.09717950400000319
0.857482341213375 0.09714381499999547
0.860760681940759 0.09710574900000069
0.863970772860411 0.09709578000000363
0.867142262775659 0.09688137799999907
0.870347618452813 0.09724166899999886
0.873590332142567 0.09711252600000364
0.876828016477381 0.09722273199999876
0.880029520411232 0.09706835899999788
0.883221096780402 0.09715018600000036
0.886428210120464 0.09719510299999712
0.889653253124147 0.09718668000000008
0.892869017085035 0.0971228070000052
0.896070776530129 0.0968056379999993
0.899120625032431 0.09719592399999755
0.902271014106529 0.09720099599999799
0.905609293620828 0.09707117700000367
0.908817549642322 0.09686225699999795
0.911509227034188 0.09720781100000409
0.914059213664121 0.09708622799999489
0.916972327450933 0.0972031080000022
0.920172710925346 0.0970911369999996
0.92321034892874 0.09690640400000206
0.925992634294487 0.09716249099999885
0.928753569020556 0.09714075499999808
0.931756776677428 0.09713766000000135
0.934934755872528 0.09680235900000156
0.937948310998014 0.09721634099999932
0.940800204622956 0.09716006000000021
0.943738121711531 0.09713358500000169
0.946839642522324 0.0970904359999949
0.949966201012946 0.09693824900000436
0.952994857550441 0.09721245600000117
0.955969926194892 0.09710919099999415
0.959009639517618 0.09610109900000197
0.96213808113472 0.09692069799999814
0.965277274186632 0.09716721500000602
0.968352787044983 0.09711593799999463
0.97140045243433 0.09708227500000532
0.974513316214929 0.09677431599999409
0.97766895515118 0.09715613800000256
0.980828954198021 0.09716116900000316
0.983943927750116 0.09708078899999606
0.987048288691923 0.09617117300000189
0.990140496658564 0.09690456199999886
0.993118458014315 0.09617728399999947
0.996077302071073 0.09708531500000106
0.999143450467893 0.09751160300000095
1.00227273627836 0.09708093799999773
1.00536928115321 0.09726397500000417
1.00841756380409 0.09709594799999621
1.01147869864779 0.09720623900000191
1.01461019813899 0.09716185699999613
1.01775784031254 0.09688742800000227
1.02088113978825 0.09718281600000012
1.02389135169819 0.09607751299999734
1.02682491674891 0.09726585000000654
1.02982949447487 0.09693254999999823
1.03295006609188 0.09719672899999665
1.03605737331212 0.09720319299999858
1.03909670041017 0.09722917400000597
1.04212566140201 0.09725514399999469
1.04521469823195 0.09695394500000276
1.04834343213743 0.09724557100000197
1.0514568925597 0.09715970299999555
1.05453335701569 0.0972941899999995
1.05763195787694 0.09696321200000568
1.0607617481369 0.09725012299999491
1.06390594939845 0.09725791200000344
1.06704361247355 0.09713330799999653
1.07015385181377 0.09722776299999936
1.07328828909237 0.09692638399999964
1.07643941253201 0.09720303699999988
1.0796096458791 0.09716797000000099
1.08275700537851 0.09722101599999888
1.08589999155352 0.09689658100000287
1.08905721786439 0.09713588500000014
1.09222697458781 0.09720237900000228
1.09540536318324 0.09724833499999619
1.09856447216727 0.09722015000000539
1.10172841395624 0.09695876999999342
1.10489689718377 0.09717434100000588
1.10808150368511 0.0973064919999942
1.11103916785043 0.09716395100000597
1.11387467092476 0.09685748999999788
1.11683756061224 0.09720297599999839
1.11994871008499 0.09715238300000095
1.12301927669148 0.09707821199999955
1.12595229676627 0.09718917000000005
1.12884559415985 0.0969681090000023
1.13183878377536 0.09715166299999822
1.13489561583984 0.09712310799999813
1.13790563855696 0.09714772800000304
1.14083428555501 0.09694702599999516
1.14376142162486 0.09717606400000278
1.14675814002432 0.09713247100000189
1.149772589906 0.09726692199999576
1.15274871851754 0.09713665700000007
1.15567919476786 0.09687292699999972
1.15862437965849 0.0971345890000066
1.16161222749601 0.09712179399999599
1.16459671937384 0.0972079400000041
1.16755465714309 0.09701895699999596
1.1704890194669 0.09620431300000121
1.17344558673345 0.09718493399999772
1.17641880012527 0.09721914500000395
1.17938560926523 0.09718982300000079
1.18233670018228 0.09694373699999659
1.18527897815142 0.09717167699999862
1.18824081403184 0.09624342300000421
1.19120469778787 0.09712980199999777
1.19416893799279 0.09692221899999964
1.19711800476091 0.0970139880000005
1.20007681953616 0.0972349010000002
1.20303841971487 0.09715380899999815
1.20601172533649 0.09720419800000002
1.20897457574416 0.09690353100000237
1.2119429556803 0.09718605700000182
1.21490925132607 0.09714906299999626
1.21789129372439 0.0973035570000036
1.22086977536437 0.09690301199999851
1.22385605347911 0.09714856499999769
1.22683739781394 0.09728031200000231
1.22982701729073 0.09722184399999634
1.23282659771926 0.0973194430000035
1.2358271149593 0.09693699700000025
1.2388378990064 0.09721544199999954
1.24184117093174 0.09717796300000003
1.24485872673175 0.09729822900000329
1.24787873861779 0.09686572500000068
1.25090571917842 0.09722154699998953
1.25394143154156 0.09721361900000147
1.25697243700448 0.09729993199999853
1.26001723200011 0.0971761440000023
1.26306229326161 0.09709426800000642
1.266117732691 0.09725275200000283
1.2691777677635 0.09720392899998842
1.27223525675097 0.09730043900000851
1.27530712125035 0.0969418490000038
1.27837751157891 0.09716900299999054
1.28146043943077 0.09719606800000236
1.2845411479636 0.0972214540000067
1.28762372231816 0.09691012499999374
1.29072043498769 0.09720761399999844
1.29381382642714 0.09723150899999666
1.2969165884324 0.09716830900001128
1.30001559367571 0.09619358599999828
1.30312747948784 0.09698968200000024
1.30623781333385 0.09719258599999137
1.30935133295274 0.09711426700000914
1.31246976931918 0.10154778399999032
1.31558837977831 0.09731488799999966
1.31871766733661 0.09739984200000151
1.32183973188157 0.097412061
1.32497016699115 0.09737704100000144
1.32809687820218 0.09735589500000685
1.3312351217773 0.09704142999999021
1.33436806942462 0.09720862400000385
1.33750841572661 0.09729550100000495
1.34064266502869 0.09735928399999239
1.34378669421397 0.0973053750000048
1.34692605171764 0.0969781189999992
1.35007339506129 0.09738351199999329
1.35321385049105 0.09724782500001083
1.35636238325532 0.09730504599998824
1.35950552687367 0.09701073000000804
1.36265711064048 0.09737444900000014
1.36580196517168 0.09737775099999624
1.36895419222056 0.09726693800000419
1.37209997033702 0.09728721300000132
1.37525404745971 0.09701465300000223
1.37840155295365 0.09733372399999496
1.38155653104379 0.09730483500000275
1.38470436374727 0.0972524359999909
1.38786479475321 0.09703548900000669
1.39117921420163 0.09730499699999484
1.3947403955205 0.09736712299999795
1.39858131210522 0.09722166700001367
1.40174532087745 0.09729525999999566
1.40447131956257 0.0970552339999955
1.40741284234226 0.09725729000000172
1.41089728075273 0.1938554489999973
1.41489652454232 0.0969896470000009
1.41774219280216 0.09718031500000279
1.42101351090316 0.09729347900000107
1.42446301059517 0.09725998700000105
1.42770066427588 0.0973475819999976
1.43111618144825 0.19431041299999663
1.43537725578358 0.09723235399999908
1.43801580508358 0.09721046300001035
1.44109684049872 0.19410345899999015
1.44497451377247 0.09724082200000339
1.44817173370982 0.09725300399999526
1.45193788122084 0.09718790000000865
1.45531626685045 0.09706948999999554
1.45829965569688 0.09731220800000528
1.46175112596359 0.09729717199999754
1.4656918581022 0.0971654209999997
1.46889445994724 0.09601065900000094
1.47151473375502 0.09728692599999533
1.47433342231999 0.09724455500000317
1.47780140990607 0.09743309299999225
1.48141129143891 0.09726607400000375
1.48455874724186 0.0970053430000064
1.48738079023599 0.09736036199998921
1.49037074089001 0.09715044000000717
1.49370298128332 0.09731331800000476
1.49705737869416 0.09694315499999107
1.5001347596468 0.09729412000000082
1.50309945624554 0.09722361500000432
1.50620730581336 0.09724918199999877
1.50950852760321 0.09726592100000175
1.51274946347216 0.09708130799999992
1.51582823500491 0.09716808700000001
1.5188650331677 0.09728081100000452
1.52203894741504 0.09609925299999134
1.52529204689753 0.09708665600000188
1.52848295185351 0.09730209100000309
1.53156595086801 0.09727847799999267
1.53467159542192 0.09722041800000625
1.53785564642807 0.09707210499999519
1.54107790828156 0.09717213700000116
1.54423203321617 0.09739766799999927
1.54734573609593 0.097235112000007
1.55047529777794 0.0972142809999923
1.55366794052756 0.09708779300000003
1.55685443741294 0.09718881300000248
1.56000616108695 0.09722998200000177
1.56312704828107 0.0973059199999966
1.5662836001693 0.0970865280000055
1.56946041725039 0.09718558400000177
1.57263682684624 0.09618488599998898
1.57577598221953 0.09720893900001215
1.57891908061243 0.09737397099999612
1.58207331510525 0.09695065699999361
1.58524974973331 0.0973019260000001
1.58840612723333 0.09718110900000454
1.59155515203187 0.09734584000000268
1.59469654694452 0.09703825399999744
1.59786083326355 0.0972802750000028
1.60102089078547 0.09725493099999483
1.60417986584185 0.09727186800000709
1.60732144262703 0.09721509099999537
1.61047600533347 0.09701007900000036
1.61363014836407 0.09720602199999462
1.61679310383778 0.09625448200000619
1.61994014288816 0.09711172800000156
1.62309243806661 0.09708688399999232
1.62623993574693 0.09722894400000825
1.62940064251359 0.09736723399998937
1.63255116554565 0.0973166090000035
1.63570573138844 0.09618893100000037
1.63885057874544 0.09589610599999787
1.64200730663802 0.0972342520000069
1.64515751682233 0.09754264400000068
1.64831443154251 0.09734451500000318
1.65146007404627 0.09688776299999802
1.65461456166985 0.09734255299999006
1.65776268979848 0.09718475800001158
1.66092004089888 0.09726532699998813
1.66406732411755 0.09719662100000903
1.66722178727035 0.0971076989999915
1.67036839868627 0.09716512600000726
1.67352485318915 0.09726232799999934
1.67667293483325 0.0971729980000049
1.67982833985434 0.09709462399999325
1.68297478483149 0.09726942300000019
1.68613034657428 0.09732727000000807
1.68927831029325 0.09728149499999006
1.69243445029283 0.09743601899999987
1.69558156470708 0.09705841100000612
1.69873694391689 0.09733027400000083
1.70188458330776 0.09715034500000286
1.7050409389795 0.0972705189999914
1.70818879542686 0.09700515299999779
1.71134459010669 0.09727510400000483
1.71449224131738 0.09721342800000343
1.7176485859718 0.09734899800000107
1.72079691097775 0.09610691599999654
1.72395329523925 0.09705922199999861
1.72710135785802 0.09720299500000351
1.73025781709447 0.09729989000000216
1.73340642445787 0.09716705399999626
1.73656330035184 0.09698292299999878
1.73971196001806 0.09725488200000143
1.74286877225259 0.09732443299999716
1.74601768405912 0.09722167399999648
1.74917492943947 0.09628550600000096
1.75232416753648 0.09690936500000191
1.75548148116771 0.09735001399999987
1.75863082929468 0.09724216300000421
1.76178843025525 0.09740528799999026
1.76493817725073 0.09582499300000791
1.7680960211885 0.09728237499999182
1.77124591685499 0.09714960500001268
1.77440393828066 0.09734386499999914
1.77755416238117 0.09725632399999995
1.78071249487473 0.09709785799999793
1.78386295777954 0.0972291599999977
1.7870214473123 0.09739838999999506
1.7901721454138 0.09730015700000649
1.79333090984106 0.09708232699999542
1.79648189236452 0.09729576000000861
1.79964085005931 0.09717988599999217
1.80279203470208 0.09719418699999949
1.80595121452305 0.09720657399999766
1.80910267959792 0.09695836000000213
1.81226208875342 0.09716592799999546
1.81541376732478 0.09724925400000473
1.81857336297473 0.09718457099999966
1.82172528152268 0.09701546700000563
1.82488510410933 0.09616343399999039
1.82803726036374 0.09719966100000477
1.83119729301369 0.097268083000003
1.83434972030789 0.09723551000000441
1.83751006241499 0.09710397299998874
1.84066287585147 0.09722442600001102
1.84382361937378 0.09713431000000128
1.8469768858104 0.09614585399999953
1.8501380756575 0.09694775699999525
1.85329177047142 0.09615036200000304
1.85645324179247 0.09727634200000068
1.85960703661673 0.09724836099999834
1.86276833154857 0.09726766199999304
1.86592173637535 0.09695930200000191
1.86908243364336 0.09726598700000011
1.87223523626963 0.09720188900000437
1.87539546727676 0.09626407999999742
1.87854822541106 0.0969972700000028
1.88170895051719 0.09725644200000261
1.88486281745631 0.0972906309999928
1.88802510035714 0.0972696070000012
1.89118068843743 0.09696399899999619
1.89434441836384 0.09717366900000002
1.89750075343556 0.09716259700000762
1.90066415219785 0.09617541999999446
1.90381902215621 0.09723880800000018
1.90697995403802 0.09693195900000262
1.91013197646643 0.09718238499999643
1.91329029977405 0.09622201500000926
1.91644078699734 0.09613667399999315
1.91959908595992 0.09688214599999867
1.92275127788916 0.0972452780000026
1.9259127527308 0.09715850700000317
1.92906902789573 0.09714347399999212
1.93223481578539 0.09721448400000554
1.93539487238829 0.09696855800000037
1.93856338709499 0.09729189699999097
1.94172474973944 0.09724046500001293
1.9448930969376 0.09733179799999903
1.94805305349089 0.09696168299998931
1.95121909796818 0.09719877999999937
1.95437643023085 0.09721754400000293
1.9575398991429 0.09713441499999931
1.96069517468972 0.09724255599999765
1.96385720483225 0.09690107500000522
1.96701177623084 0.09723734400000694
1.9701736321834 0.09721980099999428
1.9733284089853 0.09718524299999842
1.97649056926768 0.09624376600000062
1.9796456187819 0.09611454299999878
1.98280787616512 0.09720438800000863
1.98596285118199 0.09723578499999519
1.98912480126634 0.09722557799999265
1.99227926264186 0.09700379000000225
1.99544038552397 0.09613594200000364
1.99859371889883 0.09727081500000168
2.0017533278265 0.09616573099999925
2.00490493056961 0.09589151699999832
2.00806274241658 0.09720131699999968
2.01121295346152 0.09714951899999846
2.01437021341458 0.09723447300000032
2.01752128131773 0.09728494400000898
2.02068119089286 0.0969032809999959
2.02383681467147 0.0972010299999937
2.02700301620572 0.09718571100000872
2.03016591780482 0.09720264099999554
2.03333947293192 0.09714807599999631
2.03650837199883 0.09726877900000375
2.03968528425554 0.09723781200000303
2.04285370224521 0.09725397500000099
2.04602574049249 0.09721796499999869
2.04918550755878 0.09698942899998997
2.05234659108522 0.0972651540000129
2.05549586211678 0.09719524799999135
2.05864918766963 0.09627293900000211
2.06179520042022 0.09703097099999525
2.06494958759053 0.09725181400000338
2.06809970383948 0.09719208100000287
2.07125934428534 0.09711455000000058
2.0744142999903 0.09712857699999233
2.07757764877703 0.09693002900000636
2.08073504317891 0.09729546200000527
2.08389993095935 0.09724694699998793
2.0870583255807 0.09722533600000816
2.09022386366168 0.0970231139999953
2.09338247660647 0.09720528700000841
2.09654759883422 0.09728543399999978
2.09970525787601 0.09723196999999573
2.10286924722688 0.09718495500000301
2.10602616150473 0.09701995399998964
2.10919001813166 0.09717075400000397
2.11234731683113 0.09715564799999754
2.11551166380495 0.09719302300000265
2.1186692974788 0.09695940199999598
2.1218337448081 0.09718566400000839
2.12499141157469 0.09722236999999723
2.12815597934101 0.09728802600000108
2.1313140032773 0.09695940499999267
2.13447917495958 0.09711919200000807
2.13763802352518 0.0973067829999934
2.14080411175557 0.09730414100000928
2.14396383219256 0.09715969900000232
2.1471305759722 0.09697293699998966
2.15029061089467 0.09720317900000452
2.15345718265222 0.09716772800000228
2.15661652029882 0.09709046099999341
2.15978184001548 0.09696206899999993
2.1629395809456 0.09722989000000837
2.1661031886114 0.0972476649999976
2.16925955487374 0.09719594599999937
2.17242247034768 0.09724036999999441
2.17557920701399 0.09705823100000543
2.17874371406687 0.0972089469999986
2.18190322918405 0.09717050000000427
2.18507143980773 0.09716543799999044
2.18823502000901 0.0970362880000124
2.1914070115577 0.09730195299999878
2.19457326038318 0.09717384699999343
2.19774608271563 0.09729697299999884
2.20091075565841 0.09621204500000147
2.2040792898625 0.09716532500000596
2.20723731229803 0.0972548350000011
2.210397453266 0.09729904900000008
2.2135467909115 0.09727156399999615
2.21669920680934 0.09709184700000151
2.21984328470583 0.09718511299999477
2.22299353801889 0.09725543400000447
2.22613873128678 0.09721483599999203
2.22929271415738 0.09718378700000585
2.23240748395795 0.09700115799999764
2.23549449348004 0.09722335700000428
2.23858972826933 0.09618810399999234
2.24172178309788 0.09735870400000124
2.24485275102212 0.09700535999999715
2.24796340030771 0.09721244200000001
2.25105523442087 0.09724392300000773
2.25416295483984 0.0971438619999958
2.25728726324775 0.09724409000000378
2.26040901352463 0.09693933299999458
2.26351498277697 0.0973184730000014
2.26661457150222 0.097159474999998
2.26972719865101 0.09727468600000577
2.2728450555795 0.09590787599999828
2.27596236450819 0.09716304399999842
2.27906480164653 0.09725774800000409
2.28217117999503 0.09731737399999929
2.28528052663017 0.09717030299999863
2.28839847220037 0.09695742700000665
2.29150695737867 0.09720775099999912
2.29461480221606 0.09721881799998755
2.29771885651912 0.09730074300000524
2.30083257203319 0.097023741000001
2.30394233229564 0.09718530600000008
2.30705344097224 0.09759513199999503
2.31015683044855 0.09719247300000688
2.31326538750323 0.09733986300000197
2.31637371558395 0.09703415699999596
2.31948378804627 0.09726728699999398
2.32259057679007 0.09739871000000733
2.32569600404443 0.09730074300000524
2.32880370660335 0.09699522500000057
2.33191057990625 0.09724985899998728
2.33501994362174 0.09719898800000237
2.33812364561019 0.09729737600000021
2.34123167779538 0.09724167200000977
2.34433486934524 0.0969335099999995
2.34744332356455 0.09730812599998728
2.35054408152962 0.09721758700000294
2.35365302631617 0.09729898900000933
2.35675765225353 0.09707491199999652
2.35986502593461 0.0973340740000026
2.36296504463865 0.09723747900000035
2.36607108367501 0.09727869699999303
2.36917338653845 0.09735345100000359
2.37227908482637 0.09708643400000483
2.37538017260985 0.09734423499999423
2.37848211613195 0.09728796999999645
2.38158398962516 0.09723112199999662
2.38468535064005 0.09700154000000794
2.38781792654919 0.09721449299999563
2.39103677662434 0.09723844200000542
2.39436068900655 0.09723254499999712
2.39770246912138 0.09723678100000654
2.40101419389393 0.09700488800000073
2.4042752540109 0.09724869399998681
2.40750692327947 0.09719114400000706
2.41068023677043 0.09721583399999645
2.41381981532107 0.09596399400000166
2.41698425087754 0.09719525900000292
2.42027815735114 0.09726199700000393
2.42368549232569 0.09732099800000071
2.42678626340191 0.09729698599998926
2.42966980627916 0.09703195100000528
2.43269049399652 0.09727785600000516
2.43595082666238 0.09622918799999525
2.43920453563224 0.09731106600000317
2.44225415067702 0.09703051399999651
2.44522548609286 0.0972401399999967
2.44831438581581 0.09786369600000455
2.45152618669014 0.09728857599999685
2.45469511834276 0.09732474700000182
2.45774964575876 0.09702045699999928
2.46085190854242 0.09715214800000638
2.46417876151431 0.09761454999998875
2.46762939679709 0.09721024200000272
2.47101633039106 0.09702185700000143
2.47403669443648 0.09723277899999516
2.47690731677912 0.09729561500000727
2.47999779012687 0.09730501800000013
2.4833197295185 0.09720545899999422
2.48655114153173 0.097027144000009
2.48955558485144 0.09721836699999642
2.49253282143276 0.0971453920000016
2.4956757186803 0.13124031499999944


==> Images/Results/sourcebeam_timesteptimes_tol_0.001_hfm40.txt <==
t steptime
0.0 0.12328569800000011
2.36163127290403e-11 0.12316678099999989
4.51944144628912e-11 0.12327815100000006
7.72874776829037e-11 0.12315405599999996
1.22561463523841e-10 0.12301017700000005
1.86676687655944e-10 0.12323617599999981
2.77321620131179e-10 0.12331093000000015
4.05292609767515e-10 0.12313886100000015
5.85606162503537e-10 0.1229962229999999
8.38398874868469e-10 0.12300844499999997
1.18827341781065e-09 0.12306284099999987
1.66410856353696e-09 0.12310625799999997
2.30471617806606e-09 0.12308726400000003
3.16608018090792e-09 0.12316387900000025
4.32688485737708e-09 0.1231660299999997
5.82433903979394e-09 0.12315953899999998
7.80733612240418e-09 0.12313393699999997
1.04923167488085e-08 0.12317387700000015
1.42129943263702e-08 0.12380258
1.9336690819386e-08 0.1230883519999999
2.62876615343377e-08 0.12308051900000017
3.57075641967112e-08 0.12327887700000018
4.84295535625905e-08 0.12324733999999982
6.55415472464057e-08 0.12379349899999958
8.84514515642203e-08 0.12323100800000031
1.1896718638382e-07 0.12317404200000048
1.5939099726252e-07 0.12313330299999947
2.12628395434239e-07 0.12328612200000055
2.82310582212826e-07 0.12363911899999991
3.72927306808892e-07 0.12613582799999978
4.89964299481386e-07 0.1263071739999999
6.40035515366325e-07 0.12652447600000016
8.3099516485963e-07 0.1266684309999997
1.07200764239109e-06 0.1260768539999999
1.37354476033568e-06 0.12356957300000015
1.74726894755618e-06 0.12528606099999973
2.2057481226661e-06 0.1259630120000006
2.76193263756698e-06 0.12622585899999983
3.42830665852476e-06 0.12629237999999976
4.21560453193187e-06 0.12645036800000042
5.13095376367985e-06 0.12609791599999998
6.27717724853184e-06 0.12486633899999955
7.7549435882042e-06 0.12379449900000061
9.66511336817446e-06 0.12499726300000003
1.21455644830944e-05 0.12522929199999933
1.53815925734998e-05 0.1251332310000004
1.96234390201482e-05 0.12555738699999974
2.50376204035388e-05 0.12550978099999988
3.18095939495427e-05 0.12449632399999988
3.88487458773454e-05 0.12336284499999994
4.54859322703896e-05 0.12723051900000026
5.43248977816268e-05 0.12723886900000014
6.77035413226751e-05 0.12725919900000005
8.3258942309442e-05 0.12540392499999964
0.000100361723420249 0.12561064700000024
0.000121213976024155 0.1262939739999993
0.00014454654557041 0.1262728820000003
0.000166057736811491 0.12656641800000124
0.000188042123456273 0.1265898959999987
0.000217752536796183 0.12590139599999972
0.000262645021104227 0.24819892800000076
0.000309828258869108 0.12524273000000008
0.000354351433736639 0.12534214399999932
0.000400191381694604 0.12546190300000148
0.000443261493901206 0.12561568399999956
0.000498498824893 0.12532683299999903
0.000578147363712458 0.24665594900000087
0.000656944978779237 0.12549729300000045
0.000725572677604957 0.12751867699999941
0.000793316647647291 0.12742915900000007
0.000871135110369479 0.1268194410000003
0.000982315595571244 0.12300141199999892
0.00109849225634774 0.12622698800000087
0.00121635994306313 0.12689937999999934
0.00131474823871244 0.1264747840000009
0.00143933588851112 0.25298854999999953
0.00158653721958751 0.1249628549999997
0.00171653449475255 0.1237627149999998
0.00184360303073406 0.12489940600000082
0.00198599282528695 0.24990614399999878
0.00216653276241386 0.1252983090000015
0.00233110102814447 0.12536425999999956
0.00249077964622621 0.124717768
0.00266349203435784 0.24672236099999978
0.00288738352597734 0.12317012699999985
0.00308285157376142 0.12327735400000073
0.00327313204925441 0.2464666969999989
0.00349077497686295 0.12313843699999971
0.00373197019439844 0.1237941720000002
0.00397527348909102 0.1268299630000005
0.00420463332004143 0.1270879029999996
0.00450095571767029 0.12727306800000093
0.0048238398299976 0.1242965999999992
0.00508444043770107 0.12471978199999967
0.00541504021012151 0.1264213630000004
0.00575309637199402 0.12628273400000012
0.00604679787779806 0.12633557000000017
0.00642405255804444 0.12650669499999978
0.00677197779232764 0.12614275399999997
0.00710401109419508 0.12586811100000084
0.007551442988018 0.12527076499999978
0.00791275723056309 0.12486336399999942
0.0083019962297404 0.12490014599999988
0.00877065055021386 0.12497947900000028
0.00915825445533156 0.1247814389999995
0.00964131011277017 0.12498023800000091
0.0100646032278247 0.12528711799999925
0.0105112858519213 0.12480078000000105
0.0110243414604372 0.12325373699999886
0.011473566712708 0.12319674999999997
0.0120426326242129 0.1232857910000007
0.0125197075500368 0.12339155100000099
0.0130644019642381 0.12306332600000047
0.0135781098883929 0.12324710299999708
0.0141123349580139 0.1245854460000011
0.0146873276630328 0.12714074400000186
0.0152297247480551 0.12728230899999815
0.0158810722630415 0.12721537699999885
0.0164472887107672 0.1241338830000025
0.0171307396370205 0.12416714899999803
0.017722709744649 0.12625596000000172
0.0184345157417394 0.12648357799999843
0.0190536204680404 0.12655596800000168
0.0197902484680456 0.12646628599999943
0.0204374845353641 0.12612672899999922
0.0211956728480367 0.12589434099999863
0.0218731217665796 0.1253820740000009
0.0226246173268958 0.12510536799999983
0.0233324774318622 0.12534639300000094
0.0240864234933192 0.1250330059999989
0.0248285913630341 0.12521860700000076
0.0255892870580583 0.12513596300000174
0.0263718081687321 0.1244075389999999
0.0271436591883868 0.12597185799999977
0.0279775460582074 0.1270939569999996
0.0287680136048625 0.1272173169999995
0.0296758044985211 0.1269660650000013
0.0305009695286482 0.12509024999999951
0.0313781329787456 0.12647231499999734
0.0322511245885818 0.1263787100000009
0.0331157565959805 0.12666971800000226
0.0340636367409524 0.12657998399999926
0.0349522657617415 0.12667787199999836
0.0359074578546694 0.1253247850000001
0.0368505366037975 0.12528189800000078
0.037780455143681 0.125299076000001
0.0388208004017007 0.12498264899999967
0.0397893830125229 0.125233166000001
0.0407738807176958 0.12536437999999706
0.0418264754254523 0.12536984100000126
0.0428280855115494 0.1252352330000015
0.0438676091126721 0.1253789769999969
0.04494909202379 0.12665792100000317
0.045990093250015 0.12722215399999826
0.0470741661454021 0.12717731900000118
0.04819893814709 0.1268685860000005
0.0492835540500021 0.12487248399999729
0.0503990844165357 0.1267520090000005
0.0515828727223778 0.12682184400000196
0.0527185367800768 0.12667115200000012
0.0538606937818383 0.12685304499999717
0.0551009702969596 0.12663920900000036
0.0563036482184772 0.12595653600000034
0.0574842949469782 0.12540288399999966
0.0587012910875489 0.12546794800000072
0.0599926053213474 0.1252078300000008
0.0612391755627291 0.12546541500000075
0.0624756485581501 0.12538028499999854
0.0637543540537149 0.12545448299999862
0.0651015378160691 0.13024239300000318
0.0664090486061677 0.1231710029999995
0.0677037297159571 0.12316806799999824
0.0690246401619575 0.12343963900000077
0.0704243486382521 0.12326181899999966
0.0718126855377137 0.12330981199999869
0.0731774351822556 0.12329680500000251
0.0745424997679049 0.12387769300000073
0.0759396242398308 0.12751423899999992
0.0774080273184825 0.1272763769999976
0.0788732249471725 0.1275987100000009
0.0803178687996114 0.12579746600000163
0.0817571572617855 0.12445597500000005
0.0832106319349481 0.12640218599999997
0.0847019780978836 0.12634208999999785
0.0862565274303473 0.12659213799999947
0.0878118237793404 0.12654437700000187
0.0893526622341231 0.12612136799999973
0.0908869330253473 0.12594660499999932
0.0924242959273896 0.12569790999999952
0.093976452527665 0.1253217769999999
0.0955567124692678 0.12488858600000086
0.0971781178583475 0.12533833499999858
0.098850113464608 0.12529287499999953
0.100523273785899 0.12591277100000298
0.102192677208004 0.12423659699999945
0.103860462910425 0.1231559450000006
0.105528747600554 0.12334145899999882
0.107200136992187 0.12329479099999929
0.108878034843517 0.12344717999999943
0.110566591525723 0.12321483500000241
0.112270278533999 0.12327982899999768
0.113993245869182 0.123318759
0.115738646426106 0.12424414400000217
0.117508115252266 0.12547874599999886
0.119301566111683 0.12656500900000012
0.121117374424819 0.12774714800000098
0.122952875219077 0.12747371599999724
0.124804994898138 0.12698067100000188
0.126670822032129 0.12377972799999881
0.128547994978359 0.12679082200000025
0.130434876624008 0.12676010599999898
0.132330547436548 0.1271826830000009
0.134234672383599 0.12684131600000015
0.136147302667365 0.12658302500000218
0.138068670623623 0.12507267999999883
0.139999025610158 0.12439485999999889
0.141938539175582 0.12541630000000126
0.143887283845596 0.1254145710000003
0.145845269911934 0.1251979789999993
0.147812514895159 0.1253239360000009
0.149789121333283 0.12545961500000047
0.151775346217499 0.1241686979999983
0.153771654974183 0.12315115100000185
0.155778761335399 0.12684946799999963
0.157797660712822 0.1272458489999977
0.159829668954418 0.12739664500000103
0.161876481367068 0.12583757499999848
0.163940269919168 0.12455756800000017
0.166023841765221 0.12633601900000002
0.168130893410989 0.12645893600000235
0.170266418982423 0.1264811779999988
0.172429320282238 0.12635804499999992
0.174575482636764 0.1266565160000006
0.176714290839654 0.12406573399999843
0.178853833111058 0.1245352550000014
0.181000504829953 0.12522506399999855
0.183160073309535 0.12510955900000198
0.185338332830027 0.12522058000000058
0.187541693496438 0.12515426000000218
0.189777962032872 0.1251543339999941
0.192057551657185 0.12379950500000092
0.194328401622335 0.12328447600000203
0.19658981080255 0.12329350200000277
0.198853469557952 0.12325631399999537
0.200991484980597 0.12345362199999954
0.202921922793595 0.12401418400000352
0.204888220220756 0.12337505099999646
0.20697074342489 0.12462937200000113
0.209155382212979 0.1272921779999976
0.211368498392007 0.12741239900000068
0.21358385978211 0.12763034900000036
0.215849707368783 0.12451882399999903
0.218167741500323 0.12546170600000295
0.220400434671235 0.12629061900000238
0.222650099115387 0.12682367200000044
0.224991110295397 0.12659435699999477
0.22702254532041 0.12660426300000438
0.228938532262249 0.1264785579999952
0.230932981939718 0.12563236600000494
0.233124821651467 0.12552427299999636
0.235515626691586 0.12518473200000102
0.2379651098211 0.12564220299999818
0.240154439844651 0.12538259900000526
0.242287520322882 0.12534065299999497
0.244745135203346 0.12522220900000036
0.247111584194777 0.12555134600000173
0.249143842380682 0.12431105499999973
0.251027884084572 0.12320389500000317
0.253089851504875 0.12338872099999776
0.255564807960708 0.12346637399999594
0.258086174872664 0.12338532300000082
0.260321347024372 0.12355880800000563
0.262518450133806 0.12327271699999898
0.26501532541615 0.12551310299999585
0.267308580883552 0.12603032300000194
0.269267465205452 0.1276268430000016
0.271181711561603 0.12742412899999778
0.273468789068367 0.127255734000002
0.276050971415099 0.12426984399999697
0.278443642119146 0.12616275599999938
0.280688295592918 0.12644653800000327
0.2831197378262 0.12665845600000125
0.285449985639101 0.1270092620000014
0.287484971092084 0.12687158600000004
0.289433810605837 0.12638194099999822
0.291699754530047 0.1252442409999972
0.294229190281347 0.12549000199999938
0.296630030906767 0.1250840559999986
0.29893344623063 0.1253070919999999
0.301388443937367 0.12529918200000623
0.303828381279815 0.12581410599999998
0.305911917388518 0.1253822299999996
0.307843088163202 0.12422960099999614
0.310082710745117 0.12384838500000228
0.31259527155629 0.12808195999999583
0.315034000551711 0.12825129900000576
0.317398918217912 0.12795980899999648
0.31984932280504 0.12562347600000123
0.322335948948004 0.12547356799999676
0.324482759140643 0.1268588850000043
0.326430487368339 0.1270075119999987
0.328668709203655 0.12692145399999788
0.331134123826748 0.12684321400000442
0.333584804186503 0.12639032799999939
0.336029398036649 0.1241531060000014
0.338479038710424 0.12490263499999799
0.340905610171391 0.12547378099999662
0.343122147544154 0.12563326000000075
0.345173235154979 0.12554775800000328
0.347417528682307 0.12557928999999746
0.349811879546692 0.12512532200000237
0.352246484507955 0.12476869399999657
0.354758670958436 0.12427219599999972
0.357199230598555 0.12329223400000444
0.359590817708552 0.12333699599999903
0.362004217640398 0.12350562499999995
0.364186343273359 0.1233617799999962
0.366361152916283 0.12329064700000458
0.368633525872397 0.12332964299999816
0.371052196769386 0.12774777500000312
0.373643449850069 0.12770494599999438
0.376106355051811 0.1277455190000012
0.378451321572888 0.12622576900000126
0.381001927364649 0.12531143199999661
0.383405642429739 0.12685293100000194
0.38560405319858 0.12685297699999865
0.387753012098692 0.1270456760000016
0.390061423916611 0.1268674840000017
0.392674502814924 0.12609872800000232
0.395207540604408 0.12624004399999933
0.397574795391328 0.12578188999999895
0.40006187422977 0.1255017659999993
0.402669724382475 0.1254584850000029
0.405000545361198 0.12577894899999364
0.407100036861782 0.12567663900000525
0.409289706501918 0.1255418000000006
0.411848932828214 0.12570419000000044
0.414432401192857 0.12423824399999717
0.416886679641701 0.12306596100000178
0.419360901682215 0.12334896199999434
0.421920277426275 0.12352189000000635
0.424327287680136 0.12352577799999409
0.426483218334377 0.12324700100000285
0.428693850096605 0.12403459600000133
0.431192598379101 0.1263780660000009
0.433715860442031 0.12669826399999806
0.436216541137843 0.12794384499999722
0.438736522558271 0.12792471300000585
0.441242183521617 0.12722763599999354
0.443770412977354 0.12425870200000588
0.446002082754625 0.12705754099999922
0.448206469328172 0.12701212999999711
0.450596662332748 0.12685453800000346
0.453085272132748 0.12664630899999452
0.455675407814978 0.12662502300000256
0.458217878986877 0.12553846899999854
0.460652577626223 0.1248679170000031
0.463247727503402 0.1254101119999973
0.465670652446866 0.1254156850000001
0.467945813419253 0.1255057230000034
0.470214661732112 0.12553757599999926
0.472581099549145 0.12560749200000032
0.475194071315535 0.12538814199999848
0.477789704842985 0.125324612
0.480242771559696 0.1264525679999977
0.482781205391243 0.1283251529999987
0.485449260127041 0.1283832920000023
0.487868843254294 0.12832109700000416
0.49006233269159 0.12413014699999536
0.49228121245182 0.12607354500000412
0.49484187686115 0.12706499099999746
0.497498974529433 0.12683413900000318
0.500036413421779 0.12665404699999527
0.502544538907671 0.12694650099999905
0.505114656076318 0.12492386699999969
0.507729274018267 0.12478563400000553
0.510051798761604 0.12467823200000083
0.512245366939855 0.12548950799999403
0.514659893410084 0.12517439000000508
0.517241414670555 0.12543787099999548
0.519877360671558 0.1256508240000045
0.522461108916318 0.12534983599999805
0.524947222751147 0.12371037599999823
0.527569879207197 0.1233614890000041
0.53002165286523 0.12327197599999806
0.532311446830453 0.12343232399999948
0.534656242652726 0.12338998399999923
0.537110120053955 0.12339521999999903
0.539756470824498 0.12332345200000105
0.54239001301431 0.12418412499999931
0.544870075406967 0.127710632000003
0.547440533615739 0.12771649100000104
0.550104201864181 0.12794366199999985
0.552556999628319 0.12417681299999828
0.554815357094185 0.12499586699999554
0.557104028926104 0.1270998330000026
0.559706998322721 0.12698003199999874
0.562401888536237 0.12690768400000252
0.564964318216037 0.12699751299999917
0.567501257259733 0.1262694119999992
0.570122589437739 0.12430491199999949
0.572763387463769 0.12445014400000076
0.575130762189938 0.12522331600000314
0.57735909256355 0.1255428959999989
0.579812081226804 0.12536890500000197
0.582449896015998 0.12549788699999453
0.585125231399265 0.12528903100000122
0.587726927773786 0.123732124
0.590245657398551 0.12330905000000314
0.592915255305187 0.12354856399999647
0.595424195914715 0.12326615300000299
0.597745375703775 0.12325690699999825
0.600116375754885 0.1233933399999998
0.602616663495821 0.1234680009999991
0.605310815333376 0.12340544500000306
0.607974849712204 0.12339569599999578
0.610478583663703 0.1254602939999998
0.613068300534689 0.12788016400000402
0.615786869734356 0.12769719699999627
0.618295199817311 0.12708188500000261
0.62058966484856 0.1238474430000025
0.622907747670586 0.12673484199999763
0.625534129790937 0.1267276740000014
0.628263408506397 0.1267831899999976
0.630874707324582 0.1270287250000024
0.633437115734453 0.1267153410000006
0.636063149933499 0.12514720899999787
0.638752431065606 0.12418058899999806
0.641179902399815 0.12538269899999932
0.643457924948939 0.12546832900000027
0.645927425035583 0.12554601300000456
0.648577052892907 0.12548779799999465
0.651301070079518 0.12562100699999945
0.653940398566204 0.12465514800000221
0.656468953902639 0.12331635400000351
0.659139611158022 0.12678720899999973
0.661720489646135 0.1275743200000008
0.664129520312118 0.12754925299999798
0.666524898989402 0.1261271019999981
0.669011622199574 0.12457403999999883
0.671705580174156 0.12712802800000134
0.674403783021463 0.12661092399999774
0.676978195824283 0.12675047400000494
0.67959434238325 0.12683472499999482
0.682340454796118 0.12623162300000246
0.684902781221831 0.12505000299999836
0.687248801794844 0.12470118099999894
0.689587377743109 0.12579017900000622
0.692205944021667 0.1254662519999954
0.694942513008549 0.12561635300000518
0.697618558621094 0.12556057399999787
0.700218963048469 0.1257594719999986
0.702825550087189 0.12386684700000217
0.705595195210052 0.12347407600000082
0.708096409186187 0.12356736099999921
0.710415505205468 0.12357882199999892
0.712873333182863 0.12357510700000063
0.715511252579102 0.12339466399999566
0.718282146409339 0.12328478900000306
0.72095935015017 0.12338678999999786
0.723498433801389 0.12781321399999968
0.726154305951775 0.12799674500000435
0.728851474384228 0.12790664599999957
0.731383435445983 0.12580684599999614
0.733777524373334 0.12516633399999932
0.736202718066374 0.1273892399999994
0.738876085248701 0.12692109100000692
0.741625128631713 0.12699163099999566
0.744299380914859 0.12699169100000063
0.746930201538999 0.12580333100000018
0.749602081935471 0.12544957200000084
0.752250628996049 0.12437647400000174
0.754701395528994 0.12559914699999553
0.757096454817689 0.2512125710000035
0.760596064554477 0.1256410129999992
0.763015668747481 0.12543649599999895
0.765983938562551 0.24763637899999935
0.770438818842364 0.12343594500000421
0.772637043981944 0.12353101199999372
0.77562486393091 0.2468514070000012
0.779674367860138 0.12313676500000525
0.782633992133656 0.12347596499999725
0.785903335129686 0.12342649899999714
0.790332925599126 0.1257337050000018
0.794908388405331 0.25589896000000323
0.79914554721093 0.12683164999999974
0.802814948710646 0.12328389199999634
0.807007070562681 0.2533986760000033
0.812154744787233 0.12690005999999698
0.815035297950105 0.12683520599999554
0.818712553477872 0.12702724300000057
0.822546273331657 0.1254097879999989
0.825805996655244 0.12415139200000169
0.828722165406988 0.12541924700001061
0.83182293054667 0.1254716869999868
0.835270689220703 0.12555736500000592
0.838716501587118 0.12555961500000024
0.841906915128947 0.12558029900000633
0.84497655580431 0.12497018999999909
0.848167059416835 0.12533465999999294
0.851493805360942 0.12758311700000036
0.854793202188597 0.12822013299999924
0.857973002449791 0.1278951529999972
0.861121077097712 0.12674978500000122
0.864330873261356 0.12530855600000734
0.867596208910273 0.12698543999999856
0.870832669525449 0.1270764829999962
0.874019608296188 0.12704120099999727
0.877196843508583 0.12706417300000794
0.880409589819946 0.12695020399999635
0.883638071649804 0.12547758499999873
0.886851718178875 0.12591962300000148
0.890039829617114 0.1255024759999941
0.89323143016409 0.12557644400000356
0.896289685237002 0.1256123080000009
0.899019785098545 0.1256258039999949
0.901759106599796 0.12548436500000548
0.904754870824678 0.12592969899999673
0.907938080963793 0.12372463399999845
0.910989961822622 0.12355514900001197
0.913841059031257 0.12351656899998886
0.91675516815637 0.12335485700000959
0.919872862128873 0.1237699699999979
0.923035496671447 0.12370548299999484
0.926079387433732 0.12516243299999985
0.929052309215626 0.1277164899999974
0.932101368270234 0.1277034220000104
0.935246814742633 0.12760694499999659
0.938405756579973 0.12450547899999265
0.941501384586687 0.12593419400000982
0.944530218473022 0.12663281099999324
0.947329196268994 0.12698983500000338
0.950157666804661 0.12665725899999813
0.953127926312729 0.12676227500000437
0.956204894615702 0.1268056210000026
0.959222023825899 0.1256495419999908
0.962123932354172 0.12582306900000617
0.965076615573616 0.1254641740000011
0.968128979160286 0.12562052999999196
0.971232815678329 0.12566220100001146
0.974164465545731 0.12564691799998684
0.97699923476252 0.12551992400000245
0.979861496702593 0.12645342999999798
0.982868659524244 0.12368702700000256
0.985918778624362 0.12339814899999624
0.988877869928491 0.1235183170000056
0.991815013455575 0.12389770900000485
0.994779505727432 0.1236532069999896
0.997834941462771 0.12348511400000461
1.00089354535852 0.12404944899999748
1.00389822717158 0.1266959450000087
1.00690148447938 0.12786960699999383
1.00994952114252 0.1276584889999981
1.01304050865284 0.12782177799999772
1.0161336568575 0.1262177920000056
1.01919419954034 0.12438463099999808
1.02224268815329 0.1268381880000078
1.02533966631819 0.12702070499999252
1.02846105477163 0.1267663060000075
1.03159025652262 0.12694718899999202
1.03468713551485 0.12694982800000787
1.03778425609641 0.12576425899999322
1.04091996602803 0.12559692899999675
1.0440610934358 0.12591873499999906
1.04720686583174 0.12554273000000649
1.05032891429003 0.12565025000000674
1.05347074475588 0.1258005989999873
1.05661949618208 0.12565543200000207
1.05978637442633 0.12541806600000882
1.06293612058617 0.12550017099999877
1.06609025068493 0.1272858250000013
1.06924293941371 0.12785276999998985
1.07241346180889 0.1276630150000102
1.07557875604181 0.1268162279999956
1.07874548130099 0.12509080600000289
1.08190538473181 0.12711829999999225
1.08507502629824 0.12701711100000068
1.0882455347987 0.1269456980000001
1.09141938906608 0.1270372630000054
1.09458742456523 0.12686941599999102
1.09775789265297 0.126312274
1.10092958823122 0.12597148300000072
1.10401509173291 0.1262807010000131
1.10706512582672 0.1257049479999921
1.11017657270677 0.125770935999995
1.11320298362179 0.1256050860000073
1.11609110541281 0.12568157200000485
1.11898247768434 0.12587057799999002
1.12198932257374 0.12463277999999889
1.12503135257977 0.12336077500000897
1.12800376952312 0.12369598399999404
1.13090421311833 0.12388262100000702
1.1338330842223 0.12520538599999043
1.13682808784747 0.12358712099999991
1.13982081033298 0.12354962700000272
1.14276677872988 0.1273524340000023
1.14567949557908 0.12750694400000384
1.1486268442588 0.12763731699999425
1.15160099438152 0.12639238399999897
1.15456365636632 0.12552935899999795
1.15750001234197 0.12717406100000517
1.16042379485285 0.12678624599999466
1.16337422593425 0.1273013990000038
1.16633225192247 0.12711075600000754
1.16928606023689 0.12670618599999273
1.17221739309264 0.12555904600000645
1.17515429045602 0.1236153179999917
1.17810340419577 0.12466775800000107
1.18105999764465 0.12542960400000425
1.18400950790997 0.1255842549999926
1.18695135742546 0.1257500130000011
1.18989979839623 0.12566593500000067
1.19285764173553 0.12619196500000385
1.19582036842505 0.125926647
1.19877974634894 0.1244080609999969
1.20173748513001 0.12363428100000817
1.20470560306081 0.12339198199998691
1.20767749736189 0.12369961900000703
1.21066096814717 0.12358562900000436
1.21363431202464 0.1236012469999963
1.21661841622128 0.12349669099999971
1.21960434045423 0.12319553599999722
1.22260752916387 0.1233095599999956
1.2256071531157 0.1257327500000116
1.22860778108403 0.12815818499998954
1.23162000790152 0.12798400799999854
1.23463408685609 0.12749038900000187
1.23766248543321 0.12449657999999886
1.2406858120448 0.12748391700000639
1.24372157311939 0.12722612499999286
1.24675827314045 0.12725156400000515
1.24980212814893 0.12708986399999844
1.25285721792516 0.12733402000000638
1.25590788082396 0.12552608699999723
1.25897039956649 0.12483152400000108
1.26203192249648 0.12605458500000566
1.26510821150808 0.12579772399999456
1.26818276718828 0.12594440099999815
1.27126648299302 0.12559871899999564
1.27434921469693 0.1260401910000013
1.27743535390542 0.12408890999999755
1.28053321903523 0.12369019100000855
1.28362907906815 0.13475510799999313
1.28673418482978 0.12790706799999896
1.28983290455947 0.1280624620000026
1.2929435077884 0.12460398999999711
1.29605223568373 0.12594112400000768
1.29917161872389 0.12665379599999937
1.30224955429075 0.12681892499999492
1.30528412044586 0.1269563290000093
1.30835174060937 0.12693900899999733
1.31145995788041 0.1257227950000015
1.31458094465301 0.12463810499998829
1.31766818899424 0.12453131000000894
1.32074892806319 0.12534903699999234
1.32384438189124 0.12548035100000732
1.32696987757254 0.12572315399999923
1.33008914985081 0.1256701530000015
1.33319879732796 0.12572317999999427
1.33630038322636 0.12542775299999676
1.33942137869898 0.12438504400000738
1.34254924701704 0.12340392400000155
1.3456785462157 0.12344797999999457
1.34879688221452 0.12398707100000195
1.35191997659408 0.12351382100000308
1.35504867972924 0.12355892499999754
1.35818681116759 0.12360256499999878
1.36131786597586 0.12734413700000857
1.36445016537109 0.12761098599999343
1.36757931459384 0.1273047560000009
1.37071969820045 0.12627945799999907
1.37384083762072 0.12493512199999657
1.37695239205197 0.12646495399999935
1.38006501169614 0.12666878200001008
1.38320040999414 0.12696429700000067
1.38633562989153 0.1270961419999992
1.38946750359516 0.12676842899999485
1.39258809352802 0.1254246449999954
1.39572000824344 0.12395529300000874
1.39885535891471 0.12529229700000144
1.40199724061827 0.12605666899999335
1.40512885905106 0.12556308499999602
1.40826414901857 0.12588811900000962
1.41150587079949 0.25129333499999973
1.41526001961872 0.12353883499999085
1.41827651055606 0.12349721799999713
1.42170699190537 0.12361232300000324
1.42506139813539 0.12386880200000405
1.4281746287151 0.24733217200000013
1.43178848193296 0.1235246549999971
1.43499055961807 0.12403332899999953
1.43859869603782 0.1234335700000031
1.44188393468946 0.1272321090000048
1.44515006443453 0.25524209199998893
1.44959718660548 0.1261998250000005
1.45220035776613 0.12636853400000803
1.4553057338936 0.2536491569999981
1.45982439350198 0.127069714000001
1.46263618588057 0.12729505900000504
1.46616883491042 0.1265968089999916
1.46995231386485 0.2513382650000011
1.47402214091871 0.12553166000000715
1.47680306786036 0.1255915049999885
1.48010668888786 0.12577411300000563
1.48355161060744 0.1258531029999972
1.48663959364624 0.1253727400000031
1.48948647383299 0.12353327499999978
1.49259029216556 0.12375246700000275
1.49611719063991 0.12779528999999457
1.49947053878537 0.12797795100000542
1.5023922652603 0.12805864199999917
1.50523905450737 0.1259221020000041
1.50844652395983 0.1263519379999991
1.51189688875642 0.12702026299999147
1.51513418139963 0.1269493949999969
1.518083093955 0.12720855800000663
1.52107968696188 0.12729097700000125
1.52431983344818 0.12501200699999515
1.52765292770844 0.12511518000000876
1.53080008910866 0.1243163329999959
1.53381511564164 0.12564601299999367
1.53689275276291 0.12574475600000312
1.54013724547082 0.12594153700000277
1.54338017856173 0.12542369899999528
1.54650286770996 0.12558645400000046
1.54955490083075 0.1256641940000094
1.55269321056332 0.12449884699999814
1.55590886845037 0.12346437099999719
1.55910491103911 0.12355409500000292
1.56220989107294 0.12388123399999529
1.5653099702051 0.12367952900000034
1.56846032564064 0.12364872400000593
1.57165852585564 0.12359355599998878
1.57481516867149 0.1270039740000044
1.57793370614044 0.12751568199999497
1.58104786741694 0.12774010700000815
1.58421217067957 0.12622634699999935
1.58738145121047 0.1242888459999989
1.59053056589069 0.126590058000005
1.5936464770144 0.12672968899998693
1.59678382290323 0.12680169300000443
1.59993727482848 0.12683578200000056
1.60309968589014 0.1269492570000068
1.60623272194678 0.12459064600000147
1.60936471437353 0.1245409149999972
1.61249987931292 0.12460077400000102
1.61565708488588 0.12512218999999902
1.61880138343266 0.12552975399999866
1.62194098104233 0.1256114269999955
1.62506911032737 0.12571664899999746
1.62821549455925 0.12556643599999973
1.63135950433101 0.1262095940000023
1.63450656892674 0.12387466300000938
1.63763732715378 0.12361479299998734
1.64077754992887 0.12336217700000418
1.64391570180112 0.12357888300000752
1.64706434421033 0.12363831899999411
1.65019993019929 0.12369607200000132
1.65334013713825 0.12351514499999894
1.65647373927088 0.12403145300000062
1.65961976097978 0.12616020500000502
1.66275751241203 0.12719283299999518
1.66590035417624 0.12745174399999826
1.66903316528681 0.12724053799999524
1.67217635615375 0.12452444100000548
1.6753133655899 0.12395564899999556
1.67845799672971 0.12477484100000424
1.68159219481425 0.12628207699999905
1.68473434695197 0.12716840299999888
1.68786975794475 0.12706042800000716
1.69101446565707 0.1269381850000002
1.69415012529349 0.1264404549999938
1.69729286342981 0.12476267700000676
1.70042753658215 0.12380729199999507
1.7035715312223 0.12536055200000362
1.70670773034617 0.1258482799999996
1.70985143151827 0.12560370199999227
1.71298639573148 0.12563849699999707
1.716129904299 0.12578523100000893
1.71926598347673 0.1254144450000041
1.72241027595604 0.12340050599999586
1.72554601761692 0.12531652199999144
1.72868969482703 0.12757144200000425
1.7318256891532 0.1277174319999972
1.73497019024056 0.12737599100000807
1.73810662799931 0.12488572699999168
1.74125086502966 0.127033677
1.74438710456431 0.12698081500001024
1.747531707618 0.12691649499998903
1.7506685745649 0.12706060900001148
1.75381339080316 0.12694986199998937
1.75695013811561 0.12533841700000892
1.76009496904577 0.12389897599999244
1.763232120663 0.12541174999999782
1.76637735909921 0.125164414000011
1.76951466645831 0.12552604500000086
1.77265989038116 0.1256203840000012
1.77579738201482 0.12539665799999966
1.77894297737212 0.1254165479999898
1.78208083653062 0.12589498799999888
1.78522660156822 0.12352392800001155
1.78836461941013 0.12345304299999782
1.79151065811363 0.12357623199999068
1.79464906482351 0.12354260800000816
1.79779537723267 0.12384540899999763
1.80093393423428 0.12348962000000085
1.80408032367875 0.12537656300000322
1.8072190031503 0.1273531779999928
1.81036543594422 0.1274898700000051
1.81350403538539 0.1274367959999978
1.81665022262029 0.1242066389999934
1.81978858464205 0.12599817800000324
1.82293458000411 0.12677145000000678
1.82607289445125 0.12688655200000198
1.82921899579105 0.12720074599999975
1.83235776282085 0.12725149099999555
1.83550478342952 0.12608582400000046
1.83864502456755 0.12425237899999786
1.84179398569981 0.12497493200000065
1.84493645992747 0.12558611100000405
1.84808767914811 0.1257435499999957
1.85123203818229 0.12570580000000575
1.85438425366902 0.12555030599999384
1.85752823462377 0.1256184589999947
1.86067828844759 0.1257343139999989
1.86381840093398 0.12420430000000238
1.86696312788374 0.12393476900000167
1.87009743512942 0.12358391000000779
1.87323681541129 0.12355898399999887
1.87636761045078 0.12399354699999776
1.87950613005143 0.12371727400000054
1.88263924734759 0.12364211799999225
1.88578310938644 0.12643641500000058
1.88892389257873 0.12646872700000245
1.89207691816935 0.1274652409999959
1.89522710529905 0.12753262600000426
1.89838883343204 0.127203018000003
1.90154575448981 0.12441292200000476
1.90471142626438 0.12686618799999394
1.90786865319627 0.12680376500000534
1.91103050895556 0.1266855349999929
1.91417986151157 0.12716886399999794
1.91733012615878 0.126981071000003
1.92046577894689 0.125499339000001
1.92360182524195 0.12559328400000425
1.92672540179027 0.12497164100000191
1.92985315777186 0.1253052619999977
1.93297369290678 0.12575459899998975
1.93610355733169 0.1256780910000117
1.9392304833181 0.12604538600000126
1.94236946568962 0.1259229469999923
1.94550627158378 0.12535340099999814
1.9486543276007 0.1262377970000017
1.95179795654641 0.12786236799999529
1.95495017806013 0.12739166900000498
1.95809548520108 0.12781375599999478
1.96124786032832 0.1255248160000093
1.96437257795788 0.12455217599999457
1.96746697670298 0.1265671950000069
1.97057340476688 0.12691809399998988
1.97370877248383 0.12701657200000227
1.97684389081383 0.1269875100000064
1.97996096762985 0.12684749400000328
1.98306305019981 0.1260993699999915
1.98617933182155 0.12619506800000124
1.9893066397954 0.12565861500000608
1.99243457237527 0.1253527849999898
1.99554667019888 0.12537086000000386
1.99865820720464 0.12575674600000752
2.00177438606415 0.1256368419999916
2.00490043300328 0.12491875300000288
2.00801945978251 0.126243149000004
2.01113488660793 0.12368587699999978
2.01424632115001 0.12359876699999006
2.01736646324107 0.12367234600000643
2.02048558221486 0.12355610999999556
2.02360504222183 0.1234870600000022
2.02671720046234 0.1236144180000025
2.02983375609699 0.12510572700000466
2.03294964828582 0.12753272699998774
2.03606984198223 0.1279128410000112
2.03918386496544 0.1274740879999996
2.04229996157329 0.12442182099999854
2.0454131099198 0.12673664499999404
2.04853175607917 0.12719235699999842
2.05164623032626 0.1271806689999977
2.0547600957222 0.12709342900001275
2.05787379624822 0.12699155099998904
2.06098745605189 0.12638347700000452
2.06410453277402 0.12606618600000274
2.0672162068462 0.12567900700000223
2.07032978268821 0.12571213500000056
2.07344053107676 0.125468884
2.07655615128757 0.12573856899999214
2.07966805912854 0.12580334800000514
2.08278224165548 0.125546822000004
2.08589206004907 0.1252473039999984
2.08900612683973 0.12481228000000044
2.09211704669214 0.12368214800000032
2.09523136788567 0.1237385780000011
2.09834100636526 0.12372766999999385
2.10145422175159 0.123653891999993
2.10456386569204 0.12373908200000017
2.1076776381207 0.12375829900000213
2.11078700867207 0.1258638110000021
2.11389987968991 0.12545646099999885
2.11700853782246 0.12755259300000432
2.12012148395659 0.1277833219999991
2.12323022263314 0.12789893299999733
2.12634281004079 0.12424780499999599
2.12945079284535 0.12589245400000948
2.13255988916446 0.1272740889999966
2.13566950022971 0.12730854599999475
2.13877852067349 0.12710430600000677
2.14188954473723 0.1269192080000039
2.14499569962604 0.1264391819999986
2.14810513557485 0.12620409899999174
2.15121120577327 0.12572692100000893
2.15432156342207 0.12549820200000283
2.1574276096481 0.12545636299999785
2.16053690791441 0.12566346699999542
2.16364197757566 0.1257241600000043
2.1667513775164 0.1258739529999957
2.16985676006309 0.12529299899999558
2.17296590487708 0.1253774990000096
2.17607040234915 0.12728395399999215
2.17917904511429 0.12811596200000963
2.18228350555901 0.1282114099999916
2.1853922216907 0.12646820599999842
2.1884962222582 0.12417930499999841
2.19160436053986 0.12744849999999985
2.19470794476885 0.127186162000001
2.19781589869834 0.12691652899999895
2.20091935947228 0.1270752380000033
2.20402388123306 0.1264939880000071
2.20712858643678 0.12495959799998957
2.21023292039928 0.12455552500000522
2.21333921756723 0.12563513199999932
2.21644094468962 0.12556583600000693
2.21954625330147 0.12609450299999025
2.22264735365423 0.1258983459999996
2.2257528820928 0.12598495000000298
2.22885407259014 0.1260317720000046
2.23195917007527 0.12455857599999831
2.23505957769375 0.12357084100000293
2.23816437818975 0.12449937099999886
2.2412647635206 0.12424567399999376
2.24436949715559 0.12385874500000682
2.24746935135829 0.12432184200000052
2.25057360650094 0.12407042899999965
2.25367315056109 0.12747315299999684
2.25677735726353 0.12737211099999968
2.25987660616298 0.12751350499999603
2.2629804234747 0.12584778299999755
2.26607920846739 0.12546142100001134
2.26917975811939 0.12717930199998762
2.27228000533677 0.12682666900001038
2.27538042898289 0.12655967699998882
2.27848204129174 0.1265868290000043
2.2815797935866 0.12662338600000567
2.28468165209487 0.12599810399999
2.28777832170696 0.12397086200000729
2.29087924260501 0.12387729600000341
2.293975816275 0.1252805230000007
2.29707716740057 0.1257065669999946
2.30017349610594 0.12551014100000657
2.30327410693872 0.12538120899999683
2.3063697744201 0.12567106899999203
2.30947040296179 0.12560374600001012
2.31256608583578 0.1255655849999897
2.31566641676477 0.12567984700000068
2.31876142061509 0.12620809000000577
2.32186139828562 0.12368426700000157
2.32495625310276 0.12367684899999176
2.32805422520841 0.12361716200000217
2.33114968149346 0.12344046500000161
2.33424617983149 0.12364977500000407
2.33734300206545 0.12360772099999906
2.34043794886715 0.12424210800000424
2.34353544586564 0.1267629799999952
2.34662860388354 0.1277126370000019
2.34972635288682 0.12750392699999225
2.35281856545291 0.1276523810000043
2.35591534888939 0.12675696799999514
2.35900727777638 0.12552966400001253
2.36210434482864 0.12724751799999012
2.3651959906424 0.12714936500000817
2.36829229235627 0.12721108099999867
2.37138312819393 0.12720313399999839
2.37447922638599 0.12666319000000215
2.37756986561731 0.12554126599999904
2.38066526165448 0.12561337799999706
2.38375511912851 0.125239623000013
2.38684683910734 0.12553725799998006
2.38993790255089 0.12588703400001577
2.39302892382842 0.1256028339999773
2.39612076069219 0.12589396900000338
2.39924223362419 0.12562532200001897
2.4025095739394 0.12555450499999665
2.40594641338381 0.12518703099999584
2.40953051355382 0.25543002800000636
2.41328462456985 0.12764588499999263
2.41629747589564 0.12556996000000709
2.41977525829236 0.1259270449999974
2.42310527468183 0.1272694280000053
2.42603374333112 0.12703170399998953
2.42901524192745 0.12711487600000737
2.4325726380177 0.12710959399998956
2.43644263559229 0.1264114710000115
2.43989229580391 0.12647471099998597
2.44286065638114 0.12583225800000264
2.44585532573049 0.125960670000012
2.44926269327543 0.1255460170000049
2.45301320423276 0.12562271799998825
2.45677340117723 0.12557941299999698
2.45982460359303 0.12544938299998876
2.4624706030982 0.1255212780000079
2.46541491925298 0.12433554000000413
2.46890214432638 0.12335307000000739
2.47231880913418 0.12385786499999085
2.47527171667257 0.12366981499999952
2.47807621600639 0.12348925300000246
2.48116684246225 0.12366416899999422
2.48453150968276 0.1248555230000079
2.48775715654771 0.1276826959999937
2.49070548442589 0.12768162200001143
2.49364289390761 0.17036848899999768


==> Images/Results/sourcebeam_timesteptimes_tol_0.001_hfm50.txt <==
t steptime
0.0 0.15556398699999985
2.19244355731271e-11 0.15241375200000018
4.02379655696739e-11 0.15250143500000002
6.78245304406869e-11 0.15275149699999968
1.06695610205548e-10 0.15293647900000007
1.61738063102159e-10 0.1525533480000001
2.3952382739769e-10 0.1554049110000002
3.49244667553149e-10 0.1566002529999997
5.03535899171323e-10 0.15704313599999997
7.19083650773827e-10 0.1567688930000002
1.01657257251678e-09 0.15361116600000013
1.42183357053077e-09 0.15552166999999972
1.97047895772613e-09 0.15632304799999996
2.71352463346623e-09 0.15635724500000014
3.71476854204069e-09 0.1564750140000002
5.04798439484722e-09 0.1549775379999998
6.87430650399991e-09 0.1538346380000002
9.41086929425064e-09 0.1546077859999997
1.28761872561964e-08 0.15502974500000022
1.76123744458627e-08 0.15518758799999954
2.40697468995111e-08 0.15548444200000056
3.28456018635745e-08 0.15303127299999986
4.47253945139397e-08 0.15299420100000027
6.07348772809488e-08 0.1573240079999998
8.22038793219523e-08 0.15773598499999952
1.10843271062241e-07 0.15601687700000078
1.4883615816689e-07 0.15372987299999963
1.98943681375868e-07 0.15615284600000034
2.64624652435494e-07 0.15668649499999976
3.50166484987449e-07 0.15647130799999953
4.60822282387244e-07 0.15601922000000013
6.02945297718429e-07 0.15397605900000055
7.84107039503927e-07 0.15408707899999996
1.01317880686093e-06 0.15495309099999943
1.30034815801154e-06 0.15481295100000025
1.65703153547447e-06 0.15485488800000002
2.0956318217112e-06 0.15505028900000006
2.62907482674065e-06 0.1538199339999995
3.27004133538154e-06 0.1525456750000007
4.02979053038955e-06 0.15307145500000008
4.91644376688317e-06 0.15252979199999928
6.0001164587581e-06 0.15305996000000022
7.39806889107026e-06 0.1525642050000009
9.20320237443065e-06 0.15328631099999868
1.15449262913998e-05 0.15676080400000103
1.45968226000487e-05 0.15758127700000024
1.85931408926925e-05 0.15611079500000002
2.38202194010871e-05 0.15507239199999923
3.03491881027279e-05 0.15592026700000083
3.66847212974555e-05 0.1566070979999985
4.35699955803522e-05 0.1561477490000005
5.4391050323499e-05 0.15652470800000096
6.75955686713182e-05 0.15463756999999845
8.21772201494913e-05 0.15471813700000148
0.000100351639875417 0.15505500999999988
0.000121116282357245 0.155181451999999
0.000144454321760934 0.1551556749999996
0.000164977221449078 0.15461874100000017
0.000190841023494856 0.15990416700000054
0.000228112090295809 0.1526099409999997
0.000273456076634545 0.15242647200000015
0.000324942864245777 0.1525538019999999
0.000376424622235121 0.15271569000000085
0.00041953703774291 0.15253783899999895
0.000479352570238425 0.15317175300000052
0.000562603675972031 0.16444636199999962
0.000649983384517683 0.16390769700000085
0.00072601381709725 0.15682698400000028
0.000798345225650059 0.1534626259999996
0.000902951425903767 0.3097253059999989
0.00102334968771463 0.15627648200000088
0.00112419342364626 0.15652977999999962
0.00122234188835906 0.15575207000000013
0.00133984554499103 0.3082736350000008
0.00149763544267846 0.15495089899999925
0.0016319069689345 0.1547460110000003
0.00176221288095293 0.15532889600000033
0.00190879893355786 0.3091627480000003
0.00211021814831733 0.1560057669999999
0.0022800987780975 0.15716896999999896
0.00244265228896106 0.3110025509999996
0.00263795345658211 0.15605695300000022
0.00285194600316881 0.15647712400000025
0.00306869104076261 0.15628105899999944
0.00327299631742643 0.1562834670000015
0.00356178928409735 0.15558040699999864
0.00385890293140216 0.15549412800000084
0.00409841901446322 0.1550810099999982
0.00444222158173157 0.15514586200000124
0.00474134622875199 0.3102820380000004
0.00502281315313381 0.15459782299999958
0.00533708248155948 0.15213590800000176
0.00564643145556727 0.30472844999999893
0.00596427032577582 0.1528767369999997
0.00631162486927575 0.15256248700000086
0.00664759386824045 0.31338162199999786
0.00701144621026023 0.15719718500000113
0.00739147254121797 0.15282108699999952
0.00775434281222872 0.15497135000000029
0.00818735247346452 0.15628720999999857
0.00862967553955136 0.31277324600000256
0.00904486307283867 0.15569053999999838
0.00949027752111432 0.15494959000000108
0.0099174591887283 0.15512114399999888
0.0104261793826835 0.15491346800000017
0.0109110007182145 0.15495075400000147
0.0114077867920111 0.1549253230000005
0.0119658840829123 0.15511655799999957
0.0124751989627521 0.15502734200000035
0.0131060198814162 0.1522977549999993
0.0136434349272148 0.15243218699999872
0.0142683852270093 0.15260275600000028
0.0148285409685919 0.15274427199999963
0.0155637456962566 0.15231845299999947
0.0161661263097525 0.15552231000000205
0.0168760602760485 0.15618221899999796
0.0175080934099525 0.15711239800000243
0.0182122950513457 0.15691684899999814
0.0188784225038667 0.15398182799999915
0.0195873041324504 0.1550410320000033
0.0202925319964842 0.15659002099999952
0.0210093847703322 0.1562192799999984
0.021762101874877 0.15655222300000204
0.0224917203404572 0.15634673299999946
0.0233088696120935 0.15520507199999756
0.0240619806865953 0.15469973500000123
0.0249792812845326 0.1548426109999994
0.0257854406526505 0.15521570299999965
0.026610291422229 0.1553203130000007
0.0274818241068501 0.1546505240000009
0.0283106676278308 0.15434013199999796
0.0293010767003498 0.15477060100000273
0.0301886366808598 0.1575411019999997
0.0310768499894476 0.1572767959999979
0.03205901884816 0.15417759600000025
0.0329718435994894 0.15613646999999986
0.0339352565371565 0.1565378310000014
0.0349321579033843 0.1564507070000012
0.0358844301445396 0.1563367489999976
0.0369182491258071 0.15424233799999953
0.0379524095045816 0.1534363840000026
0.0389503954336841 0.15503265199999916
0.0400272907614484 0.15497882100000027
0.0411145646554226 0.15507340999999997
0.0421611265101123 0.15500864099999845
0.0432586817944028 0.15379775499999937
0.0444170133326519 0.15289807100000274
0.0455218214822596 0.15221732999999915
0.046637376677344 0.15259588700000037
0.0478754704799147 0.15261816699999997
0.0490661881467996 0.1522894860000008
0.0502247274898928 0.154020083999999
0.0514152258397482 0.1571997930000002
0.0527267104774001 0.15765588300000033
0.0539809895666476 0.15558210899999736
0.0552059772513045 0.1565023430000032
0.0564506997780577 0.15655951699999804
0.0577841702086702 0.156856114
0.0591233827029915 0.15648450100000133
0.0604273849616236 0.1555487549999981
0.0617257055119956 0.15466918000000263
0.0630607898528409 0.15512913699999942
0.0644850692483343 0.15476706299999776
0.0659041156346751 0.15517619300000263
0.0672951952676798 0.1554231399999999
0.0686768287670702 0.1536071339999978
0.0700743890493251 0.15264799600000245
0.0715190502755198 0.1523956209999966
0.0730420771791937 0.15244509700000108
0.0745607667114489 0.1523493380000005
0.0760611084802872 0.15263387599999945
0.0775514358691957 0.15260613199999895
0.0790425470236803 0.1527555590000027
0.0805482358301269 0.15666760099999877
0.0820847594933999 0.15700051399999992
0.083667636028151 0.15654861300000178
0.0853062146229452 0.15415441699999732
0.08696082401796 0.1564173740000001
0.0886132504477368 0.15698804000000166
0.090264939895155 0.15628992899999972
0.0919165266806489 0.1564853399999997
0.0935687045435923 0.15475661600000024
0.0952230601902484 0.15334465200000125
0.0968824979534438 0.15511944999999727
0.0985510524846172 0.15441790900000285
0.100233277735655 0.1553253479999981
0.101933421293566 0.15506697900000077
0.103654613291316 0.1550975120000011
0.10539831727241 0.15506607300000042
0.107164217159578 0.1578970519999956
0.108950549865452 0.15752433800000176
0.110754723784509 0.1561656169999992
0.112573987674888 0.15392998500000488
0.114405957672324 0.15637189099999915
0.116248913796115 0.15618794599999575
0.118101868914826 0.156630088
0.11996446467668 0.15577687500000081
0.121836769234505 0.15565855399999862
0.12371905337869 0.1552384710000041
0.125611608524702 0.15512148899999545
0.127514643802753 0.15513254500000073
0.129428268151075 0.1545289270000012
0.131352538458555 0.15517948400000137
0.133287544111991 0.1554724200000024
0.135233501261475 0.15252884799999578
0.137190840635904 0.15246396300000242
0.139160284607203 0.15249259600000187
0.141142919262794 0.1525089849999972
0.14314027531178 0.15273204700000065
0.14515443921603 0.15599019399999747
0.147188225667067 0.15712786200000295
0.149245459225226 0.15720670999999697
0.151331446669545 0.15513624200000464
0.153453796136684 0.15686762200000004
0.155571148748032 0.15639565699999736
0.157668148691657 0.15647575500000244
0.159759554789723 0.1565751259999999
0.161855956979843 0.155477329
0.163964935780479 0.15584823799999725
0.166092814948683 0.15491458000000335
0.168229163805693 0.15522263299999395
0.170264046339703 0.1552001780000012
0.172258443328588 0.15505815400000245
0.174326080825689 0.15532425800000027
0.176493924606801 0.15283975799999894
0.178690886135779 0.15253292399999907
0.18086281448305 0.1524629310000023
0.183037144029327 0.15252455599999593
0.185164576103802 0.15304581300000564
0.187287218016517 0.15454045399999927
0.189490284705302 0.15666798099999824
0.191792377116914 0.15756148599999875
0.194136875261898 0.15721932699999996
0.19654886498033 0.15468825300000333
0.198927671242315 0.1546171079999965
0.20084573259081 0.15593074600000278
0.202540602223383 0.15675210799999917
0.204477016505376 0.15643619600000136
0.20685176115032 0.1557594589999951
0.20925328816593 0.1549254480000002
0.211424118848965 0.15541340000000048
0.213572450772834 0.15574111500000498
0.216038570032955 0.1552075599999938
0.218237370516403 0.15529755400000056
0.220060585299695 0.15530777400000062
0.221860961896033 0.1549013670000008
0.224100863915185 0.15517422799999991
0.226549047468773 0.15706793400000407
0.228832733727475 0.15745685399999587
0.231046822240597 0.15582471999999825
0.233451289901289 0.15555100300000646
0.235603382276137 0.156337201999996
0.237475540385423 0.1565390399999984
0.239399237567712 0.15685781000000532
0.241766536100012 0.15644084099999844
0.244158546729093 0.1533994289999967
0.246393454624766 0.1545431480000019
0.248705128198418 0.1553023230000008
0.251118316385663 0.15501880499999743
0.25322171087012 0.1553065710000041
0.2550942385967 0.15460471199999404
0.257143587269708 0.15272332900000407
0.259577414125744 0.1524592499999997
0.261977607966671 0.15260680699999796
0.264260348934753 0.15266546899999867
0.266667654610244 0.15228299900000053
0.269027973440126 0.15326052900000064
0.271053244156974 0.15710606900000101
0.272941493764346 0.1572071909999977
0.275163040209461 0.15645802200000247
0.277617708129661 0.15413871500000198
0.280002424974973 0.15657736200000016
0.282364905817626 0.15653832299999948
0.284836992121413 0.15648885000000234
0.28705427282284 0.1567839719999995
0.28900918727444 0.15602481899999532
0.291039798539821 0.15567047100000053
0.293459323759013 0.15531134599999774
0.295879851289601 0.15544470000000388
0.298200170730676 0.1551590210000029
0.300621914352945 0.15511534999999554
0.303101343710258 0.15505685699999816
0.305324903799516 0.15351984400000163
0.307284009160147 0.1525438010000002
0.309406649159348 0.1527040260000021
0.311808317311361 0.1529658689999991
0.314238505324589 0.15280699200000214
0.316658025974954 0.15374765899999687
0.319120928763962 0.15638289600000377
0.321527743198048 0.15686282099999715
0.323756840807504 0.15713413800000353
0.325787374211379 0.15596467799999658
0.327990954774714 0.15472433800000118
0.330348922466295 0.15618057300000032
0.332758140550468 0.1565851089999981
0.335256794812828 0.156677123999998
0.337707398550995 0.15665644100000264
0.340085786466359 0.15548562099999685
0.342427522529334 0.1559965630000022
0.344577353802441 0.15530120999999752
0.346763892430975 0.15537057000000232
0.349036577312216 0.1555704280000043
0.351440225316474 0.15484284499999745
0.354011197017178 0.15534363999999812
0.3564580897774 0.15581919899999974
0.358805897528601 0.15654492899999894
0.361363240764025 0.1571924590000009
0.363661040705442 0.1543444950000037
0.36578192302199 0.15665420399999874
0.367935501566176 0.15658083599999628
0.370328592222381 0.15669468400000142
0.372981708663972 0.156964545000001
0.375444813502684 0.15591599700000103
0.377767862027565 0.15540728199999876
0.380281118748519 0.15510930599999995
0.382790911437443 0.15538259400000243
0.385027704257477 0.15527767799999737
0.387110612979557 0.1553323290000037
0.389401768148583 0.15512131499999526
0.392009438543885 0.153306280999999
0.394534207565774 0.15282742600000176
0.396956323510276 0.15277788000000214
0.399452653647365 0.1527129340000002
0.402032839014573 0.1529934759999989
0.404293101335994 0.1544552880000012
0.406347788416251 0.15736171399999677
0.408652223098866 0.15741247400000447
0.411205159383748 0.1553035869999988
0.413738385432066 0.15560698599999512
0.416255840476445 0.1566245980000005
0.418745979224127 0.15661563800000522
0.421238720870208 0.15687505799999713
0.423579457196748 0.15661226000000283
0.42573724099299 0.1553111240000007
0.428037344682115 0.1553217369999942
0.430487166769841 0.15525778599999995
0.43300688631858 0.1553720540000043
0.435575935121571 0.15533511499999975
0.438060307868325 0.15458220800000078
0.440541258453919 0.1549672939999951
0.443060686980883 0.15305665000000346
0.445344420684342 0.15266811899999766
0.44757297677235 0.1526983190000024
0.449890276861399 0.1525815339999994
0.452405071500655 0.15275732500000316
0.455055397096149 0.154600520999999
0.457540831840178 0.15634828999999684
0.459971866392423 0.15772987000000427
0.462585990168036 0.1578221099999979
0.465123446752884 0.1548945429999975
0.467398138204632 0.15544051300000206
0.469572513376916 0.1566873450000017
0.471966879290907 0.15644023899999837
0.474636176785974 0.1566817140000012
0.477193946537649 0.15654043699999676
0.479661702252131 0.15514745400000152
0.482203536366845 0.15529181299999806
0.484841252443736 0.15513734600000362
0.487294233303314 0.15529692399999817
0.489478108084017 0.1552918630000022
0.491769276245991 0.1554011409999987
0.494304195469555 0.155299712999998
0.496885242464812 0.15688823300000365
0.49948167592163 0.15771208900000033
0.502020161811866 0.1575969829999977
0.504523923442276 0.1600305380000009
0.507176261355058 0.157873986999995
0.509501142881375 0.15658715100000364
0.511741054207651 0.15654303099999822
0.51411190141461 0.15535481599999912
0.516657442975749 0.15390434900000116
0.519337551136678 0.15405567100000184
0.52189457235299 0.15535181899999628
0.524367357387698 0.15501655300000294
0.526990856286036 0.15522315900000194
0.529541378892235 0.15510575999999787
0.531885931475369 0.155155409999999
0.534150298269756 0.15259705100000076
0.536569920994782 0.1525495970000037
0.539237764192791 0.15255914699999806
0.541842726708393 0.15255675099999877
0.544366884730952 0.15264298999999681
0.546944097843055 0.1557387410000004
0.549607817617785 0.15732102800000547
0.552106389459974 0.15709434899999764
0.55435914261445 0.15416855200000157
0.556680715667967 0.15594381199999674
0.559264360991895 0.15614558000000045
0.561874317235693 0.15614826699999895
0.564484184305697 0.15674465600000076
0.567058170139449 0.15595285900000277
0.569601990504608 0.15547241000000156
0.572307304944647 0.1548191629999991
0.57472322582504 0.15516146499999195
0.577022513078364 0.15506777299999897
0.579414368199323 0.15504285900000525
0.581942275926355 0.1551152170000023
0.584629742809866 0.15429013499999655
0.587251106301826 0.15275712599999736
0.589776616478918 0.1524954770000022
0.592401860649919 0.15246646100000305
0.59506172014762 0.15225094400000216
0.597504687552916 0.15312719399999253
0.599799313672889 0.15595019200000593
0.602178289063799 0.1563562700000034
0.604829117827302 0.1567717679999987
0.607504150257858 0.15689108499999804
0.610101821183433 0.15368344899999897
0.612684670606802 0.15602489600000524
0.615317460715114 0.15616210299999977
0.617964357292982 0.15620927599999845
0.620343330405552 0.15632764800000132
0.62265565168938 0.15440246099998944
0.625164326840028 0.15330493000000445
0.627787618168099 0.1548737640000013
0.63048465129413 0.15479985500000737
0.633111462367611 0.15506602799999314
0.635643774834926 0.1547591949999969
0.638315361171489 0.1549348980000076
0.6409009281395 0.15550444800000207
0.64333101507647 0.1579163529999903
0.645713089651167 0.15748624900000152
0.648159369922818 0.15619945599999596
0.65082788681205 0.15389552900001036
0.653527498864676 0.1566886059999888
0.656130473407871 0.15645679800000778
0.658744869080689 0.15679929399999537
0.6614506350084 0.15641919300000495
0.664039478075231 0.15406314999999893
0.666407525805876 0.15436930200000631
0.668741904110019 0.15515870099999063
0.671322987871554 0.1549081730000097
0.674024526034988 0.15527328599999635
0.676712759594046 0.15483692899999824
0.679327278935814 0.15240798399999278
0.681911796097367 0.15287491800000907
0.684656256142041 0.15696042700000135
0.687207545632828 0.15548811899999748
0.6895679399207 0.1522871539999926
0.691991492880185 0.15284488200001078
0.69456021775176 0.15675593299999946
0.697303856438476 0.15705386799999133
0.699999407229806 0.1566210200000029
0.702556157512469 0.15370828000000358
0.705188938740709 0.155722616999995
0.707960763135188 0.1563129830000065
0.710528954580237 0.1560572260000015
0.712879436944535 0.15656371199999342
0.715242705537416 0.1549012170000026
0.717897036524271 0.15322250199999132
0.720663063836229 0.15451980000000276
0.723348381291504 0.1550444700000071
0.725952787109412 0.15508171099999402
0.728581929504163 0.15524509300000489
0.731333968229951 0.15424508200000275
0.73383534963723 0.15265904199999625
0.73618610572289 0.15243135900000482
0.738681809242652 0.15205033599998785
0.741339659419065 0.15272726999999975
0.744108678452168 0.15248157000000617
0.746795041824054 0.15276236900000129
0.749361841149269 0.15375719099999685
0.75227557182141 0.15299478800000088
0.754853514891175 0.15705592700000182
0.757189540698145 0.31317175799999575
0.760747875137293 0.15297565400000224
0.763230081902614 0.31195634300000563
0.766290355240086 0.3122029709999907
0.769867718250858 0.1555658590000064
0.772682300214368 0.15555715499999678
0.776064409911319 0.3098531640000033
0.780670996785682 0.15499205099999358
0.783486171519071 0.3097414350000065
0.786887478427346 0.1524540719999976
0.791252943409655 0.15608517699999425
0.796661420826232 0.1568954900000108
0.801945313755534 0.15685249199999873
0.806229249408415 0.15489432999999053
0.810021298726738 0.15593967800000996
0.813234276766175 0.15580908900000168
0.816154327496324 0.15659678299999769
0.819284014019853 0.15604794300000435
0.822736068068074 0.1545774039999941
0.826155243381756 0.15298048900000083
0.829310824292269 0.15507834499999262
0.832367895475479 0.15493374200001142
0.835554135415467 0.15525118899999768
0.838880673704102 0.15513982599999565
0.842162099486912 0.15472674500000494
0.845320899271871 0.15259148100000175
0.848447424232757 0.15263457599999697
0.851651731404083 0.1525583680000011
0.854909197223827 0.15418735899999092
0.858134407772455 0.15287175000000275
0.86129773281286 0.15334330000000307
0.86445994198489 0.15714384599999676
0.867660560349307 0.15721294600000135
0.870883840323742 0.15611617400000455
0.87408071394665 0.15341645699999162
0.877252684803824 0.1558151210000034
0.880425884636958 0.15623192700000743
0.883623267046611 0.15673500999999135
0.886660982012978 0.1560967830000095
0.889410717388961 0.1544389069999994
0.892069531853733 0.15411877999999035
0.89495404623696 0.15518273300000374
0.897990209787787 0.15506127300000117
0.900981627847099 0.1552462319999961
0.903838967454024 0.15503691000000686
0.906669985207418 0.1555449419999917
0.909648512847092 0.15308538300000407
0.912750323474058 0.15238142900000184
0.915762004845448 0.15225079900000082
0.918675175296074 0.1525597629999993
0.921641218092246 0.152920084999991
0.924727963084779 0.15263598500000342
0.927827044609685 0.15428368300000272
0.930854655505892 0.15687518200000738
0.933863963547421 0.15720570299998826
0.936934992741826 0.15471974100000807
0.940047510134169 0.15351070199999128
0.943171419448484 0.15622693600001014
0.946257456612941 0.15660216999999932
0.949327891310379 0.15647898799998927
0.952458847806249 0.15585445100001039
0.955603080358773 0.15512875099999235
0.958670321919992 0.1556051980000035
0.961447203347949 0.15491536599999733
0.964219067505558 0.1549769120000093
0.967147944515895 0.15534480299999132
0.970227986649952 0.15547510500000783
0.973229627905659 0.15445412999999064
0.976095702589917 0.15462611499999923
0.979009808198676 0.15690003100000638
0.982022420877812 0.1572877609999921
0.985080888741352 0.15584215000001223
0.988099274988071 0.1547444049999882
0.991051880402203 0.156348142000013
0.994039072614277 0.1569021769999921
0.997102731681946 0.1565038930000071
1.00017768783422 0.1555293349999971
1.00321224852517 0.15355035800000394
1.00622091215828 0.15488289199998917
1.0092714475259 0.15513813900000173
1.01236040966026 0.15510499799999877
1.01543467226345 0.15538554100000113
1.018482854649 0.15521411400000318
1.02154299454653 0.15468345799999383
1.02463386732434 0.15283750600001156
1.02772152537263 0.15269691199999613
1.0307933308015 0.15267200200000275
1.03387180786453 0.15297041199998773
1.03697607779013 0.15288535600001296
1.04007462593388 0.15731878399999744
1.0431638078159 0.15710334099999557
1.04627163197192 0.15676224800000682
1.04938237533524 0.15302975599999513
1.05249115829634 0.15586561300000312
1.05561927651617 0.15607725099999925
1.05873554682891 0.15667578299999718
1.0618531411705 0.1563955910000061
1.0649867534152 0.15532079999999837
1.06812091615747 0.15551107199999592
1.0712673408901 0.15508278800000141
1.07439780208391 0.1552000100000015
1.07753765909538 0.15511025699998982
1.08068124084279 0.15518002000000308
1.08383409628952 0.155920088000002
1.08698580749951 0.1531041399999964
1.09013409880126 0.15260231800000668
1.09328644935842 0.152604488999998
1.09644147560386 0.15272983500000237
1.09960249382662 0.1526928560000016
1.10275922255095 0.15233338299999843
1.10591781071242 0.15267344699999796
1.10907560833777 0.157132488000002
1.1121123550864 0.15741263900000035
1.11498873555073 0.15650182599999596
1.11787519736548 0.15392307999999844
1.12088002627457 0.15608244700000284
1.12393864617932 0.1563940610000003
1.12691418259034 0.15654293599999392
1.12980728826303 0.1561303110000125
1.13273370238538 0.15566639299998997
1.13572713668006 0.1546598010000082
1.13873424084609 0.15510497900000075
1.14167828239117 0.1551258179999877
1.14458722172146 0.15526950300001374
1.14753039671761 0.15549294799998847
1.15050647339975 0.1538720220000016
1.15347898580759 0.15300880499999892
1.15640898995204 0.16478732299999876
1.15933259337224 0.16413784200000237
1.16227729236609 0.15697502400000474
1.16523791150223 0.1546946170000041
1.16819258294488 0.15672286099999155
1.17111982219549 0.15692301299999656
1.1740522881225 0.15682712900000695
1.17699478868542 0.15622905099999684
1.17995262369271 0.15444475700000737
1.18289483683898 0.15370179699999653
1.1858321016772 0.1549906649999997
1.18876863420065 0.15460207200000298
1.19172107665543 0.15495352399999263
1.19467466410513 0.15571490700000368
1.19762657003688 0.15438729699999953
1.20057133922484 0.15256203500000254
1.20352747550158 0.15276488700000357
1.20648687664755 0.15230964599999197
1.20945703105359 0.15288866100000575
1.21241678915424 0.15288401499999793
1.21538562220436 0.1537813740000047
1.21835521402994 0.1577427819999997
1.22134110535266 0.1579240769999899
1.22432312721456 0.1562814650000064
1.22730634967846 0.15485281600000178
1.23029881419409 0.15710209200000236
1.23329402804097 0.15705384299999992
1.23630335183772 0.15681236099999296
1.23930630065914 0.15652733299999966
1.24231986864317 0.15442215999999576
1.24533551957804 0.15476184300000284
1.24835587813899 0.15515568000000712
1.25139182271805 0.1554336659999933
1.25442051086007 0.15553927499999531
1.25745918947609 0.15563148500000068
1.26049894260144 0.15536751700000195
1.2635486249191 0.15324075499999879
1.26660739559913 0.1525156890000119
1.26966034759498 0.15319918799998788
1.27272401243201 0.1527801830000044
1.27578704791854 0.15286452399999462
1.27886463128825 0.15430991200000221
1.28193975873205 0.15621805600000016
1.28501540993324 0.15747365699999705
1.28810070577931 0.15724750900000117
1.2911855471561 0.15571929100001114
1.29428143627935 0.15439785799999584
1.29737096377836 0.15701347699999246
1.30047007480652 0.15685989500001085
1.30356699520996 0.15678093900000079
1.30667528110916 0.15672687599999335
1.30977882271147 0.156202909000001
1.31288629208669 0.1554388010000025
1.31599494467519 0.15529271599999106
1.3191079936062 0.15521921800001337
1.32222478307915 0.15583284699999922
1.32533952447635 0.15555116499999144
1.3284583514501 0.1549250139999998
1.33157515464948 0.15637308499999847
1.33469945554194 0.15847011500000008
1.33781960386724 0.1579062110000109
1.34094570345496 0.15501967899999158
1.34406644972251 0.15531558099999643
1.3471948511605 0.1570282190000114
1.350318687756 0.1567460069999953
1.35344903910563 0.15680916200000183
1.35657376604001 0.15663162900000316
1.35970448193128 0.15586669999999003
1.3628311775557 0.15506520099999932
1.36596328650109 0.15546890000000246
1.36909154626805 0.15539094000000375
1.3722234255182 0.15556291599999383
1.37535283586277 0.15511047400001132
1.37851324471414 0.15545093099999008
1.38185721274959 0.15260235200000238
1.38545887499077 0.15304461399999525
1.38946159341849 0.15299802200000556
1.39273989749787 0.15294434199999785
1.39542215640425 0.15303296400000477
1.39825609408764 0.15801836199999286
1.40189296391238 0.1576602660000077
1.40551843617848 0.1568101160000026
1.40852182043821 0.15496935599999517
1.41127977978186 0.1569303649999938
1.41435861617701 0.3135841290000059
1.41836573070775 0.15639056400000584
1.42138599888394 0.15608714099998622
1.42495732367446 0.1547590260000078
1.42836887428635 0.15510317000000384
1.43154211987607 0.31104735399999583
1.43548737246588 0.15554278300000135
1.43826025744883 0.15583736099999612
1.44141980308028 0.15329198899999597
1.44504901576058 0.3059020330000095
1.44955628559123 0.1527775969999965
1.45244800993316 0.15284141399999385
1.45592403276936 0.15455207900001255
1.45944933308393 0.15631352399999798
1.46245736238281 0.15726755199999332
1.46523287852774 0.1572644910000065
1.46829811234461 0.31148774999999773
1.47204321323935 0.15674835800000153
1.47495645746399 0.1567898109999959
1.47829467081829 0.1569600800000046
1.4816412454781 0.15684322599999234
1.48463924314093 0.15552677499999845
1.48753516420795 0.1556223050000085
1.49067311387619 0.15520905999999002
1.49405152526168 0.15572628300000702
1.49728021151166 0.15525876300000618
1.50027032984615 0.15535352499999533
1.50325117818086 0.1553291369999954
1.50645555116756 0.15728385200000616
1.50975339556613 0.1574822089999941
1.51291725519397 0.15732481800000642
1.51593414682344 0.15555139199999246
1.51901084151043 0.1570520120000083
1.52221763739149 0.15651945799999112
1.52545263495766 0.15645348300000705
1.52857309052324 0.15566529000000173
1.53164090099018 0.15562914299999875
1.53475521771213 0.15562973000000113
1.53795785804702 0.15508159499999863
1.54113928287866 0.15534072699999513
1.54425813948372 0.15585935000000006
1.54734581441529 0.15564462800000456
1.55049165175658 0.1550329119999958
1.55366816962292 0.15287299599999926
1.55682916482592 0.153035095000007
1.55993800831324 0.15281579599999873
1.5630560058136 0.1527405679999987
1.5661994188894 0.1529135090000011
1.56936667058651 0.15573518600000114
1.57250273848967 0.15774756099999365
1.5756247110207 0.15769931900000245
1.57874484617478 0.15414715999999373
1.58189576737508 0.15627364200000216
1.58504109124505 0.15733069200000216
1.58817763871961 0.15681985899999518
1.59129446923363 0.15683284000000697
1.59442919732269 0.15675333500000477
1.59756754552489 0.1556990559999889
1.60071193752387 0.1554648740000033
1.60383592326251 0.15530847499999823
1.60696500916937 0.15555328199999963
1.61009287982573 0.15585054500000695
1.61323528896044 0.15492753899999911
1.61636523296794 0.15602499399999203
1.61949666781728 0.1527784820000022
1.62261918728707 0.1529727120000075
1.62575568562481 0.15301767699999402
1.6288860440507 0.15292680100000666
1.63202111359813 0.1526460989999947
1.63514385209675 0.15590966000000606
1.6382762253274 0.1564256789999945
1.64140358905187 0.15763960200000326
1.64453973409361 0.15794954599999755
1.64766468514886 0.15499605899999835
1.65079630058938 0.15670640899999455
1.65392093331082 0.15678996800001244
1.65705586849808 0.15685177399998906
1.66018212679541 0.15714917000001094
1.66331482889584 0.15582687499998826
1.66643864120693 0.15534565200000827
1.66957198612097 0.15488800400000002
1.67269807674146 0.15560086300000364
1.67583180071579 0.15552895499999408
1.6789562051321 0.1558350469999965
1.6820888546707 0.1553273560000008
1.68521423081081 0.15485235500000272
1.68834822441002 0.15818882099999598
1.6914735473569 0.1580757360000007
1.69460650140101 0.15673415700000248
1.69773157250414 0.15428639799999644
1.70086540401461 0.15695866800000147
1.70399128748468 0.1571057809999985
1.70712489835637 0.15689457999999945
1.71025023403125 0.1569455099999999
1.71338396172335 0.1545540850000009
1.71651005175112 0.15486789900000986
1.71964421781984 0.15542545999998936
1.72277016849119 0.1558762439999981
1.72590415114508 0.15557860700000958
1.72903044238345 0.15528885399999126
1.7321649889094 0.155015640000002
1.73529158668065 0.15302295000000754
1.73842608439578 0.15278772700000331
1.74155275234109 0.1527597229999884
1.7446876189235 0.15277387800000497
1.74781475532017 0.1527470839999978
1.75094983245833 0.15599211500000365
1.75407704742102 0.15738892000000249
1.75721230591505 0.15741437799999858
1.76033991414898 0.1548713619999944
1.76347551920048 0.15293042500000809
1.76660333542033 0.15337215699999263
1.76973906391085 0.1574193240000028
1.77286712841131 0.15722778100000312
1.77600316990541 0.1572253319999959
1.77913152577339 0.1568139599999938
1.78226773813713 0.15411801200001207
1.78539628777135 0.15402904100000114
1.78853275656721 0.15595895399999904
1.79166163330261 0.15550594199999068
1.7947983589882 0.15560171600000672
1.79792745607116 0.1554211610000067
1.80106437920392 0.15401359899999534
1.80419372443929 0.1529368829999953
1.80733084987835 0.15281857799999443
1.81046034875845 0.15297739600001137
1.81359754431279 0.1529193719999853
1.81672713530794 0.15312211600002001
1.81986443102495 0.1540251319999868
1.82299418746456 0.1566381519999993
1.82613169698997 0.15767848800001616
1.829261837271 0.15783543199998462
1.83239994294679 0.15640407200001505
1.83553095537257 0.15530880399998637
1.83867014291831 0.1570470270000044
1.84180237953222 0.15699531799998567
1.84494276608463 0.15697322200000485
1.84807597462741 0.15675571299999547
1.85121679313158 0.15605652400000736
1.85434966506463 0.16384947800000305
1.85748917718376 0.15554423599999723
1.86061993376215 0.15566268099999547
1.86375678415696 0.15570061200000396
1.86688505556478 0.15556928699999162
1.87002027160563 0.15560073100002114
1.87314856956483 0.15528639699999758
1.8762858568159 0.15728446999997914
1.87941820475777 0.15768746400001987
1.88256091167608 0.15449917099999766
1.88569886895563 0.156754033999988
1.88884606611158 0.15680932700001904
1.89198600136517 0.15727820899999756
1.8951316973606 0.156953365999982
1.89826647717332 0.1560604640000065
1.90140393077836 0.15548497899999347
1.90452921701607 0.1555058689999953
1.9076578117901 0.15528649700002006
1.91077708971909 0.1553829940000071
1.91390352129771 0.1553045139999938
1.91702477397358 0.15482434800000533
1.92015656204234 0.1544799729999795
1.92328534899679 0.15291675700001406
1.92642568942568 0.15285279299999388
1.92956276072633 0.15312240700001212
1.93271037561124 0.1526609839999935
1.93585298538702 0.15340753499998527
1.93900432290513 0.1574957109999957
1.9421488388533 0.15809070600002428
1.94530054902322 0.1566333749999842
1.94844416199487 0.15636677500000928
1.95159390292421 0.15678815399999735
1.95473481805412 0.15713226200000463
1.95788133316215 0.15663256199999864
1.96101892380942 0.15533210899999972
1.96416216219553 0.15598503600000413
1.96729683988176 0.1560280319999947
1.97043745546076 0.1554827239999952
1.97356984185446 0.15564881099999184
1.97670817454456 0.15525888199999827
1.97983814354935 0.15551453400001947
1.9829735307114 0.15551057400000445
1.98609993350642 0.15288195499999802
1.98923084829377 0.15268676099998402
1.99235206754954 0.152747034000015
1.99547719415473 0.15286913199997798
1.99859281194672 0.1527590889999999
2.00171323023566 0.15581683000002045
2.00482619414996 0.15762956699998654
2.00794683028172 0.15754670800001236
2.0110635605195 0.1578366679999874
2.01419185429594 0.15451575800000228
2.01731998999472 0.15718339700001138
2.02046347598641 0.15724738199998
2.02360988685391 0.15667928600001346
2.02677447207348 0.1569461899999851
2.0299430435857 0.15539590600002384
2.03312905924308 0.15592926399997964
2.03631420642319 0.15553894300001048
2.03943370603509 0.1555709110000123
2.04248616045518 0.155130368999977
2.04555110927703 0.15579192500001682
2.04868392142963 0.15499423500000375
2.05182878541618 0.15481530299999235
2.05493197431224 0.15529207200000883
2.05799885451115 0.15744203999997808
2.06109059960223 0.15747348200000033
2.06421404331744 0.15539949099999717
2.06733990495935 0.15681547200000523
2.07043264142656 0.15690110700001014
2.07351715953935 0.15666386300000568
2.07661527150497 0.15660843499998123
2.07973506660479 0.15612911600001667
2.08284431057401 0.1559843469999862
2.08594021005276 0.15521585400000504
2.08902921341575 0.15547745399999258
2.09213427872895 0.15582501100001878
2.0952440118246 0.15582001399999967
2.09834776291944 0.15435989099998437
2.10144235328046 0.15291008799999872
2.10453741737152 0.15267021500000055
2.10764255096704 0.15315824300000713
2.11074613596695 0.1528917260000071
2.11384770377139 0.15286294899999575
2.11694097623586 0.15488847899999314
2.12004046053962 0.15779175100001908
2.12314050932109 0.1577261319999934
2.12624436209254 0.15537492199999292
2.12934045939973 0.15624816299998656
2.13243872706925 0.15694178100000045
2.1355349395631 0.15683056800000372
2.13863741695547 0.15682508700001563
2.14173493541635 0.15466193199998202
2.14483428725634 0.15359775800001785
2.14792882649797 0.15467333499998404
2.15102904888655 0.15530449999999973
2.15412586571015 0.15549313700000766
2.15722607637989 0.15555875100000094
2.16032053814975 0.15594471500000395
2.1634193971545 0.15463956900001108
2.16651463133844 0.15278365799997573
2.16961255613149 0.1527199390000078
2.17270828565288 0.15321892500000445
2.17580397842368 0.15296311000000173
2.1789006860752 0.15288241100000732
2.18199541780615 0.1526914179999892
2.18509328322047 0.1548333839999998
2.18818612876338 0.1572508330000062
2.19128253930208 0.15725293099998794
2.19437511063687 0.155240512000006
2.19747226669106 0.1569433219999894
2.20056489122756 0.15686696100001996
2.20366117590592 0.15674017799997841
2.20675285450217 0.15680094300000746
2.20984912188094 0.15622512499999175
2.21294104337181 0.1553793460000179
2.21603713655565 0.15529735100000153
2.21912827373492 0.15580395099999578
2.22222386409803 0.15549214600000028
2.22531489248839 0.1554816619999997
2.22841054543435 0.15500417799998445
2.23150117609753 0.1547302810000133
2.23459630879893 0.15664670699999306
2.23768650905207 0.15752966799999513
2.24077894414287 0.15698937600001273
2.24387040108093 0.1553575419999902
2.24696228601462 0.1566738740000062
2.25005496942374 0.15657586200001106
2.25314458417578 0.15671889799997984
2.25623771043183 0.15682751800000005
2.25932610920008 0.15380647200001363
2.26241865605737 0.1541284889999872
2.2655066592524 0.1552477680000095
2.26859921822422 0.15537116799998785
2.27168703351271 0.15548929300001646
2.27477316384431 0.15583896300000788
2.27786377955664 0.15374183399998742
2.28094866995915 0.15275982
2.28403741582626 0.15270147800001155
2.28712075049773 0.15294689199998857
2.29020960295642 0.15293743500001256
2.29329420137942 0.15301499799997487
2.29637987175495 0.15471094100001892
2.29946486761551 0.1578187160000084
2.3025496022728 0.15768638199998009
2.30563673282394 0.1561850559999982
2.30871943161698 0.15668431700001406
2.31180637085435 0.15695646699998633
2.31488722380482 0.15690266200002156
2.31797313085444 0.15676084499997955
2.32105432440504 0.15525294700000813
2.32414078519267 0.15601284400000281
2.32722118865686 0.15538240600000108
2.33030631889191 0.15558538700000213
2.33338586073522 0.15567051399997922
2.33646868516296 0.15598498100001734
2.33954907998444 0.15386649699999566
2.34263544655029 0.1528564440000082
2.34579298113219 0.15278489399997852
2.3489320017153 0.1529306760000111
2.35198902552202 0.153023888000007
2.35501255363622 0.15299414699998692
2.35809799278707 0.15312284399999498
2.36122640266633 0.1538032580000106
2.36433426754008 0.15660276400001294
2.36738650050363 0.15732962699999575
2.37044178430583 0.15744299700000397
2.37362131821171 0.1541748269999914
2.3770132501334 0.15555054300000393
2.38054491575102 0.15656960100000106
2.38373539380758 0.1568779829999869
2.38655907709127 0.1568460889999983
2.38944223767774 0.15658203399999593
2.39267739234351 0.15357299700002613
2.3960078593801 0.1551461869999855
2.39908501338959 0.1553535269999884
2.4019788535984 0.15589710100002208
2.40505373821456 0.15554278599998383
2.40847195372995 0.15560862800001019
2.41201137816776 0.15548570100000347
2.41543861451068 0.15826868099998137
2.41898382085067 0.15776766700000167
2.42222631565927 0.15685576300001003
2.42506729904937 0.15327022900001452
2.42792416335946 0.15682586299999457
2.43112205249539 0.15707414199999903
2.43449149244002 0.15695924899998204
2.43775898323722 0.15685503200000994
2.44095225940111 0.15635695299999952
2.44424262079419 0.15537930200000005
2.44770384783459 0.15524441900001307
2.45114136679293 0.15561828799999944
2.4544116317703 0.1555529509999758
2.4575478360231 0.1553675880000185
2.46069618157361 0.1555474459999857
2.4638720598744 0.15330891199999996
2.46701305542833 0.15320515800002
2.47007505574425 0.15301660899999092
2.47313342396205 0.15291540699999473
2.4762488740146 0.1529996609999955
2.47942749916699 0.15631342300000028
2.48260073358985 0.157705089000018
2.48576152251667 0.15759443299998566
2.48893342221207 0.15392952199999854
2.4921603027493 0.156901677999997
2.49541475057766 0.20844323900001882


==> Images/Results/sourcebeam_timesteptimes_tol_0.001_hfm60.txt <==
t steptime
0.0 0.18493344400000034
1.64437267464613e-11 0.17912770600000005
3.11619614946493e-11 0.1792795039999997
5.31232339235439e-11 0.17919927000000024
8.40993328686732e-11 0.18143788300000008
1.27968529381026e-10 0.179316021
1.89974058879353e-10 0.18059268399999961
2.77429248471099e-10 0.18364294000000037
4.00367136771163e-10 0.18367054199999977
5.72145995046258e-10 0.18349160499999995
8.09845794525289e-10 0.18331052300000028
1.13540526140613e-09 0.18045994499999995
1.57891996397809e-09 0.1793187180000002
2.18325868996247e-09 0.17873164599999924
3.00903235358746e-09 0.1797117660000005
4.14077192960409e-09 0.180618677
5.69519884133699e-09 0.18152742299999947
7.83210573609768e-09 0.19632159800000082
1.07684508250609e-08 0.1880488919999994
1.47965045767933e-08 0.18433953999999986
2.03071253111922e-08 0.18383197800000062
2.78194405437559e-08 0.18380041300000016
3.80183622854273e-08 0.18447189199999947
5.18014668520049e-08 0.1838462190000003
7.03368111457245e-08 0.18427038199999934
9.51331972099076e-08 0.18381276600000085
1.28124164175126e-07 0.18440164999999986
1.71766484303214e-07 0.1838274489999998
2.2915304524168e-07 0.18346308799999989
3.0413856369294e-07 0.18576740900000033
4.01474416084317e-07 0.1795956909999994
5.26945778973962e-07 0.17946607400000048
6.87500009821715e-07 0.17913889199999922
8.91349516100711e-07 0.18158361500000098
1.14802500714421e-06 0.1796308109999991
1.46834576961441e-06 0.17957907799999973
1.86426226446252e-06 0.18381697000000052
2.34851275763838e-06 0.18393272800000027
2.93401968187017e-06 0.18388992000000037
3.63293251102446e-06 0.18380873099999917
4.45520063327338e-06 0.18207759800000112
5.40652756494956e-06 0.17889405899999922
6.63414507477147e-06 0.1792048400000006
8.21571886724426e-06 0.17919316399999907
1.02626990919346e-05 0.17949018100000025
1.2924058814179e-05 0.18057856999999977
1.64004810056042e-05 0.18105625000000103
2.09632311092367e-05 0.1793289619999996
2.68297935595796e-05 0.1791117730000007
3.31895172790619e-05 0.179178692999999
3.989843326872e-05 0.1791646010000001
5.0334986000286e-05 0.17921343499999942
6.27207547658802e-05 0.17871322000000056
7.68177180673149e-05 0.1863547660000009
9.41007943133066e-05 0.18885340799999994
0.000113996666416367 0.18585053400000007
0.000136521995699443 0.1795686589999992
0.000157378801922717 0.18332437499999976
0.000185198912625691 0.18391304900000094
0.000220647684581744 0.1843661879999985
0.00026363449560761 0.18372994700000156
0.000316754742474084 0.18427235699999933
0.000364105078140958 0.18396972000000034
0.0004099362941125 0.18379749099999998
0.000484413748012758 0.18330054399999973
0.000568064387577192 0.18585188299999977
0.000655607449860092 0.18005684699999946
0.000726622339675514 0.17918853499999976
0.000813303137716861 0.359807623
0.000941611795747431 0.18009717000000158
0.00104567390522156 0.17936852299999906
0.00114907485865439 0.18234087699999968
0.00126166541118412 0.36713335099999966
0.00143309515324342 0.18361011600000055
0.00157382091373734 0.18245688700000073
0.00170923659727597 0.17948243400000052
0.00186534853105287 0.17887190000000075
0.00209820104884538 0.17941168899999838
0.0023097173198161 0.18279512699999856
0.00249136029437804 0.18848222500000134
0.00278230952813295 0.18610622799999987
0.00302993456536364 0.36323021300000136
0.00325386469423734 0.18391387999999864
0.0035246889763699 0.18421469300000126
0.00378479127884201 0.36789746499999865
0.00404449365560497 0.18390510900000123
0.00435011176367453 0.18420791999999864
0.00464158630865096 0.36479271700000027
0.00494579948492594 0.1792854040000016
0.00528459178826615 0.1792838279999991
0.00560086459151866 0.17930806900000107
0.00596830123835078 0.18328989299999776
0.00641091596058971 0.3599504830000022
0.00677791511965285 0.18336950699999832
0.00718974738632563 0.1835114460000007
0.00757593125893106 0.18383059099999954
0.00803478902277058 0.18340495900000064
0.00849583434201759 0.18154300099999787
0.00894803970303771 0.17955699800000247
0.00949860364025742 0.17905602299999757
0.00997528586179577 0.17917702500000132
0.010597803674792 0.18095407799999919
0.0111124473617895 0.18227872399999967
0.0117487785909748 0.18195433400000027
0.0122969419169887 0.18675319900000176
0.0129407092119523 0.18716426499999983
0.013524005086005 0.1800095079999977
0.0141762702444785 0.18289588100000032
0.0147983895810991 0.18387288399999946
0.0154593081351978 0.18432740900000155
0.0161265134346384 0.1843742259999992
0.0167978781608922 0.18379179300000104
0.0175226484574345 0.18427259299999932
0.0182103301871923 0.18425127000000074
0.0190219526444275 0.18092314500000128
0.0197445004059502 0.18405802799999904
0.0205888741401556 0.18009956699999918
0.0213752937070491 0.17922349000000182
0.0221574405222804 0.1791182369999973
0.0230400457015452 0.1823888000000018
0.0238472108697792 0.17925150700000003
0.0247500286009126 0.1799539750000001
0.0256372200482192 0.1829815460000006
0.0264927963497135 0.18324985699999985
0.0275257284006202 0.18350595999999797
0.0284636459795258 0.1835447650000006
0.0293747041185279 0.18016627500000126
0.0304468584837723 0.17927871699999898
0.0314448358075436 0.1794033800000001
0.0324072287474093 0.17898784000000134
0.0334767332844287 0.17973296099999914
0.0345440264406588 0.18148896800000003
0.0355623171777976 0.18131144499999863
0.0366309088436243 0.1795057230000019
0.0377957187596994 0.17973368499999864
0.0388936726429106 0.1791677209999989
0.0399810827911135 0.17946207600000008
0.0411615797563144 0.1796498210000017
0.0423753803796899 0.17960054699999972
0.0435368035756135 0.18589480500000022
0.04469602034495 0.18837077999999963
0.045933318534667 0.1849856960000018
0.0472386929804012 0.17964812499999994
0.0484943813863229 0.18422927700000002
0.0497282250130428 0.1842095809999975
0.0509889666753176 0.18458413300000132
0.0523372791637087 0.1843767199999995
0.0537296344638804 0.18448637399999868
0.0550849534774556 0.18437004500000143
0.0564193992383382 0.1842158970000014
0.0577599304884862 0.17983103299999925
0.0591400147156681 0.1847000649999977
0.0605937427105103 0.1806124990000022
0.0621044015142329 0.17970630900000018
0.0635953036546946 0.17992052399999992
0.0650711402426601 0.18196769899999765
0.0665394448753796 0.1803560370000028
0.068009596967361 0.1799922169999988
0.0694938529356243 0.18413375200000104
0.0710069727017276 0.18430051800000058
0.0725625093873461 0.18366574099999866
0.0741675334368498 0.18409531799999712
0.0758190779798054 0.18242409700000195
0.0775005835346838 0.17966779999999716
0.0791966597389255 0.17952272000000136
0.0809104469213785 0.18004528000000164
0.0826294168066056 0.18528890099999984
0.0843483469655093 0.1886528080000005
0.0860714867550464 0.18477816299999716
0.0878054147435724 0.18129604700000357
0.0895557215779344 0.1854112019999974
0.0913246183536524 0.18520077899999876
0.0931107480172784 0.18502757700000672
0.0949108921979311 0.18508763599999867
0.0967219244790404 0.18490156600000063
0.0985417860005146 0.18515758899999923
0.100369495634883 0.18409577499999585
0.102204781110763 0.18131901000000283
0.104047740988441 0.18561932099999723
0.105898637739891 0.17968953600000503
0.107757784110792 0.1797535679999953
0.109625479077976 0.17985842200000235
0.111501975730028 0.17999213000000225
0.11338747761694 0.1824411690000005
0.115282161247794 0.18028840499999887
0.117186219258387 0.18176968299999885
0.119099916915516 0.1845228299999988
0.121023655506328 0.18472522999999796
0.122958039156605 0.1845172169999998
0.124903945822629 0.1846607610000035
0.126862608260352 0.1807255179999956
0.128835717098896 0.18054099000000434
0.130825567011815 0.18017798199999646
0.132835281202037 0.18023012500000135
0.134869175316669 0.18140939500000286
0.136933374553102 0.18240551199999544
0.139036915980997 0.18113251400000507
0.141178119473624 0.18500384200000042
0.143278665152795 0.18918833200000051
0.145363833586833 0.18685672599999492
0.147450829458643 0.1817417900000038
0.149551350804245 0.1853726589999951
0.151675165041592 0.18514925600000254
0.153747298950602 0.18542011299999928
0.155657529796064 0.18550301300000172
0.157544645708636 0.18555894600000045
0.159575127923813 0.18561225799999903
0.161749846829852 0.18443424899999883
0.163942293664784 0.18483978599999773
0.166096504004574 0.18287638500000014
0.168274100150012 0.1807842230000034
0.170503157036622 0.18071709699999872
0.172736465220207 0.1829227710000012
0.174963674143049 0.1817342929999981
0.177214263824063 0.1811375090000027
0.179086604556994 0.18539324099999988
0.180865757393499 0.1859267330000023
0.18280880499357 0.185585427999996
0.18493754090452 0.18575767299999768
0.187177404965442 0.1834934900000036
0.189442618681395 0.18097965700000174
0.191726986662991 0.18118020499999687
0.193860546918329 0.18126102200000105
0.196011906643112 0.18140463999999668
0.198451229890782 0.18310995900000648
0.200589745003198 0.18300597399999674
0.202447289496785 0.18143627999999978
0.204278614859631 0.18170109100000076
0.206363144390947 0.18138614099999728
0.208789236655614 0.18096577700000438
0.211269722952802 0.1811569389999974
0.213415399389775 0.18138700600000135
0.215476104542475 0.18305413699999917
0.217903572463478 0.1901481359999977
0.220283880170459 0.19052971500000382
0.222278983467751 0.18247667199999995
0.224071001921648 0.18404889600000018
0.226112379405895 0.18678023199999672
0.228690087879423 0.18741975500000052
0.231129570756711 0.1869195640000001
0.233279548786134 0.18722480299999944
0.235534095443076 0.18682327300000168
0.237875902708895 0.18728106999999738
0.239987323542583 0.18556518700000169
0.241876398322297 0.18318176900000083
0.243920677357901 0.18848723100000342
0.246406233646379 0.1823454659999939
0.248819514026885 0.18184704600000146
0.25103823267514 0.18228150299999868
0.253375630140924 0.1823333070000004
0.255823888109865 0.18491468000000566
0.257953581124876 0.18210710599999658
0.2598275262355 0.18543597699999737
0.261881306185166 0.18691087500000236
0.26436125656977 0.18735945600000292
0.266804959417236 0.1868206389999969
0.269091970087197 0.18645649700000178
0.271484760527126 0.1833624719999989
0.273913360170173 0.1821421160000014
0.275999079125943 0.18265019300000063
0.277886022015532 0.18298274600000042
0.2800500812217 0.19026719699999717
0.282523725960248 0.19162229500000194
0.284952529187351 0.18625558600000147
0.2873093516392 0.18444899799999348
0.289751096479543 0.18780066600000112
0.292116449428544 0.187512452
0.294157575894342 0.18777858100000344
0.296115804089886 0.18776844299999595
0.298418833084646 0.18797097500000604
0.300860727343989 0.187663723
0.303244768368285 0.1854416669999992
0.305675631242861 0.1890984739999979
0.308132757406819 0.18337119200000274
0.310514343672054 0.18313596699999835
0.312561946650173 0.18323030899999537
0.31458171340001 0.18468746300000305
0.316916432918405 0.18347400700000094
0.31933163121876 0.18476975600000145
0.32173892968344 0.18797756699999724
0.324207338587619 0.18780424500000237
0.326626832393645 0.1878183870000001
0.329087341834136 0.18715796200000057
0.331218390094509 0.18391233999999912
0.333288378859599 0.1832712739999991
0.335554594034566 0.183500875
0.337928607535149 0.18521880600000173
0.340409212045903 0.18552381499999626
0.342933748247586 0.1885580840000003
0.345297874211506 0.19212875899999915
0.34772582651607 0.18822281700000332
0.350040465990647 0.1854874209999977
0.352258352126664 0.18818787400000048
0.354447835611532 0.18875767800000176
0.35668826146942 0.1886273619999983
0.359172554576388 0.18876372399999752
0.361742633392124 0.18892521000000073
0.364143313434162 0.18918056300000075
0.366562862523574 0.18610564000000096
0.369113811212964 0.19038623600000193
0.371468347984208 0.18413762400000167
0.373583709856049 0.1841965069999958
0.375685260496568 0.18427472799999833
0.378158368586881 0.18682920999999908
0.380771221409494 0.18425001700000365
0.383221921368754 0.1861640210000033
0.385661371907989 0.18913704599999903
0.388226607133598 0.1892508919999969
0.390673165270209 0.18873210600000334
0.392824460720908 0.18889002399999555
0.394919105526714 0.18588204899999994
0.397340793068985 0.1845405060000047
0.399903215377257 0.1843840539999988
0.402403336108039 0.18542908099999522
0.40489421971081 0.18631510400000195
0.407390934365523 0.18650758400000456
0.409931935582417 0.18483916899999997
0.412152562608007 0.18472137899999552
0.414277278037725 0.18459436199999857
0.416640634016292 0.18505484800000005
0.419135013172822 0.18517782600000032
0.421684258785884 0.18568677800000444
0.424225549250096 0.19402992999999924
0.426666828556304 0.19388758299999864
0.429208058881219 0.18540479800000043
0.431600770456788 0.18958964699999825
0.433849325566309 0.19037847300000266
0.436127570380003 0.1902486219999986
0.438476653022006 0.19016849500000177
0.441031969852626 0.19046494299999495
0.44364087062782 0.1905340750000022
0.446088950943642 0.1900744850000038
0.448586944754661 0.18821597599999507
0.451243590225225 0.18963003000000356
0.453664388459767 0.18561893899999404
0.455835253417036 0.18572023000000115
0.458016007860801 0.18586405899999647
0.460560443442684 0.19619122200001016
0.463226700403949 0.18550173799999925
0.46572944340219 0.18993681599999945
0.468208616421499 0.1904532209999985
0.470793255030459 0.19046359700000437
0.473428142567743 0.1897952449999991
0.475731724268764 0.18840657699999497
0.477856570459258 0.18588463899999397
0.480234923383769 0.186005164000008
0.482833417463189 0.1859621100000055
0.485464318817997 0.19364528899998845
0.488029110299117 0.19578159700000697
0.490507025197521 0.19031453200000215
0.49309679740196 0.1876661009999907
0.495518652403957 0.1917206250000021
0.497787183392029 0.1908933969999964
0.500129078264849 0.19171904800001016
0.502575656107972 0.19126022700000078
0.505188643412469 0.1912095590000007
0.507827721218295 0.19141710899999964
0.510303918701132 0.1903782879999909
0.512859681461856 0.1881953689999989
0.51548237379696 0.19115585000000124
0.517902285909633 0.18827726000000666
0.520156988502206 0.18675743400000044
0.5224423574675 0.18706789600000207
0.525035035909495 0.18933759699999086
0.52771406541103 0.18746012100000087
0.53024582986092 0.18728936800000895
0.532770663397297 0.19175541299999566
0.535406799509128 0.19166364299999827
0.538070455283092 0.1917182050000008
0.540418865466896 0.1912907690000054
0.542594063764528 0.18894081499999515
0.545017746100195 0.18700751199999388
0.547663761449569 0.18718063800000095
0.55033865021454 0.18887776700000813
0.552925113585982 0.18918248299999618
0.555428720687057 0.1916260520000037
0.558071891472265 0.19558716099999174
0.56058184755922 0.1921379870000095
0.562903864402387 0.18929783099999042
0.565258364755131 0.19239669200000264
0.567728568016158 0.19192216300000098
0.570396807660121 0.19222503100000665
0.573069035693638 0.19213328200000035
0.575572926329293 0.1927787770000009
0.578144940730628 0.19183637699998712
0.580853254801768 0.1902150420000055
0.583355465194945 0.19329981600000679
0.585635740159772 0.18803634900000077
0.587928710569876 0.18787810399999216
0.590536995981174 0.18822103399999435
0.59325978150034 0.1908586380000088
0.595861647513713 0.18840928999999562
0.598411710042173 0.19001942100000235
0.60102810337553 0.19323282700000277
0.603743292263952 0.19281767999999033
0.606163367796281 0.1930050480000034
0.60840887578859 0.19198639300000764
0.610849069150341 0.1892273010000025
0.613487802601501 0.1886074859999951
0.616214442004452 0.18854262300000357
0.618848603717809 0.18960047499999177
0.621357530193983 0.1901361030000004
0.624007952579371 0.1903920339999985
0.62660284071054 0.19110853499999791
0.629027871405659 0.19218298000001255
0.631400916223143 0.1938434839999985
0.633842470441046 0.1940289829999955
0.636513177813607 0.19378246399999455
0.639216529700593 0.1938488790000008
0.641798473825485 0.19722089700000822
0.644398936688493 0.19875570699998946
0.647116793364985 0.19246024400000294
0.649701659915541 0.18968480600000248
0.652057633057317 0.1938398850000027
0.654373899575317 0.1937188280000015
0.65695243443115 0.19394133699999827
0.659664509656046 0.19401895599999364
0.662348697843477 0.19395762000000616
0.664953060955691 0.1941319479999919
0.667536766932167 0.1930977240000118
0.670286973069256 0.19298492299999737
0.672818004376423 0.19192559600000436
0.67516059784396 0.18982090599999424
0.677586585260746 0.1893387239999953
0.680165258676444 0.19147284500000694
0.682910742477445 0.19025748100000328
0.685598743722346 0.19001272199999164
0.688146477953162 0.19449023100000318
0.690779152816905 0.19474325499999168
0.693532202935704 0.1941045190000068
0.69608761832155 0.1947086840000054
0.698445508683069 0.1914709129999892
0.700813728730725 0.18996348200001023
0.703462497248544 0.1898955810000018
0.706219113306178 0.1904656209999871
0.708903002645711 0.19856866500001047
0.711511475508196 0.19899371299999302
0.714142822845607 0.1921152950000078
0.716878927132662 0.19284701600000176
0.719364204403707 0.19528623899999786
0.721718293262006 0.19543165700000031
0.724223215190574 0.19541960299999062
0.72687772943592 0.19521219300000325
0.729634579906141 0.19551624300000015
0.732315425390882 0.19564272300000596
0.734886778594861 0.1950154949999927
0.737568136860811 0.1963057220000053
0.740255094700612 0.1913386370000012
0.742778914912116 0.1907360999999952
0.745196327917728 0.19086824200000763
0.747650292649178 0.19236827499999265
0.750333144249834 0.38364821300000074
0.753595223345548 0.19552369599999508
0.755933164701816 0.1958091680000109
0.758756733760983 0.39035675999998887
0.762671996070721 0.19156055700000252
0.765071300781335 0.3836487079999955
0.768248206883222 0.19334930200000144
0.771589578600783 0.19624247699999842
0.775346602978366 0.1987871030000008
0.779285423450174 0.3903769120000078
0.78343047411917 0.19642770299999768
0.786421434110529 0.19698301699999377
0.789864963223528 0.39331368200001293
0.79647429258278 0.1967150819999972
0.799378185966391 0.39124303500000224
0.80355496593946 0.39003865099999757
0.807802688319682 0.19189617499999656
0.81127210882527 0.19237181299999406
0.815323743115119 0.19488661100000115
0.818794730463428 0.19219635900000753
0.821660830805531 0.19504640799999606
0.824580855191934 0.19706673599999647
0.827955820601751 0.1970541560000072
0.831497501967861 0.19662587700000245
0.834760639611692 0.19565713000000073
0.837782791031005 0.19255668799999626
0.840879744896209 0.19284735799999453
0.844178588364901 0.192297147000005
0.847516288938321 0.1945412980000043
0.850712773389538 0.19435232399999336
0.853821670099105 0.19609926700000813
0.85698065613579 0.19570995599998753
0.860230950778887 0.1936364060000102
0.863477363939145 0.19298760299999174
0.866658349688093 0.19278642599999785
0.869804824313671 0.19351320900000246
0.872986245220431 0.1988835650000027
0.876201829366975 0.2018566710000016
0.879358214155968 0.19829841199999976
0.882192758475478 0.19801749399999835
0.884909462425963 0.19799997399999825
0.88768955356581 0.1983883600000098
0.890536222423598 0.19834041000000013
0.893362987693037 0.1984494519999913
0.896139566082689 0.19824682200000154
0.898893542274427 0.19868906899999672
0.901651165197778 0.19499353300000166
0.904412957254159 0.19842765799999995
0.907168347018813 0.199568131999996
0.909913313414344 0.19401396100001023
0.912651311047414 0.19420616899999743
0.91538610351565 0.1938103379999916
0.918118290869343 0.1971233420000118
0.920846871499279 0.1939692659999963
0.923571446966792 0.19792899099999772
0.926292535301554 0.19843964999999741
0.929010774963358 0.1991994370000043
0.931726440174051 0.19885750000000257
0.934439565116575 0.19640371399999879
0.938822252148235 0.3888346339999913
0.9433647647696 0.1948552050000103
0.946417727422157 0.1996721279999889
0.949893670976509 0.2023649000000063
0.953750669986012 0.19862863299999844
0.957391049947326 0.1953392190000045
0.960703162512831 0.20057131299999753
0.963983421334487 0.20069825599999547
0.967114752909722 0.20083727499999782
0.969969166263465 0.20069204000000695
0.972840570280954 0.19993355399999757
0.975953448015911 0.20008774400000107
0.979171952473574 0.1974632520000057
0.982217500139499 0.20108605899999077
0.98485967083014 0.1969176850000025
0.9874186088114 0.19629037299999652
0.990200938817624 0.19735756500000434
0.993179465661164 0.19793994500000167
0.996038504609361 0.19571055599999454
0.998700909050191 0.19539399200000673
1.00134814007925 0.19569601999999975
1.00409343649508 0.19938622300000475
1.00694564668644 0.19976479399998937
1.00979904356394 0.20017990499999883
1.0125722013233 0.19937824700001272
1.01541514680156 0.19594816499999013
1.01847457025959 0.19979831500000955
1.02149705972035 0.19595743499999685
1.02439754709961 0.19713324100000307
1.027218726214 0.19835053199999209
1.03015177830164 0.1986784030000024
1.03315560292819 0.20506482999999776
1.03614561577757 0.2041526349999998
1.0390613536816 0.19661491799999453
1.04196868731165 0.20130943400000945
1.04495877669507 0.2019309220000025
1.04796876478078 0.20209940399999482
1.05098067242544 0.20174746499999685
1.0539354505122 0.20169935100000203
1.05692375530544 0.20158262900000068
1.05994969688883 0.19916264900000158
1.06300764385613 0.2023201659999927
1.06604478496105 0.19735205000000633
1.06905786480721 0.19702947999999765
1.07209376886378 0.19686275099999762
1.07516791884533 0.19959595299999933
1.07825078540976 0.1971404980000102
1.08132853295022 0.19996577399999182
1.08439434370058 0.20166468600000087
1.08748828695195 0.20159562599999958
1.09059204671307 0.20215813600000843
1.09371277402209 0.2003500319999887
1.09681484589255 0.19770661700000858
1.09990075252829 0.197623360999998
1.10293315626821 0.1975462709999931
1.10596604963797 0.19930036700000642
1.10905274825305 0.2000483470000063
1.11216399538525 0.2004258439999944
1.11527288788926 0.20060655800000404
1.11835280810866 0.19811470199999803
1.12144483518047 0.19803199000000404
1.12455994188756 0.1979331279999883
1.12768473903962 0.20164469899999915
1.1308154613785 0.2079969270000106
1.13392825644268 0.20426488500000062
1.1370587465684 0.19974425699999188
1.14019207618265 0.20361705700000243
1.14332071521259 0.203252544999998
1.14639267536952 0.20330282900000896
1.14946805286231 0.2033041219999916
1.15257691511679 0.20367050800000186
1.1557274375177 0.2037105680000053
1.15885634261936 0.20164246599999558
1.16197596425077 0.20293363199999703
1.16508956482392 0.19882642199999623
1.16823694547782 0.19882766199999935
1.17138535230495 0.20140728000001218
1.17453788600951 0.19944533099999262
1.1776732203783 0.2003905010000011
1.18082314532717 0.2041413460000001
1.18397567995742 0.20371225200000254
1.18712028304773 0.2039983349999943
1.19022461033035 0.20316252700000348
1.19334445459854 0.20047723599999756
1.19648400160008 0.19956743800000254
1.19964859622188 0.19946599099999673
1.20279281809736 0.19971753100000456
1.20593520859869 0.20583812299999238
1.2090752046933 0.2078983810000068
1.21223801804146 0.2026708540000044
1.21539792062801 0.20170138099999235
1.21855989054209 0.20496067199999857
1.22146741363135 0.2051837520000106
1.22425199398529 0.204770105999998
1.22718377703014 0.20547869899999682
1.23028803565593 0.20501111599999433
1.23335651648915 0.20407307700000388
1.23627178836704 0.20445469499999547
1.23914870951495 0.2013567810000012
1.24214563551446 0.20016889500000445
1.24522269509325 0.20008552999999552
1.24825619489465 0.20299369200000683
1.25119804813349 0.20061685199999602
1.2541569534078 0.2012275959999954
1.25718654887301 0.2047656770000117
1.26025939557075 0.2052497339999917
1.26328586649848 0.20483804699999553
1.2662722586475 0.2052496020000092
1.26928509431559 0.20433266999999944
1.27233972392107 0.20076549299999158
1.27541296837835 0.20210850900001276
1.27845083901609 0.2031865019999941
1.28148208882587 0.20442894500000364
1.28452895191361 0.20985666699999683
1.28761153748437 0.20792518199999677
1.29068879887709 0.20094371800000488
1.29374666507254 0.2046695429999943
1.29681038341396 0.20600972200000456
1.29988534020693 0.20662470700000313
1.30298155211098 0.20662435999999218
1.30606666459688 0.20612630499999796
1.3091512782094 0.20623906500000544
1.31223315812773 0.2061898059999976
1.31533478925604 0.2075625749999972
1.31843605976034 0.2026273160000045
1.32154044683824 0.20998874999999373
1.32463516138338 0.2009457170000104
1.3277380520876 0.20366362899999046
1.33084711745461 0.20112307400000873
1.33396052112194 0.204877838999991
1.33707145068551 0.2059522610000073
1.3401797097734 0.20596462599999654
1.34329391226979 0.20602354199999695
1.34641049876748 0.20274093800000514
1.34953126295464 0.20152245399999913
1.35264666625878 0.20189858499999502
1.35576576098729 0.2021911950000117
1.35888395014753 0.20350724699999034
1.36200863419115 0.20311532299999158
1.36512972830477 0.20152979600001686
1.36825321920117 0.2018405929999858
1.3713739764288 0.2019610190000094
1.37449948974829 0.20155667099999164
1.37762405324906 0.20186426200001506
1.3807501589159 0.208525901999991
1.38392196117486 0.21209485299999642
1.38726965290555 0.4100979650000056
1.39093913908177 0.2068203960000119
1.39419049649314 0.20684638800000243
1.39783844869196 0.20695366599997556
1.40110469613224 0.20667915900000366
1.40395156304543 0.20685661600001026
1.40701570650213 0.40956820499999935
1.41123303816563 0.20755269599999338
1.41418865182833 0.20195337699999527
1.41775957014847 0.20182983500001228
1.42123121981064 0.2032136739999828
1.42470666423339 0.20337113700000486
1.42770451666851 0.2022860870000045
1.43046182212479 0.20657968800000504
1.43346665164948 0.20647661999998945
1.43682308442202 0.2063773990000186
1.44009420696232 0.20640245299998128
1.44305327745798 0.2032877590000055
1.44594595523375 0.2026437709999982
1.44905833080604 0.20180108600001745
1.45234123646517 0.20246659000000022
1.45550428144037 0.2085133279999809
1.4584837368802 0.20996951300000433
1.46148094064518 0.20640277000001106
1.46463667868226 0.2067152439999802
1.46785988248688 0.20712436200000184
1.47097439634544 0.2072258139999974
1.47399509266092 0.2072372500000199
1.47706357930834 0.20698861399998236
1.48022896423886 0.20721106199999895
1.48340802871761 0.20628716600000985
1.48650835281695 0.20788461099999722
1.48957365149224 0.20579606500001546
1.49268198642395 0.20177917299997716
1.49584865880893 0.2023529650000171
1.49900046785227 0.203791214000006
1.50210581197956 0.20200065099999165
1.50520265381885 0.20370319799999947
1.50833372919217 0.20724251199999344
1.51149323633532 0.20675785000000246
1.5146333635393 0.20690257399999723
1.51774897599692 0.20589566300000683
1.52086654216979 0.20198577700000442
1.5240106512839 0.20233329900000285
1.52716279158245 0.2023453949999805
1.530301721345 0.20432509700000878
1.533426719015 0.2053094089999945
1.53655974580875 0.2102123640000002
1.53970702773772 0.2102464330000089
1.54285680019547 0.20701405500000192
1.54599591022076 0.20688580499998466
1.5491298962392 0.20702473200000782
1.55227089976916 0.207255957000001
1.55541992336824 0.20709834999999543
1.55856803394109 0.2074688280000032
1.56170910911783 0.20735951399998953
1.56484966780675 0.20610814400001232
1.56799475325203 0.2087008219999973
1.57114475368517 0.20301989099999673
1.5742916186957 0.202023779000001
1.57743487564075 0.20241071000000943
1.58057911126748 0.20523799399998666
1.58372549712103 0.20189992699999948
1.58687487576128 0.2058553710000126
1.5900208743173 0.2069497100000035
1.59316677450301 0.20708827600000745
1.59631190153772 0.20647403399999575
1.59946097710298 0.20394535399998404
1.60260857874957 0.2027654919999975
1.60575683996003 0.20254982900002005
1.60890234432603 0.2022757469999874
1.61205090702232 0.2038473240000087
1.61519849228608 0.20397627500000226
1.61834824464793 0.2052992520000032
1.62149487784203 0.20577634499997544
1.62464368906232 0.20704199600001516
1.62779085024617 0.20735586999998645
1.63093978587606 0.2074837150000235
1.63408800531832 0.20770870599997693
1.63723482550572 0.2120300880000059
1.64038421693224 0.2105196029999945
1.64353073361897 0.2029056450000155
1.64667940367238 0.20328068199998484
1.64982587246457 0.20716369000001578
1.65297536974339 0.20712032299999805
1.65612235038703 0.20729266099999677
1.65927164948764 0.2074359270000059
1.66241821669237 0.20693745799999874
1.66556772201391 0.2067811949999907
1.66871480587206 0.2080449640000097
1.67186459127899 0.20540686600000413
1.67501146434214 0.202270752000004
1.67815959385655 0.2022911519999866
1.6813075251094 0.20364767300000608
1.68445491079906 0.20223256299999548
1.68760450456318 0.20446236699999076
1.69075067585985 0.20679640900002028
1.69389911033135 0.20716097499999364
1.69704530870524 0.20670352999999864
1.7001949009708 0.20584937999998942
1.70334170963283 0.20230688699999178
1.70649085336772 0.20202719200000274
1.7095973005625 0.202235571000017
1.71267466148165 0.20218485899999905
1.71577486330662 0.20682655100000602
1.71891012078394 0.21119174099999327
1.72203952190554 0.20711722199999372
1.72514232075675 0.2046420620000049
1.72823177421552 0.2077190850000079
1.73134314941713 0.20741733199997725
1.73446883921428 0.20776517500002
1.73758937407868 0.20742548499998748
1.74068947235622 0.207389739000007
1.74379112670479 0.20648384800000485
1.74690333190662 0.20425719899998285
1.75002565887188 0.20708721100001526
1.75313705755387 0.20206574299999147
1.75624202809895 0.2023819610000146
1.75934601291408 0.20450971399998252
1.76245967018433 0.20334601199999724
1.76557534179383 0.20310585699999706
1.7686849224831 0.20695731900002556
1.77179086427995 0.20702093799999943
1.77489723872229 0.20694568999999774
1.77801138362173 0.20624147999998854
1.78112178407816 0.20281244000000243
1.78423083231522 0.2022744829999965
1.78733526922922 0.20376686899999186
1.79044555140498 0.20449361800001498
1.79355503892869 0.20631485600000588
1.79666628968684 0.2118600989999777
1.79977171045159 0.20857824899999855
1.80288008195849 0.20282233100002145
1.80598713016714 0.2075103459999923
1.80909687113269 0.20752685100001145
1.81220421292084 0.20724383499998567
1.8153107169937 0.20778426100000047
1.81841789828757 0.20763081499998748
1.82152471275458 0.20698018900000648
1.82463370068789 0.20378115299999422
1.82773879817706 0.20795467700000358
1.83084630750102 0.20208670499999926
1.83395062337118 0.20228835300000014
1.83705866116369 0.20326005000001146
1.84016341462514 0.20372941799999467
1.84327088227177 0.20321594500001083
1.84637457590967 0.2068364079999867
1.8494816990921 0.20688167599999474
1.85258565096832 0.2070850460000031
1.85569143532742 0.20622477800000638
1.85879551006874 0.20227764200001275
1.86190019908025 0.20193041499999254
1.86500511892803 0.2025791209999852
1.86810883346308 0.20391204700001708
1.87121405454872 0.2042161409999892
1.87431645265775 0.2055665489999967
1.87742210398692 0.2057792960000029
1.88052367850511 0.20482852000000662
1.88362825453334 0.2026448579999851
1.88672954164997 0.20237337600002547
1.88983450559108 0.20581949499998586
1.89293572484105 0.21109712599999853
1.89603997825824 0.20874120999999946
1.89914045074923 0.20262621200001263
1.9022428176151 0.20585044199998492
1.90534434054439 0.20677738599999884
1.90844650479568 0.20725698100000045
1.91154843695708 0.207093556000018
1.91464873732706 0.20704593899998258
1.91775085137853 0.20723143099999675
1.92085054516441 0.2071814829999994
1.92395359281244 0.20580632000002197
1.927051984922 0.20681723299998112
1.93015338174972 0.2037389510000196
1.93325153571242 0.20204760199999328
1.93635380016197 0.20251145800000359
1.9394520445903 0.20493706499999575
1.94255260423312 0.20240660499999308
1.94565016997966 0.20601705300001072
1.9487496461687 0.20682529399999794
1.9518485839213 0.2068157509999935
1.95494738323782 0.20672773399999755
1.95804618966368 0.20341497699999422
1.96114331054258 0.20243680000001518
1.96424276726594 0.20254935799999885
1.96733937751665 0.20304009899999187
1.97043935281569 0.21241559399999232
1.97353445181556 0.21142066000001591
1.97663295547046 0.20282855299998914
1.97972811769862 0.20783886099999904
1.98282747236593 0.20775136500000713
1.98592246003312 0.20734942799998635
1.9890190027 0.2073747250000224
1.99211401984842 0.20756916599998476
1.99521073843078 0.20779687399999602
1.99830706429774 0.20372981799999934
2.00140208491627 0.2084680110000079
2.0044978199534 0.20244313500001
2.00759183133101 0.2021497169999975
2.01068884903401 0.20233773900000074
2.01378212028452 0.2052097520000018
2.01687865941617 0.2024689819999992
2.01997052529501 0.20472862799999803
2.02306645323134 0.2067154670000093
2.02615867723427 0.20652673699999013
2.02925371865084 0.2066019439999991
2.0323459027536 0.20437816099999395
2.03543955010824 0.20212298699999565
2.03853234901515 0.20319526100001895
2.04162530954514 0.20459342099999844
2.04471850440827 0.20375613899997802
2.04781010106493 0.2094946670000013
2.05090356649301 0.2123441330000162
2.05399429824305 0.2047988049999958
2.05708836333497 0.20565416100001244
2.06017796676165 0.20748738300000014
2.06327135544525 0.2072893569999792
2.06636036165513 0.2072525819999953
2.06945272192917 0.207381727000012
2.07254217361406 0.20698977000000696
2.07563350477673 0.2053513769999995
2.0787233014476 0.20838982699999065
2.08181355859393 0.20239972799998895
2.08490376373824 0.20194666000000439
2.0879930113134 0.20223895899999889
2.09108360296514 0.20518974300000536
2.09417177757739 0.20264461200000028
2.09726274654063 0.20671036300001333
2.10034989530407 0.2067182369999898
2.10344118841996 0.2066443010000114
2.10652733115031 0.2064090669999814
2.10961658897196 0.20297579399999677
2.11270306248985 0.202262257000001
2.11579209359324 0.20234608500001627
2.11887933903107 0.20322971499999198
2.1219668576735 0.20474550000000136
2.12505393253769 0.20427594899999235
2.12814057120222 0.20256032900002197
2.13122853991303 0.2020676100000003
2.13431425290277 0.20191823799999042
2.13740221950376 0.2019521050000037
2.140486643885 0.2020768739999994
2.14357518581535 0.20287175699999693
2.14665887552305 0.20734907799999291
2.14974556304171 0.21160695300000043
2.15282917610703 0.20670764600001235
2.15591533324472 0.20462309100000198
2.15899989137664 0.22426254999999173
2.16208488764229 0.20799716700000204
2.16516926671408 0.20729736600000592
2.16825311575349 0.20703619099998605
2.171338251571 0.2074833149999904
2.17442135778496 0.2065112909999982
2.17750666418146 0.20323142800000937
2.1805884318605 0.2082024530000126
2.18367412665647 0.20218079299999658
2.18675514064592 0.20229159900000582
2.18983907208999 0.20313156899999285
2.19292012055107 0.20347344399999656
2.19600351911496 0.20241712099999631
2.19908539885143 0.20739089100001706
2.2021676083558 0.2072070369999892
2.20524936909004 0.20735424099999022
2.20833050056441 0.20691408400000455
2.21141297975184 0.20279741400000262
2.21449331185603 0.2024075729999879
2.21757594752804 0.2022405720000222
2.22065499584508 0.20207324599999765
2.22373803644308 0.20558800800000654
2.22681630484094 0.22050725699997997
2.22989711407905 0.20852009600000088
2.23297565750964 0.20736131699999305
2.23605642969435 0.2075630980000085
2.23913580696036 0.20774995100001092
2.24221497975772 0.20751405100000397
2.24529402488762 0.20768278999997847
2.24837234774779 0.2076600590000055
2.2514523625253 0.20736819900000114
2.25452978240584 0.20287648900000477
2.2576096667053 0.207713530999996
2.26068571287435 0.2023728329999983
2.26376563679238 0.20206231700001354
2.26684126213068 0.20268468899999448
2.26991888371679 0.20468226299999515
2.27299483102864 0.2025514340000143
2.27607235022939 0.20649567599997454
2.27914898676083 0.2063979700000118
2.28222468118816 0.20662847200000556
2.28530090086286 0.20641986699999393
2.28837557879098 0.2029153430000008
2.29145262224885 0.20279466100001287
2.29452599619436 0.20283310299998902
2.29760264233595 0.20403807099998517
2.30067410029503 0.2043999690000078
2.30375064139267 0.20509946300001047
2.30684543961331 0.21264683499998682
2.31000287036987 0.21053149600001575
2.31320884577321 0.20299082299999327
2.31645415443472 0.20766333500000655
2.31972270393717 0.20776183199998854
2.32306007523224 0.2078204889999995
2.32648315419279 0.20735785499999793
2.33003875865011 0.4145691559999989
2.33377132395143 0.20449689900002
2.33700670779882 0.20765667999998527
2.34072028218189 0.2021582520000038
2.34396135028369 0.20262682099999552
2.34670716527801 0.20514918200001375
2.34974860562328 0.4068905209999798
2.35373771164131 0.2075050269999963
2.35644357281647 0.20706274800002689
2.35957589371141 0.20718508999999585
2.36301810720514 0.20673386299998242
2.36625453942053 0.20351097100001425
2.36933686602661 0.2028503829999977
2.37261719496596 0.20231004499999017
2.37623718551906 0.2022388489999969
2.37976460418764 0.20384332800000493
2.38279350888744 0.20422210899999982
2.38553836856421 0.20293071200001123
2.38851244010363 0.20257380699999317
2.39186026768971 0.20261121400000093
2.39519104314942 0.20252584400000728
2.39826061116566 0.20236473599999272
2.40128323161696 0.20249830000000202
2.40449916447305 0.20863538699998685
2.4078728360792 0.21251111600000172
2.41113469555814 0.20668255800001134
2.41425452870652 0.20486031799998727
2.41741741707938 0.207889506000015
2.42065844453965 0.20782720200000426
2.42374791430151 0.20759313899998233
2.42671333816754 0.20771769399999584
2.42973885684539 0.20792576600001667
2.4328984052931 0.20682521399999132
2.43606610355096 0.20430187200000205
2.43912414300504 0.2085823239999911
2.44212959134721 0.20245164700000373
2.44519611348262 0.2024478730000112
2.44833889839975 0.20447645199999442
2.45145873210258 0.20299705200000062
2.45450931853143 0.20378515999999536
2.45754423112019 0.20724539500000105
2.460630154018 0.2069047120000107
2.46375152522382 0.20726529999998888
2.46684461758972 0.20594242000001373
2.46989754641887 0.20232258400000092
2.47295175783088 0.20267245099998377
2.47604337082904 0.20252488400001312
2.47917528725726 0.2123758189999876
2.48229818407989 0.2113826119999942
2.48540916470437 0.2042234360000066
2.48851967639134 0.2043232580000165
2.49166222703333 0.20738956099998518
2.49481449431924 0.27639464899999666


==> Images/Results/sourcebeam_timesteptimes_tol_0.001_hfm70.txt <==
t steptime
0.0 0.21304185400000009
1.39046714936229e-11 0.21247404000000003
2.65211680167879e-11 0.21242174499999988
4.53159820457248e-11 0.2082449799999999
7.18322035986395e-11 0.2080969050000001
1.09387409567758e-10 0.2121579819999999
1.62467333287469e-10 0.210670511
2.37315448224232e-10 0.21331716300000014
3.4247707471061e-10 0.2185499240000004
4.89372373699019e-10 0.21330873500000003
6.92900269899618e-10 0.2105846059999994
9.72714801506769e-10 0.21399405500000057
1.35597096638556e-09 0.21372636999999983
1.88119787515388e-09 0.212981278
2.60282746402393e-09 0.2136741390000001
3.59685164043186e-09 0.2137113899999994
4.96827428161728e-09 0.21168997400000045
6.8609006235599e-09 0.21391966299999954
9.47008729197178e-09 0.20799268100000035
1.305926951538e-08 0.2078964550000002
1.7981283057587e-08 0.20920345199999968
2.47056747376387e-08 0.2086158659999997
3.38533459711432e-08 0.20908951200000025
4.6239999219841e-08 0.2131474950000003
6.29299395531372e-08 0.21333169999999946
8.53017798408419e-08 0.21330853600000044
1.15127442995274e-07 0.2120983489999997
1.54665461562018e-07 0.20814282599999956
2.06768833652209e-07 0.20782917600000061
2.75006466909472e-07 0.20941547500000013
3.63795360299767e-07 0.210465954
4.78537937040323e-07 0.20939989100000034
6.25755122973203e-07 0.2078227970000004
8.13200615547707e-07 0.20761166099999961
1.04993505627097e-06 0.20725574899999977
1.34633026492185e-06 0.20774807699999975
1.71396311201696e-06 0.2071059480000006
2.16534583397457e-06 0.21126699199999877
2.71342447410097e-06 0.2172989240000014
3.37075934037011e-06 0.21441315899999935
4.14827992235479e-06 0.20987502500000055
5.0534785697344e-06 0.2146623139999999
6.17735905749116e-06 0.21359125699999915
7.62661970239271e-06 0.21367854200000025
9.4992606485168e-06 0.2137139819999998
1.19301292432472e-05 0.21321242600000012
1.5100326164715e-05 0.2133152599999999
1.92543644227132e-05 0.2136259710000008
2.47215597185598e-05 0.2088325270000002
3.10097558713421e-05 0.2067128399999998
3.78788531331852e-05 0.2078608889999991
4.78305545953501e-05 0.21085211000000115
5.97269363426527e-05 0.20757945099999908
7.3849372598528e-05 0.21331833700000047
9.05934348222856e-05 0.21368334299999958
0.000109984322332338 0.21344185799999948
0.00013202333966083 0.2127978970000015
0.000153833503892031 0.208944451999999
0.000180536594473654 0.20693214599999976
0.000214710701287707 0.20772738099999977
0.000257629680899252 0.21391660400000134
0.000313224295813009 0.21758869899999844
0.00035893388388423 0.21401184200000145
0.000410642979740252 0.21346721499999965
0.000489164750269403 0.21380304200000033
0.00057288948238846 0.21360242000000085
0.000660572634361405 0.21387965399999942
0.000736229790542347 0.4281716150000001
0.000859701273498329 0.2118645629999989
0.000975634205535575 0.21407885600000043
0.00109430719649719 0.20776110899999978
0.00120632772092199 0.4153852889999996
0.0013828898426311 0.21136079900000126
0.00152980261708053 0.20748266000000015
0.00167134524726013 0.4260360040000002
0.00184194970517366 0.21354449599999725
0.00204327597296828 0.21273363400000278
0.00224326936708695 0.41654074899999927
0.00243572383597492 0.21016524699999906
0.00268973025831054 0.21124014200000119
0.00294000449861443 0.43359628299999997
0.00317466496460977 0.21234751699999777
0.00345962609003971 0.21288493800000197
0.00373043662701498 0.4274906059999992
0.00401770647845626 0.2140118539999989
0.00434989148340471 0.21360411900000287
0.00464829914763471 0.21397591399999882
0.00502689457381016 0.21013755299999914
0.00541556415686075 0.422284058999999
0.00577988398587032 0.20717484500000083
0.0061865628609687 0.20852042599999976
0.00656276043885524 0.20955646400000205
0.0071027508542357 0.20836936699999953
0.00753914490865514 0.21330559699999796
0.00810298868238847 0.21286059700000237
0.00857182145686062 0.21292119299999968
0.00918344501101248 0.21253232699999813
0.00969083338838092 0.20809460799999968
0.0103934166890422 0.20786667600000186
0.0109583197120173 0.2093210439999993
0.0116184663222323 0.21041476099999912
0.0122243364770008 0.21006201600000196
0.0128578090582788 0.20703616399999802
0.0135209764175305 0.2076942559999999
0.0141659040165086 0.20786323500000137
0.0149202499144687 0.20881558499999997
0.0155976661039555 0.20781874600000094
0.0163681061181343 0.216366163
0.017099657784145 0.2167481529999975
0.0178614571186159 0.20873049600000115
0.0186980552581292 0.21481481400000035
0.0194702029906394 0.2144272700000016
0.0203753796645801 0.2143176209999993
0.02124940122498 0.21412467799999746
0.022079959216056 0.2138444220000011
0.0230738595985676 0.21381169300000025
0.0240170712035438 0.2104052369999998
0.0249092645686562 0.2138284800000001
0.025913192079935 0.20967490499999997
0.0269357973705546 0.20776012500000007
0.0278960150269432 0.20811766499999962
0.0289015758666886 0.21001331900000153
0.0300468267276942 0.2077425660000003
0.0311169672806218 0.2121442449999975
0.0321537432477622 0.21334501800000183
0.0332645485202946 0.21358507700000118
0.0344877573495279 0.21282819999999703
0.0356484877875759 0.21076384600000253
0.0367736288094767 0.20816935599999908
0.0379349907791657 0.20774741399999996
0.0392214422757156 0.2114058870000015
0.0405289526890047 0.2180154409999986
0.0417891707355506 0.21547830200000107
0.0430263166716237 0.21019534499999892
0.04428310170719 0.2136037309999992
0.0456068845382916 0.21420970100000147
0.0470351316239257 0.21400086300000254
0.0484799917813297 0.2142263279999952
0.049903937626682 0.2131610980000005
0.0513144951211089 0.21359328799999844
0.052722063258508 0.20916365100000434
0.0541362076962363 0.21368905599999977
0.0555683527609468 0.20840802099999678
0.0570320428063692 0.2090846990000017
0.0585387805939408 0.20860758500000287
0.0600926691238812 0.21030803499999706
0.0616877176910711 0.20829349400000297
0.0633101510272804 0.2135791669999989
0.064944267457086 0.2139301919999994
0.0665749559399151 0.2128289429999981
0.0682064306317317 0.21282771199999928
0.0698390203188018 0.20762509500000448
0.0714829328602076 0.2083484169999963
0.0731479329945541 0.21191282400000233
0.0748378802109081 0.21149612600000012
0.0765498733619566 0.21607136400000115
0.0782780541278694 0.22053024799999577
0.0800180620559147 0.211628453000003
0.0817685202206033 0.21408611599999716
0.083529827867923 0.21348957700000426
0.0853025193015356 0.21498915499999782
0.0870865816693866 0.2148085389999963
0.0888491126543471 0.2147267020000001
0.0906120208492426 0.21517172900000503
0.0924098109381037 0.21322639599999604
0.0942459013975492 0.2105718900000042
0.0961007497731366 0.2126887809999971
0.0979623892088035 0.20808964799999785
0.0998324508992511 0.2087020770000052
0.101699085330518 0.2113195889999986
0.10356767403302 0.2089123000000015
0.105443610805221 0.21059875399999584
0.107330534798723 0.2145880090000034
0.109230767198399 0.214176436999999
0.111145871530396 0.21409470599999736
0.113077128008183 0.2116512549999996
0.115025963197764 0.20879186999999888
0.116994356326446 0.20900367500000527
0.118965225780102 0.2091758149999947
0.120932115118784 0.22268217500000276
0.122922216698746 0.21116001400000073
0.124958810126876 0.2094119489999997
0.126967061581186 0.20854934199999775
0.12892101980445 0.20888740699999886
0.130901246987048 0.2090604370000051
0.132968819729613 0.20933884000000091
0.135102758396151 0.22005871899999363
0.137243534603177 0.21952776100000193
0.139392174288606 0.21004538900000114
0.14156405190727 0.21431033100000008
0.143775080683909 0.21469188000000372
0.146046955197922 0.21468439599999556
0.148375233543543 0.2155500470000007
0.150300414893004 0.21557102100000236
0.152006274655799 0.215607870999996
0.153828876384461 0.21197373500000083
0.155850893369976 0.21589732900000058
0.15803332545587 0.20947224200000392
0.160255316259312 0.2097163479999935
0.162477947656834 0.2111860590000063
0.164706639225403 0.20960197799999492
0.166824905888787 0.21144269199999854
0.168994664271756 0.21532476600000194
0.171355973601493 0.21506628200000222
0.173414587776669 0.21538700199999994
0.175206844515435 0.21438231399999808
0.176978688137844 0.20943897800000144
0.179055293978235 0.21010571000000056
0.181484681056751 0.21003332499999772
0.183948538244774 0.21494338000000113
0.186036869187041 0.2178183560000022
0.188021151508595 0.21364173399999942
0.190352639847392 0.2129586789999962
0.192844491173186 0.21688139200000478
0.194925969261237 0.2165199780000009
0.196628414711334 0.21651881999999745
0.198484201214759 0.21591386499999743
0.200934687305952 0.21632307500000536
0.203457013175473 0.2138119809999992
0.205672461769809 0.21686682499999677
0.207861634752546 0.21044717400000224
0.209992640629354 0.21052133599999934
0.211994063818046 0.21124708499999656
0.213888005405438 0.21183019200000075
0.21596215915505 0.21042606400000352
0.218413598957082 0.21596907200000004
0.220760506737809 0.2158535589999957
0.222905786997985 0.21614543500000138
0.225172637538327 0.21445937900000445
0.22761220973084 0.2104206529999999
0.229762006960454 0.21050889099999637
0.231594180906595 0.2138017010000013
0.233544960919427 0.21386562899999717
0.236012958034375 0.2184867429999997
0.238457766776333 0.22115531100000396
0.240690814383768 0.2125141669999948
0.243017476354419 0.21397692300000415
0.24533660590245 0.21684483599999993
0.247388936040668 0.21720285499999648
0.249271537275961 0.2174212590000053
0.251396209683167 0.21712891899999676
0.253873728902347 0.21691109300000022
0.256267552648487 0.2144591269999978
0.258536587168472 0.21807151000000147
0.260956657150056 0.21058134799999806
0.263313332704587 0.21050430400000408
0.265319341706381 0.21389204799999817
0.267201991143096 0.21187010999999956
0.269441562677265 0.21335713300000236
0.271921180041073 0.21690840600000172
0.274310424795939 0.2165631949999991
0.276659169718098 0.21658821399999795
0.279128541276148 0.21501039600000382
0.281385232547883 0.2116739839999937
0.283341075963895 0.21162036000000484
0.285342010589797 0.21343441799999852
0.287745239050247 0.21505555799999598
0.290177023064782 0.2128702410000045
0.292504904862994 0.21122344199999787
0.29492507534489 0.21163062200000127
0.297402751018447 0.21204555599999964
0.299689981290745 0.21162212400000158
0.30165989850004 0.21150203100000198
0.303727418301863 0.21987231499999638
0.306099737884867 0.22065629800000153
0.308531304593275 0.21666902999999849
0.310950298818062 0.21810647600000266
0.313410559070446 0.2180806149999981
0.315811307449526 0.21886186300000077
0.318149630764533 0.21815576299999861
0.320209744636998 0.217974648000002
0.3223511430119 0.2178073819999966
0.324641791286853 0.21812787400000389
0.327023639021662 0.2197119100000009
0.329522355920026 0.2133767109999951
0.332014166072734 0.21166397800000425
0.33437381163588 0.21217289399999828
0.336869690070748 0.21651236900000015
0.339067258114788 0.2130339019999994
0.341178061652159 0.21768759900000134
0.343367324000755 0.2179036630000013
0.345730853432145 0.2183807999999985
0.348330356172963 0.2177835609999974
0.350807840043747 0.2130172090000002
0.353115546924167 0.2122717369999947
0.355608546029132 0.21333190100000365
0.35807010942431 0.21911511599999756
0.360308047984662 0.22380166199999962
0.362400658137897 0.21470294700000636
0.364626464522608 0.21745033199999853
0.367211263631523 0.21867029099999513
0.36975318799297 0.21897371500000418
0.372128441433595 0.21902995899999667
0.374589138499087 0.21938811399999736
0.377215064628982 0.21859590900000114
0.379537129619705 0.21963696600001015
0.381580588165563 0.21893651199999908
0.383749791146207 0.2140359440000026
0.386308538992325 0.21297416899999178
0.388865333160238 0.21575365900000065
0.391311920348971 0.213864583000003
0.39377522579516 0.21669582500000217
0.396298565409056 0.21949900699999603
0.398741548051244 0.21900459500000125
0.400876598971106 0.21994706399999586
0.403076247954402 0.21540534900000807
0.405492272925413 0.21399000799999612
0.407993539526965 0.21420955099999617
0.410561166450587 0.21707125100000724
0.413081929755521 0.21818131700000265
0.415509508073908 0.2238673829999982
0.418080283458724 0.22236928399999556
0.420346939115814 0.21461416900000074
0.42253587918655 0.2207164520000049
0.424828061225545 0.2201978179999884
0.427290048106891 0.22070309300001156
0.429932712560456 0.22044028199999843
0.432451997280629 0.22051061999999888
0.434848845439773 0.2192454380000015
0.43741207817418 0.21963989599998968
0.43995909579225 0.21546113000000844
0.44227340493951 0.21412732099999232
0.444444180255049 0.21442744899999866
0.446751832844624 0.21720576700001004
0.449377825119061 0.21503568499998948
0.451968272754446 0.22069859000001202
0.454433021406244 0.22041427999999996
0.456945942757935 0.22054604199999517
0.459575902887223 0.2191732649999949
0.462060382473554 0.21642806300000927
0.464247077507884 0.2149075839999881
0.466470677841527 0.21520975700001088
0.46899541499554 0.21554102799998986
0.471572639397651 0.21888932000000239
0.474132651008419 0.21758308399999748
0.476668825487218 0.2151171180000091
0.479177644760917 0.21496057599999574
0.481855935266251 0.2136846009999971
0.484180566023957 0.21478994100000648
0.486391728090869 0.21555548799999258
0.488741667202286 0.22334446600000035
0.491246059980358 0.22519830800000307
0.493915716108845 0.2174483940000016
0.496492662685696 0.21926379100000304
0.498940543847713 0.22103275999999994
0.501527514183119 0.22106969799999376
0.504107672491513 0.22152886100001012
0.506486932314934 0.220893655999987
0.508734523241324 0.22207527400000515
0.511076635178183 0.2184689810000009
0.513705237072787 0.2213849129999943
0.516342821961989 0.21557150499999977
0.518873565779092 0.21519773500000383
0.521422340550076 0.21786659500000383
0.524063235515324 0.21569483700000092
0.52661424320255 0.21807769100000485
0.528885599896211 0.22147480399999608
0.531147282597307 0.22143790299999466
0.533671117557221 0.22138440999999887
0.536283318186233 0.21782121600000437
0.538904416301086 0.21619166600000028
0.541478299010471 0.2162487370000008
0.544002512860894 0.22053631699999698
0.546686235397445 0.22754844099999616
0.549144967734447 0.22328892299999836
0.551452094849277 0.21809319200001198
0.553820082936348 0.2227105269999896
0.556292455954982 0.22153355000000374
0.558957935892869 0.22284743699999865
0.561599424738509 0.2223027060000078
0.564115618012988 0.2229212669999896
0.566709426669131 0.22205186400000798
0.569428054937 0.22448018599999386
0.571914462656936 0.21786286200000404
0.574181651615806 0.21697074700000485
0.576477861619664 0.2164441299999993
0.579089565337036 0.22038008999999192
0.581795672439988 0.2170955760000055
0.584408348236397 0.22334008699999686
0.586964543925095 0.2233072089999979
0.58956172013377 0.2228569469999968
0.592276835019245 0.22208477600000265
0.594685356568803 0.21723074800000575
0.596951359980452 0.21739319499999965
0.599397322357837 0.21958377400000018
0.602006816718928 0.22029188199999794
0.604733429052536 0.22643742099999997
0.607371093732017 0.22791503499999521
0.609867994702785 0.21829288400000735
0.612500580434049 0.2229461099999952
0.615121026385669 0.22410935099999563
0.617584223270762 0.22395270100000175
0.619945650632701 0.22392910900001084
0.622340492188514 0.22368812299998808
0.624982823809044 0.22354663700001254
0.627692619885908 0.2228021069999926
0.630311435406465 0.220129201000006
0.632912657392465 0.2182624000000004
0.635585417647959 0.21884194300000104
0.638195685335013 0.22026505999998847
0.640569995545705 0.21849374600000715
0.64289577008917 0.224065300999996
0.645450029160284 0.2229578640000085
0.648124159949288 0.22393334599999548
0.650816604362425 0.2234530479999961
0.653437979203325 0.21878925800000104
0.65600469129631 0.21859012199999484
0.658720920884629 0.21931159800000444
0.661300908542998 0.2217241710000053
0.663698965537016 0.2194632839999997
0.666101292020215 0.21791468099999634
0.668609748679881 0.21881536200000085
0.671321599980991 0.21792805200000487
0.674028209371268 0.2193248359999984
0.676608368241536 0.22255476099999782
0.679228444217552 0.2296688520000032
0.681986884785445 0.22414374499999212
0.684595574148281 0.2213660280000056
0.686966184515727 0.22529466599999637
0.689294902198394 0.22519685599999661
0.691894325923834 0.225183947000005
0.694637905880068 0.22496665999999266
0.697347791565326 0.2247653400000047
0.699961578046528 0.22212084199999538
0.7025558809491 0.22493270900000084
0.705321287670304 0.21982269800000154
0.707878261809909 0.2190375800000055
0.710248170279079 0.2205496939999989
0.712692053719038 0.21976512800000592
0.71528469085116 0.22151218699998765
0.718041535223358 0.2253000800000109
0.720747364932554 0.22516272299999684
0.72332193518332 0.22421087499999715
0.725969264137821 0.22216368200000147
0.728741706740058 0.21967369600000097
0.731315345177314 0.21921572099999764
0.733696191783151 0.2250737699999945
0.736083635480743 0.23106060500001036
0.738741667043863 0.2232108389999894
0.741507995066134 0.2209767130000131
0.74421798438188 0.22608712499999228
0.746843729976256 0.22621503300000256
0.749768579094902 0.2263739189999967
0.752388186508666 0.2263319350000046
0.754746407884169 0.45144693999999674
0.75816348916618 0.22804509200000211
0.760816757082496 0.4413306040000009
0.764042008223123 0.44398185699999715
0.767548344964438 0.22118592900000067
0.770729645588985 0.2248912870000055
0.774376825063307 0.4637177739999885
0.778472389863791 0.22637024100001213
0.781671245965967 0.22126006199999892
0.785433998840905 0.4447164169999951
0.790886624885388 0.22382954100000063
0.794363587299282 0.4622526419999957
0.798701794154167 0.4495271910000014
0.802935514509803 0.22773084400000698
0.806207306955656 0.2279334079999984
0.810142454012342 0.22732961799999885
0.813689941370121 0.22774259999999913
0.816633321235662 0.22542830999999808
0.819530072756912 0.22710261299999956
0.822824971125285 0.22171870799999738
0.826343401000237 0.2218023049999971
0.829643583481562 0.22289382300000682
0.832686058670565 0.2226777019999986
0.835759379205172 0.22337398700000222
0.839026468095406 0.22779549799999188
0.842363195240436 0.22774536700001136
0.845574255740655 0.2278056649999911
0.848683035071894 0.22618163700001048
0.851825653308508 0.22204339500000003
0.855064718142426 0.22240265899999656
0.858313400514909 0.2224355299999985
0.861497791886947 0.22539182799999935
0.864638256843375 0.22568628199999807
0.867810445253505 0.22564332500000717
0.871022400142933 0.22866453499999295
0.87423281328216 0.22980240300000787
0.877404879273778 0.22842879499999924
0.880564950712153 0.2286368139999979
0.883534983635416 0.23447070400000314
0.886439920914515 0.23140109599999903
0.889478653775555 0.22313638099998911
0.892634967852257 0.226754499000009
0.895744554171707 0.2293454059999931
0.898632595098752 0.22884791600000653
0.901334843423268 0.22831272700000227
0.904067146673215 0.2295875109999912
0.907055170754537 0.22939495399999998
0.910118496606003 0.2269812140000056
0.913033562242664 0.2309475429999992
0.915890465511285 0.22337851999999714
0.918810010224048 0.2234055039999987
0.92184171563823 0.22533680499999775
0.924909869947072 0.22455909900000393
0.927905753346655 0.22559705499999438
0.930874692968309 0.22923594000000946
0.933891890918729 0.22857930399999304
0.936982038693605 0.2294638500000019
0.940068806887366 0.22507394500000544
0.94314080055842 0.2237468399999898
0.946197159694962 0.2243167820000025
0.949270337552982 0.22811146700000506
0.952404379859762 0.23454100499999697
0.955282376313596 0.22802031400000544
0.957971713784413 0.23002624499999058
0.960797532632976 0.23032444800000462
0.963869674345567 0.23106695299999558
0.966921708230541 0.230622227000012
0.969822025104449 0.23063747899999498
0.972661222661167 0.23012711900000227
0.975598292057507 0.23092258299999457
0.978681594595087 0.23124905400000273
0.981724895120436 0.22887481099999718
0.984653757850682 0.22977236600000595
0.9875927619385 0.23018917099999214
0.990631725764236 0.22516696800001057
0.993712105426572 0.2270366569999993
0.996747168795071 0.2308451539999936
0.999746721017286 0.23030035200000043
1.00276881556379 0.23028271100000097
1.00583660151258 0.22671164300000157
1.00893755604407 0.22541734099999644
1.01201004787028 0.22518028999999729
1.01504907153985 0.2284209809999993
1.01812945308505 0.22917482300000813
1.02123642350979 0.2358351449999958
1.02435618222956 0.23339924900000142
1.02745574934479 0.22629412499999546
1.03053908114118 0.23262927400000422
1.03350637346557 0.23195986899999355
1.03642460477426 0.2326010920000101
1.03944492726224 0.23198080800000298
1.04255795989898 0.23217989499998737
1.0456441411069 0.23034340400000985
1.04866947478834 0.23191519600000277
1.05168679882842 0.2273546069999952
1.05475332691823 0.2259399459999969
1.0578746724562 0.22748410200000535
1.06096834078276 0.22858946799999558
1.06404472309302 0.22884217799999362
1.06711608737571 0.23248268400000427
1.07023833974056 0.23215988600000514
1.07336360251674 0.2322927209999932
1.0764763711906 0.23067646799999864
1.07958364252196 0.22732520400001022
1.08269627616514 0.22961689699999965
1.08584080455003 0.23011106699999573
1.08897302181033 0.23009356800000091
1.09210654495663 0.2310395340000042
1.09522927530651 0.23173187700000142
1.09837412076117 0.23370957599999542
1.10151889432046 0.23298260699999673
1.10466984531699 0.22956095499999662
1.10780783130114 0.2311283330000009
1.11095438655138 0.23735969900000953
1.11404350957858 0.23475705999999263
1.11692863026117 0.2335018830000024
1.11975702419817 0.23358196699999212
1.12271834260991 0.23364203700000985
1.12579451817447 0.23310533000000078
1.12879458549719 0.23485392800000682
1.13168035376247 0.2339131519999853
1.13455982720258 0.23125796600001536
1.13753074512863 0.23334107899998457
1.14055123344756 0.2302079190000086
1.1435043999608 0.22948399199998448
1.14639964878767 0.22938104100001055
1.14930647356815 0.23051599199999373
1.15227243645854 0.230589048000013
1.15525299938134 0.23365867600000456
1.15818398433998 0.2335985039999855
1.16109065471649 0.23403726099999744
1.1640111238278 0.2311953029999927
1.16697187606261 0.22869278900000722
1.16992428654783 0.22902040600001783
1.17285040012831 0.23331910499999253
1.17576535571319 0.23872613000000342
1.17869950049507 0.2335583409999913
1.18165404113444 0.2339779280000016
1.18459830646165 0.23494681299999343
1.18753003531306 0.234531311000012
1.19045796516849 0.2348525289999941
1.19340617150829 0.2349292799999887
1.19635988526693 0.2340323479999995
1.19931156278295 0.23378133900001785
1.20225434787207 0.23176891299999625
1.20520340318178 0.2322113859999888
1.20816619402112 0.2328007540000101
1.21113181747407 0.23270124900000155
1.21410156665409 0.23263017599998648
1.21706188406498 0.23530393400000094
1.22003690699614 0.23501516900000752
1.22301517767026 0.23417790900001023
1.22600523661984 0.2331915839999965
1.22899188970364 0.2313456619999954
1.23197812216238 0.23095530599999847
1.23498136473981 0.23227870599998823
1.23798289319834 0.23326577100002055
1.2409949472287 0.23710023499998556
1.24400368997891 0.24088373700001853
1.24701934450934 0.23127215399998136
1.2500481909251 0.2363076610000121
1.25307403006905 0.23675610099999744
1.25610990045622 0.2353483949999884
1.2591431716431 0.2361880360000157
1.26218692712269 0.23601036700000577
1.26523791050794 0.2346357449999914
1.26828659749291 0.23646023399999194
1.27134634577799 0.2314433079999958
1.27440254843451 0.23175737600001867
1.27747149906512 0.23402789799999368
1.28053923694437 0.23193371899998283
1.28361011664752 0.23396918500000652
1.28668908427301 0.23551073900000574
1.28976616137268 0.2358261969999944
1.29285386289809 0.23456513600001472
1.29593603324552 0.23121420100000023
1.29902825633692 0.2312039880000043
1.3021177056258 0.2319475589999911
1.30521705308378 0.23367950700000506
1.30831252308905 0.23334224499998868
1.31141104471479 0.23079674799998884
1.31451290049385 0.2312559260000171
1.3176172730131 0.23119162399999027
1.32072613499241 0.23135888699999896
1.32383112279524 0.2342854510000052
1.32694232192419 0.30716551899999445
1.33005006412227 0.2386374680000074
1.33316673770353 0.2371122590000141
1.33627692158347 0.24421771099997613
1.33939484505449 0.23628439600000206
1.34250592072459 0.23660692699999686
1.34562624817476 0.23585925100002214
1.3487404133782 0.2364419079999891
1.35186266097223 0.23501494999999295
1.35497741141609 0.23550707800001192
1.35810044832842 0.23262517699998853
1.36121687190603 0.23135743299999945
1.3643412848837 0.23135302599999363
1.36745887834446 0.23218031700000097
1.37058308672396 0.23300906600002236
1.37370183960228 0.23620756299999357
1.3769118853894 0.23565391299999305
1.3802998220368 0.2361250590000168
1.38393008410875 0.23274247799997738
1.38786775756096 0.23144562800001722
1.39114449148237 0.2312215080000044
1.39382474200327 0.23089874599997984
1.39665467761017 0.24019373100000507
1.40016624617052 0.4722333610000078
1.40450888168811 0.23690101299999355
1.40726263814687 0.23603464699999677
1.41059764981198 0.23728079700001103
1.41410983826967 0.2368559889999915
1.41755591470318 0.4713441849999924
1.42156397359489 0.23511894600000005
1.42427870246372 0.2336159529999975
1.42737667919366 0.4684728090000192
1.43106584944259 0.23373370699999896
1.43432674662962 0.23688079999999445
1.43810956316438 0.2359823209999945
1.44141528026808 0.23638760400001502
1.44442620189889 0.46588743699999213
1.44826354400413 0.23264840400000253
1.45125293372341 0.23341882299999384
1.45475332849218 0.23300516500000867
1.45809812445592 0.2400604249999958
1.46099646109592 0.2401815309999904
1.46381998664512 0.2338508230000116
1.46702807509963 0.23688903400000072
1.47062812313181 0.23667814799998155
1.4739327626711 0.2367673950000153
1.47677186701004 0.23689919200000986
1.47958024789851 0.23672713199999862
1.48280892227209 0.23463499999999726
1.48628177057129 0.235407366000004
1.48949216264756 0.23258637399999316
1.4923975602926 0.2327341630000035
1.49537423445695 0.23429753599998548
1.49862290664587 0.23242919099999426
1.50195561442993 0.2364406130000134
1.50507727037661 0.2366345529999876
1.50806413661513 0.23619643600000018
1.51113142353246 0.23541751100000852
1.51437807623076 0.23344864300000268
1.5176130669729 0.23345794200000114
1.52071391378564 0.23300410499999202
1.5237461544112 0.23420204199999262
1.52687729110152 0.23298552300002484
1.53009025180745 0.23312160099999346
1.53327455933615 0.23308181100000525
1.53636055923663 0.23282364299998903
1.53944570944542 0.2331727659999956
1.54258865601097 0.23426403700000265
1.54577952239828 0.24051749899999209
1.54892225934928 0.23775135799999703
1.55202399981392 0.23331169600001544
1.55512482590106 0.23683921399998553
1.5582798492754 0.23645511500001248
1.56143830240598 0.24790541199999439
1.56457238718765 0.23752976700001227
1.56767222755952 0.23723925299998427
1.57079635830203 0.23587263400000325
1.57393824779983 0.23794760500001644
1.5770872113955 0.23307130799997822
1.58020415673331 0.23323000400000637
1.58332018848252 0.23451747999999384
1.58644108553905 0.23369668300000512
1.58958441065511 0.2339540330000034
1.59271314500137 0.23562202400000842
1.59583581436261 0.23696802800000683
1.59894736320083 0.2365514029999929
1.60207819246306 0.2334179099999858
1.6052064696988 0.23280415900001117
1.60833658963928 0.23438056800000595
1.61144972392778 0.24281017399999882
1.61457275832326 0.2410276290000013
1.61769421030452 0.23409110699998337
1.6208257401774 0.2368678720000048
1.62394342350552 0.237355258000008
1.62706545640523 0.23714745199998788
1.63018123010923 0.23691138000000933
1.63330955154885 0.23741379300000176
1.63642923488176 0.23522440799999345
1.63955348187822 0.23782140800000207
1.64266765617854 0.2331729379999956
1.64579239216894 0.23320007099999884
1.64891099076409 0.23440120600000114
1.65203685552907 0.2337415020000151
1.65515205918308 0.23650358599999777
1.65827520173486 0.2363330099999814
1.66139176942246 0.23634920400002102
1.6645175202469 0.23567933199998947
1.66763404378175 0.23344381900000144
1.67075746301389 0.23333926600000154
1.6738729010812 0.23456660400000828
1.6769976588825 0.2370312979999767
1.68011458567236 0.2410581670000056
1.68323881863072 0.23728505400001154
1.68635431416087 0.23595208800000478
1.6894783592714 0.23692558700000177
1.69259506149311 0.23757196799999747
1.6957198746255 0.2373468849999938
1.69883612154743 0.2366105239999854
1.70196025482695 0.2365320590000124
1.7050767984475 0.2371301869999911
1.70820180489196 0.2333588959999986
1.71131875347529 0.23324670400000969
1.7144434137732 0.23318621000001372
1.71756013452539 0.23312131399998748
1.72068519589564 0.23558726900000693
1.72380256937734 0.2367855480000003
1.72692781932904 0.23705789099997787
1.73004504180175 0.2362356140000088
1.73317032463398 0.2332184770000083
1.73628800374518 0.2328787019999936
1.73941372986321 0.23368436999999176
1.74253156873221 0.23358510100001695
1.74565728910764 0.23255688899999427
1.74877534665307 0.2325332030000027
1.75190148037882 0.23342112699998552
1.75501992360084 0.23219996000000265
1.75814622643664 0.2335649080000053
1.7612648348677 0.24163716900000054
1.76439144029364 0.23860275999999203
1.76751047415142 0.23445459300000948
1.77063738753431 0.2380248599999959
1.77375661382843 0.23710154600001943
1.77688368323169 0.23684606399999097
1.78000316000024 0.23701059499998678
1.78313045928762 0.23707714500000066
1.78625010157969 0.23353336100001343
1.7893774777915 0.23786456599998473
1.79249726300648 0.23301940700000046
1.79562485061088 0.23294018600000754
1.79874492326013 0.23452563600000076
1.80187279527895 0.23319338199999606
1.80499323989431 0.2345072600000151
1.80812160590807 0.23640578699999537
1.81124271967757 0.23644703899998376
1.81437185170248 0.23654119900001547
1.8174938159024 0.23283086199998593
1.82062382681999 0.23335483600001794
1.82374665592457 0.23308364099997902
1.82687733356756 0.23948385200000644
1.83000045462368 0.2393872970000075
1.83313080991913 0.23449721700001191
1.83625293437807 0.23750144399997453
1.83938153875922 0.237189509000018
1.842501410984 0.23708414000000744
1.84562754755022 0.23670113399998627
1.84874545183981 0.23682214199999407
1.85187074692242 0.2356373549999944
1.85498960499202 0.23614535900000533
1.858117885942 0.2332648850000112
1.86124150422778 0.23264692300000434
1.86437556446207 0.23434532699999977
1.86750461043238 0.2335919850000039
1.87064223621832 0.2339663149999751
1.87377149307546 0.2361059660000251
1.87690508000955 0.2356458939999868
1.88002644138737 0.2365437649999933
1.88314974575991 0.2329790770000102
1.88626150605646 0.2331439479999915
1.88937881642282 0.23412039900000536
1.89249069109912 0.23491518899999164
1.89561483528393 0.2382581909999999
1.89873911986814 0.24175058800000215
1.90187918468007 0.23435472600002072
1.9050198716848 0.23716226699997378
1.90817429375959 0.23672471100002213
1.91132423635836 0.23689866899999856
1.91448072663256 0.2367505480000034
1.91762432775045 0.2374019419999911
1.92076655082507 0.2358784010000079
1.92389079904002 0.23512499899999284
1.92701203112066 0.23642156899998668
1.93011814985337 0.2327680550000082
1.93322635811416 0.23460781400001451
1.93632578994499 0.23496896199998218
1.93943250832884 0.23337765499999819
1.942534374516 0.2361123599999928
1.9456460723412 0.23701184500001204
1.9487544482175 0.23668393500000207
1.95187341432654 0.23600635700000794
1.95498891422011 0.23368762799998422
1.95811443300345 0.23401811600001565
1.96123553395652 0.23421113099999502
1.96436577195424 0.23461372599999208
1.96749058840142 0.23422815899999705
1.9706236349236 0.23430702800001768
1.97375044148075 0.23390188499999454
1.97688500261313 0.23344424199999025
1.98001320274157 0.23350608300000886
1.98314948921368 0.24266499499998417
1.98628023304743 0.23927125100001945
1.98942052627049 0.23274548499998104
1.99255712864886 0.23655173100002003
1.99570526341168 0.23645095799997762
1.99885077805103 0.23676754400000277
2.00199263615932 0.2363140230000056
2.00507383155426 0.23723175500001048
2.00813784623622 0.2351963959999921
2.01123358217563 0.23712335999999823
2.01436538477798 0.23313665000000583
2.01747981613234 0.23241050199999336
2.02056565282942 0.23430847700001323
2.02364398366276 0.23298231999999075
2.02674977749655 0.23439657700001248
2.02986538036842 0.2359190849999777
2.03297152097928 0.23628931600001124
2.03605703815009 0.2361061230000132
2.03914923363625 0.23352809599998636
2.04225191289664 0.23331877100000042
2.04536257135348 0.23395241800000122
2.04845931986852 0.2415189870000063
2.05154920942264 0.2381124049999812
2.05464392311699 0.2337789139999984
2.05774514191381 0.23711719300001732
2.06084945652245 0.23683846200000858
2.06394250983465 0.23704337099999861
2.06703530410062 0.23716436499998395
2.07012902820764 0.23679305900000713
2.07323093217967 0.2351505750000058
2.07632780215126 0.23645600099999342
2.07942363202494 0.2329183290000003
2.08251476058296 0.23314166399998726
2.08561254238023 0.23500260800000206
2.0887086171086 0.23295077200000947
2.09180678284382 0.2365990819999979
2.09489861680833 0.23667024599998854
2.09799430217014 0.23670060500001
2.10108788475505 0.2358484629999964
2.1041860436313 0.23351968599999395
2.10727885970788 0.23371986300000458
2.11037442445184 0.2346975890000067
2.11346617745324 0.23446131200000764
2.11656306058431 0.24221863399998256
2.11965575771932 0.238196175000013
2.12275172497878 0.2351637280000034
2.12584274789582 0.23730657199999428
2.12893710853558 0.2369089620000011
2.13202956589522 0.23711146900001268
2.13512162848399 0.2370556519999809
2.13821534938192 0.23614382400000977
2.14130561556933 0.2353355179999994
2.14439909550496 0.23564097700000275
2.14748835479413 0.233272817999989
2.15058131771455 0.23284124799999972
2.15367064796578 0.23500486899999373
2.15676379665276 0.23276869000000033
2.15985266453689 0.23589283200001887
2.16294520232164 0.236551583999983
2.16603366574651 0.2365413109999963
2.16912625231573 0.2345062780000262
2.17221456420448 0.23232836799999745
2.17530678791347 0.23382099399998424
2.17839455777344 0.23486873800001717
2.18148657370156 0.2342172999999832
2.18457418149626 0.23345039200000883
2.18766603586537 0.2333243489999859
2.1907531972526 0.23312413100001095
2.19384472783983 0.23320300699998597
2.19693159494816 0.23536068700002488
2.20002300046463 0.24108362799998417
2.20310953954222 0.23748646199999257
2.20619721579013 0.2341521499999999
2.20928527128242 0.23713144800001373
2.21237239617061 0.23734509299998763
2.21546246206668 0.23770622899999694
2.21854675336549 0.23739079599999968
2.22163429470744 0.23650974300002758
2.22471861285951 0.23564670099997898
2.22780794214091 0.23463951600001565
2.23089256488836 0.23295048199997836
2.23398037554577 0.23317761600000608
2.23706357054162 0.23397646099999747
2.24015172356122 0.2333847000000162
2.24323571659381 0.23655599500000335
2.2463237199476 0.23629221899997788
2.2494065101312 0.23668203600001902
2.25249386685373 0.23547545499999956
2.25557682382999 0.23394667200000185
2.25866454122458 0.232949375000004
2.26174702462796 0.23403244200000017
2.26483401137659 0.24179506399997308
2.2679160366095 0.23671384500002546
2.27100257599915 0.2359297889999823
2.27408486024232 0.23697717199999602
2.2771677005198 0.2372985949999986
2.28025155285985 0.23673737200002165
2.28333388880403 0.23699706499999706
2.28641970498976 0.23616627600000584
2.28949918543915 0.23665504099997747
2.29256433846731 0.23312772900001733
2.2956379481786 0.2332615619999956
2.29871505545406 0.2343538599999988
2.30179829587318 0.23349275600000396
2.30486936922711 0.23468196299998567
2.30794144328612 0.23626593299999854
2.31101176930624 0.23684262599999784
2.31408924232683 0.23617121200001634
2.31716458806219 0.23375513199999887
2.32023638121864 0.2332463799999971
2.32330685988501 0.23399817500001063
2.3263772464091 0.23478854699999374
2.3294527338304 0.23723579299999642
2.33260798786275 0.24109746900001028
2.33579362326321 0.23413729199998556
2.33885711632738 0.23562940100001128
2.34185081151587 0.23723552699999573
2.34490228624325 0.23676779699999884
2.34803850459028 0.23723700899998335
2.35116940019971 0.23664216400001692
2.35422077415539 0.24712144099999023
2.35725045174138 0.23638209899999651
2.36032156171922 0.2328628520000109
2.36344036793257 0.23309732000001304
2.36653561765082 0.23380886599997552
2.36959282667383 0.23364177000001973
2.37263986984138 0.23450357100000474
2.37572400394862 0.2366889859999901
2.37882070973191 0.237265323999992
2.3819227290812 0.2366653050000025
2.38518434843628 0.23461238799998796
2.38873632756392 0.23315308700000514
2.3921550416522 0.23388719300001526
2.39505348846591 0.23372456499998862
2.39781182898101 0.23460585899999842
2.40089702605401 0.23385802900000385
2.40426109420852 0.233492683999998
2.40755136454153 0.2333107370000107
2.41071441406041 0.2332934009999974
2.41403739362653 0.4714841789999866
2.41773930904386 0.24210575300000414
2.42063972208153 0.23359671599999388
2.42391700847456 0.23711610400002314
2.42725071739571 0.23694138099997986
2.43028912137402 0.2370890410000186
2.43317052124981 0.2371765919999973
2.43618677610469 0.23670923299999913
2.4394157239586 0.2359793249999882
2.44260881649338 0.23748004399999445
2.44562658270631 0.23360249200001704
2.44858296564983 0.2335935369999902
2.45166122201567 0.2334318519999954
2.45493582981612 0.23329339299999674
2.45833685669391 0.2345999489999997
2.46172124507124 0.23624879300001567
2.46511270519812 0.23619665600000417
2.46858785396159 0.23633925799998678
2.47216817226289 0.23341115700000614
2.47565503046496 0.23325062399999297
2.4788694281034 0.23382665200000474
2.48182106371334 0.2429956240000024
2.48476172879049 0.2408425030000103
2.4879092394027 0.23373835199998894
2.49126052036741 0.2370242959999871
2.4945082530786 0.31506703200000175


==> Images/Results/sourcebeam_timesteptimes_tol_0.001_hfm80.txt <==
t steptime
0.0 0.2391912399999998
1.22120916058576e-11 0.23751575299999983
2.33264318180271e-11 0.23811416800000007
3.98806210901232e-11 0.2393641630000003
6.32381145875633e-11 0.23864571999999962
9.63212958530423e-11 0.24380963700000002
1.43078860062098e-10 0.24596770600000006
2.08998946192405e-10 0.23770870900000052
3.01586420104091e-10 0.24099535799999927
4.30919356434373e-10 0.24062490400000058
6.10365862292631e-10 0.24155518899999961
8.57921055451903e-10 0.24083334200000017
1.19862628690648e-09 0.24070153400000027
1.66793524427889e-09 0.23969362400000005
2.31585015175811e-09 0.2398494919999994
3.21215899049348e-09 0.23741619699999994
4.45329343961199e-09 0.23724658600000037
6.17133587936262e-09 0.2389399369999996
8.54580190421386e-09 0.23760396400000072
1.18189895976465e-08 0.2398174089999996
1.63158594098942e-08 0.24032764399999973
2.24695710716579e-08 0.2399429840000007
3.08539586190727e-08 0.2390463899999995
4.22243674120803e-08 0.23753386499999962
5.75683856000275e-08 0.23880710899999968
7.81680350896305e-08 0.2384056680000004
1.05674884313313e-07 0.23809500099999958
1.42199228633545e-07 0.23672425900000071
1.90413852762317e-07 0.23705245300000044
2.53671814405574e-07 0.23696391899999902
3.36136009973112e-07 0.23639919700000078
4.42915810325715e-07 0.23881273199999953
5.80202566388337e-07 0.24473683899999976
7.55391037721345e-07 0.24116278099999988
9.77167538479361e-07 0.23823390100000097
1.25553757936533e-06 0.24108229900000033
1.60175579482961e-06 0.24073407699999905
2.02810880789185e-06 0.24066145900000002
2.54748724938627e-06 0.24076767300000057
3.17266616902003e-06 0.24081301899999907
3.91519284076044e-06 0.23776860900000152
4.78375525543906e-06 0.24057581299999953
5.82900533724778e-06 0.23652410699999926
7.17791758541655e-06 0.23674865100000098
8.91858509636055e-06 0.23822426299999933
1.11752432704415e-05 0.2366908419999998
1.41143313203799e-05 0.24036970999999951
1.79603533924988e-05 0.24044969800000082
2.30171985107804e-05 0.2403456619999993
2.92576139448058e-05 0.23839673500000025
3.64024015497831e-05 0.2365665900000007
4.59756222526381e-05 0.2369473580000001
5.75055398748381e-05 0.23872743599999957
7.13181374724528e-05 0.24490809299999938
8.76257662898397e-05 0.24014662500000128
0.000106574528278749 0.2396174369999997
0.000128184052083964 0.24110647299999854
0.000151447404652717 0.24118365500000039
0.000177545922844514 0.24166654400000098
0.000210893250276856 0.241101098999998
0.000253445631550881 0.23979522200000147
0.000307821737121 0.2412446519999989
0.000353953965291819 0.237070334000002
0.000413950248208615 0.23691070199999942
0.000492167236827257 0.23822290500000065
0.000576149500898738 0.23722702399999918
0.000656524784369352 0.23889145500000097
0.000741857540316816 0.48074525399999857
0.000876076870174731 0.24027866300000156
0.000990609219356875 0.23697776199999865
0.00110191736452468 0.2373115040000009
0.00123774224508562 0.23853935300000018
0.00141262760112264 0.23841496500000048
0.00159057618078941 0.24382110599999862
0.00175218317281216 0.24458152500000097
0.00202957043459838 0.23831386899999885
0.00225813583194067 0.4817135080000021
0.00248694205731674 0.24130994299999742
0.00274995238784419 0.24101733900000255
0.00298336322220513 0.24089343999999713
0.00330006194496817 0.23837826100000115
0.00364347066552724 0.47986140700000135
0.00394745009956519 0.23722685699999957
0.00431155292120272 0.2377277400000004
0.00463386155948396 0.23714870299999902
0.00512583632780849 0.24084998900000087
0.00552219230361408 0.24021464499999823
0.00605694990832075 0.477848869999999
0.00649008520264166 0.23686979600000058
0.00697668900276597 0.23680132300000167
0.00742392456361217 0.23812745500000077
0.00806823987394604 0.23779150299999685
0.00860126201965861 0.23719042500000143
0.00927260584794562 0.23669270599999948
0.00987774121483578 0.23661945199999934
0.0104690475782835 0.23684478900000272
0.0111469020066738 0.24054985699999776
0.0117663419945507 0.24564740299999954
0.0125060688131141 0.23860104000000248
0.0131891122166932 0.23886141299999863
0.0139153891237143 0.24070824300000027
0.0147145945823402 0.24080912599999849
0.0154482100866132 0.24120987300000252
0.0162257370267756 0.24112152999999736
0.0170216801469164 0.24007779000000085
0.017807680182076 0.24007536499999915
0.0186891050315568 0.23833685900000035
0.0195579354443938 0.23628609200000028
0.0204259953768257 0.237571152000001
0.0214325100638732 0.23779677299999946
0.0224205604488849 0.23817840099999898
0.0233555859925293 0.24060170300000294
0.0243665533504593 0.24034761399999738
0.0255194909974651 0.24040211800000222
0.0266118497412292 0.23744787999999772
0.0276517004879421 0.23718124000000174
0.0287346321155045 0.2371504249999994
0.0299835668793442 0.24390879599999948
0.0312817379295381 0.24463076400000006
0.0324756107937012 0.23812045999999754
0.0336144886981204 0.24124505099999993
0.0348063025332209 0.24099728100000561
0.0360767637532831 0.24139713599999624
0.037457605473314 0.24152775000000304
0.0389040690392448 0.24159326499999878
0.0402011106112624 0.23974806999999743
0.0414606202340851 0.2401630590000039
0.0428151983467007 0.23738583699999793
0.0441895934348197 0.23726212100000055
0.0455884432911413 0.238272625999997
0.0470237280164418 0.23834812700000185
0.0485031174163121 0.24123139699999996
0.0500259460362076 0.24124833799999834
0.0514800229003229 0.2413618409999998
0.0529176536101778 0.2392854710000023
0.0544128611355916 0.23693168199999803
0.0559920008283309 0.23767492600000395
0.0576320241894512 0.2386702219999961
0.0592433794502143 0.24065776400000516
0.0608299098737369 0.24603276499999538
0.0624143408637889 0.2413929969999984
0.0640226479114608 0.2387900610000031
0.0656233864092278 0.2422869549999973
0.0671714198325522 0.24162135600000312
0.0687483372899023 0.24116568699999874
0.0704087774467537 0.24141705000000258
0.0720776591434295 0.24128841499999965
0.0737688447867749 0.2391125520000017
0.0754832869555297 0.24030866700000075
0.0772206612850414 0.23839520299999606
0.0789799827313237 0.2380297349999978
0.0807604612715987 0.23896132900000566
0.0825619394519304 0.2388550969999983
0.0843852250880266 0.24084340499999968
0.0861897939347247 0.24123777999999874
0.0879275557519397 0.24104604200000068
0.0896710063026463 0.23829528600000316
0.0915071618760895 0.23815826599999923
0.0934079225396909 0.2376895889999986
0.0952516834852331 0.2396913079999976
0.0970778875359871 0.23928434900000184
0.0989739333681397 0.23915925499999702
0.10096230660933 0.2375531210000048
0.102989160110367 0.23746918099999448
0.104979809302239 0.23725471800000264
0.106954567558798 0.2445758980000008
0.108922351426406 0.24675263299999983
0.110891909139196 0.2385642180000005
0.112873177070192 0.24182208500000257
0.114877089852215 0.24204405599999745
0.116915473125828 0.2419193770000021
0.119001711691177 0.24240660499999933
0.120871679764252 0.24183103600000067
0.122430102021626 0.2400234049999952
0.124064460087087 0.24339357600000255
0.12610512437368 0.2378031820000004
0.128341715367067 0.23783723799999734
0.130483330956157 0.23979680600000108
0.132520164100925 0.2382487810000029
0.134590533690045 0.24067889999999892
0.136455090605718 0.24206746299999793
0.138194200636976 0.24179790200000184
0.13990473369567 0.24071746399999938
0.1418379690241 0.23810575899999975
0.144071169829904 0.23843740600000274
0.146441281360423 0.23862523100000033
0.148493060789841 0.24687925699999624
0.150432339436865 0.24366117000000287
0.152496148716405 0.24011703499999726
0.154482544089033 0.2555297680000024
0.15631117191765 0.24292556199999638
0.158104743418215 0.24312457700000323
0.160135214415545 0.24256665200000072
0.162493224490722 0.24254326299999462
0.164855798578363 0.24129441700000598
0.166939147386614 0.23899581199999886
0.169044900142853 0.23823284099999853
0.171004465644483 0.23966322199999723
0.172923283790659 0.2386784600000027
0.174784827738191 0.2399033820000014
0.17679783996308 0.24187974799999523
0.179108684956218 0.24263562500000546
0.181544149161469 0.24184698199999843
0.18370932346296 0.23889494400000189
0.185826487567953 0.2390849029999984
0.187857586864419 0.24043980700000134
0.18986072846917 0.2398508200000009
0.191768980923161 0.24664595899999853
0.193775947473821 0.24627376799999467
0.196078681060253 0.23945271500000587
0.198550948133813 0.24418498699999702
0.200770896362558 0.24401598699999738
0.20291548059992 0.2438082580000014
0.205064754493356 0.24329804999999993
0.207155248051755 0.24357403799999844
0.209078176472522 0.24093227600000233
0.211052425712848 0.24330278500000446
0.213350153749907 0.23892007699999596
0.215857590791472 0.23919600700000387
0.218128366555334 0.24137925599999477
0.220298311495411 0.23985436099999902
0.222580243451236 0.2433984800000033
0.224757797535695 0.24310778000000255
0.226684486090467 0.24318992599999945
0.22861852479124 0.24103061199999587
0.230915543279919 0.23971962800000313
0.233442717360698 0.2399113849999992
0.235758612520857 0.24066745199999673
0.237973838899404 0.2415773029999997
0.240336392775273 0.24149333900000158
0.242542278856993 0.2410510429999988
0.244472517675012 0.24134743800000535
0.246422766182454 0.24169648299999835
0.248774181118922 0.2449988629999993
0.251272848075656 0.24997376599999654
0.253583626432724 0.24419606900000446
0.255864825374771 0.24227801499999657
0.258311315912517 0.24425857199999967
0.26052086789479 0.24442734400000177
0.262436126260277 0.24467465100000396
0.264424905212157 0.24463234599999595
0.266877657548812 0.24398698400000285
0.269333681294457 0.24471468499999816
0.27161328208396 0.24121108800000002
0.273977813929141 0.24093584100000243
0.276498658673542 0.24213686899999942
0.278682037709157 0.24142092299999973
0.280567900381652 0.2440888579999978
0.282627106405798 0.24457529000000022
0.285089412723413 0.24478677999999832
0.287558273601364 0.24351215300000462
0.289916997437447 0.2416196109999902
0.292333548554232 0.24239684000001205
0.294793468041033 0.24174771699999553
0.296915549117746 0.24784235999999282
0.298837096165546 0.24768550800000355
0.301055348905927 0.242873220000007
0.303484231321779 0.24554882599998962
0.30590337955342 0.24554459700000564
0.308342531032807 0.24527137600000515
0.310800808220255 0.2457660199999907
0.313214476401315 0.24586674800001163
0.315329091726457 0.24375767999998743
0.317349296450343 0.24463455800000133
0.319627477751234 0.24192875900000388
0.32201165433078 0.24183916399999816
0.324423822058234 0.24384742400000903
0.326918508628795 0.2431529779999977
0.329338313797539 0.24552185399998905
0.331745523820385 0.24539240800000073
0.334033424924281 0.2454735980000038
0.336191877282356 0.24289364499999522
0.338405187310358 0.24229802800000755
0.340661511273016 0.24302329699999348
0.343074081646815 0.2433111560000043
0.345656324700196 0.2496657420000048
0.348080079494071 0.24951506699999015
0.350436950766982 0.24376169500000344
0.353010124988307 0.2464701500000075
0.35535745147071 0.2459763779999946
0.357471715373282 0.24633222699999635
0.359567977697487 0.2460232940000111
0.361963539677155 0.24635220499999377
0.364619910313944 0.24555000899999868
0.367085684609426 0.24468213400000138
0.369434100602434 0.24296146599999702
0.371943267061325 0.24406343799999775
0.374528493299472 0.24307241900000065
0.376773620671981 0.24466079799999818
0.378788573717141 0.24649411600000803
0.381070084657275 0.24595467800000392
0.383641184603125 0.24534247599999048
0.386190321890032 0.24375513300000762
0.388692334955316 0.2435783760000021
0.391182936632034 0.24427996299999677
0.393674558982132 0.24535140499999386
0.395925737504444 0.24338870100000065
0.398037693411295 0.24228365400000484
0.400368863650919 0.24287042899999278
0.402846975997635 0.24294106199999987
0.405355485757547 0.24403394400000877
0.407894863083901 0.25227997799999
0.410371552045228 0.24856482400001312
0.412867342816001 0.2448031089999887
0.415305793001637 0.24695031299999926
0.417552096410712 0.24701111699999956
0.419800240174362 0.24766345200001183
0.422126256996832 0.24752755599999432
0.42463451665434 0.24681926300000612
0.427268760898787 0.24582900399998664
0.42973952244072 0.24451590600000372
0.432172306156723 0.24441914300000178
0.434794516988124 0.24491180700000825
0.437294726685438 0.2444128339999878
0.439529243147285 0.24549960900000656
0.441679472480961 0.2472048469999919
0.444096182464122 0.24727798600000028
0.446766636889016 0.24697769000000847
0.449309217016954 0.24454962199999386
0.451770614629642 0.24466087400000447
0.454312991021192 0.24603897699999777
0.456949480735608 0.25248022200000264
0.459373266532128 0.24860688200000425
0.461510892443223 0.2472424389999901
0.463803788047569 0.2484603010000086
0.466331792491953 0.2483730359999896
0.468919335706885 0.24850212400001226
0.47151500428523 0.24849428399998885
0.474035348887103 0.24667762600000742
0.476539063661403 0.2483541170000052
0.479115501563968 0.24326527799999553
0.481430914312853 0.24317677099999457
0.483692860792079 0.24542451000000653
0.486055222968914 0.24361577999999895
0.488597402698145 0.24807192100000464
0.491268982197372 0.24810144999999295
0.49380328559379 0.24783813400000554
0.496278541048454 0.24596538899999132
0.498909005112929 0.24410541599999647
0.501469472996373 0.24482299500000693
0.503790044762899 0.24607686800000295
0.50600827290059 0.24819305799999825
0.508433527825469 0.2533377339999987
0.511124428067015 0.2467409230000044
0.513708462790272 0.2487902780000013
0.516214935352394 0.24899959599999022
0.518782277462558 0.24882014100001015
0.521435964120846 0.24910192599999448
0.523977059206767 0.24939116400000216
0.526214152226059 0.2469237480000004
0.52851830084527 0.24895139400000232
0.531039098979109 0.2441983840000006
0.533642874637615 0.24425267099999814
0.5362815659343 0.2464814549999943
0.538847912246185 0.245738357999997
0.541376138432383 0.24904104700000573
0.544062778810208 0.24889704099999221
0.546501858233945 0.24883824300000867
0.548799161927571 0.24547608499999285
0.551146885625343 0.24445479900001033
0.553672634210946 0.2451291499999968
0.556373814561307 0.2469241430000011
0.558970576041323 0.24597185999999738
0.561487727138973 0.244959233000003
0.564107061057541 0.24471956299998965
0.566828260380947 0.24496975800001053
0.569271562471117 0.24497576699999968
0.571498450254398 0.2554389499999985
0.573866745762607 0.25265573299999744
0.576544815982168 0.2460456860000022
0.579201087765856 0.25017760599999406
0.581794952207344 0.25047787900000174
0.584363437741689 0.2504432300000019
0.586960224350731 0.25042722599999934
0.589660647757162 0.2501213820000032
0.592033778248168 0.2487358999999998
0.59434130426956 0.24779583500000513
0.596794134358951 0.24527573799998947
0.59939594277847 0.24660453600000665
0.602101400241014 0.246476181999995
0.60471257329383 0.24705020900000818
0.607262142744006 0.2502499609999944
0.609931967587702 0.2502414260000023
0.612536405457952 0.2496550709999923
0.614944664070622 0.24591671299999973
0.617272841164166 0.246501741000003
0.619749395210448 0.24809066000000257
0.622451023840075 0.2564406709999929
0.625099941425982 0.25137766000000283
0.627694426201522 0.24986541600000578
0.630314375844438 0.2511344010000016
0.632992919705651 0.25156404199999827
0.635612937478061 0.25143025100000216
0.637962408210591 0.2511615779999943
0.640327083024291 0.2496319170000021
0.642895658184113 0.2518778980000036
0.645533734453225 0.2463717149999951
0.648205215617873 0.24679954399999815
0.650828131313811 0.24852615700000058
0.653424773118417 0.2466410400000001
0.656143424497498 0.2506978170000025
0.658724368644134 0.2507618719999982
0.661135593423498 0.250601630999995
0.663524220444279 0.24855518900000106
0.666035338325913 0.24691358300000843
0.66874455371645 0.24885311199999194
0.671423326513902 0.24878526599999873
0.674035246870652 0.24959796200000994
0.676675416483317 0.2563558809999904
0.679393499568508 0.2523866140000024
0.682014616704208 0.2484565190000012
0.684389023990248 0.2522275090000079
0.686763692274517 0.25299853499998903
0.689367269310992 0.2521065829999998
0.692051936400453 0.25264267500000415
0.694751287169642 0.2512408630000067
0.697393252714748 0.2523776809999987
0.699987608097742 0.2484231990000012
0.702716626484966 0.2480178269999982
0.705322404477212 0.24952929100000176
0.707774874474964 0.2478049049999953
0.710205055375878 0.2521814069999948
0.712709593961362 0.252167225000008
0.715412140246781 0.251778017999996
0.718134015303062 0.24943558300000745
0.720780412076175 0.2483276549999971
0.723431054286164 0.24906970899999692
0.726158654029578 0.25056329999999605
0.728798697666474 0.24902003399999728
0.731214199930433 0.24780301200000565
0.733598200303589 0.2489116929999966
0.736205032094622 0.24871838800000035
0.738922622856825 0.24831254800000124
0.741660661832141 0.2615376850000075
0.744312645447221 0.2577361259999975
0.74711778576375 0.25399156199999595
0.749900524197292 0.2531057610000005
0.752307688804349 0.5066260319999998
0.754983594415185 0.2535491680000064
0.758049630663298 0.25387646899999083
0.761615092241707 0.5076728940000095
0.765162542083274 0.24907212799999456
0.768058543588664 0.2489107469999965
0.771478986933931 0.4996130319999992
0.775356982087372 0.25341913200000477
0.779082756897561 0.2537784639999927
0.783345676038368 0.2535286740000089
0.787021986185175 0.5008789430000036
0.791639503364634 0.24968031999999596
0.795468972474503 0.5078132310000001
0.800170620368308 0.2562326329999962
0.803314920867956 0.2524256629999968
0.807149709792417 0.2550048150000066
0.810763755244624 0.2546661140000026
0.813798966282754 0.25464036900000053
0.816704669634847 0.25455751399999826
0.81991653007721 0.2535227340000006
0.823382901249939 0.25453608200000133
0.826717794772986 0.25026445599999647
0.829815522320815 0.24974448099999336
0.832882722818011 0.2520643500000119
0.836102211882707 0.2503637579999918
0.839409455947932 0.254542248000007
0.842644988573207 0.25476381699999706
0.845778153539116 0.25473120399999516
0.84891509453982 0.25331463700000256
0.852120243031677 0.2507222410000054
0.855357171917263 0.25107625399999733
0.858551928138914 0.2535140869999992
0.861706644656073 0.2560014470000027
0.864866417303442 0.26189573999999993
0.867824220237481 0.25304928899998913
0.870611632093587 0.2559727229999993
0.873513310237441 0.25592953800000373
0.87660691351192 0.25579401000000246
0.879709016530953 0.2556692490000074
0.882705875122506 0.2563951489999994
0.885661928324854 0.25486661699999047
0.888707953561797 0.2529998920000054
0.891837210866644 0.25121882199999845
0.894974717968492 0.2519151540000024
0.898059733604389 0.25236767299999485
0.901105311908997 0.25190101600000503
0.90423293245324 0.25576112099999193
0.907275987743148 0.2559554600000098
0.909976054357593 0.25607740699999226
0.912664746868759 0.25156091000000913
0.915608144750256 0.2516931519999872
0.91869483354272 0.25222764200000825
0.92170875117449 0.2535642980000006
0.924544886259974 0.2547564559999955
0.927427093520932 0.2526468820000076
0.930476891340454 0.25220691899998826
0.933566304568423 0.25237876300001005
0.936577756765834 0.25201317500000187
0.939545997611988 0.2626319780000017
0.942566847055361 0.26024181899998666
0.945664792116871 0.253210982000013
0.948771551399845 0.2570040219999896
0.951623362630607 0.25737573400000713
0.954295043729874 0.25732806499999583
0.957143753706404 0.2573242609999937
0.960208513505476 0.2569845609999959
0.963244227359036 0.2588165800000013
0.966147612694983 0.25322239199999785
0.968970057989275 0.25287706200001026
0.971911832411717 0.2542093829999885
0.97499577678958 0.2529271780000215
0.97802499437048 0.25633647199998677
0.980968402209829 0.25681948400000465
0.983915684043672 0.2573217199999931
0.986931954800018 0.25495689900000684
0.990004438488584 0.2534830619999866
0.993063948682674 0.25288216900000293
0.99607013802626 0.26318867000000523
0.999072219091384 0.25907284000001596
1.00214317014316 0.2555535379999867
1.00524888277397 0.2587651279999932
1.00831066866032 0.2583991260000005
1.01135774432781 0.2587778620000165
1.01442718733123 0.25870201300000417
1.01752081161511 0.2574844919999748
1.02063672390538 0.25965229000001955
1.02372856009769 0.2554725949999863
1.0268021417061 0.2556673440000168
1.02991174817017 0.2551172059999942
1.03303061691986 0.25363100999999233
1.03614299356974 0.2559404659999984
1.03926049107412 0.2583484559999931
1.04236718047516 0.2586872850000077
1.04548616293028 0.25694412800001487
1.04861974962217 0.2540137989999778
1.05174744354911 0.25595352800002047
1.05487930211628 0.256763847000002
1.05800282429405 0.25977138299998614
1.06113220821743 0.26486888700000577
1.06427520583316 0.25573983099999964
1.06741407829037 0.25958047200001033
1.07055646969433 0.2595253650000018
1.07368863837815 0.2598960469999838
1.07682741698564 0.25999395100001266
1.07997373264824 0.2590424929999813
1.08312123208263 0.2596673780000174
1.08626760190447 0.25461526600000184
1.08940772550658 0.2543935289999979
1.09255479623466 0.25686353899999403
1.09570270276641 0.25529533799999626
1.0988536496191 0.2588867089999951
1.10200012815656 0.2594208760000072
1.10514779647835 0.2597502540000107
1.10829647292393 0.2565353029999926
1.11130818663384 0.2553775949999988
1.11413522147232 0.25645951999999284
1.11700763596578 0.25774032000001057
1.12003105281766 0.25599061200000506
1.12309694866542 0.2552035809999893
1.12607717442555 0.2558646779999947
1.12896892460275 0.2553904090000003
1.13194087987186 0.25559758200000715
1.13496344501914 0.2623370800000089
1.1380123311684 0.26342762400000197
1.1409918291903 0.25765845199998694
1.14397407464626 0.2612746179999874
1.14698787430221 0.26130012900000565
1.15005103917595 0.2614269740000168
1.15310276641064 0.26077954899997735
1.15612068871395 0.2598548790000166
1.1591472598913 0.2599186099999997
1.16220763067423 0.2574408099999914
1.16528800026473 0.25608925000000227
1.1683645835104 0.25805391500000496
1.17129865057072 0.25634822600000007
1.17413000096289 0.2603498619999982
1.17700991206048 0.2606234099999938
1.1800139307154 0.26096961400000396
1.18301922924981 0.2591425720000018
1.18594039036249 0.25704147100000796
1.18881142506505 0.2571886179999865
1.19174466430097 0.26785514900001317
1.194733970047 0.26512709499999687
1.1977164090256 0.25768148399998836
1.20063965491111 0.26205289600000015
1.20356210059022 0.26216706499999987
1.20651975966955 0.26188312300001826
1.20951617419035 0.2618948889999899
1.21249115248587 0.2614953400000104
1.21544207260581 0.260676774999979
1.21840046089656 0.26008497400002284
1.2213859845077 0.25774146999998493
1.22439489726678 0.2572044460000029
1.22738137961134 0.25855338899998515
1.23036406686189 0.25737485600001264
1.23335332162536 0.26076929600000653
1.23637229116556 0.2615093529999797
1.23939358344051 0.26174858500002074
1.2424018358291 0.25925926700000446
1.24541838438514 0.25733414900000184
1.2484389346517 0.25850160999999616
1.25148017347868 0.2593810239999925
1.25451831020837 0.26595312500001
1.25755888849001 0.2652561249999792
1.26060138572072 0.25993845700000406
1.26364809485191 0.262662535000004
1.26671216779425 0.26307800699999007
1.26977001983253 0.26282967700001336
1.2728345085977 0.2623285299999907
1.27589690977773 0.26128198200001407
1.27897494727895 0.2619967880000047
1.2820519245351 0.2605885459999797
1.28512889794682 0.25785944800000493
1.28821149101617 0.2586786619999941
1.29129491027432 0.2581760590000215
1.29439075128379 0.2596766889999742
1.29747870100927 0.2623647230000188
1.30057398163618 0.2623850049999987
1.30366598845533 0.26065067199999703
1.30677059003435 0.25790210299999217
1.30987038423046 0.25831936299999825
1.3129769128741 0.2601730110000062
1.31607702317083 0.2605507629999977
1.31918726467866 0.2616847630000052
1.32229358362621 0.2633067760000074
1.32540789111752 0.2632087350000063
1.32851502855774 0.2688913509999793
1.3316300490393 0.26348652100000436
1.3347400925189 0.2598442030000001
1.33785886482127 0.2627609909999933
1.34097094743312 0.26265664500002117
1.34409013591568 0.26279621999998426
1.34720292164403 0.2628954220000139
1.35032421228328 0.26121511899998495
1.35343913814264 0.26281512200000634
1.35656145445345 0.2580738259999862
1.3596765295528 0.25740935100000684
1.36279957566075 0.2603232680000076
1.36591598370015 0.2578566319999993
1.36904028381539 0.2616723410000077
1.37224007308582 0.26245770500000276
1.37555533688239 0.26227833499999065
1.37869938459351 0.2588411509999844
1.3816762253856 0.25800837799999954
1.38471580256326 0.2599669210000002
1.38790426345152 0.26785945400001765
1.39112492163122 0.2621875270000089
1.3943265480256 0.26113501999998334
1.39782439842271 0.26328467400000477
1.40145852933173 0.2631578889999844
1.40452681980199 0.26297572000001423
1.40728575615845 0.26335515700000656
1.41026476017445 0.2602372110000033
1.41387784742471 0.5209091709999996
1.41814528005551 0.2580407879999882
1.42089935716425 0.25897319599999946
1.42421513448181 0.25939579999999296
1.42770386457028 0.2623052790000031
1.43119115563669 0.5241368469999941
1.43528413048452 0.25767808000000514
1.43796590672152 0.25891285900002003
1.4410766841203 0.5364920529999893
1.44479123909948 0.5271280000000047
1.44864350660925 0.26327444000000355
1.45181109548153 0.26314457899999866
1.45547615036991 0.26317004300000235
1.45937192740799 0.2633647499999938
1.46274812267514 0.26164152300000865
1.46546967881503 0.26226804699999207
1.46822967595311 0.5174973099999818
1.47197319204794 0.2601115570000161
1.47511236956206 0.2589831919999881
1.47881187113109 0.2627124280000146
1.48209933362268 0.26270864500000357
1.48483632555848 0.2622529610000015
1.48764887719357 0.2584757649999858
1.4910275124931 0.25798000399998955
1.49462435347572 0.2592006920000074
1.49775653556574 0.2608147880000047
1.50055947896041 0.25864855000000375
1.50352441789275 0.25806870799999615
1.50691036330163 0.2581234289999941
1.5103063277931 0.25826048700000115
1.5133693843503 0.26443599099999915
1.51626823287468 0.26700210000001334
1.51937080099534 0.26108839399998374
1.52269705206716 0.2635115129999974
1.52595453438425 0.26409670200001756
1.52898742376878 0.26337761599998544
1.53194587846097 0.26322127800000317
1.53498646021506 0.2630166380000105
1.53811337203334 0.2618726439999932
1.54122967933733 0.25996882600000504
1.544268800304 0.2589317309999899
1.5472945289079 0.25987311400001545
1.55037081272757 0.2590461099999857
1.55349000508857 0.26205757299999277
1.55658949863197 0.262608312000026
1.55965336010642 0.26249351299998125
1.56271963748591 0.2609872750000193
1.56581841877438 0.25914125499997454
1.56893569064275 0.2593037670000058
1.57203709767102 0.2619959520000066
1.57512429861359 0.2673546169999952
1.57821720924025 0.26098705100000075
1.58133189203666 0.26281878300000017
1.58445043922194 0.2633994950000158
1.58756254573629 0.26334306599997603
1.59066646744668 0.26312622900002225
1.59378046417639 0.26319517400000336
1.59690281554262 0.26180454899997585
1.60002969473138 0.26133192800000415
1.60314922940603 0.2597346090000201
1.60626474649343 0.26132923799997343
1.60934864906134 0.26016287600000965
1.61242730668902 0.2617667869999991
1.61552930147444 0.26238665799999694
1.61865241179816 0.26254359000000704
1.62176691779962 0.26068405099999836
1.62486886771469 0.2586271570000065
1.62797092271585 0.26093986499998323
1.63109003354656 0.2610218590000102
1.63421514030933 0.2632293359999949
1.6373373276372 0.26828883700000006
1.64045171595672 0.2611518120000085
1.64357183016418 0.2626009010000132
1.64669862675297 0.2637429429999827
1.64983049779688 0.26341132700000003
1.65295769816033 0.26327461700000754
1.65608462997691 0.26373059299999113
1.65921363219856 0.26061843900001236
1.66234863835435 0.26340590499998484
1.66548374955199 0.259307634999999
1.66861825408384 0.2594621860000075
1.67175196131448 0.2614341450000097
1.67488879374724 0.260661755000001
1.67802780088244 0.2789366399999835
1.68116744033504 0.2622192180000127
1.68430643051338 0.26247176999999056
1.68744577594699 0.259570803999992
1.69058719172845 0.2595031259999985
1.69372948836317 0.26058905700000423
1.69687258206584 0.26059259199999474
1.70001470858529 0.2593183160000194
1.70315586191425 0.2605471589999979
1.70629722464084 0.2599970859999985
1.70943910580417 0.2599986900000033
1.71258291674241 0.2660972319999928
1.71572619472711 0.2663767200000109
1.71887014187519 0.26166220799998996
1.72201311352815 0.2637910470000122
1.72515802571291 0.2635688940000023
1.72830227448281 0.2638588649999747
1.73144810364079 0.26368205800000055
1.73459230425962 0.26176021700001684
1.73773836381708 0.2637048189999973
1.74088314703335 0.2599220099999968
1.74403014954999 0.2594352049999884
1.7471520300809 0.2619598540000254
1.75025236718808 0.2607089409999901
1.75336670239056 0.2629380239999932
1.75650340346754 0.2624325300000123
1.75964375511644 0.26250533399999654
1.7627678537024 0.25845365300000367
1.7658852736374 0.25772619999997914
1.76901198660489 0.25857926000000475
1.7721509059029 0.2663486769999963
1.7752883534838 0.26562782600001356
1.77839346011044 0.260461112999991
1.78147957925152 0.2633786149999935
1.78458467026871 0.2637861840000255
1.78770826917495 0.26329680099999564
1.79083065910807 0.2630960949999803
1.79393322848462 0.2619564480000065
1.79703277701388 0.26263779999999315
1.80014075721835 0.2581862199999989
1.80326030929828 0.25847816200001716
1.80637304052333 0.2604497389999949
1.80947919938691 0.2586275790000059
1.81258182433334 0.2623988759999918
1.81569360357276 0.26270189100000607
1.8188062892339 0.26291691500000525
1.82191808836955 0.25932434300000295
1.82502260289396 0.2580530259999989
1.82813048818059 0.25896328700000026
1.8312391774967 0.260348338
1.83435176218142 0.26572952499998337
1.83745892031734 0.26568825000001084
1.84056689486304 0.2596756019999873
1.84367272226999 0.2630872409999938
1.84678343029825 0.2634251950000248
1.84989109313983 0.2632815659999892
1.85300019400927 0.26374331100001314
1.8561052276551 0.2617236989999867
1.85921411223591 0.26345852599999375
1.86232064299907 0.2577357400000153
1.86543005438848 0.2582300919999909
1.86853515959951 0.26082461300001114
1.87164319819709 0.25877929600000016
1.87474831743693 0.2623968659999889
1.87785711668248 0.26214807299999165
1.88096206601492 0.2620663929999978
1.88406909478275 0.25962081900001976
1.88717363339568 0.25971876199997723
1.8902772212778 0.2593548660000238
1.89338410991372 0.26067077599998356
1.8964870578637 0.2588173020000113
1.89959153097409 0.258070680000003
1.90269338735129 0.25799080400000207
1.90579893086916 0.25839192699999103
1.9089016425434 0.2654091400000027
1.91200642560268 0.2662729930000012
1.91510763461253 0.2599129509999898
1.91821201175006 0.2630321080000044
1.9213137136239 0.2630631650000055
1.92441830740756 0.26340686599999685
1.9275192236937 0.26343626499999573
1.93062296794204 0.26176787400001444
1.93372360902428 0.2628908529999876
1.93682756746869 0.2593982710000091
1.93992801404566 0.25868053299998905
1.94303138611563 0.25809529200000725
1.94613120749481 0.2583401139999921
1.94923442895021 0.2581944700000065
1.9523341594461 0.2623476880000055
1.95543712529228 0.263129948999989
1.95853629303252 0.2634827980000125
1.96163887497123 0.26255186599999547
1.9647377927797 0.2606248729999834
1.9678402318841 0.26298035400000686
1.97093875876305 0.2674442360000171
1.9740408013275 0.2643493639999974
1.97713893280988 0.2627038419999792
1.98023976734116 0.26317771700001913
1.98333815536683 0.2637944839999875
1.98643550700754 0.2640804600000024
1.98953583428196 0.2632215609999946
1.99263226325689 0.26312111300001106
1.99573078329153 0.2640916020000077
1.99882618323754 0.2601926059999755
2.00192535127912 0.2606517170000018
2.00502135350866 0.26088953900000433
2.00811998396969 0.26047002999999336
2.0112147674817 0.31136751000002505
2.01431296808378 0.26292099199997665
2.01740800834887 0.2623818510000149
2.02050635865365 0.2606625349999945
2.0236007585094 0.25813081500001545
2.02669839914839 0.2595454749999817
2.02979247144465 0.2603928860000053
2.03289022111526 0.2661623500000019
2.03598408955884 0.2652300450000098
2.03908135726549 0.2608027289999768
2.04217465378123 0.262768608000016
2.04527174385912 0.2631772430000012
2.04836489652725 0.26318688699998916
2.05146175955163 0.2632017859999962
2.05455440475294 0.2632954990000087
2.057650919336 0.2637403640000002
2.06074329003895 0.25822184899999456
2.06383965777202 0.25777288000000453
2.06693165818751 0.259355405000008
2.07002453621122 0.25845971799998324
2.07311789022633 0.26154108000000065
2.07620963926463 0.26257540400001744
2.07930431967922 0.2624779289999992
2.082393892082 0.2623436539999773
2.08548628175808 0.2584257750000063
2.08857601648211 0.2589846019999982
2.09167001154546 0.2608182740000018
2.09475985590588 0.25924988700000995
2.09785236574538 0.25844145799999296
2.10094094714635 0.2584027169999956
2.10403379207749 0.2581422110000062
2.10712302155611 0.2587113200000033
2.1102156212339 0.2675171889999888
2.11330372318208 0.26388451400001145
2.11639574279012 0.2584134390000088
2.11948396773136 0.2616676259999906
2.12257623255467 0.2630908360000035
2.12566396241322 0.2629705630000103
2.12875554242289 0.2629239099999836
2.13184284427976 0.2635653510000111
2.13493451081243 0.262758582999993
2.13802167941667 0.2617014630000085
2.14111295011286 0.2579505289999986
2.14419953067233 0.2582476239999778
2.14728935103171 0.25930143300001873
2.15037647452877 0.2724565400000074
2.15346322232321 0.2628655659999879
2.156552235925 0.2627870549999898
2.15963781585378 0.26163408600001503
2.16272632957394 0.25821137699998076
2.16581035239115 0.2578715450000004
2.16889832440538 0.2589664520000099
2.17198283235592 0.26702187800000843
2.17507121391327 0.26313423799999214
2.17815279721611 0.2620249430000001
2.18121192754005 0.2632949549999921
2.18427387787793 0.26330016100001785
2.18740104923098 0.26289632600000346
2.19051822187832 0.262667749000002
2.19358010198935 0.2590273699999841
2.19662615258003 0.26212853900000255
2.19970473917385 0.25841228699999874
2.20281831896194 0.2583555580000052
2.20591086579981 0.2597068219999983
2.20897568657635 0.2584669990000066
2.21203440647759 0.2619843389999801
2.21512331587509 0.2622425150000254
2.21821993172242 0.2623871159999851
2.2213058640525 0.2632733959999882
2.22436995670401 0.25977578300000914
2.22744357952139 0.26080705699999385
2.2305281178502 0.26024390500001005
2.23361682022901 0.2679506759999981
2.23669489173882 0.26579942200001483
2.23976450219701 0.25884208200000103
2.24284254641362 0.26378693299997735
2.24592361773721 0.26322840100002054
2.24900807787064 0.26329313399998
2.25208087054 0.26349971600001254
2.25515628748188 0.26236546900000235
2.25823118728661 0.2611981510000021
2.26131468437675 0.25948507900000095
2.26439108410437 0.2582266249999918
2.26746849937219 0.2595118110000101
2.2705404466074 0.25816728199998806
2.27361845989146 0.26171181399999455
2.2766960099147 0.2625329180000051
2.27977217868736 0.26279688299999293
2.28284749670858 0.2617898180000111
2.2859202984317 0.26187048099998833
2.28899911789422 0.2586190600000009
2.29207231065252 0.2601479289999986
2.29514864005538 0.2593221220000146
2.29821945565181 0.2582915280000009
2.30129650462626 0.2584611110000026
2.30436902379434 0.2578684529999862
2.30744596913072 0.26036995600000523
2.31051647606435 0.26776243000000477
2.31359127477934 0.2618203899999969
2.31666284706834 0.2599189029999991
2.31973589958096 0.26307683400000315
2.32280873433529 0.26313244899998267
2.32587966778352 0.2633700360000262
2.32895339553826 0.26354950399999666
2.33202213858148 0.26271350700000085
2.33509546056924 0.26356577499998934
2.33816260503988 0.2583592370000076
2.34123970063926 0.25817331599998283
2.34443605136508 0.26086472600002253
2.34772645192834 0.25839369599998463
2.35079880309833 0.26265670200001523
2.35371880940352 0.262705407999988
2.35671919651661 0.2622407140000007
2.3598944551227 0.2589060459999928
2.36307314920804 0.2583111900000006
2.36611908244384 0.26006644500000675
2.36923257313028 0.26824326100000917
2.37256347534061 0.2626068809999822
2.37572087904587 0.2622159500000123
2.37863585749475 0.2639377739999986
2.38157349193027 0.2634088220000024
2.38472118180742 0.26334167400000297
2.387943044091 0.2632655359999774
2.39102277050095 0.25976917000002686
2.39398685714045 0.2625881429999879
2.39703252896766 0.2581022409999889
2.40027122246325 0.25851972899999964
2.40355837589257 0.2608027590000006
2.40678054174633 0.25852832900000067
2.41000557938229 0.2625054430000091
2.41343049824592 0.2631376450000005
2.41712635180509 0.5216670990000125
2.42118913721987 0.2585402489999922
2.42374917788095 0.2599030829999833
2.4266948372204 0.2602225740000108
2.43020117252562 0.2666647830000102
2.43363551368507 0.265471113999979
2.43671694702022 0.2630893760000106
2.43972673646761 0.262992545000003
2.44301980660948 0.263554508999988
2.44652384393233 0.2634005609999974
2.44996472932195 0.2630747120000194
2.45338866868547 0.2615543940000009
2.45663726727725 0.26178480999999465
2.45953960086064 0.2589943989999881
2.46242169795073 0.25850936700001625
2.46554917745778 0.2587262719999899
2.46889378797021 0.2597032100000263
2.47238716441295 0.26252988999999616
2.47600296223091 0.5241913289999616
2.4799759769986 0.2587189950000379
2.48280481882466 0.2581316060000063
2.48613498051941 0.260341837999988
2.48956784009856 0.26002870299998904
2.49261023040066 0.25836586600001965
2.4954278213373 0.34424501099999816


==> Images/Results/sourcebeam_timesteptimes_tol_0.001_hfm90.txt <==
t steptime
0.0 0.2649307219999999
1.09700868693707e-11 0.2658672000000002
2.09438110203232e-11 0.26513373399999995
3.58047850109592e-11 0.2682082979999998
5.67743244534464e-11 0.26891347900000007
8.64769314832212e-11 0.2685511869999999
1.2845582940044e-10 0.26608671500000014
1.87631948273554e-10 0.2657897920000005
2.70737774590218e-10 0.2667856129999997
3.86866869858985e-10 0.27499874
5.48252230259337e-10 0.2731647060000002
7.71611413294786e-10 0.26607805599999956
1.08034144925394e-09 0.2692419490000004
1.50752876346173e-09 0.269494184
2.0997565878448e-09 0.2698182859999996
2.92198808399911e-09 0.2697231630000001
4.0639605459607e-09 0.2681807909999998
5.64859554112121e-09 0.26581848699999977
7.84304038670228e-09 0.2682547640000008
1.08731028097077e-08 0.2651346359999991
1.50419950365328e-08 0.2663889939999997
2.07544598541639e-08 0.2663126380000005
2.85475109142402e-08 0.26646150400000046
3.91291743425608e-08 0.2692855670000007
5.3426744468461e-08 0.2689881579999991
7.26461241525546e-08 0.2683324220000003
9.83437557209329e-08 0.26449310699999984
1.32512389888441e-07 0.26421050999999984
1.77681392739098e-07 0.2659902729999999
2.37031333269489e-07 0.26621366
3.14521074191393e-07 0.2675860839999995
4.15023322712834e-07 0.2742041060000009
5.44461371561608e-07 0.2663032540000003
7.09935334632039e-07 0.269899809
9.19820303886434e-07 0.2704511209999989
1.18381127549425e-06 0.26957590600000003
1.51288018867102e-06 0.2698122880000007
1.91909880614873e-06 0.2682047779999994
2.41526728939693e-06 0.2692700969999997
3.01427198182767e-06 0.26494179100000004
3.72807656648462e-06 0.2646122680000005
4.56622670873499e-06 0.26591596699999975
5.54845901970819e-06 0.26623657000000023
6.81692208674301e-06 0.2685656830000003
8.45195678468161e-06 0.26835139900000016
1.05693598828882e-05 0.26798148600000005
1.33239444719152e-05 0.26447683499999997
1.69243625480202e-05 0.2644065369999993
2.16527876253836e-05 0.2655653200000021
2.77407988383422e-05 0.26701416199999883
3.52797811664732e-05 0.26448862099999815
4.45400605894353e-05 0.2642456000000024
5.57850464108086e-05 0.2647039279999994
6.92726884225199e-05 0.2641873729999986
8.52289318986923e-05 0.2646625190000016
0.000103812151483828 0.2727708689999986
0.000125063092222364 0.2693811260000025
0.00014883566098713 0.2681159589999993
0.000174700017647408 0.26904218700000015
0.000207232209084 0.269313541999999
0.000248776543438468 0.26956910399999856
0.000301850970919893 0.2697968169999996
0.000349618874302781 0.26761954800000254
0.000420958842277277 0.2665887809999994
0.000499014621684516 0.26442743399999813
0.000583508241964049 0.2649592640000016
0.000663106276278091 0.2652446949999998
0.000771302624978684 0.2652875469999998
0.000912252207451006 0.2691332959999997
0.00105209904455282 0.2691159540000001
0.00118139161631413 0.268447376000001
0.00135680483644319 0.26492496899999907
0.00155331969115754 0.26440275000000213
0.00172545625421335 0.26973353300000014
0.00200114952342851 0.27397689899999733
0.00223116569761693 0.26514846999999975
0.00249500308257444 0.26905390299999965
0.00282707444925461 0.26949028000000297
0.00310650550361373 0.27015659599999964
0.00348657547239882 0.5391837190000004
0.00380252851624039 0.2711960399999995
0.00414310239194999 0.2647755329999981
0.00448130974129372 0.26471138800000205
0.0049343403528245 0.26563876099999817
0.00536129859974856 0.2649509539999997
0.0058801841330177 0.5377566420000015
0.00634660224712412 0.2690364679999995
0.00682005301080392 0.5303381989999991
0.00729516163922411 0.26828630700000033
0.00782853844233481 0.5430724920000003
0.00835636768453165 0.2683771330000013
0.00893283244605163 0.26927288599999954
0.00951023353686873 0.2695773750000008
0.0102467209921859 0.26964419399999784
0.0109597939740434 0.2699332460000008
0.011602234647379 0.26896588099999974
0.0123451065543561 0.26899187700000127
0.013086420080799 0.2648394859999996
0.0138310601213467 0.2775093549999994
0.0146254708819043 0.2663463989999997
0.015421885350402 0.2653994709999985
0.0162361256715304 0.26916382000000283
0.0170355806432397 0.2686937279999988
0.0178136266583216 0.26836478599999936
0.0187088191009497 0.2641907489999973
0.01966537953738 0.264686446000006
0.0206236224635264 0.26598044800000054
0.0215852252328357 0.26715118999999987
0.0226026056387217 0.2647978379999998
0.0237399723668204 0.26445871899999673
0.0247858885299314 0.26434906800000135
0.0257945744837297 0.2640610400000014
0.0269024694358435 0.27234015499999487
0.0281361004554923 0.27182522900000095
0.0293528745035434 0.26620530000000286
0.0304633582565615 0.2692443589999982
0.0316101543292672 0.27000092499999795
0.0328714606483601 0.2697835180000041
0.0342336829733887 0.2696715470000015
0.0356235057721682 0.2702958109999969
0.0368468955852336 0.26825421600000254
0.038043188910744 0.26425327599999804
0.0393978189550314 0.2649821819999971
0.0407999577485205 0.26492529900000505
0.0422352795704923 0.2656576589999986
0.0437199935368119 0.2688308779999957
0.0452387677107162 0.269371661000001
0.0466114829684951 0.26834481200000226
0.0479344688829846 0.26467700300000274
0.049339617871869 0.26442186199999895
0.0508736560032532 0.2723389989999987
0.0524745966883975 0.27364975700000116
0.0540704087052914 0.26588486200000006
0.0556542679054322 0.26965827899999795
0.0572255959271917 0.2695477850000003
0.0587972314189976 0.27010690099999835
0.0603877629646518 0.27010890800000453
0.061923283804564 0.2683857659999944
0.0634427671720303 0.268703213000002
0.0650268696999955 0.2663705390000004
0.0667056438665247 0.2648396510000026
0.0684344630707902 0.2662868990000007
0.0701981014417597 0.2648697699999971
0.0719933090509078 0.2677974249999977
0.0737545125081745 0.2697140570000016
0.0754539034105332 0.2696788080000019
0.0771178496101588 0.267381045999997
0.078805683747775 0.265178805000005
0.0805592354732194 0.26725508099999473
0.0823778057026982 0.26785765500000025
0.0842373027673314 0.2770445620000004
0.0861163212708996 0.2705017680000026
0.0879533545909545 0.27011210999999946
0.0897381992325011 0.27074454499999945
0.0915501843246431 0.27005362900000307
0.0934318757938082 0.2702329669999983
0.0953533346691486 0.27010452900000104
0.0972749954715796 0.26733260900000033
0.0991917909999435 0.2683750200000006
0.101118219409147 0.2654045529999962
0.103060910150906 0.26602353700000236
0.105009973933637 0.26535579800000164
0.106949220764852 0.26883117599999906
0.108869606845227 0.27000664799999896
0.110775053729461 0.2702059479999974
0.11267863967099 0.2676630959999997
0.114593722031127 0.2655257810000009
0.116527906666416 0.2669191510000033
0.118483911768256 0.2681138729999972
0.120464014145403 0.2660596679999969
0.122472542640853 0.2656532490000032
0.124491821431894 0.2664280170000026
0.12644027469608 0.2657892099999941
0.128385821705148 0.26833134900000033
0.130422651857225 0.27476172900000506
0.132565255928366 0.26773534999999526
0.134779545998395 0.5417432489999996
0.137103413045187 0.2707073310000041
0.138779113442141 0.270469085000002
0.140728841701114 0.269815604999998
0.142714206740786 0.2687156249999987
0.144731619420439 0.26975790800000254
0.146744076825072 0.26670893899999726
0.148703981785798 0.2659107830000025
0.150737980912157 0.26680205599999596
0.152949764127653 0.5367483710000016
0.155337558378538 0.27078456400000306
0.157251294266651 0.2696624909999983
0.159404167683776 0.2659659879999978
0.161355235630022 0.26634002699999826
0.163226565043402 0.2732532180000007
0.165267489773957 0.27499800000000363
0.16734499020903 0.2663918009999975
0.169444023852434 0.27061264900000026
0.171630178920186 0.27147411900000407
0.17396169474564 0.2718245419999974
0.176477553231032 0.27153029600000167
0.178717334354808 0.2707138059999963
0.180568347027902 0.26995246300000275
0.182307439752751 0.2669289709999987
0.184386008099585 0.26654487599999754
0.186557967157539 0.26878381200000234
0.188723083348563 0.26674412199999864
0.190959687743995 0.2711550840000001
0.193419174676277 0.2713296459999981
0.195735521907636 0.27120411000000644
0.197747994343847 0.2681273949999934
0.199532047386098 0.2681725890000024
0.201528424683777 0.2689448830000032
0.203698429251802 0.2716016010000004
0.205919206270149 0.27605304899999794
0.208192378405396 0.2715008169999962
0.210620163542708 0.2670210730000022
0.212926744696092 0.27707602600000314
0.215171431060195 0.27382597100000083
0.217088380656705 0.26895433499999655
0.219010423541395 0.2718912639999971
0.221115698578817 0.2721548370000022
0.223332057710685 0.2718347759999986
0.225642262794865 0.272968640000002
0.228073242415641 0.2699945270000015
0.230384261512881 0.2712623520000008
0.232606390923416 0.26741864199999554
0.234849142370812 0.26727616700000567
0.236936503989547 0.2694192149999992
0.238989305162515 0.2690754369999979
0.24102312725848 0.2724771019999963
0.243229447878762 0.27199440500000094
0.245710424520712 0.271007161
0.248157704156985 0.2676343170000024
0.250380948006642 0.26762933599999883
0.252664615676339 0.273645688000002
0.25507005445655 0.27717309700000214
0.257302633468659 0.26884503600000187
0.25925470184672 0.2730258519999893
0.261231145841631 0.27296238099999925
0.2636074619902 0.2728957310000055
0.266185636029276 0.2733155580000073
0.268536865830683 0.2714462470000001
0.270791063245427 0.2718066059999984
0.273276291440806 0.2676867059999921
0.275609059808424 0.2683852210000026
0.277588438693633 0.2680469510000023
0.279522171143969 0.26834911699999964
0.281868960398967 0.27213192600000013
0.284408173464298 0.2730513319999943
0.286793896606019 0.2730260840000085
0.289136652271431 0.2716257609999957
0.291632097429698 0.26853268600000035
0.293943227020181 0.2706961970000066
0.2959247952725 0.27281333199999835
0.297927823930668 0.277879188
0.300340968007551 0.27104077299999574
0.302811927044774 0.27268432399999654
0.30517209501855 0.27397284200000627
0.307598526741488 0.27403568399999756
0.31008366008156 0.27410904100000266
0.312462752098227 0.27409677199999294
0.314480859636114 0.27473756800000615
0.316522788351482 0.2688649649999917
0.318882874028608 0.2692033229999993
0.321327302060903 0.27064592800000753
0.323766051473477 0.2689596710000046
0.326238764049937 0.2736098409999954
0.328646416691468 0.2736307199999999
0.331136531569499 0.27377616299999374
0.333263199812005 0.26995122700000707
0.335346514642591 0.2691554339999982
0.337593973426026 0.2709898460000062
0.339982138017529 0.2712719329999942
0.342517591466332 0.26917506399999525
0.345034720757101 0.26924626600001034
0.347379934756901 0.26977804799999205
0.349834575675046 0.2790152830000068
0.352202892580545 0.2762614290000016
0.354443457008959 0.2715623169999901
0.356594464509709 0.27478136900001005
0.358825254191585 0.2749635249999898
0.361367280334132 0.2746983610000058
0.36392918554699 0.27470787800000096
0.366310423767947 0.2719433350000031
0.368754780145946 0.273767406999994
0.371393509500052 0.26981290999999885
0.373772056463874 0.27090891999999656
0.375840581151342 0.2707915189999994
0.377933965165464 0.2732564679999996
0.38044146367146 0.27483102400000803
0.383049175369388 0.27455241199999136
0.385511679892223 0.2720875420000084
0.387961327576285 0.2701420829999961
0.390490889146794 0.27012028100000407
0.392984786653534 0.28074658900000315
0.395146290916404 0.27580377999998973
0.397278495247843 0.27353768700000103
0.399700754018203 0.2755387159999998
0.402210724232117 0.2757121770000026
0.404731778798713 0.27578239800000404
0.407256004188359 0.27563308399999187
0.409721911930796 0.2744066099999998
0.412305000946147 0.27140989000000104
0.414589722251777 0.2704517730000049
0.416775457928273 0.2717570739999928
0.419075426985436 0.2709014110000112
0.421492592328829 0.2748169549999915
0.424091195283776 0.2752454250000085
0.426658033630354 0.27530402200000026
0.429069887765396 0.2717313089999891
0.43160674480016 0.27116325900000504
0.434179810917961 0.2729168000000044
0.436545538368425 0.2768391869999931
0.438727675591727 0.28088575399999627
0.440956373366416 0.2734260830000039
0.443527488181578 0.27604109600000015
0.44616504774467 0.2765704060000047
0.448653227566101 0.2764910289999989
0.451147810874578 0.2762352569999962
0.453759290702658 0.27480753999999763
0.456326284068697 0.2753425060000012
0.458561213009002 0.2846191870000041
0.460716148001025 0.2730465810000027
0.463161721303364 0.27141983299999595
0.46575869888082 0.2743128639999952
0.468352343527217 0.2760229870000046
0.470896738614061 0.2765622560000054
0.473389915496297 0.2737946980000032
0.476018086911724 0.2719376399999902
0.478416586099679 0.2719877480000008
0.48066575792063 0.2740780360000059
0.483004417432702 0.2724695919999931
0.485446562049312 0.2720992810000098
0.488071040068373 0.27200342699998714
0.490695226028135 0.27216986100000895
0.49316186430649 0.2748586639999928
0.495718798401288 0.28075406500001066
0.4983746287167 0.2784266349999882
0.500824895973353 0.2766796870000121
0.503061290973284 0.2773748969999872
0.505299251890655 0.2776538340000059
0.50787092402942 0.2775091339999989
0.510562860333892 0.2768664719999947
0.513126566376136 0.2780856560000018
0.515649629344554 0.2729765910000026
0.518249422711708 0.2730347290000026
0.520919775043939 0.2746857900000066
0.523262630886641 0.27288965099999984
0.525455134104818 0.2772720219999911
0.527878922939866 0.27744352700000263
0.530490781207031 0.27668623699999273
0.533163273424411 0.27343822200001
0.535761142350295 0.27279017299999
0.538253729066111 0.27528727300000355
0.540895315327442 0.2813290790000025
0.543418794332892 0.2750563879999959
0.545772440053994 0.27860386100000767
0.548113696532712 0.2781789089999904
0.550531226429272 0.2788445740000043
0.553181579069608 0.27821248700000467
0.555850502602309 0.27700533499999835
0.558375290617567 0.27757371299999534
0.560946467676449 0.27393020899999954
0.563674617146931 0.27471139400000766
0.566226575296957 0.2761938069999985
0.568510961932385 0.2746434000000022
0.570759972593568 0.2780778890000022
0.573321162335095 0.27797315699999103
0.576030001442057 0.2775514829999963
0.578672478949892 0.2746386720000089
0.581234128465111 0.2746549980000026
0.583801237317438 0.27558915299999853
0.586549013044383 0.27906792199999586
0.589008325266705 0.28307782199999565
0.591278405125496 0.27632307300000036
0.593680129434885 0.2792190530000056
0.596251553123911 0.2793536580000051
0.598986795763549 0.27909568699999454
0.601642717121194 0.2787041560000034
0.604136613850308 0.27718955199999584
0.606744469189203 0.27848933699999634
0.609433754608255 0.2742650189999978
0.611940611055641 0.27398718500000996
0.61427241188102 0.27626266000000044
0.616619257224718 0.2751357650000017
0.619248022593691 0.2784820059999902
0.621974241254783 0.27933690100000774
0.624614492693773 0.27795333599999594
0.62720319143962 0.2749680310000002
0.629838301915162 0.2746647200000041
0.632518717721394 0.27602769799999294
0.634928681879286 0.27628106100000593
0.637242841521364 0.2750311049999965
0.639750471962582 0.2757353820000077
0.642394717378439 0.2748326299999917
0.645120828974755 0.2762241310000064
0.647767134167258 0.2857404199999962
0.650302452039129 0.2801588770000052
0.652972757755244 0.2786067539999948
0.6556150294799 0.28022014200000456
0.658096332994489 0.28077840899999273
0.66047998103485 0.28069469999999797
0.662904821712193 0.2803502350000002
0.665573330268338 0.2811651060000031
0.668306334070488 0.2755251680000015
0.67094601715793 0.2756419659999949
0.673561678347003 0.2773364180000044
0.676250966484186 0.2758709269999997
0.67891622303057 0.2798075160000053
0.681331972303315 0.2802041229999901
0.683670697133366 0.2799984620000089
0.686224428836121 0.27640238299999
0.688917187938218 0.27652111000000446
0.69165160131257 0.279572028000004
0.694297268672415 0.2864629119999904
0.696865994415597 0.2765005520000017
0.699579387835482 0.28023085000000947
0.702227823783141 0.2807530299999996
0.704694708448409 0.28083629699999335
0.707104225875244 0.28142314100000476
0.709590308883229 0.2811647660000034
0.712300567440832 0.281987897999997
0.715043152470347 0.2761950059999947
0.717675515978638 0.2764912930000065
0.720305670415141 0.2780637289999959
0.723037512711633 0.2773877409999983
0.725718655867246 0.28055985900000735
0.728152637138967 0.28102144499999326
0.730503348995994 0.2793665129999994
0.73307913154339 0.27603163099999506
0.73580949802521 0.27640672400001165
0.738566716320053 0.2782414289999906
0.741219862959633 0.28185547300000735
0.743805027163246 0.28589813700000377
0.74671723460225 0.280636642999994
0.749298991101213 0.2806733930000007
0.751630182105799 0.5634582139999935
0.755120641574133 0.28201276400000097
0.757704549034486 0.5649882550000029
0.760840334911775 0.5536076590000079
0.764436742143626 0.27882747299999266
0.767525622158694 0.5602098530000035
0.77118278583805 0.5610441070000007
0.774955276743758 0.2774135169999994
0.778574574406217 0.27770296599999256
0.782704988820121 0.5583707939999982
0.787697292292758 0.2775478160000091
0.790928299886775 0.5547602660000024
0.795103750671523 0.28322245199998974
0.79901382529063 0.5675560780000097
0.803625946947382 0.2826351909999971
0.806556981079318 0.28296808499999315
0.809912689731789 0.28321200999999974
0.81388395263925 0.28322347400001036
0.817527545604979 0.2811864059999891
0.820480105349022 0.2819750540000143
0.823323706326395 0.27830177199999184
0.826559956977054 0.27800226599998723
0.830079113512433 0.2794089990000259
0.833405171735901 0.27953648999999814
0.836455576721955 0.2824255449999953
0.839500188404667 0.28335133400000245
0.842735519945132 0.2812726089999842
0.846058222156324 0.2789479150000034
0.849282024591521 0.278567962000011
0.852394527911994 0.28672687099998484
0.855524825407004 0.2851026769999976
0.858735824259584 0.2808156560000157
0.861974208612082 0.2839304919999961
0.865161501506639 0.2836875090000035
0.868076459439435 0.2840753549999988
0.870796003913292 0.2843783920000078
0.873635448567676 0.2836061439999753
0.876745351969425 0.2832586810000066
0.879911221321502 0.2792552429999944
0.882878218666137 0.2811219320000191
0.885725092325161 0.2793326039999897
0.888711849580141 0.2834565189999978
0.89187431408701 0.28358930499999246
0.895033124340764 0.2839128430000244
0.898043659961665 0.28089793699999177
0.901000750552095 0.27939575899998204
0.904097042442579 0.28150054300002125
0.907282367717525 0.2827927619999855
0.910249470175043 0.2895920340000089
0.912948574193377 0.2840029029999869
0.915702037329509 0.2835556950000182
0.918728307271691 0.2853644599999825
0.921822936057452 0.28454507800000783
0.924729854192558 0.2848164620000091
0.927518121595396 0.28417886599999065
0.930415330406785 0.2863912800000037
0.933489431386054 0.2798663949999991
0.936549612424538 0.28008052199999156
0.939454893418431 0.2813852680000082
0.942321648725526 0.28155841899999245
0.945315602340796 0.2850107510000157
0.948412490233367 0.2848939509999866
0.951450568566149 0.28397547000000145
0.954378875375826 0.2807990160000031
0.957319517671435 0.28069983700001444
0.960368958010414 0.2825182670000004
0.963462335110347 0.28184092599997257
0.96650440491749 0.28057654900001694
0.96948651033537 0.2810119559999862
0.972489155082461 0.28095555100000524
0.975575111117293 0.2870733459999997
0.978697444103623 0.29068950000001337
0.981753211878026 0.28235541600000147
0.98479128974139 0.28605098999997836
0.98786684188584 0.28664399900000603
0.990984618310628 0.28652931999999964
0.993960656702481 0.2859024100000056
0.996859142110118 0.28511682600000654
0.999817902236083 0.28608930100000407
1.00289682890065 0.2813823489999834
1.0059891093477 0.28241943000000447
1.00899982923911 0.2817702199999985
1.01197949628588 0.2847175980000145
1.01503634404072 0.2859817169999985
1.01814699558762 0.2859265149999999
1.021262950606 0.28296779400000105
1.0242907118164 0.28350179000000253
1.02716148786784 0.28687118299998815
1.03007743479513 0.2926137100000119
1.03312097448578 0.28299491399999965
1.03622391927337 0.2873007839999957
1.03925763130171 0.290005237999992
1.04222405259986 0.29849262299998713
1.04522173771572 0.287098780000008
1.04830708137609 0.2856147720000024
1.05140653537873 0.28615425699999264
1.05447627378725 0.28265056300000424
1.05750947894924 0.28318402700000433
1.06057623899875 0.2823749359999965
1.06368968928046 0.2862792939999963
1.06679640063657 0.2875320300000226
1.06989567048077 0.28701608899999087
1.07297270871905 0.28327877899999976
1.0760870552399 0.282672577999989
1.07920975792928 0.28370870200001264
1.0823464306215 0.2849779050000052
1.08545667401321 0.292307701999988
1.0885794555308 0.2898046420000071
1.09170525771733 0.286445064999981
1.09485343805511 0.2886615220000124
1.09798831722424 0.28823876399999904
1.10107461323177 0.28797711400000026
1.10413350031357 0.2875441959999989
1.10719715573606 0.2880489979999936
1.11031447116404 0.2829728480000142
1.11336535198423 0.2833249070000079
1.11624427150967 0.2860915339999792
1.11908371197759 0.285095436000006
1.12204767647294 0.28797781200000827
1.12509911019682 0.28812020399999483
1.12807365324063 0.28639564899998504
1.13095454154491 0.2833662790000062
1.13383820259127 0.28462021600000753
1.1368085541971 0.28614074600000095
1.13980629735614 0.28437970699999937
1.1427424057533 0.28393676999999684
1.14563530881628 0.28435159800000065
1.14854266085476 0.2842419330000041
1.15150506011264 0.29113557599998785
1.15446486943239 0.2912043070000152
1.1573873607572 0.2859339299999988
1.1602893797124 0.28968424799998616
1.16321158483728 0.2897451270000033
1.16616598865935 0.28986848900001405
1.16910667133301 0.2895337029999894
1.172028900187 0.2867051750000087
1.17494024402239 0.28981205799999543
1.17787809814805 0.28434908599999176
1.18082288863199 0.28607766199999674
1.18376664168167 0.28522920700001464
1.18669123946139 0.2862318880000032
1.18962688997085 0.28889627600000267
1.19257006089986 0.2898805419999917
1.19552770010995 0.28639389800000004
1.19847369880411 0.28477466499998627
1.2014236739895 0.28439943800000833
1.20437362957833 0.2935688299999981
1.20733782575862 0.29389656700001865
1.21030719113211 0.28633483399997317
1.21327372117331 0.2899569430000213
1.21624884406835 0.2900735369999836
1.21922109719638 0.2902107750000198
1.22220887261445 0.2899927519999892
1.22519587252542 0.28805564600000366
1.2281902658865 0.2859689880000076
1.23118845017482 0.28441325899999015
1.23418702869564 0.28675454200001127
1.23720117099342 0.28511685499998407
1.2402120384062 0.28969589199999746
1.24323409395907 0.2900780890000192
1.24625510278428 0.28846072099997855
1.24927941253576 0.28466826800001854
1.25232037567051 0.2849305669999751
1.25535584543496 0.2870471380000197
1.25840014888066 0.289927519999992
1.26144346211633 0.29588920399999097
1.26449731188544 0.2866666470000041
1.26755806129349 0.29008487900000546
1.27061519693384 0.29038461799999027
1.27368253588043 0.29020409700001437
1.2767464189839 0.2900064099999895
1.27982293534679 0.288934796999996
1.28289725728949 0.28699105800001234
1.28597938841922 0.2852038679999964
1.28906000273091 0.2865848190000122
1.29214307146931 0.2852347120000047
1.29523435989013 0.288848999999999
1.29832416993367 0.2900777379999795
1.30142271471998 0.2899648249999984
1.30451292414925 0.28554401400000984
1.30761253823722 0.2854137230000049
1.31070942939569 0.28756771199999775
1.31381689809914 0.287237422000004
1.3169174676161 0.28491397499999493
1.32002507439539 0.2849881870000104
1.32312729460685 0.2852433759999826
1.32623963236074 0.28524695999999494
1.32934646364828 0.2897036170000149
1.33246044343897 0.2930296849999934
1.33556740635225 0.2853942149999966
1.33868298995055 0.2904210330000012
1.34179310764787 0.2901850690000174
1.34491117586261 0.290794467999973
1.34802194290815 0.2901134870000135
1.35114027679798 0.28863975300001243
1.35425229497383 0.2896098539999912
1.35737262141663 0.28515787300000284
1.36048587393143 0.2846794579999994
1.36360650976292 0.2866156940000053
1.36671996844592 0.2874126579999938
1.36985052674814 0.28958380099999204
1.37314133686245 0.28980399799999645
1.37667903873994 0.2862927369999966
1.38037246398018 0.28473081000001343
1.38344759754488 0.286890163999999
1.38616909012658 0.29490083799998956
1.38913836929818 0.28812347800001703
1.39257106983445 0.29003868099999863
1.3963382552652 0.29063777199999663
1.40032134541717 0.29026702799998816
1.4036071486537 0.2904844380000213
1.40627357792287 0.28908726799997453
1.40906851467448 0.5744093250000049
1.41289172625765 0.28740064699999834
1.41632038183554 0.2852856469999949
1.42039660750729 0.289035790000014
1.42372074016398 0.2896669490000079
1.42654188594343 0.5758614549999947
1.43055186125687 0.28621044900000925
1.43341130653698 0.28796306099999924
1.43670328059398 0.29240883800000006
1.44050012627526 0.5815868369999748
1.44519168626854 0.2906968880000136
1.44774804985815 0.2904569449999883
1.45098474277753 0.290324609999999
1.45460733461398 0.2903019800000095
1.45781558441523 0.290272281
1.46059846036745 0.28601604499999667
1.4636302218468 0.5726448190000042
1.46737153398355 0.2868484809999927
1.47018284340164 0.2898630730000207
1.4733676513782 0.2893473509999751
1.47672909339871 0.28802062100001535
1.47987852752265 0.2860458549999976
1.48283264744937 0.28659196899999984
1.48588638475216 0.2871300900000051
1.48912165429793 0.28519262599999706
1.49236236899217 0.28506838900000275
1.49544080144439 0.28554711799998245
1.49846856891514 0.28538140599999906
1.50158481762155 0.294416176000027
1.5048099580545 0.2905474229999925
1.50798709900547 0.2893323189999819
1.511074794827 0.2904887270000245
1.51414116544529 0.2906301419999977
1.51729434400372 0.29023607899998183
1.52048351200166 0.2894505050000191
1.52363581708085 0.2897869479999997
1.52666458976772 0.28580381699998725
1.52964837386515 0.2873915380000085
1.53270631522836 0.2873667650000016
1.53584443938538 0.286106717999985
1.53895846176519 0.28993615100000625
1.54200478666005 0.29017692799999395
1.54504410697965 0.28820632000000046
1.54813753245842 0.2842287550000151
1.551267614405 0.28777654600000346
1.55437088883196 0.2958778879999784
1.55744182914975 0.2901128110000002
1.56051865440022 0.2910328570000047
1.56363282364461 0.2913271390000034
1.56675678590003 0.2915553230000114
1.56986526349863 0.2909937590000027
1.57295604762144 0.2903006709999829
1.57606066647921 0.290869401000009
1.57918226674432 0.2878925939999988
1.58231001790857 0.2859618740000087
1.58542331016817 0.28675523999999086
1.58853413844612 0.28718037100000515
1.5916519996363 0.290151222999981
1.59478306183803 0.289593568000015
1.59791135958119 0.28724422900000945
1.60103512027849 0.2853829869999913
1.60415657600093 0.28688626999999656
1.60728663571944 0.28934229300000425
1.61040794770536 0.295447863999982
1.61349660569423 0.2873824620000107
1.61658599302588 0.2904623249999929
1.61969800427276 0.2903452520000087
1.62282862005721 0.29032967699998835
1.62594690251965 0.2907022159999997
1.62905394718118 0.28800941400001534
1.63216213743692 0.2898306230000003
1.63528728103743 0.2853793959999962
1.63841616253755 0.28650606599998696
1.64154090500374 0.2861129790000234
1.64465812029731 0.2879822839999804
1.64778130551234 0.28940870700000687
1.65091077307467 0.28996137999999405
1.65404382856766 0.2860379850000072
1.65717189753923 0.28519718199999033
1.6602992755686 0.2877852920000237
1.66342910157152 0.28675822399998196
1.66656392255916 0.28529996299999993
1.66969863138146 0.2858864450000169
1.6728318258017 0.2857504669999855
1.67596459116347 0.30179914800001484
1.67909979474964 0.2946646869999938
1.68223725248145 0.2870742890000031
1.68537442947029 0.28936405700000023
1.68851113696777 0.28969690799999626
1.69164761255497 0.2903983159999939
1.69478636501854 0.2903413859999944
1.6979253235327 0.2885111920000156
1.7010651528093 0.2887186369999881
1.7042035002524 0.28720702800001163
1.70734358249933 0.28524994099998935
1.71048323801284 0.2873853680000025
1.71362490884622 0.28571423099998583
1.71676485467448 0.28813408500002424
1.71990645888211 0.2897919999999772
1.72304664980202 0.28975705400000606
1.7261893402922 0.28663184399999864
1.72933025272072 0.28498166100001754
1.73247321922661 0.28938091699998836
1.73561404274521 0.29467148500000917
1.73875746935327 0.2868378739999855
1.74189887665827 0.29045999100000586
1.74504040778926 0.2905733750000081
1.74818320705756 0.29048383699998226
1.75132258884328 0.2905042160000164
1.75441697747972 0.2882481030000008
1.75748919007435 0.28753600799998935
1.76059180422288 0.2858161690000145
1.76372068202336 0.2861480229999813
1.76684281085762 0.2851440759999946
1.76993595503067 0.2891336540000111
1.77302706409983 0.2900953090000087
1.77613415769785 0.2895943110000019
1.77925609701919 0.28569184299999506
1.78236603638347 0.28632215999999744
1.78546496813528 0.2873064460000023
1.78856210301233 0.29257998500000326
1.79167342505941 0.29306402999998227
1.79478607589889 0.28572751500001914
1.7978944300149 0.29033955200000605
1.80099316858423 0.29089282199998934
1.80409754326247 0.2903125690000081
1.80720521324336 0.2902639939999858
1.81031655657724 0.2894398390000106
1.81341990926449 0.2894823259999839
1.81652359088599 0.28692710200002125
1.81962656426749 0.28723678399998676
1.82273364959048 0.2874012139999991
1.82584036172735 0.2901028169999904
1.82894287401274 0.2903452580000021
1.83204686301143 0.28990358699999774
1.83514878860389 0.2866915080000183
1.83825438216855 0.28725213699999586
1.84135709346554 0.2882074329999966
1.84446151500889 0.2868770329999961
1.84756265520781 0.2869920820000118
1.85066699922962 0.28653021099998455
1.85376890401661 0.2904634410000142
1.8568733555238 0.2941189720000068
1.85997426508683 0.2877187699999979
1.86307787539303 0.2914903549999792
1.86617873238342 0.2911108039999988
1.86928266451656 0.2907423720000111
1.8723832473396 0.29128878299999883
1.87548647762574 0.2885602800000129
1.878586488399 0.289666125999986
1.8816896854775 0.2872034190000079
1.88478965638872 0.2896572519999836
1.88789252420552 0.2866682620000063
1.89099189318503 0.2895319499999971
1.8940944102986 0.28970889800001487
1.89719360829995 0.29001310499998567
1.90029598052926 0.28784848899999815
1.90339475327351 0.28720907300001386
1.90649670026901 0.2928967339999815
1.90959511911027 0.2942207100000189
1.91269689320104 0.2881688889999907
1.91579501113623 0.29056381500001294
1.91889643237258 0.29093896399999153
1.92199412229297 0.29048725100000183
1.9250934564585 0.29079274599999394
1.92819186281657 0.2903786969999942
1.93128948810431 0.28700346100001184
1.93438938472137 0.28688156300000855
1.93748538074438 0.28790520100000094
1.94058367277035 0.2872723919999771
1.94367908886797 0.28940987600000767
1.94677804837107 0.2898210010000071
1.94987373158031 0.28858756700000754
1.95297194751124 0.2857055359999947
1.95606658353676 0.2872769779999942
1.95916457704844 0.28715375300001256
1.9622594389945 0.2957671570000002
1.96535736866653 0.28964396899999656
1.96845151884965 0.28950425299998983
1.9715488375653 0.29036166800000274
1.97464276789563 0.29011117199999603
1.97774012942154 0.2898725180000099
1.98083374392095 0.28882128699999043
1.98393058537391 0.2899310109999931
1.9870237028231 0.2863006059999975
1.99012039111576 0.2858691050000175
1.99321332011309 0.2858092409999813
1.99630970027671 0.28860932599999956
1.999402122602 0.29036294400000884
2.00249817684968 0.2896185829999922
2.00559033708621 0.28632872700001144
2.00868618864179 0.28564561199999616
2.01177794507506 0.2871389729999976
2.01487214344458 0.2880339430000163
2.01796424861449 0.2864405169999884
2.02105623674297 0.28639874800001053
2.02414989934207 0.2854341319999776
2.02724068491945 0.28903035900000873
2.0303341383863 0.2965739310000117
2.03342339083175 0.28767061799999283
2.03651600180297 0.28998454000000606
2.03960557917284 0.29092349499998704
2.04269868365917 0.2898996039999986
2.04578772421539 0.29021774599999617
2.04887344232661 0.29065676700000154
2.05196393554254 0.2898664160000237
2.05505008664288 0.2861575549999884
2.0581393694735 0.286789304999985
2.06122417877544 0.28580564000000663
2.06431362462588 0.28916198600001053
2.0673991521992 0.2899330010000085
2.07048526613994 0.290199575999992
2.07357156394107 0.2855104019999999
2.07665697174094 0.28641308299998514
2.07974542687456 0.28638075500001037
2.08282860739102 0.2928449149999892
2.08591493234892 0.29225353900000073
2.08899766268941 0.28998648600000365
2.09208528259963 0.2903104290000158
2.09516851984079 0.29041316900000425
2.09825508431756 0.2906365709999932
2.10133698350124 0.2906426520000025
2.10442358225308 0.29113438499999233
2.10750613195412 0.2864695279999978
2.11059123745669 0.28626492500001177
2.11367365881087 0.286629376999997
2.11675634223268 0.2854765040000018
2.11984068526073 0.29000009499998214
2.12292260507268 0.2899216469999999
2.12600795465183 0.289134856000004
2.12908734863688 0.28597449500000494
2.13217058757726 0.2866538309999953
2.13525055252662 0.2878479919999961
2.13833552329362 0.29077585900000713
2.14141535466368 0.29447585500000173
2.14449862639786 0.2857952800000021
2.1475773364032 0.29052228500000865
2.15066110700603 0.29096676099999286
2.15374064684065 0.2902814180000064
2.15682095670887 0.2906067959999916
2.15990099464269 0.2892397679999874
2.16298090463244 0.2896310870000036
2.16606311609883 0.2861319090000052
2.16914087373913 0.2870178800000076
2.17222229144444 0.28683655899999394
2.17529879796145 0.28817922199999657
2.17838006824118 0.2903161880000198
2.18145705841858 0.2899394129999564
2.18453842681496 0.2861984520000078
2.18761460227118 0.28570233300001746
2.19069529556449 0.2867921650000085
2.19377135783093 0.28777933300000313
2.19685014258351 0.2874605860000088
2.19992714464446 0.28536116499998343
2.20300459913314 0.2851515309999968
2.20608284276494 0.28678853200000276
2.20915862277397 0.29502122000002373
2.21223771355121 0.28856035299997984
2.21531191555044 0.28829059800000323
2.21839045580818 0.29007443400001875
2.22146413470787 0.29055313299994623
2.22454265218235 0.2901465650000432
2.22761627109883 0.28935874799998373
2.23069454247548 0.2891895249999834
2.233767620895 0.286260230000039
2.23684430700128 0.28597489799994946
2.23991794047857 0.28744893800001137
2.2429929756591 0.2872284880000393
2.24606788963636 0.28972944499997766
2.24914164005101 0.28988738300000705
2.25221741466095 0.2886350210000046
2.25528938243012 0.2861405149999996
2.25836604554814 0.28546929300000556
2.2614367345761 0.2930256610000015
2.26451185649637 0.2930856329999756
2.26758238583287 0.2897928770000249
2.2706584335795 0.2901406479999764
2.2737290073116 0.29051482099998793
2.27680330361914 0.2901633120000042
2.27987328268099 0.2905265730000224
2.28294559707534 0.28937105599999313
2.2860175151752 0.2858902419999936
2.28908913257655 0.2856968699999811
2.29216149397968 0.28706242900000234
2.29523065520961 0.2866379050000205
2.29830388819711 0.28999258200002487
2.30137216212721 0.29000175999999556
2.30444505036531 0.2887020219999954
2.30751209280121 0.28537595500000634
2.31058428327787 0.2865333620000001
2.31365128163475 0.2873170919999666
2.31672259089268 0.29583831799999416
2.31978930149965 0.3031723500000112
2.32285752940155 0.28746491499998683
2.32592508532137 0.2902548080000429
2.32899207317149 0.2907255309999641
2.33208861043802 0.29033788999998933
2.33527948509245 0.29058521800004655
2.33863747877502 0.2900933509999959
2.34181977788501 0.2861540499999933
2.34473569357085 0.2858473929999832
2.34764808402513 0.28985057400001324
2.3507840995124 0.2875891410000122
2.35401502701919 0.2896351320000008
2.35710916626181 0.2899151809999694
2.36008907949808 0.28864331200003335
2.3632442216426 0.2852709849999542
2.36678814041778 0.2858027440000228
2.37057966060424 0.2881358000000205
2.37379111386425 0.2878124209999555
2.37645707123242 0.28521904400002995
2.37924255654707 0.2857359789999805
2.38257970204677 0.28553298799999993
2.38604732818829 0.29380304099998966
2.38909262330533 0.2945022430000108
2.39190583442725 0.2860422140000196
2.39498277552099 0.2889689090000047
2.39845839718861 0.2905158639999854
2.40194937632307 0.29049565899998697
2.40520904217975 0.2904547340000363
2.40853433605332 0.5808971390000011
2.41240423086714 0.2858414609999613
2.4152507300938 0.28528349600003367
2.41854192434766 0.2883917629999928
2.4219165084917 0.2870839259999798
2.4250500726702 0.29023971800000936
2.42837538559423 0.2902324230000204
2.43178821389254 0.28718627799997876
2.43483003875522 0.28596131199998354
2.43765140397365 0.2869389890000207
2.44063871150788 0.29534891200000857
2.44398495410555 0.2897315309999726
2.4475643504151 0.29008725300002425
2.45103478613437 0.29109359500000664
2.45436619421773 0.29072113399996624
2.45773281933474 0.29145832900002233
2.46126243400922 0.28966212199998154
2.46455586782215 0.28927826400001777
2.46740421515497 0.28590081499999087
2.47022177152195 0.28583683400000837
2.47338499942572 0.28645500800001855
2.47673902863814 0.2873593749999941
2.47987164983988 0.2902880809999715
2.48276177349014 0.28970232400001805
2.48571531856596 0.2885135569999875
2.48888954542008 0.2861878969999907
2.49211871079186 0.2867573210000387
2.49517618551983 0.3818123439999681


==> Images/Results/sourcebeam_timesteptimes_tol_0.001_m1.txt <==
t steptime
0.0 0.03135802500000001
3.69638591595002e-10 0.031368459000000015
6.94226098099633e-10 0.031561125999999995
1.12939615415805e-09 0.031290865
1.70350859801423e-09 0.03130996400000002
2.4696966605351e-09 0.03131832000000001
3.50464635950199e-09 0.03157880199999996
4.92540830533073e-09 0.03131753500000001
6.92936766837625e-09 0.03130049999999995
9.93319999949671e-09 0.03135460400000001
1.5331276780412e-08 0.03160948600000002
2.27403952401121e-08 0.031264963000000034
3.31552137706477e-08 0.031327106999999965
4.80646916719535e-08 0.03131280999999997
6.94524303002685e-08 0.031552966000000016
1.00284174438293e-07 0.03133894500000001
1.44962653830184e-07 0.031353403
2.10407138448146e-07 0.03497478399999998
3.08515386940614e-07 0.03155536400000003
4.63819014130966e-07 0.03126418399999997
7.52628477144096e-07 0.031322301
1.15821007420751e-06 0.03138743700000002
1.58184392581761e-06 0.031661538000000045
2.07392141261607e-06 0.03141683900000003
2.68362751042901e-06 0.03135372000000003
3.45038329703931e-06 0.03148482499999994
4.42656046476235e-06 0.03158255600000004
5.68535421966112e-06 0.03139945299999991
7.13506557432121e-06 0.031433430000000095
9.0172295914758e-06 0.03142875599999995
1.18151369740292e-05 0.03163232299999996
1.56205457471822e-05 0.03144410200000003
2.0337222592989e-05 0.03139614800000001
2.57889304822583e-05 0.031354687999999964
3.22355910560132e-05 0.03168291199999995
3.94473767440543e-05 0.031421239000000156
4.77124405686299e-05 0.03147082999999995
5.68596663051486e-05 0.031643399000000016
6.58832007804734e-05 0.031415709000000014
7.54074263665962e-05 0.03148202199999983
8.63092598797816e-05 0.03141387600000001
9.94554688185603e-05 0.03175195300000011
0.000115081485996885 0.03149764900000007
0.000134045181638136 0.03151595499999993
0.000158515698412124 0.03154923499999995
0.000184050677366137 0.031775157
0.000208824553119342 0.03158142999999991
0.000232997320828349 0.03152601700000002
0.000257237330673075 0.03150586
0.000283148245637488 0.03179029500000019
0.000312248401075282 0.03152874299999997
0.000344754732477554 0.031497287000000096
0.000381068782495106 0.031516883999999745
0.000422431931115551 0.03181373399999998
0.000471066625789617 0.031552980000000286
0.000517043524256066 0.03167573399999979
0.000561152609686341 0.03160842800000019
0.00060588584842189 0.03192430899999987
0.000653960867591024 0.03158627600000008
0.000706334991257312 0.031627926000000084
0.000762910000109147 0.03161443599999991
0.000824583535773401 0.03183753400000011
0.000893042204180325 0.03169677999999987
0.000964028776375011 0.03168045000000008
0.00103110786083042 0.03169505299999997
0.00109935940404553 0.03197621599999989
0.00117204616724682 0.03170804900000013
0.00124947098307003 0.03170821899999998
0.00133171539472749 0.03178116299999978
0.00142012889363599 0.03203888300000024
0.00151708136844564 0.03179953599999985
0.00160942996685122 0.031802889999999806
0.00170196285047011 0.031781767000000016
0.00179915950813014 0.03211409800000009
0.0019013691061784 0.03184642999999987
0.00200868431737233 0.031950248000000236
0.00212279217206634 0.03181166499999977
0.0022447440264264 0.032090227000000304
0.00236178199817609 0.03184525399999982
0.00248164436480856 0.0318743330000002
0.00260686294350785 0.03301348900000001
0.00273708746117453 0.03222305800000003
0.00287368389173722 0.03188741499999992
0.00301961309537273 0.03193133899999978
0.00316227120275641 0.03191373300000011
0.00330732742496367 0.03214916499999987
0.00345781171141375 0.03196169299999996
0.00361349426928541 0.03200659200000011
0.00377619960888426 0.03201163600000001
0.00394757666458146 0.032304649999999935
0.00411542754616422 0.032009343000000356
0.0042876067439579 0.03211950399999974
0.00446518391477427 0.03209432899999998
0.00464886737067438 0.03233926700000023
0.00484191565024742 0.032103357
0.00503446741588632 0.03214856099999963
0.00522965271636883 0.03235096500000001
0.00543044724893778 0.03211829800000032
0.00563734775182866 0.03215609199999969
0.00585359809944472 0.0321737040000003
0.00607029610096318 0.03245786000000006
0.00628956745195629 0.03225615199999998
0.00651465015807033 0.03222866299999971
0.00674649981388505 0.03221466299999998
0.00698894655268942 0.032490954000000016
0.00722902368439619 0.032249143000000036
0.00747334610191275 0.03225227300000011
0.00772395418292042 0.03237543500000006
0.00798303909480264 0.03258459200000008
0.0082472705512633 0.032361759999999684
0.00851161521386892 0.032378164000000265
0.00878208423553013 0.03242692399999969
0.0090602352954604 0.032707354000000244
0.00934985311046505 0.03249815800000011
0.00963537877036799 0.032444852999999885
0.00992633276829241 0.03247450499999971
0.0102250287528889 0.03276908900000031
0.0105351966817546 0.03259208700000027
0.0108422287207034 0.03258311699999972
0.011154205008144 0.03262506799999976
0.011474381799259 0.032811434000000084
0.0118064912804129 0.03263053100000057
0.0121347679034854 0.032651533999999316
0.0124684021318261 0.03295311599999984
0.0128110892794986 0.032635623
0.0131647845364197 0.032803792000000165
0.0135141382544923 0.032780673000000426
0.0138702561377054 0.03308797899999938
0.0142368415871757 0.03275033800000049
0.0146078449608145 0.032800103999999664
0.0149788229505495 0.0328400000000002
0.0153585836699296 0.033113064000000136
0.015750988239174 0.03284598800000005
0.0161400651138964 0.03289033500000027
0.0165342372611376 0.03299234999999978
0.0169396066377676 0.03318291300000009
0.0173509683891605 0.03297197199999946
0.0177608599794553 0.033028189000000374
0.0181804726442555 0.03310004099999997
0.018614439107269 0.033325205999999774
0.0190420024136228 0.033095717000000135
0.0194767326343163 0.033133568000000224
0.0199250982291987 0.03342630499999988
0.0203718382775847 0.03323854100000023
0.0208223472720249 0.033201576999999816
0.0212859968854981 0.03328262500000001
0.0217527487240688 0.03350656199999946
0.0222197514951168 0.03333259700000024
0.022699449267974 0.03333596700000019
0.0231860741909851 0.033376460000000385
0.0236701276166219 0.03364486699999958
0.024166608252025 0.033342713999999773
0.0246721569724588 0.033458958999999844
0.0251735696418352 0.033515512000000136
0.0256875879781886 0.033715909000000543
0.0262106799823005 0.03354845399999995
0.0267296174638532 0.033591742999999674
0.0272619902770236 0.03388531900000036
0.0278012401321405 0.033676301999999936
0.0283379394311772 0.03375147999999939
0.028889608118508 0.03369147800000061
0.0294440070856937 0.03405333400000021
0.0299990027924931 0.03377639699999957
0.0305711108764887 0.03380421499999997
0.0311403444749813 0.03377517100000027
0.0317146534283123 0.03421769299999955
0.032308618520985 0.03388469099999991
0.0328933375125774 0.03397751600000021
0.0334885811980418 0.034248984000000426
0.0340979056756324 0.034037960000000034
0.0346997565289869 0.03400110699999992
0.0353178985727817 0.03417103499999996
0.0359369688874098 0.03443480099999974
0.0365586589430191 0.03412085999999981
0.0372018169629132 0.034241032000000615
0.0378343361643354 0.03422055999999962
0.0384794269634393 0.034548072999999846
0.0391330272961471 0.034420762999999965
0.0397837667746934 0.03437154200000059
0.0404556112430686 0.034610386999999854
0.0411190767976834 0.034516351999999806
0.0417937965112589 0.03447278700000034
0.0424786537701361 0.03443042099999971
0.0431598314094994 0.03487561000000028
0.0438636045777233 0.03453964499999973
0.0445570330073634 0.034567045000000185
0.0452642641633255 0.034917709999999325
0.0459763615282591 0.03465375000000037
0.0466895653327179 0.03474569000000027
0.0474272228615498 0.034743098999999944
0.0481506220990942 0.035054574000000116
0.048894266730576 0.03488917899999944
0.0496320243953679 0.03487494999999985
0.0503809025505616 0.034941470000000585
0.0511375246775803 0.03523019699999974
0.0518938708649889 0.03505474700000022
0.0526734828846544 0.035116131999999745
0.0534402188255863 0.035378582999999963
0.0542307820996457 0.03518334299999992
0.0550104067669272 0.035208975999999836
0.0558073841841812 0.0364249120000002
0.0566021627010185 0.03588936900000039
0.0574066705030332 0.03533423599999974
0.0582186365858008 0.035412655000000015
0.0590320874956535 0.035683342999999645
0.0598626999730403 0.035548058000000715
0.0606865518527506 0.03552174399999952
0.0615365133426997 0.03554593900000036
0.0623720221302038 0.0358629119999998
0.0632353207860586 0.03563865899999996
0.0640832219201139 0.035673758999999805
0.0649561006074544 0.03606157799999998
0.0658168018830841 0.03577922599999983
0.0666998686969725 0.0358331070000002
0.0675736298167093 0.03587223400000017
0.0684675162274376 0.03621656700000031
0.0693544004687409 0.03596269599999946
0.070259742050411 0.036076145000000004
0.0711596503975953 0.036315199000000575
0.0720770817921143 0.036132749000000075
0.0729898040881846 0.03622656199999952
0.0739199689355143 0.03623595799999979
0.074845249620307 0.03654637300000019
0.0757888247933445 0.036322666000000225
0.0767264378327405 0.03640568899999952
0.077684168766528 0.03669515000000079
0.0786339971544096 0.03655931099999954
0.0795996676243313 0.03649980900000038
0.0805615992473756 0.036812097999999516
0.081536028499918 0.03657648700000049
0.0825103376201723 0.036678603000000365
0.0834973602733065 0.03670390599999962
0.0844846313868901 0.037083197999999484
0.0854904361093429 0.03679705899999952
0.0864916752319008 0.03695164600000034
0.0875129548325717 0.03716492500000079
0.0885123429138371 0.03698161199999994
0.0895398627513976 0.037090555999999
0.0905411694357857 0.03709493700000088
0.0915765526984722 0.03746099700000016
0.0925864501792462 0.03717928799999903
0.0936313270538466 0.03721044799999973
0.0946586883167706 0.037572911000001596
0.0956977284530594 0.03738134099999968
0.0967540374366353 0.0374514020000003
0.0977831165275423 0.037746739999999335
0.0988748099276561 0.037532495000000665
0.0999026446539566 0.037568945999998604
0.10099764331312 0.0376136460000005
0.102037869708895 0.03798513199999931
0.103109020037667 0.03779571799999992
0.104174705402668 0.037746129000000295
0.105230414838391 0.03807687599999987
0.106337167943406 0.0378945340000012
0.107386469756068 0.0379904549999992
0.1085116669259 0.03827129100000093
0.109569707985089 0.03806119999999957
0.110665083742953 0.03815033799999945
0.111748230936822 0.0384173470000011
0.112825056453951 0.038272146999998924
0.113950793788266 0.03828331500000104
0.115019686125106 0.03833280899999991
0.116162780768758 0.038626788999998496
0.117241056160114 0.03843611000000102
0.118352600465762 0.0385028769999991
0.119458964747915 0.03879899000000009
0.120551567210354 0.03862147000000071
0.12170744048625 0.038705312999999464
0.122793863701771 0.03903597500000089
0.123944316305221 0.03877478899999964
0.125045964997331 0.03888217799999971
0.126166709380655 0.0391751590000009
0.127303926952772 0.03893254499999976
0.128408498724549 0.03899734899999885
0.129598878607739 0.03910807400000138
0.13070431157373 0.039452698999999924
0.131853982838527 0.03920476499999914
0.132985868283767 0.039349994000000166
0.134111202630277 0.03958377800000079
0.135293987846627 0.039429392999998925
0.136410469534516 0.03935576499999982
0.137589798380927 0.03972153299999981
0.138722477477959 0.03954240100000028
0.139869458477466 0.03962379800000093
0.141043527983081 0.03989993899999966
0.142174492314861 0.039747252999999816
0.143381703503332 0.039751691999999395
0.144519439893412 0.04005800500000056
0.145687012070937 0.0398681320000005
0.146859931870789 0.03988250799999982
0.148005915339925 0.040302091999999234
0.14923658649678 0.04003039300000033
0.15038225897001 0.04020643199999974
0.151567482652948 0.040462399000000815
0.152744889704046 0.04031683000000008
0.153904605717714 0.04030954699999967
0.155147641509898 0.04042979199999941
0.156302997672601 0.04066478500000059
0.157502709977826 0.04049470900000074
0.158687992092282 0.04055866999999935
0.159859688434753 0.04085084899999991
0.161109789327954 0.04062068300000021
0.162275538851358 0.04069162799999937
0.163486758125506 0.04102703900000115
0.164682184844207 0.04078386099999953
0.16586415988197 0.040962585999999135
0.167126388872501 0.04114854800000067
0.168302570690436 0.040949778999999964
0.169521945408751 0.041046797999999995
0.170730082389373 0.04134573099999983
0.171920529861735 0.04121757000000059
0.173196242467411 0.0412199289999986
0.174383354285598 0.041588821000001275
0.175607733100145 0.04127334100000013
0.176831692585534 0.04142800999999885
0.178029146272516 0.04179855599999982
0.179305594588077 0.04151376500000126
0.180505085558078 0.04161874199999893
0.18173282363291 0.041899051000001464
0.182975327051627 0.04176623299999882
0.184179368729851 0.041728716999999804
0.185454261639821 0.04213116100000036
0.186667577555915 0.041915557999999464
0.187897482136365 0.04200351000000069
0.189162312851234 0.042289566999999195
0.190373212878758 0.042069676000000555
0.191644462622533 0.042217033000000015
0.192874115336061 0.042423396000000224
0.194105342121388 0.042272824999999514
0.195398658642042 0.042302726000000845
0.196617770465065 0.04275391300000031
0.197883228474622 0.04235918799999894
0.199133910950231 0.04248568500000083
0.200366120238147 0.04282048800000027
0.201678381814371 0.042599542999999684
0.202909868775929 0.042661700000000025
0.204168811439 0.04300788299999958
0.205447832905663 0.04283349600000008
0.206682524305767 0.0428267800000004
0.207980877161332 0.043200661000000196
0.209231100096421 0.04302570099999947
0.210485488618292 0.043386691000000255
0.211801409385313 0.04306800200000005
0.21304273887488 0.043195253999998684
0.214327666915599 0.04353163600000087
0.215604191480918 0.04330805100000035
0.21685603941264 0.043321191000000425
0.218181871378546 0.043652574999999416
0.219438298314236 0.0434089869999994
0.220712350536833 0.04362978099999992
0.222026239531998 0.04388628400000094
0.223280492897454 0.043658792000000446
0.224586524450578 0.043702916999999175
0.225868334082417 0.044042721000000284
0.227135759862874 0.04385811100000048
0.228481717977795 0.04386994599999916
0.22974800040644 0.044273881000000515
0.231037577066448 0.04402460000000019
0.232358944196115 0.044070798999999994
0.2336258099544 0.04442197699999895
0.234946256190115 0.04423833700000124
0.236239033173709 0.04453685899999904
0.237518907725753 0.04426030499999989
0.238876782348237 0.044315602000001064
0.240155351757312 0.044701293999999336
0.241455800183873 0.04456016199999979
0.242792302641659 0.04458381100000075
0.244070758218096 0.044906380999998774
0.245399224726776 0.04475032000000034
0.246707680684767 0.044711605999999904
0.247997035443672 0.04521642499999956
0.249359528049615 0.044869796000000406
0.250652676836913 0.04496666900000079
0.251960036165734 0.045287690000000325
0.253319236829463 0.04507601999999977
0.254608975064069 0.04548606300000024
0.255940155422112 0.04525850299999945
0.257269860754488 0.045264869000000374
0.258566843726071 0.045636382999999725
0.25992770475824 0.04537008900000039
0.261239023338314 0.0455373099999985
0.262550331877754 0.04587737100000133
0.263942886365675 0.04561337699999868
0.265245685222023 0.04568601800000138
0.266575145822669 0.04598426299999936
0.267935856575392 0.04588209099999929
0.26924068008141 0.046145678000000245
0.270593843959602 0.04594395300000009
0.271931231183174 0.0460079750000002
0.273244808513173 0.046259727000000694
0.274625874556516 0.04616350399999902
0.275948953075169 0.04611534600000056
0.277276471396835 0.04650510699999977
0.278679394403451 0.04632766099999941
0.279996204222587 0.04657897600000105
0.281340521300103 0.04644313499999875
0.282715693042457 0.04638030400000126
0.284034632371592 0.048064335999999486
0.285400129782354 0.04659415999999972
0.286754207658311 0.04672431200000027
0.288080617514096 0.04707601299999986
0.289470692080184 0.046798688000000865
0.290810964597251 0.04728279899999954
0.292149140441116 0.046930703999999324
0.293565041322077 0.0470114370000001
0.294898154644748 0.04731463400000102
0.29625028687126 0.04712630299999887
0.297652500847921 0.0471978919999998
0.298985057493691 0.04750513500000153
0.300354040104859 0.04742326999999946
0.30173510241709 0.047700882999999195
0.30307184722302 0.047409327000000445
0.304460748074812 0.047470139999999716
0.30582596963018 0.047742387999999636
0.30717074116146 0.04767772100000123
0.308581491455731 0.04775976100000001
0.309936494767496 0.04798516099999972
0.311292018391007 0.04788173100000037
0.312724789255213 0.048156104000000255
0.314074479598943 0.048034547000000316
0.315441905213278 0.048095690000000246
0.316864760809711 0.04846149999999838
0.318213962123572 0.04817255600000081
0.319595124593815 0.04852143499999784
0.320999911625741 0.04826329700000187
0.322351930786204 0.048448692000000904
0.323749059282235 0.04871418699999808
0.3251391541231 0.04847046300000102
0.326496742347862 0.0485467970000002
0.327911494108527 0.04886092899999994
0.329290878551736 0.048711757999999605
0.330656310466916 0.04901225900000128
0.332089266024858 0.048821003999997004
0.333461844079642 0.048856164000000035
0.334836472451241 0.049128548000002326
0.336287017099644 0.0490719189999993
0.337656069523709 0.04937960199999836
0.339040245083523 0.0491953140000021
0.340488516887475 0.049216842999999955
0.341857089126666 0.04957399499999937
0.343251510943624 0.049372910999998965
0.344685949486867 0.04962040800000267
0.346056177986621 0.0494200979999988
0.347462158546245 0.049972502999999335
0.348884268472321 0.04987781100000177
0.350257685674137 0.04970791099999872
0.351676419267413 0.05007700699999873
0.353088279701318 0.04973238400000213
0.354466414460569 0.04988003100000071
0.355898649081771 0.050245465999999794
0.357302691282118 0.05002475799999928
0.358686768217499 0.050373007000001024
0.360132632284922 0.05010406099999898
0.361531279709807 0.0502577209999977
0.362922046869876 0.050439969000002804
0.364381030913902 0.05031863199999975
0.365776437706736 0.05068604499999907
0.367174132306133 0.050495233999999556
0.368645196341254 0.05055657500000166
0.370039116942695 0.050993670000000435
0.371443540930804 0.050649788999997725
0.372925294729548 0.05104645800000185
0.374319065325246 0.050882743999999036
0.375729718026324 0.050877551999999326
0.377205694271757 0.051206563000000926
0.378600737388229 0.05098011799999824
0.380017824328848 0.051235290000001044
0.38148733319282 0.051171125999999845
0.382883991037856 0.0512989370000021
0.384307874427602 0.05153607799999804
0.385771190795529 0.05135004699999968
0.387169901564594 0.051699833000000694
0.388601240369689 0.05151184099999995
0.39005946914215 0.05184481999999946
0.39146348424298 0.051620857999999714
0.392920344054487 0.051719342000001944
0.394408474925113 0.051961766999998105
0.395966813352973 0.05189006200000179
0.397498196328671 0.05215575699999775
0.398967246952737 0.05208663900000232
0.400431422015617 0.052098458999999764
0.402272696981123 0.05244066499999889
0.40385648425957 0.05233648000000102
0.405817041808133 0.052613484999998406
0.407828774740643 0.0523737240000024
0.409801518355877 0.05270454999999785
0.411823875837473 0.10525370299999892
0.413931740416345 0.05292516300000116
0.415383075341488 0.05282932500000115
0.416921082888215 0.05312324799999857
0.41850032706445 0.1060603570000005
0.420359676292688 0.0529119989999991
0.421490937943717 0.0530171060000022
0.42278627042971 0.05322721499999972
0.423834168631338 0.053075456999998494
0.424873300976386 0.05338164300000159
0.426026011807319 0.10672729599999897
0.427322506564655 0.05324839100000034
0.428629076569732 0.10691698699999819
0.429989932983153 0.053314376000002994
0.430844264554812 0.053604705999998004
0.431773027279668 0.053430350999999376
0.432593927263407 0.053527945000002575
0.433483078510713 0.053768293999997496
0.434531687996723 0.10746623300000024
0.435690151964992 0.05369992400000001
0.436485783018923 0.05391528900000253
0.437557490133421 0.10767978899999875
0.438505423583257 0.05378419499999865
0.439235132962056 0.05377231399999971
0.440007401850315 0.05404122500000241
0.440735063155534 0.053916023999999396
0.441582393194301 0.10799297199999813
0.442597941379173 0.05419549400000179
0.443326544493074 0.053962307999999126
0.444196895294667 0.053971044000000745
0.445013460995192 0.10842558899999943
0.445980857509324 0.054284595999998686
0.446654794893767 0.05411794600000164
0.447376091955579 0.05445373399999909
0.448042774412586 0.054314653000002266
0.448816710029901 0.10874191999999994
0.449788039280112 0.05425400599999719
0.450484598083948 0.054487817000001826
0.45125835917526 0.05428732000000025
0.452010120817193 0.1089133259999997
0.452886830373739 0.0544600889999991
0.45353057504654 0.054666348000001364
0.45423831901968 0.054392637999999494
0.454863293635488 0.054675515999999647
0.455566145156144 0.1090542180000007
0.45648186637773 0.054479259000000724
0.457180709280916 0.054693859000000344
0.457903915365795 0.05447571399999873
0.458607961635627 0.10924854499999981
0.459418727532401 0.054416767999999394
0.460062995028466 0.05480709900000136
0.460767675184874 0.05463025299999913
0.461366993656875 0.054838623999998504
0.462023931721785 0.05458842500000216
0.462849137484985 0.054685006999999786
0.463659600744636 0.05486350400000006
0.464383227286787 0.05462416399999981
0.465042461553887 0.10958027799999925
0.465849783735668 0.05492699099999854
0.466468213672987 0.05468216100000234
0.467135711485577 0.05492762799999795
0.467716737017838 0.05470608600000304
0.468368181137719 0.10953005000000005
0.469252264654308 0.05468626899999762
0.46989083386846 0.05488555900000236
0.47055224934749 0.05472530799999831
0.471215001205677 0.1096684649999986
0.471974209425129 0.05477311300000309
0.472567072817521 0.05506024799999665
0.473208045135627 0.054803851000002624
0.473775261379012 0.055054449000000005
0.474423554317121 0.1098234629999979
0.47529901567619 0.054772680000002794
0.475889271239331 0.054959363999998345
0.476534028379311 0.05473237800000064
0.47718785940194 0.10976505400000036
0.477941737687605 0.05476147299999923
0.478503750307971 0.05502276700000053
0.47911037553914 0.054857210999998074
0.479671306380833 0.05507931200000016
0.480345883658432 0.10997274200000007
0.481109143139568 0.054882890000001794
0.481709577014777 0.05490496899999897
0.482339685881962 0.055082800000000987
0.482997001870974 0.0549013219999992
0.483753111181099 0.05520061600000048
0.484413605381818 0.054873052999997896
0.484962527177297 0.05515421200000148
0.485556819248074 0.10984902399999896
0.486363195855923 0.0551168180000019
0.487007589046174 0.05487830299999885
0.487638737007099 0.05524323999999936
0.488262252538504 0.11024829600000174
0.488986335668673 0.054994830999998356
0.489530453574276 0.055234490000000136
0.490114628593873 0.05504184100000131
0.490662287436357 0.055002061999999796
0.491336871865652 0.11023138499999874
0.492258364152243 0.05526776099999964
0.492761105217966 0.05503003400000139
0.493421362399131 0.11039240699999908
0.494057826302802 0.0552983530000013
0.494600215017567 0.055047336000001224
0.495206039161049 0.05503319899999681
0.49573980102518 0.0554060980000024
0.496357200920074 0.11044568799999865
0.497118266322862 0.05512992299999908
0.497709446906834 0.05539815900000278
0.498315744515852 0.05515184499999748
0.498950422044535 0.055068079000001546
0.499685622562805 0.055369669000000954
0.500279062103361 0.05516227899999748
0.500812501278586 0.05536096500000198
0.501420567538803 0.11050738399999815
0.502235749999459 0.05515659199999945
0.502810636126258 0.0553719870000009
0.503413825036727 0.1104045460000016
0.504050786678018 0.05553551799999923
0.504610684871522 0.05524852799999991
0.505222196540116 0.055508812999999435
0.505747846526871 0.05521363800000145
0.506344392059948 0.05578964500000083
0.507230639795064 0.05535244799999717
0.507947939576845 0.05547294400000169
0.508522551881 0.11053341699999919
0.509214197209032 0.05545359699999963
0.509740575722819 0.055276996999999994
0.510304123597817 0.05550682000000151
0.510838659614362 0.05527099500000077
0.511515071619989 0.1108605219999994
0.512308808386436 0.055572757000000195
0.512838011716568 0.05537227199999961
0.513464815679327 0.05530815599999883
0.514123430581967 0.055637612000001724
0.514761264143916 0.055369573000000116
0.51528398538773 0.05561691699999827
0.515857734274908 0.11095584799999969
0.516663107857169 0.05559903600000027
0.517263696826075 0.055552873999999974
0.517862319188817 0.1105599159999997
0.518487616244834 0.05558759200000196
0.519021178478773 0.05539963100000023
0.519608776486294 0.055584497999998206
0.520131460674445 0.05544770499999885
0.520748068183612 0.11108544300000034
0.521637631058954 0.05570900700000081
0.522168592660378 0.0554196410000003
0.522784726128921 0.05539015800000158
0.523439036380904 0.05575773099999992
0.524066776009486 0.05543273400000004
0.524587678039045 0.055666643999998655
0.525165390051135 0.11131020099999844
0.525999042364457 0.0555596730000012
0.526584648156626 0.055790781999998984
0.527182023851037 0.11107571100000158
0.527820803082323 0.05578637600000036
0.528343376784428 0.05554721000000029
0.528902306745318 0.05582283000000032
0.529436132372473 0.05551979299999843
0.530124823998229 0.11143186500000013
0.530926879682906 0.05577541699999955
0.531471525507677 0.11102137900000031
0.532107399808171 0.055873197000000374
0.532652159290792 0.055669399999999314
0.533236051547119 0.05584986099999867
0.533760414096599 0.05563861100000267
0.534386886128542 0.11157918099999975
0.535242819078534 0.05585403099999908
0.535791166680064 0.05568299900000184
0.53640921893826 0.055596606999998244
0.537089029661313 0.055921091999998396
0.537661132030829 0.055660943000003016
0.53819032089184 0.055958626999998984
0.538822423704886 0.11173866200000049
0.53972117754698 0.05563409699999866
0.540237951637153 0.05718999100000133
0.540876519666295 0.055674416999998755
0.541558207933711 0.05572015699999966
0.542111625883237 0.05596304100000182
0.542649780278314 0.055701845999998056
0.54332144954562 0.11186078200000082
0.54415888113538 0.05603042799999969
0.544699835970621 0.11185674200000051
0.545346068945282 0.05589125699999897
0.545873744856531 0.05606409099999965
0.546443637454229 0.05586549300000243
0.546979390490994 0.055884907999999456
0.54766157370543 0.11188977299999792
0.548501726371315 0.05607381400000122
0.549057382841264 0.11202585799999909
0.549707418656562 0.05584342599999914
0.550235538021295 0.05612270099999961
0.550797178434487 0.05581782400000179
0.551342999554101 0.05589936900000225
0.552074114125852 0.11212667999999582
0.552976544036726 0.05628937600000228
0.553549263747326 0.05596033100000142
0.554243156383376 0.05619623399999796
0.554834347942923 0.056007958000002134
0.555368631473832 0.05626014199999929
0.556000822529612 0.1119708459999984
0.556882849176882 0.05620451600000109
0.557431361753793 0.11232617299999959
0.558070920685848 0.05605176800000322
0.558604605808266 0.056242804999996565
0.559180482194206 0.05596427900000123
0.55972370423144 0.05632070499999742
0.560422610139681 0.11248940300000498
0.561279883187481 0.05624648899999585
0.56184532435759 0.056042498000003604
0.562519666294094 0.05633954900000049
0.563145041194686 0.056099549999999
0.563680755634054 0.056439328999999816
0.564297218889024 0.11258687200000139
0.565185407744842 0.05615376199999389
0.565767927987262 0.11261686800000348
0.566401619607167 0.05624546899999672
0.566940366664008 0.05649726000000044
0.567519961519427 0.056306912000003706
0.568070393809166 0.056434902999995984
0.568788364650165 0.1127217800000011
0.569740287995027 0.1127268139999984
0.570299934946964 0.056229464000004725
0.570870244140925 0.05651104700000076
0.57148330210379 0.056258432999996444
0.572024989383572 0.05624621900000193
0.572671307529662 0.11276025899999809
0.573559500609838 0.056446309000001804
0.574141051852764 0.056259885000002896
0.574798281078596 0.05653908599999369
0.575458120240898 0.0564084750000049
0.576001107561671 0.0566168470000008
0.5766155462791 0.11288738300000034
0.5775079738493 0.05640632599999407
0.578118064229372 0.11298462799999953
0.578760278712524 0.05643739599999975
0.579306937022428 0.05660826100000094
0.579887074564833 0.05645004500000539
0.580456391500817 0.056734861999999
0.581244562700254 0.05651947399999813
0.582171283402988 0.056660692000001234
0.582931269346833 0.05643755399999861
0.583596363599379 0.05644017899999909
0.584146676582455 0.056775780000002385
0.58477426746011 0.11310250399999688
0.585686867164252 0.05649498300000033
0.586298575348358 0.05670735800000415
0.586956581859771 0.05652961999999917
0.587627060802977 0.05684541299999779
0.588180063588362 0.0566066900000024
0.588810183655523 0.11330851499999994
0.589715566245963 0.05662643000000145
0.590341600808889 0.05675290799999999
0.591003535257165 0.0566450349999954
0.591668833828168 0.05677873399999811
0.592225748325388 0.05661129100000295
0.592867486904024 0.11345756099999704
0.593795731991122 0.0569270910000057
0.594421188767606 0.05663617899999451
0.595096774072324 0.05685363200000637
0.595740008816505 0.056732538999995086
0.596302682793682 0.05679864400000412
0.596972105938114 0.11364118699999892
0.597932648554856 0.056949060000000884
0.598544580606965 0.05681170899999444
0.599254365234679 0.05698393100000487
0.5998615814073 0.056741349999995805
0.600438641392493 0.057027808000000846
0.601174491812923 0.11376014900000087
0.602104610387772 0.11363457899999929
0.60273758769587 0.05705160400000153
0.60330684893586 0.05708484899999888
0.60391618171369 0.057102950000000874
0.604502338284447 0.05688060699999653
0.605298780500014 0.11396861400000091
0.606221788725316 0.057136638999999434
0.606869033637372 0.0569001180000015
0.607565542796625 0.057130991000001075
0.608136997879985 0.056821702000000585
0.608791727737415 0.11419942199999866
0.609750014933515 0.056911091999999996
0.610404014784238 0.05731172899999848
0.611108232102906 0.05697729200000623
0.611734315762674 0.05716626499999933
0.612321570934698 0.05700783099999995
0.613071068076171 0.114288013999996
0.614034517360138 0.11434408000000218
0.614661037939486 0.05723131599999931
0.615240613577516 0.05705107699999701
0.61585221026853 0.05707054400000544
0.616463241966983 0.11441763899999557
0.61736105085867 0.05732696400000492
0.618096379276491 0.057038469999994845
0.618799379623338 0.05736548500000538
0.619476096324894 0.05704366599999844
0.62006256158625 0.05735895400000146
0.620766974669674 0.11465936899999463
0.621720449323139 0.1142326940000018
0.62240738248351 0.05745498400000315
0.623002795796025 0.05727200899999474
0.623631941269331 0.057518917000003
0.624241622526894 0.0572035960000008
0.625090355179263 0.11469359799999523
0.626090276778395 0.05748325700000123
0.626702133116254 0.057272222000001705
0.627369211079727 0.057549762000000726
0.62796601606463 0.05726133999999661
0.628709091850798 0.11493361900000565
0.629661066052735 0.11495060699999726
0.630326684339874 0.05735855900000075
0.630923046242333 0.057640137999996455
0.631550355030128 0.057372720000003596
0.632185413713827 0.05762441200000268
0.633140726327506 0.05742177399999804
0.634052881795103 0.05770939299999611
0.634796778854476 0.05743816900000098
0.635416815742107 0.05769920299999853
0.636058309108329 0.057405983000002436
0.637001734388099 0.05734774700000145
0.637954112889516 0.057828290999999865
0.63871896047658 0.05752860300000151
0.639337888326457 0.05775742199999456
0.63999204523846 0.11529001100000613
0.640957113724165 0.057514949999998066
0.641717834630583 0.05776167100000151
0.642467047501458 0.05752319699999475
0.643111953767755 0.057891670000003614
0.643748174157227 0.05766957200000178
0.644635598649185 0.11553237999999766
0.645585820358776 0.05778701399999875
0.646218342259 0.05783136299999825
0.64689502028962 0.057948997000004
0.6475209130717 0.057928459999999404
0.648344688856733 0.11558646099999947
0.649317606747343 0.05771295400000298
0.649953422537652 0.05795933199999581
0.650662472088847 0.05775167800000247
0.651284988259927 0.057981057999995755
0.652055853666301 0.11578310100000522
0.653045861412807 0.05772232799999699
0.653704610292714 0.05770089500000353
0.654448251313655 0.058125945999996986
0.655072280152156 0.05791275899999704
0.655814261156682 0.1158296990000025
0.656770564117097 0.05805984599999903
0.657487013092229 0.057901356000002124
0.658264900339957 0.05806007099999988
0.658893209663226 0.057899687000002587
0.659625910911568 0.11614519199999762
0.66059822134096 0.05837510599999973
0.661330674514666 0.05796222899999748
0.662119646676243 0.05816157499999974
0.66275244435666 0.05799244900000389
0.663489776042142 0.11615531199999651
0.664492256132624 0.0579910080000019
0.665205812351252 0.05820952399999868
0.665990441110279 0.058105482999998515
0.666628019852805 0.058256949000004
0.66737579447409 0.11642883500000067
0.668334551891637 0.0580706570000018
0.669068429096183 0.05835380199999918
0.669857970516638 0.05800395699999683
0.670501001604078 0.0582717240000008
0.671261190075223 0.1165447240000006
0.672226884450112 0.058190785000000744
0.672956980020312 0.05816210399999733
0.673738904841014 0.05841436500000441
0.674387404642787 0.0581599639999979
0.675165622108619 0.11676861000000116
0.676182610410555 0.05840226199999421
0.676879804055596 0.05839333100000488
0.677642115076315 0.058522123999999565
0.678296808293318 0.058243957000001956
0.679104249456425 0.11680403099999381
0.680063452568872 0.05856635199999971
0.680764824106526 0.058329550000003394
0.681524261797883 0.05850243300000102
0.682186392424849 0.05838082199999661
0.683019727026148 0.11713215000000332
0.683977994470554 0.058419272999998384
0.684675510045406 0.05866858699999966
0.68542488260582 0.058403404000003434
0.686095679552797 0.05856913199999525
0.686968649762048 0.11709675200000191
0.687985187214275 0.05847892399999921
0.688652660954236 0.05878454500000174
0.689381138695246 0.05859189200000259
0.690067099826916 0.05875231399999592
0.691020684133742 0.11724912500000073
0.691977369625091 0.05854267099999788
0.69264258368428 0.058610851000004516
0.693357718739206 0.058790657999999496
0.694069389267007 0.058594645999995976
0.695034374312355 0.11745346200000029
0.695982559062995 0.058820322999999064
0.69665580208062 0.058633382000003564
0.697362869029786 0.05886685600000163
0.698118142922488 0.11742611799999736
0.699122680775274 0.05865955499999842
0.699889028975597 0.058993886999999745
0.700702956607629 0.05878082699999965
0.701388317937291 0.05891444699999937
0.702238853452273 0.11777192699999972
0.703186346368865 0.058674363000001506
0.703913604864791 0.05869554099999874
0.704685717213898 0.05897266700000614
0.705386584764403 0.05878911499999617
0.706333995526597 0.11792254000000213
0.707284329728273 0.059061315000001
0.707980890612502 0.0588076609999959
0.708721369373695 0.05901237400000525
0.709453582569021 0.05883546899999459
0.710432684433503 0.05909548800000408
0.711445141629935 0.058896687000000725
0.712299759235664 0.059310998000000836
0.712996103748096 0.058911413999993556
0.713917780778558 0.11801150300000529
0.714853761702316 0.05923020999999551
0.715577096744068 0.0592359720000033
0.716340890099347 0.05902556899999922
0.717073599685906 0.05926002599999691
0.718057272670838 0.11831348400000508
0.719008889405918 0.05914240899999612
0.719715224359688 0.05932778800000449
0.720455782378519 0.05908342099999686
0.721254498800051 0.05937085699999756
0.722214741001092 0.05905807199999913
0.723206061034845 0.059331977000006475
0.724001994320689 0.05911265399999621
0.724738530388368 0.05936964600000039
0.725673825072916 0.11858522100000357
0.726599436907482 0.05919877399999507
0.727321413350806 0.05947964799999994
0.72807952072847 0.05916849800000534
0.728871364200046 0.059420109999997806
0.729876745191869 0.059255745999998055
0.730838501738798 0.059424610999997185
0.731658149590936 0.059265811000003055
0.732400557115243 0.05926415599999757
0.733329500200122 0.11894272199999989
0.7342688211564 0.0596270830000023
0.73499965428652 0.059352216999997154
0.735771143841782 0.05965552300000354
0.73657368861535 0.05933971399999649
0.737514281597874 0.05967147800000561
0.738434410376832 0.059483961999994506
0.73929166436258 0.05963121600000676
0.740039693127151 0.05930100399999816
0.740996969220324 0.11910523699999942
0.741988760606474 0.05973542499999951
0.742729819015095 0.05947942099999892
0.743510311582272 0.05978512499999766
0.74433495318613 0.059500883000005445
0.745248305105278 0.05981221199999709
0.746164743923064 0.05946591200000029
0.747026175108949 0.0596784490000033
0.747789861152835 0.05955837599999825
0.748793625143061 0.059591050999998174
0.749749320326326 0.05988628200000079
0.750670381983307 0.0596178930000022
0.751432086495953 0.05988379499999752
0.752345036050231 0.05962656199999827
0.753269966941793 0.059884928000002446
0.754228336249975 0.05969315200000125
0.755028382812913 0.05986423299999899
0.755863162593632 0.059662547000002064
0.756791816145829 0.059896432999998694
0.757697792633853 0.059720520999995585
0.758584780222258 0.06013456100000525
0.759366240257095 0.0597768389999942
0.760309284559141 0.1196976010000057
0.761291587752688 0.060039435000000196
0.762068099777488 0.0597694759999996
0.762877120289475 0.060071144999994885
0.763760014505312 0.05982040399999988
0.764657841178111 0.06008754700000196
0.765557118719518 0.059878589000000204
0.766423214841865 0.060071501000003025
0.767233167800943 0.060028595999995105
0.768243655414355 0.05991038500000201
0.769208029459905 0.06012849399999709
0.770127940764506 0.05987425000000002
0.770924352491817 0.06019539800000473
0.771818125392902 0.05990797900000189
0.772719630059424 0.06013079999999604
0.773648654523469 0.05996250100000111
0.774471847187234 0.060215225999996846
0.775379576743374 0.05997370000000046
0.77632238392579 0.06027490499999999
0.777228481696717 0.06002769200000557
0.778100084931307 0.060279860999997936
0.778942023568296 0.06007368899999932
0.779848323746041 0.0602952099999996
0.780787165190631 0.060094657000000495
0.781748626573158 0.06035094499999616
0.782564579788795 0.06010148100000379
0.783491720680312 0.06036479499999814
0.784387145449839 0.060160076999999035
0.785269441939909 0.06040684599999935
0.786117120413778 0.060092694000005054
0.78702662371997 0.06040079899999995
0.787975550055456 0.06026106299999867
0.788994756002508 0.06046718300000009
0.789868521108715 0.06030900799999728
0.790761551790593 0.06048894100000268
0.791648157551785 0.060233594999999696
0.79252563786078 0.06028904299999738
0.793411966678111 0.06053530799999862
0.794269361814862 0.060364944000006915
0.795231494672091 0.06061005299999778
0.796240204875073 0.060337162999999805
0.797185793612832 0.06061149699999646
0.798036547464303 0.06033502100000021
0.798917747548058 0.06057021100000526
0.799791309536714 0.06039087799999976
0.800675941721423 0.06068724499999689
0.801567366859077 0.060504250999997566
0.802495117812376 0.060682728000003294
0.803500260972764 0.06046657200000283
0.80444309982547 0.06064117599999719
0.805343383610558 0.06042905999999704
0.806219764990776 0.0606583349999994
0.807089677663284 0.06061787800000218
0.80797105421646 0.06083546700000397
0.808883633314051 0.06057115099999777
0.809768698116915 0.06090097699999575
0.810778654481704 0.060623068000005276
0.811724821049929 0.06085070399999637
0.812626475426078 0.060679075000003024
0.813501942017039 0.06086451299999851
0.814368357378318 0.060626767999998776
0.815243526547978 0.06082341799999824
0.81614729516486 0.06060793099999984
0.817085265403507 0.06088193600000125
0.818019896604643 0.060667507000005116
0.818979528284501 0.060938835999998275
0.819889560989757 0.06063120700000013
0.820768394831162 0.060880337000000395
0.821632842283435 0.06067106300000091
0.822500242027367 0.06071168899999435
0.82338994627929 0.06096109199999944
0.82432533056509 0.0608062180000033
0.825245256354167 0.060963510000000554
0.826229249924616 0.06076321900000181
0.827155829920537 0.061111313999994366
0.828044002760991 0.06083469600000058
0.828910375359753 0.06100284300000425
0.82977158356753 0.06086837800000211
0.830645976957833 0.061180912999994064
0.831555312482461 0.06089542300000517
0.832528527926462 0.061263326999998924
0.833467815651468 0.06095779300000004
0.834422699063772 0.06119130199999745
0.835328979578164 0.06089272599999873
0.836204190742914 0.0610514840000036
0.837064271791819 0.0608777849999953
0.837926239168023 0.061193316000000664
0.838809830948238 0.0610079400000032
0.839739832413319 0.0612552349999973
0.840714706121705 0.0609605980000012
0.841710631549639 0.061240560000001665
0.842645845248453 0.060929502999997
0.843539289992387 0.06132439299999959
0.844406657037972 0.06101858400000282
0.845263703444323 0.06137169600000192
0.846128033689491 0.06117187999999629
0.847020941668563 0.061381029000003196
0.847970686524251 0.061067217000001506
0.848943237028204 0.06134547699999615
0.849926875573837 0.061117834999997456
0.850853720674637 0.06138953600000008
0.85174161281611 0.06120111200000622
0.852605568225919 0.061363032999999234
0.853461199843314 0.06112801899999454
0.854326453396746 0.06137413200000452
0.855223690552324 0.06126691400000084
0.856183768017515 0.061487769999999387
0.857199069097284 0.06122971199999938
0.858178431801667 0.06151156600000007
0.859103208749316 0.06122589599999628
0.859989867409224 0.06138807100000321
0.860852909267361 0.06150166599999807
0.861707686931332 0.061569460000001186
0.862572155218674 0.061361927000000094
0.863469145244862 0.06159205299999826
0.864430927888361 0.061422595000003355
0.865490505006875 0.061306088000002035
0.86647309340592 0.061697330999997746
0.86740153438204 0.06137931699999655
0.868291008822769 0.06159683300000296
0.869155540865689 0.06138267899999761
0.870010025297741 0.06165380000000198
0.870871990359301 0.06144910700000139
0.871763942507106 0.06166585900000143
0.872717963902282 0.06138545900000025
0.873790145834766 0.0616343619999995
0.874786311202656 0.06143126099999563
0.875725689126973 0.0617347869999989
0.876623377983749 0.06142130900000353
0.877492926906844 0.06170420000000121
0.878348528924723 0.06158712599999916
0.879206743722969 0.06183752300000123
0.880088743020747 0.06156591499999564
0.881024437388419 0.061787582000000896
0.882063947172242 0.061537919000002717
0.883088203760675 0.061834093999998174
0.884048347869881 0.06158053200000069
0.88496197700332 0.06186745400000149
0.885842260608231 0.0615742130000001
0.886702527231729 0.061863748999996915
0.887557890947755 0.06162359100000003
0.888427252976606 0.06184483500000226
0.889336630691375 0.061632690999999795
0.890326967846871 0.06183678899999734
0.891394837096205 0.06176805999999857
0.892386572737943 0.06194575100000321
0.893325098443612 0.06173314699999821
0.89422360721925 0.06191032099999916
0.895094681057158 0.061791167999999175
0.895951893698126 0.0619318480000004
0.896811552433914 0.06177545799999962
0.897695253120059 0.06197822700000444
0.89863490641503 0.06181935200000055
0.899687089159587 0.061994894000001466
0.900727863044695 0.06180411399999741
0.901702916275505 0.06211217199999908
0.902629838888801 0.06183245399999748
0.903520842330347 0.06200856000000243
0.904388214905141 0.06186441100000195
0.905245819442325 0.06210286700000012
0.90611103847544 0.06188588699999542
0.907007986951875 0.06218286000000006
0.907974606108586 0.0619352110000051
0.909086212414631 0.06212676899999536
0.910111323130916 0.06188146299999886
0.911078438454712 0.06211903400000551
0.912000370630761 0.06187328699999739
0.912888798354602 0.06217543600000397
0.913755762375888 0.06191944399999727
0.914615270444263 0.0622062690000007
0.915485464013951 0.06198357599999582
0.916392451034218 0.06226807800000245
0.917379448037531 0.062095896000002426
0.918488155636672 0.062263882999999964
0.919512727517115 0.06199218899999437
0.920481116561697 0.06222746200000273
0.921405271871497 0.062010974000003216
0.922296371343647 0.06231961900000016
0.923166050345408 0.06207477599999578
0.924028025366594 0.06233841499999926
0.92490036766532 0.06218979000000502
0.925809594906206 0.062304437999998186
0.926800643238047 0.06215209599999838
0.927920400605224 0.06226145000000116
0.928954288427978 0.06209889499999832
0.92993179861706 0.06227807199999802
0.930864401935135 0.06210859900000543
0.931762832208738 0.06240074899999826
0.93263812898794 0.06216170300000101
0.933503259145201 0.06241139099999771
0.934375353093254 0.06217349599999977
0.93527962388674 0.06252916900000116
0.936258632627335 0.062216814999999315
0.937402812222293 0.06357652999999885
0.938454747205472 0.06237984300000221
0.939448545865774 0.062441167999999436
0.940395484650353 0.06219921699999986
0.941305964701638 0.06253804300000354
0.942190313874153 0.062331092999997395
0.943060400373999 0.06249379599999827
0.943931731123317 0.06238095399999821
0.944826904332796 0.06262675600000023
0.945783168562373 0.06230885900000516
0.946877061187238 0.06263951599999729
0.947965937120545 0.0623430830000018
0.948986010685165 0.06261796500000116
0.949955900785275 0.06232099199999652
0.950885629526421 0.06275916199999898
0.951784840926148 0.062422449000003155
0.952664028827934 0.06272248999999874
0.95353644243467 0.062417795000001774
0.954420910960704 0.06268411899999649
0.955347222266112 0.062495310000002746
0.956370942004011 0.06271074100000362
0.957514127269964 0.062397297999993384
0.958570508969007 0.06268688800000177
0.95957204526491 0.06247199000000592
0.96052865966193 0.06274328799999296
0.961449700851165 0.06249286000000609
0.962344413138055 0.0628306529999918
0.963223716215795 0.0625914000000023
0.964102528120267 0.06281228800000349
0.965003461481597 0.06248208399999555
0.96596505786149 0.06275723400000288
0.96706997032366 0.06253712400000211
0.968185204223357 0.06284053400000289
0.96922881918731 0.06264737600000103
0.970221857450765 0.06293058099998916
0.971173587294512 0.06264657399999862
0.972092563524486 0.06287143000000128
0.972987709547923 0.06260209500000258
0.973870334365613 0.06288268100000494
0.974756834915832 0.06265381899999056
0.975673260208823 0.06282308200000841
0.97666689180954 0.06263987399999849
0.977853874039653 0.06288108500000078
0.978952071116293 0.06267903900000249
0.979991451600946 0.06297413400000096
0.980982862495617 0.06273353599999609
0.98193528454052 0.06295962400000121
0.982856540166613 0.06269736599999476
0.983755175623512 0.06303139000000613
0.984642717083869 0.06274830299999223
0.985536658423644 0.06302452799999969
0.986465758671963 0.06270350500000177
0.987484854997817 0.06307865800000911
0.988683831724208 0.06274584799999161
0.989782958778348 0.06298800500000823
0.990826780497236 0.0626984199999896
0.991824156665298 0.06301591400000461
0.992783531059844 0.06286363200000267
0.993711988160509 0.06311125300000242
0.994617432958471 0.06282292299999881
0.995511048178694 0.06312862400000085
0.99641038512201 0.06295520499999441
0.997344825228476 0.06312538599999584
0.998371414997547 0.06282971800000325
0.99958428016843 0.06312750200000039
1.00069486346811 0.06283692200000246
1.00175090999333 0.06310889799999586
1.00276086454097 0.0629636019999964
1.0037328555055 0.06327294700000152
1.00467320839841 0.06286812300000122
1.00558886173107 0.06319442900000638
1.00648999338375 0.06290952099999458
1.00739307177055 0.06312445999999738
1.0083258441875 0.06296823899999993
1.00934142501392 0.06326262200001054
1.01058261708476 0.06295548699999642
1.01171251706973 0.06318400799999324
1.0127874897618 0.06301232300000947
1.01381567974851 0.06333141199999659
1.01480537151961 0.06307058599999493
1.01576221713802 0.06320793800000502
1.01669193503887 0.0629966860000053
1.01760311793256 0.06366711199999031
1.01851023758963 0.06311750500000812
1.0194378183479 0.06335977499999501
1.02043121763496 0.06306508599999461
1.02160228448674 0.06332285000000581
1.02277702273282 0.06310231999999871
1.02387937791499 0.0633995299999981
1.02493393790844 0.06310574500000143
1.02594855896623 0.06345928000000356
1.02692878116466 0.06325459699999669
1.02787898052154 0.0634185890000083
1.0288054695057 0.06325428399999566
1.02971960751595 0.06346447900000385
1.03064113010343 0.06313118599999257
1.0316049897255 0.06347102799999504
1.03268579276382 0.06314507700000149
1.03392496965005 0.06342424400000368
1.03506313369551 0.06321972800000708
1.03615142823829 0.06355027299998994
1.03719715976377 0.06331223400000852
1.03820699339697 0.06347487099999682
1.03918445422474 0.06328440199999363
1.04013342091403 0.06360712500000432
1.04106158568574 0.06328584899999612
1.04198352873212 0.06351351500001101
1.04292479444618 0.06323991999998668
1.04393361749687 0.06355474200000799
1.04513509374073 0.06352779799999553
1.04633645469444 0.06328305700000669
1.04746555926177 0.06359246099999893
1.04854904273277 0.06334547999999529
1.04959454082864 0.06357257899999524
1.05060626920641 0.06339686400001199
1.0515862724875 0.06366348299999913
1.05253838649584 0.06341057299999875
1.05347183924381 0.06367397500000038
1.0544041944478 0.0633422549999949
1.05536658663662 0.06360117399999865
1.05642223131558 0.06342341300000953
1.05772304192656 0.06361497799998972
1.05890096193652 0.06334648300000367
1.06002976358154 0.06370805299999915
1.06111587200637 0.06338461500000392
1.06216713314393 0.06367294800000423
1.06318561026389 0.063501212999995
1.06417211200755 0.0637086299999936
1.06513057869456 0.06350924699999894
1.06607159453935 0.06374272300000428
1.06701519764995 0.06351069699999812
1.0679974122442 0.06375013299999921
1.06909651795603 0.06350434899999868
1.07039210711596 0.0637992830000087
1.07157383402176 0.06348144399999
1.07270984696216 0.06374607400000798
1.07380649650575 0.06347158900000238
1.07487035752388 0.06375480500000208
1.07590184429773 0.06356068299999151
1.07690044210803 0.06379295899999704
1.0778696507561 0.06355450499999904
1.07882042235685 0.06384909500000902
1.07977372041642 0.06362157399999546
1.08076743322337 0.063928556999997
1.08188598727857 0.06363818700000934
1.08319390813612 0.06391112699999724
1.08438772320001 0.06361826199999143
1.08553807514477 0.06389055100000007
1.0866511630998 0.06368644500000187
1.08773327547934 0.06406024600001103
1.08878348261643 0.06374767699999495
1.08979963922578 0.06399592600000403
1.09078399758406 0.0638070349999964
1.09174678183583 0.06399442999999394
1.09270833091609 0.06373288100000707
1.09370519017195 0.06392586799999833
1.09481691135126 0.06367223600000216
1.09615199081837 0.06399053699999513
1.0973648969766 0.0637569569999954
1.09851481567062 0.06406912399999953
1.09965162130213 0.06386684500000683
1.10075705731395 0.06406976899999961
1.10183194601788 0.06407330700000102
1.10287202530531 0.06382209299999886
1.10387723366644 0.06402209099999823
1.10485577478087 0.06372071500000231
1.10582584944621 0.06401464200000362
1.10681992543704 0.06391944899999658
1.10790422338849 0.06404946499999653
1.10928122585585 0.06386829400000238
1.11051493930213 0.06411023300000807
1.11167949252495 0.06404706099999657
1.11281562280845 0.06421266799999614
1.11395062797409 0.06391909799999951
1.11505558765944 0.06425593400000196
1.116126435526 0.06389212700000257
1.11715966055397 0.06423226299999385
1.11816002295351 0.0639076709999955
1.1191423131066 0.06420397000000833
1.12013352539727 0.06393806100000177
1.12118443797507 0.06417810399999269
1.12243139323559 0.06398666500000161
1.1237369668017 0.06424151900000652
1.12496431817123 0.06406969399999696
1.12608780978516 0.0642753860000056
1.12725951374903 0.06406968399998902
1.12839967581169 0.0643232330000103
1.12950973545601 0.06410066399999437
1.1305815974083 0.06436940099999333
1.13161445728786 0.06405382200000531
1.13261782362326 0.06434972600000322
1.13361214424102 0.06406133100000488
1.134633587712 0.06430937599999709
1.13575892603732 0.06406629899998961
1.13715434700083 0.06436307100000249
1.13840960733807 0.0641914530000065
1.13955129884474 0.06439437299999895
1.14069683088196 0.06412149999999883
1.14187911313769 0.06445385300000339
1.1430329908501 0.06422118499999385
1.14415326907225 0.06443881699999565
1.14523186191077 0.0644126930000084
1.14627066138309 0.06420496799999853
1.14728281898833 0.06445758499999954
1.14829326308088 0.06412658899999713
1.1493469452272 0.06444125400000189
1.15055258163025 0.06410594800000524
1.15192173750019 0.06433842799999923
1.15318352515973 0.0642322369999988
1.15430560622177 0.06450451999999984
1.15548630223467 0.06428018900000154
1.15668576448548 0.06450454599999489
1.15785926983187 0.06423996300000567
1.15899635671348 0.06447558499999673
1.16008871039022 0.06421619299999293
1.16113978531065 0.06453222200001107
1.16216485598906 0.06426308999999719
1.16319159571628 0.06444122899999627
1.16427085078224 0.06431202800000335
1.16553675579144 0.06452615700000308
1.16689701313423 0.06430004499999598
1.16813549401829 0.06466121799999769
1.16925554325399 0.06433736900000042
1.17046089117295 0.06463066099999537
1.17168417423272 0.06442286400000796
1.17288360269285 0.06463441100000011
1.1740454506301 0.06437706799999887
1.1751597738106 0.0646521630000052
1.17622980443569 0.0643624929999902
1.17727121440878 0.06464073099999723
1.17831216534149 0.06433592000000488
1.17940404790026 0.06466607900000554
1.18068244026479 0.0644224769999937
1.18205884691816 0.06469863300000611
1.18329642604833 0.06472466999998971
1.18441648622231 0.06441932700001018
1.18562375114897 0.06475347899998951
1.18687692495695 0.06451321100000484
1.18810836350686 0.06467579300000637
1.18930393299647 0.06456742899999313
1.19044989261162 0.0647328490000092
1.19154694131641 0.06484170599999572
1.19260928785347 0.06474827399999583
1.19366334386919 0.06453174099999615
1.19475566881911 0.06470702300001108
1.19599853111882 0.06453272899999263
1.1974175723304 0.06473370800000566
1.19871106707804 0.06449010899999053
1.19983206941057 0.06475721099999987
1.20102089775225 0.06450841900000626
1.20230822105832 0.06476022200000386
1.20357490851343 0.064629853999989
1.20481156992411 0.0648934290000085
1.205998512568 0.06465459700000054
1.20713142182041 0.0648619029999935
1.20822131283704 0.064603505000008
1.20929150819488 0.06488442199999156
1.21038159339513 0.06465035800000862
1.21157542145292 0.06487211500000001
1.21305283934926 0.06464112599999794
1.21437347332782 0.06491051800000491
1.21550809259656 0.06493376899999248
1.21666471615969 0.0647263249999952
1.21798879997309 0.0649335000000093
1.21928957340323 0.06455064699999014
1.22057240660638 0.06483503300000848
1.22180980913538 0.0645881399999979
1.22298936908599 0.0649401499999982
1.22411651243348 0.06469071400000814
1.22521034847713 0.06494468999999015
1.22630331171795 0.0646473430000043
1.22745553960569 0.06500450599999397
1.22884439325239 0.064731160000008
1.23023505365232 0.06503966200000377
1.23143251685807 0.06477488899999173
1.23255997129854 0.06499570799999788
1.23380213174223 0.06483450500000743
1.23514421534573 0.06490808699999207
1.23647375246815 0.0648264680000068
1.23777288466083 0.06513486800000123
1.23901640267838 0.0648615169999971
1.24019861573731 0.06511963399999843
1.24133141840821 0.06488586999999768
1.24243953046305 0.065122063000004
1.24356417756539 0.06480992800000251
1.24479246065828 0.06510612399999616
1.24630050219838 0.06481659799999306
1.24764781550858 0.06513628900000867
1.2487862634922 0.06509453699999312
1.24994827594389 0.06500586600000702
1.25130500414905 0.06503488199999197
1.25266954753141 0.06481725200001165
1.2540269969438 0.06511609999999735
1.25534213937881 0.06487616199999025
1.2565937527287 0.06518044800000666
1.2577826237275 0.06480200400000058
1.25892590980648 0.06513484200000619
1.26005362799838 0.06496821499999328
1.26121772143432 0.06516230399999756
1.26254795824451 0.0648777730000063
1.26401502370823 0.0651168299999938
1.26529453695801 0.0649974899999961
1.26642366750975 0.06518102500000111
1.26762735378831 0.06492738600000791
1.26903629599323 0.06523729799999956
1.270433172301 0.06507539000000406
1.27182113254768 0.06523331599998983
1.27315960478061 0.06495802599999934
1.27442928378038 0.06527370199999893
1.27563441934646 0.06511641500000565
1.27679516395855 0.06519768600000475
1.27794509668058 0.06498166099999025
1.27914437148121 0.0653348750000049
1.28056281131721 0.06526800100000685
1.2820062175143 0.06499670899999899
1.2832333417919 0.06535179099999766
1.28436716004035 0.06513795200000061
1.28560233746455 0.06529755399999715
1.28703939374238 0.06506369400000267
1.28847136325081 0.06526373900000237
1.28989453401919 0.06520627999999817
1.29126466448052 0.06537595700000054
1.29256172180402 0.06507253699999183
1.29379097734558 0.06541253500000721
1.29497395906105 0.06512542400000143
1.29614602267421 0.06528775099999962
1.29737113986921 0.06517751100000169
1.29883857390107 0.06543762499998707
1.30028037133052 0.06512480700000367
1.30149789527847 0.06533957800000678
1.30263710299939 0.06526147399999616
1.30388609552332 0.06544455899999946
1.30535292634014 0.06524015200000122
1.30681913244871 0.0655261280000019
1.30828199082724 0.065229305999992
1.30969163094184 0.06552671900000462
1.31102446174648 0.06549548700000685
1.3122847138898 0.06533606600000041
1.31349404804855 0.06543399299999919
1.3146880709778 0.0652176619999949
1.31593024585939 0.06548675899999523
1.31740329358084 0.06522050000000945
1.31886443212932 0.06555653799999561
1.32009862767766 0.06528196600000058
1.32124101766123 0.06561661700000343
1.32248392992436 0.06534554499999956
1.32398092577352 0.06557927400000096
1.32547808781085 0.06529803999998762
1.32698409260271 0.06557174400001031
1.32844128133493 0.06532480299999577
1.32981907591824 0.065596608000007
1.33111816620986 0.06530574800000011
1.33235902185193 0.06556005499999173
1.33357614829401 0.0653005180000008
1.3348288917769 0.06559707700000672
1.33627346351351 0.06535439099999962
1.33777251004186 0.06566280499998811
1.33905244057804 0.06572957200000928
1.34019878252577 0.06544334599999502
1.34142140360054 0.06563997300000324
1.34292246638178 0.06544248699999855
1.34444704134187 0.06568463899999699
1.34599681332714 0.06544319500000029
1.3475088225885 0.06574789200000453
1.34894169940709 0.06539672299999211
1.35028910620365 0.06564501300000813
1.35156861060906 0.06538204400000325
1.35281251660881 0.06567274299999326
1.35407400433072 0.06549801100000252
1.35547629657468 0.06560187700000597
1.35702631727721 0.06540511599999377
1.35839469348098 0.06583349499999258
1.35955161530286 0.06554958400000999
1.36075080919217 0.06577216600000213
1.36217605069174 0.06558855899999116
1.36373251685843 0.06579670000000704
1.36532044479321 0.06578574200000276
1.36689141645124 0.06560200699999541
1.3683895427177 0.06577823300000318
1.36979645686767 0.06560421099999303
1.3711241835558 0.06577048300000854
1.37240181964739 0.06554980099998886
1.37367593960807 0.06580127300000527
1.37504050961778 0.06557481199999415
1.37664876687521 0.06582387200000994
1.37809077752783 0.06563643900000216
1.37927535995222 0.06593255699999645
1.38045182137052 0.06570064499999262
1.38179357959066 0.06581174100000453
1.38337934953922 0.06567356899999766
1.38499288844379 0.06588662699999759
1.3866208906256 0.0657027250000084
1.38819123310735 0.06588018399999385
1.38966827332517 0.06565933800000323
1.39105480231692 0.06599406399999452
1.39237561647755 0.06584161000000677
1.39367151848998 0.06573617200000115
1.39501554841079 0.06614145700000051
1.39663337746105 0.0655999960000031
1.39811260880803 0.06591315199999315
1.39936190732721 0.06568068800000049
1.400526689055 0.06599704799999984
1.40179062238064 0.06578127500000619
1.40338229338656 0.06597475099999883
1.40500519013668 0.0658090809999976
1.40668149598395 0.06598543199999085
1.40832793205803 0.06574454400001173
1.40988692358358 0.06599967199998957
1.41134578823333 0.0658051759999978
1.41272246319286 0.06612119200001132
1.4140522991104 0.06578472099999999
1.41539346487756 0.06600819999999885
1.41688220220496 0.06572542499999656
1.41845694678037 0.0661200469999983
1.41985281134916 0.06608888300000615
1.42103105731682 0.06586713199999394
1.42224044884197 0.06610466899999778
1.42366062891182 0.06588795900000832
1.42530882852395 0.06615378299999009
1.4270079156478 0.06591786399999933
1.42872579987185 0.06612819700001182
1.43037988962348 0.06586306099998751
1.43193084308 0.0661929970000017
1.43338290424975 0.06582051499999864
1.43476434589028 0.06609164400001077
1.43612182606045 0.06581006599999739
1.43754316895739 0.06615296699999362
1.43920721189984 0.06591586999999777
1.44069497174869 0.06624093000000641
1.44193413564563 0.0659817610000033
1.44311525703368 0.06633175700000038
1.4444116092076 0.06631465200000264
1.44607406723185 0.06597371399999474
1.44776551779639 0.06627987800000312
1.44953426386645 0.06593708500000162
1.45128044406971 0.06632253699999069
1.45293381917929 0.06597067200000595
1.45447662667845 0.0662423529999927
1.45592729675487 0.065940157
1.45732447743918 0.06624121600000876
1.45873304426897 0.06596158300000354
1.4603131405136 0.0661635299999972
1.46188738093608 0.06601474199999302
1.46327870473366 0.06626792299999806
1.46447089785372 0.06598544300000242
1.46569454119887 0.06634714199999792
1.46712821613678 0.06611173500000689
1.46883792667978 0.06633303099999921
1.47061330964393 0.06608241099999645
1.47243573226555 0.06631842800000243
1.47420429009194 0.06639684099999954
1.47586322630929 0.06615895100000557
1.47741030495947 0.06636928099999295
1.47887388649431 0.06611075499999686
1.4803036686713 0.06631299800000079
1.48179359903427 0.06613606900000946
1.48347570841057 0.06633471600000007
1.48499547015012 0.0661690049999919
1.48626276105278 0.06633033200000682
1.48745702254262 0.06610224399999254
1.48875011123307 0.06652895500000966
1.4903734003026 0.06618662500000028
1.49212966280195 0.06652971599999091
1.49398798905714 0.06614349100000538
1.49585921746969 0.06643206299999349
1.49764765785426 0.06649106999999788
1.49931524851935 0.06616456600001186
1.50087329183501 0.06641457199999934
1.50236016075318 0.06627534499999399
1.50384201671973 0.06644155200000057
1.50547491359056 0.06620079099999998
1.50708116794283 0.06636353599999723
1.50854988333111 0.06638286199999754
1.50976838950493 0.0665318940000077
1.5109929472215 0.0663014980000014
1.51239070764422 0.06657307199999707
1.51415858763374 0.06632888500000433
1.51599098658081 0.06657184799999527
1.51792689438177 0.0662877270000024
1.51984318205182 0.06653661400000033
1.52165297425768 0.06624403200000017
1.52333550682265 0.06656390199999862
1.52491418038459 0.06663092499999834
1.52643969586982 0.0662492229999998
1.52800782632287 0.06646747700000333
1.52971940757582 0.0663256679999904
1.53127933045556 0.06666999800000895
1.53260244472101 0.06642506000000026
1.53381425186406 0.06673213599999883
1.53509181015483 0.06640029999999797
1.53663271952032 0.06669350599999291
1.53845187722801 0.0664224750000102
1.54038508081802 0.06682835099999807
1.54239869700357 0.0664070090000024
1.54436615334677 0.0666624229999968
1.54621124350254 0.06651718899999537
1.54792619349637 0.06669675500000949
1.54954518371825 0.06678238499999622
1.55113633935985 0.06654376000000184
1.55285710032758 0.13303353899999593
1.55449445092446 0.06664856400000474
1.55574940280602 0.06649008899999842
1.55704582053367 0.06675773300000287
1.55827022744406 0.06656208500000105
1.55958996643738 0.0667573329999982
1.56123010264577 0.06647414100000049
1.56310272308441 0.06677120399999126
1.56512688222577 0.066570487000007
1.56723683364428 0.06668135999998981
1.56929753173178 0.06652166000000648
1.57122958738785 0.06687772300000461
1.57302706375655 0.06679645699999526
1.57473208548442 0.06642989399999522
1.57643708310817 0.06675451200000282
1.57819768451454 0.06646551100000408
1.57982507620402 0.0667354429999989
1.58128576724981 0.06661181600000532
1.58253981263782 0.06683883799999535
1.58380006369143 0.06673522799999887
1.58522563317067 0.06681024899999954
1.58711837020205 0.06659188899999435
1.58909630512482 0.06690233500000886
1.59129669006917 0.06669253500000139
1.59357508321567 0.06699730699999407
1.59578887532649 0.0666328820000075
1.59786846997328 0.06685231499999134
1.59982360612781 0.06690603399999873
1.60173749932283 0.06672356500000376
1.60353143683959 0.06683732400000508
1.60523770762007 0.0665802339999999
1.60687505739609 0.06683493099998827
1.60818969418094 0.06682225100000494
1.60945768173125 0.06702823000000535
1.6108192738822 0.06669016299998987
1.61249024241776 0.06690590700000598
1.61452760724548 0.06681818500000247
1.616799587888 0.06696860399999593
1.61936406824388 0.0667421570000073
1.62191515195498 0.06689396899999167
1.62426700158166 0.06673353200000065
1.62646850122351 0.06701708500000336
1.62851569266659 0.06706076599999733
1.63044107689725 0.06683004600000686
1.63226149529218 0.06694237499999645
1.63400172805475 0.06673448600000143
1.63549832869537 0.06716151899999545
1.63684319097137 0.06696737600000802
1.63818026834433 0.06705662699999948
1.63964326766383 0.06688298199999565
1.64146822943148 0.06715321699999777
1.6437420240142 0.06716623399999833
1.6464626156142 0.06715888300000472
1.64947867366284 0.06690379799999846
1.65218724145354 0.06716654900000663
1.65482648126503 0.06715853599999377
1.65722626480261 0.06688340099999834
1.65951332031919 0.06706545199999425
1.66165268285513 0.06689605200000415
1.6636939254947 0.06719016399999589
1.66564257547728 0.06685296800000629
1.66735869759635 0.06712402399999462
1.66893541152324 0.06698020500000723
1.67043103820464 0.06715321999999446
1.67192930200893 0.06690097900001035
1.67352670731926 0.0672485749999936
1.67537440886068 0.06702836200000206
1.67776605265194 0.06726765799999157
1.68085005681805 0.0669774560000036
1.68408962945025 0.06730002199999774
1.68774159662265 0.0672038740000005
1.69120392422873 0.06695845900000563
1.69464086916686 0.06727175700000032
1.69776597983454 0.06699650199999496
1.70089943619488 0.06718815700000391
1.70350663041769 0.06695237300000656
1.70624889403734 0.06724187999999742
1.70851565660238 0.0669320789999972
1.71093517483351 0.0671864339999928
1.71307367340312 0.06693980100000374
1.71528690619528 0.06716390900000135
1.717380887148 0.06696385099999702
1.71950885743243 0.06725518400000396
1.72161503686048 0.06712500800000498
1.72376576200941 0.06698512699999526
1.72596395551755 0.06720942600000512
1.72825492489 0.06707167899999433
1.73067117895388 0.06726543000000618
1.73326815043425 0.06707048499998791
1.73610732015629 0.06727137800000094
1.73927058950451 0.0670190969999993
1.74283810242959 0.0671452920000064
1.74686237863687 0.06705841599999474
1.75130178560748 0.0673156460000115
1.75620867273855 0.1345267369999874
1.76222915686006 0.13435472800000525
1.76772651026058 0.06723310600000332
1.77260936811439 0.06706723899999645
1.77831739325996 0.06731590900000128
1.7828893717286 0.06709162500000332
1.78661496377784 0.13453108400000247
1.79008855787417 0.06726867399999037
1.79318772477088 0.06708949600000835
1.79706717226329 0.13429214399999978
1.80026478791035 0.067249266999994
1.80305785562962 0.06719823999999619
1.80624142682686 0.13426958099999808
1.8088984304929 0.06697605200000112
1.81133457967824 0.06723698600001171
1.81414027494246 0.06703437799998824
1.81652303060209 0.06729726200001096
1.81939393083101 0.06700137699999686
1.82170854875336 0.06711279600000353
1.82450108278987 0.06692775399999107
1.82694830770359 0.06721831299999792
1.82960571036167 0.06705028800000434
1.83220157196113 0.0672020869999983
1.8348287456172 0.06702041900000211
1.83749360668307 0.06726686500000767
1.84019894410233 0.06723779199998603
1.84296397176235 0.06680438200000083
1.84579940479515 0.06723554200000592
1.84871968912778 0.06699797699999976
1.85173961697801 0.06723362200000338
1.85484941337407 0.06694211500000335
1.85789823630119 0.0672183829999966
1.86106143185133 0.06696523499999785
1.86450787647535 0.0673443639999931
1.86778973872116 0.06702523300000962
1.8711376494304 0.13427701599999864
1.87524186204527 0.13440141499999925
1.87805949989673 0.06684153700000195
1.88051113201862 0.06716883599999335
1.88323915029665 0.06700459600000386
1.88542853661064 0.06731447399999979
1.88748281600347 0.06694303800000512
1.8894222057002 0.06702599999999848
1.89129539971661 0.06677393999999026
1.89310890947912 0.06701652499999966
1.89487531393327 0.06678065700000957
1.89660685447781 0.06711815199999194
1.89832397071794 0.0668540550000074
1.90004784534733 0.06711934499999472
1.90180450032352 0.0671095940000015
1.90362492587525 0.06687362399999586
1.90554485734764 0.06705089600001202
1.90745729763974 0.06700525199998708
1.9094383592524 0.06708347400000036
1.91148055121785 0.06685736400000053
1.91360103181968 0.06709781900001133
1.91581045752912 0.06684161199999039
1.91812317368437 0.06702704399999959
1.92055399512108 0.06685615000000666
1.92312024810543 0.06707803799999112
1.92584186703248 0.0668803910000122
1.92857856926636 0.06708144499999946
1.9314741504363 0.06682547299999442
1.93462156914114 0.13426994200000308
1.93785261000597 0.1337845209999955
1.93999594548229 0.06683224300000745
1.94192144961548 0.06709097699999234
1.94401640074351 0.06687817499999937
1.94580130109924 0.06705637900000738
1.94752584328252 0.06672922899998923
1.9491903639625 0.06687430899999924
1.9508218743996 0.06672387500000809
1.95241260403146 0.0670446959999964
1.95398597578913 0.06674736300000461
1.95555883165285 0.06704194600000335
1.95716442339184 0.06699274799998989
1.95883744026965 0.06669627099999786
1.96054349741677 0.06694814700000506
1.9622697464937 0.06673626500000296
1.96405479612401 0.06705554799999902
1.96590422050864 0.066788626999994
1.96783342370434 0.06696598800000686
1.9698546780579 0.06679361400000516
1.97198278209116 0.06697179699999367
1.97423356313559 0.06673489000000643
1.97662547737833 0.0669810399999875
1.9791712530122 0.06669898900000248
1.98174988220367 0.06698536500000785
1.98453951873635 0.13381239199999584
1.98755156646504 0.1338126779999982
1.9895783668425 0.0669746100000026
1.9914127103576 0.06683096099999375
1.99344304758833 0.06697684200000253
1.99513016215896 0.06670478600000251
1.99674734514077 0.06691161400000567
1.99831641326663 0.0666347889999912
1.99986326499532 0.06697275500000899
2.0013760261082 0.06692840199998784
2.00287730241946 0.06697457900000359
2.00438691935973 0.06670687000000441
2.00594579362954 0.0669844459999922
2.00755967703429 0.06676149300000134
2.00915430617105 0.06689483200000268
2.0108042158592 0.06693190400000049
2.01250727386131 0.06655849599999897
2.01428325328413 0.06698710100000937
2.01614314367154 0.06669385699998998
2.01810214416164 0.06703445700000543
2.02017526273475 0.06671982700000001
2.02238020937607 0.06694114799999795
2.02473725043684 0.06667860000000303
2.02716413810028 0.0668396689999895
2.02975779964119 0.13350048300000594
2.03255628418371 0.13345072600000663
2.03464520084618 0.06695773999999233
2.03643068733828 0.06664696500000389
2.0384364022933 0.06686040900000023
2.04006671202551 0.06665157499999452
2.0416165513914 0.06697857500000737
2.04312445187531 0.0664915849999943
2.04461888633858 0.06682184100000654
2.04608440580005 0.06658101399999339
2.04754285021448 0.06676410699999735
2.04901700152837 0.0665670380000023
2.05055635700438 0.06682683799999722
2.0520885730411 0.06657695399999852
2.05363423044403 0.06677744899999993
2.05522834881137 0.06650894000000562
2.05688124689485 0.06688394700000799
2.05860876714109 0.06679844499998921
2.06042403320315 0.06654503200000761
2.06234210575094 0.0668153000000018
2.06437906505195 0.06661591499999986
2.0665535515886 0.06689580799999817
2.06886236850587 0.06645552199999827
2.07124443419305 0.06675280199999634
2.07384064315289 0.13325644399999703
2.07662733589094 0.13328893500001016
2.078416543873 0.06661247899999978
2.08003643068654 0.06679236499999774
2.0817928819209 0.06653052499999035
2.0833027541307 0.06671221600001331
2.08478254345627 0.06667798499999833
2.08624041694017 0.06650353999999936
2.08768626501068 0.06665698899999484
2.08911121343601 0.06631669899999793
2.09055465646264 0.06667649300000278
2.09205062128466 0.06648575100000187
2.09354832727192 0.06665582600000164
2.09504173166909 0.066452924999993
2.0965828596622 0.06656218800000602
2.09817821052529 0.06634034399999678
2.09984603579825 0.06657260199999371
2.10159881524641 0.06637514600001282
2.103452017117 0.06670073799999443
2.1054214921068 0.06642594299999871
2.10752583122251 0.06662668100000246
2.1097579253551 0.0667367989999974
2.11207210500464 0.06658452099999579
2.11459508977116 0.133273305000003
2.11730194614119 0.13311934600000086
2.1190444921569 0.06669377699999757
2.12062352350743 0.06652761200000157
2.12233653590614 0.06662813500000198
2.12380849254511 0.06632660600000406
2.12525374497947 0.06653111800000033
2.12668329068834 0.0662601389999935
2.12810405399306 0.066567028999998
2.12950777180909 0.06644793499999935
2.13093791795618 0.06661304000000712
2.13243595009989 0.06628228200000308
2.13388610696069 0.06655689400000142
2.13536060123462 0.0665016439999988
2.13687738289064 0.06630724000000043
2.13845395048215 0.06655622299999209
2.14010420662614 0.06631662000000915
2.14184277150214 0.06674869799999783
2.14368468730878 0.06632039099999076
2.14564677465587 0.06651601200000812
2.1477482713762 0.06633180899999047
2.14993553099799 0.06657782000000623
2.1522729466854 0.13283357699999954
2.15478869174427 0.1330738719999971
2.15694432736548 0.13295357600000557
2.15861987503955 0.06654490399999702
2.16014307010122 0.0662024960000025
2.16178528828404 0.06653575800000056
2.16321605975692 0.06635843799999463
2.16463468040985 0.06645885400000395
2.16604211072931 0.06619231400000558
2.16744208568257 0.06640009999999563
2.16883192982033 0.06619260799999438
2.17026196107238 0.0664019960000104
2.17175402690654 0.06621042799999088
2.17317077545353 0.06643955600000595
2.17463794011233 0.06626911799999391
2.17614499171526 0.06650856500000657
2.17771884736538 0.06628947599999435
2.17936916248096 0.06656328900000119
2.18111271528426 0.06627104800000438
2.18296422608041 0.06642836999999702
2.18494174806102 0.06650233199999889
2.1870624150155 0.0662102999999945
2.18923310025812 0.06653308799999991
2.19162202722933 0.13272476200000938
2.19415926081858 0.13265652500000158
2.19594292120299 0.06610594899999
2.19752986608627 0.06638487600000076
2.19929477670945 0.06610698800000137
2.20075341951751 0.06649631999999883
2.20215969953007 0.06622868800000958
2.20355291823026 0.06642315899999574
2.20494752286033 0.06604520099999434
2.20632380445201 0.06632137500000113
2.20772413857543 0.06634879800000704
2.20918900825079 0.06618704299999933
2.21060647185676 0.06634592399998951
2.21203627339641 0.06626908000001208
2.21350752899526 0.06622968699998921
2.21503544329172 0.06604506700000456
2.21663565150591 0.0663713999999942
2.21832240213705 0.06623473100000865
2.22011110203288 0.06638460899999643
2.22201851418678 0.06611898699999585
2.22406399389268 0.06630737200001136
2.22617929050368 0.06608376599999133
2.22846999556201 0.13249030500000458
2.23091606627903 0.132634546999995
2.23298606286213 0.13269306000000824
2.23461146139431 0.06615043899999762
2.23609085808502 0.06628780199999085
2.23768214717357 0.06612771700000053
2.23907513371187 0.06630472600001269
2.2404629439458 0.06609309999998914
2.24184515901574 0.06620805200000746
2.2432223424112 0.06598753800000168
2.2445961233208 0.06629199399999663
2.24602360291203 0.06601324899999383
2.24746635711993 0.06649949300000912
2.24886443368419 0.06594866999999738
2.25030947627293 0.06619831000000431
2.25179956174207 0.06598773199999641
2.25335850791049 0.06632932200000141
2.25499733835639 0.06613879500000053
2.25673263313181 0.06623588600000119
2.25857984295565 0.06625832299999956
2.2605576958208 0.06601761899999303
2.26263327734357 0.06632821300000558
2.26483290488772 0.06604479799999297
2.26720794628731 0.13222148399999867
2.26977894858023 0.13227079700000388
2.27142431162162 0.06614964999999984
2.27291817256176 0.06588476100000662
2.27453600855601 0.06616684299999065
2.27593149568555 0.06593839399999979
2.27731044271564 0.06619701900000052
2.27868653499254 0.06584405400001003
2.28005954962655 0.06622630299999344
2.2814257877244 0.06583791100000269
2.28284040795666 0.06607850700000029
2.28428898012845 0.06606776099999934
2.28567421076161 0.06592007300000091
2.28710783974084 0.06614450699998997
2.28858314584984 0.06588610600000777
2.29012630479098 0.06615780100000279
2.29174751979103 0.06583347499999093
2.29346375967094 0.06606926599999952
2.2952901787124 0.06590716400000929
2.29724540631647 0.06625588599999332
2.29930265346334 0.06601371200000017
2.30147547908698 0.06612373699999807
2.30382627195527 0.13199040100001014
2.30636537369325 0.13198069099999543
2.3080186847211 0.06579804599999761
2.30952105191442 0.06621848400000374
2.31115819433537 0.06596274300000005
2.31255554934607 0.0660413379999909
2.31392889891764 0.06609522100001186
2.31530017989863 0.06579411599999219
2.31667062187557 0.06603125300000556
2.31803198860845 0.06573271599999941
2.31943870828484 0.06608941899999365
2.32089229720654 0.06583569000000011
2.32226968974255 0.06602527300000816
2.32369646881925 0.06581516299999635
2.32516276621998 0.06599764599999958
2.32669627653105 0.06580841900000678
2.32830668276707 0.0660686319999968
2.33001120672857 0.06579819799999598
2.33182481553613 0.06611850100000538
2.33376607464972 0.06577156299999842
2.33581323384321 0.0659707439999977
2.33796903435833 0.06573680500000023
2.34030597466271 0.1334168180000006
2.34282489306965 0.13183988699999816
2.34448512752592 0.06568224500000497
2.34599559428161 0.06600571499998864
2.34764946296489 0.0657169000000124
2.34905025255499 0.06600480399998787
2.35042139589702 0.06564176999999916
2.35179027315017 0.06586454400000719
2.35315999890582 0.0656477539999969
2.35451892434035 0.06585066700000652
2.35592062299372 0.06567871999999397
2.35738040472225 0.06589585900000827
2.35875354459625 0.0656929479999917
2.36017690937433 0.06598255600000869
2.36163815011597 0.06566691299998695
2.36316610051151 0.06592381400000136
2.3647700514594 0.0656298700000093
2.36646740428927 0.06593160199999204
2.36827297661966 0.06589283400001023
2.37020526429602 0.06576822699999241
2.37224902971377 0.06594929599999944
2.37439228884411 0.06564950099999578
2.37672228030784 0.1314253170000086
2.37922638112828 0.13151088600000094
2.38089672767391 0.06576590599999577
2.38241884142597 0.06560056499999689
2.38409392977206 0.06582593800000325
2.38550165979766 0.06557430099999806
2.38687374277315 0.06579888299999936
2.38824243533318 0.06559610899999768
2.38961344559012 0.06576118700000677
2.39097179329935 0.0655729589999936
2.3923694659077 0.06585589800000946
2.39383969456944 0.06569431399999814
2.39521076298256 0.06587917400000265
2.39663304408668 0.0657756969999923
2.39809134135687 0.06555096900000024
2.39961569933552 0.06577987299999677
2.40121498717764 0.06561400800001138
2.40290677318926 0.06585182399999212
2.40470569474968 0.06562647399999832
2.40663012805666 0.06575596500000813
2.40867569217542 0.06559689699999183
2.41080516074318 0.06579653200000735
2.41313159427598 0.13129354400000182
2.41561931861643 0.13122853899999143
2.41732464022787 0.06556197999999824
2.41886570967733 0.06579834400000095
2.4205732377255 0.06553974100000914
2.421993423645 0.0657776949999942
2.42336968873831 0.06546867400000167
2.42474010014684 0.06588173299999767
2.42611444548755 0.06547660900000096
2.42747390843412 0.06576207499999498
2.42886759476665 0.06567852300000254
2.4303454290358 0.06542888700001015
2.43172012099696 0.06571031000000005
2.4331413340724 0.06542808599999717
2.43459783195259 0.06580000599998925
2.43611847552743 0.06548093199999983
2.43771283974871 0.0656510590000039
2.43939813058132 0.06553182199999696
2.44118897755944 0.06568546300000833
2.44310342477347 0.06549697799999876
2.44515499468256 0.06563660300000151
2.44726459816019 0.06543924899999354
2.44958811464508 0.13119300600000372
2.4520523915384 0.13112569999999835
2.45386007758855 0.06563391800000318
2.45542881796833 0.06538503600000922
2.45718249984711 0.06557382099998676
2.45862144035033 0.06558889900000509
2.46000540051138 0.06531586899998842
2.46137932526938 0.06560358100000485
2.46275882252362 0.06520612500000311
2.46412137192207 0.06556621800001494
2.46551146355527 0.06537563299997373
2.46697209127408 0.06567799600000512
2.46836644392327 0.06536332400000333
2.46978307007866 0.06565725100000463
2.47123933622882 0.06534317399999168
2.47275463879533 0.06552648199999567
2.4743429851811 0.06523777300000688
2.4760195605184 0.06552838199999655
2.47779965217197 0.06535585599999649
2.47970050242579 0.0656460250000066
2.48174180509398 0.06540264899999215
2.48384639510614 0.06596399700001143
2.48614527184467 0.13083372799999893
2.48859158323314 0.13083988799999702
2.49056611531066 0.06552869700001906
2.49217304463465 0.06528529899998148
2.49399389573461 0.06551280200000065
2.49546017202398 0.06522878600000581
2.4968562292727 0.0653812349999896
2.49823550629168 0.09366952700000297


==> Images/Results/sourcebeam_timesteptimes_tol_0.001_m100.txt <==
t steptime
0.0 1.9114241750000005
1.15239325646957e-11 1.8954007120000007
2.10633520560043e-11 1.9028291380000013
3.78145653941169e-11 1.9025013429999973
6.34388083323524e-11 1.8958282250000025
1.03149153933135e-10 1.8957080789999985
1.64396711340356e-10 1.9022949149999988
2.58688906402818e-10 1.8999511800000022
4.0381115896168e-10 1.902944767000001
6.27411364417029e-10 1.9055010900000013
9.72230750049778e-10 1.897785909999996
1.50403769272323e-09 1.8984190450000042
2.32309727420369e-09 1.9000451789999957
3.58241222311259e-09 1.8920671360000014
5.51730833422854e-09 1.8986645330000016
8.47414350281563e-09 1.9062161869999983
1.24413333301623e-08 1.900497956999999
1.79669091828783e-08 1.901714124999998
2.58637875025165e-08 1.9021673870000058
3.75431304555964e-08 1.8983708969999995
5.57175744934701e-08 1.9064941509999969
8.62461484034176e-08 1.8998623160000037
1.3279683805305e-07 1.8966745520000003
2.04576766099269e-07 1.9020126879999921
3.0621400250232e-07 1.9015673709999987
4.3813248384868e-07 1.8964555740000009
6.1288218931373e-07 1.903262600000005
8.47409363005716e-07 1.8988076360000008
1.16752928668588e-06 1.8982196820000041
1.6136223015544e-06 1.9070975509999926
2.25078458672701e-06 1.8992455660000047
3.0773897160115e-06 1.9001225519999991
4.16665791934622e-06 1.8976279049999931
5.81805112047655e-06 1.9007804740000012
8.41243666641978e-06 1.8965270719999978
1.15097304756815e-05 1.9014742330000018
1.5048032661869e-05 1.8977647960000041
1.96123021343858e-05 1.9058798650000028
2.57919122965063e-05 1.9021565120000048
3.46558931999171e-05 1.8958387199999862
4.52254158321849e-05 1.89390765200001
5.68895065195046e-05 1.9032160040000008
7.2140783097059e-05 1.9001920369999965
9.29014748313466e-05 1.903638701999995
0.000117492464214655 1.9052867240000069
0.000146354517917129 1.8976874129999999
0.000180848470307715 1.9044119879999926
0.000218390531764362 1.9004093790000098
0.000263015204119128 1.893127070999995
0.000319278293167141 1.8952461420000049
0.000405556415259531 1.9084299069999986
0.000501549573723451 1.8919382079999991
0.000591466938066281 1.9002268360000016
0.000704354470812574 1.901462225000003
0.000863791021139154 1.8974737819999916
0.00102767719844454 1.8982537389999976
0.00120362073879873 1.9006532800000002
0.00140517116684203 1.8970733559999928
0.00161516105964941 1.8954446920000123
0.00186507721692934 1.904829291999988
0.00213639617960072 1.8971136480000155
0.00243509605291565 1.906341196999989
0.00277986602881765 1.9106352830000048
0.00316104972161348 1.8967494739999893
0.00365128794817348 1.903307185000017
0.00406546185446088 1.9004586449999863
0.00451372109728433 1.897528551000022
0.00502119766510942 1.9002775389999726
0.00549154048969919 1.9013693000000274
0.00605457491211789 1.893995445999991
0.00659042190949845 1.9024286190000055
0.00719598197375039 1.8953302339999993
0.00785343389810886 1.903715267999985
0.0084395953579528 1.904743357000001
0.00916599479078846 1.8988975850000145
0.0098590180486703 1.8937829669999928
0.0105309400915141 1.9041020999999887
0.0113253375565054 1.8969455970000126
0.0120960206668291 1.8998904449999827
0.0128460612453409 1.901109665000007
0.0136820488416669 1.898687112999994
0.0145395595963998 1.9023890770000094
0.0153745334437684 1.9023335210000027
0.0162527308764494 1.8985624500000142
0.0171855233998897 1.8949440499999923
0.0181293319683156 1.903992757999987
0.0190634276402674 1.8991304870000079
0.0200500542861588 1.899458970000012
0.0210786920866941 1.9000542499999824
0.0221341421313229 1.8956977889999962
0.0231750796063831 1.904109970999997
0.0242455720429993 1.8992706930000054
0.0253743060649056 1.8958678890000158
0.0265444748060141 1.8989871480000033
0.0277349512762326 1.9101437739999767
0.02891574594998 1.898597073000019
0.0301124034590276 1.9072231680000016
0.031344270486583 1.897241866999991
0.0326234884247812 1.901247479999995
0.0339493902188661 1.9013260670000136
0.035322835338469 1.8960045289999812
0.0367028666602242 1.8925716110000224
0.0380967491572291 1.902895438999991
0.0395094783517716 1.898842244000008
0.0409421964482695 1.8971067389999803
0.0424008336974264 1.9008260380000195
0.0438888313375255 1.8985609549999936
0.0454066487908921 1.903952127999986
0.04695337093066 1.9004434050000043
0.0485280256130514 1.8968309630000135
0.0501302621762461 1.8945485779999842
0.0517604881006658 1.9075756759999933
0.0534197576677742 1.8992731670000182
0.0551096651498922 1.903537674000006
0.0568323833664304 1.9012444359999847
0.0585908943358031 1.8966601799999978
0.0603797293437984 1.9049563380000052
0.0620771276759295 1.9005970130000094
0.0637175383673601 1.8982737780000036
0.0653641908436965 1.8967173409999987
0.0671094056862608 1.9016350489999923
0.0689655947943577 1.8983771199999921
0.0708000895210293 1.9020453310000107
0.0726007154692312 1.8992941610000003
0.0744832956392601 3.814193070000016
0.0764753932273813 1.9030557570000042
0.0779203105133715 1.896240519999992
0.0795412931345887 1.8990957560000084
0.0812992930169582 1.903661212999964
0.0831418911697545 1.8977103920000218
0.0849675870749001 1.903796983999996
0.0868290948933797 1.9001918669999895
0.0888203215443448 1.897182584999996
0.0908877043995196 1.9064661009999782
0.0928867790380526 1.8986916919999999
0.0946208879347505 1.897347195000009
0.0960673610444106 1.899899653000034
0.0976500006529289 1.8998246689999974
0.0996188506537044 1.8958178119999616
0.101815526658687 1.9057222510000429
0.104026128736035 1.9029876679999802
0.106070376868116 1.9014550420000091
0.107749347637765 1.906478805000006
0.109282349812364 1.8984101749999809
0.110976845740936 1.8978136890000314
0.113019294376983 1.9061564470000008
0.11515443324131 1.9026484119999623
0.117247577492411 1.901717758000018
0.119452907833889 1.8981810689999747
0.12131524400283 1.8963364610000326
0.122966247526069 1.9027943589999836
0.124677950054764 1.9025140879999753
0.126646136496223 1.8973959720000266
0.128776884477671 1.8965215900000203
0.130868834393358 1.9044205039999724
0.132968084392351 1.8983239849999904
0.135292945299596 1.9086529500000324
0.13722811602772 1.9001327639999772
0.138900666049576 1.8950563430000216
0.140659481117437 1.9055345059999809
0.142740663497936 1.9019067629999995
0.144936238988444 1.898937717000024
0.147059972940458 1.9006370939999897
0.149216261945226 1.901083686999982
0.151537701793225 1.898730004000015
0.153494730054857 1.8993111639999825
0.155204366148216 1.8973968089999858
0.157057760867065 1.8984505340000055
0.159233854097646 1.8985680890000367
0.16143804251962 1.8943745629999853
0.163574250385197 1.8944396740000116
0.165815735140629 1.9052952270000105
0.168169027344407 1.900063442999965
0.170170175662517 1.9021206600000369
0.171912575439198 1.8999187729999676
0.173817194094235 1.8960207540000056
0.176010669024316 1.9052432089999911
0.178257311946655 1.904024005999986
0.180479651260615 1.8993783829999984
0.182791880233852 1.8968452140000522
0.185081446780482 1.899663056999998
0.187136401607084 1.8970877829999608
0.188956434681573 1.9025214069999947
0.190899918050618 1.896389714999998
0.19308194454603 1.8963147780000327
0.195361210901037 1.9028527300000064
0.197677622667166 1.9003265729999725
0.200010687656001 1.9010297570000034
0.202245094366173 1.901336673000003
0.204425899795712 1.9045537769999896
0.206388759434536 1.901138838999998
0.208346026233605 1.8999689820000185
0.210453250023997 1.8986082280000005
0.212718859424494 1.8950071329999787
0.215130895961955 1.9077983210000298
0.217489476251657 1.8981190779999793
0.219681874425047 1.899490869000033
0.222007573260847 1.901805921999994
0.224190273412268 1.9024653149999722
0.226180606197778 1.8989863340000284
0.228183458381759 1.8955917909999584
0.23037116551373 1.8995667100000446
0.232852540519138 1.8967657110000005
0.235245237296418 1.90669156499996
0.237436376083575 1.896588090000023
0.239755541144442 1.896249231000013
0.242219101332402 1.9064723529999696
0.24435450670159 1.901253620000034
0.246287428951078 1.8949866219999763
0.248345579011052 1.901746261000028
0.250779472247736 1.898069238000005
0.253234986297636 1.8988674799999785
0.255537530323937 1.9027742050000143
0.25789500711877 1.899134269000001
0.260380591726355 1.8978983459999768
0.262579535725834 1.901962291000018
0.264532931687634 1.9038368770000034
0.266618672875279 1.8974454629999968
0.269004230215824 1.9084463179999602
0.271417831766381 1.9061297240000386
0.273794887078186 1.9015796900000055
0.276195198307829 1.9036435539999843
0.278603604946079 1.8999094299999797
0.280971237895882 1.8975038620000078
0.283028503706903 1.8993622400000163
0.28508659784051 1.8996276539999712
0.28734128992019 1.8980434919999993
0.289758088673873 1.8989876930000378
0.292292797184245 1.8985583349999615
0.294714750378711 1.9052067630000238
0.297008670617911 1.9014795209999988
0.299508738885694 1.8966026140000167
0.301760361832321 1.8933070719999705
0.303825410814208 1.9057366360000287
0.305953735790663 1.8932658019999735
0.308333149607603 1.9045880799999964
0.310924330929582 1.8996784830000024
0.313359217150397 1.8986697779999986
0.315671846391099 1.9044689540000377
0.318154849330878 1.900897021999981
0.320652212200148 1.8961067920000119
0.322823800564648 1.8999848079999992
0.324853335717323 1.9034109339999645
0.327142717060705 1.8978264010000316
0.329690432068048 1.9025670510000054
0.33217600710511 1.8989622290000057
0.334610663679797 1.899613039999963
0.337074421112391 1.9054249840000352
0.339569315069796 1.9051484189999996
0.341858003598238 1.8971586829999865
0.343939569338155 1.908230376000006
0.346161585203909 1.9010524699999678
0.348594753303101 1.9030768730000318
0.351132180851784 1.900818772999969
0.353657601448047 1.893381565000027
0.356077242590095 1.8966920189999996
0.358525145580799 1.8995857279999768
0.360979342880901 1.8983896320000326
0.363247146535387 1.892994189000035
0.365429658061333 1.9051833369999258
0.367687639204928 1.8987005330000102
0.37020190142038 1.9024133599999686
0.372807115443054 1.9011369849999937
0.375241423018647 1.8961308060000874
0.3776815778549 1.9021336119999432
0.380273641533286 1.8995899730000474
0.382708294726172 1.8959554279999793
0.384899338948091 1.9009306599999718
0.387049277291692 1.8998519030000125
0.389460139341005 1.9004415050000034
0.392051222061427 1.899721172999989
0.394595500098651 1.8965079890000425
0.397078677871213 1.8966209399999343
0.399581859364467 1.9053631479999922
0.402188915123288 1.903780657000084
0.404514083978822 1.895100399999933
0.406672045052781 1.8995170470000176
0.408963639411367 1.9021497679999584
0.411441939722945 1.8975045720000026
0.41408015609922 1.9019894980000345
0.416668175573549 1.8970951050000622
0.419081695857817 1.9012544959999786
0.421615084128103 1.9080696559999524
0.42413810713244 1.8955631950000225
0.426493206039022 1.8965442779999648
0.428747824847635 1.9057966400000623
0.431024823515577 1.8996620880000137
0.433581707655362 1.9018340309999076
0.436216434356336 1.9039193160000423
0.438765994190257 1.8980998130000444
0.441256903267231 1.9010733850000179
0.443809831411657 1.901326403999974
0.44631919390097 1.8980682760000036
0.448632926954067 1.8940957849999904
0.450921044242152 1.9041617789999918
0.453345539509421 1.9006179309999425
0.45587918771222 1.903657671000019
0.458471615005875 1.9043451459999687
0.461080136509052 1.8969319970000242
0.463616256093078 1.9027147699999887
0.466177852835913 1.9047350370000231
0.468698590711029 1.8966084319999936
0.47098578678401 1.8978877069999953
0.473277768295354 1.905615829999988
0.47566947940334 1.8991858330000468
0.478364074959969 1.9069223689999717
0.481011263873852 1.89909559299997
0.483469063292795 1.8959590980000485
0.485992042443896 1.900488915999972
0.488656030443177 1.8969120410000642
0.491197419089297 1.897266553999998
0.493519633497347 1.8988686100000223
0.49578211757307 1.8987894859999415
0.498294692941355 1.897694916999967
0.500946978819732 1.9158073080000122
0.503564989260484 1.8954829609999706
0.506106255117192 1.9029382340000893
0.508645597416088 1.901463362999948
0.511354442454709 1.8983129970000618
0.513821954548659 1.8930345699999407
0.516113583194563 1.9021198650000315
0.518468077689163 1.9017659840000078
0.520973696958857 1.8999805949999882
0.523656175145503 1.9015664089999973
0.526301733773987 1.8972509689999697
0.528844147429125 1.9005427430000736
0.531398187955486 1.9030420419999245
0.534058169239881 1.897563099000081
0.536550543039715 1.8959230599999728
0.538893706274519 1.9093397599999662
0.541230544181395 1.9000901670000303
0.543828117488941 1.9005657850000262
0.546477503552482 1.9011426939999865
0.549110355470069 1.8982402209999236
0.551682847142277 1.9021086550000064
0.554264322367859 1.902440441000067
0.556983206719739 1.8950828499999943
0.559449742558266 1.8989629449999939
0.561749182005407 1.9045045130000062
0.564149278669977 1.8997911420000264
0.566796612563105 1.9012736679999307
0.569451214956885 1.9023712220000562
0.572006562647756 1.8965705099999468
0.574624652443208 1.9049767530000281
0.577294771652664 1.9000176829999873
0.579984349797707 1.9023349230000122
0.582439128588757 1.9006843229999504
0.584727462063752 1.8992821290000848
0.587176503229996 1.8979034809999575
0.589879796725606 1.9083884089999401
0.592514923694611 1.8989948030000505
0.59510166677734 1.895013001000052
0.597714727977774 1.9059398669999155
0.600407371028093 1.8988753639999914
0.60310318192451 1.89692366700001
0.605495347157173 1.9022935280000866
0.607860231021567 1.8994829749999553
0.610351366973094 1.8987836599999355
0.612988495847436 1.9042477240000153
0.61568101223808 1.8960528970000041
0.618242120798869 1.9053441370000428
0.620875563297748 1.8994683879999457
0.623642319635481 1.8965085130000716
0.626347250438078 1.898819360999937
0.628772340886096 1.9044480800000656
0.631039782603752 1.9143729549999762
0.63358464075654 1.9001604919999409
0.636312309792846 1.9061505750000833
0.639013767714716 1.897303232000013
0.641565039596509 1.9032130919999872
0.644104215847995 1.9040487049999228
0.646817877022221 1.8990053230000967
0.649664194622274 1.89629481999998
0.652210845351227 1.9061493579999933
0.654445966770122 1.8989369559999432
0.656882208968497 1.906873365000024
0.659569005621974 1.902370448000056
0.662369742519864 1.9066779339999584
0.66505944762342 1.9055842410000423
0.667686010226079 1.8984209109999028
0.670331851028147 1.8958849070000952
0.672932468266945 1.8990022239999007
0.67547788313854 1.9045943600000328
0.677972223456164 1.8989322790000642
0.68048512766062 1.8988705369999934
0.683019810279943 1.899870600999975
0.685561074097823 1.901864334000038
0.688083984167744 1.9074828429999116
0.690691909673072 1.8955313989999922
0.693378108211807 1.8956924320000326
0.696104269217608 1.904427432000034
0.69855729018373 1.897366087000023
0.701009617062521 1.8987514369999872
0.703885848151944 3.803104388999941
0.707126612664675 1.9026577330000691
0.708919710732762 1.90036970999995
0.711173508648627 3.7910914310000408
0.713925450855796 1.905827089000013
0.716022696967121 3.7993767619999517
0.718507093889348 1.9050254549999863
0.72070586342502 1.8968210980000322
0.72312329904205 3.8013450920000196
0.725148295366604 3.796963112999947
0.726895649159507 1.9054812570000195
0.72802474007531 3.80286645700005
0.729353556596949 3.7977658809999184
0.730181452452068 1.9081171100000347
0.730844731874627 3.7951842539999916
0.731508142813541 1.9058389110000462
0.732117849896284 3.7971586419999994
0.732777435028264 1.9072807329999932
0.733202257384215 1.897982719999959
0.733603026381903 3.8012530209999795
0.734323423818754 3.7861587020000798
0.734857321241542 1.8997925639999949
0.735292192655032 1.9003127739999854
0.735708832792289 3.8006188609999754
0.7364012289906 1.895433351999941
0.736965595841095 1.899635136000029
0.737521628430872 1.902204500000039
0.738099705692448 1.8961053619999575
0.738985204252634 1.8972412809999923
0.74013749093756 1.9041303270000753
0.741262357119252 1.898764468999957
0.742771640810389 1.9042015889999675
0.744688473318421 1.9000829510000585
0.74671632958703 1.8989369839999881
0.748459154847137 1.9067894859999797
0.751013345848194 1.9061915949999957
0.753476166633014 1.8964023539999744
0.757266499342642 3.80398014900004
0.761323142191832 1.8972191789999897
0.764076330902589 1.903964516999963
0.766855848768737 1.900301397000021
0.769619907319386 1.897141685000065
0.772088142312846 1.9033596019999095
0.774184640258531 1.899381986000094
0.776906274287467 1.8943927239999994
0.779708738106781 1.9039867599999525
0.782507848742646 1.9006426250000459
0.784864280470326 1.8940369199999623
0.787597710789097 3.8025188139999955
0.789795182760295 1.8997915239999656
0.791300433042414 1.9055307910000465
0.792927904069413 1.8997536910000008
0.794459086835239 3.805849377999948
0.797131363022043 1.8997355730000436
0.799409529137365 1.9035076139999774
0.801883997794197 3.799684739999975
0.803872744331153 1.9029679290000558
0.805170907993513 1.9016281660000232
0.806404204128124 3.7924199259999796
0.80804592451956 3.7996986890000244
0.809462968922944 3.817917781999995
0.810480760226477 1.8974028970000063
0.811217469844443 3.8019236479999563
0.812035504530352 1.8985841579999487
0.812500839477616 1.9006014980000145
0.81294804868576 3.798139041000013
0.813551213691289 1.8984672840000485
0.81405221786911 1.8990380699999605
0.814554810596422 1.8997428769999942
0.815025060440881 3.7992004110000153
0.81545796139951 1.8966681739999558
0.81598071343616 3.803425618999995
0.816539227579047 1.901261307000027
0.816889445477881 1.9058869680000043
0.817252338564503 3.803150209000023
0.817631303061996 1.8999736060000032
0.818212444509838 3.789800495999998
0.818829110221279 1.904730101000041
0.819297448325274 1.9016289049999386
0.819789637355176 3.800381062000042
0.820251626031591 1.8957492270000103
0.821119932750185 1.9002364759999182
0.822163708058012 1.9024770420001005
0.823591441883999 1.8987136299999747
0.825734371616523 1.9030147099999795
0.827461748562997 1.9066271440000264
0.830047232954283 1.8967396749999352
0.83288168353841 1.9012321710000606
0.836643145071137 1.9005103859999508
0.840065590827506 1.8965715950000686
0.843707051684534 3.8018848699999808
0.848089759801994 1.8960383699999284
0.850829124167681 1.8987760350000826
0.854015976025614 1.8985701739999286
0.857199602936779 1.8981904250000525
0.86038836129033 3.801024075999976
0.86488959827366 1.8965767880000612
0.867338998405992 1.9034877669998878
0.870474889921403 1.8960481160000882
0.874060236439173 1.8948010069999555
0.877249908550739 1.9002822940000215
0.879979405132926 1.9011828410000362
0.882743666374634 1.9050297809999392
0.885947313182863 1.899025646000041
0.88933076130803 1.8967420069999434
0.89246236899685 1.8977520990000585
0.8953693709384 1.9058056860000079
0.898365809969665 1.8990220260000115
0.901584461574316 1.8968407419999949
0.904841516704507 1.8975021629998992
0.907961288559704 1.9022406670001146
0.910969754846451 1.8982228689999374
0.914010307651473 3.802819865999936
0.916473475015785 1.9074870290000945
0.918152456872865 1.8968093629998748
0.920104429227868 1.8981977939999979
0.921715409139298 1.8928978590001861
0.923618702636709 1.9025992749998295
0.925770794983022 1.9010215880000487
0.927824687751483 1.9028115390001403
0.930317991641897 3.787736427999789
0.935956102911859 1.9047405950000211
0.938704825601286 1.900362307000023
0.942477675913749 3.793406571000105
0.947476765845008 1.9012195989998872
0.950622997748394 1.902060184999982
0.954231887017782 1.8998919600001045
0.957596477068348 3.800423742000021
0.960837413017075 1.9001252860000477
0.962975057284548 1.9011258919999818
0.965159717947984 1.89762405700003
0.967297141775071 1.8944185409998227
0.970101273337141 1.9019192760001715
0.97436704211959 1.8959420009998667
0.978257371484484 1.906549959000131
0.982373037272888 3.8025338209999973
0.98774191813717 1.9041642049999155
0.990919253454044 3.7963219959999606
0.994855178697459 1.9068424219999542
0.997526322904259 1.9047261929999877
1.00060366439947 1.9001864920001026
1.00377002576198 1.908391963999975
1.00665436343008 1.8982356389999495
1.00934793458073 1.9052239130000999
1.01214740576283 1.9026753440000448
1.01512505830917 1.8972144529998332
1.01811407475505 1.8934285340001225
1.02095554918317 1.9049541540000519
1.02373040946508 1.8989930479999657
1.02655922254532 1.9003461719998995
1.02948010237219 1.9039168020001398
1.0323378758215 1.8982060859998455
1.03509521612154 1.8995384790000571
1.03785586406897 1.8999764659999983
1.04074783745473 1.8927886320000198
1.04369693108111 1.900267526000107
1.04661556550955 1.9018127749998257
1.04947990936159 1.8985495580000133
1.05238974240227 1.9022605770001064
1.05536825684985 1.8980385859999842
1.05809867653392 1.8963720130000183
1.06037519430014 3.804910636999921
1.06269816420205 1.8978985430001103
1.06454202338475 1.8968040059999112
1.06638826322067 1.9009439050000765
1.06841215076732 1.8979246169999442
1.07108497659403 1.9068430580000495
1.07610807484222 1.8974973819999832
1.0806508695703 1.901889472999983
1.08469303180238 3.8106611660000453
1.08857581469363 3.797145758999932
1.09126394860759 3.795983352999883
1.09323645828879 3.801863126000171
1.09473122420835 1.9022038040000098
1.09594185665535 1.902094992000002
1.09721435168859 3.7926049469999725
1.09828221134041 1.9045208349998575
1.09930474815257 1.9012818319999951
1.10019745312369 1.9021005340000556
1.10115289691032 1.9015171030000602
1.10237902188718 1.895999644000085
1.10383995519743 1.9038319879998653
1.10640151248902 1.9021471959999872
1.10888872297081 1.8967289019999498
1.11150072900491 1.9021516350001093
1.1143392422293 1.898128326999995
1.11794980221375 1.8972862349999104
1.12273792309771 1.906538296000008
1.1270779114 3.800030404000154
1.13201580505197 1.9076715609999155
1.13551424794905 3.7951869809999152
1.13949174932099 3.8009619330000532
1.14240817044948 3.805070608000051
1.14445649107779 1.8994450229999984
1.14607253141984 3.8026996799999324
1.14776903798524 1.8979679860001397
1.14880943940343 1.893849455999998
1.14992326938058 1.905812061000006
1.15100605552489 1.8948853549998148
1.15306299982916 1.8985413650000282
1.15481180832364 1.9005524120000246
1.15722011200772 1.8948137419999966
1.16007462913366 1.9028826969999955
1.16312692561006 1.9006694730001072
1.16676431346077 1.8965808319999269
1.17072110755858 1.9018411839999771
1.17439976064584 3.7980830910000805
1.17822734917103 3.801750849999962
1.18071496595386 3.8063988839999183
1.18264704025208 1.8947156640001594
1.18417558614486 1.8968613729998651
1.18579616984725 1.9012686190001205
1.18715219439573 3.7986609739998585
1.18849621717786 1.9018549200000052
1.18976691824159 1.9020378249999794
1.19100546717443 1.9023609440000655
1.19223795237048 1.9009002830000554
1.19386216732609 1.8978607219999049
1.19620059526292 1.8991322480001145
1.19930232036626 1.9052815939999164
1.20223547483815 1.9024967170000764
1.20532918506768 1.9007182779998857
1.20888859159028 3.8068096629999673
1.21304774083487 3.805237760000182
1.21622800987747 1.8960680149998552
1.21867857033502 1.900830236000047
1.22134005715157 3.7945435350000025
1.22352562095299 1.9001595380000253
1.22539455277886 1.8987345420000565
1.22722703859104 1.897295197999938
1.22916924673408 3.8041685559999223
1.23176926174005 3.7938001720001466
1.23336111074818 3.809264280999969
1.23458025299639 3.802763258999903
1.23551757701697 3.800088593000055
1.23625419081837 1.9056598269999085
1.23686142629089 1.8936849520000578
1.2374816825244 3.8295439040000474
1.23801427697514 1.8967401079999036
1.23836336065281 1.9000844849999794
1.23874467784174 1.9037582550001844
1.23910776315436 1.9015770280000197
1.23951766462815 1.9085915879998083
1.24004912161276 1.9005099230000724
1.24066552032206 1.9003805310001098
1.24151345704392 1.895420047000016
1.2425537274485 1.9076955879997968
1.24359262145107 1.8982054090001839
1.24491437817726 1.902942431999918
1.24666056787069 1.900337676999925
1.24897146163469 1.901189906000127
1.25204141922491 1.9054393750000145
1.25605353102439 3.793529534999834
1.26103489577091 1.8996343740000157
1.26320911257889 1.901634045000037
1.26637530289424 1.8956977499999539
1.26896469518503 1.9013550860001942
1.27279230927905 1.8973441949999597
1.27627811811031 1.9004423110000062
1.28075364846859 1.904687766999814
1.28557871931119 3.7888067760000013
1.29015166851105 3.79923414100017
1.29347219033894 3.8024861629999123
1.29588487785385 3.801945480000086
1.29791306037445 1.9009332409998478
1.2996083406767 1.8969875750001393
1.30135128377506 3.8011329910000313
1.30315421152096 1.9041200789999948
1.30475608177193 1.9023443259998203
1.30640798982228 1.905152500000213
1.3080028235783 1.896823644999813
1.3100145271035 3.806172894000156
1.31301030955681 1.9004962899998645
1.31726952992715 1.9006951129999834
1.32203206585783 3.80044017299997
1.3269157924916 3.808965955000076
1.32975660830769 3.805764742000065
1.33201089254904 1.8984618479998971
1.33388277297898 3.7933001740000236
1.33583481360924 3.79951463600014
1.33724289999095 3.7996044809999603
1.33834539702136 3.802716190999945
1.33923546582307 3.7851914519999355
1.33993938239427 1.903378246000102
1.34050805241647 1.8997331119999217
1.34109362701233 3.800402877000124
1.34158746442448 1.8974627319998945
1.34193844457465 1.904281213000104
1.34232578047679 1.8990071859998352
1.34266825110972 1.9053398630001084
1.34306175790589 1.8942454049999924
1.34350808929755 3.804384655999911
1.34416874196199 1.9025917769999978
1.34504718936297 1.9022197389999747
1.3458474741236 1.8977762500001063
1.34669911167557 1.9040478639999492
1.34776865090334 1.902839935999964
1.34919228824464 1.897361907000004
1.35117912991554 1.8948273119999612
1.35396221736228 1.90506706400015
1.35786967969813 1.8977118200000405
1.36287669628406 1.9023166909998963
1.36762902044414 1.9032506480000393
1.37204901786594 1.896640404999971
1.37603909658709 1.9075574710000183
1.38007446262016 1.9000084009999227
1.38386424662982 1.8970167659999788
1.38759234175373 3.8019660700001623
1.39078367360631 1.8974084269998457
1.39309047880277 1.905692105000071
1.3954755369998 1.8990269060000173
1.39760334716437 1.9049938650000513
1.39933487962965 3.797587010999905
1.40106157113224 1.891652267000154
1.40470699564993 1.9019025159998364
1.40883501293255 3.806033051999975
1.41319907718096 3.807480564000116
1.41582854291242 1.9027582589999383
1.41791864355422 1.899226998000131
1.42008833919266 3.7973312849999274
1.42197423579864 1.9032815169998685
1.42330297094963 1.8979659010001342
1.42457395518672 1.9052852370000437
1.42608858012012 1.8977993049998076
1.42843527446185 1.8998859850000827
1.43036979091433 1.9036101010001403
1.43211961716604 1.8960507829999642
1.43422319843544 3.7945554929999616
1.43684861069578 3.807435433999899
1.43875308239396 3.8013532840000153
1.44022811577901 3.8111847360000866
1.44133822403397 3.7948759920000157
1.44214694829115 1.9021183559998462
1.44277221461742 1.8978392640001402
1.44345270505594 1.9011609879999014
1.44401013116434 3.8007460050000645
1.4445683923983 1.904645348000031
1.44504698866728 1.9025546939999458
1.44554450407409 1.8987063419999686
1.44604570731616 1.8979684630000975
1.44661191658997 1.9112701479998577
1.44720609838215 3.8041623320000326
1.44807743219641 1.9035104680001496
1.44899475534675 1.897183941999856
1.44988797481776 1.902889580999954
1.45076338781633 1.8980585720000818
1.45180816738655 1.8976439749999372
1.45315585874555 1.8950073390001307
1.45491235543297 1.8999701420000292
1.45710227607417 1.8972963439998694
1.45925670263035 1.8976162030000978
1.46161929456628 1.9013643139999203
1.46424477606014 1.8982146690000263
1.4675884450236 1.901987366999947
1.47134846218936 1.8998671520000698
1.4758718353613 1.8921552019999126
1.48055271152549 1.902737510000179
1.48465845120875 1.9021141859998352
1.48922109271516 1.8986192740001115
1.49291626302573 3.805194477999976
1.49730268514985 1.8966919609999877
1.50022937945663 1.9082520599999953
1.50372251922207 1.8993659850000313
1.50738797749755 3.7951763129999563
1.51037983310391 1.901650631999928
1.51337993123107 1.8980133470001874
1.5170928196973 1.901600973999848
1.52022459867539 1.9023822780000046
1.52351622336006 1.9069983520000733
1.52680992467387 1.9024456959998588
1.53020997980254 1.8969796010001119
1.5337554826266 1.8953052130000287
1.53752346126778 1.9045836059999601
1.54144643926892 3.8000233140001
1.54538542629562 1.9012079299998277
1.54793406587497 1.8976439479999954
1.55083625194767 1.902231176999976
1.55315962954113 3.7953189750001
1.55522819338 1.8935302340000817
1.55653324054313 1.9012064569999438
1.55786818816346 1.8982382619999498
1.55898799285045 3.797332204999975
1.56000201347369 1.8976369290001003
1.56060476779178 1.9022324979998757
1.56120272707008 1.8979647280000336
1.56184980676321 1.8973870810000335
1.56240364858994 1.9000393609999264
1.56284906506271 1.902296035000063
1.56359817516083 1.896359848999964
1.56460783189835 1.9002984539999943
1.56569929719311 1.898002581000128
1.5670509794404 1.8976051390000066
1.56873290831637 1.9014374109999608
1.57051628434408 1.8990796420000606
1.57198634655559 1.8961045779999495
1.57432974027015 1.9066999479998685
1.57685932143941 1.8969911799999863
1.57962899933349 3.810351452000077
1.58262451382329 1.8965775340000164
1.58464267764779 3.8009233939999376
1.58668510360238 1.898062525000114
1.5880729298231 1.8979949639999631
1.58956918654331 1.8995174270000916
1.59098809801331 1.8999954589999106
1.59461332724741 3.802291924999963
1.59929951551967 3.807079564000105
1.60270020644308 3.800618647999954
1.60457336189139 3.7982756470000822
1.60596753875726 3.799896935999868
1.60694290916669 3.802864000999989
1.60763753399659 3.8049602339999637
1.60814511016302 1.8982394730001033
1.60853762903003 1.902466276000041
1.60895365654542 1.9007968969999638
1.60930836744143 1.8946475610000562
1.60969167215609 1.9089946029998828
1.61006867252138 1.8982801790000394
1.61073484696842 1.9053502859999298
1.61348276884833 3.7979476850000538
1.61727489137835 3.805871127000046
1.61796172436767 3.7988178069999776
1.61854731997986 3.801076748000014
1.61918007736689 3.811957954000036
1.61942573758743 1.8990886899998713
1.61966412925098 1.8958809729999757
1.61993758583687 3.808513180000091
1.62017012590547 1.9015183520000392
1.62046037330876 1.9023472510000374
1.62072996939693 1.8967467759998726
1.62102930806926 1.9068627589999778
1.62138922984812 1.8992238319999615
1.62182990026179 1.8988159710002037
1.62237261619212 1.9034364149999874
1.62304069818853 1.902280638999855
1.62385889225605 1.8970165990001533
1.62485213538499 1.9018081179999626
1.62604325426445 1.8984487929999432
1.62750378402302 1.8979048329999841
1.62941498382547 1.9064203979999093
1.63177411159486 1.8980616310000187
1.63393419087186 1.8973222990000522
1.63574798351711 1.9001163460000043
1.63783941788697 1.9014550920001057
1.63965104230555 3.806507412999963
1.64160747136031 3.8066950679999536
1.64303910058017 3.803987007999922
1.64408381327164 3.7996001980000074
1.64484618544126 3.799965539000141
1.64540505930386 3.7983532419998483
1.64581927719628 3.8025905750000675
1.64613240838158 3.7938336940001136
1.64637726398866 1.9045230449999053
1.64657991790935 1.896860542000013
1.6467866659422 1.9024183950000406
1.64697843881109 1.9036405949998425
1.64715635785517 1.8979114070000378
1.6473028206451 1.9057329040001605
1.64760842466404 1.9032970939999814
1.64786726908366 1.8977433869999913
1.64818118908787 1.900263275000043
1.64856092992521 1.9024228959999618
1.64910264806038 1.898190033999981
1.64988654987891 1.9008619419998922
1.6509387457739 1.9021200970000791
1.65221604350246 1.8942504669998925
1.65386492924541 3.808372608000127
1.65538681986166 3.7940300749999096
1.65658837844917 3.8049752409999655
1.65756915852305 3.803457524000123
1.65832050422171 3.7998455330000525
1.6588488990853 3.7892772629998035
1.65925876976881 1.897968867000145
1.65959134810092 1.9006514489999518
1.65994114249601 3.8073486630000843
1.66027274351328 1.9004880379998212
1.66051055187374 1.8994870240001092
1.66075519337207 1.8999636880000708
1.66101839310598 1.8988736999999674
1.66146968422547 1.8961401550000119
1.66185147991907 1.9092060420000507
1.66218726606397 1.8949753139997938
1.66262145043378 1.906076351000138
1.66310417645966 1.9035670819998813
1.66369389902714 1.8986768300001131
1.66447321970445 1.9007467760000054
1.66537298021848 1.9010334309998598
1.6663983254062 1.8990496370001893
1.66773041011423 1.895967767000002
1.6695144421516 1.9095221389998187
1.6715550043703 1.8955400710001413
1.67339428789054 1.9053986310000255
1.67519136167194 1.8995227179998437
1.67719173492281 1.8987359620000461
1.67907410410604 1.9123480499999914
1.68069594280743 3.8010150940001495
1.68205296787864 1.89996070899997
1.68289465496704 1.9016714869999305
1.6837094283681 1.8991995090000273
1.68493686385102 1.9047203439999976
1.68664783769763 1.9006596589999845
1.68864480733078 1.900729376000072
1.69051063538474 3.797053326999958
1.69201442026835 3.8016445949999706
1.6930344052323 1.895344070999954
1.69393815948278 1.8993181260000256
1.69483183499987 3.7998584639999535
1.69595199437392 3.8051683170001525
1.69753880616937 1.893576203999828
1.69953214625504 1.8945143949999874
1.70229391068538 1.9066130690000591
1.70485633603214 1.897751499999913
1.7084504165398 1.899292474000049
1.71177987510448 1.8939419990001625
1.71575898482004 3.8007460169999376
1.71987697177096 1.9021398190000127
1.72311289256851 1.8973559989999558
1.72636470962716 1.9035413520000475
1.72898516807747 1.896959299999935
1.7311678631345 3.8110691409999617
1.73339310080698 3.798334178999994
1.73462164930671 3.8032242639999367
1.73557846560468 1.8953037590001713
1.73633994465793 1.9015882189999047
1.73713871897851 1.9007814250001047
1.73781400086109 1.8966659169998366
1.73841871886564 3.79905033
1.73907993465544 1.9002428960000088
1.73946082675004 1.900977839999996
1.73985300650922 1.8950891270001193
1.74024747247376 3.79839551200007
1.74080111640125 3.803745134999872
1.7411794322211 1.901538458999994
1.7414979680771 3.80382502700013
1.74182680027222 1.9022228110000015
1.74207340086307 1.8966695569999956
1.74233061970108 1.8971163419998902
1.74256577218632 1.9069021790000988
1.74287670480094 1.8965402639998956
1.74346623351847 1.903886396000189
1.74395434646634 1.9047954689999642
1.74455631489804 1.9005972850000035
1.74534896311798 1.9044369459998052
1.74634765250513 1.897558687000128
1.7476013531656 1.9016981820000183
1.74914663555032 1.9083955359997162
1.75096912279293 1.9036538730001666
1.75291399484133 3.7993487319999986
1.75509452645047 3.7990736510000715
1.7567423910226 3.80524457599995
1.7580366643004 1.897979899999882
1.75909294207283 3.8054120510000757
1.76017091023427 3.798302227000022
1.76083712440564 1.8991207560002294
1.76143712599774 1.897655210999801
1.76202746735519 1.9070219760001237
1.76284145391728 1.8991638919997058
1.76403059203303 1.896476462999999
1.76532720479877 1.9024677870002051
1.76705487419887 1.9002723089997744
1.76949277357756 1.8994213180003499
1.77292410507383 1.9086575679998532
1.77612091898604 1.9006383119999555
1.77968817308329 1.9023304789998292
1.7833642785959 1.8968888760000482
1.78707271328853 1.8977123100003155
1.79077588900111 1.8967236209996372
1.79464988521828 1.9088003240003673
1.79813877043121 1.897435146999669
1.80094840223853 3.8061445860003005
1.80387103856939 3.8132727889997113
1.8062743142933 3.7991384310003014
1.80807726958263 3.8009947209998245
1.80943002169007 3.7995938240001124
1.8104691586379 1.9021812669998326
1.81128585876557 1.89608293900028
1.8121595062101 1.904688780000015
1.81285863408985 3.7959033559995987
1.81356554900247 1.9059796060000735
1.81407691667249 1.9000436750002336
1.8146405860391 1.903644709999753
1.81515514753285 1.9042555820001326
1.81580672226701 1.9001002099998914
1.81702071207989 3.805099070000324
1.81800414990876 3.7900552629998856
1.81876345100564 3.8049875249998877
1.81931104577167 3.805841053000222
1.81973293128052 1.9007688549995692
1.82007953459611 3.8045106830004443
1.82044063273796 1.89352960899987
1.82068677202062 1.9075439069997628
1.82094726055283 1.903091348000089
1.82117490568836 3.8033553059999576
1.82148160807827 1.901237343000048
1.82201487783254 1.8982834809999076
1.82245951836859 1.908409299000141
1.82299712701831 1.9011103600000752
1.82369540055782 1.898959831999946
1.82462788512151 1.8967806840000776
1.82580693782293 1.9027909030000956
1.8272699826736 1.8991254909997224
1.82901725906723 1.90327532099991
1.83092081370175 1.8991288930001247
1.83298434272735 3.8069093519998205
1.83497028061476 1.897788882000441
1.83614773734792 1.8960929379995832
1.83737242634683 5.703257900000153
1.83836145433951 1.9065826219998598
1.8389057808145 1.897130596000352
1.83946909055325 1.9025133089999144
1.84006369936697 1.907296297999892
1.841562232914 1.901933633000226
1.84297801268904 1.8976479989996733
1.84477639999086 1.9030773060003412
1.84743161240476 1.9005306809999638
1.85091352572144 1.9004184839996014
1.85399859177889 1.9064035520000289
1.85710390575227 1.899709217000236
1.86012613292512 1.8994882900001357
1.86321956082555 1.9093948039999304
1.86634324049342 1.901237639000101
1.86954496827939 1.895494958999734
1.87285753623595 1.9091056040001604
1.87634572296903 3.805487643000106
1.87991282977501 1.903908537999996
1.88256695427388 1.8973583929996494
1.88537961856015 3.8046248370001194
1.8876553706009 1.8983725180000874
1.88903226732671 3.8029225740001493
1.89037157421386 3.805538976999742
1.8912936860757 1.902238853000199
1.89207091888733 1.8968977049999012
1.89287440194127 1.908409132000088
1.89371167061279 1.9025820249999015
1.89447764310255 1.8980852949998734
1.89510499241365 3.808056310000211
1.89587473026966 1.907027812999786
1.89710394814377 3.798075171000164
1.89810562178916 3.797210692000135
1.89882660189857 3.8026474499997676
1.89935933849447 3.7983613910000713
1.89976757495504 1.9033927569998923
1.90009944833032 3.8068200430002435
1.90044730090348 1.8977030849996481
1.900694494494 1.9046205449999434
1.90095806468861 1.900674022000203
1.90117223126459 5.705239177999829
1.90145179269405 1.907874484000331
1.90188221468158 1.9024338249996617
1.90230274507895 1.8982807510001294
1.90277589602933 1.9034154510000008
1.9033836305799 1.9023361519998616
1.90418803344379 1.8990321150004092
1.90521448166543 1.9060556129998076
1.9064956232094 1.901492909999888
1.90806223806666 3.8018212040001345
1.90977730460311 3.7990407100000994
1.91083394674236 1.9029815029998645
1.91173282251704 1.9003614250000282
1.91266120392211 1.9020517349999864
1.91356326712648 1.9049246670001594
1.91470800507783 3.8061542599998575
1.9164774838714 3.801477058999808
1.91746592950697 1.8978109600002426
1.91822571878682 1.9049125589999676
1.919052259604 3.812358083000163
1.91975362013858 1.9059256609998556
1.92031603010964 1.899082374000045
1.92083464986718 1.8995949820000533
1.92157762615509 1.9031845849999627
1.92280359663796 1.9149266290000924
1.92417418070372 1.8906419049999386
1.92564388267262 1.9078586939999695
1.92699911372707 1.8982946549999724
1.92836872292498 1.9044738210000105
1.93010651208512 1.9058758619999026
1.93207783164932 1.8987461040001108
1.93391879980837 1.9031153939999967
1.93579822085141 1.9037825349996638
1.93765616553567 1.9179572160001044
1.93951223219848 1.8907583939999313
1.9414889008796 3.7987769690003006
1.94354612014045 3.81182993099992
1.94521937013325 3.8088385679998282
1.94639202617502 1.9010962460001792
1.94735877824332 3.8010709549998865
1.94836370832808 1.9022947220000788
1.949126033454 1.8999062640000375
1.94994878356075 1.9052629279999564
1.9506146176302 1.9026378680000562
1.95138341322576 1.9028095439998651
1.95275257045614 1.909568240000226
1.95432650116702 1.9000830489999316
1.95594597699194 1.9067549470000813
1.95910964689367 1.9057480019996547
1.96164404889984 1.9014640909999798
1.96456310505502 3.8086982660001922
1.96789572573387 3.788556326000162
1.9697223847912 3.8046533259998796
1.97115664823957 1.9060303639998892
1.97239735964038 1.9070392019998508
1.97364142335504 3.799116752000373
1.9750469022716 1.9057734529997106
1.97603156327136 1.8988627930002622
1.9770759275055 3.8045699710000918
1.97793829162224 1.8975119079996148
1.97854728467029 1.9075660500002414
1.97913008742878 1.9003949469997679
1.97975729352274 3.8055588390002413
1.9806981345978 3.7958324050000556
1.98123382571564 3.8050894459997835
1.98164377723047 3.8078365219998886
1.98196383799869 1.901217516000088
1.98223466541623 3.8122175600001356
1.98251264237945 1.9059730479998507
1.98270748580857 1.899772724000286
1.98290863807889 1.9042393820000143
1.98309574226489 3.80235062499969
1.98333745229858 1.9046501950001584
1.98374271469761 1.9000724910001736
1.98411951768227 1.9065232599996307
1.98455203636622 1.9063502180001706
1.98510632708352 1.897117881000213
1.98580801869093 1.900058763999823
1.98668397001704 1.9066116889998739
1.98777248726239 1.89932269000019
1.98910021951566 1.9017381200001182
1.99065767923287 1.9034933059997456
1.99242450893036 1.8990562819999468
1.99451800111607 3.8069344430000456
1.99662992200184 3.8007070240000758
1.99778845416434 3.8014718499998708
1.99873568441012 1.9086404429999675
1.99950953137409 1.901765006000005
2.0003017285739 3.8094654410001567
2.00098819171854 1.8995368959999723
2.0015628435988 1.8942157559999941
2.00206744032676 1.9046900930002266
2.00277898398775 1.9024682799999937
2.00395239400565 1.901897913999619
2.0052338592192 1.9058863919999567
2.00690186233958 1.9048565620000772
2.00918803303626 1.9053471490001357
2.01231072922384 1.9054169539999748
2.01640532736273 1.9010199170002124
2.02047700700625 1.8969970939997438
2.02441169298368 1.9086818030000359
2.02777387521522 1.8994121069999892
2.03100644039733 1.9049803550001343
2.0341169098827 3.801222605000021
2.03823971644918 1.91059618700001
2.04187323127864 1.8959668969996528
2.04596051802436 3.8015358540001216
2.04963992259334 3.8022017510002115
2.05199009708893 1.9034749059997011
2.05389596640143 1.9043379439999626
2.05590298284054 3.8122863400003553
2.05757026606949 3.794896334999976
2.05899105063624 1.905402132999825
2.06011622384521 1.9021252020002066
2.06130010381639 3.805190073999711
2.06225503808013 3.8057096000002275
2.06275852563079 3.801190239999869
2.06315714782535 3.8105262750000293
2.06345044568009 1.90168658399989
2.06369337715142 3.804001669000172
2.06394538582524 1.8997101129998555
2.06412683713555 1.9078867960001844
2.06432359495697 1.9032090780001454
2.06448479296151 1.9040774599998258
2.06467838988166 1.906402849999722
2.06495478787971 1.9037019850002252
2.06532807601256 1.8997497999998814
2.06569856306105 1.9048970000003465
2.06614123954552 1.9007369369996923
2.06667856664471 1.9057561560002796
2.06733865148742 1.9087449139997261
2.06814526965037 1.89838438400011
2.06910936390514 1.899845219999861
2.070204629982 1.9110450200000741
2.07148514318091 3.8061445849998563
2.07287787297032 3.8068877420000717
2.07383139129986 1.9032710770002268
2.07460385628722 1.9113056490000417
2.07539719753795 3.8072450149998076
2.07605508497083 1.9081893970001147
2.07659522583781 1.9016315779999786
2.07706700462466 1.9088636789997508
2.07766098989866 1.9042351560001407
2.0787974887524 1.9020644380002523
2.07999275996306 1.9125676629996633
2.08154655848046 1.9114361920001102
2.08370126518811 1.9008603900001617
2.08672401656976 1.90705324999999
2.09063006202622 3.8029029049998826
2.09519946459482 3.8090930509997634
2.09876888651342 1.900806716000261
2.10176715084832 1.90739726899983
2.10522616956628 1.9018280990003404
2.10885102881147 1.9018730879997747
2.11305857687004 1.9090255760002037
2.11673920388132 1.9052178169999934
2.12016550223837 1.9009954949997336
2.12369876021847 3.8096972299999834
2.12764818383387 1.9037422209999022
2.13039251553133 1.909963598000104
2.13324791948743 3.8082448410000325
2.13573565555836 3.80681460400001
2.13725556855941 3.8099666490002164
2.13836891061767 3.8031487329999436
2.13916019548819 3.8001239949999217
2.13971115359041 3.8058835050001107
2.14011433635642 3.810066343000017
2.14042155206396 1.906895403999897
2.14066946857846 1.9035388500001318
2.14092999881354 3.809081655999762
2.14116225260801 1.9016136350001034
2.14131024546755 1.9048735689998466
2.14145298544504 1.9018326999998862
2.14162233446597 1.9018804600000294
2.1418616077598 1.9059376600002906
2.14226498476228 1.9023321029999352
2.14262269031287 1.9005213119999098
2.14302261451611 1.9052381239998795
2.14349872478837 1.9000927570000385
2.1440628698968 1.8978670320002493
2.14470567900138 1.9003966010000113
2.14538638355414 1.900154867999845
2.14612536694941 1.903308165999988
2.146815589922 3.8103986850001093
2.14740715237119 1.9074382849998983
2.14785932851716 1.9037898830001723
2.14834490231697 1.896999962999871
2.14877678987701 1.895334296999863
2.14988744346754 1.9069243419999111
2.15091231057361 1.8994657410003128
2.15224538536737 1.9037646199999472
2.15415360609324 1.904053963000024
2.15683562980348 1.9001204259998303
2.16065024926763 1.9030878490002578
2.16557294155084 3.8005304989997057
2.17034838012321 1.9087657710001622
2.17239503243972 1.9060918280001715
2.17516547137572 1.9019585359997109
2.17895048958961 1.906187066000257
2.182815547887 1.9014937839997401
2.18613011545892 1.9000510800001393
2.18908426274433 1.9047835050000685
2.19300773454243 1.9006137540000054
2.19687434046671 1.8990256849997422
2.20010269540501 3.80737658299995
2.20303724778661 1.8995139550002023
2.20541235318192 3.8079137370000353
2.20774719368513 3.8136140629999318
2.20964424348372 3.7948703769998247
2.21106284227993 3.8007031470001493
2.21209908191314 3.8076522050000676
2.21282629728562 3.804234696000094
2.21332983383825 3.8047515700000076
2.21370197474128 3.801689568999791
2.21398917052365 1.9041984820000835
2.21423084663632 3.799317685999995
2.21447884954562 1.901615025999945
2.21462435233195 1.9115709090001474
2.21479367304265 1.905579353000121
2.21493426228931 1.9008535179996215
2.21510742819317 1.896770774000288
2.21550354175369 1.905595553999774
2.21582779992102 1.9015522320000855
2.21617210191352 1.9026415990001624
2.21656108122459 1.901219867999771
2.21698199988956 1.899391254999955
2.21743252584104 3.811384864000047
2.21794065087505 1.9012591470000189
2.21841780693437 1.903449382999952
2.21888462613281 1.9052697440001793
2.21939896668781 1.900104268999712
2.22049394305681 1.9005535000001146
2.22143095369202 1.9047401769998942
2.22262191102727 1.9000977420000709
2.22447998435332 1.9071948870000597
2.22626681293962 1.8993629390001843
2.22846632186022 1.8965989929997704
2.23117969967803 1.902196632000141
2.23433447770035 1.903283205000207
2.23796889090207 1.9015552889995888
2.24270083707711 3.8087929330004044
2.24777480478609 1.902619532999779
2.25069294205666 3.8079460140002084
2.2542386994139 1.8955204729995785
2.25702838022863 1.9011157180002556
2.26015205749689 1.9063905469997735
2.26385847165487 1.9005986199999825
2.26751349447003 3.7988803180001014
2.27112101740097 1.9062669429999914
2.27369154985853 1.901236272999995
2.27619066955755 3.796829710000111
2.27878685224536 3.808534174000215
2.28082948912594 3.810734604999652
2.28238786535235 3.8050479380003708
2.2835422768098 3.79971913899999
2.284390565665 3.8039806429997043
2.28501588463179 3.807294128000194
2.28548343589658 3.7997290089997477
2.28582782857642 1.907316154
2.28610859269937 3.8001954540000042
2.28639941343733 1.903013693000048
2.2865705195265 1.903661055000157
2.28676134480017 1.8971702169997116
2.28692973061326 1.9011470180003016
2.28716078563735 1.902616498000043
2.28749233408095 1.8985560699998132
2.28780591310097 1.9120429990002776
2.28815333436504 1.9090792839997448
2.2886230711982 1.8966932869998345
2.2891944910065 1.9078281830002197
2.28993619903209 1.900718746000166
2.29101884996553 1.903594116000022
2.2922135379642 1.9086495269998522
2.29379957886248 3.8026589349997266
2.29603500485679 1.9025052570000298
2.29753078742596 1.9006738890002453
2.29899586176546 1.8968787750000047
2.3011245849567 1.9063708059998135
2.30389769819485 3.8045359580000877
2.3064885176448 3.8044840620000286
2.30878968325664 1.90561363300003
2.31081031179964 1.9026677970000492
2.3127971487416 1.9002250260000437
2.31540198138909 1.8986792689997856
2.31927540766741 1.9077219450000484
2.32323284262421 1.9030070960002377
2.32765168306125 3.8127623000000312
2.33156352409639 1.900096122999912
2.33373532518164 1.909533841999746
2.33651731307417 1.901221392000025
2.34040957034223 3.802243460000227
2.34483447657763 1.904315516999759
2.34757777777945 3.8131102460001784
2.35025327112795 3.80844577400012
2.35234646085824 3.8072566809996715
2.35397402177072 3.8033884760002366
2.35514572913853 3.805205585999829
2.35601347569935 3.8102721479999673
2.35670082385396 3.8057310980002512
2.35723098798273 1.898544480000055
2.35764916925633 1.8969988189996911
2.35808364517294 3.809369910999976
2.35843822922989 1.9065689940002812
2.35867193356994 1.9067385039998044
2.35888898160318 3.8084524770001735
2.35914259883065 1.9027554249996683
2.35953741897701 1.9011037740001484
2.35989082348899 1.90413638300015
2.36028750903063 1.9042825470000935
2.36079802326723 1.8992788450000262
2.36147755616648 1.9080163169996922
2.36241407791428 1.901432621999902
2.36368464687845 1.9019219599999815
2.36539844971538 1.908468429000095
2.36780316272071 3.8005460859999403
2.37074132023766 1.9060882880003192
2.37329090394296 1.902253854999799
2.37597314967026 1.8980947939999169
2.37824748276048 1.9077752709999913
2.38156803535806 1.8992652280003313
2.38424113725588 1.904482576999726
2.3867542635011 1.9035997010000756
2.38956165216168 1.90282235199993
2.3922791608723 1.8976710750002894
2.39727357382998 3.813335318999634
2.40179393393903 1.9033945280002627
2.40496706426199 3.803437097999904
2.4086178893749 1.9036713989999043
2.41111657938267 1.9053995540002688
2.41401139589256 3.800288490999719
2.41664421336157 3.807419308000135
2.41859373545089 3.8086229919999823
2.42005747765166 1.8998879900000247
2.42129567601004 3.804895624999972
2.42253709625195 1.8997364359997846
2.42403467920651 3.8044139510002424
2.42530774715929 3.803410746999816
2.4267876386469 1.9096606590001102
2.42772648810331 3.8088543789999676
2.42877402919285 3.8040439910000714
2.42931504714034 1.8959386510000513
2.42976115063221 1.9079575699997804
2.43022390155433 3.807246530000157
2.43063834821618 1.901747572000204
2.43094385626631 1.8976655459996437
2.43124327537575 3.80884736400003
2.43161321201656 1.8996867569999267
2.43215469588969 1.9018343440002354
2.43268449493762 1.9043168580001293
2.43327448154866 1.9011753339996176
2.43403780871848 1.90689966500031
2.4350737416605 1.9010846649998712
2.43651725792216 1.8987845599999673
2.43858449694095 1.9034043649999148
2.44159883781735 1.9009206710002218
2.44573416084866 3.7998290030000135
2.44919576377427 1.9038798639999186
2.45246776492847 1.9020303010001953
2.4558003710219 1.9083802029999788
2.45916287427012 3.8064140609999413
2.46450412147037 3.808805850999761
2.46640948063785 3.804941572000189
2.46903974567245 3.8126202789999297
2.47044091011727 3.8085786130000088
2.47158082922297 1.8981675400000313
2.47255719592669 1.9084300609997626
2.47354439475783 1.9004261770000994
2.47460495884698 1.9050485030002164
2.47660267385848 3.8094537759998275
2.47856121112245 3.8124714840000706
2.47968716057458 1.9016504000001078
2.48063024033745 3.7980113529997652
2.48158969100535 1.9032340730000215
2.48241985386567 1.8986041749999458
2.483224154054 1.9007100280000486
2.48428072730589 3.8039134159998866
2.486430819413 1.9014668010004243
2.48738224661236 1.902437541999916
2.4884174277767 1.8985333239998
2.48937453425118 1.906597676000274
2.49129510762113 3.802948952999941
2.49473870578893 3.808454330999666
2.49671086179161 1.9570429680002235


==> Images/Results/sourcebeam_timesteptimes_tol_0.001_m30.txt <==
t steptime
0.0 0.21782948800000002
7.14694210379246e-12 0.2180071739999998
1.33342752755718e-11 0.21796317999999992
2.31056623278581e-11 0.21782468500000007
3.75769922329818e-11 0.2170974910000001
5.91438176769521e-11 0.218043824
9.17855050144482e-11 0.21811431199999998
1.42937371638609e-10 0.2180612550000003
2.2579869810348e-10 0.2178025219999995
3.53019902189557e-10 0.21814114300000043
5.44249248107628e-10 0.21792040600000018
8.30320354851431e-10 0.21776948199999957
1.25306175763898e-09 0.2180445019999997
1.84406074840484e-09 0.2181830300000005
2.67506167356037e-09 0.2178402789999998
3.83136623146183e-09 0.21779632999999965
5.39027666295114e-09 0.21805206700000035
7.40453603271385e-09 0.21816085499999982
9.96329653145991e-09 0.2177306880000005
1.32523827727445e-08 0.21753654999999927
1.75678967809567e-08 0.2176502280000001
2.33509689633366e-08 0.21799731599999994
3.1268656119217e-08 0.218107131
4.22805646457602e-08 0.21780649700000065
5.78962322209668e-08 0.2177185149999996
8.0643236577552e-08 0.21785111099999988
1.14829555252424e-07 0.2174643130000007
1.68043076614704e-07 0.21752692799999984
2.53640802846528e-07 0.21821837899999963
3.84141088591211e-07 0.21812065700000005
5.64995353326602e-07 0.21753139399999988
8.02570958249085e-07 0.218022693
1.09283508081145e-06 0.21773214799999963
1.48839226043509e-06 0.21837732400000043
1.90158337158498e-06 0.21804163100000018
2.33290328142973e-06 0.21806481600000005
2.80148278528812e-06 0.21759800599999934
3.3279604201183e-06 0.21819755900000004
4.1544024223622e-06 0.21818851799999983
5.09813679223903e-06 0.21757220400000143
6.22875030380787e-06 0.2174089859999988
7.53465793172463e-06 0.21776472200000008
8.99899070738397e-06 0.21801561600000063
1.07864612573904e-05 0.21770354799999936
1.30073905298207e-05 0.21815840800000075
1.58128385247426e-05 0.2180844569999998
1.94119533290668e-05 0.2178758950000006
2.41018809934744e-05 0.21729455399999864
3.03143863973357e-05 0.21852088900000055
3.86914380284976e-05 0.2192263160000003
4.96776904915565e-05 0.21801674900000023
6.01719093446538e-05 0.2180729579999987
7.02611033889822e-05 0.21813004500000055
8.18508605291192e-05 0.21762780999999976
9.54398205391767e-05 0.21867188000000048
0.000107117579591355 0.21791251900000042
0.000118430109181458 0.21796182299999955
0.000129581572002458 0.2176753179999995
0.000142863266441543 0.21754888500000114
0.000160938149538294 0.21796762700000016
0.000187187577120322 0.2180209830000006
0.000217161245700365 0.21809001699999797
0.000246638702344664 0.21774422000000015
0.000277325192710223 0.21809541400000043
0.000320012736101785 0.2177860659999986
0.00036226386710683 0.21852071400000028
0.000398512484687267 0.21941510299999933
0.000438680389401558 0.21780720700000344
0.000473894772433825 0.2177474989999979
0.000508913928839654 0.21798470399999914
0.000543074012903507 0.21786907100000263
0.000584383939916056 0.2181773889999974
0.000638979753242616 0.218081619000003
0.000713762380905432 0.21803389099999748
0.000798710982789874 0.21778666600000207
0.000874092406401903 0.2183830879999995
0.000938103447455861 0.21769716800000083
0.00100663693872518 0.21790283300000013
0.00106871710570419 0.21746531199999808
0.0011311544101602 0.21818796300000187
0.00119082494499819 0.21843407999999798
0.001260914752917 0.21792196799999886
0.00134942670908052 0.2175524099999997
0.00146232960793972 0.2185480960000028
0.00157051198400701 0.2182041659999996
0.00166264017518181 0.21836096199999844
0.00175922003780913 0.21759669700000117
0.00184824642850027 0.2179169399999985
0.0019388754820802 0.21792466400000166
0.00202452655352679 0.21778764899999814
0.00212343593164234 0.21777446500000153
0.00224437983473372 0.2182823049999989
0.00239007896922841 0.21759953700000167
0.0025095416166566 0.21788757299999872
0.00263304541021206 0.21791583399999936
0.00275081512782307 0.21816531500000025
0.00286567109679824 0.21770273299999943
0.00297531061985312 0.21904834900000125
0.00309688453502954 0.21830300199999897
0.00324485001632914 0.21836366200000157
0.00340718940186847 0.2177402199999996
0.00355365084748803 0.2178956740000011
0.00370396859235554 0.21783858899999942
0.00384180004756096 0.21802965299999855
0.00398621420118191 0.21813092200000028
0.00412378434310691 0.2174474410000009
0.0042835826059775 0.21760503599999836
0.00447110903059423 0.2181239330000011
0.00464259452366864 0.21827498100000042
0.00481683244096538 0.2178139960000003
0.00497781296157621 0.21795750100000078
0.00514463343217454 0.2181987449999987
0.00530504793159509 0.2181801099999987
0.00548928791620069 0.21779799400000144
0.0056903566134863 0.21741825200000164
0.00588984343011701 0.21850710000000007
0.00609553521483219 0.21819644300000007
0.00627748583389453 0.2179224359999985
0.00645828593844439 0.21804276399999978
0.00664810941412108 0.2178832859999993
0.00687325040483801 0.21817489000000023
0.00709298270981473 0.21902334800000034
0.00731387574738611 0.21809286499999914
0.00751603909738407 0.21797981599999972
0.00772974573875164 0.21819105200000166
0.00793682375987634 0.21749185699999884
0.00817688357735031 0.2180212850000025
0.00841977578664841 0.21803248299999822
0.00866319941742135 0.21784367800000126
0.00888455965662592 0.21795490499999914
0.00912099413498672 0.21870973900000124
0.00935092010195827 0.2181195059999972
0.0096124540555241 0.21787092499999972
0.00987541066332294 0.21776772500000163
0.0101370274455951 0.21813463899999874
0.0103782155352894 0.21813794700000244
0.0106203870634738 0.2179132659999965
0.0108794657197902 0.21797212900000318
0.0111632628354005 0.2182556889999958
0.0114439199987167 0.2177399490000056
0.0117028647047101 0.21764850699999982
0.0119736162842337 0.2178670409999981
0.0122398063130522 0.21842474099999976
0.0125417126689276 0.21778814099999977
0.0128395570525263 0.21780167000000006
0.0131217879174417 0.21752979299999708
0.0134026196034643 0.21797174299999966
0.0136830890719959 0.2179414290000068
0.0139935692701643 0.2178677659999977
0.0143105228194156 0.21796290700000043
0.014614338847386 0.21830008099999532
0.0149099757824114 0.21785299700000138
0.0152077112530572 0.21784873900000434
0.0155328805112868 0.21813186699999676
0.0158669521305306 0.21802723399999735
0.0161843106788048 0.21815869000000276
0.0164978971401421 0.2180014680000042
0.0168134391230625 0.21787762899999308
0.0171608766945474 0.21787250300000238
0.0175126851596344 0.21809812500000447
0.0178385645713711 0.2172680449999973
0.01817627358601 0.2179637019999987
0.0185126556150551 0.21817941100000127
0.0188876679209186 0.21822340099999593
0.0192917674074589 0.21752907500000163
0.0196341259068316 0.2177259030000016
0.0199835156585154 0.2179511430000005
0.0203543485120985 0.21810729500000292
0.020739677670127 0.21747876799999943
0.0210953317522555 0.21912569199999865
0.0214654275456557 0.21819858899999645
0.0218350615455316 0.21877025399999894
0.0222359010813633 0.21799244600000378
0.022631777002359 0.21863587099999648
0.0230042972513005 0.21838847900000502
0.023384224869402 0.21773105100000123
0.0237964776167714 0.21774468099999922
0.0242437542771397 0.21801054599999503
0.0246288338455125 0.21787340699999902
0.0250254479724725 0.21807936800000505
0.0254447053181246 0.21745451399999638
0.0259047232617905 0.21877027300000407
0.0263023678294551 0.21769459400000102
0.0267159199716055 0.21755667599999384
0.0271466714002252 0.21775262400000628
0.0276207692767445 0.21810244199999573
0.0280317679508233 0.21799150500000053
0.0284597303887536 0.21750284299999834
0.0289060379428688 0.21748546799999957
0.029394940598102 0.21819389100000564
0.029820437158458 0.21769958099999798
0.0302603140660321 0.2181089319999998
0.0307269253047293 0.2173543620000018
0.0312079559302824 0.21788581099999504
0.0316489339137586 0.21799205599999993
0.0321015074773921 0.21799219500000078
0.0325867631779706 0.21865957700000394
0.0330437210301149 0.21792482400000068
0.0335025906827483 0.2183019499999972
0.0339702176992884 0.2178413780000028
0.0344733928529559 0.21806719499999616
0.034934229384184 0.218652941000002
0.0354200050801154 0.21798559700000197
0.0359082773755496 0.21805966999999526
0.0364511730333726 0.2175824110000022
0.0369253108575354 0.21824577399999612
0.0374205812700556 0.2180257570000066
0.0379409840500991 0.21870708399999472
0.0384337993557472 0.21806872200000527
0.0389301504991075 0.2181268039999935
0.0394372596022671 0.21794150500000598
0.0399992072758355 0.22048218399999797
0.0404947490370727 0.2179502640000024
0.0410218308933119 0.21812814799999813
0.0415611214309794 0.21792914299999921
0.0420815752173779 0.2180334110000004
0.0426009519984043 0.21781036299999812
0.04313287902886 0.21760325300000005
0.0437212390501098 0.21783955600000127
0.0442403140977282 0.21789208500000257
0.0447873045288024 0.21812102099999464
0.0453580179742755 0.2183124280000044
0.0458880881330477 0.21747734299999877
0.0464441407299424 0.21818681699999587
0.0470069213431607 0.21800344700000096
0.0475968031622903 0.21779828200000395
0.0481463169667282 0.21759661899999827
0.0487130574859107 0.2175926689999983
0.0493323817917555 0.21742087100000163
0.0498845696220628 0.2180990290000011
0.0504654274831424 0.21791982799999943
0.0510768418800175 0.21765712799999903
0.0516358514152293 0.21784518900000194
0.0522399082587599 0.21818603500000222
0.0528494200192489 0.21852856199999593
0.053420737547987 0.21828447499999726
0.0540226498595919 0.2181943550000014
0.0546327877882557 0.2181308609999988
0.0552272063299181 0.2178607250000013
0.0558266707499531 0.21799414600000233
0.0564414742098102 0.2182644840000023
0.0570802662033404 0.21803068299999495
0.0576846090248554 0.21783707300000543
0.0583083167372894 0.2179014109999997
0.0589754642278819 0.21802774799999725
0.059588377233043 0.21771256400000283
0.0602224794325449 0.21751409799999522
0.0609014559627851 0.21815678100000468
0.0615244804752014 0.21799508399999468
0.0621692840768399 0.2177381250000039
0.0628492740873943 0.21772558600000025
0.0634833160535143 0.21849033999999534
0.064138957449537 0.21814957700000548
0.0648142735352543 0.21814391499999886
0.0654602497342271 0.21759641099999527
0.0661270028243592 0.21750805100000292
0.0667947219997416 0.21794856200000368
0.0674537740794482 0.2178527739999936
0.0681321387200309 0.21788481000000104
0.0687905685694773 0.21798928400000506
0.069464211054383 0.21801394599999924
0.0701549963829526 0.21779931900000093
0.0708128800672239 0.2181124049999994
0.0715047543231263 0.21798658999999532
0.0722100179617891 0.21768736900000363
0.0728737876786636 0.21794626500000192
0.0735845506933759 0.21791648099999605
0.074307927196412 0.21791563899999744
0.0749812491258334 0.21839089100000564
0.0757067818595277 0.21796506199999754
0.0764539741895848 0.2181589180000003
0.0771445654915091 0.21809778699999782
0.0778701272912988 0.21832249300000228
0.0786058981429257 0.21783093399999842
0.0793206043704294 0.21787574200000392
0.0800582062042487 0.21795409399999954
0.0807580675130515 0.21807354499999576
0.0815018502980823 0.2179338370000039
0.0822601195810718 0.21777870599999716
0.0829685210606246 0.21783224700000403
0.0837304843431151 0.2181114039999983
0.0845200228243988 0.21790140599999575
0.0852543510880569 0.21792490800000053
0.0860179292613742 0.21795122100000697
0.0867438577192932 0.21804216900000029
0.0875123601318741 0.21751453699999956
0.0882973152233057 0.21809214199998905
0.0890318894345445 0.21847338100000968
0.0898189407794755 0.21770825699999818
0.0906181743411348 0.21752965099999244
0.0913852579954089 0.21976766000000225
0.0921785036670849 0.21810590100000127
0.0929262006100929 0.21811483700000167
0.0937288107048894 0.21761126100000183
0.0945534656040953 0.21818323600000156
0.0953263137501978 0.21900282999999376
0.096134385174957 0.21837113200000147
0.0968990744191634 0.21760646699999597
0.0977116991243068 0.21838631100000327
0.0985460452233033 0.21829326099999946
0.0993294399166328 0.21938071700000705
0.100154945779982 0.21880969999999422
0.100936528799021 0.2182601410000018
0.101762855734107 0.21846918699999662
0.102611749499509 0.21800385699999936
0.103410248171284 0.21807698199999948
0.104252948343694 0.2182210470000001
0.105049097791005 0.2182038050000017
0.105892528091014 0.21801901300000281
0.106760624254508 0.21804397699999356
0.107579460987876 0.21821304300000577
0.10843871230083 0.2178437280000054
0.109248346970162 0.21800177199999382
0.110114552978742 0.21783125500000722
0.111004613835859 0.21929025000000024
0.111853149764224 0.21886718700000074
0.11273266284612 0.21802159099999585
0.113561238904315 0.21844100900000285
0.114450271860776 0.21805025899999464
0.115287456227895 0.21813968499999703
0.116165637385072 0.21793759100000898
0.117071484700051 0.21760184899999047
0.117929829687099 0.21799743100000057
0.118830031428673 0.218239300999997
0.119677269093898 0.21848843900001214
0.120591543480801 0.21837314799999774
0.121466135527505 0.21869079299999328
0.122364883839036 0.21824427200000684
0.123292471996034 0.21799916300000177
0.124173201775642 0.21774023599999737
0.1250971577634 0.21786869199999614
0.125967081915473 0.21822092899999745
0.126907125339156 0.21774942000000408
0.127784287938753 0.21758486800000298
0.128708104793113 0.21803604699999823
0.129665021280846 0.2182310230000013
0.130581067851714 0.2178554089999949
0.131532283806456 0.21797417500000904
0.132433509903185 0.21789639899999713
0.133388134712041 0.217992670000001
0.134284439841716 0.21744112799999016
0.135250845835874 0.2178094560000119
0.13615500633023 0.2179219049999972
0.137106820535717 0.2187430689999985
0.138080680086027 0.21786144200000024
0.139030560462258 0.2177648290000036
0.14001443747061 0.21884138899999073
0.140952288665661 0.21776001899999642
0.141937029369568 0.21835224700001277
0.142867358269477 0.2181103089999965
0.143860883736355 0.21813692300000298
0.144790440630605 0.21793004999999255
0.145790855875471 0.2179143550000049
0.146726629970799 0.2178178749999944
0.14771608848795 0.21928247499999998
0.148692637870765 0.21785027900000387
0.149679424253038 0.21750199800000303
0.150704841144725 0.21790093499998875
0.15169382883952 0.21771452000000124
0.15272067446199 0.21793195300000434
0.153704524022913 0.21818382700000427
0.15473401016978 0.21849495799999374
0.155714091821188 0.21768683400000555
0.156748587704839 0.2178317899999911
0.157726854994081 0.21774289400001123
0.158769250295181 0.218111504999996
0.159748028113006 0.21812619300000335
0.160801306514486 0.21787991099999715
0.161782931195508 0.21792985499999418
0.162841476758653 0.21793339200000617
0.163827503780574 0.2181173839999957
0.164882347152372 0.21788149099999998
0.165873873338352 0.21777564500000324
0.166926032090702 0.21793775499999413
0.16792552204286 0.2181324499999988
0.168976393339654 0.21811453400000858
0.170000951015532 0.21779643600000043
0.17105381569504 0.21764729899999224
0.172098553615629 0.21806045800001073
0.173155157787598 0.21783977599999105
0.174214875910814 0.21819719399999826
0.175276296512594 0.21753449599999897
0.176346298156515 0.21772380100000532
0.177413205748158 0.21724678799999708
0.178489674653699 0.2178679130000063
0.179562522647133 0.217903905
0.180642565641041 0.21798801199999218
0.181721705306293 0.21692260600001134
0.18280321568625 0.2179235949999878
0.183888958789398 0.21760609600001146
0.184970429264748 0.2173491749999954
0.186063081347118 0.21789241899999467
0.187143433153498 0.218081490000003
0.188243312649349 0.21748486799999966
0.189321762163659 0.217554688000007
0.190429213557802 0.21803288699999257
0.191505175989015 0.21810916200000463
0.192620581132616 0.21808624999999893
0.193693603693973 0.21789873400000204
0.194817393399892 0.2176468019999902
0.195890684071106 0.2178604520000107
0.197023809252632 0.21819356199999618
0.198102517864942 0.21781703199999924
0.199246739691167 0.21757433400000536
0.200331573510188 0.21793892399999493
0.20148910001428 0.2180516100000034
0.202581373224993 0.21740918899999429
0.203755318477125 0.2178193470000025
0.204857304756809 0.2180374630000017
0.206048363554135 0.2178904729999971
0.207163623325045 0.21784424899999522
0.208355772926972 0.21799738100000354
0.20948821947211 0.21799959300000182
0.210685963162904 0.2176095650000036
0.2118415447288 0.21751872400000138
0.2130217465539 0.2179234169999944
0.214184458713835 0.21803598099999988
0.21532631287039 0.21829052100000013
0.216503936478141 0.2170400509999979
0.217631772489819 0.21774725200000944
0.218827748643603 0.21804396999999653
0.219963623413555 0.2177987179999974
0.221184174368497 0.21782728700000575
0.222333946604788 0.21799868399999411
0.22356962605753 0.21791231999999638
0.224741186961169 0.2177681060000083
0.225980868539803 0.2179780849999986
0.227179676314709 0.2180285329999947
0.228366674260099 0.2177219120000018
0.229573885503781 0.21821636900000385
0.230733379218283 0.2180171429999973
0.231964036576009 0.2176046350000007
0.233134110595876 0.21803688599999305
0.234398273218008 0.21787041100000692
0.235589515463626 0.21771368099999222
0.236857674058029 0.217984340000001
0.238082915728251 0.21805938100000333
0.239298826646007 0.21787247199999626
0.240532058021276 0.21762210100000345
0.241717650255025 0.21796515799999838
0.242979876575843 0.21777123300000767
0.2441800712085 0.2177222699999959
0.245474505785045 0.21780550799999787
0.246704405382245 0.2180284780000079
0.247974379682938 0.2180634319999939
0.249220564224211 0.21931900699999574
0.250425665599047 0.21784478900001147
0.251700326622446 0.21776517299998943
0.252918157009074 0.2179766710000024
0.254237190341204 0.21762213200000247
0.255485996267773 0.21816891499999258
0.256774630616664 0.2182123620000027
0.258041325861985 0.21798519300000407
0.259266456900774 0.21775340099999596
0.26056655482538 0.21796890600001007
0.261808653665256 0.2181413369999916
0.263146216945133 0.21784858300000565
0.264427477626845 0.21748250499999244
0.265700787165527 0.2180170170000082
0.26699683935925 0.21795732999999018
0.268245051328923 0.21797030500000858
0.269586551792944 0.21785013099999162
0.270864691714822 0.21807480800001144
0.27219488583907 0.21808698499999934
0.273494661401603 0.21780058599999563
0.27475421201671 0.21745154500000297
0.276094818592989 0.21784321299999476
0.277378063398041 0.21770487700000274
0.278750922554513 0.2173917399999965
0.280069775444396 0.21982881799999632
0.281343035563292 0.21805597800000953
0.28269237721285 0.21803378299999565
0.283987606164898 0.21739230100000384
0.285376641843879 0.2177559419999966
0.286712682059149 0.21784077399999546
0.288000143648111 0.21799628499999812
0.289365409173051 0.21733313800000076
0.290677378943249 0.2175405930000096
0.292071332583595 0.21813532400000213
0.293415191830563 0.2177633539999988
0.294717435910942 0.21776043699999548
0.296105115302424 0.2178296910000057
0.297438734315723 0.21786894099999188
0.298817095071294 0.21813632600000687
0.300176179111267 0.21792481499998928
0.301495416389397 0.21800100700001224
0.302913284908418 0.22051146999999105
0.304275734466899 0.2180647659999977
0.305627382733972 0.2177309670000085
0.30701402480089 0.21808365500000093
0.308355915745742 0.21758746799999074
0.309802726156053 0.2180467870000058
0.311192362007277 0.2174186089999921
0.312531449744846 0.2181174330000033
0.313959691529607 0.21784603100000766
0.31533760561067 0.21755144299999074
0.316724335221284 0.21776435600000354
0.318129602314224 0.21805158200000108
0.319493479926044 0.21811934800000188
0.320964012093783 0.21755444199999374
0.322374469263253 0.21776089500001206
0.323737184403164 0.21824295399999016
0.325196088179945 0.21854632699999854
0.326606563679285 0.2176087320000022
0.327989931967711 0.22005583899999692
0.329429527576472 0.21828942599999834
0.330826603095612 0.21811913700000218
0.33227121672877 0.21781505200000595
0.333699187215281 0.2180561729999937
0.335091373211693 0.21794431900001143
0.336597717848845 0.21788098899999397
0.338041192545591 0.21773574399999518
0.339435957475231 0.2176477260000098
0.340933656890039 0.2178227349999986
0.342386951544017 0.21799563700000135
0.343786653558521 0.21775052499999958
0.34527474723871 0.2180195600000019
0.346721267056872 0.21781120899998996
0.348144174408886 0.2177972799999992
0.349624737266795 0.21776426499999957
0.35106713354921 0.21781160999999827
0.352525399434305 0.21788491499999907
0.354002300097167 0.2176550240000097
0.355444437483606 0.21742564299999856
0.356934551523171 0.2177857150000051
0.358411376826665 0.21788038199998994
0.359856468433133 0.2179445539999989
0.361372577180956 0.217878902999999
0.362852375551701 0.21822704699999917
0.364302847763121 0.21774930900001266
0.365837851818346 0.21820484799999917
0.367327701623066 0.21784174699999426
0.368785561221023 0.21939777800000115
0.370331063644198 0.21812907300000006
0.371830225123101 0.21810706600000174
0.373296926355447 0.21763140199999498
0.374846350359365 0.21809383900000512
0.376352354157484 0.2181758379999934
0.377828922199037 0.21826790699999776
0.379377965308639 0.21781467800001053
0.380891766926157 0.21813428400000134
0.382379071681563 0.2180078640000005
0.383924423316154 0.21786066499998924
0.385451218149596 0.21740704500000163
0.38695021195289 0.2180189850000005
0.38848884749726 0.2177869390000069
0.390031308253879 0.2178709279999964
0.39154342736988 0.21812471200000516
0.393075861833829 0.21823888699999827
0.394634351252934 0.21805713599999876
0.396164229929384 0.21790349999999137
0.397696487274108 0.21779905400001098
0.399268815642876 0.21791169399999433
0.400823523645282 0.2179787670000053
0.402361182168788 0.2176005919999966
0.403947755310742 0.21769200699999658
0.405474342302534 0.21798915499999794
0.407043213014495 0.21819135799999856
0.408638183965728 0.2188743340000059
0.410142465331362 0.21821077900000319
0.41174009099802 0.21805503099999157
0.413360234946874 0.2181512730000037
0.414877507925456 0.21746142899999654
0.416446057601174 0.21785015999999757
0.418052476650618 0.21795621200000426
0.419559341371157 0.2178688160000064
0.421109114271479 0.21751972900000283
0.422726551513394 0.21816424099999665
0.424225120649463 0.21793578999999852
0.425737360078835 0.21812328199999342
0.427352032269996 0.21782113900000866
0.428863717428281 0.21814097899999751
0.430349235022664 0.21814090399999486
0.431868991761977 0.21800972600000534
0.433379541208173 0.2175754980000022
0.434891449950016 0.21802687900000706
0.436431995339652 0.21813906999997812
0.437923458276792 0.21826302300001998
0.439395448892769 0.21779243599999631
0.440997941805966 0.21791103900000053
0.442478920303748 0.21789863899999773
0.444009885312572 0.21787894499999538
0.445586068797722 0.21795834100001343
0.44709043206528 0.21809867799998983
0.44865157527077 0.21814950000000977
0.450223587482098 0.21795686499999078
0.451713167852924 0.22004060899999445
0.453285054097652 0.21812063000001558
0.454838072354098 0.21761422799997376
0.456328934347444 0.21779681800001072
0.457893334585471 0.21775934600000824
0.459475638851814 0.21809605199999282
0.460953149361499 0.2177926070000069
0.462490269979015 0.2179232149999848
0.464064704148624 0.217457832000008
0.465567463681033 0.2183817279999971
0.46707458915053 0.2182481300000063
0.468678658150751 0.2179871189999858
0.470226257532773 0.21773932000002105
0.471694977391382 0.21800841299997842
0.473295584316182 0.21832283700001653
0.474873081374487 0.21785757099999614
0.476393702788951 0.21777981599998952
0.477919574858388 0.21781551000000832
0.479523576089907 0.21816041599998925
0.481109328708767 0.2178907300000219
0.482704847120761 0.21779937799999516
0.484304595338468 0.21802617800000235
0.48584360466208 0.2180220790000078
0.487420541490648 0.21761374899998032
0.4889367237087 0.21818958500000463
0.490524799341247 0.21997224300000084
0.492070368199941 0.2179488779999872
0.493568104846391 0.21787573400001747
0.495189514945473 0.21835146600000144
0.496702055567827 0.2181311279999818
0.498231330510524 0.21769536400000788
0.499838696514374 0.21749282300001482
0.501316226347183 0.21793306399999324
0.502828839354966 0.2181871269999931
0.504441201436331 0.21815868600000954
0.505937427488678 0.21762505399999554
0.507505767053104 0.2181255520000036
0.509112210349994 0.21772880800000394
0.510637267607063 0.21788975900000196
0.512242684595976 0.21791178899999863
0.513848239477372 0.2181582869999943
0.515413186208529 0.21822934499999747
0.517051575433291 0.21785221799999022
0.518670305665522 0.21810740099999748
0.520241506465109 0.21834005499999876
0.521865351599273 0.21781212999999866
0.523527197681327 0.2175507560000085
0.525057194035221 0.21823778500001367
0.526607906113962 0.21803929099999664
0.528226757376257 0.2181233549999888
0.529837015130943 0.218010425000017
0.531361162826389 0.21794474699999
0.5328332008779 0.2193399290000002
0.534411208484555 0.21840481899999986
0.536020957152808 0.2184587019999924
0.537602381883044 0.21811671800000454
0.539115385281466 0.21849061200001074
0.540637408783147 0.21807566499998643
0.542211126332223 0.21803059600000552
0.54368682103062 0.21774469400000385
0.545161300620132 0.2179050039999879
0.54667036058898 0.2181122949999974
0.548091165756428 0.21786288399999876
0.549557549528936 0.2179176780000205
0.551033563242552 0.21747852400000056
0.55245596027848 0.218258531999993
0.553942148194188 0.21790569600000254
0.55542847759287 0.21793655900000886
0.556916795705534 0.21800789599998893
0.558463575929547 0.21826685400000656
0.560013367271701 0.21710839399997894
0.56153081695682 0.21801259000000073
0.563109727199455 0.21827067200001693
0.564724362727708 0.2179657369999859
0.56625808558661 0.21757544700000153
0.567873626802765 0.2182892130000198
0.569438508772797 0.2182431389999806
0.571043903112152 0.2180936670000051
0.572736104685418 0.2177934880000123
0.574375175079851 0.21823730999997792
0.576027712517929 0.2177546930000176
0.577758788334509 0.21804336099998523
0.579455959178038 0.21807849300000726
0.581119163440354 0.21816381299998966
0.582859505825394 0.21823951000001784
0.584448548909769 0.21720017900000244
0.586073098151562 0.2178049729999998
0.587710322810133 0.21830505599999128
0.589390037983321 0.21792085900000302
0.591012089254529 0.2177991439999971
0.592570075850236 0.2180118180000079
0.594134415289991 0.2181561909999914
0.595759550312456 0.2182381130000124
0.597305156246771 0.21778613699999028
0.598801102902409 0.21764795100000356
0.600350676760232 0.21808496500000274
0.601778549731954 0.21818160399999442
0.603282695117399 0.21800642700000594
0.604639430020343 0.21783382600000323
0.606068999621468 0.21735843399997634
0.607379408678678 0.21781694400002038
0.608764167819436 0.21743397599999525
0.610096738869173 0.21779456799998798
0.61144501952205 0.2181992270000137
0.612873904673565 0.2181808409999917
0.614186965486862 0.2179078919999995
0.615539751868295 0.21795778099999552
0.616832576073821 0.21772169900000904
0.618106274580255 0.21789004100000398
0.619464889213628 0.217522831999986
0.620733040224994 0.2180910600000061
0.622025380809212 0.21761633100001632
0.623379729109905 0.21802208599999062
0.624737606628167 0.21779476800000452
0.626138563481486 0.21797924300000204
0.627519909398321 0.21749710499997832
0.628900369784805 0.21799768900001482
0.630319355261782 0.2178051569999866
0.631695894004063 0.21815524900000582
0.633106473168037 0.21811652600001707
0.634498437749789 0.2175224889999754
0.635892971025496 0.21792471500000943
0.637309901697146 0.21814230199998974
0.638662477681384 0.21752637000000163
0.640077910726312 0.2176037229999963
0.641396574360814 0.21812157400000842
0.642790349704404 0.21814843399999972
0.644100360287527 0.2177343920000112
0.645538058872939 0.21769213100000684
0.646881550502277 0.21776565299998651
0.648262635990402 0.21764356899998916
0.64967492982941 0.21814466800000787
0.651189675913208 0.21789967000000843
0.652656710223059 0.21821728399999074
0.654134132945638 0.21821133400001713
0.655593772556912 0.21821512699997925
0.657174316087619 0.21796978300000092
0.658760975221317 0.21765898300000686
0.660431070359037 0.2184849250000127
0.662051279436338 0.21795281799998634
0.663694881613718 0.21746966399999224
0.66534536869065 0.21787821000000918
0.666906119821299 0.2179569879999974
0.668605739404272 0.21796457799999303
0.670249194516114 0.21750776600001132
0.671955332384647 0.21772299700000985
0.673699516833037 0.43616229399998474
0.675295944660241 0.21769350299999246
0.676162390923778 0.4363003580000111
0.677103239607666 0.21804312899999445
0.677591551263711 0.21757899100001055
0.678029186716044 0.43599607100000526
0.678546009698631 0.4355144889999849
0.679015540099467 0.4356867190000173
0.679346806963712 0.4359409079999921
0.679625509679802 0.43600428499999566
0.679811846503251 0.21792971100001068
0.679970786263923 0.21754051799999274
0.680106713220528 0.21775613299999463
0.680354291785546 0.21770313999999757
0.680582259054604 0.21763984000000391
0.680873359467508 0.4362116320000098
0.681285169268995 0.43557391699999926
0.681572864328546 0.43552625399999556
0.681775379475554 0.4370111879999854
0.681941815843049 0.6540968780000185
0.682072230977533 0.2179241329999968
0.682159174820722 0.21805937599998515
0.682243038428202 0.2181704700000182
0.682406867857697 0.2180448590000026
0.682554382970333 0.21790440600000238
0.682738887049639 0.21800970599997527
0.682985349251945 0.4357221449999997
0.683323053722518 0.43547195800002214
0.683679456538159 0.4352724229999865
0.683886421223185 0.4356555809999918
0.684040533180629 0.435609095000018
0.684172999659716 0.43618406100000584
0.684257431572468 0.2174480979999771
0.684336743035741 0.21754551600000127
0.684405471664328 0.21811512400000765
0.684570196678368 0.2181324649999965
0.684702740173098 0.21815031599999202
0.684879353003461 0.21799441699999988
0.685119643507881 0.21749929900002485
0.685446539187045 0.4359868909999989
0.685902028032993 0.43563560799998413
0.6860786681569 0.43626549699999373
0.686218089589801 0.4355840759999978
0.686339134298814 0.4358765260000155
0.686413350592278 0.21788863599999786
0.686484478935023 0.2179984020000063
0.686547626423551 0.21796890299998495
0.686686146618584 0.21827840500000661
0.68680397218033 0.21721338200001128
0.68696147646849 0.21793629900000155
0.687176502557786 0.21812751699999922
0.6874707946003 0.21769164599999158
0.687723429129791 0.435189433000005
0.688126877010488 0.4360937059999799
0.688279823316311 0.21788062600001012
0.688404969284548 0.6535750010000072
0.688545965684002 0.21804917599999385
0.68861064270812 0.4356708969999943
0.68867156541066 0.21777962900000603
0.688791283172958 0.21815686799999412
0.688899938729972 0.21805162100000075
0.689040093893114 0.21763673800001015
0.689230290862848 0.4350877359999856
0.689489669440503 0.21752199200000177
0.689716458308163 0.21804012300000863
0.689898175564777 0.4348379120000061
0.690235454440555 0.43618621900000676
0.690398017088817 0.21783614299999954
0.690527536383574 0.6532629239999892
0.690672251247172 0.21756283100000928
0.69073942154297 0.21777910999998085
0.690802595794497 0.21790369500001816
0.690940231769365 0.21776665199999456
0.691055132423299 0.2174148999999943
0.691201904589132 0.21820330599999238
0.691399133202304 0.4382246039999984
0.691664946023093 0.2175774900000249
0.691873361851303 0.2180066769999769
0.692041073815375 0.4360397020000164
0.692321640195067 0.43573519800000327
0.692497740935462 0.21799009599999408
0.692635718072336 0.6536567139999931
0.692787358646519 0.2180301180000015
0.692860991847649 0.21736029400000234
0.692928617092478 0.21790571700000783
0.693065811306467 0.218014605999997
0.693183001644421 0.21740923499999099
0.693328787887449 0.2177798760000087
0.693531326202491 0.4371521239999936
0.693818694897263 0.21797689600001036
0.694027582752763 0.21791434799999365
0.694197560295533 0.43534005699999057
0.694462907343314 0.4343534950000105
0.694633615756588 0.4358274370000004
0.694780299500977 0.4360944109999991
0.69488356626289 0.21797465000000216
0.694966962445731 0.2178969269999982
0.695040322813276 0.21788291900000445
0.695161771657075 0.21743535299998484
0.695293578621069 0.2179914120000035
0.695456863030561 0.21825054999999338
0.695684546596398 0.43548662899999613
0.696011948507065 0.21788153800000032
0.696309217130493 0.4348684230000117
0.696575012061556 0.21733791700000893
0.696747346820906 0.4358253350000041
0.696935435549548 0.21891231499998298
0.697044105916681 0.2176904860000093
0.697143028216266 0.21806270599998356
0.69727370259722 0.21746189099999924
0.697448189485308 0.21749151300002723
0.697658216985793 0.43611888099999874
0.697955951282001 0.2176219309999965
0.698146684266515 0.2179242919999922
0.698407015299847 0.2179297209999902
0.698650491666199 0.43616680400000973
0.698937068787231 0.21780195499999877
0.69908340511306 0.21775397299998644
0.699241569424899 0.21806440400001748
0.699401762944798 0.21809818399998449
0.699645609220554 0.21744633900001986
0.699940271074735 0.21789566100000002
0.700323517993108 0.21811416599999234
0.70065540758035 0.43557635600001277
0.701004188787832 0.21776761899999997
0.701198465205393 0.2181820039999991
0.701383387570836 0.21791950799999427
0.701632957013864 0.2175133810000034
0.701983663688046 0.2181496540000012
0.702431833950044 0.4360959889999947
0.702827190161534 0.43544071399998074
0.703099948623519 0.21789580200001524
0.70333336047237 0.2181709470000044
0.703550423474505 0.21778306599998132
0.704060145501137 0.21824660700002596
0.704468610886014 0.21813911899999994
0.704849089790849 0.21729815399999097
0.705156919919212 0.21779035800000202
0.705412888948364 0.43652285499999266
0.705675343688772 0.4358018819999927
0.706178200071567 0.4358269810000195
0.706597985400453 0.21789003499998216
0.70702335292412 0.21821665600000983
0.707384181491875 0.43631229400000393
0.707782006982026 0.43568465799998535
0.708328217182858 0.2184682830000213
0.708756314272758 0.21811313299997437
0.709236694621699 0.21797102600001494
0.709694224836128 0.21803523399998426
0.710381831228488 0.21757005700001741
0.710975190641947 0.21803890300000717
0.711450856731722 0.21793541799999616
0.712092955782122 0.4359330489999991
0.71270458959906 0.21855046199999606
0.71329493343879 0.217879135000004
0.71379178581023 0.21787987700000144
0.714420054941773 0.21788067899998964
0.715116161657042 0.21799462300000982
0.715704238753298 0.2178490130000057
0.716439523546877 0.2176323479999951
0.717341717212565 0.21805597200000193
0.718243706281228 0.21798839299998463
0.719267466213531 0.21756142800001044
0.720214611571919 0.2179086849999976
0.72126137371933 0.21800945000001093
0.722278187022927 0.21761423999998897
0.723298593824455 0.21809677499999225
0.724395459098278 0.43626248900000064
0.725438091511747 0.43686435500001153
0.725875526253678 0.43634402699998986
0.726211496860963 0.43547471600001586
0.726434645277413 0.43560672599997474
0.726588552562686 0.43578581300002384
0.726695370986487 0.4361238409999828
0.726773184971483 0.4354288810000071
0.726846156822665 0.21812394700000937
0.726886973779009 0.2182086039999831
0.726930816968731 0.2176155660000063
0.726985651192644 0.21821547600001168
0.727053855576836 0.21807096899999578
0.727148414652067 0.21797908700000335
0.727289308107962 0.21805201899999815
0.727501874184746 0.21771922700000346
0.727825475755317 0.4360733379999999
0.728322931668259 0.43616126299997404
0.72856953024093 0.43611498900000356
0.728743826976179 0.43568826899999635
0.728861451036133 0.43610774200001856
0.72894210802674 0.43589779999999223
0.728998222907133 0.21828356800000392
0.72903940602884 0.4356462350000072
0.729089215087684 0.2182354849999797
0.729117080982333 0.21806417300001613
0.729139454079531 0.21815369000000828
0.729174735077236 0.21800738599998226
0.729217072941874 0.2181941070000164
0.729277833639099 0.21791315899997699
0.729366475106473 0.21762225300000182
0.729496820830276 0.217901114
0.729689159710693 0.21809379000001172
0.729973736595563 0.4357099160000075
0.73039629022893 0.43642770799999653
0.730634310056136 0.43562265399998523
0.73079930724681 0.43536622400000624
0.730912122518063 0.4359612190000064
0.730990434263197 0.4359917299999836
0.731046506705092 0.21809210500001086
0.731091658159724 0.21789111800001137
0.731139069906725 0.2180096609999964
0.731177942524613 0.21804508499999997
0.731216632359904 0.21785749899999018
0.73126132312527 0.21788140800001088
0.731321006875084 0.21783560099999022
0.731404998440662 0.21798243200001366
0.731524427849845 0.21813342400000124
0.731694998554146 0.21783756399997856
0.731939063073 0.4362605690000123
0.73228876834661 0.43544918199998506
0.73250582781553 0.4357559110000011
0.732658270387921 0.4356441259999997
0.732767677365272 0.21816229500001327
0.732852858012616 0.6562669980000067
0.732945183269755 0.21826964999999632
0.732998047938313 0.43544366099999365
0.733044623281796 0.21755974600000627
0.733141793165277 0.21819254400000432
0.733227504792027 0.21819825599999376
0.733339563434661 0.21755393499998377
0.733490888956873 0.21780918500002144
0.733696750949247 0.2175790609999808
0.733977428801828 0.43614005200001316
0.734212278102289 0.21822778899999662
0.734355423171137 0.21834038200000805
0.734472992477937 0.2178635799999995
0.734641833642279 0.21797125300000175
0.734840254719518 0.21744395899997926
0.735045638815571 0.2181029700000181
0.735309906470564 0.2180900779999888
0.735661216822508 0.21767789000000448
0.736137873623487 0.21805585399999927
0.736795326888321 0.43593571700000666
0.737715333343365 0.43607884700000454
0.738265794731646 0.4361787199999867
0.738671207050138 0.21789409600000909
0.738979342500722 0.43611735499999327
0.739328773665443 0.22061452400001258
0.739521268320105 0.217869152999981
0.739685117638669 0.2178500539999959
0.74004915845409 0.21801053100000445
0.740405287215851 0.43587739200000897
0.740849774405364 0.43618124299999295
0.741065546422981 0.43583414400001175
0.741223922770461 0.43616020999999705
0.741337558900387 0.43567146800000955
0.741419746840269 0.4362115599999754
0.741479534198409 0.4361868020000088
0.741523328361505 0.43579023600000255
0.741555681383572 0.4351359940000066
0.741579851433406 0.43575411000000486
0.741598345745042 0.21749093299999345
0.741614057772945 0.21772209200000248
0.74163009519582 0.436145616999994
0.741644234412035 0.21888755699998796
0.741654707719717 0.21754010099999732
0.741664072729227 0.21802875700001323
0.741677478863415 0.21810567400001446
0.741696055363186 0.2178596449999759
0.741716289912476 0.21802926600000205
0.741743172362107 0.21826504200001295
0.741779923604161 0.21834201299998313
0.741830962318658 0.217676345000001
0.741902573076581 0.2177424099999996
0.742003869673586 0.2178521010000054
0.742148247157483 0.2179808390000062
0.742355682872429 0.4350997649999897
0.742656514189775 0.43604351000001884
0.742955683529465 0.4357735220000052
0.743170876851838 0.43570413599999824
0.743329314504728 0.435681226999975
0.743455087739549 0.4360913440000047
0.743554739608532 0.4358475550000094
0.743631302959679 0.43568370899998854
0.74368951003983 0.43616477300000156
0.743733372477179 0.43578209300000026
0.743766233902875 0.4361673200000098
0.743790841732123 0.43514271099999746
0.743809480065597 0.21759348800000566
0.743824262408155 0.4359698430000094
0.743839574168217 0.2179571499999895
0.743848751145727 0.21762722099998655
0.743858172063224 0.21813379700000723
0.743868513034026 0.21807708000000048
0.743886112883011 0.2185949710000159
0.743904591166032 0.2187902399999757
0.743929960647557 0.21882737300001054
0.743965745723991 0.21880436099999656
0.744016977312721 0.21849373099999525
0.744091006255306 0.21859487100002184
0.744198770808558 0.2188350259999936
0.74435676554389 0.21876123600000597
0.744590269837627 0.2186910299999738
0.744938905906604 0.21872839600001726
0.745234016945794 0.4374621149999882
0.745471971532445 0.4372240520000048
0.745627475644194 0.43741711199999145
0.745743482895463 0.43723951300000863
0.74582512388985 0.43752854799998886
0.745884108704827 0.4369772040000157
0.745926693583717 0.4376567019999982
0.74595779029574 0.2184669000000099
0.745981452810545 0.4375518749999969
0.746006675303423 0.21898647199998322
0.746020522510171 0.21871355799999037
0.746034756747025 0.21888745000001109
0.746051111993258 0.21897504100002152
0.746075850842641 0.21896060899996428
0.746104583397084 0.2185973020000347
0.746145015509491 0.21886976399997593
0.746203277464162 0.21878658899998982
0.746288412090518 0.2188281890000212
0.74641397574774 0.21970569000001205
0.746600711925693 0.2186519779999685
0.746880980996926 0.4378713560000165
0.747156984063278 0.4372840139999994
0.747338591176959 0.4376825040000085
0.747458692770971 0.4371876659999998
0.747543402610238 0.43828849699997363
0.747605264292151 0.43716597000002366
0.747659993446791 0.2188716750000026
0.747696896951189 0.218962533000024
0.747738587811663 0.21861886799996455
0.747780931583749 0.21886094900003172
0.747843045135037 0.4374651439999866
0.747923120706553 0.4373225889999617
0.748001841403325 0.43766115300002184
0.748057688037705 0.21850805299999365
0.748102699305088 0.4376458110000385
0.748148723406649 0.21890684199996713
0.748187808161724 0.21894907099999728
0.748220698840258 0.21883622000001424
0.748270702095402 0.21891673499999342
0.748332120608406 0.21886013599998932
0.748420066839455 0.21855853800002478
0.748549101562964 0.43789067299996987
0.748741278720312 0.4375419950000037
0.748842445336288 0.43749897999998666
0.748929736091072 0.4375181190000035
0.748996633425941 0.21872578800002884
0.749057250087837 0.21878600100001222
0.749109578198329 0.21886461299999382
0.749213869201065 0.2185136829999692
0.749312103260583 0.21898311000001058
0.749444367261875 0.4375776329999894
0.749627206175611 0.4372764580000421
0.749717319297065 0.4378166129999954
0.749784006524185 0.21860176600000614
0.749834611682103 0.6560599809999985
0.749889713711977 0.2184970499999963
0.749943377184518 0.21879694599999766
0.749987753011331 0.21883117799995944
0.75004726832285 0.4375267990000111
0.750131857879048 0.21858743500001765
0.750217731290182 0.21898643299999776
0.750307799319549 0.21890208100001018
0.750412979353315 0.21859048199996778
0.750565343891366 0.21876719100004038
0.750759370953008 0.43768891099995244
0.75104433320226 0.4373453990000371
0.751155997187394 0.4376808530000176
0.751246019995162 0.4373180479999519
0.751325987191625 0.21881867800004784
0.751376022719188 0.2190120799999704
0.751436419584487 0.21851763400002255
0.751488907193321 0.2191943349999974
0.751566521948186 0.21896606299998211
0.751657740120079 0.43746771899998294
0.75178314126501 0.43750315300002285
0.751899770843849 0.4372555119999788
0.751975490587652 0.4375230280000437
0.752046303834206 0.21886598599996887
0.752090094308283 0.21849990599997682
0.752134966594711 0.21855260800003862
0.752196119952045 0.21876326799997514
0.752275760733525 0.21879583100002264
0.752385631822474 0.21862250200001654
0.75255206509375 0.21853846399994836
0.752787177280845 0.4392084480000449
0.753222984165032 0.43723711199999116
0.753367704996747 0.21889791999996078
0.753490656947645 0.43745706900000414
0.753633816717713 0.2187323790000164
0.753707278833694 0.656720278000023
0.753770551580246 0.2185287389999644
0.75392284552395 0.43738645400003406
0.75405621143975 0.43723590999996986
0.754181577704626 0.21872045500003878
0.754263436667745 0.21875697999996646
0.754354125814687 0.21859369700001707
0.75445541973085 0.2185657090000177
0.754599805093366 0.21887092999998004
0.754785859511243 0.43734889000000976
0.755072891911564 0.4373857779999639
0.755394853825198 0.2185961710000015
0.755611882888565 0.21849073800001406
0.755837432102659 0.21857764999998608
0.756028101428133 0.21910324100002754
0.75620839691419 0.2187329600000112
0.756435014753624 0.21872106199998598
0.756678349976404 0.21872974899997644
0.756923289601727 0.21883569800002078
0.757161095502237 0.4373906239999883
0.757670590179144 0.21868083499998647
0.758116050228916 0.21874770600004467
0.75848809826171 0.21880604599999742
0.759035175181409 0.2185169299999643
0.759629563677149 0.21876508600001898
0.760115870875604 0.43757543300000634
0.760929309985629 0.2200867899999821
0.761551702069654 0.43804859499999793
0.76217084539945 0.4374112280000304
0.762718773777532 0.43728053499995667
0.763084691391336 0.4371791890000054
0.763353130169346 0.21881898100002672
0.763568678924114 0.6559421829999792
0.763789780988529 0.21875467400002435
0.763946080759178 0.21910795100001224
0.764089882100387 0.21884141099997123
0.76442592274862 0.21873401999999942
0.764712240103692 0.2186513860000332
0.76509252534611 0.21894429399998216
0.76560340909429 0.21873280599999134
0.766279197951653 0.21868289399998275
0.767131723883056 0.43721483000001626
0.76809244909379 0.43743485599998166
0.768611596493469 0.4373928059999912
0.768971149126467 0.43728546900001675
0.769220608548365 0.4376906379999923
0.769399271947276 0.43753024000000096
0.769531249534334 0.21854112700003725
0.769635745669807 0.4375810109999634
0.769747388063912 0.21858518600004118
0.769811558456437 0.21863664199997856
0.769883743733869 0.2187625479999724
0.7699434127437 0.21889609100003327
0.77002777377776 0.2185274560000039
0.770124251432497 0.21855297799999107
0.770212804624983 0.21891088500001388
0.770323009251633 0.21878884000000198
0.770467210473975 0.21870055499999808
0.770660709944377 0.2186200659999713
0.770925341142954 0.21875919199999316
0.771290111936109 0.21883762300001308
0.771778908028371 0.21855525699999134
0.772355377186816 0.21880264100002478
0.772937319831747 0.21875890399996933
0.773489499726331 0.4373985440000183
0.773959484485143 0.4374062649999928
0.774242481500479 0.4373435269999959
0.774450585733592 0.43763685200002556
0.774614011613664 0.4374545860000012
0.774746440863456 0.21863427499999943
0.774855016960078 0.4376777630000106
0.774965133975337 0.2186632209999857
0.775048342897684 0.21872507299997324
0.775135544110153 0.2188830950000238
0.775217732692386 0.21888262800001712
0.77540436758828 0.21861228799997434
0.775559065059202 0.21884118000002672
0.775748138998837 0.21898439199998165
0.77599904686156 0.2189050810000026
0.77632391652687 0.4374636470000155
0.776766038455495 0.21899474800000007
0.777098712019511 0.21883880999996563
0.777447371382147 0.4372851869999863
0.777759636597671 0.43787222700001394
0.778220954231672 0.4378046130000257
0.77857113891455 0.4376883339999722
0.778790845125401 0.21865373600002158
0.778951771191971 0.43752404899998965
0.779132537839878 0.21881593699998803
0.779225339511681 0.2187497300000132
0.779322516477334 0.2188049740000224
0.779423615639906 0.2188133819999507
0.779610511007543 0.2187879130000283
0.779780183872392 0.2186867660000189
0.779999561322579 0.4374997069999722
0.780297645888505 0.2189035229999945
0.780547542998373 0.21868569000002935
0.780800227612147 0.43749687399997583
0.781097931558456 0.2189088050000123
0.781314296492346 0.43740935099998524
0.781554853674786 0.21896132099999477
0.781682172125112 0.21894961399999602
0.781804067267832 0.21861070200003496
0.781963020416626 0.2187403209999843
0.782176645432403 0.21906201799998826
0.782410323445527 0.21896041000002242
0.782716793836897 0.2184535459999779
0.783080651322571 0.21875968500000909
0.783631889045408 0.4378451009999935
0.784330415320068 0.43754743499999904
0.785005152764687 0.21887145900001315
0.785429006192959 0.21882706799999596
0.785927719238484 0.21873340500002314
0.786387194630336 0.43766615499998807
0.787075869079496 0.21888047499999175
0.787602705219377 0.21866441600002418
0.788095752024647 0.21850523199998406
0.788844616112648 0.43921743099997457
0.789669933265505 0.21862966300000153
0.79016931623245 0.21917402100001482
0.790710569588787 0.43926445099998546
0.791170039724212 0.21857973499999162
0.791706502531615 0.21895027200002914
0.792219894633755 0.21882923399999754
0.792865519513636 0.2188353559999996
0.793530519856844 0.21871820500001604
0.794376980728949 0.21884624499995198
0.795169278899988 0.2189607370000317
0.795825308035792 0.218825575999972
0.796814568770716 0.21860136600002988
0.797813173750008 0.43778696699996544
0.798918582842997 0.2187364390000539
0.799742729062573 0.21862661599999456
0.800501671524031 0.21900504299998147
0.801680342640349 0.2188418100000149
0.802756698671406 0.437525681000011
0.804063771322844 0.21888811899998473
0.804808336086444 0.21882971499996984
0.805531066675948 0.21895280400002548
0.806651295933978 0.43769783699997333
0.807790303944782 0.21897888800003784
0.80895417168013 0.2188293309999949
0.810058465644013 0.2185895060000007
0.811350459687988 0.21934124000000566
0.812438998956778 0.4377136759999871
0.813618098457708 0.43738859699999466
0.814295816408767 0.4374102030000131
0.814798282106728 0.43733624499998314
0.815183779226327 0.21894324400000187
0.815507977435735 0.6565691989999891
0.815834556053388 0.218858785000009
0.816050822109138 0.21866461899998058
0.816258160119091 0.4373649530000421
0.816561741804663 0.21883389299995315
0.816878081150045 0.21874276400001236
0.817205774636846 0.6563889640000298
0.817477263296867 0.21870206899995992
0.817659255496732 0.21844621100001405
0.817838471212385 0.2203823350000107
0.818071333001532 0.21893684399998392
0.818470654625148 0.22031729200000427
0.818889077922502 0.21854506900001525
0.819347054060524 0.22039983899998106
0.819726032498193 0.4391946970000049
0.820044814354807 0.21856619800001909
0.820265973080005 0.22045107600001757
0.820480557129467 0.2191455089999863
0.820734911168246 0.2204922539999643
0.821125900967429 0.43885002800004713
0.821598972134807 0.2187625779999962
0.821884519604106 0.22040257399999064
0.822158979402614 0.21863269400000718
0.822402671352826 0.22011206399997718
0.822629697601057 0.21910382700002629
0.822981736018341 0.22040209199997207
0.823309852332784 0.2188003229999822
0.823599480877343 0.22026141800000687
0.824031125755167 0.21873518900002864
0.82440942252044 0.439146280999978
0.824791166709886 0.2208746819999874
0.82499764546732 0.21873246699999527
0.825221005504493 0.2204053080000108
0.82542741512098 0.21882522100003143
0.825865810301704 0.2201346790000116
0.826270890821291 0.43731481399998984
0.826758408963747 0.43881053499995915
0.827159511006264 0.21871701800000665
0.827502337555426 0.43777112600002965
0.827849750974388 0.21859141999999565
0.828055825136696 0.2184855309999989
0.828253560710074 0.6579033109999841
0.828472437945693 0.21873291600002176
0.828847636577396 0.21880905099999381
0.829183808567642 0.2205009749999931
0.829561713118994 0.43856159299997444
0.830035404082109 0.2203984500000047
0.83041389188502 0.43913190500001065
0.830809995080951 0.4390678160000334
0.831046892193279 0.2204839179999567
0.831231318115959 0.21874044100002266
0.83142378400251 0.22033657499997616
0.831609908129906 0.21882399100002203
0.831891393024976 0.22029841900001657
0.832295741643147 0.2189253579999786
0.832692856997487 0.2186808260000248
0.833175023553523 0.4427098129999649
0.833801169595471 0.4406095379999897
0.834190735118242 0.22046506700002055
0.834508430649339 0.22052298199997722
0.834846702656625 0.22045973200005164
0.835201966430469 0.2202496069999711
0.835512206677952 0.22036488100002316
0.835785592018694 0.22080205800000385
0.836138646558633 0.22046609999995326
0.836473215418981 0.44079776700004913
0.836794682789081 0.2203518219999978
0.837083706100352 0.22052331099996536
0.837371880082928 0.22019320200001857
0.837649916730616 0.43744976499999666
0.837996278313285 0.2188114649999875
0.838418674181981 0.21868639900003473
0.838845559562834 0.2188624219999724
0.839264378141985 0.4377976399999852
0.839652322582709 0.21860827000000427
0.839906788347925 0.2188297289999923
0.840196383901553 0.21908222600001181
0.840430522791114 0.2189180860000306
0.840681236426389 0.21893678999998656
0.841083443894814 0.21873887499998546
0.84154643297781 0.21904817699999057
0.842026562714106 0.21927353600000288
0.842482851692317 0.2191953740000372
0.842856303604911 0.21853002199998173
0.843283228235268 0.2189284639999869
0.843630098530438 0.21888552900003333
0.843935409813714 0.44061708699996416
0.844355154217269 0.22058686799999805
0.844658065313784 0.22042252700003928
0.844971584862906 0.44313404799999034
0.845231680733441 0.22051690199998575
0.845425323482741 0.22050832799999398
0.845624713837796 0.22052356199998258
0.845817541219421 0.22036029000003055
0.846142128862936 0.22044250799996234
0.846447378870731 0.22052388200000905
0.846699701013656 0.2204911759999959
0.846907158306446 0.4407388690000289
0.847097311790789 0.22059663800001772
0.847274769920328 0.22065395199996374
0.847433828017406 0.22051267000000507
0.847593356455997 0.22024970500001473
0.84782135079973 0.22092373300000645
0.848147192104062 0.220494710999958
0.848479062894574 0.2204104950000101
0.848890350618946 0.2203374130000384
0.849239328127279 0.2204183519999674
0.849550741159447 0.22054711200001975
0.849819138923326 0.2205421389999742
0.850048459733729 0.2205629190000309
0.850250089393194 0.44089837100000295
0.850449316661217 0.22047552399999404
0.850625644182404 0.2203058359999659
0.850789052491986 0.22061378800003695
0.850953400578876 0.22057916500000374
0.851187502024716 0.2204965959999754
0.851546208489973 0.22080354899998156
0.851900098368613 0.440873431
0.852351016129575 0.44103310100001636
0.852750033027224 0.44077569199998834
0.853062843758751 0.22096420500002978
0.853309793771202 0.22070392599999877
0.853573760795766 0.22028542599997536
0.853796979160781 0.22035496200004445
0.854009234171964 0.44134993499994835
0.854228944092062 0.22048910200004457
0.854428031400589 0.22065626500000235
0.85461692206079 0.2206777469999679
0.854795152475942 0.22071052900002996
0.855034929320515 0.22054265299999543
0.855531863522732 0.22068704800000205
0.855962624887954 0.44105926299999965
0.856488034285656 0.4409899819999623
0.857027749524531 0.4411031410000419
0.857456698675226 0.44082197299997006
0.857802742436364 0.22050037500002873
0.85809276465833 0.2206257469999855
0.858393751013416 0.44101582500002223
0.858678681770868 0.22095290599997952
0.858907044713194 0.22074374499999294
0.859133848760353 0.22069790299997294
0.859363765641859 0.22070752100000846
0.859674290372497 0.22022305300004064
0.860427363031011 0.2206668099999547
0.861054336315887 0.220608943000002
0.861787346935687 0.2205654969999955
0.862766895343545 0.22028453400002945
0.863609893202475 0.4411242510000193
0.864407202475384 0.22097003999999743
0.864780264697102 0.22041683499998044
0.865182196770866 0.22060356700001194
0.865553715224845 0.4411363890000075
0.86607031034757 0.2204177059999779
0.867440659861815 0.22069792199999938
0.868735602543626 0.22050188200000775
0.870068838282408 0.22066544299997304
0.871755578989904 0.2206736660000388
0.873488018811794 0.2203967369999873
0.874910102363323 0.44162599499998123
0.877041545206408 0.4408685260000311
0.878591613184418 0.22064633799999456
0.879797895709653 0.4413223720000019
0.881127594298252 0.4407933850000063
0.881739490708323 0.22069213199995374
0.882302009955892 0.4418681870000114
0.882862444685278 0.44136112800003957
0.88324435227119 0.22067787799994676
0.8835765887967 0.22059266100001196
0.883906415886892 0.2201794659999905
0.884286208327362 0.44132454300000745
0.884886013455988 0.44078563700003315
0.88522398221823 0.22061577599998827
0.885489937426824 0.22060249700001577
0.885765411680181 0.22077381299999388
0.886051185756317 0.22026954199998272
0.886600379727602 0.44121751199998016
0.88718641268436 0.4411063160000026
0.887571594376435 0.22130950100000746
0.887838918585468 0.2205955420000123
0.88811166519537 0.44112421300002325
0.888398486564608 0.22035284899999397
0.888905829815884 0.22068220799997107
0.889360292491883 0.44119529400001056
0.889880341623726 0.44086642799999254
0.890266829016542 0.22065875600003437
0.890560504679536 0.2189510700000028
0.890851930801091 0.4394644519999815
0.89119144506866 0.21907552300001498
0.891704635394177 0.21895221599999104
0.892176903160468 0.4372304149999877
0.892693905624378 0.43812207199999875
0.893130458772173 0.21877365199998167
0.893465040235857 0.21884601900001144
0.893787590044143 0.21893923599998288
0.894211015546744 0.21904668800004856
0.894812421811638 0.21868971899999678
0.895399366396217 0.43792792799996505
0.896050716550233 0.21890274600002613
0.896494025498976 0.21887456299998576
0.896856769156805 0.21871342299999696
0.897453463441961 0.2190666829999941
0.898124735688691 0.43739278900000045
0.898872031924138 0.21890799300001618
0.899302406344272 0.2190320130000032
0.899729473690407 0.21899876800000584
0.90020063354429 0.21878141599995615
0.901020240506413 0.4376839880000034
0.901848041082075 0.21903981100001602
0.90232728539341 0.2187334839999835
0.902809995361231 0.21876520100005337
0.90334344016266 0.22005507799997304
0.904233353788533 0.4373528940000142
0.905099452806386 0.21891033499997548
0.905588618876742 0.43801089300001195
0.9060896602952 0.43742113999996945
0.906271216177138 0.21884169500003736
0.906423011125763 0.4375865590000103
0.906589808743673 0.21884889500000781
0.906712866427043 0.43769252899994626
0.906811909846992 0.21864435000003368
0.907064639220941 0.2186068419999856
0.907318967968277 0.2189640789999885
0.907588273141186 0.21880481600004487
0.9079299604471 0.2185486179999998
0.908383920975344 0.2186931779999668
0.909006266954844 0.43816537499998276
0.909666319305162 0.21891486600003418
0.910042931001306 0.2187597619999906
0.910413415135735 0.21892206400002578
0.910765407910524 0.21916748999996116
0.91105268825629 0.21878146699998524
0.911490817596819 0.21972919800003865
0.912080244118987 0.21897275899999613
0.912685715618708 0.4380506480000008
0.913497970021156 0.4376082800000063
0.914177012224072 0.4372791739999684
0.914668120272044 0.21915432500003362
0.915088429807684 0.4375131379999857
0.915511238450286 0.2186819099999866
0.915779544562443 0.21889079100003528
0.916027824349262 0.2189928369999734
0.916430304747187 0.2188307569999779
0.916868223694348 0.2187860520000413
0.917393628733287 0.43788445499995987
0.918126973801214 0.4377153830000111
0.918746280111144 0.43800464800000327
0.919138706368731 0.21890455800001973
0.919467060668978 0.4378562329999909
0.919803175024596 0.21901196699997172
0.920039701596826 0.2188953540000398
0.920253330427862 0.21882927799998697
0.920656014088181 0.21898258800001713
0.921050204097263 0.2191868369999952
0.921562379065009 0.21902677099996026
0.922266697863914 0.43758559900004457
0.923254231270086 0.21909455599995908
0.924170886704375 0.6569620450000002
0.925122199095241 0.2189590230000249
0.925648522606034 0.21901987100000042
0.926174701880266 0.218670703999976
0.926787509625038 0.2191548119999993
0.927973805651341 0.21894503500004703
0.929097452312468 0.2194404679999593
0.930267915875772 0.21877716700004157
0.931862694879692 0.21892569099998127
0.93352916974227 0.4381698280000137
0.935005745571763 0.21929403600000796
0.936420848084828 0.21924141799996733
0.937699763527686 0.21918959599997834
0.939419320485841 0.43966475700000274
0.940936994020271 0.21894134800004394
0.942337550040382 0.22070644199999379
0.943823522504271 0.4399479289999704
0.945091119916882 0.439301735000015
0.94599095892902 0.4398733419999985
0.946615362796764 0.4393495699999903
0.947067046399932 0.43988394799998787
0.947395286147652 0.43922257900004524
0.947635934006256 0.440174117999959
0.947814165436446 0.4395450600000004
0.947947790234418 0.4398630780000303
0.948049478512952 0.4402041209999652
0.948128327137271 0.4399805050000509
0.948190939293086 0.21900074899997435
0.94824226529671 0.22053729599997496
0.948296140087381 0.21941342400003805
0.948340216313164 0.22085307599996895
0.948382779821622 0.21895317900003874
0.948433317323697 0.22034112199997935
0.948477292128933 0.21926254699997116
0.948529179273931 0.22069380600004251
0.948600562703389 0.2189244279999798
0.948704467592599 0.22037705799999685
0.948818561475322 0.21905757400003267
0.948971163403772 0.21900437199997214
0.949125882058482 0.21936604000001125
0.949296070017572 0.2187753110000017
0.949523148380814 0.2190462379999758
0.949839065949014 0.44001357299998745
0.950290195541154 0.4379886910000437
0.950812032645735 0.4381344239999976
0.951149784675524 0.43799220899995817
0.951396314411508 0.4391146720000165
0.951576983150013 0.4377672930000358
0.951711158682191 0.4381817089999913
0.951812417354856 0.4373375870000018
0.951890432970415 0.4379857039999706
0.951952220320881 0.21869110500000488
0.952003104470686 0.2191087240000229
0.952056285289645 0.21904896399996687
0.952100886358622 0.21914222500004144
0.952148858650046 0.21874898899994832
0.952191243912524 0.2204117530000076
0.952234713153265 0.22067565400004696
0.95229079994767 0.4413062819999709
0.952373686697108 0.4413813919999825
0.952454256688648 0.21896915199999967
0.952522552017851 0.21880682900001602
0.952590169587088 0.21901995199999647
0.952685185964785 0.21909909599997945
0.952786000451587 0.2191021720000208
0.952904372421491 0.21908055900001955
0.953068023163656 0.21910168099998373
0.953302035677463 0.21924081899999237
0.953643955202633 0.2192952460000015
0.954151561107931 0.4382998099999895
0.954915531328995 0.4384771120000437
0.955487157769623 0.43807509799995614
0.955898104920429 0.4390153840000153
0.95619983588366 0.4378254590000097
0.956423413689088 0.4382999090000226
0.956590774591155 0.43791323499999635
0.956717478520988 0.4384488489999967
0.95681462464554 0.43777656800000386
0.956890161868262 0.43832439099998055
0.956949767741238 0.43802117899997484
0.956997481392073 0.21926960900003678
0.957036006129231 0.21919979599999806
0.957077159755784 0.21915286799998057
0.957114427839097 0.4380696360000229
0.957159263121013 0.2193202240000005
0.957217729563076 0.21931652799997892
0.957274920652054 0.2191007490000061
0.957336363023343 0.43846869999998717
0.957422814484408 0.4382199949999972
0.957515406337413 0.21904122000000825
0.957593481730089 0.21924081200000956
0.957670322397529 0.21964847099997087
0.957793119769153 0.21904913299999862
0.957911948956147 0.21899140900001157
0.958058214854397 0.21912734400001455
0.958264668618351 0.21923946499998692
0.958564278162561 0.21882389099999955
0.959008045317431 0.43814591300002803
0.959676297558295 0.4380390259999558
0.960128599333458 0.4382197770000289
0.960467494882229 0.4383026739999991
0.960723941092073 0.43822441200001094
0.960919354116711 0.4382117970000081
0.961069097169898 0.43840247899998985
0.961184231054205 0.21926679000000604
0.961281060685786 0.21898293199996033
0.961376929732173 0.2199778629999969
0.961467522084894 0.2191680100000326
0.961549675583636 0.21896539099998336
0.961622391720719 0.2194295630000056
0.961686791199114 0.21932978500001354
0.961746513457425 0.44141211199996633
0.961811831624714 0.22076449900004036
0.961882226580729 0.22034444799999164
0.961948975198932 0.22083935699998847
0.962035540490587 0.22062132100001008
0.962152826482159 0.2206451179999931
0.962248084770229 0.21883776399999988
0.962358707559268 0.21893624099999442
0.962489814521819 0.21925829899998917
0.962639216866854 0.21896497300002693
0.962845394325977 0.2187313750000044
0.963141891591999 0.21907793399998354
0.963507070091716 0.2191379370000277
0.963884978654643 0.43798126799998727
0.964302054216475 0.4380661839999789
0.964566111757416 0.4397991790000333
0.964778854871758 0.4397597639999731
0.964949288466624 0.21885792099999435
0.965087103936109 0.22038145900000927
0.965228923803685 0.21884949899998674
0.965343359181802 0.4397590140000034
0.965444139905581 0.22053460400002223
0.965545276437304 0.21893647199999577
0.965640999680677 0.22057825100000628
0.965749242504299 0.21890679500000942
0.965888510452255 0.22038333799997645
0.966048917670723 0.21913308900002448
0.966364607933804 0.2206371890000014
0.966632552584385 0.21896865099995466
0.966980896588616 0.4392953139999918
0.96748508418437 0.4394873650000477
0.967923516713452 0.44083833799999184
0.968261229759104 0.22061869999998862
0.968535250857913 0.21893424099999947
0.968816776123664 0.4391374919999862
0.969068583681233 0.2189772590000416
0.969266545154712 0.2190206339999463
0.969458622388558 0.4375107650000132
0.969677567315647 0.21891118100000995
0.970222294280743 0.21892441599999302
0.970701999221506 0.21890543000000662
0.971312089657975 0.21860073700003113
0.972202473249159 0.21906474599995818
0.973532906558211 0.21907826699998623
0.974977479366404 0.21918169799999987
0.976144289956669 0.21884264300001632
0.977815688190051 0.21908328900002516
0.979278895103832 0.21902201199998217
0.980853126789954 0.21896574499999133
0.982415747078144 0.21874699800002873
0.984035082437589 0.43841340799997397
0.9857163682218 0.21911012000003893
0.986826572494862 0.21885160199997244
0.987932689764571 0.21884764399999312
0.98904706039785 0.2192770000000337
0.990261809502818 0.21899917099995037
0.991491637061211 0.21882154900004025
0.992621515317155 0.2190308630000004
0.993761713275066 0.21975758999997197
0.995138063785367 0.2191930790000356
0.996564560871189 0.21893260899997813
0.998123600340676 0.21916113599996834
0.999496128184269 0.2193000380000285
1.00133536715256 0.4381616389999863
1.00316213388815 0.43806357599999046
1.00432839695775 0.21931310200000098
1.00539190494867 0.21907530800001496
1.00644848776013 0.21924664700003405
1.00746746684639 0.2192304429999581
1.00850955291849 0.4380988240000079
1.00939826913382 0.22010026200001676
1.0099743281596 0.21927969299997585
1.01059127406337 0.4380469110000149
1.01108818953832 0.21902647299998534
1.01162988305467 0.2199477590000356
1.01215074653839 0.2191908499999613
1.01267925566738 0.21880734699999493
1.01343060967573 0.21943724800001974
1.01462798008585 0.2190600540000105
1.01595678831425 0.21909640899997385
1.01738952874293 0.43802173800003175
1.01878393000887 0.21927256599997236
1.01996665672669 0.2189241700000366
1.02119334160203 0.21904810399996677
1.02231452376276 0.21916160099999615
1.02331776203012 0.21909962699999141
1.02412459248541 0.2190891019999981
1.02490343799772 0.2187084079999977
1.02604957941742 0.21922807300001068
1.02699586067476 0.2190258980000408
1.02785761707138 0.21904612699995596
1.02876331008184 0.2188641950000374
1.02976128169598 0.21890648799995915
1.03111453286717 0.21909424599999738
1.03224158336381 0.21913132500003485
1.03345258309256 0.4379826349999689
1.03504691350551 0.43776158200000737
1.03594820776607 0.21872386400002597
1.0366689416063 0.21910163000001148
1.03741958992561 0.21935696699995333
1.03802361155239 0.2193344530000445
1.03856981098701 0.2191853869999818
1.03923839678286 0.21899150299998382
1.04010276384015 0.21922286200003782
1.04091938816433 0.4386651969999775
1.04176725862461 0.21905907100000377
1.04233125767782 0.21929094299997587
1.04293428144439 0.21940150000000358
1.04349430708831 0.21935219700003472
1.04418397268376 0.2191286099999843
1.04531590902629 0.2194013960000234
1.04630234645706 0.21921725499998956
1.04715808784564 0.4381311349999919
1.04808920445687 0.21935388800000055
1.04861087490842 0.21930339799996545
1.04914195375421 0.43807447800003274
1.04970323464143 0.4384042209999848
1.05021647935492 0.2193652459999953
1.0506438928435 0.2187865110000189
1.05108440431572 0.438452194999968
1.05148370381125 0.21943477000002076
1.05188686055924 0.21917247300001463
1.05229398614105 0.21934199200001103
1.05280403555903 0.2194886539999743
1.05352555493354 0.2192837399999803
1.0542614934583 0.4380892550000226
1.05512202577699 0.21919521500001338
1.05563921229251 0.2194410110000149
1.05621939706522 0.21899131999998644
1.05672473188298 0.4380180079999718
1.05734750998916 0.21924550400001408
1.0580323141063 0.2188929349999853
1.05871720227111 0.21898067000000765
1.05933145022112 0.43853429800003596
1.06009228844984 0.21874966799998674
1.06051018574623 0.21904479500000207
1.06095151725035 0.21900695400000814
1.06137368722431 0.43790361300000313
1.06197416719628 0.43796743799998694
1.06245506732333 0.21909957599996233
1.06285001577581 0.2187929160000408
1.06325994076032 0.21915044700000408
1.06362195783448 0.21914979700000004
1.06396394456175 0.2191519049999897
1.064358106323 0.21896667300001127
1.06481840383159 0.22144239599998627
1.06526344079821 0.4379832110000166
1.06577182307699 0.43791542299999264
1.06622468276357 0.21906054900000527
1.06659704976973 0.21920384199995624
1.06698712723619 0.21893976400002657
1.06732101116225 0.21919623899998442
1.06760661496453 0.21917170199998282
1.06787843413501 0.21929045500002076
1.06821332075205 0.2188197520000017
1.06857452957173 0.2192459820000181
1.06894558005645 0.21922025199995687
1.06938469755625 0.2192499780000503
1.06986727812964 0.43802338299997245
1.07044458017822 0.2201828419999856
1.07090100089854 0.21906434800001762
1.07138850639482 0.4385973679999893
1.07178301785931 0.21914017000000285
1.07198375443271 0.21983752400001322
1.07219017007251 0.21906418700001495
1.07240397073634 0.21883106499996074
1.0727439972464 0.21914208200001895
1.07303654728394 0.21925464999998212
1.07334880661195 0.21912599500001306
1.07372697722728 0.21869228200000634
1.07419831126933 0.21907016699998394
1.07466444169302 0.21944536300003392
1.07504080817674 0.43814424099997495
1.07537161004861 0.21904333200001247
1.07574404235036 0.21912175900001785
1.076083746557 0.43834679799999776
1.07645005707641 0.4382247350000057
1.07664250359498 0.21895497999997815
1.07681223847508 0.21870651199998292
1.07698943105689 0.2190075190000016
1.07715748306804 0.2191204179999886
1.0773668161701 0.21909070600003133
1.07773505457644 0.2188600640000118
1.07805135526641 0.2190908430000036
1.07841938458445 0.43831249899994873
1.07885969193081 0.43785166500003925
1.07918047962514 0.21929328699997086
1.07945246077356 0.2193426300000283
1.0797337524719 0.4380413359999693
1.07999084804179 0.21940734000003204
1.08037698981967 0.4380618089999757
1.08072381652562 0.2190382320000026
1.08103976437115 0.4383361420000256
1.08136693615704 0.43792866899997307
1.08155955294913 0.21917639000002964
1.08170056476138 0.21915461599996888
1.08185843307142 0.218940989000032
1.08200124834662 0.21898692499996741
1.08217966325537 0.2190491690000158
1.08247914095927 0.2190637200000083
1.08283849386928 0.21882524699998385
1.08320825981105 0.21899047800002336
1.08362205504538 0.43810610099995984
1.08404702083248 0.21884734400003936
1.08439715368566 0.21909687799995936
1.08477778165637 0.4382005980000372
1.08510396660506 0.4375277379999716
1.08547682785301 0.2192699619999985
1.08577520442293 0.21905134000002136
1.0860895626626 0.4374549749999801
1.08634436255791 0.21910129799999822
1.08654267243321 0.21900044700004173
1.08675135198313 0.2189753010000004
1.08693296788523 0.21895415699998466
1.08714741362614 0.21903443399997968
1.08746239672081 0.21920811000001095
1.08779409173923 0.21885352099997135
1.08810666626913 0.4380940220000298
1.08849806474371 0.2191779259999862
1.08886168403044 0.2189487560000316
1.0892256594774 0.43838672399999723
1.0896436867859 0.2192712759999722
1.08997560980825 0.21908770200002436
1.09033012347956 0.21938069499998392
1.09063418426136 0.21931053399998746
1.09091895432054 0.43806699300000673
1.09122253218589 0.21913080500002025
1.09144097942313 0.21911388600000237
1.09165721674015 0.21931390200001033
1.09189625214075 0.21896117399995774
1.09224338074972 0.21939895500003104
1.09261564091132 0.22040843899998208
1.09301099779844 0.21919689800000697
1.09348054573702 0.21899034599999823
1.09399322662633 0.21910065200000872
1.09450712255458 0.21926463599999124
1.09495619221906 0.21919706599999245
1.09533412815579 0.43803766100000985
1.0956878712552 0.2191919599999892
1.09593952467912 0.2193074169999818
1.0961794772766 0.21905223400000295
1.09647365919382 0.21861790200000542
1.09693070416104 0.4384664780000094
1.09743257741841 0.43759591299999556
1.09776822073571 0.21905066900001202
1.09805299134951 0.2191008990000114
1.09834686354506 0.43794332999999597
1.09865058409771 0.21927210100000138
1.099025079742 0.21893191599997408
1.09938106795006 0.43735086600003115
1.09979379595587 0.21910159599997314
1.10010958439456 0.21911310199999434
1.10038945202568 0.21897358699999359
1.10073155809707 0.21871256800000083
1.10142268970946 0.21896192600001996
1.10207211455278 0.21893638500000634
1.1027686439287 0.437547311000003
1.10333840310195 0.2188945329999683
1.1037384066494 0.21899064800004453
1.10417932195154 0.21901627599999074
1.10453846491156 0.21887363199999754
1.10536638799367 0.21922671599998012
1.10613538158723 0.43839865300003567
1.10680921853289 0.2187999889999901
1.10726890225825 0.2191884860000073
1.107734217382 0.43821074599998155
1.10821911749251 0.21872601299997996
1.10874333480261 0.21920903099999123
1.10929803287318 0.2190308780000123
1.10974475412117 0.21891865700001745
1.11011759503001 0.21872106699998994
1.11046599002059 0.2189786980000008
1.11093787596116 0.2189321480000217
1.11136638937109 0.219117993999987
1.11185835682188 0.21878876599998875
1.11248279282259 0.21896691099999543
1.11321159182382 0.2190814230000342
1.11391612597071 0.21908653399998457
1.11487189208287 0.21879638500001874
1.11579808224025 0.21945441699995172
1.11674912990445 0.21917069100004483
1.11760116322106 0.21919453300000669
1.11881893370494 0.4380855339999812
1.11993633618621 0.4383646719999774
1.12065568103148 0.21915784500004065
1.12123943775506 0.21906051899998147
1.12184046155506 0.2196371910000039
1.12232640274968 0.21917783699996107
1.12275833621722 0.21931945400001496
1.12337629754707 0.21902499600003011
1.12387588456345 0.21928459800000155
1.12441163839821 0.21917302599996447
1.12505569760451 0.43847394700003406
1.12595556845055 0.21936091800000668
1.12708358857718 0.21925128299994867
1.12828529485644 0.43812497200002554
1.12937206932415 0.21944649400001026
1.13023803117967 0.21921808700000156
1.13094642484577 0.43805286599996407
1.13204099422139 0.4384426770000118
1.13297379336522 0.4382975629999919
1.13369498909445 0.2192791540000485
1.13428635861228 0.21917770999999675
1.13489168719747 0.4379857239999865
1.13542521741234 0.21921545700001843
1.1359475597291 0.21942042799997807
1.13648786194074 0.21900015400001394
1.13701508859481 0.43850968100002774
1.13761405168088 0.4383155429999306
1.13816683555561 0.21991695700000946
1.13862384105773 0.2190560880000021
1.13909866774183 0.4383792239999593
1.13951704630864 0.21890301200005524
1.13981396235901 0.22025497300001007
1.14005598563481 0.2192980989999569
1.14034220794436 0.4380085950000421
1.14071344728152 0.43841520800003764
1.14095428092511 0.21906358999990516
1.14115981502053 0.21876260600004116
1.14136521157266 0.2191676050000524
1.14160086009889 0.21926441199991586
1.14188375623328 0.21925731999999698
1.14216011169591 0.21869086800006698
1.14248019970746 0.21908072199994422
1.14290423711514 0.4382666359999803
1.14334955734953 0.21881973500001095
1.14359805939821 0.2193322900000112
1.14385375088052 0.21931192400006694
1.14410778271558 0.21921149899992542
1.14444778058426 0.2189968879999924
1.14493871102629 0.21925531099998352
1.14578440550737 0.43870832600009635
1.14671735507223 0.43814345499993124
1.14730451874968 0.21936725600005502
1.14779996047388 0.21938169099996685
1.14831681660185 0.43881518000000597
1.14875586072721 0.21942409099995075
1.14909312600742 0.21936155299999882
1.14941348259669 0.21918673500010755
1.14975946628449 0.2193625309998879
1.15019074313162 0.4387218090000715
1.1507741321836 0.4387520249999852
1.15140074317208 0.2198028620000514
1.15179820415804 0.2192471259999138
1.15223243922425 0.21917454300000827
1.15262909848892 0.43849845199997617
1.15310963361218 0.43843021600002885
1.15353708837697 0.4389770730000464
1.15388392486881 0.21941066499994122
1.15417314760624 0.21915028099999745
1.15447694423655 0.43880530900003123
1.15476445057527 0.21996521799997026
1.15513695912658 0.21914321700000983
1.15550511580478 0.2194215519999716
1.15586992934578 0.2195082560000401
1.15633559174794 0.43871927800000776
1.1570076368347 0.21926838299998508
1.15764206732346 0.4391989560000411
1.15830073322082 0.4391048379999347
1.15873917275546 0.2195671190000894
1.15904154750523 0.21958837299996503
1.15935468023914 0.21949845599999662
1.1596539906828 0.21924756800001433
1.16001208955467 0.2193721569999525
1.16052138828553 0.21939514600001075
1.16121640425463 0.2219873249999864
1.16196319258927 0.4383730030000379
1.16271410292484 0.21963283699994918
1.16326557321527 0.21988040400003683
1.1638297317395 0.21916993900003945
1.16440131209199 0.21946537899998475
1.16505444484171 0.43902382599992507
1.16559320498556 0.2192006750000246
1.16599175102796 0.21947005399999853
1.16639233536353 0.2194175089999817
1.16675843272938 0.21939764500007186
1.16716135541519 0.21927645400000983
1.16768873289414 0.438619851999988
1.16900425352361 0.4384355920000189
1.16943900829522 0.21925258999999642
1.16983234890665 0.21959347799997886
1.17028209968166 0.21940484300000662
1.17067351425965 0.21917932399992424
1.17111271780041 0.21995729900004335
1.1716804058633 0.4384102660000053
1.17219481693053 0.21917060900000251
1.17265900019523 0.2194728130000385
1.17313278346976 0.21937523700000838
1.17354572025359 0.22012209399997573
1.17399698001952 0.21925974399994175
1.17459333605277 0.4386586940000825
1.17557453328924 0.43836989900000845
1.17604100292997 0.21902697399991666
1.17648180634802 0.21924753500002225
1.17689605250874 0.21947568799998862
1.17732780984453 0.21916743500003122
1.17782305203017 0.4380639419999852
1.1783397874203 0.21936327499997788
1.17884025733126 0.21932987900004264
1.17935377826486 0.21910606599999483
1.17979289783802 0.2193680199999335
1.1802731152543 0.4385634810000738
1.18091953145344 0.43825830100001895
1.18150451409767 0.21914859099990736
1.18197606918231 0.21915829400006714
1.1824253271729 0.21886911699994016
1.18288961852692 0.219332889000043
1.18345405018537 0.4385389880000048
1.18398129228069 0.21890370500000245
1.18447229488843 0.21944092100000034
1.18497571564185 0.21929179999995085
1.18542453783369 0.21930598599999485
1.18592557093822 0.43841769900006966
1.18663542902435 0.43879846899994845
1.18730845392945 0.219023352000022
1.18772202667081 0.21927467399996203
1.18809374475574 0.21931356700008564
1.18847711899446 0.4385004129999288
1.18890937654168 0.2195041800000581
1.18938946853675 0.21954584599995997
1.18987230441728 0.21942620000004354
1.19032349088254 0.21927322299995922
1.19084481018691 0.4384770499999604
1.19150089591771 0.21949689300004138
1.19196345569657 0.21932659800006604
1.19238930717314 0.43864603199995145
1.19292601049911 0.21952944400004526
1.19339938517624 0.4385737999999719
1.19387309989495 0.21942731699994056
1.19416488019811 0.21943509499999436
1.19448407902786 0.21927956800004722
1.19480060123572 0.21951413299996148
1.19518925045869 0.4387995280000041
1.19581289402147 0.2192798280000261
1.1963108050896 0.21941225900002337
1.19681806729395 0.21948632099997667
1.1972551468971 0.21958876899998359
1.19772799723296 0.21922649999999066
1.19831316955268 0.21970794499998192
1.19879957952008 0.21950522100007674
1.19927090908082 0.21954027100002804
1.19968798183911 0.43869314199992004
1.20018646674192 0.21965480500000467
1.20062978507336 0.219540013000028
1.20109042945342 0.21928012000000763
1.20151568407296 0.2193053759999657
1.20205433606699 0.21960535499999878
1.20261099783471 0.21947426600002018
1.20344292778716 0.4386171700000432
1.20426053898121 0.21949116399991908
1.20478172278741 0.21936428800006524
1.20533098230703 0.21961874800001624
1.20585203501849 0.21908699999994496
1.2068340266497 0.4387254880000455
1.20774127280946 0.21938682299992252
1.20848043360046 0.2192447859999902
1.20926807905654 0.21921024800008126
1.21004160480231 0.21941571899992596
1.21075993467727 0.21944133700003476
1.21179174009071 0.4382973630000606
1.21267606352504 0.4385190269999839
1.21333946838936 0.4381766860000198
1.21380756707897 0.21927481199998056
1.2141644620042 0.43846741300001213
1.21455289209334 0.2193202469999278
1.21478712569325 0.21931507600004352
1.21504070699017 0.21933330599995315
1.21525652878552 0.21908103900000242
1.21560128244369 0.21912875700002132
1.21595565805922 0.2193623179999804
1.21635989799396 0.21949194500007252
1.21689965108272 0.21924701000000368
1.21764341090306 0.21965654399991763
1.21869443745305 0.43869641900005263
1.22017973069617 0.43858195500001784
1.2215312556754 0.2197159739999961
1.22262693117916 0.2194437169999901
1.22377276122996 0.21913666299997203
1.2247093210739 0.21929932399996233
1.22555020866498 0.21964635900008034
1.22648302427086 0.43842886400000225
1.22738524970081 0.43873812300000736
1.22799952256654 0.4388521659999469
1.22841995561183 0.21904816000005667
1.22875866899202 0.43876343099998394
1.22911037015486 0.2192986079999173
1.22943267470946 0.4384866290000673
1.22973372652155 0.43872372999999243
1.22997769459978 0.2190262359999906
1.23018741061224 0.2194572099999732
1.23040089253466 0.21948017400006847
1.2306802382745 0.21935792499994022
1.23096756601767 0.21898022900006708
1.23130267567598 0.21953409699995063
1.23175509058998 0.21949549999999363
1.23238246222344 0.21955481400004828
1.23326660403082 0.438611137999942
1.23452931609618 0.4388737189999574
1.23543194212233 0.43888448100005917
1.23591225269024 0.4390567469999951
1.2362737297385 0.21937346000004254
1.23656295955956 0.43902007299993784
1.23686332674725 0.21953936099998828
1.23714783512216 0.43827526300003683
1.23740595978787 0.4388411630000064
1.23772473909522 0.2191414699999541
1.23793568624346 0.21902038600001106
1.2381593049587 0.21935307399996873
1.23840669878938 0.21967111400010708
1.23868118423204 0.21897960699993746
1.23899316566131 0.21947846600005505
1.23941189260777 0.21933236899997155
1.23999219473684 0.21925846199997068
1.24081025462681 0.4387122130000307
1.2419775725376 0.4389857869999787
1.24242134652249 0.43827594799995495
1.24277799575731 0.21957792300008805
1.24308668062524 0.219487322999953
1.24338936880891 0.2190715369999907
1.24373598431434 0.4386473570000362
1.24406399768359 0.43859968300000673
1.24431414060014 0.21892319199992016
1.24454464405096 0.21936470700006794
1.24478017379492 0.21928175499999725
1.24509766315835 0.2193671559999757
1.24541234604285 0.21896363300004396
1.24578572936599 0.21934528499991757
1.24629502148279 0.2194016680000459
1.24700705350516 0.4384290630000578
1.24801828914459 0.4392316819998996
1.24850548543386 0.21931553100000656
1.24888890596253 0.21906210300005569
1.24931611798003 0.219482548999963
1.24967220694258 0.21921713200003978
1.24997951034646 0.43818947499994465
1.25044242874037 0.2190823170000158
1.25070162433131 0.2191511519999949
1.25098739535501 0.21931981600005201
1.25126607950177 0.21899036499996782
1.25160328947164 0.21925982100003694
1.25197612621578 0.2191086529999211
1.2524743492482 0.21933702400008315
1.25316695364152 0.43984767500001
1.25414818205625 0.44016858999998476
1.25465413341887 0.21884021799996844
1.25506657028771 0.438194502999977
1.25549968012997 0.2191435800000363
1.25588534818458 0.43736716699993394
1.25624776391551 0.43808709200004614
1.25671593202516 0.21879113600004985
1.25700330151873 0.2189523700000109
1.25730557563235 0.2193043239999497
1.25763995006753 0.21908964299996114
1.25802097815278 0.21876769499999682
1.25845583727689 0.21890376900000774
1.25904285701614 0.4379353130000254
1.25986343981194 0.4374814510000533
1.26059530937212 0.21892579999996542
1.26111620290114 0.21878249899998536
1.26169341036801 0.2186177209999869
1.26218757937672 0.21856973700005256
1.26261522405818 0.437636934000011
1.2632742005826 0.21861605399999462
1.26361228857836 0.21862763499996163
1.26394614075685 0.21882425299997976
1.26440799402576 0.21889716300006512
1.26487948200383 0.21851733699998022
1.26544059140105 0.4373384130000204
1.26621203229592 0.4372084749999203
1.26692062894991 0.21857061700006852
1.26749610632118 0.4377054679999901
1.2680738239629 0.21855017199993654
1.26873786986843 0.43741456800000833
1.26931911828124 0.43729586100005235
1.26976708027044 0.21883301000002575
1.27018259286601 0.21882936399993014
1.27059627439001 0.21893113600003744
1.27125864072224 0.21979493599997113
1.27191393804849 0.2200109310000471
1.27270005567158 0.21879777099991315
1.27345656841674 0.2189206230000309
1.27412721640713 0.21899284900007387
1.27467451133636 0.4377138129999594
1.27560176765533 0.21876195400000142
1.27616197990226 0.437523161999934
1.2766976677961 0.21901600200010307
1.27758518887981 0.2187675659999968
1.27848093676396 0.43770124699994994
1.27920037524816 0.2188464959999692
1.27976549877213 0.4374205210000355
1.28029566292589 0.4376932789999728
1.2809350687582 0.21890029200005756
1.28145185720539 0.21844412899997678
1.28198968353564 0.2191052570000238
1.28248541812842 0.21889835699994364
1.28314135451522 0.43761658000005355
1.28399287025781 0.2188121350000074
1.28475307102033 0.21895339999991847
1.28557856680951 0.21891712300009658
1.28624591534565 0.218798781999908
1.28682280790719 0.21920977299998867
1.28756818599607 0.21896707100006552
1.28834209487289 0.21886269000003722
1.28902551597529 0.21863913899994714
1.28992511995032 0.21900960899995425
1.29094295443488 0.4377257470000586
1.29231597356165 0.21862278799994783
1.29318942589246 0.2188894949999849
1.29414297678585 0.21904498000003514
1.29497209344733 0.21889930600002572
1.29568364357955 0.21869729599995935
1.29655768401051 0.2189494699999841
1.29729450384607 0.2190927000000329
1.2983047641389 0.4375135489999593
1.29948332258217 0.4377128080000148
1.3003814505138 0.43758914900001855
1.30093812655173 0.4381401220000498
1.30133564953178 0.4376846339999929
1.30161767176808 0.4379526640000222
1.30182218457755 0.4376675669999486
1.30197554272789 0.21890045300006022
1.30209798372327 0.21901785399995788
1.30222739844769 0.4375270799999953
1.30234081200038 0.21897718799993982
1.30243566090233 0.4379692930000374
1.30253184691432 0.4374865450000698
1.30257968498009 0.21902956299993548
1.30261674459369 0.21898155700000643
1.30266191945969 0.21864754499995342
1.302698103036 0.21873357900005885
1.30274167970932 0.21896426900002552
1.30280379194534 0.21890491999999995
1.30289902560054 0.21857045399997332
1.30298042187698 0.21867738100002043
1.30307590487217 0.21890986999994766
1.30319695848621 0.21892874200000279
1.30335467465739 0.21871888500004388
1.30356419125939 0.21882375500001672
1.30384704901639 0.43768980400000146
1.30412157794312 0.43738436099999944
1.30430824730605 0.21906889100000626
1.30446094082 0.21875424999996085
1.30462177748628 0.21846385300000293
1.30475062694741 0.21876160900001196
1.30486353311834 0.21898474499994336
1.30499801489026 0.4374587430000929
1.30517924322039 0.4377843219999704
1.30524001255267 0.2188610329999392
1.30529700498565 0.2187835790000463
1.30535801995122 0.2189867659999436
1.3054195683131 0.21910811200007174
1.30549647745226 0.21902439099994808
1.3056512187812 0.21903778099999727
1.30577723177477 0.21902614400005405
1.30591290032174 0.21902125700000852
1.30608354462215 0.21894498899996506
1.30630534616191 0.21894875500004218
1.30659991308683 0.4374513619999334
1.3069976850362 0.4378898960000015
1.30732429130652 0.43765696900004514
1.30755815996857 0.21909461299992472
1.30774401843014 0.21906018900006075
1.30794176212954 0.2184949319999987
1.30812539527467 0.21893549000003532
1.30827849901725 0.43796605199997884
1.30844314537407 0.4376264219999939
1.30858136377472 0.4378430860000435
1.3086547931712 0.4375151439999172
1.3087238084452 0.21887209999999868
1.30877956068483 0.2189176330000464
1.30884544551295 0.21849710999993022
1.30890738840179 0.2191134960000909
1.3089903313695 0.4379397519999202
1.30940504620808 0.21852509100006046
1.30974719339861 0.21910137299994403
1.31004541569411 0.21889561500006494
1.31045503380261 0.4375161279999702
1.31101298311063 0.4383769470000516
1.31127161285104 0.43776175699997566
1.3114770846354 0.21914771899992047
1.311653028878 0.4380908840000757
1.31183122578937 0.21877346199994463
1.31199135178932 0.21919374600008723
1.31213652091061 0.4382657499999141
1.31231937006832 0.4381080530000645
1.31240779105657 0.4383770109999432
1.31248447837713 0.43817955800000163
1.31254895161865 0.21916142300005959
1.31260246608693 0.21927910299996256
1.31266141992378 0.21887758000002577
1.31272659667951 0.21915701099999296
1.31283392229882 0.2190491279999378
1.31295439215316 0.21906806100002996
1.31307071818269 0.21882089799998994
1.31320929803243 0.2189944069999683
1.31338397887868 0.2192719440000701
1.31361016232088 0.21916512300003888
1.31390878289476 0.21885836199999176
1.31430911803883 0.4380227299999433
1.31485324191971 0.43820478300006016
1.31513551393218 0.438206341999944
1.31535365529777 0.21927490600000965
1.3155317552696 0.43781484299995554
1.31571700560512 0.21899070000006304
1.31586358697337 0.21918289199993524
1.31601332937785 0.43775507100008326
1.31617359909431 0.43818994999992356
1.31628592545084 0.4377075610000247
1.31636308058152 0.43825928900002964
1.316429612084 0.21887885399996776
1.31648635963698 0.2188846740000372
1.31654736101261 0.21900220399993486
1.31660831206213 0.21921945100007179
1.31672010947096 0.21882166000000325
1.31683094213937 0.21899958999995306
1.31694159857276 0.21910926300006395
1.31707444977415 0.21918378199995914
1.31724166058597 0.43792762199996105
1.31745755791893 0.4380974890000289
1.31760312448338 0.218864978000056
1.31772281979795 0.21949661799999376
1.31784865830412 0.21901908099994216
1.31794948155375 0.4378057510000417
1.31804827487155 0.21923357599996507
1.31818135036041 0.21905431799996222
1.31830428743839 0.4377572070000042
1.31843740968196 0.43779888200003825
1.31852492477421 0.43798363999997036
1.31859558291382 0.4387725799999771
1.31865367815719 0.21904302500001904
1.31870234399412 0.2188391470000397
1.31875327137137 0.43818007599998055
1.31880447624601 0.21922261500003515
1.31887661194337 0.21899289399993904
1.31894642197645 0.21909219799999846
1.31901945959741 0.2192924230000699
1.31911809386514 0.4381526979999535
1.31926845178068 0.219109474999982
1.31940222250153 0.21913316900008795
1.31954586854642 0.2190853500000003
1.31967162503416 0.2187967289999051
1.31984171201585 0.43819251400009307
1.31998849235248 0.4381453059999103
1.32011487721412 0.43782381000005444
1.32019181255832 0.43813863899993066
1.32025859985683 0.2187104630000931
1.32031655627572 0.2192288929999222
1.32037760772071 0.43813969200004976
1.32043645582473 0.21880553999994845
1.32054308637834 0.21914985199998682
1.32064493430771 0.21911701999999877
1.32075006187593 0.21898440600000413
1.32087649533471 0.21870391300001302
1.32103525169684 0.2191922680000289
1.32123949206909 0.21948112200004743
1.3215070414357 0.21913247099996624
1.32186275123923 0.43770728799995595
1.32234183826436 0.438029819999997
1.32258334792906 0.43814909500008525
1.32277077535234 0.4380567719999817
1.32291485770693 0.43806841000002805
1.32302770847656 0.437908206999964
1.32311781403149 0.43792289499992876
1.32319146261907 0.21924158800004534
1.32325286787439 0.21897159699994972
1.32331743690756 0.21885268600010477
1.32337619535648 0.21925219299998844
1.3234793654499 0.21924399499994252
1.32356711949946 0.21893021100004262
1.32365761699461 0.43807911399994737
1.32378220488152 0.4381242929999871
1.32389708172989 0.43801644800009853
1.32397296293997 0.21907211299992468
1.32403870539336 0.21919857199998205
1.32411060726343 0.21881847600002402
1.3241697347343 0.21901882800000294
1.32424120344187 0.2189215639999702
1.3243441478371 0.21918800500009183
1.32443686999287 0.2188792229999308
1.32454237295716 0.21917852000001403
1.32467179224537 0.21915999199995895
1.32483535567241 0.21927945499999169
1.32504633127743 0.21970243100008702
1.32532296017014 0.22034454099991763
1.32569054671634 0.4381925659999979
1.32618493376014 0.4379452210000636
1.32652538583938 0.43826797400004125
1.32677262561383 0.43817243599994526
1.32696065746269 0.2192232070000273
1.32711948549142 0.43815952099998867
1.32728171417577 0.2192556520000153
1.32741466526611 0.21909117799998512
1.32754886249866 0.4380571990000135
1.32769498920394 0.4385401509999838
1.32776860030754 0.2191399089999777
1.32783358767868 0.2187920710000526
1.32790236100715 0.21925434899992524
1.32796388551316 0.21902054400004545
1.32804782510247 0.21907159299996692
1.3281284591103 0.21883744600006594
1.3282111191953 0.2192206319999741
1.32830846310608 0.4384267529999306
1.328428111631 0.4378773870000714
1.32850558597989 0.219017264999934
1.32856953181512 0.21905576100004964
1.32863726349171 0.21888378999994984
1.32870244349543 0.21922677800000656
1.32879804953955 0.21930259100008698
1.32890490870957 0.21916292599996723
1.32900121132701 0.21889250599997467
1.32912739123067 0.43799428299996634
1.32933036974571 0.4379530070000328
1.32952764099285 0.21902096400003757
1.32968391148183 0.21918769399997018
1.32985205441968 0.21922935999998572
1.33001522469649 0.21916526300003625
1.33023780568414 0.4377540499999668
1.33048580146426 0.4380728390000286
1.33072674222563 0.43805662800002665
1.3308995259508 0.21908028999996532
1.33104554863702 0.43773532599993814
1.33119493975969 0.21907670600000984
1.33131597508751 0.43821638500003246
1.3314407161087 0.4376118510000424
1.33153986062366 0.21910947200001374
1.33161090285339 0.2190589759999284
1.33168881538623 0.21874332400000185
1.33175291438465 0.21912622000002102
1.33182900267536 0.21906292999995003
1.33189825446542 0.21893094300003213
1.33196395571156 0.21864012000003186
1.33204019133935 0.218951498000024
1.33213248000805 0.21905773699995734
1.33224668059365 0.21900722099996983
1.33239044818991 0.2187008829999968
1.33257428082712 0.21906994200003282
1.33281234256932 0.21922468100001424
1.3330722995685 0.4380015790000016
1.33336200166384 0.4382741020000367
1.3335785314094 0.4377793619999011
1.33374552569715 0.4381501010000193
1.33387609416925 0.43795429099998273
1.3339797029218 0.4382824710000932
1.33406310589269 0.21918220899999596
1.33413059439024 0.21895795099999305
1.33420284596269 0.21916649399997823
1.33427216034287 0.43822308400001475
1.33436092117181 0.21886463399994227
1.33447106859148 0.21949817400002303
1.33457215364012 0.2196942799999988
1.33469011069374 0.21927363899999364
1.33486451022712 0.21906868899998244
1.33501394571187 0.21919409400004497
1.33515300630833 0.2192305920000308
1.33526918121171 0.21922890199994072
1.33536622826708 0.21898360400007277
1.33544909081061 0.43823617999998987
1.33552424658719 0.438110040999959
1.3356011745707 0.21896916499997587
1.33566199829066 0.21940306500005136
1.33572473736686 0.21925174799991964
1.33578918480744 0.21891833300003327
1.33586753807217 0.2190897049999876
1.33596357551007 0.21935285200004273
1.33608264962512 0.2191398449999724
1.33623214745647 0.2190131190000102
1.33642217733308 0.21902655200005938
1.33666659794006 0.21909011299999293
1.3369843883693 0.4380891729999803
1.3374020078827 0.4383718770000087
1.33783211892826 0.43813037799998256
1.33809126896211 0.43846331999998256
1.33828456374009 0.21898316299996168
1.33843378781371 0.21898190000001705
1.33859580647745 0.4383139390000679
1.33872677005849 0.21923021599991444
1.33881715115536 0.21901858500007165
1.33890779550093 0.21918018799999572
1.33900581515086 0.21914806400002362
1.33911634381531 0.43809719199998653
1.33925169542457 0.21908246399993914
1.33934302793655 0.21905543299999408
1.33943526247884 0.21910916399997404
1.33952238210778 0.21895267600007173
1.33960865828773 0.4380213150000145
1.33971579788141 0.21939315600002374
1.33978415512095 0.2189565239999638
1.33985719138791 0.2191827799999828
1.33993263610055 0.4386862320000091
1.34002574866496 0.21939835099999527
1.34014543076602 0.21907293699996444
1.34025406821729 0.2193607610000754
1.34037864553183 0.2193988269999636
1.34056000000513 0.43846709299998565
1.34088028613351 0.21948062100000243
1.34105511451061 0.2194245599999931
1.34122884716166 0.4387068129999534
1.34144107609733 0.21931394400007775
1.34162890540574 0.4386482579999438
1.34182563752466 0.21901891300001353
1.34195510068644 0.21919999099998222
1.34209312485199 0.21940075500003786
1.34222033413161 0.2193157770000198
1.34238067512655 0.4384052340000153
1.34255697928063 0.21935424999992392
1.34273004310874 0.21961386400005267
1.34289627688293 0.21914792699999452
1.3430474335417 0.21914618400001018
1.34320549536213 0.219287922000035
1.34337564527264 0.2194069339999487
1.34355888681002 0.2191619540000147
1.34375376744963 0.21934754899996278
1.34400046383982 0.2193174920000729
1.34431248269314 0.43818930699990233
1.34464051058192 0.43849473000000216
1.34483423097621 0.43826714800002264
1.34498695621156 0.43830135500002143
1.34510746395242 0.43836393599997336
1.34520358382677 0.21916732800002592
1.34528045864721 0.21936367199998585
1.34536323079861 0.2192631389999633
1.34544197609172 0.21902414700002737
1.34553403449288 0.2190328919999729
1.3456775066328 0.21935899700008576
1.34579929841752 0.21955575699996643
1.34592778100437 0.21905726299996786
1.3461125476439 0.43878874900008213
1.34642998878904 0.21933417499997176
1.34661650435984 0.2191588350000302
1.34680883977415 0.21938598999997794
1.34701670015945 0.21951725899998564
1.3472829748529 0.2195315799999662
1.34758844039383 0.21926945100005923
1.34801681663103 0.438941892999992
1.34863676517673 0.43840469700000995
1.34914482658135 0.43874672599997666
1.34952326144555 0.4388126960000136
1.3498106376393 0.43831828399993356
1.35003145268425 0.438824588999978
1.3502031523429 0.4386429130000806
1.3503382918138 0.4388711209999201
1.35044557724087 0.21896388600009686
1.35053089893324 0.21939251200001308
1.35062299757576 0.21965711099994678
1.35070852892101 0.21943084700001236
1.35080463226297 0.2190896839999823
1.3509323631286 0.21944793700004084
1.35108068093705 0.2193425829999569
1.35121070399808 0.21961587500004498
1.35138619210993 0.43888791099993796
1.35167118043311 0.21950711600004524
1.35188510061662 0.21962930400002278
1.35213098666078 0.21937556399996083
1.3523319689589 0.21967054799995367
1.35267206353924 0.21950134100006835
1.35300757866129 0.21955642199998238
1.35346101207698 0.4398864519999961
1.35411555181719 0.43936239300001034
1.35452325303125 0.4390302529999417
1.35483454700474 0.43899244600004295
1.35507398188556 0.438909026000033
1.35526015624028 0.43932557099992664
1.35540639195776 0.438829814000087
1.355522012176 0.21957850499995857
1.35561605780038 0.2196586049999496
1.35571448406726 0.2199475340000845
1.35581243330207 0.2190904579999824
1.35591859775271 0.43920764599999984
1.35604868526207 0.2194351609999785
1.35619361470608 0.2192815140000448
1.35633093838826 0.2194482520000065
1.356498949152 0.4388871089998929
1.3567535684921 0.43929865800009793
1.35703201886519 0.21960561599996709
1.35725774973794 0.21972517699998662
1.35748119931138 0.21948832999999013
1.35781883601599 0.21953421700004583
1.35817174101809 0.21967393199997787
1.35860562157454 0.43925636500000564
1.35922058576734 0.4390988750000133
1.35959942714245 0.43912177699996846
1.35989138584695 0.4392826990000458
1.36011755309878 0.4388988260000133
1.36029423736248 0.43941351999990275
1.36043301578138 0.21974045500007833
1.36054678669631 0.21946069799992074
1.36066408765026 0.21973179799999798
1.36077916501534 0.2220318430000816
1.36089808883068 0.4390446630000042
1.36102861858938 0.21962768099990626
1.36118893694239 0.2197170010000491
1.36134949353184 0.21974417399997037
1.361513628227 0.2197262120000687
1.36174256594597 0.4388902489999964
1.36209649748455 0.2198642529999688
1.36236586620572 0.21948939300000347
1.36264226065912 0.2192611199999419
1.36296129245224 0.21962003700002697
1.36335468491498 0.43919355100001667
1.36380842963259 0.43886832600003345
1.36419457641253 0.43935699799999384
1.36449171871657 0.439138770999989
1.36472278712743 0.43920955900000536
1.36490334150165 0.21944781399997737
1.3650496100403 0.21955926600003295
1.36520185598716 0.21975127099995007
1.36534658498172 0.21968091200005802
1.36549004314553 0.21946820699997716
1.36563560639906 0.43930712899998525
1.36580251978823 0.2197398460000386
1.36598928799122 0.21954271699996752
1.36616277118313 0.21965827199994692
1.36637064853081 0.43939151800009313
1.36668154851011 0.43913556399991194
1.36706608516399 0.21969712200007052
1.36738860543521 0.43937705500002266
1.3677040809854 0.4395673969999052
1.36796849218442 0.2198585460000686
1.36817937702883 0.21973222299993722
1.36840825294053 0.21943234000002576
1.36861499890965 0.21979944700001397
1.36881269828025 0.21986951799999588
1.36900120067336 0.2196508660000518
1.36918752642359 0.43918522399997073
1.36940259633294 0.21983661299998403
1.36962321429577 0.2197294579999607
1.36983635584478 0.21951165900009073
1.37010764192796 0.21969520099992224
1.37040989630192 0.4393290230000275
1.37074217459627 0.21977280299995527
1.3711124652852 0.21964657800003806
1.37148553540582 0.21969810200005213
1.37196515676963 0.21974136999995153
1.37253120145334 0.21963431100004982
1.3731541662934 0.22003387099994143
1.37404033258908 0.21960324200006198
1.37491215410284 0.21978491400000166
1.37604681782026 0.219564845999912
1.37719583193301 0.4394788150000295
1.37813791618591 0.2198316070000601
1.37910091010344 0.21951964099991983
1.38004037699443 0.2199759530000165
1.38114932940929 0.21985798599996542
1.38253631652167 0.21976507600004425
1.38405422642191 0.2195223520000127
1.38602857718892 0.21990400599997884
1.38784706425591 0.2197077820000004
1.38953462950361 0.21973289499999282
1.39113813907318 0.21991545599996698
1.39288721471388 0.21937963900006707
1.39467794095052 0.21978884999998627
1.39634019189223 0.21978982600001018
1.39794307700647 0.43906388499999593
1.39959340251277 0.4393828500000154
1.40035877001798 0.43924355299998297
1.40107311560144 0.21967428599998584
1.40161825937947 0.43949870200003716
1.40218239474655 0.21971803899998577
1.40256740895882 0.21967761999997037
1.40295186465421 0.21983338400002594
1.4033667656085 0.2198778700000048
1.40396231128472 0.2196440719999373
1.40459522574654 0.2196880810000721
1.40524815236192 0.43994111599999997
1.40579482663784 0.21962255899995853
1.40619465239973 0.21986376999996082
1.40658372181763 0.22014079500002026
1.40703762582204 0.2196231610000723
1.40792853259361 0.43939770499991937
1.40884686177724 0.2200176220000003
1.40943046613997 0.2196994310000946
1.40999747064131 0.21979403899990757
1.41048793315928 0.21951357099999314
1.41090776494273 0.21982153700002982
1.41145880617057 0.2201190550000547
1.41235226647182 0.21994351000000734
1.41319105605556 0.4394069420000051
1.41387314641287 0.21978564500000175
1.4142999199971 0.21970362899992324
1.41472406185833 0.21963144200003626
1.41517436489768 0.2197775529999717
1.41578524441507 0.43929974499997115
1.41660242846051 0.2195609410000543
1.41722303905084 0.43907476100002896
1.41786936523643 0.2197863699999516
1.41830948052699 0.21949974599999678
1.41873530015705 0.2194684060000327
1.41919506743899 0.21978837500000736
1.41983079671861 0.21961910400000306
1.42068509105481 0.43908634599995366
1.4214318605494 0.2198928469999828
1.42188049450469 0.2197379589999855
1.42235515457966 0.21937537000007978
1.42278193243887 0.43956392500001584
1.42331964428016 0.2196580319999839
1.42403839886806 0.21952850899992882
1.42476894982341 0.439385303999984
1.42537532403228 0.21997144300007676
1.42582237710822 0.2193826769999987
1.4262307663723 0.21962843300002532
1.42669569726571 0.21975605599993742
1.42739002871682 0.21978468600002543
1.42816360159119 0.43896442799996294
1.4288474677937 0.21981079600004705
1.42927155124104 0.21988138099993648
1.42971457782954 0.21979825700009314
1.43013542412137 0.21961835399997653
1.43065591766137 0.43969849999996313
1.43159660330043 0.21981895299995813
1.43218821871492 0.43956327100011094
1.43278942498794 0.21994044599989593
1.43322044435819 0.22021446400003697
1.43363149221619 0.21964365899998484
1.4340909024945 0.21987222400002793
1.43473301067312 0.22000179799999842
1.43551463665339 0.43920792400001574
1.4362083155147 0.21968718899995565
1.43665182877318 0.21977709700001924
1.43711613947181 0.21968981099996654
1.43755485944767 0.4394720290000578
1.43809356565203 0.21981091399993602
1.43880867631143 0.2198324920000232
1.43951303768101 0.2196965780000255
1.440211275719 0.2198242609999852
1.44077493024082 0.2198713919999591
1.44125192469303 0.43956190100004733
1.44185189524167 0.21950594400004775
1.44262747879999 0.43975901799990424
1.44335835599615 0.2197320730000456
1.44390955777689 0.21969056000000364
1.44448184788174 0.21993850000001203
1.44499595482151 0.21990170599997327
1.44561917024597 0.4394141940000509
1.44651700939001 0.4395138649999808
1.44712034874353 0.21999711000000843
1.44756452165187 0.21957165599997097
1.44801501958147 0.21984155899997404
1.44848392209136 0.2198374160000185
1.44904961902469 0.21989973200004442
1.44970168760471 0.2195549990000245
1.4502637742365 0.21973766899998282
1.45092299340077 0.21987233300001208
1.45175242455792 0.21986548799998218
1.45281630546917 0.21937279700000545
1.45420610822777 0.4396194749999722
1.45565496145141 0.21969928700002583
1.45692433332369 0.2195598629999722
1.45815310822217 0.21983001199998853
1.45965447291131 0.2197423789999675
1.46119830872543 0.21992323300003136
1.46263054717883 0.2195584810000355
1.46406577181872 0.2199346139999534
1.4653527537266 0.2195973809999714
1.46702356557116 0.21971030500003508
1.46845563779169 0.2197562830000379
1.46995820213108 0.21956037699999342
1.47116756071226 0.21963173699998606
1.47261276049001 0.21954311100000723
1.47416267977291 0.43890125400002944
1.47557038232319 0.2196682949999058
1.47682674190244 0.21962490100008836
1.47802632133829 0.21972773199991025
1.47958070895053 0.21944452500008538
1.48106139476765 0.2196079440000176
1.48247431237737 0.2197175779999725
1.48377794691813 0.21958677700001772
1.48503376889309 0.21944241699998202
1.48668480842633 0.21972990099993694
1.48808786706152 0.21976891000008436
1.48955884679564 0.21983587899990198
1.49074921521058 0.21960567800010722
1.49211119961485 0.21966719799991097
1.49369988918445 0.43940877
1.49505746381927 0.21940230799998517
1.4962455112528 0.21953290600004038
1.49740117518628 0.43912470700001904
1.49843815052609 0.21940837199997532
1.49941460246398 0.21958507600004395
1.50033472625622 0.21971699099992748
1.50132130389653 0.2194932880000806
1.50244983092215 0.21957680200000596
1.50363944342018 0.21966936199999054
1.50490197359718 0.21964982399993005
1.50654920714538 0.21960404000003564
1.50792993427083 0.21992290800005776
1.50941015590323 0.2195959829999765
1.51061685640604 0.21985550499994133
1.51198089967613 0.2196741770000017
1.51356577956834 0.4391382070000418
1.51490088558161 0.21964552099996126
1.51612559605411 0.2196320040000046
1.51730610930859 0.2195945790000451
1.51869592828185 0.21933520599998246
1.52026346288051 0.43985039799997594
1.5215900192099 0.2198251080000091
1.52284498916025 0.4392185179999615
1.52404187989959 0.21968162300004224
1.52505745791675 0.4390328629999658
1.52608042139951 0.21965917300008186
1.52706284420407 0.21988764399998217
1.52799888184925 0.2196954899999355
1.52925387291477 0.21938126000009106
1.53048136334969 0.21933563599998251
1.53162878346401 0.2196145529999285
1.53309581943646 0.21970849900003486
1.53445308275247 0.21926541200002703
1.53600239718953 0.21962261999999555
1.53728646708732 0.21964929699993263
1.53871912508984 0.21949498800006495
1.54025663011822 0.21932805099993402
1.54155624631715 0.2195789260000538
1.54282002067933 0.21945128999993813
1.54394147715735 0.2197050270000318
1.54533138061086 0.21935940700006995
1.54686611600043 0.2195597859999907
1.54817734481097 0.21951642799990623
1.54965183115193 0.22100238500001979
1.55095644853243 0.22026731000005384
1.55218506511584 0.2191578849999587
1.55361102109478 0.43904597000005197
1.55475936019676 0.21962232999999287
1.55613517604853 0.21937386499996592
1.55745810689498 0.43952127800002927
1.55900741889677 0.4389597159999994
1.55997428862405 0.21963404299992817
1.5607816097159 0.21976923400006854
1.561599014486 0.21962834800001474
1.56238574555873 0.21950056299999687
1.5633199515106 0.21954767499994432
1.56411083263397 0.21975029800000812
1.56539028331854 0.2197386440000173
1.56686252636187 0.4393686529999741
1.56817223560746 0.21972652700003437
1.56920414933539 0.21987153999998554
1.57028055284177 0.2196616640000002
1.5715157871958 0.4395686850000402
1.57292813266124 0.4393755369999326
1.57399232545574 0.43966675400008626
1.57477868949135 0.43946444199991674
1.5753989991205 0.2200780630000736
1.57591168716974 0.21993510300001162
1.57643354793069 0.43957976199999393
1.5769076731303 0.21962488599990593
1.57745469232455 0.2198863920000349
1.57791529535474 0.2197566879999613
1.57856742724842 0.4388804640000217
1.5797648947528 0.21963124400008383
1.58051505706013 0.2196704379999801
1.58125636068321 0.21951412299995354
1.58262125099521 0.21926761099996384
1.58407347120546 0.21968891599999552
1.58559092574731 0.21982364200005122
1.58699048353549 0.4397265000000061
1.58852927083867 0.4396084840000185
1.58961495045193 0.43926460000000134
1.59048579656101 0.4394252449999385
1.59117722004322 0.4402678610000521
1.59172811090599 0.2198097760000337
1.59217490831243 0.2199729709999474
1.59263375359275 0.21967042000005677
1.59301187392911 0.21958659099993838
1.59338385534213 0.21969917800004168
1.59382298969992 0.21973666199994568
1.59417991932872 0.22007311000004393
1.59461534558687 0.4398000859999911
1.5950954492005 0.219647837000025
1.59614438012438 0.21963785899993127
1.59742112197998 0.21979166000005534
1.59891960265845 0.21939402399993924
1.60028730599779 0.21997138800008997
1.6020582263983 0.22008370199989713
1.60375290916698 0.2197676540000657
1.60520430405813 0.21937966699999834
1.60661090664459 0.43925555199996325
1.60825818364725 0.4390239230000361
1.60924223855688 0.43918941000003997
1.60999401620143 0.43888366599992423
1.61056955054615 0.4392661990000306
1.61101402609672 0.4392555079999738
1.6113600560242 0.21947939300002872
1.61164451616431 0.21968107899999723
1.61193681015145 0.21974983600000542
1.61222222037945 0.4388401899999508
1.61252394217137 0.21970082000007096
1.61281004474643 0.2196333209999466
1.613114003692 0.21972099900006015
1.61337714807696 0.43936630799998966
1.61371902077422 0.21962624000002506
1.61490373148409 0.21947413499992763
1.6158659255565 0.2195912130000579
1.61696952721365 0.21939911599997686
1.61838912290788 0.21959670000001097
1.61981127888302 0.21922765499994057
1.62160570816007 0.21927518400002555
1.62324780064265 0.21940483100001984
1.62463493397874 0.21941957800004275
1.62600178645125 0.21942897099995662
1.62766813427349 0.21891744699996707
1.62937542411899 0.21945530499999677
1.63079387102267 0.2193534790000058
1.63211461734847 0.43844942800001263
1.63370813873203 0.2193755409999767
1.63516360281705 0.4386731069999996
1.63675793727511 0.43848037999998724
1.63775274154823 0.4388428470000463
1.63850030747466 0.21928487799993945
1.63911337721581 0.4389922170000773
1.63975438954752 0.4385062999999718
1.64015237227572 0.21952028299995163
1.64041221614921 0.21968102900007125
1.64072097703192 0.21957370099994478
1.64098002580745 0.21921749300008742
1.64131684526306 0.21970841600000313
1.64185865191594 0.21959569099999499
1.64271721993537 0.2196299329999647
1.64358092031823 0.21924667400003273
1.64466187830826 0.21960719799994877
1.64609077582072 0.2196240079999825
1.64777201767514 0.21967584499998338
1.64934086809122 0.2193660660000205
1.65064877343284 0.21950228299999708
1.65201418160365 0.21960475399998813
1.65369714327702 0.21963983600005577
1.6552778496007 0.21934754699998393
1.65674123052439 0.21975725599997986
1.65796861400058 0.22005235699998593
1.65946588605495 0.4389741800000593
1.66110532454085 0.21961622300000272
1.6623504132411 0.21952046299998074
1.66364450839222 0.21969575499997518
1.66498210983655 0.21954881900001055
1.66666379331234 0.4392749520000052
1.668045792645 0.43931813699998656
1.66879735476027 0.2194433020000588
1.66948181905454 0.21982044199990014
1.67017103760224 0.2198769670000047
1.67094274698314 0.21979993500008277
1.67232617022858 0.21943765399998938
1.67366339188087 0.21988193300001058
1.67523264828623 0.21987869800000226
1.6767108921808 0.21993645899999592
1.67800889481674 0.21960156699992694
1.67958030831087 0.4396246210000072
1.68124000902833 0.21995539900001404
1.68252470730764 0.2197385929999882
1.68375699412793 0.2199293859999898
1.68500264125706 0.22010409300003175
1.68668340019692 0.4394514530000606
1.68835674582606 0.21971801799998047
1.68959678387116 0.2198445989999982
1.6908199383975 0.2197732280000082
1.69217615380552 0.21950751299993954
1.69381665922298 0.4395508150000751
1.69542994685897 0.21995670499995867
1.69665870788045 0.2197309599999926
1.69792066649843 0.22003863800000545
1.69909528113945 0.21994658999994954
1.70045508502995 0.4395791440000494
1.70213061893544 0.21964430900004572
1.70337276626979 0.2198111099999096
1.70464322040559 0.21998986100004458
1.70606696059023 0.21977470699994228
1.70768633060052 0.43964658300001247
1.70935573392495 0.2202400700000453
1.71066394523892 0.21989495699995132
1.71190142194936 0.21971006400008264
1.71343496796886 0.21967786999994132
1.71501494107013 0.21985353900004156
1.71677834784407 0.2199033279999867
1.71821370361395 0.219649147000041
1.71958100746135 0.21968477899997652
1.72113823308095 0.4397272009999824
1.72262163326299 0.2196845769999527
1.72394346678735 0.2193600080000806
1.72529788450472 0.21974232200000188
1.7266900309882 0.21940133299995068
1.72816406118106 0.43881481500000064
1.72970176313351 0.21949607800002013
1.73109394170411 0.21953279599995312
1.73243303322839 0.21941181700003654
1.73384604204363 0.219815183000037
1.73527839728281 0.43916422299992064
1.73680491895517 0.21955952400003298
1.73821714954819 0.21944560999997975
1.739593775187 0.21964931700006218
1.74101857157856 0.21956100799991418
1.74244975218964 0.21961441100006596
1.74396657359405 0.2191603579999537
1.74541355295383 0.21949785900005736
1.7468619129429 0.21970447399996829
1.74823996711695 0.21949556899994604
1.7496219152967 0.2195012020000604
1.75113615886529 0.21967441799995413
1.75258147163186 0.21995380300006673
1.75413777334117 0.2195569240000168
1.75548012393314 0.21940649199996187
1.75681646193706 0.21961854699998185
1.75833512509604 0.21972075200005747
1.75988513066085 0.21979200299995227
1.76150898019689 0.2194966030000387
1.76281316116852 0.21983066799998596
1.76410529011184 0.2199272939999446
1.76562935456036 0.219758807000062
1.76700734488099 0.2196244399999614
1.76828452744326 0.2197496600000477
1.76952189015779 0.2198856259999502
1.77081715106428 0.22026079099998697
1.77224787443426 0.21973281400005362
1.77370909262931 0.21974319799994646
1.7753453399388 0.2200700670000515
1.77694130206653 0.21996116299999358
1.77822142420787 0.21977628299998742
1.77966943816218 0.43996613399997386
1.78107499476328 0.4398443459999726
1.78164320084306 0.21986718599998767
1.78212803934955 0.43984337900008086
1.7826262212748 0.22019826700000067
1.78308351616907 0.2196289500000148
1.78352941861518 0.2201010489999362
1.78399098817564 0.22007524000002832
1.78471790357494 0.4394742460000316
1.7855841697104 0.2200357689999919
1.78607528449377 0.22005244399997537
1.78662030560582 0.22037436799996613
1.78725220901213 0.2197868630000812
1.78777382030075 0.44008408499996676
1.78851168733147 0.220235850999984
1.78910352058148 0.4397203480000371
1.78966222684453 0.44014947599998777
1.79024188983836 0.22011757400002807
1.79074532971388 0.22016757199992298
1.79122996251214 0.22007652800004962
1.79172294542109 0.43989086399994903
1.79241604684095 0.4399594280000656
1.79321170224249 0.2199208519999729
1.79376629977988 0.4396495739999864
1.79429538179641 0.4398713970000472
1.79490650736048 0.22063309999998637
1.79546239780396 0.2211103299999877
1.79598506774364 0.2198230120000062
1.79648987213619 0.4396109699999897
1.79732790845872 0.4394280029999891
1.79810717377946 0.22000363099994047
1.79868941436248 0.21994123800004672
1.79929606345025 0.21961470500002633
1.79996836675209 0.2205097089999981
1.8006706911954 0.22002141899997696
1.80124971727413 0.21994668499996806
1.80185672363459 0.44002379900007327
1.8029034755479 0.4400250369999412
1.8036425064262 0.2198517010000387
1.80425229822013 0.4400214949999963
1.8048088483743 0.22023391599998376
1.8054315454061 0.22041537100005826
1.80609178044253 0.21973012299997663
1.80710492318433 0.22049669299997277
1.80817645492401 0.4400969470000291
1.80946768137269 0.21993642199993246
1.81012260646781 0.2200627560000612
1.81076603659833 0.22028752500000337
1.81155566273684 0.22023533200001566
1.81234839919837 0.43988636799997494
1.81311931471407 0.44049660199993923
1.81436204796293 0.4399411000000555
1.81510698317818 0.22033610099992984
1.81576025139284 0.22048611300010634
1.81635953602115 0.22013447099993755
1.81719822153159 0.22022103300002982
1.81797960670337 0.2202580800000078
1.81875229154401 0.4410667149999199
1.81961893022032 0.21991915300009168
1.82042223978583 0.44081046499991317
1.82110911776578 0.22028570300005867
1.82177781927874 0.21987401800004136
1.82240026607721 0.22027101599996968
1.82311065485972 0.22023111399994377
1.82386652658646 0.22024588700003278
1.82515548860596 0.44040401699999165
1.82656110212671 0.22049247300003572
1.82725375116395 0.22029808699994646
1.82798204653735 0.22020459400005166
1.82875875535092 0.22016171400002804
1.8295476505152 0.22044324099999812
1.83095818430479 0.44036034099997323
1.83211454325632 0.2202001119999295
1.83280171663871 0.22034324100002323
1.83358131001955 0.22033963399996992
1.83431133224631 0.2206417520000059
1.83540088342565 0.22001214100009747
1.83660162977926 0.4415836969999418
1.8375798229137 0.22045150300004934
1.83821974149321 0.22010028799991233
1.8388793687638 0.2205877540000074
1.83977509610102 0.2201859049999939
1.84083440942059 0.44026660899999115
1.84208468341403 0.22022521000008055
1.84275527663962 0.22024002799992104
1.84352092931826 0.44069376700008434
1.84422365798137 0.22037934100001166
1.84496014849533 0.22033041099996353
1.84564541541292 0.44017624699995395
1.84652610531401 0.2207283920000691
1.84719140599334 0.22012943599997925
1.84780457053762 0.21996346000003086
1.84863961032922 0.43932663800001137
1.84956036566394 0.21996252299993557
1.85021411137872 0.22001650200002132
1.85085829042662 0.4396253259999412
1.8517401864725 0.22002949200009425
1.85248192105069 0.21996577199990952
1.85315340536762 0.22009293900009652
1.85420555419939 0.21998272700000143
1.85532817918992 0.2201987039999267
1.85654914948282 0.22006212899998445
1.85793435621525 0.22006368500001372
1.85922957135733 0.22007108399998287
1.86043049266144 0.22009606800008896
1.86180356362019 0.21995180399994751
1.86316593301115 0.22000855299995692
1.86435450201143 0.2197519700000612
1.86574499622496 0.22006292499997926
1.8670762411716 0.2203810800000383
1.86828714030349 0.4399732580000091
1.86953971491786 0.21992082299993854
1.87078102155332 0.2200120390000393
1.8719934049455 0.2200508329999593
1.8732196290136 0.439502994999998
1.87435108838052 0.21982322500002738
1.87534838925779 0.2197720220000292
1.87623209867439 0.21967738099999679
1.87745620861693 0.2196027249999588
1.87906967325291 0.21991280099996402
1.88039740741189 0.2204017889999932
1.88159617493438 0.2199660370000629
1.88292324632471 0.21967716500000734
1.88421664794538 0.21988297899997633
1.88544932369936 0.2199886759999572
1.88679425422413 0.21978688600006535
1.88816474654441 0.21969790499997544
1.88939540912116 0.21993188999999802
1.89068392638604 0.22020450499996969
1.89199658868183 0.21999088200004735
1.89329724442277 0.22106039300001612
1.89446748326137 0.2200448349999533
1.8959668114835 0.22006095699998696
1.89729334836654 0.22008625000000848
1.8984250181471 0.21966668300001402
1.89968059379071 0.22027654600003643
1.90077478292744 0.2200201329999345
1.90184645742728 0.43973484800005735
1.90301070224552 0.21970680699996592
1.90400596696517 0.22007143400003315
1.90506454950165 0.2200013350000063
1.90597911446192 0.2197269219999498
1.90707589020751 0.21962838600006762
1.90822857860452 0.4403157109999256
1.9095647902006 0.2200429179999901
1.91045553428623 0.2198990000000549
1.9113473302496 0.22011681100002534
1.91209766994167 0.22006947499994567
1.91340295230099 0.21999977300004048
1.9146430672187 0.21975336699995296
1.91579992663934 0.22002815400003328
1.91688298293205 0.22006635200000346
1.9177864828286 0.21996813199996268
1.91869627168762 0.21980970000004163
1.91982659161771 0.21996218799995404
1.92110499197388 0.4399701280000272
1.92249407046036 0.21993261800002983
1.92346872157307 0.2203207669999756
1.9244761346159 0.2203348640000513
1.92532088292723 0.22029819299996234
1.92616426258214 0.22014728099998138
1.92746527726806 0.21959192899998925
1.92857728346956 0.4403567840000733
1.92982674816233 0.43967033299998093
1.93077558224675 0.2200460409999323
1.93158104931682 0.21999173900007918
1.93242109285237 0.22000836600000184
1.93323456058449 0.2199644669999543
1.93436307691939 0.22019393200002924
1.93577512349623 0.21993948199997249
1.93695142949388 0.43973886499998116
1.93808025705111 0.21969914999999673
1.93891292419643 0.21999749999997675
1.939724257727 0.2200922829999854
1.94061549617204 0.21980241700009628
1.94156766863833 0.22024745399994572
1.94266486742578 0.22006160199998703
1.94404914655523 0.2200261400000727
1.94532433927389 0.2198047649999353
1.94639599801373 0.21999811900002442
1.94737548697116 0.22007493700004943
1.94822408590244 0.22013539899990064
1.94891993040735 0.21995015300001342
1.94972338434725 0.2199915990000818
1.95066023547989 0.2198659849999558
1.95184562167673 0.22009248500000922
1.95324985256983 0.21999418099994728
1.95447140867034 0.21956508000005215
1.95553594756648 0.43982706600002075
1.95675592240441 0.2202649419999716
1.95768010015357 0.2198626780000268
1.95871064233791 0.2201517439999634
1.95968079642327 0.21997014900000522
1.96089389183891 0.22000913199997285
1.96227037375011 0.2197510330000796
1.96349412719254 0.21984244999998737
1.96454280463138 0.4400555259999237
1.96570583592698 0.2198709140000119
1.96665998447804 0.22002239799996914
1.96767623406211 0.22023031500009438
1.96864847663031 0.21995251099997404
1.96984230118152 0.22009543399997256
1.97127522362408 0.2201148330000251
1.97252740378415 0.22011287399993762
1.97356140830263 0.44060937800009015
1.97465965228352 0.21975401599991073
1.97564096162842 0.22029253900007006
1.97672029380452 0.2202827180000213
1.97769048606558 0.4399473149999267
1.97885523933667 0.4404977210000425
1.97998013901099 0.22008303199993406
1.98082914072535 0.4400339830000348
1.98170522049265 0.2201015279999865
1.98240824068449 0.22023531100001037
1.98301278922072 0.4398136490000297
1.98413722914476 0.22021843799996077
1.98513323723147 0.22020556900008614
1.98607951501757 0.21994444299991756
1.98706548500346 0.22023277800008145
1.98825645811597 0.44032823999998527
1.9897863347893 0.2198656339999161
1.99080341354234 0.22000342100000125
1.99185482224401 0.22015112100007173
1.99285817479255 0.44029646899991803
1.99398125776616 0.2199546790000113
1.99500154510146 0.220318667000015
1.99595136777363 0.22043979500006117
1.99702120973529 0.44044609100001253
1.99837072012732 0.2200808649999999
1.99953237194927 0.2202346099999204
2.00073585262843 0.22030729699997664
2.00171555783993 0.2201295920000348
2.00271295108324 0.2200243979999641
2.00384501286949 0.22036648600010267
2.00492617696179 0.2203637099999014
2.00590351595222 0.2201211610000655
2.00707026733273 0.4406770580000057
2.00859741869524 0.22010727199995017
2.00965531678141 0.21992629700002908
2.01075275249614 0.22017166499995255
2.01169671446213 0.44048452600009114
2.01269394045023 0.22067753999999695
2.01361923156471 0.2199055489999182
2.01457037919786 0.44037366000009115
2.01549979062243 0.22031958699994902
2.01625147718943 0.22007055200003833
2.01696886523918 0.220333074999985
2.01797287839799 0.22036531999992803
2.01937088944032 0.22039634700001898
2.02049924873807 0.22010537699998167
2.02141356659304 0.220177263000096
2.0223672126147 0.22035516400001143
2.02348227468988 0.22042887599991445
2.02443047924227 0.21994464400006564
2.02532678515884 0.22036786499995742
2.02643628875285 0.22021668800005045
2.0275768391731 0.2201673849999679
2.02849282925869 0.21995830399998795
2.02974648400241 0.22249907900004473
2.03077146064901 0.2203488739999102
2.0316461808531 0.4403481830000828
2.03256407970381 0.22001871099996606
2.03335918493868 0.22041072299998632
2.03414885656838 0.22055483200006165
2.03495613153446 0.22049041499997202
2.03595461014739 0.22022405899997466
2.03724093458313 0.22051885200005472
2.03866587639568 0.44090817599999355
2.03985052561957 0.2201818449999564
2.04057187558618 0.22021215400002347
2.04127497172197 0.22049167799991665
2.04212941106289 0.4406412570000384
2.04307331922919 0.2204863160000059
2.04381776047397 0.22051674900001217
2.04459021744406 0.2204414899999847
2.04543909918474 0.4403820769999811
2.04653890109154 0.22038538600008906
2.04723837661234 0.22037345799992636
2.04793085316806 0.22027710700001535
2.04873941134346 0.21982348999995338
2.04986843233771 0.2203307480000376
2.05087658516202 0.2202594880000106
2.05172416523582 0.22080797299997812
2.05255648977888 0.22001613100007944
2.05359360270754 0.22013724299995374
2.05446009474688 0.2202847199999951
2.05516524276247 0.22035176800000045
2.05608682437245 0.21998624799994104
2.05732981699039 0.2201935370000001
2.05843388726865 0.22033369800010405
2.05954216223747 0.44001925099996697
2.06055909400156 0.2203579910000144
2.06127651899948 0.22018016899994564
2.06199186272002 0.22017015500000525
2.06276279968118 0.22001157199997579
2.06369123852967 0.21995942000000923
2.06454363071508 0.22018650900008652
2.06528856373073 0.22016961899998932
2.06609856771239 0.4397718209999084
2.06716164563898 0.22019836399999804
2.06790706378762 0.22004757400009112
2.06867027333582 0.22047164299999622
2.06942847527613 0.22011264999991909
2.07047729080268 0.2201352990000487
2.07143395498979 0.22021522600005028
2.07222675601555 0.22026736199995867
2.07298271409549 0.44020546199999444
2.0737937942305 0.22041138400004456
2.07455806115739 0.22036962599997878
2.07528953934603 0.22040330499999072
2.07601793745061 0.22036822899997333
2.07687275368361 0.22033488800002488
2.07807079142965 0.22023430599995208
2.07920974668169 0.2200943280000729
2.08024499248215 0.22005990799993924
2.08128488660244 0.2203152859999591
2.08217612038417 0.22036614800003917
2.0829409324902 0.22025271699999394
2.08363454162049 0.4400921850000259
2.08440418114709 0.22034209799994642
2.0851191845124 0.2203245190000871
2.08580105503506 0.22005405199990946
2.08654369547513 0.22019251200003964
2.08731434259181 0.2201326210000616
2.08833281100779 0.22012450799991257
2.08916285402405 0.4400401990000091
2.09013914671937 0.44067809600005603
2.09130349267788 0.4402979449999975
2.0922231746096 0.22014419999993606
2.09298112202236 0.22008813000002192
2.09376839163148 0.2200379040000371
2.09442440099206 0.4403369860000339
2.09514003715171 0.2203403689999277
2.09581466308671 0.2200406890000295
2.09644486587175 0.2197609109999803
2.09716570438949 0.22031604200003585
2.09792347790555 0.44010809299993525
2.09891503049169 0.21988980200001151
2.09987604041761 0.2201247540000395
2.10083262837918 0.44042690799994944
2.10189335245765 0.4398705120000841
2.10291847506915 0.22024743399992985
2.10373927027862 0.2202745680000362
2.10459988634915 0.22015394599998217
2.10529280512776 0.4403398220000554
2.10593045383794 0.22046827699989535
2.10657279788435 0.2199460200000658
2.1071494081844 0.2201782209999692
2.10778804760826 0.2201795940000011
2.10855871910438 0.2202165700000478
2.10936866501076 0.22012516199993115
2.11057997874133 0.22008379800001876
2.11177215070008 0.44018257499999436
2.11339305649953 0.4399987000000465
2.11434977063525 0.22010640299993156
2.11512932168778 0.22017398100001628
2.11594568842019 0.22039776300005087
2.11661355626139 0.4400461699999596
2.11728574417761 0.22031535000007807
2.11784591872542 0.2200768169999492
2.11838057891034 0.22044146700000056
2.11902240061026 0.2201052880000134
2.11982307476914 0.22009353499993267
2.12067801166703 0.2201393080000571
2.12201417733512 0.4397285359999614
2.12354324513874 0.44016503500006365
2.12477889644945 0.43994570899997143
2.12572728500762 0.22019319100002122
2.12648797700304 0.22017699399998492
2.12728594659378 0.21990154799993888
2.127937038246 0.21974927300004765
2.12861329067362 0.22000939800000197
2.12923051689188 0.21983129600005213
2.12974737398297 0.21977230899994993
2.13040172592186 0.21974572299995998
2.13124220709412 0.22011621800004377
2.13215503244478 0.22019684899998992
2.13359491547886 0.2200119709999626
2.13479172224898 0.21974250400000983
2.13575787323503 0.4399688190000006
2.13682867213188 0.4396378700000696
2.13764231288416 0.21965343799990933
2.13831049708302 0.21990643400010867
2.13900437389263 0.4395103999999037
2.13960720974764 0.21992746400007945
2.14008728667228 0.2198481919999722
2.14058818278545 0.21984890099997756
2.14106214814435 0.21989468900005704
2.14167142513777 0.22041421099993386
2.14251300233233 0.2200050779999856
2.14345991685888 0.22002779000001738
2.14485849702258 0.4394908230000283
2.14683796830668 0.4401166090000288
2.14801033112766 0.439618591999988
2.1489048581597 0.22006731299995863
2.1496123106352 0.2200132540000368
2.15036051362416 0.22010501499994461
2.15095927078812 0.22016675100007888
2.15158985114562 0.22002368999994815
2.15212280131617 0.22002990099997533
2.15256158212196 0.22013237099997696
2.15313889462311 0.21969732300010492
2.15394781584936 0.21990385199990214
2.15493947550351 0.22023820200001865
2.15627705002504 0.44039956799997526
2.15782526822672 0.4404822350001041
2.15921695230623 0.43973818399990705
2.16023135056885 0.44021853600008853
2.1610083053644 0.2202803389999417
2.16163357749967 0.2202745719999939
2.16228913133384 0.43996051999999963
2.16284029665232 0.22024304600006417
2.16323488330943 0.22012081200000466
2.16369911609988 0.2197804399999086
2.16408401610251 0.22018011600005138
2.16458822722192 0.220132714999977
2.16529496966929 0.2202213479999955
2.16628571126047 0.21983245500007342
2.16737360512291 0.21999832099993455
2.16890254754217 0.22023101900003894
2.17028987573562 0.44023859599997195
2.17161493714284 0.44026916400002847
2.17248937600416 0.4403973839999935
2.17317009953608 0.2203206340000179
2.17372984551874 0.22036224499993295
2.17431054645456 0.44061890900002254
2.17483442821144 0.2202564890000076
2.17521134632585 0.22044895700003053
2.1756120312517 0.22043750599993928
2.17599986822625 0.2202181320000136
2.17650739010003 0.22009814299997288
2.17724903764982 0.2203907560000289
2.17831181201571 0.22039600899995548
2.17940871883156 0.22056653100003132
2.18032658975253 0.2202378790000239
2.18133463752183 0.22064747399997486
2.18245492583004 0.4408916610000233
2.18366000186099 0.44040685699997084
2.18453920377467 0.4407916360000854
2.18519037040192 0.22025553099990702
2.18572371043818 0.2204354240000157
2.18627846135206 0.4408271820000209
2.18677562913627 0.2216826559999845
2.18711620404418 0.22014383900000212
2.18749539390535 0.22043353900005513
2.18784872664471 0.2203775670000141
2.18832122449394 0.22028563799995027
2.18898720921641 0.2201156449999644
2.19001817484281 0.22041649499999494
2.19119188677504 0.4409667250000666
2.19276716582392 0.22017901899994285
2.19397012129628 0.44099901800007046
2.19515318113801 0.4406817849999243
2.19620580454135 0.4410712410000315
2.19693755143653 0.44065288100000544
2.19751037575536 0.22031605600000148
2.19799329061297 0.22049757000002046
2.19848877292738 0.44081458499999826
2.19898935473112 0.22006035499998688
2.19932673238345 0.2203678299999865
2.199673129008 0.2204439460000458
2.20006523157834 0.2204897379999693
2.20057389304229 0.2203153849999353
2.20135146167737 0.22074366100002862
2.20252759722538 0.220626300000049
2.20386818356144 0.22076812000000245
2.20532427046355 0.220280488999947
2.20689287227953 0.4406545699999924
2.20822756476146 0.44090966200008097
2.20898553258272 0.44158878899997944
2.20956894948249 0.22072601599995778
2.21004540463756 0.22068536799997673
2.21054130618328 0.44103369499998735
2.21099257756122 0.22068316500008223
2.21131749453016 0.22072066800001267
2.21165757474371 0.2207162279999011
2.21198740599136 0.2204314150000073
2.2124620328524 0.2206287029999885
2.21308387796463 0.22068379400002414
2.21408541761545 0.220337298000004
2.21533229425306 0.22331067900006474
2.21708234060599 0.22076654099998905
2.2186842068769 0.4417336299999306
2.22026883608829 0.44122822500003167
2.22105685439195 0.4413725680000198
2.22166634257066 0.22059734399999797
2.22214851967497 0.22073668899997756
2.22265938206944 0.4415259979999746
2.22308445201239 0.22054756800002906
2.22348094565916 0.22077315000001363
2.22381381706349 0.22082285700003013
2.22413529293891 0.22072617599997102
2.22458349425621 0.22050198600004478
2.22516666126133 0.22159278599997378
2.22609826622204 0.22086954099995637
2.22736747001248 0.4414387460000171
2.22859755027224 0.22071859200002564
2.22973612338241 0.2210233609999932
2.23128184948849 0.44181542100000115
2.23264054364869 0.4415222789999689
2.23340705198537 0.44218434499998693
2.23399188555103 0.22089404799999102
2.2344531930321 0.22121766800000842
2.2349432192697 0.44192310000005364
2.23534880437105 0.22129594599994107
2.23571292900883 0.22082705800005442
2.23603259383067 0.22112571499997102
2.23634585921372 0.22171995999997307
2.23677274997477 0.2210307789999888
2.23737998543508 0.22068131200001062
2.23827688665033 0.22097048700004507
2.23955902254044 0.22081781700001102
2.24109057814156 0.221170380999979
2.24282316622675 0.4417370190000156
2.24441272616153 0.4420893950000391
2.24533379785742 0.44189904799998203
2.24600791075752 0.4425970249999409
2.24651941095856 0.2209807809999802
2.24693391939675 0.22080328900005952
2.24736727062837 0.44206493100000444
2.24775971095029 0.22103384699994422
2.24805391832274 0.2207975549999901
2.24835446950887 0.2207943720000003
2.24866411041004 0.22120017700001426
2.24910835878686 0.22095120599999518
2.24974713716283 0.22080482100000154
2.2506831909806 0.22090173000003688
2.25196761553544 0.22111765700003616
2.25353709896853 0.22113922099993033
2.25511731302223 0.44156034500008445
2.25664009791233 0.4419650950000005
2.25761789802773 0.4418927619999522
2.25830004410823 0.44182629099998394
2.25881415633939 0.22096998200004236
2.25922399854783 0.2207560659999217
2.25965674430404 0.4419656560000931
2.26002916694858 0.22092227499990713
2.26031206395231 0.22107250100009423
2.26060521703666 0.2208856749999768
2.26090450958915 0.22107621099996777
2.26130829597244 0.22134384699995735
2.26195130992218 0.22109695500000726
2.26280432552581 0.22078613100006805
2.26409144776181 0.22105355700000473
2.26552189567357 0.22107206399994084
2.26689609522913 0.4416250220000393
2.26825392180353 0.4421036159999403
2.2695200337549 0.4420501620001005
2.2703143548324 0.44175702899997304
2.27090302894401 0.4417203470000004
2.27135299929868 0.22045233599999392
2.27172491607895 0.22083159700002852
2.27210964428952 0.22090662299990527
2.27249027631451 0.22088210100002925
2.27282434288486 0.22073084099997686
2.27310597472324 0.2208077200000389
2.27344258118829 0.22101099600001817
2.27398116563723 0.22085475799997312
2.27467657304016 0.22064804199999344
2.275759676226 0.22091257800002495
2.27698052851988 0.22107964999997876
2.27832873073105 0.22091266500001439
2.279937284646 0.4414325310000322
2.2815885207864 0.4421479399999271
2.28244666410727 0.44193485300002067
2.28308640337877 0.4419677480000246
2.28356544700019 0.22093260899998768
2.2839471827236 0.2206795140000395
2.28435049758316 0.4419388579999577
2.28469909635803 0.2209440880000102
2.28496873607146 0.22108998999999585
2.28524400013361 0.2206865900000139
2.2855333059192 0.22091080799998508
2.28593034477272 0.2209911549999788
2.28657717581814 0.2211072710000508
2.28739311569379 0.22096465799995713
2.28864906040694 0.22141780300000846
2.28995107466397 0.22133320299997195
2.29165154990808 0.4422561720000431
2.29329607036324 0.4427892549999797
2.29439323943136 0.44272589100000914
2.29512959875078 0.4425204010000243
2.29567284081242 0.44263469999998506
2.2960893775127 0.22117336300004808
2.29643668353266 0.22133822599994346
2.29679438819044 0.2215596790000518
2.29716629791927 0.22162983299995176
2.29746623642495 0.22127924699998403
2.29773925256031 0.22151017800001682
2.2980767246762 0.2215709390000029
2.29862589831635 0.22144478400002754
2.29934799413792 0.22154269099996782
2.30041145822924 0.22141429800001333
2.30159793360225 0.22172888000000057
2.30319484912546 0.4436554779999824
2.30466836736914 0.22146348299997953
2.30578401431566 0.443381463000037
2.30711411677302 0.44299650999994356
2.30771891753108 0.4435720120000042
2.30818935842336 0.22184202300002198
2.30855992820347 0.22176571400007106
2.30895401848088 0.44325282299996616
2.30928527014901 0.22176463499999954
2.30954332833814 0.22172435400000268
2.30980840501735 0.2216921670000147
2.31008626330949 0.2219045309999501
2.3104587560265 0.22194328700004462
2.31106951143614 0.2219284529999186
2.31178920593837 0.22202613700005713
2.31291046160631 0.22167989499996565
2.3138233133738 0.22195146900003238
2.31514822454542 0.4447807899999816
2.31663795695381 0.4442798000000039
2.31819201349885 0.44463970900005734
2.31922271502763 0.44419146399991405
2.31988302334467 0.4452659770000764
2.32037555519708 0.4447634709999875
2.32075766568655 0.2220973820000154
2.32108545431663 0.44437741599995206
2.32141897144251 0.2221741440000642
2.32168535205316 0.22186547100000098
2.32196860056088 0.22233834799999386
2.32223102075882 0.22238641999990705
2.3225375145144 0.2223485360000268
2.32303646904662 0.22215872699996453
2.32377115828648 0.22236229200007074
2.32472680372805 0.22226515499994548
2.32591573914097 0.2223470640000187
2.32728254002759 0.22218698500000755
2.32852420805376 0.4447464620000119
2.3300133664026 0.44496133600000576
2.33110079940127 0.44484429600004205
2.33186213374879 0.445440883999936
2.33241664830005 0.44517628000005516
2.33283614212864 0.2223907559999816
2.33317647474389 0.22263534000001073
2.33353212588201 0.44482021399994665
2.33386198487656 0.2223917150000716
2.33411818102677 0.22262859499994647
2.33437520014499 0.222604079000007
2.33465801866906 0.22267312999997557
2.33509035289963 0.22224089300004835
2.33579158697433 0.22235022699999263
2.3366186077514 0.22260768399996778
2.33782418248635 0.2226186420000431
2.33908809894479 0.22331746099996508
2.34041186176121 0.2224437109999826
2.34170239594378 0.44564011400007075
2.34285590039326 0.4453107169999839
2.34380405685674 0.44571431299993947
2.34442011700831 0.44549810700004855
2.34488189008497 0.22251229400001193
2.34524397711855 0.2226187569999638
2.34563085575204 0.44562471599999753
2.34594946888075 0.2224751969999943
2.34619630126389 0.22280001600006472
2.3464542008873 0.22299425499988956
2.34672077317526 0.2227840320000496
2.34707506667294 0.22276428800000758
2.34765310363302 0.2224046640000097
2.34838175290733 0.22224351700003808
2.3494032605081 0.22269567000000734
2.35051166861012 0.22249142699990898
2.35189264665758 0.22231063800006723
2.35310416224519 0.22245171800000207
2.35440156778615 0.44489033199999994
2.35562291631542 0.4446098449999454
2.35635843344962 0.44500623500005076
2.35689910144353 0.4446977699999479
2.3572853056951 0.22244553899997754
2.35760929441945 0.4449366439999949
2.35794252098065 0.2224333660000184
2.35822213887425 0.2223364970000148
2.35851610931026 0.22230985900000633
2.35877017353355 0.22257068500005062
2.35906897194082 0.22249116099999355
2.35955123413317 0.22246834099996704
2.36028367600751 0.22219688500001666
2.36116244407093 0.22244971399993574
2.36231693348609 0.22254409900006067
2.36360743613143 0.22255661899998813
2.36490543200545 0.2225339689999828
2.36631589554534 0.4446187450000707
2.3676312444261 0.44464768699992874
2.36835994235572 0.4443782390000024
2.36890005176111 0.4471318790000396
2.36930928884314 0.2220896129999801
2.3696426037704 0.2222190679999585
2.36999020874899 0.4446658120000393
2.3703160287265 0.2223890840000422
2.37056819769857 0.22198664600000484
2.37082150151456 0.22252499699993677
2.37109721693766 0.22262186199998268
2.37153154634709 0.22241039400000773
2.37222212024772 0.22235527500004082
2.37299762275428 0.2224825979999423
2.37407951396243 0.22227858700000525
2.37519630965035 0.22243149600001288
2.37654703601783 0.22214654699996572
2.37791468224352 0.44412311400003546
2.37942805167697 0.4447364559999869
2.3802376943361 0.4445294360000389
2.38082564328816 0.44473207199996523
2.38126601488091 0.22249820199999704
2.38161580495313 0.22204904199998055
2.38198630487439 0.4445814100000689
2.38230293256232 0.22252346599998418
2.38255061871045 0.22203704100002142
2.38280515556945 0.2221956239999372
2.38307033904657 0.22212990700006685
2.38344852030797 0.22233623800002533
2.38405290742933 0.22234135799999422
2.38476087700588 0.22200156499991408
2.38576145035834 0.2220771510000077
2.38681523550462 0.22205650500006868
2.38806629193096 0.22207337499992263
2.38919338814154 0.2219298910000589
2.39048035019142 0.4448067619999847
2.3916776786132 0.4444525789999716
2.3924164177124 0.4439233279999826
2.39296228291751 0.44430917099998624
2.39337600091668 0.2219193970000788
2.39371228533376 0.22217082099996333
2.39406344834399 0.44460592200005067
2.3943880541037 0.22214119499994922
2.39463894567839 0.22191926599998624
2.39489220840382 0.2222398810000641
2.39516259833368 0.22242998699994132
2.39558740885158 0.2223170670000627
2.39625462759751 0.22197954499995376
2.39697574999612 0.22235362200001418
2.39795562595863 0.22214780499996323
2.39895654989886 0.2221926429999712
2.4001867118838 0.22228042400001868
2.40124436303066 0.4442562080000698
2.40285587019939 0.44466968500000803
2.40385409323265 0.4442282669999713
2.40454157050758 0.44463992800001506
2.4050496022563 0.44391084399990177
2.40544052627783 0.22211635100006788
2.40576747265439 0.22228303699989738
2.40610396424134 0.2222009040001467
2.4064523701787 0.2220012539999061
2.40674251356794 0.22237910500007274
2.40699749492208 0.2223493359999793
2.40733858969793 0.22226417899992157
2.40787593337511 0.22216160000016316
2.40859639533965 0.22180548400001499
2.40949309889082 0.22225414499985163
2.41049519995444 0.22218877199998133
2.4116267285775 0.22235792200012838
2.41270571799714 0.22216268900001523
2.4138944918651 0.44514772399998037
2.41550138958783 0.4448751969998739
2.41624816415766 0.4442904270001691
2.41681603641739 0.4448430779998489
2.41724458161755 0.22222204100012277
2.41759035184827 0.22250144700001329
2.41795306261771 0.44478712299996914
2.41827695377192 0.22233035999988715
2.41852666181229 0.22215032700000847
2.41878256192185 0.22230353000009018
2.41904639141945 0.2227998349999325
2.41945181636948 0.2226263550001022
2.42008166313173 0.2223240599998917
2.42076890213539 0.22259886899996673
2.42176443702918 0.22257247900006405
2.42276676507726 0.22248625499992158
2.42390621570461 0.22236533800014513
2.42501127235494 0.2221700630000214
2.42615010896437 0.4451606410000295
2.42719976614636 0.44492859499996484
2.42805824807805 0.44496386699984214
2.42864534326144 0.44489363100001356
2.42908985450562 0.2222720060001393
2.42944528860232 0.22232214199993905
2.42982015804606 0.44468615999994654
2.43014401586128 0.22206169300011425
2.43039071198492 0.22247293700002047
2.43065070129574 0.2225055760000032
2.430909626403 0.2224217589998716
2.43129611596439 0.22257629499995346
2.43189325654873 0.22232500100017205
2.43259716507268 0.22244922099980613
2.4335442856248 0.22255071800009318
2.43441704054442 0.22223251600007643
2.43548636132411 0.22236627200004477
2.43668529914617 0.22249564399999144
2.43786563669158 0.22273644099982448
2.43897359646737 0.44570719900002587
2.44005238493871 0.44508373999997275
2.44059726697626 0.44535951800003204
2.44102395060388 0.22256724499993652
2.44137110299057 0.22237463600004048
2.4417333627437 0.4452880500000447
2.44206479142559 0.22276794300000802
2.44231502727272 0.22259918300005666
2.4425726076379 0.22278932999984136
2.44285567344304 0.22279749300014373
2.44328412828219 0.22433372599994073
2.44394020444936 0.22276203199999145
2.44461555596783 0.22418520500013983
2.4456186204685 0.22263912299990807
2.44660122041866 0.22439381599997432
2.4476749881923 0.2225725149999107
2.44877089574366 0.22447433700017427
2.45021139754786 0.44698379499982366
2.45149323827227 0.44561970300014764
2.45215139685131 0.445806962000006
2.45264304891058 0.22292217199992592
2.45302835562691 0.22282099700009894
2.45344032730262 0.44504755599996315
2.45377229612801 0.22272698599999785
2.45401874100755 0.22282823599994117
2.45429863554361 0.2227360019999196
2.45455205701046 0.222632319000013
2.45490764277243 0.22275661499998023
2.45544778258205 0.22295854400022108
2.4561667055074 0.22291280399986135
2.45701381632972 0.22295314799998778
2.4580815107746 0.22263681200001884
2.45914555116406 0.22273269500010429
2.46028692106394 0.22269017600001462
2.46162454343776 0.4448064279999926
2.46299119648162 0.4451987489999283
2.4637195352962 0.4450672939999549
2.46427112066615 0.4448439770001187
2.46469436557717 0.2226802969998971
2.46504336163523 0.22305029700009982
2.4654053659746 0.44512056399980793
2.46574699626006 0.22277598700020462
2.46599646761354 0.22268662699980268
2.46625468816888 0.22275028900003235
2.46656045262812 0.22250734900012503
2.46701558983189 0.22281782999993993
2.46770242362228 0.22267934799992872
2.46838671428185 0.22261572100001104
2.46939366798026 0.22262031200011734
2.47036554909392 0.22286932699989848
2.4714597182897 0.22261501200000566
2.47243723108217 0.44480131699992853
2.4735281000624 0.4456358050001654
2.47466022574958 0.4449529989999519
2.47543051479302 0.4447691499999564
2.47600116024939 0.4454131080001389
2.47643839671603 0.2225413109999863
2.47679615613351 0.22242044699987673
2.47716877550236 0.4448434890000499
2.47750887483937 0.22254605099988112
2.47776560225421 0.22265624000010575
2.47802724946438 0.2225206900000103
2.47832972049547 0.22229480700002568
2.47877325065357 0.22259115099996052
2.47943945891888 0.22271604000002299
2.48013097151135 0.22280780200003392
2.48111479176397 0.22232882999992398
2.4820134280253 0.222723126000119
2.48294572713732 0.22268979499995112
2.48396431592636 0.44570048499986115
2.48517544635153 0.4455182070000774
2.48637791108916 0.445124160999967
2.48716089398911 0.44476747900012015
2.48774349186002 0.44532572499997514
2.48818989313594 0.2222060919998512
2.48855437926077 0.2225693450000108
2.48893449824254 0.4450501050000639
2.48927687666312 0.2225304779999533
2.48954973553819 0.2223305249999612
2.48981354309424 0.22258530100020835
2.49012383143737 0.22272552099980203
2.49057390426866 0.2229413420000128
2.49124550896135 0.22222212200017566
2.49194236719025 0.22252797900000587
2.49292338868726 0.22276064499988024
2.49391036357862 0.22236116199997014
2.49498179423978 0.22244415800014394
2.49586311169192 0.22225330699984625
2.49675368401602 0.22276649500008716
2.49773669815075 0.4449745439999333
2.49891334566814 0.24838760400007232


==> Images/Results/sourcebeam_timesteptimes_tol_0.001_m40.txt <==
t steptime
0.0 0.336624053
1.14712061542181e-11 0.3362442259999998
2.09947654229937e-11 0.3361142950000007
3.82106315013065e-11 0.3374736019999993
6.46939392590139e-11 0.3392881350000003
1.05220615998743e-10 0.33653282399999984
1.66580261849522e-10 0.33616032900000015
2.59411062910522e-10 0.33629008800000015
3.885864869791e-10 0.3363847120000001
5.68556598294561e-10 0.3361468109999999
8.17649633138926e-10 0.33685198999999955
1.16087541186843e-09 0.3365127550000002
1.63423496810528e-09 0.3364031860000001
2.29238822331439e-09 0.33629358400000076
3.22189035060131e-09 0.3365409269999997
4.56528084584267e-09 0.3364774930000003
6.56913644910347e-09 0.33632798999999913
9.6926999248024e-09 0.33662355699999935
1.49091654844483e-08 0.33663504800000155
2.2845703744689e-08 0.3359999269999996
3.47269286505594e-08 0.33640727399999903
5.23931117903598e-08 0.33671603400000016
7.77476944560166e-08 0.3360076920000008
1.10418784563746e-07 0.33621127400000006
1.50076357031111e-07 0.3369713929999989
2.00524198269254e-07 0.3362280350000013
2.57799905319008e-07 0.336312457
3.28272096188708e-07 0.3364592799999997
4.18186385967068e-07 0.33618399499999896
5.35733259359468e-07 0.3365151120000007
6.9272512397924e-07 0.3364056919999996
9.05922044799241e-07 0.3365604409999996
1.1989679030588e-06 0.33602582400000003
1.6100683944406e-06 0.3364404020000009
2.20171321686443e-06 0.3367949770000003
3.07714651049151e-06 0.33616005699999896
4.05074479936001e-06 0.33679694000000104
5.24526585273014e-06 0.33783442800000074
6.82641261592241e-06 0.33619673299999775
9.03719430204845e-06 0.3364940840000017
1.22549598317282e-05 0.33626036200000087
1.66200616303494e-05 0.3362149499999987
2.10177696662626e-05 0.3365055539999986
2.52746478993544e-05 0.3362679780000022
3.00571239064364e-05 0.3362966699999994
3.55887398125906e-05 0.3365516890000002
4.37945099428365e-05 0.3362767670000011
5.25223530976809e-05 0.33655836099999803
6.31263526761798e-05 0.3363224560000013
7.66813785457814e-05 0.3363641049999977
9.40395161224727e-05 0.3363044840000029
0.000116721416626225 0.3362383009999981
0.000142805725824507 0.33644608899999895
0.000165384540958567 0.336434048000001
0.000186495746895759 0.33651137300000045
0.000209753847986034 0.33633794500000036
0.00023923763803621 0.33627122900000117
0.000280091846264591 0.3364088859999974
0.000324840328861677 0.33754360500000047
0.000379697964441939 0.33713741400000075
0.000439598422359798 0.3364682260000009
0.000489441251425866 0.33615589499999743
0.000537162003175085 0.3364261070000012
0.000589238570052373 0.33673854299999917
0.00065745486863909 0.3364842269999997
0.000735038000270587 0.6728396700000019
0.00082602765393393 0.33615586199999825
0.000903811528946033 0.3363040290000008
0.000981388848863563 0.3365290310000013
0.00106041418366936 0.33615971699999747
0.00114656437888031 0.3368264990000007
0.00126045256369097 0.6739579450000015
0.00140902514783403 0.3363805440000007
0.00151793623685518 0.33648962699999885
0.00162593145304273 0.3362519619999986
0.00173980444312486 0.3361145410000006
0.00186405683753698 0.3364782979999994
0.00203171686466083 0.3365319840000005
0.00220780505026584 0.33625606800000085
0.00236087926699356 0.33625376699999876
0.00250411473128575 0.33608136400000177
0.0026597881702824 0.3363104029999988
0.00283932365799706 0.33698770399999844
0.00303465108929226 0.3362123560000043
0.00321678441440659 0.33671117899999814
0.00339276153049838 0.3364872840000004
0.00358386570813786 0.6730548299999981
0.00383337416067245 0.3365360960000032
0.00403782299629508 0.33610742699999463
0.00423757502099529 0.33647700100000577
0.00445386940190684 0.3362406529999973
0.00469966613384155 0.33650386899999774
0.00499005099091993 0.3363487720000009
0.00523204733235744 0.3363771470000003
0.00548271235231373 0.3363377220000032
0.00575610335066252 0.3363778989999986
0.00604652920052078 0.33666439099999934
0.00631399921871373 0.33625130499999756
0.00659480117469329 0.33621383500000235
0.00690044328963356 0.33664587999999895
0.00726392905717008 0.3361843660000048
0.00755904529243385 0.33622616499999936
0.00786717232046304 0.3365589369999995
0.00823376630478009 0.3362246939999949
0.00858563906530256 0.3361480780000008
0.00891372100078449 0.3364426110000025
0.00926730312328279 0.33624683400000066
0.00967364183968954 0.3373178609999954
0.0100225320544999 0.3366000210000024
0.0103889813956446 0.33646185199999934
0.0107984707913003 0.33603554500000143
0.0111830137400988 0.3363791760000012
0.0115810782135188 0.33647359199999727
0.0120126429382783 0.3368648350000001
0.0124408876817573 0.336958807000002
0.0128540687918183 0.33633011199999885
0.0132991170869896 0.3360689929999978
0.0137641929015605 0.3365408810000048
0.014199569934225 0.3363391540000009
0.014655427418782 0.33629463799999826
0.0151453951207315 0.3363596299999969
0.015605739249542 0.3364551370000015
0.0160990451676417 0.33671061599999774
0.0165946632952342 0.3363546910000039
0.0170841469964548 0.33634013399999674
0.0176104780341582 0.3364925600000035
0.0181226017930349 0.33623859499999753
0.0186532077017477 0.33625845699999957
0.0192264615672803 0.33637947100000076
0.0197492105828045 0.3363134929999987
0.0202964571771333 0.3361591869999998
0.0209152504285777 0.3362045710000032
0.0214688165706251 0.33628189799999575
0.0220570213311029 0.3363993610000051
0.0226342695963111 0.33639986699999724
0.0232434715231985 0.3366197799999995
0.0239015497407183 0.336209960000005
0.0244946624469964 0.33644195199999416
0.0251224457567438 0.3365663400000045
0.0257421263414315 0.33612647199999657
0.0263835434725288 0.336260738
0.0270741864616554 0.33719130600000113
0.0277133266245459 0.33671205099999924
0.0283784381915059 0.33733110100000374
0.0290282640617097 0.33633363199999877
0.0297142951174872 0.33619082899999597
0.0304051048987326 0.3374538150000035
0.0311027060518307 0.3371129140000022
0.0318507234701647 0.336461670999995
0.03254754583594 0.336381375000002
0.0332865101906475 0.336657172999999
0.033994493260649 0.33646125900000357
0.0347395025387961 0.338790637999999
0.035478186567575 0.3370618900000011
0.0362558139045375 0.3363818499999951
0.0370372324021272 0.3363477490000051
0.0378251619774239 0.33638052099999527
0.0386061033486376 0.3363105180000048
0.0393927592701764 0.33629761899999977
0.0402332105723368 0.33646088799999774
0.0410318263463095 0.3365714739999959
0.041881092462789 0.3366290990000067
0.0426917979253281 0.33623926299999596
0.04355232327039 0.3363399560000033
0.0443770233379072 0.33651621499999607
0.0452511890579101 0.33652362699999827
0.0460914825307559 0.3363451390000023
0.0469612868213196 0.33658469899999943
0.047816222143154 0.3364196899999996
0.0487218790321965 0.3363691460000027
0.0495959073088418 0.3370180029999972
0.0505214091396091 0.3364005330000026
0.0514159588377422 0.33713722000000246
0.0523598572911507 0.33846814899999345
0.0532788742393262 0.3377820880000044
0.0542558377968205 0.3362272399999995
0.0552095033214167 0.33613970100000046
0.056174178240225 0.3365540440000032
0.0571705475720805 0.3363250759999943
0.0581294691217072 0.33801156100000185
0.0591388847822797 0.33773332699999514
0.0601038320203816 0.3362338010000059
0.0611167511284056 0.3368258879999928
0.0620995179694157 0.33640539099999955
0.0631352225108469 0.3360656870000014
0.064151793010758 0.33629759100000456
0.0651982706707515 0.336423338000003
0.0662534017715132 0.3363222609999923
0.0672823528436598 0.33613243599999976
0.0683600117049356 0.3364134810000081
0.0694005771787515 0.33634075599999846
0.0704981979275642 0.3362324160000014
0.0715799497281966 0.336351104000002
0.0726676662197279 0.3363327630000015
0.0738142631636466 0.3362532189999996
0.0748961516997474 0.3364765179999978
0.076033894010697 0.33646399399999893
0.0771551541954187 0.3361449819999933
0.0782823505619697 0.3365078310000058
0.0794429733434665 0.33633827699999586
0.080566244459526 0.3369862779999977
0.0817407268434115 0.33613165200000594
0.0829170199339074 0.3363226860000026
0.0840716716851449 0.3364273619999949
0.0852768873376002 0.3361718040000028
0.0864512509385798 0.33701335399999266
0.0876555260651305 0.3364912780000111
0.0889136138559553 0.33631256799999676
0.0901045459755449 0.33661822700000243
0.0913570840908067 0.3363213490000021
0.0926237929635031 0.33633161799998845
0.0938375636549056 0.33650398800000403
0.0951103471079844 0.3365960550000011
0.096384072560842 0.3366547830000002
0.0976225508610905 0.3359895520000009
0.0989221216493655 0.3363011539999974
0.100224168060088 0.33659246700000267
0.101487179648339 0.33623091699999463
0.102812244114814 0.3363644679999993
0.104144496188396 0.3366594320000047
0.105431788783305 0.33647861599999374
0.106784413993698 0.33622323600000925
0.108155416163659 0.3366482529999928
0.109470260494355 0.33752640900000586
0.110822003946139 0.3365528049999966
0.112198871952382 0.3364798080000071
0.113547472154047 0.3362984949999941
0.114903763419098 0.3362310469999983
0.116319722323811 0.33651649000000816
0.11771484454601 0.3363730879999878
0.11908356189339 0.33622504700001343
0.12051710721567 0.33635332999999434
0.121972705755084 0.33630216000000246
0.123375039337862 0.33621427899998935
0.124786688012981 0.33642523700000027
0.12626862397543 0.3365225040000013
0.127735136279162 0.3364572199999998
0.129161870235897 0.336539449
0.130619262461542 0.33636703100000886
0.13213646840687 0.3366104659999962
0.133623069951691 0.33640197900000146
0.135080674312813 0.3363494599999939
0.136574769906995 0.33663546300000746
0.138123937848932 0.33682383599999355
0.139643950764304 0.3363843959999997
0.141134335086312 0.3374999460000083
0.14265271410185 0.33690312699999936
0.144220174936014 0.3365584499999983
0.145784073104108 0.33650624999999934
0.147311207497124 0.3388079190000042
0.148848148089019 0.33626789099999144
0.150451005583365 0.3365216660000101
0.152069070707635 0.3374469479999931
0.153647766877084 0.33612029200000393
0.155209283792294 0.33641606799999124
0.156798807632363 0.3365841009999997
0.158463491360196 0.33612071200001026
0.160090918208566 0.33646217300000103
0.161703890471746 0.33659001599998817
0.163305089351889 0.3360815910000099
0.164934503883068 0.3362789279999987
0.166608988557832 0.3380042670000023
0.168297928301603 0.3361497650000018
0.169957367474223 0.33643545799999686
0.171599748860624 0.336602960999997
0.173256470906957 0.33635048700000425
0.174961376590243 0.33624283099999275
0.176711270106735 0.33710379900000476
0.178412954737375 0.3365443059999933
0.180111561248976 0.33634384300000875
0.181800237832677 0.3365059269999904
0.183505907972524 0.3364430730000123
0.185239635503855 0.33616675099999327
0.187045266653263 0.3367037929999981
0.188818494963436 0.33650475100000676
0.190574636634563 0.33640404700000204
0.192316464303177 0.3366118729999954
0.194060512897936 0.33649173899999596
0.195827093688103 0.3365466409999982
0.19763555914797 0.3369467330000049
0.199442405203446 0.3363952050000023
0.201272911204105 0.33677764499999796
0.203085725227101 0.33656284299999584
0.204889180014473 0.3371011589999995
0.206688312094352 0.3363043150000067
0.208497331557821 0.3362199139999973
0.210330535509732 0.33645736900000145
0.212200268878525 0.33648676599999305
0.214114395442114 0.336390202000004
0.21601406007386 0.3363932400000067
0.217883685151721 0.3363462629999958
0.219764118267745 0.3365353519999985
0.221639886416074 0.33606076200000246
0.223512359365232 0.33653449300000204
0.225388583436857 0.33671500100000173
0.227277195845627 0.33613275099999385
0.229186221665353 0.3374377239999973
0.231122010523739 0.33673397200000466
0.23308831795998 0.3362909949999988
0.23508591071936 0.3362985139999921
0.237071039556083 0.33717252000000997
0.239033212140671 0.33659210499999404
0.241013531858495 0.3365135570000035
0.242988532304558 0.3370681090000005
0.244961574062124 0.33650620999999603
0.246934825935679 0.33618480500000203
0.248910837815275 0.3365617609999987
0.250891374018181 0.33646103499999924
0.252876290578783 0.3362510280000066
0.254868665536997 0.3365971839999986
0.256871114297187 0.33726158199999645
0.258885800099279 0.33649993400000255
0.260914283448789 0.3365208799999948
0.262957442005419 0.3364455159999977
0.265015470963381 0.3362263470000073
0.267074672156376 0.33663426600000435
0.269163367931514 0.33646576699999287
0.271263209533646 0.33660182100000213
0.273374097960296 0.3363899839999931
0.27549478393396 0.33627024400000494
0.277624004683858 0.3364051070000045
0.27976064657098 0.33634171399999957
0.281903787315181 0.3375501369999938
0.284052680422845 0.33639101400000015
0.286201152304111 0.33754761400000177
0.288342018366429 0.3364201340000079
0.290488857495896 0.3373231159999932
0.292662034568063 0.33635188200000243
0.294836561047181 0.3370848729999949
0.297014569706908 0.33650459400000443
0.299196138216578 0.33663241499999685
0.301381267234378 0.3360341430000062
0.303570042765376 0.33740692799999294
0.305762646357144 0.33655634900000564
0.30795932326185 0.3366652929999958
0.310160373381539 0.3363320349999981
0.312365621875165 0.33689629900000284
0.31457438227711 0.3363342570000043
0.316787195932384 0.3363410659999886
0.31900452932005 0.3364805520000118
0.321226915913215 0.33625618599999996
0.323454975624501 0.3364408489999988
0.325689438534306 0.33676568599999257
0.32793117449642 0.33657911400000273
0.33018123438984 0.3362420880000059
0.332440906682177 0.3364477979999947
0.334711795259352 0.33720665900000313
0.336995928433315 0.3361455479999904
0.339295915113391 0.33647868900000333
0.341615174353537 0.3362697320000052
0.343958282745361 0.33633623800000123
0.346331518430834 0.33670454100000313
0.348695611175107 0.33641074599999854
0.351042578133248 0.33629014899999277
0.35338151250298 0.33667852000000664
0.355717348803227 0.33702902199999585
0.358054406389218 0.3376238419999993
0.360396719238798 0.33613019599999916
0.36274834321898 0.3399865159999962
0.365113695441025 0.3365320470000057
0.367497993326878 0.33649493299999733
0.369907851253501 0.3363651780000083
0.372170649070741 0.3364670539999963
0.374371146794968 0.3363814709999957
0.376491545632975 0.3366707699999978
0.378556493316746 0.33615857600000254
0.380567198208206 0.33646299100000476
0.382531755420174 0.3364878509999869
0.384453522120908 0.3363702180000132
0.386336663428269 0.33672560599998747
0.388184154381909 0.33623571500001503
0.38999868666126 0.33653278500000283
0.391782374139574 0.33671484199999213
0.393536845024013 0.3363224100000082
0.39526314565418 0.3361788579999825
0.396961805978776 0.3366523720000032
0.398633222713783 0.3364068859999918
0.4002785730778 0.33641545300000075
0.401901073969154 0.33661699400002476
0.40350676693804 0.3361442049999823
0.405104224786685 0.3364393450000023
0.406703593223057 0.3366019940000058
0.408315789175724 0.33651935399998933
0.409952094797816 0.336076324000004
0.411624039601478 0.33654937800000084
0.413343562503131 0.3370933930000035
0.41512382572437 0.3371196559999987
0.416981320644021 0.3364990670000054
0.418940050341105 0.33692663899998365
0.421038749240545 0.33635063100001616
0.423343089440619 0.33641203400000563
0.425746244848404 0.3363290239999799
0.428131216642541 0.33629289900000003
0.430517083775664 0.3365053670000009
0.432912380830571 0.3366235560000064
0.435325193006082 0.3365147780000086
0.437763341362881 0.33645968199999743
0.440235285338475 0.33636401399999727
0.442621380579827 0.336548128000004
0.445074758534767 0.3380319009999937
0.447465350676793 0.33636473900000396
0.449783202319108 0.3365348810000057
0.451986670742348 0.33661771699999576
0.454086223268728 0.33649624399998856
0.456127265441102 0.3364368520000198
0.458107815345658 0.33688704899998356
0.460037386926724 0.3362827999999922
0.461937587642982 0.33651698200000624
0.463821953418136 0.33654924399999686
0.465707266184042 0.33615201899999647
0.467611044456942 0.33647797700001547
0.469552167862463 0.3366544769999962
0.471548698353228 0.3361873229999901
0.473617681209863 0.3363693400000045
0.475778862926537 0.33641592399999354
0.478062394186012 0.3363219940000022
0.48047861675096 0.336552437000023
0.482895009093749 0.3366635789999748
0.48534598410025 0.3364461640000229
0.48782422420896 0.3370994949999897
0.490311357262799 0.33727961599998935
0.492814634913809 0.3365896010000142
0.49518890205378 0.33746341700000926
0.497444949256352 0.33641257699997595
0.499519422005196 0.3365318440000067
0.501624379638165 0.336548831000016
0.503589777308712 0.336588407999983
0.505480115040608 0.33648194700001
0.507346563299341 0.336359324
0.509237187310918 0.3365633070000058
0.511142573982869 0.3365770879999843
0.513071031831642 0.3363506940000036
0.515022150733228 0.33661916700000916
0.517002069775498 0.33678425799999445
0.519020642186082 0.3366367870000033
0.521094157556168 0.3362090660000092
0.523242840140994 0.33626391899997543
0.525407017949484 0.3363983290000192
0.527653856626595 0.3364142279999953
0.530099316342239 0.3363562689999924
0.532592528100744 0.33661493100001394
0.535148445205431 0.3384609839999939
0.537685404957546 0.3365358229999913
0.540170831063701 0.3364310519999947
0.542649218373238 0.6732146260000036
0.545157111342838 0.672983548000019
0.546929015516611 0.33623818299997765
0.548611470687095 0.3365223720000188
0.550527690090559 0.33672687199998563
0.55221184077186 0.336301136000003
0.553902561620046 0.3364502649999963
0.555619547248733 0.336653143999996
0.557394834966018 0.33651068400001805
0.559206422795058 0.33665759100000514
0.561036345770875 0.33656540100000143
0.562885689740012 0.33643556499998795
0.564752421913777 0.33647565100000065
0.566641467625928 0.3371355470000026
0.568562377169886 0.33645424200000207
0.57053127597925 0.3362137510000025
0.572570107065045 0.33651328299998795
0.574706670735515 0.33641829900000175
0.57698522580534 0.3363523270000144
0.579501588458384 0.33651782099997263
0.582151192582556 0.3364625850000209
0.584783758960156 0.3362158109999882
0.587419127357601 0.3367198569999914
0.589966267106714 0.6726996810000117
0.592460942896168 0.6730137909999883
0.594334759000092 0.6737440680000191
0.595765603401735 0.3363496169999962
0.597062225731054 0.3366375239999968
0.598573173198226 0.33627222199999096
0.600012025994632 0.33623042100001044
0.601586974918426 0.3365479290000053
0.603232603602558 0.3364897449999944
0.604958756042047 0.33658810000000017
0.606713714469052 0.33647395799999913
0.60848386609017 0.3363487940000027
0.610267123106014 0.33625105699999835
0.612062867886098 0.33668027999999595
0.613877100298729 0.33661702700001683
0.615722373815282 0.3361174479999818
0.617619339573668 0.33684681799999794
0.619595576271553 0.3384815919999937
0.621686645066982 0.33619345300002124
0.623953293419135 0.33655301099997814
0.62634684391385 0.33648029600001905
0.628713227387986 0.33625254699998663
0.631080920525839 0.3376952160000144
0.63349089730172 0.3364904709999905
0.635959851175041 0.6735442920000025
0.638397530001805 0.6732240059999981
0.640062150083544 0.6728450379999913
0.641463499708611 0.3379595740000241
0.64280519682819 0.33633621999999264
0.644295914501129 0.3377116599999965
0.645565603891867 0.33802594400000885
0.647086609202506 0.33807416799999146
0.648666051048975 0.33649435199998834
0.650349793144397 0.3363892929999963
0.652056262068929 0.3366668220000122
0.653772838869823 0.33644577999999115
0.655497346839005 0.33628081500000917
0.657231362401751 0.33660182200000577
0.658984898320245 0.33637830800000756
0.6607764979241 0.3362614029999804
0.66263282984903 0.33680572299999767
0.664585819151134 0.33623065100002236
0.666677238454627 0.3363261349999789
0.668986042479878 0.33639966200001936
0.671688179058342 0.33650915699999473
0.674378779254988 0.33646579699998824
0.677084069521936 0.3364498170000161
0.679767566978967 0.6727418419999935
0.682189997921751 0.673232382000009
0.683789069572958 0.33607859099998905
0.685206736520865 0.3362572730000011
0.686823729244242 0.33667149100000415
0.688157607667086 0.33621883899999716
0.689559199983022 0.3364205679999941
0.690879009461039 0.33676836300000446
0.69239172362156 0.33633493799999314
0.693963592170615 0.336500467999997
0.695587472386169 0.3366718100000128
0.697193007704902 0.3365667249999831
0.698795138232485 0.3388772280000012
0.70038165640415 0.3365748530000019
0.701942053110629 0.6724621209999952
0.703427390835749 0.6729692890000081
0.703890075810107 0.6727300340000113
0.704258346101675 0.672804479000007
0.704499286450638 0.6734604849999926
0.704664111102604 0.6728610109999806
0.704776350021466 0.673010411000007
0.704853495288807 0.6728338380000025
0.704907518910814 0.3366270269999916
0.704947685896486 1.0092449340000087
0.704994403303863 0.3361917930000118
0.705018716130779 0.33639435599999956
0.705039951525663 0.33647273799999766
0.705073588389043 0.3400151999999821
0.705113672579644 0.33614857500000994
0.705172184088762 0.3363988400000153
0.705259580850934 0.3364906059999839
0.705391806168185 0.3361131249999971
0.705593738953262 0.3364845910000156
0.705905781882063 0.673216999999994
0.706398933454633 0.6728170730000045
0.706726947530221 0.6723116599999912
0.706892427380344 0.672815847999999
0.707028892940433 0.6730841469999973
0.707119497369092 0.6726709400000175
0.707184390097772 0.6726641729999869
0.707229097028501 0.6727222529999892
0.707260183304705 0.672465582000001
0.707281625772982 0.6734409729999982
0.707296415521034 0.6730186640000113
0.707306595147262 0.6727694369999995
0.707313597215265 0.6727146220000009
0.707318412265672 0.672682965000007
0.707321724137733 0.6728114549999873
0.707324004874479 0.6727178129999913
0.707325579377114 0.673099121000007
0.707326671574697 0.673520515000007
0.707327436153919 0.6736728310000046
0.707327981248512 0.673176729000005
0.707328387620375 0.33642220999999495
0.70732873824222 0.6728513479999947
0.707329081631312 0.3384546860000057
0.707329304428184 0.33632679100000473
0.707329579899549 0.33657751499998767
0.70732980119979 0.3364128110000024
0.707330096949382 0.3361100570000133
0.707330545424769 0.3365246589999913
0.70733128517503 0.33646722599999634
0.707332526169288 0.3362239059999865
0.707334627302639 0.33664531400000897
0.70733819910222 0.3365343510000116
0.707344282253094 0.33644083400000113
0.70735464911094 0.3366663119999771
0.707372316315018 0.3363535310000145
0.707402424154472 0.33639444499999627
0.70745374830262 0.3365394580000043
0.707541345383654 0.33635100199998647
0.707691304559568 0.33699321100002066
0.707949742378341 0.6726410039999848
0.708401564752402 0.6730494530000044
0.708842886021983 0.6728743630000054
0.708976181822769 0.6727496370000097
0.709118540810757 0.6728948039999807
0.709206066594533 0.6732487950000063
0.709272720747672 0.6726051040000129
0.709318455368179 0.6730577769999968
0.709351012145471 0.6724553939999964
0.709373707278545 0.6733011839999961
0.70938960577253 0.672768112
0.709400689557112 0.6724168759999998
0.709408417955373 0.6728837889999966
0.709413800104912 0.672824539000004
0.709417548583245 0.6728027789999942
0.709420161011517 0.6737373299999945
0.709421984881763 0.6725380610000116
0.709423262190712 0.6725268639999911
0.709424162766877 0.6729406020000113
0.709424805900064 0.672657915000002
0.709425279888773 0.3367985539999836
0.709425663216181 0.6726897990000111
0.709426074733535 0.6740882640000052
0.709426550390995 0.33643444800000566
0.709426801886252 0.33635143899999775
0.709427014218797 0.33729232599998227
0.70942732378849 0.33634704700000384
0.709427750566933 0.3363719200000048
0.709428465779051 0.3364675850000083
0.709429685259827 0.3363584639999999
0.709431788209767 0.3365256989999921
0.709435432834959 0.336348208000004
0.709441763934123 0.3365310730000033
0.70945277102627 0.33613861499998166
0.709471913790811 0.33702357100000313
0.709505213368901 0.33657552500000065
0.709563179707167 0.33650388500001327
0.709664271443762 0.33639794499998743
0.709841326270475 0.3367975190000152
0.710154340723139 0.6727802199999928
0.710719798714116 0.6728694399999995
0.71089270384808 0.6735456110000086
0.711070469086591 0.672570272999991
0.711182257119402 0.6730515939999862
0.711267546698256 0.6728811030000088
0.711326545119918 0.6724118719999979
0.711368717813173 0.6728889240000058
0.711398239815789 0.6728400510000085
0.711418987427488 0.6730527879999784
0.711433492948051 0.6724303750000047
0.71144363205755 0.672705250000007
0.711450707876 0.6726190249999888
0.711455645909527 0.6752065730000254
0.711459092940396 0.6726910959999941
0.711461501878139 0.6725983989999804
0.711463190278213 0.6725863450000134
0.711464379943413 0.672966214000013
0.711465227353731 0.6733442729999979
0.71146584580535 0.336559158
0.711466329065582 0.6742958309999949
0.711466889492401 0.6727169570000058
0.711467323635005 0.3363357349999774
0.711467602266078 0.6732642900000201
0.711467873364129 0.33621904000000313
0.711468741844773 0.33677685499998233
0.711470346154559 0.33642302000001223
0.711472631417326 0.33637137299999154
0.711476721953737 0.3363658209999869
0.711483850768519 0.3363402890000202
0.711496333830662 0.33634413799998697
0.711518194177458 0.3370313730000021
0.711556497048987 0.3366991450000114
0.711623681330139 0.3362671459999831
0.711741819833791 0.6734476270000016
0.71195071266618 0.674143383000029
0.712220685483374 0.6727310569999645
0.712365973084165 0.6738230960000351
0.71247238492283 0.33651213899997856
0.712551294124558 0.6727418360000001
0.712642800606027 0.33664038900002424
0.712693897063021 0.336519907999957
0.712735490453358 0.3364951420000466
0.712820847791063 0.33684480299996267
0.712902180807847 0.33680268099999466
0.713014962565907 0.6726119840000138
0.713174308846574 0.6729559999999992
0.713280765552966 0.6729097009999805
0.713323567836773 0.6728711540000063
0.713362405640282 0.6755044110000199
0.713386940517285 0.6730951650000065
0.713404661823643 0.6727705270000115
0.713416763610587 0.6732301669999856
0.713425194698299 0.6731348060000073
0.713431021844445 0.6726617799999985
0.713435063879046 0.6730537319999712
0.71343787074927 0.672857342000043
0.713439829224052 0.6730135529999757
0.713441207200787 0.6727716919999693
0.713442194105935 0.6736391700000013
0.713442932291569 0.3372596110000359
0.713443573769062 0.6728659599999673
0.71344419667766 0.3364187320000269
0.713444595650865 0.3364266230000226
0.713444948198881 0.3364091969999663
0.713445643588814 0.3364602280000213
0.71344644471946 0.33654827199995907
0.713447796043419 0.3365518520000137
0.713450104403834 0.33608260200003315
0.713454087945166 0.3365130709999562
0.71346099221622 0.33664769500001057
0.713472983025052 0.33627303200000824
0.713493827504539 0.3365517080000018
0.713530086328956 0.33765746900002114
0.713593220672718 0.33631308599996146
0.71370338919118 0.3363888709999969
0.713896534203364 0.6728706630000261
0.714238534569953 0.6729500980000012
0.714396001767721 0.67284409399997
0.714512954641086 0.6730119850000165
0.71459319939925 0.6726341120000257
0.714651235417136 0.6729134709999585
0.714700298137402 0.6735317300000361
0.71473405341265 0.3364565229999812
0.71476924795968 0.3364385900000002
0.714799441633067 0.3363618999999858
0.714846541196444 0.3365238260000183
0.714901477033449 0.3362035659999947
0.714978524693183 0.6729338420000204
0.71508859636194 0.672307993000004
0.715178645269709 0.6735077609999962
0.715215896374417 0.6728654579999898
0.715246584880812 0.6726481210000088
0.715266394755536 0.6728756150000095
0.71528014386526 0.6722770110000056
0.715289514527586 0.6724943989999588
0.715295978459859 0.6730333259999952
0.715300487243031 0.6724078920000238
0.715303721306113 0.33642221399998107
0.715306238934546 0.6737323410000045
0.715309052829274 0.3373394110000163
0.715311130288226 0.3363947039999857
0.715313093410721 0.3360933570000384
0.715315630687545 0.33645411999998487
0.715319670303067 0.3365066009999964
0.715326293647978 0.33613709999997354
0.715337287730874 0.33645548000004055
0.715355642863927 0.33641813399998455
0.715386376819307 0.33621765499998446
0.715437930852062 0.33653611500000125
0.7155245649471 0.33641324699999586
0.715670572013537 0.672588109000003
0.71591800256004 0.6730741950000265
0.716125538515828 0.6725818609999692
0.716256290248974 0.6727050289999852
0.716350960246094 0.6728192890000173
0.716419702622887 0.6727977070000293
0.716468877742168 0.6727535289999764
0.71651197909454 0.33650924900001655
0.716536666361024 0.33651839999998856
0.716566281409383 0.3364251340000237
0.716593096055627 0.3364523869999516
0.716629906634679 0.3364719060000425
0.716675824829946 0.337050056999999
0.716741445579842 0.3360812489999603
0.716837192341762 0.33650970500002586
0.716978369037269 0.3364094419999901
0.71718772269368 0.6728158980000103
0.717499455531716 0.6728782960000217
0.717725504448654 0.3363474249999854
0.717844481626719 0.3363833500000055
0.717964144908562 0.3371358179999788
0.718129199057516 0.3365798909999853
0.718333742276299 0.3363342290000446
0.718611057124853 0.33640455999994856
0.719020777664269 0.3389481730000057
0.719636883777028 0.6726161320000301
0.720521617549742 0.6725435550000043
0.721297982525511 0.6727033070000061
0.72190726860221 0.6756127679999508
0.722403231478769 0.6725931790000459
0.722727914303453 0.6725417440000001
0.722908138605377 0.6729781589999675
0.723039124739785 0.6728404319999868
0.72313244407616 0.674453968000023
0.723198140249843 0.6726340820000019
0.723244174657796 0.6731755110000108
0.723276447401009 0.672138891999964
0.723299128654864 0.6727452390000508
0.723315126557281 0.6739794399999823
0.723326870317862 0.6734531270000161
0.72333545978797 0.6727941739999892
0.723341645616356 0.673186042999987
0.723346202726804 0.33734579999998004
0.723349913435289 0.3361608410000372
0.723353675925022 0.33643771999999217
0.72335736960311 0.3366349500000183
0.723360370938032 0.33618670099997416
0.723364312225308 0.33627921400000105
0.723369545314811 0.33634709000000385
0.723377116603149 0.33607974799997464
0.723388276502487 0.33752783800002817
0.723404905318577 0.33638888100000486
0.723429851373534 0.33628695900000594
0.723467467851071 0.3365437549999797
0.72352445181237 0.3368600310000147
0.72361118915877 0.33646379599997545
0.723743975145656 0.3361089520000178
0.723948879630236 0.6727856009999869
0.724269165009373 0.6724706900000115
0.724577795255046 0.6726817410000194
0.72480402782793 0.6723793219999834
0.724974976964808 0.6728306869999869
0.725107470052208 0.3365304650000098
0.725214275325904 0.6725818219999837
0.725326707239718 0.673120100999995
0.725394015598563 0.6745607420000397
0.72543159991354 0.6726362099999506
0.72545866412678 0.6728906400000483
0.725477412675899 0.6727489429999878
0.725490241516631 0.6741400249999856
0.725498961413073 0.6726034139999797
0.7255048699339 0.6725929039999983
0.725508865698975 0.672522435000019
0.725511564649882 0.6726210290000267
0.725513387060951 0.6731499659999827
0.725514619144886 0.67254250000002
0.725515456123187 0.6726884549999568
0.725516032778545 0.6728647580000029
0.725516448639862 0.6725472800000034
0.72551683105784 0.33637493899999527
0.725517055875646 0.33676494799999546
0.725517289945104 0.33626513300004035
0.725517598349929 0.3363511379999977
0.725517984153816 0.3362705050000159
0.725518530913108 0.33623828999998295
0.725519370232341 0.33644263700000465
0.725520678283198 0.3363164250000068
0.725522736020541 0.33707110499994997
0.725525991161186 0.3363745510000058
0.72553116122361 0.33668768000001137
0.72553939991773 0.3360442630000193
0.725552569237926 0.33642077100000733
0.725573687882118 0.33667815000001156
0.725607679273634 0.3365333949999467
0.725662634566689 0.3363969160000124
0.725751910267172 0.3365084640000191
0.72589698007247 0.33629600500000834
0.726128035438373 0.6728581489999783
0.726478845071384 0.6753934110000159
0.726789991053179 0.6730266179999944
0.727014517201437 0.6726900350000165
0.727181379370499 0.6724666409999713
0.727307185610192 0.6728364190000207
0.727403420632004 0.6729755430000068
0.727477184149491 0.6726260369999864
0.727530976977854 0.6725995919999832
0.72757061477241 0.6724895670000137
0.727598437919469 0.6731615510000211
0.727617522011377 0.6725206729999513
0.727630726956324 0.6727152860000274
0.727639822637489 0.6739886550000165
0.727646060541224 0.6727539659999593
0.727650324319878 0.6728575989999968
0.727653231652945 0.6725528880000411
0.727655210850014 0.6727504799999906
0.727656557345487 0.6727315859999976
0.727657474255059 0.6726044549999983
0.727658101159674 0.6730978730000174
0.727658534735223 0.6726450449999675
0.727658844981249 0.6726786390000257
0.727659101304657 0.3366042619999803
0.727659287832832 0.3363619330000347
0.727659538663949 0.3361092349999808
0.727659743293356 0.3366114479999851
0.727660015948618 0.33648139199999605
0.72766040321358 0.33643984899998713
0.727660992118308 0.33643723000000136
0.727661902667075 0.3364544650000312
0.727663324365584 0.33633206499996504
0.727665557511389 0.3371765110000524
0.727669080491355 0.3362437199999704
0.727674657978276 0.33652978600002825
0.727683516682629 0.3365926869999498
0.727697633603387 0.3365509010000096
0.727720216547823 0.3364901429999918
0.727756533835866 0.33646893900004216
0.727815449067131 0.3364611920000016
0.727912383447788 0.33654478899995866
0.728072124698606 0.3363553910000405
0.728315024720173 0.6730580639999744
0.728652148669475 0.6756040220000159
0.728962165747765 0.673720507999974
0.72918643642765 0.6724909350000416
0.729356775354435 0.6727471629999968
0.729492236739978 0.672949396999968
0.729599977384855 0.6726195480000001
0.729659409757796 0.6751346799999851
0.729696804754332 0.6729252180000458
0.72972439013971 0.6728033999999639
0.729744057601474 0.6730417489999923
0.72975794545331 0.6728426700000227
0.729767726738345 0.6727322180000215
0.729774626738476 0.6726945879999562
0.729779691556862 0.672727362000046
0.729783382844349 0.6725304729999948
0.729786001788828 0.6728120399999966
0.729787849681549 0.6727698249999889
0.729789150569064 0.6728105560000017
0.729790066620835 0.6723337779999952
0.729790715543528 0.6739713609999853
0.729791185150997 0.3363057720000029
0.729791553277694 1.009118999000009
0.729791936803911 0.33644139799997674
0.729792231167607 0.3365695190000224
0.729792472198716 0.33614693200001966
0.729792845422044 0.33648617099999
0.729793299514353 0.33666348299999527
0.729793958844573 0.3361579959999972
0.729794939585093 0.33642203499999823
0.729796418308208 0.33737381899999264
0.729798665342184 0.33629873000001
0.729802098298999 0.336532080999973
0.729807365048346 0.33655771100001175
0.729815474513116 0.33627107099999876
0.729828004129304 0.3365329510000379
0.72984743236778 0.33652392099997996
0.729877678137621 0.3366066980000255
0.729924991356482 0.3362091079999914
0.729999437430401 0.3365861339999583
0.730117199384488 0.3365147009999987
0.730302623162299 0.3363416650000204
0.730585089456602 0.3364870730000007
0.730994574739127 0.6727894750000019
0.7313999195186 0.6729345269999953
0.731605447824923 0.6726821729999983
0.731683865261471 0.6733962069999961
0.731752847896325 0.6723679330000323
0.731803714488328 0.6725278499999945
0.731838681514558 0.6725845089999893
0.731862472839215 0.6727044389999719
0.73187862138876 0.6730954630000383
0.731889585581542 0.6735270119999655
0.731897038648336 0.6743036470000447
0.731902115635883 0.6730183919999604
0.73190558629751 0.6727375130000155
0.731907974368386 0.6725421959999949
0.731909640370346 0.6725989010000148
0.731910844491123 0.6725892769999859
0.731911838653134 0.6754264859999921
0.731912595953541 0.3362845700000321
0.731913301835248 0.3365163720000055
0.731913873117254 0.33647324899999376
0.731914858671369 0.33627339299999903
0.7319158696922 0.33648235099997237
0.731917244991191 0.33650710900002423
0.731919151852506 0.3363633049999635
0.731921817402017 0.33657333700000436
0.731925550088283 0.33640016700002207
0.731930772295879 0.3362025690000223
0.731938060978241 0.33655548699999827
0.731948200889892 0.33633907899996984
0.731962416454219 0.3366303579999794
0.73198270221562 0.3362299850000454
0.732011743841146 0.3366402329999687
0.732053520703135 0.3363070579999885
0.732113920108119 0.3362540070000364
0.732201721711489 0.3362151779999749
0.732330091881869 0.3363488940000252
0.732518737001754 0.6725353719999703
0.732796487091261 0.6727335950000111
0.733061933858773 0.6734231589999808
0.733216023945641 0.6727761300000452
0.733320180889392 0.6728495909999879
0.733403071351165 0.6722957160000078
0.733472865943051 0.3366382499999645
0.733562283275 0.3362186960000031
0.733634956419634 0.33623415700003534
0.733732413078045 0.6726694329999532
0.733874815252473 0.6743357520000473
0.733909800004652 0.6745762779999609
0.733944529768406 0.6729561880000006
0.733965933294126 0.6725329760000136
0.73398084197327 0.6729920770000035
0.733991160442967 0.3362824929999988
0.733998962111976 0.6727061770000091
0.734008756298365 0.3368368249999776
0.734018334320045 0.3373915459999921
0.73403035484322 0.33635936500002117
0.73404408935816 0.3361879430000272
0.734066777225779 0.33637916299994686
0.734102910170116 0.33654747400004226
0.734160854476199 0.33636215999996466
0.734253876364894 0.3363321030000179
0.734403569412084 0.33640587700000424
0.734645574385567 0.6726144979999731
0.735040574890277 0.6728676800000244
0.73521764988458 0.6728765940000017
0.735357746137528 0.6726864810000279
0.735453780672575 0.6727922469999612
0.735520127460302 0.6723558350000189
0.735565787405552 0.672620424999991
0.735597441261754 0.6728297039999802
0.735620009563794 0.33662784200004126
0.7356380007504 0.3364569569999958
0.735656554916847 0.33667112699998825
0.735673533351006 0.3359848850000162
0.735690789547682 0.3363165009999989
0.73571193047727 0.33677284899999904
0.735741833855991 0.33831667900000184
0.735786285022434 0.6734721979999563
0.735853184984052 0.6726149570000075
0.735919458058024 0.3365057980000188
0.735963570542004 0.672617635999984
0.73601432768672 0.3365926879999961
0.736058924240718 0.336345515000005
0.736095613640523 0.33625931099999207
0.736140025868861 0.33665854899999204
0.736203164602613 0.33639876100005495
0.736295706770987 0.33674354499999026
0.736432737444987 0.3363177740000083
0.736636825817634 0.6738837209999815
0.736942434974777 0.6726479369999652
0.737274080199497 0.673317781000037
0.737440947070389 0.6729843929999788
0.737565182549765 0.672773946999996
0.737648841175778 0.673361419999992
0.737705637567498 0.6725526490000107
0.737744180605274 0.6725878050000347
0.73777070159752 0.6728490869999746
0.737789859186275 0.6724892540000269
0.73780773020854 0.336483434999991
0.737818430974409 0.33629514899996593
0.737829230320611 0.3367748219999953
0.737845073161775 0.33645186300003616
0.737864314343501 0.33657313700001623
0.737891627092602 0.33615951399997357
0.737933128901184 0.3363610829999857
0.737996972621745 0.336421936000022
0.738095929869369 0.33627636299996766
0.738250087708823 0.3366962300000296
0.738481199216862 0.3365300269999807
0.738759664140903 0.6727439599999911
0.739325533262432 0.6727549750000321
0.739504852189416 0.6728703679999626
0.739653936804988 0.6726125020000495
0.739755102825254 0.6731375489999891
0.739825024265282 0.6726593980000075
0.739873245948735 0.6726727059999575
0.739906868338315 0.6726534890000266
0.739931222241198 0.6739632090000214
0.739952146714392 0.3363690839999549
0.739966627332493 0.3364475320000224
0.739984021457126 0.3360204759999874
0.739999949704915 0.33636913899999854
0.740022602293749 0.33641608300001735
0.740052453644214 0.3361187799999925
0.740096393076627 0.33644799600000397
0.740162158118078 0.3365668569999798
0.740261521842059 0.3363582240000369
0.740412473411477 0.3363096999999584
0.74064289991816 0.6727642440000068
0.740997397339651 0.6724679860000151
0.741359388822085 0.6724651449999897
0.741645673785375 0.6729787390000297
0.741794619139036 0.672313330999998
0.741900130553735 0.6729609969999615
0.741972472501967 0.6728752669999949
0.742024015878796 0.33615095600003997
0.742065099126474 0.3366705870000146
0.742108512868044 0.3363462899999945
0.742147602374099 0.336100470999952
0.742183623918415 0.3365478530000132
0.742226866390151 0.3364784270000314
0.742284973926973 0.3363827629999605
0.74236737744791 0.3362337770000181
0.742485982008618 0.33641544099998555
0.742658833994678 0.3364125990000275
0.742914920145776 0.6733529189999672
0.743305636009961 0.6726242920000232
0.743641699032785 0.6728000100000031
0.743842762950302 0.6728125050000244
0.743989555665753 0.3363185899999621
0.744105881755022 0.33656787300003543
0.744227641941896 0.3362094609999531
0.744346555001144 0.33629292900002383
0.744460473360724 0.3367417360000218
0.744607999985008 0.33623460299997987
0.744820013416006 0.3364901639999971
0.745140825410248 0.6728505329999734
0.745532754277579 0.33693328500004327
0.745895941782815 0.33657549499997685
0.746273291954049 0.336268935000021
0.746588135334983 0.3364294929999687
0.746867672579143 0.33652269899999965
0.747250815420702 0.672434863000035
0.74774215813163 0.672760124999968
0.748073008293243 0.6732665129999873
0.748318374618023 0.6727832680000461
0.748525727652773 0.6725632479999604
0.748679105444822 0.3362643610000191
0.748811414191523 0.3367615000000228
0.748928689747067 0.33640224499998794
0.749209298544279 0.3366204029999835
0.749446195619714 0.33620175900000504
0.749753614145021 0.6726036389999877
0.750172844901348 0.6725975720000292
0.75041019962766 0.6732407009999974
0.750582107667083 0.6725514689999841
0.750707790118524 0.33639861500000734
0.750806620565968 0.6725274039999931
0.750912293268962 0.33657002299997885
0.750971526191416 0.3363918850000118
0.751024548299683 0.33618881400002465
0.751092404660041 0.3366710299999909
0.751183575692352 0.33644567800001823
0.751275489286718 0.3361962129999938
0.75139367863187 0.336353852000002
0.751551854414144 0.3362891769999692
0.751767389537375 0.33628804599999285
0.752065254970523 0.6727313080000386
0.752478894339391 0.6727975729999685
0.752673602662469 0.6723386749999918
0.752820490917779 0.6727330100000017
0.752929512995841 0.336305866000032
0.753014616325083 0.6725571489999993
0.753106122287948 0.33621280699998124
0.753162688958783 0.3365503649999937
0.753225083541269 0.6724234580000257
0.753279651202123 0.336272871999995
0.753419294257055 0.3366156739999724
0.753534198847174 0.33631649400001606
0.75368691642498 0.3366857629999913
0.753900833658203 0.3363210649999928
0.754202983464225 0.672941379000008
0.754606505055293 0.6727858080000146
0.754837566750922 0.675289054000018
0.755011575465462 0.3364333229999943
0.755146620241002 0.6726366720000101
0.75528821626959 0.33649401599996054
0.755368911135081 0.3362560400000234
0.755455301024988 0.33650938799996766
0.755542259257342 0.33645067500003734
0.755696735718793 0.3366850279999767
0.755858903024887 0.33591023200000336
0.756075364616855 0.3364282090000188
0.756369810981712 0.6726492020000023
0.756766553680551 0.6726896440000019
0.757043216973644 0.33614169999998467
0.757264916227881 0.6724959950000198
0.757492137186723 0.3362283939999884
0.757662371722209 0.3363707539999723
0.757803287776749 0.33640829400002303
0.75802838688541 0.33626084600001604
0.758264176347376 0.3360877329999994
0.758569933251953 0.3381207349999613
0.758974910097541 0.6729635550000239
0.759469038075711 0.3369365770000172
0.759734367861257 0.33823841999998194
0.759957113934202 0.3361579130000223
0.760271421360392 0.3365111449999745
0.760621973156896 0.3369810639999855
0.761013785700287 0.6724893749999978
0.761556667260701 0.3364318040000285
0.761918530524605 0.3364773999999784
0.762353190696334 0.33609145399998397
0.762711343090614 0.6734348730000193
0.763252941579955 0.6724784950000071
0.763769180703811 0.3364771959999757
0.764172542817934 0.3363349950000156
0.764669325997183 0.3363046940000345
0.765099871019795 0.33636430799998607
0.765738026653116 0.6727630849999855
0.76643989006802 0.3365276499999936
0.766929255737514 0.33672585099998287
0.767376175637077 0.33601601700001993
0.767961250637923 0.33634775199999467
0.768733760289777 0.33660425700003316
0.769488799168995 0.3369313049999505
0.770095314380139 0.3364831670000399
0.770954630989325 0.3365522660000124
0.771825611921464 0.33624146999994764
0.772620940860449 0.33636239100002285
0.773759926506631 0.3371807469999908
0.774932524272352 0.3367209520000074
0.776402868572748 0.3364493710000147
0.777966936900675 0.3365469350000012
0.779764856347612 0.6724790619999794
0.781516514201408 0.33659938200003126
0.78331368418399 0.33645846699999993
0.785383377499206 0.3365239729999985
0.787703057928858 0.3365525319999847
0.790088155681866 0.3364431460000219
0.792423987224339 0.33630254799999193
0.794688874179913 0.33665827999999465
0.796865935265224 0.3363903239999786
0.798945801237934 0.33617268199998307
0.80092902312696 0.336444484000026
0.802828413819 0.3362531550000085
0.804671266735409 0.6726730319999774
0.806515648656984 0.6726924970000141
0.807628091856627 0.6734555990000217
0.808487413210866 0.6735117040000205
0.809160395620955 0.33631948400000056
0.809714767401758 0.6728198349999275
0.810291925093695 0.672869946999981
0.81065836582671 0.33634978500003854
0.810950653820132 0.33660204299997076
0.811233998691388 0.3371991790000948
0.811528096173581 0.336457606999943
0.811900840314531 0.336069580999947
0.812624100140893 0.3364623990000837
0.813362756594905 0.3365495780000174
0.814095130889614 0.3373475769999459
0.81492025934636 0.33640836899996884
0.815853711530926 0.33662479000008716
0.816885903897221 0.3369831579999527
0.818171741572805 0.6729912360000299
0.819987868863986 0.672681607999948
0.821322934940409 0.6726602910000565
0.822264980362034 0.6726900389999173
0.82296787370546 0.3361999700000524
0.823531452344238 0.6729676420000033
0.824128755672357 0.6725430049999659
0.824469561969409 0.3366252710000026
0.824748019732146 0.3363492820000147
0.825036382729087 0.3363377059999948
0.825322824766122 0.33669655799997145
0.825726661544537 0.33661981800003105
0.826131855637302 0.33751244799998403
0.826520271553596 0.3362775000000511
0.826992427121355 0.33660301299994444
0.827569519737673 0.33761947300001793
0.828239691047815 0.33758603600006154
0.829028044678137 0.33644718399989415
0.829962172357867 0.3362813480000568
0.831076901545554 0.336352646000023
0.832420023276008 0.33643585200002235
0.834064162593218 0.6725580469999386
0.836137690951632 0.33645792599998003
0.83779794075027 0.3362374630000886
0.839580471790056 0.6732090479999897
0.841023818851712 0.3363031569999748
0.841710480170124 0.3365499239999963
0.842512414729872 0.3363058740000042
0.843188189968697 0.33620483899994724
0.843899784929805 1.008821565000062
0.844944827769954 0.336374697999986
0.846834726158071 0.3362063949999765
0.848575635893696 0.33638132800001586
0.850483706035187 0.6728723549999813
0.853023370531434 0.672871707000013
0.854017754936378 0.672447901000055
0.854850768361048 0.6732075599999234
0.855437646048694 0.3373272190000307
0.855888461685987 0.3364718850000372
0.856398183622418 0.33672353199995086
0.856837648785303 0.33617912900001556
0.857212502674904 0.3364135049999959
0.857673139238978 0.33671325499994964
0.858107530165108 0.3365514270000176
0.858519403263595 0.6726544000000558
0.859038068312233 0.336514655999963
0.859386722013011 0.3362118530000089
0.859730777223139 0.6733172430000423
0.860142915677059 0.3362123709999878
0.860616502184456 0.33641193699997984
0.861134252142532 0.3365240340000355
0.861687331991619 0.3367682439999271
0.862154420735111 0.6729291909999802
0.862600608307407 0.6728675589999966
0.863198536215897 0.33653290900008415
0.863688063376891 0.672695990999955
0.864196333668496 0.33638132800001586
0.864716645248885 0.33698408899999777
0.865224953338828 0.6750280320000002
0.865717124266106 0.6770402129999411
0.866340668649197 0.33670791600002303
0.866838864512951 0.6732948019999867
0.867351008916472 0.33647386200004803
0.867833094923589 0.33665220299997145
0.868291564551434 0.3372909920000211
0.868785524295874 0.6728401479999775
0.869184787364076 0.3365838619999977
0.869408410034041 0.33654035600000043
0.869635805553653 0.33738344300002154
0.869862966908279 0.6737518249999539
0.870335260393463 0.3372335850000354
0.870618191189707 0.6729870379999738
0.870894332972386 0.33640433599998687
0.871192487339596 0.6738359780000565
0.871492670016489 0.33825729299996965
0.871715666931669 0.3370906370000739
0.871938291868746 0.3365146249999498
0.872190331381381 0.33645476900005633
0.872550969544194 0.33660849799991865
0.872964034978688 0.6735609440000871
0.873554099747374 0.3369883179999533
0.873875792643551 0.6744757660000005
0.874239848331849 0.3364283810000188
0.874463084852431 0.33756448299993735
0.874689211047424 0.6731727009999986
0.87491265886236 0.673113834999981
0.875292767421872 0.3363043380001045
0.875560889322697 0.6731029179999268
0.875845466164289 0.3366193030000204
0.876024736287549 0.3367096440000523
0.87619076724824 0.3366051929999685
0.876396055856173 0.672902573999977
0.876700742899014 0.33649130499998137
0.876954008957393 0.3364672980000023
0.877202865671287 0.33655404700004965
0.877516906812445 0.33659000900001956
0.877788272370014 0.3372213909999573
0.878010808412802 0.6731262350000407
0.878300389996477 0.336472798999921
0.878491190303792 0.33684414399999696
0.878669366195682 0.33653050899999926
0.878890437385558 0.3366458360000024
0.879208182562357 0.3374897130000818
0.879558368381183 0.6731321009999647
0.880040856736562 0.3369035780000331
0.880385888007467 0.6736120989999108
0.880745826260711 0.3367675940000936
0.881004443922823 0.33687026899997363
0.88121980963805 0.3365939409999328
0.88152157560916 0.33657888600009755
0.881794286502732 0.33703484799991656
0.882014725878062 0.33625895300008324
0.882374181490772 0.33663966299991444
0.882779226658118 0.6731928450000169
0.883346744274575 0.3370732890000454
0.8837585789417 0.6732994660000031
0.884214241063669 0.3373740759999464
0.884456950387 0.3373542860000498
0.884692927651612 0.3369077390000257
0.884972331146383 0.33624561399994946
0.885197962759085 0.3367352809999602
0.88553637054869 0.3373103339999943
0.885961528943629 0.3365925040000093
0.886511946607444 0.6731145979999837
0.887342191998949 0.3378457560000925
0.887779748538445 1.0103871129999789
0.888258288480873 0.3366378609999856
0.888549819735673 0.673244617000023
0.888819227140354 0.33652750999999625
0.889189170915679 0.3364900739999257
0.889541153994836 0.33667452200006664
0.889993478188847 0.6731905679999954
0.890760948094372 0.3366721579999421
0.891282840699753 0.3365402960000665
0.891820426672494 0.3374680399999761
0.892337754090715 0.336543286000051
0.892797497263315 0.3369288349999806
0.893456145098983 0.6730756559999236
0.89440364044949 0.3367036550000648
0.895365556222736 0.336386718999961
0.896362285489451 0.3376088969999955
0.89728302398648 0.3373779880000711
0.898034351645519 0.33639288699998815
0.899393307537577 0.6729311809999672
0.900738991449969 0.6727395880000131
0.901527428129908 0.6733743569999433
0.902099290646964 0.6730040500000314
0.902510209757278 0.6727538390000518
0.902809682022464 0.6734104029999344
0.903031174738061 0.673104330000001
0.903198384393545 0.6729651919999924
0.903328455992623 0.3372964930000535
0.903434596803728 0.33661286599999585
0.903545667395206 0.6738350639999453
0.903640693003734 0.33660498100005043
0.903719704721986 0.3366729059999898
0.903782940606536 0.3368317480000087
0.903851322017514 0.3365903530000196
0.903941723392321 0.33718539299991335
0.904068622620787 0.3364327750000484
0.904217772719918 0.33669339300001866
0.904348003977848 0.33663806200002
0.90451473571184 0.33662226499995995
0.904711295942278 0.3365502620000598
0.904914588074421 0.673309298999925
0.905169559030251 0.33639660500000446
0.90534683426069 0.67343181800004
0.905526994522721 0.33638645299993186
0.905677934062886 0.33645807200002764
0.905828948870509 0.3366885609999599
0.905985696924538 0.33648975200003406
0.906178025081631 0.33670441200001733
0.906558806725699 0.6732013609999967
0.906906628763066 0.3366874189999862
0.907137311847652 0.33698488000004545
0.907362247802107 0.6729181389999894
0.907657011364641 0.6740296499999658
0.907960049703994 0.673092155000063
0.908140449336916 0.6729729009999801
0.908284170596017 0.33664115599992783
0.908402216920927 0.3365686030000461
0.908525361810109 0.6729917200000273
0.908642344658053 0.33650590199999897
0.908721059728501 0.3366924179999842
0.908801404924165 0.3365823650000266
0.908882365416519 0.33650097599991113
0.908998825943797 0.6732296200000292
0.909166013099413 0.3365702419999934
0.909275731402215 0.3373271280000836
0.909391717305171 0.33656824999991386
0.909489649025471 0.33711181600006057
0.909602733776921 0.33712407600000915
0.9097017065183 0.33666440000001785
0.909795730594195 0.33647384899995814
0.909891771857463 0.3365108140000075
0.910015854262761 0.3368317489999981
0.91017848773965 0.336302561000025
0.910395767485799 0.3389701309999964
0.910692297854649 0.33730743899991467
0.911101342485603 0.33630446300003314
0.911651731211608 0.6732369060000565
0.912337146795029 0.6730199239999592
0.912649015697811 0.6736087499999712
0.91292840204148 0.67284719700001
0.913154271748054 0.6727355890000126
0.91333072258685 0.3366023700000369
0.913472671212657 0.3365492699999777
0.913619397465548 0.6740138290000459
0.913743492984983 0.3366251029999603
0.913845749266046 0.33690115799993237
0.913930666228278 0.33697588700010783
0.914037690744694 0.33642905699991843
0.914226989827859 0.6730176710000251
0.914404133630824 0.3367174329999898
0.914532565609089 0.3375658720000274
0.914665858259955 0.6728684559999465
0.914791365134366 0.33669736299998476
0.914864234896696 0.3370301360000667
0.914945176560407 0.33651152599998113
0.915021285272116 0.33671828700005335
0.915134157367537 0.6727665849999767
0.9153158971132 0.6735586390000208
0.91544733684944 0.6735196209999685
0.915540271561923 0.6731359880000127
0.915625049860955 0.3366318149999188
0.915711212636601 0.33674189700002444
0.915793265461627 0.3364162340000121
0.915889394783115 0.3367622289999872
0.916033006237214 0.3365667200000644
0.916201679218436 0.3362643069999649
0.916365814627472 0.3365826299999526
0.916566726840812 0.33677012000009654
0.916827569120453 0.6739208629999212
0.917175761040265 0.3367444930000829
0.917391380955337 0.33673710199991547
0.917616117584034 1.0094020999999884
0.917803517093487 0.33654999600003066
0.917934147185987 0.336864103000039
0.918063963651724 1.0096675669999513
0.918213717030152 0.33653970299997127
0.918573403758932 0.33722561600006884
0.918863208004691 0.6730909269999756
0.919212108463041 0.673798740000052
0.91945405837657 0.6729068489999008
0.919644110541918 0.3365812070001084
0.919800904923277 0.3381284179999966
0.919964123935979 1.0094004799999539
0.920108531382899 0.33652074999997694
0.920198422407776 0.3367285079999647
0.920294500285392 0.33748410300006526
0.920396832674195 0.33651675499993416
0.920533187950439 0.6736631390000412
0.920736343114517 0.673350838000033
0.920904249055605 0.3364184429999568
0.921033323993844 0.3366343449999931
0.92118403580376 0.33660181599998396
0.921306939140678 0.33660324600009517
0.921443424109917 0.33621409699992455
0.921663795401628 0.3371503160000202
0.921886063460503 0.33713692300000275
0.92211801069514 0.3369115740000552
0.922410625122989 0.3366277939999236
0.922673296503539 0.3369921539999723
0.922913231983463 0.6729289820000304
0.923310179900613 0.673157319999973
0.923581285549596 0.6737996909999993
0.923797646005462 0.33664394300001277
0.923978163918258 0.33634472900007495
0.924165509044931 0.6730581089999532
0.924330733519649 0.33655468000006294
0.924507809006552 0.33693324299997585
0.92465532487909 0.3366669179999917
0.924824364727865 0.6731523280000147
0.925055781208246 0.6731046039999455
0.925226993274588 0.3366326300000537
0.925363360405587 0.3368379169999116
0.925509492119922 0.3371091730000444
0.925651897055769 0.3364788410000301
0.925833077681952 0.3367179939999687
0.926029467058419 0.3366721019999659
0.926241617493347 0.3363018310000143
0.926440321947767 0.33690579599999637
0.926636999112487 0.3369751720000522
0.926875121299516 0.3368697070000053
0.927126018136574 0.33735109199994895
0.927333720389703 0.33680111500007115
0.927572125693758 0.33629308699994453
0.92781399990541 0.3366122979999773
0.928052884285975 0.33685918200001197
0.928337975881683 0.336579764000021
0.928697243873287 0.33633280599997306
0.929164010842341 0.3366057670000373
0.929713323116152 0.6732565559999557
0.930348247236857 0.3366641040000786
0.931102315569561 0.33752913699993314
0.931821746411328 0.6767625800000587
0.932758440241564 0.33667784199997186
0.933664734030157 0.3366624860000229
0.934598453983831 0.6735287159999643
0.935401957072147 0.33681708799997523
0.935935901836925 0.3363631570000507
0.936451797521656 0.3366264759999922
0.937015684507401 0.6740738910000346
0.938048609230985 0.33650073799992697
0.938840236065286 0.336525714000004
0.939633695898574 0.3385062710000284
0.940302894809248 0.3364719490000425
0.940856328941311 0.674092901999984
0.941375169037813 0.33626379499992254
0.941765337230389 0.33666573100003916
0.942138471173797 0.3370238950000157
0.942588521804521 0.6729526059999671
0.944124224479474 0.33667656700004045
0.945183434975662 0.3363672809999798
0.94629040237116 0.6728640979999909
0.947287247169346 0.6726434670000572
0.94807431672993 0.3375282119999383
0.948777296100498 0.6728185780000331
0.949439803578646 0.6730096579999554
0.950144318062593 0.33654084900001635
0.950738665435421 0.6739656580000428
0.951338737897161 0.33879547599997295
0.951678360234936 0.3365520820000256
0.952014280809906 0.3368677659999548
0.952413934326419 0.3365294930000573
0.953125511145948 0.673167469999953
0.953759578796303 0.33672893899995415
0.954185479206863 0.3374131090000674
0.954589661125226 0.33656670499999564
0.95516871141494 0.67348589300002
0.955878020325052 0.3379723909999939
0.95645960202336 0.33673369999996794
0.95706875247727 0.6756506509999554
0.957635867098734 0.6731216300000824
0.957998852123673 0.3365546569999651
0.958338000308232 0.6739786350000259
0.958661266509755 0.3365337189999309
0.959209831657115 0.33648929400010275
0.959760291389776 0.6728634549999697
0.960342196986171 0.33661590700000943
0.960977752750536 0.6740188699999408
0.961671790919315 0.33639595500005726
0.962058705750647 0.3366615229999752
0.962383000270026 0.339153237000005
0.963175292201928 0.3363316649999888
0.963956308686302 0.673101398999961
0.964949265161994 0.33627383600003213
0.965633471678984 0.6733249530000194
0.96623832451269 0.3393223419999458
0.966652046545968 0.6747268039999881
0.967072856311547 0.3366413230000944
0.967370831030884 0.3369017539999959
0.967687963404669 0.3364860350000072
0.96799449695433 0.33667020399991543
0.968288858354156 0.3365362560000449
0.968752162881529 0.3365056799999593
0.969124873528179 0.33677506499998344
0.969472521960789 0.6732158600000275
0.969824964404957 0.6731521300000622
0.970051146872424 0.6736143040000115
0.970222308647018 0.3368384329999117
0.970368134218908 0.33623974099998577
0.970513332461628 0.33650780000004943
0.97064694970031 0.33706085000005714
0.970765678016979 0.6730742299999974
0.97087414469145 0.33680710299995553
0.970960981815057 0.3362761869999531
0.971054925001162 0.33676808300003813
0.971135793852179 0.3368312400000377
0.971262689938417 0.33636597800000345
0.971424865460226 0.3365137029999232
0.971601598387929 0.3366235080000024
0.971833768920673 0.6732107130000031
0.972151633739774 0.6732231070000125
0.972382568995532 0.6731738980000728
0.972556001548515 0.6747010279999586
0.972687370664989 0.6736205749999726
0.972787782331173 0.3367327219999652
0.972873971548685 0.3363728720000836
0.972961818255239 0.33725818899995375
0.973035123667907 0.33655892000001586
0.973095206529819 0.3364877139999862
0.9731467208777 0.6745266699999775
0.973198675462032 0.3363314250000258
0.973244532531953 0.33716094900000826
0.973289371894984 0.33693486499998926
0.973335842412258 0.33651872699999785
0.973394695786657 0.33649319599999217
0.973502801409149 0.33694847800006755
0.973591037076907 0.3368702029999895
0.973699464331832 0.33625033299995266
0.973841779835802 0.33663527099997737
0.974031276233043 0.3367945490000466
0.974285559210304 0.3365182210000057
0.974627900115853 0.33654520799996135
0.97508900927138 0.6743502040000067
0.975708959034445 0.6735280120000198
0.9760908880435 0.6728918899999599
0.976370072800513 0.6745059510000146
0.976574812541768 0.6731389239999999
0.976726719635311 0.673025912000071
0.976840944088419 0.6742604029999484
0.976928271641459 0.6739570170000206
0.97699645496102 0.6735562509999227
0.977051192094199 0.33643205400005627
0.977097121181463 0.33642189700003655
0.977144642611556 0.6732526910000161
0.97719397819596 0.3363921409999193
0.977248013193199 0.33667556600005355
0.977296683072314 0.3365308969999887
0.977344345754617 0.33653592500002105
0.977399493018229 0.33743681999999353
0.977486565969505 0.3370535120000113
0.977581844182618 0.33664215399994646
0.977684221026955 0.33659631399996215
0.977812752590376 0.33686535399999684
0.977980402899301 0.33658546000003753
0.978202481088122 0.3366980280000007
0.978498921527938 0.336583590000032
0.978896022574838 0.673370900000009
0.979428589824985 0.674134970999944
0.979944730679454 0.673655143000019
0.980288583161908 0.6751254040000276
0.980537081436038 0.6731910869999638
0.980720683938314 0.6735189030000583
0.980859344860288 0.6731288209999775
0.98096767209752 0.3364854279999463
0.981057408682343 0.3364134120000699
0.981150573119791 0.6741425949999211
0.981236349502914 0.33645150100005594
0.981290085082014 0.3365012949999482
0.981341884058631 0.33673765800006095
0.981397993860252 0.3369564719999971
0.981465252643028 0.3366726839999501
0.981566950212336 0.3364298100000269
0.98169702814416 0.3363827460000266
0.98182420068085 0.33657342599997264
0.981981975116549 0.3364469629999576
0.982189521761117 0.3364872420000893
0.982463952978741 0.33682309599998916
0.982825793614716 0.33674074299995027
0.983305832825533 0.6730793620000668
0.98394397284546 0.6730656729999964
0.984342134127609 0.6743288899999698
0.984628052445903 0.6734770870000375
0.984841780661199 0.33719047199997476
0.985009983658838 0.33634569200000897
0.985189655412552 0.6728886669999383
0.985336229489226 0.3369970219999914
0.985414115279626 0.33659462000002804
0.985502387664202 0.3376671409999972
0.985579743785371 0.33667126099999223
0.985662476082894 0.3363362820000475
0.985813688566056 0.33707270799993694
0.985956841324636 0.3364684740000712
0.986108182823988 0.33634318399992935
0.986294757760405 0.3368037530000265
0.986533999319863 0.33648225700005696
0.986848297201052 0.33731118200000765
0.987269013320783 0.673066462999941
0.987841372404354 0.6730860070000517
0.988331915989213 0.6732619639999484
0.988691386593819 0.6734994859999688
0.988957490273569 0.3366469009999946
0.98917562528209 0.6727678010000773
0.989401407429749 0.339691882000011
0.989524300060638 0.3364769909999268
0.989666398911263 0.3369090240000787
0.989785646126881 0.6731969109999909
0.989941611114474 0.33643767399996705
0.990112637569052 0.3365553879999652
0.990280758737 0.3366253469999947
0.990458603763854 0.33635449100006554
0.990655844200984 0.3365557209999679
0.99090331071369 0.3369017549999853
0.991220240706692 0.3367307940000046
0.991631392627107 0.673239624999951
0.992171741616537 0.6739669390000245
0.992584999100544 0.3366627240000071
0.992920217547583 0.6728396010000779
0.993265843963488 0.3376406299998962
0.993456113154382 0.33669518500005324
0.993656725199015 0.67299173899994
0.993851124930561 0.3365598120000186
0.994188436266974 0.33682446500006336
0.994497347019012 0.3369457109999985
0.994835946901025 0.3365119320000076
0.99524680474039 0.33635164199995415
0.995752816136108 0.6733876650000639
0.996325561945601 0.67325791199994
0.996649497285795 0.33760450500005845
0.996945022176834 0.33667137699990235
0.997233083251185 0.3365519580000864
0.997677638548566 0.3365458849999641
0.998186996045664 0.3365967360000468
0.998719705473856 0.33664830999998685
0.999365820142488 0.3372478289999208
1.00017163760218 0.33674530300004335
1.0010138738785 0.33656653499997446
1.00198221878853 0.3368240340000739
1.0031296017732 0.33685578799997984
1.00448052726649 0.3371356719999312
1.00603788045922 0.33701931400003104
1.00777106678162 0.336605066000061
1.00990570295381 0.33670971299989105
1.01270968244641 0.3362585710000303
1.01635995617237 0.3363151790000529
1.01969744184242 0.33661434199996165
1.02331662014758 0.3364789519999931
1.02768637387355 0.3367485530000067
1.03142506955924 0.33748336600001494
1.03506498548174 0.33644317400001
1.03821986767255 0.33669347900001867
1.04098690341361 0.3370097459999215
1.04342056911519 0.33665544400003
1.04553166043397 0.3364741679999952
1.04733994205913 0.6733081580000544
1.04894876743135 0.33653838499992617
1.05078250671786 0.33665427300002193
1.05236785623609 0.6738259239999707
1.05405293679927 0.3366902890001029
1.05563682466629 0.3367795979999073
1.05736136644086 0.33627362800007177
1.05918074134704 0.6732259039999917
1.06085128673197 0.3365964529999701
1.06214858116785 0.33663135200004035
1.06342288593657 0.33667247599998973
1.06482916454054 0.3367233110000143
1.06684304979408 0.3368496470000082
1.06945946612959 0.33690788999990673
1.07178974208758 0.3372047889999976
1.07426293045759 0.3368991460000643
1.07683564150304 0.33684465700002875
1.07955096114398 0.33688738199998625
1.08224882607085 0.3370465919999788
1.08460665448011 0.33665417899999284
1.08668714243059 0.3372624730000098
1.08897398759185 0.3375080360000311
1.0910576498249 0.33707542599995577
1.09332340397852 0.337190459999988
1.09520250039496 0.3381494359999806
1.09678230615807 0.33699404800006505
1.09891006732228 0.6748838170000226
1.10129335581764 0.6740387389999114
1.10262468335833 0.6752546380000695
1.10359030170606 0.33703754800001207
1.10434935435607 0.6742583120000063
1.10516223156231 0.6742172799999935
1.10569714027038 0.33735324699989633
1.10607021144345 0.33703975100002026
1.10645833754261 0.33731312500003696
1.10684364489334 0.3371724239999594
1.10739009521565 0.3374276289999898
1.10800153297587 0.33732582100003583
1.10849515492821 0.33711386400000265
1.10898623926342 0.3371478130000014
1.10954994462237 0.33706391800001256
1.11026139754402 0.3369385800000373
1.11116726527669 0.3370743229999107
1.11233625496701 0.3369749140000522
1.11380577981433 0.33723842500000956
1.11500684330788 0.6742661709999993
1.11695102106548 0.3367370920000212
1.11834421765532 0.6745307749999938
1.11976637241315 0.33686783999996806
1.12071720881822 0.33703666600001725
1.12167972910523 0.3378914249999525
1.12267022492177 0.33681507900007546
1.12377591676038 0.33721905400000196
1.12520448065899 0.33711885099990013
1.12686761823112 0.3371306230000073
1.12833490059028 0.33694028600007186
1.12986134960317 0.33745301399994787
1.13152024188102 0.337302410999996
1.13349192756235 0.3380824250000387
1.13525607491655 0.3371821709999949
1.13689995028008 0.33712566199994853
1.13843855323347 0.33706942800006345
1.13987700498024 0.674401487999944
1.14141933825819 0.6742094429999952
1.14250717739474 0.3370627680000098
1.14344035461001 0.33724255800007086
1.14439935311846 0.33707319999996344
1.14537981284309 0.33698673200001394
1.14633191544023 0.6744425279999859
1.14723336117412 0.33706553100000747
1.14809251261859 0.33723714600000676
1.14882203101208 0.33808911300002364
1.1497809192596 0.3381807899999103
1.15121924293282 0.3371981700000788
1.15265152665276 0.33745645700003024
1.15415093390979 0.33708151199994063
1.15597433673816 0.33714172700001654
1.15743770358675 0.33725424600004317
1.1590205579671 0.33680123799990724
1.16046070882494 0.3369314620000523
1.16213271903661 0.3373240519999854
1.16357078596626 0.3370352340000409
1.16486480207417 0.33717306299990923
1.16628799568562 0.3374666800000341
1.16774267820947 0.67453091699997
1.16928211461187 0.674624300000005
1.17018077541836 0.33726088000003074
1.17088489361409 1.3515548039999885
1.17162753602531 0.33735767200005284
1.17223092244605 0.33734396900001684
1.17275575633881 0.3373707700000068
1.17368423121182 0.33729033599991
1.17477381409428 0.337405461000003
1.17598085655513 0.33738200499999493
1.17721924877178 0.3371488480000835
1.17838579411262 0.33733021499995175
1.17943520073887 0.33829506799997944
1.18050617604705 0.3372704729999896
1.18223838357436 0.3375017380000145
1.18399985627258 0.33773486300003697
1.18566150352329 0.3379131870000265
1.18712143231505 0.3373421530000087
1.18869078250072 0.34034730299993043
1.18997897724995 0.337207008000064
1.19110802959169 0.3372179429999278
1.19221732386035 0.337367171999972
1.1936693975037 0.674391657000001
1.19508660832849 0.3372261100000742
1.19614362406608 0.33751820800000587
1.19706639714851 0.6743419289999792
1.19853128760248 0.674605855999971
1.19959140764331 0.3379223010000487
1.20032412358389 0.674190316000022
1.20111800417005 0.33741213999996944
1.20171278569921 0.675734067999997
1.20220961582797 0.6742611260000331
1.20276479277511 0.6742988749999768
1.20319116366792 0.33730807999995704
1.20353960449583 0.3373106579999785
1.20390564569094 1.0111630119999973
1.20421661639148 0.3373978550000629
1.20446743279216 0.3371439929999269
1.2047090035458 0.33748748200002865
1.20497353316024 0.3372894039999892
1.20531349392117 0.337031957000022
1.20578201718466 0.3370696099999577
1.20633677852182 0.33735378300002594
1.20696944105756 0.3369298710000521
1.2079608417429 0.33707136499992885
1.20885222364221 0.33728711800006295
1.20993613464786 0.3371323979999943
1.21130742734511 0.3371797779999497
1.21270993280302 0.33723215800000617
1.2142375202482 0.6748163710000199
1.21573553042229 0.3386430159999918
1.21681801808724 0.3373834799999713
1.21792006760629 0.33727798400002484
1.21894122330925 0.3378032150000081
1.21998012040718 0.33734405100005915
1.22144043674072 0.6747286080000094
1.22284170086147 0.6750011479999785
1.22370456240561 0.6746173489999592
1.22434482498401 0.6749932479999643
1.2248245346015 0.6744178339999962
1.22519619756719 0.3370677540000315
1.22549984510041 0.33777260700003353
1.22581709079394 0.6747161409999762
1.22609435580059 0.33707304600000043
1.22625925105406 0.3372006570000394
1.22643408199168 0.33744164699999146
1.22659009751428 0.33722835399998985
1.22677630053583 0.3371550929999785
1.22700176020817 0.6745847680000452
1.22730455928774 0.3374288219999926
1.22792523847942 0.3375340039999628
1.22844767029677 0.33763115800002197
1.22906410024552 0.3372105879999481
1.22989533534894 0.33753709000006893
1.23104520651701 0.33736545399995066
1.23228467209223 0.3372089389999928
1.23334823171463 0.3374401010000838
1.23440934519543 0.6746165249999194
1.23599331776654 0.6767791790000501
1.23689827352707 0.675343360999932
1.23759061861189 0.6747712390000515
1.23812039128526 0.33730169399996157
1.23854410132301 0.6746983680000085
1.23898121736404 0.6748021859999653
1.23924117171064 0.33876273600003515
1.2394615545067 0.33809849500005384
1.2396796116188 0.6745477639999535
1.23995460843951 0.33883835599999657
1.24029855742312 0.33727657300005376
1.24063718715418 0.3374217939999653
1.24099433014635 0.3376261439999553
1.2413794757291 0.3371721680000519
1.24180751644374 0.6759005909999587
1.24238024132411 0.3372663940000393
1.24290118723752 0.6745115859999942
1.24346285879975 0.3374185459999808
1.24386173905999 0.33834516100000656
1.24427111662909 0.33740057700003945
1.24462751505151 0.33719022399998266
1.24495423550692 0.337175110999965
1.24554234656538 0.3374390740000308
1.24605277123796 0.33749139099995773
1.24668051913051 0.33920894900006715
1.24752387497994 0.33743663299992477
1.24857164532217 0.3374158780000016
1.24963658734681 0.3375188759999901
1.25105483574372 0.6760287010000638
1.25219574260085 0.6747958129999461
1.25310666522388 0.337574274000076
1.25374109662812 0.6752001419999942
1.25443247731653 0.3381461079999326
1.25493637781712 0.3373186720000376
1.25545126312963 0.3381800939999948
1.25594994302994 0.337032325999985
1.25637264015648 0.3374509740000349
1.25684122895184 0.33744275000003654
1.25744885061525 0.33844736399998965
1.25801320769494 0.3370195649999914
1.25866942812182 0.33730373399998825
1.25922013992956 0.3373321469999837
1.25995398715433 0.33861366300004647
1.26105698887208 0.33753587999990486
1.26220905257938 0.3377392030000692
1.26350756576557 0.3374553689999402
1.26456526772639 0.6754596069999934
1.2655772583917 0.6756771060000801
1.26625268786414 0.6750786439999956
1.26674851794117 0.33761670599994886
1.26718653977857 0.33729906600001414
1.26761861847248 0.3379643030000352
1.26796868848853 0.3372674229999575
1.26828898837581 0.3374013830000422
1.26891087508705 0.3375119730000051
1.26947377090537 0.33757076699998834
1.27013799263346 0.6749545399999306
1.27103989109592 0.3384265670000559
1.27164005454583 0.33747202200004267
1.27225957889447 0.33727709400000094
1.27328622247538 0.3377563569999893
1.2742876919443 0.3373304059999782
1.27532309210538 0.3375371390000055
1.27655773557349 0.33763063100002455
1.27757685503762 0.3376417049998963
1.27862117447853 0.6751458660000935
1.27972852741362 0.3375424689999136
1.28069636646387 0.3372398770000018
1.28163717141203 0.6749653809999927
1.28260763225061 0.33737023700007285
1.28333585610864 0.3375300719999359
1.28411989948048 0.3378309040000431
1.28485593871079 0.6757961920000071
1.2859287631292 0.6746393930000067
1.28684026241826 0.3376227070000368
1.2876237350214 0.33728260499992757
1.28836850904008 0.3373952270000018
1.28941096958293 0.338456941000004
1.29094954578657 0.6742949929999895
1.29246350324936 0.33912016900001163
1.29357889276452 0.6757100500000206
1.29459213112663 0.3373773829999891
1.2954853158297 0.33720933300003253
1.29651974423613 0.3371379339999976
1.29736773666894 0.33770753299995704
1.29816906087538 0.3373584619999974
1.29895003685895 0.33765611100000115
1.29980148998814 0.6760971979999795
1.30067801073069 0.3374203939999916
1.30146436154781 0.3377655590001041
1.30225402722224 0.3384387409998908
1.30310394158821 0.33791369400000804
1.30417433701699 0.33906939400003466
1.30534363396404 0.3381359039999552
1.30645315866307 0.33741570100005447
1.3074216730873 0.33793644100001075
1.30842241182513 0.3372810199999776
1.30929527827183 0.3380531400000564
1.31003845288462 0.33733180599995194
1.31072217095184 0.33826233299998876
1.31140300906283 0.6749528870000177
1.31225121777539 0.675290718000042
1.31288964206291 0.3375466059999326
1.3134444436791 0.337617162000015
1.31399830565273 0.338865941999984
1.31462348820285 0.6750899170000366
1.31591244339323 0.3377010589999827
1.31702098790981 0.3377879519999851
1.31805729690163 0.33741702600002554
1.31895817673743 0.33751945200003775
1.31984777473055 0.3375743549999015
1.32073083822862 0.33749614600003497
1.32146338735568 0.3372875860000022
1.32229571531592 0.33762413199997354
1.32338085569257 0.33749354400003995
1.32467988103244 0.33735667600001307
1.32624737921152 0.3378514459999451
1.32758263973171 0.3376886920000288
1.32872934500484 0.6751165919999949
1.3298730518697 0.3377002580000408
1.33083397546824 0.3378289639999821
1.33181933878519 0.3374806269999908
1.33269198892629 0.33751196200000777
1.33383405594173 0.3374910989999762
1.33532998816419 0.6747318789999781
1.33667527265936 0.3375294530000019
1.33762710925984 0.3375316340000154
1.33863097925408 0.6753127230000473
1.33945550010621 0.33776332399997955
1.34012647667412 0.3375099610000234
1.34084227807651 0.33765102799998203
1.34155627967261 0.33771677799995814
1.34241246790975 0.3373122750000448
1.34330460439812 0.3375408800000059
1.34459845672826 0.33781735599995955
1.34633555630699 0.33797111500007304
1.34793696248254 0.3393122059999314
1.34941411696741 0.33867819700003565
1.35070936754085 0.33771413499994196
1.35189684174037 0.6750546300000906
1.35299619205702 0.3376173629999357
1.35453303866485 0.6752495420000741
1.3562645994994 0.6752053759998944
1.35725700541284 0.6752717960000609
1.35797755574391 0.6756776800000353
1.35850724744615 0.3375250189999406
1.35891883682504 0.3376334209999641
1.35935415099584 0.3376884180000843
1.3597200776323 0.33755485799997587
1.36016450286959 0.675275160999945
1.36052906608346 0.6750836319999962
1.36073276637466 0.3378447720000395
1.3609215935895 0.33732222900005127
1.36112199378945 0.675400391999915
1.36131646236162 0.33736829899999066
1.36154314563725 0.3378860430000259
1.3617569237309 0.3382072719999769
1.36198205540682 0.33752112500008025
1.36223932744042 0.33760770899993986
1.36253927547087 0.33784337500003403
1.36289132034058 0.3375451819999853
1.36330511992317 0.3375381580000294
1.36379080525372 0.3376082249999399
1.3643595589171 0.3377738430000363
1.36503360161736 0.6752470039999707
1.36588978567831 0.6751773209999783
1.36636892423772 0.3377113830000553
1.36675615209697 0.3374765190000062
1.36715781562342 0.3379044690000228
1.36754457018448 0.3374662940000235
1.36788416643337 0.33766607899997325
1.36830631475685 0.3376857519999703
1.36926043156521 0.6758343999999852
1.37046029815988 0.3375932669999884
1.37095830358163 0.337934826000037
1.37146396166993 0.33731914700001653
1.37218297585022 0.3378095030000168
1.37287787196817 0.3377772129999812
1.37362781960383 0.6745853009999792
1.37458867284802 0.3375687970000172
1.37524245823874 0.33724281299998893
1.37592984185766 0.33727235799995015
1.37653179063663 0.3378653290000102
1.37714468033459 0.337472498000011
1.37777447189201 0.6755538090000073
1.37907544114144 0.6750807969999642
1.38025293106653 0.3376882590000605
1.38116383333735 0.33759337300000425
1.38212246249442 0.33752556499996444
1.38289694041835 0.3377351090000502
1.38368093815889 0.3375714399999197
1.38436284525127 0.3378135690001045
1.38502353317319 0.3377614049999238
1.38569438032973 0.337719618000051
1.38639233662041 0.33751410100001067
1.38754082132438 0.6749718329999723
1.38907501424849 0.6752254020000237
1.39033951937527 0.6749214369999663
1.39125911327071 0.33779783499994664
1.39200764632498 0.3373906020000277
1.39277532068586 0.3373561650000738
1.39353625284675 0.33761322699990615
1.39420985269079 0.33778506900000593
1.3950177961797 0.3374816620000729
1.39605897679748 0.3375820469999553
1.39724019278891 0.6748970160000454
1.39876749801282 0.6754096409999875
1.39973519075025 0.3370172889999594
1.40054572534873 0.3376722919999793
1.4013681137511 0.33743202499999825
1.40226505437859 0.3372796510000171
1.40298744044735 0.3385824380000031
1.40374378879465 0.33740424400002667
1.40459759819879 0.33724927900004786
1.40554615014726 0.6753082169999516
1.40631159198484 0.3374760010000273
1.40693089332074 0.33728083699998024
1.40760568845896 0.3372529370000166
1.40829145533239 0.33736849100000654
1.40916289968577 0.3375949489999357
1.41011272275768 0.6751778899999863
1.41094424991917 0.33751871700007996
1.41181210248075 0.3374373450000121
1.4125709899691 0.33753599099998155
1.41357660201028 0.33795062299998335
1.41443176247363 0.3384811749999699
1.4158289360766 0.33764159500003643
1.4171886176715 0.6779212679999773
1.41846934632962 0.6758830539999963
1.41974852801561 0.33745397999996385
1.42072841508012 0.33776537000005646
1.42174746392338 0.6757102809999651
1.4225872315728 0.33752676400001747
1.42340459995009 0.33777775400005794
1.42416121506649 0.33792829899994103
1.42518788113453 0.3376078649999954
1.42682404155005 0.6753755199999887
1.42822918490687 0.3375317360000736
1.42904706107392 0.3375812859999314
1.42989384692447 0.6748212480000575
1.43065356708692 0.3373169259999713
1.43141224457672 0.33718989099998
1.43204641445187 0.3374147660000517
1.43288817994716 0.33730215899993254
1.43381933471123 0.3372396280000203
1.43492963646534 0.33748892799997066
1.43657673190227 0.6743872260000217
1.43827703060449 0.3373065680000309
1.43933395782323 0.3374396469999965
1.44046269116942 0.3371207399999321
1.44143316597953 0.3373403730000746
1.44235376407427 0.33754582699998537
1.4432116391172 0.3383095560000129
1.44437250964382 0.33857433399998627
1.44530216507265 0.33829291999995803
1.44631169267271 0.3372345850000329
1.4472615357982 0.3376518569999689
1.44824319830927 0.6757973640000046
1.44925695535477 0.33749063000004753
1.45008441446859 0.33774517699998796
1.45102129467164 0.3377208150000115
1.45185339894724 0.6752028659999496
1.45282651871058 0.3374669739999945
1.4536464741438 0.3372768280000855
1.4544787552074 0.33768000799989295
1.45526978755487 0.33758718700005375
1.4561461310221 0.3375070340000548
1.4568476767963 0.3376080949999505
1.45772872741553 0.33784326399995734
1.45870849373975 0.3376095760000908
1.46011214892353 0.3373825349999606
1.46166516342151 0.33728802400003133
1.46318075164954 0.3374505769999132
1.46488408694054 0.33762823500001105
1.46641289519546 0.6744635950000202
1.46785818578605 0.3375888440000381
1.4686459692623 0.3376082710000219
1.46949743731784 0.3381984540000076
1.47033542384854 0.3401901899999302
1.47127350598971 0.33916866599997775
1.47240689722603 0.3376626240000178
1.47341543533354 0.33793021300004966
1.47454260116414 0.6753230030000168
1.47544469666273 0.6757515619999594
1.47601850909818 0.6751468219999879
1.476434247656 0.6754990099999532
1.47674566214224 0.33793230800006313
1.47700431507073 0.6756415190000098
1.47726644055704 0.33778278099998715
1.47750036619132 0.33845171899997695
1.4777139168942 0.3382961710000245
1.47797837217179 0.33757881500002895
1.47833750406712 0.3375197020000087
1.47887179851266 0.6752997849999929
1.47946839985528 0.3374391019999621
1.48012263830902 0.33761388300001727
1.48079832823118 0.33802159599997594
1.48154566376462 0.3374499789999845
1.48243756175999 0.33783721999998306
1.48352743657177 0.6747947070000464
1.48463060422171 0.6752819729999828
1.48523176755442 0.674890151999989
1.48571264426281 0.3378068849999636
1.48612015116798 0.6748301630000242
1.48653971781855 0.33876591099999587
1.48686315981976 0.33892746300000454
1.4872040973938 0.33733551199998146
1.48750051722718 0.339237606000097
1.48784586341344 0.3374461269999074
1.48827920974065 0.6756770850000748
1.48880199100249 0.33750116299995625
1.48914172043919 0.3375479210000094
1.48949085254374 0.3375245659999564
1.48984836249605 0.3372468930000423
1.49033417483557 0.3376177950000283
1.49082472384153 0.3380410129999518
1.49129786150705 0.33740187700004753
1.49182870399503 0.33754858600002535
1.49228320339472 0.33769696299998486
1.49280065568778 0.6765821239999923
1.49348177895439 0.6746455640000022
1.49390671426839 0.3373559189999469
1.49425690684042 0.6757073910000599
1.49461453821316 0.3374599239999725
1.49485533046046 0.33828249099997265
1.4951128272549 0.3377038309999989
1.49535401726637 0.337332650999997
1.4960404776806 0.3377451280000514
1.49667126226762 0.6749224640000193
1.49744221075806 0.6755984650000073
1.49804495828934 0.6756889709999996
1.49851955967478 0.3373952609999833
1.49890830311295 0.33816963499998565
1.49930562892826 0.675406829999929
1.49967243119417 0.33771404500009794
1.49992419624574 0.3374089349999849
1.50017212255741 0.3374076630000218
1.50051293590053 0.3374257539999235
1.50098483973693 0.33762996799998746
1.50140211844258 0.33749964399999044
1.50186465535352 0.3382154100000889
1.50239418961825 0.33803612099995917
1.50299701662193 0.6759274830000095
1.50372597787694 0.33765572999993765
1.50443789603009 0.33740240000008725
1.50517545044082 0.33743648299991946
1.50588064362134 0.337569085000041
1.50674286195669 0.33727083600001606
1.50783701039534 0.3373972749999439
1.5092836819257 0.33754529600003025
1.51100388717408 0.3373656100000062
1.51267318042204 0.674748093000062
1.51444458126012 0.6742314839999608
1.51548443965779 0.6749533339999516
1.51629064118019 0.337152364000076
1.51696322518181 0.33736148299999513
1.51765487090493 0.33811352899999747
1.51826773819854 0.3375579319999815
1.51899382203439 0.33712441399995896
1.51959248914403 0.6744209250000495
1.52010598421969 0.3373419609999928
1.52061644763819 0.3381102839999812
1.52115099811257 0.338131489000034
1.52166554282709 0.3373726039999383
1.52330173400195 0.6746052050000344
1.52475292154372 0.6756434929999386
1.5258111531703 0.33734860200002004
1.52668321648381 0.3376135980000754
1.52757500276786 0.6751071269999329
1.52838423708924 0.33742455200001586
1.52911396508964 0.3380237669999815
1.52985259998949 0.3408750629999986
1.53064813295474 0.33797681700002613
1.53158695791845 0.33792785100001765
1.53289659416618 0.337262399999986
1.53457035406863 0.33754480799996145
1.53605921268876 0.6750181870000915
1.53786682611774 0.6750068779999765
1.53940194710909 0.6745568079999202
1.54052566535568 0.33742970600007993
1.54148928655339 0.3372445279999283
1.54245075330671 0.3373281990000123
1.54331817133037 0.6753320880000047
1.54408310236961 0.33791470000005575
1.54468815849287 0.3373960530000204
1.54526391436324 0.3373383249999051
1.54592381211816 0.33748519000005217
1.54740180617688 0.6739675649999981
1.54883010291376 0.6741639240000268
1.54995191012673 0.33700867400000334
1.55085650925364 0.3373210879999533
1.55179124051245 0.6740433100000018
1.55257768199216 0.3377907020000066
1.55330214507303 0.33696073900000556
1.55405919285024 0.3371365149999974
1.55480090843444 0.33726120100004664
1.55569990862841 0.3373229619999165
1.55689587988995 0.3369040850000147
1.55846391914461 0.3372754150000219
1.55982136753531 0.3372023199999603
1.56160046814121 0.3374674589999813
1.56312158320167 0.33746224200001507
1.56463091264933 0.3371682709999959
1.56608037858902 0.337496844000043
1.56743742497537 0.3374355639999749
1.56861438143522 0.6746256970000104
1.56964125034622 0.33712241700004597
1.57048469324415 0.33707618599999023
1.57138539413797 0.337092906999942
1.57214219819337 0.33707849300003545
1.57290028764628 0.3369633500000191
1.57366699617639 0.337135443999955
1.57429652316286 0.3374819310000703
1.57527831516396 0.337203508000016
1.57613401783984 0.33725400599996647
1.57690432423324 0.3375054869999303
1.57762378252855 0.3368253940000159
1.57831483210373 0.3371338670000341
1.57902023016607 0.3371858919999795
1.57977184603013 0.33684510199998385
1.58057671142325 0.3370010529999945
1.58142948928856 0.33735271000000466
1.58233164391963 0.3371548070000472
1.58329082950127 0.33734230100003515
1.58432315767842 0.6747449219999453
1.58528834889623 0.33726216399998066
1.58591025037261 0.3376338840000699
1.58653972345266 0.3373182379999662
1.58719149163142 0.3371652289999929
1.58792283277009 0.3377349930000264
1.58877752412186 0.33800201199994717
1.59005329421329 0.3371485190000385
1.59120443153216 0.337363167000035
1.59233419222702 0.33729918099993483
1.59355927702146 0.33704387099999167
1.59455165629695 0.33744891900005314
1.59536548514935 0.33722193699998115
1.59669717746701 0.33775056199999653
1.59785519667644 0.6751187080000136
1.59912616187875 0.6752023540000209
1.60008473288523 0.3375182009999662
1.6008823686552 0.3372732240000005
1.60169970864115 0.6747391159999552
1.602532662412 0.3374329470000248
1.603244960422 0.33756002100005844
1.60394033950926 0.3370494129999315
1.60483088629853 0.33733797499996854
1.60596548807731 0.33749317300009807
1.60727168234481 0.6742845449999777
1.60878441897802 0.33769408799992107
1.60987652749316 0.33696582600009606
1.61102327676027 0.6746005709999281
1.61195939513598 0.3372620850000203
1.6126360639283 0.33698681800001395
1.61335536945643 0.33750358899999355
1.61397243815533 0.3374574859999484
1.61469799640077 0.3372640790000787
1.61561849201571 0.337644661000013
1.61726229360348 0.33748234399990906
1.61861592197983 0.33706028500000684
1.61998612344112 0.33745126700000583
1.62144022706862 0.33727082300003985
1.62289476480691 0.33788827900002616
1.62409489529972 0.6746263210000052
1.62541870699147 0.3372339899999588
1.62627286367609 0.3378337950000514
1.62714876026958 0.6753906659999984
1.62795170217163 0.674576692999949
1.62870753907994 0.6747911420000037
1.62927362103963 0.6744076899999527
1.62965532241578 0.3374656530000948
1.62996559939177 0.6748188629999277
1.63029055777817 0.33751745100005337
1.63045925675983 0.33723316700002215
1.63063615386602 0.6746817279999959
1.6308044623406 0.33745549399998254
1.63108522744731 0.337202689000037
1.63133781888875 0.3373979229999122
1.63161315110052 0.3375093960000868
1.63194298964121 0.3373205449998977
1.63234147448668 0.33752906900008384
1.6328225995412 0.33816773599994576
1.63339571988393 0.3373631590000059
1.63405900646862 0.3376910299999736
1.63478795506616 0.33753874600006384
1.63551694552395 0.33772724300001755
1.63640559901664 0.33754026399992654
1.63748253635579 0.3375180510000746
1.63870654307285 0.33729785499997433
1.63970419838377 1.0127931609999905
1.64058635083158 0.3382303910000246
1.64140799250398 0.33782446700001856
1.64217202780731 0.337312008999902
1.64296879389359 0.3375677400000541
1.6439695267274 0.6768448330000183
1.64583233497934 0.33751388999996834
1.64728062864927 0.3386951359999557
1.64901345504692 0.6750756850000244
1.6505407465646 0.6746650210000098
1.6516243399184 0.33763466499999595
1.65252317714351 0.33730454300007295
1.65344051356027 0.6755418669999926
1.6542809683735 0.3374275219999845
1.65507866440588 0.33712425499993515
1.65592645466763 0.33742657900006634
1.65681583463355 0.33735978899994734
1.6578629005636 0.3378315500000326
1.65922909305021 0.33774163399993995
1.66070059419172 0.33741159000010157
1.66213405946146 0.6748107679999293
1.66403429683812 0.6753677740000512
1.66526220655718 0.33732221100001425
1.66631036563451 0.33737463899990416
1.66748731230629 0.337584588000027
1.66845106044 0.3377514430000019
1.66929221525461 0.3379039000000148
1.67026276846449 0.3376174509999146
1.67116464491752 0.3379237040001044
1.67200782384246 0.33768476999989616
1.67343322163846 0.33729353200010337
1.67529987573825 0.6776938779999
1.67729911776049 0.6749751570000626
1.67865691662646 0.337476874999993
1.67973761402326 0.3371572500000184
1.68088085147523 0.33771763799995824
1.68180746172236 0.3374497730001167
1.68280572530301 0.33737313699998595
1.68385564197553 0.33758343499994226
1.68477183823635 0.3375479809999433
1.68594997019426 0.3375378410000849
1.68719537857248 0.3376325510000697
1.68852318471407 0.33727108699986275
1.6897511974181 0.33755860099995516
1.69114881634388 0.3380479300001298
1.69272038859884 0.3374817259998508
1.69423520244442 0.33733090400005494
1.69573203466193 0.6753308110000944
1.69722891974139 0.3376477619999605
1.69820552474705 0.33743480499992984
1.69929709727515 0.337433221000083
1.70036869796506 0.33738889400001426
1.70142062214095 0.3377805959999023
1.70296514594405 0.3383171200000561
1.70432964881725 0.33740585600003214
1.70586937999491 0.6755163789998733
1.7075847231407 0.3373114210000949
1.7087465984965 0.337459822000028
1.70997503196415 0.3376887370000077
1.71098997868694 0.33748651899986726
1.71208189236893 0.33778050600017195
1.71338411786643 0.33759762199997567
1.71447470635546 0.33728993199997603
1.71587960047766 0.33755996900003993
1.71743450839353 0.3375067389999913
1.71901746317923 0.3381480829998509
1.72033783691169 0.337358919000053
1.72161594930127 0.33724089500015
1.7229502527172 0.33725989599997774
1.72436394825571 0.3375968599998487
1.72576418490232 0.3372860169999967
1.72729208566872 0.33735642400006327
1.72870763704414 0.3372782199999165
1.73001526111491 0.33745161900014864
1.73123675966486 0.6748163109998586
1.73309014564656 0.33779488000004676
1.73415331963838 0.33786674700013464
1.73533502100399 0.3378050699998312
1.73653947807161 0.33749512600002163
1.73793288147036 0.33761435199994594
1.73947139169808 0.33764291800002866
1.7408106269458 0.33736424300013823
1.74193511807548 0.3375556260000394
1.7431445202447 0.3378347240000039
1.7446302535636 0.33762322099983066
1.74604077813529 0.3375954450000336
1.74750473705005 0.33760483000014574
1.74929691390791 0.33751984899981835
1.75081733841137 0.3374676140001611
1.75266187303263 0.33834195999997974
1.75426204001747 0.3380473479999182
1.7556879626633 0.33704413200007366
1.75707654484753 0.33818981099989287
1.7584942256098 0.3375904920001176
1.75997710297505 0.338645637999889
1.76124749079547 0.33813020000002325
1.76281503662594 0.33782611800006634
1.76419164837819 0.33763085400005366
1.76546877088103 0.675304535999885
1.76719720199636 0.6753547319999598
1.76816807970885 0.33761255200010964
1.76916321564709 0.3377064490000521
1.77019781117912 0.33752580399982435
1.77135278339315 0.33760024900016106
1.77266395698875 0.3374946019998788
1.77400053300422 0.33738562899998215
1.77522346861218 0.3373979360001158
1.77690935522511 0.3372927919999711
1.77857841179532 0.3383033239999804
1.78023888213334 0.3372372940000332
1.78215068790158 0.3374099430000115
1.78372987158921 0.33748085499996705
1.78564575805896 0.3371463569999378
1.78754247836526 0.33735902000012175
1.78916563191629 0.3376231359998201
1.79068514486289 0.3378930690000743
1.79228138146177 0.33759391600005983
1.79370130453701 0.3377214479999111
1.79533392586898 0.33900599699995837
1.79695139773361 0.3377619479999794
1.79848666864155 0.6755036270001256
1.79987171339822 0.6752269829999022
1.80067474152527 0.6766425560001608
1.80128068286177 0.6764722059999713
1.80172965558783 0.6753991099999439
1.80206728831339 0.6750247180000315
1.80232394764969 0.3386676879999868
1.80254290941274 0.33768112999996447
1.80276616826118 0.33794516900002236
1.8029516171386 0.3386769710000408
1.8031019700752 0.338530480999907
1.80322854200732 1.0127555020001182
1.80335142026639 0.33751701699998193
1.80347561028069 0.3377963129998989
1.80359672678888 0.3373017940000409
1.8037448902007 0.3373890459999984
1.80398804175648 0.6752473750000263
1.8046854659666 0.675170898000033
1.80491765854952 0.3377253969999856
1.80516163436613 0.3375095449998753
1.80540938740131 0.3378153790001761
1.80579100270051 0.3377368839999235
1.80611908578761 0.6757327249999889
1.80647729759684 0.675661601999991
1.80675698457959 0.3376666030001161
1.80697745181062 0.33855822199984686
1.80720930576777 0.3379614110001512
1.80739887614289 0.3374126769999748
1.8075526941059 0.33746585899984893
1.80767952890275 0.3378930510000373
1.80779220489746 0.3382954080000218
1.80791939748726 0.33796189999998205
1.80806247217479 0.33789466899997933
1.80819684001803 0.3382489279999845
1.80840598858348 0.67498703199999
1.80885851780527 0.6759767759999704
1.80919195241435 0.3375087600002189
1.80932283694385 0.33864378399994166
1.80947624482739 0.33842948200003775
1.80960166548516 0.3382774869999139
1.80978423730671 0.33772626800009675
1.80995135361323 0.3382943609999529
1.81016038230963 0.33733615000005557
1.81043657534938 0.33748237299982975
1.81076227441875 0.33758423900007983
1.81102502971347 0.33742486000005556
1.81124446454736 0.3375876630000221
1.81143242385445 0.33834989299998597
1.81160931535484 0.337649502999966
1.81184570946924 0.33737557599988577
1.81205034225954 0.33744979600010083
1.8122865518718 0.6748166919999221
1.81269094622327 0.33727639300013834
1.81301225245518 0.33749017999980424
1.81334207781143 0.3377282510000441
1.81361545108861 0.676477893000083
1.81387633949294 0.6748027109999839
1.81411809313978 0.3377085189999889
1.81429563194441 0.33759621500007597
1.81448779864201 0.3373147390000213
1.81467006780399 0.3375336399999469
1.81490900432915 0.3374788480000461
1.81514702731689 0.33721296199996686
1.8153682450489 0.3379231169999457
1.81563089113107 0.33936831500000153
1.81589718856196 0.33852434799996445
1.81617033079336 0.3372298869999213
1.81656415383805 0.33750555200003873
1.81695783467685 0.3373856519999663
1.81742610709541 0.674874544000204
1.81802140166299 0.6746710679999524
1.81846085134498 0.6747992909999994
1.81869477552795 0.33755458399991767
1.81889936571447 0.33737158799999634
1.81910607668111 0.33749769399992147
1.81938082684073 0.3375987780000287
1.81963460504659 0.6758028940000713
1.81988126724879 0.33739801499996247
1.82016358955408 0.3373614900001485
1.82042827254129 0.3372047279999606
1.82078901295616 0.33735942099997374
1.82152470763719 0.6753675309998926
1.8223545130006 0.6754281150001589
1.82287554559272 0.6747135659998094
1.82310627798809 0.3378174070001023
1.82331820262587 0.3372568479999245
1.82353642601214 0.33765554299998257
1.82379819901201 0.33764232800012905
1.82408878242318 0.33737424399987503
1.82436258063564 0.6750015540001186
1.82460667546329 0.33757050600002003
1.82487685436919 0.33742123899992293
1.82513627221583 0.3375860040000589
1.82540566238966 0.6749117849999493
1.82562431971023 0.3377364890000081
1.82575902523192 0.33795574800001305
1.82589172237943 0.675011325000014
1.82604858475685 0.33800578499995027
1.82629741043308 0.3378217520000817
1.82651098905746 0.3375739609998618
1.82674138615167 0.33744401300009486
1.82701216731693 0.6747276420001072
1.82733609961746 0.33809542699987105
1.827546687907 0.33748391800008903
1.82779736203867 0.3384670749999259
1.8280008354378 0.3376780549999694
1.82830050484807 0.6762207379999836
1.82859177276091 0.337156104000087
1.82883512324976 0.33799276099989584
1.82908323680115 0.6757232970001041
1.82931185942156 0.33723599499990087
1.82959346216935 0.33766888500008463
1.82984322267764 0.33739888299987797
1.83024962072009 0.6746999990000404
1.83127681389795 0.6748340430001463
1.83154492374934 0.3374670700000024
1.83173503500419 0.337773807999838
1.83193559949868 0.3376231290001215
1.83215289513667 0.337267865000058
1.83240797197687 0.6754744339998524
1.83268726796738 0.3379523109999809
1.83292875972061 0.33730226700004096
1.83317802401811 1.0120541769999818
1.83339327607258 0.3373956289999569
1.83363673638401 0.33758256300006906
1.83386226353467 0.3382930570001008
1.83420386321899 0.6748077019999528
1.83498211736614 0.6742261960000633
1.83522078334375 0.6748430929999358
1.83542576256595 0.33732684400001745
1.83562226217792 0.6749446219998845
1.83581559683644 0.33716228699995554
1.83614014467164 0.33747279600015645
1.83642803106823 0.3383319439999468
1.83669925146532 1.0123669219999556
1.83692558302724 0.3372584200001256
1.8371698086828 0.3375784479999311
1.83740174063682 0.33721902299998874
1.83775328114863 0.6747548190000998
1.83848519872185 0.6749203439999292
1.83876530298336 0.33739443299987215
1.83900941679529 0.33755453800017676
1.83929545326981 0.3375310009998884
1.83954284836611 0.33740066400014257
1.83984108362243 0.6749872699999742
1.84010792879895 0.33768061199998556
1.84041401735502 0.3372531909999452
1.84069941475969 0.675349616999938
1.84118459757177 0.6751394230000187
1.84179754017929 0.6753118690000974
1.84224429952183 0.33796412399988185
1.84259758084629 0.337564078000014
1.84297284134336 0.3375798009999471
1.84333231549921 0.33806924999998955
1.84369909123674 0.339228673000207
1.84412063966408 0.3376871169998594
1.84469828207212 0.6745913540000856
1.84548036424075 0.33771774599995297
1.84595839304543 0.3376356930000384
1.84644419479824 0.33771866899996894
1.8469990063814 0.6746719010000106
1.84744557655713 0.6740458070000841
1.84787873366257 0.3372813649998534
1.84821635451823 0.337400665000132
1.8485714507177 0.674588273999916
1.84886862054207 0.3372715549999157
1.84903220347621 0.33865017100015393
1.84920374329111 0.33723936399997
1.84937232002939 0.33749435300001096
1.84959882288045 0.3369862429999557
1.84992774035425 0.3373936440000307
1.85022998954743 0.3374572000000171
1.85058534297103 0.337784228999908
1.85102704910172 0.33719569599998067
1.85157076385534 0.337734570000066
1.85220640957315 0.3371191100000033
1.85310793165258 0.33761960499987254
1.85405210248937 0.33816418500009604
1.8549072453928 0.33747522399994523
1.85569518301397 0.33719888800010267
1.85640518414425 0.33804403799990723
1.85722895384748 0.3377712320000228
1.85807147824056 0.3379536449999705
1.85922693559769 0.6752654870001606
1.86015579904485 0.33757763399989926
1.86096854594201 0.33809192400008214
1.86173571118405 0.3378087669998422
1.8626386832569 0.3380233530001533
1.86354681728536 0.33779036499981885
1.86471399352689 0.33770223800001986
1.86567113146962 0.3382281240001248
1.86683326244295 0.33796243400001913
1.86778740269137 0.3379318830000102
1.86866417284909 0.3374997449998318
1.86971830773871 0.337591527000086
1.87066711504965 0.6755096809999941
1.87151011945375 0.3378569530000277
1.87212434644934 0.3375796610000634
1.87275951177798 0.3378347739999299
1.87338123919969 0.3378291779999927
1.87440724953609 0.6748418720001155
1.87549345200631 0.33817082799987475
1.87643792107215 0.3378161360001286
1.87735704103039 0.675336600999799
1.8781521477353 0.3407613169999877
1.87916296602251 0.6746488360001877
1.88028711106137 0.674616788999856
1.88125514303571 0.3375452380000752
1.88201194624713 0.6762318369999321
1.88275327592037 0.337248751000061
1.88372448340601 0.33746930799998154
1.88484440769856 0.33759475600004407
1.88587695544631 0.33748457599995163
1.88671264727943 0.33756917200003045
1.88747913072194 0.6756912250000369
1.88854792830926 0.6750582419999773
1.88936728010377 0.6751346250000552
1.89000571147756 0.6753026679998584
1.89052328726238 0.6751539859999411
1.8909285917183 0.6755299540000124
1.89124433175308 0.6752973340001063
1.89148614084422 0.3382088070000009
1.89167348594133 0.33879888199999186
1.89187813673482 0.33776444000000083
1.8920643102792 0.6753721689999566
1.89225324406935 0.3379052650000176
1.89241594062532 0.33785000200009563
1.8925921198211 0.338906882999936
1.89274072371179 0.3379628089999187
1.89295548113296 0.33777763500006586
1.89330662028314 0.33806480399994143
1.89366068817438 0.33775258300011046
1.89412000686784 0.33756023099999766
1.89474661299131 0.337913307000008
1.89555984354725 0.3385441579998769
1.89623814953423 0.33769039499998144
1.89687523885179 0.3382864449999943
1.89766264604316 0.337601186000029
1.8984559725096 0.33826208900018173
1.89931723915155 0.337820044999944
1.9003728670599 0.3379331369999363
1.90170243729935 0.33766438900011053
1.9033929122195 0.3376349409998056
1.90498194802836 0.6753885069999797
1.9065031550456 0.6757671850000406
1.90750009674207 0.6753415509999741
1.90819402735509 0.6763863470000615
1.90870800279582 0.6751937330000146
1.90909168679616 0.6753918990000329
1.90938141748312 0.6762260569998944
1.90960317928088 0.675436333000107
1.90977564913013 0.676077960999919
1.90991199744771 0.33776948900003845
1.91002209739386 0.3376361480000014
1.91013868303727 0.3376958829999239
1.91024432498032 0.675456868000083
1.91036225746187 0.3377116700000897
1.91050387457324 0.3379988990000129
1.9106344172482 0.3374328190000142
1.91078039596926 0.6755367089999709
1.91099437271901 0.6751710799999273
1.91122802596549 0.6752566289999322
1.91140851211126 0.3378308559999823
1.9115515561067 0.3378290420000667
1.91170497515199 0.337637432000065
1.91183971186306 0.3373794449998968
1.9119746164542 0.6758090240000456
1.91213492879907 0.3375388859999475
1.9122980068985 0.3378690760000609
1.9124553293386 0.33775635599999987
1.91265786164052 0.6763615780000691
1.91298523994498 0.6753540259999227
1.91350448475915 0.3380329439999059
1.91385367708085 0.3377707240001655
1.91425376467157 0.3388262040000427
1.9146216759047 0.3378998519999641
1.91502185063093 0.6761285029999726
1.91545638092138 0.6764805299999352
1.91568342992968 0.675945468000009
1.91585976782542 0.6755453600001147
1.91599553568357 0.6755642319999424
1.91610157980313 0.337714485999868
1.91618562788333 0.3379474719999962
1.91627581041053 0.33798365400002695
1.91635600413611 0.33776757600003293
1.91643494204819 0.6760639220001394
1.91652252258258 0.33758634399987386
1.91662204107808 0.3378640680000444
1.9167129042206 0.3391810529999475
1.91682657242268 0.33817515500004447
1.91700213027929 0.337842923999915
1.91735096805753 0.6757800699999734
1.91815805830877 0.6755955670000731
1.91867763536782 0.6760523099999318
1.91907051227402 0.3378030840001429
1.91931345186768 0.6758001040000181
1.91957567064533 0.6756355640000038
1.91975009149428 0.6757607739998548
1.9198879987255 0.3379522180000549
1.91999871331734 0.3380552470000566
1.92011638192153 0.33763765100002274
1.92021617396589 0.6758110579999084
1.9203255314125 0.3379624189999504
1.9204532876643 0.33776670400015973
1.92058017850039 0.33792256299989276
1.92071143470873 0.33786012900009155
1.92088527840753 0.3377772119999918
1.92109092659045 0.3379275409999991
1.92129683768511 0.33767618399997446
1.92205121553894 0.3377863890000299
1.92282133377163 0.6755333339999652
1.92354262534841 0.6759546379998937
1.92420650602121 0.6755401620000612
1.92469100906747 0.675629957999945
1.92505266554478 0.6758039270000609
1.92532521489953 0.6755560419999256
1.9255328295342 0.6757285780001894
1.92569297112446 0.6759642899999108
1.92581783359769 0.3377028209999935
1.92591786992615 0.3386133300000438
1.92602386531745 0.3379893759999959
1.92611925595116 0.3380249659999208
1.92621146905404 1.0134936150000158
1.92631238065795 0.3379257700000835
1.92642459177755 0.3380377280000175
1.9265332166798 0.3377643970000008
1.92666302736141 0.3379482719999487
1.92686452650897 0.3379552409999178
1.92727742976849 0.675556553999968
1.92845301595949 0.6753535270001976
1.9287880238278 0.6789522109997961
1.92903556734883 0.3377796060001401
1.92923691322888 0.33792195999990327
1.92946865573958 0.338017728000068
1.92967979787839 0.3374356459999035
1.92993783275219 0.3380121440000039
1.93021863584274 0.3378430479999679
1.93059143779453 0.33718525700010105
1.93110589115252 0.6752414869999939
1.93182714179356 0.6746668309999677
1.93257595894686 0.6755853419999767
1.93311414386227 0.6762426560001131
1.93351607954428 0.6749007629998687
1.93381943521023 0.6751087320001261
1.93405062185317 0.6749777370000629
1.9342289298222 0.6750386919998164
1.9343680412109 0.33750560400017093
1.93448453833255 0.3375955089998115
1.93460094228449 0.3384711220001009
1.93471032714281 0.33753014300009454
1.93481525078469 0.6753699699997924
1.9349257381303 0.33778249100009816
1.93505709874387 0.33750439400000687
1.93517984083564 0.3376117150000937
1.93532356374179 0.33779424599993035
1.93554498857981 0.6750824870000542
1.93600501340153 0.6754053569998177
1.93695440890251 0.6750302480002119
1.93748862878156 0.6746925959998862
1.93772109267781 0.6750934950000556
1.93793313733797 0.33730182599992986
1.93812747175229 0.3375816959999156
1.938328279285 0.3374773930001993
1.93857932792941 0.3373422089998712
1.93883660964751 0.3377480070000729
1.93913645629259 0.3375768139999309
1.93954043348921 0.33737353100013934
1.94009871294369 0.675199541999973
1.94069997473544 0.675843137999891
1.94106850748248 0.6752743810000084
1.94134243962586 0.6749099880000813
1.94155307031454 0.33795380099991235
1.94171665775753 0.3376912779999657
1.94189423623509 0.3376955530000032
1.94204098804457 0.3377684550000595
1.9421726101349 0.3380070480000086
1.94229501784069 0.3372654550000789
1.94242349615648 0.33737755999982255
1.94255785766946 0.33772305399998004
1.94268992221836 0.33780408100005843
1.94284212203357 0.337931147000063
1.94304676891962 0.3379942540000229
1.94345256797926 0.3374744559998817
1.94378873491776 0.3376294060001328
1.94420771284404 0.33783343000004606
1.94477531158408 0.6760208459998012
1.94553676527718 0.6751488960001097
1.94577417803545 0.3377647380000326
1.94598559618251 0.6750677949999044
1.94619207649405 0.3372590260000834
1.94657014066211 0.3374976739999056
1.94688251782247 0.6751358230001188
1.94727239626402 0.6750151589999405
1.94761760733409 0.6748908940001002
1.94788200151524 0.3376378919999752
1.94809886070845 0.3373953559998881
1.94831891499881 0.3380595450000783
1.94851427333535 0.3374330330000248
1.94868508040171 0.3372565439999562
1.94883781991794 0.33790343100008613
1.94898622811688 0.3371685699999034
1.94919115007022 0.33807315200010635
1.94936232384935 0.3377812179999182
1.94955648057088 0.3375389200000427
1.94986372173797 0.6754919739998968
1.95052270313316 0.6747807680001188
1.95148438434134 0.6750976379998974
1.95218404718283 0.6758854340000653
1.95251856558582 0.6750586189998558
1.95277030126366 0.3375336960000368
1.9530087995739 0.33737244100007047
1.95324913369938 0.33760894100009864
1.953613732623 0.33725119499990797
1.95390967493235 0.33724883199988653
1.95417578033735 0.3374911840001005
1.95440586017575 0.3374091830000907
1.95460497442463 0.33726404599997295
1.9547892971799 0.33738386999993963
1.95500622050666 0.3373696609999115
1.95523478962764 0.3374245190000238
1.95545299365083 0.33750421000013375
1.95579047481027 0.6758177649999197
1.95647313087128 0.6756519779999053
1.9572087529957 0.6750598580001679
1.95776114884556 0.3379725019999569
1.95821953868831 0.3374634629999491
1.95868258988309 0.3374585270000807
1.95908583820789 0.33763397699999587
1.95942439262597 0.3380573709998771
1.95970661015072 0.3372550560000036
1.95994928536209 0.6751561610001318
1.96018316025715 0.3379104660000394
1.96044301484013 0.33759537099990666
1.9606960997995 0.3372433120000551
1.96099256682307 0.3371322619998409
1.96149414886979 0.6746277400000054
1.96215901299809 0.33748747399999957
1.96277813769551 0.3371176350001406
1.96340271989696 0.3372648509998726
1.96394078908341 0.3373852680001619
1.96438640092963 0.3372548329998608
1.96475241864729 0.33733779600015623
1.96506183404966 0.3375246249997872
1.96535318802639 0.6747355120000975
1.96573750821625 0.6762756289999743
1.96597613008032 0.3374841560000732
1.96617183363533 0.3374730529999397
1.96637532312802 0.3379148609999447
1.96656458820751 0.33715358200015544
1.96671682993496 0.33735135400002036
1.96684224069446 0.33786166799995954
1.96699461426418 0.33735528399984105
1.96727265017882 0.33724483700007113
1.96757906601547 0.33752272600008837
1.96792132681901 0.3373101769998357
1.96836527088748 0.33713843400005317
1.96896447823183 0.33757655700014766
1.9695421020421 0.33741469500000676
1.97002066286415 0.3381649709999692
1.97041771625512 0.3380366899998535
1.97077616967024 0.33758372200009035
1.97122158349623 0.33739590499999395
1.97161111897944 0.6748949790001006
1.972033587918 0.3376838389999648
1.97245342331247 0.3375104529998225
1.97291348869276 0.33766151000008904
1.97333677280018 0.33778926300010426
1.97398234510802 0.337630635999858
1.97454844384307 0.3374895940000897
1.97520813780328 0.33767987999999605
1.97581093944847 0.34050686699993093
1.97630793502928 0.33750606200010225
1.97674048699414 0.33774997299997267
1.97721552116646 0.3387152430000242
1.97772475333341 0.3373804369998652
1.97819033051461 0.6769218010001623
1.97890507364975 0.33742182099990714
1.97936461122376 0.33829065000008995
1.97984513341965 0.3377830699998867
1.98037092338978 0.33786592499996004
1.98103358723496 0.3376890540000659
1.98165793390909 0.3382759230000829
1.98233709533919 0.3376222360000156
1.9829058702687 0.3371957360000124
1.98340300271618 0.3374079799998526
1.98397530359 0.3381046800000149
1.98451861558032 0.33721957200009456
1.98506611817291 0.6752813699999933
1.9859325307526 0.3376191199999994
1.98641989568642 0.3376247249998414
1.98692271432584 0.33845549300008315
1.98749835751708 0.33758767600011197
1.98820127280207 0.3375866459998633
1.9888594329919 0.337446552000074
1.9895564191988 0.3376706750000267
1.99014781407227 0.6750146479998875
1.99071038469141 0.33768927000005533
1.99130561943151 0.3377571500000158
1.99185753476057 0.33717573800004175
1.99245974279235 0.33733719699989706
1.99301728649524 0.33788892799998393
1.99350201838578 0.6755277590000333
1.993906462088 0.33750069600000643
1.99416816999495 0.33753833200012195
1.99444185194785 0.6746363089998795
1.9946671910194 0.33735856199996306
1.99481922911163 0.3370228799999495
1.99496333972286 0.33744817100000546
1.99511395388923 0.673984320000045
1.99531783966169 0.3372600990001047
1.9957456664802 0.33717664499999955
1.99612131870704 0.3371882609999375
1.99658217735296 0.33768809000002875
1.99719540113888 0.6744369010000355
1.99781390882186 0.33735460399998374
1.99845159373014 0.3371164239999871
1.99907112929453 0.675622378000071
1.9997894577237 0.6752047189997938
2.00030397772143 0.33755354900017664
2.00078501405827 0.33795285599990166
2.00127496027199 0.3376597640001364
2.00184772117932 0.3375695449999512
2.00254244859035 0.33769247899999755
2.00316521891221 0.33759766799994395
2.00386046752309 0.3377894479999668
2.00459054270798 0.6761540150000656
2.0052953970104 0.33773783099991306
2.00605884886764 0.6746377160000065
2.00674720578972 0.6748233440000604
2.00741764109485 0.337162416999945
2.00788834964651 0.3374518150001222
2.00839573675352 0.6758110060000035
2.00887570286021 0.33863836799991986
2.00960528826942 0.33819626700005756
2.01020413716553 0.33849858899998253
2.01082009881123 0.33758629699991616
2.01155821861753 0.6756090310000218
2.01234255181384 0.3375663120000354
2.01314667515489 0.3375531140000021
2.01392103402026 0.6761812669999472
2.014846389226 0.3373984330000894
2.01529124993821 0.3377763490000234
2.01577401205689 0.6767756289998488
2.01623432715993 0.3376608959999885
2.01689037699174 0.33850814300012644
2.01743621437409 0.33751200400001835
2.0180072792185 0.3375022779998744
2.01873625019825 0.33770779600013157
2.01965739521963 0.33881482599986157
2.0207159873821 0.6749309100000573
2.02161446737732 0.6757312820000152
2.0221139941538 0.33766138600003615
2.02256637760443 0.3375260640000306
2.02307835782874 0.6764581009999802
2.02350126913614 0.3375772259998939
2.02404358810569 0.33773488800011364
2.02456303642656 0.3375911470000119
2.0251042920862 0.3371675549999509
2.0257222236942 0.33867835899991405
2.02627791113378 0.6749236260000089
2.0267476621954 0.6747652560000006
2.02701540747582 0.3376679689999946
2.02723051224104 0.3374764679999771
2.02746011372946 0.3372978400000193
2.02765244565749 0.6745812179999575
2.02787228927031 0.33872456000017337
2.02805190031424 0.33700427199983096
2.02822722116998 0.3374489270001959
2.02842036351986 0.33753678999983094
2.02873257247395 0.3373452170001201
2.02914402260991 0.33764578299997083
2.02955362325572 0.3377168879999317
2.03004475056961 0.337605061999966
2.03050330991417 0.33769823400007226
2.03091376170657 0.3377739449999808
2.03168649594617 0.33778654899992944
2.03230721244757 0.3376255430000583
2.03298954014314 0.6758213130001423
2.03387753254227 0.6767151459998786
2.03457838047151 0.3379697580000993
2.03517413017372 0.6768189679999068
2.03576952949478 0.3376955609999186
2.03637380449996 0.676996661000203
2.03693535998218 0.33785622099981083
2.03732081860046 0.3378989500001808
2.03771753347199 0.6758165709998138
2.03814304046389 0.6761172390001775
2.03846774808987 0.6771074929999941
2.03868682598019 0.6755144779999682
2.03883890576107 0.6759370820000186
2.03894609185718 0.6753790000000208
2.039024619749 0.3380561259998558
2.03908839440535 1.0137582610000209
2.03915354974799 0.33794924600010745
2.03920280217287 0.33765188400002444
2.03924689784425 0.338064820999989
2.03934832117819 0.33795150699984333
2.03944557174417 0.33786687100018753
2.03958623250132 0.33787338299998737
2.03979737797314 0.3380868399999599
2.04012291479213 0.338068327999963
2.0406558711779 0.33773906300007184
2.04147941399248 0.676102224999795
2.04223776918396 0.33776785100008055
2.04266766404984 0.3377298590000919
2.04311877741363 0.6755940890000147
2.04358936229724 0.6753528879999067
2.04390988368558 0.6783618510000906
2.04410068564901 0.6784493819998261
2.04424295280596 0.6754114160000881
2.04436048900185 0.6757016839999324
2.04444215158119 0.3378538250001384
2.04452669278618 0.3380866669999705
2.04459677007567 0.33801437099987197
2.04470416894332 0.3376743770002122
2.04484134417505 0.3379434119999587
2.04504896128554 0.3381009619999986
2.04537374882032 0.33800568999981806
2.04589226575333 0.6766551000000618
2.04635780391757 0.3381810900000346
2.04679653551427 0.33796447200006696
2.04721574695081 0.33815576200004216
2.04771856302048 0.6762090459999399
2.04824116589201 0.67655624300005
2.04861441860017 0.6760834479998721
2.04891378635579 0.3381673710000541
2.04911354521833 0.6765410850000535
2.0493355888188 0.3381664439998531
2.04949972038448 0.3389837990000615
2.04963230042869 0.33831411500000286
2.04980811876408 0.337906361000023
2.05007022274433 0.33823994999988827
2.05048553216091 0.3382347710000886
2.05115990186577 0.3381385330001194
2.05174384531353 0.3384606099998564
2.05224342562883 0.6764697520000027
2.05278405041571 0.6769358000001375
2.05320929708316 0.6764816840000094
2.05349359024431 0.3383738329998778
2.05370079185288 1.0150691930000448
2.05393423189699 0.33844296600000234
2.05403766629855 0.33825957699991704
2.05413270623807 0.3380814760000703
2.05432220545855 0.33929584899988185
2.05452897010473 0.3385269170000811
2.05484732217742 0.6762673610001002
2.05535543853574 0.3395334140000159
2.05594732679214 0.3383648679998714
2.05658097787541 0.6767636360000324
2.0570895208807 0.676478576999898
2.05758598786034 0.6773496090002027
2.05784478572999 0.6775862879999295
2.05805499504924 0.33904723999989983
2.0582100648309 1.015588070000149
2.0583800846652 0.33853251899995485
2.05845885355657 0.33850981099999444
2.05853536457085 0.33824180999999953
2.05872252967488 0.3387318489999416
2.05890593404056 0.3391742470000736
2.05917298811568 0.3385720759999913
2.0595915205316 0.6780014220000794
2.06026038123329 0.6770351199998004
2.06087829405392 0.677456076999988
2.06132197324024 0.3387859430001754
2.06168900602639 0.6782282219999161
2.06206430669005 0.6782097499999509
2.06228320342471 0.6772389019999991
2.06243580847032 0.33932754200009185
2.062558594699 1.016477182000017
2.06268571678443 0.33876584099994034
2.06277072379869 0.33878058000004785
2.06284502804178 0.3388141729999461
2.06298128740139 0.33879839900009756
2.0631300364595 0.3387264799998775
2.0633465093261 0.33891324399996847
2.06364432694123 0.33855079099998875
2.06391361919048 0.33876018700016175
2.06415268606593 0.6772800069998084
2.06438611460319 0.3390247290001298
2.06461642725371 0.34060686399993756
2.06484363847711 0.3391643950001253
2.06507087485411 0.338243643999931
2.06531697535581 0.3385346190000291
2.06568181898424 0.33873307899989413
2.0660155088495 0.6770617380000203
2.06631911302511 0.6769813939999949
2.06647841638895 0.6777818529999422
2.06660054559215 0.33926203500004704
2.06669963895395 1.015399607000063
2.06680127633611 0.3384909720000451
2.06686556844509 0.3386414279998462
2.06692786958951 0.3387849300002017
2.06702802455304 0.33880046299987043
2.06714772304352 0.3383675069999299
2.06730171824317 0.3385435800000778
2.06752624797521 0.33880825400001413
2.06786398312101 0.33827257799998733
2.06839171054554 0.6778443050000078
2.06934448799425 0.6767649319999691
2.06983529283401 0.6769761830000789
2.07016166732722 0.6773138559999552
2.07039086783693 0.3384626960000787
2.07056008516966 0.6781330290000369
2.0707496041836 0.3382539189999534
2.07085483038493 0.3395222459998877
2.07095577325378 0.3383894720000171
2.07111283822514 0.33846208399995703
2.0713205273604 0.33836226500011435
2.07159273260865 0.33897225099985917
2.07199312588256 0.3385869310000089
2.07259613311455 0.6779773570001453
2.07353622844998 0.3382702760000029
2.07407548910257 0.677040924000039
2.07467628426374 0.3384558109999034
2.07504981286773 0.3385848590000933
2.075408307042 0.338458411999909
2.07595778321297 0.33901029899993773
2.07656451649176 0.3389614950001487
2.07715338565862 0.6771045089999461
2.07763899794915 0.339851895000038
2.0785731274875 0.3385399989999769
2.07955158664582 0.33847373100002187
2.08043741541482 0.3387157949998709
2.08122788247968 0.6775153700000374
2.08284230478333 0.3389440820001255
2.0838340376467 0.3386589719998483
2.08485799877981 0.3386062849999689
2.08593401695128 0.33872070400002485
2.08687996038063 0.677143376999993
2.08834062538936 0.3389030160001312
2.08929418837168 0.339241420999997
2.09026096729375 0.3387689119999777
2.09149807187719 0.6782176149999941
2.0926707302361 0.6776874269999098
2.09376519077281 0.33919452000009187
2.09468581486384 0.6778981790000671
2.09560306317159 0.33898476799981836
2.09644565374011 0.33890838800016354
2.09727948337333 0.3388892059999762
2.09808857613067 0.6812695969999822
2.09883626423321 0.3389237910000702
2.09933079899886 0.33874655499994333
2.09983748768607 0.3393469779998668
2.10030981161016 0.6783308110000235
2.10075307483026 0.33910742900002333
2.10101694085715 0.33963828100013416
2.10129103194953 0.34002153699998416
2.10151849262219 0.6816922439998052
2.10173736591639 0.34053000800008704
2.10198133669719 0.34018993900008354
2.10222755468057 0.34009285599995565
2.10247484325883 0.34099796300006346
2.10278673725375 0.34003523499995936
2.10316542432938 0.33880156899999747
2.10372215308467 0.33932010600005924
2.10438028990226 0.33903034199988724
2.10511930567762 0.33930652000003647
2.10608708105602 0.67792230200007
2.10713058006176 0.34005862699996214
2.10824423400448 0.3391622429999188
2.10938606795796 0.3392032530000506
2.11033076573513 0.339031777999935
2.11158983660774 0.6792964240000856
2.11287744533691 0.3389535109999997
2.11384638087109 0.33935876700002154
2.11484188911936 0.3387362179998945
2.11585397264574 0.338718493999977
2.11695946289125 0.33891232400014815
2.1181507965579 0.3391333529998519
2.1191458838987 0.33946018300002834
2.12013218323625 0.6797397889999957
2.12142603182832 0.33949965300007534
2.1223778504577 0.3403416670000752
2.12336536840006 0.3406118629998218
2.12434196479017 0.6833668980000311
2.12563999072689 0.3411618750001253
2.1264143713196 0.3403620049998608
2.12727210152864 0.34008834700011903
2.12796148933192 0.3400784969999222
2.12857731551875 0.34017214300001797
2.12912850115144 0.680651164999972
2.12966456966362 0.3406699770000614
2.12994244551904 0.340694608999911
2.13023825247552 0.3407977980000396
2.13053200652396 0.6803539970001111
2.13096623863755 0.6795330129998547
2.13149637588857 0.3410656010000821
2.13196302367439 0.3409864220000145
2.13245428086341 0.3415493160000551
2.13288501286397 0.3415858829998797
2.133433785288 0.6793354769999951
2.13412896238491 0.3396299710000221
2.13457226935167 0.33898448700006156
2.13498629719 0.3395195569999032
2.13541210214978 0.34082968000006986
2.13590371871107 0.3417995370000426
2.13644606812122 0.3397527319998517
2.13689251823726 0.3404788699999699
2.13732484890766 0.6801582760001565
2.13780194043699 0.67970086299988
2.13814444897096 0.6793414100000064
2.13840889725529 0.6791852540000036
2.13861871642022 0.3399949839999863
2.13878981686011 0.33986623800001325
2.13896956030979 0.33977408300006573
2.13911488045603 0.6790336100000331
2.13924486313998 0.3395767879999312
2.13940457198396 0.3397625469999639
2.13955577321852 0.3402107590000014
2.13972275654149 0.34013046200016106
2.13994784362198 0.6792438769998626
2.14029439502335 0.3399745100000473
2.14063470059938 0.340155846000016
2.14097681557535 0.3397564689998944
2.14139788240964 0.33951546100001906
2.14189750341946 0.3400221599999895
2.14246206188037 0.34112987299999986
2.14324040750972 0.33963327500009655
2.14436553936396 0.6796580539999013
2.14603164451706 0.33947106599998733
2.14729102409884 0.3396303380000063
2.14857902829959 0.33967531500002224
2.14972366187721 0.34030848099996547
2.15121651469881 0.3399443190000966
2.15253654703598 0.34006510399990475
2.15402811510918 0.33982254200009265
2.15583352049358 0.6800999120000597
2.1573655696513 0.3398189969998384
2.15823078843333 0.34013585100001364
2.15913273922263 0.3395808150000903
2.15994832737455 0.6789787889999843
2.16067429171528 0.3419780490000903
2.16126543166259 0.34122330899981534
2.16188425979128 0.34098392100008823
2.16240959450142 0.34086592800008475
2.16308147196181 0.34104929000000084
2.16395996423102 0.3412328269998852
2.16481847925403 0.34101641000006566
2.16573549987987 0.6816471829999955
2.16688219872845 0.6823631570000543
2.16791075987289 0.6812863729999208
2.16867229496977 0.6814557810000679
2.16924051398178 0.6831276279999656
2.16966826551978 0.682190374999891
2.16999391796084 0.6820573820000391
2.17024535592067 0.6820350580001104
2.1704426407199 0.6831210909999754
2.17060067120762 0.6802195379998466
2.17072986710454 0.3394997040002181
2.17083772921249 0.33999093499983246
2.17095141208352 0.6805040710000867
2.17106380589755 0.34005324500003553
2.171214308959 0.33990263500004403
2.17136506156968 0.3401862909997817
2.17151470521654 0.3397326090000661
2.17170543393575 0.3396631160001107
2.17195489452553 0.3397221059999538
2.17220352740751 0.3398626119999335
2.17249064069151 0.3396045790000244
2.1728891346525 0.3394803260000572
2.17329152742908 0.33978628399995614
2.17382305282715 0.3401909250001154
2.17457510107958 0.3401391039999453
2.17566993682406 0.6802909749999344
2.17729958457089 0.3392215999999735
2.17861287758413 0.34034331299994847
2.17996707345118 0.3401434160000463
2.18110105795505 0.3408504589999666
2.18229281218175 0.34060691100012264
2.18365895530012 0.3410206979999657
2.18498188343362 0.34191646299996137
2.18641928754017 0.6799158579999585
2.1882120296152 0.3399245460000202
2.18945352816046 0.3403737319999891
2.19073045443178 0.3395445319999908
2.19182955641672 0.33964531400010856
2.19308818835452 0.33949854499996945
2.19427181648529 0.34018679799987694
2.19535242238032 0.6789976950001346
2.19635438345147 0.6789233140000306
2.19700538541018 0.683698277999838
2.19754889114105 0.678780770000003
2.19799208931704 0.6804889770000955
2.19834582425907 0.6802370380000866
2.19862449104371 0.3402671039998495
2.19884301509374 0.33982947599997715
2.19907695921988 0.33935981100012214
2.19926838368008 0.33938369899988174
2.19944332457205 0.33932232800020756
2.19960239777879 0.3397254609999436
2.19974828374251 0.6807904269999199
2.19989088508834 0.3408694889999424
2.20002195774241 0.3398888840001746
2.20016081843258 0.33980367499998465
2.20028135631732 0.6803496459999678
2.2004373401859 0.3405616339998687
2.20079110856801 0.3414035700000113
2.2010779184036 0.3401090520001162
2.20143406976304 0.33966496699986237
2.20191737711724 0.3397267830000601
2.20259024349889 0.3395420760000434
2.20349701658207 0.3394311059998927
2.20446962139223 0.34033569799998986
2.20550239698184 0.34087098000009064
2.20680682055598 0.3407767060000424
2.20848450384795 0.3397373020000032
2.20998372167492 0.3398096250000435
2.21135709514607 0.33996538699989287
2.21246692601273 0.33983048200002486
2.21357167479302 0.3391894330000014
2.2150527196765 0.3396283049999056
2.21638621838848 0.3413778330000241
2.2180935497628 0.679699170000049
2.21983102191942 0.33995982900000854
2.22100259590824 0.3412727459999587
2.22220593520143 0.33970125500013637
2.22325267457142 0.34117896799989467
2.22450282308519 0.6808166529999653
2.22583144402014 0.6794589559999622
2.22677633113473 0.6825239250001687
2.22749613832493 0.6825796539999374
2.22806530967261 0.6842764989999068
2.22849832303125 0.3412703170001805
2.22885847596099 0.34229930699984834
2.2292192064732 0.3403657270000622
2.22955527060416 0.3400889100000768
2.22986134036016 0.3416439029999765
2.23014034488697 0.6813790329999847
2.23041772121994 0.3420563619999939
2.23065279908605 0.3403106040000239
2.23086766065785 0.3407296249999945
2.23111041313046 0.3403541119998863
2.23164019920047 0.34123874600004456
2.2321424264529 0.34153910999998516
2.23275747635848 0.34026747899997645
2.23359649205585 0.34062984599995616
2.23478141002495 0.342051027000025
2.23609109020419 0.34114597899997534
2.2374675345324 0.6821293180000794
2.23921004402164 0.6825946080000449
2.24059134327721 0.34102961200005666
2.24172638900872 0.3410995009999169
2.24288929304998 0.34089510800004064
2.24390118483906 0.34000276100005067
2.24512613011318 0.3391265189998194
2.24639957432926 0.339103324000007
2.24777343921278 0.33913807400017504
2.24900149592665 0.33902479699986543
2.25026975973487 0.33907794500009913
2.25161042284703 0.33897332799983815
2.25285656317481 0.33933866000006674
2.25387854646328 0.33878725800013854
2.25494725076852 0.33935120399996777
2.25633415736193 0.3394257459999608
2.25761229571082 0.6783189959999163
2.2592670786802 0.6793139090000295
2.26038036581057 0.6799185350000698
2.26124141247848 0.6782166410000627
2.26191226463689 0.3397884469998189
2.26244125862196 0.3394406340000842
2.26301263958278 0.3397538730000633
2.26351354888204 0.6784512619999532
2.26406756093808 0.339169456000036
2.26458151800646 0.3394237699999394
2.26505715381085 0.33915290999993886
2.26557497345266 0.33960092400002395
2.26643321938833 0.33932283200010716
2.26770982237692 0.3386673329998757
2.26918176979629 0.6795812830000614
2.27096485936965 0.34071620300005634
2.27209274890362 0.3394365139999991
2.27326087327291 0.33937390699998105
2.27423921429443 0.3394835130000047
2.27529432190272 0.33940029399991545
2.27659166615316 0.3393400960001145
2.27783704684767 0.33976015799999004
2.27944969443775 0.6790382919998592
2.28120851225071 0.3392876410000554
2.28229901832539 0.3393981399999575
2.28342706953712 0.3390087489999587
2.28438093232619 0.3393698240001868
2.28545123691652 0.33958759799998006
2.28665922879054 0.3399130119998972
2.28789686221474 0.33974944300007337
2.28949308896421 0.6785705659999621
2.29122983783752 0.33943728700000975
2.2923129102094 0.3402604909999809
2.29343495091244 0.3392090840000037
2.29437658954376 0.3393095110000104
2.29541294666051 0.33919406099994376
2.29661110227315 0.3394839420000153
2.29781681129441 0.34107644000005166
2.29899136915647 0.6792990280000595
2.30006224072654 0.3400007559998812
2.3010403727849 0.33932108099998004
2.30195117455404 0.34034196200013866
2.30301030023801 0.3407410989998425
2.30398678645776 0.6819504530001268
2.30490501664813 0.3407083509998756
2.3060316418452 0.3409484370001792
2.3071088676584 0.3410104549998323
2.30850626557253 0.6812507670001651
2.31014769317949 0.6825044049999178
2.31141676581518 0.3406982659998903
2.3124461373399 0.3406617420000657
2.31350553194377 0.34058673999993516
2.31440776641648 0.3406381520001105
2.31547268162766 0.34074394699996446
2.31656318242281 0.34086551700011114
2.31776579228851 0.3410686279999027
2.31931328460336 0.6818526699998984
2.32099286117286 0.3412292160001016
2.32207120925974 0.34095071399997323
2.32319394120162 0.34119861199997104
2.32411177344701 0.34245000400005665
2.32505128460359 0.3412555869999778
2.32628805433038 0.34088850300008744
2.32740966135461 0.34141289199988023
2.32890151050558 0.6822115459999623
2.33055515882021 0.6819417960000465
2.33169226107829 0.3409580540001116
2.33263629219988 0.3412255719999848
2.33360023264054 0.6795231999999487
2.3344678497953 0.3398115239999697
2.33552321377415 0.33964826500005074
2.33653427746934 0.33963741599995956
2.33779282770475 0.34244114400007675
2.33935306125351 0.6797264589999941
2.34101011633235 0.3395456789999116
2.34203224652259 0.3395501239999703
2.34309463351251 0.33952640799998335
2.34397530619685 0.33952585200017893
2.3449251226419 0.3398468909999792
2.34602439921492 0.339632907999885
2.34712685633628 0.3392046270000719
2.34859484257839 0.6792887920000794
2.3502257386401 0.6805168239998238
2.35136642171377 0.3398024540001643
2.35230539650678 0.3397295279999071
2.35326714236842 0.3392719319999742
2.35411409573885 0.3395475360000546
2.35531006751445 0.33963009099988994
2.35631143493788 0.3393897250000464
2.35758152664851 0.3393842460000087
2.35913664111728 0.6793424990000858
2.36077328774812 0.3389911570000095
2.36177384443173 0.33943276799982414
2.36281431035721 0.3396954130000722
2.36367590350363 0.3393246939999699
2.36460406707907 0.3407165790001727
2.36567384631922 0.3405128160000004
2.36674852019995 0.34012668599984863
2.36819251651008 0.6795545899999524
2.36980620591132 0.6790319070000805
2.37095760719038 0.3395704920001208
2.37189776091552 0.3394552439999643
2.37286371276308 0.33975564899992605
2.37369687663036 0.3394392099999095
2.3747566031522 0.3392602330000045
2.37573356462946 0.3395079110000552
2.37689640751925 0.3393561350001164
2.3783957502694 0.6792121189998852
2.38001790539719 0.6791960499999732
2.38108433013042 0.3394582060000175
2.38197279180332 0.3396097479999298
2.38287915173687 0.6792518440001913
2.38370168247492 0.33962902700000086
2.3847143725662 0.33986408999999185
2.38566483594946 0.33928918299989164
2.38687696096069 0.3394608139999491
2.38839946054374 0.6790180680000049
2.3900208581752 0.34034116099996936
2.3910435282942 0.3392274200000429
2.39211178320256 0.33964234100017165
2.39297412203578 0.3396926599998551
2.39382732043261 0.33932877699999153
2.39503912506604 0.3392374550001023
2.39606559080593 0.33985890600001767
2.39748010966076 0.678471411999908
2.3990784652184 0.6788430629999311
2.40024517487257 0.339203604000204
2.40118903801109 0.33954667099988
2.40216235188888 0.3391283939999994
2.40298290655935 0.33922878599992146
2.40392908953466 0.3394617600001766
2.40490521800662 0.33916721599985067
2.40597191047724 0.3404575790000308
2.40741175641955 0.6789704820000679
2.40898393354476 0.678181597000048
2.41011751555349 0.33913163499983057
2.41103934662592 0.3394652470001347
2.41198805331924 0.3392568780000147
2.41279751443469 0.339222024000037
2.41377707415876 0.3393545339999946
2.41472741405542 0.3397411559999455
2.41581476649787 0.3390656809999655
2.41727084804128 0.6791102699999101
2.41888197484075 0.6790631370001847
2.41998016032391 0.34116934199983007
2.42087946855738 0.34160518500016224
2.42180284900174 0.3393395419998342
2.4226024029374 0.3392354830000386
2.42363647469345 0.6781539890000658
2.4245690646378 0.6793786900000214
2.42521359018399 0.6799086019998413
2.42563741853144 0.678782000000183
2.42593939898739 0.6787648389999958
2.426158863837 0.6795503949999784
2.42632711003144 0.3394091469999694
2.42647362934196 0.6783968069998991
2.42662102687996 0.3390547139999853
2.42674604569008 0.3393890120000833
2.4268628111086 0.33925545100009913
2.42700461332484 0.3391726169998037
2.42721032244622 0.3388463109999975
2.42748662821438 0.6782342480000807
2.42791534317164 0.33942101000002367
2.42809165440508 0.33916663500008326
2.42830071403361 0.33909746099993754
2.42847868435762 0.3392106890000832
2.42873936686027 0.3390828159999728
2.42895290468754 0.33894176499984496
2.42920309666834 0.3392061910001303
2.42951472819512 0.33954088499990576
2.42991037334576 0.3392154580001261
2.4304171588884 0.6791662859998269
2.43106858933188 0.6777059720000125
2.43134694297316 0.6787752190000447
2.43156681630534 0.33943279100003565
2.43174460931547 0.6797207209999669
2.43192964496233 0.3388925240001299
2.43209077456664 0.3391457259999697
2.43223940595598 0.33916824999982964
2.43246485094979 0.33912308900016797
2.43287301892514 0.6786811580000176
2.43368328241208 0.6783429429999615
2.43389493868596 0.6778690769999685
2.43409871182395 0.3388703949999581
2.43426570633422 0.33951903299998776
2.43445423703478 0.3391865129999587
2.43463086539941 0.3392082290001781
2.43484877413804 0.3391618189998553
2.43507269970634 0.33909836900011214
2.4353610958666 0.34065677499984304
2.43574697826489 0.33897058200000174
2.43627164926485 0.6795224130000861
2.43699209255127 0.6782252949999474
2.43741346674411 0.678436333000036
2.43772767178195 0.34081880000007914
2.43797521300539 0.6796924239999953
2.4382423766396 0.3397863889999826
2.43845159552505 0.33901838199994927
2.4386527961184 0.3390436760000739
2.43893940240127 0.3392346030000226
2.43960264080971 0.33900511499996355
2.44040829694936 0.6788583879999806
2.44107717551944 0.6778125240000463
2.44132429173975 0.6785712559999411
2.44154490982662 0.33931448799989994
2.44174941051176 0.33945016400002714
2.44195686841347 0.3400145739999516
2.44225039985682 0.33902380600011384
2.4425310672001 0.3390427029999046
2.44286234949587 0.3394477620001908
2.44330919305338 0.6853662349999468
2.4439245460161 0.6821552520000296
2.44428638297017 0.6812122669998644
2.44456793686115 0.34025721300008627
2.44479394512786 0.34051743999998507
2.44503156297253 0.6795257539999966
2.44523115352463 0.6787991290000264
2.44534801829846 0.3393802069999765
2.44546663379218 0.3399808290000692
2.44559139803065 0.3407485339998857
2.44570469209406 0.34015431200009516
2.44587430480022 0.3401060999999572
2.44614483102243 0.3402790229999937
2.44652975533925 0.34026802700009284
2.44685716217614 0.6810050659998979
2.44714121298502 0.3408299329998954
2.44745735926203 0.34099887900015347
2.44775604227367 0.3404907809999713
2.4480740177932 0.33926595899993117
2.44843973282121 0.6819647750000968
2.4488687907922 0.3408736349999799
2.44910988816906 0.34089371699997173
2.44935777210275 0.3411781790000532
2.4496425972704 0.3407511479999812
2.4499595029576 0.340777209999942
2.45031839595798 0.6815341989999979
2.45079823586234 0.6814153870000155
2.45123439669743 0.3405852910000249
2.45155000200605 0.6812110920000123
2.45188982555151 0.34108096899990414
2.45216616095964 0.34052179100012836
2.45242799718494 0.3405835900000511
2.45283375083305 0.6819003959999463
2.45371637618406 0.34144319999995787
2.45424704144338 0.3410958819999905
2.45484747355166 0.6838872719999927
2.45562062403766 0.6833034969999972
2.4559759114094 0.6821516750001138
2.45631748343312 0.34032500199987226
2.45657194266343 0.33914644700007557
2.45684048123813 0.3388486889998603
2.45714194227066 0.3390183740000339
2.45748264774408 0.3394794420000835
2.45786649516538 0.6784883640000317
2.45837895331916 0.3388001680000343
2.45872808502909 0.33859828300001027
2.45912068779212 0.33915828299996065
2.4594628298764 0.33892632899983255
2.45974080086869 0.33890590700002576
2.46018077494377 0.6782759940001597
2.4609726037239 0.34001110499980314
2.46148299312544 0.33929552000017793
2.46213045002129 0.33888278299991725
2.46282567525453 0.6779328820000501
2.46376691182275 0.338850789999924
2.4640671973888 0.33871515500004534
2.46438001865804 0.3384981080000671
2.46465924160041 0.33949186299992107
2.46502018689791 0.33881395299999895
2.46540288354233 0.6775249310001072
2.465903651132 0.33864664999987326
2.46625369901564 0.6775755539999864
2.46662743944076 0.3389785040001243
2.46694068832238 0.3389137309998205
2.4672330353663 0.678058756000155
2.46770511614278 0.6776647560000129
2.46833498323565 0.3386166759999014
2.46885682541157 0.338747395999917
2.46983612924186 0.3393965540001318
2.47061991192517 0.6783973239998886
2.4714055708434 0.3390954240001065
2.47170321397426 0.33893641400004526
2.47202530266752 0.33892468299995926
2.47230695294574 0.3387391869998737
2.47268074349039 0.3386395720001474
2.47306880613798 0.6772025959999155
2.47357297987169 0.3386795379999512
2.47393109980057 0.33971090000000004
2.47428730947294 0.3386137670001972
2.47461115572301 0.33844033499985926
2.47487383183234 0.3387286540000787
2.47509364607838 0.677183629999945
2.47530976256881 0.33889184500003466
2.47547008705347 0.33964055499995993
2.47563252248367 0.33849094600009266
2.4758057829141 0.33862990099987655
2.47612288340739 0.33859514699997817
2.47638285717157 0.3382407990000047
2.47664070536337 0.3384177870000258
2.47693036916406 0.3389563969999472
2.47725937906552 0.3387836070000958
2.47763196117286 0.33835392700007105
2.47805048762992 0.33913922900001126
2.47851218415841 0.6769786019999628
2.47909597370636 0.33870563599998604
2.47938277699715 0.3389118590000635
2.4797116375306 0.33884210199994413
2.47999354031649 0.338623521000045
2.480380982176 0.3383822159998999
2.48077125958148 0.33867523200001415
2.48127352531011 0.6769278090000626
2.48173014788368 0.33879760499985423
2.48205254102369 0.3386395210000046
2.48236909214156 0.6768662360000235
2.48280905524068 0.6774864690000868
2.48348880236923 0.339330746999849
2.48407649597086 0.3387743970001793
2.48484046707507 0.3383437640000011
2.48549596819451 0.6776431719999891
2.48652486211616 0.6774055639998551
2.4868983848195 0.3389216440000382
2.48717337999515 0.33858634200009874
2.48746754363293 0.33841313799985073
2.48777391810264 0.3390538160001597
2.48814529789423 0.3389626569999109
2.48854038849486 0.338629365000088
2.48905340491499 0.6768750179999188
2.48946688589678 0.3387462919999962
2.48989873974926 0.3387935559999278
2.49026458987252 0.6774718910000956
2.49098133911155 1.0160935389999395
2.49163508197662 0.3388278260001698
2.49213816351899 0.33903659299994615
2.49274669607463 0.6769271619998563
2.49361769846189 0.6772293500000615
2.49413014264909 0.6785785080001006
2.49455363458852 0.3392530070000248
2.49483418210609 0.3386518119998527
2.49515763850609 0.3400328420000278
2.49543994163025 0.33963872000003903
2.49583874601882 0.33854172099995594
2.49622644452595 0.3391016440000385
2.49671781594897 0.33929236599988144
2.49713410518545 0.33893284200007656
2.49763134407337 0.33885822299998836
2.49804213422447 0.6783642990001226
2.49896490605551 0.3682462909998776


==> Images/Results/sourcebeam_timesteptimes_tol_0.001_m50.txt <==
t steptime
0.0 0.43280327100000004
1.03914431914727e-11 0.4326790789999997
1.90132514049029e-11 0.43191995100000025
3.43412791223651e-11 0.43203110199999983
5.73840088853213e-11 0.431595164
9.25791163320643e-11 0.43271528000000004
1.42898507762712e-10 0.43344125099999964
2.15289474942358e-10 0.432860614
3.20246908190681e-10 0.43232979599999943
4.75019364796021e-10 0.43232090200000073
7.10289736768366e-10 0.4312975409999993
1.08761842287733e-09 0.43167606300000116
1.68338888141859e-09 0.4326887629999998
2.58946077433148e-09 0.4315654870000003
3.96627067591998e-09 0.43192113899999995
6.05268383682237e-09 0.4322478419999989
8.85582886512513e-09 0.4315659640000007
1.26037639211401e-08 0.43224224299999925
1.75226401248478e-08 0.4324678110000004
2.39118422254067e-08 0.43125945600000115
3.22471868470192e-08 0.43174606799999893
4.32867968251848e-08 0.4320348979999995
5.82103158944325e-08 0.4313920180000004
7.88610657991608e-08 0.4321763670000003
1.08189715951843e-07 0.4316442570000003
1.51092501532165e-07 0.4320476899999992
2.16088328084129e-07 0.4315495060000014
3.18986325244394e-07 0.4320232379999993
4.88727344099665e-07 0.43119912499999913
7.4675411738814e-07 0.43174301800000237
1.104211988752e-06 0.4313583749999985
1.54921415143455e-06 0.4315842130000007
2.08053485853889e-06 0.43170826599999756
2.77492271035271e-06 0.43147750400000007
3.73156855974979e-06 0.4323936830000008
4.79562197133471e-06 0.4320546830000005
6.04092120858601e-06 0.4322240810000011
7.58207740065961e-06 0.4318840299999991
9.54634122656499e-06 0.4325663040000016
1.21099800494336e-05 0.43174182199999933
1.55287106612392e-05 0.431917164999998
1.94474044333543e-05 0.4327597730000008
2.43808131313805e-05 0.43223445699999985
3.09731254909564e-05 0.43145000200000183
3.96022995885152e-05 0.43196457799999877
5.0287589325252e-05 0.4318420930000002
6.33972731795393e-05 0.4316176250000012
7.81246464776067e-05 0.4322837179999972
9.55683573467585e-05 0.431518791000002
0.000112616236895207 0.4322801409999997
0.000132476477872589 0.4326826799999992
0.000156588017696586 0.4319399449999999
0.000189763826901072 0.432074171
0.000225628989980684 0.43173331299999873
0.00026653028997981 0.43222604500000017
0.000310017093852466 0.8640274200000029
0.000372530200101984 0.43229463699999826
0.000425702059327877 0.43248053900000016
0.000478023460509488 0.4327632200000018
0.000533263417284949 0.43170503300000007
0.000601078032633138 0.43150834599999754
0.000680855535694022 0.4320610570000021
0.000787844923013162 0.864765675000001
0.000904314092348663 0.43162112999999636
0.00100083402340004 0.43173210999999867
0.00109519821722662 0.4319273110000026
0.00119325992420004 0.43221499700000265
0.00131121942719181 0.4320493699999943
0.0014586224679774 0.4326598100000041
0.00163658098415067 0.43178330699999634
0.00180382439944458 0.4317606040000044
0.00194182519930422 0.4323164759999969
0.00209114799370896 0.43136144700000045
0.0022680272759881 0.8641480249999987
0.00247267580863778 0.4320128909999994
0.00265814129031616 0.4319774040000013
0.00284069882134497 0.43193208099999936
0.00302312976322856 0.43310417400000034
0.00323866485966285 0.8647851700000047
0.00350437892089579 0.4317566880000001
0.00372990406090635 0.4322007569999968
0.00394910827134373 0.4313259890000012
0.0041789877408916 0.4324250569999961
0.00445068966442135 0.43303612100000066
0.00479026459948257 0.4316808850000058
0.00507368849639109 0.43277434099999823
0.00533796052850266 0.43156942999999615
0.00564914802775756 0.4317732370000016
0.00603033749284654 0.4314289969999976
0.00634576175846059 0.432392703000005
0.00665251146120466 0.8635976039999989
0.00701407627322995 0.4317485099999985
0.00735404112952877 0.4318394000000012
0.00768662033927215 0.4322562420000011
0.00803563428369496 0.4317220679999991
0.00844718304164899 0.4317276490000026
0.00889816815519745 0.43172525399999984
0.00926974231670413 0.8637343239999993
0.00969992862629097 0.4321146899999988
0.0101070664430815 0.4320640609999984
0.0105064104520096 0.43194558300000097
0.010932833632711 0.43177766099999815
0.011434980712082 0.4325456480000014
0.0118908955004087 0.43110833400000104
0.0123376234816748 0.432317550999997
0.0128625880353362 0.4318891190000045
0.0133577815568933 0.43184757499999904
0.0138327057469088 0.43136762599999656
0.0143898464634414 0.43205637300000177
0.0149120658620761 0.4317964520000004
0.015420783166767 0.4316081830000016
0.0160177949593309 0.43346350499999886
0.0165571984746612 0.4318634099999983
0.0171088038277437 0.43166959100000213
0.0177570099462821 0.4317148849999981
0.0183142843348832 0.43181045200000057
0.0189334018572652 0.431585075000001
0.0195951054369164 0.43161503999999695
0.0201843130797395 0.4316675789999991
0.0208703927964973 0.4315117460000053
0.0214882774698002 0.43400789399999695
0.0221393345937443 0.43155751599999803
0.0228813955886461 0.43320162500000237
0.0235248232984784 0.4321821229999969
0.0242719732475733 0.43189418900000476
0.0249367209820922 0.4353453330000008
0.0256624649828765 0.43157730400000105
0.0263861603975762 0.4313800889999939
0.0270884708876853 0.43179559700000425
0.027911033791242 0.431550062999996
0.0286256405967992 0.4318014430000048
0.0294536663561615 0.431663843999992
0.0301899141887188 0.43152302800000086
0.0310097047599512 0.4318498970000064
0.0317803093806562 0.4315968020000014
0.032583022866874 0.43264993100000027
0.0334014281501041 0.43193510499999377
0.03420278458263 0.43195792699999913
0.0351010719524541 0.43169507700000054
0.0359176139914178 0.43189193599999953
0.0368698406669609 0.431574089999998
0.037707184005336 0.4311672770000001
0.0386819927809815 0.4318358230000001
0.0395410239976306 0.43165187300000696
0.0405273258966195 0.43151038300000266
0.0414091465534407 0.43164253300000155
0.0423955457248437 0.43171437599998796
0.0433007982411263 0.432431612000002
0.0442843608825671 0.4317016700000096
0.0452142463140388 0.4313408719999927
0.046193559048837 0.4320590800000019
0.0471497760258672 0.432126432000004
0.0481277940184581 0.43152639699999895
0.0491134531613487 0.4316781689999942
0.0500978124868826 0.43156853700000397
0.0511190863936242 0.4328552930000029
0.0521108477992264 0.4321087750000032
0.0531777003355534 0.43171195299999
0.0541812188737667 0.43220453400000736
0.0553120462905247 0.43200121799999636
0.0563383983468743 0.4311059220000004
0.0574844799553119 0.43225689400000533
0.0585505525459374 0.43197198699999717
0.0596305894125523 0.4314160339999944
0.0607481536104373 0.43196626600000343
0.0618250669659292 0.4312871909999956
0.0630208456929886 0.4317407599999967
0.0641197224693351 0.43207831100001215
0.0652996507789024 0.43184045099999935
0.0664487709740199 0.4312303509999964
0.0675820040554121 0.4312248519999997
0.0688115677238874 0.4313708060000039
0.0699590759435986 0.43205719899999906
0.0711882137399697 0.4316558470000018
0.072392048657077 0.43293394499998783
0.0735710290672737 0.43175601900000515
0.0748762322171094 0.43157035400000154
0.0760840979035876 0.4316924599999936
0.0773127664855107 0.4319671340000042
0.0786014083765301 0.4320667660000055
0.0798277404086807 0.43160020099999485
0.081131269523935 0.43227254200000687
0.0824239090067222 0.43161621199999445
0.0836792853783948 0.43254787200000067
0.0850546872265083 0.43157666400000494
0.0863675914508002 0.43165652700000123
0.0876540007054383 0.4326195129999917
0.0890676609338051 0.43240352899999834
0.0904107104446153 0.4324085439999976
0.0917267716883637 0.4318508260000016
0.0931512573780183 0.4319910380000067
0.0945316243293655 0.43168961199999956
0.095877168792921 0.4321849250000014
0.0972961603898755 0.4315162139999984
0.0987211741171547 0.4322398300000003
0.100098872148542 0.43140958499999726
0.101511741513876 0.4313167570000047
0.102993057520267 0.4323477020000013
0.104410604369634 0.4321646419999894
0.105832952898443 0.43195651300000293
0.10738727766909 0.43144996700000604
0.108864933181897 0.4315734580000026
0.110310756886562 0.432613879999991
0.111792652148327 0.43228113499999665
0.113351625428298 0.43164038400000493
0.114847632101829 0.4318621900000039
0.11633292570075 0.4318507329999903
0.117882735993054 0.4318996900000087
0.119462762450089 0.43246223399999906
0.120991758238342 0.43175012199999685
0.1225175780705 0.4321351509999971
0.124110412032283 0.43180300600000976
0.125731655879588 0.43209702800000116
0.127303792046708 0.4320250649999906
0.128867474919129 0.4330772880000069
0.130471613516563 0.4323832819999893
0.13215430927057 0.4328895790000047
0.133782242180168 0.4323711140000057
0.135387803236605 0.4335544409999983
0.13700904406178 0.4335342469999972
0.138711770438282 0.43207736300000477
0.140418836361138 0.43287761599999897
0.142085188699105 0.4313132979999921
0.143738164120927 0.4323535320000076
0.145410388145373 0.43151464299999986
0.147158319527122 0.4324134949999916
0.148920456881368 0.4313779330000074
0.150644086225794 0.4317424729999999
0.15235018730425 0.4318290500000046
0.154063253825757 0.43189379099999314
0.155810895637564 0.4336198299999978
0.157657702231484 0.4319839190000039
0.159464872422198 0.4319445409999929
0.161244314430111 0.4317470210000067
0.163010181161046 0.43201958199999524
0.164780707391136 0.4318059000000005
0.166576147477803 0.43207445200000905
0.16843548687601 0.4316106160000004
0.170328451431438 0.4318882569999971
0.172192116919166 0.43193110400000023
0.174036681940061 0.432192551
0.175871991530175 0.4311756249999945
0.177710278864773 0.4331600430000009
0.179565085793104 0.4318240340000017
0.181449692525958 0.4316114920000018
0.183401926166674 0.43165256700000043
0.185371002594648 0.4321117180000016
0.187321204615149 0.4315391589999962
0.189257739737006 0.4322084279999956
0.191184996186427 0.4319591100000082
0.193108548505385 0.4311402909999913
0.195035010550091 0.4315369570000058
0.196971685683111 0.43368375999999387
0.198925794102859 0.4314590670000058
0.200903558723595 0.43187222900000677
0.202923833743635 0.4319472219999909
0.204987210696765 0.4319656710000004
0.207069329821947 0.43162725599999874
0.209146927893208 0.4316843779999999
0.211222120212517 0.4314698330000084
0.213295471470794 0.4323933649999958
0.215367590502152 0.4323745989999992
0.217439182690646 0.43174830399999564
0.219511165477976 0.43189051600000994
0.221584652787109 0.43636837699999376
0.223660894486087 0.4322933960000057
0.225741212069243 0.43250758099999587
0.227826935828307 0.43192179499999384
0.229919341938487 0.4318995389999998
0.232019592345166 0.43210494699999913
0.234128683276714 0.43252996600000415
0.236247407861597 0.4317132620000024
0.23837633631353 0.4317701810000045
0.240515814579079 0.43193744899998876
0.24266597993337 0.4319925460000036
0.244826790119486 0.4334397460000048
0.246998061358265 0.43406469500000355
0.249179510483794 0.4321822289999915
0.251370796897904 0.43349460900000736
0.253571561224647 0.43303428099999053
0.255781458827622 0.43195463400000733
0.258000187605453 0.4321213300000011
0.260227510435192 0.4318753450000088
0.262463273360169 0.43218070799997577
0.264707421002352 0.4318919629999982
0.266960010939575 0.43168348100002163
0.269221228839856 0.43158549300000004
0.271491406448342 0.4317819430000043
0.273771044595037 0.4317869839999844
0.276060844120781 0.43255141200000935
0.278361748320323 0.4317182879999848
0.280675002036883 0.43265882600002215
0.283002235022405 0.4318312939999771
0.2853455811872 0.43266211600001725
0.287707852258654 0.43191483399999697
0.290092796496477 0.43194123099999615
0.292505495044302 0.43167769499999054
0.294952991054535 0.43244722600002206
0.297389414866735 0.4313206209999976
0.29979547309442 0.43214572499999804
0.302200664017706 0.4325555140000006
0.304608016795225 0.43216415499998106
0.307022023600456 0.43185717800000134
0.309447243042699 0.4315130580000073
0.311888689393449 0.43168670200000747
0.314352260064417 0.4317104319999885
0.316845390647874 0.4321137439999916
0.319378040936656 0.43182466600001135
0.321907804194333 0.431806636999994
0.324402104032411 0.43214353999999844
0.326895887381154 0.43312305599999945
0.329396052448263 0.4316406560000132
0.331911025677823 0.431606716999994
0.334450002127532 0.432689651000004
0.337024190148638 0.4317111329999932
0.339648453852602 0.43261064399999327
0.342214660983562 0.43178682600000684
0.344775983365793 0.43160135200000127
0.347343169790606 0.43167777200000046
0.349928452430238 0.4318091430000095
0.352545074596626 0.4322941730000025
0.355130904449279 0.4318765489999805
0.357417955255414 0.43123687700000346
0.359630311276345 0.43114549700001703
0.362088517083762 0.43309822899999517
0.364742364695802 0.4315932799999871
0.367373540219118 0.4317894200000012
0.369916759663663 0.4337477349999972
0.372045135187759 0.43209052700001394
0.373984609026352 0.4314794210000059
0.37611986351125 0.43201317099999414
0.378521881161601 0.43161837200000264
0.380949351197232 0.4328357750000009
0.383211425911849 0.4317277009999998
0.385373199057442 0.431687917000005
0.387695331288485 0.4318020559999809
0.390182360307534 0.43427607800001056
0.392641339517015 0.43270947999999976
0.3950017834285 0.4320863829999837
0.397418292672756 0.4321985680000182
0.399978364583756 0.43136156399998526
0.402541459908982 0.4317801130000021
0.405043332067194 0.4324718569999959
0.407558256703233 0.43216105100000846
0.410208755155307 0.4320347869999921
0.412907577271406 0.4315317440000115
0.415363220948278 0.4321336970000118
0.417545674248594 0.4319068749999815
0.419699211146456 0.4316218989999925
0.422120082676088 0.43214593700000137
0.424778753414622 0.4316743460000225
0.427330856543773 0.4316084069999988
0.42977148803318 0.43132432999999537
0.432238639390865 0.43232427199998824
0.434810538100628 0.4326396870000053
0.4375496528563 0.43156700599999454
0.440227016912953 0.4315052219999984
0.442837245175633 0.43244945700001836
0.44509730314189 0.43278105899997854
0.447296587185722 0.43325064900000143
0.449796897309238 0.43223008100000015
0.452454799151411 0.4320231949999993
0.454990088268661 0.43278119300001094
0.457581347633183 0.43221771700001455
0.460158600751956 0.4315035389999764
0.462534811570576 0.4317318620000208
0.464776939241751 0.43161869699997624
0.467065822112445 0.43189357300002484
0.469508404020639 0.4314824619999911
0.472063575685957 0.43110329099999944
0.474763698215023 0.431631694999993
0.477438364098139 0.43177462599999217
0.479929094595496 0.4315520340000205
0.482474752420175 0.4314100320000023
0.484850822483576 0.4319900219999795
0.487106702359757 0.43221222400001125
0.489423250587082 0.4325180909999915
0.491932446544058 0.4315074300000106
0.494600719115099 0.4330707279999899
0.497200826401707 0.431663876000016
0.499671431516231 0.4315500200000031
0.502286300134092 0.43215383799997653
0.505059645053548 0.4316408730000205
0.507417093428421 0.43261956699998905
0.509620362431545 0.4315873280000062
0.512049413771371 0.4320548019999819
0.514768047223231 0.43158040700001266
0.517375802354711 0.4324662999999873
0.519915675815002 0.43228165500002547
0.522413929774889 0.43171686999997405
0.525048819547026 0.4312394430000097
0.52776320585696 0.43140500000001225
0.530139285880619 0.43195744700000205
0.532295005983289 0.4322898519999967
0.534541111947338 0.4318396230000019
0.537133642741414 0.4312250019999908
0.540078292787043 0.43228679599999964
0.542718476792492 0.43153840499999774
0.545198136307881 0.4315136090000067
0.547839706053294 0.4316113499999972
0.550369448085147 0.4324322630000097
0.552693983092408 0.4316306579999889
0.555107088389402 0.4342376890000139
0.557772768550761 0.4333925709999846
0.560554668378536 0.4333905290000075
0.563112192709024 0.4317920940000022
0.565545172083116 0.43129304100000354
0.568092092990936 0.43204837099997917
0.570835300629693 0.43245425500001033
0.573384293846926 0.4317232150000052
0.575623498810782 0.4314223099999879
0.577747762703126 0.4315705350000201
0.580152198905806 0.4321486039999911
0.58301873128235 0.4316159349999964
0.585726591003585 0.4315928299999996
0.588254745419521 0.4314197459999889
0.590826845035326 0.43230911700001684
0.593287367727323 0.4314749499999948
0.595751284482639 0.4316615669999919
0.598294975552247 0.43144045900001515
0.600889654588954 0.43169488499998465
0.6037255567674 0.43224815100001024
0.6064766775763 0.4321438270000044
0.609109430259943 0.4314870590000055
0.611721529862593 0.43157397199999536
0.614348880194847 0.431731324999987
0.616863602732378 0.43203743800000893
0.619249826450313 0.4317802479999955
0.62173152094044 0.43188594500000477
0.624252953547289 0.4316317009999864
0.626611756961355 0.432070796000005
0.628840865114029 0.43198176699999635
0.631232411085442 0.4319517419999954
0.634077261293349 0.4319644910000022
0.636982481960623 0.43163288400000965
0.639446428313268 0.43204077199999347
0.641489021402825 0.43223519500000407
0.643753261397321 0.43183407000000784
0.646453826189053 0.43274807599999576
0.649274766000221 0.43200165499999343
0.652072283518552 0.43218252100001564
0.654736972025302 0.43200938299997915
0.657073408534754 0.431983267000021
0.659337602263554 0.4317384059999938
0.661883814946119 0.4316969420000021
0.665020897096243 0.43185298299999886
0.668262612734688 0.4318308560000048
0.67123850014758 0.4325887089999867
0.673759445762237 0.8644552250000004
0.676447417818243 0.432030090000012
0.678191409762825 0.4319739469999888
0.68019784723647 0.8643825610000135
0.683327731619315 0.43226333100000147
0.685245163590932 0.43200625199997944
0.687689227103616 0.8645441030000143
0.690780601235328 0.43184274999998706
0.692317870485244 0.8636295430000018
0.694508215530206 0.43139405900001293
0.695537328702414 0.8637516059999939
0.697352785806533 0.4327839590000053
0.698276980320264 0.86272465899998
0.699704609208773 0.4321547920000057
0.700727819005974 0.8635987769999929
0.702011401542133 0.4324136200000055
0.702981496767745 0.4324635060000048
0.7045466751267 0.43160587500000247
0.705938059080356 0.864199090999989
0.707166447369243 0.4323676300000159
0.708583328870642 0.4325107580000065
0.710386022865597 0.4320463119999829
0.711957835579753 0.43273359500000197
0.713678054123323 0.43252204300000585
0.716212678963313 0.43280207899999823
0.71845144244373 0.864394204000007
0.72048202090365 0.8653885690000038
0.721687733879471 0.8678414799999814
0.722453045537706 0.8684302120000211
0.722968408917069 0.8671184399999845
0.723333126802397 0.8636605370000154
0.723545254332919 0.8634662979999916
0.72366838914932 0.8629437390000021
0.723757715214208 0.8635143390000053
0.723830167963954 0.43192703799999776
0.723879500720529 0.4316736269999808
0.723942967958033 0.43287363700000014
0.723994096619141 0.43148470400001315
0.724065621930466 0.4314895589999992
0.72418086532308 0.4314840330000038
0.724372749402231 0.43209347199999115
0.724693561295608 0.8636865649999947
0.725214245641345 0.8644898950000197
0.725520872079232 0.8634815359999948
0.725732049533172 0.8627280289999817
0.725871351045427 0.8641286970000124
0.725944580067261 0.8629055609999909
0.725991930573757 0.43266965000000823
0.726028008138791 0.8636420850000093
0.726080854376033 0.4315761969999983
0.726117659142951 0.43237905300000534
0.726165446475019 0.43205745899999215
0.726231718832618 0.43158325599998193
0.726346620450789 0.43170001900000443
0.726538139486222 0.43138412300001505
0.726835477176172 0.8637168820000056
0.727270985675584 0.8635928379999882
0.727607449675818 0.8633401259999971
0.727830497370422 0.8640831920000096
0.727983355679401 0.8635322009999982
0.728068105484582 0.8638428189999843
0.728117561838878 0.8631735820000017
0.728154473451572 0.8678145480000126
0.728189946802484 0.8640296570000032
0.72820804408771 0.43206115600000317
0.728237275567728 0.4316905009999914
0.728265787918031 0.43193428399999334
0.728304164067227 0.4316784800000164
0.728369235462444 0.43210369899998113
0.728479164794681 0.4318011379999973
0.728662360652458 0.4327718830000151
0.728945525543246 0.8639172259999839
0.729357824327686 0.8634018570000137
0.729704480145076 0.8639455779999992
0.729946729220517 0.8641985929999976
0.730099899734581 0.8641228889999866
0.730173291096246 0.864126524000028
0.730227307455885 0.8647842849999847
0.730273528682738 0.8646943699999952
0.730305158728982 0.4318509610000092
0.730330829349297 0.4323021539999843
0.730351791095853 0.4315390280000031
0.730385654166046 0.4326705699999991
0.730431751926271 0.4328219479999973
0.730506822205088 0.4331270850000237
0.73063021887595 0.4319154920000017
0.730832455950961 0.4320609179999906
0.731152572813763 0.863908355999996
0.731634242975117 0.8642544450000287
0.7319666694376 0.8635683939999694
0.732101152577418 0.8645614609999939
0.732203581536958 0.8653749480000101
0.732289377325088 1.2958808500000032
0.732356292711647 0.43220189699997036
0.732399316440448 0.4323219900000481
0.73243902595519 0.43185806699995055
0.732510689720816 0.4318456820000165
0.73259338045559 0.4331057420000093
0.732721214748775 0.431986615000028
0.732920979337002 0.4323830239999893
0.733234049737628 1.2959116819999963
0.733536155114891 0.4315896609999754
0.733710235394609 0.4320163099999945
0.733859175910373 0.8640036689999988
0.734092915227797 1.295556922000003
0.734272172060862 0.43217902399999275
0.734364475857373 0.4315432680000413
0.734453025638955 0.4325333999999543
0.734667881192975 0.43162414600004695
0.734857364896103 0.8631680329999654
0.73512716531096 0.8637659340000141
0.735344723843626 0.4321240109999849
0.735508791186175 1.295583248000014
0.735692472791399 0.4319803519999823
0.735814116883005 0.43171946300003583
0.735911790715788 0.4321172029999616
0.736062507640415 0.43161506300003794
0.736230755745711 0.431487795999999
0.736455400422179 0.43147492999997894
0.736771465845883 0.8638157729999989
0.737231281786072 0.8633066849999977
0.73745319468258 0.4316242550000311
0.737624508805163 0.8628766539999901
0.737824297942589 0.43193558799998755
0.737924407938605 0.4316277199999945
0.738010498563898 0.4320755800000029
0.738212637763147 0.43200099199998476
0.738381471473396 0.4318064509999999
0.738609847962009 0.43175906700003
0.738936810093451 0.8638415610000152
0.739416096923917 0.8631339219999745
0.739638375891105 0.4319035429999758
0.739827875141079 0.4333380850000026
0.740022021298922 0.4318894190000151
0.740183656505414 0.4318767720000096
0.740331723637841 0.432088412999974
0.740534987133202 0.4318836590000501
0.740795078384864 0.4315920189999929
0.741170174621019 0.43196679099997937
0.741730892804886 0.4317488870000261
0.742197192752582 0.43202681999997594
0.742580897342042 0.4312653569999725
0.743014854884849 0.8634393300000056
0.743550900396576 0.43236448999999766
0.744027467853639 0.43134781300000213
0.744527043237502 0.431554699000003
0.744952000347323 0.43188864699999385
0.745685951548588 0.8630044330000146
0.746527775531446 0.4320347860000311
0.747116383140901 0.4318221439999661
0.747726892805618 0.43150619200002893
0.748391818642037 0.4311887079999792
0.749429855007609 0.4328589099999931
0.750582573227513 0.43181121000003486
0.752077410083628 0.4317962719999855
0.754063994838196 0.4321249639999678
0.756132511551782 0.8633980769999994
0.757805031640058 0.43206023999999843
0.760107975506125 0.4324250650000181
0.762954020651406 0.4317992890000255
0.765607608818481 0.8640341699999681
0.767806493194184 0.8672293630000354
0.768853738062247 0.8672417770000038
0.769566443237085 0.43353766499996027
0.770112589911929 0.8718223110000167
0.77071509733097 0.4334134489999997
0.771043059954338 0.43347315099998696
0.771367249297597 0.8670072030000142
0.771731125240439 0.4336077930000215
0.772210431755452 0.8677879039999539
0.772722599290672 0.43426319799999646
0.773023051604852 0.433655376000047
0.773330312351939 0.8671072319999666
0.773642703389337 0.43326102399998945
0.77417761723986 0.43371856900000694
0.774756403869015 0.8681507730000249
0.775240545526283 0.43354559299996254
0.775544652618641 0.4328351100000418
0.775827211841681 0.43323812699998143
0.77619287729996 0.43170024900001636
0.776741121495874 0.43208372800000916
0.777318551059748 1.2960339599999884
0.777846210388725 0.4317055479999681
0.77814504967357 0.4317869250000399
0.778445499208368 0.43171141699997406
0.778793691829001 0.43282909100003053
0.779315398844377 0.43169627999998283
0.779761513496116 0.43157506099998955
0.780235718091218 0.8633134840000025
0.780701345058161 0.43165721500002974
0.781069118512724 0.8641756989999863
0.781438385942282 0.8635972309999715
0.781628001084044 0.8642704860000094
0.78178074001382 0.4318093940000267
0.781909766834687 0.8637236059999509
0.782042448199247 0.8642934710000532
0.782130109234287 0.4317243630000007
0.782197402385794 0.4318739139999934
0.782268048979008 0.431845586999998
0.782337345204128 0.43178184999999303
0.78242097098077 0.4327405429999658
0.782543926071029 0.4323307360000399
0.782735814322573 0.4323987299999885
0.78290637921012 0.43192595199997186
0.783111357106093 0.4315968250000424
0.783374743565774 0.43168534599999475
0.783722125501513 0.8637543389999678
0.784175641941701 0.4317288080000026
0.784503102928122 0.43214878500003806
0.784822239369996 0.4316357349999862
0.785191573525583 0.4322085480000055
0.785801345296636 0.43191065399997797
0.786322668626661 0.43232799899999463
0.786950345851792 0.4322490740000262
0.787541415328295 0.4322994610000137
0.788016541658549 0.4323204639999858
0.788599591498066 0.43253507399998625
0.789218179347467 0.43209376800001564
0.790006048654857 0.8640282559999832
0.790891944625658 0.8638070530000164
0.79149586653148 0.864368264999996
0.791924700681831 0.8635097629999677
0.792231426357285 0.8631459660000473
0.79246060010687 0.8632666159999758
0.79264010410083 0.43142595900002334
0.792791126386137 0.43267709399998466
0.792946754844531 0.8631884149999678
0.793101267886257 0.4317025270000272
0.793192088142047 0.43149849499997117
0.793281814148126 0.4318537240000069
0.793387759028809 0.43148040400001264
0.793515976752448 0.4317000030000031
0.793653946150158 0.8637032380000278
0.793814391601591 0.4320298170000001
0.794028943145315 0.431424241000002
0.794219592197291 0.4316461919999597
0.794425786631606 0.43169350400000894
0.794670401407109 0.4322622149999802
0.794966115907384 0.43167921000002707
0.795325995123522 0.43179771799998434
0.795764035829719 0.43160997500001486
0.796295174056591 0.43247590400000036
0.796934970033534 0.4323998489999781
0.797698873159041 0.4317939759999945
0.798600403878366 0.4326900050000404
0.799647190822467 0.8645869889999744
0.800697606936095 0.8654530910000062
0.801302263389596 0.8646722610000097
0.801746284727754 0.8654692519999685
0.802071961523992 0.8648789790000251
0.802322322599523 0.4326842560000159
0.802522582636426 0.43274486199999274
0.802734481171374 0.8630419019999636
0.802906674709914 0.43181984300002796
0.803040768966062 0.4325323940000203
0.803171625991548 0.43163453099998605
0.80330420537458 0.43246227999998155
0.803467147779794 0.4327482660000328
0.803668356916056 0.4323140249999824
0.803874505719936 0.8650430949999759
0.804082443259584 0.43308762700002035
0.804312650592486 0.43244043900000406
0.804531022931908 0.43286835800000745
0.804761246610512 0.4324438310000005
0.805024113154736 0.43279809899996735
0.805329547404037 0.4325215670000375
0.805685601415017 0.43235642299998744
0.806098804238601 0.43286810699999023
0.806573373490783 0.43283176199997797
0.807109655917285 0.43179041000001916
0.807777733112945 0.8655054420000283
0.808642510117768 0.8644890729999588
0.809158854069095 0.8697889500000429
0.809553913859788 0.8655526389999864
0.809859197267131 0.8634345969999799
0.81010304736401 0.4317197199999896
0.810307758738765 0.4313911380000377
0.810519819278658 0.8632581499999787
0.810709000148242 0.4323852570000213
0.810928360315626 0.43226972399997976
0.811123797145261 0.43219303099999706
0.811339995834108 0.43240957000000435
0.81159952550047 0.4321129570000153
0.81184861230686 0.8641133389999709
0.812103834324139 0.4323246499999982
0.81236151236991 0.4327947450000238
0.812612350474845 0.4323562370000218
0.812867972252914 0.4323013009999954
0.813147188630702 0.43227524699995
0.81345579613097 0.8641709990000095
0.813794945534677 0.8640194019999967
0.814120572118874 0.43209935000004407
0.814376410839799 0.43176031299998385
0.814647545990436 0.43305559300000596
0.814865882658855 0.8645636150000087
0.815100168949281 0.4320928679999838
0.815362850806308 0.43189772300002005
0.815624548029895 0.4324895969999716
0.815882920310438 0.4321439910000322
0.816150455441711 0.43226653799996484
0.816408804745445 0.4315970740000239
0.81675577970632 0.43247521500001085
0.817051338086503 0.43248998799998617
0.81731279119481 0.43204231199996457
0.817584441421308 0.43224243800000295
0.817885646322455 0.43229438200000914
0.818265102156125 0.43371125900000607
0.818745639266388 0.43333426100002725
0.819360583349932 0.43219235799995204
0.820156122515802 0.432706243000041
0.821196686068388 0.4319229839999821
0.822572591775555 0.4322510540000053
0.824409980465482 0.4328882209999847
0.826879792176252 0.4336073040000201
0.830187686587708 0.8654994759999681
0.83424842294069 0.4320602750000262
0.836860901944907 0.4319181239999921
0.839536681158438 0.8653641569999877
0.842255329173926 0.4332398470000385
0.843906259664329 0.4333789419999903
0.845734999853925 0.4323392879999801
0.847286068467563 0.4325772170000164
0.848868666607277 0.4322925149999719
0.850531996154273 0.43245472000000973
0.852415066213891 0.43336870199999566
0.855091531193819 0.4321065610000119
0.857759787627066 0.43211216399998875
0.860156355238122 0.43301885700003595
0.862580037864069 0.4321311359999527
0.865079634765273 0.432540164000045
0.867558320770998 0.43334051400000817
0.870093887590923 0.43310887899997397
0.872742633056045 0.43232016199999634
0.875559612751353 0.43264063999998825
0.878343430759838 0.8639360470000383
0.881124443224586 0.864785430999973
0.882193506529929 0.865636133999999
0.883083807653178 0.8645065740000177
0.883751593197639 0.8660051850000059
0.884269013493919 0.43273310899996886
0.884673897250467 0.432156329999998
0.885114687356152 0.43317354300000943
0.885490110015304 0.4329462759999956
0.88586842002958 0.8661446090000027
0.886299644938358 0.4324695760000168
0.886746723342105 0.43259986999999
0.887200632386884 0.8650067369999874
0.887654674976653 0.4323278549999827
0.887945897039804 0.43350345300001436
0.888265373248299 0.43472515600001316
0.888583009933211 0.8647714560000281
0.889023581897832 0.43193097999994734
0.889483889239297 0.8636262820000411
0.889914913578353 0.8636111490000076
0.890304544516608 0.43306433099996866
0.890613764016728 0.4317582630000061
0.890928843227073 0.4331353229999877
0.89127369268961 0.43236253399999214
0.891564894695911 0.43297884800000475
0.891814367820116 0.43271475200003806
0.892074070209786 0.8672271679999994
0.892404475326603 0.43253800899998396
0.892783808052279 0.43303436399997963
0.893188245364589 0.8663051199999927
0.893534931670327 0.4327601370000025
0.89374424577509 0.43300212400004057
0.893986423675273 0.4329523639999593
0.894190249800058 0.4327127760000167
0.894402121064222 0.4321848889999842
0.894663332827554 0.43294078400003855
0.895248732931326 0.43247231499998406
0.895779506090703 0.8656920170000149
0.896221618159001 0.43348727099998996
0.896519003940624 0.43232748799999854
0.89682525668109 0.4323541900000123
0.89711226942568 0.4321322559999885
0.897463722799993 0.43244535299999143
0.897906632806455 0.4325799499999903
0.898310699698202 0.8661845320000339
0.898774849118051 0.433245807999981
0.899136694586308 0.43237082100000634
0.899520066625309 0.43200466000001825
0.899853121334831 0.43163853999999446
0.900285998967526 0.4322951589999775
0.900680003296086 0.43244016099998817
0.901040456016397 0.8653491510000322
0.901544969081318 0.4369206819999931
0.901943484607719 0.432118494000008
0.902354478017304 0.43249547799996435
0.902723872757063 0.4320908290000034
0.903308081969318 0.43268643599998313
0.903857465777345 0.8644078740000509
0.904339699339647 0.4315854679999802
0.904717206209966 0.4318291029999841
0.905115689555535 0.4314804300000219
0.905469981816213 0.43221310600000606
0.906108465158206 0.43162571999999955
0.906697075743998 0.8633951639999964
0.907184534841877 0.43184751799998367
0.907524613603114 0.4317369430000326
0.907876497007063 0.4317468199999439
0.908205425335734 0.4324678160000417
0.90875405896198 0.43164794099999426
0.909462510627879 0.4320022939999717
0.910204377834301 0.4312857870000357
0.91088206836013 0.43240030399999796
0.911431225315722 0.4314011760000085
0.912346117282016 0.43233178799999905
0.913321330024828 0.43170830099995783
0.914511296955553 0.43178545700004634
0.915725500430183 0.43236885999999686
0.916824681750759 0.4316713319999508
0.91773005781589 0.8637698440000463
0.918632727536178 0.4326722139999788
0.919222397996376 0.4318885659999978
0.919828456099357 0.43219617300002255
0.92043860951777 0.4319817470000089
0.921270781351224 0.864582385999995
0.922668829150886 0.4331099549999635
0.923686186660787 0.4326700440000195
0.924715461092109 0.43213823700000376
0.925854492139992 0.4321557309999662
0.927571812531798 0.43227306800002907
0.92919478883196 0.43275433999997404
0.931134343040769 0.4323686490000114
0.933659078673429 0.863679435999984
0.936592958545306 0.8632291370000189
0.937879279643715 0.8641844910000032
0.938878236353747 0.8653231189999815
0.939612701144577 0.4320325560000242
0.940203947199185 0.864854514000001
0.940826527592697 0.4321419699999751
0.941251527020011 0.43223757900000237
0.94169704967034 0.43261836400000675
0.942103503453788 0.43242638999998917
0.942501405248263 0.433139041000004
0.942843995934199 0.43205238199999485
0.943280197947638 0.4327144110000063
0.943764794747539 0.43240468200002624
0.944238261178419 0.43237505999996984
0.944753533195977 0.4327271890000475
0.94553084525719 0.4324321869999608
0.946173401670619 0.432648491000009
0.946784945918626 0.43202735500000244
0.947314668102546 0.43197797599998466
0.948001246616028 0.4326490729999932
0.948842468203487 0.43254713300001413
0.949605150842148 0.43271496900001694
0.950338463882501 0.8654585449999672
0.951023152852986 0.43259971800000585
0.951529057059924 0.43221493200002215
0.952014930172058 0.43226998900001945
0.952496416877515 0.43221329899995453
0.953049142366744 0.4322657000000163
0.953779762000585 0.43236590300000444
0.954409387058337 0.432437187000005
0.954988541366164 0.43251550600001565
0.955509537679694 0.43151363900000206
0.956131646370975 0.8636907349999774
0.956829586473068 0.43171225100002175
0.957285749742377 0.4320940249999694
0.957696867946585 0.43232855600001585
0.95834714580353 0.8634185270000216
0.959247756388775 0.43238058199995066
0.960048281152739 0.4320557550000217
0.960762040569816 1.2960954700000116
0.961635770663336 0.43219099800001004
0.96211838606991 0.43161432699997704
0.962565752271537 0.43209610600001724
0.963443071720297 0.8648818699999765
0.964391467811934 0.4320144480000181
0.965019022597418 0.4316965019999657
0.96567183411128 0.4318933000000129
0.966330728877583 0.4317403460000264
0.967581075912384 0.4319071379999855
0.968954042640659 0.43165647600000057
0.970298764543473 0.43191479099999697
0.97189470612419 0.4316129910000086
0.973776830296495 0.4321720290000144
0.975443539696032 0.43166661499998327
0.977620827967285 0.43232975900002657
0.979874472816473 0.4338124469999798
0.981990943982825 0.43178904500001636
0.98469910424826 0.4317877709999607
0.98722426814724 0.43221626100000776
0.989925646466858 0.8640019950000237
0.992708732498004 0.8637503019999713
0.994945443660556 0.863275141000031
0.996409283822599 0.8631217619999916
0.997445610636071 0.8642284919999952
0.998304720448743 0.8636705879999909
0.998980214678399 0.4319371830000023
0.999485061058623 0.8661011610000173
0.999984005987863 0.4326206490000004
1.00035600062924 0.4329144220000103
1.00066475791932 0.8652162019999992
1.00130725110671 0.4323979280000003
1.00177518721468 0.8650681319999762
1.00221558224895 0.433618421999995
1.00283336873998 0.8646849030000112
1.00353458852935 0.43639151799999354
1.00400328105931 0.4320299949999935
1.00448474143247 0.4321237010000232
1.00492024769766 0.8643850059999636
1.00578909951656 0.4321733590000463
1.0064535714343 0.8644412189999571
1.00718251471741 0.43195236700000805
1.00757498843577 0.43257424199998695
1.00800111902788 0.8639259240000001
1.00837132367256 0.43224855100004334
1.00904715543567 0.864841073999969
1.00981444302212 0.8646800519999829
1.01030848805762 0.8653440760000422
1.01073442631634 0.8644380739999633
1.01106192233142 0.43271363299999166
1.0113265875988 0.43223212200001626
1.01156602987178 0.4319764620000228
1.01208295230272 0.4323757710000109
1.01258489833747 0.8640186429999517
1.01318737800014 0.4326306610000188
1.0136319347716 0.8660815599999978
1.01412139176979 0.4316967689999842
1.01434997702221 0.4319200910000518
1.01459245758221 0.43154067999995505
1.01483224515818 0.43287074700003814
1.01534901434539 0.4323738530000014
1.01578469225406 0.4327442029999702
1.01634532022684 0.8655782299999828
1.01699389359453 0.8653268020000269
1.01749178803606 0.4328837620000172
1.01791792528887 0.4332444179999584
1.01831588592254 0.43318547500001614
1.01885118981227 0.8658794680000028
1.01965326101634 0.8659108599999854
1.02035599564965 0.865238775000023
1.02091659972054 0.43272661499997866
1.02138611653658 0.4326738990000081
1.02187288857945 0.4325041470000315
1.02230186313982 0.4331501669999511
1.02267771535156 0.43269628699999885
1.02306626848542 0.43240742100005036
1.02348770902938 0.4326764439999806
1.02405974654367 0.43183939800002236
1.02472080631084 0.4326872460000004
1.0254567701497 0.8643635099999756
1.02613394333699 0.4328985369999714
1.02682410073861 0.8657138760000294
1.02751556813555 0.4328941669999722
1.0279278323859 0.4327249430000393
1.02836431392255 0.8653641409999864
1.02873934535457 0.4329687599999943
1.02901869161248 0.4324579160000326
1.02926861542766 0.432466743999953
1.02954042861644 0.4327322210000375
1.02991795617283 0.8654146559999276
1.03051228275323 0.8648038310000175
1.03128407843749 0.8651668890000792
1.03168307645466 0.43129484700000376
1.0320517196286 0.43322656399993775
1.03246655589948 0.43334855900002367
1.0328027856435 0.4330185569999685
1.03323452434034 0.8639201270000285
1.03367413962324 0.43202254899995296
1.03399140410348 0.8634470560000409
1.03431615779035 0.8644055419999859
1.03455478426584 0.4318083729999671
1.03474811973156 0.4320351460000893
1.03495020996273 0.43162977299994054
1.03517286777132 0.43182387499996366
1.03536043341561 0.43188742700010607
1.03559124200899 0.86430084299991
1.03594063136732 0.8659543329999906
1.03638277847602 0.4337955210000928
1.03673070740369 0.4345399369999541
1.03709732874436 0.8681902929999978
1.03741346273305 0.4342172670000082
1.03762738396263 0.4332040890000144
1.03785030579754 0.8654678919999697
1.03804971022465 0.43228795599998193
1.03827348150451 0.4335220699999809
1.03848250548369 0.4342835780000769
1.03872146300415 0.43323247699993317
1.03901024208996 0.43184820700003
1.03936832947831 0.8626296979999779
1.03980402987463 0.8630488270000569
1.04016247540127 0.4316917090000061
1.04044394734758 0.4316558069999701
1.04074499303472 0.8625572949999878
1.04102643749086 0.43174427600001763
1.04135202528572 0.4315338010000005
1.04162586525258 0.43179407000002357
1.04192963285609 0.43128472499995496
1.0422952806428 0.43156023799997456
1.04274909608187 0.4313280759999998
1.0433244248768 0.43191639700000906
1.04406654355315 0.4313497499999812
1.04503757370582 0.431846725000014
1.046322101589 0.4314106990000255
1.04803457036757 0.4313835579999932
1.05032353129841 0.4317620450000277
1.05336324148478 0.43139984399999776
1.05655159441722 0.4315744130000212
1.0593798119393 0.4314441450000004
1.06298795947749 0.4315481229999705
1.06716361305552 0.43127058499999293
1.07141911007886 0.8630160569999816
1.07586609885377 0.8649526450000167
1.07833230635338 0.8644660160000512
1.0799771865487 0.8636590419999948
1.08120537929235 0.862891609999906
1.08213436152023 0.4317495330000156
1.08289729122138 0.8632135650000237
1.08368792230736 0.43128706499999225
1.0840790751583 0.43151774299997214
1.08451128560157 0.8628768629999968
1.08490167033597 0.43156235600008586
1.08525609010349 0.43167765900000177
1.08564045084547 0.431667004000019
1.08598877615966 0.4314719709999508
1.08663840650977 0.43147078699996655
1.08720191988507 0.8624619510000002
1.08778483581098 0.4311529440000186
1.08815600904644 0.4322146330000578
1.08851832164726 0.8636742999999569
1.08893201648707 0.431581843999993
1.08963252011672 0.4313020859999597
1.09025979660679 0.8633937030000425
1.09096187159783 0.863501766000013
1.09143218314397 0.43106636200002413
1.09182965863493 0.43138477599995895
1.09221498542637 0.4317759699999897
1.09275796705273 0.4319250270000339
1.09347422484336 0.432041480999942
1.09419884777394 0.8630691410000964
1.09507399383682 0.43125936499995987
1.09552543803637 0.43188050000003386
1.09601590082379 0.8630934849999221
1.0964763535978 0.43156224799997744
1.09749248445055 0.431408235000049
1.09843271551387 1.2966932350000206
1.09934169027408 0.4313465149999729
1.09986684671788 0.43193632500003787
1.10037180893097 0.43148728799997116
1.10130415643575 0.8629211270000496
1.10232289717099 0.8639392839999118
1.1031815961848 0.43159310300006837
1.10394013835344 0.4318629309999551
1.10463327873031 0.8631390630000624
1.10621298158773 0.43168169199998374
1.10719866096032 0.4314981259999513
1.10818494539405 0.4320722380000461
1.10938226303404 0.4319987950000268
1.11118043451006 0.8628989269999465
1.11282460930701 0.4316045099999428
1.11478939888224 0.43196980100003657
1.11712314774112 0.8626084290000335
1.11979208418479 0.4313289699999814
1.121954251636 0.43178165899996657
1.12407178327454 0.43158055000003515
1.12627526058025 0.4312757679999777
1.12918280381987 0.4312624430000369
1.13272925242544 0.4316097249999302
1.13647311737231 0.43104205500003445
1.14053207342868 0.43148090600004707
1.14457542911369 0.8631150269999353
1.14895073207221 0.8640293850000944
1.15184490246765 0.8633120959999587
1.15397921130636 0.43132579400003124
1.15561382252222 0.8633722829999897
1.15736386815038 0.8627480110000079
1.15830530298287 0.43143530399993324
1.15910668576891 0.43144722300007743
1.15991677377753 0.43262748699999065
1.16080553224401 0.43182164499989995
1.16250014763741 0.4311773260000109
1.1645680939115 0.8633323990000008
1.16707317277726 0.4317318770000611
1.16863252894093 0.8630965259999357
1.1702887852353 0.8630070280000837
1.17118928545989 0.4317614130000038
1.17197317433805 0.4315863649999301
1.17275376524981 0.4317204540000148
1.17368795826229 0.43156562299998313
1.17550717323609 0.8628749050000124
1.17698635983231 0.4317232270000204
1.17805478622503 0.4310938739999983
1.1790071575238 0.4319796300000007
1.18007508547313 0.4316987170000175
1.18103282161507 0.4311580559999584
1.18240128302347 0.4314590590000762
1.1835470499836 0.8632950909999408
1.18518160250522 0.4312236020000455
1.18638853696029 0.43158602099993004
1.18759072162549 0.43154976000005263
1.18893065745247 0.4317465289999518
1.19062873239401 0.43168303700008437
1.1929923630068 0.4316437649999898
1.19506181529722 0.431765827999925
1.19712286533279 0.8636103750000075
1.19901685717005 0.8628808509999999
1.2002866556755 0.4315568430000667
1.20135620349514 0.43120495899995603
1.20244234822246 0.43131800799994835
1.20355223112309 0.43162248400005865
1.20508408763692 0.43170260399995186
1.20741809028137 0.4315176600000541
1.20967929239269 0.4316813570000022
1.21175967127351 0.4313590489999797
1.21405259939279 0.43223793300001034
1.21701622591269 0.43159263999996256
1.21975588826193 0.4315858830000252
1.22264495576731 0.4315931769999679
1.22560914462271 0.4315110900000718
1.22871452295814 0.43148468300000786
1.23168669891569 0.43158630400000675
1.23477457106885 0.4337766839998949
1.23772643177756 0.43273022900007163
1.2405597307411 0.863303080000037
1.24319514595251 0.4313072689999444
1.24499439741532 0.43138157600003524
1.24692482457486 0.4317544429999316
1.24846926344052 0.4315015970000786
1.25016664734841 0.4319143149999718
1.25201599032679 0.43127597599993805
1.25360093174939 0.43176494800002274
1.25544618466847 0.4321506840000211
1.25740284008435 0.43151095799998984
1.25932300371742 0.4315859079999882
1.26136021913302 0.43189552900003036
1.26350271730466 0.43177559699995527
1.26565895283652 0.8630959950000943
1.26748644341368 0.43125666499997806
1.26899228316319 0.43170828600000277
1.27052338508058 0.431619693000016
1.27206103132603 0.4308845979999205
1.27359676779929 0.43162684000003537
1.27525886484389 0.4313534030000028
1.27735789281438 0.4314926460000379
1.27909618844297 0.8635650609999175
1.28072181807742 0.4318140210000365
1.28188388700783 0.4315558560000454
1.28298219036376 0.43156035799995607
1.28441898085193 0.4316469000000325
1.28581622899224 0.4320385799999258
1.28708951246368 0.43154884500006574
1.28847400977526 0.4315648549999196
1.28988660990206 0.43134300200006237
1.29132658386988 0.43194958599997335
1.29290658551253 0.43210186800001793
1.29467447640275 0.4319412380000358
1.2966108532215 0.43146488799993676
1.29863843553508 0.43162175600002683
1.30076656811805 0.4310730570000487
1.30280669056535 0.43156298399992465
1.30478022106232 0.4315212190000466
1.30676959067637 0.4312329279999858
1.30872440629669 0.43175905199996123
1.31036629690921 0.43127086000004056
1.31176201334067 0.4315640429999803
1.31337895192529 0.4314570390000654
1.31522339862112 0.43190073899995696
1.31681952014064 0.4317487060000076
1.31846181966118 0.4314715499999693
1.32005008122193 0.4315013609999596
1.32155916849385 0.43108256500011066
1.32301836648543 0.43171363599992674
1.32447467703192 0.4314153919999626
1.32600092725192 0.43167052300009345
1.32765556365092 0.4314495099999931
1.32951772282529 0.4316799069999888
1.33150635376828 0.4312581120000232
1.3335687703086 0.8627746549999529
1.33555578086163 0.43153029999996306
1.33676858460436 0.4316783060000944
1.33807013893613 0.8630809469999576
1.33920297655341 0.43128115299998626
1.34017611406938 0.43192153100005726
1.34122346244009 0.43151373799992143
1.34214327653853 0.43169101500006946
1.34337678911088 0.4314169719999654
1.34491532543496 0.43121157400003085
1.34647102204968 0.4317682519999835
1.34828515250945 0.4321501609999814
1.35026831070463 0.4312839389999681
1.3521111903317 0.43164217200001076
1.35389643507112 0.43161975400005304
1.35564651061449 0.43138525099993785
1.35724838234028 0.43150045200002296
1.35873475875765 0.43127469599994583
1.36018596991532 0.43158013100003245
1.36143559105754 0.4314431620000505
1.36332533169484 0.431473106999988
1.36566122783939 0.4315762349999659
1.3679666059123 0.43130558100006056
1.37044771025992 0.4315169499999456
1.3729051221863 0.43181273100003637
1.37532200742991 0.43176860099993064
1.37767110674783 0.43140757800006213
1.37979778637512 0.43125785899997027
1.38181678915104 0.43209038099996633
1.3837939107896 0.8634390210000902
1.38597395461669 0.8627819419999696
1.3875861070983 0.43165968200003135
1.38883754865377 0.43191407799997705
1.39019022874396 0.4321339299999636
1.39176757809142 0.4315195039999935
1.39412784378907 0.4314164500000288
1.39633322471118 0.431635171000039
1.39861962246734 0.43143143199995393
1.40055512558115 0.8638832520000506
1.40257250314803 0.4318833429999813
1.4044225420881 0.4313961409999365
1.4063788622467 0.43230832400001873
1.40821848510672 0.4342548550000629
1.41085070204218 0.43464940399996976
1.41313023118305 0.4346985039999254
1.41507824140795 0.4338619870000002
1.41724925315201 0.4340470040000355
1.41934996124413 0.4344299580000097
1.42117038438931 0.43346277000000555
1.4226411368014 0.4317079800000556
1.4240785494406 0.43207959699998355
1.42581321516543 0.4324089119999144
1.42863258284877 0.4325373930000751
1.43110611450008 0.43184036699994977
1.4338833458028 0.432242255999995
1.43636010774386 0.43225792900000215
1.43906104055941 0.4316485059999877
1.44160602835428 0.43209694400002263
1.44366985333984 0.43195526400006656
1.44544191352616 0.4330514089999724
1.44745992555292 0.8639114479999535
1.44928861184664 0.8645780159999958
1.45070872139071 0.43202953600007277
1.45189062052752 0.4320575969999254
1.45311917566109 0.8642166180000004
1.45421952478395 0.43239230400001816
1.4551116445185 0.43198571900006755
1.45598955105143 0.43202693799992176
1.45693116567399 0.8638416549999874
1.45816137270563 0.8647712220000585
1.46000647208355 0.43461473299998943
1.46159144808966 0.4336449380000431
1.46331113714833 0.43203711499995734
1.46472831310026 0.4325218079999331
1.46645724985656 0.4327748660000452
1.46818953838508 0.8651990209999667
1.47039562090252 0.8649614949999886
1.47127825107105 0.4323886310000944
1.47210342389701 0.43349145499996666
1.47297344825268 0.43304782099994554
1.47380610857995 0.43268994200002453
1.47474441998771 0.4323098490000348
1.47580557572849 0.432786391000036
1.4769321302298 0.4320276319999721
1.47812847407684 0.4321995139999899
1.47950523280468 0.43273202599993965
1.48103581661222 0.4336460540000644
1.48267723768822 0.8647002829999337
1.48409610671746 0.8650154430000612
1.48500401361448 0.8649760659999401
1.48569706151391 0.43410147900010543
1.48623366811644 0.43264139999996587
1.48681595758689 0.4330119219999915
1.48728198061788 0.4331571410000379
1.48768753073806 0.43279292899990196
1.4880429032459 0.4323908730000312
1.48833262475781 0.865508271000067
1.48857775196839 0.4326238359999479
1.48888696454389 0.4325971709999976
1.4891993322434 0.43247531999998046
1.48950948692397 0.8650058560000389
1.48993394033976 0.43272859499995775
1.49043329049067 0.43257339500007674
1.49091778128151 0.8661598449999701
1.4914824374089 0.8647285199999715
1.49203350001352 0.8654311169999573
1.49246780135079 0.43295975800003816
1.49281774772408 0.43292235299998083
1.49318670996671 0.4332382070000449
1.49352015282214 0.4325186579999354
1.49385298663125 0.4322570340000311
1.49423673675819 0.4327853549999645
1.49485378121003 0.8653147260000651
1.49539809444931 0.8662899009999592
1.49572556914311 0.4323865860000069
1.49599850789965 0.4323783500000218
1.49631329897213 0.864861454999982
1.49656852931708 0.432762184000012
1.49691648201512 0.43254148100004386
1.49724768804704 0.432575351999958
1.49758438235111 0.43266596800003754
1.49797752164207 0.43277268399992863
1.49844839336575 0.4325065740000582
1.49901768763336 0.43244435899998734
1.49968769843196 0.432508557999995
1.5005217681377 0.4336206860000402
1.50152936834303 0.86501728799999
1.5027385145915 0.43265531199995166
1.503843495482 0.4324316519999911
1.50502565622408 0.43259521000004497
1.50604977880873 0.43236911199994665
1.50777457097178 0.8654055130000415
1.50926458895042 0.43232293400001254
1.51026433842871 0.43217297099999996
1.51138604074552 0.43319897899993975
1.51237502874216 0.43227620100003605
1.51358574637832 0.43248424299997623
1.51531942358003 0.865186996000034
1.51730547565604 0.43309406299999864
1.51831747306217 0.4326152109999839
1.519393078264 0.43229542599999604
1.52046863340571 0.43316554600005475
1.52200562690457 0.43308780399991065
1.52345852902843 0.4333528120000665
1.52527597051139 0.4328610640000079
1.52729979680896 0.432206156999996
1.5291555034138 0.43226523499993164
1.53126414113679 0.43239344700009497
1.53296393802994 0.8667756479999298
1.53489801425193 0.43273635100001684
1.53573047233875 0.43277442700002666
1.53660527548111 0.4326536879999594
1.53749658723368 0.4323129560000325
1.53845565640054 0.4322568869999941
1.53939064978003 0.4328708809999853
1.54037503599307 0.4320145730000604
1.54148973690734 0.43226893599990035
1.54286362571451 0.4328160630000184
1.54426303840365 0.4322491190000619
1.54590864737302 0.4319289129999788
1.54757495579735 0.4322088870000016
1.54973912980494 0.43194251399995665
1.55151770987937 0.43206536800005324
1.55295924237412 0.8634874240000272
1.55424375232193 0.4323526809999976
1.55543898739357 0.43167158799997196
1.55657685109892 0.4321269349999284
1.55786125615964 0.8643677400000342
1.56009427173638 0.8632023500000514
1.56108736244264 0.4321005799999966
1.56191799848533 0.4318069049999167
1.56281924075498 0.8643498630000295
1.56370130593187 0.432048792000046
1.56469865774212 0.4318644059999315
1.56565041444172 0.4319297980000556
1.56716255142813 0.4313503729999866
1.56923489043973 0.4316776050000044
1.57144105712752 0.8626979370000072
1.57369286902305 0.43156066999995346
1.57522538627007 0.43183985799998936
1.57664912047353 0.43220948900000167
1.5781883571302 0.431771564000087
1.5802240285466 0.4319076279999763
1.58250759524761 0.8630881860000272
1.58445530350148 0.43161003799991704
1.58573726446445 0.43162236500006657
1.58707498399093 0.4351152639999327
1.58815379683447 0.8628041410000833
1.58912994268718 0.4315052539999442
1.58980288900914 0.4316875010000558
1.59044724186109 0.43184265100001085
1.59124597265287 0.8640724389999832
1.59266497908373 0.4325941019999391
1.59363193384242 0.8626959550000493
1.59463107769551 0.4321564509999689
1.59532947863064 0.4314874740000505
1.59598305611833 0.43195604099992124
1.59698989883428 0.863285931000064
1.59858723459217 0.4314909339999531
1.60039579435321 0.4315022160000126
1.60236371650571 0.8627172930000597
1.60414188485668 0.4310615389999839
1.6055200509412 0.43168674099990767
1.60679363488452 0.43161663200010025
1.60787363601368 0.43154596599993056
1.60957381506988 0.4317323170000691
1.61159329093294 0.43156536699996195
1.61350943268012 0.8645277580000084
1.61536076646253 0.8632716299999856
1.61650779511972 0.4319984989999739
1.61745368780745 0.43153802500000893
1.61844396997544 0.8636719429999857
1.6192571371061 0.43152558899998894
1.61994296070175 0.43184133200009
1.6205029140674 0.4317592310000009
1.62123899391505 0.8639942389999078
1.62233546020306 0.4319440090000626
1.62312795938027 0.43233202099997925
1.62381482329237 0.4318006849999847
1.62531730769188 0.43162965500005157
1.62711596080247 0.4317818899999111
1.62927631577925 0.4314865070000451
1.63159295479011 1.295094879999965
1.63383374694738 0.4324955100000807
1.63518140172811 0.4317941739999469
1.63666699667581 0.43246607399998993
1.63807326773007 0.8641534690000299
1.63996910196944 0.8644286979999833
1.64155330459295 0.8640199830000483
1.64282452585721 0.4321406379999644
1.64385728111614 0.4321033820000366
1.64493884457826 0.8653940119999106
1.64582956445796 0.4322341460000416
1.64646678638838 0.43220315200005643
1.64710711525131 0.43231809999997495
1.64771494615505 0.4326398389999895
1.64837657052484 0.432321882999986
1.64925138319059 0.4323044169999548
1.65076911480033 0.4322907790000272
1.65209174924337 0.43196225300005153
1.65360714618958 0.8646459970000251
1.65540873566727 0.4321102589999555
1.65702859135197 0.4323761739999554
1.65855250621543 0.43240513800003555
1.66031848111691 0.4322204899999633
1.66207602963869 0.8646251150000808
1.6643097247212 0.4327600229999007
1.66556467096788 0.864335077000078
1.66695612834733 0.4324811660000023
1.66803586880276 0.4326763970000229
1.6691823652561 0.43270964699991055
1.67031291501128 0.8651172180000231
1.67153743391808 0.4327966110000716
1.67229559916663 0.43259961899991595
1.67317887832843 0.43285917499997595
1.67395165241442 0.43295133800006624
1.67500174875339 0.4329914809999309
1.67676210629344 0.4331958540000187
1.67860622626489 0.4331216630000654
1.6805020479818 0.43253246699998726
1.68244446113635 0.4326976419999937
1.68438544564503 0.43310290499994153
1.686134371186 0.8657051769999953
1.68818483968738 0.8652712720000864
1.6893499365014 0.43242926199991416
1.69029011723409 0.4327050390000977
1.6914996542221 0.4330719390000013
1.69250475513969 0.4327800319999824
1.69367013996071 0.43318597400002545
1.69496643861887 0.4331256369999892
1.6963614387741 0.43327029499994296
1.69786240062618 0.4335946520000107
1.69945711765665 0.43249510199996166
1.70076489960065 0.4328410680000161
1.7022190508595 0.43322104100002434
1.70422956991628 0.43309908200001246
1.70622945765002 0.43352828799993404
1.70796400496477 0.4326634980000108
1.70968426039648 0.4325362340000538
1.71111600594936 0.43260742699999355
1.71254096060139 0.433010266999986
1.71476649371158 0.4326986160000388
1.71664086277343 0.43321001999993314
1.71877868826739 0.43328409100001863
1.72100593508696 0.4330732660000649
1.723149253481 0.8657225249999101
1.72521931926912 0.4333359360000486
1.72651449232097 0.866700997999942
1.72784160366937 0.432922498000039
1.7288049168137 0.8660485799999833
1.72976116252983 0.43297630400002163
1.73061892885133 0.4334350279999626
1.7314409927348 0.8652737190000153
1.73214872296682 0.43345806900003936
1.73272031983396 0.43267466600002535
1.73326689050541 0.43311271599998236
1.73396770711188 0.4324422939999977
1.73472011388396 0.4326735610000014
1.73539067624887 0.43301627100004225
1.73601456349688 0.4326368139999204
1.73657538180752 0.43634217800001807
1.7370810141251 0.4331431269999939
1.73765301680542 0.43336822100002337
1.73848899407305 0.4325106109999979
1.73925060668703 0.432781728000009
1.7400497544403 0.4332862420000083
1.74096987089597 0.43285715599995456
1.74202979913576 0.43278870300002836
1.74308450523603 0.4329067539999869
1.74417395681135 0.4326250120000168
1.74546322067184 0.4338703139999325
1.74668992178621 0.4328703960001121
1.7477815657324 0.4328803969999626
1.74876865030116 0.43367825799998627
1.75001471000586 0.8661002029999736
1.75122480471208 0.4330448460000298
1.75211441814301 0.865517307999994
1.75300359789498 0.4328067320000173
1.75353590973808 0.4329762610000216
1.75411196030796 0.8654574400000001
1.75457454506241 0.43290261499998905
1.75482074937155 0.4322734679999485
1.75508038146667 0.43257152900002893
1.7553345840972 0.8655374679999568
1.75566779048068 0.8657038339999872
1.75611197361234 0.4329872540000679
1.75646191678214 0.4325773499999741
1.75682864540811 0.4333958749999738
1.75714042426417 0.4327370050000354
1.75746807985326 0.43275993999998263
1.75773569534657 0.4326991169999701
1.75801340057934 0.4336629730000823
1.75828872037736 0.43279000199993334
1.75855336657048 0.4327595920000249
1.75890455224308 0.43266529200002424
1.75940614762618 0.8668421109999827
1.7599196170812 0.4325986970000031
1.76026592389612 0.43362993200003075
1.76062853983347 0.4330727209999168
1.76102250344648 0.43294877599998927
1.76150018575358 0.4331557010000324
1.76191550250927 0.4337026100000685
1.76231749481102 0.43280287099992165
1.76290902118192 0.43300135800006956
1.76355286955481 0.43260835099999895
1.76427649468576 0.43439001000001554
1.76522254120064 0.4326082669999778
1.7664966563594 0.4327747400000135
1.76823049687345 0.43270447099996545
1.76976916885858 0.4324679129999822
1.77142888460675 0.43303991200002656
1.77318188459389 0.8655395769999359
1.77517643234389 0.8645028110000794
1.77666790662419 0.865204059000007
1.77772921630765 0.8645841539999992
1.77852400682563 0.8659075119999216
1.77914114256584 0.43302346600000874
1.77965663122779 0.8650614630000746
1.78018751736849 0.8653536470000063
1.78047354791687 0.4323698419999573
1.78073855488851 0.4325973640000029
1.78101008615989 0.43342492600004334
1.78128665028895 0.432626953999943
1.78173157926516 0.43305187700002534
1.78245568708449 0.4326099239999621
1.78318512735852 0.43273957700000665
1.78409532093581 0.4326877070000137
1.78531003984583 0.4330622070000345
1.78690640834531 0.432670843999972
1.78880984476537 0.4330581640000446
1.7904211067456 0.43310710299999755
1.79252349344545 0.4326878179999767
1.79461861068192 0.43255172599992875
1.79653557443963 0.4327086370000188
1.79834961506871 0.4327978600000506
1.7999725874492 0.43297446099995796
1.80139700472481 0.4326833300000317
1.80293383658571 0.865096724999944
1.80443300465539 0.8650260160000016
1.80536767614537 0.8652245800000173
1.80609698954605 0.4325301659999923
1.80670010069445 0.8656220420000409
1.80732437059679 0.8657388999999966
1.80772624215987 0.4329587500000116
1.80808200985113 0.4325871249999409
1.80842942678315 0.43356692000008934
1.80882393943648 0.4327972859999818
1.80941956968899 0.4327892809999412
1.81067020365789 0.8671571180000228
1.81212988709286 0.4331531420000374
1.81347092556566 0.43360435299996425
1.81481192233496 0.8656793970000081
1.81631095158173 0.4336705189999748
1.81797810138408 0.4335489789999656
1.81985460667074 0.4338053360000913
1.82155947641831 0.4329303609999897
1.82361114732434 0.8666409740000063
1.82592796598788 0.4330313269999806
1.82748973636804 0.43342676099996424
1.82911079556649 0.4335757940000349
1.83055535906637 0.8666832479999584
1.83200827400901 0.4333192420000387
1.83299899115206 0.8664323770000237
1.83402552597924 0.43315423899991856
1.83469154959508 0.432947194999997
1.83538039571336 0.8674098840000397
1.8360355823284 0.43306143400002384
1.8366807186804 0.43342172999996365
1.8372322052798 0.433214487999976
1.83784350070321 0.43308886300008
1.8388450965412 0.4332937880000145
1.84064961722734 0.8668047759999808
1.84292575696424 0.4331068860000187
1.84434783192128 0.4346933969999327
1.84565922748171 0.8679797300000018
1.84757165800369 0.4328644089999898
1.84926381320004 0.43305715200006034
1.85086295176157 0.4339653649999491
1.85249428231173 0.4335807070000328
1.85425970438891 0.4331371470000249
1.8562630613033 0.866532817999996
1.85843010537468 0.4331834949999802
1.85990259083438 0.43307874399999946
1.86143856045986 0.4329319940000005
1.86275931028033 0.43401275099995473
1.86386673498168 0.4335746410000638
1.86481160792248 0.8669823849999148
1.86576918520345 0.43307491500002016
1.86658749866855 0.43348984300007487
1.86736697978338 0.43324137899992365
1.86840453052301 0.4337948680000636
1.87042526553896 0.8664930169999252
1.87233988472798 0.43328855900006147
1.87386848315335 0.43285006199994314
1.87528208579641 0.43304344600005606
1.87673415780294 0.865753705999964
1.878512723047 0.4334338190000153
1.88021825071495 0.4337577170000486
1.88180080971247 0.4339941359999102
1.88344659977065 0.8659898700000213
1.88527540824376 0.865894131999994
1.88609981864124 0.8670115360000636
1.88670106385497 0.8661378399999649
1.88714654775874 0.4329114900000377
1.88754329777725 0.4330194039999924
1.88792872060233 0.433166976999928
1.88832828817273 0.43296799800009467
1.8887667814538 0.4332976639999515
1.8893021522645 0.43307607400004144
1.88988131746019 0.43344584599992686
1.8905812277126 0.8657819320000044
1.89147795591193 0.8663284620000695
1.89200312014498 0.4330207259999952
1.8924120108152 0.43316651199995704
1.89285691983761 0.4329534959999819
1.89327560420421 0.8660432760000276
1.89364166847695 0.8657775430000356
1.89422537375138 0.4333214879999332
1.89469726415675 0.43300603400007276
1.89515281485944 0.4328821289999496
1.89560161599541 0.4330477299999984
1.89599851602241 0.8665934619999689
1.89650962305986 0.4330178910000768
1.89701579890433 0.4339489980000053
1.89755555142671 0.4329271609999523
1.89806131241918 0.8664679979999619
1.89848971028478 0.4329810650000354
1.89901963431027 0.43301808100000017
1.89960513451694 0.8662821699999768
1.9001913092806 0.4328623559999869
1.90065664609886 0.8654187110000748
1.90112909532303 0.4330714639999087
1.90174614198952 0.865549566000027
1.90227643798363 0.86561004400005
1.9025899896524 0.43279677399993943
1.902863665136 0.43292231500004164
1.90313379691823 0.4322905809999611
1.90339342284348 0.43328759200005607
1.90362268171167 0.4327366740000116
1.90402106651195 0.43272423199994137
1.90449095757785 0.4332956839999724
1.90504956386352 0.4325373120000222
1.90557126630108 0.43291313500003525
1.90601646458164 0.433372018
1.90662498776465 0.4330081269999937
1.90731948137705 0.866433364000045
1.90827393465457 0.8657396969999809
1.90882764828076 0.4324604679999311
1.90933889399493 0.4326314800000546
1.90982636602131 0.4320933349999905
1.91029474978387 0.432290547999969
1.91089143644133 0.4324851910000689
1.91160200041242 0.8647642369999176
1.91254536644449 0.8650819610001008
1.91327115341438 0.43296968599997854
1.9137993235121 0.8648016789999247
1.91434367680564 0.43292915600000015
1.91494243507371 0.4324010640000324
1.91549823244053 0.43310746600002403
1.91643361914629 0.8655923989999792
1.91729439201221 0.8654726539999729
1.91800390995623 0.43310832200006644
1.91854712592275 0.8653293279999161
1.91910890005686 0.433029073000057
1.91966471698964 0.8656038389999594
1.92018879456157 0.4330995850000363
1.92099444224337 0.8648153289999527
1.92191981800228 0.8659263130000454
1.92267647658577 0.43372251400001005
1.92322782739605 0.4326205659999687
1.92379725388838 0.43271190699999806
1.92439200133082 0.4325777359999847
1.92495708359278 0.4326657320000322
1.92572342332546 0.8653300189999982
1.92637663840721 0.8650170600000138
1.92710308868349 0.43235894800000096
1.92765595916817 0.432297884000036
1.92823655775568 0.433220156999937
1.92871045822484 0.4324453279999716
1.92925568165944 0.43251630899999327
1.92995664945968 0.8679343940000308
1.9309090517352 0.8644746150000628
1.93151026047168 0.43231004899996606
1.93194631126006 0.4327874509999674
1.93246192626912 0.4323507220000238
1.9328853504245 0.43345394100003887
1.93347095072009 0.8645446719999654
1.9342020349385 0.8645634150000205
1.93494953455075 0.8645669420000104
1.93534954134322 0.43240813299996717
1.93569811857974 0.4319896010000548
1.93604089202567 0.4324404679999816
1.93658892132529 0.43195217899994987
1.93720135915316 0.8640601140000399
1.9379916194955 0.8643519319999768
1.93836612488078 0.4321681850000232
1.93866947848936 0.4327606649999325
1.93900028967886 0.4323844740000595
1.93933554325801 0.4331672590000153
1.93976420254123 0.8643355780000093
1.94029045107977 0.8649151039999197
1.94079438923533 0.8647955180000508
1.94112873647173 0.43223996200003967
1.94140459582106 0.4321032049999758
1.9416686231882 0.43262390999996114
1.94214545030006 0.4321727290000581
1.9426354446451 0.8649931520000109
1.9431486095857 0.43231131899995034
1.94344650236332 0.43230259699998896
1.94373393929434 0.4325188889999936
1.94404919348346 0.4323741289999816
1.94443152054418 0.8661733150000828
1.94489812442006 0.4329533769999898
1.94519036073005 0.4325747739999315
1.94549109655285 0.43234776100007366
1.9458577622443 0.865499184999976
1.94628639061306 0.43315892299995085
1.9466487171044 0.43249258200000895
1.94702418057753 0.43317369600003985
1.94744185770555 0.8651962409999214
1.94794742566592 0.4324456590001091
1.94840778607952 0.4332019799999216
1.9488451097648 0.8655622659999835
1.94946864034325 0.8654069630000549
1.94971840307829 0.8655086950000168
1.94991206275863 0.4327185779999354
1.95006469925316 0.8653778010000224
1.95022400664017 0.4326347950000127
1.95035060951569 0.43287565399998584
1.95047567856404 0.4327178380000305
1.95061195435153 0.43357853999998497
1.95077080499031 0.43293476500002726
1.95097777193173 0.43409361599992735
1.95118694427654 0.4336452080000299
1.95146247437178 0.4329636260000598
1.95184287268519 0.43361061999996764
1.9523774280585 0.43261012200002824
1.95313395020715 0.4329421209999964
1.95403258581346 0.43278539599998567
1.95479728116533 0.4327993279999873
1.95550781958477 0.43278232299996944
1.95630016555048 0.43384667300006186
1.95712286827732 0.4340286130000095
1.95792686459801 0.4332203239999899
1.95858011057855 0.43249310799990326
1.95923817433199 0.4333139590000883
1.96001573104129 0.432792682000013
1.96069989195455 0.4326938039999959
1.96139799905203 0.4324866339999289
1.96213474742545 0.43256158799999866
1.96297885457347 0.43352196099999674
1.96400725952576 0.43241839200004506
1.96506261092903 0.43373607499995614
1.9663564341717 0.4327012090000153
1.96804250385282 0.4331337890000668
1.97000266045636 0.4330931409999721
1.97232547056253 0.433727838999971
1.97439039861039 0.4330551599999808
1.97610748041651 0.4330570170000101
1.97786878182972 0.4332310810000308
1.97956752426502 0.43281918699995003
1.9812376899062 0.4328581729999996
1.98289836212916 0.43298928000001524
1.9844263260907 0.43370578999997633
1.9856646506865 0.43307799000001523
1.986698280151 0.43310044200006814
1.98762625539337 0.4328403270000081
1.98867824430453 0.43291542699989805
1.99025786137864 0.43264074500007155
1.99201932198324 0.432570276999968
1.99373634545636 0.43330753500003993
1.99532760180964 0.43281137999997554
1.99698097275753 0.4327327849999847
1.99873072902237 0.4330577050000102
2.00044363486326 0.8672601509999822
2.00323282219631 0.43287652300000445
2.00499385058108 0.43388872700006687
2.00665563474935 0.43313370299995313
2.0085651648411 0.43354184999998324
2.01096003769982 0.8673484160000271
2.01344425100099 0.8664276419999624
2.01505043469027 0.8660538809999707
2.01626385721861 0.43350626600010855
2.01721852525322 0.43331316599994807
2.01823799047677 0.433149641
2.01908416505561 0.43327072299996416
2.01981997636223 0.43371255500005645
2.02061273595907 0.4330852179999738
2.02200616980772 0.43354939200003173
2.02317953747495 0.4340629879999369
2.02444619972452 0.43340046000002985
2.02600937321531 0.43297703700000056
2.0273984440125 0.43484376499998234
2.02910603924664 0.43294676400000753
2.03084280118354 0.4331531120000136
2.03236565947049 0.8658651969999482
2.03367271900999 0.870082413000091
2.03447661169774 0.866823429999954
2.03511322738903 0.8673842450000393
2.03560733455555 0.8663458349999473
2.03598732203263 0.8665274920000456
2.03627879719553 0.8670199150000144
2.03650274391054 0.8676670209999884
2.03667660681094 0.43280447600000116
2.03681521141896 0.4334541349999199
2.03695890607972 0.4330494850000832
2.03707637840316 0.4334388070000159
2.03720577367194 0.4331152299999985
2.03732366755617 0.43335032099992077
2.03745758687976 0.8657194690000551
2.03767134448006 0.8669930019999583
2.03780039974807 0.8666185419999692
2.03789563544128 0.8673628310000367
2.0379797934492 0.4337645440000415
2.03806157839429 0.43295421699997405
2.03814754124421 0.43325714000002336
2.03822866985355 0.8666466999999329
2.03833448705287 0.43321886900002937
2.03847706065563 0.43355023200001597
2.03860308203339 0.43307517200003076
2.03872748605548 0.433266562999961
2.03886443911678 0.4341953299999659
2.03901827415598 0.43353929600004903
2.03919038759081 0.4334760169999754
2.03940524570428 0.43298593500003335
2.03968100242155 0.43323121799994624
2.04003816119429 0.43347851400005766
2.04050451502132 0.4331377839999959
2.04112060619468 0.4328647039999396
2.04194569103703 0.4335570179999877
2.04307593328435 0.8661947660000351
2.04466298198175 0.8661034300000665
2.0461840086745 0.8657148019999568
2.04723683780942 0.8657565810000278
2.04799861555874 0.8663049360000059
2.04856034306105 0.43276387599996724
2.04899280080536 0.4329318830000375
2.04945082434071 0.8659692989999712
2.04982022514873 0.43302904600000147
2.05020960088225 0.4334424129999661
2.05056349348906 0.865709121000009
2.05111700763338 0.4339875480000046
2.05179395905758 0.43296241899997767
2.05250291476719 0.4331286620000583
2.05310094765356 0.43364443500001926
2.05377156010299 0.4336618269999235
2.0545961785599 0.4333801660000063
2.05536819757665 0.43310239699997055
2.05637390807848 0.43328345899999476
2.05752156421054 0.4327196780000122
2.05876566756505 0.8669516150000618
2.05995871751009 0.8667677910000293
2.06073701528082 0.8669080369999165
2.06135373977946 0.8666026810000176
2.0618367786089 0.8669412340000235
2.06221391219343 0.8667087879999826
2.06250875840263 0.8673039960000324
2.06274150562029 0.4331115449999743
2.06293009494663 0.4336266179999484
2.06312406732357 0.4334375580000369
2.06328552545622 0.4337837919999856
2.06345799575297 0.43313805100001446
2.06363347138305 0.4340212260000271
2.06380696493178 0.8662465920000386
2.06404799015915 0.8659608499999649
2.06416789623026 0.866517908999981
2.06427078018465 0.43394207400001505
2.0643631294004 0.4331615520000014
2.0644578582458 0.8657504779999954
2.06457242419446 0.43334547300003123
2.06475003402443 0.43283594899992295
2.06492388992214 0.4333695139999918
2.06508772718138 0.4330594479999945
2.06526810664209 0.4334891820000166
2.06547145177756 0.4329965210000637
2.06570028625595 0.43372402900001816
2.06596671372681 0.43318978899992544
2.06631062572677 0.4330164530000502
2.06675542362253 0.4333733439999605
2.06733789840749 0.4330116859999862
2.06810584684708 0.4333264719999761
2.06913014319839 0.43357014100001834
2.07048782804353 0.43379143399999975
2.07206827888248 0.8671019980000665
2.07372968326675 0.43338073400002486
2.07513140074775 0.4342582689999972
2.07649345372874 0.43352456200000233
2.07820961385806 0.4338249929999165
2.08022997964228 0.4335683130000234
2.08199963005186 0.43447227299998303
2.08364690332487 0.8672845050000433
2.08501312585967 0.866543313999955
2.08554300320529 0.8677924549999716
2.08602006152062 0.43391088200007744
2.08642557849837 0.43355694699994274
2.08681748940079 0.4337028630000077
2.08719382490504 0.8675885669999843
2.08758403627045 0.4333129070000723
2.0879831504889 0.4337399799999275
2.08835115667034 0.43668034600000283
2.08870561618657 0.43328483200002665
2.08913518475424 0.43319286899998133
2.08966920377739 0.43406986000002235
2.09033909812202 0.4334310589999859
2.09119147972555 0.43360573500001465
2.09229229098152 0.43389480200005437
2.09353969740077 0.8666102170000158
2.09461148784593 0.867631794999852
2.09530074580812 0.8660546250000607
2.09584183471769 0.8661680410000372
2.0962633323888 0.8665979380000408
2.09659240895045 0.867456496999921
2.09685156240768 0.43293741399998
2.09705974459613 0.43284226000014314
2.09727452174782 0.4335283639998124
2.09745023652066 0.43337067600009505
2.09762696353301 0.43288170400001036
2.09782980781469 0.43434772999989946
2.09801410026098 0.8657489830000031
2.09827495115498 0.8659611719999702
2.09842350383293 0.8662885760002155
2.09854141861147 0.4326203489999898
2.09864052268038 0.4325941739998598
2.09875344127051 0.4332484110000223
2.09886168706181 0.8661080619999666
2.09900850934245 0.4338058150001416
2.09917348796064 0.4325324989999899
2.09933609134772 0.43310434399995756
2.09949738051124 0.4328988909999225
2.09966916059375 0.4329679990000841
2.09986122018678 0.4329738239998733
2.10010518011309 0.43386224400001083
2.10041708733977 0.4328919900001438
2.10082030974969 0.43294060399989576
2.10134449812683 0.4330054790000304
2.10203661802746 0.43363081699999384
2.10293153163066 0.8659984260000329
2.10382753801145 0.433185192999872
2.10465844126471 0.4326374580000447
2.10546766931148 0.8662532539999575
2.10627268408373 0.43335937300003025
2.10704279022806 0.43379728700006126
2.10780005407705 0.4332122559999334
2.10857257931894 0.4331676570000127
2.10931383034903 0.4336506960000861
2.10998019143078 0.4333331509999425
2.11073443380789 0.8664210730000832
2.11134541847193 0.43317010300006586
2.11191654199286 0.8656617719998394
2.1124926310288 0.432846464000022
2.1130461065358 0.4325118880001355
2.11359861158397 0.43325502599986976
2.11421674946479 0.433042167999929
2.1147539682034 0.43342689400014933
2.11535575048291 0.43454203199985386
2.11588833424058 0.4333716099999947
2.11646044701017 0.43350760500015895
2.11706992836913 0.4336006730000008
2.11777068375859 0.4339119019998634
2.11858159922957 0.4355260030001773
2.11933080983776 0.4345668039998145
2.11998570250118 0.4344138550000025
2.12056114046891 0.43440487700013364
2.12107248152358 0.4338081930000044
2.12154906214105 0.4333049800000026
2.12196392188504 0.43321298099999694
2.1223477738061 0.433764101999941
2.12270736216932 0.4343487979999736
2.12306686696185 0.4337187400001312
2.12338674668772 0.4333765569999741
2.12369924886752 0.8674435220000305
2.12402403441334 0.433761911999909
2.12432083229293 0.4334783570000127
2.12460850985789 0.4336656680000033
2.12489661289588 0.8670500240000365
2.12523554761625 0.43372055500003626
2.12551055859238 0.43365324299998065
2.12577491565238 0.4332623269999658
2.1260506284849 0.8681502150000142
2.12639116275785 0.43322309099994527
2.12665970028947 0.4337228070000947
2.12694395300413 0.4339054889999261
2.12721597374875 0.8674451269998826
2.12754963566966 0.8662175430001753
2.12783628821575 0.43411155799981316
2.12811160087182 0.4337177209999936
2.12837830035786 0.8666586100000586
2.12868830193464 0.8682175280000592
2.12907951899905 0.4343468310000844
2.1293676242785 0.4334635849997994
2.12968948659366 0.43365327300011813
2.13001406465504 0.8664838830000008
2.130541129165 0.4337000299999545
2.13088390778193 0.43357674699996096
2.13125189319426 0.8673728880000908
2.13166128428633 0.8681251069999689
2.13201051783773 0.8667707160000191
2.13227565602039 0.8686601399999745
2.13248342959968 0.43368667200002164
2.1326524564563 0.43332724900005815
2.13283074195535 0.43409284199992726
2.13297597831972 0.8673555769998984
2.13313156266761 0.4337170530000094
2.13324844587011 0.4334261430001334
2.13337085930587 0.4338586219998888
2.13348148220252 0.43355155300014303
2.13364755175493 0.8670610419999321
2.1338932180572 0.4338530410000203
2.13405384070286 0.43363868100004765
2.13422316008812 0.43385061999993013
2.13437511021051 0.8711096720001024
2.13457065804754 0.43386947099997997
2.13470467041797 0.4339797299999191
2.13484560000947 0.4335557990000325
2.13497433209059 0.4338539079999464
2.13514911780895 0.4340415579999899
2.1354634056177 0.8678396980001253
2.13602092913572 0.8674486449999677
2.13657282542808 0.8686962149999999
2.13699573749715 0.867482796999866
2.13732232537848 0.8675523900001281
2.13757679662228 0.4334591790000104
2.13778088020752 0.4340568410000287
2.13799203982103 0.43414902899985464
2.13816575129027 0.4338239250000697
2.13836154696193 0.4337855139999647
2.13853399673521 0.43386090600006355
2.13873147978913 0.4336191309998867
2.1390604247257 0.8676113369999712
2.13955784327239 0.8681317400000808
2.13972063474641 0.4338251120000223
2.13987888655125 0.43449570500001755
2.14005973669285 0.4336551999999756
2.14020947336751 1.3015074120000918
2.14039491307173 0.4337003799998911
2.14057653965319 0.43390799400003743
2.14074460609794 0.43383204199994907
2.14092835038865 0.4339321310001196
2.14114712389911 0.43387654699995437
2.14141766288465 0.43385075800006234
2.14176165634467 0.433811913999989
2.1422039197195 0.43348110099987025
2.1427820440344 0.43370426399997086
2.14355063085162 0.4333895530000973
2.14458155848956 0.4337014329998965
2.14598034806207 0.43367948500008424
2.14737902327678 0.4342435179999029
2.14869674941652 0.8666473970001789
2.15037707563609 0.8666995259998203
2.15154272050037 0.8664343320001535
2.15228234810238 0.8670282789998964
2.1528355551192 0.8685646169999472
2.15324633944796 0.8668010940000386
2.15355734042608 0.8675853270001426
2.15379926165142 0.4335684489999494
2.15399493240694 0.43368280499998946
2.15420046378725 0.43358214999989286
2.15436892620047 0.8674228310001126
2.15454779731209 0.43344284599993443
2.15467341257153 0.4337362179999218
2.15478928173843 0.4335887890001686
2.15493961057537 0.43370966199995564
2.15517197391391 0.8671477689999847
2.1556045214468 0.8665271889999531
2.15611146013896 0.8667820990001474
2.15654104391062 0.8669516959998873
2.1568848699486 0.8680248610000945
2.15703459648508 0.4345750489999318
2.157176073132 0.4338438170000245
2.15731931946564 0.4335621860000174
2.15750008726456 0.4344190089998392
2.15768664806433 0.43391458300015984
2.15788223943583 0.4338351179999336
2.15812641658518 0.43436163799992755
2.15844018964064 0.43335843099998783
2.15884909611598 0.4336841130000266
2.15938528594239 0.43395095500000025
2.16009058066981 0.4335539559999688
2.1610194750371 0.43363359500017395
2.16223751536532 0.43359319599994706
2.16356582578373 0.43438817900005233
2.16513931433207 0.8684586219999346
2.16732124708448 0.43417660199997954
2.16900639521442 0.4343260180000925
2.17076221457185 0.8677678889998788
2.17256951790946 0.868357332999949
2.17329673968779 0.43414031600013914
2.17394653146298 0.4347233959999812
2.17462595379851 0.43394002500008355
2.17536730270052 0.43391781699983767
2.17636507863626 0.4339870050000627
2.1774014512081 0.43488535699998465
2.17870723654003 0.4339384899999459
2.18045790712984 0.867780219999986
2.18252397789028 0.43399678600007974
2.1838773861165 0.43434851799997887
2.18524067473697 0.433931795000035
2.18662473203926 0.43486791500004074
2.18812832835364 0.8686637050000172
2.18939852432403 0.8685565359999146
2.19032070161795 0.8690990319998946
2.19097311402324 0.8692100630000823
2.19146268532314 0.4344318900000417
2.19185326819955 0.43456808199994157
2.19226702678021 0.4340919070000382
2.19260279150841 0.43501583900001606
2.19305072552571 0.4340312740000627
2.19345107921866 0.4343921849999788
2.19391566904062 0.43389602499996727
2.19453037120807 0.43400254900006985
2.19534686579001 0.4341161039999406
2.19639140238555 0.4341622340000413
2.19771181271759 0.8687540060000174
2.19919382408125 0.8675269440000193
2.20053440187749 0.8713991139998143
2.20143266078612 0.8682669429999805
2.20207085178655 0.8675326040001892
2.20252427101872 0.8676020880000124
2.20284776897304 0.8673638019999999
2.2030805067702 0.8679374099999677
2.20325076308841 0.8683467599998949
2.20337950011474 0.43379137500005527
2.20348428866482 0.43452989999991587
2.20359176313955 0.43378436700004386
2.20369969923648 0.43370972299999266
2.20379788190897 0.43361915900004533
2.20390408490031 0.8677481600000192
2.20407573259833 0.8671016900000268
2.20414436021754 0.434716926999954
2.20420810289138 0.4334578059999785
2.2042795766192 0.4343806859999404
2.20434016571498 0.4334452709999823
2.20441865278889 0.4339042540000264
2.20450845800693 0.43387367600007565
2.20459524065253 0.86739981300002
2.20469763732814 0.8671296079999138
2.20478332983285 0.8675663920000716
2.20485139386033 0.4335982889999741
2.20490653971481 0.4341762550000112
2.2049631858261 0.4336402359999738
2.20500988915267 0.8678849230000196
2.20505582510501 0.433906793999995
2.20510554332911 0.4333429979999437
2.20515300724713 0.43381163499998365
2.20522446154903 0.4335726930000874
2.20536376788988 0.8683534940000754
2.20561834817615 0.8673802069999965
2.20566057941972 0.866847486999859
2.20572582681623 0.866638987999977
2.20576020087106 0.867035130999966
2.20579069468782 0.4343568210001649
2.20581791581566 0.4337455949998912
2.20584648734367 0.8671251560001565
2.20588110917601 0.43355078199988384
2.20593433048434 0.433726679000074
2.20598269554347 0.43396973999983857
2.20603626151969 0.43328171000007387
2.20610276211599 0.43377630200006934
2.20618830936302 0.43362364599988723
2.20630060580852 0.4337123850000353
2.20645025335567 0.4332641710000189
2.2066525037132 0.43382203200008007
2.20692848562729 0.4332682780000141
2.20730844075713 0.43369858200003364
2.20783560818179 0.8668556379998336
2.20856994618621 0.8671484510000482
2.20934801155181 0.8668534060000184
2.20986148569537 0.8666428799999721
2.2102364076528 0.8671498139999585
2.21051109482356 0.8666546480001216
2.21071461299959 0.8668357540000216
2.21086726013649 0.8671050329999161
2.21098335677423 0.8668427079999219
2.21107339788453 0.4336882659999901
2.21114876861954 0.4332581910000499
2.21122503940259 0.4334886250001091
2.21129409383806 0.8666755550000289
2.21136385257539 0.43356313199979013
2.21145266301909 0.43390823000004275
2.21152846221063 0.4334478560001571
2.21162368326556 0.4334334709999439
2.21178608650986 0.86711367099997
2.21215481941174 0.8673119949999091
2.21256903466107 0.8677462390000983
2.21268055716791 0.8673943680000775
2.21284359410967 0.8671657069999128
2.21291854844293 0.8674520350000421
2.21299350277618 0.8670225729999856
2.21304974514458 0.43327956600001016
2.2131006551835 0.4336871139998948
2.21315651181744 0.43364678000011736
2.21320203796363 0.43352104099994904
2.2132548250936 0.4334510549999777
2.21331910337556 0.4338863489999767
2.2133791567575 0.4339950180001324
2.21344879156576 0.4342164069998944
2.21353498403684 0.4336754949999886
2.21364448047347 0.43398979099993085
2.21378650355608 0.43362328500006697
2.21397353615337 0.433980831000099
2.21422266513524 0.4337530269999661
2.2145584343194 0.8676466039999013
2.21501581487295 0.8683808760001739
2.21535897143424 0.8677949569998873
2.21561089137796 0.8683826980000049
2.21579936061564 0.8679576059998908
2.2159434034732 0.8676721280000947
2.21605650168963 0.43387910000001284
2.21614897450873 0.43408250099992074
2.21624574574004 0.43455988499999876
2.2163291775934 0.43363439900008416
2.21645203654841 0.43625431500004197
2.21655215025197 0.4345998750000035
2.21666537414182 0.43410564600003454
2.21684604939319 0.8673101949998454
2.21721628812711 0.8675375980001263
2.21789167123264 0.8673228269999527
2.21838396704082 0.8671593829999438
2.21865733045006 0.8679871389999789
2.21878835091293 0.8675367490000099
2.21894876647169 0.8674547440000424
2.21902647485969 0.867778762999933
2.21910405979077 0.43359286999998403
2.21917289094039 0.43369134800013853
2.21924497761845 0.867652790999955
2.21931418328672 0.4338440920000721
2.21941279475986 0.43370739099987077
2.21949977475533 0.433705793000172
2.21959560680233 0.43361572799994974
2.21971222655994 0.4341180970000096
2.21985883208637 0.434274546999859
2.220047554568 0.43377762900013295
2.22028348165436 0.8672860619999483
2.22049900216185 0.43414793100009774
2.22061107495814 0.43387487299992245
2.22072779196327 0.4335379340000145
2.22084615930865 0.867311718999872
2.22100444241336 0.4338053349999882
2.22112925742241 0.4346207420001065
2.22125998920829 0.8681939939999666
2.22137189664403 0.4349280500000532
2.22149927760397 0.43401956699995026
2.22160248504364 0.4338401550000981
2.22172838777648 0.43373463800003265
2.22191827073175 0.43385578899983557
2.2223059432604 0.4338759800000389
2.22275404744944 0.43369329400002243
2.22327651748688 0.4337342690000696
2.22395878450512 0.8667122309998376
2.2246256790218 0.8684414270001071
2.2247733348723 0.8663006449999102
2.22486412688623 0.4340303710000626
2.22494636925131 0.4334316239999225
2.22503247760131 0.868117464000079
2.22511317873925 0.4335279580000133
2.22525208960148 0.43418314399991687
2.22536868459997 0.43348577799997656
2.22549506695645 0.4350701509999908
2.22564962033512 0.43338081000001694
2.22584607308657 0.8675189080001928
2.22610154009536 0.8664585509998233
2.22628841337075 0.4333433550000336
2.22644084664741 0.4333881940001447
2.22660027995027 0.8662775969999075
2.2267423520993 0.4338407889999871
2.22684798811202 0.43287758900009976
2.22694516510378 0.43386164599996846
2.22706687360904 0.43336785199994665
2.22724923067411 0.43406036800001857
2.22758821773608 0.8669952410000406
2.22795414748309 0.4334049550000145
2.22838359106193 0.43368002799979877
2.22879273037333 0.43337525800006915
2.22928052526751 0.4338044720000198
2.22989140031124 0.8668721080000523
2.23041942916082 0.8665936959998817
2.23052163902102 0.8668495090000761
2.23062084288925 0.43360496900004364
2.23070894448979 0.4332994050000707
2.23080676380386 0.4339234269998542
2.23088682690088 0.43379273100003957
2.23101365722454 0.4333269510000264
2.23115871949041 0.433246772000075
2.23129891593594 0.4340650399999504
2.23146558426812 0.8675915090000217
2.23167591673699 0.4333121319998554
2.23185455265674 0.43385791100013193
2.23204007633002 0.4332200329999978
2.23222237856327 0.43409706800002823
2.23237116359723 0.4336512610000227
2.23249662493085 0.4337011639997854
2.23266169045021 0.4342213960001118
2.23296064468912 0.4336439100000007
2.23372261699533 0.8672463069999594
2.23452176452794 0.8665451480001138
2.23488670144616 0.8674729199999547
2.23517223292306 0.4334666259999267
2.23540097541676 0.8674667180000597
2.23564221766004 0.4331782619999558
2.23582601597989 0.43368375499994727
2.23601952114106 0.8729745289999755
2.23619734724544 0.8751448770001389
2.23628512562383 0.43572887999994236
2.23636407055314 0.4358484040001258
2.23644982347681 0.4367748909999136
2.23653616566736 0.43694169500008684
2.23666701131124 0.43644800799984296
2.23682669337939 0.43753653199996734
2.23697897894512 0.43668181100019865
2.23716207163385 0.4369803419999698
2.23739546395145 0.4366374259998338
2.23770253987149 0.4363716060001934
2.23811440513995 0.874665018999849
2.23867633678684 0.4376724539999941
2.23911417509107 0.8747591650001141
2.2396974976196 0.8733405569998922
2.23985351132334 0.8770795190000626
2.24000952502707 0.8728107029999137
2.24013230969778 0.8736905260000185
2.2402428825488 0.4373679610000636
2.24034808636405 0.43641117900006066
2.24044923969098 0.4368732089999412
2.24055957744565 0.43763121599999977
2.24070816119238 0.4363441719999628
2.24093225921711 0.8753297860000657
2.24112847809152 0.8736264639999263
2.24122242361986 0.8750383490000786
2.24128912464672 0.8755034670000441
2.24133378197383 0.8731607119998444
2.24136418445503 0.8728145640000093
2.24138549884429 0.8737208710001596
2.24140071427304 0.43759418399986316
2.2414127172983 0.4371195920000446
2.24142528639144 0.43710099899999477
2.24143842570835 0.4373899279999023
2.24145038507863 0.8741807610001615
2.2414697210754 0.4367612639998697
2.24147993436017 0.8724564840001676
2.24149269813342 0.4368835439997838
2.24149916288071 0.8737143880000531
2.24150704616498 0.8732971399999769
2.24151214025115 0.4371056120000958
2.24151654261443 0.4379898960000901
2.24152196982785 0.43776873799993155
2.2415276876705 0.43639521099999
2.24153354110438 0.4373005049999392
2.24153951948803 0.43697661800001697
2.24154735076416 0.4367811370000254
2.24155682832017 0.43743304200006605
2.24156774775728 0.43728889999988496
2.2415831877424 0.43657817700000123
2.24160043587834 0.43745656600003713
2.2416206910938 0.43681526499995016
2.24164541118975 0.43738156900008107
2.24167227509856 0.43834404199992605
2.24170509283133 0.4371068190000642
2.24174782404669 0.43732393300001604
2.24180408718484 0.4373665420000634
2.24187969106448 0.4374139019998893
2.24198635491545 0.8753651490001175
2.24213665860572 0.437653231999775
2.24228724420567 0.43616938600007416
2.24244603700601 0.437427118999949
2.24258741656594 0.43801227000017207
2.24280119147696 0.4374755059998279
2.24302344587309 0.4374332080001295
2.24326068324684 0.43837354900006176
2.24356710336169 0.43725555999981225
2.243980614858 0.4365856500000973
2.24455246021734 0.875106095000092
2.24535907390825 0.874401331999934
2.24605665538542 0.8743442309998954
2.24652989457178 0.8738235450000502
2.2468773589888 0.4372075290000339
2.24714696448717 0.43741713899999013
2.24743903415359 0.8739857699999902
2.24767282189214 0.4366164509999635
2.24786362465869 0.4383938640000906
2.24805443019783 0.8746346949999406
2.24827523503739 0.43802874800007885
2.24855463371878 0.8739892369999325
2.24884162701361 0.8751878719999695
2.24902797345332 0.8755064130000392
2.24916702979771 0.8749011529998825
2.24926901906236 0.8759066590000657
2.24934265584177 0.8772175940000579
2.24939546295602 0.8739646559999983
2.24943314821682 0.8758134140000493
2.24945981505503 0.8755572669999765
2.24947884439542 0.8750950920000378
2.24949251480058 0.8754766939998717
2.2495022328038 0.8768939809999665
2.24950936224311 0.8749610380000377
2.24951455775454 0.43954899000004843
2.24951870313441 1.3131823369999438
2.24952351135669 0.4375065360000008
2.24952659451391 0.4379898070001218
2.24952930204209 0.8739376139999422
2.24953269965759 0.4379120690000491
2.24954036294995 0.43676390099994933
2.24954703137118 0.4386683790000916
2.2495558901137 0.4372284609999042
2.24956799382805 0.43802779699990424
2.24958483615846 0.43873970200002077
2.24960851121988 0.4365373540001656
2.24964107226737 0.4368421449999005
2.2496863630588 0.43886508800005686
2.24974934849025 0.4369099779999033
2.24983681228736 0.43720716300003915
2.24995618545574 0.4374385539999821
2.25011999501742 0.43739219899998716
2.25034153922435 0.8740115279999827
2.2506372120905 0.43769062399996983
2.25093175760549 0.8751096760001928
2.2512396597681 0.4377584859998933
2.25148503790607 0.4405692039999849
2.25173643706327 0.4388831860001119
2.25199544247348 0.43715866999991704
2.25237485206734 0.8762439659999472
2.253099739469 0.8748336510000172
2.2536406480684 0.8758308320000197
2.25404846540493 0.4376473889999488
2.25429167078877 0.43694332099994426
2.25455381594538 0.43776745100012704
2.25480739391772 0.43747067999993305
2.25515690762932 0.4380404789999375
2.25556214206949 0.4385650340000211
2.25613456339515 0.4377975320001042
2.25659587247723 0.43855956900006277
2.25706938649209 0.4389278219998687
2.25751502330583 0.8752827939999861
2.2581187113253 0.43786083400004827
2.25839066043757 0.43764841300003354
2.2586523052539 0.4373991429999933
2.25897717483061 0.43827685099995506
2.25935623660287 0.43779201899997133
2.25973015355883 0.4369612140001209
2.26020153964476 0.875864915999955
2.26076251241349 0.8753732469999704
2.26117418681876 0.43701451300012195
2.26148768028984 0.43821675999993204
2.26181047030592 0.4389630630000738
2.26214350989245 0.437930938999898
2.26249395098161 0.4374272980001024
2.26293975101697 0.4378064439999889
2.26333304788029 0.875308326999857
2.26378035565612 0.4381013500001245
2.26416039702111 0.43772791199990024
2.26453621688179 0.4370353460001297
2.26500628196975 0.43870345699997415
2.26552732623375 0.8750866789998781
2.26618988296726 0.4383639340001082
2.26666591957012 0.43801629699987643
2.26712361732215 0.43724122100002205
2.26770750187131 0.8767141840000932
2.26843557537927 0.4377250099998946
2.26896819454493 0.43935284500003036
2.26949063529809 0.4379939299999478
2.27013782277013 0.43640334099995925
2.27067674246082 0.4381434200001877
2.27131143063179 0.43673369099997217
2.27187240929909 0.43723255700001573
2.27243424524763 0.4369730599999002
2.27301718713068 0.4377192310000737
2.27362687013057 0.4370593819999158
2.27417901158077 0.8748470460000135
2.27489428392981 0.4365395840000019
2.27546023011797 0.43660965599997326
2.2760942886497 0.4378942180001104
2.27660743208338 0.8737096580000525
2.27729456436377 0.8761642829999801
2.27798555874212 0.43795172499994806
2.27855803339456 0.43831592199990155
2.27913515863376 0.43713084700016225
2.27983044984487 0.4381573399998615
2.28076595413162 0.4377051650001249
2.28151990514966 0.43752943099980257
2.28240685906397 0.43710680800018054
2.28325447276017 0.43806820500003596
2.28407070607024 0.43741639099994245
2.2850388987617 0.43754833200000576
2.28595920075132 0.4378587730000163
2.28686331627109 0.43799702100000104
2.28783804736217 0.4357203819999995
2.28892410966345 0.4341395509998165
2.29012313835878 0.8673940700000458
2.29144310706916 0.867695268000034
2.29249753903262 0.8672391679999691
2.29327025801702 0.43360257500012267
2.29389393249282 0.4338722279999274
2.29453962169823 0.43380986800002574
2.29506399715628 0.4337763730000006
2.29549690392935 0.8676900489999753
2.29591055274065 0.43354608200002076
2.2962489650913 0.4335235329999705
2.29663473819375 0.4337780319999638
2.29697244028348 0.4336101180001606
2.29742682648276 0.867659139999887
2.29804008101927 0.8670457929999884
2.2984188540873 0.43370226999991246
2.29875746907235 0.43349395000018376
2.29908344311 0.4336549119998381
2.2994288870938 0.43353103599997667
2.29987610102656 1.3019413120000536
2.30119758941621 0.43367037699999855
2.30157602218731 0.43425022400015223
2.30197326842498 0.43385052700000415
2.30253896785235 0.4345101659998818
2.30328709337286 0.8680695010000363
2.30425061839704 0.4340308799999093
2.30493586051053 0.433382728999959
2.30566760633674 0.4337115640000775
2.30635254077444 0.43348989300011453
2.30706580118274 0.43372087399984594
2.30772040852927 0.8673920710000402
2.30839828044968 0.43379708399993433
2.30936017675766 0.4357219780001742
2.31027369722871 0.4346148079998784
2.31110693929089 0.43386113400015347
2.3119400343718 0.4339719999998124
2.31299208141431 0.4335498390000794
2.3143736879016 0.4330449609999505
2.31623858816786 0.8674300780000976
2.31887367241351 0.8673667119999209
2.32144374736472 0.8678387919999295
2.32318635163443 0.8670743960001346
2.32450018725189 0.8714565339998899
2.32554221641991 0.867431581000119
2.32639903661879 0.8673615650000102
2.32709214272381 0.4334847229999923
2.32766125118467 0.4337840230000438
2.32824382513037 0.4339443589999519
2.32872856807125 0.8674719640000603
2.32914693903195 0.4332275779997872
2.3295121699925 0.4350594780000847
2.32986996136147 0.43356547500002307
2.33023940019427 0.43431027099995845
2.33073214711741 0.4333916749999389
2.33132356544117 0.4337796460001755
2.33229086562574 0.4336402819999421
2.33373323692451 0.43358346800005165
2.33553425010318 0.4336473040000328
2.33772795532015 0.43391937899991717
2.34040277037154 0.43390976099999534
2.34359953105469 0.43394726699989405
2.34663905718202 0.8686621370000012
2.34970570110848 0.8680808090000482
2.35184376606414 0.8677546720000464
2.35341830185902 0.43545201500000985
2.35472498652489 0.8682070170000316
2.35604909759097 0.4336724629999935
2.35673232781152 0.43460714499997266
2.35739141595314 0.868085801999996
2.35812078679039 0.4337086759999238
2.35894990272375 0.43423972200002936
2.35983085322539 0.8681157580001582
2.36057089085555 0.8680928269998276
2.36104287866387 0.433981089000099
2.36144240674034 0.43413914799998565
2.36185624736528 0.8678154679998897
2.36222738633362 0.4344129780001822
2.36270107857028 0.4342906419999508
2.36311362094645 0.43416840500003673
2.36360000925734 0.43403808599987315
2.36414686056134 0.4337868229999913
2.3648882888106 0.43370971900003497
2.3662347469733 0.43420501700006753
2.36791262190123 0.434023962999845
2.36964082363916 0.8688589740002044
2.37144777607722 0.867698523999934
2.37274528670872 0.8678501159999996
2.37349157308702 0.8674872710000727
2.37402436643809 0.8678094569997938
2.37439804840842 0.8675922280001487
2.37466403503682 0.8732503310000084
2.37485644139585 0.8782550089999859
2.37499938364899 0.8745035750000625
2.37511053660336 0.43630566399997406
2.37520539224104 0.8757857030000196
2.3753017117748 0.4383163179998064
2.37537360343461 0.4381286700001965
2.3754522727498 0.43643138299989914
2.37551993433043 0.4370279360000495
2.37559398539216 0.4364725959999305
2.37569299135725 0.8746951749999425
2.37607306086154 0.8744063950000509
2.37624871861965 0.8742575520000173
2.37636404312358 0.4377213140001004
2.37646057115692 0.4381516659998397
2.37656220851645 0.8771352170001592
2.37665760188794 0.43854269399980694
2.37677717579961 0.438538933000018
2.37689010948078 0.4374331290000555
2.37701993747698 0.43804159899991646
2.37718258152857 0.44006925700000465
2.37739285756619 0.43924569700016036
2.37766999234585 0.4379383409998354
2.37799536199611 0.43970675000014126
2.3784807354717 0.4367922799999633
2.37907611010268 0.8772254800001065
2.37978122259995 0.8755442079998375
2.38011462862267 0.4371457720001217
2.38037180869308 0.43862039299983735
2.38061457680223 0.4388205430000198
2.3813905070716 0.4364395970001169
2.38222487236982 0.4380212460000621
2.38323030825221 0.43728935699982685
2.38451775668867 0.8772125540001525
2.38562504691608 0.8759684249998827
2.3863209830514 0.4371053720001328
2.38690811283906 0.4383744089998345
2.38750356755879 0.4387575560001551
2.38803046215509 0.43719381999994766
2.38850641612887 0.439132028999893
2.38889353214365 0.4373032570001669
2.38941480667672 0.43783641799996076
2.39000604534546 0.8749444219999987
2.39062987012217 0.8746203599998807
2.39104378522192 0.8769484870001634
2.39133000820607 0.4376653009999245
2.39157446557192 0.874386179999874
2.39182180205277 0.43737009400001625
2.39206881668802 0.438021671000115
2.3922734558328 0.4366461449999406
2.39257088751131 0.8759870930000488
2.39299675415842 0.876649149000059
2.39355191558168 0.4366576400000213
2.3939905310459 0.438469601999941
2.3944579017302 0.43949927099993147
2.39486159481098 0.8765731910000341
2.39526764664847 0.4368660820000514
2.39577644675177 0.8735657899999296
2.39628648993458 0.8761393550000776
2.39663824014225 0.4369342439999855
2.39692528587475 0.43690788499998234
2.39722497806757 0.8747385100000429
2.3974765559774 0.4378160009998737
2.39768767717728 0.436578346000033
2.39792667622843 0.4382153770000059
2.39811968043541 0.43721160800009784
2.39839857470757 0.8755146299999979
2.39882450792214 0.8737063139999464
2.39902708874913 0.43696315900001537
2.39920633964683 0.4388628950000566
2.39940178424837 0.43867865199990774
2.39956855138087 0.43644946199992773
2.39985857419964 0.43964659900007064
2.40015332358394 0.43710485299993707
2.40047227624926 0.4387104190000173
2.40088760606393 0.43859747600004084
2.4014527577641 0.436819314000104
2.40224468672924 0.8751738349999414
2.40338394567478 0.8757401539999137
2.40426768235834 0.4362986539999838
2.40503727463092 0.8745040799999515
2.40581472189765 0.4376814770000692
2.40632714433731 0.8759157030001461
2.40685150188469 0.8762642439999127
2.40714202517039 0.4377081000000089
2.40740878325673 0.43898474599996007
2.40767056717055 0.43798189500012086
2.40798503788002 0.8762833139999202
2.40846107675799 0.8770903289998842
2.40915491842715 0.4389084399999774
2.40966668645691 0.43963524900004813
2.41022844482906 0.43829269699995166
2.41070859761494 0.4393024860000878
2.41110869733488 0.8770204059999287
2.41161306075933 0.4390043800001422
2.41246273943468 0.4372831919999953
2.41369898924958 0.44040052199989077
2.41471754571946 0.8771733410001161
2.41599698839903 0.43808203399999
2.41686522597268 0.43727223699988826
2.41780771694439 0.43885195000007116
2.41857749098125 0.43931268200003615
2.41930809079443 0.875935052999921
2.41997353416708 0.4372421170000962
2.42039502372587 0.4381798939998589
2.42078101815023 0.4383445770001799
2.42137794254825 0.8737677379999695
2.42202923809217 0.4367584159999751
2.42273567829685 0.4381344959999751
2.42348246859779 0.4392729969999891
2.42408905361691 0.4370386000000508
2.42465569726531 0.8756511699998555
2.42531450448925 0.4391180370000711
2.42598037074108 0.43900412099992536
2.42669098432294 0.4371012070000688
2.42729099693071 0.4392713649999678
2.42779138029214 0.43657463199997437
2.42825293737478 0.8761709660000179
2.42880789838034 0.4370414200000141
2.42930659089467 0.43832816200006164
2.42982734435183 0.8746713460000137
2.4303301256798 0.43802770100001
2.43078631947002 0.4370725260000654
2.4312289176748 0.43788734800000384
2.43178956573278 0.8749737539999387
2.43254478971753 0.8748883040000237
2.43290375225515 0.4375805949998721
2.43322758084758 0.4378880790000039
2.43354510929068 0.43840497600012895
2.43398266339457 0.4380605740000192
2.43446430839711 0.43675725399998555
2.43510956183529 0.8750370939999357
2.43577354048503 0.4380361420001009
2.43623387612781 0.8755639919997975
2.43669073259402 0.4380516470000657
2.43708385128515 0.43720603399992797
2.43746749826511 0.4388482809999914
2.43793107095661 0.8757436640000833
2.43863734569971 0.8759732589999203
2.43917000867979 0.43869268100002046
2.43960605070335 0.8758664460001455
2.44005926728053 0.4386872879999828
2.4404176306544 0.4365418410000075
2.44077157570257 0.43995812399998613
2.44118758075957 0.43919198899993717
2.44170511875923 0.43759690100000626
2.44216660379947 0.8750406409999414
2.44256831235782 0.4376491350001288
2.44287966804106 0.4382474619999357
2.44321987168762 0.4362895809999827
2.4435751890889 0.4388207510000939
2.44399546810821 0.437095625999973
2.44454186414747 0.4387542960000701
2.44519799705783 0.4383936149999954
2.44590905052999 0.4369414309999229
2.44694997610344 0.4382257629999913
2.44809344853643 0.8734537450000062
2.44963636921531 0.43811997800003155
2.44999515114484 0.436902377000024
2.45037513997315 0.4376627550000194
2.45072243930178 0.4360931649998747
2.45116225473955 0.43903390100012984
2.45172975013539 0.4420820289999483
2.4525716261239 0.8743467330000385
2.4535671416301 0.43689036299997497
2.4540237218395 0.43870529099990563
2.45454398854594 0.43861309499993695
2.45496304363326 0.43732052000018484
2.45552295890287 0.4381486159998076
2.45618990660889 0.43619288600007167
2.45713366697709 0.43858352899997044
2.45812946517377 0.87541880699996
2.4591675403193 0.43888963600011266
2.45981176940289 0.4363393739999992
2.46050115662998 0.43806165899991356
2.46109715910942 0.4386884939999618
2.4616632901777 0.8751392730000589
2.46229887998245 0.4391799649999939
2.46277329762074 0.43861170600007426
2.46331882439589 0.4387290590000248
2.46382270750962 0.4375075689999903
2.46449675345927 0.43784667199997784
2.46566344526413 0.43745628800002123
2.46667888073262 0.8758952030000273
2.46764052650929 0.4382395519999136
2.46825135220238 0.43761831699998766
2.46889586198121 0.4376648730001307
2.46951449219813 0.4384102469998652
2.47040201909929 0.4386136020000322
2.47272513035885 0.43762689000004684
2.47472438143092 0.4384898509999857
2.47638749416499 0.4372175729999981
2.47776611057885 0.4390564269999686
2.47934082619767 0.438858941000035
2.48159852441315 0.8771483719999651
2.4846902497923 0.8765491839999413
2.48697940002687 0.43866215200000624
2.48875278121067 0.4369737540000642
2.49059154742455 0.8755286460000207
2.49216545307311 0.4383714919999875
2.49304698836857 0.4383066569998846
2.49394053119198 0.437430901000198
2.49473477763655 0.4394948399999521
2.49544148206691 0.4379308759998821
2.49601806623658 0.43832634500017775
2.49669670125412 0.4390913610000098
2.49724729330973 0.4371568919998481
2.49779375954374 0.4385283569999956
2.49842836138223 0.47044018800011145


==> Images/Results/sourcebeam_timesteptimes_tol_0.001_m60.txt <==
t steptime
0.0 0.5865094849999997
1.07015644299469e-11 0.58568307
1.94225369667818e-11 0.5861594050000001
3.46457697224627e-11 0.5863024040000004
5.71903987271758e-11 0.5860363619999998
9.13601742643093e-11 0.5864519700000006
1.44745370113976e-10 0.5858042909999988
2.28686049627839e-10 0.585959990000001
3.57959184768503e-10 0.5861367219999991
5.56028874379003e-10 0.5863600800000004
8.58614378272305e-10 0.5862374690000003
1.31135837839119e-09 0.585967673999999
1.92603380296922e-09 0.5863748540000007
2.76871660188604e-09 0.5862380829999996
3.92818086911188e-09 0.5859420689999997
5.53905355721406e-09 0.5866177000000015
7.81496974898454e-09 0.585978751999999
1.11100460830232e-08 0.5855868969999989
1.6045469518812e-08 0.5865377090000017
2.38137785342286e-08 0.5859984400000009
3.68298940066081e-08 0.5859487369999989
5.651604793579e-08 0.5860488470000007
8.6465745688287e-08 0.5860191839999978
1.31786740195852e-07 0.586488439
1.91637986976762e-07 0.5862522990000016
2.66280074796641e-07 0.5861572319999979
3.57766626751528e-07 0.5864476430000032
4.71808306024988e-07 0.5861892449999999
6.17786119237927e-07 0.5861935689999989
8.09472820573426e-07 0.5864943409999981
1.06731455442597e-06 0.5866961600000025
1.42257980232147e-06 0.5859341540000003
1.92467383429677e-06 0.5862908489999974
2.65450248895833e-06 0.5860592990000022
3.75018450048682e-06 0.5859885009999992
5.24078140436451e-06 0.5863000370000009
6.87359398659921e-06 0.5858615569999976
8.90004966701799e-06 0.586399729
1.15916176824695e-05 0.586277539000001
1.52860423993609e-05 0.5862529159999994
2.02380931293222e-05 0.5859996160000023
2.62398088744493e-05 0.586438863999998
3.35855646261237e-05 0.5858470830000009
4.31647963097789e-05 0.5857384090000011
5.75359534115062e-05 0.586315201999998
7.08282753637429e-05 0.5857875690000043
8.69294606135085e-05 0.585944069
0.000107879748608724 0.5864594959999962
0.000133695667126811 0.5863015369999971
0.000162891690309752 0.5858588640000022
0.000194166771220081 0.5861060550000019
0.000228162037760788 0.5863433370000024
0.000275995157143706 0.5860262849999955
0.000341130616881826 0.5862444790000012
0.000404473582530576 0.5859352220000034
0.000476108800956132 0.5859753119999951
0.000548245677061617 0.5859096030000046
0.000621081184394643 0.5859905959999949
0.000720408852434959 0.5865499370000009
0.000829729193048975 0.5857242009999979
0.000959868647387343 0.5861184750000064
0.00108386912318473 0.5861164389999942
0.00120290939785038 0.5866018700000026
0.00136004878124901 0.5862064820000015
0.00152148904097203 0.5862298369999976
0.00170528156752878 0.5862450899999985
0.00187019108738476 0.5860003989999996
0.00206751880266066 0.5857242249999999
0.00234808904229423 0.5861404730000004
0.00257887488571828 0.5858994479999993
0.0027985087316945 0.5863768050000004
0.00309185839765408 0.5860726310000004
0.00342777548321071 0.5859629999999996
0.00370079812644883 0.5860326000000029
0.00399416000295628 0.586441317000002
0.00432373270905829 0.5854372609999956
0.00463511534590037 0.5858539230000019
0.00499954837509461 0.5861450410000018
0.00536229736646214 0.586120176999998
0.00571854319608496 0.5859172629999989
0.00613674483129475 0.5865133719999989
0.00661030408603035 0.5857506850000007
0.00702840789434716 0.5860293349999992
0.00749636120007762 0.5865347860000014
0.00796013074008796 0.5856074910000046
0.0084455546727537 0.5884748919999936
0.00895077346086154 0.5877527450000031
0.00944413418607324 0.586395815000003
0.0100374658956017 0.5860292289999975
0.0105858541116116 0.5861249880000017
0.011196419559689 0.5863022340000015
0.0117974783118044 0.5859058629999936
0.0124097442043148 0.5866442190000001
0.0130655589003474 0.5857277800000062
0.013707999363018 0.5856037699999987
0.0143979768084552 0.5859260370000001
0.0150698563023461 0.5859063739999968
0.0157482520449161 0.5856614480000033
0.0164424301810632 0.5859419330000009
0.01721775748263 0.5855716449999946
0.0179592012498551 0.5863488620000084
0.0187722200651885 0.5860540539999874
0.0195494329183877 0.5860916610000118
0.0203712339645561 0.5860994539999922
0.0211878956714989 0.586480942999998
0.0220227009720286 0.5867783750000086
0.0229178885052754 0.586261909000001
0.0237738339574287 0.5856911409999981
0.0247412296561306 0.5857051039999988
0.02564000700331 0.5864886039999959
0.0265911130151387 0.5856780379999975
0.0275595144989956 0.5858578779999988
0.0285042847395665 0.5857587690000088
0.0295076911569469 0.5856969249999935
0.030488123197767 0.5858196840000005
0.0315162191951605 0.5857390040000041
0.0325880374697949 0.5860201630000006
0.0336133166619403 0.5857330660000031
0.0347229155570836 0.5856338879999896
0.0358256376917361 0.5860166910000117
0.0369025722637708 0.5855766229999944
0.0380745003249944 0.585585566000006
0.0392124101175384 0.5860674209999956
0.0403399279692558 0.5854085529999935
0.0415333145598167 0.5855953540000058
0.0427426031388125 0.586178978999996
0.0439195450661519 0.5863857289999999
0.0451563553372743 0.5858185320000047
0.0464508697013531 0.5859294750000004
0.0476878571791286 0.585493337999992
0.048942249291328 0.58573825900001
0.0502902870555106 0.5859578749999912
0.0516131284527378 0.5863865570000115
0.0529101064451406 0.5856895099999946
0.0542404217972049 0.586212316000001
0.0556315418861337 0.5861910160000008
0.0570248873368686 0.5858413999999925
0.0583900823554238 0.5861414610000111
0.0597801771986712 0.5862505909999953
0.0612426814734277 0.5852720919999967
0.0627369665039095 0.5862903120000027
0.0641883447023216 0.586034877000003
0.0656350812680324 0.5857917780000008
0.0671151171722901 0.5862739250000004
0.0686544573615412 0.5863953739999914
0.0702432962100387 0.5858780399999972
0.0717935648754536 0.5867075970000002
0.0733311452189095 0.5861747570000091
0.0748811519290122 0.5862398869999907
0.0764668877039852 0.5856875059999993
0.0781069664566348 0.586109876000009
0.0797970185003806 0.5856569860000036
0.0814761863425393 0.5861124359999934
0.0831391670545287 0.5859586159999992
0.0847988956523325 0.5865192050000019
0.0864674105446507 0.5863103460000048
0.0881563943918395 0.5860215509999875
0.0898762205226711 0.5861254920000079
0.0916343668156417 0.5862075830000038
0.093434340804712 0.586132292000002
0.0952756203855566 0.5859459619999967
0.0971205826586615 0.5859578729999981
0.0989827763143564 0.5860634940000011
0.100847838543032 0.585695685999994
0.102718637730889 0.5863552980000009
0.104596607954005 0.5856660099999971
0.106483162951064 0.5862756780000069
0.108379719177265 0.5864620899999977
0.110287668016166 0.5857194750000048
0.112208291521769 0.5861204099999924
0.114142712110247 0.5862461760000031
0.116091881285772 0.585901652000004
0.118056594956079 0.5864355749999959
0.120037530189789 0.5867104609999956
0.122035303006174 0.5860002260000101
0.124050546657059 0.585923656999995
0.126084009932468 0.5863175319999954
0.128136677905637 0.5863627930000064
0.130209923626992 0.5859994119999925
0.132305709164403 0.5865162830000088
0.13442687066141 0.586134401999999
0.136577551475216 0.5862237429999908
0.138763905997269 0.5862083770000055
0.140995324791505 0.586053684999996
0.143220710462907 0.586029491000005
0.145441386496693 0.5862883850000031
0.147661533465846 0.5862281109999969
0.149887141003651 0.5863001590000039
0.152124771042462 0.5904390599999942
0.154291511604449 0.5860782000000029
0.156130172110214 0.5861577189999991
0.157892583087797 0.5858972770000008
0.159922580600984 0.5860179940000023
0.162113225764198 0.5859190669999919
0.164212635977282 0.5863687030000051
0.166199732317402 0.5864098560000031
0.168246245362944 0.5866003670000026
0.17048058099658 0.5864354389999988
0.172820376913835 0.5861164779999939
0.174989861328868 0.587175080999998
0.177027002449332 0.5865884260000058
0.179195066754919 0.5863899259999954
0.181668784925741 0.586140426
0.184193128773248 0.5863893909999973
0.186279146044909 0.5863284090000036
0.188000891802511 0.5861655049999968
0.189801409686546 0.5864392420000115
0.192125719610794 0.5859822779999888
0.194623669124952 0.5861235440000172
0.196844739994621 0.586574560999992
0.198948149902139 0.5860252619999926
0.201237787085936 0.5862136199999952
0.203617496754031 0.5861086360000058
0.205597196546132 0.5858741629999997
0.207406035898081 0.586270748000004
0.20950957271142 0.5868116199999918
0.21188477808626 0.5860318269999993
0.214242139376561 0.5862550020000015
0.21653831395619 0.5867824510000048
0.218812553811394 0.5862077289999945
0.221122262704394 0.5863127150000196
0.223250567386836 0.5864579379999952
0.225204818618045 0.5873341500000038
0.227287535591585 0.5859110170000008
0.2295308717644 0.5864316769999789
0.231847326058648 0.5861654870000166
0.234224517961887 0.5860464669999885
0.236572370943684 0.5862644610000132
0.238834074239559 0.586504438999981
0.241251720302399 0.5858258880000164
0.243409525611947 0.5863989939999783
0.245421570340142 0.5869421210000212
0.24749116405238 0.5862352540000018
0.249745772417835 0.585836831999984
0.252223282586093 0.5862560730000155
0.254641987097571 0.5860004639999943
0.256874359920684 0.5865301670000065
0.259217750571121 0.5863275840000028
0.261711551101677 0.5862174889999778
0.263957758404904 0.5865750310000237
0.265947198497674 0.5859824209999829
0.267981285201382 0.5862531340000032
0.270373532926635 0.5863995580000108
0.272899927033245 0.5859877659999881
0.275280520071728 0.5861291999999878
0.27760785449567 0.5862531480000257
0.280048018025721 0.5864106039999797
0.28244285682819 0.5859969680000177
0.284522003087738 0.5868929410000021
0.286557189447817 0.585917113999983
0.288855715324948 0.5860319010000126
0.291305477250896 0.5860513570000023
0.293766076057316 0.585917988999995
0.296161100252049 0.5861650569999881
0.298530084388789 0.5862358880000045
0.301023478335961 0.5861044529999901
0.303255138278435 0.586489744000005
0.305362995500767 0.5870232670000064
0.30756815621569 0.5863867260000006
0.309892111986017 0.5863169339999956
0.312392669109745 0.586516961000001
0.314885977394946 0.5863971670000012
0.317227389133979 0.5859931630000119
0.319660094265649 0.5860390080000002
0.322147460869389 0.5860512029999825
0.324433234866363 0.5859281710000062
0.326562490805802 0.5866991919999975
0.328719177518014 0.5859085200000038
0.331160023363825 0.586115121000006
0.333725801556951 0.5867935869999883
0.336170541567006 0.5867318049999994
0.338575404358536 0.5857336589999989
0.341083774876967 0.5867817980000041
0.343583924599804 0.586616867999993
0.345785219551094 0.5862432620000106
0.347877448583055 0.5863609799999949
0.350196941676413 0.5861128319999978
0.352711604838178 0.5861514130000103
0.355268787483341 0.5861380030000021
0.357717109678117 0.5859928060000072
0.360112741013643 0.5873113699999806
0.362661165002412 0.5860610100000088
0.365057744326319 0.5865943169999923
0.367283683003869 0.5860758310000165
0.369492336096523 0.5860010429999818
0.371831403640772 0.5861881040000014
0.374370170995342 0.586381523
0.376952000435739 0.5862177909999957
0.37939747862235 0.5860259510000105
0.381856235385624 0.5865413129999979
0.384426480628734 0.5902281580000022
0.386783483449981 0.5861678450000056
0.388990882012324 0.5859619979999877
0.391225977811812 0.5862502040000095
0.393699396704905 0.5863632690000031
0.396277039142014 0.5859637009999972
0.398794635002132 0.5864015639999991
0.40127693407964 0.5866265829999975
0.403790078276456 0.5861016259999872
0.406378415111526 0.5868724420000149
0.408693630590272 0.585998203999992
0.410884958313973 0.5857661290000067
0.41323080111027 0.5867117800000017
0.41574772794873 0.5865180620000103
0.418364030172693 0.5864239779999991
0.420883673763783 0.5860162379999849
0.423309451721185 0.5873853760000145
0.4258813804559 0.5854133259999799
0.428461344778035 0.5863133910000045
0.430845641961488 0.5870712490000187
0.433061018140706 0.5858882999999935
0.435350376826819 0.5865224839999996
0.437913509640764 0.5862651089999815
0.440559712815342 0.5859561020000115
0.443077198271988 0.5867149549999908
0.445593751059221 0.5861238630000116
0.448198805950342 0.5860447670000042
0.450748457389296 0.5861001499999929
0.453049690452403 0.5859714350000047
0.455272914329386 0.5862817619999987
0.457715124033543 0.5857232360000069
0.460326671628124 0.5862885029999916
0.463015355836257 0.587483308000003
0.465528121522968 0.5866031699999894
0.46791566222187 0.5865380280000068
0.470534350999984 0.5877562279999893
0.47310377520755 0.5866784930000222
0.475486272593176 0.5869299609999814
0.477788294075016 0.5862856040000111
0.480169910602342 0.5863097229999994
0.482804525357253 0.586112208000003
0.485450040859313 0.5868214449999982
0.487983195725714 0.5863226829999917
0.490516599816519 0.5858073160000004
0.493131731308982 0.586588307999989
0.495640928094182 0.5883321020000096
0.497987253796731 0.5857518219999918
0.500319077248551 0.5861033130000237
0.502820849485496 0.5864408029999879
0.505399186255536 0.5857885540000041
0.508009366191986 0.5863094759999967
0.510621111716291 0.5864913169999966
0.513220802544322 0.5863235060000136
0.515901765642561 0.5867204889999869
0.51835896363456 0.5865939239999989
0.520625725724497 0.5871114120000129
0.523055945490518 0.5857757400000025
0.525630868474137 0.5862496190000002
0.528302013502792 0.5861815029999775
0.530796390378098 0.5863959980000004
0.533282170883432 0.5869683860000237
0.53590723928089 0.585996740999974
0.538664019905761 0.5861900850000268
0.541267032339255 0.5868051379999883
0.543541344379371 0.5863480900000013
0.5458687720524 0.5858151729999861
0.54846666669674 0.5864547190000167
0.551162214266277 0.5862457789999951
0.553831498920458 0.5868590089999941
0.556441080781594 0.5862199100000112
0.558974315882488 0.586361893000003
0.561632618922893 0.5871455539999886
0.564108456077084 0.5863330640000015
0.566500457503508 0.5860277710000048
0.568927049098706 0.5865320599999961
0.57144735463295 0.5865652939999961
0.574077334608286 0.5857711120000033
0.576668638913079 0.5859877659999881
0.579227884728054 0.5860348209999984
0.581896417315692 0.5863528570000085
0.584749432804533 0.5859080479999932
0.587182967696387 0.5868813900000021
0.589469388503592 0.5859687370000017
0.591949382235053 0.5859804030000078
0.594659621894705 0.5866624550000097
0.59738883358963 0.5856184550000023
0.599998195160014 0.5862428119999947
0.602633662263954 0.5861589509999874
0.605271994304335 0.5863123569999971
0.607729069372226 0.5862572759999978
0.610119844174796 0.5864969050000184
0.612728524135921 0.585879374000001
0.615380279947432 0.5860650199999782
0.617861738337967 0.5863329790000193
0.620289934272999 0.5859983480000039
0.622813973631252 0.585927503999983
0.625508413330611 0.5864776390000088
0.628304689728347 0.5863038820000099
0.631087463789396 0.5858229649999771
0.633584265574834 0.5864134280000144
0.635883750114547 0.5862414139999998
0.638369959425552 0.5857414749999919
0.641061753455581 0.5889082570000141
0.643819988564109 0.5882540079999785
0.646636848311619 0.5857460820000142
0.64942400918083 0.5863563130000102
0.651983383729776 0.5864647499999762
0.654420790366489 0.5860791880000136
0.656838140385973 0.5862412559999939
0.659291379253145 0.5863181489999931
0.661820425856344 1.172409737999999
0.664599413499532 0.5861987330000034
0.666805354329409 0.586169601000023
0.669321745850134 0.585730773999984
0.672131930145705 0.5865753300000165
0.67482805430599 0.5863694579999787
0.677377550340095 0.5859066670000175
0.679985431588919 0.5859687290000011
0.68238073018392 0.586288613999983
0.684601663283996 0.5860206830000152
0.686966937989571 1.1719095219999929
0.68974329216289 0.5864583649999986
0.692253844891344 0.5858888919999856
0.69508581080203 1.172929431
0.697937181628147 0.5863694740000085
0.699972418175246 1.1730633600000147
0.702292263605178 0.5864272350000022
0.704249522811165 1.1726632409999809
0.706409694160314 1.1720999150000182
0.707581209938071 1.1719100589999982
0.708328909110203 1.1724565139999754
0.708847375781847 1.172671322000042
0.709215372263795 0.5869233999999892
0.70950527293067 0.5866652429999704
0.709813867348569 0.5857133080000381
0.710071699094792 0.5859974679999596
0.710290618487356 0.5864086459999953
0.710572237480247 0.5859718010000279
0.710969361432418 1.1721021060000112
0.711579047805794 1.17243777799996
0.711949949188607 1.1735381299999972
0.712172626104549 1.171751362000009
0.712328778092999 1.1719542289999936
0.712433917734249 1.1719189070000198
0.712505209371441 1.1741328769999768
0.712553248975143 1.172217164000017
0.712585579555636 1.172566398000015
0.712607306874936 1.1736997069999688
0.712621903120446 1.173250314000029
0.712631711845395 1.1724816230000101
0.712638311231651 1.1719065890000024
0.712642761881451 1.1730584299999691
0.712645776381027 1.1733460579999928
0.71264783509817 1.1717722200000367
0.712649268214742 0.5859892099999797
0.712650333687062 1.17220734
0.712651611359128 0.586541144000023
0.712652567377009 0.5864175039999964
0.712653515574356 0.5879569729999616
0.712654710080823 0.5868034200000238
0.712656661892251 0.5869027699999947
0.712659865985527 0.5861886160000154
0.712665190987013 0.5859272430000146
0.712674094804027 0.5870848139999794
0.712689046961508 0.5868335850000221
0.71271424220989 0.5858181869999726
0.712756836215757 0.5864313619999848
0.712829110819353 0.5865950250000083
0.712952356198613 0.5885912370000028
0.713164122331906 0.5862181759999885
0.713532837320868 1.1718978910000146
0.714191850633123 1.173805791999996
0.714332755669686 1.1729466219999836
0.714495498237757 1.1727628990000198
0.71459184175965 1.1776913690000015
0.714662210654178 1.172195123999984
0.714709433940044 1.172956566000039
0.714741895136679 1.1723121339999807
0.714763937624783 1.1731394720000026
0.714778928663084 1.173683251
0.71478910140865 1.1720255490000113
0.71479600348682 1.1722088219999591
0.71480068619453 1.1719061190000275
0.714803865834249 1.173298002000024
0.714806028798672 1.1722537019999777
0.714807505311607 1.1719246949999729
0.714808519555477 1.1730893030000402
0.714809224692314 1.1719100119999553
0.714809727395117 0.5861056810000491
0.714810112086618 1.759693502999994
0.714810557618497 0.5867585929999564
0.714810828928167 0.5868537620000325
0.714811084316965 0.5860786910000115
0.714811433058986 0.5861700229999656
0.714812003821967 0.5862613610000267
0.714812973721619 0.586029663999966
0.714814642587399 0.586118928000019
0.714817531200688 0.586217170999987
0.71482254386341 0.5862584970000171
0.714831250983601 0.5863062750000267
0.71484637922903 0.5863603759999592
0.714872665364376 0.5856885460000285
0.71491835321224 0.5873451289999707
0.714997852885304 0.586459130000037
0.715136582282003 0.5857501909999883
0.715380211829244 1.1737126809999836
0.715814033705056 1.1731162259999905
0.71627919399172 1.172355863000007
0.716459819930518 1.172943497999995
0.716614417213028 1.172096032000013
0.716713902633058 1.172539817000029
0.716783775627883 1.173108228999979
0.716831051021051 1.1720255569999836
0.716863277471371 1.1719811959999902
0.716885113165247 1.172525042000018
0.716899902505061 1.1716001830000096
0.71690990594672 1.1726371679999943
0.716916670517222 1.1726452020000124
0.716921245719161 1.1722861540000054
0.716924343257577 1.1720109359999924
0.716926444686299 1.1718683629999873
0.716927875795216 1.1717799850000006
0.716928857102226 1.1717865570000185
0.716929538577349 1.1721181049999814
0.716930024296448 0.5858776649999982
0.716930394890569 1.1734512749999908
0.716930820948426 0.5858833280000226
0.716931071355915 0.5861231750000115
0.716931275906542 0.5865733050000017
0.716931560671384 0.5868431439999995
0.716931996845688 0.5862490869999988
0.716932721758851 0.5868682979999562
0.716933945748377 0.5860108380000497
0.716936030079759 0.5859928779999564
0.716939592589997 0.5868659270000194
0.716945690889622 0.5858308800000032
0.71695613448285 0.5862084149999873
0.716974018849068 0.5861008919999904
0.717004642717616 0.5863149820000331
0.717057095798327 0.5860144449999893
0.717147046994958 0.5860344170000076
0.717301777800295 0.5901699039999926
0.717569752678189 1.1731534460000148
0.718040714593969 1.172465716999966
0.718393863197709 1.1722716049999917
0.718589676984634 1.1729645120000214
0.718732838491836 1.172705533999988
0.718828729606127 1.1721054679999838
0.718894326585961 1.1724284340000395
0.718938658794523 1.1724614809999707
0.718968614240084 1.1724336180000137
0.718988804510233 1.171999143999983
0.719002402458289 1.1735118450000073
0.719011556880597 1.1723373039999956
0.719017721989881 1.1727220610000018
0.71902187874068 1.171781081000006
0.719024687776235 1.1720053550000102
0.719026593847477 1.1725854389999881
0.719027896524502 1.171752985000012
0.719028798643712 1.172485225999992
0.719029440705831 0.5858541410000271
0.719029935572246 1.1734522559999618
0.719030490496252 0.5862671610000234
0.719030874939723 0.5861100590000206
0.719031242809716 0.5870353909999722
0.719031715147968 0.5858769829999915
0.719032468164161 0.5866371430000186
0.719033702456816 0.5864040050000199
0.719035750323862 0.5864578029999734
0.719039166511828 0.5862153699999908
0.719044878670005 0.5870971489999874
0.719054437553873 0.5860036840000475
0.719070434595702 0.5864940319999619
0.719097200889937 0.585926239999992
0.719141984494259 0.5867286410000361
0.719216955288581 0.5868316909999862
0.71934269087447 0.5866780069999891
0.719554472528389 0.5862062570000148
0.719914479706824 1.1718021030000045
0.720538671334236 1.1726930460000062
0.720683612033464 1.173937445999968
0.720825045296357 1.1718127400000071
0.72091290384724 1.1728629230000251
0.720973544344974 1.172474975
0.721014113811601 1.1719048449999718
0.721041417118668 1.1721852240000317
0.721059750293183 1.172215739999956
0.721072069399792 1.1720273470000393
0.721080355850165 1.1724897290000058
0.721085942176089 1.1717857979999735
0.721089722513003 1.1720593599999916
0.72109229745382 1.1723342070000058
0.721094072923674 1.1719145600000047
0.721095332806295 1.172360724999976
0.721096334355616 1.7584519080000405
0.721097061438917 0.5857853059999911
0.721097661965196 0.5863949390000016
0.721098170867822 0.5861166799999751
0.721098985401123 0.5859492980000027
0.721100001354816 0.5866251539999894
0.721101574462283 0.5863683980000474
0.721104058762838 0.5859837909999897
0.721108024678518 0.5859401909999633
0.721114383629312 0.5859255210000356
0.721124597271272 0.5862958729999832
0.721141008727974 0.5864144469999815
0.721167373468962 0.5876549270000169
0.721209714044681 0.5888474540000175
0.721277708193778 0.5860989619999941
0.721386979797269 0.5863706260000185
0.721562987324479 0.5860454310000023
0.721847955296538 1.1719196419999776
0.722314315221755 1.1717225900000017
0.722549046595435 1.1728048049999984
0.722711389768471 1.172358638999981
0.722823175253266 1.172822282000027
0.722901731573666 1.172440272000017
0.722956295822841 1.1721586549999756
0.72299346177272 1.1731727760000012
0.723018700461335 1.1725028889999862
0.723035848910568 1.1728479900000366
0.723047380325197 1.1721237949999477
0.723055181250095 1.1721982400000002
0.723060701731323 1.172893208000005
0.723065267602143 1.7580510950000416
0.72306822600715 0.5861476419999576
0.723070768968598 0.586239747000036
0.723073090370344 0.5860774359999823
0.723077472832425 0.5861071080000215
0.723081939917934 0.586317527999995
0.723088443391303 0.5861597679999591
0.723098076986021 0.5861995140000431
0.723112493242286 0.5862024069999734
0.723134146301939 0.5862904520000143
0.723166707315928 0.5860973850000164
0.723215670421692 0.5862793789999614
0.723289266455084 0.5863687700000355
0.7233998564357 0.5863201749999689
0.723566101311046 0.5859102520000192
0.72381645110188 1.1726159629999984
0.724195037330963 1.1721272170000248
0.724354173410616 1.1725389599999971
0.724482884221655 1.7578471489999856
0.724589905314239 0.5857724759999883
0.724680950566275 0.586017618000028
0.724758619742229 0.5863910349999628
0.724874270144412 0.5860831709999843
0.725038353429345 0.5863875600000483
0.725300384403432 0.5864040409999802
0.725731709989011 0.5858230420000154
0.726463348890906 0.586414776999959
0.727762235662702 1.1724301610000225
0.7302151705887 1.1724624220000237
0.731748154092658 0.5861326189999545
0.733020451229905 0.586385660000019
0.734334667988227 1.172601181999994
0.73545529545745 0.585751020000032
0.735916211633741 0.5867153300000041
0.73638019859173 0.5862295279999898
0.736880092523684 1.1721976970000014
0.73743153887661 1.1723901219999675
0.737739066494413 1.17231224599999
0.73794627069434 1.1734491400000024
0.738097066173524 1.1720279920000394
0.738223013991724 0.5860964169999647
0.738319184007544 0.5863369880000278
0.738438465977837 0.5859529559999714
0.738536803601234 0.5861537650000059
0.738671344570568 0.5861916960000144
0.738845837439332 0.5860459849999984
0.739093349481115 0.5864513660000057
0.739450708023146 1.17220960100002
0.739930096942088 1.1730441649999648
0.740112421468845 1.1731028070000207
0.740255674881352 1.1721437719999699
0.740355906407928 0.5865449910000393
0.740431399002346 1.1760112789999653
0.740516193309978 0.5860496550000107
0.740563241984807 0.5857893780000154
0.740604555192987 0.5859062239999844
0.74068623779764 0.5865240009999866
0.740770116595281 0.5866597240000146
0.740881807005553 0.586020641999994
0.741041096796441 0.5866352190000157
0.74127056461787 0.5862514059999739
0.741601921260277 1.1722852039999907
0.742082979888742 1.1723732720000157
0.742301174810733 1.171977845000015
0.74244591352299 1.1720087850000027
0.742550047011961 0.5868580719999841
0.742632872296305 0.5859559980000313
0.742721452024561 0.5863797330000011
0.742799111699313 0.5869827149999765
0.742875525361863 0.5865522870000177
0.742965411300298 0.5864471669999602
0.743088543707457 0.5864489000000503
0.743264329791706 0.5860902709999891
0.743517742611754 1.1723119970000084
0.743884900662735 1.1723476569999889
0.744250195439931 1.1726372150000088
0.744455468549087 1.1719818869999585
0.744603170532671 0.5859757930000455
0.744712725031403 1.172429698999963
0.744839374182357 0.5857162920000292
0.744904395270994 0.5863040410000053
0.744960938857992 0.5862850729999991
0.745101689352704 0.5858457519999547
0.745217834199784 0.5872052690000373
0.745372985950933 0.585702609000009
0.745587544691968 0.5864776639999718
0.745886297414864 1.172713975000022
0.746304803866139 1.1731982659999858
0.74652031672572 1.1717440019999685
0.746684227213096 0.586216018000016
0.746824750630474 1.172255779000011
0.746963973344401 0.5864764219999756
0.747066675179704 0.5861137680000184
0.747160772945822 0.5855942400000345
0.747363383398754 0.5862001209999903
0.747556184256543 0.5867268869999975
0.747819973275617 0.5857882239999981
0.74819726883353 1.1717774919999897
0.748748464358754 0.5859598949999736
0.74903666342283 0.586270632000037
0.749318871862476 0.5859123719999388
0.749699716073369 0.585800731000063
0.750243408361299 0.5869134129999338
0.750961458191039 1.1728495730000077
0.751746352064233 0.5859466740000698
0.752805096315328 0.586818352000023
0.754149989937969 0.5860274199999367
0.755657372923797 0.5859351039999865
0.757649924481283 0.5857967130000361
0.759665836003931 0.585875437000027
0.76195089111625 0.5862392839999302
0.76378451769522 0.5864278830000558
0.76617126085853 0.5860997190000035
0.768591535341236 1.1726960119999603
0.772052665043465 0.5863765010000179
0.774557065440642 0.5873618120000401
0.777354542797895 0.5859003339999163
0.780136711202479 1.173111552000023
0.78303772796577 0.5862032859999999
0.784503145698465 0.5863481640000145
0.786087889069237 0.5863998700000366
0.787505777083951 1.174008487999913
0.789360033669198 1.1721426530000372
0.791878380312018 1.1724773560000585
0.793844427008844 0.5865117199999759
0.7952666656056 1.1719131759999755
0.796835567122064 0.5863025219999827
0.797802294382375 0.586227339000061
0.798684154456603 0.5865635509999265
0.799633100836228 0.5867734450000626
0.800804155105506 1.1727435679999871
0.802335305454347 0.5862873319999835
0.803323845237888 0.5900154109999676
0.80427098664914 1.1730388540000831
0.805293721997988 0.586266837999915
0.805941962921714 0.5863638240000455
0.806616676671227 1.174535952000042
0.807258051823069 1.1719954419999112
0.807799247459548 0.5860899560000234
0.808234142922701 0.5860261760000185
0.808684086315301 1.1720635560000119
0.809071419870688 0.5860531480000191
0.809386643867697 0.5864063540000188
0.809727232933524 0.5865868749999663
0.810007846675051 0.5860500759999923
0.810475063757024 0.5861442210000405
0.811021438148585 0.5863996449999149
0.811579253968986 0.5866544259999955
0.812244893623116 0.585707952000007
0.813061945890689 1.1729553349999833
0.813941303392526 1.1716086700000687
0.814512636874884 0.5864448500000208
0.814975441313823 1.1727591949999123
0.815452281426335 1.173076697000056
0.815751268909213 0.5863391389999606
0.816026608843529 0.5865333390000842
0.816298506537897 0.5861718269999301
0.816669988312076 0.5859438889999637
0.817161961660065 0.5865198070000588
0.817596815816152 0.5864796500000011
0.818074936740672 0.5857254869999906
0.818611630176226 0.5865487109999776
0.819214719871983 1.1719803810000258
0.819991533586464 0.5865953689999515
0.820532334150982 1.172210944000085
0.821093719845412 0.5860664519999546
0.82139761460861 0.5868643909999491
0.821743602381017 0.5865975130000152
0.822040850937376 0.586076509999998
0.82245658147745 0.5868673490000447
0.822977001653118 0.5863411489999635
0.823409330560433 0.5861121469999944
0.823893010996375 1.172812504000035
0.824505702286625 0.5863378210000292
0.824901966819194 0.5861443799999506
0.825300239667283 1.1716869660000384
0.825744069541513 0.5861478499999748
0.826442987160263 0.5859488400000146
0.827063446529538 0.586167789000001
0.827769219025325 0.5859576670000024
0.828651986536771 0.5861684469999773
0.829788505406588 0.586742086000072
0.830802457899647 0.5873701919999803
0.831815550119246 0.5892686799999183
0.833313248667353 1.7633572400000048
0.834883943336708 0.5870184450000124
0.835737315616514 0.5858820839999908
0.836573435104653 0.5861193730000878
0.837898799599909 1.172075935999942
0.839477562938806 0.5856706370000211
0.840710956522896 1.1720742989999735
0.841725878701517 0.5862317329999769
0.843407912715707 0.586128508999991
0.844794509091962 0.5858300390000295
0.846930207755462 0.5857911980000381
0.849170183319749 0.5866696990000264
0.851838971430873 0.586150363999991
0.855082329633233 0.5857085499999357
0.858947321517297 0.5864184629999727
0.862790384234851 0.5864779950001093
0.866662092532312 0.5863417319999371
0.870273131931643 0.5863169609999659
0.873520018220796 0.5861793860000262
0.876265571825216 0.5860530510000217
0.879864227814015 1.1718778649999422
0.883152566550795 0.5859571220000817
0.885426718842299 1.1722424469999169
0.887722536564984 0.5867975620000152
0.889314654762535 0.586048116000029
0.890918868918697 0.5859332850000101
0.892369944566931 0.58602345099996
0.893624609910199 1.1722558459999846
0.894840803188018 0.586007268000003
0.895875826434876 0.5862230670001054
0.896905644906648 0.5864373989999194
0.897914853707668 0.5859732390000545
0.899118864681 0.5907680450000043
0.901067138368068 0.5859752929999331
0.902816668654528 0.5864810279999801
0.904531811345814 0.5867028330000039
0.906417528641158 0.5858714540000847
0.908138810436909 0.5860088949999636
0.909975481728049 0.5859941129999697
0.912258844556112 0.5857924980000462
0.914093425253437 0.5860740399999713
0.916685177764556 0.5864091040000403
0.919532367279046 0.5859435400000166
0.922679145447668 1.1738735540000107
0.92587198299418 1.1716186349999589
0.927472551736742 0.5863627850000057
0.928953043331269 0.5863889370000379
0.930482423635526 1.1716632769999933
0.932056035492674 0.5863345539999045
0.933413380585187 1.7588438790000964
0.934827198147756 0.5859557640000048
0.935578680594027 0.5863805949999232
0.936332799455706 0.5870846320000283
0.93722363155017 0.5859733649999725
0.938822051903315 0.5863550249999889
0.940193781400654 0.5861265700000331
0.941695673460724 1.1722054150000076
0.943157915503581 0.5862552739999956
0.94404172397087 0.5860629589999462
0.944847391541674 0.5866779390000829
0.946107739404122 0.586139573999958
0.947543990816506 0.5860853359999965
0.949026830989996 0.5864246209999919
0.950758447568886 1.1724369770000749
0.952159493537995 0.5861294689999568
0.953150754509246 0.5860130889999482
0.954080408992837 0.5858538530000033
0.955492749026315 0.5864635930000759
0.957255020872893 0.5862497719999737
0.959067581522105 0.5867766830000392
0.96118187747275 1.1722091839999393
0.963279972257855 0.5861062550000042
0.964662489397302 0.5871066270000256
0.965972317303517 1.1731049129999747
0.969512744448565 1.1725416210000503
0.970737107231467 1.1719526889999088
0.971769913596641 1.1718100510000795
0.972466693857011 0.5866032559999894
0.973009208519155 1.7578882269999667
0.973595481783974 0.5859545900000285
0.973974316268166 0.5857504240000253
0.97431808733442 1.1724317050000082
0.97500039235175 0.5864392940000016
0.975457805554896 1.1723520979999194
0.975954112930416 0.5864958720000004
0.976259841245836 0.5864481140000635
0.97652452720109 0.5863381780000054
0.977107477469341 1.1735144929999706
0.977652650769126 1.1717482069999505
0.978099851014834 0.5865284820000625
0.978478957023111 0.5863048269999354
0.978854856343533 0.5858830409999882
0.979176837898548 0.5861220890000141
0.979481184845686 0.5865341060000446
0.979941014154717 1.172045541999978
0.980527491253466 0.5860239180000235
0.980904885952462 1.172230734999971
0.981296545824518 0.5860549320000246
0.981538089460901 0.5859513289999541
0.981799514166233 0.5866950950000955
0.982046652307813 0.5856213559999333
0.98263266735861 0.5862217569999757
0.983208574975396 1.1715924400000404
0.983680985419041 1.1724632829999564
0.983919826700712 0.586101453000083
0.984129433762985 0.5859224280000035
0.984334950996849 0.5870010789999469
0.984610764276157 0.5857692629999747
0.985080199834561 0.5860260200000766
0.985550393476092 0.5871813889999657
0.986158208164557 0.5861990140000444
0.986691406316857 0.5865982899999835
0.987236740575782 0.5911348879999423
0.987967502156382 0.5863637879999715
0.988743672908565 0.58582194600001
0.9899088294252 0.5860865189999913
0.991142662158159 0.5866944140000214
0.992453215930341 0.5860170729999936
0.994071835535861 0.5864237600000024
0.996208157425115 1.1731473950000009
0.998915123988626 0.5860243509999918
1.00090068363521 1.1721368130000656
1.00294746139458 1.1718754080000053
1.00450303638991 0.586329540999941
1.00565163062018 0.5861068599999726
1.00686341883218 0.5859944300000279
1.00788565585813 0.5860969579999846
1.00891025767067 0.5863191990000587
1.01027242520933 1.1720651379999936
1.01155506996083 1.1727948090000382
1.01270289784518 0.586192389999951
1.01353696855408 0.5869158790000029
1.0143887353853 0.5858942510000134
1.01527776059225 0.5860864290000336
1.01644700329955 1.1724637499999062
1.01780638851287 1.1724684770000522
1.01888272566148 0.5859200339999688
1.01972281857949 0.5862165400000094
1.02111663964489 0.5863971280000442
1.02225257358749 0.5860272630000054
1.02352568416931 0.5863521249999621
1.02458189308834 0.5861820999999736
1.02594993209336 0.5858933680000291
1.02753418693188 0.5867321450000418
1.02909587915846 1.1721676500000058
1.03076665292652 1.172595911999906
1.03214035283145 0.5862065630000188
1.03366729251321 0.5860196490000362
1.03553297550095 0.5862861360000124
1.03768747460073 0.5864950369999633
1.03946382513381 0.5864273610000055
1.04114392612279 1.172561609000013
1.04264226011608 0.585906528999999
1.04390808981699 0.5864570469999535
1.04505934093177 0.5861962230000017
1.04658699466686 0.5858868270000812
1.04869230873292 0.586214269999914
1.05082659140847 0.5869489410000597
1.05303292021361 0.5860238340000024
1.0553232948163 0.5861146099999814
1.05783705066896 0.585867568000026
1.06049331952226 1.1729182450000053
1.06298514067737 0.5868715309999288
1.06479328793369 0.5860074610000083
1.06660114842798 0.585967111000059
1.06834325924428 0.5875818629999685
1.07014337673052 0.5860232249999626
1.07198963978044 0.5860475290000977
1.07351612465528 0.5860748239999793
1.07547626607382 0.5861812069999814
1.07784392058956 0.5870877060000339
1.08033643669331 0.5860978779999186
1.08236458510824 0.5867153039999948
1.08450674022422 0.5864813300000833
1.08706053355258 0.5866765869999426
1.08958149589739 0.5862323549999928
1.09198162385705 0.5864753500000006
1.09439047166226 0.5861428330000535
1.09659246371355 0.5859849199999871
1.09874874872687 0.5862473559999444
1.10082249789235 1.1719094119999909
1.10302951873032 0.5868503890000056
1.1048052032786 0.5865224850000459
1.10643424466497 1.1728718839999601
1.10845772979159 0.5863931590000675
1.11053820137446 0.5863541279999254
1.11258292822721 1.1729672830000482
1.11462804409949 0.5857923629999959
1.11607239801907 1.1723589059999995
1.11749577578817 0.5859721010000385
1.11837149859627 0.5864500459999817
1.11928246930251 1.7585642149999785
1.12003360116403 0.5863401650000242
1.12052273277362 0.5862711369999261
1.12101367784374 1.1723765689999937
1.12156613840538 0.5860166110001046
1.12251008886353 1.1760690759999761
1.12353087195575 0.5860411139999542
1.12421574919119 0.5860386580000068
1.12492315650344 0.5867331189999732
1.12549716797034 0.5859809240000686
1.12604997746985 0.5863462269999218
1.12649273863482 1.172059159000014
1.12687370236673 0.5863760700000284
1.12750138863311 0.5859085069999992
1.12816549023099 0.5882698130000108
1.12871276525345 0.5864728719999448
1.12916402161018 1.172613224000088
1.12958037965955 0.5864892569999256
1.12988803335461 0.5862870199999861
1.13019361400818 0.5862180340000123
1.13050536324659 0.5865266619999829
1.13094638020874 0.5863751670000283
1.13130729662561 0.5867238470000302
1.1316762173355 0.586290493999968
1.13197689010651 0.5862386730000253
1.13222255742803 0.586111077000055
1.13247627440333 0.5863921159999563
1.13270836001828 0.5865324909999572
1.13300233903969 0.5859577680000712
1.13346342464147 0.586848209999971
1.13389388399408 0.5860408290000123
1.13429589317951 0.5860202469999649
1.13464963083755 0.5864416760000495
1.13501382866734 0.5872212449999097
1.13550436736099 0.5864040560001058
1.13619796513924 0.5863169699999844
1.13689168051496 0.5875353959999075
1.13771919491496 0.5863773930000207
1.13877578257441 0.5871710610000491
1.14018345829229 0.5865955130000202
1.14214822164796 0.5865887369999427
1.14485863222789 0.5862296610000612
1.14775603585384 0.5869490159999486
1.15069813930491 0.5865354620000289
1.15380057981973 0.5866542259999505
1.15639619310256 0.586135008000042
1.15917572550933 0.5865921749999643
1.16256112111922 0.5866163900000174
1.16647518402577 0.5859689159999562
1.17006944331653 0.5875592530001086
1.17314747033786 0.5876313299999083
1.17561851323542 0.5859302989999833
1.17786427839844 0.5861145880001004
1.18040204533737 0.5870838710000044
1.18302089212392 0.5863920119999193
1.18597228228676 0.5862224019999758
1.1887473401021 0.5869797300000528
1.19199126530421 0.5870206629999757
1.19528793425208 0.5873647409999876
1.19917901774645 0.5875955920000706
1.20260509179638 0.5869241969999166
1.20569266094426 0.5874879610000789
1.20928661331204 1.1739367079999283
1.21328540936556 0.5864195170000812
1.21600956689406 0.58732368699998
1.21891339948298 0.5869256459999406
1.22153431382178 0.5872717860000876
1.22386035236091 0.5870969349999768
1.22622051241837 0.5859888200000114
1.22904510562804 0.5871605999999474
1.2318564047184 0.5877510469999834
1.23468642419183 0.586082718000057
1.23785326358608 0.5866320819999373
1.24126017425972 1.1737452030000668
1.24453577638932 0.5869857289999345
1.24769596141697 0.5861264349999828
1.25083166814395 0.5873845440000878
1.25381057646262 0.5872834049999938
1.257505884121 0.5871983879999334
1.2604713664932 0.5863184090000004
1.26331360546114 0.5861330640000233
1.26595146608892 0.5861258439999801
1.26846106315886 0.5867766360000815
1.27082277026837 0.5865059010000095
1.27304644991371 0.5875695829998904
1.27535588235464 1.1736308830001008
1.27734871080141 1.1740737899999658
1.27854944342812 1.17472244399994
1.27949088525237 0.5870820229999936
1.28026892217389 1.172698889000003
1.28105945295849 0.5861564360000102
1.28162058527669 0.5869861840000112
1.28215041643151 0.5873894790000804
1.28280866190205 0.5868464199999153
1.2841296123397 0.5872155270000121
1.28554316133793 1.1731777940000256
1.28684762187295 1.1729418989999658
1.28765875680451 1.176586197000006
1.28829307869866 1.1728128270000298
1.28878253267939 1.1731276780000144
1.28915948725657 1.1732040460000235
1.28945133681291 1.1733952219999537
1.28968102403052 0.5874013940000395
1.28986883877902 0.5868641229999412
1.29006122171053 1.761422314000015
1.2902301677865 0.5863124930000367
1.29037391239308 0.5861782659999335
1.29051249006198 0.5877216879999878
1.29065476076932 0.5864314780000086
1.29087641181466 0.5866781040000433
1.29113652880725 0.586867151999968
1.2914308369343 0.5859413370000084
1.29183299644079 0.5872837059999938
1.29240670366349 0.5879195950000167
1.29319693103691 1.1729911600000378
1.29387703189215 0.5865273189999698
1.29434748635699 0.5874505040000031
1.29479776916494 0.5866543070000034
1.29541640900477 1.173843617999978
1.29626235674046 1.1730836069999668
1.29676143909249 1.1719558320000942
1.29715591202716 1.1736463339999545
1.29746676125056 0.5858693410000342
1.29771619812456 0.5873575099999471
1.29797368406292 0.5865371460000688
1.29818241889179 1.1730926959999124
1.29838209501625 0.5874826820000862
1.29857999300046 0.586442543999965
1.29877082527627 0.5871274969999831
1.29898120703542 0.5865689080000038
1.29919704258939 0.5862933030000477
1.29994209891792 0.5864650469999333
1.30073049868983 0.5865529830000469
1.30164742473619 1.1741057990000172
1.30277488368287 1.1741647979999925
1.30348375447369 1.17364515700001
1.30404688264444 1.1730636699999195
1.30449105932849 1.1746456079999916
1.30484377207554 0.5871746400000575
1.30512983137519 0.5863649589999795
1.30542374344289 0.585984725000003
1.30566774753634 0.5869032250000146
1.30591732316073 0.5867433959999744
1.30619683857769 0.5873818810000557
1.3064498737294 0.586920164999924
1.30674611098351 0.5872948759999872
1.30701610469373 0.5874251310000318
1.30761601136675 0.58804912100004
1.30817508931161 0.5870823279999513
1.30887239554407 1.1721858089999841
1.30985062306014 1.1733772910000653
1.31056195427347 1.172922633999974
1.31112363548908 1.1732198470000412
1.31156832085399 0.5869425610000008
1.31192678222177 0.586483269999917
1.31229596912849 0.5872793860000911
1.31259785593199 0.5871054489999779
1.31289089433549 0.5872644820000232
1.31327741497506 0.5858296849999078
1.3135883095345 0.5858971150000798
1.313975742556 0.5868752699999504
1.31430424729068 0.5870417539999835
1.31482130825137 0.5862603150000041
1.3153676160945 0.5860368410000092
1.31604600316906 1.1734152090000407
1.31691990051247 1.1733238560000245
1.31747218423897 0.5870187419999411
1.31791613301284 0.5869674310000619
1.31837459223447 0.5869616839999026
1.31874585812781 1.1727765460000228
1.31910121861036 0.5879286079999702
1.31948636651697 0.5874264430000267
1.31985409216349 0.5858132500000011
1.32032912126416 0.5865477759999749
1.32073402805187 0.5912974459999987
1.32119767167175 0.5870348330000752
1.32180649880908 1.1722369639999215
1.32249151854671 0.5860092060000852
1.32298379379267 0.5868490829999473
1.32348870766265 0.5877351999999973
1.3239245632997 0.5864685340000051
1.32450101561532 0.5866129089999959
1.32496815832307 0.5868953340000189
1.32553872400508 0.5871300649999966
1.32603017823206 0.5864117580000539
1.32652817946896 0.5864376719999882
1.32705478094652 0.5858328709999796
1.32762236014094 0.5857317940000257
1.32825180406003 0.5859369529999867
1.32880371863206 0.5858750429999873
1.32935451268757 1.1722387720000143
1.32985102258015 1.1720601729999771
1.33046607626418 1.171865417000049
1.3308965223453 1.1717735999999377
1.33122724967248 0.5860270169999922
1.33149630148644 0.5867530159999887
1.33177751580577 1.173755953000068
1.33202998395121 0.5873785539999972
1.33218573539916 0.5869592829999419
1.33235697210256 0.5870494010000584
1.33250315173058 0.586909799999944
1.33265531914776 0.5862488660000054
1.33282365171521 0.5875756940000656
1.33303947796049 0.5874692369999366
1.33344239390105 0.5872723090000136
1.33376904062525 0.5865788209999891
1.33416113365442 0.5875305470000285
1.33468146949914 0.5864359729999933
1.33539120829598 0.5857027529999641
1.33638011684998 0.5868945460000532
1.33772241748905 1.1723969359999273
1.33953743119515 1.1724899079999886
1.34055608645793 1.1726415580000094
1.34128692175113 1.1731162360000553
1.34181469236437 1.1720924009999862
1.34220859755742 0.5858994579999717
1.34251996779907 0.5858135340000672
1.34285162174251 1.1729388679999602
1.34313428917172 0.5862948190000452
1.34334808421906 0.5863680729999032
1.34356352709239 0.5859988690000364
1.34379734295241 0.586126709000041
1.3440162733271 0.5867482169999221
1.34422767211392 0.5865653050000219
1.34442492456492 0.5858372000000145
1.34466810003436 0.5859505490000174
1.34504003859459 0.586330471999986
1.34537560497592 0.5868078710000191
1.34578309797586 0.5857229150000194
1.34630288501359 0.5861089249999623
1.34697875781331 0.5870951740000692
1.3478651696342 0.5858798679998927
1.34892832944519 0.585964408000109
1.35000347269605 1.172862714999951
1.35127507917874 1.1738004940000337
1.35184312388983 1.1736271459999443
1.35229261281303 0.5874166529999911
1.35266014190724 1.1740866270000652
1.35304243433489 0.5869250839999722
1.3533416772203 0.5871954829999595
1.35365781824064 0.5866010120000738
1.35393916019958 0.5869025129999272
1.35427880465449 0.5866979720000245
1.35460815773157 0.5864732510000294
1.3549048164512 0.5863880659999268
1.35516252786718 0.5863395240000955
1.35549993576652 0.5857132389999151
1.35592360290231 0.5867811159999974
1.35631576841041 0.5865572750000183
1.35678124461341 0.5862876790000655
1.3573620901663 0.5860147710000092
1.35809655822027 0.5861397629998919
1.35902944598725 1.1728351320000456
1.36021256483528 1.1733756749999884
1.36108669309589 1.1725577109999676
1.36173086785921 0.5861142280000422
1.36223694203606 0.5862191969999913
1.36277910461906 1.1767285140000467
1.36323571936483 0.587679034999951
1.36359297601263 0.586328567999999
1.36394863172753 0.5867176440000321
1.36436312821545 1.1744619119999697
1.36483293918268 0.5860870960000284
1.36519135621715 0.5884742299999743
1.36555632138818 0.5868984669999691
1.36589951851697 0.5864557900000591
1.36645975249811 0.5867419219999874
1.36692733571725 0.5862299770000163
1.36740006605676 0.5864530119999927
1.36796379583198 0.5869281499999488
1.36864864216666 0.5880161470000758
1.36929869837715 1.1728702120000207
1.37009564816641 0.5872720299998946
1.37071070348521 0.5876885850000235
1.37134320618853 0.5864086369999768
1.37192404472766 1.172161683000013
1.37253681120839 0.5864102900000034
1.3730137311426 0.5872393260000308
1.37351809957431 0.5866318979999505
1.37398544281414 0.5866898140000103
1.37455072275946 1.1747080680000863
1.37524839825079 0.5876191579999386
1.37567440073372 0.5877373430000716
1.37611374970922 0.5859368929999391
1.37653986112971 0.5867171649999818
1.37693741125816 0.5858791840000777
1.37737090894195 0.587650554999982
1.37785101884666 0.5857725309999751
1.3783919037394 0.5864908940000078
1.3790156175686 0.586323575999927
1.37955089898218 0.587690931000111
1.3800456748639 0.5858794469999111
1.38066760911949 1.173808210000061
1.38122164482993 1.1734771579999688
1.38159102311298 0.5874035970000477
1.38192327116281 0.5871127350000052
1.38227009143787 0.5860633819999066
1.38266668595493 1.1736421640000572
1.38324353792632 1.173964490000003
1.38383114359262 0.587188531000038
1.38429870050876 0.5870258199998943
1.38479976137127 0.5863955530001022
1.3852825274 0.5866720509999368
1.38566936811383 0.5862898950000499
1.38604037896077 0.5869473079999352
1.38657245617348 0.5870342440000513
1.38705954537873 0.5864255699999603
1.38759008045974 0.5882851090000258
1.38810087458821 0.5875071839999464
1.38863800968527 1.1731227810000746
1.38924509621468 1.1729348659999914
1.38993288786472 1.1743539299999384
1.39036410186644 0.5865622329999951
1.39074199494318 0.5861121650000314
1.39113402085131 1.7596575060000532
1.39151966315735 0.5865176319999819
1.39211172772988 0.5880155479999303
1.39265961473898 0.5865566790000685
1.3932722245541 0.5868910609999602
1.39404361025021 0.5872506389999899
1.3950497138948 0.5879925650000359
1.39631613030389 0.5861334840000154
1.39796633870875 0.5860674219999282
1.40015843864809 0.5875330180000446
1.40309393566546 0.5862934719999657
1.40612695506787 0.5879791660000819
1.40889926183686 0.588303362999909
1.41148734259303 0.5868525190001037
1.41379625529818 0.5856973819999212
1.41585595816578 0.5869457129999773
1.41805963255053 0.5867851250000058
1.4206833715077 0.5867792550000104
1.4232196014176 0.5867581740000105
1.42572324828927 0.5869871140000669
1.42837612268379 0.5857413329999872
1.43124083926173 0.5872174400000176
1.43446171715033 0.5870842429999357
1.43816999709592 1.1720610989999614
1.44191905828863 0.5860287920000928
1.4448162617179 0.5872621529999833
1.44818727733514 0.586700986999972
1.45115167287085 0.5862628019999647
1.45402612371148 0.5867347110000765
1.45681749594041 0.5860213679999333
1.45950582786722 0.5886976240000195
1.46194047126818 0.5880155840000043
1.46407577718389 0.5867164349999712
1.466046566291 0.5863801320000448
1.4682302541533 0.586162886000011
1.47079708977461 0.5864634289999913
1.47329347069572 0.5861124489999838
1.47582863758837 0.5862883209999836
1.47856409827056 0.5862889950000181
1.48115793486017 1.172027408999952
1.48323797079674 1.1718671810000387
1.48457551140122 0.5866831440000624
1.48585054367958 0.5875284789999569
1.4871689906375 0.5864346480000222
1.48878754252735 1.1727838729999576
1.49111148227983 1.1726618889999827
1.49267545465643 0.5862468100000342
1.49402004442636 0.5866203929999756
1.4954461116095 0.586259885000004
1.49675438007711 0.5860818060000383
1.49850042718587 0.5868538710000166
1.50090244944338 0.5867175359999237
1.50354327382577 0.5870240460000105
1.50641153185078 0.5858872480000628
1.50899851235604 0.587285952000002
1.51121868005987 0.5862231719999045
1.51312592179131 0.5874017430001004
1.51502173134929 1.1727249479999955
1.51712752927835 0.5874762159999136
1.51872614054196 0.5871982419999995
1.52038434218655 1.173964278000085
1.52197001797646 0.5866492169999447
1.52293081020299 0.5871651250000696
1.52394197751796 0.5874612789999674
1.52494597515315 1.1721399329999258
1.5265407861401 1.1751699560001043
1.52839109023553 0.588003619999995
1.52962666680625 0.5864515399999846
1.53106224792155 0.5872034249999842
1.5322118145543 0.5875647819999585
1.53360669596696 0.5872874720000709
1.53534325105612 0.5878807959999222
1.53693240183159 0.5866162870000835
1.53877596920355 1.171664782999983
1.54115211970262 1.174279300999956
1.54307504036899 0.5866609400000016
1.54462806912044 0.5865147399999842
1.54625646709334 1.1739391260000502
1.54771661957147 0.5864967320000005
1.54864096513994 0.5874041569999235
1.54960035620226 1.1747130070000367
1.55057801130001 0.5870552060000591
1.55161835372936 0.5863183809999555
1.55263862777614 0.5860079240000005
1.55379388434269 0.5872019270000237
1.55526681032067 0.5863779339999837
1.55681744298363 0.5861995909999678
1.55808411323825 0.5868536620000668
1.55930255107851 0.5870418349999227
1.56096353732051 0.5875095140000894
1.56241652730873 0.5878815829998985
1.56384418607872 0.585813829000017
1.56560658520269 1.1724377589999904
1.56754951690254 1.1728385050000725
1.56896932129471 0.5872692719999577
1.57014994950096 0.5859870980000323
1.57135076207693 0.587976714999968
1.57251433462691 0.5870519210000111
1.57376853296476 0.5867682150000064
1.57487589827562 0.587317154999937
1.57602866627596 0.5872823300001073
1.57727987971459 0.5864701669999022
1.57911776389168 1.1742064020000953
1.58160344818302 1.1737358749999203
1.58342728097588 0.5866364130000647
1.58484079164744 0.5868738309999344
1.58635859769484 1.1741845640000292
1.5877990856141 0.585946124999964
1.58910302779439 0.5864397340000096
1.59047781953184 1.1730621030000066
1.59164867940682 0.5880996970000751
1.59243084503167 0.588044922999984
1.59317789539856 0.58665439899994
1.59399062326791 0.5869731559999991
1.59501027696393 0.5858664570000656
1.59657827261046 0.5905613769999718
1.59933367294424 1.1735996759999807
1.6017713282618 0.587325766000049
1.60331358960903 0.5861469760000091
1.60491668396974 0.5864644819999967
1.60641765631821 1.1722104159999844
1.60811782103075 0.586785152999937
1.60990524688501 0.586138883999979
1.61180285697726 0.5863262380000833
1.61365353885301 0.5867795809999734
1.61579874049801 0.5866521279999688
1.61832001302125 0.5870539439999902
1.62065986159734 1.172997052000028
1.6231548825221 0.5872675319999416
1.62489123343695 0.5871478569999908
1.62677527470828 0.5867172820001088
1.62830612971541 1.1727294549998533
1.62974467103921 0.5866243290001876
1.630984512732 0.5869774609998331
1.63222877801651 1.1727950599999986
1.6334737769486 0.5870686530001876
1.63475750333844 0.5866174269999647
1.6361005627175 0.5864170129998456
1.6372008892311 0.5867792120000104
1.63846417533824 0.5861794140000711
1.63958969216538 0.5872401359999913
1.64071728348828 0.5861704710000595
1.64223501906668 0.5861921979999352
1.64431332989454 0.5867364709999947
1.64621619979463 0.5867070080000758
1.64774480982377 0.5861464079998768
1.64906791794539 1.1741149560000395
1.65054778703102 1.1751394160000928
1.65132381476962 1.1720540290000372
1.65189940925755 1.1727728050000223
1.65231575300851 1.1740880749998723
1.652624664448 1.1733327160000044
1.6528621712703 0.5866682099999707
1.65305697671952 0.5873685070000647
1.65325999796467 1.17308876900006
1.65344850071431 0.5880052420000084
1.65358346411572 0.5858204809999279
1.65370962186439 0.586570785000049
1.65387800897359 0.5862608959998852
1.65413899501493 0.5869534260000364
1.65465767237807 1.174802093999915
1.65572546357518 1.1738192029999936
1.65628898963564 1.1749428150001222
1.65664869701471 0.5863935299998957
1.65695286206549 0.5872998830000142
1.65726992435901 0.5859095160001289
1.65753509818488 0.5857482639999034
1.65789326818125 0.586809126999924
1.65830981888214 0.5869308940000337
1.6587534337385 0.5861260460001176
1.65933646395358 0.5876808129999063
1.66014474929385 0.5863060030001179
1.66129839963181 0.5869522169998618
1.66297979406983 0.5865774830001556
1.66542616514758 1.173681790999808
1.66889324220561 0.5870303020001302
1.67141579420142 0.5875282909998987
1.67398830051837 0.5866194330001235
1.67657686196856 0.5876990780000142
1.67934151229673 0.5862264749998758
1.68186861969797 1.1743286089999856
1.68425449823463 1.1734034119999706
1.68594650602667 0.5873701760001495
1.68732494106326 0.5859703189998982
1.68873786940892 0.5868209300001581
1.6899445623965 0.5873487119999936
1.69116757579127 1.1738773489998948
1.69282831994697 0.5871898870000223
1.69393271610257 0.5861296660000335
1.69507025739945 0.5862325379998765
1.69598932451606 0.5870490510001218
1.69675397709738 0.5870921709999948
1.69755297549353 0.5874484959999791
1.69840860586347 0.5877170649998789
1.69918676475511 0.5863124710001557
1.70021126523057 0.5866280939999342
1.70135938537382 0.5869941339999514
1.70319226110159 0.5859478239999589
1.70558109722706 1.1767934940000941
1.70868844763883 1.1725653930000135
1.7105464314601 0.5875463630000013
1.71216702692545 1.1729198129999077
1.71379442417147 0.5862991290000537
1.71500531710951 0.5875385429999369
1.71614779805041 1.1737394810002115
1.71793963380957 1.1731721129999642
1.71927377948796 1.1753474419999748
1.72022734249811 0.5870105530000274
1.72100620931451 1.1748600429998532
1.72182026790248 0.5875594660001298
1.7224342447449 0.5870092430000113
1.72304178461594 0.5872171559999515
1.72372130806307 0.5861549730000206
1.72442152654901 1.7604965149998861
1.72505730070805 0.5865311449999808
1.72596896854357 0.5862917760000528
1.7267309372185 0.5864211939999677
1.72757525372581 0.5879277910000837
1.72867688676074 0.5866891499999838
1.7297785636781 0.5867979899999227
1.7308151450049 0.5882351130001098
1.73211566096498 0.5874315020000722
1.73355736354842 0.5867013949998636
1.73475684481647 0.587058049999996
1.73609475389765 0.5871164970001246
1.73788601656795 0.5862760589998288
1.73987547644485 1.173882390000017
1.74195510498433 0.5858536200000799
1.74376081280287 0.5876001740000447
1.74551242477062 0.5872658779999256
1.74746975626496 0.5868037850000292
1.75016854266813 0.5866099400000166
1.75328342508846 1.1727779660000124
1.75601596271244 0.5864456679998966
1.75797139967533 0.5867570000000342
1.76007387117174 0.5874120359999324
1.7617736968383 1.1727180590000899
1.76381638813884 1.1748693930001082
1.76544170247287 1.1747773059998963
1.76673119590963 0.5878933429999051
1.76779478354733 0.5871745240001474
1.76888348238972 0.5869909729999563
1.76982022285912 0.5871666250000089
1.77079164957171 0.5874315329999718
1.77221299748783 0.5871968970000125
1.77344046320332 0.5877376149999236
1.77467048366708 0.5866431970000576
1.77605869621339 0.5866689629999655
1.7779408234481 0.5878018460000476
1.77979242849133 0.5873982150001211
1.78202314967467 0.5866387129999566
1.78426701674639 0.5875454199999695
1.78754636603579 0.5869079359999887
1.79071201724567 0.5866207320000285
1.793441229205 0.5870027480000317
1.79608791799724 1.1723351509999702
1.79864938343249 0.5877007599999615
1.80044362063393 1.1724144749998686
1.80229505288334 1.1738748290001695
1.80340977769738 0.5865422899998975
1.8044043833496 0.5861001109999506
1.80540050061884 0.586489457000198
1.80651685108638 0.5864492919999975
1.80766596369471 0.5864825579999433
1.808589632388 0.5862503389998892
1.80941183191411 0.5859655850001673
1.81040402434457 0.5858174309998958
1.81150369646879 0.5870165970000016
1.81256375896751 0.5861197809999794
1.81369673257312 0.5867493010000544
1.81502026877832 0.5873177290000058
1.81681447325636 0.5878459840000687
1.81864596812676 1.1736112679998314
1.82061635783996 1.1728314819999923
1.82188553272729 1.17281340500017
1.82270872668514 0.5880324209999799
1.82333706290171 0.5865137319999576
1.82400918566405 0.5868276879998575
1.82458445507762 0.586224097000013
1.82513381379801 0.5861501080000835
1.82573084064514 0.5914194540000608
1.82628064355825 0.5871176739999555
1.82684528786537 0.5867325219999202
1.82742639273488 0.5864482530000714
1.82803793082321 0.5864606820000517
1.82885823560798 0.5880486349999501
1.82985833892715 0.5869887440001094
1.83076121483141 0.5874106099997789
1.83207644188759 0.5862824460000411
1.83353680749875 0.5873330720000922
1.83530151158845 1.173727844000041
1.83740895316139 0.5863960159999806
1.83935393108441 0.586595546999888
1.84136218687882 1.1732675830000971
1.84351222084729 1.173428653999963
1.84476401929273 0.5870437119999679
1.84577746697796 0.5865310159999808
1.84682715827605 0.5876747659999637
1.84767043758849 0.5869613130000744
1.84841160023508 0.5873996160000843
1.84927449825133 0.58681469499993
1.85027104711338 0.5864987669999664
1.85126763388236 0.5877522420000787
1.85228977645617 0.5870062300000427
1.85345181990548 0.5881097779999891
1.85511791166255 0.5873373419999552
1.85688883893234 1.174782569999934
1.85890823798645 1.1753761059999306
1.85967868133595 1.1747717400000965
1.86033424853615 0.5873430890001146
1.86084350926984 1.1734270869999364
1.86140208649963 0.587638970999933
1.86183355540339 0.5874121839999589
1.86225213276165 0.5879917510001178
1.86286899608597 1.175180446000013
1.86420461868043 1.1731002269998498
1.86451231374211 1.1724929140000313
1.86480552114454 0.5866154820000702
1.86505804256895 0.5873812289999023
1.86531211178337 0.5870674790000976
1.86559032207575 0.5873964019999676
1.86605346945026 0.5892434429999867
1.86649497331388 0.5867678290001095
1.86706310493003 0.5877172650000375
1.86786907257428 0.5868694189998678
1.86906149453516 0.5883160680000401
1.87094062315742 0.5873441579999508
1.87360106911827 0.5863703980000992
1.87595549569879 0.5874975259998791
1.87798687568041 0.5875255650000781
1.87977070382478 1.174091899999894
1.88215135352161 1.173844759000076
1.883383776243 1.1770901160000449
1.88439008429779 0.5873116010000103
1.88521818267174 0.5867427599998791
1.88606836802691 0.58797070300011
1.88677812423918 0.5862408210000467
1.88744987900814 0.5861615809999421
1.88839882573539 0.5876880509999864
1.8893243789355 0.585964777000072
1.8902433865001 0.5867499809999117
1.891236909643 0.5875480899999275
1.89249856203971 1.1736652399999912
1.89370543488402 1.1744217980001395
1.89453240287494 1.1748774620000404
1.89507209977385 0.5873207159997946
1.8954882516934 0.5875513710000178
1.89595338395292 0.588102372000094
1.89637274957924 0.5868286699999317
1.89673102303484 1.1751784719999705
1.897474431354 1.1751149430001533
1.89787724075707 0.5866238819999126
1.89826587248909 0.5868121559999508
1.89864037243591 0.5883615640000244
1.89926119817446 0.5863597039999604
1.89991525927214 0.5880357070000173
1.9008029838426 0.5866536130001805
1.90212524819541 1.1747659309999108
1.90420901908481 0.5878908029999366
1.9062180409209 0.5867853090001063
1.90831723444291 0.5869222899998476
1.91001786082684 1.1738564690001567
1.91193914149275 0.5895829999999478
1.9133063250907 0.5884960079999928
1.91466561869873 1.172938085999931
1.91608468246771 1.1738440240001182
1.91691744576238 1.1727432000000135
1.91755791965252 0.5869743349999226
1.91809011856536 1.1727282169999853
1.9186296346885 0.5875968210000337
1.91903659675318 0.5869376129999182
1.91945280368745 0.5880021580001085
1.91987817829324 0.5876561580000725
1.92035743216621 0.5873731979997956
1.92095914903535 0.5872879080000075
1.92166595204726 0.5870796430001519
1.92231440497553 1.174207739999929
1.92307616007145 0.5876296209999055
1.92381805737394 0.5877944060000573
1.92458051144455 0.588617867000039
1.92522059037776 0.5872717350000585
1.92582481013944 0.5879862699998739
1.92666384714297 0.5876578649999828
1.92750101383026 0.5867995739999969
1.92837364421101 0.5862711000002037
1.92931880370308 0.5881507989997772
1.9304238221201 0.5877796490001401
1.93211939640598 0.5870317449998765
1.93386001035345 0.5875279310000678
1.93577914392807 1.1751488320001044
1.93770435689148 0.5877216669998688
1.93875810757673 0.5868028340000819
1.93988068782266 1.1762190499998724
1.94080417788322 0.587015928000028
1.94139788847771 1.175060564999967
1.94200493251952 0.5868837830000757
1.94239909777751 0.5880558690000726
1.94280024667404 0.5877771999998913
1.94314805202084 0.5877584770000794
1.94350895419181 0.5887131399999816
1.94394906790888 0.5880926410000029
1.94431672617287 1.1743076210000254
1.94486933135332 0.5876804629999697
1.94545564199143 0.586754209999981
1.94604989353771 0.5871923300001072
1.94678645196224 0.5873267059998852
1.94766929864021 0.5872074579999662
1.94868573979492 0.5876712520000638
1.95008733423558 1.176618506000068
1.95211604046565 1.1756531749999795
1.9532164247217 1.17424684599996
1.95403325069597 1.1752738969998973
1.95465575242381 0.5872246320000158
1.95518374383789 1.1751061350000782
1.95571428495349 0.588413576999983
1.95619309884203 0.5879632040000615
1.95664342240851 0.587170204999893
1.9571408822661 0.5872704370001429
1.95782504863287 0.5881815249999818
1.9588767640932 1.1747531219998564
1.96026895590709 1.1739516690001892
1.96114202675946 1.174400574999936
1.96185036753355 0.586977202000071
1.9624286707834 0.587112980999791
1.96301768290908 0.5882013210000423
1.96355713354705 0.5872810700000173
1.96418963534315 0.5870124170000963
1.96495486755454 0.5887619349998658
1.96574106982334 0.5870360290000463
1.9665774316191 0.5878894669999681
1.96760490205849 0.5895071469999493
1.96901076633954 0.5889593200001855
1.97065539122777 1.176752722999936
1.97212506352992 0.5882320700000037
1.97339031680926 0.5883183050000298
1.97475750208422 1.1759756249998645
1.97594054463863 0.5870564290000857
1.97687488664268 0.5877455780000673
1.9777982648346 0.5874903559999893
1.97882931702017 1.174349875999951
1.98073041377764 1.175248793000037
1.98175277054325 0.5885144490000584
1.98259350496501 0.5882240299999921
1.9834286970598 0.5906729639998503
1.98441210970875 0.5910311840000304
1.98621204427409 0.5882703649999712
1.98775590118582 0.5880458910000925
1.98915816741953 1.1765140729999075
1.99052885508412 0.5887513830000444
1.99190860827402 0.5881504320000204
1.9932972073502 0.5893485419999251
1.99462893548614 1.176029465000056
1.99607951277603 1.177170943999954
1.99736605129266 1.1766791689999536
1.998313415231 1.1769864760001383
1.99903855160056 0.5890059819998896
1.9996291935766 0.5885557060000792
2.0002368811272 0.5886078319999797
2.00073574552119 0.5896202559999892
2.00124620138838 0.5885177479999584
2.0020988144653 0.5884393549999913
2.00279593447639 0.5883695610000359
2.00355826439671 0.5881177060000482
2.00452672521639 0.5880859389999387
2.00572004025161 1.1777017980000437
2.0074980441078 1.1765276369999356
2.00851887832014 1.1781160470000032
2.00928592929877 1.176669271000037
2.00985324703367 1.177865933000021
2.0102894178406 0.5878699279999182
2.01063978902017 0.5881004170000779
2.01100674072905 1.1764806099999987
2.01131624340216 0.5885607099999106
2.01160234170091 0.587893892000011
2.0118431010998 0.5888612200001262
2.01209605979531 0.5887591759999395
2.01240812758637 0.5882583499999328
2.0129294866435 0.587821662000124
2.01351041738615 1.1770974409998871
2.01412759178387 0.5885288450001553
2.01457929458568 0.5885082969998621
2.01502637463418 1.1768094460001066
2.01556344240177 0.5892037510000137
2.01645253624418 1.1764109769999322
2.01739099648474 1.1777697570000782
2.01798125962403 0.5883480049999434
2.0184439513684 0.5885432420000143
2.01889939660134 0.5887290630000734
2.01944958874648 0.5879376429998047
2.02046206608478 1.1777103590000024
2.02130141677595 0.5875539950000075
2.02182784252762 0.5885586930000954
2.02234748955842 0.589520943000025
2.02286052365671 0.5885930229999303
2.02375696429127 1.1786598220000997
2.02462923883919 1.1766848049999226
2.02519373820309 0.5888385640000706
2.02561728104943 0.5877434120000089
2.02604933435962 0.589604682999834
2.02650839837423 0.5887999690000925
2.02738631293039 0.5884650230000261
2.02817786288723 0.5890300089999982
2.02886232991161 0.5876713879999897
2.02969350152148 1.17790324900011
2.03058555463507 1.1774478909999289
2.03126612842433 0.5886478549998628
2.03181146323707 0.5879299680000258
2.03237946477044 1.177156180000111
2.03286566516484 0.5879664429999139
2.03316003267084 0.5871926930001337
2.03347586392498 0.5894341680000252
2.03375014634306 0.5883100969999759
2.03401287222934 1.1779029589999936
2.03430939018312 0.5887439509999695
2.03461575198306 0.5887049899999965
2.03490898780529 0.5884974129999136
2.03528613347151 0.5886874570001055
2.03584566957055 0.5886112109999431
2.03640733172661 0.5890531420000116
2.03694590399993 0.5887319270000262
2.03743007060589 0.5889681520000067
2.0378687871135 0.5891003409999485
2.03853571160964 0.5890987840000435
2.03913693331425 0.5908995859999777
2.03980092414574 0.5913738060000924
2.04062260068645 0.5897050959999888
2.04158889080589 1.1772103639998477
2.04280518967967 0.5885095280000314
2.04381652445179 0.5881109599999945
2.04486167526426 1.7641577199999574
2.04587236549035 0.5884949339999821
2.04649249290779 0.5881114240000898
2.0471047662505 0.5897247220000281
2.04780461215353 1.1774881589999495
2.04888183273952 0.5887007609999273
2.04961079363846 0.5883813100001589
2.050280444913 0.5891348799998468
2.05130911618859 0.5890358970000307
2.05241240266105 0.5884679580001375
2.05346552019529 0.5875122779998492
2.05490219701093 0.5875909950000278
2.05632403610677 0.5881862880000881
2.05801084270885 0.5877664329998424
2.05999110308559 1.1759804360001453
2.06217197593272 0.5879488630000651
2.06424846722987 0.5891515989999334
2.06632952822635 1.1757178259999819
2.06859907396317 1.1754881919998752
2.07009303305413 1.1749811640002008
2.07117906567592 1.1750917869999284
2.07198513984537 1.175923560000001
2.07259912704486 0.588754033999976
2.0730853432457 0.5880825599999753
2.07360074574864 0.588053969999919
2.07401481464141 0.5893920330001947
2.07446396479912 0.5888447279999127
2.07503962755526 0.5893807540001035
2.07559271553294 0.5958892539999852
2.07623070523292 0.5942265759999827
2.07705823501371 0.5960800979999021
2.07819456984219 0.5948250169999483
2.07984359179959 0.5959455500001241
2.08148573178359 0.5932118399998672
2.08309569487666 0.5923849540001811
2.08484560809269 0.5925053569999363
2.08684854294828 0.5913048350000736
2.08903116490093 1.1845974009997917
2.09156171266621 0.5955874350001977
2.09356201474992 1.1892347769999105
2.09561184871007 1.185210288999997
2.09639099112591 1.1859136969999327
2.097010606058 0.5930841940000846
2.0974992804178 1.1868248910000148
2.0980118994072 0.5920083209998666
2.09853010245641 1.1919188850001774
2.09900685216169 1.1964555629999722
2.09951690962623 1.1908881869999277
2.09991718879694 0.5957405209999251
2.10024960170858 0.5981812790000731
2.10059083078429 1.1833531540000877
2.10088858616912 0.5929225279999173
2.10116396961006 0.5925794730001144
2.1014516640373 0.5923597219998555
2.10170533923366 0.5934458980000272
2.10199164125434 0.5922823920000155
2.10240661009264 0.5913841050000883
2.1028459365659 0.5891198289998556
2.10329155954241 0.5972643150000749
2.10383276255491 0.6008529089999683
2.1045151858164 0.6027787269999862
2.10539672667573 1.1879517209999904
2.10661494055342 1.1931959070000175
2.10760152786996 1.1894397880000724
2.10830029896218 1.184843355999874
2.1088250023148 0.5919041530000868
2.10924849416261 0.5932682340001065
2.10969286671542 0.5925133609998738
2.11006552701653 0.5928257709999798
2.11059216122282 0.589813814000081
2.11104606227115 0.5885253219998958
2.11157302711593 1.177676942000062
2.11227349566008 0.592994009999984
2.11267497659457 0.5885752260001027
2.11301621194938 0.5879624669998975
2.11364604043483 1.1950510809999741
2.11437244118845 1.1856709490000412
2.11525366668088 1.1929958329999408
2.11589347659265 1.1920900110001185
2.11638897599696 0.5928796519999651
2.11681780558479 0.5905068560000473
2.11724842863281 0.5911649390000093
2.11763699536961 0.593429740999909
2.1179853140424 0.5929301989999658
2.11831273158016 1.1859336330001042
2.1186271523037 0.5918030329999056
2.11892013052563 0.589871224000035
2.11920303581067 0.5883309280000049
2.11954158320473 0.5884092740000142
2.12000643805764 0.588881008000044
2.12057733104553 0.5886857179998515
2.12111685099313 0.5881258880001496
2.12196018112116 0.5897557339999366
2.12284882933324 0.5946367989999999
2.12389206961801 0.5979149150000467
2.12535945201774 0.5984675649999645
2.12724082692225 0.5919898820000071
2.12980980389469 0.5921226010000282
2.1320143466474 0.5971763969998847
2.13385162101101 1.1919060100001388
2.13565362684294 1.184474745999978
2.13624005091014 1.1862564109999312
2.1367152115672 1.1843795239999508
2.13704534347455 0.5921797850000985
2.13729754756072 0.591117259999919
2.13757330577468 0.5898103419999643
2.13782125133584 0.5995371680000972
2.13804172392267 0.5998302899999999
2.13842703979742 0.5952198959998896
2.14017030338539 1.1895740060001572
2.14204562492634 1.1942400959999304
2.14305646493794 1.1884900380000545
2.14380624367413 1.186810868000066
2.14436968450717 1.1845875889998752
2.14481024177827 0.5939075650001087
2.14517833991514 0.5918401760000052
2.14555807306458 0.5882658419998279
2.1459160865982 0.5926724480000303
2.14644264072886 0.5995081440000831
2.1468639071794 1.1938995809998687
2.14738933233921 1.1933319080001183
2.14775731334397 1.1923331799998778
2.14803259079936 0.5942889650000325
2.14824548876567 0.5925639380000121
2.14847198192654 0.5918572959999437
2.14868454911586 0.5929215550002027
2.14887037480738 0.592672026999935
2.14918261153364 0.5936064759998771
2.14985399313633 0.5929380290001518
2.15092324418084 0.5917547279998416
2.152446323963 0.5921583530000589
2.15401991248502 0.5884938920000877
2.15561868276233 0.5880948879998869
2.15715707342235 0.5884993040001518
2.15900712714974 0.5890790629998719
2.16091354450673 1.182357674000059
2.16338081696056 1.2020380920000662
2.16429385285809 1.1880272949999835
2.1652241511082 0.5970607519998339
2.16598054984322 0.5965577830002076
2.16669138203195 0.597892315999843
2.16792879172094 0.5957816120001098
2.16961533175363 0.5909579449999001
2.17134168142578 1.184540355000081
2.17326497322464 1.1855941189999157
2.17427656938559 0.5936121600000206
2.17506754573459 0.5930536280000069
2.17592222958445 0.5899208529999669
2.17661994623565 0.5876778520000698
2.17733094904236 1.176087515000063
2.17818644663871 1.1807714379999652
2.17908917077529 1.1771492670000043
2.17972852412628 1.1974861009998676
2.18021231355962 0.6022089410000717
2.1805996302097 0.5918932699999004
2.18100731584221 1.1859113540001545
2.18134278269353 0.5958290439998564
2.1816909165457 0.5969399110001632
2.18202987734966 0.5958826090000002
2.18242651521117 0.593447223999874
2.18296731869841 0.5923890480000864
2.18372985155377 0.5919626560000779
2.1847531685144 0.5930535829998007
2.18598332997817 1.1868294630000946
2.1872980557601 1.1852932449999116
2.18838945688399 0.5954677510001147
2.18934518750916 1.2000919750000776
2.19023319595273 1.1889903359999607
2.19084970297758 1.1931818169998678
2.19128545386506 1.1932241360000262
2.19159627739818 1.1854719729999488
2.19182124279069 1.1856489110000439
2.19198764350299 1.1847136999999748
2.19211526255247 0.5917832190000354
2.19221903483558 0.5917874450001364
2.19232756404519 1.1753634679998868
2.19242605602367 0.5883310669998991
2.19249705652817 0.5886541770000804
2.19256428987987 0.5880899290000343
2.19264717233864 0.5914305859998876
2.19277970054075 1.2016134550001425
2.1930600225673 1.1868209229999138
2.19378013891288 1.1936007399999653
2.19427689647313 1.1940510120000454
2.19465816886455 0.5931647009999779
2.19496602400392 1.184232234000092
2.19528733436512 1.1874299529999917
2.19550880066187 0.593334170999924
2.19569901857423 0.5943662950000999
2.19589749873343 0.5911396129999957
2.19607490824815 0.5879083899999387
2.1962712189087 1.1769958940001288
2.19652997496003 1.1756940259999737
2.19676324652987 1.177714227000024
2.19690645995745 1.1957765449999442
2.19702461407106 0.600804079999989
2.19711723669271 0.592222109999966
2.19721125080761 1.190117981999947
2.19730862729344 0.5975799190000544
2.19746674919613 0.5978066340001078
2.19760891066767 0.5942657199998393
2.19778477899014 0.5902366669999992
2.19802420718015 0.5932098670000414
2.19835831054449 0.593918068999983
2.1988338899538 0.5921794630000932
2.19952045835619 1.1878327539998281
2.20052033224791 1.1805017700000917
2.20163392171822 0.599109695999914
2.20257921193348 0.601565058999995
2.20351535459304 0.6006080700001348
2.20458293208391 1.188271468000039
2.205944177816 1.1936576409998452
2.20668724057566 1.1886163940000642
2.20726929020995 0.5921029090000047
2.20774857369093 0.5925565039999583
2.20823527917185 0.5943292409999685
2.20867034848465 0.592643038999995
2.20906102266065 0.5931150440001147
2.20942711387857 1.183032035999986
2.2098254924951 0.5884103799999139
2.21011512864873 0.593225609000001
2.21039705323787 0.5888586119999673
2.21069293825498 0.5886082370000167
2.21108897994846 0.5891467180001655
2.21160738238924 0.5919325789998311
2.21215948862342 0.6003833580000446
2.21279374430673 0.6011378370001239
2.21397690693085 1.190748529999837
2.21510563797075 1.1914235180001924
2.21563836000442 1.1917703149999852
2.21605967140771 0.5933630919998905
2.21640830979325 0.5926972520001073
2.21677251039766 1.1858965119999993
2.21708789257814 0.5933385519999774
2.21743376213298 0.5934486209998795
2.21773703304159 0.5930759020000096
2.21811586693957 0.5913733879999654
2.21866062471596 0.5892626530001053
2.21945679322974 0.5884507700000086
2.22043479163705 0.5892513730000246
2.22163124708014 0.5884524729999612
2.22308206382203 0.588730139000063
2.22464939036417 0.5889476329998615
2.22630279962373 0.5900779720000173
2.22795248527465 0.5941023889999997
2.22998345874462 0.5999356290001288
2.23173689142757 0.6008415829999194
2.23369642913293 0.5952436340000986
2.23589391978273 1.1891914559998895
2.23861003709904 1.1959082910000234
2.24069911400198 0.5954966869999225
2.24239179990187 0.5932313729999805
2.24416334860343 0.5925612109999747
2.24578952366035 0.5944944400000622
2.2478376306838 1.187876451999955
2.24965869967955 1.1866275130000759
2.25053777960157 1.1893558589999884
2.25118521760441 1.1962603669999226
2.25166376142343 1.1903950509999959
2.25204161466174 0.5972185450000325
2.2523607920972 0.5967409980000866
2.25268961568978 1.192479571999911
2.25299883649163 0.5937935740000739
2.25330046683037 0.5934242020000511
2.25358742391985 0.5932059990000198
2.25398221873574 0.5932297479998851
2.2545688961771 1.1860444609999377
2.25534928260149 1.1810861450001084
2.25576443686316 0.5882117139999536
2.25613574951728 1.1781008000000384
2.2565061894193 0.5881041560000995
2.25684048994397 0.5894547109999166
2.25715707072338 1.7991238889999295
2.25764896670667 0.5885691870000755
2.25838819319272 0.5965638239999862
2.2591719419823 0.597623651000049
2.26029387725337 0.5988648979998743
2.26158579064917 1.1874664220001705
2.26304686847935 1.1864217779998398
2.26407617479234 1.1870594790000268
2.26471674674135 0.5943092689999503
2.26554268596066 0.5929990189999899
2.26623644294414 1.1838545680000152
2.26727816566019 1.1776202600001398
2.26814363967363 1.177017909999904
2.26854742678471 0.5888749000000644
2.26890129814815 0.5885715599999912
2.26927229015385 1.1927058020000914
2.26963625894453 0.6013245059998553
2.27006450762559 0.5973610860000917
2.27047024863743 0.5913928840000153
2.27090464911973 0.5973076809998474
2.27139522566468 0.5978440280000541
2.271930919347 0.598626381000031
2.27263255786231 0.5970799980000265
2.27359684479384 0.5927382380000381
2.27491824202456 0.592583495999861
2.27675755831465 0.5984258650000811
2.27843691623634 1.187225147999925
2.28004484300971 1.1872545500000342
2.28140418107118 1.183990834000042
2.28230915772739 1.2012676379999903
2.28300126573777 1.1895722350000142
2.2835331393741 1.1941626220000217
2.28394906383118 1.1902059500000632
2.28428210411078 0.5918049549998159
2.28455905980219 0.5930775140000151
2.28484208567868 1.186410991999992
2.28509106985734 0.593356778000043
2.28530626356929 0.5930268690001412
2.28553015444798 0.590445101999876
2.28573739818445 0.5884134140001152
2.28599866052014 1.1774724800000058
2.2868784731476 1.1771663999998054
2.28746176936811 1.1869686869999896
2.28787796276573 0.5996189360000699
2.28822512615608 0.6007256760001383
2.28858420735822 1.185418387999789
2.28888115430337 0.5958731960001842
2.28917190472326 0.5966655629999877
2.28946733600851 0.5953757899999346
2.28977049437738 0.5904118660000677
2.29023667407836 0.5912129819998881
2.29093282099008 0.5923158260000037
2.291853017822 0.5926012510001328
2.2929367220012 0.592434361999949
2.29416106706454 0.5925136880000537
2.29545410189743 1.1854484969999248
2.29729576236463 0.589325732999896
2.29897740139842 0.5882895839999946
2.3007352692329 1.178232565000144
2.30231591560145 1.1779466189998402
2.30353810250141 1.1780463740001323
2.30446080213258 1.2008944789999987
2.30516307103101 1.1918465009998727
2.30570449643357 1.193394987000147
2.30612825020155 0.5974324599999363
2.30646511610459 0.5973690000000715
2.30682513477666 0.5933226849999755
2.30712703505475 0.5926530909998746
2.30743695908635 1.1870120110002063
2.30782234935701 0.5931518269999287
2.30808253753754 0.5937540360000639
2.3083408171731 0.593657181999788
2.30864035070895 0.5913945090001107
2.30905080283602 0.5936838039999657
2.30959219171275 0.6003453119999449
2.31013485487077 0.600126980000141
2.31073742868835 0.5943427459999384
2.31180972912438 0.5962198889999399
2.31281120332919 0.5971523499999876
2.3140846766258 1.1958076610001172
2.31591747357625 0.5943671610000365
2.31769128605888 0.5918491410000115
2.31955608753707 1.1870222369998373
2.32112614009894 1.187798224000062
2.32221671162593 1.1864303170000312
2.32303651588171 1.1778286250000747
2.32365605823028 1.1783687449999434
2.32410445676208 1.180327471000055
2.32447289193952 0.5948194239999793
2.32477569614541 0.6013512489998902
2.32508753243951 1.1945355780001137
2.32538161769088 0.5942517819999011
2.32566075227416 0.5964911089999987
2.32594077021793 0.5964239909999378
2.32629184613286 0.5964309420000973
2.32686416113728 0.5937260779999178
2.32758004959823 0.5910724650000247
2.3284612981612 0.5929655980000916
2.32965878484966 0.5976435559998663
2.33112316432984 0.5923418419999962
2.33230183268891 0.5938500890001706
2.33349906958555 0.5934256089999508
2.33493035770299 0.5935654580000573
2.33697238685675 1.1793319349999365
2.33887121717017 1.1783047940000415
2.33960094350651 1.1783280509998804
2.3401518986455 1.1782913120000558
2.34053541488851 1.1945346820000395
2.34081635313649 0.6012281289999919
2.34104318215296 1.185644529000001
2.34127680971397 0.5976966450000418
2.34147845424649 0.5977556189998268
2.34167193326379 0.5979375570000229
2.34193601138161 0.5970656140000301
2.34248354117589 0.5915785270001379
2.34324651265593 1.1868811809999897
2.3443036968581 1.1867501519998314
2.34510601734166 1.187366122000185
2.34578373687802 1.1812034709998898
2.34620939466922 1.2018810170000052
2.34647049128689 0.5963881110001239
2.34670373189477 0.5934621749997859
2.34693538761881 0.5988676380000015
2.34722217594159 0.597197154000014
2.34757631528403 0.5978842800000166
2.34796639664835 0.595400767000001
2.34847946720134 0.5923996250000982
2.34918028474832 0.5934987509999701
2.35014494720087 0.5933029289999467
2.35146429807525 0.5933135950001542
2.35322885931896 1.1858362409998335
2.35550481769801 0.593335844999956
2.35714954565103 1.1787333500001296
2.358871633582 1.1768013569999312
2.35968555896998 1.1780202850000023
2.36028714079204 1.1949035750001258
2.36074565370572 1.196798908999881
2.3611209669121 0.592429433999996
2.36142488042914 0.5964384470000823
2.36173984371027 1.1938636759998644
2.36202617881568 0.5959988110000722
2.36230325443673 0.5922560460001023
2.36258383136934 0.5894845519999308
2.36290639149417 0.5931106400000772
2.36342002916352 0.5930061839999325
2.36407841519195 0.5937826709998717
2.36490936939288 0.5930769140002212
2.36607866347345 1.1879116329998851
2.36753371971649 1.1827815229999032
2.36868318067119 1.177552262000063
2.36952927059585 1.1776451749999524
2.37018087939737 0.5886383179999939
2.37072574755899 1.1799653150001177
2.37127582596842 0.5986401499999374
2.37171750053434 0.5984173800000008
2.37211108943107 0.5973807120001311
2.37264277159966 0.5892901299998812
2.37359313537728 0.5890177080000285
2.37464445001323 0.592088990000093
2.37604505222914 0.5977336149999246
2.37794689430377 0.5963356939998903
2.37951813210503 1.192204730000185
2.38125517438207 0.5911448899998959
2.38274331129918 0.5888579970001047
2.38427237139083 0.5919108989999131
2.3859234045547 0.5919969449998916
2.3879822384341 0.5935638519999884
2.3905180692122 1.1861265410000215
2.3935808919505 1.1853826600001867
2.39505801405313 1.1819869259998086
2.39610733501858 1.1997915090000788
2.39685380777666 1.1890845630000513
2.39740786599894 1.1928487369998493
2.39784447431224 0.5978672650001045
2.39818268161734 0.5969480169999315
2.39854484650855 0.5948547909999888
2.39884113735903 0.5932269670001915
2.39914681313484 0.5934669559999293
2.39946559781358 0.5936756099999911
2.39974601412209 0.5935010309999598
2.40013820072299 0.5931949749999603
2.40069069674375 0.59313940800007
2.40146647757126 0.5919638299999406
2.40250565701597 1.17806465700005
2.4039280550175 1.1790414780000447
2.40507833004216 1.17759040299984
2.40589630242642 1.1797953830000552
2.40651672727606 1.2016829789999974
2.40699463036492 1.189806198000042
2.40737152697152 0.5884869080000499
2.40767763603511 0.5897608669999954
2.40800006573031 0.5907815389998632
2.40825894855906 1.1946060200000375
2.40854680840074 0.597879034000016
2.40878771653969 0.5973116300001493
2.40903494946919 0.5941813289998663
2.40929000833542 0.5900960779999878
2.40963280944551 0.5947915260001082
2.41010541451678 0.5927857159999803
2.41062549145119 0.5929770349998762
2.41113017618218 0.5933811890001834
2.41211595467479 0.5946735139998509
2.41302423823632 0.5940511979999883
2.41409081868305 1.186838378000175
2.41559850755024 0.5936542769998141
2.41724743815872 0.5892004030001772
2.41895832990026 1.1780540879999535
2.42052584694441 0.5891931179999119
2.4222227580408 1.1806146680000893
2.42389421817252 1.1940101719999348
2.4250148058429 1.2020956500000466
2.42576669347303 1.180556832999855
2.42629870631591 1.1940472560002036
2.42668160035354 1.1948546479998186
2.42696983975552 0.5917509010000686
2.42721088465216 1.185540514999957
2.42745487255351 0.5932830970000396
2.42769959680863 0.5939153980000356
2.42792777981002 0.5936548869999569
2.42827150295489 0.593710898999916
2.42910145910347 0.5912150220001422
2.43001872691212 0.5884619720000046
2.43080945809342 1.1774164930000097
2.4320960935852 1.1987054439998701
2.43243538358438 1.196295470999985
2.43273877368848 0.5886947430001328
2.43299052741417 0.5888241679999737
2.43324495149149 0.590399638000008
2.43347363295277 0.5978864450000856
2.43372361505325 0.5967733139998472
2.43429777805592 0.5971182250000311
2.43476127670972 1.1919787730000735
2.43529892809657 0.5934480030000486
2.43563266814248 0.5940872869998657
2.43598437651385 0.5940381380000872
2.4362715620057 0.5933253399998648
2.43663949338006 0.5946094840001024
2.43694436872497 0.5945263639998757
2.43724556138997 0.5919603320000988
2.43767601377213 0.5917962769999576
2.4382837130737 0.5894163030000072
2.43909135465114 0.5897404740001093
2.44030016026692 0.5889421319998291
2.44177638552007 0.5893010480001522
2.4435523804288 0.5902913170000375
2.4452067979199 0.5982058189999861
2.44678561702802 0.6016548719999264
2.44837997392424 0.6012370989999454
2.44985002144191 1.1887008470000637
2.45148695257547 1.2002653479999026
2.45300807170509 1.1948022359999868
2.45409710317412 1.17955054700019
2.45492464171671 0.5920550189998721
2.45564275467412 0.5927877300000546
2.45635979976752 0.5943351660000644
2.45702228576227 1.1873999079998612
2.45767629177333 0.5937094880000586
2.45825592484785 0.5936993929999517
2.45877419022487 0.5919926420001502
2.45939414414571 0.5891836329999478
2.46100496055055 1.1800321579999036
2.46269463613673 0.5897644910000963
2.46432958115163 0.5892539989999932
2.46599987767495 1.1818300469999485
2.46792383830516 1.1988781949999066
2.46950192357553 1.1949288230000548
2.47067396580756 1.187679333999995
2.47157476193861 1.1919617040000503
2.47224400176146 1.1906905079999888
2.47275929826051 1.1883017170000585
2.47314773983215 0.5945225819998541
2.4734646354445 0.5937210330000653
2.47379588202617 1.1878476829999727
2.47407946109816 0.5907791659999475
2.47436790593787 0.5973088190000908
2.47468053177894 0.6039487299999564
2.47497274479741 0.6020633750001707
2.4753761947795 0.5932639979998839
2.47594935743222 0.5962953129999278
2.47672847352673 0.5968865820000246
2.47794370696408 0.5955242899999575
2.47942507444148 0.5960707320000438
2.48120168889938 1.18500425000002
2.4828308069482 0.5932006749999346
2.4846226496989 0.5946801750001214
2.48639406596154 1.1884528650000448
2.48812225339946 1.1870419939998555
2.48893286102471 0.5900456190001933
2.48968680197556 0.5897506199999043
2.49042213920754 0.5897561869999208
2.49113968199749 0.5893306450000182
2.49188441014572 0.5893953590000365
2.49345854530142 0.5892437530001189
2.4952974866978 1.1935244139999668
2.49700370155185 1.1955459309999696
2.49746524578109 1.190561075000005
2.49795445607434 0.5974949589999596
2.49838039255067 0.5974780439998995
2.49885535485942 0.5936817580000024
2.4992453784698 0.6264236389999951


==> Images/Results/sourcebeam_timesteptimes_tol_0.001_m70.txt <==
t steptime
0.0 0.8569226699999994
1.15294945970433e-11 0.8513277289999994
2.09883898696757e-11 0.851339845
3.76700534088623e-11 0.8531714109999999
6.32770487679536e-11 0.8532327430000013
1.02975943269285e-10 0.8509535559999986
1.64071924253339e-10 0.8489303800000005
2.57821236078377e-10 0.8504407599999997
4.01667632406991e-10 0.8498648020000008
6.06694906113546e-10 0.8499890709999995
9.0009402963122e-10 0.8454937449999989
1.32949650599971e-09 0.8556227320000005
1.97927602575401e-09 0.8631454980000015
3.01938543761727e-09 0.8510420960000005
4.65980096479383e-09 0.8553976060000004
7.16412522062324e-09 0.8545244959999998
1.09949316987587e-08 0.8526396259999984
1.65643185477644e-08 0.8490203359999988
2.3907761686072e-08 0.8501195060000022
3.36387753613766e-08 0.850701505
4.6544155096482e-08 0.8496296090000008
6.38070179918236e-08 0.8489182819999996
8.72707949461544e-08 0.8439281879999996
1.19859925134611e-07 0.8436886080000008
1.66336754076608e-07 0.8441851360000001
2.34779100082629e-07 0.8446043379999999
3.39752354716888e-07 0.8561816479999997
5.10250313753319e-07 0.8581143329999996
7.432107532845e-07 0.8488467499999999
1.07480746639023e-06 0.8538136139999963
1.58222951755939e-06 0.8540865160000024
2.29303173968544e-06 0.8542217079999972
3.09784391841937e-06 0.8479249480000064
4.10591740852518e-06 0.8495071929999938
5.46351559539243e-06 0.850567734000002
7.18933429304728e-06 0.8578469489999989
9.31912104764072e-06 0.8505366820000049
1.20406709380795e-05 0.8472102200000009
1.56039581321698e-05 0.8444313809999997
2.03725218653023e-05 0.8441309930000003
2.5930661395694e-05 0.8432772409999956
3.29361028195941e-05 0.8442582380000019
4.23434238044113e-05 0.848832735000002
5.38323789644861e-05 0.8561805359999966
6.74799474751309e-05 0.8530687690000036
8.40709468289795e-05 0.8484036659999958
0.000104491737492216 0.8541092760000026
0.000129494788851512 0.8542193139999981
0.000161222465420346 0.8519047190000038
0.000198419438199054 0.8494191949999959
0.000243777725416266 0.8504779120000023
0.000293119893376095 0.8508890780000016
0.00034683164561251 0.8519233839999956
0.00041992463801733 0.8481480680000004
0.000503205337335814 0.8579687340000035
0.000583763911035497 0.86068341
0.000677408131380219 0.8496713810000003
0.000780225737495119 0.8545073049999985
0.000927677093444422 0.8546820709999992
0.00108911894457372 0.8533737059999993
0.0012343747281922 0.8495726610000034
0.00138856487251233 0.8507572689999989
0.00157671426025243 0.8509569359999958
0.00179686730246291 0.851201648
0.00201449633432208 0.8502987709999985
0.00222232579145743 0.847265113000006
0.00248858843994621 0.8439497800000026
0.00276204170490613 0.8441894239999925
0.00305172746969302 0.8449557650000088
0.00332767286627273 1.708890261999997
0.00365244883585701 0.8530892389999991
0.00399799924860085 0.8494695449999909
0.00433038481321266 0.8542076270000081
0.0047050457281426 0.8550543839999989
0.00517854011400729 0.8501832219999983
0.00558392276992875 0.8483772980000026
0.00603176833008189 0.8505431009999995
0.0065301499379174 0.8510848309999943
0.00698331251866361 0.850611745000009
0.00752179039644049 0.8493528059999988
0.00806886803474638 0.8438950379999994
0.00859353277725844 0.8500683040000041
0.00927479196155025 0.8452513959999948
0.00984785452472393 0.8459199809999944
0.0105546159719714 0.8471309820000101
0.0111785643768171 0.85565935999999
0.0118742868973445 0.8581663190000057
0.0125535763667841 0.8534604409999957
0.0132605505888821 0.8515592620000092
0.0140020221152048 0.8540115959999923
0.014739546675775 0.8536673499999949
0.0155362973631987 0.8512147050000038
0.016315418396371 0.850866001
0.0171527995650085 0.8501470479999966
0.017979810950677 0.8505212650000118
0.0188457867154848 0.8506151749999873
0.0197283293365749 0.8462739050000039
0.0206176401659541 0.8547234039999978
0.0215705284883128 0.8556585050000081
0.0224864382049805 0.8484422429999938
0.0235352690748074 0.8537349059999997
0.0244972189623271 0.8543405910000104
0.0255371712013801 0.8538339819999976
0.0265709100229697 0.8493404649999974
0.0275996209463086 0.8516862239999909
0.028752768014433 0.8514714240000103
0.0298240261170315 0.850658144999997
0.0309443298218042 0.8493173680000012
0.0321168562360871 0.8445719810000014
0.0332433850093218 0.8445025529999981
0.0344493296062961 0.8438221819999967
0.0356720890071933 0.8442504380000031
0.0368613104549565 0.8568496970000012
0.0381269080543574 0.8582506369999976
0.0394220383457359 0.8471730370000046
0.0406763234511759 0.852122659999992
0.0419794224478666 0.852528178
0.0433756193877772 0.8546988300000038
0.0447110087570368 0.8484110819999984
0.046049692853728 0.8487139590000083
0.047467843714941 0.8499277459999917
0.0489204743334233 0.8498972109999983
0.0503315343190585 0.8501440560000049
0.0517549977951215 0.8499891700000006
0.0532485181545179 0.845184047999993
0.05480242581344 0.8444936220000017
0.0563132639108166 0.8441941840000027
0.0578172835883769 0.8455197459999937
0.0593557187282634 0.847090276000003
0.0609652174931991 0.8516087090000042
0.0626223589774794 0.8561549509999935
0.0642470193291708 0.8512956790000032
0.0658619819937263 0.8507120649999962
0.0674920173406592 0.8554487860000108
0.0691608380154119 0.8549814129999902
0.0708869485108249 0.8512502890000064
0.0726805887665073 0.8501357250000012
0.0744639263012413 0.8494913760000031
0.0762365686384551 0.850893157999991
0.0780079937300593 0.8504515669999932
0.0797877168038719 0.8467308670000193
0.0815848643335548 0.8549398929999938
0.0834077614487129 0.8583465389999958
0.0852629550541292 0.8494379839999908
0.0871543500712002 0.853507742000005
0.0890829520114564 0.8551417310000033
0.0910472327510341 0.8545348860000104
0.0930439054057716 0.8527798279999956
0.0950688271224476 0.8509757639999975
0.0971177834139374 0.8506534160000001
0.0991870162004409 0.8512570679999953
0.10127348111122 0.850443944999995
0.10337490007665 0.849923165000007
0.105489697771068 0.8460235880000084
0.107564645635747 0.8449053759999856
0.109355873619066 0.8457106820000035
0.111045419918153 0.8526129539999943
0.112931648841399 0.8595873410000081
0.11509515186625 0.8538015970000004
0.117288047075886 0.8500907270000084
0.119471557677322 0.8533921629999952
0.121637983692471 0.8531314129999998
0.12372030527475 0.8499364200000059
0.125616024457787 0.8493722639999817
0.12734170206784 0.8504624400000012
0.129158617557175 0.8507866550000074
0.131083677503731 0.8509461820000013
0.133125747619791 0.8511822689999917
0.135275547915468 0.8454833700000108
0.137426698245 0.8445171729999856
0.139591872914389 0.844305812000016
0.141676301294591 0.844484676999997
0.143514419554025 0.8440633349999871
0.14531118774673 0.8508218510000063
0.147218955538468 0.8580496010000047
0.149285750975674 0.8546936250000101
0.151485422310795 0.8520235869999908
0.153753467800762 0.8535283930000048
0.156018752669978 0.8537245629999859
0.158134606066174 0.8512728050000078
0.160212086507933 0.850865792999997
0.162114452632995 0.8512613009999939
0.163979769789549 0.8504839680000202
0.165911150038082 0.8504402109999774
0.16802602195083 0.8484347110000101
0.170340035789165 0.8613890519999927
0.172732169781275 0.8581770600000027
0.174875756627399 0.8484519160000161
0.176966046534526 0.8554184509999914
0.179186315048322 0.8553023769999868
0.181242667602891 0.8529114130000153
0.183119528354631 0.8500148219999915
0.185019235107007 0.8515353699999935
0.18722398178452 0.8507801290000145
0.18974373107645 0.8513118550000058
0.192037096680506 0.849623414000007
0.194126027362614 0.8450353299999733
0.196452832045492 0.8450316240000006
0.198650604975459 0.8445388650000041
0.200556815124228 0.8457903980000196
0.202430399856263 0.8564256599999851
0.204599482518029 0.8567415329999903
0.207093753601263 0.8486930050000012
0.209424983936072 0.8557501410000157
0.211586559060577 0.8552097879999963
0.213950115228212 0.8547163819999923
0.216230803090973 0.8465287520000118
0.218167631007582 0.8500691410000059
0.220043381775631 0.8513024439999981
0.222244104100951 0.8507198380000034
0.224702698825513 0.850887843999999
0.227045393449978 0.8481427269999813
0.229299339190477 0.8444922600000098
0.231687609653937 0.8457190100000105
0.233955651656377 0.8449955839999745
0.235951057538156 0.845670006000006
0.237883300622555 0.8491135600000064
0.240114766861288 0.8579149710000138
0.242519518707495 0.8587153430000001
0.24486926667132 0.8481575949999751
0.247228238783746 0.8549750160000258
0.249599644786485 0.8553552899999772
0.251925927573299 0.8593686119999973
0.254003699832611 0.8494672650000155
0.255980370959733 0.850468721999988
0.258172112097637 0.8504303969999967
0.26053632475445 0.8507884930000102
0.262940793922799 0.851098334999989
0.265352767454574 0.8450480950000099
0.26767248092008 0.8551925490000087
0.270024217094554 0.8573019079999824
0.272297650898198 0.8507593780000207
0.274405860450411 0.8549850579999827
0.276520885072193 0.8539838540000062
0.278759507338363 0.853429478999999
0.281175729842381 0.8462235389999933
0.283669774630576 0.8503000930000155
0.285994688968212 0.8507092389999968
0.288299251027999 0.8511936719999937
0.290855592816718 0.850572292999999
0.293159491833817 0.8484747059999904
0.295185339702572 0.8452744240000243
0.297265816031227 0.8457939889999864
0.299672288800662 0.8457700080000166
0.302249946276952 0.8530920799999819
0.304619790023074 0.8586772449999955
0.30691491658458 0.8532506690000048
0.3093851709125 0.8528061760000014
0.311906365208437 0.8539049679999948
0.314105003930975 0.8538239110000063
0.316140789658906 0.8509032739999896
0.318400600098684 0.8461344110000084
0.320882524985015 0.850660529999999
0.323346904393151 0.8506783830000018
0.325788961087877 0.8512791349999986
0.328192750435476 0.8516605309999932
0.330614102010713 0.8452683980000018
0.333003007068743 0.8442131870000082
0.335179318828288 0.8438470780000102
0.337365970169032 0.8443706749999933
0.339705625637008 0.8449178340000003
0.342176794447242 0.8609312730000056
0.344701743703822 0.8610178229999974
0.347100842487261 0.8479585229999884
0.349477364057816 0.8557741660000033
0.352062058567303 0.8559319740000149
0.35444727206128 0.8533247909999773
0.356596884616953 0.8500623250000103
0.358784583584586 0.8509452330000045
0.361209270675798 0.8513383940000097
0.363802640232045 0.8504340999999727
0.366229542093379 0.849956987000013
0.368587381261749 0.8489302369999905
0.371080028213101 0.8580172740000194
0.373690594500153 0.8522767700000031
0.376070477385731 0.851824124999979
0.378231243100103 0.8543303609999953
0.380495039567156 0.8528914630000202
0.382963849372567 0.8495880269999816
0.385443130383824 0.8509724480000216
0.387935172298715 0.8514482009999824
0.39041738439063 0.8515520520000166
0.392883744564919 0.8507971929999769
0.395492951435512 0.8458841260000156
0.397835086791235 0.8447921549999933
0.400035502944309 0.8456241410000018
0.402349472903705 0.8446031230000131
0.404795191654452 0.8447124379999877
0.407373252669099 0.8571837830000106
0.409871639849039 0.8585988760000021
0.412282194468097 0.8499073849999945
0.414827801521655 0.8548214799999982
0.417490918359513 0.8545410400000151
0.419865118289825 0.8567074649999995
0.422065563999187 0.8481775980000066
0.42434647300859 0.8493299699999852
0.426875409824354 0.8519175270000119
0.429458025308106 0.8506473729999584
0.43195750583621 0.8505543360000161
0.434456442403308 0.8477198770000314
0.436975629606636 0.8447884889999955
0.439601877556219 0.8440332399999875
0.441983729804532 0.8442938339999841
0.444260276899293 0.8451753930000336
0.446599864753772 0.8471246489999658
0.449048139814091 0.8598117000000229
0.451692483640035 0.8575852390000023
0.454262245859333 0.8518759329999739
0.456683130660837 0.854445247000001
0.459213501427725 0.8547550929999943
0.461915126891708 0.8503540789999988
0.464377035685574 0.8505752180000172
0.466651920566327 0.8511820829999692
0.468907392268453 0.850372721000042
0.47142787990824 0.8508309459999737
0.474025992927165 0.8482148100000018
0.47659180160469 0.855892305999987
0.47915080634928 0.8576894550000134
0.481677266810333 0.8503140340000073
0.484326415963615 0.8548520339999754
0.486780979148378 0.8555319780000445
0.489058061505383 0.8542589859999907
0.491433524409362 0.849942040999963
0.493930650301931 0.8504695040000456
0.496573333520892 0.8507928789999823
0.499165457266966 0.851122566000015
0.50161327109146 0.8507744899999921
0.50416821031146 0.8447534029999701
0.506922049493321 0.8451738850000083
0.509429163106069 0.8438807429999997
0.511703399683787 0.8448776090000365
0.513990569277417 0.851346494999973
0.516551446520758 0.8580839520000154
0.519246420514622 0.8531464700000129
0.52184228418498 0.8523125609999624
0.524321234053418 0.8543790049999984
0.526869499836918 0.8549881220000088
0.52959936753888 0.8494444629999975
0.532097437678946 0.8501470520000112
0.534381049486752 0.8512585110000259
0.536764398705825 0.8509288689999721
0.539268539215826 0.8506197280000265
0.5419553511673 0.8492559989999791
0.544627366797763 0.8440517650000174
0.547174783361919 0.84450217899996
0.549732668708448 0.844007366000028
0.552403681173995 0.8442393899999843
0.554918713957947 0.8452562589999957
0.557283622938842 0.8577799930000083
0.559596719451686 0.8583370349999768
0.562148352771222 0.8491923090000455
0.56477559083292 0.8551061309999568
0.567368498898799 0.8551544880000392
0.569952909980248 0.8537400969999567
0.57257514479918 0.8496632490000025
0.575292277616367 0.8506354640000495
0.57778638475726 0.850701977999961
0.580107176839589 0.8505013840000402
0.582529683969191 0.8500002349999818
0.585128867617553 0.8498159690000193
0.587924083298786 0.8582426189999524
0.59057424245481 0.8525031640000407
0.593033977272317 0.8495527449999827
0.595607282441592 0.8592083649999722
0.598288744281417 0.8534594630000356
0.600877783103033 0.8501828489999639
0.603252920002212 0.8510715990000222
0.605570552052196 0.8499855979999893
0.608042417968216 0.8508458580000138
0.610663000399491 0.8506454569999846
0.613391004086182 0.8470575360000225
0.616074012621013 0.8448791089999759
0.618738395791667 0.8454900730000077
0.621364177101914 0.8446630430000255
0.623806475671437 0.846929346999957
0.626270012105957 0.8579665340000133
0.628862692866349 0.8549554429999944
0.631522446346264 0.8472172030000138
0.634202879320844 0.8546145270000238
0.636848319106682 0.8545691599999827
0.639449458716658 0.8520484269999997
0.64205308167017 0.8493743469999799
0.6445341342072 0.8505187520000277
0.64701582615021 0.8501801859999887
0.649636039141191 0.8542473969999946
0.651978560937526 0.8503157540000075
0.654195608267794 0.8448548839999717
0.656684734403859 0.8442311130000348
0.659604217005062 0.8450166609999883
0.662455673726812 0.8450425610000138
0.665285373845524 0.8447038310000039
0.667793115846733 0.8508283030000143
0.670030117845827 0.8571038889999727
0.672831039052287 0.8536411310000176
0.675811809274094 0.8527349189999995
0.678368527400569 0.8545551099999784
0.680685217808273 0.8540036709999868
0.683413551908368 1.7023237180000024
0.686584766281636 0.8511423699999909
0.688386589655133 1.702211602000034
0.690612311319912 1.703544858999976
0.693274354423138 0.85769478200001
0.695378885003162 0.8521265690000064
0.69795834637399 1.7068703809999874
0.701189812712221 0.8532054579999908
0.703016133556213 0.8504592710000338
0.705365239974742 0.8512688499999967
0.708008765901953 1.7013673499999982
0.710685596867287 0.8488973309999892
0.712627792352674 1.6892673919999766
0.714965064078223 1.68907901700004
0.716464306113769 0.8512187229999881
0.717491772182981 1.7085034500000233
0.718727791788697 0.8516654739999581
0.719303581701506 0.8527247050000142
0.719818700404753 1.7053038299999912
0.7206311255736 1.7009283120000305
0.720960975213572 1.7015524429999687
0.721187384923422 1.6937102050000021
0.72133830700984 1.690664642999991
0.721440610015407 1.6963651060000302
0.72151188739554 0.8584375529999875
0.721567685861012 0.8594536240000252
0.721627288408358 0.8482895340000027
0.721675939864401 0.8536926559999642
0.721756304110447 0.8534153730000185
0.72183851887579 0.8533112929999902
0.721969859178734 0.8515611490000197
0.722179128924626 0.8495453409999527
0.722518916486339 1.7015192740000202
0.723082615351968 1.6960716109999794
0.723315406904773 1.7145961580000062
0.723483084391672 1.7047109750000118
0.723592776534092 1.7047563749999881
0.723666163251706 1.7014597369999933
0.723715398159193 1.7019733540000175
0.723749312830508 0.8474515300000007
0.723775065142125 0.8447507740000333
0.723804431413827 0.8454520009999555
0.723832512520363 0.8448489560000212
0.723884661535344 0.8453008430000182
0.723935071323095 0.8581256819999794
0.724021210346054 0.8579851329999997
0.724161089854331 0.851910748000023
0.724392093446591 1.7081650359999685
0.724778786557747 1.7017610320000358
0.725260048523685 1.7010654219999992
0.725479017401705 1.7018838249999817
0.725637400549281 1.6913580140000022
0.725740798486676 1.6888273289999916
0.725810104539003 1.6910926560000235
0.725856677729107 1.7163266759999942
0.725888974666246 1.7093233599999849
0.725914270927653 0.8546609539999963
0.725935430200289 0.8527591289999918
0.725967424606079 0.8499880640000015
0.725994872893755 0.8510446100000308
0.726032292093819 0.851176627999962
0.726093584840334 0.8514941440000143
0.726194410485409 0.8493115449999777
0.726362297753441 0.8506549840000162
0.726645084618596 1.7110250960000144
0.727130034549159 1.704213387999971
0.727465235313069 1.7043272310000361
0.727655133960536 1.700684247999959
0.727788363112085 1.7025275360000478
0.727876977287173 1.6914655129999687
0.727937887370606 1.6929600569999934
0.727981252531456 1.7042192730000352
0.728016285275496 1.7030596179999975
0.728043668531253 0.8549715439999659
0.728074354680786 0.853573702999995
0.728099561463327 0.8528099540000085
0.72813437726142 0.8496965740000064
0.72818670079741 0.8511866759999975
0.728268976331663 0.8510002390000295
0.728399682451808 0.8504789239999582
0.7286088067844 0.8505722480000486
0.728946086287914 1.6895374109999466
0.729497554830598 1.690208387000041
0.729686772229636 1.693539386999987
0.729841059659566 1.7128607299999885
0.729943447276806 0.8502100360000213
0.730022249273663 0.85521225399998
0.730121468330586 0.8554714549999858
0.730209244772929 0.8536714140000186
0.730428351264677 0.8493619760000115
0.730653355016895 1.7020788089999996
0.731034398782581 1.6999930339999878
0.731475336242237 1.7126102899999864
0.731776464059105 1.7064580770000362
0.731982903982452 0.855926334000003
0.732248846378427 0.8562619269999914
0.732465159337318 0.8497471829999768
0.732781210459974 0.8505504089999931
0.733261581699604 0.8498359069999992
0.734044058811214 0.8514970020000305
0.735138244068346 1.696531402000005
0.736942484881876 1.6884565689999818
0.738573295601809 0.8447172630000068
0.739658712224926 1.7122228000000064
0.740831990262851 0.8537800359999892
0.741643359574415 1.7059719310000219
0.7424289086586 0.8544833689999791
0.74301297675824 1.7019429950000244
0.743517417793522 0.8506189940000013
0.74418534744696 0.8504324429999883
0.744897603444994 0.8508582869999941
0.74553190814732 0.850725022000006
0.746182603406383 1.688550480999993
0.746936273719771 0.8447659309999835
0.747502723136789 1.689137881000022
0.747966056334259 0.8535968639999965
0.748772303358388 0.8568326779999893
0.749654665635675 0.8508238599999913
0.750747927500496 0.8535562420000247
0.751790493251007 0.8546483399999829
0.753133697636935 0.8525074410000002
0.754765631992665 1.7000089840000214
0.756438628154319 0.8512444169999753
0.757425243069675 1.7059396230000061
0.758251048971654 0.8481718940000178
0.759043890504574 0.8612734829999908
0.759722532819121 1.7095158019999985
0.76082614868658 0.8551888939999799
0.762023114512431 0.8554843470000151
0.763012510985573 0.8503109700000095
0.764486774499387 0.8495443539999883
0.765991325958324 0.8501525859999788
0.767481608528418 0.8510539720000452
0.769715675637146 1.6979317689999789
0.771518130604084 0.8451919909999788
0.773754033214505 0.8459529570000086
0.776549582502439 0.8453756870000007
0.778910051415212 0.8455185610000626
0.781594197206255 0.8592248719999134
0.784600844063589 0.8581388000000061
0.787111078585713 0.8490645470000118
0.789697610597782 0.8537122650000128
0.792274793809767 0.8549747299999808
0.794456536657516 0.8528440580000733
0.796416410680296 0.8497972169999457
0.798404465163661 0.8502883480000492
0.800429956023619 0.8501985859999195
0.802497485590895 0.8502223140000069
0.804627286915016 0.8504135790000191
0.806860370272076 0.8464057749999938
0.80924093703586 0.8456560490000129
0.811362789197424 0.8452236670000275
0.813172539912892 0.8447947519999843
0.814720543211256 1.6943405299999768
0.816152589260658 0.8570110460000251
0.817165919914554 0.855833592999943
0.8182637097984 0.8506489960000181
0.819202063263804 0.8545400360000031
0.820235804935806 0.8538794979999693
0.821494398842378 0.8504095610001059
0.82336406918723 0.8501945349999005
0.826836491493289 0.8510534800000187
0.830093397063009 1.7000003660000402
0.832923837404602 1.6982270099999823
0.835211516442644 1.7092561230000456
0.836955821840077 0.8546453209999072
0.838425461467197 0.8557351850000714
0.839712876153911 0.8540701529999524
0.841256135383395 0.8501349450000362
0.843139166900046 0.8507794490000151
0.844816381080592 1.698204650999969
0.846524923005768 0.8504332950000162
0.848080737547779 0.844346521000034
0.849749080224999 1.6896410299999616
0.851232423573135 0.845340780000015
0.852464818166216 1.708013101000006
0.853748345887733 0.8534530599999925
0.854698029547219 0.8525471359999983
0.855494730585008 1.7081462109999848
0.857011413000481 1.6996100129999832
0.8578190949842 0.8502913360000548
0.858449568237238 2.5562212520000003
0.859127830447187 0.8450260299999854
0.859558492652598 1.689476754999987
0.859934232524176 0.8443380830000251
0.861212434091163 0.8439572009999665
0.862284758426744 1.7112431289999677
0.863587899373764 0.8489868780000052
0.864264717625682 1.7067958060000592
0.865021530654453 0.8519688829999268
0.86543249761798 0.8488842960000511
0.865809339923897 0.851346086000035
0.866378533379095 0.8512592769999401
0.867080258793775 0.8516171679999616
0.867915883876112 1.7011577090000856
0.869056378318532 1.711511800999915
0.869823576844391 1.7072045600000365
0.870375711143803 0.855385536999961
0.870877821311221 0.8491944240000748
0.871340827279492 1.699928041000021
0.872457259120479 0.8506696239999201
0.873114388487079 0.8491478720000032
0.873784264838069 0.8448892140000908
0.874536828033897 0.8450274889999037
0.875772280491473 0.8454389120000769
0.877075622585689 0.8451116499999216
0.878166146568961 0.8509289120000858
0.879125326423158 0.8594866419999789
0.879986545015049 1.7022442859999956
0.880840481297466 0.8533311769999727
0.881701348141776 0.8546141970000463
0.882527415829152 0.8511162669999521
0.88340500152597 0.8497410060000448
0.884472684918 0.8507818360000101
0.885701286822659 0.8509299639999881
0.887037488457927 0.8508729889999813
0.888643528160753 0.8500349619999952
0.890102935805724 0.8448774129999492
0.891770064731119 0.8444445760000008
0.893847880618612 0.8439838780000173
0.895890782520394 0.8441392560000622
0.897543492653395 1.702551461999974
0.899025179137755 0.8596440549999897
0.900003153978147 0.8490467249999938
0.901063306629482 0.8539817209999683
0.902036674065997 0.8534259190000739
0.903266709316134 0.8527825989999656
0.904730838760198 0.8499023609999767
0.906040472077203 0.8507262360000141
0.907107354879661 1.6999512539999841
0.908048491597536 0.8502116470000374
0.908784703993399 0.8462572569999338
0.909562602804364 0.8580753930000355
0.910269392154388 0.8589351949999582
0.911061950865284 0.8494750980000845
0.911977879984789 0.8535372420000158
0.912974478859514 0.8551339559999178
0.914068109375638 0.8512382820000539
0.915336389750238 0.8504665309999382
0.916584637161218 0.8510547120000638
0.917730869268089 0.855641171000002
0.918963785564398 0.8503491399999348
0.920199532211161 0.8472247280000147
0.921420333343632 0.8444692200000645
0.922851615555676 0.8453144349999775
0.924649995888788 0.8442582469999707
0.926431446741124 0.8464851470000667
0.928013788489448 0.8593245509999861
0.930613490476717 0.8573248980000017
0.9346996719855 0.848456816999942
0.938629196631117 1.7081782239999939
0.942068175760545 1.702708443000006
0.943978096708786 1.7033617240000467
0.94546895555768 0.8509505969999509
0.946663623614173 0.8502958259999787
0.947925134073324 1.6889256990000376
0.948989692734751 0.8443899769999916
0.949633504993391 0.845310038999969
0.950244399240811 0.8444428400000561
0.950954825681001 0.8511882939999396
0.952062774690062 0.8578600210000786
0.95395487158358 0.8531567279999308
0.955798503710723 0.8517224820000138
0.957894867473272 0.8551367540000001
0.960364356623643 0.8541656280000325
0.963377933875486 1.7023610159999407
0.966779214759489 1.702015609
0.968416233656941 1.699559149000038
0.969648429639436 1.7100839240000596
0.970563464771586 1.707070372999965
0.971257333009976 0.8560378480000281
0.971798517459082 0.8541132969999126
0.972380725289784 1.6985706890000074
0.972856338094228 0.8510353130000112
0.973220215456977 0.8512577019999981
0.973608230350711 0.8489924020000217
0.973959967170032 0.8448138429999972
0.974527671815576 0.845047548000025
0.975260299218055 0.8445502299999816
0.976073397827389 1.7025064140000268
0.9771508824268 0.8601440809999303
0.97789277701029 0.8500040200000285
0.978654842824219 0.8555366110000477
0.979267655399553 1.7070302529999708
0.979789158836996 0.8490010440000333
0.980249390051347 0.8499121290000176
0.980638639934902 0.8505272649999824
0.981073911580303 0.8511091130000068
0.982522911851912 1.6975913469999568
0.983812789069766 1.6889639590000343
0.984869380942665 0.8438914150000301
0.985708315142003 0.8437817809999615
0.986576525861152 1.706328378999956
0.987313471508147 0.853287956000031
0.987879532870465 0.8499981049999406
0.988401022102594 0.8592242260000376
0.989116244855531 0.8568652259999681
0.990206186850123 0.8503515099999959
0.991288807977923 0.8496826670000246
0.992507281609441 1.7020481880000489
0.993521614675918 0.8515187429999287
0.994271820063244 0.8492173490000141
0.994971920130468 0.8544004670000049
0.995906872411697 0.8596143490000259
0.997129997149783 0.8552527220000457
0.998153908288708 0.8533810239999866
0.999007524186574 0.8555188860000271
1.00030031045518 0.8540408529999013
1.00180336343505 0.8505088260000093
1.00337949746262 0.8497250810000878
1.00531763771119 0.8511607169999706
1.00776912341704 0.8505583959999967
1.01078422758778 0.8504949370000077
1.01435631473193 0.849367382999958
1.01725790617045 0.8440232000000378
1.0197263510022 0.8444152139999233
1.0219090431194 0.8449615090000862
1.02393879599788 1.708505444000025
1.02622573043529 0.8581340589998945
1.02751648302651 0.8465047890000506
1.02891480888668 0.8553740139999491
1.03023812699282 0.8553406100000984
1.0319383897179 1.7019408909999356
1.03412317930848 1.7013595949999853
1.03542164062318 1.702874831000031
1.03642100317536 0.847482641000056
1.0371972048525 0.8451673609999943
1.03792908039073 0.8441720869999472
1.03901924429984 1.6882789210000055
1.04051825835846 1.7076176269999905
1.04169491226418 1.7047740040000008
1.04257035905647 0.8524596800000381
1.0432859887402 1.7045052439999608
1.04401716255324 0.8486096340000131
1.04444248741698 0.8515712399999984
1.0448723530617 1.7017632209999647
1.04531468204747 0.8510709820000102
1.04622230311167 0.8494566850000638
1.04698048539871 0.858702462999986
1.04787038428174 0.8550257959999499
1.04901141019848 1.7095449319999716
1.05048946161009 1.7069917980001037
1.05147061963297 0.8508182949999537
1.05228143545505 1.7015131219999375
1.05310816986784 0.850639357000091
1.0536488209447 0.8462272639999355
1.05425435166684 0.8454748500000733
1.05476480340676 0.84470321099991
1.05568284228989 0.8452160490001006
1.05659006932893 0.8483483309998974
1.05758227987736 0.860083922000058
1.05884790482261 1.707696908999992
1.06050498464903 1.7154905259999396
1.06197009919504 1.6996289490000436
1.06311080404119 0.8502919810000549
1.06406128163647 1.7014370089999602
1.06502704323147 1.6954784590000145
1.06580123968485 0.8449442029999545
1.06645691280409 0.8444087610000679
1.06710914536732 0.844618416000003
1.06791753886075 0.8458986119999281
1.06920253854977 0.8524118149999822
1.07044346178491 0.8593704270000444
1.07194741238301 0.8528950260000556
1.07392938991918 1.7077197589999287
1.07653290273355 1.7055053720000615
1.07830951752154 1.6989817989999665
1.07971938863867 0.8514292109999815
1.08087833795125 0.8509624700000131
1.08206305540144 2.5660433670000202
1.08311170760638 0.8503225480000083
1.08392823815186 0.855698469999993
1.08475230739331 0.8546693069999947
1.08557437869003 1.7024657140000272
1.08684149414777 1.7027660649999916
1.08784175261974 1.7034520999999359
1.08856170202267 1.689520893000008
1.08908845033908 1.6886615969999639
1.0894910320186 0.8570488680001063
1.08981100029034 0.857624837000003
1.09015011962028 1.7034322869999414
1.09042349511481 1.7101220230000536
1.09060459204521 0.8483194129998992
1.09077957726082 0.84907760100009
1.09094596074097 0.8513970799999697
1.09114202919972 0.8513960049999696
1.0913679439939 0.8509403190000739
1.09160438466819 1.6953751699999202
1.09186558516427 0.8452013539999825
1.09219757032073 0.8448008540000274
1.09250980173264 0.8441401320000068
1.0928490554857 0.8444145869999602
1.09325034548281 0.8571303300000181
1.09373462912082 0.8592559040000651
1.09432367479061 0.8492508329999282
1.09504165042778 0.8550384840000333
1.09591554857363 1.7100584089999984
1.09697551753271 1.7016714339999908
1.0978753641421 1.7017571400000406
1.09856652899706 0.8510842829999774
1.0991257020108 0.8458435100000088
1.09970108656198 1.7244633589999694
1.10021214171598 0.8524547530000746
1.10062038426274 0.8561915899999804
1.10102530265866 0.8554254700000001
1.10148658724652 1.7023905610000156
1.10210304532377 1.7017406749999964
1.10266006386625 0.8502956579999363
1.10309019859646 0.8468576210000265
1.10353097025065 1.6901189090000344
1.10393308781022 0.8461835669999118
1.1044984715769 0.8457805990000224
1.10499641825139 0.8602267380000512
1.10555302682541 0.8582157170000073
1.10622744892641 0.8492795469999237
1.10694007404488 0.8546456830000579
1.10761413268512 0.8551431309999771
1.10827595919858 0.8516577829999505
1.10907942332944 1.6995819660000961
1.1100166259248 0.8513014760000033
1.11127959854841 0.8506289719999813
1.11239472655129 0.8506418669999221
1.11361519079507 0.8453977890000033
1.11512859914489 1.6901605540000446
1.11638677025738 0.8447427629999993
1.11731556642588 0.8470203839999613
1.1182784221293 1.7086756630000082
1.11907619180913 0.8521521210000174
1.1198336345621 0.8522557830000324
1.12061404528232 0.8547807969999894
1.12141268382065 1.7059830350000311
1.12258991881794 1.700930523000011
1.12342388043234 1.700198607999937
1.12417884558244 0.846139581999978
1.12480705690826 0.8596320679999963
1.12544798979486 0.8566276180000614
1.12607218194825 0.8512628290000066
1.12777873859979 0.8534230479999678
1.12916674085833 0.8531624480000346
1.13046467979313 0.8521792069999492
1.13212473897939 1.6974341860000095
1.13424931590969 1.7023801550000144
1.1359130178328 1.694777586999976
1.13720825333359 1.688907724000046
1.13821543685343 0.8446924280000303
1.13906549836043 0.8503796749999992
1.13992920498623 0.8578723869999294
1.14069560394226 1.7047651000000315
1.14147696282241 0.8549805169999445
1.14208915575683 0.8552043060000187
1.14269320264355 1.6970909579999898
1.14332489472464 0.8501483900000721
1.14395138202289 0.8510576090000086
1.14458016116112 0.8508783279999079
1.14524495281634 0.8498634690000699
1.14582514686334 0.8454771589999837
1.1462913787433 0.8440720520000013
1.14708097944445 0.8500493699999652
1.14806570257598 0.844437178000021
1.14918865391408 0.8445643080000309
1.15063201513157 0.8507239849999451
1.15194392114809 0.8583069140000816
1.15308507589656 0.8530844599999909
1.15423030630506 1.7067279350000035
1.15564618742883 0.8546894529999918
1.15683776180191 0.8507472860000007
1.1580289044679 0.8495415630000025
1.1591606379954 1.7008583839999574
1.16052045016665 0.8509145760000365
1.16169110768245 1.7011988519999477
1.16286569049104 0.8562919260000399
1.16351327509256 0.85063667299994
1.16413494445998 0.8546849940000811
1.16482716690628 0.8540274169999975
1.165956024837 0.8513049939999746
1.1677044654963 0.8484187519999296
1.16953600301864 0.8508214030000545
1.17170693986895 0.8510993109999845
1.17445227898094 0.8503658519999817
1.17754915027135 0.8481430110000474
1.18025038651926 0.8451063369999474
1.18289512053354 1.689670549000084
1.18541606053556 1.700393260999931
1.18703411855523 0.8584653699999762
1.18846743353106 0.8503894970000374
1.19000486723439 0.855598050000026
1.19146431749674 0.8555658459999904
1.193046858038 0.8525812939999469
1.19476260789576 0.8494274340000629
1.19671320172108 0.8505012529999476
1.19875614295161 0.850538269000026
1.20098951723921 0.8501127250000309
1.2028084605032 0.8500081800000316
1.20457246241741 0.847058701999913
1.20729987434387 1.6894571779999978
1.21006261396085 1.6901179260000845
1.21193420836804 1.7062050299999783
1.21336907371294 1.705914665000023
1.21448788811622 0.8550803599999881
1.21538430128143 0.8550989049999771
1.21633542867173 1.7013174899999512
1.21714869376616 1.7015619730000253
1.21781822736491 0.8501520419999906
1.21838550556699 0.8467507740000428
1.21893268088843 0.8585993969999208
1.21952733064001 0.8571418060000724
1.22030625678061 0.8488558459999922
1.22188531715569 0.8538556400000061
1.22355379652652 0.8553826029999527
1.22544232056827 0.8540328620000537
1.22750513730917 0.8496749920000184
1.2294496329165 0.8503387639999573
1.23137906618391 0.8504836060000116
1.23325118692974 0.8509535219999407
1.23506612418339 0.8493392930000709
1.23699732176078 0.8441889559999254
1.23900023284937 0.8475309780000089
1.24109796475999 0.8458192070000905
1.24330587660224 0.8443458239999018
1.24562217715752 0.8574963570000591
1.24795317342073 0.8625208209999755
1.25039894164934 0.8495144800000389
1.25299946382729 0.8527593449999813
1.255711251601 0.8532286549999526
1.25848729104491 0.8541230270000142
1.26131519640098 1.6982567659999859
1.26385552891702 1.700149032000013
1.26555126994317 0.8512094860000161
1.26703695383165 0.8474466899999697
1.26861474582603 0.8447975779999979
1.27016917010596 0.8441396860000623
1.2719626725015 0.8446382360000371
1.27389484419139 0.8451423119998935
1.27587795648003 0.8480395110000245
1.27787255803698 0.8593157149999797
1.2798713952478 0.8561435110000275
1.28188972582094 0.8529271670000753
1.2839091778783 1.7115963609999199
1.28559910994501 0.8496727159999864
1.28718881797182 0.847634448000008
1.28879902020828 0.8509900110000217
1.29052534066216 0.8511602710000261
1.29219248742313 1.6995828839999376
1.29398941715487 1.7061014740000928
1.29531878683443 0.8532520019999765
1.29640807199072 1.708561048999968
1.29744664068946 1.7032210639999903
1.29846701891293 1.7011859210000466
1.29925465609553 0.8502347559999635
1.29990128223357 1.6974376780000284
1.30056026086869 0.8441481090000025
1.30099626075558 0.8441961969999738
1.30145243897103 2.552331570999968
1.30189814223659 0.8533146400000078
1.30286157996651 0.8504113029999871
1.30368265475178 0.8526883289999887
1.30464064506579 1.7033423850000418
1.3059261249353 1.7006233040000325
1.30704391245321 0.8507262189999665
1.30794861387862 1.7000187580000556
1.30888083315521 0.846128517000011
1.30946704132798 0.8443415199999436
1.31006801503864 0.8466332970000394
1.31056540196967 0.8447786119999137
1.31104045446928 0.8451733400000876
1.3114757917864 0.8617987530000164
1.31182515767126 0.8596513589999404
1.31248219551119 0.8488998059999631
1.31318157619354 0.8556673970000475
1.31393686053701 1.706868356999962
1.31487598958176 1.699606440000025
1.31560948657563 0.8548095419999981
1.31621117485358 0.8513212379999686
1.31682618267925 0.8487787960000333
1.31734497432359 0.852489371000047
1.31778985079012 0.8573592049999661
1.31825920058257 0.8518136440000035
1.31866362047543 0.8546038849999604
1.31900540272006 1.7069850039999892
1.31949773360864 0.8489849960000129
1.31989557818151 0.8508286910000606
1.32022997626057 0.8503097709999565
1.32076857038589 0.8502262760000576
1.32124510361544 1.6950190189999148
1.32166822180832 0.8446794470000896
1.32202285527885 0.8445399689999249
1.32237705127374 0.8440720830000146
1.32270570585248 0.8530011459999969
1.32316565828527 0.8593781179999951
1.32386031355882 0.852691471000071
1.32461236970942 0.852378569999928
1.32552292283854 0.8558612550000362
1.32670124969427 0.8545758719999412
1.32825859559919 0.8498712820000947
1.33034324593398 1.7006963459999724
1.33285009883373 1.7008219680000138
1.33479710222451 1.6947198529999241
1.33611599332931 1.6891966660000435
1.33711940641566 0.844250097999975
1.3379478850071 1.7036877450000247
1.33879257778214 0.8591872309999644
1.33941406923539 0.848423227000012
1.34007815909679 0.8555662290000328
1.34066325058353 0.8556010649999735
1.34154299463573 0.8549589530000503
1.34263903673141 0.8488127159999976
1.34380496713901 0.8507161069999256
1.34529368292856 0.8514512740000555
1.34728188465534 1.7012296670000069
1.34979004912521 0.8490702760000204
1.35193575088534 0.8592991229999143
1.35418714431409 1.70569479400001
1.35626543248523 0.8548422540000047
1.35773750906584 1.704934685000012
1.3592105064638 0.8500351990001036
1.36050969573447 0.8504624409999906
1.3617848333001 0.8511815389999811
1.3632066564654 1.6980124550000255
1.36495594049838 0.8443602419999934
1.36646522521749 0.8443728289998944
1.3678983583906 0.8452983469999253
1.36932559567791 0.8460161070001959
1.37047447941447 0.8578807729998061
1.37192147947198 0.8569292560000576
1.37344031214066 0.8489925979999953
1.37479435055618 0.8540875290000258
1.37646852985141 0.8538794799999323
1.37807960653092 0.8505675540000084
1.37947407682292 0.8486644020001677
1.38086781240194 0.8501960829999007
1.38207793604666 0.8536536999999953
1.38335467765028 1.7041172579999966
1.38528547441894 1.6891593509999439
1.38634307716528 0.8444394150001244
1.38729375057954 0.8446453579999798
1.38822061103185 0.8443492320000132
1.38948268753934 0.8526360429998476
1.39132817722314 0.85988417700014
1.39334246506244 0.8514893760000177
1.39601713475665 0.8535184449999633
1.39923588734124 1.7099043789999087
1.40305984316431 0.8515390940001453
1.40535708662597 0.8509159689999706
1.40777575708073 0.8515803860000233
1.40997253144917 0.851593917999935
1.41229472829705 0.8501700070000879
1.41529291786657 0.8471193909999784
1.41812940218254 0.8587161250000008
1.42132357984653 0.8576048390000324
1.42453557120845 0.8501055279998582
1.42737494641295 0.8536679460000869
1.4307418520074 0.8541309279999041
1.43468421252003 0.8515702040001543
1.43842037102715 0.8490981639999973
1.44234660483304 0.8502924389999862
1.44613013736787 1.7010487549998743
1.44942338808411 0.8499119610000889
1.45150149924011 0.8440348520000498
1.453646798738 0.8447150019999299
1.45564618728947 0.8449156330000278
1.4578796866084 0.844540496000036
1.46111902637623 1.7170182789998307
1.46411241392662 0.8473651670001345
1.46673597716846 0.8552020390000052
1.46948863161676 1.7091637109999738
1.47229811699529 1.6980922610000562
1.47493970574822 1.700807511999983
1.47690218558578 0.8513548939999964
1.47846449072239 0.8466050350000387
1.48012798143479 0.8427030029999969
1.48155489438234 1.689544658999921
1.48318724020841 0.8449553170000854
1.48456502117053 0.8521570289999545
1.48590973606129 0.8581052759998329
1.48746403055197 1.7023366150001493
1.48963395137171 1.7104686489999494
1.49126575499771 1.7013038210000104
1.49246886492108 1.7017646110000442
1.49338309875455 0.8510316599999896
1.49411120383049 0.8468240130000595
1.49488335654313 1.7196652169998288
1.49552361078169 0.8512155790001543
1.49593805797157 0.8557580279998547
1.49637314049049 0.8550845620000018
1.49675617816228 0.8547054180000941
1.49720767453177 0.8502269989999149
1.49786666287622 0.850720216000127
1.49881101709758 0.856605676999834
1.49987559266678 0.8512846290000198
1.50135992117243 0.8508320680000452
1.50320816903553 0.845579035000128
1.50525088827143 0.8444481919998452
1.50790372425167 0.8445557239999744
1.51072238384108 0.844118132000176
1.51338043385314 0.8551540339999519
1.51581542803095 0.8570639439999468
1.51902143587956 0.8488490180000099
1.52293412421216 0.8554929409999659
1.52643296721615 1.707601699999941
1.53010166333059 0.8463772740001332
1.53227879856553 0.8470641930000511
1.5347143991129 0.8508908969999993
1.53680158368434 1.7016137179998623
1.54067582290689 0.8482861919999323
1.5429711809481 0.8445607250000648
1.54535820504883 0.8451388060000227
1.54730728970716 0.8439587469999879
1.54898199486239 0.8451506640001298
1.5508373321326 0.8439593439998134
1.55347696877874 1.7130165920000309
1.55575209413127 1.7047640309999679
1.55739830014019 0.8531410140001299
1.5587272891555 1.706229248999989
1.56009607598696 0.8507147220000206
1.56097135552809 0.8510730799998782
1.56176000534843 0.8508839870000884
1.56272311601681 0.850748109000051
1.56460818358592 1.7018741899998986
1.56716405089537 1.7105549830000655
1.56958529438963 1.7117918960000225
1.57142364614884 1.705306635999932
1.57284923757827 1.7023530359999768
1.57396799330516 0.8506307220000053
1.57489971974491 1.6930344530001094
1.57585219360739 0.8443870459998379
1.57648493759961 0.8444091050000679
1.57711791933522 0.8453706880000027
1.57771761900513 0.8551874639999824
1.57851630828909 0.8585740959999839
1.58046356886161 0.8500850899999932
1.58223999554844 0.8539776280001661
1.5849486715098 0.8548563809999905
1.58772260340222 1.703779693999877
1.59149736100003 1.7020037679999405
1.59362778777979 0.8511804160000338
1.59543325088058 0.8508646560001125
1.59727735685696 0.8476538400000209
1.5988653495094 0.8441944219998732
1.60047338022075 0.8449646210001447
1.60231187698512 1.6881617469998673
1.60386014549214 1.70749015399997
1.60486922188781 0.8528190600000016
1.60578883570361 0.854383665000114
1.6067234477501 0.8583603439999479
1.60767803029176 0.8559367989998918
1.60908317884886 0.8503950700001042
1.6116719487519 1.701813054000013
1.61391863309 1.7033587050000278
1.61600825697877 0.8475784390000172
1.61777450695145 1.7175654279999435
1.61964446658525 0.8528770139998869
1.6209966985455 0.8572146760000123
1.62241819769587 0.8563863440001569
1.62362119257938 1.705542497999886
1.62466063535418 0.8523210480000216
1.62545289991312 0.8514653409999937
1.62630604865109 0.851791214000059
1.62705294835305 0.8500984509998943
1.62794285658658 0.8451375330000701
1.62986259162197 0.8460387939999237
1.63196360983548 1.6893439300001774
1.63463355417241 0.8551092559998779
1.63634636225685 0.8591418799999246
1.63811416323646 0.8521005770001011
1.63954479865119 1.7111455270000988
1.64086629247671 0.8544401499998457
1.64194362982436 0.8479422730001716
1.64305018177375 0.8501925349999055
1.64407718650462 0.8508452169999146
1.64523088964424 0.8512707240001873
1.64743050714172 0.8508507469998676
1.64938749041125 0.8478818779999528
1.65097060257126 0.8450095800001236
1.65241410878822 0.8453124959999059
1.65372885888605 0.8457475499999418
1.65494731884694 0.8454056420000597
1.65636143250908 0.8484386110001196
1.657629216865 0.8575994539999101
1.65865835730402 1.7073836370000208
1.65964929911603 0.8560181010000179
1.66041936040199 0.8563279210000019
1.66125814239939 0.8500434160000623
1.66197224052787 1.7019899599999917
1.66267790363389 1.7033306369999082
1.66339261239461 0.8483794999999645
1.66398000424662 0.8561669089999668
1.6645837945406 0.8586820310001713
1.66507357697174 0.8510945250000077
1.66547515812525 1.710021056999949
1.66584316092126 0.8538535820000561
1.66614108695806 0.8495282709998264
1.66639687869898 0.8516753280000557
1.66664462851983 0.851502501999903
1.66693886041948 0.8514650930001153
1.66746754115034 0.8498311599998942
1.66803571440414 0.8446147790000396
1.66866813614834 1.6886222959999486
1.66944979650353 0.8442100640002081
1.67003936488157 0.859112229999937
1.67066278040585 0.8600833789998887
1.67122768193638 0.8514358780000748
1.67179772085731 1.7146230739999737
1.67253740781368 1.700380159000133
1.67306787084128 1.7021420799999305
1.67346865768161 0.8508689479999703
1.67378685539781 0.850419729999885
1.67412509310452 0.844927466000172
1.67441068459363 1.6904334149999158
1.67470971952032 0.8447526479999397
1.67496051674887 0.8443698990001849
1.67519928953552 0.854504777999864
1.67544178518161 0.8620262829999774
1.67570439304415 0.8550705340001059
1.67604378489082 0.8536519829999634
1.67662486764753 0.8550932200000716
1.67716333059959 0.8555510549999781
1.67783652417907 0.8502326369998627
1.67851821744545 0.8511556739999833
1.67928694817618 1.7021689929999866
1.68012294001428 1.698724620000121
1.68078029438454 1.713102919999983
1.68127591620846 1.705539239000018
1.68166356836231 0.8557169210000666
1.68197769093322 0.852634586000022
1.68230780274764 0.8488580509999792
1.68259614364912 0.8507566099999622
1.68295825291757 0.8511773889999859
1.68326890656196 0.8508123300000534
1.68355857294853 0.8495545839998613
1.68386786879238 0.845070541000041
1.68420184300084 0.8453905159999522
1.68481203576741 0.8450848970001061
1.68541923408888 0.8449528149999423
1.68612011657128 1.71263921700006
1.68708699427094 1.7029632389999279
1.68782117580791 1.7061580820000017
1.68837758564218 1.6993250640000497
1.68881370220272 0.8515202680000584
1.68916869143355 0.8509631999997964
1.68954086948243 0.851154876999999
1.68987131157105 0.847865031000083
1.69029893174219 0.843743196000105
1.69068011220307 0.8445068579999315
1.69104917231438 0.8443634650000149
1.69143901102661 0.8446097220000865
1.69184056875634 0.8531969099999515
1.69262236217622 1.7115378459998283
1.69341864156931 1.7067206700000952
1.69403735379503 1.707050707999997
1.69452519709835 0.8501056190000327
1.69493104389349 0.8506714499999362
1.69534820321408 0.8502837700000327
1.6957516678632 0.8511709209999481
1.69629568721538 0.847392932000048
1.69678234075487 0.8568714870000349
1.69725815520179 0.8584821609999835
1.69772241876463 0.8496891380000307
1.69820170432841 0.8578328819999115
1.69880085478674 0.8569900520001283
1.69956641175335 0.8537659649998659
1.70033947900439 0.8487106229999881
1.70097142776352 0.8515642500001377
1.70163002817728 0.8506139679998341
1.70273294183697 0.8505761760000041
1.7039184605659 0.8497923100001117
1.70528591691878 1.6893502759999137
1.70680669869027 0.8456198170001699
1.70834288580529 0.8463928269998178
1.70990976180741 0.8536060400001588
1.71157774426171 0.8565408869999374
1.71341936831898 0.8489969919999112
1.71561468454689 0.8512131150000641
1.71799260230405 0.8530207660000997
1.72066106089412 0.8536566979998952
1.72340748101138 0.8486394849999215
1.72578590752584 0.8494698030001473
1.72770567884848 0.8511572859999887
1.7298359328563 0.850405789999968
1.73163561682556 0.8511741469999379
1.73341175353334 1.6942325310001252
1.73593647294052 0.8443068879998918
1.7376735444756 0.845315256000049
1.73971622486279 0.8455611199999566
1.74144527579094 0.8447087720001036
1.74350811671385 1.7155827209999188
1.74576259832277 0.8488586979999582
1.74723826528212 0.8550813740000649
1.74856025104685 0.8535592020000422
1.75047295902074 1.701047668000001
1.75299875580008 0.851047010000002
1.75474930384167 0.8507817959998647
1.75655721231368 0.850014769000154
1.75804543562192 0.8515390819998174
1.75936899393144 0.8473284380002042
1.76111443586618 0.8630084689998512
1.76277842007801 0.8582053940001515
1.76444760363383 0.8511632929998996
1.76637824657814 0.8553530169999704
1.7683768088126 0.8550917239999762
1.77063480157426 1.7004872720001458
1.77288082109266 0.8506107179998708
1.77511428187443 0.8508720340000764
1.77732997261505 0.8514979029998813
1.77979918609569 0.84694132300001
1.78190971480186 0.8458397590000004
1.78409107782995 0.8446571629999653
1.78614327413531 1.6914628250001442
1.78829071386164 0.8600588079998488
1.79018124372191 1.705890916000044
1.79215278162619 1.7093330970001261
1.79319587053157 1.7015272549999736
1.79400116437025 1.7021085960000164
1.79462125750848 1.7023930959999234
1.79511264947044 0.8448653259999901
1.79551749284225 0.8454318569999941
1.79594112142486 1.6907733240000198
1.79635133142128 0.8498284970000896
1.79680666686084 0.8553293359998406
1.79725625399754 0.8591291990001082
1.79771998497906 0.8531181979999474
1.79829126005161 0.8535334210000656
1.79894540064267 0.8564230609999868
1.79981671920646 0.8543463989999509
1.80071099450026 0.8501947490001385
1.80157073650489 0.8515729409998585
1.80258405320954 0.8516668429999754
1.80382091133556 0.8508486470000207
1.80533985800922 0.8506433320001179
1.80719324458141 0.8474581129999024
1.80892064425396 0.8595267489999969
1.81034094490334 0.8568966509999427
1.81162087555096 0.8513242660001197
1.81341059716277 0.8557379889998629
1.81496969100546 0.8564736780001567
1.81664646985319 0.851261040000054
1.81827246379801 0.8501761210000041
1.81975872818062 0.8521208839999872
1.82147810460045 1.7023467849999179
1.82318727064152 0.8474634389999665
1.82482716738007 0.8443686749999415
1.82657267966324 0.8450111730001026
1.82850877702638 0.8449116869999216
1.83108902878277 0.8473273290001089
1.833389567896 1.7200044879998586
1.83602677870498 0.8493212110001878
1.83747377112606 0.8561063579998063
1.83905650383496 1.704755913000099
1.84050041844408 0.8479339880000225
1.84280185998009 0.8512794060000033
1.84500555028313 0.8505763609998667
1.84679902706719 0.8507625629999893
1.84869649293559 1.6961572600000636
1.85042510007151 0.8450152390000767
1.8516095465562 1.6904715159998887
1.85282261463769 0.8445756260000508
1.85362068762147 0.8570824600001288
1.85433742737047 0.8591341039998497
1.85545430395875 0.8490473619999648
1.8566372201604 0.8530184820001523
1.85800167543417 0.8540817559999141
1.85909546744789 0.8534977629999503
1.8604393203333 0.849651508000079
1.8617429570823 0.8519300329999169
1.86310873392758 0.8518024370000603
1.86477946594621 0.852419940000118
1.86621106612773 0.8510116249999555
1.86796049163116 1.7033596009998746
1.86974506941076 0.8554070150000825
1.87106072597735 0.8498326490000636
1.87240001485581 0.8535319919999438
1.87408733279226 0.8531127209998886
1.87569662861341 0.8531530879999991
1.8770034837613 0.84981740000012
1.87810593900445 0.8517852439999842
1.87906267222022 0.8506448919999912
1.87993734470996 0.8510082150000926
1.88074782690675 0.8489810769999622
1.88163444110996 0.8463009009999496
1.88270950370056 0.8458374530000583
1.88359951700306 0.8445254759999443
1.88469408568449 0.8495708630000536
1.88562285726549 0.8626861210000243
1.88642050894987 1.705171554999879
1.88722369728374 0.8534130519999508
1.88809862665016 0.8527937740000198
1.88889420646901 1.7019563270000617
1.88990702902746 1.7010053290000542
1.89053501740808 1.7027359829999114
1.89103326624107 0.8477580880000914
1.89144361056702 0.8441217580000284
1.89187204437972 2.5373897739998483
1.89224213115828 0.8495875850001084
1.89261753320133 0.8609652220000044
1.89298782300237 0.8562404269998751
1.89338557467179 0.8485220679999657
1.89387980785446 0.8542238470001848
1.89444819736761 0.8534024649998173
1.8951707131467 0.8532378750001044
1.89611302125191 0.84985519199995
1.89694039550269 0.8507721250000486
1.89790881761162 0.8512180390000594
1.89911340199481 1.6993458199999623
1.90035616069279 1.7114885379999123
1.90120342372548 0.8525448020000113
1.90183890471317 0.8537605880001138
1.90252143893535 0.8542366239998955
1.90307331938569 1.7032218360000115
1.9037464488028 1.7017317840000032
1.90445047388031 0.8511031749999347
1.90500013372965 0.8511148800000683
1.90557504029798 1.6911971960000756
1.9060625093918 0.8457364660000621
1.90633105610987 0.8459323949998634
1.90660053417663 1.7097938030001387
1.90690279906109 0.8538621549998879
1.90736363190846 0.8521738960000675
1.90779202986953 0.8539192129999265
1.90827747532433 1.704110966999906
1.90880153437163 0.8491914390001511
1.90922920755068 0.8516192899999169
1.90966838635162 0.851953954999999
1.91009062481284 0.8516109330000745
1.91066426431038 0.8510175339999932
1.91154277884835 1.691427239999939
1.91278320489262 1.690402221000113
1.91344155537305 1.6983691379998618
1.91404311977495 0.8585840109999481
1.9146096338881 0.8530566020001515
1.91519940365451 0.8522981989999607
1.91584981156736 0.8543302870000389
1.91659582708861 0.8547684539998954
1.91723728643677 0.8512004430001525
1.91792398065752 0.8508709709999493
1.91865886571414 0.8517482780000591
1.91937770312778 0.8514639949999037
1.9201298240368 1.7016454100000828
1.92092859485617 0.856639849999965
1.92151300359811 0.8569236399998772
1.92215946178971 0.853356445000145
1.92278134438862 0.8557931909999752
1.92347374801332 1.710590228000001
1.92452954289048 1.698878177999859
1.9254696845061 1.7026027270001123
1.92621300269609 0.8492639599999166
1.92681797785635 0.8447373880001123
1.92744447990729 1.6896935830000075
1.92803127859593 0.8448924739998347
1.92843303543759 0.8563303090002137
1.92884118188195 0.8585804189999635
1.9293695800872 0.8498424739998427
1.93024793080161 1.708529129999988
1.93241151687549 1.7009823460000462
1.93296434213644 0.8509585629999492
1.93350871739138 0.8507507210001677
1.93408719331871 0.85041738599989
1.93467066843341 0.8506565410000348
1.93547367910091 0.8477523849999216
1.93614632221637 0.8455754450001223
1.9368922127398 1.6909825850000288
1.93776204583172 1.6916557979998288
1.93834007867286 1.7131734840002082
1.93878324058092 1.7086383439998372
1.93912848885571 0.8570279430000483
1.9394073310647 0.8527035800000249
1.93970054800197 0.8503678530000798
1.93993779768737 0.8516834689999087
1.94016983654863 0.8524986209999952
1.94044644478441 0.8524521829999685
1.94068335303248 0.8508652610000809
1.94098249657797 0.8525137689998701
1.94143885018098 1.7124141510000754
1.94212168092573 1.7110965790000137
1.94260670296545 0.8552216919999864
1.9430598366686 1.7023408860000018
1.94352023247074 0.8511394689999179
1.94394555099814 0.8522125829999823
1.944385744828 0.8515205460000743
1.94476964534729 0.8456799900000078
1.94519169036699 0.8449124480000592
1.94570757662321 1.6906169399999271
1.94633233277448 0.85170594300007
1.94680016382132 0.8595606129999851
1.94726940693672 0.8539496070000041
1.94779681341263 0.8542113789999348
1.94863814748225 1.7119791510001505
1.95016089372037 1.7004515919998084
1.95086500670047 1.703557907000004
1.95143887568733 0.8554359209999802
1.95198069078596 0.850336427000002
1.95256382225678 0.8449972280000111
1.95313536775445 0.8456963050000468
1.95395165218403 0.8452045870001257
1.95463864604164 1.6915186489998177
1.95540758307285 1.7155646490000436
1.95600556138193 1.704993451000064
1.95647714462774 0.8560878819998834
1.95686177191288 0.852981199000169
1.95726469622041 0.8508945129999574
1.9575899812757 1.7026993570000286
1.95795274863403 0.8518652529999144
1.9584204762831 0.8490107650000027
1.95885439161326 0.8530746850001378
1.95938158259623 1.7151170390000061
1.95994831297677 0.8557496909998008
1.96046760353889 0.8557229479999933
1.96101702531454 1.7065028990000428
1.96154547045082 1.7021527990000322
1.9617446648625 0.8515073880000728
1.96192824679942 0.851037131999874
1.96212871846941 0.8476552900001479
1.96232835056025 0.8444941809998454
1.96259938023376 1.6915355570001793
1.96285206860361 0.849057810999966
1.96300629519278 0.8605570929998976
1.96318393895403 0.8566166140001314
1.96333295876616 1.7045935539999846
1.96350749898287 0.8564458040000318
1.96370053646561 0.8523345319999862
1.96389406173881 0.8492506139998568
1.96408095031892 0.8518194850000782
1.96430091833044 0.851988861999871
1.96457427874165 0.8516612079999959
1.96491825717852 0.8516918029999943
1.96535710077729 0.8455108810001093
1.96592234400058 0.8451917479999338
1.96665757995195 0.8451255550000951
1.9676214841264 1.6901789859998644
1.96889777045535 1.7164565550001498
1.96946888108249 0.8497233139999025
1.97003148776824 0.8519060680000621
1.97059645428349 0.8540784889999031
1.97145847680064 0.8542405510002027
1.97219558317498 0.8513822049999362
1.9729315916735 1.7025643189999755
1.97372114686802 0.8524338419999822
1.97433658890011 0.8516790979999769
1.97497620904807 1.706596928999943
1.97550160667502 0.8614817310001399
1.97597901341815 0.8500009219999356
1.97645742851269 0.8533066360000703
1.97695289494318 0.855644183999857
1.97757474544338 0.8546698630000265
1.97839721161719 1.7028163059999315
1.97958357109309 1.7068119300001854
1.98018342640342 1.6972458129998813
1.98064981305959 1.6910187089999908
1.98101071420964 1.6975617190000776
1.98129660492357 0.8609666059999199
1.9815313717535 0.8534871690001182
1.98177705331436 0.851381253999989
1.98197913323927 0.8534208869998565
1.98222482060221 0.853411984000104
1.98251326480938 0.8492064059998938
1.98276280523675 1.7023951050000505
1.98309879080603 0.8510876550001285
1.98331219075764 0.850832083999876
1.98353463399919 1.6952685720000318
1.98372948857607 0.8451873419999174
1.98393937051383 0.8450871330001064
1.98413133413944 0.84523501700005
1.98433508071701 1.701615294000021
1.98463221940003 0.8581837499998528
1.98497767127605 0.8491973750001307
1.98530140074275 0.8538156719998824
1.98560375166348 0.8547591910000847
1.98592944587855 0.8548368970000411
1.98633602332838 0.849727294999866
1.98684834590852 0.8514685140000893
1.98729832893049 1.7022183649999079
1.98767036995222 0.8519930330000989
1.98801337644957 0.8468664439999429
1.98833929785154 0.8583494419999624
1.9886888123616 0.8590700380000271
1.98912539121202 0.851072171999931
1.98963535969254 0.8564735370000562
1.99023015401869 0.8561582290001297
1.99121449956788 0.8536103689998527
1.99203636936961 0.8501576510000177
1.99277368589538 1.7025986349999584
1.99347491868731 0.8510405199999695
1.99427768421298 0.8496286210001927
1.99510565027058 1.689138838999952
1.99580427077391 0.8449872809999306
1.99625532438899 0.8450450279999586
1.99672346948737 0.859041285000103
1.99714103359458 0.8588627990000077
1.99766489321911 0.8462691600000198
1.99810025561986 0.8540956990000268
1.99859867946044 0.8558987419999085
1.99931943859754 0.8542522099999132
2.00064846153919 1.7012474360001306
2.00235145453949 1.7045085079998898
2.0042478803843 1.701362834000065
2.00542926785108 1.6905228460000217
2.00630718178694 0.8451217080000788
2.00703417756695 0.845096834999822
2.00776544871144 1.7119662990000961
2.00849900455471 1.70812097299995
2.00931240133496 1.7162310989999696
2.00995257406681 0.8533997590000126
2.0104886594602 0.8508429230000729
2.01104414296919 1.7031849909999437
2.01154627106732 1.701214327000116
2.01185749747294 1.7165235319998828
2.01210858585014 0.8542818790001547
2.0123176341605 0.8525371149999046
2.01253533476219 1.709346233999895
2.01272197312259 0.852132241000163
2.01295069392674 0.8522037319999072
2.01317902915582 0.8519699959999798
2.01341487638308 0.8516685419999703
2.01374128875601 0.851837316000001
2.01408578397671 0.8492014880000625
2.01438806101943 1.6908321799999158
2.01472329277285 0.8460422050000034
2.01492557314866 0.8475670130001163
2.0151325363105 0.8619998110000324
2.01533678425626 1.7105953840000439
2.01559542534452 0.855884850999928
2.01575912794246 0.856255259999898
2.01591431009162 0.8522353610001119
2.01610128512626 0.8500685989999965
2.01635037004067 0.8513295249999828
2.0166302497578 0.850868723000076
2.01692390974602 0.8513605699999971
2.01728479024487 0.8511358389998804
2.0177509557671 0.8458246269999563
2.01836887557073 0.8461374140001681
2.01920338089589 0.8450601239999287
2.02032520878502 1.6921434250000402
2.02185461680451 0.8476188429999638
2.02272913019299 0.8559642010000061
2.02364509566422 1.7076628419999906
2.02442620695035 0.8553892840000117
2.02510354974955 0.8556879420000314
2.02581951637449 1.7032140759999947
2.02640094342521 0.8514190589999089
2.02683568062557 1.7036970910000946
2.02726218282661 0.8498520349999126
2.0275490636722 0.851459628999919
2.02785011108657 0.8606910690000404
2.02809498307724 1.711948540000094
2.02837723215386 0.8557013079998796
2.02869811065987 0.8559575200001746
2.02900109068061 0.8504365839999082
2.02937314126775 1.7020647790000112
2.02991985577351 0.8512142770000537
2.03029027074832 0.851318246999881
2.03070680777412 1.6921253370001068
2.03105561923745 0.8445724739999605
2.03145578849213 0.8444053509999776
2.03184587188267 0.847208554999952
2.0322009616657 0.8602104540000255
2.03257361567288 0.8567522250000366
2.0330399063489 0.8497025250001116
2.03363256964263 0.861102001999825
2.03439456879123 0.8561862740000379
2.03538507045889 0.8537974700000177
2.0366798759776 1.7020677010000327
2.03835827954174 1.7020706129999326
2.03955987375097 0.851119633000053
2.04056811513132 1.6917791509999915
2.04159453187131 0.8464859509999769
2.04229843310903 0.8450215719999505
2.04303150756603 1.7003877610000018
2.04370480110739 0.860443554000085
2.04415662470976 0.8505136869998751
2.04456483566455 0.8546250510000846
2.04506590360875 0.8559043420000307
2.04576114646095 0.8561531539999123
2.0469343601556 0.8506180420001783
2.04850427558758 0.8504803259997971
2.05015092747232 1.7027254750000793
2.05229767885835 0.8511189820001164
2.05415423268877 0.8474892319998162
2.05605082798108 0.8579452790002051
2.05765316821996 1.7133707809998668
2.05911535413617 1.712175967000121
2.05998312442297 1.7021656269998857
2.06059356440973 1.702883710999913
2.06105442065422 1.7026597910000874
2.06140705517371 1.6930647960000442
2.06168273914338 1.689844536999999
2.06190498218664 0.8503236530000322
2.06209180149281 0.857857544999888
2.06228551820144 1.7055194470001425
2.06245650498474 0.8552241909999339
2.06267546881794 0.8557667699999456
2.06288711676191 0.8532369310000831
2.06311647093743 1.6999247270000524
2.06342391868205 0.8517481829999269
2.06364120274093 0.8524211330000071
2.06386814847163 0.8520064780000212
2.06408108021568 1.6931468840000434
2.06432109662248 0.8462545989998489
2.06460473130325 0.8456522010001208
2.06484822156518 1.6983040229999915
2.06509777739059 0.8607500309999523
2.06526996162977 0.8592288610000196
2.06546010465064 0.8459107429998767
2.06562838051325 1.7092299640000874
2.0658351208626 0.8549518449999596
2.06617143177721 0.8513021050000589
2.06646331855591 0.8535270620000119
2.06679743704592 0.8515715209998689
2.06722489488875 0.8510301480000635
2.06778933644394 0.85073004700007
2.06855068832469 0.849624366999933
2.06959382786174 0.8577069030000075
2.07104110757975 1.7093383420001373
2.07307286766629 1.70761140899981
2.07410766733068 1.7052984510000897
2.07492190544097 1.7012586880000526
2.07553955668908 1.7027013099998385
2.07601614815674 1.6953514169999835
2.07639230125824 0.8451794210000116
2.07669860595367 0.8455696720000105
2.07702002810899 0.8512406240001837
2.07728075203543 1.7153195569999298
2.07755684040047 0.8520338040000297
2.07786765013452 0.855135786999881
2.07816753777369 0.8555349630000819
2.07853114468872 1.702052925000089
2.07889774371982 0.8509685419999187
2.07918234679765 0.8511219249999158
2.07946344977195 0.85192836300007
2.07974221304341 0.8504467650000151
2.08008024319413 0.8450590410000132
2.08045724466081 0.8452668879999692
2.08091766040134 0.8447260899999947
2.08130099587273 0.845887798999911
2.08166924696672 0.8449062580000373
2.08208081533556 0.8593214510001417
2.08259982630281 0.8602289379998638
2.08326110125529 0.8479879510000501
2.08411474783667 1.7102682219999679
2.08511335997905 1.7047796370000015
2.0857807668261 0.8519965340001363
2.08639182660375 0.8515899329997865
2.08702139949172 0.8514926740001556
2.08764985949904 0.8506933239998489
2.08863707929559 0.8487733990000379
2.09050759974199 1.7146064230000775
2.09264381689091 1.7055644259999099
2.09436352660639 1.7073059010001543
2.09569162663454 1.7013312550000137
2.09673773010723 0.8513917069999479
2.09759899927797 0.8502978249998705
2.098477942878 1.694041094000113
2.09927302744091 0.8451516860000083
2.10021091178643 0.8456180470000163
2.10100775781244 0.8460750639999333
2.10219627369567 0.852507605000028
2.10389065850556 1.7152335499999936
2.10555728084449 0.8542285290000109
2.10641431466505 1.7103362129998914
2.1073183162229 1.7007908530001714
2.10798839183917 1.7038087519999863
2.10848822283168 1.7019176759999937
2.10886957348659 1.694481273999827
2.10916613886074 1.6901172280001902
2.10940237484731 0.8455591350000304
2.10959703219592 0.8598494449997816
2.10980128502777 0.8600480740001331
2.10997055773572 0.8503275040000062
2.11019981695391 0.8547031109999352
2.11044448951551 1.7086305519999314
2.11066964294825 0.8491510490000564
2.11085624472401 0.8506939819999388
2.11104745339761 0.851862403000041
2.11123229268265 1.7036033550000411
2.11146152628107 0.8471058069999344
2.11168444175493 0.8585867490000965
2.11189411977571 0.8580266349999874
2.1121371156817 1.706386903000066
2.11243291599918 1.707719718999897
2.11267257079814 0.8504217019999487
2.11285126278676 0.8512802230000034
2.11303423702849 0.8512239110000337
2.11320572276602 2.5457686730001114
2.1134073662174 0.8448826859998917
2.11371655537647 0.8450661209999453
2.11400684462919 0.8448700180001651
2.11433346018934 0.8567343669999445
2.11475010304969 0.8590614530000948
2.11530080564801 0.8505984290000015
2.11604509801988 0.8542316449997998
2.11699236054021 0.8548779400000512
2.11797713177375 0.8515734679999696
2.11958421875793 1.7001004430001103
2.12206297791375 1.702445262000083
2.12351353029844 1.6995793869998579
2.124634323397 1.6900641550000728
2.12546704645268 1.6909739319999062
2.12609316824223 1.712258213000041
2.12657155515174 1.705543927000008
2.12694685857711 0.8550927920000504
2.12725142546104 0.8548593359998904
2.12757106593403 0.8510111370001141
2.12783255215625 0.8501412159998836
2.1280970032436 0.8512976990000425
2.12839732740401 0.8517585080001027
2.12866632758649 0.8520140949999586
2.12901537429421 1.7021546440000748
2.12956519476594 1.7124357999998665
2.12999737536578 0.8515690050001012
2.13036906826292 0.8541758849999042
2.13076290650341 1.7064581320000798
2.13115117917431 0.8489764349999405
2.13153323673994 0.8517401970000265
2.13190500776181 0.8513318899999831
2.13227299893208 0.8549248570000145
2.13267161633388 0.8533969089999118
2.13317023248058 0.8459483200001614
2.13380232904155 0.8458506489998854
2.13461196532961 0.8448406750001141
2.1356521807354 0.8453800929999034
2.13699309145985 0.8582190530000844
2.13871156596068 1.7105122939999546
2.14089596976632 0.8545943909998641
2.14235853045648 0.8553379450002012
2.14379871620174 0.8541550879999704
2.14516135005989 0.8501102299999275
2.14658686191387 0.8506613049999032
2.14869774753739 1.703710491000038
2.1508345735687 1.700525806000087
2.15213638298162 1.6914027269999679
2.15304666825163 1.6909807360000286
2.15373075735807 1.7082064579999496
2.15424791556218 1.7058151329999873
2.15464487522175 1.7088348490001408
2.15495520997549 1.7085441269998682
2.15520331829665 0.8518100090000189
2.15540760705741 0.8522916459999124
2.15562213940303 0.8516903330000787
2.15582078393119 0.8515746269999909
2.15607634615217 0.8503805820000707
2.15636804957053 1.7156265889998394
2.15662695792067 1.7095604280000316
2.15686447621992 0.8558437720000711
2.15703208315426 0.8533121430000392
2.15720963557652 0.8512817850000829
2.15737389800773 1.7032377579998865
2.15756958227943 0.8512013009999464
2.15779815491923 0.8494824770000378
2.15800740697263 0.8454194420000931
2.15824600643109 1.692370426000025
2.15853649916129 1.7049893259998044
2.15873450561552 0.8601961390002089
2.1589187519801 0.8504135049997785
2.15909608211991 0.854899703000001
2.15927957428603 0.8550571250000303
2.15951131810127 0.8541705520001415
2.15990746781573 0.8489872579998519
2.16023050865372 0.8506674870000097
2.16061870796361 0.8524991280000904
2.16112688075671 1.7042102210000394
2.16181007301749 1.6985787979999714
2.16227873450422 0.8451719610000055
2.16268039826616 1.6917125859999942
2.16309153824137 1.7062553749999552
2.16337884428598 0.857843770000045
2.16363560693828 0.8520327829999133
2.16388179762241 0.8560336180000832
2.16417458011738 0.8611862909999672
2.16453449049917 0.8537059860000227
2.16495335307629 0.8498098069999287
2.16550030104958 0.8516439429999991
2.16633032038892 0.8518895740000971
2.16709653390316 0.8514556390000507
2.16803846332084 0.851204621999841
2.16925809736207 0.8501171300001715
2.17086940838501 1.7167977449998943
2.17301368025814 1.7084605330001068
2.17404045691626 1.7089699029997973
2.17482370420034 1.7022270490001574
2.17541056922191 1.7027282579999792
2.17585955120422 1.6959687700000359
2.17621334741471 0.8457012119999945
2.17650461349764 0.8449022139998306
2.17680782229827 1.7057155400000283
2.17706817258403 0.858182220000117
2.17731638432137 0.8481725560000086
2.17755081472942 0.8566849659998752
2.17780298530587 0.8566511000001356
2.17813786004535 1.7035576569999193
2.1786585045152 1.7040775460000077
2.17914535498032 0.8519857680000769
2.17953964355175 0.8528194650000387
2.17997489938165 1.6932540209998024
2.18036733960996 0.8453950980001537
2.1807800393488 0.8461965889998737
2.18117219143614 0.8457945070001642
2.18155221524265 0.8491905169998972
2.1819567878996 0.8586804009999014
2.18244416528195 0.8552230080001664
2.18305757105234 0.8528753499999766
2.18383554622919 0.8554927469999711
2.18482932047012 0.8559205690000908
2.18609865056576 1.7059468689999449
2.18771723042916 0.8519708930000434
2.18920628358725 1.7045939349998207
2.19066762304089 0.8504156040000908
2.19156303211494 0.8540540490000694
2.1925102206126 0.8618207069998789
2.1934171527611 0.8551459370000885
2.19419398338015 0.8545682009998927
2.19486807780699 0.8570233360001112
2.1959461261429 1.7082937709999442
2.19738132147962 1.7027667879999626
2.19854784003882 1.703940055999965
2.19936698328511 1.6934227780000128
2.19998907148991 1.6918038060000526
2.20046541804386 1.7119515140000203
2.2008359676352 1.7091762249999647
2.20112977879215 0.8608091070000228
2.20136781608017 0.855443927000124
2.20161894206807 0.8519183339999472
2.20184900163069 1.7021589219998532
2.20210374563693 0.8514545870000347
2.20239277985874 0.8524862240001312
2.20268019438183 0.8515335309998591
2.20299653080828 1.6934178579999752
2.20331902293476 1.692379714000026
2.2035412341992 0.8478190270000141
2.2037185685435 0.8515410620000239
2.20390388391318 0.8605066699999497
2.20407749133203 1.7134676850000687
2.20428564456785 0.8546449220000341
2.20453852696366 0.8551271389999329
2.20477550518405 1.7061750240000038
2.20504577237364 0.8523448370001461
2.2052577109315 0.8519901819997813
2.20546362099291 0.8515955180000674
2.2056655281686 1.7037242809999498
2.20590172531067 0.8583738140000605
2.20630454709238 0.8527814340000077
2.2066497722488 0.8566662089999681
2.20705274557094 0.8565491900001234
2.2075781988533 0.855743136000001
2.20828388602194 0.8526416039999276
2.20925155974139 0.8523360930000763
2.21060025941998 0.8519366729999547
2.21250439485473 1.7043377729999065
2.214890584237 1.6948399880000125
2.21697531469139 1.6914609420000488
2.21837032900202 1.714271139999937
2.21940716230478 1.7080471540000417
2.22017460848132 1.7126181060000363
2.22075020356779 1.7029163810000227
2.2211913408183 1.7037840979999146
2.22154012343819 0.8510820530000274
2.2218294670883 0.8517197769999711
2.22212991247788 2.5375948539999627
2.22239404458142 0.8450430039999901
2.22263047852554 0.8452882430001409
2.22285768002637 0.8562066109998341
2.22311244151885 0.860313953000059
2.22345833484999 1.7044183940001858
2.22401434999872 1.7118123729997023
2.22443491801849 0.851558488000137
2.22481313611878 0.8516427529998509
2.22520305917303 0.851955965000343
2.22562996289738 0.8511458269999821
2.2261241207325 0.8516935739999099
2.22651959045327 0.8490687089997664
2.22693546269276 0.8587022460001208
2.22739139920004 0.8649918710002567
2.22792530546919 0.8538472719997117
2.22860398355851 0.8565358730002117
2.22946841224595 0.8572842069997932
2.23056798258126 0.8551414950002254
2.23196417669927 0.8505696499996702
2.23371325379786 1.7036878210001305
2.23589906025612 1.7029439339999044
2.23787586455165 1.691461229000197
2.23938808003611 1.6918049699997937
2.24054727734675 1.7149887280002076
2.24143910025534 1.7069127129998378
2.24213429483112 0.8544059850000849
2.24269300686147 0.8531070740000359
2.24326954971529 1.7002118239997799
2.24373262272428 1.7031363210003292
2.24404571532903 0.8517531489997054
2.24431946178529 0.8509771950002687
2.24460194707578 0.8491070269997181
2.2448706110785 0.8461732220002887
2.24520011286056 0.846439191999707
2.24552202128594 1.6930638160001763
2.2458298912077 0.8585177750001094
2.24621181651136 0.8623675599997114
2.24653228564878 0.8506035380000867
2.24695710755847 1.7075094300003002
2.24767846168441 1.7042568779997964
2.24835698224104 1.70351173500012
2.2488623043347 1.7030889100001332
2.24925349873498 1.7113463409996257
2.24956084011311 0.8604433990003599
2.24980646322402 0.8525350029999572
2.25006780128627 0.8567110609997144
2.25030173219641 0.8570766040002127
2.25054007285099 0.8531283499996789
2.25085476468874 0.8488580040002489
2.251157774684 0.8517879080000057
2.25143766110194 1.7101410310001484
2.25184904562082 0.8502854619996469
2.25218283574882 0.8460012470000038
2.25253418163379 0.8451295610002489
2.25281973045094 0.8447226739999678
2.25311002123767 1.702829114999986
2.25347058305745 0.8623026509999363
2.25374140545392 0.851337396999952
2.25403832259976 0.8555956119998882
2.25428167319344 0.8570241370002805
2.25452498567251 0.8538867229999596
2.25490395392981 0.8492898909998985
2.25528668171954 0.851030780000201
2.25569239978099 0.851877136999974
2.256210473518 0.8510516890000872
2.25690098303855 0.8512489499998992
2.2578433801063 1.6931534259997534
2.25910966484456 1.6951142090001667
2.26001683653469 1.6903580009998223
2.26070162105538 1.7185401010001442
2.26123395670443 0.852353611000126
2.26166471400417 0.8552949629997784
2.26211632021578 0.8553731090000838
2.26248435686884 0.8526927950001664
2.26284081489076 0.8486532209999496
2.26332005287611 0.8509478460000537
2.26370411657528 0.852353593999851
2.26419547112539 1.7025230919998648
2.26485692211789 0.8511977820003267
2.26529327218951 0.8593643199997132
2.26573392924667 0.8553643519999241
2.26629656083437 0.8522130800001833
2.26689192958875 0.854886519000047
2.26742447579976 0.8540206640000179
2.26801129731089 0.8497673819997544
2.26868480376404 0.8502041120000285
2.26946669111228 1.7016788790001556
2.27040869803783 0.8515291240000806
2.27114528588186 1.6927504400000544
2.27187164619296 1.6894521009999153
2.27248124090588 1.704242857999816
2.27296120181934 0.8556980870002917
2.27335884668248 0.8516751209999711
2.27377283969087 1.7094236549996822
2.2741310176178 0.8507350350000706
2.27450838305649 0.8480030610003269
2.27486214304982 1.7026896109996414
2.27523416417934 1.7034526830002505
2.27553628515843 1.691022619999785
2.2757624541301 1.6898751260000608
2.27593836666694 0.8459007279998332
2.27608816258362 0.8539183280004181
2.27623856536385 1.706493792999936
2.27639037533875 0.8551815450000504
2.27656381509551 0.8558034759998918
2.27672216838897 0.8550531299997601
2.2769433589622 0.850797502000205
2.27736467966859 0.8505914699999266
2.2782070098733 1.702649681999901
2.27916436320027 1.6990564600000653
2.27976488493361 1.7125287339999886
2.28004607328301 1.7043916180000451
2.28024370058987 1.7096380120001413
2.28046003682021 0.8501885450000373
2.2806246927924 0.8504141559997151
2.28079823367343 0.8516182840003239
2.28094357310974 0.8512446269996872
2.28114192964906 0.8512078409999049
2.28136869493383 0.8516406030003054
2.28161084891454 0.846930747999977
2.28192805121015 0.8451780669997788
2.28236390906472 0.8446226650003155
2.2829792021481 0.8539918619999298
2.28386698478125 1.7147039120000045
2.2851530903587 1.7075654370000848
2.28616028600755 0.8562080279998554
2.28699002962067 1.703224185000181
2.28784026202724 0.8512718359997962
2.28854668081223 1.703371737999987
2.28929098793053 1.70045105600002
2.28981194479647 1.6917640930000744
2.29016687377232 0.8453701999997065
2.29046447028214 0.8466582949999975
2.29078176653429 0.8562358070003029
2.29108371378072 0.860740480000004
2.2915487109015 0.8521934790001069
2.29219008124325 0.8550838569999542
2.29281036923314 1.7078136449999874
2.29356760702176 1.700341467999806
2.29399872557387 1.7019833819999803
2.2943227389127 0.8520829630001572
2.29457619221201 0.8452583230000528
2.29484945686527 0.8579674509996948
2.29509630376676 0.8600655570003255
2.29530344940307 1.7095695629996044
2.29554120511516 1.7116845600003217
2.2958203833455 0.8500838029999613
2.29600938953528 1.7033240850000766
2.29621170989883 0.8516127749999214
2.29641996177895 1.695256237999729
2.29660494433931 1.6923881070001698
2.29682102586769 1.7027480760002618
2.29697962872198 0.8587441099998614
2.2971065476953 0.8521091570000863
2.29724058140518 1.7118726059998153
2.29735717882568 0.8551483289998032
2.29744135872586 0.8491953860002468
2.29752722085257 0.848353108000083
2.29761801555555 0.8521891209998103
2.29775645992612 0.851658671000223
2.29801287208604 1.7006196289999025
2.29862720005991 1.690986821000024
2.29877557897985 1.6910830239999086
2.29886663004537 1.7069932600002176
2.29895527202331 1.7113846039997043
2.29903488859843 0.8559561729998677
2.29910537115942 0.8559374510000453
2.29917935604235 1.7085066170002392
2.29925353008102 0.8497626129997116
2.29932860257282 0.8509203450003042
2.29939852114434 0.8509214179998708
2.29947870077514 0.8509273849999772
2.29957689428866 0.8509652510001615
2.29970067681983 1.7136169909999808
2.29985989347275 0.8490853329999482
2.30000711455856 0.8551978969999254
2.30015992379924 0.8560568689999855
2.30029053995807 0.8543509350001841
2.30047167473571 0.8504089909997674
2.30067580601007 0.850596355000107
2.30089541837928 0.8505186040001718
2.30109709616367 0.8510826990000169
2.30139348117687 0.8503101369997239
2.30167149815145 0.8468646700002864
2.30190069225457 0.8455433359999915
2.30229721835337 0.8456559940000261
2.3026747703354 0.8448255289999906
2.30301954950083 0.8512175189998743
2.30334479961383 0.8604915959999744
2.3036674377133 0.8556213010001557
2.3039394057508 1.7031583240000145
2.30426767437393 1.7078074329997435
2.30436632480646 1.7023242230002325
2.30445333068326 0.8505132430000231
2.30453404971025 0.8516604429996733
2.30461224187363 0.8508002600001419
2.3046936706477 0.8451658139997562
2.30480640156341 0.8463652880000154
2.3049514402207 0.8459973900003206
2.3050895195518 0.8447654019996662
2.30525965987517 1.7049517039999955
2.30548286859872 0.8599306850001085
2.30564046800523 0.8502578190000349
2.30580462353674 0.8547581070001797
2.30594586142477 0.8550433679997695
2.30612963639365 1.7051332790001652
2.30635603049162 1.702845220999734
2.30653197518137 0.8521975640001074
2.3066539761723 0.8520631119999962
2.30678053482689 0.8501652850000028
2.30689026897126 1.7129580260002513
2.30701374815484 0.8516643630000544
2.30720951511766 0.856133084999783
2.30738641113324 0.8556397639999886
2.30759946089417 0.854826088000209
2.30788181681471 0.8495491529997707
2.30826732290088 0.851507698000205
2.30880412250898 0.851808907999839
2.30952876996066 0.8517366940000102
2.31021524691559 0.851512275999994
2.31107100237034 1.6945874809998713
2.31238511667885 1.6899965830002657
2.31327899269973 1.7068019569996977
2.31395492176826 1.7107091390003006
2.31443491854044 1.712772269999732
2.3147817864459 1.7015626930001417
2.31503868634495 0.8512307480000345
2.31523836505864 0.851918220999778
2.31544760617289 0.8517517610002869
2.31561883515368 0.8516611169998214
2.31577111513033 0.8506773849999263
2.31591534906503 0.8454612670002462
2.31615858646805 0.8454946279998694
2.31650311320796 0.8449877689999994
2.31690093228334 1.700352359000135
2.31754922028252 0.8583031539997137
2.31779078921122 0.8546778610002548
2.31806855471077 1.7100015229998462
2.31831918884787 0.85570346600025
2.31860021098011 0.8508859039998242
2.31886523770041 0.8504656210002395
2.31914282194557 0.8520443739998882
2.3194572846673 0.8510792739998578
2.31985440499635 0.8514574730002096
2.32036401094022 0.8503627400000369
2.32102850212884 0.8533633579995694
2.32186716894505 0.8576154830002451
2.32259042448297 1.7033204059998752
2.32362818948655 1.7069212000001244
2.3243029167324 0.8519168689999788
2.32486325286003 0.8499067399998239
2.32543488587433 1.7018645070002094
2.32594783698002 0.8507293009997738
2.3262821315536 0.8484219560000383
2.3266491750807 0.8455022930002087
2.32697365986665 0.8446150839999973
2.3272859044909 0.8450366229999418
2.32765950745898 0.8475481270002092
2.32830064849153 0.8617287499996564
2.32894887542146 0.8590860960002829
2.32957407506448 1.7054959130000498
2.33012336015095 0.8560744779997549
2.33067861344899 1.6997840869998981
2.33124412699208 0.8507236590003231
2.33171841329838 0.8512740379997012
2.33215545728636 0.8518439839999701
2.33275103403523 0.8511137020000206
2.33360192241289 0.8478491040000335
2.3347493407203 0.8453113999999005
2.33602754474264 1.6916063980002036
2.33708524157258 0.8447117010000511
2.33781530590082 0.8491575949997241
2.33857241209067 1.7203208200003246
2.33934461982421 1.7074733809999998
2.34005784289899 0.8557140869997966
2.34057328052984 1.7035885700001927
2.34112421902494 0.8511732580000171
2.34152771297467 0.8519786439997006
2.34193893901933 0.8509871820001536
2.34238070353082 1.6964840820000973
2.34304689958474 1.713912679999794
2.34378920684886 1.7106375620001018
2.3442924719912 1.7065030029998525
2.34468431518123 1.7002070840003398
2.34499507658467 0.8518996369998604
2.34524671287621 0.8513830110000526
2.34550491712171 2.539584870999988
2.34573039485918 0.8445841160000782
2.34595238255184 0.8449722020000081
2.34616741232181 0.8509222839998074
2.34643545565016 0.858966213000258
2.34674498203282 0.8546351239997421
2.34713804699851 0.8521482030000698
2.34764706506481 0.854040065999925
2.34812476832038 1.7027755990002333
2.3486890173565 1.7014568869999493
2.34905692341743 1.7028859150000244
2.34934033251123 1.6946110219996626
2.34954164800858 1.689521066999987
2.34968831561211 1.6909690490001594
2.34980409124876 1.7181943460000184
2.34989262538628 1.706759680000232
2.34995875006841 1.7088851789999353
2.35000844129002 0.8515347259999544
2.35004922011091 1.7043254529999103
2.35008977512476 0.8511266509999587
2.35011800620597 0.8513986440002554
2.35014420459457 1.7119067559997347
2.35017159509475 0.8541603389999182
2.3502262532133 0.8532576420002442
2.35027811865776 0.8550782699999218
2.35034017522811 0.8545851710000534
2.35042097432732 0.8512336280000454
2.35052986983584 0.849428294000063
2.35067517601697 0.850847476999661
2.35087027370399 0.8515905429999293
2.35113235966324 0.8514742780002962
2.35148518131983 0.8496724010001344
2.35195723833651 0.8454881129996465
2.35259112242383 0.8448816459999762
2.3533572201725 1.690624950000256
2.35401241925914 0.8612382900000739
2.35486265826726 0.861601409999821
2.35558089602903 0.8485015420001218
2.35631957011015 1.7109872799996992
2.35723932136288 1.7036750350002876
2.35792220470003 1.7036196609997205
2.35842272509366 1.703026678000242
2.35879758496533 1.692766691000088
2.3590866808934 0.8505766700000095
2.35932061819835 0.8473410530000365
2.35956673676488 1.6950948539997626
2.35977407867816 0.8631745319999027
2.36000521920089 0.8597172130002946
2.36021833749716 0.8511826569997538
2.36046357057107 0.8537141050001082
2.36077463661484 0.8547722869998324
2.36122816407146 0.8499864790001084
2.36236394607045 0.8509168109999337
2.36390644581558 1.702848362000168
2.36521245515944 0.8520372100001623
2.36635624384999 0.8496709669998381
2.36744896640413 0.854166166000141
2.36911336546606 0.8601811169996836
2.37058555046628 0.8536584369999218
2.37246594894155 1.7107674850003605
2.37517651353367 1.7059800479996738
2.37586096095123 1.7019409610002185
2.3763782704951 0.8512638249999327
2.37673295874266 0.8509565640001711
2.37707732790588 0.8475891069997488
2.37746926305427 0.8449406519998774
2.37794029806347 0.8450677040000301
2.3785663134383 0.845765792000293
2.37952068203304 0.8480117270000846
2.38037540738383 0.8580950969999321
2.3811854648905 0.8565303519999361
2.3818634953744 0.8521844639999472
2.38253024440034 1.709872642999926
2.38329281060937 1.7022030900002392
2.38410853372262 1.7015654359997825
2.384622275564 1.7007217710001896
2.38500318759068 1.6909693949996836
2.38529269842599 0.8447652770000786
2.38552939674318 0.8450362050002695
2.38577577338958 0.8449774599998818
2.38601073570951 0.853287275999719
2.38621135671852 0.8567746319999969
2.38637873181377 0.8526666760003536
2.38662171574264 0.853786393000064
2.38707007089429 0.8538997579998977
2.38780973408268 0.8540022419997513
2.38884074263168 1.7013103530002809
2.39036196412557 1.7007858359997954
2.39100758079211 0.8502514420001717
2.39156598093111 0.8468212069997207
2.39224531720207 0.8618278430003556
2.39279639483998 0.8594974239999829
2.3936044866337 0.8511814829998912
2.39439939767495 0.8552398460001314
2.39541615370912 1.7083461629999874
2.39680348882884 1.7008120420000523
2.39786715318665 0.8521973299998535
2.39878763159046 0.8520342289998553
2.39969340458146 0.8497753709998506
2.40117788730174 0.8453048660003333
2.40270897604726 1.6947977599998012
2.40443718544301 1.7045223899999655
2.40491318021718 1.7052561440000318
2.40539365140354 0.8543832180002937
2.40577602561184 0.8548429389998091
2.40616258678802 0.8521058900000753
2.40661192180894 0.8484145429997625
2.40715648478385 1.7018899820000115
2.40787321479959 0.8511510920002365
2.40848125900714 0.8511272659998212
2.40910562044377 1.694906053000068
2.40962855186289 0.844614436000029
2.40992666287384 1.690199297000163
2.41023931072709 0.8490500549996796
2.41047738149247 0.857019247000153
2.41072519627791 0.8545074059998115
2.41096120850812 1.703808501000367
2.41128316357447 0.8551067459998194
2.4114691392914 0.8531666399999267
2.4116671924308 0.8478729240000575
2.41184152794178 0.8512030259998937
2.41199437986742 0.8512415290001627
2.41216580657919 0.8508850809998876
2.41242568056331 0.852218023000205
2.41286936179428 0.8494789699998364
2.41334525370223 0.8563425749998714
2.41406018973768 0.8553966510003193
2.41504046367717 0.851950590999877
2.41634531473521 1.711016519000168
2.41813074906743 1.7022696609997183
2.4184797085967 1.7018281760001628
2.41883769719624 1.7011911489998965
2.41925127578249 1.6898971260002327
2.41945106424214 0.845191567999791
2.41962420160331 0.846219499000199
2.41980411514739 0.8602445779997652
2.41999034351399 0.858887588000016
2.42026881745701 0.8477738370002044
2.42050163995074 0.8552074559997891
2.42078217953554 0.8550640789999306
2.42113775882355 0.8536131800001385
2.42159408139874 0.8471931620001669
2.42217850100341 0.850744697999744
2.42292200540452 0.8507878489999712
2.42385681010466 0.8513057539998954
2.42500432665094 0.8510138500000721
2.42637640774474 1.6922840070001257
2.42803074505841 1.6907341619998988
2.42904333971568 1.6946948549998524
2.42970199220968 1.7117411570002332
2.43017117849163 1.7068079509999734
2.43051107279737 0.8558846320001976
2.43077221071781 0.852016829999684
2.4310588740093 0.8522963360001086
2.4312917034743 0.8529451029999109
2.43151613698094 0.8514030169999387
2.43172467282283 0.8515037870001834
2.43204811057893 0.8509601490000023
2.43278983066281 1.7113650890000827
2.43349944042334 1.7051721479997468
2.4339799355256 0.8570243010003651
2.43441237869718 1.705376645999877
2.43484711624212 1.7037690809997912
2.43529050052 0.8513229610002782
2.43564547401037 1.6984276660000432
2.4360007386128 0.8453149079996365
2.43633403551325 0.8457506490003652
2.4366398043409 1.6918934999998783
2.43717717421904 1.7188636179998866
2.4379292540059 1.7017036520001056
2.43845360622123 1.7117217099998925
2.43880605773956 0.8508561530002225
2.43907919652784 0.8516826589998345
2.43937867113658 0.8521210290000454
2.43963099407731 0.8523059399999511
2.43984721830163 0.8520671999999649
2.44009394820009 0.8474363599998469
2.44054171891872 0.8463601850003215
2.4415365859038 0.8470633269998871
2.44259794238967 1.6939519620000283
2.44438791086317 1.7105952759998218
2.44522783285132 1.7047610300000997
2.44584927572766 1.7093644719998338
2.44630672278478 1.7042955120000443
2.44664672026771 1.709432273999937
2.44690214998158 1.6991724510003223
2.44709637613723 1.7134574490000887
2.44724538939847 0.8517138229999546
2.44737222389319 0.8552630919998592
2.44750056444027 0.8537317410000469
2.44761413104213 0.8544252900001084
2.44771562170022 1.702798156999961
2.44781773584948 0.8514986649997809
2.44793646489791 0.8523115080001844
2.448044044927 0.8521372229997723
2.44817403998584 0.8462269830001787
2.44838015577615 0.8460600140001588
2.44871444263497 0.8457792659996812
2.44913549400589 0.8457083160001275
2.44980693271173 0.8540177390000281
2.45069226153492 1.7151175660001172
2.45173517475674 1.7100623540000015
2.45199662284603 0.8543029879997448
2.45224506504721 0.8500551590000214
2.45252190585828 0.8573588290000771
2.45276143531097 0.8519335900000442
2.45307275982318 0.8523609200001374
2.45338186230577 1.7035999029999402
2.45377415258778 0.8492186169996785
2.45396131562056 0.8453816840001309
2.45415990273262 0.846106422000048
2.45435268217286 0.8448312529999384
2.4546408307751 0.8471335650001492
2.45493250555885 0.8593094869997913
2.45532812481586 0.8618631090002964
2.45589719533787 1.7052905569998984
2.45673616883893 0.8568783199998506
2.45759970431321 0.8552308719999928
2.45869741051219 0.8508717990002879
2.45960226007054 1.7026016029999482
2.4607261254562 1.7025076019999688
2.46113370571866 1.7045671480000237
2.46152626481274 0.8559487739998985
2.46183759870176 0.8502756759999102
2.46219584969862 0.8544739280000613
2.46249714998348 0.8539528259998406
2.46296558693763 0.852058493000186
2.46346616352812 0.8514606509997975
2.464170673527 0.851656266000191
2.46522523306454 0.8519424549999712
2.46684207173515 0.8519886009999027
2.46936403576967 0.8522812070000327
2.47189204535159 0.848637773000064
2.47403398428347 0.8457468779997726
2.47590313929533 0.8448784990000604
2.47765464218687 1.7019964800001617
2.47982756432408 1.7082994470001722
2.48191262107874 0.8533146439999655
2.48362273062568 1.7081403919996774
2.48534623540325 0.8490563810000822
2.48697490710701 0.8494936890001554
2.48835303986496 1.7033282060001511
2.49089765843687 1.7037847799997508
2.49264375995131 1.6911994350002715
2.4940539306432 1.6900799039999583
2.49517996953778 1.7069731079996018
2.49607852729286 0.8597716120002588
2.49680216199428 0.8491488859999663
2.49754768220832 0.8543887050000194
2.49814616749037 1.7094168230000832
2.49867286463556 0.8495269609998104
2.49905691040836 0.8520313140002145
2.49947775077268 0.8906197569999676


==> Images/Results/sourcebeam_timesteptimes_tol_0.001_m80.txt <==
t steptime
0.0 1.0645632009999986
1.15390126569703e-11 1.0602961360000016
2.11021111605029e-11 1.062810571
3.79992932294258e-11 1.060878228
6.37412510037968e-11 1.0742175960000004
1.03436033554861e-10 1.0714105789999984
1.64569449532684e-10 1.0746621880000014
2.5848304265009e-10 1.0709008329999996
4.02237431446076e-10 1.0693111729999991
6.262195599653e-10 1.0658538869999994
9.70613808096188e-10 1.0673711740000016
1.49889738652312e-09 1.065185691
2.30819716805309e-09 1.065229906999999
3.52653312890154e-09 1.0631599529999995
5.17610012477623e-09 1.063240006000001
7.45068401275656e-09 1.0602713930000007
1.06239860813853e-08 1.0608053789999978
1.51335927328252e-08 1.0753596470000026
2.17157024875095e-08 1.0758671389999996
3.16947849693912e-08 1.0677970199999969
4.7732055873439e-08 1.0691888740000053
7.37568666384479e-08 1.0711097029999976
1.13396696928483e-07 1.064239569999998
1.74155708513823e-07 1.069321794000004
2.6212097877173e-07 1.0682275049999959
3.77776662720803e-07 1.0657931160000018
5.2909702714377e-07 1.068524975999999
7.25573178284152e-07 1.0759102580000004
9.81516899797015e-07 1.0673313460000031
1.3192935681853e-06 1.070486244999998
1.77340281538176e-06 1.0679489569999987
2.3971403841498e-06 1.0687522690000009
3.2744794963913e-06 1.0678992400000027
4.54211038407144e-06 1.0664248369999996
6.43281335305645e-06 1.065201537
8.68709381614981e-06 1.0635293289999979
1.13503408852927e-05 1.0632476649999987
1.48254357841385e-05 1.0660368619999971
1.96159836493672e-05 1.0703898250000066
2.63978508211224e-05 1.0780169899999947
3.43318799220988e-05 1.0717189140000016
4.36216494235652e-05 1.0694708179999992
5.58485504707616e-05 1.0702025920000011
7.20545231944041e-05 1.0677384970000006
9.13032429627389e-05 1.0714221069999965
0.000114332793093153 1.06502914
0.000143276801939171 1.0658452900000057
0.000175802791923873 1.0688659329999979
0.000213288616121235 1.0626529279999986
0.000258651112591498 1.061033651999999
0.000319707140368172 1.0614463299999954
0.000391594356785966 1.0663330340000101
0.000468641535655082 1.0821266469999955
0.000554322299509981 1.069101712999995
0.000656769183043453 1.0705722720000068
0.000770198485118847 1.0709411200000005
0.000896044293840432 1.065895568000002
0.00104453892325813 1.0642835539999993
0.00120404917457328 1.065348279999995
0.001377332226793 1.0660641209999966
0.00157694289187862 1.0661538949999994
0.00185162196565627 1.073303272000004
0.00211253374472143 1.0709160220000058
0.00236340189588105 1.067559424999999
0.00268291603974878 1.06945331
0.00300666317796787 1.0678312209999916
0.00337021102474493 1.0626604180000072
0.00371518215392872 1.0647760840000018
0.00409522569483353 1.067393882999994
0.0045612721293743 1.06671200400001
0.00498339888040465 1.0603983759999949
0.00546868076935046 1.0594831479999982
0.00600875808946477 1.0608117029999988
0.00650828355235114 1.072445246000001
0.0071149372219972 1.0789552420000064
0.00769976664672609 1.065731031999988
0.00828942622055148 1.0699215680000123
0.00893124046427074 1.067659766999995
0.00958049072485743 1.0658298489999964
0.0102822944144676 1.0646571350000045
0.0109814029530631 1.0638522029999962
0.0117248608697838 1.0647814940000018
0.0125170435982848 1.0621689019999963
0.0132768036837292 1.0595341820000073
0.0141180896652882 1.059808695000001
0.0149558662737311 1.0589945179999916
0.0158034211488776 1.070019105
0.0166759031969283 1.0746240659999984
0.0176442340406719 1.0656237960000112
0.0186001348866996 1.0722979909999992
0.0195299627127607 1.0678307049999916
0.0204952277844304 1.0667932400000097
0.0215359543681556 1.0644366419999898
0.0226155649602232 1.0646408470000068
0.0236563532500585 1.0649544150000025
0.0247060849311573 1.0678290829999924
0.025796252562105 1.0768566950000036
0.0269496695338885 1.0681308989999962
0.0281674867087301 1.0704125480000073
0.0293494789810596 1.0746082349999995
0.0305252680129175 1.0647415529999904
0.0317197481694029 1.0650424390000097
0.0329519764239153 1.0673358039999954
0.0342270754818057 1.069710569999998
0.0355504869573267 1.0621279180000016
0.0369249591822328 1.064633850000007
0.0383095172138746 1.0643387049999973
0.0396872387009539 1.0618852229999902
0.0410709758135187 1.0847138750000056
0.0424733311863236 1.0717057880000027
0.0439032624282233 1.0710677449999935
0.0453637459941007 1.0723856900000044
0.0468538534174655 1.0624456049999935
0.0483718074652491 1.0661142650000102
0.0499166636015154 1.0645479389999934
0.0514885645543259 1.0652317240000002
0.0530883041466831 1.0634314389999986
0.0547168416833363 1.0628616669999928
0.0563750911475605 1.0600322520000134
0.0580640082877858 1.0593221960000108
0.0597848614697245 1.062783214999996
0.0615395877024082 1.0763553849999994
0.0633312008653802 1.0679495910000014
0.0651642520312676 1.0707066979999809
0.0670452646061064 1.069363779000014
0.0689826094060309 1.0656853419999948
0.0708758826174316 1.06422065000001
0.0724625522772672 1.065489026999984
0.0739347375150506 1.0661257190000129
0.0755926194685858 1.0664312250000023
0.0775338702857691 1.073556878000005
0.0795619542633795 1.0717910519999805
0.0815055474434408 1.0679377750000185
0.0833860500528159 1.069777242999976
0.0851907618749053 1.0692845590000104
0.0870628691462839 1.0666174510000133
0.0889392542883251 1.064801946999978
0.0906397024735869 1.065551830000004
0.0921828142916804 1.0640574040000104
0.0938105901990596 1.0683542809999835
0.0957135027933308 1.060079146000021
0.0978490493183524 1.0607887070000004
0.100015965123283 1.0724874599999907
0.102040615790477 1.075797367000007
0.103927286045305 1.0648056379999957
0.10565003306195 1.070735343999985
0.107334932999235 1.0698761560000207
0.10908508208793 1.0641269429999909
0.110923632824825 1.065727341000013
0.112903286066949 1.0670245279999904
0.11502939737338 1.0696302149999894
0.117181439782225 1.0619910130000108
0.119319887118592 1.0625830059999828
0.121305016741036 1.060616581000005
0.123060095622532 1.0601242910000224
0.12478591233436 1.0688922909999974
0.126631170052916 1.077637009
0.128595688463577 1.0669397030000027
0.130693109746938 1.0698969039999895
0.132886307682531 1.0680853030000037
0.135033675043008 1.0652078880000033
0.13718460232915 1.0665783009999927
0.139217524731495 1.0684380159999876
0.141010484257617 1.065252504
0.142772624978516 1.0700145650000081
0.144691528434487 1.0772715459999915
0.146806622177548 1.0676979300000085
0.149067447505733 1.0708442750000131
0.151242811596554 1.0710500949999755
0.153378646323205 1.0659087190000207
0.155572232829454 1.0662309789999824
0.157590170127642 1.0665797980000207
0.159443355016072 1.0707363359999817
0.161298631365564 1.0629125990000148
0.163277223112082 1.0603523389999907
0.165489758367872 1.0640750949999926
0.167778061615618 1.062998350000015
0.169986251284944 1.0742078399999855
0.17214675659826 1.070673843999998
0.174371450943338 1.0703204590000155
0.176497374215747 1.0709163310000065
0.17839682123955 1.0654742269999815
0.180253399647589 1.0668287420000127
0.182312731709528 1.0676085209999826
0.184640810065791 1.0665837000000238
0.186974196072275 1.0647203879999836
0.18916761323601 1.0615076429999988
0.191336924589624 1.0607267270000023
0.193561204186633 1.0607940419999977
0.19577853053278 1.060627433999997
0.197759137529973 1.0688805710000224
0.199635894311233 1.0703566229999808
0.201767703357255 1.0685230260000083
0.204123620000395 1.0689199859999974
0.206472004916218 1.0704266399999938
0.208696024180612 1.065434400000015
0.210841977386383 1.0716000379999855
0.213172633948475 1.0661945090000131
0.215478167538608 1.0644065859999898
0.21744004898143 1.0758551689999933
0.219382404939716 1.0741883400000063
0.221557915253245 1.0681716880000067
0.223956427963042 1.0692693219999967
0.226340112799677 1.0683358670000018
0.228533652511429 1.0659249450000061
0.230760024487193 1.067294524999994
0.2332979161229 1.0653573609999967
0.235475802370407 1.0640144420000013
0.237391104197914 1.0604619609999872
0.239404616878283 1.060989109000019
0.24171393377579 1.0607652900000062
0.244194883310469 1.0718805389999773
0.246500643610186 1.0713125240000068
0.248741502531155 1.0677576500000043
0.251142577467729 1.0730739349999965
0.253485797347074 1.0695045900000082
0.255591420032666 1.0639475539999808
0.257599212697709 1.0652075340000238
0.259743142522902 1.0647139949999769
0.262134959137421 1.065719008000002
0.26454216948387 1.067640780000005
0.266924133746548 1.060590714
0.269277998476547 1.0617185149999955
0.271602232768424 1.0632571830000188
0.27394521374955 1.072669263999984
0.276086001483096 1.0767985290000013
0.278125274527928 1.0627092170000196
0.280362693150833 1.0692390009999997
0.28276890180624 1.0710809149999818
0.285249033480303 1.064621795000022
0.287626070121992 1.0669188109999936
0.289894443502582 1.0680947849999711
0.292354578259609 1.0650564430000031
0.294793929677393 1.0671225920000325
0.296886364777721 1.0791627749999861
0.298953505562885 1.0733032300000218
0.301220650460689 1.0738421499999617
0.30372551058638 1.0705420350000168
0.306203020466098 1.0651720409999825
0.308520784891378 1.0656407050000212
0.310938365551602 1.0657089810000002
0.313492836678102 1.065236509999977
0.315753033852698 1.0628831810000179
0.317854727009357 1.0601747609999848
0.320012945926972 1.0607511540000019
0.322384536145351 1.062445341
0.324868144747445 1.0790980180000247
0.327307114459771 1.0693000210000037
0.329740405007121 1.0694664869999997
0.332174555392616 1.070059915999991
0.334677328152636 1.0663475179999864
0.336971190759715 1.0645528329999934
0.339089389848741 1.0656145620000075
0.34126551054537 1.0649950530000183
0.343670018687191 1.0644845969999892
0.346243982894056 1.0628016179999804
0.348761184978974 1.063973881000038
0.351108884240318 1.0953565089999984
0.353515853887965 1.0622512119999783
0.356121716617824 1.0775820019999856
0.358444526553534 1.072641119000025
0.360529288179319 1.0705157799999938
0.36273414828794 1.068541750999998
0.365273378687109 1.0706646119999732
0.367896389058777 1.065890765000006
0.370297159691405 1.0661926420000327
0.372687121954957 1.066239502999963
0.375235435647687 1.0644247060000112
0.377708513034108 1.0754797300000405
0.379951126105106 1.0734229699999673
0.382122814440418 1.067625865000025
0.384474689662846 1.0703669810000065
0.387003623131713 1.0698775379999574
0.389531242848673 1.0659578440000246
0.392031648336384 1.065571742999964
0.394485714165832 1.0658220760000177
0.397002853989677 1.0688044409999975
0.399466880808494 1.0648873119999962
0.401708958594346 1.0608367640000438
0.403915827464402 1.0601502989999858
0.406297844668789 1.0755155449999734
0.408894303197326 1.0722816100000045
0.411496520266105 1.0628083700000275
0.413917273779666 1.071955925999987
0.416370424988226 1.071467599000016
0.419031083018611 1.0669823609999867
0.421486745373787 1.0655363019999982
0.423654990126881 1.0660266630000024
0.425890512632082 1.065146671999969
0.428429371639089 1.0623861770000076
0.431073933986546 1.062072870999998
0.433538511068482 1.0608065030000375
0.435984810122368 1.0666373869999575
0.438527105691095 1.0707660799999985
0.441187499245594 1.0817259980000244
0.443578599736918 1.0684065280000254
0.445771377709467 1.068877054999973
0.448073406868467 1.0701085559999797
0.450626916602315 1.0659320770000136
0.453271357291614 1.0651188190000198
0.455821546064588 1.0652714109999692
0.458267996779938 1.0658378730000209
0.460796132696078 1.0639154209999901
0.463460192720491 1.075900962999981
0.465843085284346 1.0719830190000152
0.468034359055476 1.0690357180000092
0.470407817552196 1.0726896699999884
0.473062160929786 1.0691486640000107
0.47572150766898 1.0653885550000268
0.478171205197164 1.069574141999965
0.480646358143915 1.0659767070000044
0.483240579604331 1.069263368999998
0.485843547785545 1.0616050749999886
0.488210250808882 1.0646214930000042
0.490492133086166 1.0644966820000263
0.492937460595681 1.0847771999999622
0.495537220081688 1.073344001999999
0.498121627230861 1.0689287450000506
0.500666798140001 1.072653914
0.503181431209642 1.071884620999981
0.505817516707535 1.066324795000014
0.508430970222451 1.0658082819999777
0.510772205534716 1.0660376189999852
0.513026066210696 1.0655044590000102
0.515509289814818 1.0663378410000064
0.518222178705302 1.0620776370000158
0.520909330776064 1.0633879810000053
0.523362313584401 1.0597649519999663
0.525837255065076 1.0733095130000265
0.528465856517417 1.0744114029999992
0.531144883995731 1.0706292899999994
0.533552359611706 1.0707457869999644
0.535832378550534 1.070688505000021
0.538266401777326 1.0730577230000335
0.540916279028161 1.0664243839999585
0.543604677328068 1.0666532010000083
0.546210879297892 1.0718749690000209
0.548727061466346 1.0682887539999797
0.551352694984162 1.0775399060000268
0.553996605019818 1.0680249199999707
0.556389784468726 1.0708765040000117
0.558693402920538 1.0727853669999945
0.561155875703137 1.0694774099999904
0.563839005685687 1.0652781150000123
0.566528052956226 1.0693529370000192
0.569052690271077 1.065464669999983
0.571605635540448 1.0627297089999956
0.574346657187523 1.0625064220000127
0.576956862540446 1.0609206130000075
0.579324182562645 1.063922631999958
0.581698868079299 1.080699682000045
0.584307749676326 1.0717233289999513
0.586995072596873 1.0701810780000187
0.589550675390825 1.0712301099999877
0.592031409787578 1.0666026740000234
0.594549601031387 1.0692188119999742
0.597309385126111 1.0651835060000394
0.60008918852218 1.0689658789999612
0.60246858453439 1.0634172260000128
0.604711377933828 1.0603332990000354
0.607221055900999 1.0613591519999659
0.610080731146101 1.0630565370000227
0.612896370737537 1.0595837289999963
0.615445721166489 1.0777254319999656
0.617934584027019 1.071257997000032
0.620590252809002 1.0675017130000128
0.623278039096007 1.0732812480000007
0.625745740637796 1.0688893649999613
0.628137943029868 1.0667852949999883
0.630616446393687 1.066297779000024
0.633175914937134 1.073629015999984
0.635813911360153 1.0714986629999999
0.638458437463637 1.0717122370000425
0.640986138966552 1.0797718959999543
0.643682441237125 1.067217600000049
0.646346819892771 1.0702985559999547
0.648832834048268 1.0700590000000147
0.651243050496873 1.0666992679999794
0.653814211439876 1.0662284
0.65676614693606 1.0657433680000281
0.659506345751052 1.0648976800000014
0.661922416496005 1.0624006499999723
0.66448587849423 2.1254957849999982
0.667358454417631 1.0732431740000266
0.66958053232101 1.0798769649999826
0.672153364169463 1.066802494000001
0.675045501324439 1.0718195750000064
0.677582937602539 1.0713068290000365
0.679662148906512 1.0731347929999515
0.681838132972342 1.071952447000001
0.684450993039836 2.133763664000014
0.687513747622432 1.0636748090000196
0.689861682607481 1.0610284929999807
0.692577429872195 1.0641024490000177
0.695318371698078 1.0619680199999948
0.698145134365769 1.0654848819999643
0.700951510355671 2.1524181950000525
0.703541958257124 1.0673667559999558
0.705530964398824 1.069759667000028
0.707736984327609 1.070614369999987
0.70980013431008 1.065947111000014
0.712409087447963 2.134739566999997
0.714619452896383 2.145510483999999
0.715204466451607 2.141986856000017
0.716003047135367 2.1476571299999705
0.716468817787505 1.0653593810000075
0.716809559476206 2.138412463999998
0.717264924492362 1.0640998490000015
0.717479536107936 1.0606292969999913
0.717705711232654 1.0608278020000057
0.718018986657307 2.13656161199998
0.718531391240037 2.141566544
0.719038874458383 2.143525225000019
0.719329481121809 2.1321266639999976
0.719527765102761 2.134112036000033
0.71966283987285 2.1238556259999655
0.719755046431355 2.131112017000021
0.719817987528085 2.1214451249999797
0.719860987395303 2.121508500999994
0.719890406311161 2.1234817430000135
0.719910636324172 2.12176107800002
0.719924875034612 2.120477173999973
0.719934809404048 2.1226399990000004
0.719941648816108 2.1289227920000258
0.719946381848022 2.1248608980000085
0.719949764242279 2.119920689999958
0.719952755555278 1.065455668000027
0.719954410937407 1.0645849069999826
0.719956312393193 1.0599208560000193
0.719958392807071 1.060059563999971
0.719961077396539 1.060147569000037
0.71996507083431 1.0600271509999857
0.719971446650464 1.0597977460000152
0.719981792012454 1.0596731809999937
0.719998744476873 1.059615387000008
0.720026693562421 1.0616319239999825
0.720072992046706 1.0600236870000117
0.720150041052269 1.060226641999975
0.720278977756231 1.0599666319999983
0.720496476341902 2.122017367000012
0.720868276728015 2.1207349040000167
0.721303414679645 2.1242980409999745
0.721579719398712 2.1212082659999965
0.721768513007445 2.121720570999969
0.721895751765539 2.1194479509999837
0.721981641096722 2.1200583910000432
0.722039486751853 2.122120314999961
0.722078376281519 2.1191039889999956
0.722104482425131 2.1219324030000735
0.722121989046448 2.120592654999996
0.722133723832814 2.120700663999969
0.722141592999366 2.12382285700005
0.722146878690791 2.1225515589999304
0.722150441873072 2.1252159510000865
0.722152860543359 2.122347394999906
0.722154524880442 2.1260005110000293
0.722155709046267 2.1201433290000296
0.72215670072306 1.0621465030000081
0.722157276093066 1.0598751129999755
0.722158145403858 1.0598204890000034
0.722158871906763 1.0655188660000476
0.722159859605109 1.0601231879999204
0.722161442400866 1.0609746220000034
0.722164076194391 1.0630936769999835
0.722168523267602 1.0601357360000065
0.722176093553981 1.0622905440000068
0.722189046614228 1.0639786200000572
0.722211293768616 1.0620508399999835
0.722249633015466 1.0614461689999644
0.722315949650451 1.0595690730000342
0.722431224613453 1.0604118869999866
0.722633129393302 2.1201147780000156
0.722991527427283 2.1230651629999784
0.723489930652258 2.118757159999973
0.723769010440335 2.1220558310000115
0.723951644146545 2.1214769550000483
0.72407322667574 2.120006129999979
0.724153957972364 2.1246282219999557
0.724207503874869 2.1228761730000087
0.724242976118942 2.120459336000067
0.7242664604815 2.120106953000004
0.724282007333011 2.1202653199999304
0.724292306319096 2.1254862100000764
0.724299140151357 2.1221310019999464
0.724303688939442 2.1215513629999805
0.724306733598926 2.120095847000016
0.724308791938035 2.123077698999964
0.724310211980245 1.0635105050000675
0.724311252495776 3.1842779959999916
0.724312460476324 1.061862800999961
0.724313379753223 1.061627432000023
0.72431422569956 1.059936719999996
0.724315475639006 1.0614161290000084
0.724317613904767 1.0611604539999462
0.724321319262151 1.0601404170000706
0.724327810765924 1.0626670289999538
0.72433924897812 1.060188423999989
0.724359484878842 1.0653797300000178
0.724395407714534 1.0679080990000784
0.72445941515626 1.0627656849999312
0.724574039687185 1.0649190149999868
0.724780983177863 2.1250276590000112
0.725160262695794 2.1227341019999812
0.725609959013181 2.122624151000082
0.725871107411902 2.1286090620000095
0.726048732854053 2.1215669399999797
0.726172438239041 2.1221580159999576
0.726258399230895 2.124921701000062
0.72631738163283 2.119395271999906
0.72635712180356 2.12213121100001
0.726383910612208 2.1220929329999763
0.726401942353001 2.1231228050000936
0.726414073972414 2.1221618619999845
0.726422239431089 2.1214477029999443
0.726427745317682 2.1195670860000746
0.72643147286823 2.1232156349999514
0.726434017011955 2.1195742459999565
0.726435784925992 1.0593427070000416
0.726437087527002 3.177953595999952
0.726438551021783 1.0588892530000749
0.726439648151032 1.0643333980000307
0.726440645753547 1.0590733139999884
0.726441961541572 1.0597291969999105
0.726444085848742 1.060240934000035
0.726447604623101 1.065151625999988
0.726453513621505 1.0597401580000678
0.726463510518292 1.0599639769999385
0.726480506051437 1.0626147220000348
0.726509508982636 1.062821070000041
0.726559179454851 1.0599872209999148
0.726644598473253 1.0603898370000024
0.72679234382166 1.0595395930000677
0.727050272088448 2.122617272999946
0.727508250620899 2.123385734000067
0.727859166487003 2.128006821999975
0.728067350064049 2.1202492069999153
0.728211750964703 2.123756652000111
0.728308965380245 2.119166021999945
0.728374723963682 2.1260042210000165
0.728419112961596 2.12314952600002
0.728449090188898 2.121297684999945
0.728469356267929 2.1197994510000626
0.728483087831746 2.1201247479999665
0.728492429187936 2.1228996629999983
0.72849883600698 2.1237722559999384
0.728503329478174 2.123412715000086
0.728506806081109 3.187328976999993
0.728509607163778 1.0599553319999586
0.728511625500157 1.063191962000019
0.728513345296412 1.062393674999953
0.728516152654325 1.0617227459999867
0.72851951871284 1.0600035140000728
0.728524631492225 1.0629915649999475
0.728532541556362 1.0599515260000771
0.728544905420176 1.0625045150000005
0.728564307522341 1.0627066710000008
0.728594802763219 1.0602290199999516
0.72864276105334 1.060343567000018
0.72871821468258 1.0601247959999682
0.728837044882304 1.060257929000045
0.729024641277277 1.0600790249999363
0.729325029450711 2.1254452560000345
0.729813674295602 2.1222410369999807
0.73000825693347 2.1226246080000237
0.730154380750153 2.1195591150000155
0.730250997056767 1.060100497999997
0.730321193752183 2.119461024999964
0.730410872454823 1.062896222000063
0.730471899861538 1.059941070999912
0.730550828324892 1.0607380270000704
0.730660927859731 1.0608349770000132
0.730854957494753 1.0624453679999988
0.731196549113515 1.0651520010000013
0.731654776465622 1.059435156999939
0.732176769359581 2.1193821379999918
0.732882963689063 2.122431118999998
0.733289754553817 1.062033305
0.733567107899315 1.060964967000018
0.733855250384626 1.0621869919999654
0.734229921206064 1.0598924980000675
0.734696278484212 2.1185484730000326
0.735268603992994 1.059346342999902
0.735655592271408 1.062688124000033
0.736002771380803 1.06139732500003
0.736300953443574 2.118783586999939
0.736715104442722 2.125021719000074
0.73713686238505 2.1258983010000065
0.737418549557504 1.0626683350000121
0.737738692404461 1.0602533249999624
0.738016834774122 1.0611031590000266
0.738308424537453 1.0606595250000055
0.738785113374334 2.125670255999921
0.739335809323615 1.0609587010000041
0.739669476173718 1.0622755709999865
0.739989036590279 1.0625510290000193
0.740470233721359 2.1197876500000348
0.741045982659262 2.1279474939999545
0.74155817602863 1.0594121359999917
0.742063325785013 1.0598114670000314
0.742520916248373 1.0612021320000622
0.74341074996271 1.0592435940000087
0.744422578278704 1.059825223999951
0.745998395002585 1.0604089539999677
0.747611961338208 1.061393317000011
0.749689569680468 1.065276299000061
0.752240544866648 1.062419062999993
0.755021820248886 1.0601492029999235
0.757444106711521 1.0605477390000715
0.760225303458838 1.0631831879999254
0.763101019980564 1.0602800780000052
0.765413360001142 1.066008006000061
0.768000599181325 1.0600695739999537
0.770668709523957 1.0611923139999817
0.772925500007706 1.0627116590000014
0.774742709707983 2.1263755080000237
0.777153266015776 2.1200265480000553
0.77882551445021 2.119896891999929
0.780727224769592 1.0653677160000825
0.782448149277755 1.0600630929999397
0.784534116902062 1.0631336469999724
0.78622758548209 2.1258969680000064
0.787809490698324 1.0627277290000166
0.789112117080655 1.0597834270000703
0.790424100415154 1.0640825009999162
0.791714809004104 2.1225051940000412
0.793874136617699 2.123068609000029
0.795916773883815 2.125479476999999
0.797493464428655 1.060582533999991
0.798725466979362 1.0616412699999955
0.800053243300755 2.12703805000001
0.801181937485425 1.0607975069999611
0.802133441727286 1.0602612049999607
0.803158295550124 1.0612295870000708
0.80400677239826 1.0603536119999717
0.805298408222871 1.0603824959999884
0.806970738675299 1.0603539300000193
0.808580056893469 1.0605404819999649
0.809977642662644 1.0640412239999932
0.811139963789322 1.0609459949999973
0.812402590943329 1.060514157000057
0.813568755173987 1.062773911000022
0.814502062712006 1.0612147879999156
0.815540168006208 1.0610909460000357
0.816555945311956 1.0617262499999924
0.818373575273046 1.0629808999999568
0.820444888215585 1.061096973000076
0.822729092152741 1.0627571389999275
0.825615975753761 1.0616785880000634
0.829190772874742 1.0601682449999998
0.833031968918223 1.0619060100000297
0.836743662981004 1.0622077579999996
0.839861165202341 1.0629833049999888
0.842565120267472 1.0615214499999865
0.845180682276075 1.061422046999951
0.847351280735687 2.123239108000007
0.849480000641737 1.0608382180000717
0.851155219302709 1.0600843129999475
0.852877624971304 1.0599952449999819
0.854554592676346 1.0604955339999833
0.85629844755924 1.0605505500000163
0.858516732127279 1.0601512650000586
0.861676153500125 1.060000203999948
0.864384728440834 2.123299852000059
0.867399602251862 1.063088271999959
0.869151441389529 2.121932085000026
0.870946135145515 1.064883592000001
0.872399688409765 1.0623014560000001
0.873843847555165 1.0607809699999962
0.87532245173578 1.0635760069999378
0.877224233132487 1.0631935850000218
0.879028127959429 1.0609965959999954
0.880725605193106 1.0616649539999798
0.88286957419524 1.0607029120000107
0.885311405170441 1.0639029920000667
0.888464373071556 2.1193120219999173
0.891206191105279 2.1223073770000838
0.893299946374526 1.0605262230000108
0.894861935623714 2.1248425859999998
0.89655981710766 1.0600953239999171
0.89754634395315 1.0605537600000616
0.898429831790949 1.0597997500000247
0.90002267285029 2.1200080259999368
0.901990161723807 2.1235159679999924
0.9033253175422 1.0595666570000049
0.90439674758431 1.060119732999965
0.905487962086292 1.059668044000091
0.906555136555148 1.0597807289999537
0.907425447960965 1.059268094999993
0.908606470567479 2.123281249999991
0.910129578998698 2.142483306000031
0.911486062102083 2.134608708999963
0.912633100602154 2.1366404469999907
0.91345946117696 1.0677784840000868
0.914220985849998 1.0690531079999346
0.914911930697063 2.1375930970000354
0.91666095717517 1.0735559259999263
0.917963861583637 2.136647829000026
0.919353940035007 1.0686073410000745
0.920125813086822 1.06808881500001
0.920828930594008 1.0714226909999525
0.921681248413785 1.0674046599999656
0.922678807765586 1.071643817999984
0.924016613475139 1.067212429000051
0.925402115304623 1.0688702429999921
0.927080002464819 1.0690575620000118
0.929182185289134 1.0708800759999804
0.931982905743364 2.1373391370000263
0.93572407571326 1.0695747369999253
0.939440786910068 1.0690215330000683
0.943558891799287 2.146648079999977
0.947088635291559 2.1383386100000052
0.949684819424098 2.137212327000043
0.951664075927768 2.1366307490000054
0.953187838802764 1.068838676999917
0.954388778689654 1.0677456690000326
0.955671371229352 1.0679282090000015
0.956723440020122 1.0679924519999986
0.957723882166829 2.1388064940000504
0.95883331817808 1.0674547190000112
0.960008307948453 1.0771057909998945
0.961114488312832 1.0676944909999975
0.962499058814282 2.134277040000029
0.964578329417602 2.14415812499999
0.965559816649401 1.0685689270000012
0.966443464995756 1.0677517679999937
0.967402802064955 1.0696689810000635
0.96832808758083 1.0689925980000226
0.969949649014051 2.1350764219999974
0.971817163993893 2.1388606089999485
0.972876070300028 1.0692917699999498
0.973747812687841 1.0681055430000015
0.974664176560487 1.0694768360000353
0.975409986004683 1.0671484150000197
0.976396902397297 1.0694270090000373
0.977358109001894 1.0672285519999605
0.978234629656853 1.0676904650000552
0.979417195220247 2.137225305999891
0.981453896168406 2.1339434290000554
0.982662840487472 2.1363961690000224
0.983890546971329 1.0687827969999262
0.985062282822916 1.0699520390000998
0.98628948955952 1.070352709999952
0.987698218296477 1.0726546329999564
0.989555478096206 1.0704297650000854
0.99134223155267 1.068405554999913
0.993416477862913 1.0681264629999987
0.996041193158391 1.0662986580000506
0.999458681308702 1.0730454389999977
1.00348047850192 1.0670439250000072
1.0071618232815 1.0732808169999544
1.01099442789082 1.0697512120000283
1.01492121049901 1.0675770049999755
1.01898102993548 1.067632136000043
1.0232175721884 1.067210513999953
1.02731480758727 2.1418229690000317
1.03074166894798 1.0704910780000318
1.03428081615076 1.066593338999951
1.03846144735694 2.1405529350000734
1.04309235805621 1.0684230439999283
1.04575114709105 1.0689168679999739
1.04936631087926 2.1363397580000765
1.05321148465553 2.140138310999987
1.05616752507389 2.134565901999963
1.05815080182139 2.1352445480000597
1.05961617915407 2.1351342389999672
1.06070434566534 2.134925006000003
1.06152472070562 2.132894677999957
1.06215547805266 2.1379083850000598
1.06265375951142 1.0691487699999698
1.06306348328214 1.0671575579999626
1.06349159378478 2.134851667000021
1.06385320525455 1.0655174539999734
1.06420630777139 1.0668191920000254
1.06456506345955 1.0668092120000665
1.06489972724509 1.0688889790000076
1.06528178968919 2.1363999109998986
1.06578965629817 1.068654954000067
1.06668110894938 1.0654548579999528
1.06744483844886 1.0665389760000608
1.06829529512959 1.0679938810000067
1.06934776811768 1.0672639549999303
1.07067245735972 1.0670504430000847
1.07234987038872 1.067512899999997
1.07447334498274 2.137423015999957
1.07714593275336 2.134127669999998
1.07888200371826 2.138024327000039
1.08016598207507 2.137062904000004
1.08113291556638 2.132154861999993
1.08188695877409 1.0719647829999985
1.08251051703289 1.0675190139999131
1.08315814170691 2.1371864679999817
1.08374850619803 1.0682215340000312
1.08414934454145 1.0716166970000813
1.08452675540386 1.0668191529998694
1.08496866770448 1.0696335239999826
1.08558448598549 2.134069024000155
1.0865827714186 2.1343013709999923
1.0874992618448 1.0701685120000093
1.08832246736311 1.066670633000058
1.08915842787093 1.0732962709998901
1.0903354070363 1.067590993000067
1.09134867032269 1.0692810369998824
1.0923239803194 1.0679800309999337
1.09344493648847 1.0714002870001877
1.09475995686447 1.0703454399999828
1.09630467860851 2.13296917699995
1.0981062184458 2.1343282079999426
1.09959209291839 2.1328609560000586
1.10073633258078 1.0671407580000505
1.10170790567959 2.1366859559998375
1.1027054602911 2.1316626600000745
1.10348764732615 1.066134355000031
1.10409454554764 1.0683775550000973
1.10470984904497 1.0661569199999121
1.10541591645443 1.0665649729999132
1.1064242246287 2.136670734000063
1.10817687182068 2.1350359850000586
1.10987961743355 2.134042043999898
1.11110085852159 1.0661434170001485
1.11227819336735 1.065962896999963
1.1135030953285 2.138378906999833
1.1148322697612 1.0669337610002003
1.11599232946122 1.065936861999944
1.11718782606787 1.0695260610000332
1.11833452733042 1.0656566149998525
1.11930306114432 1.0667748590001338
1.12016514567515 1.0710103530000197
1.12117812782255 1.0687661029999163
1.12250968603745 1.0678622640000413
1.12465293789253 2.136243182000044
1.12721616161706 1.0666568069998448
1.12829171774284 1.0681406790001802
1.12961105315972 1.066243380999822
1.13067533201587 1.068636496000181
1.13210537417156 1.0656916909999836
1.1333729306165 1.067434270999911
1.13465099253078 1.0738631940000687
1.1361936258805 1.0676679959999547
1.13813275136729 1.067872092000016
1.14048305357497 1.067515179999873
1.14324732620147 1.069036189000144
1.14670353548728 2.134263795999914
1.15117644635174 2.1359835519999706
1.15455277973448 2.133341509000047
1.1568797507213 2.1443090479999682
1.15865369445812 2.1333581670000967
1.16001372936714 2.1347101070000463
1.16107731198425 1.0681460009998318
1.16194046960639 1.0703072850001263
1.162827923184 2.134486498999877
1.16359111790707 1.0692419419999624
1.16419889099403 1.065672000000177
1.16485173494473 2.1378451089999544
1.16546690583853 1.066254502999982
1.16595198705315 1.0670148439999139
1.16647221445019 1.0663348909999968
1.16689322935336 2.1383695090000856
1.16746380236118 1.0679437270000562
1.16834652491353 1.066435317000014
1.16915404574306 1.0700788739998188
1.17008354476661 1.0696184030000495
1.17128050502386 1.0662041519999548
1.17281696670746 1.068105628000012
1.17414790398313 1.068188403000022
1.17525080231383 1.0678953730000558
1.17618586440172 2.1350358790000428
1.17708596979272 1.071168162000049
1.17818955751349 1.0694982149998395
1.17912174873939 1.0673399710001377
1.18032694130344 2.1365174769998703
1.18235587087747 2.1363272730000062
1.1832876415556 1.0701215210001465
1.18402256111533 1.066665250999904
1.18473943135252 1.0701525229999334
1.18543009803956 2.138050018000058
1.18623203480153 1.0674750089999634
1.18790705676599 1.0676495059999525
1.18938581020883 1.067653188000122
1.19103447634465 1.0702278900000692
1.19261249790207 1.072839249000026
1.19389488695751 1.0689206749998448
1.19514925983782 2.133925178000027
1.1965455259965 1.0674088749999555
1.19840006923116 1.0699839610001618
1.19997223868444 2.1338263139998617
1.20213026365003 1.0661655850001353
1.20452729270971 2.1323984819998714
1.20818334527113 1.0678856070001075
1.20932826061778 1.0681115069999123
1.21033631315059 1.0683400549999078
1.21127876512049 1.0681975720001446
1.21229436236493 1.0666291219999948
1.21383972363535 1.0664306829999077
1.21563100169203 2.1341305350001676
1.2175069937698 2.1366784819999793
1.21891348415928 1.0680720379998547
1.22004572721793 1.0712439880001057
1.22124158024406 2.133102506999876
1.22221579833511 1.069201484000132
1.22310958777787 1.0686528589999398
1.22402536699077 1.0686116800000036
1.22488302424228 1.0666330970000217
1.22594721801527 1.068780464999918
1.22775920424268 1.069046309999976
1.23006676297953 1.0697166630000083
1.23195873330023 1.0687397010001405
1.23376023321519 1.0668802539998978
1.23627165578903 1.0672425550001208
1.2383024069758 1.0691097409999202
1.24110962373024 1.0688286940001035
1.24567853942142 2.136244105999822
1.24996055700358 2.135682438999993
1.25135283298139 1.0699819060000664
1.25257341487652 1.0680838929999936
1.25403687886947 1.070497510999985
1.25521859316709 1.0669179080000504
1.25656649541681 1.0690511509999396
1.25879741459892 1.070117171999982
1.26135105805236 2.1335763300000963
1.26376038996657 1.067356866999944
1.26550589419215 1.0670560940000087
1.26745590309093 1.0684394209999937
1.26908604443068 1.0711145380000744
1.27076029099928 1.0688644399999703
1.27252426986921 1.0662175630000092
1.27431319249795 1.067528128000049
1.27669103198318 1.0746792869999808
1.28039319987081 1.0694621049999569
1.28374067813919 1.0680627609999647
1.28786623592142 2.134420015999922
1.29122123013424 1.0673586140001134
1.29508067259616 1.0665390770000158
1.29943271952044 2.136810799999921
1.30344549606932 1.0668686149999758
1.30624589581863 1.0656344589999662
1.30935284145611 1.0666287569999895
1.31260662167524 1.0661334240000997
1.31655710545124 1.0695879479999348
1.32019150701911 1.0709819420001168
1.32440771786483 1.0702272910000374
1.32892349105858 2.1328464799998983
1.33266846940171 2.136166371999934
1.33505828450862 2.1354772130000583
1.33689161945059 2.1366032390001237
1.33830764204109 2.135075028999836
1.33940758515789 1.070743185000083
1.34026327455161 1.0704577970000173
1.34116750303302 2.1346207760000198
1.34192583399901 1.067774954000015
1.34240306935763 1.065720089000024
1.34287227933768 1.069869438999831
1.34334570455836 1.0676175830001284
1.34393043983764 1.0669154600000184
1.34475499831124 1.0730802549999225
1.34700767046157 1.067262941000081
1.34896122913463 1.066978742999936
1.35105937019496 1.066717879999942
1.35378611361315 1.0695194170000377
1.35743416636 2.1370061960001294
1.36115197730741 1.0673293959998773
1.36384692873751 1.067379800000026
1.36658190042058 1.0700445380000474
1.36939981722099 1.0683400339999025
1.3721312107078 1.065906391999988
1.37460609726772 1.0689861109999583
1.3767603923432 2.134363126000153
1.37974256637101 1.0705730649999623
1.38331868810512 1.0702517499998976
1.38751949006236 1.0715144540001802
1.39123653826165 1.0666375589999006
1.39502992694488 1.0728642980000132
1.39873791356139 1.0664870969999356
1.40246170146614 1.0662370850000116
1.40576720166352 1.072502224000118
1.40882887814812 1.0675451989998237
1.41159654571226 1.067530798000007
1.41485143537481 1.0671414110001933
1.41917054716142 1.072707193999804
1.42327369819451 1.0686611430000994
1.42798125540017 1.0669421430000057
1.43181523072033 1.0668046339999364
1.43584444288543 1.0695593069999632
1.43956078288068 1.0690044510001826
1.44260872995004 2.1388573899998846
1.44513188453819 1.0667992080000204
1.44718327947826 2.1367424289999235
1.44932832157012 2.1336467250000624
1.45060780183856 1.067773281999962
1.45164505803151 1.0679929670000092
1.45271335542137 1.0690277640001113
1.45357207492239 2.1330900959999326
1.454334017094 1.067720761999908
1.45481909009029 1.0667961080000623
1.45533188143928 1.0669041880000805
1.45577659250394 1.0662512489998335
1.45626528920485 3.2011883090001447
1.45695883890187 1.0655555829998775
1.45841361703681 1.0662021020000338
1.4596615238842 1.06652092000013
1.46106367684653 1.0669741929998509
1.46291263898955 2.1356515040001796
1.46522397345134 1.066909848999785
1.46739754696228 1.0668352229999982
1.46954595611803 2.133343597000021
1.47163299066387 1.0668793160000405
1.47432509894205 1.0663748280001073
1.47723140876937 1.066145649999953
1.48007941601886 1.0667834369999127
1.48309634207694 1.067353414000081
1.48618078475493 1.0673280839998824
1.48890690612788 1.0694184090000363
1.49171239608998 1.0672346200001357
1.49412773306237 1.0663317609999012
1.49662759472016 1.0682512190001034
1.49936328600171 1.066314802999841
1.50181640350294 1.066699596000035
1.5039292457385 1.0666500340000766
1.50606653559105 1.0700137159999485
1.50817077487085 1.0669605969999338
1.51000507186401 1.065411092000204
1.51212384403018 1.0625746319999507
1.51439938676798 1.066764461000048
1.51634779094573 1.063995334999845
1.51870510701993 1.0602716370001417
1.52115665275919 1.06123171299987
1.52338775271119 1.0634976000001188
1.52558603384286 1.060887431999845
1.52773965760089 1.0605980889999955
1.52987635742609 1.0613007500001004
1.53202684767777 1.0617606549999437
1.53421295111838 1.067041523999933
1.53648404139085 1.0606333030000314
1.53850538215442 1.0620277960001658
1.54042783587157 1.0650419739999961
1.54237077587274 1.0642582909999874
1.54442010275297 1.060705409999855
1.5466597184459 1.0624061440000787
1.54920849377841 2.1197752299999593
1.55223820233059 2.1204735030000847
1.55445759490935 2.1208756260000428
1.55613302252366 1.06322312899988
1.55749138926276 1.0603825880000386
1.55887886871799 1.0605089769999267
1.56004060040309 1.0613482500000373
1.56097174742408 1.061044782999943
1.56171892284228 1.0605922629999895
1.56235662122681 2.1224322500002017
1.56305034596718 1.0615810809999857
1.56348673316588 1.0626243379999778
1.56393082903386 1.0614984689998437
1.56438301602085 3.1871922699999686
1.56491542862371 1.0630005310001707
1.56589481034488 1.0605911289999312
1.56678487355603 1.061215817999937
1.56778113283877 1.062984644000153
1.56904693802983 1.063007141999833
1.57072324737466 2.122106442000131
1.57300374641081 1.060123830000066
1.57526096745645 1.0623846839998805
1.57778381117125 1.0629838160000418
1.58009784625864 2.1205002489998606
1.58313702411177 1.0593404120002106
1.5859339589842 1.064247481999928
1.58860004939587 1.0611301229998844
1.59160838252509 1.0591668490001211
1.59443049455394 1.0621797329999936
1.59734171704966 1.0602043510000385
1.60040408419443 1.0624802759998602
1.60363425345282 1.060490383000115
1.60642278583114 1.0691130969998994
1.60913455565238 1.0692763560000458
1.61156405368579 2.1346735899999203
1.61380511814079 2.1357771689999936
1.61585953847851 2.138319127000159
1.61732518088864 2.137335013999973
1.6184614603469 1.06793400499987
1.61938221197397 1.0697590230001879
1.62034888981842 2.1356034349998936
1.62120055412592 1.069065050000063
1.62220065287078 1.0682442209999863
1.62309401435179 2.1354602530000193
1.62420963270916 1.065573258999848
1.62553359812833 1.067067993000137
1.62682560050803 2.140668839
1.62833898649729 1.0732527170000594
1.63002179701187 1.0679235919999428
1.63178676588539 1.065904197000009
1.63357338847163 1.0702126189999035
1.6354561313069 1.0677305430001525
1.63740343730366 2.1331145289998403
1.63938822823385 2.138413668000112
1.64096124600705 2.1329959969998527
1.6419043967401 1.06731469500005
1.64269038689265 1.0673248850000618
1.64349276803143 1.0653845889999047
1.64426752113314 1.0658517320000556
1.64582024505298 1.0690094950000457
1.64740504301382 1.0670830980000119
1.64920710051372 2.1383792560000074
1.65172213000323 2.1357001490000584
1.65411519228333 1.0675815679999232
1.65599873602569 1.0666195280000466
1.65796826535944 2.1339611409998724
1.65954715838365 2.1388968700000532
1.66051708796337 1.0665340559999095
1.66137818259903 1.0698440969999865
1.66222943119858 2.1322775850001108
1.66330694219367 1.065522744999953
1.66404702928845 1.067264532000081
1.66483757510905 1.0666106019998551
1.66549565677657 1.0662521470001138
1.66606737514675 2.147176517999924
1.66660411739221 1.0667271390000224
1.66709344571632 1.0686284529999739
1.66761778815042 1.0674595289999615
1.66804870937675 1.0662075430000186
1.66852983728989 1.0694989850001093
1.66927297901178 1.069246454999984
1.6699884911614 1.068175975000031
1.67073808855267 1.0683888280000247
1.67165595701555 1.067084826999917
1.67283315565579 1.0672777899999346
1.67438841141311 1.0667590740001742
1.6764885179084 2.1329951099999107
1.67933851863723 2.1345409099999415
1.68149886798268 1.0667507089999617
1.68318702637467 1.0654274500000156
1.68496643535699 1.0701731490000839
1.68662454495621 1.0701486610000757
1.6888464603349 1.0678939160000027
1.69129010794898 1.0659216299998207
1.69406522100559 2.1334692920002
1.6968662149666 1.066261553000004
1.69849752580332 1.068264298999793
1.70022030126853 2.135391163000122
1.70172484534695 1.068075940999961
1.7030460848119 1.0684428120000575
1.70437750457423 1.071148654999888
1.70580080938006 1.066715997000074
1.70784389584788 1.0661007329999848
1.71039916619431 1.065690947000121
1.71357598976252 1.0676580889999059
1.7169082343417 1.0729423590000806
1.71990848363254 1.0671180009999262
1.72270768608108 1.0654836680000699
1.72539614334754 1.067070264999984
1.72820571718998 1.067159565999873
1.73057307443237 1.066183803000058
1.73311037240035 1.0665483010000116
1.73667728215999 1.0685792689998834
1.74006948995155 1.0698060990000613
1.74291838726561 2.132883747000051
1.74543836326686 1.0694610729999567
1.74780584635474 1.0700274109999555
1.75029805975515 1.0671770080000442
1.75245371210261 1.0658397540000806
1.75523761357329 1.0650811670000166
1.75808181499287 2.136701713999855
1.76062959688186 2.135547489000146
1.76247751921438 2.1423178679999637
1.76381995798184 2.132430420999981
1.76483276084646 2.133967994999921
1.76560700988847 2.135186578999992
1.76620923796122 1.0709385530001327
1.76668861888739 1.0681585339998492
1.76719916531251 1.0676347430000988
1.76765457070276 2.1402697359999365
1.76813174461227 1.0664339400000244
1.76855102787538 1.0681486510000013
1.76896512743665 1.0671114940000734
1.76938569938922 2.1389939099999538
1.76990524605043 1.0676507549999315
1.77060708856892 1.0659647449999738
1.77119143567423 1.068459915000176
1.7718553031443 1.06798739199985
1.77268438904248 1.0668140590000803
1.77374983357069 1.0686285889998999
1.77515177134411 1.067217466000102
1.77703089870108 1.0662924880000446
1.7795625656616 1.0670244039999943
1.78162347036382 1.0703370470000664
1.78368564331368 1.0701653019998503
1.78568449659474 1.067845233000071
1.78759241144643 1.06648458199993
1.78934670250322 1.067865926999957
1.79139656093272 1.0662144820000776
1.79416557741547 1.0694552770000882
1.79642716200863 1.0663894350000191
1.79882163527652 1.0694955769999979
1.80087764631729 1.065928969999959
1.8030393643673 1.0666323609998472
1.8049923972778 1.0667347910000444
1.8068659224751 1.0677595310000925
1.80892359248913 1.068469585999992
1.81118355394213 1.0670589399999244
1.81311325129099 1.0683014890000777
1.81509154331069 1.0654754079998838
1.81693773827316 1.0689968450001288
1.81900977392568 1.06852532899984
1.82117531632593 1.0712274640000032
1.82313241318652 1.0693250570000146
1.82532800741173 1.0672580220000327
1.82723116452264 2.13363799800004
1.82979443395116 1.0689770660001159
1.83176507878937 1.067054194999855
1.83355892611075 1.0658755189999738
1.83568641199528 1.0665329640000891
1.83801414847083 1.0715409409999666
1.84087327743374 1.0733849089999694
1.84353891466703 1.065188801999966
1.84632600832466 1.0661348420001104
1.84970770459658 2.1358185710000726
1.8532146191619 1.065171773999964
1.85531213614085 1.0662095420000242
1.85761568030657 1.0688522819998525
1.85962473772441 2.1353540490001706
1.86211653775832 2.142618801999788
1.86393964487686 2.138180504000047
1.86523303254206 2.1347838050000973
1.86620662937839 2.132418701000006
1.86694943377621 2.1325712459999977
1.86752796909913 1.0669514060000438
1.86799097733204 1.0689089929999227
1.86848254579353 1.066266756999994
1.8688835566754 2.136417505000054
1.86935616322758 1.0676022699999521
1.86972995498689 1.0652372219999506
1.87009548784687 1.065614455000059
1.87052113976279 1.066364417999921
1.87114346805416 1.0677318830000786
1.87182792396931 1.0667292450000332
1.87240288006962 1.0667795829999704
1.87308649252799 1.0664212199999383
1.87395704136773 1.065620989000081
1.87508907926693 1.0649882610000532
1.87658765696664 1.0667999959998724
1.87858820465467 2.1336023409999143
1.88120198569279 2.134203168000113
1.88296051250225 1.0662245460000577
1.8843956381831 1.0662840820000383
1.88590606702718 1.0694227989999945
1.88726608037159 1.0693463609998162
1.88892793208769 1.0670788470001753
1.89091223977307 1.067556398999841
1.89268743272958 2.132961729000044
1.89530894072675 1.0714961559999665
1.89717067788348 1.0693611300000612
1.89909503365569 2.139146604999951
1.90109018016308 1.0723193260000699
1.902476031771 1.0680288920000294
1.90404693415208 1.0704695469999024
1.90534811717074 1.067314412000087
1.90710953700152 1.0736116929999753
1.90922248613679 1.066986390000011
1.91137724282066 2.1338170869998976
1.9139928415355 1.0695720749999964
1.91598135991988 1.0658494379999865
1.918158702088 1.0660261760001504
1.9200866703197 1.066049405000058
1.9227236931997 1.0674099249999927
1.92519570511692 1.064434800999834
1.92779325007294 1.0691541910000524
1.93095365928506 2.139049120999971
1.93511008415458 2.1378229240001474
1.93834519775039 1.0671940329998506
1.94102814210526 1.0678681970000525
1.94375694688389 1.0695712560000175
1.94627039581908 1.0678887669998858
1.94843739122373 1.0685676660000354
1.95019316692411 1.0682790840000962
1.95239161683774 1.06614932399998
1.95446774895654 1.0668513919999896
1.95667269197972 2.131201820999877
1.9595173421049 2.134441485000025
1.96159407626564 2.1343152090000785
1.96314692837558 2.135261721000006
1.96423638286287 2.1336281300000337
1.96505696014953 2.1355524119999245
1.96568542592501 2.1350497779999387
1.9661790818234 1.0675515520001682
1.96658142660191 1.071468909000032
1.9670041521575 2.1362782809999317
1.96735456315145 1.0703562819999206
1.9676889052618 1.0661971090000861
1.9680313601416 1.070132337999894
1.96835010400672 2.1344381440001143
1.96875487493856 1.0660106599998471
1.9693068337225 1.0653818640000736
1.96985987288234 1.0662683969999307
1.97037212394217 1.0685768230000576
1.97100589493537 1.0679326530000708
1.971815988256 1.067946597999935
1.97287153431597 1.0660071899999366
1.97426652570883 1.068820118000076
1.97611419759197 2.129669346000128
1.97855387069367 1.0692785429998821
1.98091382657379 1.0738310550000278
1.98306983355908 1.0661506310000277
1.98563191003513 2.132894793999867
1.98790886513437 1.0673151860000871
1.98953813903401 1.065653545000032
1.9911857464749 1.0665582530000393
1.99295989892613 1.0693294309999146
1.9953335355533 1.0679132449999997
1.99811519568216 2.132453073000079
2.00113705181642 2.134451562999857
2.00401582514123 1.0668646980000176
2.0059624483432 1.0677775540000312
2.00818789678525 1.0672157700000753
2.01006059939885 1.0670966499999395
2.01267131647644 1.0653715890000512
2.01636873500414 1.0690469659998598
2.01941664423659 1.0650198720002209
2.02212885785187 1.0671804619998966
2.02470345750969 2.13978181199991
2.02692384324914 1.0676509310001165
2.02860165770898 1.068246969000029
2.0302997465361 1.0681120839999494
2.03214259275347 1.0690892529999019
2.03471615425633 1.0661842440001692
2.03718071098229 1.0694094020000193
2.03937043911952 2.137730233999946
2.04158129739744 1.0675613050000266
2.04340272671207 1.0675858219999554
2.04516647545319 1.066941578000069
2.04707217181124 1.065432417000011
2.04911313983854 2.1425349689998257
2.05125377625115 2.1339611130001686
2.05289798328993 2.1341840809998303
2.05416465562501 2.134899551999979
2.05505033616333 2.1354378600001382
2.05571455839906 2.130902286000037
2.05622893116439 1.065866744999994
2.05664230308051 1.0656067999998413
2.05707889752865 2.1353917520000323
2.05743526202385 1.0660963709999578
2.05771253796558 1.069110493000153
2.05798973164139 1.0681810199998836
2.05825424760267 1.0679935470000146
2.05858556731443 1.0666832330000489
2.05921375209117 1.0740166210000552
2.05973551216724 1.0685024959998373
2.06022361903339 1.0678408670000863
2.06081912100227 1.0653591049999704
2.06158659538195 1.0669356539999626
2.06259240018842 1.0676654119999966
2.06393275914543 2.165599307000093
2.06577393817352 1.0670943289999286
2.06762944009001 1.0696040950001588
2.06956133602727 1.0660772139999608
2.07149072641782 2.1336257069999647
2.07415122360135 1.0679570390000208
2.0766883446197 1.0662837909999325
2.07932095290959 1.0716569940000227
2.08187634098945 2.1409411019999425
2.08454081817081 1.0661835240000528
2.08680812592554 1.0666730410000582
2.08941640026935 1.069632386999956
2.09154398070024 1.0693283690000044
2.09445285826327 2.136519007000061
2.09850964594244 1.0670564949998607
2.10168117658935 1.0673530819999542
2.1049510620043 1.0689112720001503
2.10761187627442 1.0674524879998444
2.1104444626118 1.0667744870002025
2.11282411368224 1.0693069229998855
2.11509547743132 1.0684241050000765
2.11779939251129 1.0696716119998655
2.12001277497487 1.072531108000021
2.12205811092542 2.132181604000152
2.12434898804334 1.0681933639998533
2.12606596244094 1.0665285669999776
2.1277458262196 1.0663806410000234
2.12973071042334 2.1306241590000354
2.13255249012572 2.1361042850001013
2.13443222547147 1.0695879559998502
2.13597508914585 2.135894652000161
2.13755466758614 2.133014751000019
2.13850893702584 2.136928391999845
2.13921687406942 2.1342890670000543
2.13975109162578 1.067732400000068
2.1401848768489 1.0679602689999683
2.14064008157784 2.1390292700000373
2.14103624051576 1.070746411999835
2.14127361781897 1.0719614760000695
2.14150020884633 1.0663985149999462
2.14175553535286 2.13599586600003
2.14211474453487 1.0678620490000412
2.14268723401937 1.0659207280000373
2.14322887732921 1.0705399639998632
2.14378768989311 1.0699691290001283
2.14439824762977 1.0674127580000459
2.14517811492175 1.0698915989999023
2.14620711001066 1.0663057550000303
2.14759090271757 1.0680489359999683
2.14955568814437 1.0670027979999759
2.15242096556658 1.0670542160000878
2.15536516223371 2.1383796459999758
2.1584480279084 1.0678576939999402
2.16105709879982 1.0698583959999723
2.16371678573736 2.138313256000174
2.16650678469754 1.0665644729999713
2.16956045978971 1.0716907669998363
2.17266480643771 1.069431239000096
2.17596158786934 1.0726866749998862
2.179506913763 1.0689892110001438
2.18240876190895 2.1385257340000408
2.18612740450309 1.0665853680000055
2.18906939947812 1.0660718629999337
2.19218487803562 2.134497402000079
2.19527902713882 1.067189234999887
2.19747602002026 1.069906329000105
2.1997966468457 2.139471760999868
2.20188079500524 1.0707148960000268
2.20386536655462 1.069598525999936
2.20597664371707 1.0684468280001056
2.20774024613049 1.0668316169999343
2.20992705170108 2.134206187000018
2.21310115644826 2.1403688509999483
2.21504955919499 2.1357222000001457
2.21648678332556 2.1368629229998533
2.21752139308141 1.0676451490001
2.21839859908951 2.1387409249998655
2.21929879371549 1.0682948860001034
2.21987148006478 1.069949338000015
2.22045928842324 2.1429992230000607
2.22094438438962 1.0959446639999442
2.22119427128596 1.0676635859999806
2.22147072740041 1.0731586459999107
2.22172479328005 2.1345924500001274
2.22207344254087 1.0683563580000737
2.22278936716759 1.0673543349998909
2.22341217127908 1.0663691820000167
2.22411317180614 1.0679738110000017
2.22490754790471 1.0704264559999501
2.22579381270192 1.0681773179999254
2.22694003390912 1.0670825290001176
2.22849489604049 2.1377856970000266
2.23076987986791 1.0703609879999476
2.23298287594596 2.1362449210000705
2.2353163920222 1.0697653619999983
2.23695230578548 1.0685020209998584
2.23844397063004 1.0722657740000159
2.24035836529391 1.069200280000132
2.24330796860137 1.0774700839999696
2.24612467204035 1.0675530510000044
2.25028323537976 1.0750179359999947
2.25432248488297 1.0694421910000074
2.25842830239712 1.0687791129998914
2.26198021638056 1.0672715939999762
2.26584415447862 1.069496823999998
2.26923542423491 1.0703261580001708
2.27213532357214 1.0688323389999823
2.2759569817468 1.0662642649999725
2.27937880937737 1.0665498930000012
2.28226523564167 2.137721504999945
2.28467338657335 1.0685969549999754
2.28663258297243 1.0694209560001582
2.28854700937785 1.0667222209999636
2.29045026913571 2.1372150370000327
2.29295595478899 2.133502937000003
2.2946233861186 2.138221444999999
2.29597846881619 2.135850548999997
2.29706581400179 2.134874613999955
2.29789821384813 1.0677858510000533
2.29853054007509 1.0677177209997808
2.29920409574888 2.1367351250000866
2.29977520975812 2.136548191999964
2.30019687614119 1.0667026220000935
2.30053581942841 1.0654628899999352
2.30088200115359 1.0678300690001379
2.30124613923401 1.0684889199999361
2.30183030803579 1.0669686300000194
2.302447990457 1.0714634959999785
2.30312677148704 1.0671276989999114
2.30397808119706 1.069191056000136
2.30502025121266 1.0692598299999645
2.30619904243473 1.0655322149998483
2.30759740968171 1.070175152000047
2.30956230114768 2.1358043010000074
2.31252623118594 2.1352446910000253
2.31451576565213 1.0697723630000837
2.316115407943 2.134643064999864
2.3178275988378 1.0702529899999718
2.31909898336302 1.0677534610001658
2.32037225242473 2.1400864359998195
2.32183953471091 1.070882248000089
2.32282113360798 1.0669419660000585
2.3239291116654 1.068471436999971
2.32486743903685 2.1352357109999502
2.32666061881756 1.0676151069999378
2.32919335792676 1.06676174800009
2.33340321724447 1.0676871460000257
2.33728201084622 1.0699698860000808
2.34112885233492 1.0669870759998048
2.34524617742378 2.134738501000129
2.34921910180213 2.1385426120000375
2.35197786082432 2.1378936869998597
2.35444283551108 2.1436668100000134
2.35611035317452 2.1351431660000344
2.35734391565343 2.1343306920000487
2.35829226712396 1.0677825539999048
2.35907555614936 1.0680194260000917
2.3598893474958 1.0672223500000655
2.36068110963433 1.0692077469998367
2.3613301010689 1.0722801609999806
2.36197179802355 1.067143470000019
2.3629211160846 1.0693186420000984
2.36481682801716 1.0673559720000867
2.36809712675357 2.1357326739998825
2.37129564003113 2.133832620000021
2.37315392556072 2.1408795059999193
2.37459983761498 1.0678513730001669
2.37580558403706 1.067631277999908
2.37703124327014 1.0687613319998945
2.37806315995948 1.0721879110001282
2.37889893004752 1.0666282350000529
2.37959238866033 2.1376568270000007
2.38020971608051 1.0696384440000202
2.3806451461416 1.068303152999988
2.38107940713842 2.134362608999936
2.38160128345458 1.0663963689999036
2.38238100824499 1.0681401800000003
2.38303541342744 1.0682881469999757
2.38382540438272 1.072677438000028
2.38483656617441 1.067192322999972
2.38615848397067 2.1362359470001593
2.38763776512737 2.1341537079999853
2.38855942707596 1.071901558000036
2.38933861368151 1.0716701909998392
2.39014315722662 1.0675566820000313
2.3910112703901 1.0690286420001485
2.39226528421475 1.068119705999834
2.3936900706325 1.067693472999963
2.39568554393614 1.0675734180001655
2.39869328122234 1.0691045040000517
2.40160358553821 1.0699865589999717
2.40479096093383 1.0684085569998842
2.40897734539836 1.0683755640000072
2.41279914922184 1.06782807400009
2.41663304362125 1.0703363779998654
2.41990586229463 1.0682307409999794
2.4234419889305 1.0678712779999842
2.42720396380191 1.0679167680000319
2.43120822083434 1.06831011700001
2.43521784074352 1.0677824360000159
2.43861673482446 1.0671680610000749
2.44281881292713 2.1406867309999598
2.44642258317028 1.0703401630000826
2.44912896578019 2.133799351999869
2.45218882622865 2.1344163180001487
2.45449945226998 2.1389822529999947
2.45616107486318 2.1397658729999876
2.45741080514021 2.1356549239999367
2.45836838358424 1.0672750880000876
2.45916542934971 1.0696693379998123
2.45996836426513 1.0682427640001606
2.46068998096919 2.1414094299998396
2.46137101689435 1.0682679080000526
2.46191564320634 1.0696899380000104
2.46244535049597 1.0691350619999866
2.46298496357765 1.0709312220001266
2.46376765249087 1.0670890379999491
2.46473335164461 1.067317914999876
2.46555822855937 1.0678812700002709
2.46654559334565 1.0680879950000417
2.46783317902663 1.067531241999859
2.46947220675078 1.0691084479999517
2.47148906749009 2.152393829000175
2.47429236357649 2.136721447999662
2.47666718348996 2.1389678939999612
2.47759650794427 2.1411227500002497
2.47843499167038 1.0667750709999382
2.47917976421936 1.0698595029998614
2.47992767212908 1.0709917270000915
2.48062912889672 1.0680917180002325
2.48151236697105 1.0697513339996476
2.48302913057519 1.0682212370002162
2.48453147434823 1.0673048720000224
2.48636991849307 1.0662553289998868
2.48894394673073 1.0656142190000537
2.49273967577327 1.1177102530000411


==> Images/Results/sourcebeam_timesteptimes_tol_0.001_m90.txt <==
t steptime
0.0 1.4985206130000002
1.15196013303991e-11 1.4980408850000018
2.10789861027625e-11 1.4999849129999987
3.78615069632394e-11 1.499805705
6.34443588716655e-11 1.4982043539999985
1.03066788209704e-10 1.4963650800000003
1.64354459123213e-10 1.4975762950000018
2.58990766471844e-10 1.4974609579999978
4.04641302886945e-10 1.4667881539999996
6.28269746462237e-10 1.5007677360000002
9.71788950953261e-10 1.497591043
1.47976239915861e-09 1.5038826740000033
2.20631796017171e-09 1.5024603190000008
3.27509381733622e-09 1.4746418359999964
4.90118104019103e-09 1.4905356420000047
7.51874619537383e-09 1.4987819219999992
1.15982416059509e-08 1.4657609849999957
1.78503058977848e-08 1.498956095000004
2.74418053225423e-08 1.496936626
4.15168542001348e-08 1.4970697799999968
6.02134194200796e-08 1.499517013000002
8.53968717559504e-08 1.4982926919999997
1.19539652400386e-07 1.4988154260000002
1.6638604245488e-07 1.4999457919999983
2.31841882303799e-07 1.497560220000004
3.25613396624065e-07 1.500582932999997
4.64642436392291e-07 1.4948593570000028
6.81841954163139e-07 1.4616416459999968
1.00521658297059e-06 1.498928577000001
1.42010012908123e-06 1.4987244769999961
2.08311608800959e-06 1.4843361750000028
2.99336162842333e-06 1.497718251000002
4.08912423202373e-06 1.4987900070000038
5.45857794868345e-06 1.5016026539999956
7.22733121503303e-06 1.4980565780000035
9.57763375151046e-06 1.4982305949999954
1.27837450652594e-05 1.497057576000003
1.72736585313249e-05 1.4998175189999898
2.33418911949696e-05 1.4989111370000074
3.04359941133297e-05 1.4989275620000058
3.9070700254075e-05 1.4664620129999975
4.9778726372125e-05 1.4987215299999974
6.3484457651196e-05 1.5013044680000007
8.02375519853526e-05 1.4989789139999914
0.000100610499266222 1.4976907340000025
0.000125616294495456 1.4768189469999982
0.000155638747606521 1.4509493210000102
0.000200350342246666 1.4709750449999888
0.000248469033547505 1.4902052620000035
0.000304964338744607 1.4672634830000106
0.000367843671399531 1.4972089339999997
0.000437791458949872 1.4999832649999973
0.000518767420821038 1.5047801309999898
0.000633117646175032 1.4992632189999995
0.000761032337936703 1.4871480650000137
0.000892101000613418 1.4984692519999925
0.00103173820771538 1.4902860929999946
0.00118193631041915 1.4936883020000096
0.00136242992783836 1.4994869819999934
0.00156592176811415 1.499330925999999
0.00179139476976695 1.4985285890000029
0.0020141675506637 1.498854566999995
0.00227881770753678 1.4971914380000015
0.002622377167387 1.4983000430000004
0.00293171165589325 1.4503762700000067
0.00327738129399594 1.4903166400000032
0.0037035421115992 1.4888169449999964
0.00409006449870265 1.496037303999998
0.00455600567222061 1.488019749000003
0.00503236259781224 1.497573954999993
0.0055028548082783 1.4988700540000082
0.00604838370339434 1.497794620999997
0.00657280180804439 1.4967997910000008
0.00718384751765247 1.4938841169999932
0.00777341058466284 1.4975550770000012
0.00843126409971064 1.4950716270000157
0.00908596525218279 1.485330576999985
0.00977055974441029 1.4974705980000067
0.0104779816634968 1.4988174890000039
0.0112140180835349 1.4984986540000023
0.0119737946452649 1.4646342039999922
0.0127601282956346 1.4982427040000061
0.0135665344950096 1.4967682949999812
0.0144016992479394 1.4985267890000102
0.0152637655349076 1.4558356740000136
0.0161512913033469 1.4930296409999926
0.0170467566514763 1.498334897999996
0.018010742643659 1.4965114789999916
0.0189799573156022 1.5017101910000008
0.0199537314338381 1.497517548000019
0.0209534491353046 1.497602177999994
0.0220214897106593 1.4658507590000056
0.0231063521096392 1.5040871059999859
0.0241846120915365 1.4975790610000104
0.0252788191429938 1.4971705939999822
0.0264183238371309 1.500101141000016
0.0276185567768455 1.4984513489999927
0.0288344051603016 1.5005463640000016
0.0300469057832897 1.4985838730000012
0.0312715937807109 1.4314973259999988
0.0325261535760601 1.49833700100001
0.0338232421435222 1.4962869129999774
0.0351665135768712 1.5003439290000244
0.0365349399879222 1.4988656199999753
0.0379293373962703 1.4992730760000086
0.0393389814109119 1.4986381490000156
0.0407631136262459 1.4740973229999952
0.0422101313086246 1.4979417849999948
0.0436861414834442 1.4914225919999922
0.045193994042162 1.4510673070000166
0.0467338150066755 1.4976362409999808
0.0483047135761333 1.4968237000000215
0.0499060404309621 1.497238168999985
0.0515377710741025 1.4971991580000008
0.0532003420429961 1.497737949999987
0.054894381491955 1.4971767380000074
0.0566205738426845 1.499905192
0.058372480885205 1.5005582770000103
0.0601333665717764 1.4672951299999966
0.0617313197210095 1.4756245670000112
0.0632684341773521 1.4993499809999946
0.0648772615686487 1.5003684879999923
0.0665977016288011 1.4973784089999924
0.0683785124362816 1.508845206000018
0.0701736645215812 1.4965701550000006
0.0719369029313402 1.498419341999977
0.0737173004743608 1.4975552520000122
0.0755589746027271 1.4962993420000146
0.0774581159738588 1.4987565809999808
0.0794407654347044 1.4981809129999988
0.081545942434212 1.4979613810000103
0.0833373424263227 1.4640295920000028
0.0847984292824036 1.5057752029999847
0.086244827655945 1.498568358
0.0879951800126675 1.4980169819999958
0.090066396565636 1.4977821090000134
0.0921298912081213 1.4988466590000087
0.0941098450794627 1.498237137999979
0.096036838115749 1.4981029380000166
0.0976190717382664 1.4644553379999934
0.0991727978520015 1.4986769200000083
0.100941452190971 1.4989851189999968
0.10298579714854 1.4984045829999957
0.10505794528568 1.4972633149999979
0.1070439621801 1.4993118769999967
0.109032675864633 1.4975526979999927
0.111054881017995 1.4644019590000141
0.112712962311919 1.5003796659999864
0.114333105330382 1.4983920390000094
0.116180861403116 1.4981877650000115
0.118363100883882 1.4967886389999876
0.12052071102944 1.4988475309999956
0.122537585480175 1.4669755790000067
0.124551215385972 1.4974902659999998
0.126630377984638 1.4936860100000047
0.128340791017463 1.4987702560000002
0.13001731074115 1.496893362999998
0.131939154162381 1.4971442389999936
0.134206173749273 1.499539612999996
0.136421067404758 1.5001505650000126
0.138472763278848 1.5000291970000035
0.140537808852256 1.4788203929999781
0.142647419636624 1.4972311619999914
0.144410540488646 1.4859868430000347
0.146157072732898 1.5010086539999747
0.148142480981055 1.4986318480000023
0.150432873811839 1.4966855810000084
0.152680185134009 1.4984636660000206
0.15477885272243 1.4647038829999701
0.15691157433684 1.4985931479999977
0.159122551831321 1.4896165090000295
0.160943453768671 1.4990367510000056
0.162713656132484 1.5035522759999935
0.164713329283756 1.498011307000013
0.167016082707369 1.4974507829999766
0.169325627387698 1.497497203000023
0.17147826856042 1.497516490999999
0.173664019220305 1.49027584199996
0.175927662060157 1.4987402450000218
0.177800884851422 1.4980909540000198
0.17961288680232 1.49761248599998
0.181647974485126 1.4994301379999797
0.183941389692483 1.464189282999996
0.186286540560818 1.4956320450000362
0.188485582375222 1.497732689999964
0.190739261981747 1.472234358000037
0.193061651180771 1.4969091339999636
0.194992784906027 1.4937609959999918
0.196829028792135 1.4979954360000534
0.198896371347763 1.4985308759999612
0.201184650020732 1.4909384380000006
0.203524829896416 1.4990041170000268
0.20578241318011 1.4910932429999662
0.20812727305906 1.4973293870000361
0.210501340600241 1.4987943470000005
0.21248122602758 1.4991151159999845
0.214334246240322 1.497168734000013
0.216394577916557 1.4995765529999971
0.218709284916272 1.4974869569999782
0.221082393043268 1.463885041000026
0.223408737818911 1.497406662000003
0.225729461415347 1.4977033409999763
0.228116909862476 1.4983154550000108
0.230217519482496 1.5000315589999786
0.232135671123937 1.496682404000012
0.234147165774257 1.4986968449999836
0.236444553379939 1.4984171540000375
0.238868604757126 1.4987329089999548
0.241296427080089 1.4980130110000118
0.243596790189365 1.4758169820000262
0.245893769287569 1.4979459559999668
0.248189124252497 1.4656627760000447
0.25027005534757 1.504433740999957
0.252232134913262 1.49880904500003
0.254389784593463 1.4654550359999803
0.2568298989608 1.500730840000017
0.259340740231001 1.4655495719999863
0.261707422800365 1.4980628470000283
0.263979127180185 1.4974364130000026
0.266428321779159 1.4975408809999635
0.268621635483551 1.498024866000037
0.270576795245813 1.4934026889999927
0.272656495993775 1.4977264099999843
0.275111758684113 1.4999895799999763
0.277645361638037 1.4963631350000242
0.279996132429419 1.484119174
0.28230598465467 1.4993819989999793
0.284828957487351 1.4973544750000087
0.287092077902408 1.4972274200000015
0.289115644242084 1.4710709459999975
0.291188715899047 1.4983981670000048
0.293542435913362 1.500463635000017
0.296067465545838 1.4969207130000086
0.298500751151626 1.4962145569999734
0.300905984917416 1.4964929870000105
0.30337063782534 1.4986639620000233
0.305709048369148 1.4982757089999836
0.307839728473179 1.4974073660000045
0.309946728492758 1.4969690749999813
0.312197848417499 1.4967321409999954
0.314628203831297 1.496535783000013
0.317146992262583 1.4990173879999702
0.319612225490751 1.4974473500000158
0.322015393374988 1.5018214799999896
0.324513992248848 1.500008777000005
0.32682948062153 1.5000235699999962
0.328937016419139 1.4979044410000029
0.331071442442617 1.4999658319999867
0.333420397408834 1.4969963420000454
0.336012345232438 1.4956353860000036
0.338543682208744 1.4764152249999825
0.340895055385785 1.4969147300000145
0.343354713675567 1.487179862000005
0.345948327104073 1.5012991250000027
0.348180060646453 1.5030195659999777
0.350255759259352 1.466479258999982
0.352468695683745 1.4992736490000311
0.354976361098052 1.497589267999956
0.35756288116769 1.4981969880000179
0.360033285286028 1.497554249000018
0.362482185039926 1.46021921199997
0.365007978981365 1.4983760119999943
0.367390326691814 1.4977413340000112
0.369573667238685 1.497419270000023
0.371792993868027 1.496768137999993
0.37416573161808 1.4988604640000176
0.376647630691979 1.4995948189999808
0.379216956636298 1.4966180079999845
0.381734172726461 1.4982514240000455
0.38418266020675 1.498774965999985
0.386793947583452 1.4979575489999775
0.389119045421545 1.4665435790000174
0.391245135528328 1.491722617999983
0.393493155040276 1.499067975999992
0.395964472737976 1.4932245859999966
0.398588423187698 1.4991498370000045
0.401120794088872 1.4974861580000152
0.403547262975289 1.497495545999982
0.40611311107788 1.4973567769999931
0.408740165289697 1.5000817439999992
0.410986743266442 1.4570599120000338
0.413117346801432 1.4321850540000014
0.415466740598052 1.4985857919999717
0.418060029379995 1.4972139140000422
0.420637848784834 1.5001946009999756
0.423163408072102 1.46200804099999
0.425676325452121 1.4988731810000218
0.428238769294338 1.4993004560000145
0.430676056408699 1.4974017139999773
0.432924143504927 1.500209966
0.435194585960349 1.500209061000021
0.437639527921165 1.4983994959999904
0.440210115199838 1.4979404629999635
0.442805674671381 1.5037954539999987
0.445330216282782 1.4860874630000467
0.44786236804057 1.4967975519999754
0.45056024057755 1.497610614999985
0.452954046079885 1.4973647209999967
0.45508972623209 1.4873877940000284
0.457357701738497 1.4983936649999805
0.459986802656984 1.501303417000031
0.46268046965038 1.497053535999953
0.465171073082874 1.4968577290000553
0.467652966937135 1.498976253999956
0.470249131747417 1.499761492999994
0.472920739080302 1.4955164660000264
0.475239575029396 1.499238580999986
0.477421819434404 1.4994927010000083
0.479826730803361 1.4975018110000065
0.482426402414738 1.4979644759999928
0.485097698437724 1.4992507609999848
0.487669549066696 1.498056009000038
0.490144567391042 1.4989088799999877
0.492800359460862 1.4955825929999946
0.495345175825906 1.498129619999986
0.497632442097856 1.4598373430000038
0.499884982783139 1.498091331000012
0.502343575218214 1.4979859349999742
0.50503949258337 1.4996521500000313
0.507712479294973 1.4980881719999957
0.510202220932085 1.4564642619999972
0.512742678016697 1.501093405000006
0.515456272127408 1.5006804029999898
0.517905847676486 1.4967852699999753
0.520180761890042 1.4996031470000162
0.522522911901797 1.4999319990000117
0.525084169112281 1.5001203250000117
0.52772815733935 1.499799386999996
0.53035216596094 1.5018121370000017
0.53293052305891 1.4996393860000126
0.535500298331855 1.4994968259999837
0.538149306867481 1.4960768239999993
0.540586734739909 1.4992066639999848
0.542891986404981 1.5027264940000578
0.545296359759182 1.5009015579998959
0.547894309284754 1.4989192830000775
0.550583617512342 1.4997251199999937
0.553177935211368 1.4833766440000318
0.555667571947826 1.499732556999902
0.558304139008761 1.4643878670000277
0.561068755310464 1.4989929270000175
0.56346597278427 1.498010991000001
0.565735646014887 1.498031750999985
0.568147840198742 1.4969325609999942
0.570839952197661 1.4990729570000667
0.573563543701989 1.498426712999958
0.576203317227794 1.4980707749999738
0.578727709845181 1.5017508199999838
0.581269689832331 1.4991466820000596
0.583938986892152 1.4997355350000134
0.586448399544435 1.4978571880000118
0.588782302510296 1.497685854999986
0.591175750288848 1.4916315869999153
0.593768598165604 1.4993921730000466
0.596488188277211 1.498818554999957
0.59920789860223 1.5003141590000268
0.601878810102229 1.5004369519999727
0.604576172286725 1.5002198900000394
0.607077218334571 1.4888124059999654
0.609419526607549 1.4971602770000345
0.611857640061979 1.49831015999996
0.614457772930728 1.4629355030000397
0.617092023235924 1.4959955840000703
0.619608114608205 1.4991759519999732
0.622160302906959 1.4961521100000255
0.624801585619602 1.500757961999966
0.627590497119924 1.4984712240000135
0.630281049684251 1.4991274579999754
0.632625956218614 1.5006911120000268
0.634948315130072 1.4996786839999459
0.637594208056183 1.4842184660000157
0.640428417906958 1.497598025000002
0.643226342656637 1.4651222569999618
0.645889528870532 1.5051477719999866
0.648450984780581 1.4892600910000056
0.650982992365712 1.4972240390000024
0.653622535741241 1.4958854470000915
0.656184842756383 1.4983651750000035
0.658519767109798 1.4978402469999992
0.660939180094008 1.4926364709999689
0.663680116484746 1.4910782969999445
0.666397452776644 1.4580179460000409
0.668955392672092 1.4906475750000254
0.671454078777378 1.4573051559999612
0.674425353398906 1.4591395050000528
0.677133938932533 1.488904851999905
0.679379531977041 1.4912575410000954
0.681954381605844 1.4565802739999754
0.68521229497789 1.4912536119999231
0.687987302539216 1.456675285000074
0.690226773538334 1.4901218689999496
0.692621500074213 1.4906252040000254
0.695712931011232 1.4559140740000203
0.698277390071235 1.461642070000039
0.70053572066632 1.4930225800000017
0.703136379510284 1.4596924359999548
0.705716572498701 2.9502353489999678
0.708102674183105 1.4904812280000215
0.709959384703847 1.4914212129999669
0.712145253913629 2.9501304080000637
0.715290400699218 2.982394703999944
0.717080707848881 2.955946023000024
0.718453546408252 2.9478360289999728
0.719399097003319 2.982501576000004
0.71995364912139 2.9817133170000716
0.720331364168424 2.985739622999972
0.720593469268507 2.9853229609999516
0.720784953012207 2.9476958940000486
0.720960566925952 1.4915914890000295
0.721061491805642 1.4857156649999297
0.721177352013384 1.4648350930000333
0.721296716719272 1.4856065789999775
0.721461167930409 1.490472895000039
0.721680287233551 1.4587569619999385
0.722008688415941 2.98260855500007
0.722516728205951 2.9470423309999205
0.722780469461398 2.9759453730000587
0.722966209940951 2.9485314259999313
0.723092910958201 2.949302577000026
0.72318213861273 1.4920356110000057
0.723250397642733 1.4899959230000377
0.723330447435394 1.4903405730000259
0.723424762161381 1.4926249919999464
0.723511348758641 1.4944125450000456
0.723616189117565 1.4910005039999987
0.723778422820233 1.4538547889999336
0.724028032656279 2.9484053109999877
0.72441694829505 2.910108234000063
0.724894312009172 2.9826534620000302
0.725066557854806 2.979888829999936
0.725208299019128 2.98232985300001
0.725305973435052 2.9491210270000465
0.725384814750968 1.4856911539999373
0.725450430299779 1.4972531690000324
0.725525994603191 1.4679557399999794
0.725586679990136 1.4907753190000221
0.725670919317313 1.4909572829999433
0.725803023609873 1.4573485010000695
0.726016788491233 1.4667392399999244
0.726368235200011 2.9820685010000716
0.726957657075162 2.9487384020000036
0.727150670571741 2.97865509199994
0.727303947823249 2.980851228000006
0.727429158223917 1.4919347780000862
0.727514734720009 1.491739010999936
0.727656006427643 1.491532764999988
0.727777205392676 1.4832800670000097
0.727940122242918 1.490401850000012
0.728198296958676 2.949755423000056
0.728620725758122 2.942509022999957
0.728958932627219 1.491158313000028
0.729199792122369 2.9817312689999653
0.729481208631719 1.4907927010000321
0.729699489210315 1.473141553000005
0.729874577678865 1.4604634069999065
0.73012320913182 1.4862303160000465
0.730486349947724 1.490205805999949
0.731060136118793 1.4726179700001012
0.732004979262095 1.4910523549999652
0.732847960504132 1.4902050790000203
0.734339175879316 2.9820487109999476
0.736172168746871 2.9709205469999915
0.737345168492682 2.976405219000071
0.738394016075118 1.4942283670000052
0.739298623695269 2.9850731079999377
0.740069074184054 1.4911446610000212
0.740695477872516 1.490733653999996
0.741501945500039 1.4903044469999713
0.742217762311599 1.4809226060000356
0.743047399760922 1.490523408999934
0.743725906249181 1.488839664000011
0.744654208273262 1.4919812269999966
0.745491123041392 1.4431756870000072
0.746163188100037 1.4911727050000536
0.747256096378088 1.491228116000002
0.748872645406609 1.49113708699997
0.750246463876693 1.4912674580000385
0.752000635202973 1.490521158999968
0.754417361818089 1.4910500560000628
0.756523003848924 1.4905163659999516
0.759585227476158 1.4897611410000309
0.762645124129483 1.468534654999985
0.765141830094401 1.4918703999999252
0.767479225802562 2.9396607320001067
0.770431216205404 1.492771953999977
0.772427929233468 1.490697809999915
0.77402808032848 1.492204159000039
0.775830285381114 1.490497446000063
0.777676592998943 1.4908519899998964
0.779275578465852 2.9831361670001115
0.780882796646628 1.4929262979999294
0.781941750629629 1.4910393940000404
0.78289002467346 1.491228824000018
0.783914940678369 1.457223914999986
0.785370086520111 1.4568571600000269
0.789020415879988 2.981702164999888
0.792059156680151 1.4922536710000713
0.794182889661473 1.4914524859999574
0.796346107365483 1.4916595570000482
0.798163280244929 1.4924216289999777
0.799644410818957 1.4984453670000448
0.800860784041452 2.9497131769999214
0.801865876914262 1.4907632620000868
0.802642533299695 1.4906761529999812
0.803337842026367 1.4899466140000186
0.804060722516895 1.4904875159999165
0.804908530882186 4.441448035999997
0.805957384328399 1.4922115610000901
0.807337665970795 1.4912774529999524
0.808530215988067 1.490987056999984
0.809864019376714 1.4926948329999732
0.811534950489397 1.4694059880000623
0.812991980071624 1.4845260390000021
0.814333203338358 1.4916097430000264
0.815631241817517 1.4700565229999256
0.816679593292382 1.4902246579999883
0.817869494966916 1.4911124290000544
0.818998662666596 1.4886776199999758
0.820131876883493 1.4916653430000224
0.822473439798224 1.4917847990000155
0.824956301204047 1.4751338759999726
0.827320031417808 1.4917922580000322
0.829964447768047 1.4917601639999702
0.833327505969951 1.4905977790000406
0.837648079484393 2.948706981999976
0.842137152925379 1.4857081010000002
0.844945953873845 1.4918005009999433
0.848195977933533 1.4934629800000039
0.851229772817168 1.4914550560000635
0.854372312098165 2.980406893999998
0.856917822840094 1.491595226999948
0.858576271819847 1.4912753240000711
0.860222849445615 1.4914257999998881
0.862182388234075 1.4915653180000845
0.86601530548709 1.4909309469999243
0.869651086177296 1.4971614880000743
0.872909549384465 2.9785189589999845
0.875569848341914 1.4907984169999509
0.877272151260972 1.4768503239999973
0.879085352585137 1.4598557560000245
0.880740212140845 1.4600377000000435
0.883671984544636 1.4909118619999617
0.887432888463636 1.4905549899999642
0.891716494852459 2.9483803880000323
0.896617536463725 2.981680976000007
0.899797078472235 1.4931319940000094
0.902878028874977 2.9823998189999656
0.90635616818045 1.4905178100000285
0.909307209024276 1.4915253579999899
0.912763048843928 1.4568629730000566
0.915916448338461 1.4567909749999899
0.919176677397216 1.4897738359999266
0.922596926311771 1.4914014510000015
0.925837338248769 1.4908067140000867
0.928454407325521 1.4886518889999252
0.930936430549736 1.4944759229999818
0.933782500531763 1.4925935180000351
0.936970373652011 1.4890948060000255
0.939960044095044 1.4797371470000371
0.94263280065294 1.457232898999905
0.945223241634836 1.4908323790000395
0.947639057069381 1.491509877999988
0.950727627810889 1.4913807940000652
0.953896763882482 1.4910725779999439
0.957337458155608 1.4910584420000532
0.96043190606529 1.4928383159999612
0.963098701326605 1.4910755969999627
0.965771640330674 1.4909432860000607
0.968053718963671 2.9824707059999582
0.969988873538181 1.4902998920000528
0.972023282092421 1.495300813999961
0.974102048536516 1.48497966299999
0.976043691690198 1.4909892430000582
0.978326412996918 1.4794138169999087
0.980949728567174 2.9823093590000553
0.984971440712979 1.458118562999971
0.987979072449739 1.4920668659999592
0.99098262946791 1.4902096690000235
0.993807219227267 1.4905455400000847
0.997073427638387 1.49045531999991
1.00056352587068 1.4900688270000728
1.00415962839031 1.457973088000017
1.00788735918601 1.4774950439999657
1.01172424934973 1.4921479749999662
1.01564374360066 1.4591949269999986
1.01927590229002 1.4908103820000633
1.0224403037419 1.490601260999938
1.02568712409985 2.9829203440000356
1.02838604022695 1.460770360999959
1.03026629864762 1.4918551309999657
1.03228261687905 1.4570453620000308
1.0341053070198 2.9830852339999865
1.03657465098118 1.4914512149999837
1.04021568024064 1.4907222430000502
1.04444072827778 1.4915880319999815
1.04811967294258 1.4916049690000364
1.05125829850607 2.9831053020000127
1.05412148009686 2.983581676999961
1.05605353162409 1.4931948539999667
1.05788851797068 1.4938920499999995
1.05968804147784 1.4829528070000606
1.06181619271196 1.4910607069999742
1.06482012836786 1.490920238000058
1.067885406812 1.4690504989999909
1.0714347840424 1.4906974949999494
1.07575300305453 1.4902154410000321
1.08040370520518 1.4967634299999872
1.08421643956367 1.4919382250000126
1.08742362005484 1.4708403119999502
1.09155392266894 2.972677867000016
1.09642664718761 1.490572281000027
1.09944322432695 1.491006443999936
1.10284821147669 1.4905387640000072
1.10596429742669 1.4909520930000326
1.10870840410825 1.4787151460000132
1.11144025125896 1.4910750559999997
1.11443570503064 1.4590884220000362
1.11756511369825 1.4928167049999956
1.12059521072212 1.4942092329999923
1.12350086928498 1.4917998070000067
1.12642502693252 1.4923779900000227
1.12945239485433 1.4916838829999506
1.13253492608377 1.4918120999999473
1.13558014425435 1.488845680000054
1.13852772718069 1.490794649999998
1.14143037425904 1.4764008119999517
1.14438609154378 1.483384430000001
1.14741776093734 1.4915091870000197
1.15045644882097 1.4753590580000946
1.15311146340715 1.4915181689998462
1.15603796944165 1.491325505000077
1.1594818956187 1.4909726549999505
1.16263692425966 1.4908906850000676
1.16570611476018 1.4913462340000478
1.16869649203346 1.476161639999873
1.17154966559675 1.4567604129999836
1.17469362969231 1.4925090570000066
1.17792158468448 1.4275069360000998
1.18100924713603 1.4919476620000296
1.18395852154391 1.4850563699999384
1.18695378511079 1.4916182340000432
1.19003806116797 1.499411366000004
1.19312042574375 1.498359821999884
1.19615888136074 1.5043044330000157
1.19917959036397 1.4973441330000696
1.20223654475274 1.505070336000017
1.20532314331826 1.5012599619999492
1.20840818794145 1.501169592999986
1.21147990156866 1.4615220059999956
1.21452154677408 1.5049961530000928
1.21760832151305 1.5042783669998698
1.22068807681044 1.498080808000168
1.22379451739285 1.4964938329999313
1.22686799849279 1.5025059289998808
1.22997007417988 1.48698456000011
1.23305509466275 1.4951091689999885
1.23617536455028 1.4954305549999845
1.23927105616558 1.472921624000037
1.2423894279201 2.997224662000008
1.24548573281799 3.0068332450000526
1.24749966813379 2.998778049999828
1.24903907954227 2.9991653790000328
1.25022748650173 2.967629898000041
1.25116622499236 1.5011033709999992
1.25193107265666 1.497421108000026
1.25273445767772 1.4949372870000843
1.25349976020689 3.002456675999838
1.25448839362872 1.4978867120000814
1.25512323046131 1.5042365790000076
1.255774969756 1.5003211799999008
1.25646255674656 1.4958004430000074
1.25736702969927 1.4985712889999832
1.25883519935936 1.5007743090000076
1.26019476053578 1.4960081900001114
1.26133091395223 1.4962820230000489
1.26267620750647 1.504615799000021
1.2643988947254 1.499809004999861
1.26666251784395 1.4795184300000983
1.26971945161964 1.4852866050000557
1.27398572393916 3.0045526359999712
1.27981072744029 2.9889244280000185
1.28361218986397 1.471143057999825
1.28694262977197 1.500013840000065
1.29075767918554 1.4956096180001168
1.29420955913238 1.48721000799992
1.29747655750672 1.4953235250000034
1.30038115044892 1.4954297310000584
1.30272189301363 1.498666306999894
1.30569399844283 1.4961612889999287
1.30925796845474 1.4948667160001605
1.31272824979409 1.4980190649998804
1.31602691483218 1.4964007410001159
1.32038701267783 1.5027567659999477
1.32402222898677 1.4971870279998711
1.32726105220891 1.4881628670000282
1.33100306926402 1.499257938000028
1.33422267133305 1.4989468159999433
1.33805453663784 2.965803792000088
1.34244638486101 2.9968721650000134
1.34508343725995 1.4983656290000908
1.3472070380645 2.9956161599998268
1.34938344143725 1.5001466610001444
1.35095487004664 1.4963555619999624
1.35257841371674 2.965325168999925
1.354293565531 1.497361291000061
1.35670809363721 1.4832388810000339
1.35925321857049 1.4612079219998577
1.36164690435854 1.502231608000102
1.36412415675942 1.4976369159999194
1.36678842902529 1.4875966960000824
1.36967047102494 3.000363247999985
1.37265340294665 2.9377568909999354
1.37493586570813 3.0027917620000153
1.37661825988121 2.975471383000013
1.37788273961991 3.0067534990000695
1.37885381798425 2.980537636000008
1.37962269243814 1.5007119370000055
1.38026095605266 1.497653870000022
1.38092444636218 2.966214796000031
1.38150536936353 1.49728187300002
1.38206219585293 1.4976708649999182
1.38262499262958 1.4942829340000117
1.38320080118824 1.5011493580000206
1.38377714125258 1.499271452999892
1.3844674681265 2.9955790550000074
1.38547308645206 1.4989749860001211
1.38648429207997 1.4980273269998179
1.38745705165934 1.4680615340000713
1.38846583476897 1.5024178529999972
1.38957065212309 1.4985294860000522
1.3909504027339 1.499411370999951
1.3927561416098 1.492698044000008
1.3951655805346 1.5006901399999606
1.39844814767948 1.4986991600001147
1.40136398894603 2.9957014179999533
1.40421884565247 1.5057312779999847
1.40626765275648 1.4991015670000252
1.40847536560879 1.4974800899999536
1.41060661507413 1.5014593739999782
1.41331343476953 2.9944307690000187
1.41622083420745 1.4955130460000419
1.41807268956139 1.4972175479999805
1.42015644477429 1.5025929589999123
1.42202330341553 2.9957383220000793
1.42454980308005 3.0001956010000868
1.4260456588708 1.4832056259999717
1.42727964062491 1.5000411999999415
1.42857232960376 2.99598630100013
1.42972888313639 2.966607020999845
1.43085037596273 1.5004434110001057
1.43175778743932 1.4983223659999112
1.43270572231712 1.4985462550000648
1.43363553153131 1.4957235589999982
1.43487056146813 1.4976779490000354
1.43644909760532 1.4982466320000185
1.43826482913598 1.5009911439999541
1.44031557673893 1.5004507670000748
1.44236153037003 1.4943995839998934
1.44418792258289 1.4945205910000823
1.44614522433455 1.498068880999881
1.44832376516646 1.4873212400000284
1.45080134291916 1.4884412520000296
1.45301622170397 2.965472466999927
1.45510168766057 1.498558136000156
1.45633860341644 1.4642034739999872
1.45763637602531 4.429778617000011
1.45867565241733 1.4963153939997937
1.4594271897288 1.4893579070001124
1.46015796597365 1.4980392289999145
1.46116868017803 1.4990472419999605
1.46284996138259 1.4974909810000554
1.4645687324467 2.9644613650000338
1.46671003091316 1.4964621209999223
1.46802476468712 1.5023636360001547
1.46936035754876 1.5030240270000377
1.47051501150636 1.4973746089999622
1.47155827338477 2.9965487970000595
1.47258552062136 1.5029816199999004
1.47340121570703 1.5020295710000937
1.47418951508974 1.49747837599989
1.47500962530422 1.498018706000039
1.47586711773411 1.4992840689999412
1.47675113062738 1.498188397999911
1.4780615614215 1.494419346000086
1.47930981724337 1.5036059550000118
1.48041519522673 1.4777438569999504
1.4816360199824 1.4992389940000521
1.48319744005067 1.496697260000019
1.48523020942833 2.8999165410000387
1.48791596043841 2.9997849029998633
1.48941118143503 2.996082016000173
1.49053727967968 2.9699440479998884
1.49138339742928 2.9604049540000688
1.4920391106378 1.4959605409999313
1.49257187629104 1.5006364500000018
1.49313057328237 4.485182178000059
1.49360592764885 1.4860763540000335
1.49397724614345 1.4992769539999244
1.49433679827688 1.4970385130000068
1.49472204360027 1.5003943480000999
1.49516388891499 1.5004497109998738
1.49562296151381 2.9925769870001204
1.49620208151769 1.4886411019999741
1.49704445451324 1.5033734619998995
1.49784909114484 1.4986526570000933
1.49861471175871 1.4959868729999926
1.49947007318903 1.5013903760000176
1.50044865151692 1.5054096649998883
1.50156446670697 1.4974098919999506
1.50298111966239 1.490482295999982
1.50485781930623 1.5019484990000365
1.50737396037794 1.4960619690000385
1.50977877459408 2.9908506710000893
1.51203723489416 1.504046095999911
1.51354895399283 1.498282750000044
1.51537996049361 1.499556266999889
1.5169403760733 1.503994104000185
1.51869217715663 1.4986707059999844
1.52087978601906 1.4656030039998313
1.52313413596682 1.4998542810001254
1.52566531531177 1.5028038269999797
1.5292113669614 1.4989369009999791
1.53256364545863 1.4638683050000054
1.53623136284256 1.4921953709999798
1.54018204779207 3.0007393000000775
1.54386906307217 2.965618994999886
1.54613064648982 2.961339188000011
1.54775065942956 3.0029581280000457
1.54890147432856 2.9940350219999345
1.54979330902493 1.487051516000065
1.55056732585527 1.4657059670000763
1.5513500161485 1.4990714739999476
1.55211710556886 1.4956013159999202
1.55280004738882 1.500490574999958
1.55340731671884 1.4644855210001424
1.55492486760289 1.5001792880000266
1.55639946814503 1.4984058400000322
1.55814155785774 1.5019416109998929
1.56041729851605 1.4996148770001128
1.56336482907228 1.4961637750000136
1.56700837519027 1.4257230409998556
1.57097337329006 1.47728645899997
1.57504614960133 2.9887153590000253
1.57910983891163 3.0030936810001094
1.58130658038591 2.992250050999928
1.58281506669666 2.9914497950001078
1.58391453751417 2.9877733409998655
1.58472924062688 2.9572395410000354
1.58534982748077 1.497994583000036
1.58584411407916 1.4978714179999315
1.58636804908666 3.000871959000051
1.58679774638534 1.4814353419999406
1.58711674169269 1.501519184000017
1.58741212069323 1.4997183830000722
1.58769490450326 1.4965496709999115
1.58803819550756 1.496735714000124
1.58842830807571 2.9999153159999423
1.5888579153205 1.5017614490000142
1.58970968880386 1.4992212399999971
1.59041922212816 1.5066849889999503
1.59115023612014 1.5020212859999447
1.59201051915084 1.4634726320000482
1.59304200657656 1.5004170760000761
1.59428060295261 1.4651733619998595
1.59575355669158 1.4962597420001202
1.59746675072488 1.4956015549998938
1.59961530385939 1.4949404550000054
1.60198527498383 1.5049604499999987
1.6054839737485 1.4940563180000481
1.60971344572542 1.4977372379998997
1.6145088565729 1.5040881670001909
1.61900514341335 1.5022847499999443
1.62335688597548 1.4973767310000312
1.62684418150896 3.0085534089998873
1.62963879147113 2.99145336100014
1.63195453830576 2.9941512489999695
1.6338229056829 2.9980698069998652
1.63527448982798 2.9705426069999703
1.63640037911481 2.9911677310001323
1.63728941476157 1.50383320800006
1.63798871984149 2.999929652999981
1.63871734350723 1.499556726000037
1.63918701312913 1.467080076000002
1.63966888985946 1.483600658999876
1.64014259647581 1.4947867030000452
1.64094309910331 1.4685036640000817
1.642015321234 1.4996463969998786
1.64325358786276 1.4647132350000902
1.64492852495473 1.4989316319999944
1.64713122799693 1.5045690189999732
1.64999970488161 1.4986791389999325
1.65357348111814 1.4981890569999905
1.65665935145496 1.49390322499994
1.6593118407731 1.50344308800004
1.6616813913757 2.998173693000126
1.66415826695873 3.003955412999858
1.66588771329585 2.9980894340001214
1.66712470456113 3.0037934829999813
1.66800770027684 2.9483250779999253
1.66867013990996 3.0020942700000433
1.66919016659761 1.5017861359999642
1.66963454679734 3.005811997000137
1.67008884900306 2.9951214759998948
1.67038650253102 1.481060103000118
1.67064510836741 1.503041899999971
1.67091515576564 1.4956908849999309
1.67117005380381 1.4961257850000038
1.67148706418505 2.969229341000073
1.67190321494263 1.4983180249998895
1.67247617481471 1.4969448270001067
1.67299787970494 1.502956972999982
1.67356200064729 1.4989044349999858
1.67425745413529 1.4969581819998439
1.67515179104077 1.495889143000113
1.67631143159494 1.50196736099997
1.67775726592588 1.4988514659999055
1.67955720673247 1.512833369000191
1.68176587074263 1.4952608189998955
1.68439353347801 1.5035102219999317
1.68733480798417 1.498515578000024
1.69097386262029 1.4815183970001726
1.69526201905073 1.5062171259999104
1.69924227275051 1.4954989039999873
1.70297272400889 1.4972440290000577
1.70678833128191 2.9821296860000075
1.7108812490011 2.995254935000048
1.71364308664304 2.9994562429999405
1.71560792969873 1.5005045469999914
1.71720600163679 2.9646686119999686
1.71885310561482 2.995947616999956
1.71984345878481 1.5027005300000837
1.72065379618721 1.498785395999903
1.72148363115307 2.9797244950000277
1.72219113726356 1.497486353000113
1.72273218694342 1.50481737899986
1.72317601070223 1.5012300600001254
1.72369442519531 1.498790821999819
1.72513624761273 1.5002199510001901
1.72630988610552 1.4997171539998817
1.72783536967656 1.4962939260001349
1.72997791527288 1.4989667629999985
1.73278365966418 1.4989535569998225
1.73632309908083 1.47293760499997
1.73952401658725 1.492473861999997
1.74241262433116 2.9955246420001913
1.74519254622706 2.9993175919998976
1.7472024283206 2.975616620999972
1.74868472829628 2.959877511000059
1.74978565949453 3.003833685000018
1.75059780671336 2.991378584999893
1.75120777889218 1.5012784740001734
1.75171019424823 2.9966909689999284
1.75223170588127 3.000914952999892
1.75259468033571 1.4845470150000892
1.75288100166388 1.4939283920000435
1.75317959473431 1.5063207050000074
1.75345644045613 1.4660184089998438
1.75375883141204 1.4985194870000669
1.75423298824345 1.4673906509999597
1.7549267225318 1.4704040100000384
1.75549262041307 1.5026175289999628
1.75607923215584 1.467095909000136
1.75679520754431 1.5009322589999101
1.75772148019646 1.504737766000062
1.75894405049913 1.5070846399999027
1.76059196591182 1.496788782000067
1.76281692661122 1.5021760960000847
1.76563318898383 1.5005973529998755
1.76908303774822 1.4984764700000142
1.7729734243619 1.4978142410000146
1.77671728420389 1.5007585000000745
1.78079166874787 1.5002053030000297
1.7851122430806 1.498997159999817
1.78908913358393 2.996549117000086
1.79312858897216 2.996544302000075
1.7963293830974 3.000129630999936
1.79888763507995 2.993731979999893
1.80063217740782 3.000869684999998
1.80191746583694 1.4969401370001378
1.80301035240257 3.005173632999913
1.80413165657441 1.4993710900000679
1.80485867793943 1.499787791000017
1.80559668682284 3.0052501669999856
1.80627552967874 1.4961515679999593
1.80677273324764 1.49701188500012
1.80725609125461 1.497577217999833
1.80789328755147 1.4759966050000912
1.8088651970255 1.497854843999903
1.80982806693755 1.4963634390001062
1.8110901733782 1.5041230079998513
1.81284223316422 1.5001431460000276
1.81531069478129 1.4985757220001688
1.81849570069326 1.4771341119999306
1.82234266265478 1.500969108999925
1.82646440187718 2.9590905420000126
1.83068772342647 3.009177141000009
1.83325157889661 2.9937590340000497
1.83515000399795 3.000117469000088
1.83655936541047 3.000194504999854
1.83762054864522 3.0003162640000482
1.83843520421366 2.994148582999969
1.83906937323593 1.503059409000116
1.83960503561343 3.0010230309999315
1.84015040907074 1.5025726229998781
1.84046134989562 1.5015285830002085
1.84083393895297 1.4974135859999933
1.84114648804243 1.4993978259999494
1.84148035269791 1.5011027619998458
1.84193048051175 1.4981176060000507
1.84252178436124 1.4987143979999473
1.84309581886232 1.4957850010000584
1.84377614783513 1.503706417000103
1.84455019277814 1.4912657889999537
1.84544008794651 1.5005474360000335
1.84657299276125 1.4702921789998982
1.84808627541947 1.5059687069999654
1.8501464861652 1.498746084000004
1.85301445739567 1.5010370030001923
1.8562308249707 2.9982052769998973
1.86042845344096 1.4977589509999234
1.86316342414488 1.4952100269999846
1.86590552066753 1.489760988000171
1.86847149409371 1.5000394879998566
1.87112814719272 1.5022430100000292
1.87378271789012 1.473614604999966
1.8771345483923 2.940088403000118
1.88172508271728 3.011749712999972
1.8848094997877 2.961026816999947
1.88719765633172 2.999668738000082
1.88887426401829 2.9941039729999375
1.89008564156414 1.5019034389999888
1.89105668310996 1.5042554520000522
1.89207020305566 1.484932112000024
1.89289854326584 3.000745598999856
1.89358111104887 1.5017431040000702
1.89412918846486 1.493709994000028
1.89471176848868 1.4985118659999443
1.89522377157494 1.499800827999934
1.8961410083793 1.5006416960000024
1.89703305439707 1.4979394950000824
1.89804528633683 1.4900584780000372
1.89941045801183 1.5020248840000932
1.90131689139573 1.5004347449998932
1.90395064197003 1.4994683459999578
1.90682432183754 3.0076832669999476
1.91062694633205 1.4817578010001853
1.91282955322293 1.4967611189999843
1.91542910720303 1.490382383999986
1.91754043497697 1.5000433369998518
1.91981974145992 2.997334692000095
1.92298900318526 2.980147407000004
1.92587761226691 3.0010997899998983
1.92813194123848 1.501210915999991
1.92994114027122 2.99273925600005
1.93186085948847 2.9934832420001385
1.93319891240162 2.98768548299995
1.93419196721086 3.001411052999856
1.93496000118436 1.4946793090000483
1.93557655052316 1.5027407029999722
1.93621301525952 2.9953256490000513
1.93673830500875 1.4951971390000836
1.93704084808981 1.499136875999966
1.93736665669866 1.4979379429998971
1.93767620532518 2.99077909000016
1.93805777923472 1.5028651059999447
1.9385800469543 1.4999127119999685
1.93905569563563 1.4663367420000668
1.93960060241554 1.4682648169998629
1.94027627923872 1.5021314810001059
1.94108032804224 1.4289861810000275
1.942009056047 1.4637002509998638
1.94322008293667 1.501362423000046
1.94484877333428 1.5043583510000644
1.94708227960776 2.9600542179998683
1.95020784886318 1.499355198000103
1.95216505284538 1.4999825459999556
1.95442358244325 1.4663653860000068
1.95634649400122 2.9942600140000195
1.9585292149089 2.9875085979999767
1.96116789246686 2.9986100400001305
1.96319556059347 1.4995763559998068
1.96485184053615 1.4919401900001503
1.9665909449315 2.9523663909999414
1.96803197009232 1.49854974699997
1.96963857497292 1.5005305669999416
1.97126448969365 1.5024169640000764
1.97287552637671 2.9988893629999893
1.97513134857244 1.4942422829999487
1.97730470324017 3.0031976110001324
1.97944205886736 2.9983688479999273
1.98045571329945 2.9961433149999266
1.98124331446924 1.5064498260001074
1.98188895195554 1.5025419920000331
1.9825485222717 1.4971199469998737
1.98310979202708 2.990547360000164
1.98362080389105 1.5026354709998486
1.98405353909519 1.4995001970000885
1.98443798714622 2.99739594499988
1.98494553944509 1.5026089330001469
1.9857137256511 1.4943860819998918
1.98645335435535 1.499718798999993
1.98730623298918 1.5042587620000631
1.98846083965132 1.501698794000049
1.9900622823119 1.4988521190000483
1.99192395173401 1.4948997770000005
1.99394397746557 1.5026148839999678
1.99646561693686 1.502166994999925
1.99854318034576 1.4673457970000072
2.00028271182104 1.5029044020000129
2.00190255746538 1.5022782119999647
2.00342995813426 1.4970617149999725
2.0047517491221 1.4935645900000054
2.00646418009372 1.5043202560000282
2.00924640632724 2.998017095000023
2.01339731800685 2.9988717880000877
2.0157226759142 1.500526734999994
2.01788185710951 1.4673429130000386
2.02007462849178 2.9927308369999537
2.02212544981048 1.504377364999982
2.02386959993678 1.5008060220000061
2.02571529744788 3.0063534169999
2.02730205258236 2.958704922000152
2.02820590599593 2.988231947999793
2.02891781406792 1.496736779999992
2.0294900878227 1.49931420300004
2.03008031373628 3.002129205000074
2.03058131195149 1.4992883209999945
2.0308908098215 1.5029473019999386
2.03120319535744 1.4701215770001
2.03150671004379 1.496943138000006
2.03193156019134 1.496835596999972
2.03243685768403 1.46487690999993
2.03284921291897 1.5017355180000322
2.03334819538067 1.498477684000136
2.0339748215286 1.4973255689999405
2.03477937898264 1.5038758260000122
2.0357181388343 1.5012738519999402
2.03691694139835 1.4913548770000489
2.03853575409599 1.4760721889999786
2.04076019742164 2.994387950999908
2.0434739044858 2.9936792200001037
2.04542545733397 1.5046477270000196
2.04731086467448 2.9976679579999654
2.04930321783424 1.501564665999922
2.05074441965684 1.5000507110000854
2.05228112405545 1.4638349760000438
2.0535784245883 3.0020111339999858
2.05499918196878 1.4961519099999805
2.05606146876569 1.4989854899999955
2.05712296150178 1.4964936799999577
2.05820402492804 1.5091932549999
2.05972548814126 2.999036466000007
2.0623792233192 2.9700235880000037
2.06440645363138 1.4968242970001029
2.06581203770768 3.006758925999975
2.067354500447 2.966046618000064
2.06825483871157 2.9894008259998373
2.06893762254519 1.4993567640001402
2.06946862938502 1.488215805999971
2.07004507079672 2.9985170110001036
2.07052091993813 1.4984025469998414
2.07091601340837 1.4978251930001534
2.07133274533699 1.5070074660000046
2.07171894807702 1.4999765849997857
2.07238584388233 1.4977998940000816
2.07322063948731 1.487296545999925
2.07408334320975 1.5012593620001553
2.07511023705652 1.5011787280000135
2.07644218522439 2.9999058789999253
2.07771693877003 3.0043707509998967
2.07886954655549 1.4982885439999336
2.07992683047899 1.506443331000355
2.08100792918319 1.5023815319996174
2.08219666968642 1.4980021050000687
2.08404336855999 1.4963702840000224
2.08706295323581 1.5022782030000599
2.09008583605596 2.9565580280000177
2.09267741961603 2.9666292219999377
2.09512034834374 1.4928605210002388
2.09696965811463 1.4978139229997396
2.09887538517956 1.5027314180001667
2.1004052118336 3.008462145000067
2.10173051753116 1.4984604419996685
2.10292154616088 1.4978537060001145
2.10427679696322 1.5010135110001102
2.10546957352786 1.4658461829999396
2.10691153940857 1.4900011099998665
2.10862180350662 1.468625871000313
2.11020315957148 1.5026453860000402
2.11179873538597 2.998067286999685
2.1135554911962 2.9749634140002854
2.11482170324598 2.992610334999881
2.11581430072139 2.9700766750002003
2.11659236925276 3.0048754479998934
2.11721128327253 1.5036479000000327
2.11772415805153 1.484723503999703
2.11824660309689 3.0024587920001977
2.11873134517441 1.4917139549997955
2.11903799933032 1.464955774000373
2.1193409516295 2.9986814589997266
2.11971104336167 1.501571833000071
2.12018480046723 1.498655754000083
2.12064503377855 1.502604388999771
2.121113885724 1.5007316240003092
2.1216325947375 1.4979747379998116
2.12229774112555 1.4666752200000701
2.12315898509508 1.504939166999975
2.1242519671901 1.4991856679998818
2.12561039507402 1.499563253999895
2.12724277723884 1.5062217820000114
2.12899290629417 1.501658812000187
2.13039824621795 2.9962018870000975
2.13188515082947 1.5074622719998843
2.13301379964483 3.00004712000009
2.13415148781755 1.5008751320001466
2.13504831077839 1.5032376259996454
2.13586151467846 1.4999285600001713
2.13699065731284 1.4890275729999303
2.13847131440023 3.0022397110001293
2.14015056008717 1.5034745479997582
2.14227216124974 1.499175409000145
2.14520146569425 1.5000891139998203
2.14786252154741 2.999586537000141
2.15014411280293 3.005184950000057
2.15119913877315 2.993053567000061
2.15202223681731 2.999592162999761
2.1526608612304 1.5012436150000212
2.15319314446455 3.0025665070002105
2.15374542574631 1.5015269659998012
2.15414950254069 1.497580231000029
2.15456773287616 1.5006093510000937
2.15496624622203 1.5023733699999866
2.15559051036325 1.4994058890001725
2.15655755592752 1.4992844479997984
2.15760663324829 1.4976396070001101
2.15887232515586 2.9748331609998786
2.16041205428049 1.4998846910002612
2.16196984021251 1.4671494709996296
2.16367185683805 1.4945290810001097
2.16524265399346 1.5010503449998396
2.16681479928911 1.4987561510001797
2.1684047719791 1.5055434209998566
2.17001466671478 1.500862139000219
2.17165239813623 1.4975614750001114
2.17346669078141 2.972355389999848
2.17581167194235 2.9625188250001884
2.17812866631493 1.4685451609998381
2.18008945730625 1.4866184520001298
2.1821125752728 1.4978527719999875
2.18404533729568 1.4996275159996912
2.18624388061159 1.5046295020001708
2.18808262378514 1.501785320000181
2.19006523280735 2.9986111909997817
2.19271824876085 1.5002760450001915
2.19452803051865 2.9674853409997013
2.19641840766645 2.9785047630002737
2.19759500251187 2.997355727000013
2.19854556893092 2.9996478469997783
2.19930848253049 1.5012890230000266
2.19992838955009 1.4967636989999846
2.20056470397491 2.9647513680001794
2.20108972963746 1.4985341910000898
2.20147902529569 1.4972785369996018
2.20190304106092 1.5041491900001347
2.20225857319862 1.50030053699993
2.20284935736659 1.4993591070001457
2.20344611426506 1.5038631839997834
2.20403550503734 1.504371218000415
2.20470089261091 1.4455007899996417
2.20545438052012 1.4984899790001691
2.20633907102624 1.4982931340000505
2.20729380418781 1.5049589209997976
2.20816588956627 1.501759919000051
2.20954877007855 1.4977204870001515
2.21130452796754 1.5016037139998843
2.21315161031775 3.006843310000022
2.21490874489288 1.5018303339998056
2.21616164703246 1.495608330000323
2.21746721137686 1.503450860999692
2.21867845605322 1.493867999000031
2.22070135691758 1.4955910759999824
2.2224952106027 1.5066778909999812
2.22394097956593 1.496446135000042
2.22519820036072 1.5013552240002355
2.22646805750808 2.995051219999823
2.22814359553593 1.4730253600000651
2.22924725829721 1.4964820780000991
2.23042937359031 3.0006600450001315
2.23160378913812 1.4894330429997353
2.23241668790411 2.993094329000087
2.23329248767666 2.9975891499998397
2.23382989486688 1.5012462710001273
2.23427342617434 1.5031149940000432
2.23469412200544 1.4976386089997504
2.23521519119889 1.499890343000061
2.23625580977892 1.5054540129999623
2.23743351605177 1.490707212000416
2.23887609803629 1.4995001759998559
2.24076250686515 1.4966558060000352
2.24306778825602 3.0088835100000324
2.24571918568749 1.4992859909998515
2.2472650648204 3.0041932399999496
2.24863494989953 2.988720666000063
2.24986660147608 1.5053822509999009
2.25079177790309 1.5003584060000321
2.25180995543119 1.4983954250001261
2.25268380204915 1.4970836279999276
2.25399186180653 1.5033550809998815
2.25557758892719 1.5095526150003025
2.25722550862075 1.4997565469998335
2.25927250649679 3.005184424000163
2.26204879496889 1.499177029999828
2.2648791907608 1.4993182429998342
2.26786504364454 1.469664259000183
2.27059740066324 3.0009396089999427
2.273527820669 3.000006016000043
2.27518636061703 2.9747968339997897
2.27645914578926 1.4992605470001763
2.27754130974075 3.001297384999816
2.27864576864014 1.497199362000174
2.27937205024335 1.5031469660002585
2.28011309632048 1.5029280339999787
2.28073392246288 2.988395766999929
2.28132124232824 1.4675300250000873
2.28177097770817 1.5050960439998562
2.28220043157244 1.5006592159998036
2.28282136916214 1.5013801899999635
2.28368466813446 1.503181824999956
2.28448494957381 1.467004657000416
2.28541032315124 1.5008916549995774
2.28649597664473 1.5051140620003025
2.28774942309125 1.5039110110001275
2.28916700221717 2.9630988129997604
2.29106841047165 1.4967327640001713
2.2922197571639 1.4720342179998624
2.29340109020316 1.4665408810001281
2.29466077936347 1.4730303729998013
2.29580773030795 2.9762883020002846
2.29745716420296 2.994583378999778
2.29874661783012 1.5124192369999037
2.29989938479082 1.5009704140002214
2.3011021579991 1.500295757999993
2.30245726829188 2.999367990999872
2.30487438188312 1.5016829740002322
2.30698074080964 2.999516823999784
2.30912328299239 3.001106499999878
2.31040490377145 1.4975307200002135
2.31141240179927 3.009282073000122
2.31246949585181 1.4979448359999878
2.31304634297685 1.4956682459996955
2.31370926262246 1.4995977339999627
2.31427047813897 1.5001803140003176
2.31511098142246 1.4990214149997882
2.31670232582829 1.5004914559999634
2.31835500928172 1.5062570969998887
2.32060933668662 1.5017333539999527
2.32347803756948 1.4982972680004423
2.32677659218887 1.484270085999924
2.33003195612736 1.5035976879998998
2.33315669200044 2.9950943260000713
2.33587187399308 1.503902036999989
2.33749401377897 2.9682480639999085
2.33903672908651 3.0075686579998546
2.34018403676668 1.5001394630003233
2.34107753359357 1.4986205229997722
2.34201873230217 4.506008809999912
2.34279054005038 1.500972628999989
2.34367779933487 1.503761933000078
2.34449438408593 3.0079219839999496
2.34588611146375 3.0150419730002795
2.34690665744256 1.5043496189996404
2.3478316212624 1.4787610930002302
2.34881130126766 1.5152313309999954
2.34979757791971 1.5049625850001576
2.35146253158969 2.9635631259998263
2.35394131534322 3.004784655000094
2.35543213072211 2.9977950469997268
2.35657674492671 1.5021547720002673
2.35745646720941 1.498175512999751
2.35841600694534 1.4986210500001107
2.35919476700281 3.0031388789998346
2.35988340936878 1.498264002000269
2.36047212156696 1.499235181000131
2.3611001059351 1.4672433459995773
2.36164093513056 1.5083045460000903
2.36251926364739 1.499048925000352
2.36368844025812 1.4977999579996322
2.36485430701205 1.5026076369999828
2.3662346944736 1.5025151510003525
2.36787680767849 2.9993308079997405
2.36977329996816 2.929034453999975
2.37117433766281 1.4799009120001756
2.37231691902791 1.4979581200000212
2.3734878367775 1.5038780519998909
2.37461278022513 1.502508329000193
2.37576594189874 3.0021059189998596
2.37686946412939 2.9423194329997386
2.37847988402781 1.4917752140004268
2.37965338873245 1.5059087789995829
2.3809104427339 1.50024540800041
2.38193048671851 1.4686813280000024
2.38284248684253 1.4996395419998407
2.38371113289495 1.5041451659999439
2.38543397371971 1.502233353000065
2.3871951779674 2.944935849000103
2.38902785283025 1.467814427999656
2.39017610268474 2.994932111000253
2.39134810382144 1.5058424049998393
2.39204897743156 1.5022011199998815
2.39280750557388 2.9625517970002875
2.39352809582178 2.973922268000024
2.3940716938324 1.4976903229999152
2.39450026447445 1.503010226999777
2.39494698937718 4.500219629000185
2.39532192181735 1.5074964370000998
2.3957315364012 1.5021452359997056
2.39612151991676 1.4979309840000496
2.39671080129985 3.0004701390002992
2.39739173114256 1.5026939549998133
2.39790121483728 1.5010301480001544
2.3983961902781 1.5000829800001156
2.39920468999856 1.5035551389996726
2.40013201166057 3.0011126730000797
2.4012827293487 3.008031980999931
2.40221955458493 1.5003754920003303
2.40294795652245 1.4918001529999856
2.40372257893766 3.0048328709999623
2.40445503881304 2.9981895289997738
2.40580263747782 3.0040358679998462
2.40690880578556 3.0030388900004255
2.40774964655429 1.500828394999644
2.40841569616754 2.9625860080000166
2.40910763657873 1.4290903119999712
2.40954587448878 1.4961196520002886
2.40999758758954 1.4661901159997797
2.41037473551933 1.5008409259999098
2.41083079477971 1.4672794640000575
2.4112172209006 1.5017694110001685
2.41170581797366 2.9986294599998473
2.41262319521689 3.002024504000019
2.41340888534823 1.4666484029999083
2.41402252543702 1.4971702410002763
2.41472252712623 1.5066268860000491
2.41533826773383 3.000074908999977
2.41590345222027 1.5045842459999221
2.41640450343282 1.4984707329999765
2.4169211519382 1.4962475500001347
2.41735386714336 1.4984968439998738
2.41789279624963 1.5040034889998424
2.41832916795307 3.0117569200001526
2.4188988157135 2.997777262999989
2.41950299153165 1.50286925599994
2.41998598041778 1.4982287349998842
2.42048410273888 1.5060748089999834
2.42089597986816 1.5036750220001522
2.42132891238806 1.502295039999808
2.42176627451844 1.4636350210003002
2.4222698734352 1.5043396699998084
2.42270488061328 2.9977509720001763
2.42333048385553 2.9785863769998286
2.42419343688905 1.50841050300005
2.42466048880306 1.4968746409999767
2.42519462517013 1.4985611629999767
2.42565165848474 1.505776853000043
2.42635363230483 2.997472099999868
2.42706604275628 1.5039677409999967
2.42771019406356 1.5016977970003609
2.42834900811293 1.4984036789996935
2.42909483341682 1.4986470839999129
2.43000262361686 1.4992556760003026
2.43094750718256 1.5039866090000942
2.43212424177718 1.4951136639997458
2.43365514669795 1.498395137999978
2.43543245652578 2.9965031790002286
2.43709137687661 1.4985967829998117
2.43803542996373 1.5016858919998413
2.4390477100707 2.9939985940000042
2.43988755223682 1.499668044000373
2.44063897114217 1.499593774999994
2.4413543212477 1.5057516199999554
2.4420959811779 1.5006468120000136
2.44331150744946 1.498668388999704
2.44432484416029 1.486987703000068
2.44598004479528 1.4828591020000204
2.44794798168394 3.0001396229999955
2.45029043606653 1.5021305280001798
2.45185996795912 1.4979904209999404
2.45354402556111 1.4689507739999499
2.45495232911819 1.465092420000019
2.45607910857536 1.5025092400001085
2.45730421968661 2.959413578999829
2.45950810205964 3.0013160849998712
2.4615337420413 1.5074229680003555
2.46315721667451 3.0124417899996843
2.46476947532798 1.4854329830000097
2.46595457051956 1.4987346660000185
2.46716363900396 1.4952479319999838
2.46841638794799 1.5045672149999518
2.46998715644516 2.9997143640002832
2.47153443911972 1.500803729999916
2.47250353749217 1.5021735169998465
2.47345711718124 1.4992678420003358
2.47459374221274 1.4602054719998705
2.47597478204975 1.5020661859998654
2.47741949883027 3.000957598000241
2.47859322075061 1.4973694850000356
2.47949304930521 2.9994927809998444
2.48036467221987 1.499682209999719
2.48140649311431 2.9705778720003764
2.48251437702197 1.5017347559996779
2.4834997649795 1.4629754560000947
2.4844771156695 1.502722932999859
2.48533832474333 1.46679038900038
2.48712668038237 1.4980097839998052
2.48884115068132 1.4983851080000932
2.49170022920814 1.4973604080000769
2.49446952890737 1.556136529000014


==> Images/Results/sourcebeam_timesteptimes_tol_0.001_pmm10.txt <==
t steptime
0.0 0.031178819999999996
4.98648726483386e-11 0.031472847000000026
9.24997401653898e-11 0.031185817000000005
1.49292351544091e-10 0.031063463000000013
2.23315011927329e-10 0.031228253999999955
3.20224032767359e-10 0.031509805
4.47993018867024e-10 0.03180608100000004
6.18138952996198e-10 0.03134176300000002
8.47819568131767e-10 0.031306807999999964
1.16430946632169e-09 0.031458554999999944
1.61736872139468e-09 0.03128078200000006
2.32620923842052e-09 0.030572895000000044
3.84423382035235e-09 0.030546805999999926
5.60137138408093e-09 0.03088220900000005
8.48295015402084e-09 0.030640953999999998
1.25540113471542e-08 0.030567714000000024
1.94530322847124e-08 0.030447543999999938
3.20918877782282e-08 0.030666792
5.11168503571554e-08 0.030467437999999958
6.91388655857193e-08 0.030549979000000005
9.021735734226e-08 0.03065193700000013
1.16526925822098e-07 0.03077016899999996
1.49772283611671e-07 0.030385606999999926
1.92283637687326e-07 0.030401553000000137
2.47348845667433e-07 0.03061687599999985
3.19721270575643e-07 0.031163129000000067
4.1642363227212e-07 0.03061379200000003
5.48060049417038e-07 0.030985076999999972
7.31027790511094e-07 0.03095255599999991
9.65862173465288e-07 0.03146123099999998
1.27995337419135e-06 0.030889525000000084
1.81326408595686e-06 0.031040216000000065
2.37785529833512e-06 0.03104704199999997
2.99513072119911e-06 0.03108543599999991
3.80082979295228e-06 0.03091240500000003
5.39309628127073e-06 0.031007369000000118
6.73804895636278e-06 0.031049946999999856
8.28407651813747e-06 0.031536483000000004
1.00259270918002e-05 0.030982822000000132
1.20695928818288e-05 0.031036091999999904
1.45779990053322e-05 0.031043072999999977
1.79056777409043e-05 0.031814958000000004
2.32635469594129e-05 0.031158431000000153
2.84978600735076e-05 0.03106373199999979
3.40119446690122e-05 0.030972908000000077
3.9432753890378e-05 0.03116348000000002
4.53305225825283e-05 0.030778865999999905
5.2736725696425e-05 0.030672780000000177
6.0642175133487e-05 0.031203370999999924
6.939509719342e-05 0.031195067999999937
7.97011207198094e-05 0.030669492999999992
9.24187533425572e-05 0.030832103000000055
0.000105457451181001 0.03096618699999998
0.00011997413726365 0.030965569000000137
0.000136095882484932 0.030892681999999727
0.000151679263010045 0.030789923000000385
0.000167589191712909 0.030756343999999824
0.000185128705173017 0.03119700599999975
0.00020607543384209 0.030584986000000036
0.000229949539625701 0.030765429000000122
0.00025804368525424 0.03075239200000013
0.00028895555257051 0.030997972999999845
0.00032008496322266 0.030689151000000248
0.000350559221873071 0.030555851999999994
0.000380422318570132 0.03102580899999996
0.000410804098576376 0.030937213000000074
0.000443984698281326 0.03058858799999964
0.000482747193214444 0.030567840000000235
0.000529959810843749 0.030592050000000093
0.000582352913642328 0.03106902499999986
0.00063205956940489 0.030698971000000075
0.000680018821020361 0.03076165799999986
0.000726675034183026 0.03057286700000006
0.00077407850583475 0.03082201600000012
0.000825542189494025 0.030822205999999852
0.000884400569934136 0.03087018499999994
0.000953914670935171 0.030702681000000176
0.00102821821892472 0.03082722899999979
0.00109639657087541 0.030563070999999997
0.00116180460782709 0.03100160700000032
0.00122692393527473 0.030506958999999778
0.00129584335634441 0.03131855399999983
0.00137276178478796 0.03087019099999999
0.00146087692236951 0.030691319000000217
0.00155842715997127 0.03053108499999979
0.0016464692047957 0.03137260399999997
0.00173074729542241 0.03140864700000012
0.00181551280598684 0.031588977000000185
0.00190617474409736 0.03136950999999977
0.00200710311385472 0.03178300000000034
0.00212218842424756 0.031308501999999905
0.00223549970290171 0.03174106899999973
0.00234075621657818 0.03135885600000021
0.00244429335407439 0.03157114999999999
0.00255262613321162 0.031407359000000135
0.00267138380016069 0.03132031099999999
0.00280431174782459 0.031727655999999715
0.00294007603241508 0.03157182700000005
0.00306548683560663 0.031159106000000047
0.00318883084250339 0.03046806000000002
0.0033180530677128 0.030435306999999856
0.00345922690445342 0.03083228199999999
0.00361645707233758 0.03047788699999998
0.00376898881940115 0.030668831000000285
0.00391265580534276 0.03103749899999997
0.00405730399464635 0.03151292200000011
0.00421162942699304 0.03110791899999965
0.0043807464030501 0.031055524000000112
0.00456070440346435 0.031235713000000054
0.00472643721761015 0.031421775000000096
0.00488948411147602 0.03130552299999989
0.0050605644878144 0.03129348399999987
0.0052464267786711 0.03152065600000009
0.00544963790615464 0.0317240299999999
0.0056360389358614 0.031006174000000275
0.00581856180676044 0.03168918899999973
0.00600947464852614 0.031187177000000066
0.00621618113361671 0.03168507600000048
0.00643679828599207 0.03120488699999946
0.00664131224116804 0.031108697000000518
0.00684398615161833 0.03138506200000002
0.00705767175234851 0.031321088999999525
0.00728915592443354 0.03106270500000008
0.00752245046102679 0.03140075000000042
0.00774377960395787 0.030665734999999472
0.00796875864641186 0.03161796799999994
0.00820901108062987 0.03160400500000016
0.0084701009223666 0.03113879999999991
0.00871413725207265 0.030682303999999938
0.00895467329448906 0.03094735400000026
0.00920723380265228 0.030526668000000257
0.00947965065485934 0.030798536999999904
0.009746747739956 0.030697442999999325
0.0100050909655225 0.030605759000000177
0.010272322563775 0.030956308000000377
0.0105589860165591 0.030590322000000114
0.0108475800348903 0.03085794599999936
0.0111243806781012 0.030658090000000193
0.0114084020313846 0.03081743200000009
0.0117120309810469 0.030865769000000043
0.0120192364894208 0.030744878000000142
0.0123140960639601 0.031093424999999897
0.0126166915087606 0.031033937000000122
0.0129399745895546 0.030813636999999616
0.0132627253561343 0.030657624000000716
0.013575248412043 0.030757411999999817
0.0138983659356333 0.031042479999999983
0.014244148094409 0.03097267899999956
0.014580210120805 0.0309843910000005
0.0149111106175004 0.03107253599999993
0.0152574797771845 0.031195688999999582
0.0156263795643488 0.03064708500000002
0.015975324242927 0.030720976000000455
0.016327427004462 0.030872428999999535
0.0167008195105538 0.031071005000000262
0.0170750100354939 0.030445036999999786
0.017439256067033 0.03046831700000041
0.0178170221077982 0.030668777999999897
0.0182209931919821 0.031897653999999775
0.0186036363764403 0.031329248000000476
0.0189899014267389 0.030520040999999942
0.0193993709841878 0.030466886999999332
0.0198034482155391 0.03066712300000063
0.0202017257887375 0.030486811999999475
0.0206183346990801 0.0305912940000006
0.021045622627702 0.030682999999999794
0.0214589936722458 0.031047961999999707
0.0218850004401843 0.030937420999999965
0.0223353506187415 0.030537852000000143
0.0227655262942536 0.03058015900000033
0.0232032105031075 0.0308299329999997
0.0236682301890949 0.030618006000000086
0.0241153214696686 0.030858500999999983
0.024566186280471 0.03056305299999984
0.0250434667377587 0.03072939299999966
0.0255069544927965 0.03048735700000016
0.0259720130324691 0.03082382699999986
0.0264630753597298 0.030552079000000454
0.0269421418697318 0.030889800999999828
0.0274221836450407 0.030653182
0.027928635345485 0.030411821000000394
0.0284223035737677 0.030432865999999947
0.0289180963943868 0.030769600000000175
0.0294416657021108 0.0307662509999993
0.0299491156826886 0.030555505000000593
0.0304616812294786 0.03045944399999989
0.0310043067376607 0.031067889000000015
0.0315252206009869 0.030627551999999447
0.0320561373528422 0.0313668430000007
0.0326072226168635 0.03218017900000003
0.0331417715019325 0.03199770499999932
0.0336927342397509 0.03164787700000016
0.0342512808222861 0.031633152000000386
0.034801007404121 0.031427684999999705
0.0353741824953819 0.03186511699999972
0.0359410123963654 0.03136741700000023
0.0365086255500256 0.031317281999999835
0.0371067399079095 0.03143370700000059
0.0376840755443019 0.03224940499999995
0.03827366355054 0.03136370100000008
0.0388752705511983 0.03215528499999998
0.039466534276851 0.0312417939999996
0.0400820703956189 0.030817712000000164
0.0406887882848203 0.030497183999999677
0.0412999444295403 0.03052535299999981
0.0419342375570038 0.030707760000000306
0.042551797357816 0.031440626000000194
0.0431896691732162 0.0310909309999996
0.0438244531725537 0.03112103100000052
0.0444606907954947 0.03116217999999993
0.0451225026247703 0.031357232999999596
0.0457664697484682 0.031177083000000216
0.0464310511082368 0.03117022899999977
0.0470911056407166 0.031297582000000546
0.0477548964048912 0.03136077100000012
0.0484387355402088 0.03097042899999991
0.0491089589686437 0.031578735999999274
0.0498045935018217 0.03144090300000002
0.0504880361307522 0.03164472700000065
0.0511826460331892 0.03146306299999946
0.051884881991759 0.031048419000000216
0.0525832505617527 0.03120008700000021
0.0533092635031926 0.03163828599999974
0.0540169416002948 0.031148272000000254
0.0547478317651039 0.031061597999999968
0.0554687428422641 0.031867270000000225
0.056201058363649 0.030808856999999357
0.0569388097456035 0.0308535860000001
0.0576758208728798 0.030753085000000624
0.0584334097923718 0.031191785999999944
0.0591786447407852 0.03128813199999936
0.0599537160716927 0.030593559000000603
0.0607100219500889 0.030561782999999565
0.0614878387120578 0.030808297000000096
0.0622567717766225 0.030933634000000154
0.0630388857481518 0.030930225999999728
0.0638221248693196 0.030765374000000456
0.0646102972697468 0.030797880999999805
0.0654090171361879 0.031037280999999695
0.066204969705331 0.03075973600000026
0.0670197529560193 0.030692748999999964
0.0678249446406436 0.030620610999999798
0.0686557897755357 0.03109020600000001
0.0694712902217386 0.03075584300000056
0.0703173784274622 0.030635475999999606
0.0711438343408316 0.03060087999999972
0.0719975148776839 0.030592936999999765
0.0728349597250683 0.030963643999999846
0.0736969785766516 0.030723632000000833
0.0745455618155094 0.030708639000000204
0.0754166401734453 0.03071782299999981
0.076276382860636 0.03091833100000052
0.0771572149704269 0.03075560199999927
0.078028042740116 0.030581382999999462
0.0789193023187789 0.0305909160000013
0.0798010872471029 0.03102261999999989
0.0807034465251454 0.030832501999999096
0.0815960552578937 0.030824833000000496
0.082508181388342 0.03085178099999908
0.0834114467370241 0.03135092499999992
0.0843318947530032 0.03131774900000117
0.0852457377325136 0.031339435999999665
0.0861751371656043 0.03068035199999919
0.0870996802814271 0.031063035000000738
0.0880389575430346 0.030586549000000574
0.0889744861126148 0.03046367999999866
0.0899249455479002 0.03052753600000102
0.0908719611531937 0.03071299800000027
0.0918354123014169 0.030479529999999144
0.0927947063031243 0.030417616000001146
0.093768873024943 0.030429080999999414
0.0947413965957756 0.030759342999999717
0.095722238535483 0.03053576099999944
0.0967058734896901 0.030435462999999885
0.0976941333937353 0.030568969000000834
0.0986892708693456 0.03080359800000032
0.0996861542315746 0.030441228999999126
0.10069615160703 0.030450605000000408
0.101703358133535 0.03058082199999923
0.102732660725277 0.030802721000000588
0.103750692173104 0.03068435199999975
0.104784830678445 0.03045883300000085
0.105814947758017 0.030435394999999588
0.106853537678348 0.030827600000000288
0.107900825985146 0.03040262599999899
0.108944140816208 0.030797233000001256
0.11001202649781 0.03047648399999936
0.111065201003798 0.0308633700000005
0.112130724667816 0.030641119000000216
0.1132000649806 0.030398281000000082
0.114268441022032 0.030548297999999363
0.115358559097314 0.03108591400000016
0.116435885135739 0.03185677399999953
0.11752602578734 0.031231992000000375
0.118619774715001 0.030554385000000295
0.119712195444969 0.03146008299999892
0.120825172751951 0.03119366200000151
0.121927222433811 0.031384877999999006
0.123039597353319 0.031185655999999895
0.124160157602044 0.03159907600000089
0.125275907955494 0.031207719999999384
0.126411439494215 0.03124844599999932
0.127539517558516 0.03144790200000003
0.12867261429643 0.03149808400000076
0.129823422406094 0.031414766999999344
0.130963146516317 0.03123246500000043
0.132115774182571 0.031212673000000635
0.133273106721481 0.031841190999999824
0.134427281834117 0.03152366299999976
0.135600651024967 0.03146132500000043
0.136767514753341 0.030925853999999475
0.137937797054923 0.031055548999999516
0.139130708277386 0.030586724000000842
0.140309395593771 0.030708533000000315
0.141496503356919 0.03045644999999908
0.142697573962363 0.031215550000000647
0.143889507339713 0.031236062999999703
0.145093606571412 0.031199556000000683
0.146304735702936 0.03123751899999938
0.147510647289547 0.03156570500000022
0.148731436871963 0.03108250200000029
0.149954072503665 0.031204938000000126
0.151174263695915 0.03184080099999953
0.152411057445027 0.031568194000000105
0.153646262664026 0.03132895599999941
0.154880714652046 0.03214695299999981
0.156132577568051 0.03134459300000003
0.157381146734667 0.03147841500000048
0.158629654020261 0.031217069000000208
0.159895541049778 0.031045213999998822
0.161158132462013 0.031234732000001486
0.162420434315549 0.031645304999999624
0.163699313853875 0.03148560300000014
0.16497658424048 0.031011892999998736
0.166252485478547 0.03140413900000105
0.167543443349317 0.03158401700000013
0.168836182637245 0.030726683999999338
0.170125666561589 0.031266100999999935
0.171427996150654 0.030797178000000258
0.172737272389795 0.03135614500000017
0.174040618361738 0.030651310999999737
0.175353910511172 0.030680720999999522
0.176681247033426 0.03100109500000059
0.177999175680279 0.03091408400000084
0.17932343075254 0.03072034099999854
0.180667617888086 0.03107829200000012
0.182001477399213 0.030668988000000397
0.183337281013325 0.031076514000000444
0.184688595989907 0.030687778999999082
0.186040405166628 0.030772519000000997
0.187389029390436 0.03053697500000041
0.188748198720194 0.03081928099999942
0.19012072910274 0.030644674999999566
0.191484246610636 0.03090013200000108
0.192852661324236 0.03060501699999918
0.194238098997996 0.030868179000000495
0.195619671339157 0.03068575500000037
0.196999706013436 0.030945162999998388
0.198390561753226 0.03086415400000142
0.199794449423988 0.030739999999999768
0.201189560111558 0.030949929000000154
0.202588623360825 0.0306100899999997
0.204002793955596 0.03059206300000028
0.205417883666529 0.03058049499999882
0.206829206230156 0.031083720999999898
0.208248300234144 0.030621816000000024
0.209685400805415 0.03039853800000003
0.211114529170858 0.030495122000001373
0.212543319460158 0.03125842899999931
0.213982302312699 0.0306051759999999
0.215436681697568 0.03119376299999921
0.216881595296831 0.030945776000001146
0.218328171807295 0.03090491799999917
0.219786200054504 0.030508359000000596
0.221255795834943 0.03217753400000056
0.222717480034633 0.03172832699999972
0.22418165523304 0.031848992000000464
0.225657536700697 0.03145053499999939
0.227144149186242 0.03146803699999978
0.228623247446132 0.03146959100000046
0.230104649081413 0.03163206999999879
0.231597080775174 0.03184552300000121
0.233102465639553 0.03184511299999926
0.234599660617962 0.03142984800000015
0.236098029147981 0.0316953980000001
0.237605878447693 0.031655446000000254
0.239130738236219 0.03140219199999983
0.240647094397911 0.030853800999999237
0.24216259970911 0.030655146000000855
0.243685205430077 0.030465934000000416
0.245222231792303 0.03056666500000027
0.246759473305244 0.030977556999999933
0.248292952853441 0.03151324899999963
0.249830472805896 0.03128637599999884
0.251379157004876 0.0312649570000012
0.252939951474989 0.031166611999999816
0.254493293443237 0.031341383999999195
0.256046909923164 0.03112675900000106
0.25760769272602 0.031104123000000428
0.259182000055332 0.031148518999998487
0.260758552285842 0.03171342300000113
0.262330789009333 0.0311449159999988
0.263905571373939 0.03144856100000126
0.265489185086676 0.03156541999999973
0.26708733036007 0.03130178299999997
0.268682483205242 0.03116271400000059
0.270274898683769 0.03147003799999837
0.271870754970018 0.03144194800000122
0.273475811482787 0.03136121999999908
0.27509526010225 0.031603995000001106
0.276711024439504 0.03158842799999917
0.278324273205025 0.030731782000000152
0.279940672099646 0.030803117999999685
0.28156554192429 0.031174378000001113
0.283203704586113 0.03114065900000007
0.284841962057838 0.03047844899999852
0.286476765861856 0.031091453000000158
0.288113417457785 0.0309098419999998
0.289756861607188 0.03451467000000008
0.291411653775668 0.031689079000001286
0.293074904043178 0.030881451999999143
0.294732747181515 0.030602065000000067
0.296390250322539 0.030865652999999327
0.298051994652968 0.030862297000000538
0.29972232151364 0.03105804900000031
0.30140514030476 0.03087098800000021
0.303089006200098 0.030852474999999657
0.304769457845859 0.03082009799999952
0.306450863207102 0.030876134000001443
0.308137314378333 0.036771925999998345
0.309832646927145 0.030732010000001253
0.311540291541334 0.030626918999999475
0.313247994307862 0.030954181000000247
0.314952687236366 0.030843539999999336
0.316658238784109 0.030721824000000453
0.318368306519713 0.030609211999999886
0.320086336806635 0.031116649999999524
0.32181543674838 0.030649516000000432
0.323549991479432 0.030787333999999333
0.325280629722603 0.03066657400000139
0.327010898649709 0.03085369899999968
0.3287440514443 0.030594680000000096
0.330483221653377 0.030519509999999528
0.332231297945173 0.03043108299999986
0.333990838163623 0.03072749300000055
0.33575054373941 0.03050632899999961
0.33750766848393 0.030421281000000633
0.33926516260104 0.030686438000000038
0.341025839910887 0.037177848999998986
0.342792395660415 0.03099469300000024
0.344567312226188 0.0304021910000003
0.346352791455091 0.03049354700000073
0.348141685470412 0.03082685799999929
0.349927716152026 0.03059152700000034
0.35171346523552 0.030350649999999035
0.35350133371602 0.030596164000000314
0.355293661591244 0.030807192000001038
0.357092643360665 0.036580030999999735
0.358900267595279 0.030669418999998754
0.360718272222908 0.03047319700000095
0.362536914956115 0.030774062999999074
0.364353535822131 0.030428261000000845
0.366170207848327 0.03055332799999988
0.367988917398863 0.03090882200000067
0.369811602400968 0.030780956999999276
0.371640089972661 0.031022246999999226
0.373476049771244 0.0304797360000002
0.375320958388221 0.030723179000000655
0.377174750781041 0.03113086499999973
0.37902576237264 0.030602892999999298
0.380875833164174 0.030557247000000842
0.382726527162468 0.03089182599999951
0.384579423935708 0.030840458000000126
0.386436057604419 0.030587781000001257
0.388297876415787 0.030719143999998977
0.39016620983354 0.03045888699999999
0.392042242857683 0.03066975099999958
0.393926998016485 0.031721871000000235
0.395816453774889 0.031473045000000255
0.397704316358972 0.03147295399999983
0.399591905215533 0.031738960000000205
0.401480395572914 0.03202412000000088
0.403370970194035 0.031581299999999146
0.405264780975958 0.031370474000000925
0.407162922330463 0.03156532999999939
0.409066408955559 0.03169306599999899
0.410976158027161 0.03131238500000144
0.412892976144407 0.03152204499999911
0.414817550987737 0.03159923900000017
0.416749635961325 0.03170286599999983
0.418680564895684 0.03152245799999953
0.420611321206893 0.030821843000000015
0.422542684985397 0.031028758999999795
0.424475458265407 0.03056128700000116
0.426410436320173 0.030771168999999432
0.428348390968878 0.03083349100000099
0.430290056208853 0.031264763999999445
0.432236115925085 0.03108616099999928
0.434187193984752 0.03102089900000138
0.436143846810557 0.031198105999999726
0.438106558331957 0.0314623049999998
0.44007573717566 0.03111546999999959
0.442051715942572 0.03142275199999922
0.444034752370543 0.031243699000000902
0.44601801331301 0.03161372999999834
0.448001760476964 0.03149516900000293
0.449986419994145 0.03148169299999992
0.451972426203278 0.03104407000000009
0.45396021370853 0.031743892999998025
0.455950209668019 0.031225402000000457
0.457942827360813 0.031232265999999953
0.45993846048046 0.031268058000001986
0.461937478300811 0.03142993399999838
0.463940221751191 0.031222746000000967
0.465947000342798 0.031316751999998615
0.467958089909851 0.031198952000000446
0.469973731157377 0.0314273209999989
0.471994128993805 0.0306080840000007
0.474019452591547 0.03127824399999923
0.476049836091799 0.0310204330000019
0.47808537985871 0.030668485999999717
0.480126152186978 0.030674394999998356
0.482172191369752 0.030624557999999524
0.484223508037325 0.03057074900000245
0.486280087681772 0.03080109000000064
0.488339734661432 0.030640433999998606
0.490401170424642 0.03064864099999909
0.492464546733891 0.030619231999999386
0.49452998120744 0.03094317600000096
0.496597590684354 0.03058057300000172
0.498667488546495 0.030665254999998837
0.50073978373416 0.03064275099999847
0.502814579943552 0.03091187800000128
0.504891975000447 0.03060713800000059
0.506972060412652 0.030616162000001168
0.509054921060082 0.030734363999997072
0.511140634991555 0.030963726999999608
0.51322927332485 0.030864871000002125
0.515320900253952 0.030836255000000534
0.517415573158048 0.030599474999998932
0.519513342797773 0.031063636999999034
0.521614253582905 0.0306718150000016
0.523718343899606 0.030988333999999895
0.525825646489396 0.03098100300000084
0.527936188873857 0.03119445699999801
0.53004999381894 0.030669422999999085
0.532167079832379 0.03083137100000144
0.534287461687364 0.030655863999999866
0.536411150966528 0.0309974490000009
0.538538156621069 0.03113936899999814
0.540668485541099 0.031200991000002176
0.542802143134162 0.030700982999999127
0.544939133909952 0.030805515000000838
0.547079462069943 0.030464443999999702
0.549223132101726 0.030500254999999754
0.551370149378539 0.030426408000000293
0.553520520765676 0.030863585999998833
0.55567425523626 0.03060176299999995
0.557831364500027 0.03071937600000041
0.559991863649776 0.03055249599999854
0.562155771831302 0.030445902000000302
0.564323112943968 0.031054381000000575
0.566493916380341 0.03070066600000132
0.568668217815095 0.030454771999998798
0.570846060055142 0.03050295799999958
0.573027493965252 0.03099195800000132
0.575212579485959 0.030409731999998968
0.577401386763828 0.03045276699999988
0.579593997418012 0.03055054100000021
0.581790505971812 0.030887756000002042
0.583991021483922 0.0306374959999971
0.586195669421458 0.03055784000000017
0.588404593826288 0.030490837000002102
0.590617959838045 0.031006888000000288
0.592835956652488 0.030725272999998055
0.595058801013414 0.030553809000000598
0.597286741361992 0.03043308599999861
0.599520062800716 0.030807965000001047
0.601756104787979 0.030671649000002077
0.603993253719303 0.03073717199999848
0.606231669775824 0.030980356000000597
0.608471508099422 0.03152564699999871
0.610712924108899 0.031720311000000834
0.612956076261275 0.030862009999999884
0.615201128060101 0.03128182000000024
0.617448249873559 0.031140658999998294
0.619697620781769 0.03149365200000176
0.621949430535348 0.031193190999999842
0.624203881700068 0.03147665499999874
0.626461192063431 0.03139758400000048
0.628721597372852 0.03128602800000024
0.63098535448246 0.031374394000000194
0.633252745009907 0.0312131700000009
0.635524079636092 0.03169241899999875
0.637799703212994 0.03175822900000114
0.640080000882531 0.031547360000001134
0.642365405461313 0.03184554399999939
0.644656406422281 0.03202867299999923
0.646953560912723 0.031493983000000725
0.64925719965579 0.030678267999999065
0.651560448414891 0.030511666999998965
0.653863795501342 0.030920982000001374
0.656167702671406 0.03054196500000117
0.658472619457543 0.030717810999998818
0.660778993700198 0.031129648000000287
0.663087279672296 0.031270597999998984
0.665397945555527 0.030986091999999132
0.667711481132958 0.031005157000002725
0.670028406104223 0.03099016299999846
0.672349279405334 0.03144798599999987
0.67467470998691 0.031290985000001825
0.677005369579451 0.030983183999996555
0.679342008103277 0.031019729000000495
0.681685472604818 0.03180563000000092
0.684034317851929 0.031045849000001624
0.686382060644547 0.03144560599999835
0.688729469048901 0.03145419300000185
0.691077271921747 0.03141978899999742
0.693426183968075 0.031067965000001863
0.69577692341237 0.03120504900000043
0.698130227229331 0.031227848000000336
0.70048686630046 0.03155428099999824
0.702847661833553 0.031027581000000026
0.705213504012629 0.031163347999999758
0.707585373979807 0.0305294449999991
0.709964370558697 0.03123823700000017
0.71234957022727 0.031119393000000883
0.714733004954377 0.03104041299999949
0.717115712240804 0.030787733000000372
0.719498678568246 0.030926298000000685
0.721882874321309 0.030784220000001028
0.724269280324435 0.030765371999997626
0.726658911704077 0.0308292750000021
0.72905284248207 0.0309901030000006
0.731452233094862 0.03065953399999799
0.733858362753257 0.03064158100000114
0.736272668994918 0.030867822999997685
0.738687464603451 0.03111458800000122
0.741100696284694 0.03093898899999914
0.743513624237001 0.030893815000002434
0.745927470450695 0.03085960700000001
0.748343462739311 0.0311418709999991
0.750762869042028 0.03087777900000077
0.753187032068686 0.030747213999998024
0.755617407934846 0.030563586999999615
0.758055611993013 0.03099385200000171
0.760498682566915 0.03087294599999879
0.762958252352985 0.030733093000002043
0.765625295445712 0.030572539999997872
0.768548793217568 0.0309808380000014
0.771475484787934 0.030722437999997965
0.774412774779099 0.030991639999999876
0.77735651868121 0.030826408000002914
0.780298482491243 0.030858921000000095
0.783247846399116 0.030853201999999413
0.786212742603984 0.03045667399999985
0.789191906700902 0.03097320099999834
0.792208479973258 0.03095150200000063
0.795420346317361 0.031171684000000255
0.798866503794772 0.03108269299999833
0.802331429336934 0.030588957000002637
0.805791744529411 0.030863662999998098
0.809266704120311 0.031158040000001108
0.812736961282504 0.031505547999998385
0.816222558456859 0.03189096400000224
0.819588107739882 0.031647615000000684
0.822587066375455 0.031227462999996902
0.825548870281538 0.03127544000000171
0.828279129066189 0.03128520099999932
0.83086460534677 0.03178252000000015
0.833295919081593 0.03134530999999896
0.835555537087888 0.03178765000000183
0.837964369738174 0.03169512399999874
0.840443030095629 0.0316664880000026
0.843020505329873 0.031348366999999655
0.845654856384708 0.03124955999999912
0.848226119064167 0.030579839000001385
0.85101421089544 0.031191039999999504
0.853888448047483 0.030724555999999126
0.856990546478722 0.030932522000000517
0.86018730090686 0.031415710999997515
0.863514638357137 0.03162870900000314
0.866945563207281 0.03140908700000011
0.870467582506819 0.0311049369999985
0.874048379195885 0.031196769000001012
0.877658993682342 0.03142984799999837
0.881278563792874 0.031362695000002105
0.884903784220522 0.031064256999997042
0.88854354593136 0.03111546500000273
0.892208196505176 0.03140424099999706
0.89590379429763 0.031173819000002823
0.899636264060585 0.03127461299999723
0.903354371382743 0.031064156000002896
0.907045657653769 0.03136527199999861
0.910724094951227 0.031060040999999927
0.914409739476106 0.03121699500000119
0.918125002565995 0.03134585499999787
0.921717090724192 0.0315944270000017
0.925536493649144 0.03135188099999908
0.928592308096841 0.03102959599999977
0.931204284485625 0.03072957799999898
0.934031218665841 0.0309184000000009
0.937355925207142 0.03162070100000136
0.940810410104135 0.031267938999999245
0.944045223885252 0.03056581199999897
0.947031744727058 0.03098541499999996
0.950260376338021 0.030876256000002655
0.953786944084779 0.0307586279999974
0.957326120331506 0.03147124800000256
0.960462845423779 0.03094313599999765
0.963205904047588 0.03064547800000028
0.966044848636531 0.03066685800000002
0.969279438379424 0.030693100000000584
0.972696635440749 0.030907546999998203
0.97587329603001 0.030849664000001553
0.978890043249562 0.0307375229999991
0.981921248091526 0.03071124100000233
0.985147047222955 0.031121755999997447
0.988297190221311 0.03071635400000261
0.991292533341826 0.03065807399999798
0.994293272678598 0.030827921000000202
0.997416083341534 0.03076609300000044
1.00063481578189 0.030977532000001418
1.0038317976428 0.030617651000000023
1.0069551829454 0.03069710399999792
1.01011361023754 0.030641257999999283
1.01329443094643 0.031059376000001748
1.01659386716885 0.030862476999999444
1.01979656955072 0.030851836000000077
1.023020467889 0.03062321199999829
1.02640802115408 0.03099700400000316
1.02979970870302 0.03049886399999835
1.03314720498737 0.03103048899999905
1.03655079577618 0.031072643000001676
1.03990004558349 0.03132084699999993
1.04301996977589 0.030728126999999716
1.04610014453698 0.030605989000001443
1.04932285272724 0.030704421999999454
1.05268510824099 0.03074568099999908
1.05594387402446 0.03047355300000021
1.05895136250728 0.030703364000000732
1.06195089608629 0.030593897999999342
1.0651143309329 0.030757251000000707
1.06842181016208 0.030507375999999198
1.07166851479738 0.030427786000000623
1.07480967823313 0.030709766999997612
1.07795957213969 0.03081966400000269
1.08118428032866 0.03048803599999772
1.08449645511094 0.030468119000001792
1.08776003999623 0.030414028999999232
1.09100067714815 0.03098442900000009
1.09412196117999 0.030651677000001598
1.09724258154257 0.030478363999996816
1.10043541488226 0.03077750899999998
1.10370200160851 0.030810478000002917
1.10696141163121 0.030459790999998404
1.11016628323928 0.0305608950000007
1.11337955151317 0.030721709999998126
1.11662556971845 0.030987589000002203
1.11991179632284 0.03080444499999757
1.12320152715005 0.030914856000002544
1.12647160971546 0.03069106299999902
1.12983973552374 0.03128409300000001
1.13328318993845 0.03152225099999839
1.13668912636216 0.03169931300000073
1.14007887783894 0.03190189600000082
1.14352778810345 0.032078618999999975
1.14698413003462 0.0315465219999993
1.15017981325457 0.03141216699999916
1.15324407360394 0.031767256000001964
1.15642956934872 0.03168695000000099
1.15977964517956 0.031877865999998534
1.16299327055113 0.031761785000000486
1.16603618980882 0.03155446299999909
1.16911200193256 0.03205366199999915
1.17233303828537 0.031732597000001306
1.17563505346638 0.03071630699999872
1.17884246560502 0.03060419500000222
1.18199281333623 0.030829573999998416
1.18514987784911 0.03101494100000224
1.18840977168913 0.030963102999997716
1.19169235104853 0.031086759000000797
1.19493812193731 0.031657558999999225
1.19815490376071 0.03148668700000101
1.20138685357124 0.03120348099999859
1.20466931695686 0.03100555500000013
1.20797284318472 0.03178936300000146
1.21124667985813 0.031264349000000635
1.21452739173628 0.031060659999997853
1.21780275808606 0.031016035000000386
1.22111401629014 0.03150874700000017
1.22443415453906 0.031521557000001366
1.22775101090598 0.03132682300000056
1.23111439067116 0.031258914999998666
1.23453719268696 0.03142334400000024
1.23794681106698 0.03122126099999889
1.24129863332709 0.03131735000000191
1.24468897822494 0.031079014999999544
1.24815522349231 0.03182563700000074
1.25161337709625 0.031051766999997454
1.2550180652848 0.031069803000001173
1.25839545690888 0.03071834200000012
1.26181465238902 0.03143537500000093
1.2652636924034 0.031161766000000313
1.26850257066667 0.030568455999997468
1.27159449611669 0.030682824999999525
1.27472760622808 0.031151614000002326
1.27805598903402 0.030574125999997648
1.28140224028611 0.030694311000001306
1.28452981752562 0.030794772000000137
1.28752480544219 0.030869006999999726
1.29063465318032 0.03081163499999917
1.29392023375294 0.03073522900000114
1.29719245507472 0.03100103999999959
1.30030321354387 0.03091745100000054
1.30327219126018 0.030902333000000226
1.30630850914167 0.03056245799999857
1.30951212556636 0.030750392000001625
1.31274517391758 0.03091572499999984
1.31586436854921 0.030709386000001615
1.31892378326669 0.0305954359999987
1.32205798746275 0.030777162999999774
1.32528598086026 0.03135126600000149
1.32850011042166 0.030555791999997695
1.33164101150645 0.03063757800000033
1.33476423719438 0.030818890999999127
1.33794754472503 0.030970442000000986
1.3411752583082 0.030510662000001076
1.34437798529495 0.03060951899999864
1.34753694996036 0.030710656000000114
1.3506978583356 0.03110285900000065
1.35389965968977 0.030919623999999146
1.35711732950486 0.030658646999999206
1.36030818512399 0.030738891000002155
1.36330389333957 0.031040205000000043
1.36617778987465 0.030656906000000816
1.36920698278473 0.030720145999996618
1.37247622764919 0.03070308300000235
1.37573941078428 0.030579286999998345
1.37882662608107 0.03069997100000066
1.3818608971627 0.03069046499999928
1.38501765258825 0.03086059299999988
1.388289636791 0.030582681000002054
1.39151521748543 0.030698218999997806
1.3946331699272 0.030596961000000533
1.3977481638607 0.03070827100000173
1.40095117757984 0.030528889999999365
1.40420324696188 0.031555955999998275
1.40740517346313 0.030575715000001225
1.41055120317053 0.030481142999999378
1.41371194293381 0.030896367000000424
1.41672876814516 0.031110249000001033
1.41958001293856 0.030498532999999384
1.42250734056645 0.0305089520000017
1.42567605285931 0.03046004699999827
1.42893620553313 0.030985359999998963
1.43206017886802 0.030645067000001802
1.43508078170064 0.03080975499999994
1.43817853809458 0.03048955599999914
1.44141243177508 0.030765579000000542
1.44465651364568 0.030481056999999367
1.44780074157562 0.030731562999999795
1.4509021623736 0.030457314999999596
1.45406990981809 0.030849590000002536
1.45730719082767 0.03083003099999715
1.46052718728088 0.03043107100000242
1.46368489873088 0.0305939379999991
1.46683432002012 0.03078317499999983
1.47003102783558 0.030532237999999268
1.47326007551486 0.03064266800000226
1.47646105100891 0.030816548999997195
1.47962684282917 0.0317702759999996
1.48279936249309 0.031044728000001243
1.48600578324809 0.03066451900000189
1.48922356240384 0.030429729999998045
1.49241946924884 0.030947925999999626
1.49547230569865 0.03153294899999892
1.49841009473271 0.031429463000002045
1.50143041398519 0.03144664099999872
1.50460822566571 0.03161069700000141
1.50780931037973 0.031267666999998056
1.51091115312283 0.03145301400000022
1.51396884687605 0.03120974400000165
1.51709957918181 0.03138734799999909
1.52031881930266 0.03114693599999896
1.52352467531255 0.0317316130000016
1.52665894641163 0.03140559099999862
1.52978338914183 0.03174399200000266
1.5329656831453 0.03141236999999819
1.53619117011349 0.03101553600000173
1.53939012657095 0.030643537999999637
1.54254909185557 0.030837369000000336
1.54571217460672 0.030462779000000495
1.54891418195238 0.03080771299999796
1.55213115499211 0.030831531000000467
1.55532297680927 0.031143507999999542
1.55849127440417 0.03109891500000117
1.56167234896777 0.030924874000000102
1.56487856337686 0.030920096999999203
1.56808841848327 0.031153675999998853
1.57127979584918 0.031087897000002584
1.57446292981082 0.031072991999998578
1.57765817951454 0.031011582000001425
1.5808685304298 0.03120066899999685
1.58407694858943 0.03109830600000052
1.58727522656723 0.03131228900000238
1.59047194200663 0.03155570699999899
1.59367916818179 0.031861415999998144
1.59689409677077 0.03121105100000321
1.60010687892123 0.031036773999996825
1.60331419645689 0.030949412000001786
1.6065234093605 0.031218416999998055
1.60974036151312 0.031013736000002012
1.61296149176704 0.031036783000001122
1.61618083206667 0.030680172000000283
1.6193982398869 0.03124402399999937
1.62261893156539 0.030881722000000167
1.62584501545321 0.03051210499999968
1.62907350148523 0.03069255799999837
1.63230096245331 0.0307441560000008
1.63552871594968 0.03060478900000163
1.63875973204721 0.030551727999998946
1.64199467608999 0.03081491700000072
1.64523095803863 0.03094905199999687
1.64846736295251 0.030661579000000216
1.6517049082086 0.030678738000002426
1.6549456042567 0.030624146999997492
1.65818889560166 0.030898059000001865
1.66143352539742 0.030689642999998767
1.66467865801038 0.030612138000002176
1.66792568845413 0.03073717899999906
1.67117510271617 0.030820480999999234
1.67442680044625 0.03131043300000158
1.67767942297575 0.030896080999998077
1.68093337242343 0.03059069600000086
1.68418891916569 0.03089006000000083
1.68744687411097 0.03103195299999939
1.69070626980653 0.03085359600000004
1.69396712417274 0.030637629000001
1.69722902642259 0.030587245999999624
1.70049298757252 0.031174454999998602
1.70375849681273 0.031107369000000773
1.70702579697695 0.030739783000001353
1.71029402264126 0.03086786199999736
1.71356398040741 0.031598051999999655
1.71683525666058 0.03081202200000277
1.72010848589067 0.030756011999997668
1.72338272131047 0.030469333999999293
1.72665858927984 0.030711578000001793
1.72993548641128 0.030449960999998638
1.73321428584135 0.030523828999999836
1.73649412977288 0.0367078530000029
1.73977566076545 0.034498229999996965
1.74305804065579 0.031079832999999724
1.74634219434983 0.0315263060000035
1.74962731172189 0.03146236599999952
1.75291394541793 0.031698557999998656
1.75620172143689 0.03156973999999835
1.75949047632609 0.031543506000002
1.76278108642861 0.031956758999999835
1.76607220368457 0.03177812899999921
1.76936500065283 0.031223588999999663
1.77265844289896 0.031334493999999324
1.77595380702293 0.03147801200000089
1.77924974066883 0.03123675400000181
1.78254735690989 0.031103727999997943
1.78584542478253 0.030403660000001054
1.78914530798728 0.030844234999999998
1.7924457286004 0.030378820999999334
1.79574788525418 0.03026931500000174
1.79905040384513 0.0303403909999993
1.80235463478425 0.030615324999999416
1.80565929114463 0.030995326999999406
1.80896569708654 0.030864487000002327
1.81227242468544 0.030685861999998565
1.81558081480024 0.03064059200000102
1.81888950334792 0.030958357999999464
1.82219990447095 0.03112143499999931
1.8255105773204 0.031088212000000226
1.82882502567676 0.03080407799999918
1.83214140282441 0.031026922000002344
1.83545715324052 0.030741102999996883
1.83876967903444 0.030795698000002147
1.84208323791052 0.031108370999998414
1.84535903153673 0.03109757000000002
1.84856925793384 0.031336809000002575
1.85178175054627 0.031076371999997576
1.85505179104729 0.030922984000000042
1.85834776647468 0.031236278000001505
1.86161062163459 0.03143344399999748
1.86483918903871 0.030982924999999994
1.8680816007459 0.03077550600000123
1.87134809509392 0.03127846699999992
1.87457726054571 0.03065806100000046
1.87777254936909 0.03089817000000039
1.88098550263213 0.030951795000000004
1.8842366309179 0.030559093000000814
1.887493093964 0.030286661999998188
1.8907228885489 0.03047045699999984
1.89393948556246 0.030324630000002628
1.89717391003495 0.030544597999998757
1.90042999793059 0.030429300999998077
1.90368329695913 0.030633989000001804
1.90692065758799 0.030678754000000197
1.91015513956671 0.030916921999999403
1.91340414019895 0.0304288839999991
1.91666407672834 0.030403548000002445
1.91991988234154 0.030530422999998308
1.92316681465387 0.030772311999999857
1.92641600570897 0.030438013000001263
1.9296753068301 0.03086820999999773
1.93294011498548 0.030403967000001586
1.9362008774236 0.030758620000000292
1.93945821192122 0.030445321999998498
1.94271897341249 0.030674053000002033
1.94598687787827 0.030433054999999598
1.94925679509006 0.03125914800000018
1.9525245997696 0.03048695600000073
1.95579132821018 0.03050256199999879
1.95906209462015 0.03057888500000061
1.96233700898781 0.031186251999997694
1.96561270540574 0.03113231900000102
1.96888762921558 0.030615271999998583
1.97216248817683 0.03081575400000247
1.97544105103977 0.03112717999999859
1.97872219283165 0.03037665699999792
1.98200458046746 0.030595501000000525
1.98527737938951 0.030996006000002296
1.98853695027545 0.03064429799999857
1.99180123900451 0.030442866999997875
1.99507970215545 0.03034906600000653
1.99836348470521 0.030445701999994412
2.0016392834181 0.03030921599999914
2.00491007935634 0.030623125000005302
2.00807138917833 0.030331420999999636
2.0111801144578 0.030310622999998316
2.01435755300118 0.030436119000000872
2.01761141025363 0.030703414999997847
2.02084122085405 0.030306565000003616
2.02399843493444 0.03029527999999715
2.02714561847738 0.030743848000000185
2.03034758998915 0.030745539000001543
2.03358546538454 0.030547249999997916
2.03663451694049 0.030537309000003177
2.03956916948638 0.030250115999997718
2.04262523238919 0.03059399899999704
2.04586597163393 0.030332951000005437
2.04910000058208 0.03028381600000074
2.05219718308328 0.030271334999994792
2.05525353067164 0.03056726799999865
2.05840940357387 0.03024962900000361
2.06165457478539 0.030423423999998533
2.06486105931628 0.030275727999999447
2.0679109227149 0.031006748000002915
2.07093866833302 0.030351676000002215
2.0740971862215 0.030305411999997034
2.07735009917283 0.03072180000000202
2.08054831032649 0.030681942000001072
2.08365542051878 0.030663177999997515
2.08677094419931 0.031226113000002442
2.08997589676105 0.031116899999993564
2.09321809845355 0.031640028000005316
2.0964105909525 0.031089377000000695
2.0995531299946 0.031102480999997795
2.10265601005426 0.031106006999998215
2.10576939378204 0.03143821300000127
2.10893826083874 0.031188921000001812
2.11213336018656 0.03138892799999837
2.11530077557565 0.03142018700000193
2.11844670730008 0.03188402499999654
2.12160982760072 0.03140653799999882
2.1248036810385 0.03135642300000541
2.12800403495154 0.030446157999996615
2.13118411518504 0.03067130600000212
2.13435608076703 0.030577993000001413
2.13754200997413 0.03064909399999749
2.1406499123732 0.031095133999997415
2.14372894519427 0.031234230000002583
2.14687230958565 0.030830520000002082
2.15008259831981 0.031224079999994103
2.15328331756398 0.031113787000002446
2.15643293105313 0.03117192199999863
2.15957838759742 0.030848809000005417
2.16270102427994 0.030762794999994014
2.16579343583703 0.030865830000003314
2.16891309960812 0.03130610499999875
2.17209231957745 0.030763685000003704
2.17528674210948 0.031046757999995123
2.17845369666953 0.031027292000004536
2.18160182494745 0.031492810999999676
2.18476933868441 0.031013620999999603
2.18796946909156 0.030849509999995917
2.1911709655402 0.030857195999999476
2.19435352347832 0.031219785000004663
2.19752767785584 0.03088394999999622
2.20071851009442 0.03131875900000125
2.20392372946819 0.03093001900000303
2.20712219165786 0.030804341999996154
2.21030592117678 0.030574356999998997
2.21349159540777 0.030525681000000304
2.2166658868052 0.03073337200000026
2.2198288992051 0.030768788000003156
2.22300524264321 0.030510325000001615
2.22619927994153 0.03062666799999647
2.22939724321557 0.03041945599999707
2.23258367558965 0.030399722000005625
2.23576696544725 0.030702611999998908
2.23895802720319 0.030448173999999995
2.24215558436793 0.03039821699999834
2.24534956163765 0.03037825199999844
2.24853984220316 0.030645460999998875
2.25173137476778 0.030522295000004362
2.25492942741751 0.030641508000002204
2.25812984094564 0.030568270999999925
2.26132899074098 0.030844460999993828
2.26452649776818 0.030836133000001098
2.26772729247427 0.03045228199999883
2.27093211169275 0.03075537900000569
2.27413910068912 0.031112711999995213
2.27734526575586 0.030704286000002412
2.28055236550672 0.03072014299999637
2.28376221845375 0.030578590000004624
2.2869756117751 0.030817448000000525
2.2901901692134 0.030705290000000218
2.29340546019007 0.030462160999995547
2.29662203340719 0.03060214799999983
2.29984167437775 0.03078660799999966
2.30306362366382 0.030423132000002795
2.30628722162734 0.030392984999998873
2.30951168293888 0.030451404000004345
2.31273830909929 0.030708092999994108
2.31596721572307 0.03055907200000263
2.31917341152176 0.03060652500000316
2.32235247880763 0.030676017999994087
2.32554049814929 0.030607107000001577
2.32875621734539 0.030299741000000324
2.33197863284034 0.031167127999999877
2.33518373220149 0.030447707000000435
2.33837717888869 0.0306561909999985
2.34158103935458 0.030419819999998765
2.34479991326073 0.030448164000006273
2.34801811449816 0.030521901999996714
2.35122562324695 0.03077921199999878
2.35443095138742 0.030282828000004258
2.35764613970554 0.030418960999995193
2.36087003165361 0.03072295100000133
2.36409189124258 0.030739312999997992
2.36730858069221 0.030631460000002164
2.37052683917081 0.03031051600000012
2.37375269870383 0.03062919599999958
2.37698277909281 0.030741763000001754
2.38021082357561 0.030433193000000358
2.38343734658274 0.03032761699999753
2.38666716703386 0.0304065640000033
2.38990256459665 0.030295722999994723
2.39314001276173 0.030689182999999787
2.39637669446223 0.030333669000000896
2.39961352413143 0.030247742000000244
2.40285396436584 0.03026169400000356
2.40609801106108 0.03062865700000117
2.40934364785856 0.03031997099999728
2.41258903518236 0.03043711600000165
2.41583597981629 0.030451718999998434
2.4190857278033 0.030844442000002914
2.42228970936359 0.03055429599999826
2.42546417472699 0.03058985199999853
2.4286650862387 0.030356857000001014
2.43190424653481 0.030653458999999827
2.43514147996443 0.030816887000000293
2.43834882686707 0.03100434899999982
2.44154656951962 0.03109131000000076
2.44476707420191 0.03150347599999748
2.44800816934192 0.031045722000001774
2.45124248340647 0.031325742999996464
2.45445923986727 0.03110691800000609
2.45767652296427 0.03135439499999393
2.46091071743782 0.03105120800000094
2.46415487093524 0.03158235300000456
2.46739183979314 0.0310765669999995
2.470620432886 0.031368658999994636
2.47385325975354 0.03126992400000006
2.47709772357135 0.03113083900000646
2.48034603860003 0.03049533499999768
2.48358953113896 0.03069757000000095
2.48682966356382 0.030569069999998533
2.49007520223061 0.030616549999997744
2.49332779130803 0.030735312000004456
2.49658212091841 0.04384669399999552


==> Images/Results/sourcebeam_timesteptimes_tol_0.001_pmm100.txt <==
t steptime
0.0 0.19050943099999973
3.51484205458105e-12 0.19069368099999995
6.7302973324822e-12 0.1927097390000001
1.11138383522938e-11 0.1931062640000003
1.68665733722933e-11 0.18830138199999968
2.43620194324576e-11 0.18650766799999996
3.41286105103783e-11 0.1871368750000002
4.69106677099482e-11 0.1867786709999999
6.37622820012341e-11 0.2082585720000001
8.61984663332539e-11 0.2346046270000004
1.16443347317456e-10 0.1986789989999993
1.57830848772653e-10 0.18829186100000062
2.15335814089136e-10 0.19350326499999948
2.95675783763997e-10 0.20904010699999986
4.05384907693588e-10 0.1966564660000003
5.48122492792528e-10 0.19587350499999978
7.27702157998611e-10 0.19607521100000014
9.52569360963195e-10 0.19589185099999984
1.23639866030156e-09 0.1967664520000003
1.59871659029174e-09 0.1973902479999996
2.06715316464746e-09 0.19119502500000074
2.68137666883195e-09 0.18684312899999966
3.49943895500151e-09 0.18672063500000036
4.60813229937559e-09 0.18701973199999955
6.14032886274194e-09 0.1924527429999996
8.30488346264797e-09 0.18708707000000047
1.14399428974196e-08 0.19182236099999983
1.61115940397517e-08 0.19580710299999993
2.33042813206718e-08 0.19555625899999995
3.48065267206525e-08 0.1956040029999997
5.02866088697646e-08 0.19289361100000058
7.22809863216423e-08 0.1871602499999998
1.06500196007991e-07 0.18645974900000084
1.91655733169599e-07 0.18731256999999957
3.03157758840142e-07 0.1890727590000001
4.0732199708164e-07 0.1990023309999991
5.44707585633378e-07 0.20006300100000018
8.74625279067002e-07 0.19575714700000013
1.24288736785978e-06 0.19658183800000018
1.57042416777544e-06 0.19633551999999987
1.95268289717957e-06 0.19686308500000038
2.36432736559023e-06 0.19643529600000065
2.82375820852447e-06 0.19659499899999844
3.34813123027466e-06 0.1970712680000002
3.96367318484105e-06 0.19654719500000084
4.71494907916308e-06 0.19775037199999979
5.69645875757729e-06 0.1891822869999995
7.08769664502775e-06 0.18686504899999967
8.97700134406654e-06 0.18657355900000105
1.12022330458804e-05 0.18877073200000005
1.39188748075772e-05 0.18803794699999976
1.64653312330421e-05 0.1883998810000005
1.89137609064569e-05 0.19531767600000016
2.14094514578013e-05 0.19539318699999875
2.40409893267197e-05 0.19551060800000108
2.688824030589e-05 0.1952670139999988
3.00482367498682e-05 0.18831379000000048
3.3663405010918e-05 0.1861737090000002
3.79817473492892e-05 0.18661771100000024
4.35401766300495e-05 0.1903200819999995
5.1786115145315e-05 0.19129695900000065
5.97906044902691e-05 0.19811161500000019
6.72376732693104e-05 0.20029080599999993
7.44289672639841e-05 0.19851828100000013
8.16599259056768e-05 0.18836511099999953
8.9155330847131e-05 0.19288727600000044
9.71195241512525e-05 0.19740747399999847
0.000105784449576991 0.19698203400000125
0.000115469355119222 0.1964931700000001
0.00012669663914409 0.19683574399999948
0.000140478803928886 0.19657837599999972
0.000155997717966429 0.19654291300000182
0.000170950950755204 0.1888909279999993
0.000185484747762207 0.19689979199999996
0.000200015269713464 0.18688189099999875
0.000214919805370902 0.18702863800000102
0.000230559822626431 0.1867738629999991
0.000247346174790211 0.19098204400000185
0.000265830145899001 0.18723119199999871
0.000286864260767905 0.19306558699999954
0.000311939962480558 0.1961462300000001
0.000336591221899394 0.1956467119999985
0.000360630134260915 0.19501085000000273
0.00038457473288281 0.19227291700000038
0.000408962182944323 0.18696590399999735
0.000434323863317997 0.18684488699999946
0.000461263663681054 0.1870318200000014
0.000490582316592138 0.1904617480000006
0.000523489716302393 0.19135919300000026
0.000559153710425188 0.1926562849999982
0.000594177376874902 0.19158505800000114
0.000628959795131742 0.18684611300000142
0.000664148134946529 0.18675244800000002
0.000700399053790803 0.1865608659999971
0.000738450112686035 0.18694383300000084
0.000779256017372536 0.18731661900000063
0.000824214947582143 0.20027768099999932
0.000871327275544686 0.20057219399999937
0.000917787339704574 0.18781379099999995
0.000964298426834265 0.19589657000000216
0.00101169064094312 0.19613052400000086
0.00106078953973364 0.19654001199999982
0.00111255155012802 0.1963811050000004
0.00116828049524854 0.19680749599999814
0.00122799750762571 0.19633356499999977
0.00128663753991637 0.194246543000002
0.00134513621698216 0.19477129999999931
0.00140458548608483 0.18849542199999902
0.00146604048262602 0.1870639390000015
0.00153064903514937 0.1865298459999991
0.00159988939133769 0.19074096199999957
0.00167193801464459 0.18771992599999976
0.00174281310814588 0.18733508000000043
0.00181375777297095 0.1952998430000008
0.00188608594336778 0.19594547599999856
0.00196111807441111 0.19553213500000055
0.00204034789276793 0.19639672799999985
0.00212573116675546 0.19657996799999822
0.00220966834322618 0.19583887300000313
0.00229289225440566 0.19599515799999878
0.00237697003395108 0.18733543500000138
0.00246343654277307 0.20141508499999716
0.00255395791905175 0.20062838700000185
0.00265060106865758 0.19020249300000103
0.00274765885571744 0.19013444299999804
0.00284347473092585 0.1958480420000015
0.00293983772881943 0.19614680899999826
0.00303850536286631 0.1965849129999988
0.00314135183691684 0.19671090200000307
0.00325067478037245 0.19635579699999894
0.00336052577707432 0.19665638700000088
0.00346893935104541 0.1964299270000005
0.00357795016060498 0.1953968709999998
0.00368954304234194 0.18706191199999722
0.00380584807506745 0.1873929330000017
0.00392951305007714 0.1869774590000013
0.00405159596108956 0.19135293499999761
0.00417254682223329 0.18773326000000168
0.00429462763828876 0.24257002299999897
0.00442005855656639 0.22827209900000156
0.00455131404372403 0.19632586799999885
0.00468803457412447 0.195697298999999
0.00482196277639189 0.19076454800000064
0.00495566156978657 0.18678356499999893
0.0050915802890064 0.1869206700000028
0.00523223524290286 0.19090138999999695
0.00538063155087037 0.1914134090000026
0.00552794665899681 0.19240959000000046
0.00567390463067374 0.20078472399999825
0.00582119202311157 0.19726161399999853
0.00597247367391183 0.18932400400000304
0.00613075680601659 0.19642595099999838
0.00629137557101738 0.19674350700000076
0.00644980436254397 0.19637474799999666
0.00660895952000941 0.1958574890000051
0.00677169835875765 0.1966744079999998
0.0069411428606404 0.19645915499999944
0.00711457959346422 0.19010229199999884
0.0072853777594424 0.19508222399999653
0.00745667414954653 0.18669579400000202
0.00763152982171975 0.18718888899999797
0.00781325743745204 0.18709804899999938
0.00799879450728988 0.18978219100000615
0.0081817149623018 0.18687944999999928
0.00836534236161942 0.1924238410000001
0.00855294222716749 0.1965861999999987
0.00874808998341787 0.19608153699999775
0.00894502610534592 0.19561568200000323
0.00913987577838036 0.19383849999999825
0.00933612408511069 0.18710997099999815
0.00953725797245402 0.18770444000000452
0.00974721944951804 0.1865713819999968
0.00995509360923778 0.19011363399999937
0.0101619410999283 0.19092214399999818
0.0103714198351321 0.1923124610000002
0.0105873046785929 0.19304743700000415
0.0108094125226827 0.18846822199999735
0.011028201218323 0.18719622600000463
0.0112475746262093 0.18693872999999428
0.0114713887831423 0.18682863300000463
0.0117038613298573 0.19566486000000083
0.0119353893733507 0.2013572889999935
0.0121656855084363 0.19471069600000135
0.0123987730483824 0.1880182700000006
0.0126388280427688 0.19595852200000508
0.0128834603564892 0.1953798899999981
0.0131252780857005 0.19589424499999808
0.0133685030671394 0.19695923900000167
0.0136173984605138 0.1965418169999964
0.0138750850913305 0.19656060900000227
0.0141286576638419 0.19329313699999773
0.0143825621790287 0.19408975400000372
0.0146412157130673 0.18893055099999856
0.0149094356540176 0.18644643100000025
0.0151746842090422 0.1863893809999979
0.0154395260926902 0.1901399039999987
0.0157085334050667 0.18701281500000277
0.0159866092628526 0.18908850900000118
0.0162632846438561 0.19593761699999845
0.0165391530403118 0.19597048100000336
0.0168189423850259 0.19597406199999767
0.0171076994486713 0.1958727379999985
0.0173954563920144 0.18775021599999775
0.017682363498205 0.18702703900000017
0.0179733141213449 0.18711565300000643
0.0182735477945669 0.18857711099999364
0.0185720213516617 0.19944491900000116
0.0188699861336496 0.19981050999999894
0.0191725132033212 0.19562053500000331
0.0194850905026247 0.19684202399999862
0.0197939926401889 0.1967520769999993
0.0201031344357478 0.196225455000004
0.0204177914888953 0.19623186799999814
0.0207409339488348 0.19620522799999662
0.0210601322108129 0.19674460500000635
0.0213807402732934 0.1956058579999933
0.0217082611485397 0.18900815900000367
0.0220403592165613 0.19615142899999682
0.0223699697770647 0.18827456600000403
0.0227025838014425 0.1867325129999955
0.0230439956165946 0.18697810600000508
0.0233851001296087 0.18976045200000158
0.0237255754305365 0.18723044599999383
0.0240711184047497 0.18911420100000242
0.0244257614370685 0.19504981699999746
0.0247762985750569 0.19512300000000238
0.0251285183424392 0.19541456099999976
0.0254884289577298 0.19412737500000077
0.0258507060765597 0.18666394299999922
0.0262115234884929 0.18676331600000395
0.0265768409966093 0.19124182099999842
0.0269522382224159 0.19115152299999494
0.0273231835316225 0.1936277520000047
0.0276957483588461 0.19987861999999978
0.0280762503812365 0.19717489099999597
0.0284583973762594 0.19000362600000642
0.0288395338214171 0.19610378899999859
0.0292259294292101 0.1963769400000004
0.0296201311006906 0.1965252609999979
0.0300108684881582 0.19604089300000282
0.0304044827188134 0.19632734500000026
0.030807699235933 0.19602903299999497
0.0312087251336406 0.19434213299999925
0.0316105150646747 0.19373440200000402
0.0320197488937514 0.19002740899999537
0.0324315073991231 0.18634039100000166
0.0328421466785882 0.18707471300000122
0.0332583530048668 0.19015734500000292
0.0336811029200612 0.1873578760000001
0.0341010607435971 0.1873920069999997
0.0345249837679294 0.19544263899999947
0.0349587616783088 0.19559754399999463
0.0353883094982232 0.19448021800000248
0.0358204958987403 0.19459227600000162
0.0362626097237189 0.18824217799999587
0.0367018280490435 0.18702575800000432
0.0371426232723439 0.18646138599999773
0.0375923103309614 0.19160684100000225
0.0380411823083574 0.1919694870000015
0.0384908080578265 0.1886852589999961
0.0389485541703274 0.1869039480000012
0.0394069839253013 0.18707759899999843
0.0398655804281794 0.1873964139999984
0.0403317913220025 0.18722287200000665
0.0407996147821773 0.18636920099999799
0.0412672637704853 0.18936780499999628
0.0417422894074115 0.19999446199999937
0.0422193027383125 0.19924792700000182
0.0426960535880473 0.19662364900000284
0.0431802154585082 0.19577108400000043
0.0436662040126789 0.1969212349999978
0.0441521011145982 0.19587189199999955
0.0446457214007964 0.19627206500000227
0.0451404878852745 0.19629529999999562
0.0456355985057096 0.19590060900000594
0.0461390310571258 0.1949291709999983
0.0466424227134081 0.18842339500000094
0.0471468656574594 0.19601861799999654
0.0476605298192419 0.18676940299999956
0.0481724654575893 0.18696931099999858
0.0486864419341341 0.18701970300000426
0.0492108615465335 0.1915373229999986
0.0497313603457453 0.18674599300000239
0.0502551897022034 0.19164190499999734
0.0507876852227998 0.19566752299999735
0.0513168585914588 0.1959344569999999
0.0518509623931496 0.19508304700000423
0.0523906977562265 0.19354597799999596
0.0529288148512507 0.18676364100000598
0.0534737630732953 0.18739216499999856
0.054020915615158 0.18665964099999854
0.0545684196330273 0.19482643700000324
0.0551249898064212 0.20074553999999978
0.0556799096624732 0.19510324799999523
0.0562374541007582 0.19088177200000445
0.0568041485052842 0.19645569799999407
0.057367372602775 0.19689268800000548
0.0579358452605771 0.19619015099999615
0.0585088432190023 0.19684812399999885
0.0590811072053469 0.1965454740000041
0.0596616179901201 0.1969404529999963
0.0602416783699785 0.1895591440000004
0.0608240259520983 0.1965194739999987
0.0614155187265853 0.1879254010000011
0.0620036269606477 0.18669374499999947
0.0625974177409821 0.18696714700000427
0.0631946731877373 0.19168791399999918
0.063792049152141 0.18732238799999834
0.0643989415046486 0.19021201000000332
0.065003273946712 0.19605287099999913
0.0656115514122006 0.1960211970000003
0.066225792305678 0.19605210900000003
0.0668387362021804 0.19443207699999476
0.0674598980854942 0.18739885800000167
0.0680803905815486 0.1869123299999984
0.0687038821032589 0.1881583400000011
0.0693345265023998 0.19028806100000395
0.0699632118106389 0.19067672799999968
0.0705996360352224 0.19889654600000028
0.0712359925023053 0.20086979100000235
0.0718751834404846 0.19170178400000282
0.0725214773508124 0.1925429669999943
0.073165931738763 0.19613271299999724
0.0738184730380837 0.19500443900000164
0.0744703416848101 0.19624606700000413
0.0751256766689637 0.20867879099999698
0.075786902479467 0.19551574800000537
0.0764472055262806 0.19653528399999232
0.0771167920820276 0.1969894810000028
0.0777839626097517 0.19597500499999398
0.0784560534246925 0.18631219600000293
0.0791317211988677 0.1870333650000049
0.07980820257397 0.18697586899999408
0.0804939244527862 0.1908046559999974
0.0811764915375983 0.18671884500000147
0.0818663034139645 0.19386488100001031
0.0825563435673069 0.19614845799999614
0.0832497752556082 0.19544841500000132
0.0839485925373107 0.1956300370000008
0.0846471229149029 0.19212003399999844
0.0853558863761715 0.1871695950000003
0.0860608184753501 0.18687773799999263
0.086772608256044 0.18719206800000165
0.0874849638540297 0.19102410400000736
0.0882007771619522 0.19107426200000077
0.0889215535982024 0.19273514799999703
0.0896425352357759 0.1923892969999912
0.0903725971845468 0.18681356800000515
0.0910997486183983 0.1872212030000071
0.0918350317547595 0.18683506899999713
0.0925691396246483 0.1871902329999955
0.093308388276079 0.20141863199999932
0.0940501617594817 0.20173071800000741
0.0947942511964612 0.18908028799999954
0.0955443233369494 0.19270288999999252
0.0962940241430973 0.1969124210000075
0.0970529123064884 0.19664207399999611
0.0978088803102737 0.19732206899999483
0.0985733804786732 0.19638498500000878
0.0993361070345428 0.1969558889999945
0.100104957566931 0.1965266200000002
0.100874869980105 0.19694982299999708
0.101648653468318 0.1955507730000079
0.102426125975107 0.18742264499999806
0.103205350651782 0.1871310969999911
0.103990677455332 0.18690255799999989
0.104775773746949 0.1911790910000093
0.105569167514455 0.18727653099999486
0.106360487822352 0.19455838700000072
0.107161736870109 0.19603455000000736
0.107959552977546 0.1961687589999883
0.108765608633287 0.1957908700000104
0.109570086687953 0.19322019799999168
0.110381280374894 0.1867398730000076
0.111192579045029 0.18629218599998865
0.1120091980603 0.18645152700000267
0.11282743041181 0.19849926700000253
0.113649718437668 0.2024328010000005
0.114474954112514 0.19542129600000635
0.115303113431878 0.1874505099999908
0.116135381942715 0.19608573200000023
0.116969576647736 0.19672432800000195
0.117808871547034 0.19659590899999557
0.118649231491511 0.1963395410000004
0.119495515183199 0.19612178900000288
0.120342140466699 0.19658669999999745
0.121195349425246 0.19612556399999903
0.122048315215083 0.1971227390000081
0.12290836540571 0.18995065400000044
0.123767726928961 0.18690406300000006
0.124634519245474 0.18685933999999804
0.125500316812355 0.18729261000000008
0.12637374239215 0.18936515400000076
0.127246006349259 0.18641834099999244
0.128125951659777 0.19418488500001274
0.129004707199892 0.1958686499999942
0.129891058835723 0.1956080920000005
0.130776330633389 0.1960883720000055
0.131668979796146 0.1914708239999925
0.132560796463857 0.18715838600000723
0.133459643136987 0.18721399999999733
0.13435804153031 0.19228092299999844
0.135262998381315 0.19182007599999906
0.136168027808199 0.19237062499999524
0.137079023889058 0.200237443000006
0.137990750303837 0.19813550099999588
0.138907734632537 0.18789084000000855
0.13982624492196 0.19648016899999732
0.14074919005947 0.19692274999999881
0.141674596556317 0.19624329199999124
0.142603502309586 0.1967234910000002
0.143535947698002 0.1966389430000106
0.144470845111218 0.19622078799999088
0.145410507934335 0.1912611910000095
0.146351463761234 0.1962849250000005
0.147298564786624 0.18715680799999745
0.148245686683019 0.18698659999999734
0.149200496455874 0.18673763500000007
0.15015393919243 0.19162598799999842
0.15111678720803 0.1869021389999972
0.152076760291299 0.1905358169999971
0.153044660541046 0.19514161400000773
0.154011379165597 0.19492040599999427
0.154984307317529 0.19563442999999836
0.155958073268601 0.19373083800000757
0.156936254424914 0.18731251200000543
0.157917430068724 0.18682948699999713
0.158901141469568 0.1870969419999966
0.159890158025192 0.1887089479999986
0.160879738098464 0.19189243200000305
0.161877109245131 0.19048551599999541
0.162872969270646 0.18753789000000154
0.163877265502236 0.1869834280000049
0.164879870069676 0.18711291599998958
0.165888604814928 0.187068102000012
0.166898473573619 0.191059371999998
0.167912141487987 0.1999141989999913
0.168929909020317 0.19920728499999996
0.169949070179541 0.18853331200000412
0.170975470303771 0.19314330000000268
0.172000768722085 0.19626276699999323
0.173034249633279 0.1965685140000062
0.1740663955707 0.19676448799999946
0.175104011820775 0.19669705299999407
0.176143782813326 0.19719940200000963
0.177186304342614 0.19625039399998911
0.178234624625344 0.19694350800000393
0.179282902391648 0.19530387999999732
0.180339938756753 0.18682869500000265
0.181394921935707 0.1867445609999976
0.182455627047154 0.18672775299999955
0.183518297489199 0.19072253200000944
0.184583688079365 0.18670077299999832
0.185655216713531 0.19087361100000066
0.186726396041275 0.19528110299999923
0.187805548111352 0.1956624049999931
0.188883706113716 0.1951032500000025
0.189966561927801 0.19334472500000288
0.191052966606683 0.19646960000000036
0.19214081529243 0.1956063229999927
0.193236942778916 0.18715768300000946
0.194331185112568 0.18969824799999913
0.195431388188612 0.20023392800000295
0.19653345819491 0.19921717299999386
0.197638044089661 0.1964011839999955
0.198749589509721 0.19621565900000348
0.199860159369538 0.19678452800000912
0.200977295470848 0.19606066999999427
0.202095512690963 0.19631798999999717
0.203216661809102 0.1965313230000021
0.204344364302917 0.1960548010000025
0.205471352245439 0.19591625900000054
0.206604864931983 0.19766368499999487
0.207739585371109 0.1944379500000082
0.20887704196634 0.1874794259999959
0.21002156952148 0.186781057999994
0.211165040186643 0.18696398800000225
0.212314390678722 0.19076043699999445
0.213466000976672 0.1866226500000039
0.214619581962928 0.19509851000000822
0.215781692942462 0.1965457679999929
0.216941841179898 0.1960234860000014
0.218106660293575 0.1961989779999982
0.219275738518903 0.19260283900000275
0.220445485200168 0.18658834299999683
0.221622408755456 0.1865895480000006
0.222799650355144 0.1908851029999994
0.223979895632002 0.19160695000000771
0.225167336874539 0.19603949599999737
0.22635365966731 0.2001947279999996
0.22754506561683 0.19856218900000044
0.228740269793796 0.19639102700000421
0.229936346683041 0.1957868709999957
0.231139373918735 0.19670779300000163
0.232343131681436 0.19654367100000059
0.233549489810792 0.1965645909999978
0.234764098277713 0.19669653200000425
0.235977012538482 0.19679204299998787
0.237193998967019 0.19484510499999885
0.238416726715499 0.1967196140000027
0.239639179140165 0.19597802799999897
0.240866996132482 0.18682034600000463
0.242098369693397 0.18720544100000325
0.243330659912958 0.18701161399999933
0.244569381295766 0.19094584200000497
0.245809806586349 0.18659038199999145
0.247052118544645 0.19434390800000756
0.248301706230237 0.19505366099998867
0.249551483743758 0.19585727000000475
0.250803903307612 0.19540818800000181
0.252064227717428 0.19228805999999565
0.25332357078034 0.18733402000000865
0.254586105859092 0.18672971699999152
0.2558565317516 0.1871435460000015
0.257125578904038 0.18949931999999592
0.258398181650257 0.1909811060000095
0.259678080402048 0.19176290699999754
0.26095692258135 0.19350606099999368
0.26223951085263 0.18830543800000044
0.263529136625087 0.1868393180000112
0.264817851977327 0.1875893749999875
0.266110326723171 0.18813142000000482
0.267409921212196 0.19372476200000222
0.26870858261146 0.20149871299999234
0.270010846429478 0.1966574540000039
0.271320657975686 0.18730266100000392
0.272629351873091 0.19643858799999236
0.273941327659422 0.19724212400001306
0.275261050918046 0.19723984099999825
0.27657988624343 0.1972152929999993
0.277901536457292 0.19742853500000024
0.279230336863941 0.196871582
0.280559459616673 0.19458697799998959
0.281890802991062 0.1910859740000035
0.28322856225743 0.19379639999999654
0.284568191085005 0.18662220200000945
0.28590931739241 0.18706232200000272
0.287255994379441 0.1887251369999916
0.288606431803317 0.18796251999999924
0.289957519375683 0.18741946800000164
0.291313166086449 0.1953584369999959
0.292674820392353 0.19603764900000442
0.294036156313274 0.1950542830000046
0.295400936360489 0.19653661499999941
0.296772968566742 0.19005105499999786
0.298144947658777 0.18667948899999942
0.299519158282107 0.18721425699999372
0.300899288759565 0.18747580500000538
0.302282418527482 0.20039124000000186
0.303666501713039 0.2012868789999942
0.305055074345744 0.18843447999999796
0.306450057734015 0.19087206800000445
0.307844618246468 0.1971070339999983
0.309242137183789 0.1967085600000047
0.310646051897111 0.19680411699999922
0.312051820110613 0.19650350700000274
0.313458977018925 0.1966904100000022
0.314870820919919 0.19662550399999645
0.316288747096558 0.1881885109999928
0.317706431028354 0.19771826600000963
0.319127009907471 0.18736555499999952
0.320553673458939 0.18685426399999017
0.321982925088573 0.18677722700000743
0.323413266663247 0.19112365099999806
0.324847745603187 0.18674315100000172
0.326289400073467 0.1904000739999958
0.327730762323297 0.1961070669999998
0.329174250341887 0.19587347400000965
0.330622818121983 0.1960490479999919
0.332076619576629 0.1944883710000056
0.333530567515301 0.18701954799999498
0.334987443919166 0.1869553079999946
0.336450071776886 0.1891542400000077
0.337916124125596 0.19215727399999594
0.339382973301029 0.19061036600000136
0.340853299632022 0.19906074300000398
0.342329793829262 0.20106177200000275
0.343808517854986 0.19041045899999176
0.345288448910947 0.19069578500000262
0.346772161174385 0.1962586310000063
0.348262218754515 0.19664292999999589
0.349753931372406 0.19640086600000473
0.351247038597114 0.19684306499999593
0.352744003599114 0.19663656299999843
0.354247270272082 0.19637268799999674
0.355752238914506 0.1881894480000028
0.357258585150167 0.19687240300000042
0.358768656065343 0.18746181599999545
0.360284781744415 0.18659698599999786
0.361803278815772 0.18699065200000575
0.363322949291109 0.19065360400000486
0.364846018927719 0.18703990999999576
0.366374709804868 0.19284684500000537
0.367907066928974 0.19652303199998755
0.369440222058529 0.1959421570000046
0.370976274240663 0.19604757500000858
0.372517342199262 0.19498045099999217
0.374064005833583 0.18757372999999689
0.375610934908087 0.1869193680000052
0.377160096239247 0.1868634979999939
0.378713508208273 0.18975954400001172
0.380273140197685 0.1909403379999901
0.3818342817573 0.1881859620000057
0.383396870737645 0.18689085500000147
0.384962803907169 0.18700758499998926
0.386533962546787 0.18679523300001222
0.388109974920705 0.18705632500000036
0.389686548200467 0.1862845309999983
0.39126543421278 0.19508183699998938
0.392848425359783 0.2013154000000128
0.394437269526242 0.1957535109999924
0.39602863021367 0.18662421199999812
0.397621200648003 0.19602671500000213
0.399216647259009 0.1965434450000032
0.400816639908466 0.1966851950000006
0.402422800535903 0.19668856100000198
0.404030118575483 0.19589009199999907
0.405639006631895 0.19666481299999816
0.407251037048325 0.19602231000000359
0.408867763611896 0.19734492899999623
0.410490692105816 0.19271777500000553
0.412114403622477 0.18717412299999125
0.413739788266348 0.18694298600000536
0.415368315163859 0.18869060099999047
0.417001429441299 0.18878907799999922
0.418640530999191 0.18716381600000886
0.420281025572276 0.19481958199999383
0.42192307079426 0.1952643710000075
0.423568023268394 0.19535685599998942
0.42521722648788 0.1956072130000024
0.426871983849344 0.19488118099999951
0.428529729530586 0.18757915400000513
0.430188707352854 0.18708510000000445
0.431850152106667 0.18663735900000233
0.433515311184034 0.18738555199999496
0.435185398853341 0.18673848599999587
0.436861068462787 0.20608426200000451
0.438537482325671 0.20024601000000075
0.440215744305082 0.19611116699999798
0.441897008824887 0.19651364399999238
0.443582405533035 0.19442327100000512
0.445273028441752 0.19629768800000136
0.446967667166264 0.196283471000001
0.448663437366753 0.19602117300000543
0.45036135678506 0.19604478899999833
0.452062470871706 0.19738187000000096
0.453767799846775 0.19585879799998906
0.455478329411627 0.19646140500000797
0.457192729159925 0.19492224399999714
0.458908357094193 0.18656760199999667
0.46062613133454 0.1867353530000031
0.462346995167182 0.1873045819999959
0.464071869005763 0.19087184100001764
0.465801642352717 0.18680343599999105
0.467536575017466 0.19522863599999596
0.469272589315214 0.19583123199998909
0.471010490137146 0.19633170900002028
0.47275112479183 0.19583047800000486
0.474495322202244 0.19307364599998778
0.476243885783577 0.18713231399999586
0.477997587220037 0.18690514499999722
0.479754742616954 0.18721349200001214
0.48151335187613 0.19080742299999542
0.483274139332687 0.19253625400000374
0.485037847366217 0.1999898109999947
0.486805199750493 0.2006821870000124
0.488576895954972 0.1937430159999849
0.4903536060765 0.19594183399999565
0.492134010607942 0.19675105000001736
0.493915921901785 0.19663554199999567
0.4956999649673 0.19643169399998328
0.497486785341002 0.19608411000001524
0.499277012523049 0.19663495099999295
0.501071255255322 0.19669286000001307
0.502870097403881 0.19041568199997982
0.504674094125726 0.1968481680000025
0.506480135739984 0.18763296299999865
0.508288007064963 0.1868706700000189
0.510098255138919 0.18711628799999858
0.511911423804568 0.19154548099999147
0.513728041226867 0.18701926800000024
0.51554861645153 0.19084376199998587
0.517373636275885 0.1958922350000023
0.519203562363689 0.19630598100002317
0.521036438205152 0.19555886099999498
0.522871130478095 0.19423802000000023
0.52470808332501 0.18716482599998585
0.52654774916294 0.18702301400000465
0.528390567757883 0.1868998040000065
0.530236963473443 0.1901938659999871
0.532087342899593 0.1910855060000074
0.533942092663587 0.19294981799998823
0.535801577455141 0.1930852510000136
0.537664298446192 0.18906898099999125
0.539528931011139 0.1865077079999935
0.541395824996089 0.1870583769999996
0.543265340963926 0.1868128990000173
0.545137828978001 0.19623146999998653
0.547013626595232 0.20101170800001
0.548893057204052 0.19612129199998662
0.550776428500617 0.1890265150000232
0.552664031118505 0.196474228999989
0.554556137423401 0.19674603499998966
0.556452227805021 0.1965790389999995
0.558350317517642 0.19633060300000693
0.560250660075233 0.19600599899999338
0.56215352750758 0.19672113300001115
0.564059183567198 0.1911403180000093
0.565967882295242 0.19592649999998457
0.56787986696722 0.18748978700000407
0.569795369134347 0.18666878799999154
0.57171460776459 0.1870878740000137
0.573637788495114 0.1908122909999861
0.575565102992589 0.18761227200002395
0.577496728440185 0.19126070400000117
0.579432439432553 0.19539606499998285
0.581370349015465 0.19560873000000356
0.583310623992135 0.1953231740000092
0.585253448699609 0.19338070799997809
0.587199000888723 0.1871974730000261
0.589147450871592 0.1869776389999913
0.591098960996003 0.18718715099998917
0.593053685180419 0.19443597299999738
0.595011768509598 0.19888354500000105
0.596973346891035 0.1947631680000086
0.598938546776231 0.1880892640000127
0.60090748495006 0.19694970999998418
0.60288026838428 0.1968613180000034
0.604856994156324 0.19719966700000668
0.606837749429933 0.19645599499997957
0.608822611501337 0.19694707900001163
0.610810514670511 0.19596202599998946
0.612800952400036 0.19100298800000814
0.614794019917214 0.1974198850000164
0.616789814621551 0.1870561399999815
0.618788428890391 0.18659108599999286
0.620789949864255 0.18664029400000004
0.622794459346661 0.19016948500001263
0.624802033729245 0.18783198899998865
0.626812743943966 0.18802914799999826
0.628826655443818 0.19554475600000387
0.630843828210801 0.1959203709999997
0.632864316787575 0.19579455999999595
0.634888170337266 0.19569609300000934
0.636915432726926 0.18783418500001403
0.638946142634063 0.18714035599998624
0.640980333669862 0.18704191099999434
0.643018034529205 0.19046988100001272
0.645059269152844 0.19177889499999878
0.647104056906623 0.1900523969999881
0.649152412776274 0.20071064200001842
0.651204347569847 0.20010762600000476
0.653259868136201 0.1883248609999839
0.655318977586234 0.19664659599999368
0.657381675521969 0.19664641100001745
0.65944795827593 0.19659140599998182
0.661517819143686 0.1968806680000057
0.663591248627417 0.19676995899999383
0.665668234671748 0.19668332800000599
0.667748288734201 0.19356134599999564
0.669831392592986 0.1962349880000147
0.671917570868241 0.1887488630000007
0.674006847158473 0.18685776499998497
0.676099243647768 0.1876001400000007
0.678194781235102 0.18703039800001875
0.680293479670862 0.19069740099999422
0.682395357698057 0.1867659619999813
0.684500433197114 0.195043462000001
0.686608723335918 0.19568987499999935
0.688720244716116 0.19547544300002073
0.690835013533057 0.19593902699998011
0.692953045729048 0.19136688800000456
0.695074357154629 0.18694293300001164
0.69719896373227 0.1870569509999882
0.699326881623698 0.19113342200000716
0.701458127399279 0.1917044029999886
0.703592718212916 0.18996114400002284
0.70573067197589 0.18673176400000102
0.707872007543443 0.18699734199998375
0.710016744897043 0.18682385400001067
0.712164905338732 0.1863885209999978
0.714316511686935 0.18737746299999003
0.716471588479828 0.18730426600001238
0.718630162187666 0.20156278199999633
0.720792261432285 0.2009438560000092
0.722957548532491 0.18831566999998017
0.725125827560186 0.19496519200001217
0.727297090585148 0.196884343999983
0.729473583877662 0.19605813900000157
0.73168873311679 0.19713950800002067
0.733981927383946 0.19726511899997945
0.736405652411104 0.19707005200001504
0.739039235240127 0.19457209399999442
0.74201740065524 0.1917096059999892
0.74529776136498 0.1918008770000199
0.748586752894135 0.18717058599997927
0.751880465669162 0.18691622300002564
0.755181181862388 0.1897096769999962
0.75848607530371 0.18794231600000444
0.761798572274545 0.1877149789999919
0.765114904712255 0.196028235
0.768439243876519 0.1952482780000082
0.771767234457502 0.1964473319999911
0.77474269210826 0.19581541799999513
0.777535941449217 0.18842270100000746
0.780039083492903 0.18677730199999587
0.782327156715571 0.18644067799999675
0.784424423125397 0.18680708599998752
0.786322354086551 0.1872764430000018
0.788212823963523 0.19591402100002142
0.790133137312722 0.20079551999998557
0.792072797024571 0.19762805300001673
0.794033944444135 0.19725991699999668
0.796016449604228 0.19725461299998415
0.798021390681869 0.1967122110000048
0.800039607285168 0.197209909999998
0.802075746877842 0.19678812099999732
0.80412964840378 0.1968045110000105
0.806204395183874 0.1971369599999946
0.808302235754425 0.1894722700000102
0.810426906727526 0.19546292499998685
0.812582658195917 0.18684736299999827
0.814775099888961 0.1863766959999964
0.817011200731876 0.1869084920000148
0.819299903327456 0.19365358400000332
0.821652656544873 0.18723757199998659
0.82408439192697 0.19298689300001115
0.826614944771034 0.19643296999998938
0.829271523767877 0.19634104799999363
0.832060075664045 0.1959672350000119
0.834933823453828 0.19412445800000455
0.837917082271392 0.1872793720000061
0.841000409945864 0.18707648999998128
0.844189585719356 0.18709353900001702
0.847490024664991 0.1899156749999804
0.850854446250917 0.1909167980000177
0.854283367366619 0.1928380290000007
0.857615548985091 0.20020599500000458
0.860971850910794 0.19738969299999098
0.864316174970363 0.18837131899999804
0.867706557884579 0.19604297199998655
0.871073475420523 0.19651888700002473
0.874388038674686 0.1962311479999812
0.877590386017453 0.19671590500001912
0.88063409125917 0.19654371999999398
0.883338197051343 0.19599807500000566
0.885946028672282 0.19118711099997654
0.888828309585973 0.19550299100001212
0.891867138823125 0.18807823399998824
0.894923901973462 0.18697523100001945
0.897853047034181 0.18724095799998963
0.900772260729507 0.18696888200000217
0.903693153067199 0.19096149399999263
0.906679259767475 0.1877656869999953
0.909680296433815 0.19378138100000797
0.912694961232787 0.1949216490000083
0.91570258534943 0.19613860699999464
0.918719675736241 0.1956956729999888
0.92174365820456 0.19223225300001445
0.924786557971354 0.18699049599999285
0.927837554693655 0.18751839000000814
0.930942770865462 0.18947829699999374
0.934139796568767 0.19252976600000693
0.937432453075828 0.19070544699999914
0.940684437647086 0.18724106199999824
0.943838239846132 0.18694909399999915
0.946980545163792 0.1865387720000058
0.950250222985011 0.18711108099998341
0.953420498314712 0.18674959599999852
0.956255912184416 0.18778595400002018
0.958931331675582 0.18734489999999937
0.96180614406166 0.19867606099998625
0.964874394959311 0.19982528400001343
0.967953498341703 0.19225146699997708
0.970911680550489 0.1909907640000199
0.973820286425926 0.19672328799998695
0.976761918927791 0.1968837950000193
0.979768855036634 0.19685847199997397
0.982809070416901 0.1963733840000259
0.985827131093817 0.19647139699998206
0.988837686924906 0.19682003500000178
0.991839637673826 0.18969433399999502
0.994872665606179 0.19528496899999936
0.997906455456627 0.1868907760000127
1.00096424717148 0.18781606699999998
1.00400959521268 0.18697872900000334
1.00707438385911 0.19097522699999558
1.01013398397371 0.18660634099998674
1.0132145091097 0.19540156400000797
1.01618956845894 0.19619054899999355
1.01915139870392 0.19625870000001555
1.02210817063939 0.19597069299999248
1.02514042404765 0.19036384500000736
1.0281677505695 0.18699292299999115
1.03121208728685 0.18674075900000275
1.03421890257804 0.18667246699999396
1.03725085466739 0.19751561100000004
1.04027631904136 0.1987449789999971
1.04333478761361 0.19013633200000868
1.04638247592747 0.1936105990000101
1.04944646240982 0.1965095379999866
1.05250361511258 0.19703760100000522
1.05557537491636 0.19700408599999264
1.0586532974812 0.1969002750000186
1.06173783958886 0.19683870699998351
1.06486134119968 0.19532210400001304
1.06800843525052 0.19218409999999153
1.0710816799344 0.1926617260000114
1.07418309181763 0.18724238499999046
1.07735897659957 0.1868592589999878
1.08056203591544 0.19000298400001725
1.08360742042343 0.18894827399998348
1.08653613415305 0.1875306600000215
1.08949357137405 0.19628223899999853
1.09254020835852 0.19638177400000245
1.09563439282793 0.19623090099997853
1.09870157478085 0.1958352960000127
1.10172319333463 0.18979289000000676
1.10474261840412 0.18712159799997607
1.10778993884075 0.1873592440000209
1.11085599941674 0.18997349599999325
1.11392609258784 0.19114254699999833
1.11698880537594 0.19484665400000267
1.12004189232439 0.20023744200000237
1.12310033547237 0.19516845999999077
1.12617180651361 0.19028037399999675
1.12924741279365 0.19620500199999924
1.1323068149569 0.19629236500000502
1.13532533210677 0.19686714600001665
1.13833094913916 0.19638943999999015
1.14136069910887 0.19681826600000818
1.14441609217984 0.19617696099999193
1.14746852607648 0.1967191420000063
1.15050870238274 0.19570716499998753
1.15355033420367 0.18752943100000152
1.15659567029577 0.18729163000000426
1.15964749721663 0.187075636000003
1.1627086318391 0.19293426699999827
1.16576995358371 0.1866512180000086
1.16882686522355 0.19298366099999953
1.17189076961283 0.1958296899999823
1.17496120092395 0.19645004599999538
1.17803272535089 0.19606020000000512
1.18111447935228 0.19342657800001462
1.18419373659408 0.18673267399998394
1.18727482913519 0.18722606700001165
1.19036885895972 0.18845674899998244
1.19346114498739 0.19163877100001514
1.19656500065623 0.2030285440000057
1.19966543027082 0.1870278269999801
1.20277064823328 0.18691951300002074
1.20591040554333 0.18696193099998482
1.20903972909406 0.18713225799999123
1.21214723655956 0.1867163970000263
1.21531388562632 0.18879937299999483
1.21858505869072 0.2015013070000009
1.22179285083879 0.20112618699999985
1.22492755535956 0.18765498999999863
1.22812719926487 0.19613061999999104
1.23126166115045 0.1969332030000146
1.23421504976473 0.19654096799999365
1.23711106910317 0.19678336999999146
1.24011268504151 0.19591481099999442
1.24321419142802 0.1969593530000111
1.24630640777546 0.19502568400000087
1.24932286901649 0.1969363430000044
1.25230925700156 0.19502273399999126
1.25533801634417 0.18719944500000452
1.25841262971979 0.18700370799999178
1.26149230862108 0.1871702349999964
1.26454146574516 0.1911753880000049
1.2675842125402 0.18711185000000796
1.27063479911156 0.1939201980000007
1.27371527370861 0.19596991399998842
1.2767923069083 0.19492517599999815
1.27987554388883 0.1954195990000187
1.28294052021476 0.19189364499999328
1.28602891811369 0.1868142769999963
1.28910931375649 0.1870104989999959
1.29220502728909 0.18646940499999687
1.29529574142356 0.1981157750000193
1.29839364864921 0.19985657299997683
1.30149609915262 0.19151981100000626
1.30459986223576 0.19178306599999928
1.30771550277887 0.19586114700001644
1.31082271433634 0.19647326300000145
1.31394267676215 0.19548164999997653
1.31705611598093 0.19597707900001637
1.32017459383219 0.19560804399998233
1.32330048270137 0.19671123000000534
1.32642467925981 0.1948197430000107
1.32955833318295 0.19758964299998638
1.33268310812715 0.18734533600002123
1.33580806418764 0.18716040499998599
1.33894601978534 0.18701572500000907
1.34205322885751 0.1908083069999975
1.3451239346858 0.1865141499999936
1.3482051447038 0.19035468300000957
1.35131270461341 0.19571876399999155
1.3544323289043 0.19570447800001034
1.35755152403081 0.19641927099999634
1.36064906160725 0.1939875470000061
1.3637477380081 0.1874141759999759
1.36686619265533 0.1868231880000053
1.36999030757751 0.19139103099999488
1.37311718993898 0.1920171380000113
1.37623222291625 0.19097561099999893
1.37934731099335 0.20206955700001572
1.38247761940814 0.20080255799999236
1.38560863573623 0.18776295300000356
1.38874339755533 0.1958789079999974
1.39187005378816 0.19626057700000388
1.39499846140379 0.19615908999998055
1.39813722603126 0.1966385080000066
1.40127590585737 0.19654823799999122
1.40442111626564 0.1971115200000213
1.40755464297499 0.19361064499997838
1.41069181885939 0.19463918100001365
1.41383431864475 0.1904890289999912
1.41698165770815 0.1871911660000194
1.42012969392415 0.18711295199997835
1.42327154046916 0.19041835300001253
1.42641864717856 0.18757830399999875
1.42956420072791 0.18868089399998667
1.43271854793827 0.1955457600000159
1.43586468684082 0.19560718099998553
1.43901351397682 0.19603444200001263
1.44216048419911 0.1949103809999997
1.44531413660782 0.18738518699998963
1.44846562080048 0.18628763000000959
1.45161771202424 0.18681970099999035
1.45476696049499 0.19064526400001114
1.45791954741335 0.19117499499998303
1.46107223666523 0.1868889580000257
1.46422639223988 0.18715715599998362
1.46737789176023 0.18670930199999702
1.47053068842406 0.18706142900001055
1.47368294794196 0.18695789800000284
1.47683770884525 0.18709526399999277
1.47999030274788 0.19328943700000423
1.48314418995637 0.2002352579999922
1.48629590026596 0.1981809460000079
1.48945070188419 0.19594769700000825
1.49260310082778 0.1964819799999873
1.49575810743434 0.19590687699999876
1.49890943030054 0.1965487820000078
1.50206444219333 0.19583327399999462
1.50521590596136 0.19679270299999985
1.50837165359194 0.19651697000000468
1.51152249550937 0.19431602000000225
1.51467772298326 0.18717665299999453
1.51782825924788 0.19530774500000803
1.52098266336014 0.18781208100000413
1.52413392362906 0.18676577199997269
1.52728817814009 0.18695921600001952
1.53043962598443 0.1897474409999802
1.53359292398544 0.1866571540000166
1.53674463154197 0.18965722999999457
1.53989765055683 0.1953972409999949
1.54304986029526 0.19533435499999996
1.54620215242951 0.1955217160000018
1.54935445919211 0.19355616500001815
1.55250621071757 0.18697476499997379
1.55565902375123 0.18665493600002492
1.55881026969186 0.1868902349999928
1.56196326285896 0.19422466000000327
1.56511383822793 0.2002258779999977
1.56826623467697 0.19770949299999074
1.57141689907164 0.19626899499999695
1.57456952310492 0.19615020800000593
1.57772017778109 0.19558428999999933
1.58087234147311 0.19586573500001236
1.58402273542142 0.19649655799997845
1.58717491183056 0.19665152800001806
1.59032544394991 0.19670431000000121
1.59347744494213 0.19438556800000129
1.5966276902806 0.19789824299999736
1.59977935291205 0.18777720799999997
1.60292972013002 0.18669385299997998
1.60608053204257 0.18660497300001566
1.60923129266232 0.18994673000000262
1.61238180889999 0.18691866899999354
1.61553298006109 0.18999970400000166
1.61868277144412 0.19517739200000506
1.62183390194097 0.19624800700000833
1.62498336923612 0.19597135799998
1.62813423559339 0.19487431499999275
1.63128372915827 0.18661415100001477
1.63443467680789 0.18688621300000818
1.63758406448511 0.19000931700000478
1.64073475805827 0.19134629799998493
1.64388399862635 0.19176224700001399
1.64699191231931 0.20072424299999625
1.65007152539736 0.19980054699999528
1.65316834811485 0.1957789020000007
1.65629923102764 0.19640449999999987
1.65942768944425 0.19656076399999733
1.66252974337228 0.1963057559999868
1.66561930728004 0.19693160500000317
1.6687260415563 0.1959674100000086
1.67185024869442 0.19645883000001163
1.67496706186818 0.19528277799997795
1.67806797273925 0.19744547000001944
1.68116479103765 0.193878318000003
1.68427555256745 0.1875010219999922
1.68739263614463 0.18658730699999637
1.69050402126506 0.1864712119999865
1.69360438524328 0.1901122149999992
1.69670743949632 0.18660281200001805
1.69981742603294 0.19477807699999516
1.7029312442017 0.1952057160000038
1.70603777959997 0.19577634000000899
1.7091404421712 0.1957614589999821
1.71224493001996 0.191472650999998
1.71535442388697 0.18686761700001853
1.7184643349624 0.1878427929999873
1.72156926708537 0.18936215100001164
1.72467336130145 0.19195736799997576
1.72777807791854 0.18967873400001167
1.73088659434972 0.18720526499998869
1.733993005013 0.18708790400000908
1.73709830812119 0.18730671000000143
1.74020153899493 0.18677627200000302
1.74330769735926 0.18677345699998682
1.74641356666207 0.19044799900001408
1.74951975201484 0.19922637400000553
1.75262319860105 0.19964659400000073
1.75572691402752 0.18808738699999594
1.75883189383861 0.18887394600000107
1.76193694031465 0.1975998369999843
1.7650418998569 0.19706283700000427
1.76814447352055 0.19680733699999564
1.77124847967804 0.1967628640000214
1.77435178213679 0.19650914700000044
1.77745652104752 0.19594774600000164
1.78055917743313 0.19151369099998306
1.7836626508658 0.19357166000000348
1.78676489319175 0.18974031199999786
1.78986857015407 0.18698097300000427
1.79297112707951 0.1867969799999969
1.79607339847031 0.1891816970000093
1.79917567567355 0.18787987100000691
1.80227759331973 0.18826243299997714
1.80538054347373 0.19548935500000653
1.80848166611958 0.19536567200000832
1.81158367517351 0.195533614999988
1.81468427357518 0.19472784800001364
1.81778642045778 0.1960195289999831
1.82088711060733 0.18856314699999643
1.82398878267906 0.18705364699999905
1.82708878067332 0.1898728880000249
1.83018924524962 0.19928715399998964
1.83328974742752 0.19896226399998795
1.83639004217507 0.18825477000001456
1.83949061713054 0.1970340659999863
1.84258969731276 0.1970130660000109
1.8456900133309 0.1966618090000054
1.84878880098137 0.19747836299998767
1.85188878046915 0.19596672599999465
1.85498723864769 0.19677902700001937
1.8580869254932 0.19460287100000073
1.86118510106755 0.19285797999998522
1.86428360352773 0.19007997299999602
1.86738193168604 0.18700880500000494
1.8704800932322 0.1866894220000006
1.87357866863117 0.19148997300001724
1.87667583702289 0.18797053499997673
1.87977412378487 0.1877494619999993
1.88287075768338 0.19629274200002556
1.88596860851754 0.196194442999996
1.88906505213458 0.195758909999995
1.89216252431564 0.19583943499998213
1.89525873248418 0.18895104599999968
1.89835504164551 0.18690489200000115
1.90145141508138 0.18716871200001606
1.90454737961648 0.18940872499999273
1.90764395304149 0.19119467900000586
1.91073891439708 0.19600270300000489
1.9138349743088 0.19983768500000565
1.91692954283815 0.1976709759999835
1.92002540186915 0.19645108500000674
1.92311975658197 0.196540409999983
1.92621452947199 0.19584602300000142
1.92930883395912 0.19682229300002518
1.93240311623568 0.19656781599999817
1.93549770203813 0.19690777200000298
1.9385911496754 0.19591370199998437
1.94168559030639 0.19422713800000224
1.94477829387453 0.19163796000000843
1.94787216047708 0.18994174699997757
1.95096467105247 0.18707331500002056
1.95405801624036 0.18704447499999333
1.95715044651919 0.19008353300000635
1.9602428375942 0.18722803599999338
1.96333533955289 0.1887781400000108
1.96642719622787 0.19610690599998293
1.96951983269833 0.19626444300001822
1.97261083576704 0.19556802999997558
1.97570291289755 0.1955523300000266
1.97879351353643 0.18752851099998225
1.98188508975659 0.18701264899999614
1.98497565331817 0.1874321790000124
1.98806628967783 0.19174088500000153
1.99115687227019 0.19185402299999055
1.99424695105482 0.18755996900000582
1.99733767820597 0.18696212500000797
2.00042693873818 0.18663746699999706
2.00351727694793 0.186609476000001
2.00660600863356 0.18681833599998754
2.00969569537699 0.1864402200000086
2.01278437150757 0.19046334499998352
2.01587324349989 0.2000174080000079
2.01896199058618 0.19811862899999255
2.02205023531506 0.1884328470000014
2.02513903449248 0.19722681700000066
2.02822648714988 0.19643411699999547
2.03131505937091 0.1963929600000256
2.03440195122981 0.19696392000000174
2.03748972331821 0.19616438699998184
2.0405765135227 0.19678471099999228
2.04366357966082 0.19488223700000162
2.04675051268911 0.1937901590000024
2.04983690166791 0.18981129900001292
2.05292379111445 0.18691076499999326
2.05600939421753 0.18727793499999734
2.0590961564895 0.18688704999999572
2.06218121344147 0.18751627800000392
2.06526707596198 0.18674266900001157
2.06835199332645 0.19481584700000099
2.07143721952316 0.194853280999979
2.07452233179903 0.19542076100000827
2.07760685182067 0.19552623800001356
2.08069185469697 0.19008060799998816
2.08377558877918 0.18635435199999506
2.08686050547924 0.18773760199999856
2.08994372039399 0.1865112760000045
2.0930276857073 0.19368708600001128
2.09611074196545 0.19966434299999491
2.0991941073332 0.19605414800000176
2.10227738441492 0.18700020200000722
2.10536002812906 0.19616256899999485
2.10844316162544 0.1963776780000046
2.11152502028705 0.1964303659999871
2.11460806939772 0.19701043200001322
2.11768943348236 0.196524452999995
2.12077151641323 0.19703558300000168
2.12385271772287 0.1927168659999836
2.12693421204453 0.19572894600000268
2.13001564055054 0.18874061299999312
2.13309640841315 0.18685513500000184
2.13617768387344 0.18727884800000538
2.13925766884766 0.18970140000001834
2.14233884150306 0.18740195999998832
2.14541835021555 0.19007094700000948
2.14849856981908 0.19559591399999476
2.15157791878038 0.19501118099998394
2.15465754165977 0.19588920400002507
2.15773711354763 0.19539632299998289
2.16081601719247 0.1896371090000173
2.16389544469238 0.1893132259999959
2.16697356714721 0.19563475999999014
2.17005286941961 0.19106154700000388
2.17313052765875 0.19162920599998756
2.176208913733 0.19844827400001464
2.179286414915 0.2003091290000043
2.18236418041344 0.19676945799997725
2.18544189798059 0.19628868500001317
2.18851896831055 0.19619338800001174
2.19159656430576 0.19634169199997586
2.19467285373973 0.19637488200001485
2.19775031575195 0.19678871499999673
2.20082614700588 0.19624034700001403
2.20390275491933 0.19691466399999058
2.20697842350205 0.19563876699999128
2.2100543734878 0.1975894109999956
2.21313025880325 0.19269362100001786
2.21620556488473 0.18711654199998407
2.21928136464804 0.18672002300002077
2.22235588958921 0.18907312999999704
2.22543158881401 0.18773216999997544
2.22850565616241 0.18703505800002063
2.23158060942914 0.1957036419999838
2.23465890912582 0.19575001200001907
2.23775167304083 0.1960334929999874
2.24086812818125 0.19546916199999487
2.24399805449703 0.18830261900001233
2.24713648691023 0.18604825399998504
2.25028539137841 0.186430085000012
2.2534575798063 0.18859918499998685
2.25665278904286 0.19175762400001872
2.25986744607386 0.19052515699999617
2.26309484882157 0.18746846199999823
2.26634128590052 0.18717998299999294
2.26960874537758 0.1866698299999996
2.27289821890379 0.18671841200000472
2.27620100269709 0.1870664710000085
2.27951646963401 0.18698957099999802
2.28284171802852 0.1992130609999947
2.28617538402489 0.19981632599998989
2.28924728929416 0.1928495170000133
2.29214453595784 0.19680964099998732
2.29515854251577 0.19795815599999855
2.29838092712651 0.19742403400002217
2.30159094752297 0.1966406779999943
2.30462339285838 0.19684877099999198
2.30759030977762 0.1968320740000138
2.31066571835149 0.19697126299999468
2.31385049262633 0.1913290649999908
2.3169868770871 0.19362761799999362
2.32001611935336 0.18959622900001705
2.32303440382543 0.18658655100000487
2.32613565726776 0.1869062129999861
2.32928398722464 0.18974814399999218
2.3323818675799 0.18733009300001413
2.33542159112584 0.18707643900000903
2.33847300186315 0.19525230899998292
2.341580217341 0.19552641500001755
2.34469960196576 0.1957559470000092
2.34777996777047 0.19596668899998804
2.3508318547461 0.19377462699998205
2.35390300070095 0.19685704800002668
2.35700644951773 0.19694047199999432
2.36010695357925 0.19707151000000067
2.36318121192202 0.19923093199997766
2.36624352734293 0.20055791100003262
2.36932425570087 0.1953593409999712
2.37242041143611 0.1961278730000231
2.37550969867035 0.19571497699996598
2.37858210803653 0.19598682800000233
2.38165268735526 0.19698379200002591
2.38473656808515 0.19681741799996644
2.38782646601229 0.19693497900004786
2.39090982742451 0.19599887099997204
2.39398245459363 0.19589642500000082
2.39705887964706 0.19811262100000704
2.4001605505774 0.1882033470000124
2.40328357731766 0.18724342100000513
2.40641487896359 0.1870955629999571
2.40954541816861 0.18957235999999966
2.41268667644855 0.18693916200004423
2.41584292071931 0.19018988499999523
2.41900971170854 0.19553834099997403
2.42217212789587 0.19555680299998812
2.42533008645014 0.1959344480000027
2.42848663572868 0.19545318400002998
2.43164679459898 0.18905370299995639
2.43480201558224 0.1872285690000126
2.43794890580423 0.18792638200000056
2.44108574480256 0.1912403540000014
2.44422039982605 0.19079816600003596
2.44735234903707 0.1984369939999624
2.45048291596483 0.201210274999994
2.45360985487418 0.19193210000003091
2.45674050717524 0.1907299469999657
2.45987685046852 0.1968342659999962
2.4630217481124 0.19698321100003113
2.46616911936622 0.1959935259999952
2.4693188772224 0.1968397989999744
2.47246763445922 0.19668207000000848
2.47561766664898 0.19632129500001838
2.47876494837192 0.18979295100001536
2.48191183904499 0.19740980099999206
2.48505811064462 0.18786571800001184
2.48821068970386 0.18722958600000084
2.49136987977458 0.1867894459999775
2.49453891164806 0.24183861699998488


==> Images/Results/sourcebeam_timesteptimes_tol_0.001_pmm2.txt <==
t steptime
0.0 0.016523285
3.69638960430806e-10 0.016454181999999984
6.94226715028243e-10 0.01644195599999998
1.1293971125529e-09 0.016554855000000035
1.70351000872253e-09 0.016757966000000013
2.46969867848011e-09 0.016347385999999964
3.50464920335064e-09 0.016522588000000005
4.92541229349872e-09 0.01653650000000001
6.9293732983472e-09 0.016564146000000002
9.93320820088943e-09 0.016735108
1.53312903369884e-08 0.01633251600000002
2.27404147712283e-08 0.016474708000000005
3.31552424938999e-08 0.01670047899999999
4.80647336090334e-08 0.016312078000000008
6.94524915391514e-08 0.016325009
1.00284263280742e-07 0.016306061999999955
1.44962726895708e-07 0.016356508000000047
2.10374357707274e-07 0.016356756999999944
3.05025078913225e-07 0.01643737200000006
4.14911242499123e-07 0.01659635199999998
5.61240027913043e-07 0.016342858999999987
7.47013192556963e-07 0.016372995
9.3148317656889e-07 0.016372962000000046
1.16096831639584e-06 0.016396144999999973
1.45725551334986e-06 0.016316353999999977
1.84681850352589e-06 0.01630605900000004
2.36613940314685e-06 0.01632025199999998
3.06759739510089e-06 0.016639806000000035
4.02879648235744e-06 0.01630124799999999
5.3680846488547e-06 0.016255474999999908
6.77126730974152e-06 0.016554004000000067
8.51416463635896e-06 0.016297247999999986
1.1219532693572e-05 0.016234002000000025
1.56980759172412e-05 0.016330611999999967
2.01467518940269e-05 0.016417212999999986
2.57204327828134e-05 0.016597996000000004
3.21424795489163e-05 0.01644584199999999
3.92491118815787e-05 0.016425624000000028
4.58746384621505e-05 0.016357877999999992
5.2261971635158e-05 0.016381003999999977
6.14146002367011e-05 0.01633974100000002
7.05467605711019e-05 0.016407276000000026
8.06943363673276e-05 0.016509301000000032
9.28576664585889e-05 0.01645603699999998
0.000107610963158048 0.016388151000000017
0.000125424354005748 0.01631040099999992
0.000147936687607659 0.01629196300000002
0.0001736700741124 0.01645417199999999
0.000198430218688553 0.01636831399999994
0.000222832253768818 0.016406724000000095
0.000246855813021183 0.016588566000000027
0.000271411220113954 0.016405269000000056
0.000297787472700044 0.01643169099999997
0.000328436281944721 0.016366072999999925
0.00036270543480354 0.016290973000000042
0.000401869636361975 0.01627176600000002
0.000447701841799628 0.01637691199999991
0.000494994268648235 0.016380599999999967
0.00053930524203483 0.016518693000000084
0.000583183013628675 0.016356510999999907
0.000629159083469778 0.01625536400000005
0.000679170929337829 0.016297449000000075
0.000728267045048226 0.01627033999999994
0.000786317385353995 0.01626321999999991
0.000849618869580675 0.016395798000000017
0.000921569682971066 0.016700286000000064
0.000989258676379738 0.01656131900000002
0.00105564128601355 0.016473946999999933
0.00112477629704794 0.016371413999999973
0.00119871656242724 0.01655602700000003
0.00127713880702017 0.016537888
0.00135363655923146 0.016367887000000136
0.00144287040860059 0.016286001999999966
0.00153923512084673 0.016627351999999984
0.00163003696815799 0.01634207200000004
0.00172240355977817 0.01635311099999992
0.00181968364949695 0.016362023999999975
0.00192178252610244 0.016300996000000012
0.00202905248488848 0.016277180000000113
0.00213401928911514 0.016353074999999828
0.00225507241116489 0.016502456
0.00237153021692157 0.016355648
0.00249062058466447 0.016326763999999994
0.00261462821336115 0.016349903000000054
0.00274344824801751 0.016302145000000046
0.00287851674293109 0.016284484999999904
0.00301515284277251 0.01621883700000004
0.00315809639807712 0.016303455000000078
0.00330247409466698 0.016665031000000052
0.00345126207192227 0.016267013999999858
0.00360453604319639 0.016428826000000063
0.00376422497094235 0.016385354999999935
0.00393346425121246 0.016355498000000024
0.00409434138460653 0.01635428800000005
0.00426599367351218 0.01630842500000007
0.00444165946920031 0.016338789999999825
0.00462195331024505 0.016593741000000106
0.00481008550767474 0.016288467999999945
0.00500344680286414 0.016253843999999962
0.00519153375057555 0.01638895600000012
0.00539147120732187 0.016590207999999995
0.00559557144249195 0.016428644999999964
0.00580646283644373 0.016249261000000015
0.00602430920229322 0.01664955400000001
0.00624303145495921 0.016387185999999998
0.00645973979682709 0.016306794999999985
0.00668939292863797 0.016174095
0.00692614506020639 0.01628653899999999
0.00716693055791241 0.01635643599999992
0.00741030609963781 0.01638047000000009
0.00765022239915906 0.01627664399999995
0.00790655898269211 0.016658441000000135
0.00817202623216339 0.01628992699999987
0.00843594118821697 0.016327910000000223
0.00870511261211847 0.016296440999999717
0.00897011431825605 0.016250701000000145
0.00925590654046259 0.01627148200000006
0.00954169296952696 0.016279071000000034
0.00983103969869453 0.016302907000000033
0.0101275745919771 0.016616728999999886
0.0104187027253632 0.016306557000000055
0.0107261396587666 0.01633091699999989
0.0110360497173216 0.016429877000000204
0.0113534097266842 0.01635047399999978
0.01167553439471 0.016305770999999858
0.0120042595121764 0.01632744499999994
0.0123353199848028 0.016688246000000184
0.0126745371138133 0.01646109100000004
0.01302515420265 0.016278166999999844
0.0133689764235483 0.016409751999999944
0.0137217578094998 0.016311873000000254
0.0140838661655596 0.016397121999999875
0.0144591984539825 0.016365414000000023
0.014821239912647 0.01635289800000006
0.0151967508239393 0.016672284999999842
0.0155833539113854 0.016399001000000357
0.015974020145779 0.016601884999999594
0.0163583281196213 0.016532598000000398
0.0167580141374227 0.016553134000000025
0.0171714146176371 0.016556699999999758
0.0175792795756339 0.016425350000000005
0.0179916618106711 0.016676137000000146
0.018418115414264 0.016494876999999963
0.0188463449782264 0.01652723200000006
0.0192756691354857 0.01653067099999994
0.0197162526119204 0.016539300999999895
0.0201668408462677 0.016573811999999855
0.0206128138292129 0.01652735999999999
0.0210583630749017 0.016518698000000054
0.02152949353529 0.01693922800000003
0.0219930375249423 0.0164497090000002
0.0224644002646855 0.016521136999999797
0.0229510236582585 0.016607649000000002
0.0234324940930008 0.016712427000000307
0.0239203283961152 0.01661982999999978
0.0244076204076214 0.016663354999999935
0.0249066722722329 0.016823363999999952
0.0254111663416869 0.016593284999999902
0.0259271162022682 0.016490358000000427
0.0264438946766819 0.016412209999999927
0.0269658167438889 0.016400297999999758
0.0275041030459099 0.01642955300000004
0.028037855731161 0.01633532399999993
0.0285779616912953 0.016335608999999973
0.0291356473863366 0.016744335000000277
0.0296860116370187 0.016459347999999707
0.0302451948114333 0.016285148000000138
0.030822839560896 0.01637177000000012
0.0313901271290123 0.01644460999999975
0.0319696133148437 0.01641302400000022
0.0325584992060005 0.016425920999999732
0.0331436263396577 0.016566543000000156
0.033744748130279 0.016728248000000168
0.0343458478309371 0.01648419599999995
0.0349506122797101 0.016321701999999938
0.0355749840177084 0.01661689700000002
0.0361905176205995 0.0164776299999998
0.0368173738605865 0.016600029000000127
0.0374548550429107 0.01657539599999991
0.0380881125051116 0.01660562600000004
0.0387395934710018 0.016439193000000074
0.0393869516548421 0.016532280999999927
0.0400421763490883 0.016491475000000033
0.0407137903465345 0.01648474600000016
0.0413771063791169 0.016461822000000126
0.0420531053286003 0.016417204999999768
0.0427310408084561 0.01635088799999984
0.0434168001207406 0.016813827000000003
0.0441179019803659 0.016475262000000157
0.0448117926512329 0.01649365100000022
0.0455261459594642 0.01644128599999961
0.0462332739772799 0.01659037200000002
0.0469523599823728 0.016391197999999996
0.0476784911643567 0.016522978000000244
0.0484045137856182 0.01670470600000007
0.0491555564803502 0.01668520100000004
0.0498921403495864 0.01649264699999975
0.0506486301567061 0.01639827099999991
0.0513991966725695 0.01641013700000027
0.052161656206524 0.016509107999999717
0.0529299427560908 0.016474972000000143
0.0537000464242996 0.016579264999999843
0.0544894414618048 0.01678947800000019
0.0552694815831403 0.016371335000000098
0.0560748363826159 0.016470258000000015
0.0568669389046901 0.016467008999999866
0.0576793996259293 0.016434943000000146
0.0584852095709051 0.01688599199999974
0.0593054311013867 0.01645626499999997
0.0601264798720386 0.016832882000000104
0.0609554124326264 0.016476003000000183
0.0617928389570693 0.016401150999999725
0.0626315354942907 0.01645481800000015
0.0634859561750952 0.016522408000000155
0.0643354040440116 0.01641387899999991
0.0652068679599585 0.016473185999999806
0.0660678655036711 0.016296247000000097
0.0669558979776245 0.016766851999999943
0.067829000283128 0.016343621000000308
0.0687313887150347 0.016324074999999993
0.0696168856659864 0.01639952599999983
0.0705308747965032 0.01632469900000011
0.0714288670183332 0.016348985999999677
0.0723551104614906 0.01638256600000032
0.0732656871881994 0.01637893400000001
0.0742048949630226 0.016472416999999684
0.0751281392600908 0.01636103500000008
0.0760810903580826 0.016293758000000214
0.0770171447781267 0.016239852
0.0779822354447171 0.01626084299999997
0.0789313036493104 0.016289734000000333
0.0799058010661745 0.01625716799999921
0.0808682079387795 0.016622114000000465
0.0818513774545935 0.016347639000000136
0.0828276608462286 0.016390445999999947
0.0838193351472214 0.016352868999999437
0.0848075088661722 0.016459419000000253
0.0858077988273447 0.01640297900000043
0.0867977543843518 0.016404733999999976
0.0878069907999376 0.016349576999999726
0.0888035809578718 0.01673516099999972
0.0898227742133127 0.016347903000000663
0.090832172614101 0.016465631999999175
0.0918625049344856 0.016340615000000724
0.0928940887648513 0.016278535999999733
0.0939188015600817 0.016406026000000296
0.094984965967323 0.016287057999999632
0.096003726020831 0.01639775599999993
0.097076600826979 0.01664599500000019
0.0981002106861694 0.016441229999999862
0.0991789535693059 0.0164030679999998
0.100218807272359 0.016496818000000246
0.101277040607399 0.016335103000000295
0.102345644530285 0.01638418199999947
0.103391570511285 0.016377015999999855
0.104506283732677 0.01677878899999996
0.105549159787436 0.01644240500000027
0.10665900611348 0.01633685699999976
0.107715233023032 0.01639743700000018
0.108799082822705 0.01629275200000002
0.109883220080414 0.016416508999999913
0.110951271921495 0.016354776000000015
0.112081862489842 0.01640785200000039
0.113144750273095 0.016775529000000233
0.114275275138372 0.016305183000000056
0.115351224175868 0.016317716999999732
0.11645326415301 0.01629604699999998
0.117559490409315 0.01633741699999991
0.118644794027181 0.01632880499999967
0.119803622379216 0.016420963999999927
0.120885025527106 0.016768821000000322
0.122025611000116 0.016569138000000372
0.123124894322046 0.016406032999999987
0.124238040115086 0.016367107999999853
0.125374627916801 0.016221042999999824
0.126473299008649 0.01643707200000044
0.12765505284368 0.01625998599999967
0.128756688283199 0.016264551999999988
0.129899654952753 0.01650744699999951
0.131028500411236 0.016249688000000262
0.132148337340644 0.01634759900000038
0.133328655378204 0.016338289000000117
0.134440503147803 0.016511810999999987
0.135614232587554 0.016591793999999993
0.136742827777113 0.016598235000000017
0.137885040478597 0.016599975999999295
0.139054777464412 0.01695685000000058
0.140181345289019 0.01665337599999983
0.14138456378447 0.016673566999999778
0.14251769159699 0.016630571000000316
0.143681573414194 0.01651598700000001
0.144848989077557 0.016651072000000156
0.145991198692837 0.01672456599999972
0.147219554445679 0.01685323999999966
0.148360439794866 0.01672253200000018
0.149543075059013 0.016631173000000388
0.150714292367294 0.016662898999999953
0.151870910881276 0.01657186499999952
0.153104661634854 0.016667329000000564
0.15425550870415 0.016644188999999976
0.155454375665921 0.016698014999999344
0.15663231639116 0.016773623000000626
0.157801908296988 0.016550770999999465
0.159040045835307 0.016625713000000708
0.160201361626022 0.016646989999999917
0.161413629820591 0.016516734999999727
0.162600358428765 0.016531709999999755
0.163781255463332 0.016465116000000002
0.165028333093379 0.016581485000000562
0.166199968310672 0.016340336999999927
0.167422345431297 0.016357088999999547
0.168619930386992 0.016245696000000365
0.169810225136542 0.016294677999999507
0.171071114589289 0.016339545000000122
0.172252902092703 0.016423565000000195
0.173481885903602 0.016291723000000147
0.174692794145092 0.016689696000000254
0.175890591446977 0.016350686999999198
0.177171292918748 0.01636223200000053
0.17836354316163 0.016497621000000073
0.179595562648073 0.016567973999999985
0.180823419733651 0.01650635900000008
0.182027109034447 0.016455621999999615
0.183310487508184 0.016662665000000132
0.184515228386257 0.01635877100000016
0.185748761635363 0.016408929999999877
0.186996838319619 0.016448522000000132
0.188206253059036 0.01649524199999952
0.189485728545031 0.016409109000000477
0.190704965272744 0.016597573999999504
0.191939302614776 0.0164732600000006
0.193211821753023 0.0166324169999994
0.194427734509845 0.01641753899999987
0.195701678218691 0.016506495000000676
0.196938445797456 0.016448172999999677
0.198173151962384 0.016589895000000077
0.199477393723247 0.016390601000000338
0.200701880709454 0.016452271999999546
0.201968407761289 0.016449698999999818
0.2032285925829 0.0169114050000001
0.204463814426325 0.01646166500000046
0.20577467974361 0.01650289399999938
0.207013436916415 0.016391996000000297
0.208273261242809 0.01645176199999998
0.209564512296648 0.01634127600000035
0.210802942722316 0.016768240999999406
0.212099233399679 0.016765334000000465
0.21335885489891 0.01645345599999981
0.21461416051986 0.016442385999999587
0.215947504352647 0.016429430000000522
0.21719444326564 0.01640964899999986
0.218476492617863 0.01646524199999977
0.219767161406681 0.016376881000000232
0.22102066276899 0.016457919000000487
0.222340103347524 0.016729762999999842
0.223606489863737 0.01639081399999931
0.224878878009043 0.01638618300000072
0.226212630808157 0.016453402999999867
0.22747132612597 0.016612247999999497
0.228771310267698 0.01661031900000065
0.230068391584047 0.016341721999999947
0.231335702373915 0.01658968599999966
0.232672037290091 0.016400840000000194
0.23394861303951 0.016339270999999655
0.235234691128237 0.01638930600000066
0.236577919343661 0.016381189999999712
0.237848644711092 0.016309095999999634
0.239160962439926 0.01627932900000051
0.240470431789638 0.01655023299999936
0.241749312762921 0.016562271000000628
0.243095401290986 0.016427408999999393
0.244385208825514 0.01637513500000054
0.245681117395136 0.016321403000000068
0.24704267578455 0.016415580999999513
0.248325484146735 0.01638802100000003
0.24964444400964 0.016725043000000106
0.250972628913492 0.01655161199999977
0.252261076319367 0.016290946000000694
0.253609929402798 0.01635768099999968
0.254916796773631 0.01629301599999966
0.256219095257917 0.016304364999999876
0.257601776318676 0.01640924700000035
0.258898335693583 0.016297023999999993
0.260219319318791 0.016371613999999646
0.261574655438844 0.0166453320000004
0.262872278447042 0.01627892700000011
0.264217870963941 0.016319355999999452
0.265548255777719 0.016397724000000835
0.266854899179928 0.016416526999999626
0.268229820772307 0.016400695999999826
0.2695452131421 0.01633244499999975
0.270866642365659 0.01627447700000051
0.272258897717326 0.01679373599999945
0.273568242047144 0.016434650000000772
0.274908004621078 0.01628293299999939
0.276271443231826 0.016377938000000647
0.277583838270827 0.016343516999999252
0.278946798721664 0.01629633300000055
0.280289249553307 0.016330065000000005
0.281610643125163 0.016611123999999755
0.283000272505682 0.016353951000000144
0.284329878183372 0.01634464699999949
0.285664669091621 0.016355707000000663
0.287074800155926 0.01640477999999934
0.288398732061008 0.016486612000000456
0.289749263314983 0.01629593699999976
0.291133374209507 0.016403920000000127
0.292459120102162 0.016723137999999693
0.293829252680581 0.0162862980000007
0.295193020107025 0.016381286999999745
0.29652527677956 0.016386326000000118
0.297918126324888 0.016330369999999483
0.299267972553497 0.016341807999999958
0.300610695490448 0.016262600000000127
0.302027590113239 0.016306162000000235
0.303369621307704 0.01672261900000027
0.304725033208724 0.016452604999999565
0.306142719221943 0.016543655000000435
0.307482490443028 0.01647103300000019
0.308852497403503 0.016569820999999152
0.310249319068103 0.016284681000000134
0.311591643333914 0.016304939000000296
0.312979005250882 0.016788545999999904
0.3143591305251 0.016269225000000276
0.315707405565806 0.01631775699999949
0.317114255672479 0.016331212999999956
0.318482493224831 0.016586496000000395
0.319839548992662 0.016307092999999995
0.321266703522959 0.016307701999999757
0.322627711409937 0.016366480000000294
0.323995193177175 0.016560533999999905
0.325441961419789 0.0163084109999998
0.326799544473022 0.01628917100000038
0.328177814922287 0.01676255900000001
0.329607235242195 0.016413070999999668
0.330965552309543 0.01626047400000008
0.332356379024701 0.016423568999999638
0.333770190122329 0.016636148000000794
0.335131277690345 0.016304268999999927
0.336536451232003 0.016392890999999743
0.337937257284892 0.01629500199999967
0.339303301979392 0.016286179000000622
0.340724125069055 0.016345494999999488
0.342115130184373 0.016414994999999877
0.343487960799994 0.0163522519999999
0.344924894228265 0.016557844000000266
0.346309321806846 0.01627619799999991
0.34769008674291 0.01637297999999987
0.349142664807892 0.01635916300000062
0.350523330919129 0.0163552720000002
0.351912416655241 0.01630929399999914
0.353379385867641 0.016251280000000534
0.354758499947491 0.01630468599999979
0.356155645222111 0.016717097999999986
0.357613004199509 0.016308912000000397
0.358992923106068 0.01627291699999933
0.360398818468889 0.016248195000000187
0.361845523155776 0.01624780800000014
0.363227159176295 0.01638537799999984
0.364642693417918 0.01633931400000055
0.366079617314712 0.016635415999999736
0.367463969787457 0.016302696999999533
0.368889933449154 0.01635501900000058
0.370318414264666 0.016403736000000002
0.371706493423871 0.016331010000000035
0.3731433955461 0.016340690999999907
0.37456506539407 0.016307205999999574
0.375957729521687 0.01629496800000041
0.37740569925317 0.01665863699999992
0.378822280110428 0.016330920999999776
0.380220125938267 0.016258000999999744
0.381678886645387 0.01627146400000079
0.383092019213224 0.016719289999999276
0.384495342346688 0.016546455000000293
0.385964288775132 0.01667970200000024
0.387375473719753 0.01652964700000048
0.38878458645261 0.017000214999999486
0.390264955349211 0.016666087999999135
0.391678520640476 0.016617550000001202
0.393110928923131 0.016664160999999567
0.394668857790595 0.01654622000000039
0.396251535806556 0.016590435999999542
0.397762259158037 0.01659844599999971
0.399173717526805 0.016901866999999626
0.400704419888466 0.016606956000000395
0.402425610322274 0.016514535000000663
0.404105066895646 0.016660734000000232
0.405983071951777 0.016637129999999445
0.407980517998979 0.016563695000000322
0.409945438736312 0.016607853000000006
0.411968860760488 0.0164535800000003
0.414074128336697 0.016896172999999237
0.415874803687799 0.016520138000000628
0.417353123703224 0.016655792999999974
0.419187302040366 0.033192662999999456
0.42091088726104 0.01653906599999999
0.421967324876485 0.01658001899999917
0.423102424246586 0.016792808000001713
0.42412988666623 0.016265346999999153
0.425237948550233 0.01662281299999968
0.426490097993582 0.03255794700000081
0.427916246243553 0.03258558499999964
0.428995623894061 0.032962756999999954
0.429943638532746 0.016359586000000093
0.430783590317639 0.016477855999999846
0.431672859836255 0.016479838000000413
0.432500648460313 0.016479549999999676
0.433433989321084 0.016540278999999103
0.434523705502599 0.016412819000001022
0.435799895579283 0.016805793999999707
0.436877728745843 0.03299595900000085
0.437804886499198 0.016513613999999066
0.438554196870754 0.016405612999999875
0.439380311114025 0.016414045999999516
0.440102298486066 0.0164009759999999
0.440890758963176 0.016469128000000666
0.441852848781577 0.016785336999999956
0.442898501376218 0.01649727300000059
0.443748729739351 0.016509410999999474
0.444578038058587 0.032843965999999725
0.445513187562473 0.016467224000001224
0.446194314728182 0.016446078999999614
0.446937874533353 0.016819457000000426
0.447602192599693 0.016464919999998884
0.448349809504896 0.03289530400000018
0.449295406141342 0.0165487810000009
0.450059082867521 0.016510602999998625
0.450844057388227 0.01646838000000095
0.451589137690527 0.03331610699999921
0.452456028957749 0.016495477000001202
0.45313170484031 0.01654751499999918
0.453856504017292 0.016442757000000086
0.454482809463846 0.01663585999999917
0.455172292681166 0.016395590000000126
0.455927465988705 0.01645682800000081
0.456590239115246 0.016432331000000744
0.457338337909428 0.016852469999999897
0.458034021595899 0.01652551899999999
0.458808167520212 0.016238615999998984
0.459640789917005 0.016207198000000034
0.46037150939586 0.016300232000000747
0.460976446282235 0.016615642999999736
0.461619171462815 0.01641269399999956
0.462431286327182 0.016588717999999503
0.463222653166607 0.016314980000000645
0.463992180117464 0.01636134499999997
0.46463216781479 0.0163082009999993
0.465441469383707 0.016347558000001428
0.466209986317533 0.016311170999999902
0.466844422828075 0.016339336999999787
0.467434397111682 0.016184439999999967
0.468084004741216 0.032987001000000404
0.468979052178903 0.016357341999999164
0.469621230106063 0.01632320100000051
0.470284339248146 0.016279163000000096
0.470949544753441 0.03270973599999927
0.471711706461062 0.01668545100000074
0.472307287765858 0.01632530999999915
0.4729466680587 0.01630226700000037
0.473515504419419 0.01620497000000043
0.474168134530512 0.03265196899999978
0.475007636500493 0.016486195000000592
0.475587741488653 0.01640192299999832
0.476211685489995 0.016724688000000043
0.476877099316943 0.03280372200000059
0.477607220420737 0.0165869169999997
0.478172390484659 0.016316685000001385
0.478790989568702 0.016389348999998887
0.47934979043488 0.016337742000001043
0.480005220522692 0.016402216999999553
0.480762130315726 0.016670868000000283
0.481509863450245 0.016285798000000185
0.482127259223513 0.01638356399999985
0.482803272491844 0.016351609999999184
0.483551187139247 0.01634593200000012
0.484198227284978 0.01631698099999923
0.484747974350445 0.016316785000000777
0.485349878354025 0.03287653699999993
0.486180732772927 0.016401890999999225
0.486804730150943 0.016323366000001727
0.487430011261053 0.016340255999999442
0.488061303408227 0.03283102800000037
0.488788592000221 0.016432133999998655
0.48933272622899 0.016695657000001418
0.489912295370101 0.016390783999998604
0.490464297009375 0.01641922100000137
0.491157303313938 0.03263858999999947
0.492081772753064 0.016334692999999234
0.492600366119588 0.016325633000001005
0.493228130187649 0.03303996899999895
0.493906715553105 0.0163329300000008
0.494447633927272 0.016289113999999216
0.495039767896696 0.016483114000001464
0.495577317198091 0.016300586999999922
0.496217347656262 0.032782914999998525
0.496969247367069 0.016596294000001066
0.497551642974924 0.01630314899999874
0.498160710921948 0.032624464000001296
0.498804916532316 0.016352798999999862
0.499377006067635 0.016305636000000234
0.500000060008184 0.01632241299999926
0.500529778739278 0.016362423000000348
0.501124089999901 0.03275863300000026
0.501918779945938 0.01625269699999876
0.502516910580352 0.016536026000000703
0.503121108602802 0.032621564999999464
0.503749860324996 0.016629714000000462
0.504331817546535 0.01664136199999966
0.504958418057826 0.0163718700000004
0.505484787848588 0.01636503499999975
0.506071138895173 0.03280952700000128
0.506918047043344 0.016350984999998985
0.507503883430943 0.01624611999999992
0.508104200861826 0.03279641499999997
0.508736226492788 0.016326228000000498
0.509289253365907 0.01631530699999928
0.509893684791281 0.016346012999999715
0.510417892831835 0.016313011000001154
0.511018433693281 0.03266486499999921
0.511792756093903 0.01628633199999996
0.512374284399256 0.016621728000000502
0.512973446079828 0.03271261000000081
0.51360832213302 0.016274528999998594
0.514140741824018 0.016273840000000206
0.514728984951467 0.016317448000000567
0.515253428512293 0.01629588199999965
0.515872425342043 0.03303024799999932
0.516649676144883 0.016320592000001355
0.517221665947456 0.01635920000000013
0.517822729238832 0.0326981119999985
0.518471618560525 0.01635964400000134
0.518995652036811 0.01632656199999971
0.519556846554308 0.01665082000000062
0.520090267427643 0.016429497999999043
0.520770515319834 0.016264500000000126
0.521630221286331 0.01630141200000068
0.522325702320758 0.032656848999998545
0.522902375721862 0.01648401300000124
0.523430519159613 0.01639601399999968
0.524018513789729 0.016598282000000353
0.524541349844349 0.01643398499999904
0.525159511661508 0.03303825200000077
0.525983982406147 0.016396543999999125
0.52652408146647 0.016401252999999727
0.527133694769834 0.016383744000000533
0.527789514796732 0.016619028000000924
0.528417063522001 0.016325901000000087
0.528939042649494 0.01652681099999853
0.529519957656681 0.0329179840000009
0.530306060765225 0.01653392399999909
0.530907494300352 0.016590889000001496
0.53150835418877 0.033385949999999553
0.532147926524361 0.016571028999999626
0.532671217583962 0.01658285200000087
0.533226958263951 0.016520111999998477
0.533766721989089 0.016575530000000782
0.53448211796935 0.016543489000000022
0.53524521510914 0.016508175000000236
0.535954485953236 0.03332406999999904
0.536539966866379 0.01652273600000065
0.537064707730066 0.01652853000000043
0.537624590061684 0.016495747999998756
0.538162855572897 0.016502059000000457
0.538866983786443 0.033032241000000795
0.539771312989664 0.01693627199999881
0.540295082356549 0.016562005000000823
0.540981055571863 0.01653402800000059
0.541636322804188 0.01664622799999904
0.542161204848946 0.016650388000000405
0.542737605515227 0.033031284999999855
0.543551623920369 0.016735746000000162
0.544163148877228 0.016191765000000302
0.544770715605721 0.016322810000000132
0.54542346246081 0.0162851359999987
0.546044719923389 0.0162772060000016
0.546571753576456 0.016384651999999278
0.54717018774571 0.016311892999999245
0.547909926348435 0.016349579999999975
0.548674110040816 0.03333058499999986
0.549289638637359 0.016431595000000243
0.54984678380315 0.01639755800000131
0.550440561119191 0.01677506299999898
0.55097204640492 0.016504621000001052
0.551609125801944 0.03284250499999963
0.552510165636562 0.016702867999999427
0.553064106422697 0.032811799000000974
0.553705283484752 0.016391537999998818
0.55423691497199 0.016390074000000254
0.554809567290482 0.016505184999999756
0.555351315662835 0.016417724000000078
0.556049276174333 0.03334333799999989
0.556919538444419 0.01648017700000004
0.557460033721076 0.016483111000001216
0.558142181360134 0.016425597999999653
0.558774840879169 0.016468650000000196
0.559308035856767 0.01654232599999972
0.559913861847517 0.033232558999999995
0.560677682987907 0.01643804999999965
0.561299578861408 0.016441121999999808
0.561920539909606 0.016325241000000545
0.562615259244951 0.016456793999999775
0.56318276401038 0.016515736000000558
0.563734351419363 0.016523935999998685
0.56443327436755 0.033256181000000495
0.565301909273177 0.01639404800000044
0.56590040221401 0.01651786999999949
0.566572914479979 0.016423229000000816
0.567183925717123 0.016561045999999635
0.567725120033923 0.016480611000000422
0.56836343499927 0.03312557699999985
0.569275209141559 0.01634904199999987
0.569843689817806 0.016347374000000414
0.570499097364256 0.016354049999998566
0.571169786857406 0.016408765000001324
0.571710215879028 0.016818727999998728
0.572313551333669 0.03282414999999972
0.57317566193673 0.016714488999999944
0.573797386775445 0.032775508000000286
0.574431251459381 0.01642953200000008
0.574978579748177 0.016407751000000914
0.575568111455557 0.016290258999999807
0.576124451410886 0.01626995900000061
0.576846524149853 0.032975515999998706
0.577671373880386 0.01634632400000058
0.578297453485859 0.01639826399999933
0.578982038823813 0.01630983100000094
0.579578475286936 0.016408910999999193
0.580135678724259 0.016471027999999777
0.580827377165843 0.03303372400000093
0.581745693144932 0.016288148999999308
0.582345336968296 0.016352483000000362
0.58304660621926 0.016278062999999676
0.583642842220658 0.016409954000000226
0.584204106789642 0.016427372000000773
0.584904477546849 0.03282422000000018
0.585813746889467 0.01638211299999881
0.586402495648932 0.01639291900000117
0.58711809223351 0.01632249999999935
0.587710706232079 0.01633435099999936
0.588279014728752 0.016313286000000815
0.589001164324869 0.016406334999999217
0.589798881863848 0.01639046800000088
0.590591038773182 0.016626171999998718
0.591246275826687 0.01641650100000014
0.591831700544222 0.01642639499999987
0.592415790952279 0.016365592000001428
0.593213343504793 0.016358953999999315
0.594111798223712 0.016316510999999423
0.594875296771562 0.016356927000000354
0.595540470568714 0.016353847999999616
0.59610293119134 0.01664962100000089
0.59675701931284 0.03272011600000013
0.597706527611615 0.016438067999999362
0.598330372417448 0.01647235599999952
0.599022704870111 0.016322270000001637
0.599649535650471 0.016388697000000008
0.600220891668575 0.01675125599999916
0.600924239523173 0.0326781890000003
0.601826660473217 0.016532750999999735
0.602469023223628 0.01628625999999933
0.603191868110448 0.016540409000000977
0.603785786360799 0.01633772199999939
0.604380675610109 0.01623812400000091
0.605185682146852 0.016808146999998996
0.606085729004469 0.016468529000000842
0.60687110208427 0.016387048000000348
0.607527635430085 0.016305284999999614
0.608104175608868 0.01633273299999871
0.608796268386984 0.03287296000000062
0.609744744671768 0.016730576000000497
0.610404359692736 0.016390196999999773
0.611135606571694 0.01640154300000063
0.611732439985576 0.016462625999999148
0.612340847263478 0.01630392999999941
0.613187308660147 0.016468245000000437
0.614132484654524 0.01650924499999995
0.614906152984608 0.016613524000000268
0.61553513541632 0.016847314999999696
0.616129279260599 0.016599726000000814
0.616888655834122 0.016665063999999674
0.617705508532141 0.016654301999999177
0.618514834423447 0.016487134000000125
0.619242854678947 0.016502467000000465
0.619827293354287 0.016580925999999607
0.620502372802521 0.03334027600000056
0.621442465900213 0.016628786000000062
0.622139315645995 0.016556581999999764
0.62286590823395 0.016493288999999578
0.623486462714542 0.016499149000001267
0.624100632991405 0.016473081999999195
0.624941552474678 0.03335074700000007
0.625925875240015 0.016551867000000442
0.626543740679543 0.016517152999998785
0.62721665389892 0.016631212000000062
0.627813462673694 0.016606359000000737
0.62854944496068 0.03311446899999915
0.629432146672461 0.033071962000001065
0.630139579663157 0.01641325699999996
0.630737829651138 0.016281948999999685
0.631371953397821 0.016222989000000965
0.63200045184244 0.01645263299999833
0.632924694195986 0.01629599500000012
0.633848470638223 0.01620877100000051
0.634614846742555 0.016852976000000908
0.635241493490046 0.01650327199999957
0.635876149654753 0.01639888000000056
0.63677532808002 0.032990635999999185
0.637735764173382 0.016413747999999728
0.638359810216997 0.01640787300000035
0.639022666166772 0.01632332900000044
0.639641878934342 0.016846955000000108
0.640462939486025 0.032846739000000014
0.641409634636121 0.01645258199999944
0.642050109439064 0.01636278800000035
0.642757355117855 0.01645786099999924
0.643370405218626 0.016428211000000914
0.644116501240626 0.01665108699999962
0.645051076884153 0.01647196299999898
0.645902559315472 0.016422366000000466
0.646629079378078 0.016403630000001
0.647245623210547 0.016399083999999675
0.647997675718138 0.03278738200000042
0.648959892871354 0.016571047999999422
0.649657245216064 0.016731623000000084
0.650416307590249 0.01646830099999974
0.651036072364073 0.016432399999999348
0.651759680572343 0.03292420300000032
0.652725189121712 0.03306408300000108
0.653444013646514 0.016455039999998533
0.654068428229507 0.016743032000000824
0.654726242419448 0.016632089999999877
0.655392252102988 0.016491850999999613
0.656310137096967 0.016547244999999933
0.657172762971425 0.016616201999999802
0.657974993665634 0.016385421000000733
0.658618126117678 0.01659035299999978
0.659304325346746 0.016826732000000177
0.660266944702261 0.03281354499999978
0.661206934077068 0.016464586999999753
0.661835767821821 0.01641019300000046
0.662500569085444 0.016452539999999516
0.663185973441511 0.03311584600000117
0.664167145356321 0.03302539399999915
0.664957022304007 0.01617938300000077
0.66560170752819 0.016210869000000017
0.666278831507954 0.016213907999999222
0.666953160339571 0.016337047000000382
0.66781043213779 0.033013549999999725
0.668718817538469 0.016357454999999632
0.669372112381674 0.016223766000001305
0.670065688103244 0.016363228999999535
0.670734426750504 0.016400705999998877
0.671695077142673 0.03259925200000069
0.672633981090599 0.016323131000000046
0.673281974711214 0.01657828799999983
0.673972610292692 0.01638544699999933
0.674653707499382 0.016400958000000188
0.675643723736443 0.03266374700000085
0.676634716988623 0.01628840399999909
0.677279991432117 0.016378578000001198
0.677962785691381 0.01635733699999875
0.678677234419745 0.016686057000001142
0.679524222546015 0.03278815999999907
0.680467616015843 0.01643899300000129
0.681121070006751 0.016366121999999095
0.681811500004148 0.016349956000000887
0.682532172446758 0.016532637999999267
0.683483401545116 0.016760775999999922
0.684417021205315 0.01628431900000038
0.68522703961292 0.016337599999999952
0.685888696035753 0.016369131999999453
0.686719384760099 0.03260651499999945
0.687728199811242 0.01627668800000137
0.688424084209435 0.016366708999999702
0.689174762387755 0.016931527000000557
0.689852375639236 0.016398310999999666
0.690706605766669 0.032749721000000065
0.691625333268182 0.016390941999999242
0.692322462300091 0.016412084000000604
0.69306986903924 0.016257591999998766
0.693758311662029 0.01666337900000059
0.694698344221009 0.03276439300000078
0.695633381972355 0.01634161700000014
0.696323867858746 0.01654731499999862
0.697050937854027 0.016402611000000178
0.697762518194523 0.016323479000000418
0.698748308240395 0.033026710999999764
0.699741015521348 0.01639203200000061
0.700419100193946 0.016362706999998977
0.701130830625952 0.016491581000000366
0.701901944974339 0.016546009000000694
0.702752081645441 0.016597457999999676
0.703689129461369 0.016356584999998702
0.704512058398802 0.016212402000000736
0.705204210903278 0.0165987439999995
0.706112271405753 0.03267699799999946
0.707049994636282 0.01640728400000313
0.70776855162756 0.0162918569999988
0.708524799927944 0.01633157799999907
0.709244136296644 0.016384923000000384
0.710208613169282 0.033005477999999755
0.711212039671307 0.016618977000000257
0.711904621367052 0.016355934999999988
0.71263568519147 0.01632495999999861
0.713415157783715 0.01648936000000134
0.714267042794432 0.016554427999999177
0.715190453298499 0.016355541999999446
0.716037733262351 0.016754788000000076
0.716746281147922 0.016370138000002754
0.717677218412279 0.032625057999997154
0.718621782112324 0.016287250000001308
0.719353455271823 0.01639604100000014
0.720118689566577 0.016387863999998586
0.720864042402594 0.016266377000000887
0.721804438167489 0.03323379900000134
0.722774733966073 0.016331612999998413
0.723488129974082 0.01637632699999969
0.724234798489727 0.016361996000000545
0.725052122272483 0.01634583899999953
0.725969459255735 0.01633431200000146
0.726825515278302 0.016594245000000285
0.727650813449841 0.016268934999999374
0.728385179208791 0.016317515000000782
0.729398650737991 0.032603575999999634
0.730360453688891 0.016426370000001356
0.731088557715242 0.016315149999996947
0.731850708311665 0.016315431000002434
0.73265509031112 0.016562741999997854
0.7335705747635 0.01636167200000216
0.734508732397045 0.01642303299999881
0.735357664960568 0.016271294999999242
0.736101672253166 0.016259279999999876
0.737043292896778 0.016311244000000613
0.737957007782221 0.016300050000001676
0.738798360673716 0.016680664999999095
0.739565729020129 0.016301321000000257
0.740392570338146 0.01637124399999834
0.741364420164369 0.016382010000000946
0.742354312979461 0.016317714999999566
0.743180271592785 0.016338229999998788
0.743951566490942 0.016774697000002448
0.74480390518188 0.016635136999997968
0.745696660825949 0.016929881000002922
0.746610522089829 0.0165553850000002
0.747378009660898 0.0165785249999999
0.748261358136009 0.016634280999998197
0.749222068320475 0.016611553000000612
0.750143525627303 0.016559006999997905
0.750960406346014 0.016629162000000974
0.751759961806487 0.01703189100000202
0.752664936115523 0.01662465699999771
0.753597810532037 0.01650501099999957
0.754531268041807 0.016549832000002596
0.755298245336718 0.01662284899999733
0.756233926302671 0.016507783000001552
0.75713794214142 0.0166045600000011
0.757967981253655 0.01661538499999793
0.758781785568174 0.016997346000000135
0.759618775959024 0.01663976500000075
0.760577342739788 0.01658834199999859
0.761580159203341 0.016660983000001295
0.762455604880728 0.016661278000000834
0.763253344432 0.016888754000000006
0.764094960418721 0.01667439199999876
0.764978084413008 0.01706266600000106
0.765872691980841 0.016417296000000192
0.766680850247594 0.016430235999997933
0.767591093378387 0.016355302000000904
0.768571475857175 0.016292918000001322
0.769501402456893 0.01638092900000032
0.770342655557318 0.016352828999998792
0.771170684619346 0.016418151999999964
0.772052790502313 0.01672116099999954
0.772957234012064 0.016400730000000863
0.773901023880476 0.0163124830000001
0.774705740138507 0.01628009499999905
0.775666711188689 0.01647751999999869
0.776582234730119 0.01650284400000146
0.777425024985604 0.01639042000000046
0.778261358034486 0.016494198000000182
0.77914491603129 0.01677602899999897
0.780058821860462 0.01644000199999951
0.781025032300812 0.016444625000001878
0.781907673929312 0.016477056999999462
0.782759791097754 0.01645312499999818
0.7836669700546 0.016447478999999987
0.78448252332678 0.01654517200000072
0.7853534987772 0.01688507200000089
0.78619584796065 0.016476276999998873
0.787115591166845 0.016424154000002744
0.788089166199712 0.01647685499999696
0.789078475127228 0.016551023000001663
0.789928206686473 0.016568830000000645
0.790827142093136 0.016481891999998055
0.791653901663371 0.016452521000001497
0.792521732021827 0.01679536199999987
0.793407001619341 0.016526359000000213
0.794272369217328 0.01650204199999905
0.795256106162539 0.016424542999999403
0.796241703771264 0.016381594000002053
0.797171954189515 0.016571791000000502
0.798027173975565 0.01646954399999956
0.798885119418063 0.016818843999999444
0.799749627174819 0.01650976599999865
0.800635432354229 0.016465896999999785
0.801524201679172 0.016460912999999522
0.802465926941264 0.016425089000001947
0.803453216464612 0.016485230000000684
0.804383966196108 0.016384094999999377
0.805217121898668 0.016764925000000375
0.806082741785943 0.016809279000000288
0.806943904554839 0.0164209669999984
0.807825043724067 0.016576096000001428
0.808744725721302 0.01649193099999735
0.809630375044525 0.01647572500000294
0.810630956464768 0.01652971999999764
0.811570562713138 0.016390684000000988
0.812411043357668 0.01652068099999937
0.813270143176629 0.016783916000001398
0.814128231820307 0.016462060999998585
0.815001172287382 0.01632765900000166
0.81590738182401 0.016281236999997617
0.816869325167707 0.016395628000001494
0.817779097026388 0.016413465999999488
0.818738861779484 0.016386642000000506
0.81963321482229 0.016792382999998523
0.820458379174721 0.01657648900000197
0.821316277753395 0.016385986999999602
0.822180013561785 0.016510981999999785
0.823069070641959 0.01649796599999931
0.824003799941386 0.016397368999999884
0.82494470727574 0.01640532400000083
0.825928831108186 0.016398724000001863
0.826858311320802 0.01662416299999947
0.827655044065303 0.016332781999999213
0.828517617385796 0.01637602399999949
0.829374435083873 0.016358765999999747
0.830246666241501 0.016272514000000626
0.831152167112352 0.016327472000000398
0.83211610025273 0.016389659999997974
0.833051965613618 0.016568939000002558
0.834018551135105 0.01640504699999923
0.83485568671024 0.01640992200000113
0.835702306292669 0.016474189999996725
0.836559530993016 0.016365595000003452
0.837419063244833 0.016364680999998882
0.838297669616044 0.016388418999998322
0.839215213229244 0.016391194000000553
0.84020227070959 0.016661742000000146
0.841154881626983 0.016735706999998712
0.842109632468453 0.01623634600000301
0.842900776725439 0.016334116999999537
0.843772682964446 0.01636172599999952
0.844628874391121 0.016289373999999412
0.845490369934935 0.01642526299999858
0.846372465953037 0.016337631000002517
0.847296839045913 0.016683794999998725
0.848299252465469 0.0164496430000014
0.849289310182849 0.01635909599999863
0.850238467328452 0.016281310000000104
0.851033016522777 0.016325917999999717
0.851903434880742 0.016371484000000436
0.852760809802239 0.016459215000001137
0.853623311147168 0.016646889000000442
0.854506317363505 0.01634173799999772
0.855432748577582 0.0163398370000003
0.856442212831068 0.0164232300000009
0.857457853036064 0.016340141000000585
0.85837426360107 0.01633509699999891
0.859177824733496 0.016367348999999365
0.860050809141383 0.016335849000000735
0.860910181158495 0.01662000600000013
0.861772296675948 0.016260101000000304
0.86265196135252 0.01617247799999788
0.8635718910558 0.016398337000001817
0.864570837329512 0.016421778000001552
0.865602940754508 0.01641098299999655
0.866539378109461 0.01629313400000143
0.867337082452187 0.01675465199999948
0.868217377033583 0.01648201600000121
0.869080305041364 0.016515037000001342
0.86994189631221 0.01663456599999691
0.870815405780454 0.01647743700000248
0.871721788037799 0.01640244799999735
0.872695214939728 0.03256348600000081
0.873756612068322 0.01655359900000164
0.874539278682438 0.016331470000000792
0.8753113451745 0.0162511909999985
0.876212800959129 0.016468474999999927
0.877084850185174 0.01628625000000028
0.877948575191146 0.016270799000000835
0.87881380708103 0.016331631999999985
0.879696632491944 0.016320654999997686
0.880622628100503 0.01647866600000114
0.881640724618303 0.016508084000001588
0.88268200362798 0.016320279999998633
0.88352006734222 0.016428139999998592
0.884344511611482 0.016367573000000135
0.885235040640768 0.016284023000000758
0.886106640793822 0.016402035999998787
0.886971770538748 0.0166185330000026
0.887842023646708 0.01624090800000033
0.888736971683927 0.016393701999998456
0.889688449661732 0.03269418200000018
0.890786842700288 0.01629376600000043
0.891562522521113 0.016325856999998223
0.892332049844313 0.016200818000001505
0.893204863122077 0.01666334500000133
0.894097442427369 0.016292967999998353
0.894973158560109 0.016324390000001188
0.895840847914274 0.016365038
0.89671217861748 0.01637436599999731
0.897607118618205 0.01623289500000169
0.898558530639605 0.03267890300000076
0.899665230678385 0.0165471040000007
0.900439847661257 0.016280877999999888
0.901204540921546 0.01630889399999802
0.902092577862911 0.01639588000000103
0.902992883821595 0.01633379300000115
0.903875186473167 0.016387817999998333
0.904746667748372 0.016470939000001295
0.90561796400322 0.01662900399999856
0.906507949069683 0.016421257000001077
0.907447580117113 0.032687668999997754
0.908517230077144 0.016328800000000143
0.909290331176535 0.0163703460000022
0.910062208264096 0.016266517999998342
0.910903140624678 0.016241263000001283
0.911821638102245 0.016612132999998863
0.912715744261834 0.01615927699999986
0.913595072774419 0.01632133500000066
0.914467194670438 0.016294349999999014
0.915347551972091 0.016304129000001666
0.916261593114929 0.032630549000000286
0.917258043167836 0.01675824499999834
0.918088838276757 0.01654699599999887
0.918958940684238 0.01644734500000311
0.919735991525863 0.01649133299999761
0.920682106439843 0.016681722000001287
0.921592586820438 0.016314517000001416
0.922485490641589 0.01642812099999702
0.923364193144959 0.016309447000001143
0.92423969404699 0.01686060200000128
0.925131564729858 0.016388864999999697
0.9260723707239 0.03291613800000093
0.92715665536016 0.016618991999997945
0.927926003217789 0.016528907000001425
0.928685181420822 0.016698951999998712
0.92955190679813 0.016535783999998444
0.930490802334506 0.016928198000002226
0.931403915991043 0.016523223000000087
0.932297947932271 0.016543742999999722
0.933178180179559 0.01656222400000118
0.934057954601977 0.01651611599999825
0.934959844912426 0.03340604899999988
0.935923644686701 0.03328715800000026
0.936829103557306 0.016579811999999805
0.937596012977299 0.016623421000002025
0.938351003177156 0.01679977399999899
0.939260639292335 0.01662222799999924
0.940206356451282 0.01677152799999959
0.941128205930619 0.016548533000001697
0.942029058463939 0.01694400099999882
0.942913925420721 0.01675270100000148
0.943795998717064 0.01660185999999797
0.944697634406244 0.03307255100000006
0.945658219606689 0.03257709100000028
0.946561543048056 0.016888074000000586
0.947326450014848 0.016289652000001098
0.948079468900627 0.01640912599999922
0.948982446015322 0.01631258000000102
0.949943529656975 0.01637186799999668
0.950878827946097 0.016398067000000793
0.951791288502181 0.016511100000002443
0.952684040839808 0.016474604999999087
0.953568604436548 0.016964613999999045
0.954465192849445 0.016597879999999066
0.955407960514545 0.03295837099999943
0.956511324983145 0.016387643000001617
0.95728052970017 0.016495920000000552
0.95803241055454 0.01643773800000048
0.958937864838839 0.0168418740000007
0.959913791286407 0.016665279999998006
0.960862860890979 0.01685597000000172
0.96178757376318 0.01641599899999946
0.962689395963955 0.01644099900000029
0.963578479414168 0.016475716999998724
0.964473409931542 0.016415254000001767
0.965404948385939 0.03328975899999875
0.966456391368046 0.01641524800000127
0.967221543964511 0.016475862999996593
0.967980376979293 0.016437277000001416
0.968813251772472 0.016408298000001764
0.969818772698964 0.016494028000000327
0.970788072866053 0.016458365999998392
0.971733919132138 0.016780263000001128
0.972653023819771 0.0165940909999982
0.973551779375839 0.016506231000001037
0.974444899382877 0.01644856000000061
0.975356609320914 0.03299218899999801
0.976333167954555 0.016442522000001958
0.977152231490414 0.016521986999997296
0.978031973757839 0.016991570000001843
0.978795308607922 0.016559286999999756
0.979812506098086 0.01644917699999837
0.980804992936735 0.01652688800000135
0.981776861982415 0.01645523899999901
0.982720363260809 0.016486567000001173
0.983636756252451 0.01642907900000168
0.98453619370654 0.016283880999999667
0.985437142938849 0.01674138699999972
0.986370018698929 0.03276664699999898
0.987418381617367 0.016508681000001246
0.988183457704234 0.01635674999999992
0.988940073164899 0.016295410999997983
0.989772284754281 0.016309467999999328
0.99081284159467 0.016597072000003266
0.991813628490283 0.016408441999999468
0.992791304433657 0.016438424000000396
0.99373799388492 0.016360127999998753
0.99465703338109 0.016362081000000472
0.995560475417206 0.016408460999997487
0.996468850130712 0.016423480000000268
0.99741713607602 0.03301005600000195
0.998540000733448 0.01627890600000015
0.999308817950477 0.016379103999998534
1.00006121905282 0.016307235999999392
1.00100619962408 0.01632548800000322
1.00204414947658 0.016394295999997865
1.00305537780197 0.01639765899999901
1.00403854185562 0.016770363000002675
1.0049884796147 0.016418153000000046
1.00591060957988 0.016335655999998977
1.00681882174504 0.016411903999998145
1.0077358387777 0.03275387000000052
1.00870320256207 0.016379523000001228
1.00954142971227 0.01633343099999962
1.01046723722541 0.01666724200000047
1.01122634024839 0.016353543000001025
1.01222237821563 0.016292871999997516
1.01327141376638 0.01631490000000113
1.01429811197821 0.016390663999999333
1.01529493281792 0.01630552399999985
1.01625632246341 0.016320486000001466
1.01718752911968 0.0164895439999988
1.01810232912336 0.01668034500000104
1.01902316047214 0.03280517199999977
1.01999070439782 0.016392472999999796
1.02083669310155 0.016444315000001097
1.02177092489972 0.016404701999999105
1.02253026162246 0.016366011999998875
1.02352515798859 0.016631946000000397
1.02459374183184 0.016325559000001988
1.02563995587442 0.016337717999999057
1.02665664096741 0.016326332999998527
1.02763577507975 0.01633545500000011
1.02858098487518 0.016405899000002222
1.0295047904521 0.01634413299999693
1.03042794513877 0.016363650000002394
1.03138589896325 0.01677519100000069
1.03252993056378 0.016284402000000142
1.03347428517606 0.016351437999997387
1.03424854897945 0.016447026000001586
1.03532911744265 0.01629488600000073
1.03640602250697 0.016369591000000128
1.03746829237737 0.01641925999999927
1.03849797922492 0.016764350999999067
1.03948772067765 0.016379018999998607
1.04044173472174 0.016337764000002863
1.04137307792067 0.01632367799999912
1.04230301493004 0.03281424300000069
1.04326841356084 0.03263087899999917
1.04417300888758 0.01675936899999897
1.04493476755818 0.016300408999999405
1.04568502386756 0.016537267000000355
1.04657770521139 0.016609768000002134
1.04770467855259 0.01666972199999961
1.04879416148085 0.016829369999999955
1.04986425844596 0.016923937999997918
1.05089576295053 0.01689310700000135
1.05188524610499 0.017011903000000217
1.05284023023765 0.016778457000000913
1.05377646438516 0.01681062499999797
1.05471868805898 0.033595051000002485
1.05571802027786 0.016752466999999882
1.05650719147365 0.016739383999997415
1.05734299620809 0.016913536000000562
1.05811601291637 0.016708721000000537
1.05915959680325 0.016680784999998366
1.06028304438048 0.016643861000002147
1.06139044413909 0.016639011999998843
1.06246923832815 0.016800347000000215
1.06350500753714 0.0167156360000007
1.06449737782298 0.016852329999998972
1.0654563212224 0.016738511999999872
1.06639971807853 0.016634781000000487
1.06735575760478 0.03331024499999913
1.06839935376286 0.016694062000002674
1.06917526741554 0.01653088199999786
1.0699455866849 0.01632490600000125
1.07076653906331 0.01647862100000097
1.07195444704825 0.016358330999999282
1.07308115215614 0.0163368119999987
1.0742060160027 0.016324005000001307
1.07529575445442 0.016296593999999942
1.07633891510502 0.016303958999998258
1.07733738594787 0.016224351000001747
1.07830289729121 0.01629948400000103
1.07925496025745 0.01653875599999921
1.08022508065244 0.03275245800000093
1.08132250055818 0.016496633999999233
1.08209545956935 0.016516447999997297
1.08285260243919 0.016432645000001855
1.08374621410376 0.016378025999998158
1.08494025728617 0.016699289000001727
1.08609101364483 0.016488740999999862
1.087234268639 0.016464771999999073
1.08833866545167 0.016477685000001685
1.08939355059142 0.016491057999999725
1.09040203981706 0.016390974000000114
1.09137688199164 0.016560365000000132
1.09233856610214 0.01650213799999989
1.09332094787164 0.03343495900000093
1.0944655869549 0.016430366999998114
1.09524666941769 0.016418823999998722
1.09601258627263 0.016406581000001808
1.09697445713924 0.016527519000000268
1.09817904778135 0.016412188000000327
1.09935438883477 0.01663603399999758
1.10051856684985 0.01639019800000341
1.10164095273259 0.016514732999997506
1.10271101939732 0.016525899000001232
1.10373250943418 0.016430020999997907
1.10471877457159 0.016425577000003244
1.10569086481669 0.03302441700000003
1.10668403772425 0.033203784999997765
1.10762619573214 0.01651525300000145
1.10840132291916 0.0164430909999993
1.10916526060434 0.016358532999998232
1.11006464930463 0.016504018000002674
1.11130549605054 0.016504705999999203
1.11249865804071 0.016401773999998426
1.11369587897083 0.016691817000001663
1.11485615555387 0.01643147100000064
1.1159630416134 0.01628781899999865
1.11701609711595 0.016397099999998943
1.11802622379396 0.01666054800000083
1.11901210510754 0.01651505899999961
1.12000249659544 0.033289049000000404
1.12107976016114 0.01634618299999957
1.12186898184033 0.01635321600000239
1.12264714959341 0.016311232999999703
1.12349540226851 0.016351672999999067
1.12473407995538 0.016319578000000945
1.1259472731773 0.016317583999999385
1.12717624706714 0.016239694999999443
1.12837624160657 0.01648976799999957
1.12952393413128 0.01635908400000119
1.13061345971666 0.016330678999999293
1.13165268046627 0.016356444999999553
1.1326580555039 0.016319250999998758
1.13365420371363 0.03275717700000058
1.13469129210647 0.016586804000002786
1.13549968286472 0.016349285999996965
1.13636568422741 0.01630451900000196
1.13715757813517 0.016359138999998635
1.13820755481529 0.01648148299999974
1.13947097519189 0.016447291000002195
1.14072197256844 0.01634608999999898
1.14196859262706 0.016407122000000385
1.14317184816173 0.01662315499999778
1.14431512619751 0.01637896000000083
1.14539948017087 0.016339905000002375
1.14643734299998 0.016366120999997236
1.14744877780333 0.016351192000001902
1.14846499138753 0.03283383299999798
1.14959476747641 0.0163411360000012
1.15038798128018 0.016609884000001074
1.15116714998534 0.01639758800000024
1.15207355388658 0.016370826999999366
1.15338957731163 0.016304872999999276
1.15464693192604 0.016358849999999592
1.15593330909363 0.01637880200000197
1.15719010498982 0.01635143100000036
1.15839014620919 0.01659403499999712
1.15952563321544 0.01633065500000086
1.16060417959681 0.01638829799999897
1.16164244515859 0.01633811499999993
1.16266496140205 0.032729373000002226
1.16371992653118 0.016365570999997914
1.16454334273226 0.016327430000000476
1.16544023649844 0.0167032159999998
1.16623997205743 0.016342222000002238
1.16728526669947 0.01644302099999706
1.1686009758518 0.016378417000002088
1.1699011369294 0.016349423000001195
1.17121376578803 0.016436108999997145
1.17248811969206 0.01632472700000065
1.17369919810971 0.01634689900000197
1.17484309453847 0.016549024999999773
1.17593019716004 0.016247939999999517
1.17697920438229 0.0162779129999997
1.17801759222995 0.03258195899999805
1.17911329465952 0.016274578000000872
1.17992613347984 0.016471283000001335
1.18075104290163 0.016670052999998575
1.18158877958392 0.016459020999999296
1.18274314726063 0.01629731300000259
1.18406861270293 0.016298452999997437
1.18540628778049 0.016443387000002474
1.1867481811291 0.016264363999997755
1.18804643480994 0.016398253000001972
1.18927673881463 0.016218418000001122
1.19043702278377 0.01649534399999908
1.1915391705005 0.01640486099999805
1.19260312355347 0.016390686000001153
1.19365841737051 0.032630749999999153
1.19479071537608 0.01626796200000058
1.19560694305178 0.016325121000001275
1.19641653290928 0.016635074999999944
1.19729300989329 0.016340156999998356
1.19853848168267 0.016267113000001387
1.19987854947847 0.01644320799999832
1.20125265488438 0.016368505999999172
1.20262649689204 0.016254039000003218
1.20395279887057 0.01627669999999881
1.20520699913629 0.016229699000000153
1.20638798704109 0.016646296000001115
1.20750864833326 0.016309635999999017
1.20858984776917 0.016346430999998773
1.20966270226326 0.032547628999999745
1.2108278967898 0.016298204000001704
1.2116473180553 0.01630650699999947
1.21245705354479 0.016373221999998577
1.21336581533541 0.016614513000000386
1.21467745444561 0.016300125000000776
1.21603641126151 0.016261393000000623
1.21744600033268 0.016402824000000038
1.21885475790745 0.016386061999998702
1.22021389897473 0.016318846000000775
1.2214972536358 0.016332359999999824
1.22270369460718 0.016667680000001184
1.22384662052107 0.01631099299999761
1.22494748844952 0.016293308000001616
1.22603824954957 0.032506985000001265
1.22722624429636 0.016338815999997536
1.22805267991102 0.0162326230000005
1.22886916647595 0.01638210800000195
1.22979493085787 0.016461765999999045
1.23113137266721 0.016288466999998974
1.23251416397339 0.016337709000001865
1.23395654369624 0.01619981999999709
1.23540360966758 0.016360934000001492
1.23680241588158 0.01646890600000006
1.23812272053484 0.016546000999998256
1.23936168952715 0.016665058000000954
1.24053244225273 0.01688521800000231
1.24165651361403 0.016676732999997057
1.2427654188743 0.03301324400000283
1.24395710894597 0.016565035999999367
1.24479248856023 0.016717327999998588
1.24562175734337 0.016639654000002224
1.24653626857339 0.016828756999998973
1.24782928343842 0.016516237999997685
1.24924299931479 0.016595945000002388
1.25070937894949 0.01665893799999907
1.25219759519946 0.016594947000001525
1.25364623288075 0.016649262999997916
1.25501649767141 0.01660066000000171
1.25630029152515 0.01663540599999891
1.25750879272461 0.01682491600000091
1.2586627043386 0.01654799699999998
1.25979146837798 0.03327811499999811
1.26096708941754 0.016587447000002697
1.26181582199501 0.016594332999996908
1.26268600251257 0.016575829000000653
1.26356102106085 0.01672367000000108
1.26473800660166 0.016328383000001168
1.26618726239877 0.016413270999997565
1.26765859160628 0.01634843800000141
1.26918554290014 0.01632887399999916
1.27069307857321 0.016314801000000045
1.27212943867725 0.016355817000000883
1.27347510275465 0.01628347599999813
1.27473613324896 0.016628198000002925
1.27593107384754 0.016481193999997146
1.2770864433685 0.03307847900000027
1.27824945412886 0.016603299999999876
1.27914678408815 0.016455833000001974
1.2801632083662 0.016463040999997958
1.28101202782886 0.016671437000002953
1.28208179077787 0.0164332829999978
1.28356578250475 0.01639256700000047
1.2850305273028 0.016570456000000178
1.28658861674213 0.016452849000000214
1.288150539465 0.01651238899999896
1.28965492901842 0.016483840999999444
1.29106773983637 0.016632768000000908
1.29238751334605 0.01674033700000166
1.29362994632488 0.016503678999999494
1.2948194366815 0.01644963100000041
1.29599260851652 0.03292755300000039
1.29729753013839 0.016442047999998266
1.29816032569421 0.01644344600000025
1.29901251112338 0.016534364999998274
1.30002681505374 0.016824244000002153
1.30149094298173 0.016444582999998403
1.30296291494139 0.01652149400000269
1.3045446525085 0.01646408799999932
1.30615210137116 0.01644988500000011
1.30771779264517 0.01647681799999745
1.3091938944098 0.016572431000000165
1.31057064782461 0.016892440999999536
1.31186072606754 0.01644626500000257
1.31308717478949 0.016369353999998282
1.31428273149461 0.03288972700000059
1.3155366991263 0.01649076500000035
1.31640831437726 0.01649608700000016
1.31728858949209 0.016500612999998054
1.31821177220378 0.01674671300000341
1.31946230259197 0.016307802000000038
1.32096700282959 0.01624438999999711
1.32252848825491 0.01642376000000212
1.32416892195998 0.01645191000000068
1.32580699201976 0.016509151999997584
1.32737368269779 0.016475094000000468
1.32883799850784 0.0167245489999992
1.33020282183489 0.016359303000001546
1.33148718998133 0.016408474999998646
1.3327189837857 0.032667763999999266
1.33394480394063 0.03281002700000002
1.33490076125008 0.016349603000001878
1.33577520762305 0.016761503000001454
1.3366454529334 0.016496776999996854
1.33765141455264 0.016448463000003244
1.33906732222109 0.016576454999999157
1.3405821545509 0.016392491999997816
1.34221151577259 0.01629707800000091
1.34389912130697 0.016338399999998643
1.34556832953933 0.01658290700000009
1.34715186683777 0.016443445000000168
1.34862687251231 0.016333525000000293
1.35000161390066 0.01628873800000008
1.35129829340881 0.01638862700000132
1.35254840601913 0.032735129999998946
1.35381730907898 0.016293510000000566
1.35471412305682 0.016639572999999075
1.35568240487791 0.016519845000001254
1.35658133719552 0.01626329699999829
1.35773282935199 0.016313011000001154
1.35928596923625 0.01630005100000176
1.36085115646516 0.0163522829999998
1.36255027287136 0.016383917999998943
1.36428521732307 0.01656595600000088
1.36597444726517 0.016684380999997472
1.36756140200783 0.01633852900000221
1.36903552426915 0.01628913799999765
1.3704116796656 0.016356399000002853
1.37171617228869 0.016330813999999805
1.37298736185663 0.03267487299999772
1.37435785824602 0.01670212200000165
1.37525319522776 0.01641955499999881
1.37614488193285 0.01636955400000062
1.37715293102439 0.016343633000001745
1.37854373985493 0.01637980399999961
1.38009888221216 0.016358163999999675
1.38177237922363 0.016354752999998112
1.38353527231872 0.016343327000001295
1.38530617348588 0.01663225300000093
1.38699955168725 0.01637051899999875
1.38857717931759 0.017623429000000357
1.39004167672712 0.01632893000000024
1.39141440396314 0.01641336999999865
1.39272700835778 0.032546470999999855
1.39403658747642 0.016302737000000178
1.39497235570628 0.016617653000000843
1.39604235273724 0.016364726999999135
1.3969480977818 0.016581840000000625
1.39807150986479 0.016446853000001482
1.39965498582866 0.01652455400000008
1.40123067832941 0.016532729999997997
1.40298688679652 0.016504556000001003
1.40480761735279 0.016557639999998486
1.40661011294127 0.01636227800000256
1.4083146327081 0.01636855299999951
1.40989610432016 0.01629004599999817
1.41136490785052 0.016283974000000256
1.41274682927927 0.01627337800000106
1.41407925262692 0.03268668300000144
1.41546002188682 0.016510106999998442
1.41637408218495 0.016309974999998644
1.41731152561565 0.016302395000000303
1.41827709648935 0.016417401000001774
1.41955019204329 0.016296568999997874
1.42114770564691 0.016264871000000625
1.42281534659955 0.016295934000002177
1.42463179249094 0.016682140999996875
1.42650582771918 0.016334647000000757
1.42833727481356 0.016318537000000077
1.43005557090667 0.016353254000001982
1.43164617193161 0.016264763999998877
1.43312514098577 0.016275247999999465
1.43452233436193 0.032780348999999376
1.43588351131642 0.03290511500000193
1.43702775218751 0.01627557199999785
1.43794940024153 0.01638816300000201
1.43887935725712 0.016343206999998472
1.43988713012998 0.016388758000001502
1.44123672662443 0.0164007479999988
1.44284837497637 0.016401680000001306
1.44457106743734 0.016637162999998623
1.44643593023341 0.016372725000000088
1.44836121657666 0.01632287500000018
1.45023775750058 0.016256325000000516
1.4519944069075 0.01623063899999977
1.4536185178117 0.01626795099999967
1.45512805157376 0.016255305000001385
1.45655528845739 0.032892941000000064
1.4579526374495 0.03263640099999776
1.4589945375399 0.016385465000002597
1.45992638775549 0.0167252359999992
1.46086321905383 0.016328142999999073
1.46189695038009 0.016284304999999222
1.46328421387991 0.01666927300000154
1.46491319536871 0.016396599000000123
1.46667159293305 0.016327489999998335
1.46857995297843 0.016299918000001412
1.47055892597881 0.01622729600000028
1.47249201513763 0.016369802999999905
1.47430174920139 0.01633881600000109
1.47597333233079 0.016339114999997406
1.47752498671188 0.016733250000001476
1.47899066137025 0.032935018999999954
1.48042768282066 0.032995863000000014
1.48144171891409 0.01632409299999793
1.48238456091694 0.016425440000002567
1.48333135525418 0.01668092799999954
1.48438519281532 0.016330351000000576
1.4857969423868 0.016364010000000206
1.48744432199458 0.01649465699999908
1.48923202453299 0.016617243999998976
1.49118292502222 0.016508739999999023
1.4932186399321 0.01655954500000334
1.49521584722395 0.01643985999999842
1.49708785877346 0.016752613000001304
1.49881571735974 0.01649936699999799
1.50041713040412 0.01653124799999972
1.50192752996185 0.032997974000000596
1.50340908273545 0.0329589530000014
1.50442439103735 0.016848767999999126
1.50537914823593 0.016519790000000256
1.50633686990664 0.01655986799999809
1.50741277552718 0.016505760000001146
1.50885107618436 0.01646148400000058
1.51051782000418 0.016642127000000784
1.51233703242095 0.016526148000000518
1.51433330312693 0.016561226999996848
1.51643043683945 0.01686784900000049
1.51849817060813 0.016690401000001742
1.52043952549743 0.01656261299999784
1.52223060459003 0.01669300100000015
1.52388835150056 0.016529867000002696
1.52544999003205 0.03277586399999777
1.52698479526903 0.016630787000000424
1.52799795653465 0.01624887100000194
1.52918239533068 0.0163312239999982
1.530151001796 0.01625223299999945
1.53132171885061 0.016252047000001824
1.5328967471882 0.016277350999999385
1.5345931367057 0.016366302999998084
1.53651315175673 0.016374580000000805
1.53859558457088 0.01679351299999965
1.54077192375569 0.01643561600000254
1.54289731716509 0.01639883999999725
1.5448825289042 0.016380761000000632
1.54671228908021 0.0163902819999997
1.54840912187657 0.01651718000000102
1.55001832121888 0.03292716600000034
1.55165633733384 0.01665718599999977
1.55263307620201 0.016484221999998994
1.5536599502248 0.01649337599999967
1.55468403381581 0.01649258000000131
1.55598772134244 0.01649592600000105
1.55769971924068 0.016385714999998413
1.55945821980348 0.01642951699999884
1.56149269462231 0.016700880000001916
1.56369132297507 0.016505416000001105
1.56596614504268 0.016504049999998216
1.5681650624615 0.016560824999999113
1.57021103333403 0.01640713100000113
1.57209837572252 0.01638703900000138
1.57385743073006 0.032897024000000386
1.57555240738474 0.033017685999997326
1.57669688752654 0.016393285999999563
1.57769358170775 0.01664198399999961
1.57871505135755 0.016451304000000277
1.57978546625927 0.016446350000002496
1.5811634016539 0.01637451199999873
1.58290230050949 0.016628075999999936
1.58472975265153 0.01651329999999973
1.58684859516921 0.01643589000000034
1.58916990016768 0.016567226999999463
1.59160410969301 0.016442360999999295
1.59398354944767 0.0164297330000025
1.59621582429867 0.01651728599999913
1.59828890840624 0.01641146000000049
1.60023803282152 0.033143332999998165
1.60216064486026 0.016446790999999905
1.60320462257373 0.01638957900000193
1.60435536578184 0.01653980800000099
1.60539808685321 0.016356993999998792
1.60666855521432 0.016350406000000817
1.60832645713997 0.016784960999999043
1.61014210978351 0.016304070000000337
1.61223275260219 0.016390780999998356
1.61461630279861 0.016493290999999743
1.61729781846496 0.016423486000000764
1.62004739201008 0.016275711999998776
1.62255376539167 0.0164372030000024
1.62490565722918 0.01647471899999786
1.62707367569526 0.03304504400000141
1.62910521406445 0.032780879000000596
1.63042122091485 0.016284716999997784
1.63150373727284 0.01633128500000325
1.63264310364656 0.016351466999999786
1.63377851544717 0.01632457799999898
1.63518130868213 0.016576359999998402
1.63695629837651 0.016447648999999842
1.6389038982818 0.01636583400000191
1.64119894487942 0.01629144900000057
1.64395839179212 0.01634136499999883
1.64725745585601 0.01664178200000066
1.65009514878813 0.016277429999998816
1.65296304228912 0.016595029000001205
1.65548477792046 0.01638862799999785
1.65792225363444 0.016342083000001395
1.66016366050145 0.03277859399999983
1.66230513144283 0.016345141999998702
1.66360220441869 0.016319361000000754
1.66506212063611 0.016376893000000337
1.66630338581464 0.016752516000000384
1.66770966665706 0.016460712000000655
1.66940938621119 0.016321397999998766
1.67142593765841 0.01628656300000131
1.67373605852139 0.01644260999999858
1.67651531346484 0.016311721000001
1.67977605995265 0.016415585000000732
1.68342540676424 0.016374655999999987
1.6871591619915 0.01664607000000018
1.69079900184706 0.01637773099999862
1.69420697516815 0.016390739000001986
1.69749060744007 0.01632273699999942
1.70057405864186 0.016322797999997363
1.7034469145026 0.016374812000002237
1.70604786395561 0.016401161000000997
1.70852604626468 0.01669478299999838
1.71083550448793 0.016282627999999022
1.71305039734661 0.016350432999999498
1.71510795587608 0.01631031600000199
1.7170685604857 0.016299609000000714
1.71902688013305 0.01626468299999928
1.72110155781426 0.016269877999999238
1.72336904848051 0.01630318200000147
1.72588353445939 0.0165735490000003
1.72869655669527 0.01645951199999729
1.73186313813364 0.016433537000001053
1.7354277754851 0.016274940999998933
1.73939486607948 0.016323538000001747
1.74373074762376 0.016396182000001147
1.74850682970725 0.016658417999998676
1.75406840254956 0.03288356499999878
1.7610140320267 0.01656113700000006
1.76531796806346 0.016353729000002204
1.77087237631617 0.016316724999999366
1.77578202665084 0.016363351999999054
1.77976649856023 0.01644297900000069
1.78351189964181 0.016616921000000673
1.78776226976491 0.016901516999997312
1.79240212056526 0.016693942999999933
1.79680879559994 0.01650310900000207
1.80078355114611 0.016545746999998556
1.80468753168347 0.03320331900000184
1.80813856244378 0.016530072999998424
1.81081601367841 0.016571198000001175
1.81388676869964 0.016797589999999474
1.81663053788068 0.016539754000000073
1.81921515978803 0.016584136999998833
1.82166679353164 0.016521917000002162
1.82401764180073 0.016549691999998117
1.82639468358807 0.016524922000002107
1.82881448716043 0.01658623499999834
1.83143091856533 0.016900645999999853
1.83404852546101 0.016606070000001694
1.83670836267607 0.016624216000000303
1.83943383640264 0.016552959999998507
1.84221179872971 0.01658734000000095
1.8450635566919 0.01661458599999932
1.84799914849733 0.016525833000002876
1.85103424355674 0.016527906999996844
1.85414526413188 0.016586513000000025
1.85720371710591 0.01636636899999644
1.86039331549232 0.016307471000004625
1.86383114498246 0.016327560999997104
1.86710359369451 0.016399116000002323
1.87050008641208 0.01652043099999645
1.87457672020682 0.01632510099999962
1.87824941077805 0.016959462000002645
1.88192940957982 0.01648047300000144
1.88515098788221 0.016461874999997406
1.88775987705958 0.016467136999999354
1.89021453886442 0.01648354000000296
1.8924705270178 0.016373860000001628
1.8946026533893 0.0163061299999967
1.89659625665482 0.01633188099999927
1.89846056973904 0.016690896000000066
1.9002253768306 0.016494512000001293
1.90196874090208 0.016445199999999716
1.90377945582273 0.01638616500000012
1.90566617343633 0.016424587000003044
1.90764302251434 0.016436425999998505
1.90961337372309 0.01639558299999777
1.9116833180284 0.016750333000004503
1.91382973202827 0.016466404999995632
1.91607393607825 0.01633043900000075
1.91842506355248 0.016410002999997175
1.92090033274117 0.016664436000006333
1.9235167653836 0.01651304600000003
1.92625905843478 0.01652184900000009
1.92903268209942 0.016524575999994795
1.93200336833242 0.0168955230000023
1.93519339310929 0.03296423999999831
1.93848182518535 0.03286499200000037
1.94105684577747 0.016433923000001016
1.94334306817574 0.01639177100000211
1.94590125216595 0.01640976099999847
1.94801357936293 0.016735253999996758
1.95003125262606 0.016436271000003444
1.95191911403231 0.01633973999999938
1.95369476670465 0.01641682000000344
1.95535239324389 0.016402681999998947
1.95694255986471 0.01652427399999823
1.95858067356854 0.016526032000001578
1.96034898508756 0.016756383000000596
1.96213015422283 0.016262099999998725
1.96388977087069 0.016339281999997013
1.96574909810094 0.016465654000000995
1.9676844381881 0.01654953900000322
1.96971911093276 0.016471197999997855
1.97186124317452 0.016502115000001538
1.97412912477615 0.01627021899999903
1.9765401371084 0.01671727299999759
1.97908850116742 0.01646242400000375
1.98169162172316 0.016366958999995518
1.984506395322 0.01644916400000085
1.98753368489406 0.03298081900000227
1.99073566838453 0.016405104999996922
1.99292404805614 0.016698641000004955
1.99534391695155 0.016429089999995483
1.99733628507928 0.016321748000002856
1.9992261348096 0.016340301999996143
2.00099922344628 0.016412094999999738
2.00266639331613 0.016374134999999512
2.00422373065385 0.016292018000001462
2.00573280783478 0.01635562900000309
2.00734739119913 0.016533125000002258
2.00911077621843 0.01624531599999557
2.01073429647145 0.016243295999998963
2.01244084358027 0.016326839000001314
2.0142222757329 0.016407315999998673
2.01609637147706 0.016416105000004677
2.01807147403884 0.016294048999995425
2.02016434479897 0.016299689000000228
2.02239177291193 0.016661308999999846
2.02477491599474 0.016406998000000783
2.02721096833002 0.016366295000004527
2.02983893287265 0.01643442999999678
2.03267026982677 0.03274849700000004
2.03569682355799 0.016448969000002478
2.03780568988418 0.0166036129999938
2.0401997111205 0.01629071800000048
2.0421234692236 0.016320797000005882
2.0439429345718 0.016431186999994907
2.04565217750016 0.01639857400000011
2.04726193213013 0.01636641300000008
2.04876506745305 0.016341573000005383
2.0502245886681 0.016334154999995576
2.05182030133253 0.016718212000000676
2.05356828174079 0.01642367499999864
2.05510600291961 0.016361627999998518
2.05677038341402 0.016379077000003406
2.0584971364307 0.016581164000001536
2.06032594502567 0.01635099399999973
2.06225575274584 0.01634806699999558
2.0643088838421 0.016675590000005514
2.06650093132947 0.016374565999996094
2.06881503995927 0.01630001899999911
2.07122219561657 0.016477764000001116
2.07383802670908 0.032774211999999636
2.07664894034966 0.032687698000003707
2.07896873482972 0.016628220000001193
2.0809298469028 0.016354382999999473
2.08313156779185 0.016541453999998623
2.08494296921259 0.016585270000000207
2.08667586115298 0.016587014999998928
2.0883044105034 0.01657310999999595
2.08983416323841 0.016311110000003737
2.09127143153341 0.016294946999998672
2.09272425239361 0.016609252000002073
2.09443853194678 0.016320657999997934
2.09599321311821 0.016280518000002075
2.09754598596541 0.01631607699999904
2.09919509078042 0.01641004100000032
2.10092383203704 0.016316261999996584
2.10275521682816 0.01634831000000503
2.10469847912557 0.016587410999996166
2.10677362919784 0.016316868000004092
2.10900006512967 0.01626515399999562
2.11127180311422 0.01630019099999913
2.11376385691257 0.016322155000004557
2.11642394758437 0.032614576000000284
2.11932207058877 0.01625283799999977
2.12127342098313 0.016628200999996068
2.1234529891752 0.016308456000004412
2.12523883300802 0.01627195199999676
2.12693934602535 0.01631685699999963
2.1285402406196 0.016318513000001644
2.13004458078263 0.016325623999996708
2.1314570803495 0.01641890000000501
2.13288707651905 0.01632966500000066
2.1346140273914 0.016612230999996314
2.13612034462237 0.016257082999999284
2.13764968853523 0.01631990199999933
2.13927051467841 0.016267496000004655
2.14097468491924 0.016277052999996044
2.14278152503925 0.016309200000002022
2.14470240590291 0.016278139999997165
2.14675700694173 0.01658702299999959
2.14893282294144 0.016241421000003697
2.15119886514725 0.01639008099999728
2.15366711789981 0.016394257000001744
2.15631618345585 0.016330398000000912
2.15922409102281 0.016322860999999023
2.16156126621101 0.01629726800000242
2.16343326025154 0.016228729999994584
2.16515675598526 0.01663254099999989
2.1667803348432 0.016459865000001628
2.1683150632853 0.016311532999999656
2.16974782842077 0.01631395000000424
2.17112820340716 0.016354272000000947
2.17266259555635 0.016284520999995777
2.17432910350596 0.016282457999999167
2.17576862369865 0.016658849999998893
2.17734251305243 0.016261233000001596
2.17897603663802 0.016242574000003174
2.18071646956586 0.01628675499999588
2.18255947866611 0.01646114300000079
2.18453043217529 0.016536027000000786
2.18664505628356 0.016590894000003686
2.18881036959967 0.01664429299999881
2.19118806773261 0.01700192099999498
2.19371416221344 0.033013485000005005
2.19649387341556 0.033202742999996815
2.19840539177411 0.016688266000002727
2.20015663682426 0.016535030000000006
2.2020582151678 0.01659683500000142
2.20370608466127 0.016864352999995447
2.20529966271895 0.01663576700000391
2.20678891878118 0.01654940899999957
2.20818683708827 0.01672099399999638
2.20956286780441 0.016496313000004648
2.21120593993091 0.016525222999995037
2.21273686638203 0.016593987000000254
2.21419786411484 0.01692065800000364
2.21577230151608 0.016557485999996402
2.21741773826521 0.01653651000000167
2.21916974708457 0.016611408999999355
2.22103145017496 0.016538126000000375
2.22302626145641 0.016617826999997476
2.22512585775574 0.016684097000002396
2.22733816193764 0.016432268000002637
2.22973484009001 0.03296956999999878
2.23231971194454 0.03256185800000111
2.23459010684425 0.01638376700000066
2.23643290946442 0.016504061999995656
2.23851462438635 0.01631958400000144
2.24021546539178 0.016726499999997202
2.24184311512507 0.016249895000001402
2.24337755603261 0.016284167999998544
2.24481936179085 0.016513849000006076
2.246180150503 0.03289047499999498
2.24760581001748 0.01638799500000232
2.2489926671363 0.016374114000001327
2.25056102562069 0.01669595199999918
2.25201528188444 0.016390405000002772
2.25360849273174 0.016517208999999866
2.25526578847802 0.01636044999999342
2.25703939918496 0.0164311070000025
2.25892556312732 0.01639695100000438
2.26095261545733 0.016443152999997324
2.26304608643548 0.016628324999999222
2.26531876350223 0.016511295000000814
2.26774091094475 0.032817451999996194
2.2704010459138 0.033018525000002796
2.27235949387994 0.016586691999997072
2.27413086273885 0.016462604000004433
2.27609306966928 0.016857684000001427
2.27774622130169 0.016478948999996135
2.27934047941976 0.016404123000000936
2.28083881199733 0.016358039000003544
2.28224379962507 0.01648481899999865
2.28359271828045 0.0164888079999983
2.28510796186739 0.016362047999997742
2.28673870433297 0.016457238000000984
2.28814208606155 0.01678204200000266
2.28968336537969 0.01648801900000052
2.29128313189504 0.016522199999997156
2.2929921797481 0.01647017599999856
2.29480470597662 0.016445046000001184
2.29674754699763 0.016433048000003225
2.29880191680484 0.01637543799999719
2.30095380628469 0.016766699000001495
2.30329360098418 0.016480279999996128
2.30580616230356 0.03292995400000365
2.30858167637852 0.01636062099999691
2.31041015273845 0.01642108600000114
2.31243741417518 0.016489728999999897
2.31411584641469 0.016541307000004224
2.31572205950483 0.01689962100000031
2.31723674705342 0.01650382499999381
2.31865855894153 0.01630755100000414
2.3200059028724 0.03271166999999764
2.3214471321903 0.0163312789999992
2.32282638027489 0.01635040400000065
2.32436620779191 0.016709275000003743
2.3258213061799 0.016299730000000068
2.327410128284 0.016548604999996996
2.32906711144011 0.016352298000001042
2.33084136167133 0.01631449599999968
2.33273124901842 0.016336983000002192
2.33476492626654 0.016342961999995964
2.3368469516262 0.016346848000004854
2.33914241856073 0.016557523999999546
2.34156791560219 0.03274631899999747
2.34426103462171 0.032799779999997725
2.34614429780436 0.016211228000003075
2.34787313874228 0.016362182000001724
2.34976432416928 0.016466693999994675
2.35138745960852 0.016700991000000442
2.35295769327837 0.016292004000000304
2.35442921708118 0.016327306000000874
2.35580977201596 0.01632858199999987
2.35716045451364 0.01639489499999769
2.35877562981596 0.01636924400000339
2.36029617126043 0.016367053999999825
2.3617252327756 0.016731538999998463
2.36327372679124 0.016394302999998445
2.36489073470126 0.016347374000005743
2.36661629357766 0.01635726199999965
2.36845140017563 0.016340956000000517
2.37042088066271 0.016408157000000756
2.37247751658846 0.01631879299999639
2.37467694292301 0.016512409000000616
2.37703996646517 0.033028379000000996
2.37961378353158 0.03274953799999736
2.38177014308068 0.016297356999999124
2.38357233523388 0.01623483000000192
2.38559641536571 0.016522356000002958
2.38726505906426 0.016704945000000748
2.38886690595638 0.01637403799999504
2.39037714281334 0.01642422799999821
2.39179541714151 0.01649960100000669
2.39314088558944 0.01633325099999894
2.39458699090843 0.01628822600000035
2.39630078295323 0.016377714000000765
2.39768051582815 0.016335580999999877
2.39920181952631 0.016754694999995934
2.40078186556064 0.016292968000001906
2.40246982447978 0.016301597000001777
2.40425883777229 0.016271718999995244
2.40617542149228 0.01642686800000348
2.40821950369213 0.016586351000000832
2.4103350229261 0.016627866999996854
2.41265470733439 0.016558643000003315
2.41512454656675 0.0333475439999944
2.41786234829813 0.016319039000002533
2.41972057695609 0.01637637099999978
2.42183228708254 0.016272327000002917
2.42353673700608 0.0163101449999985
2.4251593705414 0.016349927000000264
2.42669162778062 0.016691799999996704
2.42813364599974 0.01628988499999906
2.42948997230174 0.03280193900000228
2.43088888085257 0.01632145199999968
2.43226268302274 0.016311532999999656
2.43383837108313 0.016308678999997994
2.43527206573508 0.016302730000006704
2.43685107744224 0.016631853999996338
2.43849091079834 0.016306896000003235
2.44024803771448 0.016328920999995944
2.44211633424302 0.016337866000000645
2.44412518557395 0.016274309000003484
2.44620677111439 0.016371223000000157
2.44846055844872 0.016328031999996995
2.4508676974261 0.032901031999998054
2.45350980750871 0.032818678000005264
2.45550874800899 0.016293544999996357
2.45728904783964 0.016251492000002088
2.45926634400119 0.016281542999998067
2.46092537976357 0.016290032000000565
2.46252462469035 0.016620617000000948
2.46402919260475 0.016182580999995366
2.46544076604909 0.01632776000000291
2.46679133443788 0.016412313000003564
2.46828697266976 0.016233293999995624
2.46994610516072 0.016356591000004528
2.47134674435084 0.016385331999998698
2.47288762737973 0.01623975700000102
2.47448683783939 0.01660475799999972
2.47619543306227 0.016299087999996686
2.47800703031339 0.016436706000000356
2.47994848823928 0.01631605800000102
2.48201969430009 0.01633008799999658
2.48416361455942 0.01644068800000298
2.48651511839001 0.016352853999997308
2.48902238597461 0.03292949600000128
2.49179822215456 0.016451561000003778
2.49366359925311 0.0163159869999987
2.4957610186323 0.01631350399999576
2.49747209519194 0.02571337500000226


==> Images/Results/sourcebeam_timesteptimes_tol_0.001_pmm20.txt <==
t steptime
0.0 0.04700203999999997
2.31713871649827e-11 0.04624492899999999
4.24053740963362e-11 0.045509515
6.8235475746144e-11 0.045907780000000065
1.01965546209181e-10 0.04556401599999993
1.46064273850511e-10 0.04582421800000003
2.04014958223471e-10 0.04609999399999998
2.80822772485564e-10 0.04596699100000001
3.83857763213551e-10 0.04617212199999998
5.24530165382795e-10 0.04590367900000003
7.22395857131061e-10 0.04599588700000001
1.01829515583548e-09 0.046317294000000064
1.53730511487836e-09 0.046063060999999905
2.57677380505472e-09 0.04601085099999991
3.7380150620758e-09 0.04633801400000004
6.7922472239063e-09 0.04607955500000016
1.03058507702925e-08 0.04601646599999998
1.4230602568205e-08 0.04632386399999988
1.88156525959158e-08 0.04608227899999995
2.44738559130925e-08 0.046320488000000104
3.15703541908028e-08 0.04566740700000005
4.05811500308976e-08 0.04546273299999992
5.21677228248765e-08 0.04573067700000011
6.72705117431353e-08 0.0455166119999999
8.72539231926747e-08 0.04549927800000009
1.1413943163346e-07 0.045808618999999995
1.50991124275292e-07 0.0467793219999999
2.02572234470913e-07 0.047866602000000036
2.76499348355077e-07 0.047470785999999876
3.85345012495021e-07 0.04763561900000002
5.24012817449599e-07 0.04773851600000012
6.85245989107614e-07 0.04760155099999985
8.96740843488288e-07 0.04757095599999994
1.26429762416819e-06 0.047778073000000365
1.68281426374484e-06 0.047543852
2.14461045027788e-06 0.046341879999999946
2.81376539509688e-06 0.04549129799999996
3.72666915061613e-06 0.04560359399999969
4.55406284864929e-06 0.046813328000000265
5.51273360831211e-06 0.04685750699999991
6.65683257263892e-06 0.046736907000000105
8.00876442292407e-06 0.047338432999999736
9.65628101419116e-06 0.04696125200000001
1.18890667216974e-05 0.04702759200000006
1.51866801747902e-05 0.046896776000000084
1.85958827011204e-05 0.04692850400000026
2.25885170476795e-05 0.04718979999999995
2.74512193268791e-05 0.04684486199999993
3.20521031509297e-05 0.046897097
3.73460772471265e-05 0.04727650199999989
4.27541089668084e-05 0.04683373400000024
4.8529456898899e-05 0.04657541399999987
5.49753886403864e-05 0.04642374699999996
6.25453695313878e-05 0.045793016999999825
7.13302628820325e-05 0.045873263999999914
8.13883525347752e-05 0.045656467000000145
9.39933371440702e-05 0.04560039799999993
0.000108756160623685 0.04606014199999997
0.000122752391860566 0.04609410700000005
0.00013658975919178 0.045954699000000154
0.000150825560453232 0.04619550100000014
0.000166228190451743 0.04595938300000002
0.000183664387252958 0.046182526999999585
0.000204263493104309 0.045885661000000244
0.000228926660923367 0.04611313199999989
0.000253749500970833 0.0463752340000001
0.00028106572668966 0.046133037000000154
0.00030785031139302 0.046030961999999676
0.000334677052278152 0.04627543200000028
0.000363112780638286 0.04610849399999983
0.000394891123774565 0.04652961400000022
0.000431861105024193 0.04591259599999997
0.000474505847962858 0.045567884
0.000519055037479594 0.045946719999999885
0.000562481705073248 0.0471099460000004
0.000605706209113083 0.046215719999999294
0.000649062875490031 0.04585450700000049
0.000694455915430746 0.0455922649999998
0.000747085735590809 0.04556994699999972
0.000807846731844269 0.045731185000000174
0.00086861194006063 0.045569182000000374
0.000929443303479085 0.045899352999999365
0.000991981335574046 0.045496267000000756
0.00105274417100926 0.045523889999999234
0.0011150969992644 0.04580273899999998
0.0011847555171316 0.045534056000000156
0.00126066819010473 0.045494612999999795
0.00133839253189926 0.04583407400000006
0.0014198751864481 0.045594930000000033
0.00150092008542524 0.04587194399999994
0.00158008011477662 0.04594254000000042
0.0016622355458479 0.04551062400000028
0.00175413904033848 0.04581791699999993
0.00184928170719654 0.045466393999999966
0.00195077673110374 0.04679417100000016
0.00205354454187599 0.04722289199999974
0.00215185554582608 0.04722091699999975
0.00225142943894174 0.04691552600000026
0.00236041111862497 0.04751875499999958
0.00247544441584899 0.04716654000000009
0.00260200390580912 0.047620968000000374
0.00272454041849795 0.047266947999999864
0.00284193780092404 0.04741262800000001
0.00296148734829254 0.0461659240000003
0.00309155515326094 0.0454865299999998
0.00323378488680751 0.045647725999999444
0.00338220283459298 0.04682343800000055
0.00352145634537407 0.046693774999999604
0.00365806162483838 0.046862006000000456
0.00380204753520681 0.04686891400000004
0.00396332124736347 0.046811486999999374
0.00412696779848819 0.0470753910000008
0.00428638935593689 0.046854478999999394
0.00444218804686067 0.046827455999999934
0.00460280979303327 0.046989941000000535
0.00478224584310224 0.04680950299999953
0.00495999537753046 0.047007063999999765
0.00513554116273831 0.04670869200000016
0.00531079048316372 0.04678145200000028
0.00549032965361505 0.046391071000000395
0.00568759001299955 0.04680992499999981
0.00587963960397675 0.04620279199999988
0.00607284901393748 0.04634982899999951
0.00626701070073296 0.04612046300000028
0.00646779394987177 0.04666193700000054
0.00667674325864708 0.04603077899999963
0.00688476105500332 0.04595683600000022
0.00709924705223645 0.046115292999999724
0.00731255844142368 0.04590472599999984
0.0075384520263789 0.04596659500000033
0.0077619778796223 0.04628430499999947
0.00799069735042734 0.046023513000000627
0.00822334558610801 0.04636926500000005
0.00845927728755723 0.04590628599999924
0.00869817712857795 0.04609877500000081
0.00894206479151478 0.046324968999999605
0.00919679740143844 0.04608440199999997
0.00944781548225116 0.046079480000000395
0.00970216992230107 0.046351295000000015
0.00996235571092803 0.04608557399999924
0.0102390263561335 0.045719468000000596
0.0105075215027986 0.04734945700000015
0.0107775403832277 0.04675223699999975
0.0110556151157062 0.04580498300000002
0.0113495824678539 0.0457095479999996
0.0116349369039887 0.04556882900000048
0.0119214165753858 0.0457654199999995
0.012219752645917 0.045516931999999954
0.0125241621565774 0.045639019000000225
0.0128234849409564 0.04586670299999973
0.0131280294433331 0.04552929800000083
0.0134500428629342 0.0458119099999994
0.013765385694608 0.04556383800000052
0.0140803512611217 0.04548764099999936
0.0144063625562944 0.04586329400000011
0.0147400403285619 0.045559907000000344
0.0150681097931891 0.045564019999999594
0.0154019430268817 0.04586176100000028
0.0157548655138628 0.045653299999999675
0.0160978797943558 0.045533186000000114
0.0164422563634258 0.04582497100000005
0.0168008100058283 0.04574872600000024
0.0171598427448041 0.045922974999999866
0.0175162966262228 0.04549870299999981
0.017882878607918 0.04556103700000058
0.0182585958226472 0.046120386000000124
0.0186281882905719 0.0469920479999999
0.0190046306961691 0.04718938099999903
0.0193970129179971 0.04738499000000118
0.0197802796368153 0.04704064099999883
0.0201678647383114 0.047468068000000585
0.0205747807121737 0.047153092000000285
0.02097180161779 0.04720354600000043
0.0213713133902556 0.04752399099999849
0.0217884798605053 0.046908321000000086
0.0221990575452222 0.04556355500000109
0.0226108950125427 0.04589468799999885
0.0230394381678425 0.045653136000000316
0.0234632263349534 0.04635663400000034
0.0238876638583801 0.04699572900000071
0.0243286145140967 0.046568399999999954
0.0247651516425882 0.04704575399999911
0.0252024132774855 0.04668251600000062
0.0256568007376458 0.04676302400000054
0.0261056114233116 0.04703327999999907
0.0265559694329543 0.046851575999999895
0.027024946432732 0.04698818700000018
0.0274856499629526 0.04731257100000086
0.0279495455892328 0.04686593499999958
0.0284330676494757 0.04722523899999942
0.0289054978818723 0.04696213599999943
0.0293836510083052 0.04676172200000117
0.0298762605925968 0.04652927599999934
0.0303605497245482 0.04695753800000091
0.0308539064771875 0.04559805499999925
0.0313553943793287 0.04593057700000003
0.0318520626129595 0.04567692300000026
0.0323620613770575 0.04600059100000031
0.0328725923178633 0.04586020999999896
0.0333826537626739 0.04617322500000043
0.0339114710471723 0.04626049600000037
0.0344317251938739 0.04597871700000056
0.0349569355411916 0.04603016299999929
0.0354960738512097 0.0463426689999995
0.0360274197284012 0.04613976799999975
0.0365702378759903 0.046407614000001374
0.037115975093091 0.046180445999999264
0.0376605078556324 0.04606707299999968
0.0382243655752844 0.04643018199999993
0.0387786706450132 0.04604198500000045
0.0393395798410987 0.04601430700000009
0.0399104808221173 0.04665909200000051
0.0404762402484402 0.04601247099999917
0.0410577303127895 0.04613699599999954
0.0416349582043487 0.046253473000000156
0.0422161496218433 0.0465267400000009
0.0428105788960892 0.04579108599999948
0.0433980455695312 0.0459322310000001
0.0440000729872742 0.047416421999999514
0.0445992778159924 0.047574227000000135
0.0452021164074116 0.04714058799999954
0.0458178109923716 0.047240094000001065
0.0464269845880587 0.04758309400000016
0.0470520473888315 0.04733939399999976
0.0476721090573005 0.04746922700000056
0.0482978983640042 0.04751208199999901
0.0489327552726273 0.04757688900000012
0.0495639071261821 0.046495175000000444
0.0502149751969351 0.04559150000000045
0.0508553689198714 0.045532057999999154
0.0515062515825932 0.045775413999999515
0.0521590258932097 0.04555073400000076
0.052813541049557 0.04579935800000001
0.0534814324218372 0.04552230200000018
0.0541429356310311 0.04611453099999885
0.0548224812054195 0.046873906000000076
0.0554936572063719 0.046716790000001396
0.056174806482645 0.0467378079999996
0.0568578455275995 0.04692778099999906
0.0575433678663985 0.046790842000000055
0.0582401160077856 0.04708400300000015
0.0589324173321919 0.04688607599999983
0.0596442289052706 0.046947240999999806
0.0603452409762746 0.04713185000000131
0.0610608667383886 0.04682647199999934
0.0617720278660796 0.046876793000000916
0.0624915446079644 0.04719023999999905
0.0632140646566513 0.046867412000000996
0.0639391632576721 0.0463945429999999
0.0646739716018029 0.047016176999999715
0.0654060759027482 0.04603111099999957
0.0661537827335633 0.046525127000000666
0.0668940145817495 0.04594887199999853
0.0676540318527452 0.04658776100000139
0.0684032033557738 0.04617249100000009
0.0691677222903092 0.046139447999999916
0.0699263745105738 0.0462951279999988
0.0706963421047555 0.046050753000001166
0.0714648858811641 0.04617471999999978
0.0722411191068213 0.04638678799999951
0.0730198182548263 0.04609955599999971
0.073802998108352 0.046101983999999874
0.0745919718485006 0.04638941600000024
0.0753826435433726 0.04603693700000022
0.0761818786402183 0.04600767900000058
0.0769804605863543 0.04754611199999914
0.0777898302278867 0.04804572599999979
0.0785966296176727 0.04656902299999999
0.0794159161729214 0.045807933000000745
0.0802311486363673 0.04620252099999966
0.0810600678437211 0.04736189299999971
0.0818838789842492 0.045623327999999574
0.0827221036768811 0.04557713500000027
0.0835545908351094 0.04577973900000032
0.0844017729275023 0.04555874500000101
0.0852430060984057 0.04578708799999909
0.0860987961498525 0.045526677999999876
0.0869488375182493 0.045564994000001136
0.0878129016957068 0.04576443599999891
0.0886718237158786 0.04542233899999992
0.0895438583759539 0.04549489500000092
0.0904117606950871 0.04576057699999936
0.0912915051005587 0.04553459399999937
0.0921685309299067 0.04551195600000035
0.0930557788362599 0.04584119100000095
0.0939421316422111 0.04557927299999953
0.0948367426742253 0.04579238500000038
0.0957327043415675 0.04550156999999899
0.0966346162772945 0.0455188169999996
0.0975405682511009 0.04636310600000115
0.0984498116003614 0.047197429999998874
0.0993662610264076 0.04720172100000042
0.100282977714292 0.047297874999999934
0.101210591399346 0.04695150800000114
0.102135060063794 0.047304630999999375
0.103074710376489 0.04710233600000002
0.104007381968143 0.04697147399999935
0.104957770066599 0.04728251100000058
0.105899298042628 0.04716657700000049
0.106854248597197 0.046786902999999214
0.107805442803082 0.04590776900000115
0.108765526609683 0.04563710199999882
0.109727384060277 0.04596277699999973
0.110693309146949 0.045616006000001263
0.111667072532305 0.04564723000000015
0.112639734015676 0.045884424999998785
0.113626978191022 0.04557889900000056
0.114607533278612 0.04551056000000031
0.115603731183724 0.04581981099999943
0.116593638145806 0.04557679500000056
0.117593348727872 0.045890747999999704
0.118594311928116 0.045867440000000315
0.119598966493814 0.046395556000000227
0.120613018394624 0.04695793799999848
0.121624285601657 0.04671655700000166
0.12265336694453 0.04670898999999906
0.123673299498376 0.047123566999999866
0.124704296780315 0.04670679
0.125735275933869 0.04687704400000037
0.126770320213336 0.04700615399999997
0.127815108342638 0.04698249499999996
0.128856586644353 0.04701265299999946
0.129914075737421 0.04642863399999975
0.130964820547198 0.046604451000000324
0.132024032983081 0.04649898799999974
0.133087278008737 0.04683505600000082
0.1341511328211 0.045726608000000724
0.135230664324003 0.04575907899999976
0.136302488575584 0.04566696699999895
0.137384999465803 0.04594636200000046
0.13846861397453 0.04606999399999978
0.139554574760383 0.04592244000000001
0.140654361322633 0.04618110600000058
0.141747700106155 0.04594655199999842
0.142852017876931 0.046056880000001854
0.143957224476685 0.04634682200000029
0.145064591310249 0.046014332999998686
0.146186798262808 0.0461693039999993
0.147301864873196 0.04650023099999956
0.148426420751088 0.046403126000001294
0.149554458109365 0.0464507679999997
0.150682676196158 0.04614561700000053
0.151826673667631 0.04621343199999828
0.152964045360463 0.04651020900000091
0.154107783238991 0.04588813700000216
0.155260495533585 0.04550883099999936
0.156409735138203 0.04577374199999795
0.1575705892191 0.04553457000000094
0.15873176382986 0.0457446130000001
0.159894676149453 0.04558033900000069
0.16107356571499 0.04548940699999804
0.162245291029273 0.0457674040000029
0.163423007038412 0.045632463999996986
0.164611126218539 0.04552553700000317
0.165794784882023 0.04581462099999811
0.166987926090273 0.04562751299999945
0.168185430200034 0.04562368600000255
0.169381926239915 0.04584261999999839
0.170590689870905 0.04554008099999862
0.171798829208893 0.04585671100000255
0.173008668152523 0.045548243999999016
0.174232868152066 0.04558398900000071
0.175452525570137 0.04583341800000085
0.176675875490184 0.04558872399999814
0.177915023755281 0.04556470700000048
0.179146779579944 0.0459298799999992
0.18038355390478 0.045506419999998826
0.181634043102894 0.04555858300000182
0.182878229520225 0.0457492660000014
0.184128198605475 0.04561780099999879
0.185390660589199 0.04573255400000065
0.186647488760936 0.045497457999999824
0.187910335901508 0.046464321999998504
0.189185483158406 0.047281266999998905
0.190455119414714 0.04710676300000216
0.191730503784126 0.04702713100000011
0.193019051555567 0.04728809199999873
0.194301686652862 0.04719970100000026
0.195589310158413 0.04743940699999882
0.196892047599473 0.04721858600000317
0.198187972230423 0.047397128000000066
0.19948764930342 0.046690877999999714
0.200800930710339 0.04565053999999691
0.202110560391878 0.04560260100000235
0.203422298471873 0.046888773999999245
0.204745757080306 0.04701473200000095
0.206069718263586 0.04721621499999884
0.20739375291889 0.046898934000001447
0.208727254310219 0.047077342999997995
0.21006647107744 0.047177152999999805
0.211403334769392 0.046885344999999745
0.212747034258464 0.046827437000001026
0.214102836958802 0.047186203999999066
0.215453456077621 0.04698636800000244
0.216807882899634 0.047208996999998476
0.218174536814394 0.04692075999999901
0.219540265886431 0.0470279110000007
0.22090643329148 0.04700501800000012
0.222281330902776 0.04583988499999947
0.22366402824164 0.046000907999999896
0.225043457305848 0.047198432000001844
0.226427780981314 0.04565215699999925
0.227824648393782 0.045800240999998465
0.229219469352149 0.045678563000002725
0.230615014393968 0.04572235699999894
0.232018855194959 0.046372389999998376
0.233431860280598 0.045952333000002454
0.234841107009557 0.046022351999997824
0.236254078010585 0.04621502000000177
0.237677817887082 0.046128322000001276
0.239103991845548 0.0463916289999986
0.240529026504647 0.04601662399999995
0.241959913603948 0.046220924
0.243403213956767 0.04654684399999809
0.244844097218122 0.046104841000001784
0.24628560380028 0.04609045699999825
0.247734282183384 0.04635483200000223
0.249195755824866 0.04612039099999876
0.250652338973816 0.04604403700000148
0.252110529287981 0.046205276999998546
0.253576482256524 0.045718867000001495
0.255053613320874 0.0466823639999987
0.256526531599132 0.0463826179999991
0.25800136216805 0.04591022800000033
0.259483915272919 0.04592193000000222
0.26097788597527 0.047615698999997846
0.262467669571297 0.04802956500000022
0.263959052330358 0.04827733000000123
0.265457531568756 0.047996988999997825
0.26696825513804 0.04813664899999992
0.268475523279811 0.047776722000001826
0.269983513849993 0.04785303999999968
0.271497439787674 0.047995669999998825
0.273022218610485 0.04763158800000156
0.27454784169699 0.045993473999999424
0.27607281192577 0.04583831300000085
0.277602087447864 0.045527284999998585
0.279140378568361 0.04671476100000049
0.280685700177374 0.04682963800000195
0.282228534038365 0.046848073999999684
0.283773600678752 0.047141962999997844
0.285325406361786 0.0470064420000007
0.286888173751228 0.046841272000001766
0.288450458168588 0.047148282999998514
0.290012499667044 0.04700952900000033
0.291578595077438 0.04708296300000114
0.293152842657021 0.04690108499999823
0.294737047997985 0.046838470000000854
0.296318168710934 0.04710371999999907
0.297900310728283 0.04686952700000191
0.299487403024708 0.04659873099999956
0.301083179282798 0.04584795399999919
0.302686573304697 0.046161211000001146
0.304287654588398 0.046920094999997275
0.305890182457395 0.046072953999999555
0.307497763097198 0.046142874000000944
0.309113818358562 0.046135938999999127
0.310738046602911 0.04631852400000014
0.312359968494126 0.046008258000000524
0.313983033089873 0.04622002800000047
0.315610552269703 0.04594062500000007
0.317245684643074 0.04632284599999892
0.318891349315835 0.04633821600000232
0.320535197640721 0.046072763999998045
0.322179251807572 0.04640826600000025
0.323826550487571 0.04614441900000088
0.325480021272987 0.04596924200000174
0.32714240525466 0.046339777000000026
0.328809860587293 0.046066756999998404
0.330476052407531 0.046260315000001384
0.332143780638408 0.04615187899999995
0.333815747055364 0.0460228179999973
0.335494530690244 0.046274330000002806
0.337182524188785 0.0460824329999987
0.338873134048749 0.047112028000000805
0.340563154947655 0.04595685199999977
0.342255063403103 0.04561669899999998
0.343951257286679 0.04555159499999917
0.34565402216125 0.045760922999999565
0.347365478610107 0.04550529200000142
0.349081246393767 0.04579626800000014
0.350796249674874 0.04553947999999863
0.35251268150886 0.04553357700000049
0.354232665328056 0.04581535599999853
0.355958240796937 0.045602953999999585
0.357691318183164 0.0455169510000033
0.359433640739585 0.045809275999999954
0.361175328923233 0.04558539999999667
0.362917338262974 0.04555194300000309
0.364661531723496 0.045848941999999226
0.36640972531442 0.045568025999997985
0.368163651417504 0.0458679360000005
0.369924924169655 0.04550110899999993
0.37169501094086 0.04601409200000006
0.373465143224553 0.04772586700000048
0.375235645563799 0.04733148100000051
0.377008098862162 0.04737092599999926
0.378784047469134 0.04765255599999918
0.380564972551514 0.04742972600000073
0.382352264247398 0.04788562199999902
0.384147198310843 0.04739006800000212
0.385948495612019 0.04747191999999956
0.387749438433252 0.04741635799999955
0.389551368288341 0.045690322999998756
0.391355575892494 0.045732153000002995
0.39316332091279 0.04606711699999977
0.394975808483408 0.04659094599999847
0.396794169016097 0.0472116050000011
0.398619441226062 0.046816496999998236
0.400452558693112 0.046908230999999745
0.402287336461599 0.04710843000000153
0.404122733741094 0.04701029099999943
0.405959782984831 0.047102424000001974
0.407799492921304 0.04734200399999722
0.409642841039728 0.04706791999999993
0.411490758129236 0.04732461900000118
0.413344114855429 0.047036687999998605
0.415203710562523 0.04689544800000078
0.417070264474587 0.04720546100000078
0.418943042133528 0.04681514600000014
0.420816276151601 0.04617071999999922
0.42269075918901 0.04719943199999932
0.424567244083252 0.046022844000003005
0.426446469117056 0.04652182499999924
0.428329147240707 0.04620592399999879
0.430215956627741 0.046087700000001064
0.432107532412781 0.04638067299999804
0.434004459790949 0.04602044900000024
0.43590726855696 0.04625385199999954
0.437816429098238 0.046302625000002706
0.439732349825625 0.04628711499999838
0.441650229923335 0.046478561000000695
0.443569497792932 0.04606904499999942
0.44549065657681 0.04608884599999996
0.447414195744778 0.046367522000000605
0.449340590524136 0.046004097000000854
0.451270296672166 0.046142311000000547
0.453203745801415 0.04643293599999865
0.455141341344069 0.04611329300000122
0.457083455217594 0.04612722899999966
0.459030425206148 0.04599887699999883
0.46098255306241 0.0458828639999993
0.462940103319556 0.04738169500000211
0.464903302781025 0.04642921599999994
0.46687234063532 0.04557555499999921
0.468846567976335 0.04577486099999817
0.470822609390976 0.04571286600000235
0.472800743558465 0.0455750419999994
0.474781223230292 0.045731376999999185
0.476764293057846 0.04549105799999964
0.478750187705865 0.0458999569999996
0.480739130220495 0.045550301000002236
0.482731330572767 0.045566128999997346
0.484726984438686 0.04592368200000152
0.486726272224236 0.04551771399999893
0.488729358332993 0.04556410500000041
0.490736390675499 0.04588659399999884
0.492747500413573 0.04552148400000178
0.494762801922307 0.04600196799999878
0.496782392949532 0.04593711400000089
0.498806354952375 0.045539188999999425
0.500834753592008 0.04579626700000006
0.50286763936624 0.04558579500000093
0.504905048359185 0.04552170599999883
0.506947003085877 0.04579407099999955
0.508993513410954 0.04545827900000177
0.511044577521094 0.04690303699999987
0.513100182932756 0.04730739200000045
0.515160307518469 0.04700134299999803
0.517224920536536 0.04723625000000098
0.519293983650935 0.04715373400000189
0.52136745192997 0.04722820399999961
0.52344527481428 0.047568386999998324
0.525526792137301 0.04737573499999925
0.527611668690569 0.04719291299999995
0.529699962915209 0.046180735000000084
0.531791728829015 0.04563088500000134
0.533887018454039 0.04613792399999994
0.535985882196192 0.046668045000000546
0.538088369235808 0.04675350199999784
0.54019452793838 0.04687909100000098
0.542304406295003 0.046788926000001396
0.544418052394864 0.04699098400000068
0.546535514932682 0.04706469399999946
0.54865684375315 0.0468342039999996
0.550782090434016 0.047210191999997875
0.552911308908906 0.04690796400000252
0.555044556134174 0.0468518859999989
0.557181892804573 0.04721083100000101
0.559323384125418 0.04684642099999792
0.561469100648397 0.04684954800000085
0.563618873197205 0.04686442499999899
0.565771845695916 0.04598019700000222
0.567927985459487 0.047446616999998525
0.570087270425813 0.04607202900000118
0.572249683196024 0.046122555000000176
0.574415211309237 0.04645095999999782
0.576583847504341 0.04626308200000295
0.57875558996655 0.045991610999998045
0.58093044257517 0.04625394500000013
0.583108415163723 0.04585353299999895
0.585289523800938 0.04609951000000123
0.587473791099887 0.04653005700000179
0.589661246562507 0.046252986999999024
0.591851926966656 0.04637246200000078
0.594045876804315 0.04629495200000022
0.596243148778993 0.04602333999999786
0.598443804371071 0.04648180999999951
0.600647914480947 0.04605470499999953
0.602855560162252 0.04615848899999975
0.605066833459705 0.046546069000001467
0.607281838368192 0.046158156000000616
0.609500691933035 0.04613678399999799
0.611723525514808 0.046626060000001246
0.613950486245787 0.0461028799999994
0.616181738711754 0.046456485000000214
0.61841746689876 0.04561786600000062
0.62065787645365 0.04671162600000045
0.622903197317603 0.04766753099999832
0.625153686805341 0.0472992870000013
0.627409633219837 0.047647552000000815
0.629670645927934 0.04736477799999861
0.631933369321089 0.047629686000000504
0.634198010641479 0.04776705400000125
0.636464806439071 0.047544230999999826
0.638733998631657 0.047475714000000835
0.641005837247646 0.0463717709999969
0.64328058319735 0.045681585000000524
0.645558511109261 0.045959610000000595
0.647839912343647 0.0456796180000012
0.650125098286942 0.046951545999998956
0.652414404030885 0.04748883499999934
0.654708192547641 0.046849317999999585
0.657006859493967 0.0470169630000008
0.659310838803831 0.047206064000000936
0.661620609262186 0.047202052999999466
0.663936702295621 0.04709955099999874
0.666254110077601 0.04703675200000035
0.668572897366988 0.04699934299999953
0.670893514796543 0.047142059000002234
0.673216419595943 0.04684228200000007
0.675542079520949 0.04673371699999862
0.67787097926696 0.04698577399999948
0.680203627138582 0.046569227000002655
0.682540562236337 0.04684339099999946
0.684882362438495 0.046569541000000214
0.687229653484758 0.04601414499999734
0.68958311952131 0.046559227999999564
0.691942398888653 0.046306551000000695
0.694302275997488 0.04613618700000188
0.696663369941828 0.046224412000000825
0.699026339843705 0.04608696999999751
0.701391852140084 0.04612954799999969
0.703760591122256 0.046178087000001256
0.706133269912798 0.046019486999998804
0.708510642200211 0.04627815000000268
0.710893515231794 0.04622734199999812
0.713282764637817 0.04617035300000083
0.715677921808122 0.04639167999999927
0.718073332724656 0.04609629899999845
0.72046981294664 0.04621765300000291
0.722868221088343 0.04669054599999711
0.725269426506705 0.0460486340000017
0.727674324684886 0.04643880700000125
0.730083853476141 0.04569356799999724
0.732499010802377 0.04716346000000016
0.734920874651616 0.0464321740000031
0.737347466666493 0.045563359999999165
0.739774195052648 0.04565245499999904
0.742202076887365 0.045761659000000066
0.744632167284907 0.04562174799999852
0.747065540190476 0.04584161100000017
0.749503309372883 0.045578136999999685
0.752007594826086 0.045670170000001065
0.754705990420695 0.045911324000002196
0.757635749736418 0.04567999799999711
0.760576952300385 0.04557676499999985
0.763514679634166 0.045854548000001216
0.766461966316917 0.045760422999997274
0.769419795221489 0.04563350600000149
0.772374833905046 0.04584326500000202
0.775345143969105 0.04559422399999846
0.778305070962562 0.04603058600000054
0.781382840884431 0.04553424800000272
0.784599833537637 0.0457870050000011
0.788167542717091 0.04751241599999645
0.791746517631802 0.04784917399999955
0.795326102266612 0.047690785000000346
0.798917069640311 0.04786643199999929
0.802228135200428 0.04736782900000236
0.805241453741946 0.04779556700000143
0.808083741509075 0.047583066999997925
0.810732170119927 0.0475499329999991
0.813212674358562 0.047740912999998386
0.815520795085389 0.04586543100000284
0.817652239016826 0.04553843200000074
0.819794745091257 0.0461113169999976
0.82200163456013 0.045653903000001606
0.824255951783054 0.046714635000000726
0.826563592403756 0.04685074399999678
0.828783271022173 0.04680205200000387
0.831120697664526 0.046947642999995765
0.833474330106969 0.046912365000004286
0.835909468103787 0.04693703499999913
0.838404284609717 0.047212242000000515
0.840990379457838 0.04670935800000109
0.843675335020346 0.04718555499999866
0.84649050765721 0.046921109999999544
0.849435335887045 0.047037494000001345
0.852455664443916 0.04720838799999427
0.855567547829508 0.047030740000003846
0.858749253001111 0.046630860000000496
0.861986975774389 0.04696838299999939
0.86526001960408 0.04687439299999596
0.868555098975555 0.04652959300000248
0.871869244472473 0.04627229399999777
0.875212336760859 0.04632534800000343
0.878601850656075 0.046242147000000955
0.88205537688094 0.046034554000002004
0.885587121195674 0.04602626899999507
0.889167860784028 0.046150920000002316
0.892670877610577 0.04618215099999645
0.896194318986725 0.04626422100000127
0.899694852290344 0.04603386200000159
0.903268224699704 0.04599351499999926
0.906869126686606 0.046398547000002566
0.910318036676823 0.046065374999997744
0.913409235240726 0.046146845999999186
0.916039280395366 0.04642847699999919
0.918637279370393 0.046112469000000544
0.921581086686128 0.0460413720000048
0.924737080425262 0.04645974099999961
0.927862786663591 0.04555083799999693
0.930761881852138 0.0464840329999987
0.933723446025285 0.04708856100000247
0.9367001331219 0.046260412000002304
0.939833412685486 0.04581836199999856
0.942907091645718 0.0455854269999989
0.945996754703616 0.04551784400000258
0.949031083186804 0.0462716369999967
0.952142243209678 0.045650115000000824
0.955245819254684 0.045767927999996516
0.958407569793604 0.04557474500000325
0.961745479446138 0.045666431000000784
0.96526550271747 0.04577314299999813
0.968597528893344 0.045511271999998826
0.971842331786009 0.0455962999999997
0.974748745497867 0.04580788399999847
0.977507232272782 0.045546805000000745
0.980429458194772 0.045586825000000886
0.983607033551644 0.0460450750000021
0.986754602493769 0.04561477000000025
0.989772644113505 0.04585222699999747
0.992702071881989 0.04560873200000515
0.995740116936298 0.04570414399999834
0.99887340695199 0.04688325099999702
1.00202696202077 0.046985622000001115
1.00511541205617 0.04577440199999927
1.00818964977057 0.047348818999999764
1.01116663617945 0.04693156200000459
1.01411171653734 0.04729232599999733
1.01710028869279 0.047220287000001804
1.02017615573572 0.047270378999996865
1.02325241340207 0.04728062600000271
1.02628527201182 0.04721641900000151
1.02932161072699 0.047246420999996985
1.0323737810321 0.04761910300000238
1.03548679315686 0.04677506999999537
1.03857947124324 0.04604318199999824
1.04168804795849 0.04547690900000134
1.04476688492247 0.0456194140000008
1.04787453267412 0.04682997500000141
1.05100163133946 0.04672795399999785
1.05414190422918 0.04688955900000025
1.05729066551963 0.04699457699999954
1.0604243564868 0.047041808999999546
1.06358027575942 0.047256534000005956
1.06678245961462 0.04695651999999484
1.07000502846538 0.046937679000002674
1.07320687896492 0.04720182700000208
1.07633553956462 0.04706675899999624
1.07943841485557 0.04690992700000152
1.08262380188015 0.047299166999998477
1.08588231554641 0.04688881900000297
1.08913305413036 0.046712084999995795
1.09234608722527 0.04671000500000133
1.09556993037902 0.04644309500000077
1.09881631811537 0.046281419999999684
1.10202682104566 0.046243887999999345
1.10523853687987 0.04624137999999789
1.10852069238318 0.04618358300000125
1.1119388464377 0.04590320000000503
1.11508479769346 0.04591853499999843
1.11799775965328 0.04627006799999833
1.1209376957973 0.04593074299999955
1.12412669844978 0.04646229699999793
1.12737887996831 0.04591600500000226
1.13054384223569 0.046114004000003206
1.13357964753715 0.04661948599999732
1.13665811504042 0.04619297899999708
1.1398246980759 0.046261024000003204
1.14305625605055 0.04646193699999657
1.14622961065617 0.046077674000002844
1.14936684767046 0.046480514999998945
1.15250913202271 0.04622586700000397
1.15570872633647 0.04563303999999846
1.15903794510332 0.04664638999999937
1.16228957276623 0.04575808100000245
1.16544315975366 0.04643854099999345
1.16846107383598 0.04580774200000093
1.17151264420369 0.04661589600000582
1.17466045150301 0.04804649399999761
1.17787374337091 0.04773432100000008
1.18102511434902 0.04761024599999786
1.18414573506576 0.04769499600000415
1.18725586154286 0.04742848799999422
1.19044196523022 0.04735625400000032
1.19363081034684 0.04763368000000412
1.19683224930597 0.047417324999997845
1.19998306491739 0.046672123000000454
1.20317499194856 0.04553119300000219
1.20635814795318 0.04558555499999528
1.2095930655343 0.04654375100000152
1.21294436566589 0.04712259000000074
1.2161916238237 0.04704488800000206
1.21938439919997 0.04738226099999565
1.22270635058664 0.047090210000000354
1.22606650738338 0.047464496999999994
1.22939970435002 0.04705511400000262
1.23262762338583 0.04693693099999763
1.23576109389275 0.04732156400000065
1.23887879135916 0.04711210500000362
1.2420084821191 0.04697073199999835
1.24521307829008 0.04729985499999856
1.24841354529165 0.0470612920000022
1.25159567404264 0.046861812999999586
1.25475678885729 0.04570992899999737
1.25794003352352 0.04679593299999851
1.26115370912591 0.045809832000003325
1.26436964988021 0.04588202600000102
1.26763280600087 0.04556451100000203
1.27085118183339 0.046134941999994794
1.2740433707978 0.046060492999998814
1.27735603290873 0.04618952100000229
1.28072917560704 0.046257851000000016
1.28395229862951 0.04599081599999977
1.28695894175399 0.046380576000004226
1.28995977351924 0.046186395999995966
1.29313875131158 0.0460915630000045
1.29642167353115 0.04636869399999455
1.29961267248354 0.046189065000000085
1.30270469872377 0.04627151100000049
1.30579384929349 0.04650180800000214
1.30899555369551 0.046159347999996214
1.31223123230281 0.04670549000000079
1.31542574723671 0.0462890710000039
1.3185676210797 0.04593788799999743
1.32172309080239 0.045913034000001574
1.32493916784452 0.04655779499999824
1.32816655488518 0.04676703199999821
1.33138332324027 0.04591139100000419
1.33455889610905 0.045507954999997935
1.33775544131508 0.045820701000003794
1.3409777028992 0.0456063560000004
1.34421615733793 0.04564276099999631
1.3474776573618 0.04584977399999701
1.35075677835407 0.045530492000004585
1.35397524065503 0.04558563599999843
1.35718700559776 0.045992122999997775
1.36049177251392 0.045561507000002166
1.36383602608687 0.04565675900000343
1.36712338500257 0.04584618899999526
1.37035444260805 0.0456015880000038
1.37359396283312 0.045899636999997995
1.37685191869435 0.04559057099999819
1.38013408472028 0.04569061699999821
1.38339341938573 0.045872345000006476
1.38663669779799 0.04561734999999345
1.38988042293968 0.04683687900000422
1.3931419542863 0.04766691799999734
1.39640987699061 0.047426479000002075
1.39966260643206 0.047852212999998756
1.40291037916487 0.0474709940000011
1.4061563434322 0.04748060600000059
1.40942047462085 0.04792673299999706
1.41267443973543 0.047496082000002104
1.41593229245055 0.04740269999999924
1.41917254859609 0.04704652899999928
1.42242576498821 0.04578978300000358
1.42567713529973 0.046121057000000576
1.42893445959482 0.04720109199999456
1.43218214131163 0.04678641100000647
1.43543005398262 0.04697640599999886
1.43854305241777 0.04686528199999884
1.44154263807689 0.047115233999996065
1.44460769375218 0.047217721999999185
1.44780030689447 0.04687682100000501
1.45100345531707 0.04737302599999538
1.45412116401229 0.0469670090000065
1.45718406438773 0.04709326099999345
1.4603052248973 0.047346211000004246
1.46349611888217 0.04681828700000068
1.46668520406615 0.047137577999997404
1.46981808014853 0.04697220999999985
1.4729314095399 0.04559539699999959
1.47608590149439 0.046753541000001064
1.47928115614049 0.046543051000000446
1.48246553030247 0.04613679100000212
1.48562894088951 0.04642853699999705
1.48887880030038 0.04627920600000124
1.49229930004381 0.04604087599999929
1.49585184677161 0.04627655099999828
1.49947516526113 0.046143374000003234
1.50320001029598 0.09221033899999753
1.50721887455241 0.04616947899999957
1.51014155669882 0.04623034300000484
1.5134488916847 0.04597311999999931
1.51697834315226 0.046156254999999646
1.52027450102618 0.04633466299999611
1.52330680985365 0.046094035999999505
1.52638068052705 0.04605636300000526
1.52968777268887 0.04635724899999616
1.53307499892981 0.04620953500000269
1.53630757856285 0.0464952609999969
1.53940929755982 0.04566159899999889
1.54256490586184 0.04666793200000541
1.54585378651112 0.04737924899999513
1.54915943005462 0.04572326800000326
1.55236380040063 0.04558181799999517
1.55550701985701 0.04584800100000308
1.558699014878 0.045589812999999424
1.56196348416995 0.045913468000001956
1.56522162088179 0.04555244200000175
1.56841904151806 0.04569830299999467
1.57159362696154 0.04587822700000288
1.57480685051352 0.0456247050000016
1.57805895414051 0.04555490599999956
1.58129647163971 0.04585017999999508
1.58449536920649 0.04553364200000232
1.58768925052598 0.04559537499999777
1.59091342149487 0.04586965500000417
1.59415772113176 0.045589037999995696
1.59738631814362 0.04585578200000384
1.60058994323241 0.04554676299999727
1.60379564306644 0.045592087000002834
1.60702366238219 0.04592512400000004
1.61026167876444 0.04600442699999974
1.61348739733634 0.047116547999998204
1.61669739798304 0.04666761200000025
1.61990970470041 0.0458630520000014
1.62313685296454 0.04644028399999911
1.62637028581491 0.04737839399999899
1.62959590902457 0.0472521440000051
1.6328137950412 0.04738904599999927
1.63603135297397 0.04721130099999726
1.63925625086041 0.047373501999999235
1.642486098676 0.0476567230000029
1.64571343935973 0.04734675599999605
1.64893647086555 0.04778584200000324
1.65215871032979 0.04627297700000099
1.65538273120044 0.045689953000000116
1.65860863999151 0.046105249999996545
1.66183394873258 0.04689880000000102
1.66505690185864 0.04699709199999802
1.66827818776466 0.047378151000003754
1.67149911786972 0.04700178299999891
1.67471945814295 0.04738360300000011
1.67793793503238 0.04692016899999629
1.68115425439243 0.04729536900000397
1.68436963609736 0.04725953199999822
1.68758540756975 0.047199456000001305
1.69080185848399 0.04694223699999611
1.69401876521603 0.047353001000004724
1.69723648063295 0.04702565599999531
1.70045594100901 0.04722743800000018
1.70367480470294 0.04688110000000023
1.70689091720308 0.046178722000000505
1.71010834689177 0.04731818200000504
1.71333090121251 0.04610859499999975
1.7165565553775 0.046092586000000324
1.71977590366436 0.046386867999999026
1.72299188120628 0.04620713599999959
1.72621305065604 0.046183241999997904
1.72944041345853 0.04616365100000053
1.73266662825143 0.04591875599999895
1.73588566068325 0.04626871800000032
1.7391016578497 0.046215660999997965
1.74231938682536 0.04605124800000482
1.74553640587684 0.046396695999995075
1.74874257503543 0.04606959700000601
1.75194030382468 0.046006753000000344
1.75514014523053 0.04647796299999385
1.75834607997214 0.04623366999999945
1.76155246199181 0.0465181390000069
1.76475448269462 0.046182275999996136
1.76795544984978 0.046250690000000816
1.77116166032256 0.046207203999998114
1.77437284176656 0.04574913300000105
1.77757878101193 0.04628841099999903
1.78078115407983 0.04670851400000231
1.78398945384585 0.04571315599999792
1.78720486207029 0.04599207000000405
1.7904157560917 0.048069998999999086
1.79362232563717 0.04798077399999556
1.7968340240055 0.048392031000005886
1.80005069873428 0.048049712999997496
1.80326480309386 0.04795606700000121
1.8064768055084 0.04826056699999981
1.80969252997424 0.055795836000001486
1.81291036049737 0.048451972999998816
1.81612566136301 0.04740023999999465
1.81933988627779 0.045775273000003835
1.82255665992327 0.046256487999997375
1.82577564271609 0.05035343100000489
1.82897915209129 0.047640242999996474
1.83212614475602 0.047265138000000206
1.83526045722104 0.04728774400000191
1.83843629063146 0.04752205399999809
1.84164189241393 0.04717678299999761
1.84482738693758 0.04716516700000284
1.84797982265573 0.047426643000001434
1.851135055991 0.04711652199999605
1.85431901466026 0.04738493300000357
1.8575146945689 0.04711537699999724
1.86069203964298 0.0471584180000022
1.86385304326092 0.04743581799999674
1.86702181167702 0.04649119800000534
1.8702087519321 0.04577322199999401
1.87339758994771 0.04712595700000577
1.87657361601212 0.045747610999995914
1.87974257400373 0.04586769000000146
1.88291981089026 0.045824639999999306
1.88610730059545 0.04593509800000106
1.88929295013465 0.04633624400000258
1.8924705489752 0.046244912999995336
1.89564614318769 0.046091266000004794
1.89882875792987 0.04650040899999652
1.90201626431214 0.04624047899999795
1.90520151609359 0.04638649299999997
1.90838175282735 0.04614053400000273
1.91156298528761 0.04615465700000243
1.91474878273952 0.04660371499999627
1.91793719403301 0.04616292600000094
1.92111494041165 0.04616726599999765
1.92428690514551 0.04654454399999963
1.92746518379532 0.04668686200000138
1.93065226634526 0.04629776899999882
1.93383833084997 0.04633150000000086
1.9370178038276 0.04568528700000485
1.94019564806265 0.04589204699999527
1.94337661692581 0.04573263200000355
1.94654308705984 0.045580721000000324
1.9497005420004 0.04586146399999791
1.95286702893147 0.04569113400000191
1.95604510687021 0.04560614199999691
1.95922233147098 0.04589125900000113
1.96238991771128 0.045712229000002935
1.96555521525057 0.04585289999999986
1.9687275512442 0.04561527599999948
1.97190616759874 0.045658218999996336
1.97507586801701 0.04592257200000205
1.97822837710052 0.04562122800000168
1.98138174725572 0.04566050900000107
1.98454965331548 0.04581366799999387
1.98772451309 0.04553548400000551
1.99089057812083 0.04562144199999807
1.99404825704206 0.04585600000000056
1.99720949280294 0.04564787300000006
2.00038032469491 0.04648565699999807
2.00355272429366 0.04780821199999963
2.00671908974328 0.04783256600000385
2.00988167332845 0.04779832999999911
2.01304862629895 0.04749277899999527
2.01622091993513 0.04752037800000153
2.01939311436262 0.047886341000001664
2.02256114346383 0.047778213999997377
2.02572852773281 0.04808106000000123
2.02889933708009 0.04757042300000336
2.03207332072798 0.045762375999998994
2.03524620880583 0.04590904300000176
2.03841715291431 0.045801275999998836
2.04158842029879 0.04561805099999816
2.04476257334845 0.04585813599999966
2.04793805375538 0.046399223000001655
2.05111292794675 0.04790286099999719
2.05428671850022 0.04750826300000455
2.05746171236058 0.04748828999999688
2.06063840548877 0.04774615099999835
2.06381607599734 0.047436269000002085
2.06699303016027 0.04734237099999916
2.07017010008964 0.04760743399999967
2.07334802779731 0.04739666900000117
2.07652749881579 0.04754274599999775
2.07970714463589 0.047279061000004674
2.08288688810084 0.04754964099999626
2.08606668428866 0.04754890899999964
2.08924773364501 0.04720604799999961
2.09242942121296 0.04607102800000007
2.09561170185456 0.04645646800000236
2.09879380387552 0.04635253800000072
2.10197670369514 0.04597063899999654
2.10516015089457 0.045958302000002504
2.1083445760291 0.04624107600000116
2.11152899258244 0.04647691999999637
2.11471401862986 0.04619115999999934
2.11789928798865 0.0462108880000045
2.12108560525395 0.04642962999999867
2.12427211619763 0.04623574000000019
2.12745931905937 0.046433782000001145
2.13064655689929 0.04625553799999693
2.1338347333441 0.04647411799999901
2.13702314887236 0.0465691779999986
2.14021241886971 0.046150448000005895
2.14340168771488 0.04641577799999652
2.14659397394375 0.04652268499999934
2.1497886845221 0.04631969000000424
2.15298258129151 0.046837996999997245
2.15617312922348 0.04607171199999982
2.1593637601835 0.04568719400000276
2.16255640711974 0.04588308299999966
2.16575093083255 0.0456536519999986
2.16894395047905 0.04566499799999946
2.17213588354976 0.04600844200000154
2.1753279029769 0.04562360899999618
2.17852199839442 0.04571629700000557
2.1817162997486 0.04589480299999593
2.18491015568798 0.045754524999999546
2.18810297598014 0.045922869000001754
2.19129687478903 0.04568744099999833
2.19449143356073 0.04565571300000215
2.19768658119493 0.04587747000000064
2.20088075774057 0.045668796999997596
2.20407520674078 0.04565764499999858
2.207269869933 0.04586416000000071
2.21046559544622 0.045815693000001545
2.21366089963088 0.04589219500000041
2.21685622955943 0.04570277300000214
2.22005140533793 0.045558418999995354
2.22324728233376 0.045850674000000424
2.22644344647013 0.04570444499999837
2.22963958955149 0.04562984400000403
2.23283568650323 0.04593378399999892
2.23603185260157 0.05236863799999725
2.23922862564725 0.049249395000003915
2.24242533930754 0.04926574399999595
2.24562239957 0.0491539700000061
2.24881905446028 0.049165879999996775
2.2520164101163 0.05549254499999989
2.25521352962298 0.04793967199999827
2.25841126921854 0.047642144000001
2.26160858557726 0.047680601999999794
2.26480650853905 0.04679207600000268
2.268004144654 0.04574230899999776
2.27120246255617 0.045746000999997705
2.27440040399434 0.046377386000003185
2.27759892958485 0.047142680999996855
2.28079709729333 0.04744677200000069
2.28399594116095 0.04708128000000045
2.28719444225118 0.04724396900000016
2.29039355470136 0.047382048000002897
2.29359227185173 0.04711878399999847
2.2967916340613 0.04706884299999814
2.29999064861566 0.04736595399999999
2.30319030569883 0.047098861999998576
2.30638956419596 0.04743904400000076
2.30958944864888 0.04708081700000122
2.31278895861306 0.047147389000002704
2.31598912273661 0.047484022999995545
2.31918889510163 0.04599993800000135
2.32238929474624 0.047058120999999176
2.32558929489155 0.04689440399999967
2.32878994477229 0.046195948000004705
2.331990202064 0.0466923159999979
2.33519109755167 0.04633168400000187
2.33839158030391 0.04605776799999717
2.34159270554373 0.046328110000004585
2.34479342762671 0.046220565999995245
2.34799479665886 0.04620760400000279
2.35119574802247 0.04644973499999594
2.35439717589148 0.04619485000000623
2.35759844200265 0.04653623299999765
2.36080010919767 0.04649507399999919
2.36400170066763 0.04623399999999833
2.36715856503295 0.046600398999999015
2.37029299005473 0.04631729000000462
2.37345684126626 0.04632295599999736
2.37665084084678 0.04690226600000358
2.37983599602273 0.04624035299999463
2.38299181380183 0.046118124000003036
2.38614303200355 0.046166104999997515
2.38931625893995 0.04654531900000336
2.39250338965834 0.046472764999997196
2.395679697226 0.046726605000003474
2.3988389559291 0.04577256099999971
2.40200163209224 0.04648219399999931
2.40517780968595 0.04795024999999953
2.40836050583444 0.047805715000002635
2.41153185728554 0.04808277199999367
2.41469600398389 0.0479566480000031
2.41786436359448 0.048085925000002305
2.42104229467801 0.047886875999999745
2.42422062788097 0.04780296199999867
2.42739157976268 0.04803323299999818
2.43055993411514 0.046958283000002154
2.43373201169145 0.04592247899999791
2.43691037617722 0.045728926999998976
2.44008580801082 0.04565339300000204
2.44325786214864 0.04720641699999817
2.44642842466035 0.047262877000001424
2.44960322176294 0.04736419400000358
2.45278033487089 0.04778089799999918
2.45595555327401 0.047255866000000424
2.45912878819968 0.047486905999996054
2.46230169137566 0.04713027200000397
2.46547836483034 0.04718500099999545
2.46865447428276 0.04744291100000453
2.47183040349125 0.04719689299999885
2.47500398704642 0.04719311299999873
2.47817920362043 0.04746590300000264
2.48135582818948 0.047345293999995874
2.48453283789812 0.04689942000000258
2.48770903947307 0.04642570299999704
2.49088429790009 0.046528715000000886
2.49406130577989 0.06264327400000269


==> Images/Results/sourcebeam_timesteptimes_tol_0.001_pmm30.txt <==
t steptime
0.0 0.06356500599999992
1.54165649358045e-11 0.06332138600000004
2.78375557987784e-11 0.06277425000000003
4.45957562451639e-11 0.063540763
6.65002115889957e-11 0.06350318899999996
9.51268217499067e-11 0.06347728899999994
1.32700129255912e-10 0.06307793500000014
1.82411317089062e-10 0.06281970799999992
2.48941755759182e-10 0.06292027300000003
3.39477674447351e-10 0.06277220999999988
4.66065952788251e-10 0.06320311700000003
6.52492191891832e-10 0.06279696200000018
9.61324574737205e-10 0.06259266499999994
1.76769774731021e-09 0.06277730199999998
2.52660554904525e-09 0.06278778200000001
3.87995836052434e-09 0.06346853100000005
5.5189344173291e-09 0.06619562899999987
7.3869833559218e-09 0.06741635300000004
9.66604563502541e-09 0.066228183
1.25098779684445e-08 0.06692653900000001
1.61039245528825e-08 0.06731973700000005
2.07026347282113e-08 0.06701221000000013
2.66648442702324e-08 0.06337453599999998
3.45071363375914e-08 0.0633930669999998
4.49886008415232e-08 0.06363193299999992
5.92495189194943e-08 0.06598397700000014
7.90448384495234e-08 0.06694510300000012
1.07149480560738e-07 0.06630802499999966
1.48086314512253e-07 0.0660515570000002
2.09484673170692e-07 0.06621770199999988
3.04727960134827e-07 0.06667405800000026
4.21963995541476e-07 0.06565158100000001
5.51172992604165e-07 0.06572191799999993
7.16443742223256e-07 0.0661768760000001
9.83724545169129e-07 0.06552021099999994
1.36895960311545e-06 0.06460045299999972
1.76324924783139e-06 0.06309669300000031
2.44190883592544e-06 0.06283913600000002
3.05430791387917e-06 0.06345157099999987
3.70731000138169e-06 0.06379523199999992
4.49001538105016e-06 0.06380321100000019
5.41944939072223e-06 0.06343584299999971
6.48082368468754e-06 0.06403863000000021
7.77143282731789e-06 0.06359582499999972
9.4768251013201e-06 0.06380478300000014
1.16496566900125e-05 0.06396451999999986
1.41628480848569e-05 0.06346389900000027
1.72530133453019e-05 0.06425326699999978
2.12126643632354e-05 0.06367360499999997
2.55266625287399e-05 0.06377113600000017
2.98947018449902e-05 0.06367656300000002
3.42618397808823e-05 0.065925923
3.88348357164321e-05 0.06270849499999986
4.38049539668534e-05 0.06324837100000025
4.94271934134597e-05 0.06268402400000017
5.61129283581585e-05 0.06292555199999939
6.4251581436915e-05 0.06311458200000075
7.47179221952645e-05 0.0633493069999993
8.82497844810759e-05 0.0632576880000002
0.000100957353739567 0.06364930400000013
0.000112718000368832 0.06336055500000004
0.000124419483558967 0.06359108899999999
0.000136681831893497 0.06309515500000007
0.00015005352348665 0.06331076000000024
0.000165217929939334 0.06287210799999965
0.000183172096443538 0.06376581299999984
0.000203581048039676 0.06513140000000028
0.000225578787425918 0.06456623199999978
0.00024893659751671 0.0643950499999999
0.000271617692728917 0.0673954400000003
0.000294284041434857 0.06651721999999971
0.00031800783981634 0.06738007600000007
0.000343929026315362 0.06665955600000029
0.000373465554768813 0.0669822550000001
0.000408267131223455 0.06714652799999943
0.000446711491847865 0.06354659800000029
0.000484209346248215 0.06302981099999982
0.000520793778371903 0.06445490000000031
0.000557811750788799 0.06510273800000022
0.000596936730185728 0.06561698999999965
0.000640152131089545 0.06653228600000016
0.000689927378940258 0.06682591399999982
0.00074281252756112 0.06669483599999992
0.00079499932233836 0.06620640700000013
0.000847060508864595 0.06647496500000027
0.000900503750173091 0.06619361599999962
0.000957431521292789 0.06622713199999986
0.00101848178901065 0.06420621699999973
0.00108514061381019 0.06430258900000041
0.00115225139472322 0.06446429300000034
0.00121957514655313 0.06439060299999966
0.00128879480732238 0.06358990599999981
0.00136224484043931 0.06400107800000043
0.00144175527900043 0.0638815699999995
0.00152127656676785 0.06390206200000037
0.00160316372892608 0.0642017629999998
0.00168577700482581 0.06479379900000026
0.00177140356399959 0.0640307
0.00186319847949279 0.06439993499999996
0.00196376659457827 0.06433016999999985
0.00206136959912437 0.06438616700000033
0.00215861125026208 0.06403817200000006
0.00225756548159647 0.0647378819999993
0.0023617083021356 0.06406895000000024
0.00247579408601924 0.06372462599999995
0.00259145106234554 0.06752684300000045
0.00270428093212656 0.06751543699999996
0.00281757286778236 0.06666427600000002
0.00293517038845686 0.06547223599999974
0.00306210659036526 0.06608209799999987
0.00319453517574707 0.06576622000000043
0.00332301178422805 0.0656340179999999
0.00345124476612422 0.0629891210000002
0.00358339488915837 0.06406541199999971
0.00372480216163671 0.06509681700000058
0.00387311479749182 0.06578651099999888
0.0040169191408028 0.06505969500000042
0.0041603954943792 0.0663381059999999
0.00430811658340321 0.06488419699999959
0.00446592650802816 0.06561935100000049
0.00462885897075915 0.06704641199999983
0.00478752518041325 0.0665710439999998
0.0049465470040149 0.06600980700000036
0.00511101796860353 0.06486021399999942
0.0052876369175352 0.06621649800000107
0.00546405573481558 0.0634713050000002
0.00563736722911761 0.06416071700000003
0.00581267285238967 0.06432787299999987
0.00599580087127677 0.06414607500000002
0.00619163673195275 0.06387438600000017
0.00638105475927766 0.06433335799999895
0.00656955585949127 0.06387316800000065
0.00676290806362184 0.06502580499999944
0.0069681784175721 0.0642567990000007
0.00717446889818882 0.06459855800000014
0.00737742473385632 0.06372586400000024
0.00758292316178771 0.0640412219999984
0.00779768816418724 0.0635781840000007
0.00802103155098367 0.06371910999999919
0.00823898417135826 0.06532874400000033
0.00845776675099292 0.06435099599999994
0.00868414102932372 0.06317284100000009
0.00892392473651582 0.06397584499999986
0.00915680095568682 0.06355138800000049
0.0093894436588964 0.06349855200000043
0.00962885097477187 0.06305706999999927
0.00988373323508464 0.0632526930000008
0.0101310713110485 0.06253541399999918
0.0103777950721394 0.06280941300000009
0.0106312450719348 0.06357504500000033
0.0109002478817613 0.06356746700000038
0.0111614555404885 0.06299293100000014
0.0114223756630756 0.06338884899999897
0.0116907726382643 0.06323221600000117
0.0119724158809879 0.0666142049999987
0.0122469803651794 0.06804279900000054
0.0125223186529073 0.06777447199999997
0.0128067057927633 0.06770387799999966
0.0130999717990242 0.06707523000000037
0.0133876513925798 0.06650274300000092
0.0136779490435679 0.06383704099999932
0.0139798054181813 0.06316878800000048
0.0142841000996789 0.06261135299999943
0.0145851096699755 0.06444158300000069
0.014891487539153 0.06573192299999953
0.0152131289529288 0.06503496300000045
0.0155284767453151 0.06491592899999965
0.0158437693753908 0.06541244499999976
0.0161683616032173 0.06619247999999978
0.0165008435030979 0.06533214400000098
0.0168281149142495 0.0664255409999992
0.0171595610684595 0.06718304199999992
0.0175055791468962 0.06563130500000014
0.0178471220464104 0.06358245400000051
0.0181882811278096 0.06494155199999874
0.0185391594800593 0.06306541700000068
0.0188966411532242 0.06317489099999918
0.0192494903795847 0.06348245300000066
0.0196078762159846 0.06365529199999997
0.0199823405024436 0.06429896400000068
0.0203482584803791 0.06382678800000008
0.0207161495114095 0.06399495399999999
0.0210972336508618 0.06441978400000004
0.0214769974363671 0.06435369999999985
0.0218555828412435 0.06401856099999925
0.0222441672931992 0.06431793700000021
0.0226382337388418 0.06463888500000081
0.0230283403684018 0.06402585899999913
0.0234258131526023 0.06438310899999955
0.0238341971887866 0.06469994300000081
0.0242362889307613 0.06516502699999904
0.0246436773182738 0.06341581400000074
0.0250660070288363 0.06340954400000065
0.0254802266978414 0.06305269899999999
0.0258982425631987 0.06360073799999988
0.0263330976422525 0.06271738299999896
0.0267593478129267 0.06343926400000122
0.0271884481832942 0.06323679299999974
0.0276336554722378 0.06315926999999988
0.0280717034301568 0.06316499099999895
0.0285121706016617 0.06299069300000149
0.0289685998350002 0.0630615549999991
0.0294181651618817 0.06313034599999945
0.029870252201184 0.06333013000000065
0.0303387805204697 0.0632904449999998
0.0307995795702789 0.06311249500000038
0.0312635797341642 0.06890494800000013
0.0317444398940423 0.06500285699999964
0.0322162601747402 0.06942967300000014
0.0326925741017517 0.06937832600000071
0.0331828610632269 0.07210713599999963
0.0336656234791913 0.06647255199999869
0.0341547580862209 0.06603935600000099
0.0346540616609109 0.0661810230000004
0.0351478963045859 0.06711887699999863
0.0356505930422574 0.06657852200000036
0.0361587275290075 0.06397432900000055
0.0366640216158172 0.06363959799999996
0.0371813604813683 0.0652816240000007
0.0376984203944801 0.06651381699999881
0.038215912040756 0.06581999800000027
0.0387494664803297 0.06645997100000045
0.0392759176118592 0.06570364499999926
0.0398068467971706 0.0657992519999997
0.0403498252483457 0.06606249200000036
0.0408865826575087 0.06612270000000109
0.041432642887483 0.06953168699999956
0.0419824494916327 0.06612052500000054
0.0425309375909708 0.06410373299999961
0.0430944427775178 0.06415602399999898
0.0436523922956143 0.0634691820000004
0.0442147278535953 0.06345199200000096
0.044788193824075 0.064073724
0.0453561953288936 0.0642711509999998
0.0459352113864337 0.06439727999999967
0.0465146803986054 0.06423267899999985
0.0470953413395435 0.0641943549999997
0.0476914160214433 0.0642981909999989
0.0482794886622143 0.06400209899999965
0.0488764145662116 0.06409268000000168
0.0494766987243734 0.06387738000000098
0.0500767180733852 0.06356485399999912
0.0506935241523628 0.06450627499999939
0.0513014935825139 0.06263131000000044
0.0519179814490285 0.0628745869999996
0.0525378973762114 0.06337960800000175
0.053157841314605 0.06394979599999928
0.0537933132205955 0.06749879799999903
0.0544208331562609 0.06810687000000115
0.0550583610210258 0.06850845299999975
0.0556968189599729 0.06713911599999989
0.0563373604119625 0.0673289369999992
0.0569897686497612 0.06826817700000021
0.0576368396638966 0.06383583699999917
0.0582973090571002 0.06353260400000238
0.0589537942282879 0.06488611600000027
0.0596162813732273 0.06722369899999947
0.0602846509273928 0.06686228799999938
0.0609521323608496 0.06711549199999922
0.0616345010806544 0.06673326499999988
0.0623095325870328 0.06600837099999879
0.062996561873366 0.06544668900000161
0.0636811616975276 0.06552029899999923
0.064371377640771 0.06524416299999913
0.0650673085844434 0.06688795400000203
0.0657629032915928 0.06366285700000063
0.0664716231359827 0.0654073799999999
0.0671744616760032 0.06364252799999903
0.0678916702072234 0.06356615300000001
0.0686032088967545 0.06413980199999969
0.0693236808865527 0.06371132599999996
0.0700451027149938 0.06403973900000182
0.0707704101689354 0.06362303899999944
0.0715027178811238 0.0640453999999977
0.0722342269196861 0.0637015500000011
0.0729781729195631 0.06362778300000116
0.073717007239305 0.06404503799999972
0.0744720780883673 0.06468627599999976
0.0752190973820562 0.06390862499999983
0.0759782522323181 0.06427281899999926
0.0767340596166124 0.06343390700000029
0.0774982390555975 0.06339026399999881
0.0782633413130425 0.06399316000000255
0.0790333652984466 0.06336203100000048
0.0798081296467089 0.0634053889999997
0.0805846855636482 0.06323480300000028
0.0813693364322823 0.06280967699999707
0.0821529757265532 0.06280377800000281
0.0829476010850739 0.06301899199999994
0.0837387443280614 0.06335801599999868
0.0845433090560646 0.06334594999999865
0.0853422574559942 0.06346864100000005
0.0861566214499167 0.06275317800000124
0.0869635726857159 0.06326747900000029
0.0877861534534359 0.06343805299999872
0.0886012090994614 0.0635938280000019
0.0894304936399685 0.06327139499999745
0.090253691627112 0.06468591600000195
0.091090020922026 0.06563136500000155
0.0919213672816089 0.06731368199999821
0.0927650483815705 0.06580749200000113
0.0936045183797324 0.06615327499999779
0.0944558333616377 0.06763572600000245
0.095303381544779 0.06692192699999922
0.0961625981869191 0.0643907129999981
0.0970181694743793 0.06317165900000177
0.0978855533159406 0.06579276300000103
0.0987490947094163 0.06585720400000028
0.0996249223866591 0.0658420289999988
0.100496395227293 0.06561122599999791
0.101380969229275 0.06548451800000166
0.102260362165279 0.06528928699999881
0.103154027412268 0.06600525700000048
0.104041370474686 0.0659391900000017
0.104944525238176 0.06549019599999895
0.105839905621843 0.06500130299999896
0.106749366350116 0.06496638800000198
0.107652905185653 0.06457699499999947
0.108568592597687 0.06404558599999888
0.109480488840459 0.0633048400000007
0.110402387702582 0.06397147599999897
0.111322916222882 0.06386344799999932
0.112251082386581 0.06426472100000069
0.113180607722084 0.06408720700000003
0.114115178187638 0.06435247099999941
0.115054172838112 0.06492993200000186
0.115995379549653 0.0648961270000008
0.116944448310288 0.06470546299999924
0.117892637225525 0.06358022599999913
0.118852550080923 0.06435397499999951
0.119808207828853 0.06334144000000208
0.120778653900506 0.06455521899999894
0.121742431317906 0.06498680300000004
0.12271722792067 0.06297283399999998
0.12368988495156 0.06299071799999822
0.124669655617605 0.06357553200000154
0.125652132150507 0.0631493049999996
0.126637614397979 0.0634207420000017
0.127631049039869 0.06323498999999799
0.12862313720224 0.06385647400000138
0.129628934359574 0.06244776599999824
0.130628739491043 0.06345148100000131
0.1316399439951 0.06282407799999845
0.132648751066908 0.06308786800000021
0.133664117666457 0.06329557900000182
0.134683434277169 0.06405513200000001
0.135704278461778 0.06310321499999816
0.136735898180439 0.06278626000000287
0.137763749363349 0.0633587769999977
0.138804052528104 0.06677697199999955
0.139840691311436 0.06536052700000283
0.140884273364751 0.0664778319999968
0.141931714533798 0.06596050200000292
0.142980424441488 0.06722247699999784
0.144041041907766 0.06736656100000005
0.14509697931659 0.0643068729999996
0.146163500393614 0.06290484400000196
0.147229031969242 0.06514602999999752
0.148299063357947 0.06596848800000288
0.149376882850338 0.06638593699999973
0.150452901577632 0.06651320499999969
0.151541553030508 0.0661844699999996
0.152626357191341 0.06729860800000154
0.15371730133704 0.0660081799999972
0.154813993802065 0.0667844620000011
0.155910169668559 0.06708683500000134
0.157019537771594 0.06630504999999687
0.158124221022429 0.06393551500000072
0.159235236865816 0.06540132900000017
0.160352028023964 0.06423210100000176
0.161468143237981 0.06334480599999992
0.162596661533336 0.0639691649999996
0.163721679048824 0.06433347699999814
0.164851915733173 0.06395602000000267
0.165990022680656 0.06358848799999706
0.167125986724094 0.06402995700000247
0.168272335541275 0.0642364630000003
0.169418412701212 0.06406359400000028
0.170567390832552 0.06438217599999874
0.171728472901016 0.06443193000000136
0.172884725306076 0.06398348299999768
0.174048182960162 0.06364791100000033
0.175216757560926 0.06327717399999955
0.176384746018033 0.06312133900000205
0.177563663333077 0.07142222699999934
0.178741509687094 0.0696678559999988
0.1799223612564 0.06699957800000078
0.181115953373175 0.06633012100000002
0.182304388216914 0.06757009100000033
0.183498785782351 0.06674965599999894
0.184700912989547 0.067539515
0.185900783957384 0.06667042500000164
0.187109084211926 0.06247325900000078
0.188320848985329 0.0668109959999974
0.189532726949968 0.0662625580000018
0.190754991642731 0.065213301
0.191977221838134 0.06482838199999819
0.193201412747974 0.0656780000000019
0.194437451728591 0.06584727899999976
0.195670733443136 0.06522527599999961
0.196907324927528 0.06544837399999892
0.198156754132819 0.06487543500000115
0.199401480764365 0.06589512200000058
0.200650398975134 0.0650762589999978
0.201911446277315 0.0629569380000028
0.203167858485031 0.0631734349999995
0.204428933673698 0.0645297119999988
0.205701447325439 0.06283794100000151
0.206969715652107 0.06310071799999761
0.208242729918351 0.0633131930000026
0.209527257139748 0.06412211499999998
0.210807535908507 0.06402740999999779
0.212092267557414 0.06368960600000051
0.213389371807558 0.0635528359999995
0.214681846591461 0.06373964000000143
0.215978118254347 0.0637385160000008
0.217286272051478 0.06434198499999866
0.218591182374978 0.06366621500000136
0.219898915026939 0.06429130699999774
0.221217323612843 0.06470922200000118
0.222535023345134 0.06367832499999793
0.223854271841854 0.06290147900000065
0.22518270103681 0.06348662499999946
0.226513710594478 0.06302752800000277
0.227844704576751 0.06300788099999721
0.229183101198054 0.06253773300000276
0.230528164460952 0.06326085199999909
0.231871359824405 0.06313555899999912
0.233219896213352 0.06333422700000213
0.234580055678927 0.06302140099999676
0.235936202932248 0.06319533700000335
0.237295337981541 0.06329528199999856
0.238664218765931 0.06330597299999852
0.240034327936372 0.06314331200000112
0.241404871062904 0.06349267699999928
0.242782435400647 0.06343791300000134
0.244167918294353 0.06651605500000102
0.245551044547692 0.06618232399999968
0.246938221547955 0.06769390399999864
0.248335620118951 0.06699022700000157
0.249732909141384 0.06710894499999753
0.251131076220952 0.06834754600000181
0.25253616249491 0.0641364729999978
0.253949664186827 0.06379963800000255
0.25536068244169 0.06276454600000037
0.256775093689473 0.06489191699999708
0.258198579162522 0.06570843600000131
0.259624793091458 0.06548227700000098
0.261050720368748 0.06449618199999918
0.262481914739621 0.06613760799999824
0.263923697573333 0.06519039700000206
0.265363914882029 0.06647271299999957
0.266805398885238 0.06546212900000015
0.268253400229466 0.06548601500000117
0.269711285712306 0.06450283599999906
0.271166317730914 0.06679069799999837
0.272623595081076 0.06373681700000233
0.27408808093452 0.06398318299999772
0.275560539780511 0.06373369199999956
0.277030885217222 0.06396444000000301
0.278503942455146 0.06327030799999989
0.279984402707638 0.0634342669999981
0.281472292850955 0.06412097200000133
0.282958314895236 0.06392419799999871
0.284447034208428 0.06388098900000116
0.285942892780645 0.06458891599999816
0.287447028358178 0.06438123200000234
0.288949085972347 0.0642716789999973
0.290453382751264 0.06397454400000058
0.291964131656018 0.064345718000002
0.293485323118679 0.06340358299999949
0.295003913923083 0.062879934999998
0.296523876735732 0.06283618700000204
0.298049209240719 0.06256119000000027
0.299583725734764 0.06323044499999853
0.30111956390918 0.06323080399999981
0.302655574115047 0.0629985820000023
0.304195535168868 0.06301240899999883
0.305743096834667 0.06358844600000069
0.307297312598085 0.06324034900000086
0.308850182233159 0.06329984399999944
0.310405267740117 0.06269452699999789
0.311966053684662 0.06321953100000144
0.313535852275706 0.06282524300000247
0.315106932286016 0.06298104299999352
0.316678232381295 0.06319943700000152
0.31825304833358 0.06324988700000489
0.319834573402497 0.06331446199999391
0.321425814890385 0.06618278100000197
0.32301514771877 0.06757823800000295
0.324605565608623 0.06707514600000053
0.326200113737711 0.06698942199999891
0.327801720650026 0.0667869469999971
0.329411681241425 0.06690762200000222
0.331020148772941 0.06456862799999641
0.332629967585676 0.06297225600000189
0.334243941875036 0.0642746669999994
0.335864766383207 0.06622894200000218
0.337494666811797 0.06673022599999712
0.339123036026984 0.06553977700000502
0.340752483706903 0.06597384699999509
0.342385589493456 0.06576376800000361
0.344024842226319 0.06529202000000112
0.345672587587501 0.06676106799999815
0.347321774137216 0.06587465599999831
0.348971320834077 0.06607374600000071
0.350623586609291 0.06521104299999791
0.352280872523407 0.06357547900000071
0.35394536826767 0.06341073600000158
0.355616782913547 0.06482557100000008
0.357287458062662 0.06349394400000108
0.358959534754631 0.0631577159999992
0.360635130054166 0.06398825699999833
0.362316287194271 0.06391882000000493
0.364004936535982 0.0640919339999968
0.365698577533734 0.06464622899999739
0.367392025936276 0.06450105400000439
0.369087192833814 0.06407406499999979
0.370785964404959 0.06409978899999658
0.372490158122155 0.06430195100000446
0.37420149012506 0.06339882299999999
0.375919023936872 0.0648613549999979
0.37763628818956 0.06450218199999824
0.379354972073765 0.06440961199999862
0.381076749332463 0.06348702700000075
0.382803240713672 0.06394242000000361
0.384535986139587 0.0659978730000006
0.386276420232523 0.06850120699999707
0.388018893448092 0.06796188700000272
0.389762005668437 0.06875031199999881
0.391507222195983 0.06717673699999693
0.393255982678854 0.06778366800000413
0.395009672378646 0.06672110799999587
0.396769600544387 0.06366419100000087
0.398536981581962 0.06406969000000373
0.400306495775591 0.06323411300000004
0.402076784754662 0.0653431379999958
0.403849098080592 0.06540201500000364
0.405624664966487 0.06655560600000143
0.407404671011606 0.06632797099999976
0.409190240981449 0.06633166199999607
0.410982423670718 0.06595111499999717
0.412781122471851 0.06583150700000573
0.414580146741149 0.0670268239999956
0.416380536145945 0.06676957300000197
0.418183325654963 0.0636589220000019
0.419989524367335 0.06569206900000069
0.421800101652143 0.06407481099999757
0.423615974578174 0.06464513200000255
0.425437996934594 0.0640921849999998
0.427266950078665 0.06465144199999884
0.429097862171014 0.06472293499999893
0.430929964149751 0.06368791900000303
0.432764085637908 0.0636802949999975
0.434601042444673 0.06396760799999868
0.436441623670965 0.06421431200000427
0.438286582339009 0.06337616999999796
0.440136627007678 0.06400782099999702
0.441992414572069 0.0640240580000011
0.443854544364197 0.06435417699999846
0.445721114016264 0.06324315900000244
0.447588860617486 0.06655102900000287
0.449458411636784 0.06361834499999475
0.451330388990775 0.0631115919999985
0.45320539731951 0.06283206300000188
0.455084017706038 0.0630007960000043
0.4569668019086 0.06242314600000043
0.458854267268642 0.06283620199999973
0.460746892399146 0.06320360299999805
0.462645113705147 0.0635240269999997
0.464549322761603 0.06283338000000072
0.466457710248478 0.06354935999999611
0.468367674186417 0.06267728400000294
0.470279645514324 0.06306637299999807
0.472194049866053 0.0631296840000033
0.474111299839805 0.06312428700000083
0.476031791593529 0.06566559199999489
0.477955901682504 0.0651883750000053
0.479883984250833 0.06668685700000054
0.48181636863875 0.06664619899999735
0.483753357432988 0.06676491300000009
0.485695224974149 0.06615473400000127
0.487642216320372 0.06441753600000055
0.489594546653175 0.06347676899999755
0.491552401103813 0.06380766099999846
0.493513473189261 0.06637390400000243
0.49547668715255 0.06604830499999537
0.4974422857895 0.06533734200000652
0.499410505385114 0.0651426310000005
0.50138157243126 0.06464641199999477
0.503355702437222 0.06574424600000128
0.505333098825057 0.06614782999999846
0.50731395196914 0.06631691500000159
0.509298438402524 0.06620308099999761
0.511286720200926 0.0655968900000019
0.5132789445458 0.06556051700000154
0.515275243463302 0.06390839800000236
0.517275733730168 0.06346306599999707
0.519280516936768 0.06411561499999863
0.521289679696448 0.0638890980000042
0.523303293987624 0.06411242399999395
0.525321417614406 0.06404425400000235
0.527344094770557 0.06397003899999731
0.529371356690724 0.06443076600000097
0.531403222372929 0.06432239600000145
0.533439699358642 0.06383446800000314
0.53548068891696 0.06480797999999766
0.537524594282359 0.06377708299999796
0.539571491360187 0.0638188779999993
0.541621453112309 0.06355815400000608
0.543674547449235 0.06312486199999512
0.545730837397154 0.062401669999999854
0.54779038123074 0.06352021700000421
0.549853232610423 0.0635257619999976
0.551919440739723 0.06317268600000148
0.553989050546026 0.06280500300000114
0.556062102888451 0.06350024099999985
0.558138634790056 0.06278484199999923
0.560218679693861 0.06310712599999846
0.56230226773899 0.06298384600000162
0.564389426056465 0.06338042400000177
0.566480179082214 0.062693792999994
0.568574548885276 0.06322810000000345
0.570672555509274 0.06251608800000241
0.572774217325093 0.06345517099999398
0.574879551392787 0.06301668700000107
0.576988573832752 0.06479892200000137
0.579101300204409 0.06562711499999807
0.581217745892728 0.06423025700000551
0.583337926501835 0.06647056799999973
0.585461858256407 0.06570506699999612
0.587589558411034 0.06588619600000101
0.589721045669089 0.06513973500000247
0.59185634061191 0.06697317899999433
0.593995466140255 0.06542556200000149
0.596138447930708 0.06512321800000365
0.598285314909645 0.06381798799999672
0.600436099747259 0.0636307770000002
0.602590839377485 0.06520427600000289
0.604749575546096 0.06560303399999867
0.606912355393835 0.0654009180000017
0.60907923208059 0.06491269200000005
0.611250265456927 0.06558443999999497
0.613425522792424 0.065159352000002
0.615605079569503 0.06582652699999869
0.617789020354481 0.06563176699999929
0.619977439758521 0.06594017400000496
0.622170443504359 0.0649711899999943
0.624366483471498 0.06517324100000366
0.626565306901934 0.06268642100000221
0.628766952535105 0.06257303199999598
0.63097146743596 0.06390557800000352
0.633178904450049 0.06387360299999756
0.635389322633653 0.06382131200000174
0.637602787734921 0.064367064999999
0.63981937270865 0.06347803399999918
0.642039158276778 0.06452239400000082
0.644262233548673 0.06371239799999984
0.646488696711787 0.0647899749999965
0.648718655807405 0.06360734400000467
0.650952229605982 0.06392187299999819
0.653189548597143 0.06426143699999898
0.655430756113457 0.06355206399999958
0.657676009608175 0.06408232000000424
0.659925482114198 0.06524012899999576
0.66217936391409 0.06353910400000018
0.664437864456377 0.06653998000000172
0.666701214561825 0.06819315999999986
0.668969668971067 0.06664439400000077
0.671243454347596 0.06584501199999693
0.673519196792909 0.06748671300000098
0.67579708113365 0.06633124800000445
0.678077334824286 0.06393043399999954
0.680360192127535 0.0630323379999993
0.682645895844172 0.0637167759999997
0.684934699504698 0.06657717399999541
0.687226869696116 0.06663325400000275
0.689522688569866 0.06542668400000196
0.691822456592189 0.06636939100000205
0.694126495603339 0.06573467799999833
0.696435152264374 0.06587600799999649
0.698748801982584 0.06561690000000198
0.701067853422471 0.06650035100000196
0.703392557061985 0.06673084799999884
0.705718756468613 0.06525056399999585
0.708046796204072 0.06460363200000074
0.710377072196764 0.0628576410000008
0.712709988291276 0.06332509700000344
0.715045960137424 0.06421313299999554
0.717385419754757 0.06451780100000093
0.71972882041322 0.06388454700000068
0.72207664195113 0.06426452499999868
0.724429396681305 0.06463341100000264
0.72678763606244 0.06436276899999882
0.729151958350765 0.06439977200000158
0.731518038590322 0.0645229659999984
0.733885682457301 0.06351060499999761
0.73625543965234 0.06373460900000083
0.738627875150556 0.06404259800000034
0.741003568848309 0.06387121800000273
0.743383122842507 0.06591985499999709
0.745808703018763 0.06291341300000397
0.748366865249867 0.06271882899999781
0.751186173315925 0.06272773199999904
0.754195597697336 0.06280890300000408
0.757225111741822 0.06270153399999856
0.760249605606611 0.06272988199999929
0.763278442135463 0.06336875200000236
0.766327746976821 0.06320062500000034
0.769376329328103 0.06308460899999346
0.772426968107996 0.0628264970000032
0.775542384280657 0.0630998589999976
0.779049519345637 0.0627876779999994
0.782559137695007 0.06345873800000135
0.786080254482198 0.0649272540000041
0.789602848523095 0.06794883999999968
0.792902845325152 0.06793307999999598
0.795992102225744 0.06623910200000438
0.798866926023263 0.06631870100000015
0.801489941021109 0.06554626899999505
0.803962866950103 0.06527840000000396
0.806248518605329 0.06338104099999953
0.808354998541031 0.0639210319999961
0.810387401813585 0.06597492899999935
0.812492162838945 0.06707960400000701
0.814627204053052 0.06635409899999445
0.816804135348132 0.06721729600000259
0.818944956083392 0.06565588400000166
0.82113848506455 0.06572013999999626
0.823356768142985 0.06676996800000268
0.825619700763148 0.06659617999999767
0.827924044009227 0.06612192100000414
0.830281392438834 0.06535400099999578
0.832698411431881 0.06432459999999907
0.835188425875625 0.06410261300000286
0.837766253735087 0.06373002800000194
0.840453104724924 0.06392833799999664
0.84327692686177 0.06405974300000139
0.846179359154589 0.06384999000000136
0.849168417839724 0.06376104499999968
0.852230564628781 0.06475084599999548
0.855354338357405 0.06450272300000393
0.858523212769856 0.06446346099999545
0.861724977656762 0.06471716500000468
0.864956088287188 0.0636853290000019
0.868225598251791 0.06493163899999388
0.871553062855807 0.06385804100000314
0.874962492503827 0.06408747900000122
0.878477337624254 0.06443425700000205
0.882045248467296 0.0652938739999982
0.88553076575366 0.0630015459999953
0.889037845223594 0.06267478300000562
0.892530047171134 0.06340860199999554
0.896005485774785 0.06353468500000048
0.899301953377095 0.06258016700000013
0.902452238293027 0.06339122800000041
0.905454301864407 0.06340656200000439
0.908308933330216 0.06354577099999403
0.91132646412611 0.06314073500000461
0.914323537783906 0.06391474499999816
0.917171096425662 0.0631534500000015
0.920026617723189 0.06268085499999643
0.922948194839687 0.06239094700000436
0.925952760639439 0.06320695999999515
0.928978442731862 0.06617715400000179
0.931965825295811 0.06451275199999884
0.934966679058417 0.06542716199999887
0.937973223467545 0.06675702900000147
0.941026303135473 0.06690415500000313
0.944082641799732 0.0669897980000016
0.947153977969264 0.0675697199999945
0.950218849657808 0.06649213300000412
0.953302869959924 0.06645838899999745
0.956394915722116 0.0630711020000021
0.959610324736575 0.06401949299999643
0.963005552574565 0.06575894299999874
0.966264676612594 0.06658283400000187
0.969453761323427 0.06625896599999948
0.97278726523871 0.06582565100000437
0.975871619638297 0.06607679500000074
0.978718988488608 0.06647123999999849
0.98155770931755 0.0654731400000017
0.984612558711703 0.0674720459999989
0.987786856875326 0.06595021199999707
0.990900428978131 0.0667081579999973
0.993913025133854 0.0647770390000062
0.996916201484265 0.06572430800000006
0.999997789629207 0.0644772399999951
1.00312008539803 0.06545394200000487
1.006265576172 0.06391688799999429
1.00936460295678 0.06450198099999938
1.01247441409801 0.06441633600000074
1.0155648126789 0.06399101300000609
1.01857437367692 0.06423622499999482
1.02162987171397 0.06400494600000428
1.02470847546984 0.06491330000000062
1.02783566915736 0.06408723099999492
1.03094190893449 0.06439926899999904
1.03405681725614 0.06396574300000424
1.03716002257342 0.06480554899999902
1.04037682350811 0.06385865400000057
1.0433908231476 0.0629294589999958
1.04628046072019 0.06297433300000677
1.04919993983942 0.06315366199999772
1.05229364534014 0.06291899800000067
1.05542409427027 0.06323529200000166
1.0584861182046 0.06287013199999336
1.06147781659639 0.06324022100000093
1.0644934425195 0.0634055160000031
1.06758664355785 0.06628246500000046
1.07070241364849 0.06513023200000134
1.07380604191293 0.06604564099999521
1.07686460880951 0.06637347200000221
1.07994620870435 0.0669660140000019
1.08304760920858 0.06614718599999492
1.08617313012822 0.06523043600000022
1.08929903867988 0.06372376900000631
1.09241144713651 0.06352317899999349
1.09554488681465 0.06349941200000586
1.09867654437078 0.06650211699999886
1.10180964328316 0.06625418400000171
1.10496890194455 0.06582927399999505
1.10815055327484 0.0665636260000042
1.11132510769603 0.06661609199999674
1.11447242984842 0.06568424800000372
1.11760307980967 0.06631192999999769
1.12074745357709 0.06630948000000103
1.12388325932756 0.06621989799999994
1.12695480633271 0.06399355899999648
1.12995444461098 0.06515279900000337
1.13302609660541 0.06304919400000131
1.13613177221928 0.06342034099999694
1.13929104481863 0.06342621999999665
1.14237851294112 0.06410411700000651
1.14549044068826 0.06483566600000046
1.14857577661455 0.06457122799999837
1.15166571804093 0.06423248000000115
1.15475823057293 0.06452584799999528
1.15779687142767 0.0642642070000008
1.16086905119897 0.06375221100000061
1.16395256513517 0.06415854200000126
1.16707956795105 0.06386591799999763
1.17017735384265 0.06446574000000282
1.17328672461941 0.06348173199999962
1.17638326427373 0.06693850899999632
1.17951751947619 0.06355424300000578
1.18264501644637 0.06349935999999445
1.18579191529445 0.06314141900000436
1.18892222658417 0.06359507099999462
1.19207333549801 0.06286203900000231
1.19522158018294 0.06333365799999768
1.19839073394365 0.06317815700000295
1.20165675236268 0.06364155600000032
1.20483625054772 0.06269589600000103
1.20800275590907 0.06309337599999765
1.21134589074648 0.06326544400000245
1.21467374495633 0.06356913700000177
1.21793983153803 0.06282344099999904
1.22111908589856 0.06447766599999483
1.22434557946465 0.06602376800000087
1.22762420371474 0.06777524400000345
1.23090441556426 0.06734120499999818
1.2341363435922 0.06612257300000124
1.23720689697637 0.06734903299999928
1.24027812672577 0.06776132499999932
1.24343633685861 0.06426415399999996
1.2466696112802 0.06316678299999978
1.24992260097055 0.06482957200000072
1.25313615193658 0.06505942700000134
1.2562967002743 0.06564927299999823
1.25943350983797 0.06541819099999913
1.26258118148325 0.06564740900000032
1.26575432215768 0.06494424600000315
1.2689303057003 0.06605630800000029
1.2720992032499 0.06533575399999592
1.2752922713661 0.06627877800000448
1.27851889348049 0.06542468899999676
1.2815978056774 0.06441668400000111
1.28461518125361 0.06543901100000227
1.28769327721002 0.06471205999999796
1.29087335033 0.06405048999999963
1.29405302602643 0.06403246299999665
1.2971696738008 0.06492371600000268
1.30026199993655 0.06454059500000398
1.30338337421084 0.06454713399999434
1.30656122587243 0.06399440900000286
1.30972964154043 0.0641374980000009
1.31288781855147 0.06378197800000152
1.31601449696438 0.06492205899999703
1.3191719410272 0.06429477399999683
1.32234519405183 0.06492004500000093
1.32552982921509 0.06448912700000164
1.32870131962662 0.06487751699999933
1.3318661237663 0.06642007199999966
1.33506979451074 0.06387297599999897
1.33832641057045 0.06339721800000575
1.34152511132087 0.06351860899999906
1.34467240006264 0.0630011539999984
1.34787168397166 0.06328586699999761
1.35117014196984 0.06302572599999934
1.35443950760492 0.06323733300000356
1.35760332907721 0.06256011299999642
1.36074027367586 0.06343622900000412
1.36395194961779 0.06335705000000047
1.36722996969827 0.06346580799999657
1.3704577572733 0.06272036400000047
1.37359114244059 0.06313630200000375
1.37671020135803 0.06321579199999405
1.37989708506532 0.06630676400000368
1.3831318012767 0.06367554799999908
1.38633571214707 0.06539466099999913
1.38950197373118 0.06627775000000469
1.39266058098538 0.06553321699999515
1.39586272320528 0.06527714199999934
1.39908306116393 0.0659690180000041
1.40228972563784 0.06733722299999556
1.40550425195831 0.06724660200000443
1.40868144147096 0.06431487100000055
1.41188360356093 0.0631922079999967
1.41511631432158 0.06468281499999762
1.41833028175738 0.06669962800000206
1.42154317146747 0.06689427199999898
1.42474412968231 0.06597093799999953
1.42795731600563 0.0653696240000059
1.43117402298226 0.06566639499999383
1.43438559708214 0.06707833300000487
1.4375940441445 0.06680882499999541
1.44079538384244 0.06648582300000072
1.44401075842781 0.06638392100000345
1.447216086357 0.06425686000000042
1.45042388329334 0.06545724099999717
1.45363449364135 0.06431508400000041
1.45670931467208 0.06407701900000262
1.45972591146885 0.0639874879999951
1.46282612634981 0.06382014900000144
1.46601902670637 0.06372644800000415
1.469205074628 0.06421452200000033
1.4723905079827 0.06436159399999752
1.4756718226988 0.06436869400000234
1.47910820116359 0.06411607199999736
1.48264817539496 0.06427594099999823
1.48617090325463 0.0636429110000023
1.48927968897105 0.06379517399999912
1.49223900488475 0.063967777000002
1.49542822260521 0.06357698499999742
1.49887443823925 0.06416236100000106
1.50222147050158 0.06572296400000255
1.505325934688 0.0641371429999964
1.50839824324445 0.06548969500000368
1.5116450952234 0.06546138999999584
1.51501039781031 0.06555542499999945
1.51826633066129 0.06524595199999794
1.52139305959072 0.06726996100000093
1.52453666758824 0.0674751430000029
1.52780338092428 0.06465786500000092
1.53110316062796 0.06274825999999933
1.53432053078747 0.06358298399999995
1.53747317152979 0.06572671499999672
1.54066167096704 0.06506448100000028
1.54392326800189 0.06513276300000115
1.54718158587172 0.06720041999999893
1.55035160938152 0.06577156600000222
1.55346841254714 0.06714085499999811
1.55662621725838 0.06529420900000105
1.55984650283156 0.06636736699999801
1.56306560460361 0.06503856200000513
1.56623573609416 0.06535450199999815
1.56938403428154 0.06511057699999867
1.57256019292429 0.06428833000000367
1.57576564607343 0.06527957999999501
1.57896304875937 0.06420384900000187
1.58213410046457 0.06370147300000184
1.58530023276686 0.06358887700000082
1.58848693463036 0.06387417299999498
1.59168612551806 0.06375155500000318
1.5948744166959 0.06428148100000186
1.59805015453423 0.06424067199999683
1.60123146356777 0.0648981850000041
1.60442374599824 0.06442612400000058
1.60761685727328 0.06452758300000028
1.61080446701342 0.06387030899999502
1.61399147677113 0.06454149799999698
1.61717937694202 0.06492657100000088
1.62036970254172 0.06298849499999903
1.62356256734026 0.06303728800000385
1.62675615916049 0.06303363899999681
1.6299465129525 0.06283951199999649
1.63313451663878 0.06330744300001356
1.63632464807546 0.06312523599999054
1.6395175122117 0.06342000200000086
1.64270899247316 0.06325565500000607
1.64589589031342 0.06320773000000202
1.64907309976091 0.06294045399999959
1.65222900151838 0.06286336899999867
1.65537655967433 0.06316198700000086
1.65853578694374 0.06336125800000048
1.66170739852108 0.06348603499999683
1.66487692698193 0.06662501499999962
1.66803575430308 0.06745169399999895
1.67118918624917 0.06612404400000571
1.67435116159772 0.06597273799999925
1.67752510806325 0.06626530199999081
1.68069913127338 0.06758857500000204
1.68386089556845 0.06580312799999888
1.68702097302788 0.06292918900000188
1.69019474984287 0.06280400500000383
1.69337238696292 0.06356320300000107
1.69654348333439 0.06326597999999706
1.69971329901695 0.062930178000002
1.70288722352189 0.06296650800000236
1.70606324406239 0.06587802399999987
1.70924190688849 0.0824161639999943
1.7124223498176 0.0660722399999969
1.71559795005061 0.06578163999999731
1.71877459738469 0.06645984500001134
1.72196013361333 0.06656057299998963
1.72514319039817 0.06614095100000839
1.72832242898649 0.06541962199999318
1.73150603506988 0.06529239099999984
1.73469169883404 0.06552182699999776
1.73787654647524 0.06344963400000836
1.74106317040454 0.06330039899999917
1.74425099003035 0.06432316000000071
1.74743695948774 0.06311013999999204
1.75062459051303 0.0631077729999987
1.753816826702 0.06378361700001278
1.75700634718316 0.06358381599999063
1.76019414482151 0.06421008200000244
1.76338645998009 0.06415838200000223
1.76657956028999 0.06403409899999701
1.76977099540727 0.06390204999999582
1.7729641220634 0.0648398659999998
1.77615861111423 0.06360974500000793
1.77935215528762 0.06430564400000094
1.78254729502807 0.06426010699999551
1.78574426049792 0.06427935000000673
1.78893957579409 0.06413107999999568
1.79213581686356 0.06511927399999706
1.79533444110367 0.06320489700000564
1.79853198267373 0.06345933299999729
1.80173018951909 0.06326543500000525
1.8049299618462 0.0632333589999945
1.80812874428124 0.06254515300000207
1.81132861737299 0.063046822000004
1.81452990537473 0.06306185799999753
1.81769212865389 0.06353228399999011
1.82082350247445 0.06283347200000833
1.82397849329281 0.06292619799999954
1.82716870076859 0.06243004499999927
1.83035689476933 0.06283038200000135
1.83352514008738 0.06312413700000263
1.83667767310048 0.06383456899999373
1.8398462123166 0.06494039400000418
1.84303861228935 0.06418078299999763
1.84622534034409 0.06375106999999502
1.84940070485921 0.06817552700000817
1.85256824720836 0.06634400299999754
1.85573310733592 0.06654430300000058
1.85886679270128 0.06633775299999911
1.86199115017185 0.06572863699999232
1.86514371970861 0.0677281359999995
1.86830974236508 0.06339326400001255
1.87146812124211 0.06305343799999719
1.87461014655613 0.06389283599999374
1.87775289821092 0.0662361680000032
1.88091466204023 0.06700497299999597
1.88407937588633 0.06629315400000735
1.88723973148632 0.06597436399999879
1.89038797998433 0.06674312599999155
1.89354206812915 0.06627357400000733
1.89670624312968 0.06578668999999593
1.89987291243502 0.06540024500000641
1.90303430110165 0.06580807299999947
1.90618970408015 0.06439062500000148
1.90935190060748 0.06586379399999487
1.91251711554661 0.06443560799999659
1.91568600514832 0.06477753200000791
1.91884657973932 0.06375186399999677
1.92200952188913 0.06469745799999771
1.92517224143377 0.06417667399999516
1.9283411970909 0.0640435270000097
1.93150680489126 0.06432229899999697
1.93467235756002 0.06463744399999882
1.93783557078826 0.06413226300000474
1.94100304719987 0.06349072899999442
1.9441701659046 0.06402689600000144
1.94733806430987 0.06373112800000058
1.95050293906907 0.06381947299999524
1.9536697234967 0.0628856790000043
1.95683641442931 0.06548434299999428
1.96000517291842 0.06397715399999981
1.96317150339164 0.06351725100000749
1.96633872663692 0.06653485399999681
1.96950471949491 0.06828856699999619
1.97267328902091 0.06685958600000674
1.97584004532835 0.06786019999999837
1.97900808743757 0.06735815999999772
1.98217373911748 0.0671891880000004
1.98533066124473 0.06718498400000783
1.98848665482257 0.06277989799998807
1.9916470863765 0.06322739600000205
1.99481540851744 0.06561598900000831
1.99797882924413 0.06648752299999217
2.00113831360008 0.06652653500000838
2.00429800043563 0.06717332099999851
2.00746295570083 0.06643737299999941
2.01063030121863 0.06626017300000342
2.01379418811598 0.06653962499999011
2.01695648059653 0.06588993500000129
2.02011895051506 0.06533101700000543
2.02328603410642 0.06503105800000242
2.02645182421229 0.0642210979999902
2.02961742985143 0.06388112400000523
2.03277985732475 0.0636513999999977
2.03594525044008 0.06383079200000452
2.03911095846691 0.06402315699999406
2.04227795756754 0.06474038199999654
2.04543555680992 0.06389258200000825
2.04857571371639 0.06373279400000342
2.05171249060997 0.06344380199999478
2.05486469560541 0.06451847300000679
2.05802341514044 0.064053432999998
2.06117501697304 0.0639315069999924
2.06431493572516 0.06392468600000711
2.06745735101413 0.0637911889999998
2.07060884077694 0.06399311100000205
2.07376205900495 0.06302545499998757
2.07690967629682 0.06362283100000354
2.08005053949852 0.06322130800000991
2.08319544273899 0.06242469199999334
2.08634450040127 0.06319197199999849
2.08949475276339 0.06267838899999845
2.09263896090044 0.06353690400000289
2.09578215567831 0.06262348799999984
2.09892665865183 0.0632692220000024
2.10207521891693 0.06298883600000238
2.10522134940014 0.06335961999999995
2.10836571748325 0.06285346899998956
2.11150811605057 0.06268977999999947
2.11465239493112 0.06252320600000871
2.11779861198237 0.06348828899999148
2.12094279353313 0.06624007700000334
2.12408622314072 0.0660437550000097
2.12722781089978 0.06627924499998983
2.13037182322917 0.06638142399999936
2.13351526752101 0.0668798009999989
2.13665910028567 0.06782446700000833
2.13980041488704 0.06402764999999988
2.14294291030063 0.06353918599999986
2.14608484370082 0.0645944439999937
2.14922817279631 0.06725506800000858
2.15236944002906 0.06702859699998953
2.15551058291693 0.06556615300000601
2.15865156327577 0.06520643599999687
2.16179247122134 0.07061782600000299
2.16493441096382 0.06570001199999354
2.16807404636442 0.06679134000000886
2.17121426010216 0.06675813299999334
2.17435347765401 0.06692398500000252
2.17749437822014 0.06508007899999768
2.18063371503875 0.06630837900000586
2.18377357287508 0.06516170000000443
2.18691181615104 0.06348385399999756
2.190051502146 0.06328834199999278
2.19319003473256 0.06388822099999913
2.19632931532459 0.06330745700000762
2.1994670377597 0.06382651699999542
2.20260437402329 0.06390475499999582
2.20574274497532 0.06457314700000438
2.20888004380517 0.06406420999999796
2.21201797005593 0.06449311400000113
2.21515394248237 0.06342138099999772
2.21829110843001 0.064822594000006
2.22142730227356 0.06485636200000044
2.22456465760671 0.06307077499999991
2.22770023080247 0.06648842799999954
2.23083662593605 0.063525951999992
2.23397175715961 0.06284340200001282
2.23710821279748 0.0627903589999903
2.24024321337798 0.06281722800000011
2.24337794852855 0.06346792300000459
2.24651286169479 0.06320676400000025
2.24964704969012 0.06334621300000265
2.25278230525621 0.06322703499999704
2.25591555798752 0.06295790900000497
2.25904960826177 0.06254054299999723
2.2621825891777 0.06271019999999794
2.26531700042448 0.06291699300000175
2.2684498757753 0.06357950999999673
2.2715834560862 0.06308368000000542
2.27471557559573 0.06491824599999063
2.27784903752601 0.06541230900000983
2.28099060394995 0.06366682799999523
2.28417029266914 0.06544750899999485
2.28740079575837 0.06677853000000766
2.29065666697966 0.06656787099998951
2.29392297765799 0.06657270800000958
2.2972135712264 0.06700832500000331
2.30056227353964 0.0666975149999871
2.303985819807 0.06499798000000112
2.30750517502676 0.06330896000000052
2.31093771219407 0.06282901400000185
2.3139222692058 0.0643041370000077
2.31678110527355 0.06567733599999315
2.31992120829289 0.0655101290000033
2.32331741115238 0.06521999299999948
2.32656662171922 0.06556710899999985
2.32955611577258 0.06627266699999268
2.33253998506536 0.06663773200000378
2.33576463665801 0.06654701000000784
2.33912898281334 0.06623838000000148
2.34235228568801 0.06665733799999884
2.34540188782825 0.06462103899998795
2.34846276397933 0.06313485000001151
2.35164692470012 0.06363030099998923
2.35487843642837 0.06345826800000509
2.35802600249002 0.06415909500000794
2.36109952032491 0.0636180129999957
2.3642068061206 0.06418711099999541
2.36738994137293 0.06435752100000514
2.37057964656019 0.06407034800000133
2.37370722932593 0.06448487899999122
2.3768036035631 0.06428744500000505
2.37993507284149 0.06401295899999582
2.38310847078659 0.06466219000000706
2.38627129577594 0.06408560999999224
2.38939376327119 0.06428826799999854
2.39250835057814 0.06427090200000407
2.3956499476054 0.06422294099999704
2.39881150523471 0.06261036300000455
2.40195842460493 0.06322387400000196
2.40508250249307 0.06339260400000057
2.40820857468658 0.0682882640000031
2.41135295231173 0.06631899499998894
2.41450517373625 0.06801232100001187
2.41764356286458 0.0669029549999891
2.42077207419802 0.06764337799999964
2.42391864384126 0.06585474199999908
2.42708942386159 0.06364371100001165
2.43026899323768 0.06304313999999067
2.43343859774894 0.0639096539999997
2.43660651299905 0.0659175540000092
2.43978364434567 0.06694707699999469
2.44297063932041 0.06532416000000296
2.44614953116078 0.06590572700000052
2.44931401747689 0.06678387699999178
2.45246735321254 0.0654252010000107
2.45562024443312 0.06571907799998655
2.45876934336041 0.06542409300000429
2.46191238269462 0.06686792800000774
2.46504935875277 0.06516902399999935
2.4681926259027 0.06466545299998927
2.47134664420341 0.06288883500000964
2.47451242862389 0.0634933509999911
2.47768289064438 0.06347030500000983
2.48085950440512 0.06390852699999527
2.48404079087398 0.06398702699999603
2.48722655754752 0.06419358499999817
2.49040726843314 0.06377953700000205
2.49357994261392 0.06409566600000005
2.49674234616077 0.08418073400000026


==> Images/Results/sourcebeam_timesteptimes_tol_0.001_pmm40.txt <==
t steptime
0.0 0.08025476499999995
1.11827859088515e-11 0.07994447000000005
2.02356343766289e-11 0.07992090399999996
3.24791315162513e-11 0.08387336000000012
4.84943775757325e-11 0.08430313700000003
6.94146137270585e-11 0.08418392399999997
9.6840361018695e-11 0.08498446000000004
1.33062372811341e-10 0.08438114200000002
1.8142539901022e-10 0.08146072900000001
2.47014106174482e-10 0.08086116899999984
3.38160564959361e-10 0.08346859399999995
4.70450655919226e-10 0.08346876300000017
6.79780721722035e-10 0.08363952899999982
1.07900412870691e-09 0.08368859000000017
2.22688845773395e-09 0.08400895899999972
3.37651878158281e-09 0.08430396300000043
4.51533046063997e-09 0.08345628199999977
5.9035554002553e-09 0.08328951699999987
7.64495241828673e-09 0.08161058100000007
9.85599308228279e-09 0.08100628700000012
1.26989559733149e-08 0.08212608600000015
1.64045183227397e-08 0.0820904579999997
2.13073316893603e-08 0.08118777700000024
2.79031748000476e-08 0.08181472899999997
3.6943476302533e-08 0.08233741899999991
4.95962583096531e-08 0.08182148700000003
6.77290483596265e-08 0.08153610500000008
9.44241917637979e-08 0.08147175899999981
1.34955863748984e-07 0.08126270499999988
1.98728906193684e-07 0.08133170600000028
3.03333570666765e-07 0.08360714499999977
4.1703666152738e-07 0.07961724799999992
5.41268794251361e-07 0.07967490300000035
7.11238973112116e-07 0.0795193059999999
1.07438101690248e-06 0.07963743700000014
1.39164426142988e-06 0.08012229499999979
1.90228308332935e-06 0.08000276099999981
2.43419198207775e-06 0.08002771900000027
2.95791198806039e-06 0.08033151999999966
3.59738373149621e-06 0.07962773499999987
4.34888091954773e-06 0.07972118200000011
5.19504064183986e-06 0.08015952600000009
6.19662974108905e-06 0.08334436400000023
7.45170161042577e-06 0.08075581599999992
9.12085743427721e-06 0.08378711000000028
1.10901313160855e-05 0.08446305699999979
1.35383056526129e-05 0.08454072700000026
1.67043424287307e-05 0.08461443399999968
2.08894993493578e-05 0.0836373290000001
2.48020477649805e-05 0.08169554200000029
2.85739618929683e-05 0.08057210199999965
3.24462593039379e-05 0.08253332299999983
3.65718920206216e-05 0.08439578100000045
4.11176837425889e-05 0.08388491100000017
4.63257689266047e-05 0.0842301609999998
5.26135960115009e-05 0.08347084700000007
6.08240201410103e-05 0.08398163599999986
7.2546896161609e-05 0.08302173899999943
8.44227417241345e-05 0.08417112900000046
9.52115933020222e-05 0.08338677999999966
0.00010553911839299 0.0814586790000007
0.000116025303249896 0.08182015699999923
0.000127107263242007 0.08204406100000039
0.000139227511541625 0.08173818000000033
0.000152971128379323 0.08204929899999946
0.000169245004434731 0.08188107100000064
0.000187783779562106 0.08159143399999991
0.000208882088908526 0.08155953599999943
0.00022983890374066 0.08135130800000034
0.000250082553206534 0.08206604999999989
0.000270368302592679 0.08056677799999967
0.000291528121572375 0.08121562300000029
0.000314421231923676 0.08135817800000034
0.000340139057605023 0.08187076599999976
0.000370178161155084 0.08457784199999985
0.000404902596152368 0.08455533999999965
0.000438820485457572 0.0841804710000007
0.000471747823234258 0.0845931249999996
0.000504654866145425 0.08272678099999986
0.00053874578648144 0.07969099100000054
0.000575375496235075 0.0809851290000001
0.000616287505649417 0.084048503
0.000663789682122191 0.08537199299999987
0.000711434648638309 0.08399078500000012
0.000758367153640959 0.08334130999999978
0.000805461827046955 0.0838086210000002
0.000854001876506147 0.08338859499999884
0.000905637389768531 0.08338252400000101
0.000962612197231429 0.08087233600000054
0.00102506567822743 0.08118561199999874
0.00108639464462774 0.08016117600000072
0.00114758142315854 0.08008607400000045
0.0012101079085388 0.08157172099999954
0.0012756822684403 0.08135457300000049
0.00134659184167304 0.08119402599999859
0.00142450671412924 0.08222475400000029
0.0015003675346193 0.08202349200000114
0.00157576240423947 0.08220027399999985
0.00165275233984493 0.08124434999999863
0.00173354456946684 0.08142220000000044
0.00182092826000163 0.08140466100000054
0.00191358185236696 0.08253776499999965
0.00200377083328316 0.08024591600000086
0.00209365894005906 0.07949454899999964
0.00218578293910109 0.07981919699999906
0.00228302070021583 0.08002446100000071
0.00238915903508291 0.07936961499999917
0.00249555571910659 0.07972119500000119
0.00259986563022884 0.07996763399999907
0.00270480882994774 0.0795185440000008
0.00281341909054877 0.07973470299999974
0.00292945596294776 0.08006729799999945
0.00305285138858806 0.08031644000000071
0.00317242454163045 0.08501250399999982
0.00329126341536538 0.08468646500000077
0.0034126426030402 0.08358888499999928
0.00354036106007781 0.08478217499999907
0.0036797354974495 0.08441309800000063
0.00381464107928089 0.08052421400000043
0.00394785550849684 0.08377023099999903
0.00408297916485113 0.08373092500000112
0.00422399857905842 0.08288436900000029
0.00437630330721713 0.08411482200000009
0.00452607397501891 0.08397735999999867
0.00467372288334334 0.08359386200000074
0.00482315940542008 0.08326987899999949
0.00497868578259421 0.08318808000000111
0.00514603027224796 0.08296167399999987
0.00530997023708903 0.08195830299999862
0.00547196173665225 0.081536367
0.00563628200537626 0.0813318350000003
0.00580768223636438 0.08203814500000028
0.00599073867388927 0.08167404900000008
0.00616815320589875 0.0822721659999992
0.0063445556584686 0.08226040200000106
0.00652463928634235 0.08138031699999893
0.00671380449627538 0.08178060300000034
0.00690847693372235 0.08243800199999995
0.00709907073502526 0.08036281500000086
0.00729045184487143 0.0797349719999989
0.00748778735789899 0.07995738000000152
0.00769749168368148 0.07949303899999904
0.00790348943072756 0.07984275699999976
0.00810781374137867 0.07971386900000077
0.00831574248301617 0.07933355299999967
0.00853326081021509 0.07968263899999961
0.00875516080602525 0.07965478700000084
0.00897327314076344 0.07955914699999944
0.00919311355650376 0.0796258949999995
0.00942061302010986 0.08012213700000004
0.00965832999720256 0.0797385730000002
0.0098905077336664 0.0811883610000006
0.0101230438836513 0.07976080699999955
0.0103620310706978 0.0817073930000003
0.0106148159537519 0.08412976299999997
0.0108608722014054 0.08423174700000047
0.011106469014365 0.08466084299999999
0.0113579700991784 0.08423514599999926
0.0116228156161648 0.08353148700000013
0.011882296051609 0.08052430700000102
0.0121410625749517 0.08269042799999937
0.0124057733520622 0.08234135600000059
0.0126841554961905 0.08279200299999978
0.0129565510692583 0.08358863099999958
0.0132285691128497 0.08266901899999901
0.0135072284607321 0.08372520900000069
0.0137986967355962 0.08304736000000013
0.0140835571499043 0.0829383969999995
0.0143690269242203 0.08142179900000102
0.014662544527591 0.08127613599999961
0.0149648667172153 0.07986507400000065
0.0152619794276963 0.08074164199999956
0.0155613620440847 0.08193947500000043
0.0158709606486032 0.08117884499999839
0.01618365550497 0.08202972200000147
0.0164932121741229 0.08162133499999946
0.0168074413847466 0.08179063200000058
0.0171349987367269 0.08264935599999923
0.017458097630276 0.08245997700000096
0.017780885172884 0.08112588499999873
0.0181116792025639 0.08084001499999971
0.0184509681266395 0.07955291800000097
0.0187851951611136 0.07959256100000012
0.019122756530799 0.08543540400000005
0.019472722337655 0.08520948900000036
0.0198205678744991 0.08466757200000075
0.0201675082826114 0.08384582599999746
0.0205224338084883 0.08478522200000072
0.0208855361558973 0.08093254499999958
0.0212437651272499 0.08057764300000159
0.021606111907836 0.08269326899999996
0.0219824046468416 0.08312190999999913
0.0223532516438925 0.08315400800000106
0.0227248210063419 0.08276129399999732
0.0231067912971633 0.08419849900000287
0.0234911042739778 0.08440765900000002
0.0238730810489833 0.08343006999999858
0.0242624077955621 0.08351863900000112
0.0246606822222677 0.08219134399999817
0.0250538919582774 0.07958127600000253
0.0254518841643013 0.08027125499999954
0.0258641665360189 0.08141568699999979
0.0262690576976016 0.08101505999999858
0.026676650828861 0.08159955500000038
0.0270977926471595 0.08200934599999954
0.0275144841089621 0.08152792099999928
0.027932210811799 0.08223460299999985
0.028361874578386 0.08221881300000078
0.0287903167307028 0.08162308100000004
0.029218509717566 0.08081591500000229
0.0296574831210146 0.08023194299999759
0.0300974643236657 0.0797921989999999
0.0305363166935157 0.08034913300000213
0.0309852561401411 0.07944488499999736
0.0314364440585687 0.08017229200000031
0.0318860530001928 0.07983092699999972
0.0323455292872732 0.07956952299999998
0.0328075298622101 0.08009408300000231
0.0332679490810721 0.07984798799999737
0.0337385029312 0.0798786170000021
0.0342109193410037 0.08013622400000031
0.034682215115026 0.08165303399999857
0.0351644196034154 0.08424692200000194
0.0356469085728384 0.08450161200000039
0.0361292182901193 0.08387701799999903
0.0366237492541076 0.08392421799999994
0.0371160760492336 0.08347753700000027
0.0376096721363362 0.07993093900000048
0.038117392348331 0.08233805099999714
0.038619489728842 0.08360177800000201
0.039124856529076 0.08407832099999979
0.0396436643282535 0.08290225200000023
0.0401556831394342 0.08366049800000042
0.0406735385643926 0.08437540699999957
0.0411999532022874 0.08343161299999835
0.041722300388926 0.08365639100000166
0.0422536067679302 0.08189506200000096
0.0427878792287569 0.07991366199999916
0.0433212907433366 0.0806567230000006
0.0438674256122702 0.08179137399999803
0.0444101165866247 0.08136260100000214
0.0449557437667316 0.08157280200000017
0.0455139842179473 0.08194570199999873
0.0460660467047017 0.08176210699999942
0.0466255222885246 0.08197828100000137
0.047189934140642 0.08146865799999858
0.0477527466449589 0.0814228159999999
0.048328175226317 0.08037997099999927
0.0489001183977651 0.07962613700000176
0.0494756570933278 0.0797758040000005
0.0500617740253766 0.07954269999999752
0.0506430863342644 0.0795472710000027
0.0512339604393616 0.08018974799999867
0.0518258609590543 0.0797380969999999
0.0524189640455965 0.07976623700000118
0.0530257718710568 0.07996285299999784
0.0536259159255147 0.07957735200000116
0.0542340745859065 0.07981697499999996
0.0548452755445138 0.08006646899999836
0.0554567117591915 0.07997970000000265
0.0560826357218173 0.08031789400000022
0.0567014393499166 0.07999599699999749
0.057328204486133 0.08129280700000052
0.057957749955692 0.08373782900000037
0.0585879946720934 0.08379953100000037
0.0592313796805707 0.0845521920000003
0.059868600183272 0.08377351000000033
0.0605152262148781 0.0836950079999994
0.0611622927460499 0.08046296899999916
0.061811968685002 0.08274856599999936
0.0624714767192615 0.08346997100000308
0.0631272013976816 0.08299317899999892
0.0637953387655775 0.08307173100000043
0.0644596088750096 0.08362307899999877
0.0651299283886373 0.08304565599999947
0.0658048715461575 0.08334106999999946
0.0664799227257133 0.08269334700000286
0.0671674216914777 0.07993435099999857
0.0678494271808817 0.08342850900000087
0.0685426024930716 0.07988501499999856
0.0692333392935939 0.07992314999999905
0.069929722983525 0.08143971400000183
0.0706307431787655 0.0811699879999992
0.0713322415992402 0.0814446430000011
0.0720448743081202 0.08154908199999866
0.0727531333704681 0.08155965399999943
0.0734743934803 0.08151932500000214
0.0741907237332971 0.08205047999999948
0.0749153060223012 0.08141816799999901
0.0756407683867933 0.08105521799999948
0.0763700641793777 0.08200229600000242
0.0771055885053215 0.08103850099999832
0.0778408171974044 0.08387645200000193
0.0785871276894376 0.08389088399999878
0.0793293069532703 0.08368109799999957
0.0800855519465211 0.08417169399999835
0.0808354728396655 0.0842614370000021
0.0815957944009532 0.08212053799999808
0.0823540270120968 0.08025749700000162
0.0831192868193056 0.08312685900000005
0.083886327809269 0.0829474139999995
0.0846572792375061 0.08393587500000166
0.085433501152101 0.0837742879999972
0.0862107782816691 0.08285128800000052
0.0869964258752432 0.08362701900000147
0.0877805404869551 0.08304913899999988
0.0885757347934251 0.08235748199999904
0.0893670801681358 0.08338569900000081
0.0901718284934515 0.08226695999999833
0.0909706884715301 0.08146130500000126
0.0917830434476393 0.0812779230000018
0.0925895878731538 0.0809244879999973
0.0934078764947007 0.08145913499999935
0.0942222030480485 0.08203543300000149
0.0950467707735375 0.08139084700000154
0.0958689388314728 0.08178029099999762
0.0967000838751001 0.0820706290000004
0.0975301071843657 0.08200420300000033
0.0983680854123497 0.08050553300000018
0.0992059391924907 0.08393003799999832
0.100050970940878 0.07985795600000145
0.100896600191225 0.07965038200000052
0.101748878281605 0.08023454099999938
0.102602206703045 0.0797602469999994
0.103461905249696 0.07981121399999935
0.10432284443468 0.0797052960000002
0.105190128191605 0.08002912700000309
0.10605858686893 0.07977475099999864
0.106933620989335 0.07970257599999897
0.107809514227832 0.07982540600000121
0.108692474431098 0.08101276400000046
0.109575732825047 0.08570865799999794
0.110466816093627 0.08411367500000111
0.111357395070289 0.08378366599999865
0.112256831137665 0.08321169000000239
0.113154720654134 0.08314382400000042
0.114062784704342 0.08189347899999788
0.114968019740604 0.08035280500000042
0.115885046933626 0.08007315300000073
0.116797719360414 0.08002975899999853
0.117724122055551 0.0828207049999996
0.118644394683709 0.08342504300000186
0.119576527921636 0.08330523000000056
0.120504595920556 0.08318130700000026
0.121442398275165 0.08332091099999772
0.122378549848281 0.08329848200000001
0.12332214637908 0.08371308999999982
0.124266751619497 0.08250859500000018
0.125216339612634 0.08241981100000118
0.126169865066899 0.08200203899999892
0.12712572629701 0.07999683000000246
0.128088755537869 0.08093636099999912
0.129051273014043 0.08082139400000088
0.130024534267945 0.08126960499999925
0.130994215247 0.0819510149999978
0.131976366494341 0.08195874800000169
0.132953844879622 0.081701743
0.133940397725924 0.08192280600000146
0.1349264023997 0.08164916699999836
0.135917986512901 0.08129590300000089
0.13691341409197 0.08356975499999919
0.137910763605005 0.08002852799999971
0.138916686650223 0.07980957000000188
0.139920678204328 0.0798440439999979
0.140937545522324 0.07945669600000116
0.141949238891272 0.08001511799999861
0.142969637489604 0.08038520100000213
0.143990197021381 0.07942121799999668
0.145015230141195 0.07977647600000282
0.146046053448555 0.07994335099999716
0.147076952558167 0.08035108300000005
0.148119687859381 0.08002751500000116
0.149157885619177 0.07940076799999929
0.150205331357802 0.08012968899999962
0.151252406083298 0.08272768200000158
0.152303963962422 0.08415366799999902
0.153361745473538 0.08423847999999978
0.1544190947423 0.0841073140000006
0.155489066262068 0.08369656400000025
0.156554120916426 0.08207085300000116
0.157626607318209 0.0805088540000014
0.158701432035466 0.08265984899999523
0.159778459284041 0.08367081500000495
0.160865469503623 0.08375971499999935
0.161949259531329 0.08390153799999922
0.163042177995586 0.08385361199999863
0.164135161369627 0.08409459700000355
0.165231710324375 0.08379120399999351
0.166336625971984 0.08435233700000566
0.167439397355937 0.08313849799999673
0.168551793039669 0.0818770690000008
0.169663616910279 0.08221082899999743
0.170779199811137 0.08156994500000536
0.171903216842871 0.08111975499999602
0.173024998908718 0.08206821400000308
0.174155787094578 0.0818483639999954
0.175287028243293 0.0817751200000032
0.176421145257878 0.08163855600000147
0.177565473486336 0.08201341699999887
0.178706399759623 0.0812989710000025
0.179854680933948 0.08087223399999743
0.181006143888671 0.08001685699999683
0.182158592295113 0.07947535600000322
0.18332237139182 0.08320664099999675
0.18448297452675 0.0838853670000006
0.185648347129939 0.08491069300000476
0.18682138279016 0.08398293299999438
0.187992569518677 0.08466815100000247
0.189171839686506 0.08161452899999944
0.19035333976285 0.08131037700000121
0.191536186366079 0.08262550999999974
0.192729953233269 0.08345583999999917
0.193921164846494 0.08389263699999816
0.195116402608253 0.08357940200000513
0.196321115870782 0.08376376100000016
0.197522894134617 0.08371624099999764
0.19873094549233 0.08502498699999705
0.199944636264132 0.08164416400000363
0.201157555513742 0.08196680100000009
0.202378600059909 0.07976143500000177
0.203602056824821 0.08043386199999958
0.204826485072185 0.0817439729999947
0.206060484174655 0.08127269100000234
0.207294290037346 0.08199182599999943
0.208530403019305 0.08188377200000474
0.209777139456785 0.08146734199999628
0.211021705183902 0.0815024710000003
0.212269526371715 0.08228251199999903
0.213528650604498 0.08124833600000159
0.214784255079367 0.08155085699999631
0.216043700009978 0.07984978300000023
0.217314179788308 0.07973317200000452
0.218581004540154 0.07974547199999904
0.219851927586805 0.07978544499999884
0.221133580163479 0.07987341799999825
0.222411768109556 0.0801569260000008
0.223694000667914 0.07951376599999804
0.224987285882148 0.07977131400000559
0.226276984817981 0.07976004900000078
0.227570370904239 0.07978856399999756
0.228874540420579 0.07991813799999647
0.230175920355969 0.08242082600000344
0.231480357511133 0.0841555310000004
0.232794737490352 0.08486420300000219
0.234108034832291 0.08532866299999853
0.235423506503627 0.08558995899999644
0.236747832172021 0.08403175100000482
0.238073390946205 0.08101860000000016
0.239399998091038 0.08088354199999515
0.240734132026854 0.08420851500000026
0.242072442491581 0.08430254900000023
0.243410439514675 0.08334470399999816
0.244754402973261 0.08415435400000604
0.246106149550637 0.08368886799999586
0.247455987572383 0.0829986319999989
0.248809998891718 0.08402309800000296
0.250174115153202 0.08332286599999605
0.251536466852008 0.08184498800000028
0.252900992726277 0.08220947200000239
0.254273475039402 0.08173676999999913
0.255649237074804 0.08132677000000399
0.25702501846736 0.08165179699999925
0.25840642058337 0.08221612299999492
0.259796840759386 0.08143983300000457
0.261184930910355 0.08139329800000183
0.262576105175419 0.08146801299999851
0.26397567887599 0.08113826999999674
0.265377416303596 0.08115720800000048
0.266779584101587 0.08153366599999856
0.268187338413618 0.08173876300000416
0.269604492432485 0.08026356499999565
0.27101926675916 0.07939055700000353
0.272436634858578 0.0798179219999966
0.273861497042322 0.08020671400000623
0.275290833699963 0.08006382599999995
0.276719699046811 0.07975215699999438
0.278152828898645 0.08025353100000387
0.279594839286862 0.07996942500000159
0.281037516824737 0.08055982099999426
0.282481114651854 0.08021116200000478
0.283930139262614 0.08126322399999708
0.285388937021699 0.0830606689999982
0.286845732725697 0.08150386900000228
0.288304356186255 0.08457327200000009
0.289769093350813 0.08385976400000317
0.291242274183855 0.08359450499999355
0.292713665284691 0.08394382400000211
0.294187374702688 0.08323080499999946
0.295667465417124 0.08095741700000048
0.297155285109727 0.08197474600000021
0.298641619637106 0.08373903500000068
0.300130365075089 0.08351289099999804
0.30162537395629 0.08288932500000357
0.303128528701132 0.08470017599999835
0.304630127578888 0.08441110500000093
0.306133858614732 0.08344552599999844
0.307643378304558 0.08416333699999967
0.309162182194841 0.08161537800000218
0.310679441615408 0.08299125099999571
0.312198216342495 0.07976548700000308
0.313721975541632 0.08044512699999729
0.315254054258689 0.08101292900000345
0.316787515607505 0.08176183199999798
0.318321597821398 0.08160769300000226
0.319859572856553 0.08155716499999954
0.3214046260026 0.08240611499999773
0.322955130830309 0.08121582900000135
0.3245050966267 0.08168286400000113
0.326057596749925 0.08158306800000048
0.327615669825938 0.0806948399999996
0.329182219070327 0.08218229799999932
0.330749048487031 0.0820529960000016
0.332316828066298 0.08031068399999697
0.333888431907118 0.08337759500000175
0.335466651827676 0.0839864499999976
0.33705180761765 0.0841182879999991
0.338636159567602 0.08476643800000261
0.340222382553915 0.08328086600000262
0.341813142599945 0.08069051100000024
0.343411003671316 0.08231537099999997
0.345013795646709 0.0840832909999989
0.346616387014056 0.08357889700000243
0.348221258486296 0.08437989499999787
0.349830870414148 0.08319803499999523
0.351447583262089 0.08352329200000241
0.35306899104945 0.08390045000000157
0.354690333149478 0.08378318199999768
0.356313897229339 0.08279429400000282
0.357941954000687 0.08184549699999621
0.359576684758775 0.08278024800000594
0.361217663848329 0.08124222599999342
0.362858302653054 0.08122686900000531
0.364500695167894 0.0812210299999947
0.366146935710549 0.0812288550000062
0.36779904612855 0.08174125099999685
0.369458941497101 0.08217001300000248
0.371119687675384 0.08227825099999819
0.372781380744107 0.08186996999999963
0.374445935759254 0.08175707000000187
0.376115226428358 0.08399124900000032
0.377791044653644 0.08018664999999459
0.379473201511679 0.08019802400000486
0.381155235412127 0.07953255199999631
0.382838863780177 0.08019522900000453
0.384525812245997 0.08067362099999542
0.386217752778981 0.08010404800000259
0.387916277583381 0.0804473459999997
0.389620436544897 0.07980775000000051
0.391324746308858 0.07980026899999615
0.393030741428964 0.0800939220000032
0.394739962705688 0.08278542200000061
0.396453903364488 0.08537137599999767
0.398173986966852 0.08453572500000206
0.399901547660242 0.08449424900000224
0.401629105535033 0.08557835999999952
0.403357965681453 0.08380344799999762
0.405089496162763 0.08050410900000315
0.406825030186598 0.08283027399999554
0.40856584699008 0.0833494640000012
0.410313154749657 0.08393414799999732
0.412065332577598 0.08383040000000364
0.413818091541731 0.08341494100000091
0.415572607437228 0.08312622100000056
0.417330061704375 0.0841994029999995
0.419091600998498 0.08399404800000099
0.420858322232855 0.0826329699999988
0.422631259121281 0.08236985299999589
0.424409918803637 0.08158863799999949
0.426189199836842 0.08128532900000351
0.427970099719935 0.08145151400000117
0.429753628242547 0.08188273700000082
0.43154076833901 0.08173522199999894
0.433332464131626 0.08210419799999613
0.435129610084201 0.0818914030000002
0.436933041411357 0.08201132599999994
0.43874049630902 0.08232689800000514
0.440549012493646 0.08169895099999991
0.442359419718958 0.08231387200000029
0.444172550628782 0.08089531199999556
0.445989213645171 0.07978797100000179
0.44781018411863 0.07985837300000043
0.449636196316237 0.08008525900000052
0.451467936357063 0.08020898599999526
0.453306036221666 0.0805662820000066
0.455145618493076 0.07990627999999589
0.456986780351169 0.07962700200000228
0.458830190632007 0.07976821599999795
0.460676505337523 0.08055069499999945
0.462526358256189 0.08046585900000025
0.464380354949065 0.08359522800000008
0.466239067325677 0.08221847000000082
0.468103028910488 0.08250526500000177
0.469972730872667 0.08511604399999584
0.471847176967859 0.08531955100000488
0.473723078852018 0.08469669099999777
0.475600930575477 0.08525481499999898
0.477481233473844 0.08236736599999972
0.479364474537534 0.08003057599999863
0.48125112234264 0.08207660900000491
0.483141623332766 0.08542142299999966
0.485036398483493 0.08372941500000053
0.486935840414297 0.08399693699999489
0.488840310986997 0.08339287700000142
0.49075013941145 0.0840273929999995
0.492665620863828 0.08473166200000293
0.494582871838113 0.08473149799999646
0.496502162352471 0.08263173400000312
0.498423835680666 0.08257461499999863
0.500348224927877 0.08198778500000259
0.502275650510074 0.08204849699999528
0.504206418137466 0.08217616900000024
0.506140816987501 0.08179884700000173
0.508079118107889 0.08185282600000221
0.510021573075038 0.08172127799999629
0.511968412919807 0.08248899300000545
0.513919847325307 0.08163340699999821
0.515876064093234 0.08214166399999812
0.517837228871211 0.08188623499999892
0.519803485128782 0.08142615599999914
0.521772861421439 0.08178315500000366
0.52374457914049 0.08119897999999637
0.525718825553804 0.08442877899999957
0.527695784841192 0.08545816900000602
0.529675632639586 0.08465740599999805
0.531658535379338 0.08408656399999614
0.533644649695134 0.08353415799999908
0.535634121921011 0.080528017000006
0.537627087682133 0.08286572000000092
0.539623671589707 0.08380488799999597
0.541623987040362 0.08317339700000304
0.543628136117981 0.08446987699999653
0.545636209593891 0.08444210200000413
0.54764828702057 0.083677576999996
0.549664436911986 0.08368053099999884
0.551684717003981 0.08348230800000067
0.553709174584672 0.0879816670000011
0.555737846888275 0.08192275300000063
0.557770761542699 0.08171530300000285
0.559807937062127 0.08197116099999846
0.561849383376886 0.0815539839999957
0.563895102392132 0.08194152400000121
0.565945088566892 0.08134032299999916
0.567999170116749 0.0824423230000022
0.570056312260148 0.08176219900000348
0.572116565610179 0.08149558099999865
0.574179982117107 0.08204129099999591
0.576246610044888 0.08069718000000137
0.578316494153283 0.08268602100000066
0.580389675890324 0.08036985100000038
0.582466193587441 0.08056585899999646
0.584546082662937 0.08036794600000263
0.586629375837059 0.07990216200000333
0.588716103359193 0.07990968499999695
0.590806293247444 0.07960783899999768
0.592899971539952 0.08030458500000037
0.594997162557595 0.07981484500000136
0.597097889177148 0.07974008499999741
0.599202173114517 0.07978391000000329
0.601310035216038 0.08138900299999818
0.60342149575943 0.08543473400000323
0.605536574761653 0.08456748599999742
0.607655292295078 0.08361770799999846
0.609777668812586 0.08559808700000104
0.611903725480329 0.08371599400000207
0.614033484519704 0.0800423720000012
0.616166969559585 0.08277668899999924
0.618304205999267 0.08342422100000135
0.620445221384097 0.08320002699999662
0.622590045795717 0.08396346700000379
0.624738712258583 0.0844969929999948
0.626891257165894 0.08491449800000339
0.629047720727717 0.08479284500000261
0.631208147444314 0.08372242399999408
0.633372586610248 0.081871955000004
0.635541092852723 0.08250167699999622
0.637713726709584 0.0824165739999998
0.639890555254258 0.08230716300000296
0.642071106521317 0.08191169199999848
0.644254620046779 0.08231602700000451
0.646441099399665 0.08145486499999777
0.648630561952872 0.08252962199999558
0.650823029779086 0.08284475300000338
0.653018529778534 0.08192047200000019
0.655217093937367 0.08269906700000007
0.657418759607406 0.08138795899999707
0.659623569809993 0.0834020510000002
0.661831573568736 0.08039166900000083
0.664042826275486 0.08004507400000449
0.666257390097027 0.07974646099999916
0.668475334427349 0.07987305599999672
0.670696736392641 0.08035577800000482
0.672921681417524 0.07955407899999756
0.67515026385918 0.08019490299999887
0.677382587721708 0.0798034869999995
0.679618767459894 0.07961426100000324
0.681858928887098 0.08022526299999555
0.684103210200973 0.08027823300000136
0.686351763145851 0.08423915400000226
0.688604754331768 0.08291704499999497
0.690862366736248 0.08462965500000053
0.693124801417982 0.08515209400000145
0.695391333286782 0.08653878399999826
0.697660118248441 0.08408508400000159
0.699931301017961 0.08450674800000257
0.702205056262446 0.08076213900000084
0.704481565653428 0.08013413199999775
0.706761018871241 0.08249517899999859
0.709043614996074 0.08323917799999947
0.711329564015154 0.08344601299999965
0.713619088465185 0.08371621900000292
0.715912425238931 0.08480172299999822
0.718209827591045 0.083426989000003
0.720511567383539 0.08443465599999911
0.722817937619785 0.08358422199999893
0.725129255322328 0.08420333899999832
0.72744586482416 0.08208243500000378
0.729765002930567 0.0826900220000013
0.732086152551337 0.08158192299999456
0.734409617411697 0.08246988400000532
0.736735717792729 0.08193418799999819
0.739064783600678 0.0813102480000012
0.741421011544663 0.08135142799999784
0.743869958138311 0.08165651400000229
0.746500371951208 0.08169339999999892
0.749453654980803 0.08272272199999975
0.752576574675664 0.08059221099999547
0.755714459287497 0.08144046700000018
0.758855691370017 0.0820965370000053
0.762000485024173 0.08149440799999752
0.765158446491252 0.08491165400000256
0.768298247264743 0.08602083199999555
0.771408388964872 0.08469103699999891
0.774852335609001 0.08432419400000413
0.778306889573028 0.08352878699999877
0.7817654283535 0.16359416499999924
0.785076751640408 0.0833844639999981
0.787761405267427 0.08353098900000333
0.790774576372382 0.08316544000000192
0.793602271844881 0.08350003299999997
0.796185449053723 0.08338888799999467
0.798591293837328 0.08307756199999972
0.800812183316234 0.08399376900000277
0.802847833585388 0.08032676999999921
0.804847261428645 0.08229501699999986
0.806900291946425 0.08151546700000267
0.808981207592843 0.0824151019999988
0.811096690293815 0.0822838879999992
0.813183183360455 0.08186230199999756
0.815324092580167 0.08175115300000613
0.817478376175583 0.08138431299999382
0.81967137005815 0.08219637400000579
0.821895154054846 0.08235840300000064
0.82416116166221 0.08146470799999861
0.826472731323667 0.08184128999999984
0.828840286977037 0.08207727699999623
0.831273893294041 0.08267125900000138
0.833788454479648 0.07988018800000418
0.836402469026991 0.07959165599999807
0.839141469401731 0.0802280280000005
0.841985232093565 0.0797874880000009
0.844905297795114 0.07985138099999745
0.84790659771174 0.07969565700000203
0.850973816475569 0.0800786329999994
0.854095654900408 0.07965508299999868
0.857260206685483 0.07995694099999895
0.860464624566663 0.08011630400000058
0.863717993596002 0.08266538299999837
0.86704195904484 0.08427316900000648
0.870466135195079 0.08590521399999318
0.874023715450342 0.08406100599999888
0.877560214189374 0.08473653500000466
0.881046818272516 0.08183233399999779
0.88453569230199 0.08062954500000785
0.888055337730774 0.08377344399998776
0.891305805624256 0.08340667299999893
0.894285839104862 0.08321763100001078
0.897034343833258 0.08358933899999954
0.899797988392131 0.08478820599999892
0.902682957974668 0.08420089700000233
0.905786165131986 0.08518689499999255
0.908789348636491 0.0834192709999968
0.911711220689456 0.08296255800000552
0.914628439982278 0.08186945600000683
0.917627293714959 0.08224179399999798
0.920666109703546 0.08141197799999134
0.923728077089517 0.08202878500000566
0.926750365460982 0.08156560300000137
0.929796834493603 0.08147860699999399
0.932828616550894 0.08200633500000265
0.935920793140283 0.08153001600000209
0.938986482576454 0.08197317699999473
0.942104840020662 0.08161956400000747
0.945429701596385 0.08002434399999458
0.948796134287253 0.08448756500000343
0.952073633719355 0.08071978499999943
0.955367449172578 0.07963813499999617
0.958447201502235 0.08016870000000154
0.961302744717368 0.08002685799999654
0.964037924552696 0.0798417029999996
0.966915496771068 0.07980881600001055
0.969933995583943 0.08009654899998964
0.973004377748522 0.07951871699999913
0.975925888090755 0.08053349100001128
0.97882116434546 0.08000283799999863
0.981760043053679 0.08033186099999057
0.984817466847371 0.08444730000000789
0.987857543253044 0.08255252799999369
0.990881103502283 0.08362576000000388
0.993860282701424 0.08452979800000548
0.996891696511146 0.08459024100000079
0.999934955386713 0.08431765299999938
1.00302109553395 0.08607498499999622
1.00607298308127 0.08155939200000262
1.00914759949152 0.08044574299999852
1.0122056401945 0.082929895999996
1.01530794506393 0.08346892500000536
1.01839775625853 0.0831743019999891
1.02151824598466 0.08350583800000777
1.02475405610269 0.08402314199999239
1.02797139055886 0.0836472740000005
1.03111482060879 0.08425111800001162
1.03429511851812 0.08398427499999173
1.03732939463736 0.08243100400000003
1.04024503599023 0.08172312800000725
1.04319915221285 0.08173189299999706
1.0462798840833 0.08239963799999828
1.04938998681453 0.08161455500000159
1.05245596796176 0.08117851000000087
1.0554727890841 0.08152251199999228
1.0584910701661 0.08191197500001124
1.0615516616875 0.08159350899998685
1.06463860654166 0.08286147700000868
1.06771895324176 0.08328116199999158
1.07077637102638 0.08204776200000197
1.07383297044924 0.0821210069999978
1.07692142973375 0.08143118000000982
1.08002019711256 0.08377360299999737
1.08313364738646 0.08598636300000351
1.08623050799751 0.08473457899999914
1.08933757650922 0.08410895599999435
1.09248723409216 0.08507096799999658
1.09560767832644 0.0828581300000053
1.09876058615918 0.07945212399999946
1.10179097338022 0.08075818899999376
1.10483816737695 0.08461823000000379
1.10788155920391 0.08378436200000294
1.11103144127274 0.08476883100000521
1.11413170219033 0.08437236999999698
1.11725607078265 0.08338314200000241
1.12032892014245 0.08391891200000146
1.12338022343759 0.08467463299999167
1.12645418097451 0.08289421899999638
1.12949539346613 0.08163432000000626
1.13257387924168 0.0808378509999983
1.13564282953864 0.08081065800000431
1.13874523786437 0.08202438799999356
1.14182648030357 0.08197194600001012
1.14492918140113 0.08133833299999083
1.14802103555188 0.08190008600000453
1.15113809284484 0.08237893400000473
1.15425012948554 0.08217474699999627
1.15737638027152 0.08215836200000126
1.1605005734021 0.082278199000001
1.16363324667384 0.08047087799999986
1.16684040857436 0.08017512299998941
1.17001453322416 0.07998137300000963
1.17304931384003 0.08024666699999727
1.17601150155072 0.07978980299999705
1.17903263458636 0.07996623700000782
1.18216283005825 0.08003767999998956
1.18529148391581 0.08002247500000692
1.18836944206666 0.07971507399999211
1.19140475383557 0.07991212299999972
1.19446955687313 0.08082325400000911
1.19758838430691 0.08073953299999914
1.20071085072923 0.08502667099999428
1.20381649023561 0.08444384400000615
1.20689964203115 0.08423293100000251
1.20999255882211 0.08507000499999151
1.21312106300451 0.08355383399999994
1.21624876981884 0.08026568799999723
1.21936284773021 0.08178712300001223
1.22247885239987 0.08393474699998649
1.22559984296487 0.08389982300001009
1.22872683032337 0.08416613999999356
1.23185988889035 0.08445714900000212
1.23499713586287 0.08393071199999724
1.23812671872743 0.08341229300000919
1.24125323486139 0.08359405899999217
1.24438882247468 0.08226882300000682
1.247537095298 0.08106199499999889
1.2506816438021 0.08069016000000317
1.25381725282423 0.08081839599999796
1.25695651835708 0.08138071499999455
1.26011008100247 0.08184881100000041
1.26327397156449 0.08172515699999394
1.26643743541999 0.08166214000000593
1.26959268810297 0.08183925400000192
1.27271285218151 0.08164506800000026
1.27585364369687 0.08219611200000543
1.27903538835226 0.08148660199999824
1.28222734499543 0.08366643200000112
1.28539955356913 0.0803997749999894
1.28856170135635 0.07996315200000481
1.2916971939493 0.08030467999999757
1.29483431135716 0.08027336199999979
1.29803271645387 0.07984247699999969
1.30127946130077 0.08026048600000024
1.30452742857817 0.07993017700000848
1.30767840982796 0.07961554499999579
1.3108048740513 0.08022540000000333
1.31402335745359 0.08041985899998849
1.31734395368025 0.08058263100001284
1.32060723403329 0.08318992499999922
1.32377307215205 0.0823451759999898
1.32693687139694 0.08396003700001131
1.33015575502214 0.084779731999987
1.33338440252058 0.08606524900000068
1.33657998075887 0.08565131299999962
1.33973635283294 0.08421701400000359
1.34291359104133 0.08165200800000605
1.34611873602245 0.0809363879999978
1.3493251816694 0.08418646900000226
1.35250871460479 0.08407914400000038
1.35567520766697 0.08450431999999353
1.35886217955939 0.0843109300000009
1.36205579621235 0.08345535399999449
1.3652492564037 0.08389985300000546
1.36842515495792 0.08390684500000134
1.3716002614061 0.0839231979999937
1.37478580136024 0.08259572400000081
1.3779750521144 0.08175030600000355
1.38115828848017 0.0826076769999986
1.38433483531753 0.08149574600000165
1.38744061396347 0.0825029399999977
1.39060064452888 0.08177693200001102
1.39375575891787 0.08118208899999502
1.39696108650895 0.08190980499999512
1.40011152189635 0.08165119600000992
1.40328665526492 0.08178621399999031
1.40643476354512 0.08211550000000045
1.40963712971488 0.08057645700000649
1.41280735559252 0.08238749999999584
1.41600631498107 0.08248772000000315
1.41916452700991 0.08561031699998978
1.42236548684587 0.08499538800001005
1.42553828587374 0.0840861739999923
1.42875067334656 0.08497959800000388
1.43192092492403 0.08419445399999859
1.43512580694258 0.08192645399999776
1.43829935825424 0.08038919100000896
1.44151117329233 0.0825348919999982
1.44469186246125 0.08362570100000255
1.4479006539114 0.08377473599999519
1.45108057245437 0.08425146700000141
1.45428914739887 0.08361244200000328
1.45747574107389 0.08401051599999221
1.46068462475676 0.08402250299999992
1.46387240115803 0.08463945100000103
1.46707803203277 0.08266145400000369
1.47026951025975 0.07969383500000049
1.47347517176089 0.08068491400000255
1.47666997295781 0.08251621299999101
1.47987255866136 0.08190373499999737
1.48306947393892 0.08254690100000062
1.48627046158599 0.0818724660000072
1.48947113478864 0.08193576200000052
1.49266984116436 0.08167658399999311
1.4958726375084 0.08223823200000879
1.49906865238264 0.08270172099999229
1.50227407291473 0.08087922400000025
1.50546833219026 0.08002288299999805
1.50865946935525 0.0803370670000021
1.51175606997847 0.08037158300000158
1.51481670631726 0.0797867379999957
1.51794024314402 0.07980856400000391
1.52111453434027 0.08022485499999732
1.52427601449284 0.0798266800000107
1.52739354481338 0.07981360799999493
1.53049577732951 0.07998184299999878
1.53363390240516 0.07983733199999676
1.53680134280018 0.07969526499999802
1.5399542010387 0.08019082399999888
1.54308420223638 0.08557100000000162
1.54621516491267 0.08502793899999972
1.54936157772427 0.08516335900000627
1.55251995744182 0.08424702599999989
1.55567547103589 0.08450336399999969
1.5588180212022 0.08063611199999343
1.5619566688774 0.08174166000000582
1.56510583318635 0.08511698600000273
1.56826493404012 0.08385628999999994
1.57142207062421 0.08413557699999785
1.57456863540872 0.08496255800000085
1.57771143912392 0.0845535429999984
1.58086219436691 0.08355645999999695
1.58402137712199 0.0846955869999988
1.58718000682169 0.08231173500000466
1.59033117272523 0.08238344199999403
1.59347770572281 0.0824393020000116
1.59662943375285 0.08299405299999307
1.59978881879076 0.0822771739999979
1.60294911627604 0.08183070700000883
1.60610453873575 0.08151930500000049
1.60925414827781 0.0814735609999957
1.61240594919553 0.08246180999999808
1.61556445753465 0.08135813500000211
1.61872545840942 0.08158065399999259
1.62188334309598 0.08157952999999907
1.62503773318677 0.08133552600000371
1.62819101900894 0.08308834900000761
1.63134758728831 0.07985544099999231
1.63450772020964 0.08052788400000566
1.63766812397736 0.0805629009999933
1.64082702305478 0.08019798000000833
1.64398325325991 0.07993256700000018
1.64713926665619 0.07984750199999269
1.65029846339141 0.08078483399999925
1.6534604883736 0.08008098199999836
1.65662240524825 0.0797460920000077
1.65978226959749 0.08008885399999599
1.66293916893958 0.081851216000004
1.66609727054619 0.08317830900000445
1.66925923194005 0.08023012599998935
1.67242295292305 0.08367741200000012
1.67558528234429 0.08506156200000703
1.67874502701313 0.08441725699999836
1.68190339937013 0.08554890599999965
1.6850639983313 0.08512909099999888
1.68822757183249 0.08107291500000713
1.69139161056197 0.08226518899999746
1.69455433961171 0.0842766769999912
1.69771515458791 0.08374432099999751
1.70087531701352 0.08360756400000469
1.70403754405301 0.0837474359999959
1.70720213574843 0.0832949820000124
1.71036708282601 0.08441278799999452
1.71353122117499 0.08432525700000326
1.7166927309915 0.08262736199999665
1.71985396785902 0.08270555299999671
1.72301811672225 0.08220693300000903
1.72618484010362 0.08192977199999518
1.7293514702612 0.08154223200000388
1.73251547806677 0.08143576599999847
1.73567729046513 0.08142858099999728
1.73884121943614 0.08181549500000074
1.74200898824155 0.0819241969999922
1.74517795918158 0.0820425819999997
1.74834436975254 0.08177366700000732
1.75150716814094 0.0821875120000044
1.75467136969775 0.08093317799999511
1.7578401252089 0.08245751299999426
1.7610107940899 0.08034618900001078
1.76417923933473 0.08399563199999704
1.76734309170949 0.08546219499999097
1.77050731245456 0.08478847800000722
1.77367596924595 0.08427957300000344
1.77684679357734 0.08537583099999324
1.78001525502685 0.08122552800000449
1.78318087348488 0.07950959000000068
1.78634683161669 0.08238075199999173
1.7895139115002 0.08420289000000025
1.79268104766691 0.08461028500001078
1.79584698875147 0.08466248899999584
1.79901193170774 0.08457764599999962
1.8021769539296 0.08347731499999611
1.80534243787321 0.0842684079999998
1.80850778623389 0.0838572739999961
1.81167254544685 0.08117994400001294
1.81483714449073 0.08046689399999707
1.81800232011143 0.08069448999999906
1.82116823629311 0.08233059799999864
1.82430187667392 0.08204700800000353
1.82742025223812 0.08178131199998973
1.83055775695274 0.08193817000000081
1.83371631600711 0.08182479600000647
1.83686828254669 0.08234593599999585
1.8399997193793 0.08258628400000134
1.84312674298833 0.08205778900000382
1.84626802912789 0.0808876229999953
1.84941903933457 0.07952999200000477
1.85256248403576 0.07994967499999461
1.85569445958867 0.07975583399999664
1.85882737442119 0.07991024400000413
1.86197022873554 0.07999044700000013
1.86511712652334 0.07994017500000439
1.86825814567258 0.08016526199999419
1.87139340598458 0.07999961100000519
1.87453011899651 0.07990227000000516
1.8776726809318 0.07996011899999189
1.88081723538632 0.07994847599999844
1.8839584499649 0.08200816500000485
1.88709647476173 0.08431866899999818
1.89023535867479 0.08452779600000326
1.89337774557449 0.08401042900000277
1.89652147642231 0.08420326399999567
1.89966335535439 0.08322427999999604
1.90280294020463 0.07970209700000908
1.90594292570638 0.08292900199998599
1.90908531002272 0.08326360000000932
1.91222873914442 0.08373521000000039
1.9153709285116 0.08349663299999577
1.91851166677135 0.08428557400000614
1.92165241309073 0.08320302499998888
1.92479458354195 0.08440161200000773
1.9279376226665 0.08273357499999179
1.93108013960638 0.08228021200000057
1.93422199847618 0.08172723700000972
1.93736338447519 0.0812362850000028
1.94050536582816 0.08117522299998825
1.94364834042188 0.08140208800000437
1.94679166711667 0.0810060879999952
1.9499341171888 0.08164101799999912
1.9530758182017 0.08148888700000612
1.9562183554303 0.0813310150000035
1.95936239745149 0.0815506269999986
1.96250577914952 0.08243309099999863
1.96564803448403 0.08081002299999795
1.96879089964432 0.082799976000004
1.97193458784006 0.07972921699999347
1.97507830781767 0.07966779699999904
1.9782219956032 0.07988299000000154
1.98136511393919 0.07992653400000904
1.98450834943603 0.07982896999999411
1.98765256716347 0.08028693500000372
1.99079650673569 0.08000388199999975
1.99394019320609 0.07947935199999279
1.99708367764781 0.08003776800001106
2.00022745764862 0.0796807159999986
2.00337172090862 0.07998304099999132
2.00651564925131 0.08120769200000666
2.00965952154707 0.07963295300000084
2.0128030440072 0.08852959699999019
2.01594708844252 0.08635368000000199
2.01909092335933 0.0932167440000029
2.02223487095375 0.08356885000000602
2.02537831657084 0.08393975899998907
2.02852196923064 0.08273429600001236
2.03166552166994 0.08027093799999818
2.03480917450378 0.07988648699999601
2.03795256307405 0.08156034900000009
2.04109577789013 0.08284991899999739
2.04423903449096 0.08327479300000107
2.04738212316376 0.08299042299999826
2.05050776079446 0.08340501099999642
2.05361802520344 0.0835433790000053
2.05673240142231 0.08320428100000754
2.05986394498328 0.08480965299999355
2.06299658452035 0.08190397299999574
2.06611753878465 0.08018131200000767
2.0692306828861 0.08024336199999027
2.07234995225261 0.08137772599999948
2.07547901310389 0.08176770100000397
2.07860501812849 0.08252387100000647
2.08172392679219 0.08154260399999202
2.08483896985262 0.08135323999999855
2.08796077191569 0.08165769900000441
2.09108559832959 0.08191478099999472
2.09420887494089 0.08243815000000154
2.09732580202755 0.08154547800000955
2.10044304236647 0.08040275499999439
2.1035640499448 0.07964557399999705
2.10668635039086 0.0801007490000103
2.1098069296153 0.08402178899999058
2.11292320102525 0.08420773000000281
2.11604126952987 0.08564768499999786
2.1191605075783 0.08470003600000098
2.12228143606829 0.08452605800000867
2.125398997368 0.08082089299999495
2.12851631788888 0.08241624500000455
2.13163313255503 0.08274295899998663
2.13475157039868 0.08309322800000984
2.13786996942001 0.08362882800000193
2.14098650994773 0.08387545099999727
2.14410341320658 0.08370060299999693
2.14721916124847 0.0835837620000035
2.15033657163325 0.08312990499999273
2.15345252720457 0.08305445999999961
2.15656909665273 0.08160360100001185
2.15968399256306 0.0823086209999957
2.16280014284556 0.08178260399999715
2.16591532765815 0.08151610100000539
2.16903027796392 0.08161840999999015
2.17214533445222 0.08277611200000479
2.17525954100509 0.0815421930000042
2.17837487649947 0.08168595499999753
2.18148828841916 0.08176178200000095
2.18460252915607 0.08123816599999145
2.18771559860795 0.0815916220000048
2.19083007334196 0.0799738350000041
2.19394302463987 0.07959949399999289
2.19705625233968 0.07999708100000191
2.20016874087048 0.07981980799999633
2.20328114344315 0.07963980700000661
2.20639428892427 0.0800583649999993
2.2095060251411 0.08072581800000478
2.21261848600605 0.07957958999999448
2.21572933746451 0.08009217999999407
2.21884148092349 0.07965338000001054
2.22195244483099 0.081382277000003
2.22506442796035 0.08034593999998663
2.22817477255698 0.08316725200000974
2.23128530481419 0.08412870299999042
2.23440321237395 0.08407667000000174
2.23754790847369 0.08416961200001083
2.24073004526309 0.08431375299998933
2.24393517744601 0.08368240800000137
2.247156684193 0.08107781900000077
2.2504019546954 0.08307399400000293
2.25369001507058 0.08302523000000406
2.25702240821563 0.08304549899999358
2.2603931146471 0.08340652700000817
2.26379299729749 0.08428691899999308
2.26702239242192 0.08319582299999695
2.26998691590707 0.08361162600000682
2.27295959320911 0.0837698950000032
2.27615500271722 0.0823006979999974
2.27944519864764 0.08222064400000306
2.28258410480053 0.08229665199999658
2.28558546205738 0.08188988999999935
2.28864144093528 0.08128979800000025
2.29183886436959 0.08203611700000124
2.29505142658244 0.08132056299999135
2.2981530000942 0.08176496200000827
2.30119383225187 0.08171661099999028
2.30429580716447 0.08170642900000757
2.30747693883416 0.0817074919999925
2.31064072616518 0.08271011400000816
2.31373160578549 0.08163075400000253
2.31680392942129 0.07982983499999818
2.31992716959257 0.08022406300000284
2.32308872417418 0.0795665659999969
2.32622384702916 0.0800690330000009
2.32931597984175 0.07992255300000295
2.3324101358799 0.07970039599999268
2.33554031059032 0.08050388600000247
2.33868425543002 0.07960780099999454
2.3418041953284 0.08060884900000076
2.34490210863053 0.07995726500000444
2.34800941666981 0.07996462500000234
2.3511385602871 0.0891084599999914
2.35426938738624 0.08773815300000365
2.35738277920133 0.08368202299999439
2.36048658024749 0.08453087000000892
2.3635999667676 0.0840595069999921
2.36672541536975 0.08457758000000126
2.36984810404688 0.08218833400000847
2.37296041744073 0.0798847119999948
2.37607476518122 0.08152589499999863
2.37919824530383 0.08285192200000324
2.38232951892181 0.08289178100000072
2.38545633657012 0.08292072499999392
2.38858013719529 0.0833680700000059
2.39170579645106 0.08345472499999573
2.39484007022586 0.08345443599999669
2.3979761166956 0.08395528100000149
2.40111104902715 0.08339027899999962
2.40424338165984 0.0812532850000025
2.40738057409661 0.08100595199999816
2.41052126531581 0.08073787899999729
2.41366430088523 0.0809515910000016
2.41680421876495 0.08127605700001084
2.41994501211697 0.08135106199999598
2.42308673980212 0.08110267899999712
2.42623154850233 0.08160450600000502
2.42937416252595 0.08196915899999624
2.43251602287062 0.08148507200000665
2.43565616263214 0.08141694499998664
2.43879883830227 0.07968468600000733
2.44194110511077 0.0799694680000016
2.44508426419571 0.08714456199999177
2.44822582496202 0.08400077000000294
2.45136975637064 0.08489540600000112
2.45451429107836 0.08507779100000334
2.45766136471355 0.08481158799999378
2.46080754477466 0.08294141300000035
2.46395559224835 0.08146684199999754
2.46710376729814 0.08345881200000349
2.47025494814301 0.08399625200000571
2.47340614278855 0.08393135299999699
2.47655967813287 0.08412572199999602
2.47971341140306 0.08362005700000452
2.48287051409048 0.08401121599999328
2.4860284495066 0.08381499700000461
2.48918938818961 0.08311219000000847
2.49235049956358 0.0830282059999945
2.49551448314831 0.10670772400000317


==> Images/Results/sourcebeam_timesteptimes_tol_0.001_pmm50.txt <==
t steptime
0.0 0.09806959599999998
8.86782517443678e-12 0.09787929099999992
1.60156219886821e-11 0.09763375900000004
2.56985291235971e-11 0.09781164999999992
3.83679199059534e-11 0.09773202600000008
5.49102700057645e-11 0.10176280100000001
7.65771636679506e-11 0.10320245799999994
1.05156287644501e-10 0.10359406699999996
1.43247772676824e-10 0.10311214100000021
1.94773551730138e-10 0.10169433100000003
2.66045626597391e-10 0.09989370899999983
3.68373067737062e-10 0.10217189500000012
5.25234259856014e-10 0.10223842799999971
7.90869497621057e-10 0.10232815200000012
1.24295189584171e-09 0.10261924199999983
1.80996801328054e-09 0.10246478600000009
2.448090605433e-09 0.10232796300000002
3.22138857233523e-09 0.100633937
4.18425314425786e-09 0.09994750599999991
5.39894627424479e-09 0.09825636800000037
6.95032228366929e-09 0.09974795999999975
8.9576593561758e-09 0.09995131599999985
1.15921656780939e-08 0.10021845900000015
1.51046494027276e-08 0.10007090100000005
1.98706061663235e-08 0.10062606400000007
2.64658004550758e-08 0.10060327000000013
3.57968593209198e-08 0.10065741799999994
4.93346088464658e-08 0.10015033399999984
6.95469540853415e-08 0.09983220899999967
1.00736866273098e-07 0.09787064900000075
1.50279189491775e-07 0.09781372999999949
2.33908493936801e-07 0.0979104710000005
3.41258112887645e-07 0.09776663199999991
4.48334585110361e-07 0.09760010199999947
5.82084728125528e-07 0.09794904100000057
8.00436759696172e-07 0.0979178300000001
1.1334819783016e-06 0.09796195099999938
1.51746403854313e-06 0.09866123100000035
2.04132153108475e-06 0.09767060099999991
2.48725286448818e-06 0.10284433699999962
3.03982101353959e-06 0.10316086899999988
3.68092735939965e-06 0.10322293800000004
4.39760226905682e-06 0.1033077760000003
5.23333706849118e-06 0.09899506699999971
6.25236317810584e-06 0.09962233600000037
7.59693332015285e-06 0.10290921699999966
9.24476126214304e-06 0.10256738900000073
1.13116238878297e-05 0.1032272239999994
1.40075819933837e-05 0.10224266300000018
1.76614979098593e-05 0.102824676
2.12752066097377e-05 0.1027024980000002
2.46757840058255e-05 0.10830337099999987
2.81014549507202e-05 0.10024238300000032
3.16991453636171e-05 0.10109421399999974
3.55974902087941e-05 0.10004926800000025
3.99624176225959e-05 0.10029030299999953
4.50552205146044e-05 0.10034773300000044
5.1366487581993e-05 0.10065671499999951
6.00084205845609e-05 0.10051597700000059
7.10222004903944e-05 0.10016786799999977
8.13998239508321e-05 0.0987480129999998
9.10064700692832e-05 0.09789939200000042
0.000100432834631744 0.1017622919999992
0.000110118814238798 0.10335481400000024
0.00012041459899749 0.10288084200000025
0.000131704542545676 0.10335647700000017
0.000144517879072308 0.10126572400000011
0.000159710546587589 0.10066881900000002
0.000177445592058996 0.10251205399999996
0.000197404932396747 0.10252721800000053
0.000216593749072172 0.10229904599999884
0.000235172253367863 0.10266035300000098
0.000253860945642663 0.10253435099999919
0.000273336763641189 0.1024493280000005
0.000294297444069703 0.10079149799999954
0.000317634433055674 0.09802154199999968
0.0003446324560299 0.09938168300000072
0.000376798221685968 0.09999532600000016
0.000408209714461342 0.10027641299999956
0.000438654149140216 0.10034578700000019
0.000468929392498072 0.10041122700000038
0.000499996293256389 0.1004728109999995
0.00053289488636018 0.1005148509999998
0.000568915256737496 0.09986620699999982
0.000609868487724875 0.10023764499999999
0.000654321407492598 0.09747981699999997
0.00069804727830385 0.09778581600000003
0.000741451596081472 0.09775123300000033
0.000785481723586564 0.0979412540000002
0.000831297281390732 0.09830305899999914
0.000880378640074657 0.09749142600000127
0.000934792498022684 0.097896188
0.000992685143448274 0.09774778099999892
0.00104970045230007 0.10244233300000083
0.00110678334486818 0.10329553899999944
0.00116520076844952 0.10309063600000101
0.00122637455573369 0.10349783599999896
0.00129217279703351 0.10129008700000064
0.00136531332762558 0.09906799
0.00143650336077089 0.10128621299999985
0.00150709066198048 0.10167562700000055
0.00157882702322446 0.10238278699999981
0.00165349936694141 0.10247801199999884
0.00173320602074837 0.10280559300000114
0.00182088105172964 0.10263737799999895
0.001906237129214 0.10082917999999985
0.00199064681667052 0.10056502700000003
0.00207622007101248 0.10025483999999985
0.0021651885213264 0.10131170600000061
0.00226020193859336 0.10012136499999968
0.00236245676960161 0.1003996100000002
0.00246163578563617 0.1000963180000003
0.00256003442335054 0.10050218599999994
0.0026601158400324 0.1005782970000002
0.00276455756530404 0.10057516999999905
0.00287674359696747 0.09954771800000017
0.00299196260380021 0.10224870800000119
0.00310460305436598 0.09803089799999931
0.00321733673226224 0.09778936500000057
0.00333297891577525 0.09821880400000005
0.0034547993072447 0.09778483599999888
0.00358678773115103 0.09774336799999972
0.00371438021622214 0.09790698100000128
0.00384071184539502 0.09781539799999983
0.00396890008406696 0.09787172699999935
0.00410229099025557 0.09749194100000125
0.00424521403043933 0.09773647599999968
0.00438771394696031 0.10835124799999996
0.00452799777190437 0.10353349399999878
0.00466943237867602 0.10341019800000062
0.00481557050845947 0.10353217099999945
0.00497079766912804 0.10218456600000003
0.0051277633724656 0.09869123900000076
0.00528197264054918 0.10227471500000007
0.00543709096951855 0.10213900699999989
0.00559695715525118 0.10240299600000036
0.00576622535549314 0.10215648299999991
0.00593683400967504 0.1024568170000002
0.00610473853235864 0.10266194799999973
0.00627390049244386 0.10236541499999952
0.00644849929728807 0.09952452099999931
0.00663367109078352 0.09834261100000141
0.00681708970992129 0.1000998820000003
0.00699854982193251 0.10009478699999974
0.00718232301660626 0.1003141749999994
0.00737302636441466 0.10079038800000006
0.00757386978214765 0.10036563799999954
0.00776963104721927 0.10074705599999945
0.00796494115672874 0.1009123580000022
0.00816443909614385 0.0992062799999971
0.00837339722020179 0.10197705800000278
0.00858461655871991 0.11011571699999934
0.00879290938801514 0.10265609600000047
0.00900309872874879 0.10302919699999791
0.00922030023723696 0.10294846200000052
0.00944756558058852 0.10209835599999906
0.0096696428147724 0.09903745200000102
0.00989172400845239 0.10226108500000208
0.0101190449729246 0.10199596599999694
0.0103576460680238 0.10234174700000054
0.0105937006542799 0.10223500500000071
0.0108282749667878 0.1026488609999987
0.0110668040659403 0.10210223099999993
0.0113152892127632 0.10122336800000298
0.0115651481219236 0.1000708089999982
0.011812435935272 0.09870080600000009
0.0120628366157577 0.1001400359999991
0.0123224772706133 0.09992290300000306
0.0125856538166979 0.0996938329999999
0.012845624942685 0.10019258299999834
0.01310835160809 0.10046150399999831
0.0133801907116176 0.1003024140000015
0.0136559990611392 0.09975827999999964
0.0139284933626749 0.09728216699999948
0.0142039118299599 0.09754382999999933
0.0144889180208053 0.09765437800000143
0.0147766425926294 0.09835607000000124
0.0150615109902272 0.09803851899999927
0.0153500403769578 0.09798422100000082
0.015649284150215 0.0978661229999993
0.0159483365109571 0.09782352099999869
0.0162455885485517 0.09759789800000007
0.0165478645928965 0.09824513999999951
0.0168627326320805 0.10271150400000195
0.0171728023726198 0.10276194300000085
0.0174827735716264 0.10332150500000026
0.0177998605378875 0.10328296299999806
0.0181260884110204 0.09889056500000137
0.0184472817211968 0.10132447799999866
0.0187707437459133 0.10168468200000191
0.0191041821887575 0.10185519299999868
0.0194394035355762 0.10199007499999979
0.0197723777057232 0.10304654500000154
0.0201107075033254 0.10232586299999724
0.020462221939962 0.10161119099999993
0.0208071530337042 0.1003246390000001
0.0211533236518699 0.09803407300000089
0.021508885457101 0.09904332800000049
0.021867545520007 0.09966971200000074
0.0222236252622618 0.09990509800000069
0.0225852232166165 0.10016539199999741
0.022958987243932 0.1002315710000019
0.0233265755379076 0.10036075700000069
0.0236962727451196 0.09992367199999919
0.0240768450854175 0.09991074399999889
0.0244569894817305 0.10179510500000077
0.024836175097404 0.09783699599999807
0.025223102381931 0.09763731700000022
0.0256165339876572 0.0972317550000028
0.0260062210551999 0.09771108799999695
0.0264009475020986 0.09767887300000311
0.0268079892734093 0.09775974999999804
0.027208826088107 0.09744018199999971
0.0276124283214982 0.09806737099999907
0.0280284075410826 0.09853817900000195
0.028440686645856 0.10159190599999945
0.0288538305473674 0.10129730599999931
0.029277455844962 0.10291725200000101
0.0297012692616013 0.10277726200000004
0.0301243781933917 0.10303877899999847
0.0305564702193012 0.1016727820000014
0.0309917267459477 0.09888054400000001
0.0314250523772666 0.09820869900000062
0.0318662631379645 0.09966973099999876
0.0323127083012118 0.1018593370000005
0.0327563630696014 0.10199830699999879
0.0332072095189001 0.10241086799999977
0.0336644775351865 0.10222210200000248
0.0341184786656856 0.10198114800000013
0.0345793867124384 0.10115286299999937
0.0350470552511621 0.10163072799999995
0.0355113729596108 0.10008507799999933
0.035982726276124 0.10088794900000053
0.0364603683995676 0.10003311699999884
0.0369349739458022 0.09994992900000099
0.0374171647417264 0.10029397199999934
0.0379043957230753 0.10024816099999967
0.0383893079830132 0.10049634299999965
0.038882789776928 0.10005799800000048
0.039379309453067 0.09959128000000206
0.0398746414672031 0.0999875029999977
0.0403799867622803 0.1024573800000006
0.0408856205701853 0.10374352199999848
0.0413916301840316 0.102898598000003
0.0419095991712743 0.1030636119999997
0.0424243434048763 0.1017410269999992
0.0429414951992646 0.09770534200000114
0.0434720808614045 0.10207652599999761
0.0439961532962431 0.10248919500000042
0.0445251810530581 0.10245733900000076
0.045062825940578 0.10262134499999931
0.0455966684759121 0.1024226860000006
0.0461385119684901 0.10248380899999887
0.046683577939028 0.10073296700000256
0.0472279591151144 0.09777916299999845
0.0477839365644585 0.09898206100000095
0.048337065166528 0.10006395799999979
0.0488931298883998 0.10034204899999821
0.0494604592432693 0.10020446100000058
0.0500226352790779 0.09984976400000178
0.0505919587168984 0.10060299299999897
0.0511653964907794 0.10035686399999832
0.0517379855237238 0.09964733300000006
0.0523225775731827 0.1009721170000013
0.0529035012669613 0.09744001099999977
0.0534884189165674 0.09760487899999859
0.054082080629402 0.09754654100000337
0.0546722698336124 0.09766323699999901
0.0552719685830621 0.09754718399999973
0.055871672659042 0.09729323899999898
0.0564734469979383 0.09767744999999906
0.0570864738148329 0.09768573600000252
0.0576945612514034 0.09950754999999845
0.0583109545395875 0.10294916300000168
0.0589289221135751 0.10322822399999865
0.0595482566889393 0.1032573069999998
0.0601793647775458 0.10277295599999903
0.060805270176249 0.09852711700000327
0.0614395634040255 0.10210168799999764
0.0620750625270097 0.10195672000000044
0.0627124576303342 0.10237524700000122
0.0633603193903739 0.10215331299999875
0.064003934884392 0.10212294100000108
0.0646573198709326 0.10235517599999966
0.0653097533752336 0.10148591699999798
0.0659658683660721 0.09823497700000061
0.0666294409591418 0.09780146199999962
0.0672909661056703 0.1000553210000028
0.0679650107833471 0.09842197799999752
0.0686342346396077 0.09909870299999923
0.0693102649534349 0.10112239400000078
0.0699890828179858 0.10055935000000105
0.0706693773310298 0.10055263199999942
0.0713595324327178 0.10040422600000198
0.0720461133807488 0.10027942799999678
0.0727440679256169 0.10047388900000342
0.0734385934783245 0.09993248199999982
0.0741395107565397 0.09767829399999783
0.0748433845121408 0.09745409399999971
0.0755489893820964 0.09736288500000256
0.0762634664442413 0.09748027299999862
0.0769752746931677 0.09752127399999821
0.0776999598072985 0.09768402100000273
0.0784192226107594 0.09755842799999925
0.07914705211571 0.09741039200000046
0.0798747379998567 0.09755700699999892
0.0806069840693189 0.09745040800000027
0.0813439811837358 0.09773166300000113
0.0820817738302772 0.10032850300000007
0.0828288001941161 0.10311836799999696
0.0835731003461521 0.1031649399999992
0.0843306856197189 0.10308833400000594
0.0850822714873199 0.10146884499999942
0.0858439677979532 0.09797482999999829
0.0866033812100591 0.10135791500000124
0.0873697990896573 0.10219666799999771
0.0881375321807982 0.10193398500000228
0.0889093833849044 0.10222340400000007
0.0896858211300876 0.10239379499999757
0.0904637120521223 0.1021474710000021
0.0912491258031656 0.10140119999999797
0.092033553708354 0.10139172699999932
0.0928281027828013 0.10099493599999931
0.0936194577611314 0.10038567699999845
0.0944231962105803 0.09988948900000594
0.0952217676660429 0.10020469199999837
0.0960323141376756 0.1005057530000002
0.0968382764200504 0.10015335299999606
0.0976544836818573 0.10029802300000057
0.0984679538543043 0.09989235400000496
0.0992901520924396 0.09935878199999593
0.100111208283974 0.09976471400000264
0.10093968006543 0.09930508200000077
0.101768353844037 0.10261073799999565
0.102603337862279 0.10260158100000183
0.103439620082261 0.1030499820000017
0.104281316650516 0.10301969900000074
0.105125164412383 0.099037562999996
0.105973742024217 0.10196141000000125
0.106825086265307 0.10199495700000227
0.107680688842105 0.10190061899999847
0.108539442221883 0.10246262599999767
0.109402196778134 0.1022067110000009
0.110268261611749 0.10240767199999823
0.111138286155154 0.1010858859999999
0.11201156223292 0.10078383800000523
0.112888973799824 0.10040002599999553
0.113769366016464 0.10010071900000383
0.114654288828318 0.09968737599999855
0.115541714629812 0.10014297499999714
0.116434288442366 0.10004993600000489
0.117328685179639 0.1002034839999979
0.118229073985397 0.10023369099999968
0.119130406344391 0.10040146299999719
0.120038807684007 0.1011145970000058
0.120947075447977 0.09812919999999536
0.121863730697721 0.09760381600000301
0.122778977193285 0.09761275099999978
0.123704183332546 0.09761029100000229
0.124626505031994 0.097595081999998
0.125560628578105 0.09722191200000196
0.126490186491483 0.0978544189999937
0.127431002155133 0.09822478000000245
0.128367998364814 0.0993070689999982
0.129314235175053 0.10324955400000135
0.130258941115163 0.10281341400000343
0.131210746765862 0.10310848900000025
0.132163517051882 0.10289809500000047
0.133121103778194 0.09819214199999493
0.134082378477773 0.10014149399999894
0.135046033760846 0.10238700600000072
0.136016355835154 0.10280076900000523
0.136986456849716 0.10241861999999458
0.1379664953066 0.10254272899999961
0.138943528429927 0.1023282670000043
0.139931754700737 0.10181141599999677
0.140916308465851 0.10121738200000152
0.14190897395564 0.10023039400000044
0.142901720064981 0.10115128799999695
0.143899421319886 0.1004042940000005
0.1449011848974 0.10038706000000275
0.14590461217593 0.10019465100000247
0.146916371438969 0.10042342699999551
0.147926340840182 0.10033767200000199
0.148947668031015 0.1004937479999981
0.149965141456107 0.09858049300000005
0.150990232144897 0.09749241800000163
0.152016260338654 0.0975554210000027
0.153046123226489 0.09795574900000048
0.154081967904165 0.09767763400000007
0.155117727863872 0.0973390869999946
0.156164866835032 0.09790463000000216
0.15720782469166 0.09767226299999976
0.158258837872458 0.09753185699999989
0.159310387088147 0.09786411900000047
0.160365757613087 0.09789277400000174
0.161427536270603 0.10168746600000134
0.16248877611243 0.09970975899999956
0.163561123186652 0.10292712100000045
0.164629932519017 0.10328778199999533
0.165705231471562 0.10288277699999782
0.166783431533734 0.10307663400000422
0.167863488237826 0.0990717549999971
0.168953212528515 0.10204274600000218
0.170040005932016 0.10281332699999979
0.171134869892261 0.10200724999999977
0.172230526049401 0.10236589200000168
0.17332932960407 0.10263626700000117
0.174436254336042 0.10243441799999431
0.175541291960612 0.10136356800000357
0.176654949198889 0.10143083900000249
0.177768692171579 0.10020828599999732
0.178885864830989 0.10073187700000119
0.180011051764399 0.10066478699999948
0.181134391881927 0.10030216399999858
0.182265930325408 0.10042008100000288
0.183398273297771 0.099910414
0.184533396565215 0.10051832499999591
0.185677887088684 0.10008214900000212
0.186819643360949 0.10004859099999663
0.187968276059826 0.10068114100000258
0.189119888447535 0.10221157600000197
0.19027276214661 0.10291875800000128
0.191436191802369 0.10342194599999743
0.192596779854622 0.1032710109999968
0.193762105338097 0.10009372300000052
0.194934079277439 0.09911077400000323
0.196104980639644 0.10244967999999943
0.197283713466961 0.10237654899999882
0.198464075435 0.10239984799999746
0.199646322407786 0.10249250500000073
0.200839075957375 0.1024495750000014
0.202028993839978 0.10200789900000018
0.203223302567052 0.10171453000000241
0.204425266992632 0.10031285499999854
0.205625525728384 0.10094388800000331
0.206832339200651 0.10079695199999605
0.208043153591566 0.10034603999999803
0.209254321609198 0.10025239700000554
0.21047385018564 0.10037249599999853
0.211694252645745 0.10047608899999716
0.21291669392646 0.10014755699999967
0.21414893653501 0.0993636070000008
0.215379465897514 0.10065413899999953
0.216613356365365 0.09764829499999905
0.217857445727081 0.09766695100000078
0.219098460424917 0.09768057300000521
0.220343826015623 0.09775450399999386
0.221597676084747 0.09748158700000431
0.222849382503173 0.09768375599999501
0.224106146786555 0.09768395200000413
0.225370196264525 0.09750785399999984
0.226632734342536 0.10217339999999808
0.227900745045915 0.10352936400000345
0.229175364219934 0.1031297409999965
0.230448817737766 0.10321759500000383
0.231727878207896 0.1014886869999998
0.233013399085325 0.09956131299999527
0.234297826712068 0.10254779600000319
0.235587727651965 0.10235783999999626
0.23688447607061 0.10225199300000298
0.238179943160637 0.1023787029999994
0.23948049396974 0.10197400399999879
0.240788823280813 0.10237867800000089
0.242095434291908 0.10107469100000088
0.243406494090458 0.10058169399999883
0.244726820945508 0.1008746709999997
0.246044753208783 0.10077510600000039
0.247366262461109 0.10010650000000254
0.248697245504971 0.10031724899999972
0.250026755360749 0.1003065680000006
0.25135877100438 0.10025994499999769
0.252699016821762 0.10028897699999817
0.254040478987669 0.09946280800000551
0.255383195645204 0.10142696899999493
0.256732709434094 0.09767665300000061
0.25808666937986 0.09778324100000191
0.259440445608769 0.09743717699999621
0.260799398234529 0.09762184900000648
0.262166606828609 0.09766116099999778
0.263532005988918 0.09777090699999746
0.264900771045428 0.09768951299999884
0.266278022871984 0.09725556100000432
0.267655794356516 0.09913653499999953
0.26903499233856 0.101658012999998
0.27042058076627 0.10271859299999875
0.271811737990311 0.10267146000000338
0.273202248033683 0.10247917599999568
0.274596895493769 0.10294575200000367
0.276000388668802 0.10158269299999745
0.277403368136197 0.09905429200000526
0.278808100148469 0.09947649299999739
0.280219170078619 0.10201179100000246
0.281636057315835 0.10174502999999646
0.283052232321947 0.10263130399999909
0.284472101279882 0.10229845199999943
0.285900013373758 0.10228891799999928
0.287329304122434 0.10244034900000543
0.288759560544463 0.10127974699999953
0.290194999696962 0.10064074299999959
0.291639477327511 0.10054343299999857
0.293082115609536 0.10010457899999636
0.294526946599161 0.1005248490000028
0.295978000196406 0.10012213299999928
0.297435332266841 0.10029605700000133
0.298891866156038 0.10021177299999806
0.300351450860426 0.10069644500000408
0.301817905533512 0.09970217899999767
0.30328882647914 0.09990195000000313
0.304759608930753 0.1006200929999963
0.306233921019719 0.10299321000000106
0.307715383518483 0.1033500630000006
0.309200459500487 0.10341537800000111
0.31068570278895 0.10145228900000092
0.312174602224997 0.09857855599999965
0.313670594208918 0.10304108399999734
0.315170312498673 0.1026657840000027
0.31667017930211 0.10235261899999415
0.318173504813345 0.1022842819999994
0.319683554698954 0.10196669700000172
0.321198416666202 0.10257538600000515
0.322713111756564 0.10182276899999465
0.324230771024247 0.10051912200000146
0.325754500944835 0.10092871900000233
0.327285118099085 0.10039639800000089
0.328814981190408 0.10083796600000028
0.330347040365586 0.10060244299999965
0.3318842508628 0.10062221599999788
0.333429456055361 0.10043855699999682
0.334975026503788 0.10037437800000504
0.336521797343394 0.09996500599999791
0.338072561431773 0.1011842449999989
0.33963003939778 0.0979559240000043
0.341192140145156 0.09799359799999507
0.342754257324555 0.09745918600000181
0.34431900020706 0.09815676099999848
0.345888966287852 0.0977973179999978
0.347466649732555 0.0977747149999999
0.34904514288565 0.09761148900000194
0.350624723731949 0.09746178000000327
0.352207843410285 0.10096021500000063
0.353796898561298 0.10329999999999728
0.355393258618999 0.1032482150000007
0.356989052639243 0.10331992900000131
0.358586540358487 0.10147182699999746
0.360188006236426 0.09990674499999841
0.361795661552258 0.10237029299999989
0.363409553916129 0.102200658000001
0.365023238130512 0.10242314199999925
0.366638810216705 0.10259681100000506
0.368258383272835 0.10221972399999402
0.369884001012405 0.1024723950000066
0.371516318000871 0.100836975
0.373148407417186 0.10051120799999325
0.374782197588791 0.10038618100000463
0.376419641166201 0.09993989200000186
0.37806263090799 0.10019967599999546
0.379712970903118 0.10029854200000443
0.381364080686858 0.10036599999999396
0.383016384535463 0.10034280900000425
0.384671672780927 0.10011994099999555
0.386331699383719 0.09994883600000293
0.387998146340817 0.10171548800000352
0.389669185919689 0.0976131099999975
0.391340657786158 0.09772190099999989
0.39301417390677 0.0977682549999983
0.394691354755407 0.09764180900000241
0.396373768503352 0.09778791499999784
0.398062909221167 0.09784814200000369
0.399754732084772 0.09772203499999677
0.401447462283715 0.09765568000000258
0.403142561416932 0.09910246499999431
0.404841482490527 0.10155932600000028
0.406545627920866 0.10252956800000135
0.408256331170156 0.1036536940000019
0.409970014681122 0.10279251000000045
0.411684633286691 0.10316330500000248
0.413401490027673 0.10170773099999764
0.415121884621905 0.0984645269999973
0.416847073765685 0.10119843800000439
0.418578255452195 0.10215809599999659
0.420314942424895 0.1024102659999997
0.42205222601321 0.10232454100000155
0.423791241619936 0.102353358000002
0.425533146235875 0.10229060900000064
0.427279065440601 0.1015312579999943
0.429030079845877 0.10147484800000228
0.430787212854146 0.10125595600000281
0.432548443796652 0.10023499100000066
0.43431064307059 0.0999821399999945
0.436074800377172 0.09974515700000097
0.437841915388305 0.10003612399999895
0.43961295876704 0.10025992199999934
0.441388861345069 0.1002564810000024
0.443170504366917 0.10016063900000205
0.444957866240486 0.09777381299999632
0.446746104988745 0.10040588000000383
0.448536051898896 0.0983019119999966
0.450328562205492 0.10385885500000569
0.452124469544437 0.10390342299999844
0.453924577205939 0.10387222099999605
0.455729650238334 0.1030061470000021
0.457540408335053 0.09830654699999997
0.459356280997327 0.09947035100000079
0.461173300888556 0.10252093199999734
0.46299215498633 0.10252834700000335
0.464813549072036 0.10205636099999538
0.466638170415727 0.10220915400000052
0.468466681236372 0.10230725000000263
0.470299712814682 0.10203242600000095
0.472137860185141 0.09984509799999586
0.473981677502464 0.09797773400000409
0.475829242021892 0.10511647699999571
0.477678322745531 0.10782157100000234
0.47952946948989 0.1003820060000038
0.481383239348264 0.10038563899999531
0.483240173028374 0.10057951200000304
0.485100790359969 0.10017669300000165
0.486965586261964 0.10048197100000067
0.488835027123861 0.10003748299999415
0.490709547662251 0.09789411999999942
0.492589548291004 0.09769564400000519
0.494472830368981 0.09787215200000077
0.496357902453727 0.09785685399999977
0.498245176280939 0.0978901809999968
0.50013506635202 0.09792772299999797
0.502027973817864 0.09756559500000606
0.503924283673907 0.09811506199999087
0.505824362256199 0.0976636830000075
0.507728555000817 0.09787053600000206
0.509637184501449 0.09847242600000072
0.511550548890481 0.1033134779999898
0.513468920552956 0.10348861500000339
0.51539254518045 0.10313826899999867
0.517318374034144 0.10350445900000693
0.519246355573424 0.09904449299999385
0.521176771079956 0.10018405300000666
0.523109894909625 0.10233653699999934
0.525045990651674 0.1023794740000028
0.526985309770271 0.10261940799999536
0.52892809038542 0.1025717979999996
0.530874556202656 0.10270860500000367
0.532824915606245 0.10189790799999798
0.534779360926777 0.1026685779999923
0.53673806788587 0.10073277300000427
0.538701195216393 0.10070665099999587
0.54066888445601 0.10057537400000172
0.54264125990677 0.10657440900000381
0.544618428750561 0.10056339000000492
0.546598099736426 0.10056388699999275
0.548580267606495 0.1005169350000017
0.550565082880704 0.10071965599999544
0.552552690155415 0.10004353499999752
0.554543226576638 0.10050842200000432
0.556536821477414 0.09809572900000774
0.558533596067498 0.09780894799999373
0.56053366318004 0.09786851699999488
0.56253712708205 0.09743857300000514
0.564544083349225 0.0979570899999942
0.566554618807409 0.09812564100000998
0.568568811538391 0.09771488500000203
0.570586730946677 0.09804874999998958
0.572608437884348 0.10016140100000825
0.574633984830053 0.10122025399999757
0.576663416115663 0.10216979099999435
0.578696768197364 0.10302382600001181
0.580734069965496 0.1033936469999901
0.582775343087036 0.11017254000000776
0.584820602376876 0.10022178500000223
0.586869856191717 0.0981673899999862
0.588923106842429 0.10167040800000393
0.590980351018591 0.10229387500000087
0.593041580223471 0.10232536099999834
0.595106781211931 0.10198456000000533
0.597175936430371 0.10262163599999496
0.599249024454441 0.1026527900000076
0.601325381929211 0.1009615789999998
0.60340496679463 0.09967240599999627
0.605487814920161 0.0981980899999968
0.607573960547833 0.10009620200000313
0.60966343595199 0.1000519650000058
0.611756271657885 0.10043546400000025
0.613852496664093 0.10052126099999725
0.615952138670752 0.1002244189999999
0.618055224313621 0.1006928930000015
0.620161779404968 0.10056698500000039
0.622271829181015 0.1000809549999957
0.624385398559347 0.09813524099999427
0.626502512401872 0.11150711599999852
0.628623195788093 0.10323100800000873
0.630747474296105 0.10363348999999289
0.632875374292964 0.1034795170000109
0.635006923235299 0.10209017699999379
0.637142149980117 0.09824312700000348
0.639281085108188 0.10132853799998998
0.641423761260254 0.10245129600001235
0.643570213488008 0.10275081700000044
0.645720479621975 0.10237928899999815
0.647874600658299 0.10248237999999787
0.650032621167053 0.10237420900000416
0.652193842173632 0.10092123799999797
0.654358188414251 0.10074627000000191
0.656525651494335 0.09827466999999501
0.658696227147723 0.0988663609999918
0.660869914539751 0.10025747800000318
0.663046716416424 0.09999055699999815
0.665226639271475 0.10093804600001022
0.667409693521686 0.10718923199999608
0.669595893693189 0.10060779600000558
0.671785258618313 0.10054857799998729
0.673977811647334 0.10000859600000922
0.676173580879892 0.09882499200000439
0.678372599412843 0.09782204599999034
0.680574905614822 0.09772030300000267
0.682780543426049 0.09783204800000078
0.684989562688626 0.09779060500000014
0.687202019511523 0.09774933999999291
0.689417976676515 0.09798510200000976
0.691637504086508 0.09781619700000022
0.693860679265146 0.0974770790000008
0.696087587914711 0.09877838699999586
0.698318324538112 0.10282857900000408
0.700552993134774 0.10335539300000107
0.702791707981196 0.1030782129999892
0.705034594507841 0.10336771600000816
0.707281790285702 0.0989285539999969
0.70953344613905 0.10220652499999971
0.711789727404179 0.10226222599999346
0.714048909658589 0.1035472800000008
0.716310533665451 0.10255545800001187
0.718574724159714 0.10224682999999857
0.72084161926922 0.1026647679999968
0.723111363716729 0.1006614060000004
0.72538410959893 0.10028850300000158
0.727660017345486 0.09840515599999833
0.729939256770471 0.09899476399999685
0.732222008223078 0.09988443700000005
0.734508463859923 0.10016927899999928
0.736798829054476 0.10053286400000161
0.739126245649269 0.10045265899999833
0.74154941279128 0.10019178199999601
0.744148284569572 0.10060310800000138
0.747048853413143 0.09890424700000722
0.750300876791221 0.09794671299999891
0.753578601324419 0.0978893820000053
0.756845340524431 0.0975564339999977
0.760138478603027 0.09798380200000167
0.763414967024957 0.09783187200000043
0.766697108229273 0.09818680599998686
0.769947269746556 0.09786937600000556
0.77335303541399 0.09768402400000298
0.776766695286342 0.0980445120000013
0.780170085354354 0.2007254869999997
0.782977060258727 0.09875769900000364
0.785483199710436 0.10189548399999637
0.788370569607142 0.10291870499999334
0.791009942989094 0.103072202000007
0.7934708863958 0.1031146019999909
0.795731794197965 0.10043583700000625
0.797808074288903 0.09844414500000198
0.799741627979247 0.10214480300000162
0.801750973308284 0.10239157799999532
0.803778395272321 0.10241498099999546
0.805838102785727 0.10261176900000635
0.807926622827402 0.1024564970000057
0.809997033700546 0.10264085099998965
0.812111480045972 0.10028749200000675
0.814240081522863 0.09832247100000302
0.816402221524401 0.09893138699999326
0.818592829534243 0.09978533199999617
0.820821284243636 0.10018743500000937
0.823091235962079 0.10013619199999368
0.825411801847189 0.10050577100000169
0.827792217558558 0.10057598999999584
0.830245700100998 0.1003687400000075
0.832788708205603 0.09944749999999658
0.835443574760232 0.0978290710000067
0.838234803979359 0.09908530799999937
0.841090938999351 0.1028100899999913
0.844038888577798 0.10274165399999902
0.847058537949227 0.10359477000000084
0.850144540605117 0.10277297599999713
0.853284396849271 0.09845743700000753
0.856474660604125 0.1003138210000003
0.859722175152503 0.1023013399999968
0.863048307823223 0.10217330300000071
0.866486546044363 0.10957547799999645
0.870079600219346 0.10279814100000806
0.873617170132863 0.10267165599999828
0.877083564822306 0.10233365099999503
0.880489662854593 0.10088516800000491
0.883938123491888 0.10052045499999451
0.88715150379814 0.09999936100000184
0.890109982279394 0.100272425
0.892757422421945 0.10012441899999658
0.89547995292156 0.10153620399999852
0.898385358925695 0.10040066999999908
0.901496399582092 0.10061061400000426
0.904496050716668 0.10033392300000799
0.907389231328353 0.09793859299999497
0.910285466765839 0.09791515899999581
0.913268344394036 0.09779414599999825
0.916298063222348 0.09808979000000306
0.919345614558502 0.0979073459999995
0.922354145178557 0.09785534499999926
0.925380206388949 0.09753357499999993
0.928396304624651 0.09796686900000395
0.931466154687766 0.09783525800000348
0.934516563712131 0.09778135499999507
0.937611162639321 0.10279442099999869
0.940820794717155 0.10323263000000793
0.943957064991217 0.10341663699999515
0.947108852525748 0.1034473509999998
0.95049789938619 0.10035450499999854
0.954011328917444 0.10042420700000321
0.957190987535769 0.10177853999999797
0.960079947929223 0.10207022500000562
0.962898549992075 0.1023350729999919
0.965862418449225 0.10252924099999916
0.968843005538018 0.10272691699999825
0.971791160426988 0.10240956300000903
0.974686821978624 0.10049064599999724
0.977622786601922 0.09834379500000523
0.980602753254741 0.09992936799999086
0.983623591734155 0.09997447400000681
0.986615311986291 0.10048624200000233
0.989609483899819 0.09999821099999906
0.992598675211172 0.10045395799998857
0.995634081705091 0.10111094800001297
0.99866306384529 0.10042834599998685
1.0017192666871 0.09847403300000224
1.00474916399422 0.09780100400000435
1.00781348403029 0.09780779800000516
1.01086086256339 0.09785432199998922
1.0139501295163 0.09777495800000224
1.01701651075134 0.09778028800000982
1.02011960436902 0.09793087499998876
1.02319996130311 0.09803405600000303
1.02631823207857 0.09797593700000107
1.02956690339327 0.09808624400000099
1.03273928411192 0.09842091699999855
1.03569489576331 0.09811915500000623
1.03854693230851 0.10309584899999891
1.04151175426806 0.10338272899998913
1.0446139369851 0.10350857800000313
1.04772383271633 0.1039900450000033
1.05076330725889 0.09830681299999355
1.05374230272306 0.09933911100000614
1.05674386458345 0.10229730100000722
1.05980813982267 0.1020598199999938
1.06289465391144 0.10257120999999358
1.06595450767515 0.10223161300000072
1.06899327570876 0.10316392900000437
1.07204551636545 0.10278572600000757
1.07511737152012 0.10156447499998933
1.07821746118351 0.10124324699999931
1.08130356359315 0.10054848500000446
1.08439148805029 0.10024576300000376
1.0874814011957 0.10001088100000288
1.09056995385441 0.10043279599999266
1.09359250116333 0.10069976399999803
1.09660104663482 0.10044865400000447
1.09964235137834 0.10106305799999404
1.10272134948099 0.10050760600000785
1.10581488734626 0.10049720499999637
1.10888688016362 0.10155298399999424
1.1119614014778 0.1031454490000101
1.11503706022298 0.1029249559999954
1.11814509406532 0.10323136099999886
1.12124827898127 0.10302359300000319
1.12436927618616 0.09930123099999832
1.12747455972323 0.10193463100000599
1.13060498245087 0.1017739779999971
1.13382754154375 0.10219285799999511
1.1369745145834 0.10238816400000417
1.14015793150434 0.10249983399999962
1.14325155930128 0.10252798999999868
1.14628521955811 0.1006338149999948
1.14923894742106 0.09920092800000191
1.15230160079143 0.09895837999999912
1.15538573173654 0.10033179500000244
1.15850886894269 0.10011583300000382
1.16155812837961 0.10014890600000115
1.16463382838672 0.10036312799999791
1.16769177018932 0.10056809799999655
1.17081350677838 0.10153933200000154
1.17390703473195 0.10019090800000185
1.17703219431852 0.09971206499999141
1.1801154625684 0.09957710100000838
1.18324219190479 0.09781207300000005
1.18634802806267 0.09831227099999751
1.18949275527208 0.09787229200000525
1.19261220074547 0.09789064199999586
1.19575719979194 0.09781229399999347
1.19900738579964 0.09808068100001321
1.20225506972395 0.09816575099999625
1.20541501584804 0.09824803899999779
1.20853283533571 0.10301928900000235
1.21154603193598 0.10374688599999615
1.21455999587181 0.1034110840000011
1.21763152755274 0.10366431199999226
1.22075365375835 0.0998658170000084
1.22386344035745 0.10147604300000523
1.22692905550019 0.10270614399999545
1.22999497024547 0.1024473929999914
1.23308408979317 0.10239812200001097
1.23619320248704 0.10227003299999637
1.2393042865468 0.10233265099999755
1.24240154325273 0.10181084500000281
1.24548817631259 0.09812302999999645
1.24858052700023 0.09808800900000847
1.25168307169453 0.10002959699998826
1.25478668960932 0.09853939100000275
1.25788526037423 0.09970912200000726
1.26098499170844 0.10009808099999873
1.26409334148613 0.1004246749999993
1.26720085739984 0.10038430499999151
1.27030926984196 0.10050924100001168
1.27342835335497 0.10011869199999524
1.27654404500528 0.10043368399999508
1.27965819450152 0.10101629800000467
1.28278464645029 0.0997542039999928
1.28591058211992 0.09793685200000368
1.28903489424585 0.09765326400000163
1.29216989035851 0.09789058299999454
1.29530232199202 0.09809189400000662
1.29843424781627 0.09794849899999747
1.30157931263986 0.09750683100000401
1.30471965609938 0.09784859699999515
1.30785910191343 0.09832281300001
1.31101362397587 0.10148693799999364
1.31418960002634 0.0988453800000002
1.31737965123389 0.1025748550000003
1.32053969618307 0.10347304500000121
1.32365679055303 0.1030933119999986
1.3268155476025 0.1033394899999962
1.33006232879991 0.09921924700000773
1.33330099020886 0.0993895550000019
1.33644087851507 0.10159137399999452
1.33956456954022 0.10157979100000603
1.34277503594255 0.10205968100000007
1.34602733787454 0.10277835899999843
1.34922309034785 0.1024947229999924
1.35236651654945 0.1024862060000089
1.35551626028641 0.10044367299998669
1.35871136436478 0.10814940800000272
1.36192633464902 0.09959669399999882
1.36509976701633 0.09915244500000142
1.36824915845541 0.10006492600000172
1.37140957830381 0.10000943500000403
1.37459769575959 0.10043235599999889
1.37779019645832 0.10065595499999347
1.38095507361891 0.1007236330000012
1.38411496588611 0.10084887100001083
1.38727765209362 0.0993975179999893
1.39045796255496 0.10017257600000562
1.39363443368023 0.10004632199999719
1.39679960970306 0.1021524960000022
1.39996129180486 0.10376023099999543
1.40312730019356 0.10377368700000034
1.40630462517402 0.10358194300000889
1.40947242556954 0.10012021899999013
1.41263959797317 0.09797068700000011
1.41579854686238 0.10236287400000776
1.41896602556009 0.10241787799999713
1.4221351907182 0.10262242800000365
1.42530317664772 0.1024644019999954
1.42847487041562 0.10255530899999599
1.43167441625352 0.10260565800000165
1.43486722982309 0.1001790140000054
1.43804819790495 0.09884185199999251
1.44121788310362 0.09918709300001183
1.44440084931512 0.10082148199998642
1.44759277688322 0.100738671000002
1.45078129183833 0.10047967600000618
1.45396016882331 0.10038383199999146
1.45713556512363 0.10043575400000293
1.46032177795923 0.10065393700000413
1.46350817119949 0.10001789300000041
1.46669316621257 0.09783628600000327
1.46986999126589 0.09769301699999744
1.47305111895988 0.09762747399999228
1.47623427773502 0.09776133500000128
1.4794209259942 0.09777114400000642
1.48260157880163 0.09764610700000276
1.48578220943839 0.09772203499998966
1.48896235000026 0.09778225800000939
1.49214573680537 0.09794987699999069
1.49532918571369 0.10119869000000392
1.49850896545135 0.10340684599999861
1.50168957424353 0.10314788899999883
1.50486927858926 0.10309466600000405
1.50805192714275 0.10242925100000377
1.51123258727046 0.09782762799999034
1.5144138033608 0.09758218500000737
1.51759300661169 0.10250324899999441
1.52077455490257 0.10305146100000684
1.52395505078958 0.1027658139999943
1.52713674764373 0.10257522000000563
1.53031620207843 0.10264603999999622
1.53349650096023 0.10264347000000384
1.53667679646702 0.10246497599999316
1.53985590603096 0.09829970100000196
1.54303634220882 0.0989519680000086
1.54621492673033 0.09911434800000052
1.54939490005505 0.09896259999999302
1.55256994329062 0.10066465399999913
1.5556932761675 0.10043554700000357
1.55879303368052 0.10058391600000505
1.56191831498572 0.10098503099999334
1.56507204948371 0.10046602100000257
1.56821711170825 0.10049536399999681
1.57133383512216 0.10020321500000762
1.57444203029447 0.09781198199999608
1.57756758257165 0.09797996999999725
1.58070874410603 0.09834583500000349
1.58384473256323 0.0977951759999911
1.58696694790257 0.09819020300000147
1.59008525491458 0.09781154300000594
1.59321128064647 0.09758665799999733
1.59634522055739 0.09806866600000319
1.59947801106506 0.09827364999999588
1.6026049586797 0.09859892400000092
1.60573078679321 0.10045814000000064
1.6088611445735 0.09763006500000415
1.61199202016323 0.09783640199999866
1.61512058120497 0.09779125100000385
1.61824873618289 0.09784007599999711
1.62137990175459 0.0979527289999993
1.62451459300471 0.09777351999998984
1.62764798030292 0.0982011590000127
1.63077678852668 0.09811558899998829
1.63390646707016 0.09765577400000325
1.63704259655943 0.09773557700000879
1.64018392405812 0.09782421999999258
1.64331855729855 0.09767134400000543
1.64644826976617 0.09767789999999366
1.64958373977566 0.09779252100000235
1.65272896549551 0.09841918600000099
1.65587052425453 0.0981315239999958
1.65900481914022 0.0979619740000004
1.66214153124411 0.09787150500000052
1.66528821596995 0.0983514170000035
1.66843329222599 0.09748028199999226
1.67157260204115 0.09830349900001067
1.67471332798581 0.09780929099999014
1.67786146385829 0.0978030100000069
1.68100829020099 0.0974472909999946
1.68415140456641 0.09779269800000634
1.68729637603074 0.09794868199999485
1.69044682805662 0.09788286600000617
1.69359521167599 0.09788423399999147
1.6967406421402 0.09740565500000287
1.69988847260261 0.09776675599999862
1.70304177234292 0.09778651900001023
1.70619242335636 0.09813082999998812
1.70933921729652 0.09746216900001059
1.71248800176336 0.09801542399999619
1.71564234864246 0.0977492539999929
1.71879699068177 0.09793320600000754
1.72194654606101 0.09786606999999492
1.72509479528594 0.09757357499999841
1.72824768098499 0.09779570100000967
1.73140491377222 0.09789828899999975
1.73455946571451 0.09777298099999143
1.737708795523 0.0978467010000088
1.74085879967669 0.0977595059999885
1.74401426306099 0.09771303600000181
1.74717272963619 0.09780809500000487
1.7503279841186 0.09781752600000004
1.75347813707058 0.09742640099999278
1.75662941088091 0.09769007300000965
1.7597862894897 0.09775133099999778
1.76294595083765 0.09795122500000275
1.7661024808433 0.09787684900000215
1.76925389807578 0.09738890099998798
1.77240649551672 0.09776513100000273
1.77556487685008 0.09798093800000629
1.77872620987915 0.09836955699999805
1.78188351568055 0.09755274500000155
1.78503605918767 0.09784026599999152
1.78819081014304 0.0977860620000115
1.79135166985017 0.09778190400000142
1.79451474060918 0.09771463599999208
1.79767161205203 0.09748258400000509
1.80082507492521 0.09785335699999109
1.80397396031731 0.09776238100000967
1.80709247850242 0.09778632799999798
1.81020179174766 0.09784677099999328
1.81333244988086 0.0974718120000091
1.81647968382777 0.09777500499998837
1.81961716730134 0.09780323200000396
1.82273772411464 0.0980026600000059
1.82585859727375 0.09754105400000412
1.82899301457294 0.09779113399999062
1.83213429217498 0.09771616999999821
1.83526785160533 0.09768790900000113
1.83839173912737 0.0977249370000095
1.84151858356018 0.09746546399999545
1.84465468607451 0.09767076999999347
1.84779228060477 0.09774868899999944
1.85092401615516 0.09774027299999943
1.85405114205951 0.09767088300000637
1.85718153483182 0.09769370799999422
1.86031765678404 0.09782213700000852
1.86345301566524 0.09773073099999863
1.86658440453486 0.09772543799999767
1.86971372059068 0.09759605700000407
1.87284613418343 0.09776735999999175
1.87598137640622 0.09761754200000894
1.87911548016811 0.09776984799999866
1.88224690828944 0.09776098199999694
1.88537781728982 0.09779391600000054
1.88851107758163 0.09775849199999698
1.89164534736876 0.09771946300000423
1.8947785902916 0.09775905700000465
1.89791001951545 0.0974213859999935
1.90104188074324 0.09767865499999573
1.90417496843039 0.09769307300000207
1.90730848167957 0.097717013999997
1.91044089119106 0.09790415300000177
1.91357244075348 0.09750709600000107
1.91670448659001 0.09770113599999775
1.91983712040042 0.09802239799999768
1.92296990815724 0.09791332300000022
1.92610155715958 0.09769781900000396
1.92923314892676 0.0978797209999982
1.9323647149148 0.09763806700000544
1.93549673863116 0.09776860499999884
1.93861417935441 0.09790261199999861
1.94172373032952 0.09765205200000082
1.94483836736626 0.09779826899999478
1.94796455587814 0.09774981400001082
1.95108848006799 0.09781997399998943
1.95420473344231 0.09744241799999998
1.95731615292515 0.09817420900000684
1.9604335871501 0.09770944499999246
1.96355624861143 0.0977976390000066
1.9666757984999 0.09770849900000655
1.96979112183527 0.09747225799999626
1.97290384046442 0.09776119100000358
1.97602163726328 0.09766629899999657
1.97914059967468 0.09791228999999646
1.9822586987593 0.09772339399999908
1.98537221325202 0.09743996299999935
1.98848717054529 0.09770765000000381
1.9916032857588 0.09773014900000021
1.99472150610275 0.09781019999999785
1.99783647684661 0.09744500600000094
2.00094973236087 0.09776620099999889
2.0040642808244 0.0977589670000043
2.00717952130317 0.09769864999999811
2.01029580448088 0.0976598150000001
2.01340875216098 0.0976352200000008
2.01652212426939 0.0979646489999908
2.01963518062159 0.09774908500000379
2.02275050772932 0.09776500099999907
2.02586387746656 0.09743040200000053
2.02897727201423 0.09785076100000367
2.0320890499667 0.09790828999999235
2.03520235749194 0.09791178100000764
2.03831541495998 0.0977506769999934
2.04142749362164 0.09749587299999973
2.04453987363051 0.09761925100001179
2.0476507873558 0.09767473499999824
2.05076313472953 0.0977874729999968
2.05387410177374 0.09759128999999689
2.05698602153901 0.09777288300000464
2.06009627765752 0.09777193700000453
2.06320775080916 0.09776062499999227
2.06631791379267 0.09774332199999947
2.06942923063665 0.0974333850000022
2.07253892226469 0.09783713400000238
2.0756484726627 0.09772423699999422
2.07875848995602 0.09773399600000232
2.0818677776557 0.09776532499999746
2.0849780074709 0.09753461500000071
2.08808604713297 0.09781445699999836
2.09119506391958 0.0977606960000088
2.09430310502235 0.09798870199999499
2.09741263091553 0.09754329400000472
2.10052041724335 0.0978188989999893
2.1036289290849 0.09775899100000629
2.10673599053587 0.09776495500000237
2.10984381464259 0.09793706799999313
2.11295139373015 0.09746925600001077
2.1160581768517 0.09775634699998648
2.11916573530203 0.09772757600001114
2.12227152665696 0.09773695100000168
2.12537838801418 0.0975947179999963
2.12848398490629 0.09786929099999497
2.13159084391271 0.0976490860000041
2.13469611665225 0.09844322399999328
2.13780234721583 0.09781796400000076
2.14090712280602 0.09771433800000295
2.14401277720387 0.09782532299999502
2.14711760481229 0.0976677900000027
2.15022194157808 0.09809361599999988
2.15332698490789 0.09804272700000638
2.1564306830128 0.09752652000000239
2.15953533585665 0.09772656999999185
2.16263834606872 0.0978555450000016
2.16574252727778 0.09767716500000745
2.16884541106506 0.09767328999998881
2.1719494384293 0.09781484799999873
2.17505187794106 0.09773840000001144
2.17815514596896 0.09774239799999407
2.18125733910162 0.09783803999999918
2.18435933587231 0.09745173999999679
2.18746199324644 0.09767993900000249
2.19056345525291 0.09786110000000292
2.193665767919 0.09773879499999794
2.19676629345067 0.09774445499999729
2.19986799748753 0.09788838500000452
2.20296855256588 0.09784558200000504
2.2060702987199 0.09778566199999261
2.20917038527043 0.09768208500000242
2.21227128325933 0.09752789099999859
2.21537106015223 0.09778263700000878
2.2184707868743 0.09776426199999833
2.22157111879242 0.09799141599999928
2.22467033601356 0.09749846599999046
2.22777039181097 0.09789128500000288
2.23086863644087 0.09775235300000418
2.23396807399903 0.09775410000000306
2.23708133082968 0.09765994199999284
2.24023666184552 0.09752164100000016
2.24343537222198 0.09791260800000146
2.24666591665052 0.09779936300000713
2.24992511892377 0.0977901539999948
2.25324070333934 0.0977107620000055
2.25664600172778 0.09748428199999637
2.26018543309342 0.09767802499999334
2.263816803225 0.09768288600000119
2.26684006127771 0.0977394979999957
2.26956312474263 0.09746618400001239
2.27257759632282 0.0978634039999946
2.2760348553244 0.09761231800000303
2.27938888852073 0.09775678900000173
2.28235025395499 0.09794222099999672
2.28521700473414 0.09746192899999073
2.28834791434235 0.09800603600000102
2.29169351145486 0.0977963260000081
2.29489161895339 0.09774867499999118
2.29786176435392 0.09754969100001176
2.30084083938178 0.09759912799999881
2.30401309841871 0.09779263000000071
2.30726446479112 0.09775616499999273
2.31038556505163 0.09771765899999707
2.31338867376784 0.0975615170000026
2.31644030028623 0.09783724599999744
2.31961399269146 0.09786016200000347
2.32279881034309 0.09788406500000235
2.32588815582391 0.09768558599999722
2.32892602513981 0.0975925080000053
2.33201749601981 0.09779399100000319
2.33517681306545 0.09792205899999828
2.33831963498785 0.0977677070000027
2.34140057751096 0.09753263199999651
2.3444660705619 0.09775716699999748
2.3475754928551 0.09809953299999563
2.35071743560982 0.09780360700000301
2.35383624763726 0.0976521460000015
2.35691916776953 0.097481645000002
2.36000326227973 0.09775940199999411
2.36311803004351 0.09770181300000047
2.36624504484298 0.09768931400000724
2.36935156606531 0.09754930600000478
2.37243965128477 0.09778114299999174
2.37553468219709 0.0976683590000107
2.37864879006166 0.10378653799998006
2.38176779789463 0.09780996000000641
2.38487701393836 0.09754302700000039
2.38798708303832 0.0978809510000076
2.39110846169452 0.09785231699999031
2.39424236069741 0.09798965600000997
2.39737418936694 0.09783487499998955
2.40050182303558 0.09746686299999396
2.40362999861965 0.09775761800000282
2.40676820677592 0.09781880500000284
2.40991072071123 0.09768983800000797
2.41305293273096 0.09748395200000459
2.41619157322427 0.0979355030000022
2.41933481651788 0.09788767899999584
2.42248293498402 0.0977662349999946
2.42563491638775 0.09790971499998591
2.42878375634509 0.09760049300001583
2.43193257195389 0.09774758399998973
2.43508201235972 0.09776855600000545
2.43823518502637 0.09775894699998844
2.44138658511135 0.09764621000002194
2.44453689845549 0.09780172399999287
2.44768503247184 0.09780936100000304
2.45083611666835 0.09790645600000403
2.45398781773365 0.09775169799999617
2.45714128514316 0.09751114400000915
2.46029345727922 0.09770555599999398
2.46344825121099 0.09770497399998135
2.46660406215943 0.09777967100001206
2.46976273035044 0.09779806599999574
2.47292012282604 0.09753541500001006
2.47607842708506 0.09786085100000719
2.47923570618939 0.09795349999998848
2.48239503932661 0.09783037799999761
2.48555343421359 0.09766407099999697
2.48871318588869 0.09780967399998985
2.49187219061308 0.0977566900000113
2.49503402806234 0.12587448900001164


==> Images/Results/sourcebeam_timesteptimes_tol_0.001_pmm60.txt <==
t steptime
0.0 0.11558885299999999
5.96640776386491e-12 0.11565858699999998
1.14313720862869e-11 0.11481215499999986
1.88563287779783e-11 0.11470376199999999
2.85996779619175e-11 0.11443538499999995
4.13173708007371e-11 0.11436869399999994
5.7940498685098e-11 0.11450629900000031
7.97930846543647e-11 0.11452827899999996
1.08781608743892e-10 0.11440685800000017
1.47728194804963e-10 0.11455406199999985
2.01016494342818e-10 0.11442684299999994
2.75998421463851e-10 0.11584736199999979
3.86283655697978e-10 0.12331621000000004
5.58205400293464e-10 0.12372890000000014
8.26632178930417e-10 0.12329770000000018
1.18290307845918e-09 0.11684488700000006
1.60784009615998e-09 0.11463223999999972
2.12453362827936e-09 0.11603081300000007
2.76667078392244e-09 0.11989525400000023
3.57546973057591e-09 0.11993480099999987
4.60678282868658e-09 0.12001507499999997
5.93888787224776e-09 0.1200796500000001
7.6838506596231e-09 0.12020603699999999
1.00053997707095e-08 0.12041116400000007
1.3147947009836e-08 0.12013788699999939
1.74850542927931e-08 0.1201025230000008
2.3602837380092e-08 0.12002186299999984
3.24483119862459e-08 0.11997753499999941
4.56031993127446e-08 0.1171478050000001
6.58109005910975e-08 0.1147146189999999
9.68180116684373e-08 0.12166103300000053
1.42250152771375e-07 0.1174549840000001
2.30607306902332e-07 0.11458320499999974
3.43719354715039e-07 0.1142682620000004
4.53062030511523e-07 0.11462487999999915
5.94686461897505e-07 0.11446778500000043
8.71651992141447e-07 0.23230158299999992
1.17120355302931e-06 0.11437610299999967
1.56773614389886e-06 0.11465022200000075
1.96709417115438e-06 0.11455138699999967
2.40614877834515e-06 0.11778661199999974
2.95272419432608e-06 0.11902071700000061
3.54618721337678e-06 0.11886073599999936
4.22294031408482e-06 0.11892083399999986
5.01866582425547e-06 0.1191702190000008
6.00034069591702e-06 0.11898150699999999
7.30749431412526e-06 0.11789413499999934
8.92693011741977e-06 0.11463312100000067
1.10201538823849e-05 0.11442075200000001
1.38303825504408e-05 0.11453683299999984
1.73285102088559e-05 0.11454025000000012
2.0571093431954e-05 0.11465665999999963
2.36775764785786e-05 0.11475226800000016
2.68495914335409e-05 0.12386128599999946
3.02062785396683e-05 0.12361032400000038
3.38637093869852e-05 0.12278290299999917
3.79768874879106e-05 0.11946822900000065
4.27951570682905e-05 0.11457095699999975
4.87999973570839e-05 0.11748134499999985
5.71581357356021e-05 0.11963470800000131
6.72684333688167e-05 0.11992704299999879
7.6771794350387e-05 0.12007265000000089
8.56636592073086e-05 0.12036663700000005
9.44287703143817e-05 0.12006751399999871
0.000103435820072141 0.12032199000000077
0.000112986577900379 0.12006580899999975
0.000123410230469893 0.11973132099999972
0.000135154331881784 0.12014942000000062
0.000148942568221401 0.12030298700000053
0.000165824331419928 0.11527873799999888
0.000184604206567062 0.11805923300000032
0.000202605026176562 0.11990356899999988
0.000220005207034286 0.11459529400000079
0.000237434983414124 0.11439345199999984
0.000255473864058432 0.11464980200000063
0.000274697842416292 0.11470220499999861
0.000295814376908653 0.11466193100000055
0.000319838770877335 0.1160011739999991
0.000348326205480529 0.1148253350000008
0.000377891043138813 0.11457162499999995
0.000406637862079149 0.11460516900000073
0.000434988333588689 0.11831459099999897
0.000463717209413122 0.11910687399999986
0.00049365505821425 0.11935586100000073
0.000525760799016021 0.11923893800000052
0.000561321857038627 0.11915711799999862
0.00060223681501279 0.11910989800000138
0.000643817522358082 0.11915791399999875
0.00068475544622393 0.11736301000000005
0.000725704259564539 0.11423285700000108
0.0007675545857516 0.11441866599999884
0.000811356547297838 0.11471140799999979
0.000858468057369853 0.11478169600000143
0.000910830114102023 0.11469653599999852
0.000965416797936711 0.11537357600000142
0.0010192713121743 0.11579679699999978
0.00107330834104734 0.11550849200000002
0.00112864897983001 0.11595482799999957
0.00118652439831544 0.12163799600000047
0.00124852776400003 0.12242797999999944
0.00131698823718633 0.12259867200000052
0.00138463923808993 0.11664177699999989
0.00145164538376064 0.11500790699999897
0.00151949019534636 0.1195293200000016
0.00158969905886482 0.11916822999999965
0.0016639728889761 0.11954296499999906
0.00174456938171402 0.12022761800000126
0.00182635108579716 0.11998559199999903
0.00190683805881456 0.1200586450000003
0.00198775769865697 0.11979801699999904
0.00207098420112545 0.12003769200000036
0.00215858712985459 0.11977671800000067
0.00225318571872427 0.12001959899999903
0.00234891507378609 0.11848664900000117
0.00244297881842366 0.11612478500000023
0.00253744318647325 0.12136700499999975
0.00263449320105169 0.11532540800000035
0.00273660222168048 0.11483684699999941
0.00284699792914985 0.11452044299999997
0.00295604859726342 0.1147960070000007
0.00306360434409498 0.11445479699999872
0.00317209271469415 0.11655692300000098
0.00328403352765624 0.11482079199999795
0.0034024114488715 0.1151568040000015
0.00352761103111006 0.11480163699999935
0.00364944339868659 0.11780682400000231
0.00377067317611495 0.11923513799999697
0.00389405798532021 0.11929984600000054
0.00402256512806903 0.11958042400000224
0.00415999374291807 0.11950017299999871
0.00429653861238362 0.1195777420000006
0.0044312164343723 0.11970788300000024
0.00456704568809477 0.11566882800000045
0.00470714616739781 0.11442864600000036
0.004855253423034 0.11469784599999855
0.00500639124664454 0.1146485929999983
0.00515472460511981 0.11469499700000085
0.00530355306233935 0.11439020999999983
0.00545623374057577 0.11465691800000144
0.00561663243376628 0.11623922000000064
0.0057817205917057 0.11611666800000009
0.00594353670862189 0.11613100299999957
0.0061056642928581 0.11508645800000039
0.00627172751571134 0.114534471999999
0.0064458637720806 0.11455204499999994
0.00662398153117473 0.11473604800000103
0.00679895301725826 0.11462482199999968
0.00697461534524344 0.11453107999999901
0.00715488082840634 0.11466640000000083
0.00734429879627149 0.1146777539999988
0.00753459097575409 0.11437066699999932
0.00772251288987559 0.11450200100000174
0.00791214464984973 0.11452255000000022
0.00810774753856413 0.11560082699999796
0.00831449667788466 0.12147615800000011
0.00851648656298751 0.1226190260000024
0.00871758221307456 0.1224464449999978
0.00892216876289491 0.11656581900000162
0.00913502166859302 0.1148344889999997
0.00935214116108037 0.11983221399999877
0.00956598869602936 0.11996457700000107
0.0097811730902572 0.11988689900000082
0.0100024366295572 0.12014433099999877
0.0102351926342266 0.1202187429999988
0.0104625028193806 0.12017164500000277
0.0106893498146798 0.12023903999999774
0.0109206531028637 0.12034438499999922
0.0111618579236751 0.12014887900000204
0.0114027863664826 0.11989806300000083
0.011641807233812 0.11869300699999741
0.0118840294014089 0.11453575300000196
0.012134922433298 0.11782527199999748
0.012389313278034 0.11980986600000065
0.0126406969987869 0.1146291650000002
0.0128944269524496 0.11454210300000156
0.013156117775321 0.11517874299999775
0.01342347502308 0.11491289300000318
0.0136871587374274 0.11501883899999754
0.01395277495974 0.11780271599999992
0.0142261525400849 0.11475112600000159
0.0145057886798502 0.11460541599999985
0.0147815727834642 0.11461207600000023
0.0150593510843019 0.12457171699999847
0.0153452130527692 0.11992045999999945
0.0156364048258643 0.11971780800000076
0.0159240811893034 0.11940714200000002
0.0162143174334991 0.11940582800000143
0.0165135130830255 0.11962634400000027
0.016815639404053 0.11960865999999726
0.0171151175423783 0.11607365900000133
0.0174182600161367 0.1147229490000008
0.0177318540801749 0.11475737199999969
0.0180445184792366 0.1148362299999981
0.0183559558123497 0.11464822300000321
0.0186727617626249 0.1144778959999968
0.0190019161786152 0.120961985000001
0.0193250762119292 0.12362900500000151
0.0196490362125921 0.1231970320000002
0.0199807815276514 0.12053913999999821
0.0203183645725592 0.11469730199999972
0.0206524153440891 0.11532105800000281
0.0209899110672475 0.12021427699999876
0.0213383335400874 0.11992244600000035
0.02168482155736 0.1200508919999983
0.0220307819013967 0.12022864200000072
0.022383542579444 0.12023064499999947
0.0227442923774232 0.12018909000000022
0.0231007702878757 0.12026720800000135
0.0234603755413676 0.12013012999999972
0.0238310173314761 0.12025645900000015
0.024199523274452 0.1203720869999998
0.0245678345816957 0.11749268499999843
0.0249437492225336 0.11667016100000183
0.0253253805380876 0.1219184129999995
0.0257037573875523 0.11541349399999845
0.026086715787333 0.11490688900000023
0.0264821762224555 0.11451036900000133
0.0268715833950985 0.1145901820000006
0.0272629457128775 0.1146529919999999
0.0276647220623357 0.11701964999999959
0.0280657059744348 0.11472161700000072
0.02846633722841 0.11439706999999899
0.0288750409783106 0.11471289500000026
0.0292879432632177 0.11933439399999912
0.0296984583727498 0.11980959599999963
0.0301150733907533 0.11978584799999936
0.0305399626789879 0.11949589299999985
0.030960735274088 0.11998094900000211
0.0313860042202147 0.11985210499999965
0.031822702967637 0.11921144500000125
0.0322538913573416 0.11463632299999915
0.0326883442581009 0.11474345499999927
0.0331355253523757 0.11479673499999876
0.0335771129606998 0.11467116400000066
0.0340210955378549 0.1146398270000013
0.0344770325827512 0.11517771499999796
0.0349288940193961 0.1159329850000006
0.0353826194979353 0.11554438499999975
0.0358478937662906 0.11591634900000258
0.0363098579566351 0.11528730899999928
0.0367734899247114 0.12299256900000088
0.0372486438457958 0.12343971899999673
0.037720510387301 0.12329323300000183
0.0381941993006491 0.11722152799999819
0.0386797776009617 0.11452243000000095
0.0391613574434489 0.11997969600000147
0.0396452820154375 0.12048969499999984
0.0401418802580546 0.12034634399999788
0.0406330380171576 0.1203688050000018
0.0411274516945842 0.12043804300000005
0.041633613671582 0.12032379000000049
0.0421342948946879 0.1203438229999989
0.0426395364353811 0.12035958899999954
0.0431538383056425 0.12022305800000055
0.0436641160188618 0.12030433500000015
0.0441806443295061 0.11914686000000074
0.0447029747817085 0.11537387099999918
0.0452230887180428 0.12209122300000175
0.0457515518327145 0.11552244899999664
0.0462819725198649 0.11436952500000075
0.0468123626388964 0.11456375600000257
0.0473536664715343 0.1146354279999997
0.047892453345747 0.11459206499999652
0.0484338243980643 0.11691648700000457
0.0489867281360521 0.11522432699999996
0.0495344117998018 0.11450911800000085
0.0500877789763509 0.1146022209999984
0.0506471460356223 0.1186718419999977
0.0512045194487619 0.11977396500000026
0.0517711727444021 0.11991789300000022
0.0523377809248935 0.11963769300000138
0.0529060202427509 0.11964168499999772
0.0534865668848375 0.11962414799999976
0.0540615159871807 0.11950291600000185
0.0546422498571353 0.11497753399999766
0.0552282661363788 0.11473577400000323
0.0558129709444775 0.11470692199999633
0.0564082002389003 0.11463078799999948
0.0570011910150018 0.11464606000000543
0.0575975977101733 0.11462159499999558
0.0582026736608713 0.11516136899999907
0.0588044981384638 0.11540116500000153
0.0594150721486806 0.11564327900000393
0.0600259505392717 0.11576506399999431
0.0606389523042939 0.1169862370000061
0.0612621792405651 0.11687663200000031
0.0618812593250158 0.11724710799999372
0.0625084529489245 0.12020198500000134
0.0631366925994452 0.1157149000000004
0.0637668474464989 0.11472016100000104
0.0644070754672803 0.11463165100000339
0.0650433364186101 0.11466658899999516
0.0656882170295535 0.11454730300000193
0.0663332216774285 0.11433945899999998
0.0669810318148122 0.1150153199999977
0.0676371818120274 0.12340845599999994
0.0682906348617294 0.12406455700000407
0.0689543833029232 0.12356566300000082
0.0696157768658561 0.12043442499999912
0.0702820007393489 0.1151323069999961
0.0709533362121682 0.11473260000000352
0.071624368872141 0.11545664899999508
0.0723074644266254 0.12020014500000542
0.0729853572668559 0.12022230799999534
0.073671327127671 0.12009210300000461
0.0743577231998338 0.1201409869999992
0.0750474122885786 0.12036547799999653
0.0757438486969237 0.12050809600000179
0.0764390421140811 0.12021604800000318
0.0771468331858125 0.12024760499999587
0.0778490683429911 0.12031695800000364
0.0785594570619105 0.12055052499999874
0.079269923221283 0.11864137599999935
0.0799843642098498 0.11479959599999745
0.0807041895127079 0.12129605700000212
0.0814240328915275 0.11792884199999776
0.0821541623432978 0.11471112099999914
0.0828805696429981 0.11460140000000507
0.0836175249478065 0.1146189269999951
0.0843514077456301 0.11471658800000029
0.0850922180855796 0.11448266900000448
0.085834338504531 0.11544381899999934
0.0865800058130978 0.11445038299999766
0.0873310371359358 0.11459376100000185
0.0880824389357177 0.1148542350000028
0.0888429128730025 0.11858325499999722
0.0896007876558829 0.11889408700000104
0.0903710064374063 0.11916015399999935
0.0911359471241286 0.11915769099999807
0.091910415116276 0.11916851200000167
0.0926828202905176 0.11934467999999754
0.09346217121439 0.11926227100000375
0.0942424102771032 0.11479562299999913
0.0950272004876385 0.11460093099999824
0.095815556844055 0.11454525900000334
0.0966062595881905 0.1146767870000005
0.0974029291848716 0.11452541499999569
0.0981999338157061 0.11445124699999809
0.0990050277988312 0.12202838800000393
0.0998086425904281 0.12242221700000044
0.100622193198997 0.12262420500000104
0.101432650966745 0.11821623799999514
0.10225461988468 0.11464296700000176
0.103072085679129 0.11812621500000375
0.103900971747165 0.11934859799999487
0.104725535186442 0.120104615999999
0.105560356425782 0.12006779000000023
0.106392066364818 0.12027085200000442
0.107233062527816 0.12022652899999997
0.108071946625633 0.12037049199999927
0.108919327833863 0.12011389699999597
0.109765386233435 0.12015638200000467
0.110619337549684 0.12042212600000113
0.111472548536051 0.12013694999999558
0.112333235517949 0.12089300000000236
0.113193561654956 0.12185168699999593
0.114061136471192 0.11972860600000246
0.114928530997808 0.11486299500000285
0.115803138947241 0.11474097899999691
0.116677552307369 0.11434167499999859
0.117559338669538 0.11448246000000495
0.118440725116277 0.11459084699999522
0.119329842328518 0.11803112700000185
0.120218166603474 0.11450523399999923
0.121114781828808 0.11443234500000443
0.122010025985342 0.11552206999999726
0.122914329211367 0.11953432299999633
0.123816499718201 0.11955774000000474
0.124728712611402 0.11962029899999749
0.125637847952219 0.11940583599999854
0.126558233797271 0.11949154999999934
0.127474412874509 0.11948888000000579
0.12840136173226 0.1182190090000006
0.129324685781674 0.11481068299999464
0.130257312327687 0.11460948399999893
0.131187931819854 0.11446259100000589
0.132126265176514 0.11464046699999386
0.133064388779308 0.11539131100000333
0.134008506500633 0.11561275300000062
0.134954400934133 0.11557672200000013
0.135904435054962 0.11701994399999904
0.136858435004479 0.12127085000000193
0.13781457988498 0.1223018379999985
0.13877710061445 0.1227801690000021
0.139739623162796 0.12162848899999545
0.140711176791332 0.11999915799999883
0.141680429950408 0.11994488900000277
0.142660654218676 0.11965309200000007
0.143637080600222 0.1200736159999991
0.144621860920317 0.11999604800000441
0.145605948909792 0.12011881799999458
0.14659572131111 0.11995360300000613
0.147588093190395 0.11991576399999815
0.148583367815759 0.1200102869999995
0.149584758976733 0.12003145899999623
0.150586140447565 0.12004949100000317
0.151597429838059 0.11945232800000127
0.152605644262901 0.11995892599999536
0.153622938159199 0.1210498169999994
0.154638787923196 0.1201664480000062
0.155660441952208 0.11469853699999533
0.156684864318999 0.11438379999999881
0.157711740122151 0.11483775500000348
0.158745839062394 0.11456055699999723
0.159778913537818 0.11460746400000232
0.160822408641027 0.11834920799999793
0.161862797831985 0.11470230700000172
0.162909865533376 0.11466167100000035
0.163958766751267 0.11481637899999697
0.165010592445099 0.11979041100000387
0.166069428662965 0.11991135499999928
0.167127317156192 0.11983402900000328
0.168195051723352 0.11977098099999495
0.169260453370388 0.11938897400000315
0.170331595454254 0.11985535999999541
0.171406074947755 0.1191402300000064
0.172482174262939 0.11528355999999462
0.173567563854184 0.11456501300000355
0.174650323207798 0.1144302049999979
0.175740639293258 0.11458019700000222
0.176831868234509 0.11468267400000087
0.177926266277621 0.11476655199999897
0.179028019521005 0.11544001299999707
0.180128469264559 0.1156119750000002
0.181237360069843 0.11560527400000353
0.182345975026879 0.11651767000000035
0.183458386339406 0.11686466699999443
0.184577485673026 0.11673964200000597
0.185695692324035 0.1183231769999935
0.186822331428574 0.11583342500000526
0.187948762205354 0.11458616000000177
0.189078764197675 0.11469204699999835
0.190216064523459 0.11467453099999858
0.191352038382939 0.1145507999999964
0.192495610166579 0.11475490200000138
0.193640312757324 0.12207737600000002
0.194787573428178 0.12415749000000176
0.195944043515136 0.12432492700000353
0.197097969516491 0.12219644699999321
0.198257889699032 0.11516277200000502
0.199421584750783 0.11547668299999714
0.200586082893117 0.12044544199999763
0.201759679522793 0.12062540200000171
0.202932098240634 0.12035513300000389
0.204108241243454 0.12069549999999651
0.205292123970279 0.12048534699999891
0.206474370431638 0.12031695800000364
0.207662912704639 0.12064790000000158
0.208854969963516 0.12038465299999501
0.21004785808218 0.12018800100000249
0.211249286558365 0.12041097899999897
0.212450476812765 0.11770053600000097
0.213654596046426 0.11724749399999723
0.214868302469622 0.1226525630000026
0.216079328500629 0.11532821899999846
0.217295033451278 0.11463729600000505
0.218517328813673 0.11467457199999842
0.219738632822463 0.11465059900000085
0.220966098012374 0.11450027999999435
0.222197609190443 0.11771092700000452
0.223429509683142 0.11537164599999983
0.224668750752467 0.11471499799999663
0.225909955974244 0.11430426300000107
0.227152631011173 0.11917173300000172
0.228403530918107 0.11998065299999894
0.229654782347498 0.12008763400000078
0.230908296160034 0.1198251610000014
0.232170635813149 0.11955781500000029
0.23343218670554 0.11952327599999535
0.234696519399053 0.11938067900000249
0.235970009925975 0.11559213099999965
0.237242043896391 0.11461717800000315
0.238517121973238 0.1148122299999983
0.239801436482674 0.11477352699999699
0.241084097097773 0.11499788800000488
0.24236982319969 0.11450124899999992
0.243664626626854 0.11781528899999927
0.244958046263175 0.1228133879999973
0.246254327281061 0.1229454799999985
0.247559303688249 0.12204980399999954
0.248863631313648 0.11504498200000057
0.25017040472257 0.11552281400000197
0.251485282122228 0.11999489499999783
0.25280071030694 0.1201156480000023
0.254117969213319 0.11988703800000167
0.2554425425894 0.11989483699999681
0.256769334659797 0.1199645180000033
0.258097152615399 0.1200479589999972
0.259431306337035 0.11992968700000262
0.26076982517281 0.11971204900000032
0.262108382363756 0.11989899999999665
0.263452113701046 0.11962031299999865
0.264802854354954 0.11861228000000068
0.266152467416336 0.11465049200000266
0.267505913469844 0.1194515789999997
0.268868119731736 0.11925126700000277
0.270229253972831 0.11470528299999927
0.27159272508677 0.11469736499999783
0.272963321961186 0.1146733960000006
0.274336589272105 0.11438369300000062
0.275710587846566 0.11457240899999732
0.277089934775384 0.11799344100000297
0.278476196913627 0.11473256699999723
0.27986144024715 0.11460666800000041
0.281250106359797 0.11614354900000023
0.282646619245241 0.11956735599999746
0.284044026371463 0.11931389600000131
0.285442836980441 0.11956331000000375
0.286847331719869 0.11943107699999445
0.288258090025475 0.11941003200000466
0.289668140777019 0.11935146700000132
0.291081587637387 0.11737032999999997
0.292502517538178 0.11481414800000067
0.29392515191377 0.1147863559999962
0.29534882915265 0.11486325300000289
0.296777495911288 0.11541466699999603
0.298214397388846 0.11620570000000185
0.29964991659624 0.11588252100000318
0.301087818012417 0.11572706399999788
0.302531886647471 0.1208917619999994
0.303981111328444 0.1233876909999978
0.30543011363318 0.1229707669999982
0.306882502403071 0.1206079430000031
0.30834186816864 0.1146716120000022
0.30980415163258 0.11786623100000071
0.311267016377058 0.11985805399999805
0.312733915645706 0.12005105000000071
0.314208254970234 0.12016072899999841
0.315684125817353 0.12036684899999983
0.317161049460383 0.12005904699999803
0.318642323092932 0.12022355399999896
0.320131179140754 0.12017454499999758
0.321621036542946 0.11984173600001213
0.323112113198845 0.12009953099999393
0.324607549191954 0.11982145999999716
0.32611041647647 0.11604246400000306
0.327614610821687 0.11562296299999275
0.329119912994705 0.12083710100000644
0.330629304196154 0.11926658199999451
0.332145707811173 0.11594319499999983
0.33366462116426 0.11484989299999881
0.335184278235046 0.11473268300001394
0.33670749877528 0.11466345399999511
0.338237067529756 0.11480091500000356
0.33977119448587 0.11474031599999535
0.34130547035176 0.11909698700000604
0.342842550007295 0.11465609399999721
0.344385086460742 0.11471054599999775
0.345935119860934 0.11595663500000342
0.347484494926687 0.11952557399999364
0.349035697340033 0.11956680100000483
0.350591251284328 0.1195126799999997
0.352153602524686 0.11962616699999273
0.353718781835549 0.11949484100000518
0.355284670847311 0.11960698199999342
0.356853626261799 0.1178598930000021
0.358427986094244 0.1148149109999963
0.360009997172109 0.11476644400001135
0.361591517004096 0.11473627099999817
0.363174651649132 0.11468109399999094
0.36476162488498 0.1153303470000111
0.366354597349146 0.11625970800000118
0.367953051710535 0.11588482899999519
0.369551603663816 0.11591972899999803
0.371152294370888 0.1147078329999971
0.372757186455027 0.11440615700000478
0.374368276656409 0.11468497399999933
0.375983946601794 0.11471339000000569
0.377600003690551 0.1146424969999913
0.379218345978195 0.11467083300000525
0.380840884223182 0.11450223199999243
0.382469466730209 0.1148238070000076
0.384103082686266 0.11468905799999618
0.385737045159584 0.11472659300000032
0.387373102838513 0.11834391400000754
0.38901302453125 0.12250842299999931
0.390658524492247 0.12291638599999999
0.392310886496288 0.1217527759999939
0.39396326561777 0.11539414000000647
0.395617254177805 0.11498511699998915
0.397274486453746 0.11954974200000379
0.398936553590923 0.1197722400000032
0.400604982550464 0.12028561299999296
0.402276522923987 0.12008449700000767
0.403948974485569 0.11995415799999876
0.405623809802701 0.11994031300000074
0.407302502195928 0.12017027999999641
0.40898647686321 0.1200446750000026
0.410677093204363 0.12025952099999415
0.412369021348476 0.12025756600000648
0.414062284817526 0.1197351990000044
0.415758226806264 0.11594369499999857
0.417458171003048 0.11493616599999257
0.419163394369034 0.12123236099999701
0.420875112253353 0.11815635100001032
0.422588303815307 0.11470379200000025
0.424302857900383 0.11465196300000002
0.426019977374577 0.11468422199999395
0.427740849364588 0.11468752700000096
0.429466620428423 0.11427463799999771
0.431198383828657 0.11787785500000325
0.432933748262506 0.11463600499999416
0.434670177362155 0.11476347400000009
0.436408722136445 0.11624558600000512
0.438150443526508 0.1195024799999942
0.439896371396937 0.11952683700000932
0.441647493447902 0.11973164699999472
0.443404745209095 0.11954297100000133
0.445164079149469 0.11952795000000549
0.446924827364234 0.11980134299999179
0.448687915783423 0.11712997300000438
0.450454264050723 0.1147191069999991
0.452224762645428 0.11463498199999833
0.454000264061898 0.11459948499999939
0.455781574820447 0.11498350799999457
0.457566129836347 0.11454715300000373
0.459352031224199 0.12066757300000575
0.461140063632586 0.12320692400000155
0.462931018471216 0.12343945099999587
0.464725664124289 0.12089282300000548
0.466524738756704 0.11471772799998803
0.468328943842839 0.11518873500000382
0.470138938345773 0.1197702510000056
0.471951206983492 0.11967201699999919
0.473765084554063 0.11987198900000351
0.475581231511901 0.1201763329999892
0.47740030481131 0.12031088300000192
0.479222940992477 0.12020257900000786
0.481049750829958 0.12022967800000117
0.482881314496942 0.12030835299999865
0.484718177234001 0.12031309699999326
0.48655986132635 0.12020739199999753
0.488402999449698 0.11918150900000057
0.490248106616894 0.11450961600000653
0.492095719100741 0.11713741500000197
0.493946358874943 0.12066247899998928
0.495800529458575 0.11451810500000192
0.497658712275222 0.11469445299999848
0.499521363341729 0.11436421500000904
0.501388910332642 0.11475949999999102
0.503261750063936 0.1146617730000088
0.505137714237524 0.11698361199999852
0.507015517418016 0.1148076519999961
0.508895560833754 0.11469527799999923
0.510778249661244 0.11504011000000958
0.512663976176237 0.11941694799999425
0.51455311715727 0.11969089800000177
0.516446031600449 0.11947049299999435
0.518343058663428 0.11999807800000895
0.520244515867699 0.11969389600000113
0.522150697582012 0.11959096899998656
0.524061873794299 0.11887268800001038
0.52597671350775 0.1147357059999905
0.527893578529026 0.1146237620000079
0.529812745320319 0.11481171699999493
0.531734497941176 0.11467085200000326
0.53365911057898 0.11545843999999761
0.53558684604667 0.11596085499999731
0.53751795452185 0.11601914400000624
0.539452672413619 0.11559003700000403
0.541391221380296 0.11767768299999659
0.543333807503147 0.12228528800000049
0.545280620626496 0.12289892699999427
0.547231833864476 0.1224726270000076
0.549187603272715 0.12004073800000015
0.551148067682362 0.1200512149999895
0.553111744497634 0.11959399399999882
0.555077793412962 0.11972226500000716
0.557046377816426 0.11996409200000357
0.559017662656265 0.12000014499999168
0.560991805403191 0.1197970710000078
0.562968955500624 0.1203181169999965
0.564949253935922 0.12031723699999475
0.566932832873918 0.12035880500000928
0.568919815358247 0.12028435599999909
0.570910315082923 0.12036369199999797
0.572904436236704 0.12033393400000136
0.57490227342079 0.12037348699999484
0.576903911634247 0.12164190699999722
0.578909426327438 0.11799175000000162
0.580918883518926 0.11671571000000824
0.58293233997063 0.11459304399998871
0.584949843416953 0.11461588600000994
0.586971432842465 0.11470433899999932
0.588997138803323 0.11477647299999205
0.591026983784676 0.11771219000000599
0.593060982591686 0.1145191509999961
0.595097970733392 0.11495395699999733
0.597137845959721 0.11573686600000599
0.599180667121381 0.11893956599999456
0.601226490350129 0.11935324099999889
0.603275367737486 0.1271108650000059
0.605327347411982 0.119273763999999
0.607382473637698 0.11937598000000094
0.609440786925602 0.11951068099999418
0.611502324156387 0.11720400800000164
0.613567118718745 0.1146184890000086
0.615635200659423 0.11476203799999496
0.617706596846822 0.1147589269999969
0.619781331145845 0.11467067899999961
0.621859424603656 0.11458537100000399
0.623940895643848 0.1149027459999985
0.626025760270302 0.11558605100000818
0.628114032275641 0.11581385099999864
0.630205723458586 0.1155358239999913
0.632300843843116 0.1171144640000108
0.634399401904364 0.11561016399998891
0.636501404795554 0.11483481900000925
0.638606858578176 0.11476279000000034
0.640715768453207 0.11484560799999599
0.642828138994497 0.11462001799999655
0.644943974382348 0.11485419199999569
0.647063278636898 0.11474576100000888
0.649186055854644 0.11485273200000279
0.651312310442367 0.11674197699998956
0.653442047353116 0.12288445900000511
0.655575272324299 0.12345332900000017
0.657711992115118 0.1233520819999967
0.659852214746652 0.11639454500000568
0.66199594974586 0.11443504300000029
0.664143208391784 0.11754209800000126
0.666294003965843 0.12005124099999875
0.668448352008769 0.1203049119999946
0.670606270585045 0.1202290880000021
0.672767780555021 0.12033771699999818
0.674932905856737 0.12032194600000423
0.677101673801031 0.12032227099999204
0.679274115381332 0.12031863300001078
0.68145026559798 0.12025753999999722
0.683630163804696 0.12006153599999436
0.685813854075733 0.12027091200000939
0.688001385600583 0.11545243499999458
0.6901928131079 0.1189733890000042
0.692388197323246 0.11981973999999695
0.694587605466591 0.11452805800000476
0.69679111179563 0.11479419499998755
0.698997998534848 0.11509624100000337
0.70120766786017 0.1146913780000034
0.703420148438662 0.11454066699999998
0.705635482122483 0.11783794699999817
0.707853715428429 0.11460025099999882
0.710074899664995 0.1149430030000076
0.712299091213687 0.11530484699999022
0.714526351841604 0.11924407600000109
0.716756749048264 0.11955260000000578
0.718990356450757 0.11953558400000475
0.721227254204216 0.11941532199999472
0.723467529473157 0.1196018950000024
0.72571127695195 0.11956947699999887
0.727958599444798 0.11837235199999441
0.7302096085118 0.1147467010000014
0.732464425190316 0.11479707099999814
0.734723180802362 0.11486431100000516
0.737018734287916 0.11460013900000376
0.73940332675819 0.11457806499998924
0.741947219298989 0.11504279100000758
0.744758890033912 0.12184875199999112
0.748024944598201 0.12265111600000012
0.751365427602359 0.1230051240000023
0.754714343251582 0.120389521000007
0.758067090042749 0.12012320299999146
0.761427892207835 0.12029276200000538
0.764792636879318 0.12013484700000276
0.768165404782645 0.1200451189999967
0.771542419698098 0.12014540399999873
0.774927225738297 0.12041355799999565
0.777891110314109 0.24030329300001085
0.780401301495936 0.12032141999999624
0.782971984113994 0.12018304900000487
0.785868439077613 0.12022997100000055
0.788398835962018 0.12011499499999445
0.790794275069388 0.11965491700000541
0.79297875395682 0.12101737799999057
0.794977345876132 0.12042732999999828
0.79691173384874 0.1148089739999989
0.79889805681846 0.11445181200001286
0.800905180994504 0.11440979199998935
0.802940522101316 0.1147401799999983
0.804978254523869 0.11469476000000611
0.807044483511208 0.11694791300000418
0.809126987242093 0.11465349299999161
0.811234525171171 0.11474491200000614
0.813365919188845 0.11475504799999214
0.815526363892179 0.11735905300000127
0.817719086599971 0.11909678600000007
0.819950029543278 0.11927157000000932
0.82222577950089 0.11934908099999575
0.824555236213578 0.119390659000004
0.82694950289477 0.11932605500000193
0.829423095208218 0.11933089299999722
0.831995010052562 0.11765578399999299
0.834690946887154 0.11868927800000506
0.837496889309266 0.11451039099999605
0.840380886888814 0.11473912900000016
0.843352334060106 0.11558992100000864
0.846398054360805 0.11589943499998867
0.84951145294354 0.11575682500000539
0.852685805562076 0.11582959899999423
0.855925117903373 0.11766289500000937
0.859247105389113 0.12311503600000151
0.862685608508959 0.12300270099999011
0.866289590239899 0.12246528800000078
0.86985556287592 0.11730652200000691
0.873333399407489 0.11999192499999367
0.876709754226444 0.1170831029999988
0.880115317991704 0.11886504500000683
0.883273185935309 0.11976996299999598
0.886202745571848 0.1200954199999984
0.888905808652176 0.12017689799999687
0.891687850793611 0.12011235300001033
0.894580407420973 0.12001663600000256
0.897683149976156 0.12029155199999764
0.900642481551334 0.12022563399999342
0.903553337777868 0.1204351589999959
0.906444955062686 0.12025169000000346
0.909443012699573 0.11899205900000709
0.912449387894686 0.11469081399999936
0.915497710001821 0.11986505899999145
0.918489493645241 0.1190951650000045
0.921524404449658 0.11494632000000138
0.924526954863977 0.11492421299999478
0.927596282641702 0.11522874599999966
0.930629611791019 0.11476293200000498
0.933724775663153 0.11459087400000101
0.936774713343882 0.11822316299999613
0.939884765360933 0.11478137400000321
0.943166307677698 0.11486228600000459
0.94664585828832 0.1149073790000017
0.950032822753266 0.11868187199999625
0.953212590430349 0.11898528599999736
0.956095513214876 0.11942682699999807
0.95876465856204 0.11955063400000654
0.961562409445418 0.11955650099999104
0.964581972632558 0.11953294300001005
0.967667210292096 0.11827507399999604
0.970599182909769 0.11944485099999724
0.973465429085148 0.11834432499999537
0.976359223493446 0.11473375399999952
0.97937857375743 0.1146679520000049
0.982413493074482 0.11478108999999392
0.98543036249287 0.11569928100000482
0.988388807331208 0.11625713300000484
0.991381449003204 0.11617714999999862
0.994391707280028 0.11533405599999469
0.997444921002273 0.11436062300001026
1.00047796998649 0.11472492499999021
1.00352498894599 0.11468913000000214
1.00655384943181 0.11485821099999782
1.00961599531483 0.11479956099999811
1.01267175439395 0.11475052500000515
1.01575008137028 0.11489840100000492
1.01882248283458 0.11445393599998965
1.02190783498242 0.1146462670000119
1.02503075454035 0.1175731669999891
1.0280535351224 0.12361912800000141
1.03097473728002 0.12378640100000382
1.03393679813931 0.1230485950000002
1.03697282079998 0.1173190840000018
1.04004700377139 0.11455259800000306
1.04309687390009 0.1182082249999894
1.04610675229612 0.11965533300001141
1.04912449540267 0.11995766399999752
1.05216669343679 0.11984388199999785
1.05522362243554 0.12008678899999836
1.05827878371264 0.12017746700000487
1.06132032606481 0.1200897370000007
1.06434628533578 0.12003826199999423
1.06737368080254 0.12031220500000472
1.07041305523225 0.12059212900000205
1.07347024025299 0.12007174799998666
1.07653240170722 0.12041622700000687
1.07958760161785 0.1213052890000057
1.08265481418249 0.11875481999999238
1.08571947253173 0.11458862199999942
1.08879340863906 0.11450846900000045
1.09187850333858 0.11464376400000731
1.09496459769619 0.11462612100000058
1.09806765550315 0.11458770699999832
1.10116038577203 0.11828730299998824
1.10426265903734 0.11456179000001043
1.10740950340268 0.11473653499999159
1.11057546652008 0.11557679400000609
1.11366666188214 0.11947428799999216
1.11679787871017 0.11945215300001166
1.12004998719538 0.11951945599999192
1.12338673308586 0.11982610300000829
1.12658329031767 0.11978122699999005
1.12970435699843 0.11965738100001033
1.13293949498224 0.11844870999999557
1.13624353194437 0.11456648700000471
1.13949675746775 0.11460149699999533
1.14267791181002 0.11455886800000314
1.14582396343135 0.1147060459999949
1.14887734626122 0.11466878999999608
1.15174135351866 0.11457187900001031
1.1546026396692 0.11486306799999113
1.15759006065144 0.12135088300000518
1.1606851619648 0.12259258599999612
1.16370924570339 0.12273103300000798
1.16666905667061 0.12083032900000035
1.16960325608257 0.11783599799998967
1.17263509614338 0.11550332000000196
1.17568704503248 0.12041382799999667
1.17873460828566 0.12029617000000314
1.18172883762706 0.1200750600000049
1.18473987990336 0.12034451499999932
1.18777650008581 0.1204894319999994
1.19084515208673 0.12042056500000342
1.19389932478695 0.12089223299999219
1.19694266091685 0.12031977899999902
1.19998770685656 0.12009179000000358
1.20305023518146 0.12034257300000206
1.20612827278831 0.11824692599999764
1.20920210386237 0.11469327800000428
1.21227990658377 0.11737838700000225
1.21535098470284 0.12130215999999905
1.21844434047734 0.11486926299998856
1.22153099705059 0.1147061620000045
1.22463576278726 0.11490847700000018
1.22772663516124 0.11466916800000604
1.2308281086777 0.11483776999999407
1.23393405435441 0.116344569000006
1.23704811328631 0.11725168399999575
1.24017093790194 0.11477778900000146
1.24328680255621 0.11478087899999423
1.24641939855568 0.11583485500000279
1.24953989104493 0.11971709099999828
1.25266870659514 0.12007938800000773
1.25583155122625 0.11990865399999961
1.25902008235703 0.11974775699999896
1.26219233422643 0.11966583699999944
1.26529408903731 0.11986195899999075
1.26838872072034 0.1179946780000023
1.27155474646841 0.11493993800000624
1.27475288314922 0.11488543199999413
1.2779011872546 0.11476179900000716
1.28098796250441 0.11484644200000105
1.28407016266577 0.11532904799999244
1.28719422941038 0.11550128999999743
1.29035066365587 0.11582681400000183
1.29349887247412 0.11711966000000018
1.29661352766752 0.12131510200001117
1.29972801806866 0.12249388499999725
1.30288225892414 0.12242172099999493
1.30607420888009 0.12099451999999644
1.3091977286894 0.11897933200000921
1.3123129982074 0.12000615699999173
1.31549711463668 0.12083923800000207
1.31874388497881 0.12076387300000135
1.32193556628371 0.12084850099999755
1.32503713630476 0.12086785399999656
1.32816480730185 0.12021046099999921
1.33140473850795 0.12032108600000413
1.33464361446603 0.12041102999999964
1.33781702601355 0.12023837399999593
1.34094459863632 0.12038994800001035
1.34410075799245 0.12047681899998963
1.34731112761726 0.12033852700000125
1.35050607077724 0.11615795200000889
1.35365867443805 0.11584491200000002
1.35680016025875 0.1218921359999996
1.35996488661853 0.115647476999996
1.3631581184973 0.11476006899999902
1.36632883865306 0.11477786100000742
1.36947848495011 0.11490607799998998
1.37262621136587 0.11488780000000531
1.37579424068137 0.11717260700000054
1.3789719393204 0.11571548199999881
1.38213333924473 0.114448792999994
1.38528681222458 0.11477468900000076
1.38843768572109 0.11508973500001218
1.39160676832694 0.11878528699999436
1.39477057778689 0.11899167800000043
1.39792873544207 0.11921262599999238
1.40107981081103 0.11946546800000135
1.40423702377297 0.1195350899999994
1.40740071843716 0.11934839600000657
1.41056047398681 0.11746061399999519
1.4137177783214 0.11924363900000401
1.41686885526887 0.12050587100000598
1.42002961129499 0.11918623299999354
1.4232054662228 0.11476908199999514
1.42639160424447 0.11478824300000667
1.42957001439377 0.11559951299999227
1.43273884019068 0.11648188400000947
1.43590502959422 0.11595372899999745
1.43908467344799 0.11568270600000119
1.44226304354402 0.11472341600000391
1.44543967077382 0.11456505199998901
1.44860618038042 0.11446285300000625
1.4517790362769 0.11457427599999903
1.45495406680122 0.11483787100000598
1.45813308891995 0.11488244699999939
1.46130431870617 0.11469197399999587
1.46447594854142 0.11454513900000052
1.46764730814765 0.11513307900000314
1.47082237530635 0.11667716399999506
1.47399747678676 0.12290577800000335
1.4771687810973 0.12296078999999338
1.48034107861084 0.12323618099999578
1.48351192345753 0.1150937630000044
1.48668595254138 0.11957009200000357
1.4898579668648 0.11818743099999551
1.49303081489621 0.1194320880000106
1.49620133380768 0.11970275699999888
1.49937421118427 0.12001472999999407
1.50254593042493 0.12005349899999374
1.50571908944854 0.12018880200000126
1.50888990275887 0.1200961450000051
1.51206177925434 0.1202192679999996
1.51523313969316 0.12021279699999354
1.51840379658137 0.12009510300001125
1.52157601089244 0.12029617399998926
1.5247459409209 0.11899250500000846
1.52791697924747 0.12027536399999406
1.53108688763983 0.12110077500000216
1.53425873043405 0.11943386800000155
1.53742892917035 0.11465760800000169
1.54060011527128 0.11484598199999141
1.54376969448575 0.11461924100001397
1.54694101708664 0.11445659599999658
1.55009860719255 0.11458389399999191
1.55317708802386 0.11705141200000924
1.55621991336282 0.11469426699999019
1.55931657294585 0.11476179699999989
1.56246476978005 0.11541511300001162
1.56560026216502 0.12028092299999571
1.56869837512642 0.12020738900000083
1.57178113077869 0.12016284599999949
1.57488918341269 0.1203131070000012
1.57802782095439 0.12035018699999966
1.58116024382542 0.12012374399999715
1.58426602748414 0.1193788679999983
1.58736637598515 0.11550127499999974
1.59048633901123 0.11504100000000506
1.59362133747722 0.11498760700000332
1.59674633498803 0.11507219199999952
1.59985483598279 0.11508115399999497
1.60296329772959 0.11496894600000473
1.60608506765874 0.11511746399999367
1.60921432185918 0.12111267900000655
1.6123381491308 0.12289932699999895
1.6154545064235 0.1231844940000002
1.61856840811492 0.11970181299999183
1.62168865745434 0.11747376900000006
1.62481623835531 0.11494121200000507
1.62794519556415 0.12082004399999846
1.63106799199129 0.12059070099999758
1.63418607401248 0.1205734969999952
1.6373096696469 0.12031194800000833
1.64044299474819 0.12058117799999479
1.64357546319604 0.12035568699999999
1.6466995984327 0.12017036700000006
1.64982370989484 0.12052724200000853
1.65295776334775 0.12053488099999754
1.65609359431094 0.12045387999999946
1.65922398487042 0.11859059699999364
1.66235363209838 0.11541013900000507
1.66549032800654 0.12216103999999461
1.66862630082583 0.11637267300000076
1.67175947346159 0.11468337600000211
1.67489472941835 0.11483196500000759
1.67803501901864 0.1152058259999933
1.6811726704278 0.11454230200000382
1.68430766912247 0.11638993500000083
1.68744579332607 0.11756765699999505
1.69058950659014 0.11499864500000001
1.69372985758477 0.11485997500000167
1.696866247138 0.11702654299999438
1.70000525101714 0.1194261670000003
1.70315036616362 0.11944072300001096
1.70629486287615 0.11970056699999532
1.70943412238485 0.11948040500000445
1.71257294450501 0.11958210500000632
1.71571721415836 0.11928333999998131
1.71886570202786 0.11632812000001991
1.72200909958676 0.11465554999998062
1.72514817132952 0.11490149600001587
1.72829062422071 0.11502321799997617
1.73143951534636 0.11491195300001777
1.73458846146812 0.11559638500000347
1.73773116462455 0.11632507100000566
1.74087219295497 0.11616256499999622
1.74401868540234 0.11817965800000252
1.74717036607207 0.12281063899999367
1.75031854077702 0.1229508659999965
1.7534611153489 0.1232020079999927
1.75660502839014 0.1199648609999997
1.75975520983749 0.11979573600001459
1.76290839760987 0.12011016699997867
1.76605555110222 0.12087855900000477
1.7691986063857 0.12075864000001957
1.77234568751708 0.12088687299998924
1.77549911753831 0.12070664000000875
1.77865219888361 0.12041821999997637
1.78179890799051 0.12064669900001945
1.78494411422679 0.12048366599998417
1.7880949781328 0.12074168200001623
1.79125103116069 0.12017638000000375
1.79439066540901 0.12065824799998381
1.79749324783123 0.11975224500000081
1.80059133202424 0.11470468900000697
1.80371785758299 0.12042408700000351
1.80686207949862 0.11884615299999268
1.80999091173597 0.11504280599999106
1.81309805906843 0.11487693800000898
1.81620882720942 0.11506036000000108
1.81933926968748 0.11456472699998699
1.82247501912678 0.11475927800000818
1.82559802575404 0.11873299699999507
1.82871105957518 0.1149083520000147
1.8318296217193 0.11439645100000462
1.83495988713762 0.11689816599999858
1.83809032730815 0.12034459899999206
1.84121157734516 0.12032004599998913
1.84432926318304 0.12005867199999898
1.84745197941948 0.11993416200002116
1.85058094221663 0.1200236269999948
1.85370792774721 0.11998309999998469
1.85682940160585 0.11791113000001019
1.85995002584402 0.1152246370000114
1.86307467353247 0.11473669599999425
1.86620222602088 0.11492551599999956
1.86932727315441 0.11489919499999246
1.87244942117399 0.11527694500000507
1.87557164896107 0.11529074500001002
1.8786969408582 0.1159162120000019
1.88182283180623 0.11561297699998363
1.88494702299788 0.11569142799999099
1.88806936350363 0.11588036000000557
1.89119262716923 0.11692280200000482
1.89431743454149 0.11693161700000587
1.89744223406727 0.11706712099999095
1.90056566659227 0.11914192200001139
1.90368819796544 0.11495190799999477
1.90681172423974 0.11494659100000604
1.90993571635236 0.11482678999999507
1.91305968620051 0.11483348299998397
1.9161822914233 0.1147508350000237
1.91930474743583 0.11863803599999301
1.92242780209295 0.12338415400000713
1.92555114079203 0.12431445900000426
1.9286742034096 0.12257717399998569
1.9317962297528 0.11540969800000767
1.93491273925989 0.1144833369999958
1.93801363308317 0.11651979900000242
1.9411148780411 0.11995256299999824
1.94422581125998 0.12035702800000081
1.9473435697155 0.12007780199999729
1.95045313706511 0.12033757800000444
1.95355566604755 0.12038009699998042
1.95665970111974 0.12037303800002519
1.95977072454858 0.12045087499998886
1.96288366945305 0.12059622999998965
1.96599015459023 0.12009266000001162
1.96909414249752 0.12047888199998624
1.97219903442254 0.11964598600002319
1.97530916194838 0.12122629499998538
1.9784176274183 0.12186042700000144
1.98152383614972 0.11534888099998852
1.98462713646628 0.11468094700001075
1.98773309415348 0.11503622200001473
1.99084072753048 0.11494440299998132
1.99394729371424 0.11473698899999363
1.99705219705407 0.11654379300000528
2.0001555310919 0.11660441600000127
2.00326151975712 0.11468590500001596
2.00636673008258 0.1151064109999993
2.00947218098574 0.11752106399998752
2.01257512494669 0.11997699200000511
2.01567951952916 0.1198080080000068
2.01878336970671 0.11960643199998344
2.02188776949611 0.11976881399999684
2.02499116827464 0.11973611500002335
2.02809383854575 0.11949291399997719
2.03119738840698 0.1156585790000122
2.03430001436387 0.11502260599999659
2.03740359565348 0.11467537800001537
2.04050511852882 0.11470503799998255
2.04360769194153 0.11482364900001585
2.04670918253548 0.11487416599999278
2.04981207609819 0.11551209399999607
2.05291324665791 0.1221823909999955
2.05601433936067 0.12310390199999688
2.05911538554927 0.12300590300000636
2.06221636762818 0.11908053299998755
2.06531801746167 0.11485574200000315
2.06841782399176 0.11847684400001413
2.07151848099432 0.12043910200000596
2.07461779924631 0.12047938300000283
2.077718557939 0.1204675549999763
2.08081783118887 0.12104129200000102
2.08391795816821 0.12078443200002198
2.08701652891395 0.12057329799998229
2.09011532817045 0.12039410200000589
2.09321443195219 0.12012444999999161
2.09631301985337 0.12062097400001903
2.09941214236761 0.12022271600000067
2.10250937435894 0.11559536099997558
2.10560771486881 0.12377768200002492
2.10870488578027 0.12263709799998423
2.11180334441819 0.1153645360000155
2.11490012550292 0.11462426599999276
2.11799757648313 0.11485556700000643
2.1210939783527 0.1146999439999945
2.12419054967112 0.11486103400000047
2.12728742182846 0.11735614500000224
2.13038338477554 0.11557580099997722
2.13348015222358 0.11527746200002298
2.1365750293181 0.11515585499998338
2.13967100765575 0.11909897600000363
2.14276583054564 0.12021858400001406
2.14586193774312 0.11982722700000181
2.14895637239563 0.11994955000000118
2.15205121790047 0.11992640099998653
2.1551454112679 0.11983672299999171
2.15823964941067 0.11926435500001276
2.16133432688591 0.11522486499998763
2.16442774486743 0.11491148199999657
2.16752205417191 0.11472369900002377
2.17061461419084 0.11480580899998927
2.17370835657963 0.1152236670000093
2.17680088685464 0.11613106400000106
2.17989459701184 0.11620791599997915
2.18298665844537 0.11632933699999626
2.18607894216113 0.11798170600002322
2.1891710430213 0.1229234829999939
2.1922629996164 0.1232392849999826
2.19535549121245 0.1227539180000008
2.19844638327722 0.11771432000000459
2.20153821359498 0.12076918100001421
2.20462862673449 0.12058819599999993
2.20772032748581 0.1201865969999858
2.21081062726635 0.12036828200001537
2.21390193767629 0.1205302439999798
2.21699172306883 0.12050185100000022
2.22008270201661 0.12048068000001422
2.2231888590451 0.12049877399999787
2.22632825839547 0.12052702899998735
2.22949312472791 0.11994253299999968
2.23267301681726 0.12057083400000579
2.23586773845615 0.12053918099999805
2.23909714446657 0.11775832899999727
2.24237217555636 0.12072415100001876
2.24569748968652 0.1217977430000019
2.24907576342425 0.11547493300000156
2.2525357120217 0.11471992699998168
2.25593351491674 0.11483378200000516
2.25890257691643 0.11466078300000504
2.26173389008246 0.11472639699999831
2.26483057069078 0.11729995900000745
2.26818684285589 0.11528365699999199
2.27140733047701 0.11488244200000963
2.27437070772002 0.11514447700000119
2.27731990157553 0.11864780199999814
2.28047331980147 0.11914147699999944
2.28373398758014 0.12017615400000636
2.28686325862045 0.1197889769999847
2.28985419614164 0.11982147800000575
2.29288306743935 0.11968819800000574
2.29604622653541 0.11960422599997855
2.29923615714875 0.11542915100000073
2.30232519190761 0.11467885300001512
2.30534990130185 0.114744748999982
2.30842474616661 0.11485916700002008
2.31157736907787 0.11507627299999967
2.31472102035877 0.1149828780000064
2.3177968104595 0.11596638599999665
2.32085009388108 0.11608117399998719
2.32394731603442 0.11583200900000179
2.32708395975045 0.1148489589999997
2.33020008898353 0.1144497720000004
2.33327524554191 0.11470397900001217
2.33634866783452 0.11486353999998755
2.33945413241601 0.11502884200001517
2.34257611157505 0.11499662399998556
2.34567733332802 0.11472981000000004
2.34875645605429 0.11492252799999392
2.35184219496564 0.11506669300001704
2.35494859311766 0.11648000099998512
2.35805935687986 0.12396796400000198
2.36115336804534 0.1239557110000078
2.36423716911394 0.12376294300000268
2.36732936646827 0.1203674789999809
2.3704335473337 0.11594681200000423
2.37353997144599 0.1148300469999981
2.37664136986458 0.11708043900000575
2.37974817189416 0.11955324800001677
2.38286467357844 0.1202720879999788
2.38598954351541 0.12045677400001864
2.38911214360116 0.12035795399998506
2.39223429219266 0.12063641400001757
2.39535923626328 0.12035698199997569
2.3984926511207 0.12061198400002127
2.40162830613018 0.12066859299997645
2.4047646122339 0.12062200300002246
2.4078999854333 0.12067206699998678
2.41104091643034 0.11960486899999978
2.41418548361532 0.12124251000000186
2.41733317887087 0.12060334800000305
2.42047902662189 0.11508921999998734
2.42362675671613 0.11502520199999822
2.42677561573154 0.11531468800001221
2.42992763533013 0.11493638300001408
2.4330778418842 0.1150979649999897
2.4362279260046 0.11567770900001051
2.43937645566183 0.1151714259999892
2.44252727296228 0.11450157799998806
2.44567727000194 0.11479989800000112
2.44882798312364 0.11803819800002202
2.45197677321303 0.11937815399997476
2.45512730917782 0.11948876499999983
2.45827745420454 0.11946560700002351
2.46142926171284 0.11947273699999528
2.46457942059923 0.11928913599999191
2.46773085312256 0.11969377299999451
2.4708817767411 0.11536735000001386
2.47403537893067 0.11478981799999133
2.4771891047215 0.11517315500000791
2.48034593009421 0.11502972899998554
2.48350407493327 0.11479377000000568
2.48666706173367 0.11485580900000514
2.48983246879773 0.11826200499999118
2.49300257414753 0.12373511300000928
2.49617422413111 0.15728848099999482


==> Images/Results/sourcebeam_timesteptimes_tol_0.001_pmm70.txt <==
t steptime
0.0 0.13447728699999995
5.16349657256777e-12 0.14191809099999997
9.84029790726581e-12 0.13380370299999989
1.62006575774719e-11 0.13262463700000016
2.45463441534835e-11 0.13308485900000022
3.54350292149566e-11 0.13288904899999965
4.96574946072517e-11 0.1328387400000004
6.83359674575955e-11 0.13277508299999985
9.3080724192244e-11 0.13280627099999975
1.26260142583558e-10 0.132699299
1.71504277674385e-10 0.1367538930000003
2.34724489376253e-10 0.13879271699999984
3.26185330053731e-10 0.13887516100000008
4.63321281994026e-10 0.13911593200000016
6.65102785080563e-10 0.13902723699999964
9.29950667861405e-10 0.13919809000000027
1.25367631299877e-09 0.13381494000000016
1.65154693951616e-09 0.13327886999999983
2.14806971191734e-09 0.1331164539999996
2.77556092215707e-09 0.13367585200000054
3.57842505098504e-09 0.1354867989999997
4.61928668823415e-09 0.13534033899999987
5.98829572747652e-09 0.13471921400000042
7.81791299082814e-09 0.13877658399999948
1.03071012983231e-08 0.14360992300000053
1.37620471505131e-08 0.14343555600000002
1.86668444924956e-08 0.13723949999999974
2.58104343637006e-08 0.13334501299999957
3.65234601789984e-08 0.1397156440000007
5.31397969844626e-08 0.1400735949999996
7.77128221507782e-08 0.13978079500000007
1.12728386806895e-07 0.14001092500000034
1.82977438603973e-07 0.1400376449999996
3.14815614108827e-07 0.13973869299999997
4.6136402682406e-07 0.13952143100000036
6.38666706029255e-07 0.13956677599999967
1.03254291156396e-06 0.14018850500000024
1.41080174397374e-06 0.13837361099999956
1.78253554020042e-06 0.14038990400000007
2.19359342308416e-06 0.13938886399999983
2.68898450305566e-06 0.13308672600000016
3.22899943269957e-06 0.1331469270000003
3.84292121627802e-06 0.13281546700000035
4.56114718763294e-06 0.13291739599999985
5.43786793038648e-06 0.13550198200000008
6.58932247564861e-06 0.13279418200000048
8.07389442380884e-06 0.13294277500000007
1.00108747834379e-05 0.13629302599999882
1.25424209648244e-05 0.1394853660000006
1.58184700509575e-05 0.13961299400000016
1.88697327736795e-05 0.13916042999999867
2.17615877578173e-05 0.13899111000000097
2.46954754652871e-05 0.13901316299999955
2.77847575216575e-05 0.13555862000000118
3.11309174070118e-05 0.13304884499999936
3.486191253401e-05 0.13289416499999973
3.91740402928523e-05 0.13328799599999996
4.44267677371682e-05 0.13288928799999944
5.14456313171662e-05 0.1336216530000005
6.10064382878611e-05 0.13570168600000088
7.01404524801646e-05 0.13528058399999843
7.86124069103629e-05 0.13462029000000086
8.68526162190694e-05 0.13308568000000065
9.52233652348049e-05 0.1331131569999986
0.000104001028884066 0.13301206000000043
0.000113460218122309 0.13302823000000075
0.000123946038668695 0.13298024899999916
0.000135981818954776 0.13307407100000113
0.000150495404493894 0.1329004619999985
0.000168532900841507 0.1329722920000016
0.000185925738626835 0.1339067879999991
0.000202543738061287 0.1444357580000002
0.000218952553538756 0.1449023030000003
0.000235690013920439 0.14292152300000005
0.000253246072741313 0.13747050099999925
0.000272163483729913 0.1335557000000005
0.000293167045407809 0.1379727029999991
0.000317359451608426 0.14018580100000122
0.000345846011664589 0.13982056999999948
0.000373616568587021 0.13999948100000026
0.000400649919337354 0.13985077099999899
0.000427599560312913 0.14020927600000022
0.000455175352111375 0.14023146500000117
0.00048412075166149 0.14011592800000017
0.000515332447234145 0.13986579299999846
0.000550064037924419 0.13702405600000134
0.000590229648043641 0.13767241599999913
0.000629712967734833 0.13988986000000025
0.000668604598278029 0.13291147500000022
0.000707657518880746 0.13348543200000051
0.000747696806395212 0.13302617799999972
0.000789668981571347 0.13310493500000042
0.000834800010067175 0.1348383869999985
0.000884861284943013 0.13357124700000078
0.000936990703952273 0.1332125770000001
0.000988423491132326 0.1356279029999996
0.00104000748038041 0.13958836800000007
0.00109275816750905 0.13973540900000003
0.00114775528938683 0.13995574499999996
0.00120635492405683 0.13951564199999922
0.0012705129280005 0.1397367040000006
0.001335511690057 0.13689872600000008
0.00139973433574856 0.13272227000000036
0.00146444263299789 0.13313387400000032
0.00153098710245487 0.13298209999999777
0.00160079890513312 0.1328730940000007
0.00167566186313333 0.13284917900000082
0.00175499367322925 0.13292562799999885
0.00183260923896695 0.13587190200000165
0.00191001524962711 0.1424918059999989
0.00198888353590759 0.14326072900000142
0.00207094361611347 0.13909695099999908
0.00215821536142758 0.13300442999999973
0.00225183395222396 0.13976283000000223
0.00234296671833214 0.14005019999999746
0.002433493183942 0.1398472660000003
0.00252537267566647 0.1401827510000011
0.00262062192223503 0.1403540829999983
0.00272161867681522 0.14016232500000214
0.00282875646690662 0.13994440399999775
0.00293312376649372 0.140025799
0.00303694157370726 0.14015919700000268
0.00314243765605245 0.13531447399999763
0.00325193647394916 0.13923884000000086
0.00336826532931998 0.13751797300000135
0.00348796084208308 0.13283952099999752
0.00360524044179387 0.13318567600000009
0.0037225956969659 0.13321216800000002
0.00384251774376861 0.13334267900000185
0.00396772805105002 0.13617245200000028
0.00410173069835172 0.13288121299999744
0.00423332715344992 0.13300826000000043
0.00436356262003969 0.13701034300000003
0.00449520528858148 0.13975230600000188
0.00463108151553466 0.13923710899999975
0.0047745495560648 0.13923987300000107
0.00492064419063629 0.13992280499999765
0.00506421935588353 0.13941617400000084
0.00520829988600957 0.13469300599999912
0.00535591925679344 0.13283389500000098
0.00551049174347431 0.1328644049999994
0.00567072752101854 0.1333989839999994
0.00582764007646085 0.13546978400000143
0.0059845426520841 0.13549750900000035
0.00614471188424239 0.1349953829999997
0.00631174571354433 0.13299018600000068
0.00648529779973643 0.13597026000000056
0.00665523849847077 0.14294656899999936
0.00682513732134007 0.14346172199999785
0.00699851775217435 0.14070855599999987
0.00717925410353425 0.13325139300000188
0.00736516577819901 0.13519051699999807
0.00754776604600102 0.13987066700000028
0.00773083674112528 0.14058288900000093
0.00791815697062457 0.14045666899999887
0.00811398656674182 0.14030194900000126
0.00831146540771928 0.13992396100000093
0.00850654808773514 0.1405840189999985
0.00870321480785552 0.14032756699999993
0.00890555196714477 0.14018276500000226
0.00911839007955855 0.14023797399999793
0.00932707079570225 0.13372774200000137
0.00953491999909146 0.14214471700000075
0.00974617469857309 0.13547648199999784
0.00996537939697408 0.13280131900000214
0.0101885754373404 0.13308385199999861
0.010408742772701 0.13304132700000082
0.0106303401909894 0.13311565299999728
0.0108579201806037 0.1367798810000025
0.0110960321930297 0.13321672000000007
0.011329138381025 0.13289443400000067
0.0115620264600039 0.13869446499999682
0.0117994221504825 0.13946355200000227
0.0120465147020385 0.13980273399999987
0.0122926803419433 0.13963767699999963
0.0125373233678042 0.13970931000000064
0.0127853491583581 0.1397004129999999
0.0130419874634387 0.13329813300000026
0.0133010493157069 0.13319162799999873
0.0135576218599016 0.13303409699999946
0.0138168243670465 0.13291212900000104
0.0140840244634578 0.13302669000000122
0.0143555387648603 0.13347671799999716
0.014624000451981 0.1345334600000001
0.0148947491079468 0.1353569659999998
0.0151733482857697 0.13442996200000223
0.0154567128586539 0.1330763949999998
0.0157369103329621 0.13320554399999907
0.0160194925553023 0.13292744099999965
0.016310261049178 0.13302422599999986
0.0166048505623121 0.13351191699999987
0.0168966313852428 0.13284521799999993
0.0171913624989142 0.13285123400000032
0.0174951308211862 0.13294272799999973
0.0178004193439145 0.13402535900000245
0.0181037462619208 0.14309877199999832
0.0184110905261935 0.1432716169999999
0.0187288990792843 0.14168683400000148
0.0190445725678798 0.13415480199999763
0.019359644314809 0.13442396199999962
0.0196803604555295 0.13988871900000177
0.0200115039423731 0.13932547299999953
0.0203375718754744 0.13972725200000014
0.0206649442034091 0.14004066100000045
0.0210002152156276 0.14041670299999964
0.0213398768342476 0.13986131300000082
0.0216767498134981 0.1397410069999978
0.0220173975764682 0.14011034500000008
0.0223688773402926 0.14009068900000088
0.0227175243613751 0.14000541000000055
0.0230661807611684 0.14171634099999864
0.0234217464745967 0.13558817200000206
0.0237839204401854 0.13301671500000012
0.0241425678435752 0.1330905109999989
0.0245046220438588 0.13335805999999906
0.0248775080165644 0.13274645599999957
0.0252476392399376 0.13715002700000056
0.0256180117359911 0.13318029800000275
0.0259959379668891 0.13279971899999765
0.0263786304761698 0.138093499
0.0267586530867981 0.14046765700000208
0.0271433312655298 0.13953018600000178
0.0275393260728105 0.13935971199999386
0.0279299711798028 0.13968710800000395
0.0283227342509525 0.13988881999999592
0.0287255023481059 0.13514396200000078
0.0291273428940793 0.13335745999999915
0.029529066874629 0.13334535300000283
0.0299385230774803 0.13310175499999843
0.0303519287123934 0.13334605400000044
0.0307632377645523 0.1332848819999981
0.0311803451967315 0.14253240300000414
0.0316054344071997 0.14248218699999882
0.0320267220927394 0.14172069199999981
0.0324522118681113 0.13390567199999737
0.0328888645943113 0.1342452620000003
0.0333203145928459 0.1404415229999998
0.0337547101213243 0.14019728100000606
0.0342007851857041 0.14086388999999855
0.0346424006147912 0.13997313000000133
0.035086029581438 0.14006594199999967
0.0355404737403568 0.1402534529999997
0.0359921590508558 0.14071029000000124
0.0364452272710434 0.14053928499999557
0.0369085771723656 0.14078292599999997
0.0373701764488756 0.1338830760000036
0.037832828233527 0.14055928099999448
0.0383055656098744 0.13721130700000117
0.0387768802198836 0.13282401100000385
0.0392492299450553 0.13290502799999615
0.0397318160775402 0.13295106000000345
0.0402126407237622 0.1328783559999991
0.0406948080560755 0.13478431000000057
0.0411877232623714 0.13408990499999618
0.0416778826055689 0.13289633700000536
0.0421700305846902 0.13415554099999838
0.0426738192323269 0.14011052400000068
0.0431732053091113 0.1394475079999964
0.0436755824609518 0.13965700800000036
0.0441892503936437 0.13991077000000018
0.0446978476718059 0.13945458700000302
0.0452108061240546 0.1380274009999951
0.0457322746409605 0.13355136900000275
0.0462501900012349 0.1331096460000012
0.0467741967136816 0.13352770499999878
0.0473034291206631 0.13584272900000371
0.0478309433480209 0.13630189699999562
0.0483666540347342 0.1358445890000013
0.0489037822807041 0.13388559100000208
0.0494413729637836 0.1407320689999949
0.0499896972719782 0.1452007600000016
0.0505350619682565 0.14448212599999977
0.0510834656251974 0.136241873000003
0.051641802589357 0.13339446399999844
0.0521959720286109 0.14036442500000135
0.0527561976583341 0.140636090000001
0.0533210506893291 0.1404742009999964
0.0538848563181961 0.1400969190000012
0.0544581963870097 0.14061674599999918
0.0550303829536788 0.1403269629999997
0.0556050194357767 0.13990717100000438
0.0561898794826116 0.1409646649999985
0.0567705064824713 0.1403745960000009
0.0573575636030143 0.13444654999999983
0.0579482046402789 0.139750676999995
0.058538693120588 0.1377466170000048
0.059140142241368 0.13288291699999633
0.0597380608290276 0.13307204299999853
0.0603403385835735 0.1335299950000035
0.0609491505039611 0.1330232799999962
0.0615561494211169 0.13768034400000317
0.0621725891899122 0.1331094379999982
0.0627877012493992 0.13316274499999992
0.0634060908120263 0.13744336199999907
0.0640323355375183 0.14059787900000487
0.064656045925048 0.14026442599999456
0.0652887073302947 0.14015148200000027
0.0659206335410381 0.14056232500000476
0.0665557358018811 0.14026676399999616
0.0671984787940714 0.13655384200000498
0.0678389383432345 0.13338848499999756
0.0684889008997695 0.1332769770000013
0.0691372162985364 0.1329206459999952
0.0697896087818951 0.13294730900000218
0.0704479883669966 0.13438770300000158
0.0711053314765718 0.135115098
0.0717738086773174 0.13510951099999602
0.0724383007073209 0.1355131500000013
0.0731088186512706 0.13653186000000517
0.0737822931226334 0.1370046069999944
0.0744570175069062 0.13953343300000398
0.0751412070930173 0.1349037179999968
0.0758220765715577 0.132948662000004
0.0765120294796669 0.13340281299999646
0.077200639649698 0.13310588600000273
0.0778938473899607 0.1329968889999975
0.0785916211968608 0.13359401000000304
0.0792897592306103 0.15066575999999543
0.0799979741677675 0.14294945800000392
0.0807025145391169 0.14225126499999874
0.0814161654030706 0.13989998699999973
0.082128285475852 0.14000140200000288
0.0828455847643901 0.14105303999999563
0.083566333502811 0.14090948999999853
0.0842885569280966 0.1408122410000061
0.0850188634546656 0.14045385099999663
0.0857471294061509 0.140255977999999
0.0864866567424658 0.14006820899999894
0.0872218915094962 0.14070177100000336
0.087964969708903 0.140541853000002
0.0887078797084543 0.14035152900000014
0.0894554578410548 0.13379744999999588
0.0902067065774257 0.14235620499999868
0.0909596285585823 0.13589120800000387
0.091719758719526 0.13335147099999745
0.0924787484158995 0.1332058269999976
0.0932481716224692 0.1330661880000008
0.0940138257823291 0.1329883229999993
0.0947895372326275 0.13797952800000246
0.0955622880214081 0.13297321900000014
0.0963426290445139 0.13344840399999924
0.0971228277953119 0.13769033799999875
0.0979083379607454 0.1395897210000001
0.0986962817366932 0.13982852400000212
0.0994874268420585 0.13958843600000392
0.100283333934476 0.13949519099999463
0.101080503949965 0.13970620100000275
0.101884514880113 0.134339501999996
0.102688025381203 0.13296082100000461
0.103500206884309 0.1332474979999958
0.104310303065914 0.13326228600000434
0.10513065443092 0.13328533600000014
0.105947517100878 0.13569409699999824
0.106775619699348 0.14262746699999695
0.107599367984908 0.14309395800000146
0.108433179294368 0.14102710400000262
0.109263864791021 0.1402251640000003
0.110103619742447 0.13995283599999908
0.110941284367025 0.14045802900000126
0.11178718851847 0.14014545199999873
0.112631846184541 0.1405384230000024
0.113484079303851 0.14078535499999845
0.11433572072979 0.14007276999999618
0.115194441459161 0.14052192900000193
0.116053039476492 0.14076033500000307
0.116918390543527 0.1408651919999997
0.117783905692145 0.1376664089999977
0.11865601949496 0.13388051700000148
0.119528405772725 0.1430221379999992
0.12040741024623 0.13357560000000035
0.121286620928914 0.1334300660000025
0.122172645651849 0.13321103599999873
0.123058639148988 0.13362897599999712
0.123951821704099 0.13451132099999796
0.124844567464068 0.13454443200000554
0.125745060117567 0.1329148739999937
0.126644544650107 0.13380348900000172
0.127552521475412 0.13947319500000077
0.12845875461362 0.13982747200000034
0.129374419256825 0.13983783700000174
0.130287440844656 0.13982020499999948
0.131211035206371 0.13952297499999844
0.132130922471934 0.13796527699999928
0.133060949466466 0.1330129030000009
0.133987798586488 0.13354021399999993
0.134923410384983 0.1332571650000034
0.135857363213689 0.13362651899999634
0.136798593551734 0.13464859100000126
0.137739846376394 0.1354040800000007
0.138686773587344 0.1344799299999977
0.139635575572511 0.14084706100000233
0.140588327992038 0.1423415100000014
0.141544989909218 0.1432244450000013
0.142503752818908 0.13383880899999667
0.143468658039961 0.1351294230000022
0.144433682614053 0.1402109619999976
0.145407301167162 0.13979649400000227
0.146378916149374 0.14008004000000085
0.14736083663118 0.1406710599999954
0.148339448831687 0.14102509800000007
0.149325945919647 0.1406560490000004
0.150312000747565 0.14034328200000346
0.151303477560436 0.13987442599999866
0.152297544950644 0.1399974670000006
0.153294472300905 0.13572192999999544
0.154297222874621 0.13340643400000118
0.155300156547192 0.14130106900000072
0.15631238744448 0.1347566520000001
0.157321991043523 0.1335203920000012
0.158340251553808 0.13358413299999938
0.159357252682859 0.1330833589999969
0.160379892759024 0.13347954800000394
0.161405138790992 0.13755501199999998
0.162432945712356 0.1335286240000002
0.163467434656261 0.13360510300000072
0.164501297460937 0.1384287360000016
0.16554518467267 0.13945258899999402
0.166586118173399 0.13927973600000598
0.167633622432195 0.13957095299999622
0.168682697938544 0.13942442599999794
0.169734898232762 0.13973603300000548
0.170793396537127 0.13404020199999422
0.171851475164008 0.133005335
0.17291918973896 0.13332334500000087
0.173984461797216 0.13344797799999952
0.175055580505966 0.13499863200000561
0.176129439684098 0.13610119899999518
0.177205368515346 0.13637226499999855
0.178289453656948 0.1341653190000045
0.179371726259802 0.13289918399999578
0.180461675911635 0.1330342940000051
0.181551923358268 0.1331567100000015
0.18264580723669 0.13306173299999813
0.183745852680609 0.13357615999999695
0.184845446385825 0.13311936499999888
0.185953682179465 0.13286602600000208
0.187060894169068 0.13403750300000183
0.188172461408521 0.14198309700000067
0.189289341582425 0.14331712299999566
0.190406290635171 0.14303155000000345
0.191532021710793 0.13609024200000164
0.192656545331635 0.1337170549999982
0.193785359871774 0.14008923800000161
0.19491978889362 0.1405447609999939
0.196054034443985 0.13985215400000328
0.197196440710409 0.1406831199999985
0.198338601179116 0.14056011899999987
0.199484268018325 0.14017505400000374
0.200637010714154 0.14024107299999855
0.201788605128871 0.13984953899999653
0.202947035617889 0.1394888800000018
0.204107342344875 0.13874400400000297
0.205269700580956 0.1357077839999974
0.206441790461405 0.13525261400000232
0.207611098765833 0.14104429200000368
0.208785256777231 0.1336208839999955
0.209964620327715 0.13302692700000307
0.211143938344979 0.13326859099998956
0.21233064763817 0.13288982400000293
0.213518454435465 0.1362486570000101
0.214708603309066 0.13394401999998706
0.215908342905627 0.1332827820000091
0.217105508125662 0.13475254099999745
0.218307050513808 0.13891053599999736
0.219514906252413 0.1399860030000042
0.220722024398934 0.13914921299999605
0.221935314533035 0.13906847100000164
0.223151904450888 0.13912234400000045
0.224369436626888 0.137614494999994
0.225594641674466 0.13299944000000608
0.226820553481161 0.13299130000000048
0.228048791272263 0.13329879100000142
0.229285910345301 0.13311647199999754
0.230521573386509 0.13566360100000452
0.231760658962242 0.14430876999999498
0.233008297801505 0.14383684899999594
0.234253986433912 0.14095590600000207
0.235503944360253 0.13320498100000577
0.236760990967268 0.13483387299999094
0.238016874652431 0.13993821900000114
0.239277644193186 0.13990302900000984
0.240544450970585 0.13987107699999513
0.24181064256618 0.13993280799999752
0.243082099157094 0.14018589100000156
0.244358959908905 0.14075229799999533
0.245635523552135 0.1402618990000093
0.246917503315282 0.14012033400000234
0.248204676666746 0.14004359599999816
0.249491651824438 0.13416159099999447
0.250783976270338 0.14050651499999844
0.252081710118297 0.13531733800000723
0.253379135946654 0.13330619599999238
0.254681636250444 0.13316535600000634
0.255990192964573 0.13336172399999668
0.257298132805219 0.1331560699999983
0.258610673581903 0.13533356099999594
0.259930356161784 0.13318773000000306
0.261248922482793 0.1334905730000031
0.262571425483762 0.1369939110000047
0.263902605433632 0.13915252699999314
0.265231986074832 0.13914811200000088
0.266564454759803 0.13903731499999594
0.267904918898881 0.13920311900000115
0.269245357878523 0.13981918500000745
0.270587903316105 0.136494134000003
0.271937303272073 0.1333068879999928
0.273289176432743 0.1331528110000022
0.274642029919486 0.13393541099999595
0.276000447879014 0.13592351500000177
0.277364277773945 0.13532766999999524
0.278727816254939 0.1347144240000091
0.280095481439583 0.13977715999999418
0.281471671342413 0.1429520740000072
0.282846446306209 0.14312109499999792
0.284223766426251 0.13565860799999996
0.285607915757872 0.13497890399999335
0.286994601748194 0.14020684100000835
0.28838218728084 0.13957691499999214
0.28977478912047 0.1396588639999976
0.291174333436345 0.13987160199999948
0.292573011536812 0.14054484100000764
0.293974769036906 0.14025755500000514
0.295383568172817 0.14061844100000087
0.296794350198605 0.140485611999992
0.298206220271816 0.14063083099999574
0.299622991939457 0.13563848000001144
0.301047183669917 0.13403909199999475
0.302470392075953 0.1412741049999937
0.303896254936639 0.13669110500001125
0.305328440645394 0.13319094399999187
0.306764418232781 0.13340685900000437
0.308200792755766 0.13338715400000467
0.309641068650948 0.13332239699998638
0.311088727351918 0.1351720460000081
0.312537314649641 0.13298871599999984
0.313987328670058 0.13506001499999343
0.315442139297699 0.1363603440000105
0.316904948402665 0.13958780699999807
0.318366700816488 0.13959191099999657
0.319830581654759 0.14000408799999775
0.321299823558255 0.13987664100000075
0.322775561114984 0.13958997900000725
0.324250808539693 0.1354610799999989
0.325728611978937 0.1335072269999955
0.327212046488085 0.13322164900000644
0.328701238772154 0.13360690099999317
0.330190227189608 0.13367911599999616
0.331681916383106 0.13551321600000676
0.33317923186236 0.1356687050000005
0.334682341814945 0.13476536999999666
0.336185274531862 0.1331241729999988
0.337690790048533 0.1331899839999977
0.339201672408546 0.13309812800000032
0.340719170475043 0.13314768899999763
0.342236278604846 0.13309574000000168
0.343755608544132 0.13286302500000602
0.345279809935277 0.13339900200000443
0.346811450023944 0.14302985699998771
0.348343050704155 0.1436317900000006
0.349876299318972 0.1424867369999987
0.351413708532804 0.13331393600000752
0.352957729526848 0.1363045859999943
0.354504274839892 0.13931565400000068
0.356051723760872 0.13958985400000756
0.35760243267334 0.14046860499999525
0.359158741096555 0.1402970649999986
0.360720931560373 0.14053566399999795
0.362283110415571 0.14051482300000373
0.363847472538795 0.14069094299999563
0.365416246550503 0.14028337400000623
0.366991593843722 0.1387594469999982
0.368569299440442 0.13381180999999742
0.370147995719022 0.13458659700000908
0.371729764551677 0.14163713399999267
0.373316673634539 0.13409514399999978
0.374910716152282 0.13306071200000247
0.376504815773969 0.13298234500000206
0.378100519017666 0.1333251450000006
0.379699788571104 0.13468858199999545
0.381304540327721 0.13440803100000664
0.382915480917973 0.1333169719999887
0.384526523305254 0.13363899900001286
0.38613945097863 0.1388166919999918
0.387756089324982 0.13933143100000223
0.38937821394812 0.13973430900000494
0.391006436298477 0.1395144419999923
0.39263485874612 0.1397236309999954
0.394265131910018 0.1390080730000136
0.395898948106456 0.1341826159999897
0.397537954507464 0.13359720500000094
0.399183732319734 0.13303317300000117
0.400829999426218 0.13296174900000324
0.402477805127734 0.13378578100000027
0.40412871086215 0.143240464999991
0.405784245332341 0.14374549400000092
0.407445881186797 0.14304056500000684
0.409110611294467 0.13452656299999433
0.410776353292805 0.13503140800000324
0.412444518424743 0.14069553999999584
0.414116523123883 0.14083434600000544
0.415793740045275 0.13994389299999455
0.417477482211793 0.14077020100000937
0.419161938961679 0.14137392099999602
0.420847945696776 0.1403929599999998
0.422536803968427 0.13998772499999745
0.424229789517265 0.14117093900000555
0.425928133592391 0.139398259999993
0.427632539527372 0.13391641200000493
0.429337522306618 0.13875720599999397
0.431044214283763 0.13685882200000776
0.432753790565053 0.13301227799999538
0.434467398138323 0.1329633730000097
0.436186143327543 0.13285772299998655
0.437911080489133 0.13310184400000935
0.439637301162127 0.13638333099999045
0.44136506066397 0.13346892600000615
0.443095404023813 0.1332578049999995
0.444829360679726 0.13699880400000097
0.446567926459788 0.13953591400000676
0.448312053808982 0.13929141899998854
0.450060424158038 0.13970964100001027
0.451809910554173 0.13981481300000098
0.453561410684533 0.13956987899999262
0.455315843698054 0.1356103520000005
0.45707410444047 0.13313506500000472
0.45883705477426 0.13319580699999278
0.460605515794006 0.13371877600000914
0.462377932359596 0.13573263499999655
0.464151622313352 0.13582560599999738
0.465927364053545 0.13541820400000404
0.467705953824079 0.1365612549999895
0.469488166555239 0.14363585499999942
0.471274748832977 0.1441242260000024
0.473066412619591 0.13954095500000108
0.474863829527711 0.1398421380000059
0.476662698300135 0.14048614300000395
0.478463310254596 0.139020558999988
0.48026634456963 0.13923900200001071
0.482072468411461 0.1406237329999982
0.483882327696151 0.13973210199999642
0.48569654196702 0.1406570470000048
0.487515699703801 0.1403062759999898
0.4893403540989 0.1398952520000023
0.491167134948324 0.14166554700000233
0.492995682620367 0.14008265399999686
0.494826553414199 0.13927911999999765
0.496660299416988 0.1421045620000001
0.498497455579214 0.13699616600000297
0.500338535804014 0.13285321400000782
0.502184029413787 0.13379619699999523
0.504034397959438 0.13301255000000367
0.505890072416407 0.13303741299999672
0.507747911125703 0.13738054099999886
0.509607650690376 0.13314882699999941
0.511469732279964 0.13326696000000027
0.513334592616039 0.13712684400000796
0.515202654308516 0.13954531499999234
0.51707432313768 0.13959856700000728
0.518949985608369 0.13909731100000045
0.520830006749524 0.13931998399999657
0.522714728183587 0.1395511190000036
0.524604466486234 0.13637163199999236
0.526497109801437 0.13337264599999799
0.528391755104551 0.13362992800000484
0.53028872588934 0.13319794199999535
0.532188348229984 0.13352743800000155
0.534090937276404 0.13497510800000612
0.535996795481397 0.13572378099999582
0.537906211070936 0.13541933700000186
0.539819456673095 0.13721162099999162
0.541736788113325 0.1354379870000031
0.543658443393745 0.1338516690000091
0.545584641864087 0.13350929399999245
0.547515583585881 0.13307763500000647
0.549449625826662 0.13326409599999067
0.551385885208667 0.13302719000000707
0.553324575816903 0.13332555099999865
0.555265914682524 0.13873049299999707
0.557210110406648 0.14438370300000258
0.559157362244313 0.14441742799999702
0.561107859363123 0.13879938499999867
0.563061780189603 0.1327824700000093
0.565019291847352 0.13855003899999474
0.566980549695925 0.14019967000000122
0.568945696971642 0.1400858249999999
0.570914864530142 0.1400126580000034
0.572888170691429 0.14052273699999773
0.574865721182122 0.1404498899999993
0.576847609173442 0.13968746399999077
0.578833830951261 0.1402082900000039
0.580822529174151 0.140409118000008
0.582813807122268 0.13824414699999465
0.58480778098039 0.14091576699999564
0.586804561243651 0.14043997600001035
0.588804252344214 0.1332478899999927
0.590806952480047 0.13341555799999583
0.592812753478379 0.13325647199999935
0.594821740695455 0.13316516300000103
0.596833992950325 0.13656809900000155
0.598849582502428 0.13424387999999965
0.600868575063498 0.13291571100000965
0.602891029848377 0.13518261599999448
0.604916999658879 0.14011603999999522
0.606946531003322 0.1392708280000079
0.60897966424636 0.14015125699999942
0.611016433785251 0.13973990600000263
0.613056868254742 0.13971143799999197
0.615100990751229 0.13748445699999934
0.617148819078711 0.1329439189999988
0.619200366011397 0.13341486400000235
0.621255639569297 0.13342774400000224
0.623314643306432 0.13289041900000598
0.625377376605853 0.13373625999999206
0.627443834982609 0.14202646100000038
0.629514010389033 0.14294664400000556
0.631587891521414 0.1423078569999916
0.633665464127602 0.1353125110000093
0.635746711311937 0.13344763699998907
0.637831613834811 0.14043295200001182
0.639920150407881 0.14107578499999818
0.642012297983295 0.14000226799998927
0.644107691314396 0.14122618800000453
0.64620635169942 0.1399412720000015
0.648308305018417 0.14035402100000738
0.650413576339747 0.1399560129999884
0.652522190062353 0.14114329900000655
0.654634170116472 0.14099943700000495
0.656749540170652 0.13491866599999014
0.658868323840996 0.13785630700000695
0.660990544906814 0.13894900199998972
0.663116227530943 0.133414963000007
0.665245396487841 0.13330544400000122
0.667378077396724 0.13334295399999974
0.669514296964241 0.1333161179999962
0.671654083233092 0.13504116400000044
0.673797307284969 0.1333129289999988
0.675943734702509 0.1328832829999982
0.678093344650802 0.1360277810000099
0.68024612138258 0.13948663200000055
0.682402051253024 0.140519501
0.684561122808448 0.13952067399999635
0.686723326917838 0.13957173699999714
0.688888656907694 0.14069839799999784
0.691057108693856 0.13584931500000152
0.693228680918808 0.1338252710000063
0.69540337509126 0.1330517370000024
0.697581195726101 0.13341775699998948
0.699762150494647 0.13431998200000805
0.701946250378113 0.13554818199999374
0.704133509831016 0.13574255400000368
0.706323946953094 0.14032266499999935
0.708517583671995 0.1431554549999987
0.710714445942712 0.14296233299999983
0.712914563957666 0.13975643999999932
0.715117972376183 0.14160356600000057
0.717324710574216 0.13947229199999356
0.719534822915474 0.13961263600000962
0.721748359047281 0.14013688400000035
0.723965374226024 0.14013425000000268
0.726185929674123 0.1400819539999958
0.728410092971957 0.14040598399999737
0.730637938492546 0.13987427600000046
0.732869547879969 0.13975685100000135
0.735134670284926 0.14048709200000076
0.737480099746616 0.14034726999999236
0.739967678861589 0.14117448700000068
0.742690839334002 0.13859281100000942
0.745807759341959 0.13373500800000215
0.749125114071123 0.13367143499999656
0.752453263273333 0.1332230799999934
0.755783809924959 0.1329827229999978
0.759123876411513 0.13515174100000138
0.762466159398717 0.13347327099999973
0.765818156119692 0.13331870800000445
0.76917239306141 0.13507141499999875
0.772536340313123 0.14018061400000192
0.775672176230269 0.278084395999997
0.778417324278242 0.1406061240000014
0.780941519245964 0.140045317000002
0.783791250904186 0.13696169199999986
0.786256576322396 0.1332346880000017
0.788588271576222 0.13354749599999138
0.790708146268871 0.13319109100000048
0.792639117790932 0.13302551300000687
0.794574555553919 0.13348197800000605
0.796541780752493 0.1354894849999937
0.798532338666234 0.135344903999993
0.800548032931544 0.13464454500000045
0.802574557454275 0.1332622790000073
0.804622678129528 0.1330271180000011
0.806688189879777 0.13296460699999102
0.808775543597199 0.13389954800000226
0.810885575038225 0.13308671699999763
0.813022055928172 0.133445951000013
0.815188451878578 0.1329460829999931
0.817389892382807 0.1331070819999951
0.81963249664064 0.13884404499999903
0.821924233261582 0.14221379600000716
0.82427515408033 0.14187764899999422
0.826698260193101 0.14048271300001147
0.829210502146401 0.13377474799999334
0.831834554614288 0.13527184299999817
0.834601097727428 0.13999961700000085
0.837434773335418 0.14067625799999917
0.840367316943974 0.14089333300000817
0.843380235111198 0.14056081899998674
0.8464728173483 0.13983828800000708
0.849637187051185 0.14015877900000362
0.852876449047113 0.14026325700000086
0.856205784721875 0.1399788149999921
0.85965898677555 0.13926576200000795
0.863278548284626 0.1329939359999912
0.866859972752801 0.14028913100000295
0.870358461304987 0.1362922630000014
0.873688681852456 0.13330861800000093
0.877070670313133 0.13339002099999675
0.880291547108847 0.13299040900000136
0.883291543179132 0.13299582800000564
0.885968432514955 0.1342521409999904
0.888702931927026 0.1333510870000083
0.891570319475174 0.13309259899999404
0.894663692757203 0.13674440300000867
0.897644648860682 0.1403476689999934
0.900555865045176 0.13907988900000134
0.903444064784504 0.14034382399999856
0.906415178923599 0.13986650900000086
0.909412746349922 0.1391211149999947
0.912447067969763 0.13761853200000473
0.91544104397258 0.13343412300000068
0.918461108833082 0.1409300140000056
0.92145909561548 0.14058056499999338
0.92450826565149 0.1412004050000064
0.927535314385268 0.1388640309999971
0.930607383124014 0.13288748099999736
0.9336531407864 0.14187488400000348
0.936740413096445 0.1439624519999967
0.939953284907068 0.14320881700000143
0.943301916093745 0.13435439699999563
0.946606771484263 0.13339515699999538
0.949786420701411 0.14014380600001175
0.952920867601438 0.14124066600000162
0.956002201882566 0.14092137699999796
0.958916225871502 0.14025757699999986
0.961655165044333 0.1399974089999887
0.964492833837558 0.14055532800000492
0.967481985938997 0.14019022000000803
0.970543585648129 0.14074134799999172
0.973501444548394 0.13987397500000043
0.976403693205276 0.134645981999995
0.979325758127973 0.139698561000003
0.982336884044332 0.13705887999999788
0.985363348079181 0.13312193700001274
0.988384703051684 0.13333452099999477
0.991369023389295 0.13333563499999457
0.99437402742845 0.13289627200001064
0.997389181785355 0.13329875799999513
1.00043942820537 0.13335336599999437
1.00347816780197 0.13337257199999897
1.00653019209875 0.133719806000002
1.00957217157806 0.13814385000000584
1.01263639061656 0.13894798999999125
1.01570208699079 0.13944547500000226
1.018784438728 0.1391135289999994
1.02186957272273 0.13934652800000435
1.02496165850304 0.13822358100000542
1.02802875885304 0.1332286409999881
1.0309864791462 0.13336682500001018
1.03392730396256 0.13306490499999768
1.0369186990136 0.13429863599999692
1.03996508008486 0.13505539499999486
1.04301994895412 0.1354234480000116
1.04603722366803 0.1340128519999979
1.04903902728223 0.14240897199999836
1.05205919960503 0.14387488500000245
1.05509821790892 0.14316677699999047
1.05813537916209 0.13724612200000763
1.06116023769243 0.13830515499999763
1.06418064687981 0.1398295850000011
1.06720719561833 0.14118140600000118
1.07025116173448 0.14006648899999163
1.07330419301625 0.14027572400000565
1.07635296366913 0.14023526100000083
1.07941170464395 0.1409553499999987
1.08246600184999 0.14048813600000187
1.08552880797224 0.140180646999994
1.08860318723334 0.13968853200000808
1.09167996772455 0.13462721599999838
1.09477274289288 0.13845039199999576
1.09785571698391 0.13811971399999834
1.10094834148325 0.1333987100000087
1.1040466165486 0.13325718800000175
1.10715236395503 0.13326695099999597
1.11029087361183 0.13336526700000206
1.11348223779665 0.1368856099999931
1.1167291440361 0.13319415099999787
1.11987217505988 0.13347480500000586
1.12296314873505 0.1386443850000063
1.12616019769504 0.14024670899999592
1.12952952693274 0.1398310080000016
1.13283114087405 0.14026148099999602
1.13600978944718 0.1400151550000004
1.1391006314947 0.13938691100000256
1.14205759165333 0.1341468170000013
1.14495847500555 0.13305941499999108
1.14797866146495 0.1330643880000082
1.15106259261428 0.13298840999999584
1.15415158734878 0.1333233550000017
1.15715841736732 0.13604404800000225
1.16017312886786 0.1356183059999978
1.16319766114571 0.13558611799999198
1.16628356798646 0.13330109700000037
1.1693480439023 0.13319325400000537
1.17241349900494 0.1333611640000072
1.17545658203052 0.13308831199999815
1.17852641222537 0.13343913899998938
1.18160423974374 0.13283512499999972
1.18469443361485 0.13344940500000746
1.18777998018998 0.13355155899999716
1.19086255916463 0.139823566000004
1.19395927297147 0.14327508099999875
1.19705394263776 0.14332598499998994
1.20007280390816 0.13629981400001157
1.20307395266858 0.1331266059999905
1.20609790858151 0.13874151500002085
1.20917546247593 0.14064037399998597
1.21225255073158 0.14019206500000791
1.21530873938254 0.1409759729999962
1.21835428063735 0.14021941799998672
1.22141045221386 0.14035844100001782
1.22449524286543 0.14004743699999267
1.22757692427481 0.14064231099999347
1.23066133797784 0.14052151300001015
1.23373308969873 0.13722827300000517
1.23681359216815 0.13638432899998065
1.23990928185486 0.14052956400001904
1.24300743450346 0.13349133299999494
1.24611646407746 0.1330631219999816
1.24921062807612 0.13314437500000054
1.25230871416397 0.13284116300002324
1.25541980634338 0.135388622999983
1.25853467913008 0.13495823799999584
1.26165868008707 0.1332005229999993
1.26477378009499 0.13573560600002565
1.26788733219572 0.1394870989999788
1.27101816877769 0.1392888470000173
1.27416748187793 0.1393008499999837
1.27728245897779 0.14048517300000185
1.28039489966664 0.13938076200000182
1.28353441472967 0.1358996950000062
1.28669117811541 0.13308095799999364
1.28983634504312 0.13292284100000984
1.29296116766315 0.13351766700000667
1.29606529134472 0.1329840849999755
1.29918408050884 0.1343691060000083
1.30233037008754 0.1449289219999912
1.30548209153724 0.1453076850000059
1.30862087504461 0.14193933800001446
1.31175594168343 0.13353723999998124
1.31488809027846 0.13494108500000834
1.31800847740678 0.14149509500001045
1.32115781592638 0.14149817300000223
1.32434396579613 0.1412801279999769
1.32751339465308 0.14058132499999942
1.33061295782343 0.1407560480000143
1.33375146297897 0.14070151999999325
1.33698142252454 0.14086170699999911
1.3401623527652 0.14110296300000869
1.34326887963981 0.140702589
1.34643868412307 0.13462585700000318
1.34963983417295 0.1366708329999824
1.35282507972937 0.1399704789999987
1.35598421640831 0.13331680500002108
1.35914332992218 0.13347627999999645
1.36230739193532 0.13345072199999208
1.36547809057918 0.13323065099999098
1.36864685576727 0.13512787900000944
1.37180057999026 0.1340984560000038
1.37495610794567 0.13321317699998758
1.37811416541889 0.13458214400000656
1.38127511979153 0.139420997000002
1.38443531948285 0.13956387600001108
1.38758659691382 0.13919162400000573
1.39074330586551 0.140061046999989
1.39389546628896 0.1406456199999866
1.39705048179158 0.13814067000001273
1.40020379896499 0.1330683489999842
1.40335616486882 0.13310682800002382
1.40650994207327 0.1330569399999888
1.40966040456202 0.13444172100000173
1.41281551782249 0.1358721469999864
1.41596409565173 0.135943597000022
1.41911579998837 0.13495680799999832
1.42227401126221 0.1433416339999951
1.42545375740166 0.14408961699999168
1.42863083878689 0.14260126199999945
1.43179818192036 0.13356943300001944
1.43495245315158 0.13464532899999426
1.43812145711093 0.14056888299998604
1.4412929806713 0.1407467330000145
1.44446631501716 0.14061963000000333
1.44762758852667 0.14059659999998075
1.45079069165342 0.14057320599999912
1.45395760228634 0.1401833700000168
1.45712932251498 0.140593277999983
1.46029745842687 0.14028534900000977
1.46346045896709 0.1405029420000119
1.46662564018631 0.1337899929999935
1.46979212466115 0.13985226299999454
1.47296258687762 0.13711711199999854
1.47612695719003 0.1338751650000063
1.47929164122948 0.13285301999999888
1.48245535432019 0.13328111300000955
1.48562400428717 0.13327492899998106
1.48879016042834 0.13878716700000382
1.49195628166831 0.1331523489999995
1.49511938503262 0.13292896800001586
1.49828476261547 0.13831779099999153
1.5014511785993 0.14073209899999028
1.50461641318784 0.1401035439999987
1.50778199567839 0.1402809589999947
1.51094474853674 0.14073227700001212
1.51410973723763 0.13975211700000045
1.51727413218772 0.13387734299999465
1.52044013629192 0.13356915500000355
1.5236035790904 0.133335183000014
1.52676814544117 0.13322089699997264
1.52993165211984 0.13295359400001416
1.5330972547351 0.13384236199999577
1.53626109564402 0.13515009900001473
1.53942478188473 0.13517712799998094
1.54258848208013 0.13593196600001534
1.54575158896654 0.13681512700000553
1.54891635877242 0.13706475299997578
1.55207897867775 0.13921728700000813
1.55524253536822 0.1333157900000117
1.55837606000023 0.1329423279999844
1.56143924813583 0.13340365700000234
1.56450024746243 0.13284292299999834
1.5676059946322 0.13340601699999866
1.57074364227074 0.14381385100000443
1.57387049386028 0.1439707700000099
1.57695918389945 0.1416375599999924
1.58004611566026 0.13359668100000022
1.58316447384487 0.13524716399999193
1.58629569950736 0.13956576600000403
1.5894164683134 0.13992811200000688
1.59252520481227 0.14067811499998584
1.59563085259103 0.14032765200002473
1.59874881481199 0.1404475489999868
1.60187765598476 0.14082701399999564
1.60500254131364 0.1401907180000137
1.60811557268853 0.1401566090000017
1.61122332521194 0.1387060459999816
1.61433504352827 0.13953552500001365
1.61745084189534 0.14131747199999722
1.62056464181284 0.13751239999999143
1.62367459272424 0.13315818600000284
1.62678575299453 0.13333050899998966
1.62989880850612 0.13320596600001977
1.6330118764849 0.1333101139999826
1.63612628578943 0.13661512600000947
1.63924497648611 0.13300507400001038
1.6423631485108 0.1336797479999916
1.64547778523357 0.1375396839999894
1.64859517778117 0.1396773689999975
1.65172079139229 0.13929053400002545
1.65484269789532 0.1398071999999786
1.6579606721211 0.13949403800000937
1.6610838207478 0.14022122099999024
1.66421144763667 0.13483541799999443
1.66733682939536 0.13331068900001242
1.67046162155364 0.13288960400001315
1.67359150887865 0.13354929399997673
1.67671916839454 0.13328838099999984
1.67984543343818 0.1376227300000039
1.68297612366142 0.1447308320000218
1.6861102285532 0.1442427399999815
1.68924081036177 0.14007126999999286
1.69237003358282 0.13327049000000102
1.69550413832509 0.13891781800001013
1.69864022722549 0.14099812500001008
1.70177336189685 0.14146739299999922
1.70490605596135 0.141392116999981
1.70804326293954 0.1407708290000187
1.71118104866469 0.14052769599999237
1.71431601877864 0.14079131700000858
1.71745144198777 0.14037308499999313
1.72059148856994 0.14055814200000327
1.72373136183977 0.1358598939999922
1.72686810231533 0.13310190600000738
1.73000555891414 0.1364880969999831
1.73314784272883 0.1398739560000024
1.73628987123457 0.13326964899999894
1.73942856832385 0.13297606400001882
1.74256776518601 0.13307876700000065
1.74571162908258 0.13311605999999188
1.74885560257344 0.13590107799998918
1.75199630679322 0.1337272940000105
1.75513701118648 0.13348705499998914
1.7582818327342 0.13545251300001837
1.76142763689041 0.13987763399998698
1.76457032289529 0.14005376800000136
1.76771211270627 0.13919035399999302
1.77085720345139 0.13920443500001056
1.77400491958044 0.1399289969999984
1.77714967481531 0.13660416600001213
1.78029203468464 0.13289001799998346
1.78343662714979 0.13313627100001213
1.78655930314786 0.1336045489999833
1.78965475931242 0.13326329900002065
1.79275699208208 0.13509411999999088
1.79588349876022 0.13498966599999562
1.79901612544406 0.13684039000000325
1.80213308965935 0.14256372299999498
1.80523635539204 0.14315233199999966
1.80834745072457 0.14327357499999493
1.81147379519091 0.13559414100001277
1.81459983414268 0.1334240280000074
1.81771456170984 0.1407698689999961
1.82082367111374 0.1402079590000085
1.82394001340526 0.14023324699999762
1.82706472422046 0.13991921899997806
1.83018655434543 0.14049904099999821
1.83330140684946 0.1397952370000155
1.83641437410223 0.1402614220000089
1.83953314267648 0.14026797199997532
1.8426556310621 0.14035647400001494
1.84577530195684 0.13429315599998404
1.84889065455401 0.1395311320000019
1.85200626538625 0.1372615479999979
1.85512576470844 0.13305102900000065
1.85824646108019 0.13312969500000804
1.86136479062823 0.1334309340000175
1.86448069539332 0.13295890799997778
1.86759769788708 0.13509712700002297
1.87071686992255 0.1329432089999898
1.87383617943233 0.13309706799998366
1.87695362661775 0.13733362600001442
1.88006995201005 0.14004410900000153
1.88318742532335 0.13919941899999344
1.88630583492902 0.13924088499999243
1.88942416200375 0.13989320500002123
1.89254080434799 0.13948923299997773
1.8956573851099 0.13533606400000053
1.89877443278864 0.13321919000000548
1.90189210732286 0.13327893600001062
1.90500927267562 0.1333786109999835
1.90812554776139 0.13350088000001392
1.9112338270537 0.13484472100000744
1.91432978755314 0.13509844899999734
1.91742872673123 0.13530643299998246
1.92053764214105 0.13324606000000472
1.923648448949 0.13306865999999218
1.92675263668902 0.13318801000002622
1.92985008503553 0.13310726699998554
1.93295223681985 0.13331075400000714
1.93605874814895 0.13342228199999795
1.93916614742576 0.1331749269999989
1.94226708829361 0.13334585600000537
1.94536724409529 0.13952924999998118
1.94846906027588 0.14449563400000898
1.95157444563487 0.14418881000000283
1.95467803629389 0.13950467800000865
1.95777838323126 0.1333292189999895
1.96087887499188 0.13442169900000067
1.9639804276824 0.1406841149999991
1.96708432956 0.13943962700000156
1.97018513811985 0.14016950999999267
1.97328544556828 0.14095835599999873
1.97638478905218 0.14060578500001952
1.97948691278268 0.14017831399999636
1.98258779925711 0.13999043699999447
1.98568822321253 0.13979277900000397
1.98878703590779 0.1393711400000086
1.99188638483075 0.1333154929999978
1.99498702064864 0.14089742099997693
1.998086507998 0.13565123899999776
2.00118622712423 0.13318057600000088
2.00428372479211 0.13321602199999916
2.00738282936592 0.13353940900000794
2.01048121042323 0.1335616869999967
2.01358073395346 0.1383079699999996
2.01667809886723 0.13355756400000018
2.01977602667054 0.13307644600001822
2.02287335834603 0.13779291099999114
2.02597102811751 0.13943811499999015
2.02906886622872 0.1393844300000069
2.03216541905318 0.13978102400000125
2.03526293858371 0.13916867399998978
2.0383587100925 0.1404275870000049
2.04145567133877 0.14279121100000225
2.04455134433393 0.13328057800001147
2.04764823676162 0.1332262569999898
2.05074347920957 0.13317058000001225
2.05383943708927 0.13287804999998798
2.05693445211449 0.1337810079999997
2.06002952309445 0.14222685600000773
2.06312491773606 0.14231967099999565
2.06621933000513 0.1418158500000004
2.06931470937414 0.13359596500001203
2.07240809895388 0.13658994299998994
2.07550255875671 0.13940962300000592
2.07859588708783 0.13989879499999347
2.08169058799652 0.1402166569999963
2.08478359117858 0.1404657200000088
2.0878770562146 0.14123975900000119
2.09096970112897 0.14033403999999905
2.09406246847124 0.14031150499999967
2.09715568078577 0.14107751699998516
2.10024771870591 0.14042571800001724
2.10334063485481 0.14193548500000475
2.10643167591381 0.14030279599998607
2.10952390469629 0.13315319599999498
2.11261497444882 0.13335699500001397
2.11570729349768 0.1333920699999851
2.11879789638448 0.13296999700000356
2.12188885394232 0.13686183600000845
2.12497934508613 0.13405668600000809
2.12806982081592 0.1330233969999881
2.13116077039075 0.13388244300000451
2.13425029603683 0.13897098799998275
2.13734074628913 0.13930747900002416
2.14042956268391 0.13896383099998388
2.14351962198911 0.1395935060000113
2.14660836563646 0.139347765999986
2.14969822986703 0.13786499200000435
2.15278646605143 0.13310879200000159
2.15587491750206 0.13296704600000453
2.15896332807426 0.13333575799998698
2.16205147754462 0.13309091900001135
2.16514019148416 0.13390331200000105
2.16822718779959 0.13560094100000697
2.17131516910971 0.1355830979999837
2.17440180511209 0.13476483799999528
2.17748975141094 0.1385148720000018
2.18057619733877 0.1440065500000003
2.18366346397465 0.144539414999997
2.18674944817975 0.13730946600000493
2.18983555379123 0.13428655199999184
2.19292198334318 0.1400651530000232
2.19600773130624 0.14038422799998784
2.199094223184 0.1400931210000067
2.20217879365622 0.14029213699998877
2.20526443612255 0.1400648750000073
2.20834897196533 0.14070447899999294
2.21143485242678 0.13990220100001238
2.21451908997298 0.1399867749999828
2.21760372120285 0.14048387799999773
2.2206941101492 0.13438923700002192
2.2238080221974 0.14234056999998757
2.22695678018896 0.13409105700000623
2.23012728733262 0.1340844979999929
2.23331357863363 0.13329813999999374
2.23652326915426 0.13288144300000226
2.23977851066909 0.13335537200001113
2.24308915446293 0.1370625099999927
2.24646672431673 0.13320249500000614
2.24993997596182 0.13322733800001174
2.25344712865916 0.1379150289999984
2.25644557935141 0.13934349599998086
2.25921303281501 0.140439133000001
2.26224722344445 0.1395704560000013
2.26563502691757 0.13919232300000317
2.26891643336196 0.13923760800000196
2.27187635056886 0.134534527999989
2.27477277941983 0.13278682000000686
2.27789702713036 0.13314700399999424
2.2811860191017 0.13292434100000605
2.28434378885074 0.13352831000000265
2.28731824929397 0.13584965900000157
2.29031004355793 0.13542540800000324
2.29346317702335 0.1350331029999836
2.29667213147482 0.13334919700000114
2.2997700835389 0.13302573600000756
2.30277544417604 0.13303555400000278
2.30582684440183 0.13287070000001222
2.30897732376593 0.13339566099998024
2.31213121341937 0.13330861200000754
2.31520611273997 0.1332020010000008
2.31824163246443 0.13337548699999502
2.32132429285937 0.1329273780000051
2.32446051635126 0.13920693700001152
2.32758055367731 0.1432848509999758
2.33065006279532 0.14356826600001682
2.33370895070204 0.13766410200000223
2.3368055332764 0.13319798099999502
2.33992609333705 0.1369267020000109
2.34302667861798 0.14152003099999888
2.34609827813124 0.14082116000000156
2.34917285641928 0.14002043899998284
2.35227314381695 0.140417632000009
2.35538088651956 0.1406314170000087
2.3584717973551 0.14091929299999606
2.36154765168021 0.14048687799999016
2.36463108265013 0.14072154900000555
2.36772995184103 0.13948765300000332
2.37083167635272 0.13430703999998173
2.37393211109676 0.1380527450000102
2.37703489110822 0.13844954000001053
2.38015055093424 0.13306433799999695
2.38327412793778 0.13322023000000627
2.38639979582531 0.13295478199998456
2.38952225535518 0.13309381999999914
2.39264917428646 0.13661457800000676
2.39578166658868 0.1330456960000106
2.39891931267245 0.13329738399997382
2.40205451153278 0.13812825100001191
2.40518982819259 0.13967642500000466
2.40832629880693 0.1401626340000064
2.41146802843222 0.1397665869999969
2.4146097748404 0.13971493599999008
2.41775171036033 0.1409364860000153
2.42089213117224 0.1345519869999805
2.42403613750361 0.13297246400000517
2.42718134694379 0.13329249700001355
2.43032848205443 0.13324718100000155
2.43347373199898 0.13285543399999256
2.43662077863901 0.13310324099998638
2.43976830904618 0.13421807800000352
2.44291876622894 0.14503272000001743
2.44606840119796 0.14521968699997956
2.44921984372284 0.1423143600000003
2.45237170360875 0.13353329500000655
2.45552774656884 0.13696670400000244
2.45868525480727 0.14096207800000116
2.46184638262016 0.13998027200000251
2.46500848396395 0.14062026999999944
2.46817459586655 0.14064676600000325
2.4713417997907 0.1405431080000028
2.47451171347027 0.14083094999998025
2.47768059858292 0.14080372800000873
2.48085080019232 0.14039151700001185
2.48401985714023 0.1380355499999837
2.48719072645301 0.13682947699999204
2.49036099814939 0.14004584799999975
2.4935339447124 0.13337361800000735
2.4967077698294 0.16908265399999323


==> Images/Results/sourcebeam_timesteptimes_tol_0.001_pmm80.txt <==
t steptime
0.0 0.15317117499999977
4.42083539674321e-12 0.1548120449999999
8.46618108303036e-12 0.1554696830000002
1.3974438000384e-11 0.15992689999999987
2.12043387325952e-11 0.1635399940000002
3.06335221313828e-11 0.1631010100000001
4.29391681217833e-11 0.15986137499999975
5.90799820955241e-11 0.15828960199999997
8.04255051371727e-11 0.16019855800000027
1.08974024933581e-10 0.16073841399999989
1.47741759140425e-10 0.16011834999999985
2.01493054976633e-10 0.15969019500000003
2.78032195695058e-10 0.15988536399999997
3.89401809610421e-10 0.1601333760000001
5.47821196471769e-10 0.15991018899999965
7.55275740884953e-10 0.15860222600000018
1.0124287724417e-09 0.15575195500000039
1.33076023340431e-09 0.16000765599999944
1.72947808153723e-09 0.15210162600000032
2.23494475342635e-09 0.1521279360000003
2.88377253830707e-09 0.1521041780000001
3.72789045190903e-09 0.15257321799999968
4.84243645189959e-09 0.15557507000000026
6.33840957489847e-09 0.15184540299999938
8.3835197474407e-09 0.15463046500000033
1.12375486961796e-08 0.1599614159999998
1.53142361545118e-08 0.15984724700000008
2.12934489822992e-08 0.15936434300000002
3.03326663303616e-08 0.15937371500000008
4.44839951553273e-08 0.15915489300000019
6.48458451073833e-08 0.15227844400000023
9.34641432334819e-08 0.15206603999999935
1.43174244979952e-07 0.15199960099999998
2.49689477402944e-07 0.15241266300000067
3.89471488253919e-07 0.15425740599999926
5.37279087970115e-07 0.1548091789999999
8.20602752144156e-07 0.15537236900000018
1.12310216251976e-06 0.1567486269999998
1.51967806656788e-06 0.1568746350000012
1.87999050962809e-06 0.15835376799999956
2.32630592656028e-06 0.1521093269999998
2.80640893336726e-06 0.15210616899999962
3.34666492337244e-06 0.15218717199999965
3.96962640482111e-06 0.15223577999999982
4.71293572333129e-06 0.15335447300000027
5.64725935274912e-06 0.16420301399999992
6.92113864068576e-06 0.1652634010000007
8.5741138131554e-06 0.1603873880000002
1.08119809691046e-05 0.15245949999999908
1.3656852721002e-05 0.15211587400000148
1.6608656971136e-05 0.15883582999999923
1.93569102768239e-05 0.15944188599999976
2.20801961028204e-05 0.1600650459999997
2.4906248332132e-05 0.1603053610000007
2.79272597672896e-05 0.15987695099999932
3.12440697884808e-05 0.15992067400000032
3.49965251268265e-05 0.16000146500000056
3.9415506325851e-05 0.16037253000000007
4.49634219022115e-05 0.15414598899999987
5.28737462074761e-05 0.15972426599999956
6.17451925495282e-05 0.15500251899999995
7.00724902893707e-05 0.1525312329999995
7.79705925740165e-05 0.1520351910000013
8.58051628882223e-05 0.1518867739999994
9.38613761205541e-05 0.15454098700000074
0.000102380555486974 0.15247194399999842
0.000111623574814943 0.1521440630000015
0.000121938027265812 0.15704708399999845
0.000133877535867724 0.15953590400000017
0.000148473801528193 0.15950291900000124
0.000165426299573173 0.15933125699999984
0.000181740616705459 0.15932104699999883
0.000197487115398396 0.1556093470000004
0.000213165725373889 0.15257140000000113
0.000229237181256127 0.15196604099999966
0.000246137798518056 0.15196938299999907
0.000264365721467076 0.15393564800000092
0.000284597995029994 0.16491894400000007
0.000307885205205173 0.16463414099999873
0.000335038359018623 0.16084007800000144
0.000361500950748118 0.15254702199999848
0.000387321122728593 0.1575827950000015
0.000413106188239153 0.15972872799999926
0.000439490672138861 0.16018862600000006
0.000467131811171802 0.1599796419999997
0.000496815984387704 0.16012841700000102
0.000529635608088139 0.15969337199999956
0.000567280547616151 0.15980717299999903
0.000605163792060078 0.16040641599999894
0.00064247355547169 0.15489474100000322
0.000679836066288327 0.15741706799999733
0.000717989692643849 0.15667261800000176
0.00075775077654349 0.15207411899999812
0.000800137202327984 0.1519715450000021
0.000846582750164916 0.1518736039999986
0.000897114148463742 0.1545731640000021
0.00094675783248581 0.15240845499999978
0.000996214187715708 0.15214588799999973
0.00104643900045084 0.1561337349999974
0.00109838050093935 0.15914809300000243
0.00115313344754262 0.15937529500000025
0.00121218905827104 0.1590131570000004
0.00127559502903747 0.15876596499999707
0.00133778789937855 0.1561416080000022
0.00139981808069783 0.1525438819999998
0.00146293959798626 0.15204336800000107
0.00152839063610541 0.15411974299999898
0.00159755994874833 0.1558437650000002
0.00167229939936415 0.1557103099999999
0.00174809374418328 0.1528264539999995
0.00182285480068781 0.16426397000000037
0.00189802843745158 0.16400236399999812
0.00197513124370562 0.16096359200000165
0.00205577120884804 0.15233652099999873
0.00214188959614482 0.16019046399999937
0.00223161098930842 0.16005267000000245
0.00231952616804589 0.16024386399999813
0.00240735905424911 0.16023607400000017
0.00249688999953556 0.1601144209999994
0.00258997698086177 0.1604623000000025
0.002688833419566 0.15989968699999935
0.00279210017200584 0.16000889300000054
0.00289311092466065 0.15369207299999843
0.00299390695337782 0.16091724200000002
0.00309652575641966 0.15216603200000023
0.00320309273187465 0.15204835000000116
0.00331617570703786 0.15230367699999903
0.00343219919238843 0.15237555899999933
0.00354605412082602 0.15749376700000184
0.00366005179551818 0.15200280299999847
0.00377647751651899 0.1534794479999988
0.00389778524201007 0.16015931500000136
0.004027057766168 0.15991974599999992
0.00415511761759726 0.1603273449999989
0.00428173287472188 0.1593577350000004
0.00440946013930527 0.15954046300000257
0.00454086184399147 0.1540001689999997
0.00467887212255699 0.15213369900000018
0.00482161903511338 0.15198771200000039
0.00496151265800753 0.15213443799999737
0.00510139774107774 0.15594824500000115
0.0052440575898387 0.15577512899999846
0.00539247775850095 0.15436996000000036
0.00554971200063104 0.15203139400000154
0.00570298198934636 0.15223296899999994
0.00585545931950875 0.15220116400000094
0.0060101828442167 0.15187959100000015
0.00617029895247892 0.1521548579999994
0.0063396365545522 0.1521789649999974
0.00650594810001529 0.1520841730000022
0.00667111932255942 0.1631436310000005
0.00683840941894611 0.16445440799999744
0.00701117977673264 0.16115985200000083
0.00719347639943425 0.15232060299999972
0.00737233423845204 0.15942987500000072
0.00755017928761808 0.16070795399999938
0.00773049503668154 0.16021982700000237
0.00791690747758033 0.16019704999999718
0.00811200302827813 0.15978794100000115
0.00830293509717993 0.15995833699999906
0.00849352071384744 0.15999066500000225
0.00868746719083764 0.15966289400000022
0.00888874349209991 0.1545381699999986
0.00909459191502513 0.15717431699999906
0.00929738714810041 0.15903394100000057
0.00950107563932663 0.15245169700000005
0.00970960666288623 0.15265439599999908
0.00992744020326386 0.1524586069999998
0.0101437513707787 0.15205690300000185
0.0103587035129382 0.15203498500000023
0.0105764234965708 0.1522336949999996
0.0108012305871512 0.15202098099999972
0.0110318065679726 0.1538446339999986
0.0112589722981076 0.15909818600000136
0.0114871026874919 0.15875108000000182
0.0117205943347249 0.1590035279999995
0.0119644209138751 0.1591969779999971
0.0122042511830065 0.1582739280000034
0.0124435567153405 0.15261352199999934
0.0126869120991977 0.15231669599999975
0.0129392445587944 0.15247355099999993
0.013191774740124 0.1523329639999993
0.0134426167419182 0.16107577000000006
0.0136965193301899 0.1647446340000016
0.0139584836436273 0.16291600799999983
0.0142234897935871 0.15374603399999742
0.0144859780683555 0.1550907900000027
0.0147508959089269 0.16055891399999922
0.0150233899886089 0.16040382799999975
0.0153004091054633 0.15982198600000075
0.0155744726395737 0.16000645999999819
0.0158507260532124 0.16019666600000093
0.0161345048013384 0.15987303899999716
0.0164229578817208 0.15962705100000107
0.0167084435363294 0.15846066000000292
0.0169962964991685 0.1527373429999983
0.0172920751744513 0.16003865799999772
0.0175913886088251 0.15375184200000547
0.017888165919707 0.15206999099999763
0.0181879281379358 0.152433754999997
0.0184964997321532 0.152213684000003
0.0188062140381873 0.1548089269999977
0.0191142792227772 0.1523285990000005
0.0194264180635311 0.15245407300000124
0.0197487922587377 0.15845915500000274
0.0200686633536174 0.15918483299999764
0.0203882506464119 0.1591424229999987
0.0207135271653339 0.1600314040000015
0.021048104720677 0.15924538099999808
0.0213781977705216 0.15453198200000173
0.0217098777837247 0.15244797799999787
0.0220494371309354 0.1526571799999985
0.0223924714441787 0.154960384000006
0.0227332387988101 0.15582091499999962
0.023077989317856 0.1552339939999996
0.0234334533355354 0.15681964399999515
0.0237854549216377 0.1640625030000038
0.0241378884648522 0.16440471299999615
0.0244973303082417 0.15512703200000288
0.0248622001611751 0.15561745299999785
0.0252241824387547 0.16048435800000505
0.0255898588838752 0.1608593829999947
0.025966295947014 0.16052362700000344
0.0263392571389171 0.1599530319999971
0.0267129232076354 0.1595420290000007
0.0270942489092431 0.1592182589999993
0.0274792006718933 0.16001044700000477
0.0278621200496561 0.15939814499999727
0.0282499512537599 0.15473333199999928
0.0286476276887773 0.15490031699999918
0.0290407440009087 0.1601830419999999
0.029436356300556 0.15238773600000144
0.0298419397526269 0.15217620899999673
0.0302458279018116 0.15223586000000466
0.0306500895531905 0.15297451899999714
0.0310621606349556 0.15625445100000235
0.031477181911583 0.1525760589999976
0.031890701344589 0.153051375000004
0.0323101821164278 0.15880688999999393
0.0327364850261681 0.15896087200000153
0.0331596606230821 0.15919888999999898
0.033587260157897 0.16949152000000112
0.0340247735201946 0.15935022300000412
0.0344578095258468 0.1520684569999986
0.0348940440777994 0.15199179999999757
0.035341712658298 0.15198489499999823
0.0357846467209017 0.15350577600000292
0.0362298614595858 0.15497897000000194
0.0366856548301725 0.15522279599999678
0.0371384076549006 0.15267133200000416
0.0375928109359458 0.1519905219999984
0.0380572423916751 0.15215391499999953
0.0385196868411471 0.15212652599999643
0.0389834265847626 0.15218838100000198
0.0394569541109046 0.15200346499999995
0.0399289188127282 0.15220661500000432
0.0404021102745326 0.15223190999999758
0.0408851669543747 0.16017186500000236
0.0413664685696263 0.1625099359999993
0.0418492256640062 0.16194378899999862
0.0423422544788166 0.15313393099999928
0.042832730701354 0.15639993799999985
0.0433251998203754 0.1595671379999999
0.0438286929735653 0.15993298000000067
0.0443282361255255 0.15952784099999917
0.0448306331141883 0.15952278200000336
0.0453439985031973 0.16024709399999892
0.0458525796639531 0.16024397399999657
0.0463652115053391 0.16008541000000065
0.0468863429239045 0.1588849430000039
0.0474040331538183 0.16018039099999726
0.0479273015964277 0.16110670500000168
0.048456134868308 0.15293144299999994
0.0489831600754447 0.15189621599999725
0.0495176272861159 0.15258714400000173
0.0500542471010491 0.1525626310000021
0.0505910025849967 0.15705822399999647
0.0511374442432251 0.15237916200000257
0.0516821166976057 0.1525428459999958
0.052229217016935 0.16014657800000265
0.0527868353857936 0.15989911999999862
0.0533400367186941 0.1599311570000026
0.0538983554053038 0.15987352499999474
0.0544623659007883 0.15952945400000118
0.0550247778842547 0.15476293800000462
0.0555954114641257 0.15248272999999557
0.0561665032328312 0.15204939400000228
0.0567391334093968 0.15213953299999616
0.0573230874778594 0.154293157000005
0.0579022155343701 0.16373135599999955
0.0584864401695725 0.16345257700000104
0.0590759143969811 0.15788590300000038
0.0596642650110281 0.15371783099999448
0.0602617541064113 0.15946041700000535
0.0608580404519726 0.16009595899999596
0.0614572441692784 0.16055936400000093
0.0620648730439946 0.1597669630000027
0.062669541322853 0.1608898479999965
0.063281649739103 0.1601291759999981
0.063895009344752 0.15999115100000694
0.0645099968143482 0.15947152999999759
0.0651350362149851 0.15261830800000098
0.0657561507049246 0.1615750079999998
0.0663839512472158 0.15336093499999492
0.0670139379083431 0.15224434200000303
0.0676451628614353 0.1526659809999984
0.0682866159792032 0.15232671500000095
0.0689240793715952 0.15679810299999986
0.0695684173366806 0.15221817399999793
0.0702144740973606 0.1525246039999999
0.0708622864198713 0.15908595400000536
0.071519163270847 0.1593251379999998
0.0721728927041329 0.1591528399999973
0.0728346368402781 0.15935477699999723
0.0734963327475933 0.15974812900000046
0.0741612219131736 0.15326632200000034
0.074832764060408 0.15218421700000562
0.075502917998851 0.15249392299999442
0.0761832186999623 0.15521506500000015
0.0768604651413862 0.15619089200000502
0.077543309293048 0.15470119799999793
0.0782291916321859 0.16030658300000056
0.0789164044125751 0.1630241269999999
0.079612378628212 0.16183617699999786
0.0803055928417699 0.1528676169999983
0.0810078564308499 0.1581777860000031
0.0817084174050943 0.15985595000000075
0.0824140242883531 0.16018246499999833
0.0831231143730443 0.15981540900000368
0.0838334756201749 0.16027917499999944
0.0845521718385749 0.16002157099999437
0.0852685354279156 0.16013759100000158
0.0859947709620525 0.1607966760000039
0.0867181611653884 0.15551788099999442
0.087447912163185 0.1568779640000031
0.0881791771794523 0.15639221100000356
0.0889135155561249 0.15277213099999898
0.0896534397954857 0.15209010399999556
0.0903933168938866 0.15267272400000564
0.0911425474732669 0.15518648199999774
0.0918887767549784 0.1525688669999994
0.0926446448488621 0.15249966700000073
0.0933978561966319 0.15776122100000123
0.0941578836948855 0.15905369699999738
0.0949185960343058 0.159372316999999
0.0956834934321591 0.15940083499999957
0.0964521703025325 0.15954848100000163
0.0972225598525562 0.1557582160000024
0.0979995676546556 0.1521267819999963
0.0987759767559976 0.15260248799999943
0.0995615813247426 0.15212573000000162
0.10034444079283 0.1527614359999987
0.101137798505146 0.15574217600000395
0.101927431530283 0.15565311199999599
0.102725581672798 0.153870947999998
0.10352220462073 0.15229054100000639
0.104325545658267 0.15225631999999933
0.105129353594371 0.1526908270000007
0.105938230318161 0.15217315599999637
0.106749362173334 0.15241155100000014
0.107564065588631 0.1520595579999977
0.108382606304485 0.15256544700000063
0.109203375846217 0.16398589799999996
0.110029360198327 0.16401546899999886
0.110856387423479 0.1600263520000027
0.111689805121366 0.15258910100000378
0.112523238495211 0.1595229789999948
0.113364040198452 0.16027734900000468
0.114203990650672 0.1608211819999994
0.115052094553025 0.16058367000000118
0.115898641507184 0.16000178999999548
0.116753940180304 0.16025150100000474
0.117607137805214 0.1609365379999943
0.118469505032385 0.16031549499999898
0.119329388506594 0.15404836700000146
0.120198685904099 0.1566150900000025
0.121065277539473 0.158145097000002
0.121941360816381 0.15246298199999586
0.122814675939922 0.1523607190000007
0.123697400712978 0.15303968399999945
0.124577453254191 0.15496621799999843
0.125466680383306 0.153902973000001
0.126353488163762 0.1520987500000004
0.127249088626096 0.15412917900000167
0.128142678386195 0.15910562700000241
0.129044537741917 0.15997619099999838
0.129944949978375 0.15971705900000188
0.130852972518497 0.15937160200000022
0.131760266236533 0.15786303399999468
0.132674378930051 0.15260958800000424
0.133588636448168 0.15275258499999467
0.134508792830906 0.1525066310000014
0.135430124806665 0.1521500549999999
0.136356308981891 0.1597822920000027
0.137284859865205 0.16464998899999728
0.138217090816281 0.16440820399999723
0.139153044983406 0.15403918300000896
0.140091381435832 0.15684832099999824
0.141034970320335 0.1601066529999997
0.141979516445549 0.1601719800000012
0.14293102706932 0.16044109599999956
0.143881939396339 0.1604021799999913
0.14484172482289 0.16040994800000874
0.145799220832985 0.1598988499999905
0.146766406238081 0.16025020400000756
0.147730754818536 0.15603122199999575
0.148702818111927 0.1563672529999991
0.149674326429455 0.15767259900000852
0.150651519326689 0.1529393160000012
0.151630589394111 0.15227108199999861
0.152613220006679 0.15273541999999907
0.15360033044456 0.15360468499999058
0.154588773768272 0.15359622600000478
0.155584496019696 0.15266980699999522
0.156579207893167 0.15627776200000199
0.157583906561281 0.19271670199999846
0.158585436974861 0.16038392600000861
0.159594322224174 0.1601319330000024
0.160603244420146 0.1601888659999986
0.161616883783256 0.15782836099999997
0.162633919509781 0.15243065999999317
0.163652950667256 0.15215271399999608
0.164678934015025 0.15234597100000258
0.165704087934321 0.15515283700000282
0.166738655195439 0.15503883700000642
0.167770764640093 0.15509428599999353
0.168809207734086 0.1603238960000084
0.169849157137279 0.16350767599999472
0.170892363219731 0.16188689099999465
0.171941215990305 0.15248964799999953
0.172990161940515 0.15672726200000398
0.174048886019998 0.16085945899999388
0.175104675873903 0.16109297300000947
0.176166811355667 0.16009517300000198
0.177230582550165 0.1605826269999966
0.178297304578544 0.16026225199999544
0.179370414992131 0.16012598900000796
0.180442997527155 0.16024073599999156
0.18152419878145 0.15696554400000196
0.182604026458528 0.15563062100000025
0.183688780804789 0.15849509699999942
0.184777335668764 0.15238986399999987
0.185867134902307 0.15253477999999632
0.186966142580565 0.15271972400000777
0.188062614620961 0.1538517110000015
0.189165174803506 0.15325746199999912
0.190269996864908 0.15235583999999847
0.191377021261529 0.1554576119999922
0.192492132638204 0.15966286000001162
0.193605484673896 0.15973679599999002
0.194725347529057 0.16031265200000178
0.195846965457461 0.15966997600000354
0.196971008463099 0.1574057269999969
0.198103071916716 0.15268211900000495
0.199233423402435 0.15305047200000388
0.200369987530393 0.15240341499999488
0.201508852226982 0.15326134999999397
0.20264967881371 0.1553165810000081
0.203799533054221 0.1556747269999903
0.204947042854815 0.1529732530000132
0.206099793045718 0.15234278199999096
0.207256465531281 0.15229072900000062
0.208413993403718 0.15255740499999604
0.209579789693201 0.15236267200000952
0.210744794331915 0.1524373689999976
0.211913489605703 0.1527298879999961
0.213088802197812 0.15299126700000443
0.214263277282196 0.16499439400000426
0.215443995046262 0.16461281199998723
0.216627226750989 0.15947731200000703
0.217812052803718 0.15268894700000146
0.21900539090027 0.16030440199999418
0.220197531056711 0.1604418220000099
0.221393371140672 0.16025122599999975
0.22259614876551 0.16014902899999583
0.223797892315157 0.16069665099999497
0.225005189412306 0.16022895900000833
0.226216328609313 0.16024534499999277
0.227428188841363 0.15984344500000702
0.228647200039954 0.1529730429999887
0.229867340465101 0.16091979700000536
0.231089677903887 0.15296317800000736
0.232320487287747 0.15283220499999572
0.233550106255798 0.15248315699999182
0.234783125197999 0.1521965250000079
0.236024104174229 0.15242962899999668
0.237263510479376 0.15257369200000426
0.238507288014296 0.15239294299999528
0.239757344034704 0.15641225299999917
0.241006735269956 0.15921667700000341
0.242261251585241 0.15924880999999402
0.243520742837754 0.15902190399999938
0.244780248773293 0.15951044800000602
0.24604540642194 0.15631145400000435
0.247314618527549 0.15246856999999636
0.248584305291342 0.15187570400000538
0.249859951599793 0.15227622399999063
0.251139118468281 0.15212226700000997
0.252419010433824 0.15541021599999283
0.253704960528238 0.16392530500000646
0.254994286246136 0.16316542299999526
0.256284388291598 0.1593916089999965
0.257580447792669 0.1525286800000032
0.258880128955517 0.15609226700000534
0.260180448578427 0.15997357999999906
0.261486435528661 0.1595712729999974
0.26279668380375 0.16056630799999994
0.26410725296344 0.1605539370000031
0.265423018957544 0.16018028899999592
0.266744084085548 0.16071196900000473
0.268064981074432 0.16042484799999102
0.269390431984395 0.15931274900000858
0.270722625878884 0.16131176099999323
0.272053997952396 0.15783050900000717
0.273389115066663 0.1521719179999934
0.274732561444943 0.15268503199999373
0.276074644585122 0.15236950700000307
0.277419507622191 0.1553434890000034
0.278771608188235 0.15326421599999662
0.280124703420665 0.15258837700000072
0.28147951099344 0.15363689800000202
0.282840331908359 0.1590623980000032
0.284204896907474 0.15917249199999617
0.285569978069771 0.1592282929999982
0.286939717616192 0.15928885099999945
0.288316368384663 0.15957360699999867
0.289692210584277 0.1545387230000017
0.291071225056111 0.15241377899999975
0.292457424305686 0.15619079600000418
0.293844647881148 0.16112328500000217
0.295233480879475 0.15335091699999737
0.296627794273743 0.15366797500000473
0.29802722255907 0.15555299700000091
0.299426614169744 0.15607701199999724
0.300829674696624 0.15648552899999402
0.302240116795752 0.16359474700000476
0.303651002015928 0.16379079700000432
0.305063668889367 0.15593317399999762
0.306481710773105 0.15356187999999804
0.307905231698177 0.16017313099999342
0.309328608248081 0.1603802810000019
0.310755262946585 0.1608647750000074
0.312188636787674 0.16011011799999153
0.313624036373185 0.16024508400001025
0.315060584947866 0.16022058799998717
0.316501588995855 0.15995822400000748
0.317950315970188 0.15943671200000153
0.319398327148534 0.1573692190000031
0.320848452962903 0.16160712399999966
0.322303881338606 0.15498775999999737
0.323765127183405 0.15221433199999979
0.325226182650624 0.15193268800000226
0.326690054927432 0.15219465699999546
0.328159781995213 0.15577471500000684
0.329633813654117 0.15254675599999246
0.331108202239657 0.15264717799999517
0.332585830378402 0.15833065900000065
0.334069589362667 0.15939421800000275
0.335556845909856 0.15931257799999798
0.337044745808581 0.15925294900000608
0.338536043648147 0.15988952499999698
0.340033491656571 0.15534066000000735
0.341534341424329 0.15232249299999978
0.343035880214203 0.1521732609999873
0.344540730669311 0.15221448900000212
0.346051513756332 0.1535070600000097
0.347566318280153 0.15488379399999985
0.349081636534988 0.15535466099998985
0.350599954908796 0.15732812200000978
0.35212377019978 0.15456954699999415
0.353652949285719 0.1520061989999988
0.355182264144639 0.1520782559999958
0.356714060200232 0.15258764100001088
0.358250715685018 0.1525799269999908
0.359794537917457 0.1528740190000093
0.361338203709265 0.15790335799999866
0.362883644383546 0.16541933799999242
0.364433120116228 0.16426146800000652
0.36598883627554 0.15623533599999462
0.367547355079127 0.15241851500000791
0.369106816458161 0.15857886199999882
0.370669328987333 0.16072495199999537
0.372236997951113 0.16010316800000624
0.37381116398802 0.16049835599999085
0.375385296878418 0.16055952000000673
0.37696134799352 0.16050849999999173
0.378541321201263 0.16010053700000526
0.380127168377516 0.15986381099999392
0.381716882793613 0.1549135960000001
0.383307314723654 0.16059131100000457
0.38490031172543 0.15423188600000515
0.386497737374236 0.15249401500000204
0.388101399036819 0.152254855999999
0.389707413655488 0.15219486499999846
0.391314564802139 0.15474111999999707
0.392924588755299 0.1522825880000056
0.394539216400785 0.1525515439999907
0.396160122524182 0.1590784360000015
0.39778299291231 0.1592199359999995
0.399407122958644 0.15901102099999775
0.401034129552343 0.15969037900001126
0.402665619688015 0.15945358899999462
0.404303148015543 0.15422409500000356
0.405943380808431 0.16027723199999855
0.407584736741688 0.15791964199999597
0.409228704780335 0.15260238800000536
0.41087677620149 0.1523757269999919
0.412530396650337 0.16054183500000363
0.414188598162832 0.16531287399999428
0.415847560568487 0.16312607600001172
0.417508636142252 0.1532028969999999
0.41917320648725 0.157974763999988
0.42084261659393 0.16065898400000833
0.422518160012109 0.160946299999992
0.424195365322057 0.16017994400000646
0.425874001444168 0.1606030269999934
0.427555327843549 0.1603261270000047
0.42924059306762 0.1601174520000086
0.430931006256969 0.16090184599998736
0.432627473372009 0.1550160190000014
0.434324563270148 0.15592253799999867
0.436023378951985 0.16039951400000518
0.437725071752074 0.1527308980000015
0.439430766857936 0.16067749399999798
0.441141551614708 0.15326276400000438
0.44285846501436 0.1542934109999976
0.444576100785109 0.153531368000003
0.446295432831981 0.15257855099999063
0.44801749624339 0.156331176000009
0.449743303345632 0.1595834980000035
0.451473833454054 0.16017127199999948
0.453210023858463 0.1597068659999934
0.45494892144477 0.15992521799999793
0.456689228138756 0.15786524199999974
0.458431846686096 0.15236557600000822
0.460177684860695 0.15210138999999856
0.461927624637308 0.15250853099999517
0.463682514210132 0.156122608000004
0.465443160740894 0.15617860599999744
0.467205303803555 0.15493671199999426
0.468969126865216 0.1640886010000031
0.470735431228875 0.16381045800000038
0.472505007119828 0.1584906410000002
0.474278620488849 0.15254631400000562
0.476057006672084 0.16044060400000149
0.47784086455213 0.16048145699998884
0.479627243553985 0.1606809220000116
0.481415232566669 0.16122550399998659
0.483205512768507 0.16035919200000137
0.484998767571799 0.16083958100000473
0.486795660725162 0.1604227629999997
0.488596831061535 0.16030156700000475
0.490402887763506 0.15437819099999217
0.492214406035062 0.1574355400000087
0.49402753932774 0.15851796699999454
0.49584250431139 0.15234275900000682
0.497659881610974 0.15265229999999974
0.499480242070319 0.15252844399999788
0.501304138769872 0.155592029999994
0.503132103141202 0.15285808000000145
0.504964641401393 0.15198776500000122
0.50680223131618 0.15287535400000252
0.508643459540197 0.15859592900000052
0.510486393723591 0.1593978399999969
0.512331489675063 0.15926013700000397
0.51417921753032 0.15981408999999758
0.516030034293904 0.1590757829999916
0.517884380694698 0.15814077300001372
0.519742678490998 0.15235233599999276
0.521605328005108 0.15258607399999846
0.523472705916581 0.15313679400000524
0.525345163340027 0.15553667499999335
0.527219442406958 0.15548614700000485
0.529095771568358 0.15293790699999477
0.530974518585474 0.15264487600001075
0.532856042580075 0.1523883039999987
0.534740690508325 0.15244359499999405
0.53662879528518 0.152141057999998
0.538520674072481 0.15247388199999534
0.540416626736936 0.15230374500001176
0.542316934498024 0.15389551399999846
0.544221858773055 0.16516226999999617
0.546131376712218 0.16423831599999517
0.548042879060349 0.15917261100000246
0.549956608623337 0.15225431199999662
0.551872829927189 0.1582644980000083
0.553791799176417 0.16005415799999412
0.555713762813192 0.16014048499999944
0.557638956458022 0.16038991400000668
0.559567603949933 0.16126401799999712
0.561499916495667 0.16008306499999492
0.563436091933691 0.15996996000001218
0.565376314123885 0.16009026099999346
0.567320752460744 0.15820110100000306
0.569269561515573 0.1608720369999901
0.571222880804794 0.15624002100000212
0.573178781739476 0.15230151400000125
0.575137069905856 0.15259326000000328
0.577097907874219 0.15221410499999877
0.579061455378323 0.15592731700000684
0.581027865046174 0.15274999799999023
0.58299728192413 0.15245054800000446
0.584969843090842 0.1579657390000051
0.586945677328648 0.15972707099999184
0.588924904850815 0.16023251800000082
0.590907637093997 0.16034955400000683
0.592893976567659 0.1593658660000017
0.594884016766566 0.15632035899999153
0.596877842144251 0.1526567880000016
0.598875528142566 0.15240629599999522
0.600877141274934 0.15207255900000405
0.602882739264751 0.15254770100000314
0.604892371227221 0.15895706799999232
0.606906077898974 0.16386991200000978
0.60892325962241 0.16266538299998956
0.610943146736161 0.15992461600001207
0.612965804329913 0.16064840800000013
0.61499130187897 0.16061711399999012
0.617019704562638 0.16021663300000455
0.619051073176593 0.16013858499999856
0.621085464149919 0.16021169600000462
0.623122929580149 0.1605909599999933
0.625163517288278 0.16037877899999842
0.627207270887734 0.16066717100000005
0.629254229874174 0.15821164000000465
0.631304429727997 0.16066960099999505
0.633357902034933 0.16049510999999939
0.635414674619816 0.15248202000000788
0.637474771696231 0.15210607599999548
0.639538214023242 0.15231201999999655
0.641605019075565 0.1522307900000044
0.643675201224698 0.15592713499999888
0.645748771922512 0.1529524259999988
0.647825739896891 0.15472153700000035
0.649906111348328 0.15977483500000744
0.651989890153944 0.1598195719999893
0.654077078072286 0.15958202200000926
0.656167674950017 0.15961681599999622
0.658261678929871 0.15842862600000274
0.660359086660225 0.15240997300000458
0.662459893500759 0.15282405399999277
0.664564093730212 0.15215991600000223
0.666671680749048 0.1540366840000047
0.668782647283422 0.15492904899998905
0.670896985583045 0.15683925900000872
0.673014687617707 0.1617959729999967
0.675135745271296 0.16233491900000274
0.67726015053157 0.16207096200000137
0.679387895676331 0.15822178799999165
0.681518973459848 0.16031076699999858
0.683653377291976 0.15920629700001143
0.685791101417594 0.1602588879999871
0.687932141095244 0.15972009400000786
0.690076492768683 0.16060704100000578
0.692224154244425 0.1612432629999887
0.694375124862453 0.16006231800000137
0.696529405670982 0.16005526099999656
0.698686999600796 0.15857097399999986
0.700847911641296 0.16055040200001258
0.703012149019334 0.1620879899999892
0.70517972138192 0.15299222900000586
0.707350640983704 0.15229241699999818
0.709524922878612 0.1522930080000009
0.711702585121754 0.15220346399999585
0.713883648979435 0.1560624009999998
0.716068139145625 0.15206519000000185
0.718256083977978 0.15329024500000799
0.720447515740148 0.15995751299999483
0.722642470864419 0.1595646840000029
0.724840990233584 0.1595806159999995
0.727043119478693 0.1601143709999917
0.729248909306934 0.15987484800000118
0.731458415853428 0.15262208900000473
0.733701648699486 0.15233704700000317
0.736021908850542 0.15251868099998944
0.738476181131113 0.1523524900000126
0.741149916337032 0.15339742199999762
0.744186925361583 0.15492297000000121
0.747487866991524 0.15498656699999458
0.750799855134611 0.15746321299999977
0.754114386955426 0.15691951799999515
0.757438293159844 0.15851825800000086
0.760764383781516 0.15588720899999942
0.764100210771781 0.1526557319999995
0.767438071206482 0.1523380760000066
0.770785833259736 0.1519929819999959
0.774135642387132 0.1582242620000045
0.777148755827552 0.16528229200000055
0.780216329145154 0.16494741699999338
0.782757907313347 0.15583373400001221
0.785151810100109 0.152936493999988
0.787359149161645 0.16054982800000062
0.789367324956639 0.16041585500001077
0.791249039349216 0.16006307399999287
0.793192722262462 0.16050435399999685
0.795151026250863 0.16109789899999782
0.797134807119456 0.1612945279999991
0.799141468590274 0.16124169000001132
0.801162632217151 0.15996986799999036
0.803201948262933 0.1527619960000095
0.805259152823153 0.160239408999999
0.80733677964999 0.15500804500000243
0.809436753748113 0.15234812999999292
0.811562314714696 0.15250237600000105
0.81371720467506 0.15201858599999696
0.815906366229512 0.1563828239999907
0.818135942927904 0.15281050600000867
0.820413781979338 0.15247917100001018
0.822749860659737 0.1600870240000063
0.825157047843083 0.1599594499999739
0.827652164161709 0.16031789400000207
0.830257729687864 0.16010032300002308
0.833004975548776 0.15970985799998516
0.835830750787102 0.15649656499999764
0.83875578717418 0.1525257360000012
0.841768638817026 0.15214199199999712
0.844868636487063 0.15254700400001298
0.848051261604691 0.15269129300000372
0.85132212381603 0.1528491979999842
0.854700530298952 0.16369754600000874
0.85816672375739 0.1635524220000093
0.861717876008516 0.16098419399997965
0.865171529408609 0.15985394000000497
0.868726715551103 0.16079229400000372
0.872097939125089 0.16051170500000467
0.875478712288213 0.16140425099999334
0.878636480295417 0.16047962199999688
0.881766489191468 0.16053559900001346
0.884764965002735 0.16076245899998298
0.887587262195086 0.1606194999999957
0.89031695003895 0.16043321200001515
0.89305091758382 0.15451757499999985
0.895957860557676 0.15974099600001068
0.898937427403654 0.15629154699999503
0.901884452024518 0.1527235749999818
0.904797378212822 0.1525392140000008
0.907692493383009 0.152989974999997
0.910648676034596 0.15484080200002381
0.913623860008842 0.15245011700000077
0.916624613425413 0.15229717099998652
0.91960641458311 0.15881187600001567
0.922604229225285 0.15985406199999375
0.925598163187376 0.1600147449999838
0.928619139858135 0.1593324420000215
0.931639575226625 0.15948436599998672
0.934684389341622 0.15536725300000853
0.937723003907618 0.15267055699999332
0.940798449713303 0.15245983200000524
0.943953418332815 0.15503253999997924
0.94706293329777 0.15550024100002702
0.950137318707173 0.15559364999998593
0.953305111337104 0.16076051300001382
0.956596488362083 0.16365055899998993
0.959970246941337 0.16177578599999265
0.96327404421967 0.15241876600001092
0.966453641255378 0.15975249299998495
0.969625772908837 0.1604110910000145
0.972877838303809 0.16029579899998225
0.975923787101416 0.16019151100002205
0.978733559277063 0.1599875849999819
0.981563718686346 0.16038342800001715
0.98456994276195 0.1600185540000041
0.987660849169679 0.16014490099999534
0.990727362953591 0.1544669239999905
0.99369864843656 0.1613998120000133
0.996680159453469 0.15280946400000062
0.999582018570337 0.15251786499999298
1.00250336725784 0.15278554299999314
1.00543811575717 0.152177695000006
1.00842620138806 0.15618988500000341
1.01140988362879 0.15251613399999542
1.01438512769372 0.15243425799999955
1.01736028391482 0.15884719799998948
1.02034287736809 0.15915021500001103
1.02335288992565 0.1593487719999871
1.02635651422631 0.15969558800000527
1.02936276140974 0.15919974900000966
1.03237090794267 0.15311912699999652
1.03538234300681 0.15238471999998637
1.03840185709212 0.15242478000001825
1.04142348154279 0.15250823899998522
1.04443799787009 0.15468273900000895
1.04744570443723 0.15582733900001244
1.05045705060406 0.15510764599997628
1.05348217553557 0.15248978200000352
1.05650904441532 0.1525521920000017
1.05953338096948 0.15230868000000441
1.06256315330745 0.15258541299999706
1.06559945883656 0.15265949100000853
1.06863513114652 0.1521845169999949
1.07167349376499 0.1522749590000103
1.07471997294944 0.15911643699999445
1.077766767324 0.16503753999998594
1.08081108470012 0.16477137600000447
1.08385861667025 0.15343129900000463
1.08691507432493 0.15757270700001413
1.08997464125161 0.1607042809999939
1.09303133391807 0.16020415299999513
1.09609277947384 0.1607541440000091
1.09916524504221 0.16115055499997766
1.10223694524162 0.16058917800000927
1.10531589475559 0.15979303399998912
1.10840044485284 0.15997079400000302
1.11148646737052 0.15569723300001215
1.1145904902224 0.16062807200000861
1.11768711852262 0.15462848999999323
1.12079411910468 0.15215282899998783
1.12395046776593 0.15304580500000498
1.12700700757067 0.15232869199999755
1.13000618677616 0.15617535999999177
1.1330074390739 0.15212328600000546
1.13607555173176 0.15236011800001847
1.13917607047842 0.15760787899998263
1.14226460406655 0.1588602380000168
1.14533319234759 0.15939507699999922
1.1483980025211 0.16004414399998268
1.15148917641814 0.15921367000001396
1.15459059184126 0.15707914999998707
1.15770735716139 0.15236757299999226
1.16081095940107 0.1526067040000214
1.16392894229489 0.15236890599999242
1.16705943064119 0.15214539600000876
1.17017303500225 0.15333493899998984
1.17318595273719 0.1647002690000079
1.1762426925487 0.16481388500000094
1.17930554002042 0.16004460899998207
1.18244393825852 0.1525240290000056
1.18553070554697 0.160495061000006
1.18864317041169 0.16048454599999218
1.19171153943313 0.1607652259999952
1.19484033463042 0.1606661650000092
1.19794213081258 0.16107783399999676
1.20109072881138 0.1615453660000128
1.20421971971615 0.16062689899999327
1.20735472945042 0.16048589999999763
1.21063801422196 0.1535056529999963
1.21390409100243 0.15658641100000636
1.21710282451921 0.159318552000002
1.22027080637223 0.15220874900001036
1.22337473431319 0.15259475599998495
1.22640941587943 0.1523297800000023
1.22942087074281 0.15429166800001326
1.23249260085083 0.15315372399999205
1.23559920955505 0.15243310099998553
1.23870701888495 0.15514858100002016
1.24178716126181 0.1598151919999964
1.24485708839005 0.15984946000000377
1.2479509184485 0.1594825259999766
1.2510555230952 0.16038700000001427
1.25417851152499 0.15785609899998576
1.25727690682003 0.15252333600000156
1.26036257797442 0.1524494590000245
1.2633922330232 0.15269749999998794
1.2664342973615 0.1562195010000096
1.26949794133232 0.15663719999997738
1.2725948386997 0.1544140570000252
1.2756791737043 0.15228357799998093
1.27875328579627 0.15876889099999403
1.28182565692426 0.1640681400000119
1.28491269934469 0.1627371559999915
1.28801628808484 0.15413593100001322
1.29111556461474 0.15608018999998308
1.29422059586137 0.16094047400000022
1.29731515456247 0.16085879300001693
1.30043332574378 0.16020702099999085
1.30354123612916 0.16020108099999675
1.30666069752437 0.16048048100000756
1.30977599751956 0.16005199700001072
1.3129006860767 0.1602925869999865
1.31603022431042 0.15788230999999087
1.31916080377982 0.1571446730000048
1.32232303751755 0.1583562990000189
1.32545345230066 0.15248663699998133
1.32858321122079 0.15244626400001948
1.33178194570177 0.15219363199997815
1.33496019909098 0.15577728700000648
1.33808740836988 0.1527709810000033
1.3412642048644 0.15266392000000906
1.34445103685867 0.15924579899999003
1.34763752543333 0.15953745499999172
1.35078914236723 0.16018175900001097
1.35393607607273 0.15978514599999016
1.35710194127438 0.15951629900001763
1.3602725022239 0.15548830699998462
1.36344368729834 0.1520904110000174
1.36658673501929 0.15294187599999987
1.36973875328641 0.1523186899999871
1.37289205049487 0.15272201199999813
1.37605505323301 0.1524909990000083
1.37921006787523 0.15393276099999298
1.38235733812454 0.15530407200000695
1.38550840025125 0.15510567799998398
1.38865905068427 0.15685260600000106
1.39181950457916 0.15657528700000967
1.39496486411965 0.15714982899999086
1.39808696935126 0.15231777600001806
1.40121692972115 0.1522979659999919
1.40436077335393 0.15248708100000385
1.4075216983601 0.15254782299999192
1.41066769957279 0.15357539300001122
1.41381361246076 0.16537910299999226
1.41695298030814 0.16457694400000378
1.42011249689983 0.16120600599998625
1.42326644214316 0.15230832500000702
1.42642675465312 0.1564410720000069
1.42957269124401 0.15993317299998466
1.43273135856715 0.1705518070000096
1.4358856127488 0.16041205700000205
1.43905105205554 0.16008432900000003
1.44220514262882 0.16008580100000813
1.44536585052924 0.1605468839999844
1.44852094716439 0.16050840900001617
1.45168550569833 0.1604980059999832
1.45484488798747 0.16241090200000485
1.45800739860007 0.15464397499999905
1.46116574331921 0.1522447140000054
1.46432780121508 0.15239924499999802
1.46749014359865 0.15314654700000574
1.47065229864108 0.1536176429999898
1.47381493568679 0.1574090080000019
1.47697471217375 0.1522096749999946
1.48013947762453 0.1547786090000045
1.48329935522649 0.1601920820000089
1.48646596026789 0.16015891699998974
1.48962361409081 0.1596611730000177
1.49279122548776 0.16000568199999066
1.49594796168784 0.15911229299999263
1.49911283735979 0.1534531849999894
1.50227079508384 0.15259600400000295
1.50543694263861 0.15261181900001475
1.50859606771354 0.15247576799998797
1.51176049395529 0.15488887899999781
1.51491917473546 0.16442752300000052
1.51808375326708 0.16433460600001126
1.52124385925053 0.1572607180000034
1.52440809987002 0.1523417459999905
1.52756769520866 0.15832551200000466
1.5307312588179 0.16071392300000298
1.53389157982945 0.16083581199998775
1.53705276098594 0.16023804600001768
1.54021456034955 0.16058174399998393
1.54337462047872 0.16055147000000147
1.54653697987427 0.16013651200000822
1.54969582690153 0.16064295900000047
1.55285686046041 0.15549642900001004
1.55601628798785 0.15864852099997506
1.55917836125046 0.15714239800001906
1.56233794504794 0.15248183799999993
1.56549901817996 0.1524535089999972
1.56865813406609 0.1523155710000026
1.5718195909247 0.1541701319999902
1.57494636626695 0.15407642200000282
1.57803553683752 0.15253222300000857
1.58113619683912 0.15544361599998524
1.58426820437601 0.16031359400000156
1.58740904722587 0.16021973700000558
1.59053449718162 0.15979865599999243
1.59364637454705 0.1598755920000201
1.59676073597578 0.15825109699997597
1.59989085617863 0.15207935899999825
1.60303015483056 0.1526570050000089
1.60615909332318 0.15445588899999052
1.60927638538933 0.15645144400002664
1.61239772297539 0.1558641129999785
1.61553036333441 0.15478490000000988
1.61866397811958 0.16439430899998797
1.62178491915037 0.16513773799999854
1.6248849464085 0.15788243100001864
1.62798013580841 0.15522567599998638
1.63108824430397 0.1607712079999999
1.63420742968747 0.16060051300001987
1.63732428462264 0.16054753299999902
1.64042868419415 0.16007547099999897
1.64352964452752 0.16042051399998059
1.64664151388219 0.16068326500001717
1.64976511039674 0.1601853839999876
1.65288273813436 0.15872539299999744
1.65599002556545 0.15470862500001203
1.65910035385073 0.1599847690000047
1.66222332647068 0.1521028819999799
1.66534541641135 0.1524924470000144
1.66846061844332 0.15253776399998742
1.67157600423338 0.152580606000015
1.67469880326443 0.15650187200000687
1.6778213284802 0.15240102099997443
1.68094026944233 0.15526081800001634
1.68405941936311 0.15983797199999117
1.68718274786449 0.15987727699999255
1.69030826105032 0.16001332600001206
1.69342939170946 0.1594337429999939
1.69654760760311 0.15924707900001067
1.69966859894459 0.15258254599999077
1.7027940677524 0.15210044100001596
1.70592062142379 0.1525215929999888
1.70904429505325 0.1522089739999899
1.71216391736111 0.1545484110000075
1.71528527744243 0.15550562300001047
1.71841257569958 0.1544494860000043
1.72154380962175 0.15255300199999056
1.7246696814731 0.15297767300000942
1.72779101308842 0.1522602179999808
1.73091719837381 0.15230730600001152
1.73405218136046 0.15228838499999142
1.73718339769168 0.15246212100001344
1.74030912470622 0.15267269499997838
1.74343865072274 0.15689429900001528
1.74657285095683 0.16558872699999938
1.74970654425797 0.16565408700000717
1.75283991542295 0.15818267199998104
1.75597449410372 0.15278692300000785
1.75910776071562 0.1590958580000006
1.76224300815091 0.1598686970000074
1.76538299003123 0.1599869609999871
1.76851978739892 0.15968277499999317
1.77165468333403 0.1601215310000157
1.77479431597934 0.16063130399999181
1.77793456332536 0.15984871800000633
1.78107334341201 0.16000687499999344
1.78420647089466 0.15457952100001648
1.78730135067266 0.1592831760000024
1.79038445643886 0.15493522699998152
1.79349108859048 0.15230067499999222
1.79662147841413 0.15254184100001567
1.79974245330662 0.1524420629999952
1.80284055340156 0.1543190989999914
1.80593840359109 0.15251651799999877
1.80905177673583 0.15206569200000786
1.81217554257316 0.15721810299999106
1.81529041095164 0.15928859000001694
1.81839346062998 0.15998875500000054
1.82149976443398 0.15946430700000747
1.82461559075943 0.15964432799998463
1.82773589829829 0.15739588499999968
1.83084775701762 0.15246063699999013
1.83395464120606 0.15247983200001158
1.83706488619756 0.15249913299999207
1.84018187213963 0.15240709799999763
1.84329881583522 0.16453940700000658
1.84641043341385 0.16462423500001933
1.84952002580692 0.1607515619999731
1.85263266199176 0.1524094780000098
1.85574903500532 0.16034253500001228
1.85886383039544 0.16062895099997831
1.861975716208 0.1605637050000155
1.86508670199628 0.16059014399999683
1.86820051220279 0.1601985609999872
1.87131547470178 0.16007153700002164
1.87442786909123 0.15998842599998397
1.87752418013403 0.16038133400002152
1.8806182898282 0.1535340399999825
1.8837212280687 0.1619622940000056
1.88683279879552 0.15326850099998524
1.88993771732474 0.15252891300002602
1.89303551674983 0.1523813109999992
1.89613225855514 0.15268352399999685
1.89923722787577 0.1564794290000009
1.90234346685276 0.1521109149999802
1.90544517939812 0.1522163610000007
1.90854298934945 0.15649565600000415
1.91164137977021 0.15921093100001826
1.91474511369094 0.15910363399999028
1.91784749392891 0.159447871999987
1.92094776925625 0.16021255900000142
1.92404492550248 0.15595215999999823
1.92714526800487 0.15236259900001414
1.93024631042057 0.1521257599999899
1.93334791451999 0.15458089399999153
1.9364459193049 0.15608306200002176
1.93954471838485 0.1555042619999938
1.94264353720796 0.15579963400000452
1.9457437355177 0.1645819089999918
1.9488429218788 0.1638072080000086
1.95193993769113 0.15621022499999526
1.95503831545635 0.1551740749999908
1.95813580315725 0.16014170299999364
1.96123462437661 0.16069293400002493
1.96433149827285 0.1604339029999835
1.96742925594269 0.1601022950000015
1.97052572851157 0.16000912699999503
1.97362374512447 0.16009902500002227
1.97672023259687 0.1607254919999832
1.9798176134345 0.15914150700001528
1.9829133738405 0.15280879499999855
1.98600988780521 0.16006027599999584
1.98910605583404 0.15749496899999826
1.9922012908248 0.15231998900000576
1.99529766987475 0.1523385479999888
1.99839205982631 0.15231184800001074
2.00148745427104 0.15271954399997867
2.00458166008114 0.15559373700000378
2.00767733882004 0.15224748100001761
2.01077138646546 0.15295953999998346
2.01386632503974 0.15901679899999976
2.01695973432809 0.15944983599999318
2.02005455375364 0.15916166900001372
2.02314799473486 0.16020273000000884
2.02624187184461 0.1591153829999996
2.02933504174439 0.15377428599998666
2.03242743793745 0.15238778900001648
2.03552130128414 0.15247069299999794
2.03861320087741 0.15308428599999502
2.04170583547704 0.1565324609999834
2.04479715081181 0.1560986520000256
2.04789008420438 0.1538235289999932
2.05098156958689 0.15288143699999068
2.05407389135152 0.1523194579999938
2.05716452136305 0.15227162800002247
2.06025651676885 0.1522492319999742
2.0633472587013 0.1524388770000087
2.06643834753533 0.1523412559999997
2.06952892769913 0.15259162399999582
2.07261859083426 0.15292773500002
2.07570963719088 0.16293016799997417
2.07879881126337 0.1633126400000151
2.08188881276566 0.16092655599999262
2.0849774747328 0.16031537200001367
2.08806765333613 0.16042229900000393
2.09115636804709 0.16014445199999727
2.09424597791423 0.16045636100000138
2.09733394893795 0.16014838799998188
2.10042324377463 0.16021195300001523
2.10351123718583 0.16027517300000227
2.10659923296936 0.1608685949999824
2.1096873008517 0.16075426599999787
2.11277433225923 0.15498166300000094
2.11586254035407 0.1561855080000214
2.11894889542341 0.15921409499998163
2.1220362387552 0.15234037600001216
2.12512231429314 0.1526757339999847
2.1282097903129 0.15257984999999508
2.13129570720576 0.1542057320000083
2.13438255538605 0.15388776800000414
2.13746787517374 0.15254322000001252
2.14055446641544 0.15550825699997972
2.1436397704408 0.15957318400000986
2.14672454706895 0.15964213800000948
2.14981018088846 0.1598508289999927
2.1528945682567 0.15920029399998725
2.15597988765514 0.15779212099999995
2.15906343429751 0.15238376600001402
2.16214819023219 0.15217386899999497
2.16523173158624 0.15283758300000727
2.16831650175612 0.15294999399998233
2.17139961283924 0.1650118170000212
2.17448373757084 0.16468415899998945
2.1775664746987 0.16013371200000392
2.18064977581983 0.1528384659999915
2.18373276241959 0.1603578430000141
2.18681488272241 0.16058327899997948
2.18989816654357 0.16013847800002168
2.19297949339458 0.1600908989999823
2.19606175103953 0.15987549499999432
2.19914284463785 0.1604017120000094
2.20222541201622 0.1603036520000103
2.20530641595181 0.16027692199998
2.20838827208908 0.15594240100000434
2.21146862052345 0.15350265500001115
2.21455032454656 0.16159139799998457
2.21763077626819 0.15331902000002628
2.22071229185661 0.1525534559999926
2.22382214414291 0.15216906999998514
2.22699394732348 0.15238323200000536
2.23022389047332 0.15622939400000746
2.2335021285706 0.1522673789999942
2.23684820596194 0.15414450800000168
2.24034367557484 0.15958947699999726
2.24355203927702 0.1597039309999957
2.24639936774513 0.15956457300001148
2.24928769191649 0.15928083699998297
2.25248919344962 0.15912776000001827
2.25580176542919 0.15262629800000127
2.25889239444081 0.1522238130000062
2.26186916481017 0.1529496259999803
2.26505883983876 0.15509006000002046
2.26855729333306 0.1555116279999993
2.27207680026193 0.15854908599999362
2.2752174057867 0.16326595399999633
2.27802890175914 0.16422116300000766
2.28096019996517 0.1586063789999912
2.28423995813365 0.154183162999999
2.28756152490879 0.15967932500001325
2.29060696442227 0.15991477699998313
2.29350546690432 0.1599446280000052
2.29654856060979 0.16077942399999756
2.29978936208431 0.1598126250000007
2.30298751605452 0.16011240099999213
2.30600693323664 0.1606136420000155
2.30898105053036 0.16026474699998516
2.31207829690018 0.1564902780000068
2.31527070168255 0.1601375300000143
2.31839960382843 0.15951598899999908
2.32142377002108 0.1522696769999925
2.32445172935986 0.1523490659999993
2.32756747607857 0.1522132460000023
2.33071880816719 0.1535444759999791
2.3338130521492 0.1539961050000045
2.3368521922934 0.15208912900001792
2.33991323910313 0.1548074179999901
2.34302940116464 0.1589301490000139
2.34615125396497 0.15945717999997555
2.34923064738652 0.15931186900002103
2.35228526800935 0.1599348599999928
2.35536411694584 0.15847122499999955
2.35847354079468 0.15226655399999345
2.36157625168382 0.15213534599999434
2.36465109791965 0.15230494200000066
2.36771792637708 0.15371676500001286
2.37080477194111 0.15556365000000483
2.37390875298216 0.15597450999999296
2.3770077742412 0.15247336199999495
2.38010061620373 0.1522072420000029
2.38319908390036 0.15266774799999894
2.38631577391824 0.15217589700000644
2.38944076286046 0.15201897800000097
2.39256525646688 0.15227400499998112
2.39568750869593 0.15252859200001012
2.39881985638267 0.1538802080000039
2.40196297316029 0.16311147700000106
2.40511270582334 0.16316834700000982
2.40826049614655 0.1590637749999928
2.4114121638847 0.153215208000006
2.41457167688418 0.15986789400000134
2.41774260521064 0.15969974899999784
2.4209176019674 0.16031494999998586
2.42409652466217 0.16025693700001398
2.42727851642778 0.16057096500000512
2.43046758087958 0.16088771299999394
2.43365698870728 0.1611824439999907
2.43684231475964 0.15959758400001078
2.44001614917748 0.152861071999979
2.4431804687413 0.16142434400001093
2.44633307095567 0.15386371799999665
2.44947699486009 0.1524815159999946
2.45261155253857 0.1521794820000082
2.45574456926337 0.15224331199999597
2.45887962382784 0.15682716500000993
2.46202348470917 0.15201523799998995
2.46517468760701 0.15241438500001436
2.46833609764604 0.15944344499999374
2.47150556048885 0.159432479000003
2.47468572935533 0.1593381039999997
2.47787205166249 0.15948945599998865
2.48106402487924 0.15973237500000437
2.48425614804933 0.15297420400000306
2.48744965436986 0.15222872300000745
2.4906411597237 0.1525332649999882
2.49383297590014 0.19371540800000275


==> Images/Results/sourcebeam_timesteptimes_tol_0.001_pmm90.txt <==
t steptime
0.0 0.17229660000000013
3.90628407330355e-12 0.17031792999999995
7.48538310924263e-12 0.17005956399999977
1.23624038417491e-11 0.17031338100000015
1.87637607655151e-11 0.17159849799999982
2.71085267954515e-11 0.1703813420000002
3.79903265752747e-11 0.17597872599999986
5.22474931933271e-11 0.17857875599999984
7.10724692514114e-11 0.17856389500000036
9.61920480068399e-11 0.17873123999999985
1.30176043291588e-10 0.17801902500000022
1.76974504503965e-10 0.17084433600000004
2.42742214543492e-10 0.16995792599999948
3.36286167397212e-10 0.17109734599999982
4.66235733488833e-10 0.17504391800000008
6.35829749110587e-10 0.17415586700000052
8.47907679602791e-10 0.17532006300000003
1.11205733214667e-09 0.18392978799999948
1.44418793976838e-09 0.18239129400000031
1.86668105133918e-09 0.17043574299999964
2.41093017883386e-09 0.17807437600000053
3.12173326748209e-09 0.17979667200000016
4.06427441970196e-09 0.1802630839999999
5.33541953739866e-09 0.19150914200000013
7.08247720486947e-09 0.17949144399999994
9.53528012844718e-09 0.17935750000000006
1.3062845075322e-08 0.17919378199999958
1.82771227745067e-08 0.17235371499999985
2.62308832418403e-08 0.18090192200000033
3.88131052112747e-08 0.1708250910000002
5.63468182278361e-08 0.16986975099999935
8.10329790042377e-08 0.1697904880000003
1.21106126621907e-07 0.3433232290000001
2.14475331192514e-07 0.17036569999999962
3.61157430936025e-07 0.17661629000000012
5.39120963207638e-07 0.17864493599999953
8.87679488336455e-07 0.17984820600000084
1.23830869553446e-06 0.17880702299999918
1.57273004215507e-06 0.178660206
1.9733422668108e-06 0.17632562900000082
2.4008063730857e-06 0.17044711800000023
2.87582458997399e-06 0.17048204099999964
3.41552785866274e-06 0.1716128389999998
4.04619472359686e-06 0.17367757400000094
4.81163659901501e-06 0.17394327199999893
5.80215545395998e-06 0.17577636300000066
7.17079964402176e-06 0.17077052199999976
8.9983830508727e-06 0.1701829410000002
1.12587351341931e-05 0.1696315559999988
1.4157331991574e-05 0.17049026200000128
1.68705072557461e-05 0.16977570799999953
1.94438973152859e-05 0.17890027700000033
2.20506386385635e-05 0.18395360499999924
2.47897874972731e-05 0.17871369700000095
2.77463281972049e-05 0.1706979559999997
3.10221166208806e-05 0.17874458600000054
3.4766022355312e-05 0.17931454599999874
3.92363666141027e-05 0.17951290700000122
4.49881739434074e-05 0.1793028459999988
5.36823128049513e-05 0.17983429300000076
6.20800725528371e-05 0.178743914
6.98515868745148e-05 0.1795359879999996
7.73402375398263e-05 0.17858411399999952
8.48708308042424e-05 0.181713546000001
9.26854692439967e-05 0.1709929989999992
0.000101005035432236 0.17024427299999978
0.000110083767951554 0.170372081
0.000120277202648695 0.17109567199999987
0.000132176347026531 0.1727866640000002
0.000146937015114285 0.17005210599999998
0.000163015863949396 0.17427604000000052
0.00017847439693641 0.17807069900000094
0.000193526299452165 0.17843046999999856
0.000208619772519108 0.17929498200000005
0.000224160708266152 0.17882286800000102
0.000240547097603321 0.17157414399999915
0.000258246171541112 0.17083837100000032
0.000277904836229682 0.1699929840000003
0.000300546945368027 0.17050402899999995
0.000326564325526067 0.18428737400000017
0.000351920171081732 0.18593383700000032
0.000376727539561522 0.17883707000000015
0.000401555793950516 0.17080501299999895
0.000426981057066093 0.17970113400000187
0.000453596430509289 0.17965552799999784
0.000482109641394138 0.17984890399999998
0.000513501094836334 0.18025634700000026
0.000549296976598955 0.18018215600000076
0.000585855403807124 0.17961774699999822
0.00062185082305751 0.18005088900000032
0.000657840496683935 0.17240585000000053
0.000694507747064801 0.17886686699999998
0.000732583481444175 0.16985026900000122
0.00077295021262564 0.1704683729999985
0.000816822501794592 0.17077350399999958
0.00086603589903694 0.17268451099999993
0.00091422104701573 0.16985601600000066
0.000961999437347555 0.17138745200000116
0.001010291811927 0.17997102700000056
0.00105997296874998 0.17903934799999988
0.00111198951351831 0.17972216999999802
0.00116756294990353 0.17818544900000077
0.00122849501045812 0.1758940409999994
0.00128906370939378 0.1697340010000019
0.00134910172432628 0.16996871499999955
0.00140974575077699 0.17016004699999954
0.00147212895381898 0.17177164099999942
0.0015374380888122 0.17382145799999904
0.00160713396849324 0.1733059680000011
0.00168166775582921 0.1826554999999992
0.00175460342266474 0.18326248700000036
0.00182724566933916 0.17889568900000086
0.00190101829617851 0.1713804219999986
0.00197733328563397 0.17927953400000263
0.00205775839490312 0.179414677999997
0.00214430287531529 0.18005798100000092
0.0022305700930019 0.17936904000000098
0.00231584119744559 0.18009564599999806
0.00240175642072299 0.17928532600000224
0.00248995924845405 0.1800804549999988
0.00258222818125834 0.17186933199999999
0.00268076227607656 0.1799694570000021
0.00278030838913789 0.17160755899999813
0.00287839765985757 0.1704237709999994
0.00297692449266127 0.17068453499999947
0.00307776927504999 0.17308661400000247
0.00318295017571991 0.17193277099999804
0.0032949658453268 0.1702524450000027
0.00340731139509072 0.176358141999998
0.00351815227021221 0.17828718799999876
0.00362964166904548 0.17905222200000281
0.00374390126517973 0.17796606099999934
0.00386324886216289 0.17879598400000063
0.00399063094484124 0.1705441609999987
0.00411519939714785 0.17031392499999853
0.00423877476400803 0.1706098830000009
0.00436375900558088 0.1705065579999996
0.00449254165652416 0.17467006400000074
0.00462787027822425 0.17425883800000008
0.00476687268963358 0.17115785100000025
0.00490339689465098 0.1704000739999998
0.00504010493067162 0.1701586550000016
0.00517958793016475 0.1700490590000001
0.00532461049206999 0.1706832459999994
0.00547814655437605 0.17008866199999773
0.00562792171145367 0.17098403199999979
0.00577692905443832 0.18195790200000062
0.00592801337658252 0.18317324899999932
0.00608407525783026 0.17854428000000055
0.00624856902892145 0.16987864500000072
0.00641138966447857 0.17719771200000167
0.00657287243188617 0.1798411879999975
0.00673606957057269 0.1800069680000007
0.00690406876107644 0.18044246100000194
0.00708046543079199 0.1799091060000002
0.00725588440659412 0.1805985459999988
0.00742980650352443 0.1795564210000009
0.0076054927341942 0.17699439599999778
0.00778624953764443 0.17446088300000184
0.0079759286627274 0.17995514499999743
0.00816338756156898 0.1700612810000024
0.00834967989246341 0.16954141899999797
0.00853827243497332 0.17019215800000254
0.00873272967473693 0.17473858600000014
0.00893589246132301 0.17053048699999707
0.00913496245702524 0.1732043590000032
0.00933373621817847 0.18024408799999847
0.00953589129163102 0.1794095260000006
0.00974533088227725 0.17975389899999783
0.00995868322676922 0.17941139399999884
0.010169278076625 0.17355082800000332
0.0103810131239514 0.17051143599999818
0.0105977921504431 0.17122729599999786
0.0108240173247385 0.17131125400000258
0.0110475103490037 0.17561731700000394
0.0112701302045169 0.18369621099999733
0.011495949888447 0.182873917000002
0.0117292524253855 0.1803789949999981
0.0119661941699507 0.17900526900000102
0.0122004824117367 0.17984856199999655
0.0124363898842396 0.1791448430000031
0.0126782566353433 0.1801406789999973
0.0129287667654202 0.17900620300000014
0.0131751017623983 0.17928650700000048
0.013421782911739 0.17863005600000292
0.0136733033183114 0.17733877699999567
0.013934595277837 0.18140929900000202
0.0141929811144818 0.18066526100000146
0.01445077986823 0.17043800999999803
0.0147126497769316 0.16956754600000323
0.0149835880813609 0.17034225599999786
0.0152538060198559 0.17418710799999815
0.0155228465950724 0.1707335880000045
0.0157955344711681 0.17027611700000023
0.016077000584588 0.17909338699999466
0.0163586885930431 0.17776586600000144
0.016638974404271 0.17918763600000176
0.0169228582267045 0.1792068099999966
0.0172156558547248 0.17562258699999944
0.0175083852409347 0.17023010700000185
0.0177998846328927 0.1704957829999998
0.0180953361522635 0.1712684080000031
0.0184002906665873 0.17384264399999694
0.0187036707006227 0.17480449300000345
0.0190064131195312 0.1769987759999978
0.0193138982475933 0.18307474800000278
0.0196319791235066 0.18180763299999825
0.0199457600044261 0.17091047499999945
0.0202599417637092 0.17845022499999885
0.020580142869478 0.18088715199999683
0.0209080629597409 0.179943030000004
0.0212322093086069 0.18070799299999862
0.021558252167945 0.18128951199999932
0.0218920776280852 0.18057938300000131
0.0222288672667928 0.18017551599999848
0.0225636730750809 0.1759981229999994
0.0229023350591842 0.17719557200000224
0.0232511154121104 0.17477252799999832
0.0235970388676682 0.17323512800000174
0.0239432175906779 0.17123982799999737
0.024295767833169 0.17095061800000622
0.0246546546217039 0.1733619919999967
0.0250104035966917 0.17033226299999882
0.0253691544162417 0.1763240080000017
0.0257374162648547 0.17947772299999798
0.0261043223253489 0.1804611040000026
0.0264711488743363 0.17927132500000198
0.0268443130904121 0.18049204999999802
0.0272235850621753 0.17237478699999542
0.0275999095811534 0.1712425920000058
0.0279797354710181 0.17063055399999882
0.0283699635982048 0.16974558599999767
0.0287568279747885 0.17297765600000048
0.0291446554110306 0.174220523999999
0.029540267620559 0.17056576699999937
0.029938366507161 0.17068456100000162
0.0303351384647536 0.1705680780000023
0.0307373914746917 0.1703056690000011
0.0311472067167482 0.1710184720000001
0.0315536138085913 0.170579220999997
0.031963498808017 0.17286834699999787
0.0323842462863752 0.1853018810000009
0.0328007099314149 0.1832745849999995
0.0332189417602487 0.1715995019999994
0.033646309847994 0.17355733500000525
0.0340730124135296 0.18028625999999548
0.0345000383896879 0.18023716000000434
0.0349347596192459 0.1797450659999953
0.0353717713666297 0.18009469200000439
0.0358078940614239 0.17990455300000008
0.0362505534350887 0.18050499999999658
0.0366977979566488 0.17741344200000242
0.037143190268612 0.17237283899999767
0.0375942434551598 0.17893181299999839
0.0380515269175465 0.17002628800000252
0.03850625763697 0.16992729599999734
0.0389660573344277 0.1695460870000005
0.0394331036331281 0.17274762000000266
0.0398971682517748 0.17034792100000118
0.0403659948133013 0.17130508799999689
0.0408424820468397 0.1803326170000048
0.0413158351122637 0.17815608699999785
0.0417939286249031 0.18019390099999555
0.0422795237525407 0.17929693199999974
0.0427621103989769 0.17570411900000238
0.0432497026500727 0.17037183000000056
0.0437440927525561 0.17052629599999847
0.044235878408342 0.17052930999999916
0.0447332244089754 0.17036523500000555
0.0452361443849506 0.17493395900000053
0.0457371429014863 0.1835455049999979
0.0462445528018285 0.18083515699999708
0.0467558104971094 0.1710283970000006
0.0472661120401245 0.18010223200000297
0.0477839854103467 0.18011287499999895
0.0483034861335392 0.18008375099999796
0.0488232872197863 0.1802996520000022
0.0493521529601922 0.18023973799999737
0.0498799262704157 0.17946539000000428
0.0504095655628395 0.17947023600000023
0.0509501324946463 0.17321785000000034
0.0514863653586087 0.1801915889999961
0.0520263706576799 0.17159396699999974
0.052574281039888 0.17040286000000293
0.0531192931510513 0.1697382269999963
0.0536703393939948 0.1712037700000053
0.0542252420765873 0.17401344499999993
0.0547795860134349 0.17011536899999413
0.0553425793430375 0.17565712000000389
0.0559049595511123 0.18023208399999646
0.0564694327919802 0.17923340800000176
0.0570441363481154 0.17955679800000013
0.0576147066337944 0.1791373969999981
0.0581904035853149 0.17083462300000463
0.0587710542587988 0.16930478599999788
0.0593507353668218 0.16952490899999617
0.0599390002400717 0.17290920900000373
0.0605265820595769 0.17387048900000224
0.061116664246985 0.17573619199999513
0.0617156823382065 0.18270633899999922
0.0623114289818615 0.18355261300000336
0.0629135649632687 0.1787562350000016
0.0635182882415529 0.18024288899999874
0.0641237214237898 0.18003624099999627
0.0647399357808777 0.180500361
0.0653519921062997 0.18042869200000666
0.0659691240457148 0.17933508999999503
0.066590629669674 0.18057251400000496
0.067211884172664 0.18014665499999438
0.0678431111071358 0.17675248600000515
0.0684713462913189 0.17001611099999536
0.0691042041815815 0.18065838000000412
0.0697418843726013 0.17046501499999778
0.0703791662094889 0.1700793549999986
0.0710264998641921 0.1701717709999997
0.0716706842442932 0.17338817499999948
0.0723198882267747 0.1701675420000015
0.0729730899495542 0.16947429500000055
0.073626591091705 0.17608873500000044
0.0742908366784152 0.1781651989999986
0.0749508150584 0.17838772000000347
0.0756170947357646 0.17925156100000095
0.0762853358252515 0.17894479599999613
0.0769554506210148 0.18038361400000014
0.0776336888877187 0.18112660100000255
0.0783095413383294 0.18053141899999758
0.0789938992363867 0.1784835799999982
0.0796770859276248 0.17492657900000097
0.0803645945676175 0.174251181999999
0.0810565405357429 0.17091604100000524
0.0817488493040778 0.1703728379999987
0.0824508652949252 0.17079804799999465
0.0831494370710054 0.17078823100000307
0.083855740584419 0.1702803390000014
0.0845617493299594 0.170333669999998
0.0852718025893572 0.17085534800000346
0.0859863414982579 0.1800106369999952
0.0867014205510793 0.18152574100000152
0.0874254589653759 0.18088488800000135
0.0881466846583367 0.17576808599999794
0.0888766440060364 0.17364679800000005
0.0896049118050843 0.1700877370000029
0.0903386734485936 0.18070355100000057
0.0910747675883199 0.1801925039999972
0.0918133049522783 0.1800894109999973
0.0925579337755061 0.18041981800000428
0.0933021057799707 0.18019872499999678
0.0940558495927511 0.18023692700000282
0.094806387507002 0.18090494199999796
0.095565685803601 0.17369180400000062
0.0963231394888106 0.17642821599999792
0.0970867450966268 0.17600461800000744
0.0978515951735784 0.16976980100000105
0.0986201551733713 0.17057273399998962
0.0993928205084492 0.17026940899999943
0.100166899171581 0.17472489000000735
0.10094770878052 0.17054546399999992
0.101727782906731 0.17362128799999255
0.102516973716494 0.17804454400000225
0.103303431914109 0.17722496900000806
0.104099690882829 0.17859485299999278
0.104892816469591 0.17959708400000807
0.105693907735139 0.17690435999999465
0.106493900697926 0.1803061429999957
0.107300189659773 0.1919657660000098
0.108107226688637 0.18015873199999533
0.108919028689881 0.18250738099999353
0.109733234657014 0.18519714500000362
0.110550815424407 0.18118565800000397
0.111372265661825 0.16992030999999486
0.112195843646542 0.17710312500000214
0.113024567612429 0.18119085099999666
0.11385431754826 0.180813938
0.114690303568968 0.1795928800000013
0.115526360938278 0.18038811399999588
0.116369561722586 0.17995650000000296
0.117212027860145 0.1792117700000091
0.118062366496152 0.1746403920000006
0.118911314086127 0.17453614699999775
0.119768690253259 0.1764064850000011
0.120624169007101 0.17014909299999204
0.121488465178727 0.16977360200000646
0.122350507518078 0.1704412130000037
0.123221594980983 0.17549047599999312
0.12409022159747 0.17035493400000234
0.124967966155603 0.1703731319999946
0.125843191358314 0.17777495900000417
0.126727458652 0.1788365759999948
0.127609295460233 0.17865131599999984
0.128499955866472 0.1781246660000022
0.129388420841509 0.1763764820000091
0.130285353967037 0.1701083659999938
0.131180471811448 0.1711584479999999
0.132083570624613 0.16993437499999686
0.132985378612525 0.17358487600000672
0.133894553289092 0.17478918599999815
0.134803105613406 0.17883011399999305
0.135718287193963 0.18461199400000794
0.136633659349917 0.1801048949999995
0.13755480333233 0.170118317999993
0.138477096677621 0.1802094450000027
0.139404186689493 0.18026486700000532
0.140333533360103 0.17948940099999788
0.141266585080669 0.18009939499999916
0.142203153472236 0.18021735499999636
0.143142219007407 0.18032295500000828
0.144086220092488 0.18068423199999017
0.145031393047578 0.17185074300000736
0.145983087859154 0.18154220299999224
0.146934509415484 0.17097758600000645
0.147894218132837 0.16980155999999624
0.148852084519803 0.16980955700000777
0.149819474419974 0.1747566819999946
0.150784034837546 0.17106243000000632
0.151756265537661 0.1705851059999901
0.152727791451339 0.1795322110000086
0.153705091581052 0.18008621999999264
0.154683948453438 0.17987181099999816
0.155666598150896 0.17893008500000462
0.156653219926176 0.17728092500000514
0.157641559662524 0.17016683899998952
0.158636462588935 0.16972955500000353
0.15963090501029 0.1702659350000033
0.160634705381697 0.17071018000000038
0.161635750683976 0.17459692299999574
0.162644326438096 0.17365303900000129
0.16365249600896 0.170687743000002
0.164665722850944 0.1699778379999941
0.165681664192119 0.1699840770000094
0.166700123906528 0.16970305999998914
0.167724589649292 0.16992171000001122
0.168748945335719 0.1695541349999985
0.169782813718521 0.17064071400000103
0.170813834906632 0.1843739679999885
0.171851592274377 0.18597292200000481
0.172890065180242 0.17674817700000744
0.173932396744849 0.17043086399999652
0.174979281726284 0.17924957399999641
0.176027077354123 0.18021321700000215
0.17708347047338 0.17984114099999715
0.178137730094782 0.17999529099999734
0.179198921775398 0.1801627700000097
0.180260688257948 0.18041251199998953
0.18132619356646 0.17984890099999973
0.182396675356873 0.17815396200001032
0.183467654580986 0.18111677399998882
0.184547858361002 0.17140140500001166
0.185625594007637 0.1701816589999936
0.18670905864752 0.170784936000004
0.187794863983037 0.17239503499999387
0.188882958528759 0.17123341200000652
0.189978383341378 0.17036299599999438
0.191072581974497 0.17564663800000346
0.192173782274113 0.17824186800000064
0.193275630874874 0.1787117420000044
0.194380812805098 0.1785865359999974
0.195492026044796 0.17755362399999797
0.196602883573151 0.17070251900000244
0.197721287531439 0.17047053199999596
0.198839609885877 0.17018633000000705
0.199961612305323 0.1699642779999948
0.201089324240135 0.17440080999999452
0.202216862388754 0.18310567999999705
0.203351807036445 0.1843829550000038
0.204486915524397 0.17146424999999965
0.205625404606864 0.17585524599999758
0.20677026594211 0.17977981700001067
0.207914498572023 0.17918859599998882
0.209065363063724 0.1802333030000085
0.210217621873585 0.1802067950000037
0.211372362782739 0.18026516499999445
0.212535139514507 0.18012188800000217
0.21369624000014 0.177021400000001
0.214862606463088 0.17306314699999348
0.216032603945408 0.17961014200000136
0.217203621570874 0.1700071180000009
0.218382458308432 0.17076910100000475
0.219560878864475 0.1700629549999917
0.220742697720491 0.17361087000000452
0.221931396459313 0.17014027899999462
0.223119135101544 0.1731209890000116
0.224312393983031 0.17901293499998872
0.225509060235784 0.17989447400000813
0.226706787519921 0.17931683999999848
0.227911916248045 0.1795691149999925
0.229117335696487 0.17363983500000302
0.230325556932671 0.17077356600000826
0.231542053739126 0.17030509800000004
0.232756810383823 0.1711382499999985
0.233975846689131 0.17456825499999695
0.235200634467366 0.17498356400000148
0.236425101579821 0.1703343619999913
0.237655127779973 0.1702481580000068
0.238888728751703 0.18125317599999846
0.24012318921894 0.18456421099999432
0.241364250416061 0.17703566000000137
0.242607065029544 0.17103718100000265
0.243851685854366 0.1760068420000067
0.245103716174764 0.18138406899998927
0.246356040053918 0.17984386700000243
0.24761089184492 0.1803290980000014
0.248873736791523 0.1798969430000028
0.250135780702707 0.1800325669999978
0.251400859487696 0.1805385189999953
0.252674299838401 0.17714837500000158
0.253946211252093 0.1748398220000098
0.255221461167554 0.17579925799999785
0.256504872780435 0.17045742499999506
0.257786751533417 0.17064969999999846
0.259072087992077 0.16996260100000882
0.260365476643879 0.1745377700000006
0.261657411751858 0.1699992100000003
0.262952741327898 0.17466070099999342
0.264256366095016 0.17956951300000412
0.265558453171085 0.18023019800000384
0.266863693232061 0.1800283709999917
0.268176849601371 0.1794457130000069
0.269489191092987 0.17131393799999728
0.27080429085953 0.17005124499999624
0.272126768315911 0.17086055400000077
0.273449511808988 0.1701371200000068
0.274774469275331 0.17065357399999925
0.276106114724406 0.1738537849999915
0.277439467021997 0.17400839700000859
0.278774346734591 0.175381741999999
0.280115080790765 0.17414483299999972
0.281459328317052 0.1698804119999977
0.2828042800836 0.17033116000000348
0.284154114062711 0.17001139799999976
0.285509645660006 0.17025082299998928
0.286864925524751 0.17027082600000654
0.288223980566505 0.1837701820000035
0.289590862256917 0.18613885199999913
0.290956849484278 0.17923925299999155
0.292325379722685 0.1732387650000078
0.293700391171463 0.18086149599999146
0.295077554150218 0.18052474899999993
0.29645596371741 0.18153359700001204
0.29783940252868 0.18042188599999065
0.299228413656526 0.18054672200000255
0.300617268720365 0.17984851900000365
0.302009592229129 0.18036058399999888
0.303409037000392 0.17571175399999106
0.304809059988191 0.17888961000001302
0.306210917473544 0.1705636019999872
0.307618139513736 0.17050217199999906
0.309030231720516 0.1698757290000117
0.310442476569364 0.1737495320000022
0.311858240300555 0.17147898199999645
0.313280908965468 0.169827705000003
0.314704584407709 0.1771603259999921
0.316129881280078 0.17921431999999982
0.317560066239482 0.179183093000006
0.318996435222809 0.17989298099999473
0.320432502429655 0.17789248300000793
0.321871364234486 0.17068502399999375
0.323316162416042 0.1706088929999936
0.324764421674015 0.16987971600001117
0.326213388751735 0.17623710599998788
0.327666054050737 0.18667258300000356
0.329125408526631 0.18482799900000657
0.330586153931786 0.1745765590000019
0.332048334510284 0.17363234100000113
0.333514831192646 0.18077063299999452
0.334988489639995 0.1807661889999963
0.336462131816904 0.18021391800000686
0.337937672517654 0.18119552799998928
0.339417879168052 0.17949329900000066
0.340905155318575 0.1800493730000028
0.342391973123835 0.17863214300000152
0.343880914500466 0.17457832700000608
0.345374625590077 0.17770879399999728
0.346875170995163 0.17048340699999187
0.348375382978654 0.17067809800001044
0.349877721316551 0.1696781389999984
0.351384707364936 0.17103371299999992
0.352898797656953 0.17054950700000404
0.354412628066933 0.1716260649999981
0.355928374902866 0.17251061399998946
0.357448438070338 0.17854553700000508
0.358975160408848 0.1793753550000048
0.360502867747894 0.17916086099999973
0.362032104278704 0.17977336199999172
0.363565137557036 0.1780577319999992
0.365104202922527 0.17982563500000026
0.36664616048954 0.17102801800000123
0.368189092912652 0.17403309400000921
0.369735130158757 0.1741049939999897
0.371286404442196 0.17263833799999873
0.372843154481133 0.18670342000000062
0.374400171480374 0.18519375200000354
0.375959442345859 0.17472611000000882
0.377522998173021 0.1741633619999874
0.379092816837751 0.18032480800000883
0.380664507391978 0.18091893899999434
0.382237490779288 0.18042205700000125
0.383813669294125 0.1805623190000034
0.385394933223209 0.1800519869999988
0.386982171630816 0.18042264499999305
0.388569647136754 0.1792167460000087
0.390159106488473 0.17446691199999975
0.391752348980607 0.17628538399999627
0.393351130101023 0.16976134499999773
0.394954157041803 0.17069568600000196
0.396557917690017 0.1702880480000033
0.398164059164702 0.17605578599999205
0.399774256105296 0.16996583000000953
0.401390137936054 0.17299026999999967
0.40300957700821 0.1797490510000017
0.404629963089376 0.1790711189999996
0.406252835271976 0.17977386199999046
0.407879750349194 0.17971410200000548
0.409512221815636 0.17194711899999504
0.411148610990916 0.17065438500000596
0.412785909150066 0.1703230450000035
0.414425538539207 0.17007554999999286
0.416068944958974 0.17402294200000767
0.417717535603827 0.17386799199999814
0.419371463155717 0.17611502500000142
0.421026041373212 0.17341052399999057
0.422682566639168 0.17005887500000938
0.424342379301954 0.1703315219999979
0.426006788017782 0.1701372550000002
0.427677056005242 0.17003261099999634
0.429349463704124 0.17062827399999492
0.431023261815311 0.1754343040000066
0.432699667072054 0.18409787699999924
0.434379894115471 0.18387589700000717
0.436065122040334 0.17105282499998964
0.437756239723081 0.18050718599999982
0.439448053536913 0.18051662400000623
0.441141634104239 0.18034258899999145
0.442838102804474 0.18051481500000932
0.444538556534749 0.17999178200000188
0.446244056859196 0.18048752400000012
0.447955038051111 0.17962691599998948
0.449666885718694 0.17214956000000825
0.451380566303547 0.1817222079999965
0.453097091016243 0.16996908299999802
0.454817448535804 0.1705859590000074
0.456542595629831 0.17014647699998875
0.458273448805425 0.17315222100000938
0.460005948866196 0.17100834999999392
0.461740077916548 0.17049831600000687
0.463476733455961 0.17906697600000143
0.465216804544496 0.1800230069999884
0.46696115401179 0.1786159630000128
0.468710611167052 0.1785987399999982
0.470464603535426 0.17714001000000223
0.472219819909983 0.1702732669999989
0.473977024198171 0.16987238299999774
0.47573701123364 0.1701327379999924
0.47750055694945 0.17067863100000125
0.479268411752907 0.18289919000000054
0.481041294693236 0.18183229599999606
0.482818728365417 0.17906063000000927
0.484597489516262 0.18048935899999208
0.486378238486571 0.1799619210000003
0.488161665820797 0.18141255000000456
0.48994844559795 0.18030079400000432
0.491739229973673 0.18123226400000192
0.493534644450663 0.1796894309999999
0.495335283483317 0.18013292199999853
0.497138492071632 0.17955508699999712
0.498943415332041 0.17503227800000332
0.500750631196583 0.17845678599999815
0.502560721062748 0.17009798499999818
0.504374249898812 0.16988988800000016
0.506191762235015 0.16993693199999882
0.5080137785799 0.1756443350000012
0.509840792124938 0.17028069900000276
0.511671113670673 0.17223853000000133
0.513503167609583 0.18003671199998905
0.515337424864828 0.18011696100001018
0.517174368478949 0.17898607699999047
0.519014468158283 0.17999342699999943
0.520858177119515 0.17480090000000814
0.522705929377374 0.17058930800000383
0.524558137251652 0.17059150899999054
0.526415189118587 0.1727248500000087
0.528275649277908 0.17449121399999967
0.530137968107431 0.17367509999999697
0.532002517963562 0.17954698199999086
0.53386968325307 0.1817246100000034
0.535739837230531 0.1795472280000041
0.537613339730986 0.17187528200000202
0.539490535274738 0.18064871199999288
0.541371751334969 0.18125197300000195
0.543257296784151 0.1815196809999975
0.545147460534964 0.18040297900000724
0.547041643855025 0.18004045399999313
0.54893779584287 0.1797928000000013
0.550836188156058 0.1802741630000071
0.552737110224927 0.17195259199999668
0.554640842639399 0.1798804449999949
0.556547655578475 0.17399938300000883
0.558457807611892 0.17004103899999734
0.560371544613157 0.1707142749999946
0.562289098786648 0.17070804200000111
0.564210687824685 0.17509737900000744
0.566136514194128 0.17026273199999764
0.568066764562852 0.17369953200000054
0.570000995405542 0.18009431699999823
0.571937415434636 0.17959756199999788
0.573876205000027 0.1798925819999937
0.57581755958515 0.19110153700000865
0.577761667606493 0.17174684399999762
0.579708709520403 0.17044137999999975
0.581658857230183 0.16977889500000742
0.583612273558871 0.17151653999999894
0.585569111792726 0.17378562199999692
0.587529515293326 0.17405265700000427
0.589493617185929 0.17059208499999556
0.591461540125981 0.17007094699999925
0.593433396138286 0.17000531100001126
0.595409286532004 0.17037591199999724
0.597389301889298 0.17017131899999072
0.599373522121927 0.1701885809999908
0.601360541078889 0.17360458600001039
0.603350105579839 0.183008013999995
0.605342319352877 0.18438239400001066
0.607337284928708 0.17981031200000075
0.60933509945384 0.18121929800000203
0.611335854501251 0.18015099099997656
0.613339635952965 0.18135665500000187
0.615346523913633 0.18041060800001674
0.617356592657164 0.18094988199999307
0.619369910599966 0.180078151999993
0.621386540308431 0.1797973650000131
0.6234065385346 0.1776308350000022
0.625429956277993 0.17868135199998392
0.627456838880406 0.1825717460000078
0.629487226141051 0.1713783410000076
0.631521152456563 0.17028124300000513
0.63355864698381 0.1703579689999799
0.635599733821344 0.17268176900000753
0.637644432207182 0.17173853700001018
0.639692756732098 0.17056447899997806
0.641744717568907 0.17792708000001767
0.643800320706951 0.17848989800000936
0.645859568198736 0.17948414299999627
0.647922458412595 0.1796105629999829
0.649988986291091 0.17687611900001343
0.652059143610961 0.16993399599999748
0.654132919241606 0.17081714399998305
0.656210226614462 0.170704862000008
0.658290595997592 0.17618616000001452
0.660374049685308 0.18704640400000017
0.662460613749184 0.18354045399999563
0.664550312730708 0.17047380099998577
0.666643169719535 0.17185363699999812
0.668739206500474 0.1804791380000097
0.670838443700508 0.17997505900001443
0.672940900943349 0.18001879099998064
0.675046597005381 0.18019762700001252
0.677155549974615 0.17899992399998155
0.679267777417385 0.18051390700000525
0.68138329654346 0.17980289700000185
0.683502124376255 0.17254538599999591
0.685624277929095 0.17824097400000483
0.687749774380256 0.17550383100001454
0.689878631257986 0.17030868199998395
0.692010866624873 0.17073362300001804
0.694146499267834 0.17000923499998066
0.696285548892482 0.17030862999999385
0.698428036323537 0.17025569100002258
0.700573983710846 0.17121576499999946
0.702723414739292 0.18010668099998384
0.704876354851941 0.17968696500000192
0.707032831473032 0.1795631710000123
0.709192874246258 0.17945947999999134
0.711356293211228 0.17540624599999433
0.713522733263747 0.17035921600000847
0.715692182816935 0.1705396730000075
0.717864637998121 0.1740026139999884
0.720040097453777 0.17508044499999187
0.722218562373735 0.17230146400001445
0.724400036600987 0.18503104499998813
0.726584526747582 0.1852353050000204
0.728772042315433 0.1750225769999929
0.730969655118534 0.17618687399999544
0.733213577296954 0.17980838500000118
0.735547498849649 0.17966546400000993
0.738031260075662 0.18091030899998373
0.740757773654551 0.18039865800000143
0.743888285672947 0.179757775000013
0.74718249414494 0.1795311589999926
0.750480861369948 0.17837869199999545
0.753788774998286 0.17207607500000677
0.757098539643393 0.18047763999999233
0.760418308345416 0.17032784299999548
0.763739660762866 0.17037905899999828
0.767070828402976 0.17037435800000367
0.770403941436147 0.17421221800000808
0.77374684345429 0.17034354000000462
0.776639172287891 0.17092671000000337
0.779517801277055 0.18001907299998265
0.781954042725296 0.17925934500001972
0.784254114121921 0.17884048599998437
0.786345450417376 0.1804040640000153
0.788243102663761 0.17592947399998593
0.790150013391138 0.16978287200001319
0.792083969291725 0.17000541499999144
0.794039112992363 0.16958007899998506
0.79601654087945 0.17164494100001093
0.79801645861863 0.17400477600000386
0.80003307328763 0.17502692700000466
0.80206566304864 0.17660540800000035
0.804116442991157 0.17056394299999056
0.806186781584771 0.17032811800001468
0.808279310017629 0.17038372799999024
0.810396967255517 0.17022513000000572
0.812543705965317 0.17014157399998453
0.814724400493149 0.1775549870000077
0.81694527340575 0.18318206000000714
0.819214182245623 0.18351823599999761
0.821541176942018 0.17058394500000418
0.823939214002603 0.17884901399997943
0.826425285682736 0.1797165320000147
0.829022211889425 0.17963212899999803
0.831761806291876 0.1805142670000066
0.834586643739022 0.17905219299998976
0.837513403383357 0.18013332000001014
0.8405346733586 0.18034393899998236
0.843651207920422 0.17338661300001945
0.846861867080833 0.17931170800000018
0.850176124263612 0.17172460399999068
0.853603339545807 0.17038384399998563
0.857028564301252 0.17019306900002107
0.860382176120795 0.1706529939999939
0.863772864270247 0.1724571400000059
0.867281527697825 0.17001095000000532
0.870658391791256 0.17710142499998938
0.874065103496335 0.17952068599998938
0.877326219607701 0.1794576970000037
0.880183217665165 0.18030763400000183
0.883024231698551 0.17795380800001226
0.885865929878682 0.17082268999999428
0.888866011065915 0.1701547410000046
0.891877335272709 0.17034744399998658
0.894934128066575 0.16996395800001096
0.897913626604134 0.18167095100000097
0.900963921206403 0.18330910999998196
0.903946224545124 0.179012245000024
0.906978204685415 0.1715801459999966
0.910002053713542 0.18011682499999893
0.91295568728994 0.18023913700000094
0.915872562612176 0.18002650299999345
0.918752104165613 0.18034064599999056
0.921706610274585 0.18030502199999887
0.92468719674638 0.1810215590000155
0.927691277031295 0.17967574099998274
0.93068157285754 0.17091794099999902
0.933675528002879 0.17940767800001822
0.9366793067763 0.17103535399999714
0.939692983832888 0.17026343300000235
0.942728065246517 0.1694494049999946
0.945761448402978 0.17336405699998636
0.948817125715309 0.17085881100001643
0.951867443510972 0.17075748199999907
0.954944703648592 0.17637290599998323
0.958151496608212 0.17872144700001513
0.961350806881288 0.1781744349999883
0.964502319039877 0.17894858500000055
0.967636198681946 0.17774294500000565
0.97068326967812 0.17027399299999502
0.973664102616057 0.17001873000000955
0.97665584570563 0.1700657430000092
0.979692065671872 0.17284215499998368
0.982758134390492 0.17437366100000418
0.985839274159958 0.17345635699999207
0.988878707475348 0.18361627200002317
0.991844225689643 0.18449599599998123
0.994776956682933 0.1748325510000086
0.997748102000743 0.17915072299999224
1.0007723226927 0.17963503999999375
1.00380038587891 0.18127918500002238
1.00680428376469 0.18034213199999272
1.0097950823692 0.17971069899999748
1.0128017871717 0.1803553450000095
1.01582062925412 0.1790115969999988
1.01884952871493 0.18039262099998155
1.02188484191317 0.1783262800000216
1.02491754398715 0.17469655899998315
1.02796526588145 0.17725704200000791
1.03101013985852 0.17057634599999005
1.03407076985092 0.1709073979999971
1.03713216673016 0.17042929699999831
1.04020499042429 0.1735565160000192
1.04323087387797 0.16985795799999437
1.04618495843298 0.17366943299998638
1.04912764737858 0.1792834710000193
1.05213098563114 0.1789387299999987
1.0551670356821 0.17961570899998947
1.05821024867332 0.17882139599998936
1.06121894863852 0.17161648700002274
1.06423441989581 0.1705894059999764
1.06725283028452 0.16981920800000694
1.07029693418003 0.1714271270000154
1.07334440646691 0.17445175099999233
1.07639402266889 0.17420890599998984
1.07944598196551 0.1709948870000062
1.08249918399578 0.17119486900000425
1.08557081135717 0.17107866699998908
1.08863802208141 0.17025281300001893
1.09171702114713 0.17040687399997978
1.09479509054815 0.17009695800001623
1.09787924633356 0.1749529589999952
1.10097736921123 0.18350496299999008
1.10407317852682 0.1838839280000002
1.10718541192551 0.1711206230000073
1.11033844009696 0.17701384099999018
1.11354095296009 0.1805377260000114
1.11673319069024 0.1799163539999995
1.11983942437092 0.17960123099999237
1.12278175455772 0.17980479400000604
1.1257319760709 0.18035494599999424
1.12875791754397 0.17967710199999942
1.13187279340284 0.17435874500000637
1.13495206028495 0.1750068469999917
1.1379369542801 0.1753013640000063
1.14084437274359 0.1704952510000055
1.14382087480393 0.170282071999992
1.14686219219888 0.1699261440000157
1.14992609462183 0.17761434799999165
1.15294149450996 0.17078255000001263
1.1559427475366 0.17419706999999107
1.15895415634494 0.1805974380000066
1.16200227551705 0.18042227999998772
1.16506022958961 0.17878464800000415
1.16811158340924 0.17832416699999953
1.17115485137659 0.1724735980000105
1.17420386694175 0.1704412929999819
1.17726900577856 0.17100229000001832
1.18034079828952 0.17029660899999044
1.18341855622154 0.1784332359999894
1.18649310516131 0.1856165100000169
1.18957637378929 0.18195118699998147
1.19266363451287 0.17075059600000486
1.1957624049717 0.1795096780000165
1.19886303307031 0.17924043099998244
1.20197037843721 0.18051044899999624
1.20508060657006 0.180514732000006
1.20819799550394 0.18030295200000523
1.21139621989766 0.18034087899999918
1.2145376170163 0.1809056289999944
1.21765468111363 0.17194928399999299
1.22094704361337 0.18107749300000364
1.22421518432409 0.1704295350000109
1.2273066446155 0.1697222399999987
1.23033603473651 0.1702423559999886
1.23335066571294 0.17371965300000625
1.23648489748512 0.1704758369999979
1.23962971107044 0.1711023930000124
1.24278083553496 0.1796436500000027
1.24586426495127 0.17959805999998935
1.24898037463591 0.17945960800000194
1.25209279705196 0.17898059500001295
1.25530083762669 0.1772745039999961
1.25856099830359 0.1711003799999844
1.26174383469031 0.17059737900001437
1.26495404855319 0.17412566100000504
1.26813793166038 0.2261924529999817
1.2713478389678 0.17455457799999863
1.27453953508996 0.1860103239999944
1.27772625404636 0.18978887500000496
1.280909190702 0.18544809799999484
1.28408648398128 0.18377714300001458
1.28727966157212 0.1839067880000016
1.29044968495036 0.18204286099998512
1.29363083111006 0.18318614900002217
1.29675899608646 0.18288838499998405
1.29993839993041 0.18338141000000974
1.30308305321225 0.1826679539999816
1.30626127325651 0.18410296600001175
1.30930678892624 0.18692234400000984
1.31235533336684 0.1793344980000029
1.31540625316151 0.18109004699999787
1.31855359809055 0.17079981499998098
1.3216633566929 0.17215576000000965
1.32478601869254 0.17278669399999558
1.32785562505948 0.17061294100000168
1.33097793495376 0.17523704699999598
1.33408530584771 0.17987972200000968
1.33723588107389 0.18057282399999508
1.34034394248437 0.18109922100001086
1.34348070582351 0.18008780899998555
1.3465922080883 0.17163314699999432
1.34974557568017 0.1701912649999997
1.35287348917628 0.1711085470000171
1.35602905535189 0.17097239099999229
1.35915567360866 0.17566262500000107
1.36220116888825 0.17543513800001165
1.3652304180213 0.17138481499998193
1.36828243914189 0.1704950940000174
1.3713900285566 0.17067186199997764
1.37449069331161 0.1706490920000192
1.37757236810875 0.17091142699999295
1.38063637428249 0.17134697200000915
1.38371981261425 0.1710252999999966
1.38682362922496 0.17988449899999637
1.3899311481272 0.18433395299999233
1.39303259451208 0.1824263200000189
1.3961243079477 0.17960950199997683
1.39923246462164 0.1806896920000156
1.40234178773703 0.17976728700000422
1.40546807424724 0.18098852800000031
1.4085766133365 0.18131378999999015
1.41169591686273 0.1809015370000111
1.41480990372629 0.18164320299999304
1.4179387788781 0.18114198199998555
1.42106655243444 0.18173069499999883
1.42419697775967 0.1823949220000145
1.42732711825761 0.17768829799999253
1.43045889500008 0.1706502579999949
1.43359853839122 0.17086298000000966
1.43673541585874 0.17063046399999848
1.43987966260828 0.17564791999998874
1.44301625586984 0.17094328700000005
1.44616462000309 0.17460051600002657
1.44930479406743 0.17955394599999863
1.45245809429528 0.18062573499997825
1.45559932951254 0.18091214000000377
1.45875427618439 0.1788293200000055
1.46189701072133 0.17322766699999192
1.46505243093754 0.16978676799999448
1.46819852353365 0.17059278900001118
1.4713562895624 0.17105748800000242
1.4745040557261 0.17391783499999747
1.47766193614742 0.18351804100001345
1.48081070789991 0.1834009639999863
1.48397020083885 0.18098277699999699
1.48712039223876 0.18075591900000632
1.49028053899923 0.18124162699999147
1.49343071112763 0.1804182240000216
1.49659163117794 0.1818545449999931
1.49974244257572 0.18139848499998834
1.50290429673439 0.17995158700000502
1.50605492095978 0.18005242600000315
1.50921492313028 0.17726842799999076
1.51236669342543 0.1764933130000088
1.51552741003549 0.1759999710000102
1.51868042257252 0.1705662119999829
1.5218315073068 0.17003822099999866
1.52496789372731 0.17094546600000626
1.52809211857657 0.18565412699999229
1.53123496199363 0.17090447699999345
1.53438461335806 0.17387415500002135
1.53754033241254 0.17957984000000238
1.54067797944226 0.17953912499999092
1.54382235682525 0.18084495400000833
1.54696559571116 0.17950607000000218
1.55012479962752 0.17211494599999355
1.55327249233268 0.17009734799998455
1.55642451582542 0.17073199800000793
1.55956715549879 0.1735950080000066
1.56272398435438 0.17473300599999675
1.56587485196123 0.17753452100001255
1.56903248022113 0.18448701399998413
1.57217918758417 0.18438913200000684
1.57533445286027 0.17490475200000333
1.57848546684669 0.17532153299998754
1.58164424714909 0.18108737800000085
1.58479556378689 0.18072586400001
1.587950933896 0.18139707199998156
1.59110259468173 0.1804597300000239
1.59425975651323 0.18061092399997847
1.59741415002098 0.17944969900000274
1.6005697467502 0.1800530300000105
1.60372341470476 0.17867347899999686
1.60687836614669 0.17871835799999758
1.61003453132582 0.17041293500000165
1.61318937216941 0.17073540800001297
1.61634566764731 0.1708247319999998
1.61949878109657 0.17586590799999158
1.62265638197847 0.1708013059999871
1.62580949644254 0.1719907260000184
1.62896822457948 0.17952719699999875
1.63211979295798 0.17847060200000442
1.63527601317644 0.17997818199998505
1.63842866687753 0.17837514699999701
1.64158665168745 0.17570139100001825
1.64473997581089 0.17025090899997508
1.64789618898568 0.17103253199999813
1.65104878384996 0.17130726800002094
1.65420556103166 0.17398170699999582
1.65735947935216 0.17431743399998822
1.66051592772648 0.1756341650000195
1.66366899365945 0.173868844999987
1.66682380962472 0.17103393600001482
1.66997824865319 0.17074271599997815
1.67310836985158 0.17192856100001563
1.67619440286558 0.1714144000000033
1.6792831905795 0.17250073499999985
1.68240575868272 0.1868644189999884
1.68554417862726 0.18473999299999377
1.6886585687702 0.17491139400001998
1.69175248959739 0.17467213099999412
1.69485326637829 0.1803952969999898
1.69797687111931 0.18098049200000332
1.70110171816349 0.180968871999994
1.70421038002625 0.1814250520000087
1.70730953335188 0.1795359259999998
1.71041718298262 0.18140741499999535
1.71353787066994 0.17893440599999622
1.71665416682721 0.17181559700000548
1.71976088046391 0.1795188899999971
1.72286353444556 0.1708214230000067
1.72597512874598 0.1702597409999953
1.72909075285167 0.17094910400001595
1.73220383954166 0.17315658099997222
1.73530920466638 0.17088751900001853
1.73841614965115 0.17029227500000843
1.74152678787149 0.1781845059999796
1.74464074481858 0.1794560849999982
1.7477498651438 0.1785574600000075
1.75085708547159 0.179305276000008
1.75396408360762 0.17739795899998967
1.75707549179148 0.17491983400000777
1.76018574569353 0.1709874809999974
1.7632948265669 0.170637346999996
1.7664010272073 0.1708501500000068
1.76950852858065 0.18534385600000292
1.77261829344355 0.18426529699999605
1.77572699574803 0.1788867180000011
1.7788351876117 0.18063033499998937
1.7819407102475 0.18120325399999615
1.78504839724774 0.17998207300001923
1.78815592451342 0.18124591899999132
1.79126455460222 0.17871326700000623
1.79437050171174 0.18110879700000737
1.7974772885468 0.17986688299998832
1.8005833281622 0.18009851900001195
1.80369128159614 0.17755256199998826
1.80679739037454 0.18313263799998936
1.8099040441785 0.17208188200001473
1.81300913255957 0.1705688920000057
1.81611600432905 0.17008428299999423
1.81922163706819 0.17219216399999482
1.82232818324248 0.17219973499999242
1.82543283207197 0.17108927500001414
1.82853817753054 0.17992246199997908
1.83164333094963 0.1808553300000142
1.83474821268568 0.17993226799998752
1.837853613305 0.180372718000001
1.84095733119409 0.17867414600002007
1.8440621994815 0.1710698969999953
1.84716564211243 0.17026335299999573
1.85027041863358 0.1703195590000064
1.85337364136013 0.1732899969999835
1.85647798810092 0.17470284400002356
1.85958079001769 0.17908410599997637
1.862684888 0.18412395400000037
1.86578751009852 0.18391860500000234
1.86889131545135 0.18020870899999863
1.87199353709442 0.17552424600000904
1.87509698307214 0.18088814099999695
1.87819895101699 0.18010526700001606
1.88130215372854 0.18064994399998113
1.88440379604553 0.1794464600000083
1.88750625214047 0.18034152699999595
1.89060777281239 0.1804262299999948
1.8937091033833 0.1810194820000106
1.89681104168647 0.17239992800000437
1.89991180627598 0.17400946499998327
1.90301358034761 0.18368431100000748
1.90611345010351 0.17600887599999737
1.90921452819102 0.17058856500000275
1.91231438624105 0.17123624100000256
1.91541559278248 0.171075701999996
1.91851508399244 0.17728831499999842
1.92161558601001 0.17110779099999718
1.92471462494064 0.17420080200000143
1.9278150600279 0.18060029200000827
1.93091399896939 0.17959112799999843
1.93401400190594 0.1802927939999961
1.93711238668316 0.18074757799999475
1.94021205010851 0.17372592899999972
1.94331029143731 0.17074786599999925
1.94640917945571 0.1704367260000197
1.94950728567091 0.17079127599998856
1.95260505246456 0.17231213599998796
1.95570356471554 0.17415782100002275
1.95880074360087 0.1744300229999851
1.96189889911865 0.17746854000000667
1.96499527118941 0.17383892300000525
1.96809290951049 0.17129524199998514
1.97118926175085 0.17055353099999593
1.97428686315088 0.1710824680000087
1.97738276539715 0.1709165329999962
1.98047974444596 0.17614584599999716
1.98357528461718 0.1844257920000132
1.98667215583408 0.18228341799999725
1.98976749018509 0.1794853469999964
1.99286390181114 0.18045857499998874
1.99595874347516 0.1803941980000161
1.99905485288176 0.18051736199998913
2.00214950545269 0.18008775000001265
2.0052441896547 0.18034885000000145
2.00833903157237 0.1798355759999879
2.01143325894571 0.18072327699999846
2.01452852720294 0.1804908560000058
2.01762162527043 0.1827276930000039
2.02071566683779 0.17813132099999507
2.0238086030497 0.1706418790000157
2.02690311451146 0.1707969419999813
2.02999593641672 0.17018146200001638
2.03308955537986 0.17694975499998122
2.03618161333374 0.17112951800001497
2.03927515896398 0.1744891589999895
2.04236734941634 0.18036674300000755
2.04546055227652 0.18007138199999417
2.04855201963114 0.18013544999999453
2.05164471678019 0.17958008200000108
2.05473608799134 0.17282043299999827
2.0578278209533 0.1704591550000032
2.06091924764918 0.17106886999999915
2.06401007304994 0.17106103200001144
2.06710184051183 0.17331343399999355
2.07019185025843 0.18455888500000128
2.07328282384403 0.18561842200000456
2.07637237801492 0.1788999259999855
2.07946333415035 0.18103273300002343
2.08255279274204 0.181054515999989
2.08564325848462 0.18053801900001076
2.08873211455497 0.18162533199998165
2.09182224823288 0.18145079300001044
2.09491098649599 0.18163384100000712
2.09800087425586 0.18104852199999755
2.1010891353722 0.18098918900000172
2.10417854575699 0.18154512899999986
2.10726651999803 0.17674142099997425
2.11035473867624 0.17036967600000708
2.11344293957971 0.1699370500000157
2.11653050082447 0.17105359399999998
2.11961902306771 0.17712553299998035
2.12270554480044 0.17061832500002083
2.12579303912358 0.17415552899998943
2.12887933162737 0.18151300499999934
2.13196709958166 0.17935300199999915
2.13505324098804 0.1803000499999996
2.13814025579676 0.1801099019999981
2.1412257225516 0.17398962500001858
2.14431258749317 0.1714444279999725
2.14739807727698 0.1710526060000177
2.15048461064434 0.1740863759999911
2.15356947030141 0.17532826499999032
2.15665535342175 0.1728438290000156
2.15974015154585 0.1846541419999994
2.1628247918069 0.18655533800000512
2.16590990548678 0.17501936200000046
2.16899396504745 0.17408401199998025
2.17207903335708 0.17976474700000722
2.17516216023408 0.18112341100001572
2.17824639087636 0.1813277830000004
2.1813294490608 0.1810964289999788
2.18441387366791 0.1811905890000105
2.18749661773286 0.18081146000000103
2.19058028561435 0.1780149809999898
2.19366249204993 0.17610003600000823
2.19674607980163 0.17533672900000852
2.19982823448573 0.1702192479999951
2.20291140693093 0.17114322699998752
2.20599296286188 0.17111511200002383
2.20907479971884 0.17462582799998927
2.21215674921897 0.17102922399999443
2.21523811334568 0.17722331800001712
2.21832036200789 0.1807882559999996
2.22140052207245 0.18057442899998932
2.22448167871527 0.18009010599999442
2.22756175772686 0.17880248299999835
2.23064332541559 0.17061593200000402
2.2337232140971 0.17010936799999854
2.2368039209728 0.17110158700000966
2.23988314365632 0.1713429499999961
2.2429638189708 0.17433785800000123
2.24604313960816 0.1743481799999813
2.24912345114248 0.1762464740000098
2.2522021002388 0.1738267389999919
2.25528131604129 0.1707481370000039
2.25836027281181 0.17092131699999413
2.26143882809615 0.17037663300001782
2.2645301778722 0.16999273400000448
2.2676628305881 0.1704206609999801
2.27083913934333 0.18090750200002503
2.27402297592673 0.18827427699997656
2.27719403878376 0.18066786200000706
2.28035784818814 0.1716297860000111
2.2835307144477 0.18027782299998307
2.28670288182908 0.18038028500001246
2.28986092890268 0.1805886340000029
2.29300486049976 0.18132689899999832
2.29616027640701 0.180532860999989
2.29934344748352 0.18059882900001867
2.30255675506672 0.18125083099999983
2.3057892236859 0.18095306999998684
2.30904326154646 0.18100355199999285
2.31231981267238 0.17099445499999888
2.31561057399394 0.17057276700001012
2.31887915906419 0.17051526399998806
2.32207432745903 0.17432678400001578
2.32507124385444 0.1709482400000013
2.32803749234128 0.17113925499998572
2.33114836561009 0.1802633850000177
2.33435487513607 0.17994595999999774
2.337475877287 0.17923846399997956
2.34048663308237 0.17920761700000298
2.34351287295766 0.17598711600001593
2.34663856925029 0.17070133400000032
2.3497952646911 0.1701659229999848
2.35288180344272 0.1707091890000072
2.35591403685538 0.17426695399998948
2.35897608037817 0.18479141400001708
2.36209909286548 0.18400648400000819
2.36522100772109 0.1802554989999976
2.36829438957228 0.18122887999999193
2.37134536109919 0.18139788900001008
2.37442650597597 0.1810074709999867
2.37753953663482 0.18137462100000334
2.38064068758488 0.18165763900000798
2.38371172253659 0.18071228200000178
2.38677671545673 0.18069463699998778
2.38986596756282 0.17954654600001163
2.39296801305086 0.18248288199998797
2.39605756807232 0.1792460540000036
2.39912957552844 0.17142467799999395
2.40220440043293 0.17049402300000338
2.40529481916604 0.17016591800000924
2.40838878034497 0.1742715970000006
2.41147288925419 0.172246518999998
2.41454717461587 0.17095482399997763
2.41763480134449 0.1795812600000204
2.42074920007955 0.18010519599999952
2.42388511173675 0.1804241799999886
2.42702521993439 0.17985709000001293
2.43017487238447 0.1773802559999922
2.43334780178754 0.17042044400000123
2.43655563860906 0.17026285700001154
2.43979076531771 0.1707659719999981
2.44305258199483 0.17222289399998658
2.44635063200287 0.17435613099999614
2.44971131065874 0.17360527100001377
2.45315952626199 0.17178798599999823
2.45674673958885 0.18755453200000716
2.46063067517376 0.18538448499998594
2.46381319666586 0.17299944300000902
2.46645014739743 0.17745793000000276
2.46927199523679 0.18088344000000234
2.47267053587353 0.17926572399997553
2.47629487975784 0.18088467100000116
2.47938418524804 0.18096223500000974
2.48210875782295 0.17960840099999587
2.48503760056203 0.18062022200001593
2.48840394507021 0.17531403799998202
2.49176279021223 0.17651515500000414
2.49475764520064 0.2221819279999977


==> Images/Results/sourcebeam_timings_tol_0.001_hfm.txt <==
n ref new
2 18.068165722 35.96155328
10 80.15817787 42.110382574
20 152.456356224 72.114177457
30 222.837923066 102.895192358
40 296.78508914 132.479287623
50 371.942502421 162.83677424
60 459.970110491 203.326949053
70 539.147089342 232.796244321
80 603.42318178 258.643035014
90 690.777200497 287.085469575
100 749.079790346 320.398203016


==> Images/Results/sourcebeam_timings_tol_0.001_m.txt <==
n ref new
2 269.465386165 129.925412895
11 686.061823181 861.502914192
21 1030.993704009 1842.906705664
31 1849.379395318 1063.953811672
41 3092.770082866 1624.093950623
51 5191.572673508 1524.752179581
61 8131.433311629 1777.615045117
71 12473.686580159 2652.762938621
81 12330.570590565 2073.634034008
91 17794.523153697 2715.067488644
101 23943.638933723 3253.436373256


==> Images/Results/sourcebeam_timings_tol_0.001_pmm.txt <==
n ref new
2 21.232967209 37.875107854
10 75.239028322 37.163629445
20 138.61988001 57.48847656
30 203.881382559 82.304531457
40 268.704607933 106.764782084
50 341.12053612 131.99679273
60 413.601968721 157.823206758
70 492.897828753 185.259257871
80 568.566863933 213.403882775
90 643.77834781 241.411691572
100 722.091783494 265.731242454

